Adjoint Complement to the Volume-of-Fluid Method for Immiscible Flows

The paper is concerned with an adjoint complement to the Volume-of-Fluid (VoF) method for immiscible two-phase flows, e.g. air and water, which is widely used in marine engineering due to its computational efficiency. The particular challenge of the primal and the corresponding adjoint VoF-approach refers to the sharp interface treatment featuring discontinuous physical properties. Both the continuous adjoint two-phase system (integration-by-parts) and the corresponding dual compressive convection schemes (summation-by-parts) are derived for two prominent compressive convection schemes, namely the High Resolution Interface Capturing Scheme (HRIC) and Compressive Interface Capturing Scheme for Arbitrary Meshes (CICSAM). The dual scheme rigorously mirrors the primal Normalized-Variable-Diagram (NVD) stencils. Attention is restricted to steady state applications. Thus both the primal and the dual procedures are performed in pseudo time and the backward integration of the dual approach is performed around the (pseudo-temporal) converged primal field. The paper analyses the primal and adjoint equations for an engineering model problem. An analytical solution to the model problem is initially presented, which displays that the adjoint part does not offer a unique, non-trivial solution. As a remedy, an additional diffusive concentration term is introduced to the adjoint concentration equation. Numerical results obtained from the modified approach are benchmarked against the analytical solution for the model problem. Supplementary, the influence of the modification on the sensitivities obtained from simulations for the two-dimensional flow around a submerged hydrofoil are discussed. The final application refers to a shape-optimization of a generic 3D underwater vehicle and underlines a negligible influence of the free mobility parameter.

==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_FreSCo.dat <==
   2.4373350e-03   2.4857252e+00
   7.5557384e-03   7.7034278e+00
   1.3163558e-02   1.3416432e+01
   1.9262189e-02   1.9625171e+01
   2.5847735e-02   2.6324603e+01
   3.2910864e-02   3.3504094e+01
   4.0437094e-02   4.1147726e+01
   4.8407098e-02   4.9234645e+01
   5.6797117e-02   5.7739505e+01
   6.5579447e-02   6.6632996e+01
   7.4722998e-02   7.5882446e+01
   8.4193893e-02   8.5452454e+01
   9.3956090e-02   9.5305547e+01
   1.0397200e-01   1.0540283e+02
   1.1420311e-01   1.1570463e+02
   1.2461054e-01   1.2617108e+02
   1.3515560e-01   1.3676269e+02
   1.4580029e-01   1.4744083e+02
   1.5650769e-01   1.5816816e+02
   1.6724237e-01   1.6890901e+02
   1.7797066e-01   1.7962966e+02
   1.8866095e-01   1.9029859e+02
   1.9928379e-01   2.0088662e+02
   2.0981209e-01   2.1136707e+02
   2.2022116e-01   2.2171575e+02
   2.3048875e-01   2.3191102e+02
   2.4059501e-01   2.4193375e+02
   2.5052248e-01   2.5176723e+02
   2.6025597e-01   2.6139709e+02
   2.6978249e-01   2.7081119e+02
   2.7909113e-01   2.7999944e+02
   2.8817289e-01   2.8895373e+02
   2.9702058e-01   2.9766772e+02
   3.0562865e-01   3.0613669e+02
   3.1399303e-01   3.1435740e+02
   3.2211102e-01   3.2232791e+02
   3.2998109e-01   3.3004746e+02
   3.3760280e-01   3.3751632e+02
   3.4497662e-01   3.4473562e+02
   3.5210383e-01   3.5170728e+02
   3.5898638e-01   3.5843384e+02
   3.6562683e-01   3.6491839e+02
   3.7202819e-01   3.7116446e+02
   3.7819389e-01   3.7717593e+02
   3.8412763e-01   3.8295695e+02
   3.8983341e-01   3.8851187e+02
   3.9531537e-01   3.9384522e+02
   4.0057778e-01   3.9896159e+02
   4.0562503e-01   4.0386563e+02
   4.1046151e-01   4.0856202e+02
   4.1509165e-01   4.1305542e+02
   4.1951988e-01   4.1735046e+02
   4.2375059e-01   4.2145173e+02
   4.2778814e-01   4.2536374e+02
   4.3163684e-01   4.2909095e+02
   4.3530095e-01   4.3263775e+02
   4.3878469e-01   4.3600846e+02
   4.4209224e-01   4.3920735e+02
   4.4522775e-01   4.4223864e+02
   4.4819533e-01   4.4510650e+02
   4.5099911e-01   4.4781508e+02
   4.5364320e-01   4.5036853e+02
   4.5613173e-01   4.5277100e+02
   4.5846890e-01   4.5502665e+02
   4.6065893e-01   4.5713970e+02
   4.6270611e-01   4.5911441e+02
   4.6461483e-01   4.6095511e+02
   4.6638958e-01   4.6266621e+02
   4.6803493e-01   4.6425223e+02
   4.6955560e-01   4.6571776e+02
   4.7095640e-01   4.6706753e+02
   4.7224229e-01   4.6830637e+02
   4.7341836e-01   4.6943923e+02
   4.7448979e-01   4.7047115e+02
   4.7551020e-01   4.7145380e+02
   4.7653061e-01   4.7243633e+02
   4.7755101e-01   4.7341874e+02
   4.7857142e-01   4.7440101e+02
   4.7959183e-01   4.7538317e+02
   4.8061224e-01   4.7636519e+02
   4.8163264e-01   4.7734710e+02
   4.8265305e-01   4.7832888e+02
   4.8367346e-01   4.7931053e+02
   4.8469387e-01   4.8029206e+02
   4.8571428e-01   4.8127346e+02
   4.8673468e-01   4.8225474e+02
   4.8775509e-01   4.8323589e+02
   4.8877550e-01   4.8421692e+02
   4.8979591e-01   4.8519782e+02
   4.9081631e-01   4.8617860e+02
   4.9183672e-01   4.8715926e+02
   4.9285713e-01   4.8813978e+02
   4.9387754e-01   4.8912019e+02
   4.9489795e-01   4.9010047e+02
   4.9591835e-01   4.9108062e+02
   4.9693876e-01   4.9206065e+02
   4.9795917e-01   4.9304055e+02
   4.9897958e-01   4.9402033e+02
   4.9999999e-01   4.9499999e+02
   5.0102039e-01   4.9597858e+02
   5.0204080e-01   4.9695517e+02
   5.0306121e-01   4.9792976e+02
   5.0408162e-01   4.9890236e+02
   5.0510202e-01   4.9987295e+02
   5.0612243e-01   5.0084155e+02
   5.0714284e-01   5.0180815e+02
   5.0816325e-01   5.0277274e+02
   5.0918366e-01   5.0373534e+02
   5.1020406e-01   5.0469594e+02
   5.1122447e-01   5.0565454e+02
   5.1224488e-01   5.0661114e+02
   5.1326529e-01   5.0756575e+02
   5.1428569e-01   5.0851835e+02
   5.1530610e-01   5.0946895e+02
   5.1632651e-01   5.1041756e+02
   5.1734692e-01   5.1136416e+02
   5.1836733e-01   5.1230877e+02
   5.1938773e-01   5.1325138e+02
   5.2040814e-01   5.1419198e+02
   5.2142855e-01   5.1513059e+02
   5.2244896e-01   5.1606720e+02
   5.2346936e-01   5.1700181e+02
   5.2448977e-01   5.1793442e+02
   5.2551018e-01   5.1886503e+02
   5.2658161e-01   5.1984003e+02
   5.2775816e-01   5.2090814e+02
   5.2904612e-01   5.2207435e+02
   5.3045193e-01   5.2334362e+02
   5.3198198e-01   5.2472076e+02
   5.3364270e-01   5.2621044e+02
   5.3544056e-01   5.2781715e+02
   5.3738202e-01   5.2954522e+02
   5.3947351e-01   5.3139874e+02
   5.4172149e-01   5.3338157e+02
   5.4413234e-01   5.3549729e+02
   5.4671244e-01   5.3774917e+02
   5.4946809e-01   5.4014016e+02
   5.5240554e-01   5.4267283e+02
   5.5553097e-01   5.4534939e+02
   5.5885044e-01   5.4817159e+02
   5.6236994e-01   5.5114073e+02
   5.6609531e-01   5.5425765e+02
   5.7003225e-01   5.5752263e+02
   5.7418631e-01   5.6093539e+02
   5.7856282e-01   5.6449508e+02
   5.8316692e-01   5.6820018e+02
   5.8800348e-01   5.7204851e+02
   5.9307708e-01   5.7603719e+02
   5.9839198e-01   5.8016256e+02
   6.0395208e-01   5.8442020e+02
   6.0976083e-01   5.8880485e+02
   6.1582122e-01   5.9331040e+02
   6.2213572e-01   5.9792984e+02
   6.2870616e-01   6.0265525e+02
   6.3553376e-01   6.0747778e+02
   6.4261895e-01   6.1238763e+02
   6.4996138e-01   6.1737404e+02
   6.5755977e-01   6.2242530e+02
   6.6541190e-01   6.2752877e+02
   6.7351445e-01   6.3267090e+02
   6.8186295e-01   6.3783726e+02
   6.9045169e-01   6.4301265e+02
   6.9927363e-01   6.4818111e+02
   7.0832033e-01   6.5332605e+02
   7.1758182e-01   6.5843037e+02
   7.2704660e-01   6.6347658e+02
   7.3670151e-01   6.6844695e+02
   7.4653173e-01   6.7332368e+02
   7.5652070e-01   6.7808912e+02
   7.6665012e-01   6.8272592e+02
   7.7689995e-01   6.8721731e+02
   7.8724839e-01   6.9154728e+02
   7.9767200e-01   6.9570085e+02
   8.0814569e-01   6.9966425e+02
   8.1864287e-01   7.0342521e+02
   8.2913557e-01   7.0697313e+02
   8.3959460e-01   7.1029930e+02
   8.4998976e-01   7.1339705e+02
   8.6029005e-01   7.1626189e+02
   8.7046398e-01   7.1889160e+02
   8.8047982e-01   7.2128633e+02
   8.9030595e-01   7.2344853e+02
   8.9991120e-01   7.2538294e+02
   9.0926522e-01   7.2709651e+02
   9.1833887e-01   7.2859820e+02
   9.2710458e-01   7.2989881e+02
   9.3553675e-01   7.3101071e+02
   9.4361215e-01   7.3194759e+02
   9.5131019e-01   7.3272413e+02
   9.5861330e-01   7.3335566e+02
   9.6550719e-01   7.3385784e+02
   9.7198105e-01   7.3424634e+02
   9.7802775e-01   7.3453653e+02
   9.8364391e-01   7.3474318e+02
   9.8882992e-01   7.3488022e+02
   9.9359015e-01   7.3496056e+02
   9.9793230e-01   7.3499590e+02


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_FreSCo_nuAdC-1E-00.dat <==
   2.4373350e-03   2.4857252e-05
   7.5557384e-03   7.7034278e-05
   1.3163558e-02   1.3416432e-04
   1.9262189e-02   1.9625171e-04
   2.5847735e-02   2.6324603e-04
   3.2910864e-02   3.3504094e-04
   4.0437094e-02   4.1147726e-04
   4.8407098e-02   4.9234645e-04
   5.6797117e-02   5.7739505e-04
   6.5579447e-02   6.6632996e-04
   7.4722998e-02   7.5882446e-04
   8.4193893e-02   8.5452454e-04
   9.3956090e-02   9.5305547e-04
   1.0397200e-01   1.0540283e-03
   1.1420311e-01   1.1570463e-03
   1.2461054e-01   1.2617108e-03
   1.3515560e-01   1.3676269e-03
   1.4580029e-01   1.4744083e-03
   1.5650769e-01   1.5816816e-03
   1.6724237e-01   1.6890901e-03
   1.7797066e-01   1.7962966e-03
   1.8866095e-01   1.9029859e-03
   1.9928379e-01   2.0088662e-03
   2.0981209e-01   2.1136707e-03
   2.2022116e-01   2.2171575e-03
   2.3048875e-01   2.3191102e-03
   2.4059501e-01   2.4193375e-03
   2.5052248e-01   2.5176723e-03
   2.6025597e-01   2.6139709e-03
   2.6978249e-01   2.7081119e-03
   2.7909113e-01   2.7999944e-03
   2.8817289e-01   2.8895373e-03
   2.9702058e-01   2.9766772e-03
   3.0562865e-01   3.0613669e-03
   3.1399303e-01   3.1435740e-03
   3.2211102e-01   3.2232791e-03
   3.2998109e-01   3.3004746e-03
   3.3760280e-01   3.3751632e-03
   3.4497662e-01   3.4473562e-03
   3.5210383e-01   3.5170728e-03
   3.5898638e-01   3.5843384e-03
   3.6562683e-01   3.6491839e-03
   3.7202819e-01   3.7116446e-03
   3.7819389e-01   3.7717593e-03
   3.8412763e-01   3.8295695e-03
   3.8983341e-01   3.8851187e-03
   3.9531537e-01   3.9384522e-03
   4.0057778e-01   3.9896159e-03
   4.0562503e-01   4.0386563e-03
   4.1046151e-01   4.0856202e-03
   4.1509165e-01   4.1305542e-03
   4.1951988e-01   4.1735046e-03
   4.2375059e-01   4.2145173e-03
   4.2778814e-01   4.2536374e-03
   4.3163684e-01   4.2909095e-03
   4.3530095e-01   4.3263775e-03
   4.3878469e-01   4.3600846e-03
   4.4209224e-01   4.3920735e-03
   4.4522775e-01   4.4223864e-03
   4.4819533e-01   4.4510650e-03
   4.5099911e-01   4.4781508e-03
   4.5364320e-01   4.5036853e-03
   4.5613173e-01   4.5277100e-03
   4.5846890e-01   4.5502665e-03
   4.6065893e-01   4.5713970e-03
   4.6270611e-01   4.5911441e-03
   4.6461483e-01   4.6095511e-03
   4.6638958e-01   4.6266621e-03
   4.6803493e-01   4.6425223e-03
   4.6955560e-01   4.6571776e-03
   4.7095640e-01   4.6706753e-03
   4.7224229e-01   4.6830637e-03
   4.7341836e-01   4.6943923e-03
   4.7448979e-01   4.7047115e-03
   4.7551020e-01   4.7145380e-03
   4.7653061e-01   4.7243633e-03
   4.7755101e-01   4.7341874e-03
   4.7857142e-01   4.7440101e-03
   4.7959183e-01   4.7538317e-03
   4.8061224e-01   4.7636519e-03
   4.8163264e-01   4.7734710e-03
   4.8265305e-01   4.7832888e-03
   4.8367346e-01   4.7931053e-03
   4.8469387e-01   4.8029206e-03
   4.8571428e-01   4.8127346e-03
   4.8673468e-01   4.8225474e-03
   4.8775509e-01   4.8323589e-03
   4.8877550e-01   4.8421692e-03
   4.8979591e-01   4.8519782e-03
   4.9081631e-01   4.8617860e-03
   4.9183672e-01   4.8715926e-03
   4.9285713e-01   4.8813978e-03
   4.9387754e-01   4.8912019e-03
   4.9489795e-01   4.9010047e-03
   4.9591835e-01   4.9108062e-03
   4.9693876e-01   4.9206065e-03
   4.9795917e-01   4.9304055e-03
   4.9897958e-01   4.9402033e-03
   4.9999999e-01   4.9499999e-03
   5.0102039e-01   4.9597858e-03
   5.0204080e-01   4.9695517e-03
   5.0306121e-01   4.9792976e-03
   5.0408162e-01   4.9890236e-03
   5.0510202e-01   4.9987295e-03
   5.0612243e-01   5.0084155e-03
   5.0714284e-01   5.0180815e-03
   5.0816325e-01   5.0277274e-03
   5.0918366e-01   5.0373534e-03
   5.1020406e-01   5.0469594e-03
   5.1122447e-01   5.0565454e-03
   5.1224488e-01   5.0661114e-03
   5.1326529e-01   5.0756575e-03
   5.1428569e-01   5.0851835e-03
   5.1530610e-01   5.0946895e-03
   5.1632651e-01   5.1041756e-03
   5.1734692e-01   5.1136416e-03
   5.1836733e-01   5.1230877e-03
   5.1938773e-01   5.1325138e-03
   5.2040814e-01   5.1419198e-03
   5.2142855e-01   5.1513059e-03
   5.2244896e-01   5.1606720e-03
   5.2346936e-01   5.1700181e-03
   5.2448977e-01   5.1793442e-03
   5.2551018e-01   5.1886503e-03
   5.2658161e-01   5.1984003e-03
   5.2775816e-01   5.2090814e-03
   5.2904612e-01   5.2207435e-03
   5.3045193e-01   5.2334362e-03
   5.3198198e-01   5.2472076e-03
   5.3364270e-01   5.2621044e-03
   5.3544056e-01   5.2781715e-03
   5.3738202e-01   5.2954522e-03
   5.3947351e-01   5.3139874e-03
   5.4172149e-01   5.3338157e-03
   5.4413234e-01   5.3549729e-03
   5.4671244e-01   5.3774917e-03
   5.4946809e-01   5.4014016e-03
   5.5240554e-01   5.4267283e-03
   5.5553097e-01   5.4534939e-03
   5.5885044e-01   5.4817159e-03
   5.6236994e-01   5.5114073e-03
   5.6609531e-01   5.5425765e-03
   5.7003225e-01   5.5752263e-03
   5.7418631e-01   5.6093539e-03
   5.7856282e-01   5.6449508e-03
   5.8316692e-01   5.6820018e-03
   5.8800348e-01   5.7204851e-03
   5.9307708e-01   5.7603719e-03
   5.9839198e-01   5.8016256e-03
   6.0395208e-01   5.8442020e-03
   6.0976083e-01   5.8880485e-03
   6.1582122e-01   5.9331040e-03
   6.2213572e-01   5.9792984e-03
   6.2870616e-01   6.0265525e-03
   6.3553376e-01   6.0747778e-03
   6.4261895e-01   6.1238763e-03
   6.4996138e-01   6.1737404e-03
   6.5755977e-01   6.2242530e-03
   6.6541190e-01   6.2752877e-03
   6.7351445e-01   6.3267090e-03
   6.8186295e-01   6.3783726e-03
   6.9045169e-01   6.4301265e-03
   6.9927363e-01   6.4818111e-03
   7.0832033e-01   6.5332605e-03
   7.1758182e-01   6.5843037e-03
   7.2704660e-01   6.6347658e-03
   7.3670151e-01   6.6844695e-03
   7.4653173e-01   6.7332368e-03
   7.5652070e-01   6.7808912e-03
   7.6665012e-01   6.8272592e-03
   7.7689995e-01   6.8721731e-03
   7.8724839e-01   6.9154728e-03
   7.9767200e-01   6.9570085e-03
   8.0814569e-01   6.9966425e-03
   8.1864287e-01   7.0342521e-03
   8.2913557e-01   7.0697313e-03
   8.3959460e-01   7.1029930e-03
   8.4998976e-01   7.1339705e-03
   8.6029005e-01   7.1626189e-03
   8.7046398e-01   7.1889160e-03
   8.8047982e-01   7.2128633e-03
   8.9030595e-01   7.2344853e-03
   8.9991120e-01   7.2538294e-03
   9.0926522e-01   7.2709651e-03
   9.1833887e-01   7.2859820e-03
   9.2710458e-01   7.2989881e-03
   9.3553675e-01   7.3101071e-03
   9.4361215e-01   7.3194759e-03
   9.5131019e-01   7.3272413e-03
   9.5861330e-01   7.3335566e-03
   9.6550719e-01   7.3385784e-03
   9.7198105e-01   7.3424634e-03
   9.7802775e-01   7.3453653e-03
   9.8364391e-01   7.3474318e-03
   9.8882992e-01   7.3488022e-03
   9.9359015e-01   7.3496056e-03
   9.9793230e-01   7.3499590e-03


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_FreSCo_nuAdC-1E-01.dat <==
   2.4373350e-03   2.4857252e-04
   7.5557384e-03   7.7034278e-04
   1.3163558e-02   1.3416432e-03
   1.9262189e-02   1.9625171e-03
   2.5847735e-02   2.6324603e-03
   3.2910864e-02   3.3504094e-03
   4.0437094e-02   4.1147726e-03
   4.8407098e-02   4.9234645e-03
   5.6797117e-02   5.7739505e-03
   6.5579447e-02   6.6632996e-03
   7.4722998e-02   7.5882446e-03
   8.4193893e-02   8.5452454e-03
   9.3956090e-02   9.5305547e-03
   1.0397200e-01   1.0540283e-02
   1.1420311e-01   1.1570463e-02
   1.2461054e-01   1.2617108e-02
   1.3515560e-01   1.3676269e-02
   1.4580029e-01   1.4744083e-02
   1.5650769e-01   1.5816816e-02
   1.6724237e-01   1.6890901e-02
   1.7797066e-01   1.7962966e-02
   1.8866095e-01   1.9029859e-02
   1.9928379e-01   2.0088662e-02
   2.0981209e-01   2.1136707e-02
   2.2022116e-01   2.2171575e-02
   2.3048875e-01   2.3191102e-02
   2.4059501e-01   2.4193375e-02
   2.5052248e-01   2.5176723e-02
   2.6025597e-01   2.6139709e-02
   2.6978249e-01   2.7081119e-02
   2.7909113e-01   2.7999944e-02
   2.8817289e-01   2.8895373e-02
   2.9702058e-01   2.9766772e-02
   3.0562865e-01   3.0613669e-02
   3.1399303e-01   3.1435740e-02
   3.2211102e-01   3.2232791e-02
   3.2998109e-01   3.3004746e-02
   3.3760280e-01   3.3751632e-02
   3.4497662e-01   3.4473562e-02
   3.5210383e-01   3.5170728e-02
   3.5898638e-01   3.5843384e-02
   3.6562683e-01   3.6491839e-02
   3.7202819e-01   3.7116446e-02
   3.7819389e-01   3.7717593e-02
   3.8412763e-01   3.8295695e-02
   3.8983341e-01   3.8851187e-02
   3.9531537e-01   3.9384522e-02
   4.0057778e-01   3.9896159e-02
   4.0562503e-01   4.0386563e-02
   4.1046151e-01   4.0856202e-02
   4.1509165e-01   4.1305542e-02
   4.1951988e-01   4.1735046e-02
   4.2375059e-01   4.2145173e-02
   4.2778814e-01   4.2536374e-02
   4.3163684e-01   4.2909095e-02
   4.3530095e-01   4.3263775e-02
   4.3878469e-01   4.3600846e-02
   4.4209224e-01   4.3920735e-02
   4.4522775e-01   4.4223864e-02
   4.4819533e-01   4.4510650e-02
   4.5099911e-01   4.4781508e-02
   4.5364320e-01   4.5036853e-02
   4.5613173e-01   4.5277100e-02
   4.5846890e-01   4.5502665e-02
   4.6065893e-01   4.5713970e-02
   4.6270611e-01   4.5911441e-02
   4.6461483e-01   4.6095511e-02
   4.6638958e-01   4.6266621e-02
   4.6803493e-01   4.6425223e-02
   4.6955560e-01   4.6571776e-02
   4.7095640e-01   4.6706753e-02
   4.7224229e-01   4.6830637e-02
   4.7341836e-01   4.6943923e-02
   4.7448979e-01   4.7047115e-02
   4.7551020e-01   4.7145380e-02
   4.7653061e-01   4.7243633e-02
   4.7755101e-01   4.7341874e-02
   4.7857142e-01   4.7440101e-02
   4.7959183e-01   4.7538317e-02
   4.8061224e-01   4.7636519e-02
   4.8163264e-01   4.7734710e-02
   4.8265305e-01   4.7832888e-02
   4.8367346e-01   4.7931053e-02
   4.8469387e-01   4.8029206e-02
   4.8571428e-01   4.8127346e-02
   4.8673468e-01   4.8225474e-02
   4.8775509e-01   4.8323589e-02
   4.8877550e-01   4.8421692e-02
   4.8979591e-01   4.8519782e-02
   4.9081631e-01   4.8617860e-02
   4.9183672e-01   4.8715926e-02
   4.9285713e-01   4.8813978e-02
   4.9387754e-01   4.8912019e-02
   4.9489795e-01   4.9010047e-02
   4.9591835e-01   4.9108062e-02
   4.9693876e-01   4.9206065e-02
   4.9795917e-01   4.9304055e-02
   4.9897958e-01   4.9402033e-02
   4.9999999e-01   4.9499999e-02
   5.0102039e-01   4.9597858e-02
   5.0204080e-01   4.9695517e-02
   5.0306121e-01   4.9792976e-02
   5.0408162e-01   4.9890236e-02
   5.0510202e-01   4.9987295e-02
   5.0612243e-01   5.0084155e-02
   5.0714284e-01   5.0180815e-02
   5.0816325e-01   5.0277274e-02
   5.0918366e-01   5.0373534e-02
   5.1020406e-01   5.0469594e-02
   5.1122447e-01   5.0565454e-02
   5.1224488e-01   5.0661114e-02
   5.1326529e-01   5.0756575e-02
   5.1428569e-01   5.0851835e-02
   5.1530610e-01   5.0946895e-02
   5.1632651e-01   5.1041756e-02
   5.1734692e-01   5.1136416e-02
   5.1836733e-01   5.1230877e-02
   5.1938773e-01   5.1325138e-02
   5.2040814e-01   5.1419198e-02
   5.2142855e-01   5.1513059e-02
   5.2244896e-01   5.1606720e-02
   5.2346936e-01   5.1700181e-02
   5.2448977e-01   5.1793442e-02
   5.2551018e-01   5.1886503e-02
   5.2658161e-01   5.1984003e-02
   5.2775816e-01   5.2090814e-02
   5.2904612e-01   5.2207435e-02
   5.3045193e-01   5.2334362e-02
   5.3198198e-01   5.2472076e-02
   5.3364270e-01   5.2621044e-02
   5.3544056e-01   5.2781715e-02
   5.3738202e-01   5.2954522e-02
   5.3947351e-01   5.3139874e-02
   5.4172149e-01   5.3338157e-02
   5.4413234e-01   5.3549729e-02
   5.4671244e-01   5.3774917e-02
   5.4946809e-01   5.4014016e-02
   5.5240554e-01   5.4267283e-02
   5.5553097e-01   5.4534939e-02
   5.5885044e-01   5.4817159e-02
   5.6236994e-01   5.5114073e-02
   5.6609531e-01   5.5425765e-02
   5.7003225e-01   5.5752263e-02
   5.7418631e-01   5.6093539e-02
   5.7856282e-01   5.6449508e-02
   5.8316692e-01   5.6820018e-02
   5.8800348e-01   5.7204851e-02
   5.9307708e-01   5.7603719e-02
   5.9839198e-01   5.8016256e-02
   6.0395208e-01   5.8442020e-02
   6.0976083e-01   5.8880485e-02
   6.1582122e-01   5.9331040e-02
   6.2213572e-01   5.9792984e-02
   6.2870616e-01   6.0265525e-02
   6.3553376e-01   6.0747778e-02
   6.4261895e-01   6.1238763e-02
   6.4996138e-01   6.1737404e-02
   6.5755977e-01   6.2242530e-02
   6.6541190e-01   6.2752877e-02
   6.7351445e-01   6.3267090e-02
   6.8186295e-01   6.3783726e-02
   6.9045169e-01   6.4301265e-02
   6.9927363e-01   6.4818111e-02
   7.0832033e-01   6.5332605e-02
   7.1758182e-01   6.5843037e-02
   7.2704660e-01   6.6347658e-02
   7.3670151e-01   6.6844695e-02
   7.4653173e-01   6.7332368e-02
   7.5652070e-01   6.7808912e-02
   7.6665012e-01   6.8272592e-02
   7.7689995e-01   6.8721731e-02
   7.8724839e-01   6.9154728e-02
   7.9767200e-01   6.9570085e-02
   8.0814569e-01   6.9966425e-02
   8.1864287e-01   7.0342521e-02
   8.2913557e-01   7.0697313e-02
   8.3959460e-01   7.1029930e-02
   8.4998976e-01   7.1339705e-02
   8.6029005e-01   7.1626189e-02
   8.7046398e-01   7.1889160e-02
   8.8047982e-01   7.2128633e-02
   8.9030595e-01   7.2344853e-02
   8.9991120e-01   7.2538294e-02
   9.0926522e-01   7.2709651e-02
   9.1833887e-01   7.2859820e-02
   9.2710458e-01   7.2989881e-02
   9.3553675e-01   7.3101071e-02
   9.4361215e-01   7.3194759e-02
   9.5131019e-01   7.3272413e-02
   9.5861330e-01   7.3335566e-02
   9.6550719e-01   7.3385784e-02
   9.7198105e-01   7.3424634e-02
   9.7802775e-01   7.3453653e-02
   9.8364391e-01   7.3474318e-02
   9.8882992e-01   7.3488022e-02
   9.9359015e-01   7.3496056e-02
   9.9793230e-01   7.3499590e-02


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_FreSCo_nuAdC-1E-02.dat <==
   2.4373350e-03   2.4857252e-03
   7.5557384e-03   7.7034278e-03
   1.3163558e-02   1.3416432e-02
   1.9262189e-02   1.9625171e-02
   2.5847735e-02   2.6324603e-02
   3.2910864e-02   3.3504094e-02
   4.0437094e-02   4.1147726e-02
   4.8407098e-02   4.9234645e-02
   5.6797117e-02   5.7739505e-02
   6.5579447e-02   6.6632996e-02
   7.4722998e-02   7.5882446e-02
   8.4193893e-02   8.5452454e-02
   9.3956090e-02   9.5305547e-02
   1.0397200e-01   1.0540283e-01
   1.1420311e-01   1.1570463e-01
   1.2461054e-01   1.2617108e-01
   1.3515560e-01   1.3676269e-01
   1.4580029e-01   1.4744083e-01
   1.5650769e-01   1.5816816e-01
   1.6724237e-01   1.6890901e-01
   1.7797066e-01   1.7962966e-01
   1.8866095e-01   1.9029859e-01
   1.9928379e-01   2.0088662e-01
   2.0981209e-01   2.1136707e-01
   2.2022116e-01   2.2171575e-01
   2.3048875e-01   2.3191102e-01
   2.4059501e-01   2.4193375e-01
   2.5052248e-01   2.5176723e-01
   2.6025597e-01   2.6139709e-01
   2.6978249e-01   2.7081119e-01
   2.7909113e-01   2.7999944e-01
   2.8817289e-01   2.8895373e-01
   2.9702058e-01   2.9766772e-01
   3.0562865e-01   3.0613669e-01
   3.1399303e-01   3.1435740e-01
   3.2211102e-01   3.2232791e-01
   3.2998109e-01   3.3004746e-01
   3.3760280e-01   3.3751632e-01
   3.4497662e-01   3.4473562e-01
   3.5210383e-01   3.5170728e-01
   3.5898638e-01   3.5843384e-01
   3.6562683e-01   3.6491839e-01
   3.7202819e-01   3.7116446e-01
   3.7819389e-01   3.7717593e-01
   3.8412763e-01   3.8295695e-01
   3.8983341e-01   3.8851187e-01
   3.9531537e-01   3.9384522e-01
   4.0057778e-01   3.9896159e-01
   4.0562503e-01   4.0386563e-01
   4.1046151e-01   4.0856202e-01
   4.1509165e-01   4.1305542e-01
   4.1951988e-01   4.1735046e-01
   4.2375059e-01   4.2145173e-01
   4.2778814e-01   4.2536374e-01
   4.3163684e-01   4.2909095e-01
   4.3530095e-01   4.3263775e-01
   4.3878469e-01   4.3600846e-01
   4.4209224e-01   4.3920735e-01
   4.4522775e-01   4.4223864e-01
   4.4819533e-01   4.4510650e-01
   4.5099911e-01   4.4781508e-01
   4.5364320e-01   4.5036853e-01
   4.5613173e-01   4.5277100e-01
   4.5846890e-01   4.5502665e-01
   4.6065893e-01   4.5713970e-01
   4.6270611e-01   4.5911441e-01
   4.6461483e-01   4.6095511e-01
   4.6638958e-01   4.6266621e-01
   4.6803493e-01   4.6425223e-01
   4.6955560e-01   4.6571776e-01
   4.7095640e-01   4.6706753e-01
   4.7224229e-01   4.6830637e-01
   4.7341836e-01   4.6943923e-01
   4.7448979e-01   4.7047115e-01
   4.7551020e-01   4.7145380e-01
   4.7653061e-01   4.7243633e-01
   4.7755101e-01   4.7341874e-01
   4.7857142e-01   4.7440101e-01
   4.7959183e-01   4.7538317e-01
   4.8061224e-01   4.7636519e-01
   4.8163264e-01   4.7734710e-01
   4.8265305e-01   4.7832888e-01
   4.8367346e-01   4.7931053e-01
   4.8469387e-01   4.8029206e-01
   4.8571428e-01   4.8127346e-01
   4.8673468e-01   4.8225474e-01
   4.8775509e-01   4.8323589e-01
   4.8877550e-01   4.8421692e-01
   4.8979591e-01   4.8519782e-01
   4.9081631e-01   4.8617860e-01
   4.9183672e-01   4.8715926e-01
   4.9285713e-01   4.8813978e-01
   4.9387754e-01   4.8912019e-01
   4.9489795e-01   4.9010047e-01
   4.9591835e-01   4.9108062e-01
   4.9693876e-01   4.9206065e-01
   4.9795917e-01   4.9304055e-01
   4.9897958e-01   4.9402033e-01
   4.9999999e-01   4.9499999e-01
   5.0102039e-01   4.9597858e-01
   5.0204080e-01   4.9695517e-01
   5.0306121e-01   4.9792976e-01
   5.0408162e-01   4.9890236e-01
   5.0510202e-01   4.9987295e-01
   5.0612243e-01   5.0084155e-01
   5.0714284e-01   5.0180815e-01
   5.0816325e-01   5.0277274e-01
   5.0918366e-01   5.0373534e-01
   5.1020406e-01   5.0469594e-01
   5.1122447e-01   5.0565454e-01
   5.1224488e-01   5.0661114e-01
   5.1326529e-01   5.0756575e-01
   5.1428569e-01   5.0851835e-01
   5.1530610e-01   5.0946895e-01
   5.1632651e-01   5.1041756e-01
   5.1734692e-01   5.1136416e-01
   5.1836733e-01   5.1230877e-01
   5.1938773e-01   5.1325138e-01
   5.2040814e-01   5.1419198e-01
   5.2142855e-01   5.1513059e-01
   5.2244896e-01   5.1606720e-01
   5.2346936e-01   5.1700181e-01
   5.2448977e-01   5.1793442e-01
   5.2551018e-01   5.1886503e-01
   5.2658161e-01   5.1984003e-01
   5.2775816e-01   5.2090814e-01
   5.2904612e-01   5.2207435e-01
   5.3045193e-01   5.2334362e-01
   5.3198198e-01   5.2472076e-01
   5.3364270e-01   5.2621044e-01
   5.3544056e-01   5.2781715e-01
   5.3738202e-01   5.2954522e-01
   5.3947351e-01   5.3139874e-01
   5.4172149e-01   5.3338157e-01
   5.4413234e-01   5.3549729e-01
   5.4671244e-01   5.3774917e-01
   5.4946809e-01   5.4014016e-01
   5.5240554e-01   5.4267283e-01
   5.5553097e-01   5.4534939e-01
   5.5885044e-01   5.4817159e-01
   5.6236994e-01   5.5114073e-01
   5.6609531e-01   5.5425765e-01
   5.7003225e-01   5.5752263e-01
   5.7418631e-01   5.6093539e-01
   5.7856282e-01   5.6449508e-01
   5.8316692e-01   5.6820018e-01
   5.8800348e-01   5.7204851e-01
   5.9307708e-01   5.7603719e-01
   5.9839198e-01   5.8016256e-01
   6.0395208e-01   5.8442020e-01
   6.0976083e-01   5.8880485e-01
   6.1582122e-01   5.9331040e-01
   6.2213572e-01   5.9792984e-01
   6.2870616e-01   6.0265525e-01
   6.3553376e-01   6.0747778e-01
   6.4261895e-01   6.1238763e-01
   6.4996138e-01   6.1737404e-01
   6.5755977e-01   6.2242530e-01
   6.6541190e-01   6.2752877e-01
   6.7351445e-01   6.3267090e-01
   6.8186295e-01   6.3783726e-01
   6.9045169e-01   6.4301265e-01
   6.9927363e-01   6.4818111e-01
   7.0832033e-01   6.5332605e-01
   7.1758182e-01   6.5843037e-01
   7.2704660e-01   6.6347658e-01
   7.3670151e-01   6.6844695e-01
   7.4653173e-01   6.7332368e-01
   7.5652070e-01   6.7808912e-01
   7.6665012e-01   6.8272592e-01
   7.7689995e-01   6.8721731e-01
   7.8724839e-01   6.9154728e-01
   7.9767200e-01   6.9570085e-01
   8.0814569e-01   6.9966425e-01
   8.1864287e-01   7.0342521e-01
   8.2913557e-01   7.0697313e-01
   8.3959460e-01   7.1029930e-01
   8.4998976e-01   7.1339705e-01
   8.6029005e-01   7.1626189e-01
   8.7046398e-01   7.1889160e-01
   8.8047982e-01   7.2128633e-01
   8.9030595e-01   7.2344853e-01
   8.9991120e-01   7.2538294e-01
   9.0926522e-01   7.2709651e-01
   9.1833887e-01   7.2859820e-01
   9.2710458e-01   7.2989881e-01
   9.3553675e-01   7.3101071e-01
   9.4361215e-01   7.3194759e-01
   9.5131019e-01   7.3272413e-01
   9.5861330e-01   7.3335566e-01
   9.6550719e-01   7.3385784e-01
   9.7198105e-01   7.3424634e-01
   9.7802775e-01   7.3453653e-01
   9.8364391e-01   7.3474318e-01
   9.8882992e-01   7.3488022e-01
   9.9359015e-01   7.3496056e-01
   9.9793230e-01   7.3499590e-01


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_FreSCo_nuAdC-1E-03.dat <==
   2.4373350e-03   2.4857252e-02
   7.5557384e-03   7.7034278e-02
   1.3163558e-02   1.3416432e-01
   1.9262189e-02   1.9625171e-01
   2.5847735e-02   2.6324603e-01
   3.2910864e-02   3.3504094e-01
   4.0437094e-02   4.1147726e-01
   4.8407098e-02   4.9234645e-01
   5.6797117e-02   5.7739505e-01
   6.5579447e-02   6.6632996e-01
   7.4722998e-02   7.5882446e-01
   8.4193893e-02   8.5452454e-01
   9.3956090e-02   9.5305547e-01
   1.0397200e-01   1.0540283e+00
   1.1420311e-01   1.1570463e+00
   1.2461054e-01   1.2617108e+00
   1.3515560e-01   1.3676269e+00
   1.4580029e-01   1.4744083e+00
   1.5650769e-01   1.5816816e+00
   1.6724237e-01   1.6890901e+00
   1.7797066e-01   1.7962966e+00
   1.8866095e-01   1.9029859e+00
   1.9928379e-01   2.0088662e+00
   2.0981209e-01   2.1136707e+00
   2.2022116e-01   2.2171575e+00
   2.3048875e-01   2.3191102e+00
   2.4059501e-01   2.4193375e+00
   2.5052248e-01   2.5176723e+00
   2.6025597e-01   2.6139709e+00
   2.6978249e-01   2.7081119e+00
   2.7909113e-01   2.7999944e+00
   2.8817289e-01   2.8895373e+00
   2.9702058e-01   2.9766772e+00
   3.0562865e-01   3.0613669e+00
   3.1399303e-01   3.1435740e+00
   3.2211102e-01   3.2232791e+00
   3.2998109e-01   3.3004746e+00
   3.3760280e-01   3.3751632e+00
   3.4497662e-01   3.4473562e+00
   3.5210383e-01   3.5170728e+00
   3.5898638e-01   3.5843384e+00
   3.6562683e-01   3.6491839e+00
   3.7202819e-01   3.7116446e+00
   3.7819389e-01   3.7717593e+00
   3.8412763e-01   3.8295695e+00
   3.8983341e-01   3.8851187e+00
   3.9531537e-01   3.9384522e+00
   4.0057778e-01   3.9896159e+00
   4.0562503e-01   4.0386563e+00
   4.1046151e-01   4.0856202e+00
   4.1509165e-01   4.1305542e+00
   4.1951988e-01   4.1735046e+00
   4.2375059e-01   4.2145173e+00
   4.2778814e-01   4.2536374e+00
   4.3163684e-01   4.2909095e+00
   4.3530095e-01   4.3263775e+00
   4.3878469e-01   4.3600846e+00
   4.4209224e-01   4.3920735e+00
   4.4522775e-01   4.4223864e+00
   4.4819533e-01   4.4510650e+00
   4.5099911e-01   4.4781508e+00
   4.5364320e-01   4.5036853e+00
   4.5613173e-01   4.5277100e+00
   4.5846890e-01   4.5502665e+00
   4.6065893e-01   4.5713970e+00
   4.6270611e-01   4.5911441e+00
   4.6461483e-01   4.6095511e+00
   4.6638958e-01   4.6266621e+00
   4.6803493e-01   4.6425223e+00
   4.6955560e-01   4.6571776e+00
   4.7095640e-01   4.6706753e+00
   4.7224229e-01   4.6830637e+00
   4.7341836e-01   4.6943923e+00
   4.7448979e-01   4.7047115e+00
   4.7551020e-01   4.7145380e+00
   4.7653061e-01   4.7243633e+00
   4.7755101e-01   4.7341874e+00
   4.7857142e-01   4.7440101e+00
   4.7959183e-01   4.7538317e+00
   4.8061224e-01   4.7636519e+00
   4.8163264e-01   4.7734710e+00
   4.8265305e-01   4.7832888e+00
   4.8367346e-01   4.7931053e+00
   4.8469387e-01   4.8029206e+00
   4.8571428e-01   4.8127346e+00
   4.8673468e-01   4.8225474e+00
   4.8775509e-01   4.8323589e+00
   4.8877550e-01   4.8421692e+00
   4.8979591e-01   4.8519782e+00
   4.9081631e-01   4.8617860e+00
   4.9183672e-01   4.8715926e+00
   4.9285713e-01   4.8813978e+00
   4.9387754e-01   4.8912019e+00
   4.9489795e-01   4.9010047e+00
   4.9591835e-01   4.9108062e+00
   4.9693876e-01   4.9206065e+00
   4.9795917e-01   4.9304055e+00
   4.9897958e-01   4.9402033e+00
   4.9999999e-01   4.9499999e+00
   5.0102039e-01   4.9597858e+00
   5.0204080e-01   4.9695517e+00
   5.0306121e-01   4.9792976e+00
   5.0408162e-01   4.9890236e+00
   5.0510202e-01   4.9987295e+00
   5.0612243e-01   5.0084155e+00
   5.0714284e-01   5.0180815e+00
   5.0816325e-01   5.0277274e+00
   5.0918366e-01   5.0373534e+00
   5.1020406e-01   5.0469594e+00
   5.1122447e-01   5.0565454e+00
   5.1224488e-01   5.0661114e+00
   5.1326529e-01   5.0756575e+00
   5.1428569e-01   5.0851835e+00
   5.1530610e-01   5.0946895e+00
   5.1632651e-01   5.1041756e+00
   5.1734692e-01   5.1136416e+00
   5.1836733e-01   5.1230877e+00
   5.1938773e-01   5.1325138e+00
   5.2040814e-01   5.1419198e+00
   5.2142855e-01   5.1513059e+00
   5.2244896e-01   5.1606720e+00
   5.2346936e-01   5.1700181e+00
   5.2448977e-01   5.1793442e+00
   5.2551018e-01   5.1886503e+00
   5.2658161e-01   5.1984003e+00
   5.2775816e-01   5.2090814e+00
   5.2904612e-01   5.2207435e+00
   5.3045193e-01   5.2334362e+00
   5.3198198e-01   5.2472076e+00
   5.3364270e-01   5.2621044e+00
   5.3544056e-01   5.2781715e+00
   5.3738202e-01   5.2954522e+00
   5.3947351e-01   5.3139874e+00
   5.4172149e-01   5.3338157e+00
   5.4413234e-01   5.3549729e+00
   5.4671244e-01   5.3774917e+00
   5.4946809e-01   5.4014016e+00
   5.5240554e-01   5.4267283e+00
   5.5553097e-01   5.4534939e+00
   5.5885044e-01   5.4817159e+00
   5.6236994e-01   5.5114073e+00
   5.6609531e-01   5.5425765e+00
   5.7003225e-01   5.5752263e+00
   5.7418631e-01   5.6093539e+00
   5.7856282e-01   5.6449508e+00
   5.8316692e-01   5.6820018e+00
   5.8800348e-01   5.7204851e+00
   5.9307708e-01   5.7603719e+00
   5.9839198e-01   5.8016256e+00
   6.0395208e-01   5.8442020e+00
   6.0976083e-01   5.8880485e+00
   6.1582122e-01   5.9331040e+00
   6.2213572e-01   5.9792984e+00
   6.2870616e-01   6.0265525e+00
   6.3553376e-01   6.0747778e+00
   6.4261895e-01   6.1238763e+00
   6.4996138e-01   6.1737404e+00
   6.5755977e-01   6.2242530e+00
   6.6541190e-01   6.2752877e+00
   6.7351445e-01   6.3267090e+00
   6.8186295e-01   6.3783726e+00
   6.9045169e-01   6.4301265e+00
   6.9927363e-01   6.4818111e+00
   7.0832033e-01   6.5332605e+00
   7.1758182e-01   6.5843037e+00
   7.2704660e-01   6.6347658e+00
   7.3670151e-01   6.6844695e+00
   7.4653173e-01   6.7332368e+00
   7.5652070e-01   6.7808912e+00
   7.6665012e-01   6.8272592e+00
   7.7689995e-01   6.8721731e+00
   7.8724839e-01   6.9154728e+00
   7.9767200e-01   6.9570085e+00
   8.0814569e-01   6.9966425e+00
   8.1864287e-01   7.0342521e+00
   8.2913557e-01   7.0697313e+00
   8.3959460e-01   7.1029930e+00
   8.4998976e-01   7.1339705e+00
   8.6029005e-01   7.1626189e+00
   8.7046398e-01   7.1889160e+00
   8.8047982e-01   7.2128633e+00
   8.9030595e-01   7.2344853e+00
   8.9991120e-01   7.2538294e+00
   9.0926522e-01   7.2709651e+00
   9.1833887e-01   7.2859820e+00
   9.2710458e-01   7.2989881e+00
   9.3553675e-01   7.3101071e+00
   9.4361215e-01   7.3194759e+00
   9.5131019e-01   7.3272413e+00
   9.5861330e-01   7.3335566e+00
   9.6550719e-01   7.3385784e+00
   9.7198105e-01   7.3424634e+00
   9.7802775e-01   7.3453653e+00
   9.8364391e-01   7.3474318e+00
   9.8882992e-01   7.3488022e+00
   9.9359015e-01   7.3496056e+00
   9.9793230e-01   7.3499590e+00


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   2.4857252e-01
   7.5557384e-03   7.7034278e-01
   1.3163558e-02   1.3416432e+00
   1.9262189e-02   1.9625171e+00
   2.5847735e-02   2.6324603e+00
   3.2910864e-02   3.3504094e+00
   4.0437094e-02   4.1147726e+00
   4.8407098e-02   4.9234645e+00
   5.6797117e-02   5.7739505e+00
   6.5579447e-02   6.6632996e+00
   7.4722998e-02   7.5882446e+00
   8.4193893e-02   8.5452454e+00
   9.3956090e-02   9.5305547e+00
   1.0397200e-01   1.0540283e+01
   1.1420311e-01   1.1570463e+01
   1.2461054e-01   1.2617108e+01
   1.3515560e-01   1.3676269e+01
   1.4580029e-01   1.4744083e+01
   1.5650769e-01   1.5816816e+01
   1.6724237e-01   1.6890901e+01
   1.7797066e-01   1.7962966e+01
   1.8866095e-01   1.9029859e+01
   1.9928379e-01   2.0088662e+01
   2.0981209e-01   2.1136707e+01
   2.2022116e-01   2.2171575e+01
   2.3048875e-01   2.3191102e+01
   2.4059501e-01   2.4193375e+01
   2.5052248e-01   2.5176723e+01
   2.6025597e-01   2.6139709e+01
   2.6978249e-01   2.7081119e+01
   2.7909113e-01   2.7999944e+01
   2.8817289e-01   2.8895373e+01
   2.9702058e-01   2.9766772e+01
   3.0562865e-01   3.0613669e+01
   3.1399303e-01   3.1435740e+01
   3.2211102e-01   3.2232791e+01
   3.2998109e-01   3.3004746e+01
   3.3760280e-01   3.3751632e+01
   3.4497662e-01   3.4473562e+01
   3.5210383e-01   3.5170728e+01
   3.5898638e-01   3.5843384e+01
   3.6562683e-01   3.6491839e+01
   3.7202819e-01   3.7116446e+01
   3.7819389e-01   3.7717593e+01
   3.8412763e-01   3.8295695e+01
   3.8983341e-01   3.8851187e+01
   3.9531537e-01   3.9384522e+01
   4.0057778e-01   3.9896159e+01
   4.0562503e-01   4.0386563e+01
   4.1046151e-01   4.0856202e+01
   4.1509165e-01   4.1305542e+01
   4.1951988e-01   4.1735046e+01
   4.2375059e-01   4.2145173e+01
   4.2778814e-01   4.2536374e+01
   4.3163684e-01   4.2909095e+01
   4.3530095e-01   4.3263775e+01
   4.3878469e-01   4.3600846e+01
   4.4209224e-01   4.3920735e+01
   4.4522775e-01   4.4223864e+01
   4.4819533e-01   4.4510650e+01
   4.5099911e-01   4.4781508e+01
   4.5364320e-01   4.5036853e+01
   4.5613173e-01   4.5277100e+01
   4.5846890e-01   4.5502665e+01
   4.6065893e-01   4.5713970e+01
   4.6270611e-01   4.5911441e+01
   4.6461483e-01   4.6095511e+01
   4.6638958e-01   4.6266621e+01
   4.6803493e-01   4.6425223e+01
   4.6955560e-01   4.6571776e+01
   4.7095640e-01   4.6706753e+01
   4.7224229e-01   4.6830637e+01
   4.7341836e-01   4.6943923e+01
   4.7448979e-01   4.7047115e+01
   4.7551020e-01   4.7145380e+01
   4.7653061e-01   4.7243633e+01
   4.7755101e-01   4.7341874e+01
   4.7857142e-01   4.7440101e+01
   4.7959183e-01   4.7538317e+01
   4.8061224e-01   4.7636519e+01
   4.8163264e-01   4.7734710e+01
   4.8265305e-01   4.7832888e+01
   4.8367346e-01   4.7931053e+01
   4.8469387e-01   4.8029206e+01
   4.8571428e-01   4.8127346e+01
   4.8673468e-01   4.8225474e+01
   4.8775509e-01   4.8323589e+01
   4.8877550e-01   4.8421692e+01
   4.8979591e-01   4.8519782e+01
   4.9081631e-01   4.8617860e+01
   4.9183672e-01   4.8715926e+01
   4.9285713e-01   4.8813978e+01
   4.9387754e-01   4.8912019e+01
   4.9489795e-01   4.9010047e+01
   4.9591835e-01   4.9108062e+01
   4.9693876e-01   4.9206065e+01
   4.9795917e-01   4.9304055e+01
   4.9897958e-01   4.9402033e+01
   4.9999999e-01   4.9499999e+01
   5.0102039e-01   4.9597858e+01
   5.0204080e-01   4.9695517e+01
   5.0306121e-01   4.9792976e+01
   5.0408162e-01   4.9890236e+01
   5.0510202e-01   4.9987295e+01
   5.0612243e-01   5.0084155e+01
   5.0714284e-01   5.0180815e+01
   5.0816325e-01   5.0277274e+01
   5.0918366e-01   5.0373534e+01
   5.1020406e-01   5.0469594e+01
   5.1122447e-01   5.0565454e+01
   5.1224488e-01   5.0661114e+01
   5.1326529e-01   5.0756575e+01
   5.1428569e-01   5.0851835e+01
   5.1530610e-01   5.0946895e+01
   5.1632651e-01   5.1041756e+01
   5.1734692e-01   5.1136416e+01
   5.1836733e-01   5.1230877e+01
   5.1938773e-01   5.1325138e+01
   5.2040814e-01   5.1419198e+01
   5.2142855e-01   5.1513059e+01
   5.2244896e-01   5.1606720e+01
   5.2346936e-01   5.1700181e+01
   5.2448977e-01   5.1793442e+01
   5.2551018e-01   5.1886503e+01
   5.2658161e-01   5.1984003e+01
   5.2775816e-01   5.2090814e+01
   5.2904612e-01   5.2207435e+01
   5.3045193e-01   5.2334362e+01
   5.3198198e-01   5.2472076e+01
   5.3364270e-01   5.2621044e+01
   5.3544056e-01   5.2781715e+01
   5.3738202e-01   5.2954522e+01
   5.3947351e-01   5.3139874e+01
   5.4172149e-01   5.3338157e+01
   5.4413234e-01   5.3549729e+01
   5.4671244e-01   5.3774917e+01
   5.4946809e-01   5.4014016e+01
   5.5240554e-01   5.4267283e+01
   5.5553097e-01   5.4534939e+01
   5.5885044e-01   5.4817159e+01
   5.6236994e-01   5.5114073e+01
   5.6609531e-01   5.5425765e+01
   5.7003225e-01   5.5752263e+01
   5.7418631e-01   5.6093539e+01
   5.7856282e-01   5.6449508e+01
   5.8316692e-01   5.6820018e+01
   5.8800348e-01   5.7204851e+01
   5.9307708e-01   5.7603719e+01
   5.9839198e-01   5.8016256e+01
   6.0395208e-01   5.8442020e+01
   6.0976083e-01   5.8880485e+01
   6.1582122e-01   5.9331040e+01
   6.2213572e-01   5.9792984e+01
   6.2870616e-01   6.0265525e+01
   6.3553376e-01   6.0747778e+01
   6.4261895e-01   6.1238763e+01
   6.4996138e-01   6.1737404e+01
   6.5755977e-01   6.2242530e+01
   6.6541190e-01   6.2752877e+01
   6.7351445e-01   6.3267090e+01
   6.8186295e-01   6.3783726e+01
   6.9045169e-01   6.4301265e+01
   6.9927363e-01   6.4818111e+01
   7.0832033e-01   6.5332605e+01
   7.1758182e-01   6.5843037e+01
   7.2704660e-01   6.6347658e+01
   7.3670151e-01   6.6844695e+01
   7.4653173e-01   6.7332368e+01
   7.5652070e-01   6.7808912e+01
   7.6665012e-01   6.8272592e+01
   7.7689995e-01   6.8721731e+01
   7.8724839e-01   6.9154728e+01
   7.9767200e-01   6.9570085e+01
   8.0814569e-01   6.9966425e+01
   8.1864287e-01   7.0342521e+01
   8.2913557e-01   7.0697313e+01
   8.3959460e-01   7.1029930e+01
   8.4998976e-01   7.1339705e+01
   8.6029005e-01   7.1626189e+01
   8.7046398e-01   7.1889160e+01
   8.8047982e-01   7.2128633e+01
   8.9030595e-01   7.2344853e+01
   8.9991120e-01   7.2538294e+01
   9.0926522e-01   7.2709651e+01
   9.1833887e-01   7.2859820e+01
   9.2710458e-01   7.2989881e+01
   9.3553675e-01   7.3101071e+01
   9.4361215e-01   7.3194759e+01
   9.5131019e-01   7.3272413e+01
   9.5861330e-01   7.3335566e+01
   9.6550719e-01   7.3385784e+01
   9.7198105e-01   7.3424634e+01
   9.7802775e-01   7.3453653e+01
   9.8364391e-01   7.3474318e+01
   9.8882992e-01   7.3488022e+01
   9.9359015e-01   7.3496056e+01
   9.9793230e-01   7.3499590e+01


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   2.4857252e+00
   7.5557384e-03   7.7034278e+00
   1.3163558e-02   1.3416432e+01
   1.9262189e-02   1.9625171e+01
   2.5847735e-02   2.6324603e+01
   3.2910864e-02   3.3504094e+01
   4.0437094e-02   4.1147726e+01
   4.8407098e-02   4.9234645e+01
   5.6797117e-02   5.7739505e+01
   6.5579447e-02   6.6632996e+01
   7.4722998e-02   7.5882446e+01
   8.4193893e-02   8.5452454e+01
   9.3956090e-02   9.5305547e+01
   1.0397200e-01   1.0540283e+02
   1.1420311e-01   1.1570463e+02
   1.2461054e-01   1.2617108e+02
   1.3515560e-01   1.3676269e+02
   1.4580029e-01   1.4744083e+02
   1.5650769e-01   1.5816816e+02
   1.6724237e-01   1.6890901e+02
   1.7797066e-01   1.7962966e+02
   1.8866095e-01   1.9029859e+02
   1.9928379e-01   2.0088662e+02
   2.0981209e-01   2.1136707e+02
   2.2022116e-01   2.2171575e+02
   2.3048875e-01   2.3191102e+02
   2.4059501e-01   2.4193375e+02
   2.5052248e-01   2.5176723e+02
   2.6025597e-01   2.6139709e+02
   2.6978249e-01   2.7081119e+02
   2.7909113e-01   2.7999944e+02
   2.8817289e-01   2.8895373e+02
   2.9702058e-01   2.9766772e+02
   3.0562865e-01   3.0613669e+02
   3.1399303e-01   3.1435740e+02
   3.2211102e-01   3.2232791e+02
   3.2998109e-01   3.3004746e+02
   3.3760280e-01   3.3751632e+02
   3.4497662e-01   3.4473562e+02
   3.5210383e-01   3.5170728e+02
   3.5898638e-01   3.5843384e+02
   3.6562683e-01   3.6491839e+02
   3.7202819e-01   3.7116446e+02
   3.7819389e-01   3.7717593e+02
   3.8412763e-01   3.8295695e+02
   3.8983341e-01   3.8851187e+02
   3.9531537e-01   3.9384522e+02
   4.0057778e-01   3.9896159e+02
   4.0562503e-01   4.0386563e+02
   4.1046151e-01   4.0856202e+02
   4.1509165e-01   4.1305542e+02
   4.1951988e-01   4.1735046e+02
   4.2375059e-01   4.2145173e+02
   4.2778814e-01   4.2536374e+02
   4.3163684e-01   4.2909095e+02
   4.3530095e-01   4.3263775e+02
   4.3878469e-01   4.3600846e+02
   4.4209224e-01   4.3920735e+02
   4.4522775e-01   4.4223864e+02
   4.4819533e-01   4.4510650e+02
   4.5099911e-01   4.4781508e+02
   4.5364320e-01   4.5036853e+02
   4.5613173e-01   4.5277100e+02
   4.5846890e-01   4.5502665e+02
   4.6065893e-01   4.5713970e+02
   4.6270611e-01   4.5911441e+02
   4.6461483e-01   4.6095511e+02
   4.6638958e-01   4.6266621e+02
   4.6803493e-01   4.6425223e+02
   4.6955560e-01   4.6571776e+02
   4.7095640e-01   4.6706753e+02
   4.7224229e-01   4.6830637e+02
   4.7341836e-01   4.6943923e+02
   4.7448979e-01   4.7047115e+02
   4.7551020e-01   4.7145380e+02
   4.7653061e-01   4.7243633e+02
   4.7755101e-01   4.7341874e+02
   4.7857142e-01   4.7440101e+02
   4.7959183e-01   4.7538317e+02
   4.8061224e-01   4.7636519e+02
   4.8163264e-01   4.7734710e+02
   4.8265305e-01   4.7832888e+02
   4.8367346e-01   4.7931053e+02
   4.8469387e-01   4.8029206e+02
   4.8571428e-01   4.8127346e+02
   4.8673468e-01   4.8225474e+02
   4.8775509e-01   4.8323589e+02
   4.8877550e-01   4.8421692e+02
   4.8979591e-01   4.8519782e+02
   4.9081631e-01   4.8617860e+02
   4.9183672e-01   4.8715926e+02
   4.9285713e-01   4.8813978e+02
   4.9387754e-01   4.8912019e+02
   4.9489795e-01   4.9010047e+02
   4.9591835e-01   4.9108062e+02
   4.9693876e-01   4.9206065e+02
   4.9795917e-01   4.9304055e+02
   4.9897958e-01   4.9402033e+02
   4.9999999e-01   4.9499999e+02
   5.0102039e-01   4.9597858e+02
   5.0204080e-01   4.9695517e+02
   5.0306121e-01   4.9792976e+02
   5.0408162e-01   4.9890236e+02
   5.0510202e-01   4.9987295e+02
   5.0612243e-01   5.0084155e+02
   5.0714284e-01   5.0180815e+02
   5.0816325e-01   5.0277274e+02
   5.0918366e-01   5.0373534e+02
   5.1020406e-01   5.0469594e+02
   5.1122447e-01   5.0565454e+02
   5.1224488e-01   5.0661114e+02
   5.1326529e-01   5.0756575e+02
   5.1428569e-01   5.0851835e+02
   5.1530610e-01   5.0946895e+02
   5.1632651e-01   5.1041756e+02
   5.1734692e-01   5.1136416e+02
   5.1836733e-01   5.1230877e+02
   5.1938773e-01   5.1325138e+02
   5.2040814e-01   5.1419198e+02
   5.2142855e-01   5.1513059e+02
   5.2244896e-01   5.1606720e+02
   5.2346936e-01   5.1700181e+02
   5.2448977e-01   5.1793442e+02
   5.2551018e-01   5.1886503e+02
   5.2658161e-01   5.1984003e+02
   5.2775816e-01   5.2090814e+02
   5.2904612e-01   5.2207435e+02
   5.3045193e-01   5.2334362e+02
   5.3198198e-01   5.2472076e+02
   5.3364270e-01   5.2621044e+02
   5.3544056e-01   5.2781715e+02
   5.3738202e-01   5.2954522e+02
   5.3947351e-01   5.3139874e+02
   5.4172149e-01   5.3338157e+02
   5.4413234e-01   5.3549729e+02
   5.4671244e-01   5.3774917e+02
   5.4946809e-01   5.4014016e+02
   5.5240554e-01   5.4267283e+02
   5.5553097e-01   5.4534939e+02
   5.5885044e-01   5.4817159e+02
   5.6236994e-01   5.5114073e+02
   5.6609531e-01   5.5425765e+02
   5.7003225e-01   5.5752263e+02
   5.7418631e-01   5.6093539e+02
   5.7856282e-01   5.6449508e+02
   5.8316692e-01   5.6820018e+02
   5.8800348e-01   5.7204851e+02
   5.9307708e-01   5.7603719e+02
   5.9839198e-01   5.8016256e+02
   6.0395208e-01   5.8442020e+02
   6.0976083e-01   5.8880485e+02
   6.1582122e-01   5.9331040e+02
   6.2213572e-01   5.9792984e+02
   6.2870616e-01   6.0265525e+02
   6.3553376e-01   6.0747778e+02
   6.4261895e-01   6.1238763e+02
   6.4996138e-01   6.1737404e+02
   6.5755977e-01   6.2242530e+02
   6.6541190e-01   6.2752877e+02
   6.7351445e-01   6.3267090e+02
   6.8186295e-01   6.3783726e+02
   6.9045169e-01   6.4301265e+02
   6.9927363e-01   6.4818111e+02
   7.0832033e-01   6.5332605e+02
   7.1758182e-01   6.5843037e+02
   7.2704660e-01   6.6347658e+02
   7.3670151e-01   6.6844695e+02
   7.4653173e-01   6.7332368e+02
   7.5652070e-01   6.7808912e+02
   7.6665012e-01   6.8272592e+02
   7.7689995e-01   6.8721731e+02
   7.8724839e-01   6.9154728e+02
   7.9767200e-01   6.9570085e+02
   8.0814569e-01   6.9966425e+02
   8.1864287e-01   7.0342521e+02
   8.2913557e-01   7.0697313e+02
   8.3959460e-01   7.1029930e+02
   8.4998976e-01   7.1339705e+02
   8.6029005e-01   7.1626189e+02
   8.7046398e-01   7.1889160e+02
   8.8047982e-01   7.2128633e+02
   8.9030595e-01   7.2344853e+02
   8.9991120e-01   7.2538294e+02
   9.0926522e-01   7.2709651e+02
   9.1833887e-01   7.2859820e+02
   9.2710458e-01   7.2989881e+02
   9.3553675e-01   7.3101071e+02
   9.4361215e-01   7.3194759e+02
   9.5131019e-01   7.3272413e+02
   9.5861330e-01   7.3335566e+02
   9.6550719e-01   7.3385784e+02
   9.7198105e-01   7.3424634e+02
   9.7802775e-01   7.3453653e+02
   9.8364391e-01   7.3474318e+02
   9.8882992e-01   7.3488022e+02
   9.9359015e-01   7.3496056e+02
   9.9793230e-01   7.3499590e+02


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   3.3819580e-03
   7.5557384e-03   1.0480913e-02
   1.3163558e-02   1.8253751e-02
   1.9262189e-02   2.6701062e-02
   2.5847735e-02   3.5815987e-02
   3.2910864e-02   4.5584055e-02
   4.0437094e-02   5.5983613e-02
   4.8407098e-02   6.6986286e-02
   5.6797117e-02   7.8557588e-02
   6.5579447e-02   9.0657644e-02
   7.4722998e-02   1.0324200e-01
   8.4193893e-02   1.1626249e-01
   9.3956090e-02   1.2966813e-01
   1.0397200e-01   1.4340601e-01
   1.1420311e-01   1.5742214e-01
   1.2461054e-01   1.7166229e-01
   1.3515560e-01   1.8607273e-01
   1.4580029e-01   2.0060089e-01
   1.5650769e-01   2.1519598e-01
   1.6724237e-01   2.2980946e-01
   1.7797066e-01   2.4439546e-01
   1.8866095e-01   2.5891109e-01
   1.9928379e-01   2.7331666e-01
   2.0981209e-01   2.8757584e-01
   2.2022116e-01   3.0165576e-01
   2.3048875e-01   3.1552696e-01
   2.4059501e-01   3.2916341e-01
   2.5052248e-01   3.4254237e-01
   2.6025597e-01   3.5564429e-01
   2.6978249e-01   3.6845265e-01
   2.7909113e-01   3.8095375e-01
   2.8817289e-01   3.9313653e-01
   2.9702058e-01   4.0499236e-01
   3.0562865e-01   4.1651483e-01
   3.1399303e-01   4.2769953e-01
   3.2211102e-01   4.3854382e-01
   3.2998109e-01   4.4904668e-01
   3.3760280e-01   4.5920844e-01
   3.4497662e-01   4.6903068e-01
   3.5210383e-01   4.7851597e-01
   3.5898638e-01   4.8766781e-01
   3.6562683e-01   4.9649038e-01
   3.7202819e-01   5.0498848e-01
   3.7819389e-01   5.1316739e-01
   3.8412763e-01   5.2103277e-01
   3.8983341e-01   5.2859054e-01
   3.9531537e-01   5.3584683e-01
   4.0057778e-01   5.4280791e-01
   4.0562503e-01   5.4948011e-01
   4.1046151e-01   5.5586979e-01
   4.1509165e-01   5.6198330e-01
   4.1951988e-01   5.6782693e-01
   4.2375059e-01   5.7340692e-01
   4.2778814e-01   5.7872941e-01
   4.3163684e-01   5.8380047e-01
   4.3530095e-01   5.8862608e-01
   4.3878469e-01   5.9321210e-01
   4.4209224e-01   5.9756436e-01
   4.4522775e-01   6.0168858e-01
   4.4819533e-01   6.0559045e-01
   4.5099911e-01   6.0927562e-01
   4.5364320e-01   6.1274972e-01
   4.5613173e-01   6.1601841e-01
   4.5846890e-01   6.1908734e-01
   4.6065893e-01   6.2196226e-01
   4.6270611e-01   6.2464895e-01
   4.6461483e-01   6.2715331e-01
   4.6638958e-01   6.2948136e-01
   4.6803493e-01   6.3163921e-01
   4.6955560e-01   6.3363315e-01
   4.7095640e-01   6.3546958e-01
   4.7224229e-01   6.3715509e-01
   4.7341836e-01   6.3869640e-01
   4.7448979e-01   6.4010038e-01
   4.7551020e-01   6.4143733e-01
   4.7653061e-01   6.4277411e-01
   4.7755101e-01   6.4411072e-01
   4.7857142e-01   6.4544716e-01
   4.7959183e-01   6.4678343e-01
   4.8061224e-01   6.4811953e-01
   4.8163264e-01   6.4945546e-01
   4.8265305e-01   6.5079122e-01
   4.8367346e-01   6.5212681e-01
   4.8469387e-01   6.5346223e-01
   4.8571428e-01   6.5479748e-01
   4.8673468e-01   6.5613256e-01
   4.8775509e-01   6.5746747e-01
   4.8877550e-01   6.5880221e-01
   4.8979591e-01   6.6013678e-01
   4.9081631e-01   6.6147118e-01
   4.9183672e-01   6.6280541e-01
   4.9285713e-01   6.6413947e-01
   4.9387754e-01   6.6547336e-01
   4.9489795e-01   6.6680708e-01
   4.9591835e-01   6.6814063e-01
   4.9693876e-01   6.6947401e-01
   4.9795917e-01   6.7080722e-01
   4.9897958e-01   6.7214026e-01
   4.9999999e-01   6.7347313e-01
   5.0102039e-01   6.7480455e-01
   5.0204080e-01   6.7613326e-01
   5.0306121e-01   6.7745924e-01
   5.0408162e-01   6.7878251e-01
   5.0510202e-01   6.8010305e-01
   5.0612243e-01   6.8142088e-01
   5.0714284e-01   6.8273598e-01
   5.0816325e-01   6.8404837e-01
   5.0918366e-01   6.8535804e-01
   5.1020406e-01   6.8666498e-01
   5.1122447e-01   6.8796921e-01
   5.1224488e-01   6.8927071e-01
   5.1326529e-01   6.9056950e-01
   5.1428569e-01   6.9186556e-01
   5.1530610e-01   6.9315891e-01
   5.1632651e-01   6.9444953e-01
   5.1734692e-01   6.9573744e-01
   5.1836733e-01   6.9702262e-01
   5.1938773e-01   6.9830509e-01
   5.2040814e-01   6.9958484e-01
   5.2142855e-01   7.0086186e-01
   5.2244896e-01   7.0213617e-01
   5.2346936e-01   7.0340775e-01
   5.2448977e-01   7.0467662e-01
   5.2551018e-01   7.0594276e-01
   5.2658161e-01   7.0726929e-01
   5.2775816e-01   7.0872251e-01
   5.2904612e-01   7.1030920e-01
   5.3045193e-01   7.1203612e-01
   5.3198198e-01   7.1390979e-01
   5.3364270e-01   7.1593657e-01
   5.3544056e-01   7.1812258e-01
   5.3738202e-01   7.2047371e-01
   5.3947351e-01   7.2299552e-01
   5.4172149e-01   7.2569327e-01
   5.4413234e-01   7.2857181e-01
   5.4671244e-01   7.3163561e-01
   5.4946809e-01   7.3488867e-01
   5.5240554e-01   7.3833451e-01
   5.5553097e-01   7.4197610e-01
   5.5885044e-01   7.4581585e-01
   5.6236994e-01   7.4985553e-01
   5.6609531e-01   7.5409625e-01
   5.7003225e-01   7.5853842e-01
   5.7418631e-01   7.6318167e-01
   5.7856282e-01   7.6802480e-01
   5.8316692e-01   7.7306578e-01
   5.8800348e-01   7.7830164e-01
   5.9307708e-01   7.8372844e-01
   5.9839198e-01   7.8934123e-01
   6.0395208e-01   7.9513397e-01
   6.0976083e-01   8.0109951e-01
   6.1582122e-01   8.0722954e-01
   6.2213572e-01   8.1351453e-01
   6.2870616e-01   8.1994370e-01
   6.3553376e-01   8.2650500e-01
   6.4261895e-01   8.3318511e-01
   6.4996138e-01   8.3996938e-01
   6.5755977e-01   8.4684188e-01
   6.6541190e-01   8.5378541e-01
   6.7351445e-01   8.6078154e-01
   6.8186295e-01   8.6781065e-01
   6.9045169e-01   8.7485203e-01
   6.9927363e-01   8.8188398e-01
   7.0832033e-01   8.8888394e-01
   7.1758182e-01   8.9582864e-01
   7.2704660e-01   9.0269427e-01
   7.3670151e-01   9.0945671e-01
   7.4653173e-01   9.1609176e-01
   7.5652070e-01   9.2257538e-01
   7.6665012e-01   9.2888399e-01
   7.7689995e-01   9.3499476e-01
   7.8724839e-01   9.4088591e-01
   7.9767200e-01   9.4653705e-01
   8.0814569e-01   9.5192946e-01
   8.1864287e-01   9.5704644e-01
   8.2913557e-01   9.6187358e-01
   8.3959460e-01   9.6639901e-01
   8.4998976e-01   9.7061365e-01
   8.6029005e-01   9.7451141e-01
   8.7046398e-01   9.7808928e-01
   8.8047982e-01   9.8134743e-01
   8.9030595e-01   9.8428921e-01
   8.9991120e-01   9.8692108e-01
   9.0926522e-01   9.8925248e-01
   9.1833887e-01   9.9129560e-01
   9.2710458e-01   9.9306515e-01
   9.3553675e-01   9.9457795e-01
   9.4361215e-01   9.9585263e-01
   9.5131019e-01   9.9690915e-01
   9.5861330e-01   9.9776837e-01
   9.6550719e-01   9.9845161e-01
   9.7198105e-01   9.9898019e-01
   9.7802775e-01   9.9937501e-01
   9.8364391e-01   9.9965617e-01
   9.8882992e-01   9.9984262e-01
   9.9359015e-01   9.9995192e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0438472e+00
   4.0080160e-03   4.0872125e+00
   6.0120240e-03   6.1300959e+00
   8.0160321e-03   8.1724973e+00
   1.0020040e-02   1.0214417e+01
   1.2024048e-02   1.2255854e+01
   1.4028056e-02   1.4296810e+01
   1.6032064e-02   1.6337284e+01
   1.8036072e-02   1.8377276e+01
   2.0040080e-02   2.0416785e+01
   2.2044088e-02   2.2455813e+01
   2.4048096e-02   2.4494359e+01
   2.6052104e-02   2.6532424e+01
   2.8056112e-02   2.8570006e+01
   3.0060120e-02   3.0607106e+01
   3.2064128e-02   3.2643724e+01
   3.4068136e-02   3.4679861e+01
   3.6072144e-02   3.6715515e+01
   3.8076152e-02   3.8750688e+01
   4.0080160e-02   4.0785378e+01
   4.2084168e-02   4.2819587e+01
   4.4088176e-02   4.4853314e+01
   4.6092184e-02   4.6886559e+01
   4.8096192e-02   4.8919322e+01
   5.0100200e-02   5.0951603e+01
   5.2104208e-02   5.2983402e+01
   5.4108216e-02   5.5014719e+01
   5.6112224e-02   5.7045554e+01
   5.8116232e-02   5.9075907e+01
   6.0120240e-02   6.1105779e+01
   6.2124248e-02   6.3135168e+01
   6.4128257e-02   6.5164076e+01
   6.6132265e-02   6.7192501e+01
   6.8136273e-02   6.9220445e+01
   7.0140281e-02   7.1247907e+01
   7.2144289e-02   7.3274886e+01
   7.4148297e-02   7.5301384e+01
   7.6152305e-02   7.7327400e+01
   7.8156313e-02   7.9352934e+01
   8.0160321e-02   8.1377986e+01
   8.2164329e-02   8.3402557e+01
   8.4168337e-02   8.5426645e+01
   8.6172345e-02   8.7450251e+01
   8.8176353e-02   8.9473376e+01
   9.0180361e-02   9.1496018e+01
   9.2184369e-02   9.3518179e+01
   9.4188377e-02   9.5539857e+01
   9.6192385e-02   9.7561054e+01
   9.8196393e-02   9.9581769e+01
   1.0020040e-01   1.0160200e+02
   1.0220441e-01   1.0362175e+02
   1.0420842e-01   1.0564102e+02
   1.0621242e-01   1.0765981e+02
   1.0821643e-01   1.0967811e+02
   1.1022044e-01   1.1169594e+02
   1.1222445e-01   1.1371328e+02
   1.1422846e-01   1.1573014e+02
   1.1623246e-01   1.1774652e+02
   1.1823647e-01   1.1976241e+02
   1.2024048e-01   1.2177782e+02
   1.2224449e-01   1.2379276e+02
   1.2424850e-01   1.2580721e+02
   1.2625251e-01   1.2782117e+02
   1.2825651e-01   1.2983466e+02
   1.3026052e-01   1.3184766e+02
   1.3226453e-01   1.3386019e+02
   1.3426854e-01   1.3587223e+02
   1.3627255e-01   1.3788378e+02
   1.3827655e-01   1.3989486e+02
   1.4028056e-01   1.4190545e+02
   1.4228457e-01   1.4391557e+02
   1.4428858e-01   1.4592520e+02
   1.4629259e-01   1.4793435e+02
   1.4829659e-01   1.4994301e+02
   1.5030060e-01   1.5195120e+02
   1.5230461e-01   1.5395890e+02
   1.5430862e-01   1.5596612e+02
   1.5631263e-01   1.5797286e+02
   1.5831663e-01   1.5997912e+02
   1.6032064e-01   1.6198489e+02
   1.6232465e-01   1.6399018e+02
   1.6432866e-01   1.6599500e+02
   1.6633267e-01   1.6799933e+02
   1.6833667e-01   1.7000317e+02
   1.7034068e-01   1.7200654e+02
   1.7234469e-01   1.7400942e+02
   1.7434870e-01   1.7601182e+02
   1.7635271e-01   1.7801374e+02
   1.7835671e-01   1.8001518e+02
   1.8036072e-01   1.8201614e+02
   1.8236473e-01   1.8401661e+02
   1.8436874e-01   1.8601660e+02
   1.8637275e-01   1.8801611e+02
   1.8837675e-01   1.9001514e+02
   1.9038076e-01   1.9201369e+02
   1.9238477e-01   1.9401175e+02
   1.9438878e-01   1.9600933e+02
   1.9639279e-01   1.9800643e+02
   1.9839679e-01   2.0000305e+02
   2.0040080e-01   2.0199919e+02
   2.0240481e-01   2.0399484e+02
   2.0440882e-01   2.0599002e+02
   2.0641283e-01   2.0798471e+02
   2.0841683e-01   2.0997892e+02
   2.1042084e-01   2.1197264e+02
   2.1242485e-01   2.1396589e+02
   2.1442886e-01   2.1595865e+02
   2.1643287e-01   2.1795093e+02
   2.1843687e-01   2.1994273e+02
   2.2044088e-01   2.2193405e+02
   2.2244489e-01   2.2392488e+02
   2.2444890e-01   2.2591524e+02
   2.2645291e-01   2.2790511e+02
   2.2845691e-01   2.2989450e+02
   2.3046092e-01   2.3188341e+02
   2.3246493e-01   2.3387183e+02
   2.3446894e-01   2.3585978e+02
   2.3647295e-01   2.3784724e+02
   2.3847695e-01   2.3983422e+02
   2.4048096e-01   2.4182072e+02
   2.4248497e-01   2.4380673e+02
   2.4448898e-01   2.4579227e+02
   2.4649299e-01   2.4777732e+02
   2.4849699e-01   2.4976189e+02
   2.5050100e-01   2.5174598e+02
   2.5250501e-01   2.5372958e+02
   2.5450902e-01   2.5571271e+02
   2.5651303e-01   2.5769535e+02
   2.5851703e-01   2.5967751e+02
   2.6052104e-01   2.6165919e+02
   2.6252505e-01   2.6364039e+02
   2.6452906e-01   2.6562110e+02
   2.6653307e-01   2.6760133e+02
   2.6853707e-01   2.6958109e+02
   2.7054108e-01   2.7156036e+02
   2.7254509e-01   2.7353914e+02
   2.7454910e-01   2.7551745e+02
   2.7655311e-01   2.7749527e+02
   2.7855711e-01   2.7947261e+02
   2.8056112e-01   2.8144947e+02
   2.8256513e-01   2.8342585e+02
   2.8456914e-01   2.8540175e+02
   2.8657315e-01   2.8737716e+02
   2.8857715e-01   2.8935209e+02
   2.9058116e-01   2.9132654e+02
   2.9258517e-01   2.9330051e+02
   2.9458918e-01   2.9527399e+02
   2.9659319e-01   2.9724700e+02
   2.9859719e-01   2.9921952e+02
   3.0060120e-01   3.0119156e+02
   3.0260521e-01   3.0316312e+02
   3.0460922e-01   3.0513420e+02
   3.0661323e-01   3.0710479e+02
   3.0861723e-01   3.0907490e+02
   3.1062124e-01   3.1104453e+02
   3.1262525e-01   3.1301368e+02
   3.1462926e-01   3.1498235e+02
   3.1663327e-01   3.1695053e+02
   3.1863727e-01   3.1891824e+02
   3.2064128e-01   3.2088546e+02
   3.2264529e-01   3.2285220e+02
   3.2464930e-01   3.2481845e+02
   3.2665331e-01   3.2678423e+02
   3.2865731e-01   3.2874952e+02
   3.3066132e-01   3.3071433e+02
   3.3266533e-01   3.3267866e+02
   3.3466934e-01   3.3464251e+02
   3.3667335e-01   3.3660588e+02
   3.3867735e-01   3.3856876e+02
   3.4068136e-01   3.4053116e+02
   3.4268537e-01   3.4249308e+02
   3.4468938e-01   3.4445452e+02
   3.4669339e-01   3.4641548e+02
   3.4869739e-01   3.4837595e+02
   3.5070140e-01   3.5033594e+02
   3.5270541e-01   3.5229545e+02
   3.5470942e-01   3.5425448e+02
   3.5671343e-01   3.5621303e+02
   3.5871743e-01   3.5817109e+02
   3.6072144e-01   3.6012867e+02
   3.6272545e-01   3.6208577e+02
   3.6472946e-01   3.6404239e+02
   3.6673347e-01   3.6599853e+02
   3.6873747e-01   3.6795418e+02
   3.7074148e-01   3.6990936e+02
   3.7274549e-01   3.7186405e+02
   3.7474950e-01   3.7381826e+02
   3.7675351e-01   3.7577198e+02
   3.7875752e-01   3.7772523e+02
   3.8076152e-01   3.7967799e+02
   3.8276553e-01   3.8163027e+02
   3.8476954e-01   3.8358207e+02
   3.8677355e-01   3.8553339e+02
   3.8877756e-01   3.8748423e+02
   3.9078156e-01   3.8943458e+02
   3.9278557e-01   3.9138445e+02
   3.9478958e-01   3.9333384e+02
   3.9679359e-01   3.9528275e+02
   3.9879760e-01   3.9723118e+02
   4.0080160e-01   3.9917912e+02
   4.0280561e-01   4.0112658e+02
   4.0480962e-01   4.0307356e+02
   4.0681363e-01   4.0502006e+02
   4.0881764e-01   4.0696608e+02
   4.1082164e-01   4.0891161e+02
   4.1282565e-01   4.1085666e+02
   4.1482966e-01   4.1280123e+02
   4.1683367e-01   4.1474532e+02
   4.1883768e-01   4.1668893e+02
   4.2084168e-01   4.1863205e+02
   4.2284569e-01   4.2057470e+02
   4.2484970e-01   4.2251686e+02
   4.2685371e-01   4.2445854e+02
   4.2885772e-01   4.2639973e+02
   4.3086172e-01   4.2834045e+02
   4.3286573e-01   4.3028068e+02
   4.3486974e-01   4.3222043e+02
   4.3687375e-01   4.3415970e+02
   4.3887776e-01   4.3609849e+02
   4.4088176e-01   4.3803680e+02
   4.4288577e-01   4.3997462e+02
   4.4488978e-01   4.4191196e+02
   4.4689379e-01   4.4384882e+02
   4.4889780e-01   4.4578520e+02
   4.5090180e-01   4.4772109e+02
   4.5290581e-01   4.4965651e+02
   4.5490982e-01   4.5159144e+02
   4.5691383e-01   4.5352589e+02
   4.5891784e-01   4.5545986e+02
   4.6092184e-01   4.5739334e+02
   4.6292585e-01   4.5932635e+02
   4.6492986e-01   4.6125887e+02
   4.6693387e-01   4.6319091e+02
   4.6893788e-01   4.6512247e+02
   4.7094188e-01   4.6705355e+02
   4.7294589e-01   4.6898414e+02
   4.7494990e-01   4.7091425e+02
   4.7695391e-01   4.7284388e+02
   4.7895792e-01   4.7477303e+02
   4.8096192e-01   4.7670170e+02
   4.8296593e-01   4.7862989e+02
   4.8496994e-01   4.8055759e+02
   4.8697395e-01   4.8248481e+02
   4.8897796e-01   4.8441155e+02
   4.9098196e-01   4.8633781e+02
   4.9298597e-01   4.8826358e+02
   4.9498998e-01   4.9018887e+02
   4.9699399e-01   4.9211369e+02
   4.9899800e-01   4.9403802e+02
   5.0100200e-01   4.9596096e+02
   5.0300601e-01   4.9787710e+02
   5.0501002e-01   4.9978552e+02
   5.0701403e-01   5.0168624e+02
   5.0901804e-01   5.0357924e+02
   5.1102204e-01   5.0546454e+02
   5.1302605e-01   5.0734212e+02
   5.1503006e-01   5.0921199e+02
   5.1703407e-01   5.1107415e+02
   5.1903808e-01   5.1292860e+02
   5.2104208e-01   5.1477534e+02
   5.2304609e-01   5.1661437e+02
   5.2505010e-01   5.1844569e+02
   5.2705411e-01   5.2026930e+02
   5.2905812e-01   5.2208519e+02
   5.3106212e-01   5.2389338e+02
   5.3306613e-01   5.2569385e+02
   5.3507014e-01   5.2748662e+02
   5.3707415e-01   5.2927167e+02
   5.3907816e-01   5.3104901e+02
   5.4108216e-01   5.3281864e+02
   5.4308617e-01   5.3458056e+02
   5.4509018e-01   5.3633477e+02
   5.4709419e-01   5.3808127e+02
   5.4909820e-01   5.3982006e+02
   5.5110220e-01   5.4155114e+02
   5.5310621e-01   5.4327450e+02
   5.5511022e-01   5.4499016e+02
   5.5711423e-01   5.4669811e+02
   5.5911824e-01   5.4839834e+02
   5.6112224e-01   5.5009086e+02
   5.6312625e-01   5.5177568e+02
   5.6513026e-01   5.5345278e+02
   5.6713427e-01   5.5512217e+02
   5.6913828e-01   5.5678385e+02
   5.7114228e-01   5.5843782e+02
   5.7314629e-01   5.6008408e+02
   5.7515030e-01   5.6172262e+02
   5.7715431e-01   5.6335346e+02
   5.7915832e-01   5.6497659e+02
   5.8116232e-01   5.6659200e+02
   5.8316633e-01   5.6819971e+02
   5.8517034e-01   5.6979970e+02
   5.8717435e-01   5.7139198e+02
   5.8917836e-01   5.7297655e+02
   5.9118236e-01   5.7455342e+02
   5.9318637e-01   5.7612257e+02
   5.9519038e-01   5.7768401e+02
   5.9719439e-01   5.7923773e+02
   5.9919840e-01   5.8078375e+02
   6.0120240e-01   5.8232206e+02
   6.0320641e-01   5.8385266e+02
   6.0521042e-01   5.8537554e+02
   6.0721443e-01   5.8689072e+02
   6.0921844e-01   5.8839818e+02
   6.1122244e-01   5.8989793e+02
   6.1322645e-01   5.9138997e+02
   6.1523046e-01   5.9287431e+02
   6.1723447e-01   5.9435093e+02
   6.1923848e-01   5.9581984e+02
   6.2124248e-01   5.9728104e+02
   6.2324649e-01   5.9873452e+02
   6.2525050e-01   6.0018030e+02
   6.2725451e-01   6.0161837e+02
   6.2925852e-01   6.0304872e+02
   6.3126253e-01   6.0447137e+02
   6.3326653e-01   6.0588630e+02
   6.3527054e-01   6.0729352e+02
   6.3727455e-01   6.0869304e+02
   6.3927856e-01   6.1008484e+02
   6.4128257e-01   6.1146893e+02
   6.4328657e-01   6.1284531e+02
   6.4529058e-01   6.1421398e+02
   6.4729459e-01   6.1557494e+02
   6.4929860e-01   6.1692819e+02
   6.5130261e-01   6.1827372e+02
   6.5330661e-01   6.1961155e+02
   6.5531062e-01   6.2094166e+02
   6.5731463e-01   6.2226407e+02
   6.5931864e-01   6.2357876e+02
   6.6132265e-01   6.2488574e+02
   6.6332665e-01   6.2618502e+02
   6.6533066e-01   6.2747658e+02
   6.6733467e-01   6.2876043e+02
   6.6933868e-01   6.3003657e+02
   6.7134269e-01   6.3130499e+02
   6.7334669e-01   6.3256571e+02
   6.7535070e-01   6.3381872e+02
   6.7735471e-01   6.3506402e+02
   6.7935872e-01   6.3630160e+02
   6.8136273e-01   6.3753148e+02
   6.8336673e-01   6.3875364e+02
   6.8537074e-01   6.3996809e+02
   6.8737475e-01   6.4117483e+02
   6.8937876e-01   6.4237387e+02
   6.9138277e-01   6.4356519e+02
   6.9338677e-01   6.4474880e+02
   6.9539078e-01   6.4592470e+02
   6.9739479e-01   6.4709288e+02
   6.9939880e-01   6.4825336e+02
   7.0140281e-01   6.4940613e+02
   7.0340681e-01   6.5055118e+02
   7.0541082e-01   6.5168853e+02
   7.0741483e-01   6.5281816e+02
   7.0941884e-01   6.5394008e+02
   7.1142285e-01   6.5505430e+02
   7.1342685e-01   6.5616080e+02
   7.1543086e-01   6.5725959e+02
   7.1743487e-01   6.5835067e+02
   7.1943888e-01   6.5943404e+02
   7.2144289e-01   6.6050970e+02
   7.2344689e-01   6.6157764e+02
   7.2545090e-01   6.6263788e+02
   7.2745491e-01   6.6369041e+02
   7.2945892e-01   6.6473522e+02
   7.3146293e-01   6.6577233e+02
   7.3346693e-01   6.6680172e+02
   7.3547094e-01   6.6782340e+02
   7.3747495e-01   6.6883737e+02
   7.3947896e-01   6.6984364e+02
   7.4148297e-01   6.7084219e+02
   7.4348697e-01   6.7183302e+02
   7.4549098e-01   6.7281615e+02
   7.4749499e-01   6.7379157e+02
   7.4949900e-01   6.7475928e+02
   7.5150301e-01   6.7571927e+02
   7.5350701e-01   6.7667156e+02
   7.5551102e-01   6.7761613e+02
   7.5751503e-01   6.7855300e+02
   7.5951904e-01   6.7948215e+02
   7.6152305e-01   6.8040359e+02
   7.6352705e-01   6.8131732e+02
   7.6553106e-01   6.8222334e+02
   7.6753507e-01   6.8312165e+02
   7.6953908e-01   6.8401225e+02
   7.7154309e-01   6.8489514e+02
   7.7354709e-01   6.8577032e+02
   7.7555110e-01   6.8663778e+02
   7.7755511e-01   6.8749754e+02
   7.7955912e-01   6.8834958e+02
   7.8156313e-01   6.8919392e+02
   7.8356713e-01   6.9003054e+02
   7.8557114e-01   6.9085945e+02
   7.8757515e-01   6.9168066e+02
   7.8957916e-01   6.9249415e+02
   7.9158317e-01   6.9329993e+02
   7.9358717e-01   6.9409800e+02
   7.9559118e-01   6.9488835e+02
   7.9759519e-01   6.9567100e+02
   7.9959920e-01   6.9644594e+02
   8.0160321e-01   6.9721316e+02
   8.0360721e-01   6.9797268e+02
   8.0561122e-01   6.9872448e+02
   8.0761523e-01   6.9946858e+02
   8.0961924e-01   7.0020496e+02
   8.1162325e-01   7.0093363e+02
   8.1362725e-01   7.0165459e+02
   8.1563126e-01   7.0236784e+02
   8.1763527e-01   7.0307338e+02
   8.1963928e-01   7.0377121e+02
   8.2164329e-01   7.0446133e+02
   8.2364729e-01   7.0514373e+02
   8.2565130e-01   7.0581843e+02
   8.2765531e-01   7.0648542e+02
   8.2965932e-01   7.0714469e+02
   8.3166333e-01   7.0779625e+02
   8.3366733e-01   7.0844011e+02
   8.3567134e-01   7.0907625e+02
   8.3767535e-01   7.0970468e+02
   8.3967936e-01   7.1032540e+02
   8.4168337e-01   7.1093841e+02
   8.4368737e-01   7.1154371e+02
   8.4569138e-01   7.1214130e+02
   8.4769539e-01   7.1273117e+02
   8.4969940e-01   7.1331334e+02
   8.5170341e-01   7.1388780e+02
   8.5370741e-01   7.1445454e+02
   8.5571142e-01   7.1501357e+02
   8.5771543e-01   7.1556490e+02
   8.5971944e-01   7.1610851e+02
   8.6172345e-01   7.1664441e+02
   8.6372745e-01   7.1717260e+02
   8.6573146e-01   7.1769308e+02
   8.6773547e-01   7.1820585e+02
   8.6973948e-01   7.1871091e+02
   8.7174349e-01   7.1920826e+02
   8.7374749e-01   7.1969789e+02
   8.7575150e-01   7.2017982e+02
   8.7775551e-01   7.2065403e+02
   8.7975952e-01   7.2112054e+02
   8.8176353e-01   7.2157933e+02
   8.8376754e-01   7.2203041e+02
   8.8577154e-01   7.2247379e+02
   8.8777555e-01   7.2290945e+02
   8.8977956e-01   7.2333740e+02
   8.9178357e-01   7.2375764e+02
   8.9378758e-01   7.2417016e+02
   8.9579158e-01   7.2457498e+02
   8.9779559e-01   7.2497209e+02
   8.9979960e-01   7.2536148e+02
   9.0180361e-01   7.2574317e+02
   9.0380762e-01   7.2611714e+02
   9.0581162e-01   7.2648341e+02
   9.0781563e-01   7.2684196e+02
   9.0981964e-01   7.2719280e+02
   9.1182365e-01   7.2753593e+02
   9.1382766e-01   7.2787135e+02
   9.1583166e-01   7.2819906e+02
   9.1783567e-01   7.2851906e+02
   9.1983968e-01   7.2883135e+02
   9.2184369e-01   7.2913593e+02
   9.2384770e-01   7.2943279e+02
   9.2585170e-01   7.2972195e+02
   9.2785571e-01   7.3000339e+02
   9.2985972e-01   7.3027713e+02
   9.3186373e-01   7.3054315e+02
   9.3386774e-01   7.3080146e+02
   9.3587174e-01   7.3105206e+02
   9.3787575e-01   7.3129495e+02
   9.3987976e-01   7.3153013e+02
   9.4188377e-01   7.3175760e+02
   9.4388778e-01   7.3197736e+02
   9.4589178e-01   7.3218941e+02
   9.4789579e-01   7.3239375e+02
   9.4989980e-01   7.3259037e+02
   9.5190381e-01   7.3277929e+02
   9.5390782e-01   7.3296049e+02
   9.5591182e-01   7.3313398e+02
   9.5791583e-01   7.3329977e+02
   9.5991984e-01   7.3345784e+02
   9.6192385e-01   7.3360820e+02
   9.6392786e-01   7.3375085e+02
   9.6593186e-01   7.3388579e+02
   9.6793587e-01   7.3401302e+02
   9.6993988e-01   7.3413253e+02
   9.7194389e-01   7.3424434e+02
   9.7394790e-01   7.3434844e+02
   9.7595190e-01   7.3444482e+02
   9.7795591e-01   7.3453350e+02
   9.7995992e-01   7.3461446e+02
   9.8196393e-01   7.3468771e+02
   9.8396794e-01   7.3475325e+02
   9.8597194e-01   7.3481109e+02
   9.8797595e-01   7.3486121e+02
   9.8997996e-01   7.3490361e+02
   9.9198397e-01   7.3493831e+02
   9.9398798e-01   7.3496530e+02
   9.9599198e-01   7.3498458e+02
   9.9799599e-01   7.3499614e+02
   1.0000000e+00   7.3500000e+02


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0438472e-05
   4.0080160e-03   4.0872125e-05
   6.0120240e-03   6.1300959e-05
   8.0160321e-03   8.1724973e-05
   1.0020040e-02   1.0214417e-04
   1.2024048e-02   1.2255854e-04
   1.4028056e-02   1.4296810e-04
   1.6032064e-02   1.6337284e-04
   1.8036072e-02   1.8377276e-04
   2.0040080e-02   2.0416785e-04
   2.2044088e-02   2.2455813e-04
   2.4048096e-02   2.4494359e-04
   2.6052104e-02   2.6532424e-04
   2.8056112e-02   2.8570006e-04
   3.0060120e-02   3.0607106e-04
   3.2064128e-02   3.2643724e-04
   3.4068136e-02   3.4679861e-04
   3.6072144e-02   3.6715515e-04
   3.8076152e-02   3.8750688e-04
   4.0080160e-02   4.0785378e-04
   4.2084168e-02   4.2819587e-04
   4.4088176e-02   4.4853314e-04
   4.6092184e-02   4.6886559e-04
   4.8096192e-02   4.8919322e-04
   5.0100200e-02   5.0951603e-04
   5.2104208e-02   5.2983402e-04
   5.4108216e-02   5.5014719e-04
   5.6112224e-02   5.7045554e-04
   5.8116232e-02   5.9075907e-04
   6.0120240e-02   6.1105779e-04
   6.2124248e-02   6.3135168e-04
   6.4128257e-02   6.5164076e-04
   6.6132265e-02   6.7192501e-04
   6.8136273e-02   6.9220445e-04
   7.0140281e-02   7.1247907e-04
   7.2144289e-02   7.3274886e-04
   7.4148297e-02   7.5301384e-04
   7.6152305e-02   7.7327400e-04
   7.8156313e-02   7.9352934e-04
   8.0160321e-02   8.1377986e-04
   8.2164329e-02   8.3402557e-04
   8.4168337e-02   8.5426645e-04
   8.6172345e-02   8.7450251e-04
   8.8176353e-02   8.9473376e-04
   9.0180361e-02   9.1496018e-04
   9.2184369e-02   9.3518179e-04
   9.4188377e-02   9.5539857e-04
   9.6192385e-02   9.7561054e-04
   9.8196393e-02   9.9581769e-04
   1.0020040e-01   1.0160200e-03
   1.0220441e-01   1.0362175e-03
   1.0420842e-01   1.0564102e-03
   1.0621242e-01   1.0765981e-03
   1.0821643e-01   1.0967811e-03
   1.1022044e-01   1.1169594e-03
   1.1222445e-01   1.1371328e-03
   1.1422846e-01   1.1573014e-03
   1.1623246e-01   1.1774652e-03
   1.1823647e-01   1.1976241e-03
   1.2024048e-01   1.2177782e-03
   1.2224449e-01   1.2379276e-03
   1.2424850e-01   1.2580721e-03
   1.2625251e-01   1.2782117e-03
   1.2825651e-01   1.2983466e-03
   1.3026052e-01   1.3184766e-03
   1.3226453e-01   1.3386019e-03
   1.3426854e-01   1.3587223e-03
   1.3627255e-01   1.3788378e-03
   1.3827655e-01   1.3989486e-03
   1.4028056e-01   1.4190545e-03
   1.4228457e-01   1.4391557e-03
   1.4428858e-01   1.4592520e-03
   1.4629259e-01   1.4793435e-03
   1.4829659e-01   1.4994301e-03
   1.5030060e-01   1.5195120e-03
   1.5230461e-01   1.5395890e-03
   1.5430862e-01   1.5596612e-03
   1.5631263e-01   1.5797286e-03
   1.5831663e-01   1.5997912e-03
   1.6032064e-01   1.6198489e-03
   1.6232465e-01   1.6399018e-03
   1.6432866e-01   1.6599500e-03
   1.6633267e-01   1.6799933e-03
   1.6833667e-01   1.7000317e-03
   1.7034068e-01   1.7200654e-03
   1.7234469e-01   1.7400942e-03
   1.7434870e-01   1.7601182e-03
   1.7635271e-01   1.7801374e-03
   1.7835671e-01   1.8001518e-03
   1.8036072e-01   1.8201614e-03
   1.8236473e-01   1.8401661e-03
   1.8436874e-01   1.8601660e-03
   1.8637275e-01   1.8801611e-03
   1.8837675e-01   1.9001514e-03
   1.9038076e-01   1.9201369e-03
   1.9238477e-01   1.9401175e-03
   1.9438878e-01   1.9600933e-03
   1.9639279e-01   1.9800643e-03
   1.9839679e-01   2.0000305e-03
   2.0040080e-01   2.0199919e-03
   2.0240481e-01   2.0399484e-03
   2.0440882e-01   2.0599002e-03
   2.0641283e-01   2.0798471e-03
   2.0841683e-01   2.0997892e-03
   2.1042084e-01   2.1197264e-03
   2.1242485e-01   2.1396589e-03
   2.1442886e-01   2.1595865e-03
   2.1643287e-01   2.1795093e-03
   2.1843687e-01   2.1994273e-03
   2.2044088e-01   2.2193405e-03
   2.2244489e-01   2.2392488e-03
   2.2444890e-01   2.2591524e-03
   2.2645291e-01   2.2790511e-03
   2.2845691e-01   2.2989450e-03
   2.3046092e-01   2.3188341e-03
   2.3246493e-01   2.3387183e-03
   2.3446894e-01   2.3585978e-03
   2.3647295e-01   2.3784724e-03
   2.3847695e-01   2.3983422e-03
   2.4048096e-01   2.4182072e-03
   2.4248497e-01   2.4380673e-03
   2.4448898e-01   2.4579227e-03
   2.4649299e-01   2.4777732e-03
   2.4849699e-01   2.4976189e-03
   2.5050100e-01   2.5174598e-03
   2.5250501e-01   2.5372958e-03
   2.5450902e-01   2.5571271e-03
   2.5651303e-01   2.5769535e-03
   2.5851703e-01   2.5967751e-03
   2.6052104e-01   2.6165919e-03
   2.6252505e-01   2.6364039e-03
   2.6452906e-01   2.6562110e-03
   2.6653307e-01   2.6760133e-03
   2.6853707e-01   2.6958109e-03
   2.7054108e-01   2.7156036e-03
   2.7254509e-01   2.7353914e-03
   2.7454910e-01   2.7551745e-03
   2.7655311e-01   2.7749527e-03
   2.7855711e-01   2.7947261e-03
   2.8056112e-01   2.8144947e-03
   2.8256513e-01   2.8342585e-03
   2.8456914e-01   2.8540175e-03
   2.8657315e-01   2.8737716e-03
   2.8857715e-01   2.8935209e-03
   2.9058116e-01   2.9132654e-03
   2.9258517e-01   2.9330051e-03
   2.9458918e-01   2.9527399e-03
   2.9659319e-01   2.9724700e-03
   2.9859719e-01   2.9921952e-03
   3.0060120e-01   3.0119156e-03
   3.0260521e-01   3.0316312e-03
   3.0460922e-01   3.0513420e-03
   3.0661323e-01   3.0710479e-03
   3.0861723e-01   3.0907490e-03
   3.1062124e-01   3.1104453e-03
   3.1262525e-01   3.1301368e-03
   3.1462926e-01   3.1498235e-03
   3.1663327e-01   3.1695053e-03
   3.1863727e-01   3.1891824e-03
   3.2064128e-01   3.2088546e-03
   3.2264529e-01   3.2285220e-03
   3.2464930e-01   3.2481845e-03
   3.2665331e-01   3.2678423e-03
   3.2865731e-01   3.2874952e-03
   3.3066132e-01   3.3071433e-03
   3.3266533e-01   3.3267866e-03
   3.3466934e-01   3.3464251e-03
   3.3667335e-01   3.3660588e-03
   3.3867735e-01   3.3856876e-03
   3.4068136e-01   3.4053116e-03
   3.4268537e-01   3.4249308e-03
   3.4468938e-01   3.4445452e-03
   3.4669339e-01   3.4641548e-03
   3.4869739e-01   3.4837595e-03
   3.5070140e-01   3.5033594e-03
   3.5270541e-01   3.5229545e-03
   3.5470942e-01   3.5425448e-03
   3.5671343e-01   3.5621303e-03
   3.5871743e-01   3.5817109e-03
   3.6072144e-01   3.6012867e-03
   3.6272545e-01   3.6208577e-03
   3.6472946e-01   3.6404239e-03
   3.6673347e-01   3.6599853e-03
   3.6873747e-01   3.6795418e-03
   3.7074148e-01   3.6990936e-03
   3.7274549e-01   3.7186405e-03
   3.7474950e-01   3.7381826e-03
   3.7675351e-01   3.7577198e-03
   3.7875752e-01   3.7772523e-03
   3.8076152e-01   3.7967799e-03
   3.8276553e-01   3.8163027e-03
   3.8476954e-01   3.8358207e-03
   3.8677355e-01   3.8553339e-03
   3.8877756e-01   3.8748423e-03
   3.9078156e-01   3.8943458e-03
   3.9278557e-01   3.9138445e-03
   3.9478958e-01   3.9333384e-03
   3.9679359e-01   3.9528275e-03
   3.9879760e-01   3.9723118e-03
   4.0080160e-01   3.9917912e-03
   4.0280561e-01   4.0112658e-03
   4.0480962e-01   4.0307356e-03
   4.0681363e-01   4.0502006e-03
   4.0881764e-01   4.0696608e-03
   4.1082164e-01   4.0891161e-03
   4.1282565e-01   4.1085666e-03
   4.1482966e-01   4.1280123e-03
   4.1683367e-01   4.1474532e-03
   4.1883768e-01   4.1668893e-03
   4.2084168e-01   4.1863205e-03
   4.2284569e-01   4.2057470e-03
   4.2484970e-01   4.2251686e-03
   4.2685371e-01   4.2445854e-03
   4.2885772e-01   4.2639973e-03
   4.3086172e-01   4.2834045e-03
   4.3286573e-01   4.3028068e-03
   4.3486974e-01   4.3222043e-03
   4.3687375e-01   4.3415970e-03
   4.3887776e-01   4.3609849e-03
   4.4088176e-01   4.3803680e-03
   4.4288577e-01   4.3997462e-03
   4.4488978e-01   4.4191196e-03
   4.4689379e-01   4.4384882e-03
   4.4889780e-01   4.4578520e-03
   4.5090180e-01   4.4772109e-03
   4.5290581e-01   4.4965651e-03
   4.5490982e-01   4.5159144e-03
   4.5691383e-01   4.5352589e-03
   4.5891784e-01   4.5545986e-03
   4.6092184e-01   4.5739334e-03
   4.6292585e-01   4.5932635e-03
   4.6492986e-01   4.6125887e-03
   4.6693387e-01   4.6319091e-03
   4.6893788e-01   4.6512247e-03
   4.7094188e-01   4.6705355e-03
   4.7294589e-01   4.6898414e-03
   4.7494990e-01   4.7091425e-03
   4.7695391e-01   4.7284388e-03
   4.7895792e-01   4.7477303e-03
   4.8096192e-01   4.7670170e-03
   4.8296593e-01   4.7862989e-03
   4.8496994e-01   4.8055759e-03
   4.8697395e-01   4.8248481e-03
   4.8897796e-01   4.8441155e-03
   4.9098196e-01   4.8633781e-03
   4.9298597e-01   4.8826358e-03
   4.9498998e-01   4.9018887e-03
   4.9699399e-01   4.9211369e-03
   4.9899800e-01   4.9403802e-03
   5.0100200e-01   4.9596096e-03
   5.0300601e-01   4.9787710e-03
   5.0501002e-01   4.9978552e-03
   5.0701403e-01   5.0168624e-03
   5.0901804e-01   5.0357924e-03
   5.1102204e-01   5.0546454e-03
   5.1302605e-01   5.0734212e-03
   5.1503006e-01   5.0921199e-03
   5.1703407e-01   5.1107415e-03
   5.1903808e-01   5.1292860e-03
   5.2104208e-01   5.1477534e-03
   5.2304609e-01   5.1661437e-03
   5.2505010e-01   5.1844569e-03
   5.2705411e-01   5.2026930e-03
   5.2905812e-01   5.2208519e-03
   5.3106212e-01   5.2389338e-03
   5.3306613e-01   5.2569385e-03
   5.3507014e-01   5.2748662e-03
   5.3707415e-01   5.2927167e-03
   5.3907816e-01   5.3104901e-03
   5.4108216e-01   5.3281864e-03
   5.4308617e-01   5.3458056e-03
   5.4509018e-01   5.3633477e-03
   5.4709419e-01   5.3808127e-03
   5.4909820e-01   5.3982006e-03
   5.5110220e-01   5.4155114e-03
   5.5310621e-01   5.4327450e-03
   5.5511022e-01   5.4499016e-03
   5.5711423e-01   5.4669811e-03
   5.5911824e-01   5.4839834e-03
   5.6112224e-01   5.5009086e-03
   5.6312625e-01   5.5177568e-03
   5.6513026e-01   5.5345278e-03
   5.6713427e-01   5.5512217e-03
   5.6913828e-01   5.5678385e-03
   5.7114228e-01   5.5843782e-03
   5.7314629e-01   5.6008408e-03
   5.7515030e-01   5.6172262e-03
   5.7715431e-01   5.6335346e-03
   5.7915832e-01   5.6497659e-03
   5.8116232e-01   5.6659200e-03
   5.8316633e-01   5.6819971e-03
   5.8517034e-01   5.6979970e-03
   5.8717435e-01   5.7139198e-03
   5.8917836e-01   5.7297655e-03
   5.9118236e-01   5.7455342e-03
   5.9318637e-01   5.7612257e-03
   5.9519038e-01   5.7768401e-03
   5.9719439e-01   5.7923773e-03
   5.9919840e-01   5.8078375e-03
   6.0120240e-01   5.8232206e-03
   6.0320641e-01   5.8385266e-03
   6.0521042e-01   5.8537554e-03
   6.0721443e-01   5.8689072e-03
   6.0921844e-01   5.8839818e-03
   6.1122244e-01   5.8989793e-03
   6.1322645e-01   5.9138997e-03
   6.1523046e-01   5.9287431e-03
   6.1723447e-01   5.9435093e-03
   6.1923848e-01   5.9581984e-03
   6.2124248e-01   5.9728104e-03
   6.2324649e-01   5.9873452e-03
   6.2525050e-01   6.0018030e-03
   6.2725451e-01   6.0161837e-03
   6.2925852e-01   6.0304872e-03
   6.3126253e-01   6.0447137e-03
   6.3326653e-01   6.0588630e-03
   6.3527054e-01   6.0729352e-03
   6.3727455e-01   6.0869304e-03
   6.3927856e-01   6.1008484e-03
   6.4128257e-01   6.1146893e-03
   6.4328657e-01   6.1284531e-03
   6.4529058e-01   6.1421398e-03
   6.4729459e-01   6.1557494e-03
   6.4929860e-01   6.1692819e-03
   6.5130261e-01   6.1827372e-03
   6.5330661e-01   6.1961155e-03
   6.5531062e-01   6.2094166e-03
   6.5731463e-01   6.2226407e-03
   6.5931864e-01   6.2357876e-03
   6.6132265e-01   6.2488574e-03
   6.6332665e-01   6.2618502e-03
   6.6533066e-01   6.2747658e-03
   6.6733467e-01   6.2876043e-03
   6.6933868e-01   6.3003657e-03
   6.7134269e-01   6.3130499e-03
   6.7334669e-01   6.3256571e-03
   6.7535070e-01   6.3381872e-03
   6.7735471e-01   6.3506402e-03
   6.7935872e-01   6.3630160e-03
   6.8136273e-01   6.3753148e-03
   6.8336673e-01   6.3875364e-03
   6.8537074e-01   6.3996809e-03
   6.8737475e-01   6.4117483e-03
   6.8937876e-01   6.4237387e-03
   6.9138277e-01   6.4356519e-03
   6.9338677e-01   6.4474880e-03
   6.9539078e-01   6.4592470e-03
   6.9739479e-01   6.4709288e-03
   6.9939880e-01   6.4825336e-03
   7.0140281e-01   6.4940613e-03
   7.0340681e-01   6.5055118e-03
   7.0541082e-01   6.5168853e-03
   7.0741483e-01   6.5281816e-03
   7.0941884e-01   6.5394008e-03
   7.1142285e-01   6.5505430e-03
   7.1342685e-01   6.5616080e-03
   7.1543086e-01   6.5725959e-03
   7.1743487e-01   6.5835067e-03
   7.1943888e-01   6.5943404e-03
   7.2144289e-01   6.6050970e-03
   7.2344689e-01   6.6157764e-03
   7.2545090e-01   6.6263788e-03
   7.2745491e-01   6.6369041e-03
   7.2945892e-01   6.6473522e-03
   7.3146293e-01   6.6577233e-03
   7.3346693e-01   6.6680172e-03
   7.3547094e-01   6.6782340e-03
   7.3747495e-01   6.6883737e-03
   7.3947896e-01   6.6984364e-03
   7.4148297e-01   6.7084219e-03
   7.4348697e-01   6.7183302e-03
   7.4549098e-01   6.7281615e-03
   7.4749499e-01   6.7379157e-03
   7.4949900e-01   6.7475928e-03
   7.5150301e-01   6.7571927e-03
   7.5350701e-01   6.7667156e-03
   7.5551102e-01   6.7761613e-03
   7.5751503e-01   6.7855300e-03
   7.5951904e-01   6.7948215e-03
   7.6152305e-01   6.8040359e-03
   7.6352705e-01   6.8131732e-03
   7.6553106e-01   6.8222334e-03
   7.6753507e-01   6.8312165e-03
   7.6953908e-01   6.8401225e-03
   7.7154309e-01   6.8489514e-03
   7.7354709e-01   6.8577032e-03
   7.7555110e-01   6.8663778e-03
   7.7755511e-01   6.8749754e-03
   7.7955912e-01   6.8834958e-03
   7.8156313e-01   6.8919392e-03
   7.8356713e-01   6.9003054e-03
   7.8557114e-01   6.9085945e-03
   7.8757515e-01   6.9168066e-03
   7.8957916e-01   6.9249415e-03
   7.9158317e-01   6.9329993e-03
   7.9358717e-01   6.9409800e-03
   7.9559118e-01   6.9488835e-03
   7.9759519e-01   6.9567100e-03
   7.9959920e-01   6.9644594e-03
   8.0160321e-01   6.9721316e-03
   8.0360721e-01   6.9797268e-03
   8.0561122e-01   6.9872448e-03
   8.0761523e-01   6.9946858e-03
   8.0961924e-01   7.0020496e-03
   8.1162325e-01   7.0093363e-03
   8.1362725e-01   7.0165459e-03
   8.1563126e-01   7.0236784e-03
   8.1763527e-01   7.0307338e-03
   8.1963928e-01   7.0377121e-03
   8.2164329e-01   7.0446133e-03
   8.2364729e-01   7.0514373e-03
   8.2565130e-01   7.0581843e-03
   8.2765531e-01   7.0648542e-03
   8.2965932e-01   7.0714469e-03
   8.3166333e-01   7.0779625e-03
   8.3366733e-01   7.0844011e-03
   8.3567134e-01   7.0907625e-03
   8.3767535e-01   7.0970468e-03
   8.3967936e-01   7.1032540e-03
   8.4168337e-01   7.1093841e-03
   8.4368737e-01   7.1154371e-03
   8.4569138e-01   7.1214130e-03
   8.4769539e-01   7.1273117e-03
   8.4969940e-01   7.1331334e-03
   8.5170341e-01   7.1388780e-03
   8.5370741e-01   7.1445454e-03
   8.5571142e-01   7.1501357e-03
   8.5771543e-01   7.1556490e-03
   8.5971944e-01   7.1610851e-03
   8.6172345e-01   7.1664441e-03
   8.6372745e-01   7.1717260e-03
   8.6573146e-01   7.1769308e-03
   8.6773547e-01   7.1820585e-03
   8.6973948e-01   7.1871091e-03
   8.7174349e-01   7.1920826e-03
   8.7374749e-01   7.1969789e-03
   8.7575150e-01   7.2017982e-03
   8.7775551e-01   7.2065403e-03
   8.7975952e-01   7.2112054e-03
   8.8176353e-01   7.2157933e-03
   8.8376754e-01   7.2203041e-03
   8.8577154e-01   7.2247379e-03
   8.8777555e-01   7.2290945e-03
   8.8977956e-01   7.2333740e-03
   8.9178357e-01   7.2375764e-03
   8.9378758e-01   7.2417016e-03
   8.9579158e-01   7.2457498e-03
   8.9779559e-01   7.2497209e-03
   8.9979960e-01   7.2536148e-03
   9.0180361e-01   7.2574317e-03
   9.0380762e-01   7.2611714e-03
   9.0581162e-01   7.2648341e-03
   9.0781563e-01   7.2684196e-03
   9.0981964e-01   7.2719280e-03
   9.1182365e-01   7.2753593e-03
   9.1382766e-01   7.2787135e-03
   9.1583166e-01   7.2819906e-03
   9.1783567e-01   7.2851906e-03
   9.1983968e-01   7.2883135e-03
   9.2184369e-01   7.2913593e-03
   9.2384770e-01   7.2943279e-03
   9.2585170e-01   7.2972195e-03
   9.2785571e-01   7.3000339e-03
   9.2985972e-01   7.3027713e-03
   9.3186373e-01   7.3054315e-03
   9.3386774e-01   7.3080146e-03
   9.3587174e-01   7.3105206e-03
   9.3787575e-01   7.3129495e-03
   9.3987976e-01   7.3153013e-03
   9.4188377e-01   7.3175760e-03
   9.4388778e-01   7.3197736e-03
   9.4589178e-01   7.3218941e-03
   9.4789579e-01   7.3239375e-03
   9.4989980e-01   7.3259037e-03
   9.5190381e-01   7.3277929e-03
   9.5390782e-01   7.3296049e-03
   9.5591182e-01   7.3313398e-03
   9.5791583e-01   7.3329977e-03
   9.5991984e-01   7.3345784e-03
   9.6192385e-01   7.3360820e-03
   9.6392786e-01   7.3375085e-03
   9.6593186e-01   7.3388579e-03
   9.6793587e-01   7.3401302e-03
   9.6993988e-01   7.3413253e-03
   9.7194389e-01   7.3424434e-03
   9.7394790e-01   7.3434844e-03
   9.7595190e-01   7.3444482e-03
   9.7795591e-01   7.3453350e-03
   9.7995992e-01   7.3461446e-03
   9.8196393e-01   7.3468771e-03
   9.8396794e-01   7.3475325e-03
   9.8597194e-01   7.3481109e-03
   9.8797595e-01   7.3486121e-03
   9.8997996e-01   7.3490361e-03
   9.9198397e-01   7.3493831e-03
   9.9398798e-01   7.3496530e-03
   9.9599198e-01   7.3498458e-03
   9.9799599e-01   7.3499614e-03
   1.0000000e+00   7.3500000e-03


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0438472e-04
   4.0080160e-03   4.0872125e-04
   6.0120240e-03   6.1300959e-04
   8.0160321e-03   8.1724973e-04
   1.0020040e-02   1.0214417e-03
   1.2024048e-02   1.2255854e-03
   1.4028056e-02   1.4296810e-03
   1.6032064e-02   1.6337284e-03
   1.8036072e-02   1.8377276e-03
   2.0040080e-02   2.0416785e-03
   2.2044088e-02   2.2455813e-03
   2.4048096e-02   2.4494359e-03
   2.6052104e-02   2.6532424e-03
   2.8056112e-02   2.8570006e-03
   3.0060120e-02   3.0607106e-03
   3.2064128e-02   3.2643724e-03
   3.4068136e-02   3.4679861e-03
   3.6072144e-02   3.6715515e-03
   3.8076152e-02   3.8750688e-03
   4.0080160e-02   4.0785378e-03
   4.2084168e-02   4.2819587e-03
   4.4088176e-02   4.4853314e-03
   4.6092184e-02   4.6886559e-03
   4.8096192e-02   4.8919322e-03
   5.0100200e-02   5.0951603e-03
   5.2104208e-02   5.2983402e-03
   5.4108216e-02   5.5014719e-03
   5.6112224e-02   5.7045554e-03
   5.8116232e-02   5.9075907e-03
   6.0120240e-02   6.1105779e-03
   6.2124248e-02   6.3135168e-03
   6.4128257e-02   6.5164076e-03
   6.6132265e-02   6.7192501e-03
   6.8136273e-02   6.9220445e-03
   7.0140281e-02   7.1247907e-03
   7.2144289e-02   7.3274886e-03
   7.4148297e-02   7.5301384e-03
   7.6152305e-02   7.7327400e-03
   7.8156313e-02   7.9352934e-03
   8.0160321e-02   8.1377986e-03
   8.2164329e-02   8.3402557e-03
   8.4168337e-02   8.5426645e-03
   8.6172345e-02   8.7450251e-03
   8.8176353e-02   8.9473376e-03
   9.0180361e-02   9.1496018e-03
   9.2184369e-02   9.3518179e-03
   9.4188377e-02   9.5539857e-03
   9.6192385e-02   9.7561054e-03
   9.8196393e-02   9.9581769e-03
   1.0020040e-01   1.0160200e-02
   1.0220441e-01   1.0362175e-02
   1.0420842e-01   1.0564102e-02
   1.0621242e-01   1.0765981e-02
   1.0821643e-01   1.0967811e-02
   1.1022044e-01   1.1169594e-02
   1.1222445e-01   1.1371328e-02
   1.1422846e-01   1.1573014e-02
   1.1623246e-01   1.1774652e-02
   1.1823647e-01   1.1976241e-02
   1.2024048e-01   1.2177782e-02
   1.2224449e-01   1.2379276e-02
   1.2424850e-01   1.2580721e-02
   1.2625251e-01   1.2782117e-02
   1.2825651e-01   1.2983466e-02
   1.3026052e-01   1.3184766e-02
   1.3226453e-01   1.3386019e-02
   1.3426854e-01   1.3587223e-02
   1.3627255e-01   1.3788378e-02
   1.3827655e-01   1.3989486e-02
   1.4028056e-01   1.4190545e-02
   1.4228457e-01   1.4391557e-02
   1.4428858e-01   1.4592520e-02
   1.4629259e-01   1.4793435e-02
   1.4829659e-01   1.4994301e-02
   1.5030060e-01   1.5195120e-02
   1.5230461e-01   1.5395890e-02
   1.5430862e-01   1.5596612e-02
   1.5631263e-01   1.5797286e-02
   1.5831663e-01   1.5997912e-02
   1.6032064e-01   1.6198489e-02
   1.6232465e-01   1.6399018e-02
   1.6432866e-01   1.6599500e-02
   1.6633267e-01   1.6799933e-02
   1.6833667e-01   1.7000317e-02
   1.7034068e-01   1.7200654e-02
   1.7234469e-01   1.7400942e-02
   1.7434870e-01   1.7601182e-02
   1.7635271e-01   1.7801374e-02
   1.7835671e-01   1.8001518e-02
   1.8036072e-01   1.8201614e-02
   1.8236473e-01   1.8401661e-02
   1.8436874e-01   1.8601660e-02
   1.8637275e-01   1.8801611e-02
   1.8837675e-01   1.9001514e-02
   1.9038076e-01   1.9201369e-02
   1.9238477e-01   1.9401175e-02
   1.9438878e-01   1.9600933e-02
   1.9639279e-01   1.9800643e-02
   1.9839679e-01   2.0000305e-02
   2.0040080e-01   2.0199919e-02
   2.0240481e-01   2.0399484e-02
   2.0440882e-01   2.0599002e-02
   2.0641283e-01   2.0798471e-02
   2.0841683e-01   2.0997892e-02
   2.1042084e-01   2.1197264e-02
   2.1242485e-01   2.1396589e-02
   2.1442886e-01   2.1595865e-02
   2.1643287e-01   2.1795093e-02
   2.1843687e-01   2.1994273e-02
   2.2044088e-01   2.2193405e-02
   2.2244489e-01   2.2392488e-02
   2.2444890e-01   2.2591524e-02
   2.2645291e-01   2.2790511e-02
   2.2845691e-01   2.2989450e-02
   2.3046092e-01   2.3188341e-02
   2.3246493e-01   2.3387183e-02
   2.3446894e-01   2.3585978e-02
   2.3647295e-01   2.3784724e-02
   2.3847695e-01   2.3983422e-02
   2.4048096e-01   2.4182072e-02
   2.4248497e-01   2.4380673e-02
   2.4448898e-01   2.4579227e-02
   2.4649299e-01   2.4777732e-02
   2.4849699e-01   2.4976189e-02
   2.5050100e-01   2.5174598e-02
   2.5250501e-01   2.5372958e-02
   2.5450902e-01   2.5571271e-02
   2.5651303e-01   2.5769535e-02
   2.5851703e-01   2.5967751e-02
   2.6052104e-01   2.6165919e-02
   2.6252505e-01   2.6364039e-02
   2.6452906e-01   2.6562110e-02
   2.6653307e-01   2.6760133e-02
   2.6853707e-01   2.6958109e-02
   2.7054108e-01   2.7156036e-02
   2.7254509e-01   2.7353914e-02
   2.7454910e-01   2.7551745e-02
   2.7655311e-01   2.7749527e-02
   2.7855711e-01   2.7947261e-02
   2.8056112e-01   2.8144947e-02
   2.8256513e-01   2.8342585e-02
   2.8456914e-01   2.8540175e-02
   2.8657315e-01   2.8737716e-02
   2.8857715e-01   2.8935209e-02
   2.9058116e-01   2.9132654e-02
   2.9258517e-01   2.9330051e-02
   2.9458918e-01   2.9527399e-02
   2.9659319e-01   2.9724700e-02
   2.9859719e-01   2.9921952e-02
   3.0060120e-01   3.0119156e-02
   3.0260521e-01   3.0316312e-02
   3.0460922e-01   3.0513420e-02
   3.0661323e-01   3.0710479e-02
   3.0861723e-01   3.0907490e-02
   3.1062124e-01   3.1104453e-02
   3.1262525e-01   3.1301368e-02
   3.1462926e-01   3.1498235e-02
   3.1663327e-01   3.1695053e-02
   3.1863727e-01   3.1891824e-02
   3.2064128e-01   3.2088546e-02
   3.2264529e-01   3.2285220e-02
   3.2464930e-01   3.2481845e-02
   3.2665331e-01   3.2678423e-02
   3.2865731e-01   3.2874952e-02
   3.3066132e-01   3.3071433e-02
   3.3266533e-01   3.3267866e-02
   3.3466934e-01   3.3464251e-02
   3.3667335e-01   3.3660588e-02
   3.3867735e-01   3.3856876e-02
   3.4068136e-01   3.4053116e-02
   3.4268537e-01   3.4249308e-02
   3.4468938e-01   3.4445452e-02
   3.4669339e-01   3.4641548e-02
   3.4869739e-01   3.4837595e-02
   3.5070140e-01   3.5033594e-02
   3.5270541e-01   3.5229545e-02
   3.5470942e-01   3.5425448e-02
   3.5671343e-01   3.5621303e-02
   3.5871743e-01   3.5817109e-02
   3.6072144e-01   3.6012867e-02
   3.6272545e-01   3.6208577e-02
   3.6472946e-01   3.6404239e-02
   3.6673347e-01   3.6599853e-02
   3.6873747e-01   3.6795418e-02
   3.7074148e-01   3.6990936e-02
   3.7274549e-01   3.7186405e-02
   3.7474950e-01   3.7381826e-02
   3.7675351e-01   3.7577198e-02
   3.7875752e-01   3.7772523e-02
   3.8076152e-01   3.7967799e-02
   3.8276553e-01   3.8163027e-02
   3.8476954e-01   3.8358207e-02
   3.8677355e-01   3.8553339e-02
   3.8877756e-01   3.8748423e-02
   3.9078156e-01   3.8943458e-02
   3.9278557e-01   3.9138445e-02
   3.9478958e-01   3.9333384e-02
   3.9679359e-01   3.9528275e-02
   3.9879760e-01   3.9723118e-02
   4.0080160e-01   3.9917912e-02
   4.0280561e-01   4.0112658e-02
   4.0480962e-01   4.0307356e-02
   4.0681363e-01   4.0502006e-02
   4.0881764e-01   4.0696608e-02
   4.1082164e-01   4.0891161e-02
   4.1282565e-01   4.1085666e-02
   4.1482966e-01   4.1280123e-02
   4.1683367e-01   4.1474532e-02
   4.1883768e-01   4.1668893e-02
   4.2084168e-01   4.1863205e-02
   4.2284569e-01   4.2057470e-02
   4.2484970e-01   4.2251686e-02
   4.2685371e-01   4.2445854e-02
   4.2885772e-01   4.2639973e-02
   4.3086172e-01   4.2834045e-02
   4.3286573e-01   4.3028068e-02
   4.3486974e-01   4.3222043e-02
   4.3687375e-01   4.3415970e-02
   4.3887776e-01   4.3609849e-02
   4.4088176e-01   4.3803680e-02
   4.4288577e-01   4.3997462e-02
   4.4488978e-01   4.4191196e-02
   4.4689379e-01   4.4384882e-02
   4.4889780e-01   4.4578520e-02
   4.5090180e-01   4.4772109e-02
   4.5290581e-01   4.4965651e-02
   4.5490982e-01   4.5159144e-02
   4.5691383e-01   4.5352589e-02
   4.5891784e-01   4.5545986e-02
   4.6092184e-01   4.5739334e-02
   4.6292585e-01   4.5932635e-02
   4.6492986e-01   4.6125887e-02
   4.6693387e-01   4.6319091e-02
   4.6893788e-01   4.6512247e-02
   4.7094188e-01   4.6705355e-02
   4.7294589e-01   4.6898414e-02
   4.7494990e-01   4.7091425e-02
   4.7695391e-01   4.7284388e-02
   4.7895792e-01   4.7477303e-02
   4.8096192e-01   4.7670170e-02
   4.8296593e-01   4.7862989e-02
   4.8496994e-01   4.8055759e-02
   4.8697395e-01   4.8248481e-02
   4.8897796e-01   4.8441155e-02
   4.9098196e-01   4.8633781e-02
   4.9298597e-01   4.8826358e-02
   4.9498998e-01   4.9018887e-02
   4.9699399e-01   4.9211369e-02
   4.9899800e-01   4.9403802e-02
   5.0100200e-01   4.9596096e-02
   5.0300601e-01   4.9787710e-02
   5.0501002e-01   4.9978552e-02
   5.0701403e-01   5.0168624e-02
   5.0901804e-01   5.0357924e-02
   5.1102204e-01   5.0546454e-02
   5.1302605e-01   5.0734212e-02
   5.1503006e-01   5.0921199e-02
   5.1703407e-01   5.1107415e-02
   5.1903808e-01   5.1292860e-02
   5.2104208e-01   5.1477534e-02
   5.2304609e-01   5.1661437e-02
   5.2505010e-01   5.1844569e-02
   5.2705411e-01   5.2026930e-02
   5.2905812e-01   5.2208519e-02
   5.3106212e-01   5.2389338e-02
   5.3306613e-01   5.2569385e-02
   5.3507014e-01   5.2748662e-02
   5.3707415e-01   5.2927167e-02
   5.3907816e-01   5.3104901e-02
   5.4108216e-01   5.3281864e-02
   5.4308617e-01   5.3458056e-02
   5.4509018e-01   5.3633477e-02
   5.4709419e-01   5.3808127e-02
   5.4909820e-01   5.3982006e-02
   5.5110220e-01   5.4155114e-02
   5.5310621e-01   5.4327450e-02
   5.5511022e-01   5.4499016e-02
   5.5711423e-01   5.4669811e-02
   5.5911824e-01   5.4839834e-02
   5.6112224e-01   5.5009086e-02
   5.6312625e-01   5.5177568e-02
   5.6513026e-01   5.5345278e-02
   5.6713427e-01   5.5512217e-02
   5.6913828e-01   5.5678385e-02
   5.7114228e-01   5.5843782e-02
   5.7314629e-01   5.6008408e-02
   5.7515030e-01   5.6172262e-02
   5.7715431e-01   5.6335346e-02
   5.7915832e-01   5.6497659e-02
   5.8116232e-01   5.6659200e-02
   5.8316633e-01   5.6819971e-02
   5.8517034e-01   5.6979970e-02
   5.8717435e-01   5.7139198e-02
   5.8917836e-01   5.7297655e-02
   5.9118236e-01   5.7455342e-02
   5.9318637e-01   5.7612257e-02
   5.9519038e-01   5.7768401e-02
   5.9719439e-01   5.7923773e-02
   5.9919840e-01   5.8078375e-02
   6.0120240e-01   5.8232206e-02
   6.0320641e-01   5.8385266e-02
   6.0521042e-01   5.8537554e-02
   6.0721443e-01   5.8689072e-02
   6.0921844e-01   5.8839818e-02
   6.1122244e-01   5.8989793e-02
   6.1322645e-01   5.9138997e-02
   6.1523046e-01   5.9287431e-02
   6.1723447e-01   5.9435093e-02
   6.1923848e-01   5.9581984e-02
   6.2124248e-01   5.9728104e-02
   6.2324649e-01   5.9873452e-02
   6.2525050e-01   6.0018030e-02
   6.2725451e-01   6.0161837e-02
   6.2925852e-01   6.0304872e-02
   6.3126253e-01   6.0447137e-02
   6.3326653e-01   6.0588630e-02
   6.3527054e-01   6.0729352e-02
   6.3727455e-01   6.0869304e-02
   6.3927856e-01   6.1008484e-02
   6.4128257e-01   6.1146893e-02
   6.4328657e-01   6.1284531e-02
   6.4529058e-01   6.1421398e-02
   6.4729459e-01   6.1557494e-02
   6.4929860e-01   6.1692819e-02
   6.5130261e-01   6.1827372e-02
   6.5330661e-01   6.1961155e-02
   6.5531062e-01   6.2094166e-02
   6.5731463e-01   6.2226407e-02
   6.5931864e-01   6.2357876e-02
   6.6132265e-01   6.2488574e-02
   6.6332665e-01   6.2618502e-02
   6.6533066e-01   6.2747658e-02
   6.6733467e-01   6.2876043e-02
   6.6933868e-01   6.3003657e-02
   6.7134269e-01   6.3130499e-02
   6.7334669e-01   6.3256571e-02
   6.7535070e-01   6.3381872e-02
   6.7735471e-01   6.3506402e-02
   6.7935872e-01   6.3630160e-02
   6.8136273e-01   6.3753148e-02
   6.8336673e-01   6.3875364e-02
   6.8537074e-01   6.3996809e-02
   6.8737475e-01   6.4117483e-02
   6.8937876e-01   6.4237387e-02
   6.9138277e-01   6.4356519e-02
   6.9338677e-01   6.4474880e-02
   6.9539078e-01   6.4592470e-02
   6.9739479e-01   6.4709288e-02
   6.9939880e-01   6.4825336e-02
   7.0140281e-01   6.4940613e-02
   7.0340681e-01   6.5055118e-02
   7.0541082e-01   6.5168853e-02
   7.0741483e-01   6.5281816e-02
   7.0941884e-01   6.5394008e-02
   7.1142285e-01   6.5505430e-02
   7.1342685e-01   6.5616080e-02
   7.1543086e-01   6.5725959e-02
   7.1743487e-01   6.5835067e-02
   7.1943888e-01   6.5943404e-02
   7.2144289e-01   6.6050970e-02
   7.2344689e-01   6.6157764e-02
   7.2545090e-01   6.6263788e-02
   7.2745491e-01   6.6369041e-02
   7.2945892e-01   6.6473522e-02
   7.3146293e-01   6.6577233e-02
   7.3346693e-01   6.6680172e-02
   7.3547094e-01   6.6782340e-02
   7.3747495e-01   6.6883737e-02
   7.3947896e-01   6.6984364e-02
   7.4148297e-01   6.7084219e-02
   7.4348697e-01   6.7183302e-02
   7.4549098e-01   6.7281615e-02
   7.4749499e-01   6.7379157e-02
   7.4949900e-01   6.7475928e-02
   7.5150301e-01   6.7571927e-02
   7.5350701e-01   6.7667156e-02
   7.5551102e-01   6.7761613e-02
   7.5751503e-01   6.7855300e-02
   7.5951904e-01   6.7948215e-02
   7.6152305e-01   6.8040359e-02
   7.6352705e-01   6.8131732e-02
   7.6553106e-01   6.8222334e-02
   7.6753507e-01   6.8312165e-02
   7.6953908e-01   6.8401225e-02
   7.7154309e-01   6.8489514e-02
   7.7354709e-01   6.8577032e-02
   7.7555110e-01   6.8663778e-02
   7.7755511e-01   6.8749754e-02
   7.7955912e-01   6.8834958e-02
   7.8156313e-01   6.8919392e-02
   7.8356713e-01   6.9003054e-02
   7.8557114e-01   6.9085945e-02
   7.8757515e-01   6.9168066e-02
   7.8957916e-01   6.9249415e-02
   7.9158317e-01   6.9329993e-02
   7.9358717e-01   6.9409800e-02
   7.9559118e-01   6.9488835e-02
   7.9759519e-01   6.9567100e-02
   7.9959920e-01   6.9644594e-02
   8.0160321e-01   6.9721316e-02
   8.0360721e-01   6.9797268e-02
   8.0561122e-01   6.9872448e-02
   8.0761523e-01   6.9946858e-02
   8.0961924e-01   7.0020496e-02
   8.1162325e-01   7.0093363e-02
   8.1362725e-01   7.0165459e-02
   8.1563126e-01   7.0236784e-02
   8.1763527e-01   7.0307338e-02
   8.1963928e-01   7.0377121e-02
   8.2164329e-01   7.0446133e-02
   8.2364729e-01   7.0514373e-02
   8.2565130e-01   7.0581843e-02
   8.2765531e-01   7.0648542e-02
   8.2965932e-01   7.0714469e-02
   8.3166333e-01   7.0779625e-02
   8.3366733e-01   7.0844011e-02
   8.3567134e-01   7.0907625e-02
   8.3767535e-01   7.0970468e-02
   8.3967936e-01   7.1032540e-02
   8.4168337e-01   7.1093841e-02
   8.4368737e-01   7.1154371e-02
   8.4569138e-01   7.1214130e-02
   8.4769539e-01   7.1273117e-02
   8.4969940e-01   7.1331334e-02
   8.5170341e-01   7.1388780e-02
   8.5370741e-01   7.1445454e-02
   8.5571142e-01   7.1501357e-02
   8.5771543e-01   7.1556490e-02
   8.5971944e-01   7.1610851e-02
   8.6172345e-01   7.1664441e-02
   8.6372745e-01   7.1717260e-02
   8.6573146e-01   7.1769308e-02
   8.6773547e-01   7.1820585e-02
   8.6973948e-01   7.1871091e-02
   8.7174349e-01   7.1920826e-02
   8.7374749e-01   7.1969789e-02
   8.7575150e-01   7.2017982e-02
   8.7775551e-01   7.2065403e-02
   8.7975952e-01   7.2112054e-02
   8.8176353e-01   7.2157933e-02
   8.8376754e-01   7.2203041e-02
   8.8577154e-01   7.2247379e-02
   8.8777555e-01   7.2290945e-02
   8.8977956e-01   7.2333740e-02
   8.9178357e-01   7.2375764e-02
   8.9378758e-01   7.2417016e-02
   8.9579158e-01   7.2457498e-02
   8.9779559e-01   7.2497209e-02
   8.9979960e-01   7.2536148e-02
   9.0180361e-01   7.2574317e-02
   9.0380762e-01   7.2611714e-02
   9.0581162e-01   7.2648341e-02
   9.0781563e-01   7.2684196e-02
   9.0981964e-01   7.2719280e-02
   9.1182365e-01   7.2753593e-02
   9.1382766e-01   7.2787135e-02
   9.1583166e-01   7.2819906e-02
   9.1783567e-01   7.2851906e-02
   9.1983968e-01   7.2883135e-02
   9.2184369e-01   7.2913593e-02
   9.2384770e-01   7.2943279e-02
   9.2585170e-01   7.2972195e-02
   9.2785571e-01   7.3000339e-02
   9.2985972e-01   7.3027713e-02
   9.3186373e-01   7.3054315e-02
   9.3386774e-01   7.3080146e-02
   9.3587174e-01   7.3105206e-02
   9.3787575e-01   7.3129495e-02
   9.3987976e-01   7.3153013e-02
   9.4188377e-01   7.3175760e-02
   9.4388778e-01   7.3197736e-02
   9.4589178e-01   7.3218941e-02
   9.4789579e-01   7.3239375e-02
   9.4989980e-01   7.3259037e-02
   9.5190381e-01   7.3277929e-02
   9.5390782e-01   7.3296049e-02
   9.5591182e-01   7.3313398e-02
   9.5791583e-01   7.3329977e-02
   9.5991984e-01   7.3345784e-02
   9.6192385e-01   7.3360820e-02
   9.6392786e-01   7.3375085e-02
   9.6593186e-01   7.3388579e-02
   9.6793587e-01   7.3401302e-02
   9.6993988e-01   7.3413253e-02
   9.7194389e-01   7.3424434e-02
   9.7394790e-01   7.3434844e-02
   9.7595190e-01   7.3444482e-02
   9.7795591e-01   7.3453350e-02
   9.7995992e-01   7.3461446e-02
   9.8196393e-01   7.3468771e-02
   9.8396794e-01   7.3475325e-02
   9.8597194e-01   7.3481109e-02
   9.8797595e-01   7.3486121e-02
   9.8997996e-01   7.3490361e-02
   9.9198397e-01   7.3493831e-02
   9.9398798e-01   7.3496530e-02
   9.9599198e-01   7.3498458e-02
   9.9799599e-01   7.3499614e-02
   1.0000000e+00   7.3500000e-02


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0438472e-03
   4.0080160e-03   4.0872125e-03
   6.0120240e-03   6.1300959e-03
   8.0160321e-03   8.1724973e-03
   1.0020040e-02   1.0214417e-02
   1.2024048e-02   1.2255854e-02
   1.4028056e-02   1.4296810e-02
   1.6032064e-02   1.6337284e-02
   1.8036072e-02   1.8377276e-02
   2.0040080e-02   2.0416785e-02
   2.2044088e-02   2.2455813e-02
   2.4048096e-02   2.4494359e-02
   2.6052104e-02   2.6532424e-02
   2.8056112e-02   2.8570006e-02
   3.0060120e-02   3.0607106e-02
   3.2064128e-02   3.2643724e-02
   3.4068136e-02   3.4679861e-02
   3.6072144e-02   3.6715515e-02
   3.8076152e-02   3.8750688e-02
   4.0080160e-02   4.0785378e-02
   4.2084168e-02   4.2819587e-02
   4.4088176e-02   4.4853314e-02
   4.6092184e-02   4.6886559e-02
   4.8096192e-02   4.8919322e-02
   5.0100200e-02   5.0951603e-02
   5.2104208e-02   5.2983402e-02
   5.4108216e-02   5.5014719e-02
   5.6112224e-02   5.7045554e-02
   5.8116232e-02   5.9075907e-02
   6.0120240e-02   6.1105779e-02
   6.2124248e-02   6.3135168e-02
   6.4128257e-02   6.5164076e-02
   6.6132265e-02   6.7192501e-02
   6.8136273e-02   6.9220445e-02
   7.0140281e-02   7.1247907e-02
   7.2144289e-02   7.3274886e-02
   7.4148297e-02   7.5301384e-02
   7.6152305e-02   7.7327400e-02
   7.8156313e-02   7.9352934e-02
   8.0160321e-02   8.1377986e-02
   8.2164329e-02   8.3402557e-02
   8.4168337e-02   8.5426645e-02
   8.6172345e-02   8.7450251e-02
   8.8176353e-02   8.9473376e-02
   9.0180361e-02   9.1496018e-02
   9.2184369e-02   9.3518179e-02
   9.4188377e-02   9.5539857e-02
   9.6192385e-02   9.7561054e-02
   9.8196393e-02   9.9581769e-02
   1.0020040e-01   1.0160200e-01
   1.0220441e-01   1.0362175e-01
   1.0420842e-01   1.0564102e-01
   1.0621242e-01   1.0765981e-01
   1.0821643e-01   1.0967811e-01
   1.1022044e-01   1.1169594e-01
   1.1222445e-01   1.1371328e-01
   1.1422846e-01   1.1573014e-01
   1.1623246e-01   1.1774652e-01
   1.1823647e-01   1.1976241e-01
   1.2024048e-01   1.2177782e-01
   1.2224449e-01   1.2379276e-01
   1.2424850e-01   1.2580721e-01
   1.2625251e-01   1.2782117e-01
   1.2825651e-01   1.2983466e-01
   1.3026052e-01   1.3184766e-01
   1.3226453e-01   1.3386019e-01
   1.3426854e-01   1.3587223e-01
   1.3627255e-01   1.3788378e-01
   1.3827655e-01   1.3989486e-01
   1.4028056e-01   1.4190545e-01
   1.4228457e-01   1.4391557e-01
   1.4428858e-01   1.4592520e-01
   1.4629259e-01   1.4793435e-01
   1.4829659e-01   1.4994301e-01
   1.5030060e-01   1.5195120e-01
   1.5230461e-01   1.5395890e-01
   1.5430862e-01   1.5596612e-01
   1.5631263e-01   1.5797286e-01
   1.5831663e-01   1.5997912e-01
   1.6032064e-01   1.6198489e-01
   1.6232465e-01   1.6399018e-01
   1.6432866e-01   1.6599500e-01
   1.6633267e-01   1.6799933e-01
   1.6833667e-01   1.7000317e-01
   1.7034068e-01   1.7200654e-01
   1.7234469e-01   1.7400942e-01
   1.7434870e-01   1.7601182e-01
   1.7635271e-01   1.7801374e-01
   1.7835671e-01   1.8001518e-01
   1.8036072e-01   1.8201614e-01
   1.8236473e-01   1.8401661e-01
   1.8436874e-01   1.8601660e-01
   1.8637275e-01   1.8801611e-01
   1.8837675e-01   1.9001514e-01
   1.9038076e-01   1.9201369e-01
   1.9238477e-01   1.9401175e-01
   1.9438878e-01   1.9600933e-01
   1.9639279e-01   1.9800643e-01
   1.9839679e-01   2.0000305e-01
   2.0040080e-01   2.0199919e-01
   2.0240481e-01   2.0399484e-01
   2.0440882e-01   2.0599002e-01
   2.0641283e-01   2.0798471e-01
   2.0841683e-01   2.0997892e-01
   2.1042084e-01   2.1197264e-01
   2.1242485e-01   2.1396589e-01
   2.1442886e-01   2.1595865e-01
   2.1643287e-01   2.1795093e-01
   2.1843687e-01   2.1994273e-01
   2.2044088e-01   2.2193405e-01
   2.2244489e-01   2.2392488e-01
   2.2444890e-01   2.2591524e-01
   2.2645291e-01   2.2790511e-01
   2.2845691e-01   2.2989450e-01
   2.3046092e-01   2.3188341e-01
   2.3246493e-01   2.3387183e-01
   2.3446894e-01   2.3585978e-01
   2.3647295e-01   2.3784724e-01
   2.3847695e-01   2.3983422e-01
   2.4048096e-01   2.4182072e-01
   2.4248497e-01   2.4380673e-01
   2.4448898e-01   2.4579227e-01
   2.4649299e-01   2.4777732e-01
   2.4849699e-01   2.4976189e-01
   2.5050100e-01   2.5174598e-01
   2.5250501e-01   2.5372958e-01
   2.5450902e-01   2.5571271e-01
   2.5651303e-01   2.5769535e-01
   2.5851703e-01   2.5967751e-01
   2.6052104e-01   2.6165919e-01
   2.6252505e-01   2.6364039e-01
   2.6452906e-01   2.6562110e-01
   2.6653307e-01   2.6760133e-01
   2.6853707e-01   2.6958109e-01
   2.7054108e-01   2.7156036e-01
   2.7254509e-01   2.7353914e-01
   2.7454910e-01   2.7551745e-01
   2.7655311e-01   2.7749527e-01
   2.7855711e-01   2.7947261e-01
   2.8056112e-01   2.8144947e-01
   2.8256513e-01   2.8342585e-01
   2.8456914e-01   2.8540175e-01
   2.8657315e-01   2.8737716e-01
   2.8857715e-01   2.8935209e-01
   2.9058116e-01   2.9132654e-01
   2.9258517e-01   2.9330051e-01
   2.9458918e-01   2.9527399e-01
   2.9659319e-01   2.9724700e-01
   2.9859719e-01   2.9921952e-01
   3.0060120e-01   3.0119156e-01
   3.0260521e-01   3.0316312e-01
   3.0460922e-01   3.0513420e-01
   3.0661323e-01   3.0710479e-01
   3.0861723e-01   3.0907490e-01
   3.1062124e-01   3.1104453e-01
   3.1262525e-01   3.1301368e-01
   3.1462926e-01   3.1498235e-01
   3.1663327e-01   3.1695053e-01
   3.1863727e-01   3.1891824e-01
   3.2064128e-01   3.2088546e-01
   3.2264529e-01   3.2285220e-01
   3.2464930e-01   3.2481845e-01
   3.2665331e-01   3.2678423e-01
   3.2865731e-01   3.2874952e-01
   3.3066132e-01   3.3071433e-01
   3.3266533e-01   3.3267866e-01
   3.3466934e-01   3.3464251e-01
   3.3667335e-01   3.3660588e-01
   3.3867735e-01   3.3856876e-01
   3.4068136e-01   3.4053116e-01
   3.4268537e-01   3.4249308e-01
   3.4468938e-01   3.4445452e-01
   3.4669339e-01   3.4641548e-01
   3.4869739e-01   3.4837595e-01
   3.5070140e-01   3.5033594e-01
   3.5270541e-01   3.5229545e-01
   3.5470942e-01   3.5425448e-01
   3.5671343e-01   3.5621303e-01
   3.5871743e-01   3.5817109e-01
   3.6072144e-01   3.6012867e-01
   3.6272545e-01   3.6208577e-01
   3.6472946e-01   3.6404239e-01
   3.6673347e-01   3.6599853e-01
   3.6873747e-01   3.6795418e-01
   3.7074148e-01   3.6990936e-01
   3.7274549e-01   3.7186405e-01
   3.7474950e-01   3.7381826e-01
   3.7675351e-01   3.7577198e-01
   3.7875752e-01   3.7772523e-01
   3.8076152e-01   3.7967799e-01
   3.8276553e-01   3.8163027e-01
   3.8476954e-01   3.8358207e-01
   3.8677355e-01   3.8553339e-01
   3.8877756e-01   3.8748423e-01
   3.9078156e-01   3.8943458e-01
   3.9278557e-01   3.9138445e-01
   3.9478958e-01   3.9333384e-01
   3.9679359e-01   3.9528275e-01
   3.9879760e-01   3.9723118e-01
   4.0080160e-01   3.9917912e-01
   4.0280561e-01   4.0112658e-01
   4.0480962e-01   4.0307356e-01
   4.0681363e-01   4.0502006e-01
   4.0881764e-01   4.0696608e-01
   4.1082164e-01   4.0891161e-01
   4.1282565e-01   4.1085666e-01
   4.1482966e-01   4.1280123e-01
   4.1683367e-01   4.1474532e-01
   4.1883768e-01   4.1668893e-01
   4.2084168e-01   4.1863205e-01
   4.2284569e-01   4.2057470e-01
   4.2484970e-01   4.2251686e-01
   4.2685371e-01   4.2445854e-01
   4.2885772e-01   4.2639973e-01
   4.3086172e-01   4.2834045e-01
   4.3286573e-01   4.3028068e-01
   4.3486974e-01   4.3222043e-01
   4.3687375e-01   4.3415970e-01
   4.3887776e-01   4.3609849e-01
   4.4088176e-01   4.3803680e-01
   4.4288577e-01   4.3997462e-01
   4.4488978e-01   4.4191196e-01
   4.4689379e-01   4.4384882e-01
   4.4889780e-01   4.4578520e-01
   4.5090180e-01   4.4772109e-01
   4.5290581e-01   4.4965651e-01
   4.5490982e-01   4.5159144e-01
   4.5691383e-01   4.5352589e-01
   4.5891784e-01   4.5545986e-01
   4.6092184e-01   4.5739334e-01
   4.6292585e-01   4.5932635e-01
   4.6492986e-01   4.6125887e-01
   4.6693387e-01   4.6319091e-01
   4.6893788e-01   4.6512247e-01
   4.7094188e-01   4.6705355e-01
   4.7294589e-01   4.6898414e-01
   4.7494990e-01   4.7091425e-01
   4.7695391e-01   4.7284388e-01
   4.7895792e-01   4.7477303e-01
   4.8096192e-01   4.7670170e-01
   4.8296593e-01   4.7862989e-01
   4.8496994e-01   4.8055759e-01
   4.8697395e-01   4.8248481e-01
   4.8897796e-01   4.8441155e-01
   4.9098196e-01   4.8633781e-01
   4.9298597e-01   4.8826358e-01
   4.9498998e-01   4.9018887e-01
   4.9699399e-01   4.9211369e-01
   4.9899800e-01   4.9403802e-01
   5.0100200e-01   4.9596096e-01
   5.0300601e-01   4.9787710e-01
   5.0501002e-01   4.9978552e-01
   5.0701403e-01   5.0168624e-01
   5.0901804e-01   5.0357924e-01
   5.1102204e-01   5.0546454e-01
   5.1302605e-01   5.0734212e-01
   5.1503006e-01   5.0921199e-01
   5.1703407e-01   5.1107415e-01
   5.1903808e-01   5.1292860e-01
   5.2104208e-01   5.1477534e-01
   5.2304609e-01   5.1661437e-01
   5.2505010e-01   5.1844569e-01
   5.2705411e-01   5.2026930e-01
   5.2905812e-01   5.2208519e-01
   5.3106212e-01   5.2389338e-01
   5.3306613e-01   5.2569385e-01
   5.3507014e-01   5.2748662e-01
   5.3707415e-01   5.2927167e-01
   5.3907816e-01   5.3104901e-01
   5.4108216e-01   5.3281864e-01
   5.4308617e-01   5.3458056e-01
   5.4509018e-01   5.3633477e-01
   5.4709419e-01   5.3808127e-01
   5.4909820e-01   5.3982006e-01
   5.5110220e-01   5.4155114e-01
   5.5310621e-01   5.4327450e-01
   5.5511022e-01   5.4499016e-01
   5.5711423e-01   5.4669811e-01
   5.5911824e-01   5.4839834e-01
   5.6112224e-01   5.5009086e-01
   5.6312625e-01   5.5177568e-01
   5.6513026e-01   5.5345278e-01
   5.6713427e-01   5.5512217e-01
   5.6913828e-01   5.5678385e-01
   5.7114228e-01   5.5843782e-01
   5.7314629e-01   5.6008408e-01
   5.7515030e-01   5.6172262e-01
   5.7715431e-01   5.6335346e-01
   5.7915832e-01   5.6497659e-01
   5.8116232e-01   5.6659200e-01
   5.8316633e-01   5.6819971e-01
   5.8517034e-01   5.6979970e-01
   5.8717435e-01   5.7139198e-01
   5.8917836e-01   5.7297655e-01
   5.9118236e-01   5.7455342e-01
   5.9318637e-01   5.7612257e-01
   5.9519038e-01   5.7768401e-01
   5.9719439e-01   5.7923773e-01
   5.9919840e-01   5.8078375e-01
   6.0120240e-01   5.8232206e-01
   6.0320641e-01   5.8385266e-01
   6.0521042e-01   5.8537554e-01
   6.0721443e-01   5.8689072e-01
   6.0921844e-01   5.8839818e-01
   6.1122244e-01   5.8989793e-01
   6.1322645e-01   5.9138997e-01
   6.1523046e-01   5.9287431e-01
   6.1723447e-01   5.9435093e-01
   6.1923848e-01   5.9581984e-01
   6.2124248e-01   5.9728104e-01
   6.2324649e-01   5.9873452e-01
   6.2525050e-01   6.0018030e-01
   6.2725451e-01   6.0161837e-01
   6.2925852e-01   6.0304872e-01
   6.3126253e-01   6.0447137e-01
   6.3326653e-01   6.0588630e-01
   6.3527054e-01   6.0729352e-01
   6.3727455e-01   6.0869304e-01
   6.3927856e-01   6.1008484e-01
   6.4128257e-01   6.1146893e-01
   6.4328657e-01   6.1284531e-01
   6.4529058e-01   6.1421398e-01
   6.4729459e-01   6.1557494e-01
   6.4929860e-01   6.1692819e-01
   6.5130261e-01   6.1827372e-01
   6.5330661e-01   6.1961155e-01
   6.5531062e-01   6.2094166e-01
   6.5731463e-01   6.2226407e-01
   6.5931864e-01   6.2357876e-01
   6.6132265e-01   6.2488574e-01
   6.6332665e-01   6.2618502e-01
   6.6533066e-01   6.2747658e-01
   6.6733467e-01   6.2876043e-01
   6.6933868e-01   6.3003657e-01
   6.7134269e-01   6.3130499e-01
   6.7334669e-01   6.3256571e-01
   6.7535070e-01   6.3381872e-01
   6.7735471e-01   6.3506402e-01
   6.7935872e-01   6.3630160e-01
   6.8136273e-01   6.3753148e-01
   6.8336673e-01   6.3875364e-01
   6.8537074e-01   6.3996809e-01
   6.8737475e-01   6.4117483e-01
   6.8937876e-01   6.4237387e-01
   6.9138277e-01   6.4356519e-01
   6.9338677e-01   6.4474880e-01
   6.9539078e-01   6.4592470e-01
   6.9739479e-01   6.4709288e-01
   6.9939880e-01   6.4825336e-01
   7.0140281e-01   6.4940613e-01
   7.0340681e-01   6.5055118e-01
   7.0541082e-01   6.5168853e-01
   7.0741483e-01   6.5281816e-01
   7.0941884e-01   6.5394008e-01
   7.1142285e-01   6.5505430e-01
   7.1342685e-01   6.5616080e-01
   7.1543086e-01   6.5725959e-01
   7.1743487e-01   6.5835067e-01
   7.1943888e-01   6.5943404e-01
   7.2144289e-01   6.6050970e-01
   7.2344689e-01   6.6157764e-01
   7.2545090e-01   6.6263788e-01
   7.2745491e-01   6.6369041e-01
   7.2945892e-01   6.6473522e-01
   7.3146293e-01   6.6577233e-01
   7.3346693e-01   6.6680172e-01
   7.3547094e-01   6.6782340e-01
   7.3747495e-01   6.6883737e-01
   7.3947896e-01   6.6984364e-01
   7.4148297e-01   6.7084219e-01
   7.4348697e-01   6.7183302e-01
   7.4549098e-01   6.7281615e-01
   7.4749499e-01   6.7379157e-01
   7.4949900e-01   6.7475928e-01
   7.5150301e-01   6.7571927e-01
   7.5350701e-01   6.7667156e-01
   7.5551102e-01   6.7761613e-01
   7.5751503e-01   6.7855300e-01
   7.5951904e-01   6.7948215e-01
   7.6152305e-01   6.8040359e-01
   7.6352705e-01   6.8131732e-01
   7.6553106e-01   6.8222334e-01
   7.6753507e-01   6.8312165e-01
   7.6953908e-01   6.8401225e-01
   7.7154309e-01   6.8489514e-01
   7.7354709e-01   6.8577032e-01
   7.7555110e-01   6.8663778e-01
   7.7755511e-01   6.8749754e-01
   7.7955912e-01   6.8834958e-01
   7.8156313e-01   6.8919392e-01
   7.8356713e-01   6.9003054e-01
   7.8557114e-01   6.9085945e-01
   7.8757515e-01   6.9168066e-01
   7.8957916e-01   6.9249415e-01
   7.9158317e-01   6.9329993e-01
   7.9358717e-01   6.9409800e-01
   7.9559118e-01   6.9488835e-01
   7.9759519e-01   6.9567100e-01
   7.9959920e-01   6.9644594e-01
   8.0160321e-01   6.9721316e-01
   8.0360721e-01   6.9797268e-01
   8.0561122e-01   6.9872448e-01
   8.0761523e-01   6.9946858e-01
   8.0961924e-01   7.0020496e-01
   8.1162325e-01   7.0093363e-01
   8.1362725e-01   7.0165459e-01
   8.1563126e-01   7.0236784e-01
   8.1763527e-01   7.0307338e-01
   8.1963928e-01   7.0377121e-01
   8.2164329e-01   7.0446133e-01
   8.2364729e-01   7.0514373e-01
   8.2565130e-01   7.0581843e-01
   8.2765531e-01   7.0648542e-01
   8.2965932e-01   7.0714469e-01
   8.3166333e-01   7.0779625e-01
   8.3366733e-01   7.0844011e-01
   8.3567134e-01   7.0907625e-01
   8.3767535e-01   7.0970468e-01
   8.3967936e-01   7.1032540e-01
   8.4168337e-01   7.1093841e-01
   8.4368737e-01   7.1154371e-01
   8.4569138e-01   7.1214130e-01
   8.4769539e-01   7.1273117e-01
   8.4969940e-01   7.1331334e-01
   8.5170341e-01   7.1388780e-01
   8.5370741e-01   7.1445454e-01
   8.5571142e-01   7.1501357e-01
   8.5771543e-01   7.1556490e-01
   8.5971944e-01   7.1610851e-01
   8.6172345e-01   7.1664441e-01
   8.6372745e-01   7.1717260e-01
   8.6573146e-01   7.1769308e-01
   8.6773547e-01   7.1820585e-01
   8.6973948e-01   7.1871091e-01
   8.7174349e-01   7.1920826e-01
   8.7374749e-01   7.1969789e-01
   8.7575150e-01   7.2017982e-01
   8.7775551e-01   7.2065403e-01
   8.7975952e-01   7.2112054e-01
   8.8176353e-01   7.2157933e-01
   8.8376754e-01   7.2203041e-01
   8.8577154e-01   7.2247379e-01
   8.8777555e-01   7.2290945e-01
   8.8977956e-01   7.2333740e-01
   8.9178357e-01   7.2375764e-01
   8.9378758e-01   7.2417016e-01
   8.9579158e-01   7.2457498e-01
   8.9779559e-01   7.2497209e-01
   8.9979960e-01   7.2536148e-01
   9.0180361e-01   7.2574317e-01
   9.0380762e-01   7.2611714e-01
   9.0581162e-01   7.2648341e-01
   9.0781563e-01   7.2684196e-01
   9.0981964e-01   7.2719280e-01
   9.1182365e-01   7.2753593e-01
   9.1382766e-01   7.2787135e-01
   9.1583166e-01   7.2819906e-01
   9.1783567e-01   7.2851906e-01
   9.1983968e-01   7.2883135e-01
   9.2184369e-01   7.2913593e-01
   9.2384770e-01   7.2943279e-01
   9.2585170e-01   7.2972195e-01
   9.2785571e-01   7.3000339e-01
   9.2985972e-01   7.3027713e-01
   9.3186373e-01   7.3054315e-01
   9.3386774e-01   7.3080146e-01
   9.3587174e-01   7.3105206e-01
   9.3787575e-01   7.3129495e-01
   9.3987976e-01   7.3153013e-01
   9.4188377e-01   7.3175760e-01
   9.4388778e-01   7.3197736e-01
   9.4589178e-01   7.3218941e-01
   9.4789579e-01   7.3239375e-01
   9.4989980e-01   7.3259037e-01
   9.5190381e-01   7.3277929e-01
   9.5390782e-01   7.3296049e-01
   9.5591182e-01   7.3313398e-01
   9.5791583e-01   7.3329977e-01
   9.5991984e-01   7.3345784e-01
   9.6192385e-01   7.3360820e-01
   9.6392786e-01   7.3375085e-01
   9.6593186e-01   7.3388579e-01
   9.6793587e-01   7.3401302e-01
   9.6993988e-01   7.3413253e-01
   9.7194389e-01   7.3424434e-01
   9.7394790e-01   7.3434844e-01
   9.7595190e-01   7.3444482e-01
   9.7795591e-01   7.3453350e-01
   9.7995992e-01   7.3461446e-01
   9.8196393e-01   7.3468771e-01
   9.8396794e-01   7.3475325e-01
   9.8597194e-01   7.3481109e-01
   9.8797595e-01   7.3486121e-01
   9.8997996e-01   7.3490361e-01
   9.9198397e-01   7.3493831e-01
   9.9398798e-01   7.3496530e-01
   9.9599198e-01   7.3498458e-01
   9.9799599e-01   7.3499614e-01
   1.0000000e+00   7.3500000e-01


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0438472e-02
   4.0080160e-03   4.0872125e-02
   6.0120240e-03   6.1300959e-02
   8.0160321e-03   8.1724973e-02
   1.0020040e-02   1.0214417e-01
   1.2024048e-02   1.2255854e-01
   1.4028056e-02   1.4296810e-01
   1.6032064e-02   1.6337284e-01
   1.8036072e-02   1.8377276e-01
   2.0040080e-02   2.0416785e-01
   2.2044088e-02   2.2455813e-01
   2.4048096e-02   2.4494359e-01
   2.6052104e-02   2.6532424e-01
   2.8056112e-02   2.8570006e-01
   3.0060120e-02   3.0607106e-01
   3.2064128e-02   3.2643724e-01
   3.4068136e-02   3.4679861e-01
   3.6072144e-02   3.6715515e-01
   3.8076152e-02   3.8750688e-01
   4.0080160e-02   4.0785378e-01
   4.2084168e-02   4.2819587e-01
   4.4088176e-02   4.4853314e-01
   4.6092184e-02   4.6886559e-01
   4.8096192e-02   4.8919322e-01
   5.0100200e-02   5.0951603e-01
   5.2104208e-02   5.2983402e-01
   5.4108216e-02   5.5014719e-01
   5.6112224e-02   5.7045554e-01
   5.8116232e-02   5.9075907e-01
   6.0120240e-02   6.1105779e-01
   6.2124248e-02   6.3135168e-01
   6.4128257e-02   6.5164076e-01
   6.6132265e-02   6.7192501e-01
   6.8136273e-02   6.9220445e-01
   7.0140281e-02   7.1247907e-01
   7.2144289e-02   7.3274886e-01
   7.4148297e-02   7.5301384e-01
   7.6152305e-02   7.7327400e-01
   7.8156313e-02   7.9352934e-01
   8.0160321e-02   8.1377986e-01
   8.2164329e-02   8.3402557e-01
   8.4168337e-02   8.5426645e-01
   8.6172345e-02   8.7450251e-01
   8.8176353e-02   8.9473376e-01
   9.0180361e-02   9.1496018e-01
   9.2184369e-02   9.3518179e-01
   9.4188377e-02   9.5539857e-01
   9.6192385e-02   9.7561054e-01
   9.8196393e-02   9.9581769e-01
   1.0020040e-01   1.0160200e+00
   1.0220441e-01   1.0362175e+00
   1.0420842e-01   1.0564102e+00
   1.0621242e-01   1.0765981e+00
   1.0821643e-01   1.0967811e+00
   1.1022044e-01   1.1169594e+00
   1.1222445e-01   1.1371328e+00
   1.1422846e-01   1.1573014e+00
   1.1623246e-01   1.1774652e+00
   1.1823647e-01   1.1976241e+00
   1.2024048e-01   1.2177782e+00
   1.2224449e-01   1.2379276e+00
   1.2424850e-01   1.2580721e+00
   1.2625251e-01   1.2782117e+00
   1.2825651e-01   1.2983466e+00
   1.3026052e-01   1.3184766e+00
   1.3226453e-01   1.3386019e+00
   1.3426854e-01   1.3587223e+00
   1.3627255e-01   1.3788378e+00
   1.3827655e-01   1.3989486e+00
   1.4028056e-01   1.4190545e+00
   1.4228457e-01   1.4391557e+00
   1.4428858e-01   1.4592520e+00
   1.4629259e-01   1.4793435e+00
   1.4829659e-01   1.4994301e+00
   1.5030060e-01   1.5195120e+00
   1.5230461e-01   1.5395890e+00
   1.5430862e-01   1.5596612e+00
   1.5631263e-01   1.5797286e+00
   1.5831663e-01   1.5997912e+00
   1.6032064e-01   1.6198489e+00
   1.6232465e-01   1.6399018e+00
   1.6432866e-01   1.6599500e+00
   1.6633267e-01   1.6799933e+00
   1.6833667e-01   1.7000317e+00
   1.7034068e-01   1.7200654e+00
   1.7234469e-01   1.7400942e+00
   1.7434870e-01   1.7601182e+00
   1.7635271e-01   1.7801374e+00
   1.7835671e-01   1.8001518e+00
   1.8036072e-01   1.8201614e+00
   1.8236473e-01   1.8401661e+00
   1.8436874e-01   1.8601660e+00
   1.8637275e-01   1.8801611e+00
   1.8837675e-01   1.9001514e+00
   1.9038076e-01   1.9201369e+00
   1.9238477e-01   1.9401175e+00
   1.9438878e-01   1.9600933e+00
   1.9639279e-01   1.9800643e+00
   1.9839679e-01   2.0000305e+00
   2.0040080e-01   2.0199919e+00
   2.0240481e-01   2.0399484e+00
   2.0440882e-01   2.0599002e+00
   2.0641283e-01   2.0798471e+00
   2.0841683e-01   2.0997892e+00
   2.1042084e-01   2.1197264e+00
   2.1242485e-01   2.1396589e+00
   2.1442886e-01   2.1595865e+00
   2.1643287e-01   2.1795093e+00
   2.1843687e-01   2.1994273e+00
   2.2044088e-01   2.2193405e+00
   2.2244489e-01   2.2392488e+00
   2.2444890e-01   2.2591524e+00
   2.2645291e-01   2.2790511e+00
   2.2845691e-01   2.2989450e+00
   2.3046092e-01   2.3188341e+00
   2.3246493e-01   2.3387183e+00
   2.3446894e-01   2.3585978e+00
   2.3647295e-01   2.3784724e+00
   2.3847695e-01   2.3983422e+00
   2.4048096e-01   2.4182072e+00
   2.4248497e-01   2.4380673e+00
   2.4448898e-01   2.4579227e+00
   2.4649299e-01   2.4777732e+00
   2.4849699e-01   2.4976189e+00
   2.5050100e-01   2.5174598e+00
   2.5250501e-01   2.5372958e+00
   2.5450902e-01   2.5571271e+00
   2.5651303e-01   2.5769535e+00
   2.5851703e-01   2.5967751e+00
   2.6052104e-01   2.6165919e+00
   2.6252505e-01   2.6364039e+00
   2.6452906e-01   2.6562110e+00
   2.6653307e-01   2.6760133e+00
   2.6853707e-01   2.6958109e+00
   2.7054108e-01   2.7156036e+00
   2.7254509e-01   2.7353914e+00
   2.7454910e-01   2.7551745e+00
   2.7655311e-01   2.7749527e+00
   2.7855711e-01   2.7947261e+00
   2.8056112e-01   2.8144947e+00
   2.8256513e-01   2.8342585e+00
   2.8456914e-01   2.8540175e+00
   2.8657315e-01   2.8737716e+00
   2.8857715e-01   2.8935209e+00
   2.9058116e-01   2.9132654e+00
   2.9258517e-01   2.9330051e+00
   2.9458918e-01   2.9527399e+00
   2.9659319e-01   2.9724700e+00
   2.9859719e-01   2.9921952e+00
   3.0060120e-01   3.0119156e+00
   3.0260521e-01   3.0316312e+00
   3.0460922e-01   3.0513420e+00
   3.0661323e-01   3.0710479e+00
   3.0861723e-01   3.0907490e+00
   3.1062124e-01   3.1104453e+00
   3.1262525e-01   3.1301368e+00
   3.1462926e-01   3.1498235e+00
   3.1663327e-01   3.1695053e+00
   3.1863727e-01   3.1891824e+00
   3.2064128e-01   3.2088546e+00
   3.2264529e-01   3.2285220e+00
   3.2464930e-01   3.2481845e+00
   3.2665331e-01   3.2678423e+00
   3.2865731e-01   3.2874952e+00
   3.3066132e-01   3.3071433e+00
   3.3266533e-01   3.3267866e+00
   3.3466934e-01   3.3464251e+00
   3.3667335e-01   3.3660588e+00
   3.3867735e-01   3.3856876e+00
   3.4068136e-01   3.4053116e+00
   3.4268537e-01   3.4249308e+00
   3.4468938e-01   3.4445452e+00
   3.4669339e-01   3.4641548e+00
   3.4869739e-01   3.4837595e+00
   3.5070140e-01   3.5033594e+00
   3.5270541e-01   3.5229545e+00
   3.5470942e-01   3.5425448e+00
   3.5671343e-01   3.5621303e+00
   3.5871743e-01   3.5817109e+00
   3.6072144e-01   3.6012867e+00
   3.6272545e-01   3.6208577e+00
   3.6472946e-01   3.6404239e+00
   3.6673347e-01   3.6599853e+00
   3.6873747e-01   3.6795418e+00
   3.7074148e-01   3.6990936e+00
   3.7274549e-01   3.7186405e+00
   3.7474950e-01   3.7381826e+00
   3.7675351e-01   3.7577198e+00
   3.7875752e-01   3.7772523e+00
   3.8076152e-01   3.7967799e+00
   3.8276553e-01   3.8163027e+00
   3.8476954e-01   3.8358207e+00
   3.8677355e-01   3.8553339e+00
   3.8877756e-01   3.8748423e+00
   3.9078156e-01   3.8943458e+00
   3.9278557e-01   3.9138445e+00
   3.9478958e-01   3.9333384e+00
   3.9679359e-01   3.9528275e+00
   3.9879760e-01   3.9723118e+00
   4.0080160e-01   3.9917912e+00
   4.0280561e-01   4.0112658e+00
   4.0480962e-01   4.0307356e+00
   4.0681363e-01   4.0502006e+00
   4.0881764e-01   4.0696608e+00
   4.1082164e-01   4.0891161e+00
   4.1282565e-01   4.1085666e+00
   4.1482966e-01   4.1280123e+00
   4.1683367e-01   4.1474532e+00
   4.1883768e-01   4.1668893e+00
   4.2084168e-01   4.1863205e+00
   4.2284569e-01   4.2057470e+00
   4.2484970e-01   4.2251686e+00
   4.2685371e-01   4.2445854e+00
   4.2885772e-01   4.2639973e+00
   4.3086172e-01   4.2834045e+00
   4.3286573e-01   4.3028068e+00
   4.3486974e-01   4.3222043e+00
   4.3687375e-01   4.3415970e+00
   4.3887776e-01   4.3609849e+00
   4.4088176e-01   4.3803680e+00
   4.4288577e-01   4.3997462e+00
   4.4488978e-01   4.4191196e+00
   4.4689379e-01   4.4384882e+00
   4.4889780e-01   4.4578520e+00
   4.5090180e-01   4.4772109e+00
   4.5290581e-01   4.4965651e+00
   4.5490982e-01   4.5159144e+00
   4.5691383e-01   4.5352589e+00
   4.5891784e-01   4.5545986e+00
   4.6092184e-01   4.5739334e+00
   4.6292585e-01   4.5932635e+00
   4.6492986e-01   4.6125887e+00
   4.6693387e-01   4.6319091e+00
   4.6893788e-01   4.6512247e+00
   4.7094188e-01   4.6705355e+00
   4.7294589e-01   4.6898414e+00
   4.7494990e-01   4.7091425e+00
   4.7695391e-01   4.7284388e+00
   4.7895792e-01   4.7477303e+00
   4.8096192e-01   4.7670170e+00
   4.8296593e-01   4.7862989e+00
   4.8496994e-01   4.8055759e+00
   4.8697395e-01   4.8248481e+00
   4.8897796e-01   4.8441155e+00
   4.9098196e-01   4.8633781e+00
   4.9298597e-01   4.8826358e+00
   4.9498998e-01   4.9018887e+00
   4.9699399e-01   4.9211369e+00
   4.9899800e-01   4.9403802e+00
   5.0100200e-01   4.9596096e+00
   5.0300601e-01   4.9787710e+00
   5.0501002e-01   4.9978552e+00
   5.0701403e-01   5.0168624e+00
   5.0901804e-01   5.0357924e+00
   5.1102204e-01   5.0546454e+00
   5.1302605e-01   5.0734212e+00
   5.1503006e-01   5.0921199e+00
   5.1703407e-01   5.1107415e+00
   5.1903808e-01   5.1292860e+00
   5.2104208e-01   5.1477534e+00
   5.2304609e-01   5.1661437e+00
   5.2505010e-01   5.1844569e+00
   5.2705411e-01   5.2026930e+00
   5.2905812e-01   5.2208519e+00
   5.3106212e-01   5.2389338e+00
   5.3306613e-01   5.2569385e+00
   5.3507014e-01   5.2748662e+00
   5.3707415e-01   5.2927167e+00
   5.3907816e-01   5.3104901e+00
   5.4108216e-01   5.3281864e+00
   5.4308617e-01   5.3458056e+00
   5.4509018e-01   5.3633477e+00
   5.4709419e-01   5.3808127e+00
   5.4909820e-01   5.3982006e+00
   5.5110220e-01   5.4155114e+00
   5.5310621e-01   5.4327450e+00
   5.5511022e-01   5.4499016e+00
   5.5711423e-01   5.4669811e+00
   5.5911824e-01   5.4839834e+00
   5.6112224e-01   5.5009086e+00
   5.6312625e-01   5.5177568e+00
   5.6513026e-01   5.5345278e+00
   5.6713427e-01   5.5512217e+00
   5.6913828e-01   5.5678385e+00
   5.7114228e-01   5.5843782e+00
   5.7314629e-01   5.6008408e+00
   5.7515030e-01   5.6172262e+00
   5.7715431e-01   5.6335346e+00
   5.7915832e-01   5.6497659e+00
   5.8116232e-01   5.6659200e+00
   5.8316633e-01   5.6819971e+00
   5.8517034e-01   5.6979970e+00
   5.8717435e-01   5.7139198e+00
   5.8917836e-01   5.7297655e+00
   5.9118236e-01   5.7455342e+00
   5.9318637e-01   5.7612257e+00
   5.9519038e-01   5.7768401e+00
   5.9719439e-01   5.7923773e+00
   5.9919840e-01   5.8078375e+00
   6.0120240e-01   5.8232206e+00
   6.0320641e-01   5.8385266e+00
   6.0521042e-01   5.8537554e+00
   6.0721443e-01   5.8689072e+00
   6.0921844e-01   5.8839818e+00
   6.1122244e-01   5.8989793e+00
   6.1322645e-01   5.9138997e+00
   6.1523046e-01   5.9287431e+00
   6.1723447e-01   5.9435093e+00
   6.1923848e-01   5.9581984e+00
   6.2124248e-01   5.9728104e+00
   6.2324649e-01   5.9873452e+00
   6.2525050e-01   6.0018030e+00
   6.2725451e-01   6.0161837e+00
   6.2925852e-01   6.0304872e+00
   6.3126253e-01   6.0447137e+00
   6.3326653e-01   6.0588630e+00
   6.3527054e-01   6.0729352e+00
   6.3727455e-01   6.0869304e+00
   6.3927856e-01   6.1008484e+00
   6.4128257e-01   6.1146893e+00
   6.4328657e-01   6.1284531e+00
   6.4529058e-01   6.1421398e+00
   6.4729459e-01   6.1557494e+00
   6.4929860e-01   6.1692819e+00
   6.5130261e-01   6.1827372e+00
   6.5330661e-01   6.1961155e+00
   6.5531062e-01   6.2094166e+00
   6.5731463e-01   6.2226407e+00
   6.5931864e-01   6.2357876e+00
   6.6132265e-01   6.2488574e+00
   6.6332665e-01   6.2618502e+00
   6.6533066e-01   6.2747658e+00
   6.6733467e-01   6.2876043e+00
   6.6933868e-01   6.3003657e+00
   6.7134269e-01   6.3130499e+00
   6.7334669e-01   6.3256571e+00
   6.7535070e-01   6.3381872e+00
   6.7735471e-01   6.3506402e+00
   6.7935872e-01   6.3630160e+00
   6.8136273e-01   6.3753148e+00
   6.8336673e-01   6.3875364e+00
   6.8537074e-01   6.3996809e+00
   6.8737475e-01   6.4117483e+00
   6.8937876e-01   6.4237387e+00
   6.9138277e-01   6.4356519e+00
   6.9338677e-01   6.4474880e+00
   6.9539078e-01   6.4592470e+00
   6.9739479e-01   6.4709288e+00
   6.9939880e-01   6.4825336e+00
   7.0140281e-01   6.4940613e+00
   7.0340681e-01   6.5055118e+00
   7.0541082e-01   6.5168853e+00
   7.0741483e-01   6.5281816e+00
   7.0941884e-01   6.5394008e+00
   7.1142285e-01   6.5505430e+00
   7.1342685e-01   6.5616080e+00
   7.1543086e-01   6.5725959e+00
   7.1743487e-01   6.5835067e+00
   7.1943888e-01   6.5943404e+00
   7.2144289e-01   6.6050970e+00
   7.2344689e-01   6.6157764e+00
   7.2545090e-01   6.6263788e+00
   7.2745491e-01   6.6369041e+00
   7.2945892e-01   6.6473522e+00
   7.3146293e-01   6.6577233e+00
   7.3346693e-01   6.6680172e+00
   7.3547094e-01   6.6782340e+00
   7.3747495e-01   6.6883737e+00
   7.3947896e-01   6.6984364e+00
   7.4148297e-01   6.7084219e+00
   7.4348697e-01   6.7183302e+00
   7.4549098e-01   6.7281615e+00
   7.4749499e-01   6.7379157e+00
   7.4949900e-01   6.7475928e+00
   7.5150301e-01   6.7571927e+00
   7.5350701e-01   6.7667156e+00
   7.5551102e-01   6.7761613e+00
   7.5751503e-01   6.7855300e+00
   7.5951904e-01   6.7948215e+00
   7.6152305e-01   6.8040359e+00
   7.6352705e-01   6.8131732e+00
   7.6553106e-01   6.8222334e+00
   7.6753507e-01   6.8312165e+00
   7.6953908e-01   6.8401225e+00
   7.7154309e-01   6.8489514e+00
   7.7354709e-01   6.8577032e+00
   7.7555110e-01   6.8663778e+00
   7.7755511e-01   6.8749754e+00
   7.7955912e-01   6.8834958e+00
   7.8156313e-01   6.8919392e+00
   7.8356713e-01   6.9003054e+00
   7.8557114e-01   6.9085945e+00
   7.8757515e-01   6.9168066e+00
   7.8957916e-01   6.9249415e+00
   7.9158317e-01   6.9329993e+00
   7.9358717e-01   6.9409800e+00
   7.9559118e-01   6.9488835e+00
   7.9759519e-01   6.9567100e+00
   7.9959920e-01   6.9644594e+00
   8.0160321e-01   6.9721316e+00
   8.0360721e-01   6.9797268e+00
   8.0561122e-01   6.9872448e+00
   8.0761523e-01   6.9946858e+00
   8.0961924e-01   7.0020496e+00
   8.1162325e-01   7.0093363e+00
   8.1362725e-01   7.0165459e+00
   8.1563126e-01   7.0236784e+00
   8.1763527e-01   7.0307338e+00
   8.1963928e-01   7.0377121e+00
   8.2164329e-01   7.0446133e+00
   8.2364729e-01   7.0514373e+00
   8.2565130e-01   7.0581843e+00
   8.2765531e-01   7.0648542e+00
   8.2965932e-01   7.0714469e+00
   8.3166333e-01   7.0779625e+00
   8.3366733e-01   7.0844011e+00
   8.3567134e-01   7.0907625e+00
   8.3767535e-01   7.0970468e+00
   8.3967936e-01   7.1032540e+00
   8.4168337e-01   7.1093841e+00
   8.4368737e-01   7.1154371e+00
   8.4569138e-01   7.1214130e+00
   8.4769539e-01   7.1273117e+00
   8.4969940e-01   7.1331334e+00
   8.5170341e-01   7.1388780e+00
   8.5370741e-01   7.1445454e+00
   8.5571142e-01   7.1501357e+00
   8.5771543e-01   7.1556490e+00
   8.5971944e-01   7.1610851e+00
   8.6172345e-01   7.1664441e+00
   8.6372745e-01   7.1717260e+00
   8.6573146e-01   7.1769308e+00
   8.6773547e-01   7.1820585e+00
   8.6973948e-01   7.1871091e+00
   8.7174349e-01   7.1920826e+00
   8.7374749e-01   7.1969789e+00
   8.7575150e-01   7.2017982e+00
   8.7775551e-01   7.2065403e+00
   8.7975952e-01   7.2112054e+00
   8.8176353e-01   7.2157933e+00
   8.8376754e-01   7.2203041e+00
   8.8577154e-01   7.2247379e+00
   8.8777555e-01   7.2290945e+00
   8.8977956e-01   7.2333740e+00
   8.9178357e-01   7.2375764e+00
   8.9378758e-01   7.2417016e+00
   8.9579158e-01   7.2457498e+00
   8.9779559e-01   7.2497209e+00
   8.9979960e-01   7.2536148e+00
   9.0180361e-01   7.2574317e+00
   9.0380762e-01   7.2611714e+00
   9.0581162e-01   7.2648341e+00
   9.0781563e-01   7.2684196e+00
   9.0981964e-01   7.2719280e+00
   9.1182365e-01   7.2753593e+00
   9.1382766e-01   7.2787135e+00
   9.1583166e-01   7.2819906e+00
   9.1783567e-01   7.2851906e+00
   9.1983968e-01   7.2883135e+00
   9.2184369e-01   7.2913593e+00
   9.2384770e-01   7.2943279e+00
   9.2585170e-01   7.2972195e+00
   9.2785571e-01   7.3000339e+00
   9.2985972e-01   7.3027713e+00
   9.3186373e-01   7.3054315e+00
   9.3386774e-01   7.3080146e+00
   9.3587174e-01   7.3105206e+00
   9.3787575e-01   7.3129495e+00
   9.3987976e-01   7.3153013e+00
   9.4188377e-01   7.3175760e+00
   9.4388778e-01   7.3197736e+00
   9.4589178e-01   7.3218941e+00
   9.4789579e-01   7.3239375e+00
   9.4989980e-01   7.3259037e+00
   9.5190381e-01   7.3277929e+00
   9.5390782e-01   7.3296049e+00
   9.5591182e-01   7.3313398e+00
   9.5791583e-01   7.3329977e+00
   9.5991984e-01   7.3345784e+00
   9.6192385e-01   7.3360820e+00
   9.6392786e-01   7.3375085e+00
   9.6593186e-01   7.3388579e+00
   9.6793587e-01   7.3401302e+00
   9.6993988e-01   7.3413253e+00
   9.7194389e-01   7.3424434e+00
   9.7394790e-01   7.3434844e+00
   9.7595190e-01   7.3444482e+00
   9.7795591e-01   7.3453350e+00
   9.7995992e-01   7.3461446e+00
   9.8196393e-01   7.3468771e+00
   9.8396794e-01   7.3475325e+00
   9.8597194e-01   7.3481109e+00
   9.8797595e-01   7.3486121e+00
   9.8997996e-01   7.3490361e+00
   9.9198397e-01   7.3493831e+00
   9.9398798e-01   7.3496530e+00
   9.9599198e-01   7.3498458e+00
   9.9799599e-01   7.3499614e+00
   1.0000000e+00   7.3500000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0438472e-01
   4.0080160e-03   4.0872125e-01
   6.0120240e-03   6.1300959e-01
   8.0160321e-03   8.1724973e-01
   1.0020040e-02   1.0214417e+00
   1.2024048e-02   1.2255854e+00
   1.4028056e-02   1.4296810e+00
   1.6032064e-02   1.6337284e+00
   1.8036072e-02   1.8377276e+00
   2.0040080e-02   2.0416785e+00
   2.2044088e-02   2.2455813e+00
   2.4048096e-02   2.4494359e+00
   2.6052104e-02   2.6532424e+00
   2.8056112e-02   2.8570006e+00
   3.0060120e-02   3.0607106e+00
   3.2064128e-02   3.2643724e+00
   3.4068136e-02   3.4679861e+00
   3.6072144e-02   3.6715515e+00
   3.8076152e-02   3.8750688e+00
   4.0080160e-02   4.0785378e+00
   4.2084168e-02   4.2819587e+00
   4.4088176e-02   4.4853314e+00
   4.6092184e-02   4.6886559e+00
   4.8096192e-02   4.8919322e+00
   5.0100200e-02   5.0951603e+00
   5.2104208e-02   5.2983402e+00
   5.4108216e-02   5.5014719e+00
   5.6112224e-02   5.7045554e+00
   5.8116232e-02   5.9075907e+00
   6.0120240e-02   6.1105779e+00
   6.2124248e-02   6.3135168e+00
   6.4128257e-02   6.5164076e+00
   6.6132265e-02   6.7192501e+00
   6.8136273e-02   6.9220445e+00
   7.0140281e-02   7.1247907e+00
   7.2144289e-02   7.3274886e+00
   7.4148297e-02   7.5301384e+00
   7.6152305e-02   7.7327400e+00
   7.8156313e-02   7.9352934e+00
   8.0160321e-02   8.1377986e+00
   8.2164329e-02   8.3402557e+00
   8.4168337e-02   8.5426645e+00
   8.6172345e-02   8.7450251e+00
   8.8176353e-02   8.9473376e+00
   9.0180361e-02   9.1496018e+00
   9.2184369e-02   9.3518179e+00
   9.4188377e-02   9.5539857e+00
   9.6192385e-02   9.7561054e+00
   9.8196393e-02   9.9581769e+00
   1.0020040e-01   1.0160200e+01
   1.0220441e-01   1.0362175e+01
   1.0420842e-01   1.0564102e+01
   1.0621242e-01   1.0765981e+01
   1.0821643e-01   1.0967811e+01
   1.1022044e-01   1.1169594e+01
   1.1222445e-01   1.1371328e+01
   1.1422846e-01   1.1573014e+01
   1.1623246e-01   1.1774652e+01
   1.1823647e-01   1.1976241e+01
   1.2024048e-01   1.2177782e+01
   1.2224449e-01   1.2379276e+01
   1.2424850e-01   1.2580721e+01
   1.2625251e-01   1.2782117e+01
   1.2825651e-01   1.2983466e+01
   1.3026052e-01   1.3184766e+01
   1.3226453e-01   1.3386019e+01
   1.3426854e-01   1.3587223e+01
   1.3627255e-01   1.3788378e+01
   1.3827655e-01   1.3989486e+01
   1.4028056e-01   1.4190545e+01
   1.4228457e-01   1.4391557e+01
   1.4428858e-01   1.4592520e+01
   1.4629259e-01   1.4793435e+01
   1.4829659e-01   1.4994301e+01
   1.5030060e-01   1.5195120e+01
   1.5230461e-01   1.5395890e+01
   1.5430862e-01   1.5596612e+01
   1.5631263e-01   1.5797286e+01
   1.5831663e-01   1.5997912e+01
   1.6032064e-01   1.6198489e+01
   1.6232465e-01   1.6399018e+01
   1.6432866e-01   1.6599500e+01
   1.6633267e-01   1.6799933e+01
   1.6833667e-01   1.7000317e+01
   1.7034068e-01   1.7200654e+01
   1.7234469e-01   1.7400942e+01
   1.7434870e-01   1.7601182e+01
   1.7635271e-01   1.7801374e+01
   1.7835671e-01   1.8001518e+01
   1.8036072e-01   1.8201614e+01
   1.8236473e-01   1.8401661e+01
   1.8436874e-01   1.8601660e+01
   1.8637275e-01   1.8801611e+01
   1.8837675e-01   1.9001514e+01
   1.9038076e-01   1.9201369e+01
   1.9238477e-01   1.9401175e+01
   1.9438878e-01   1.9600933e+01
   1.9639279e-01   1.9800643e+01
   1.9839679e-01   2.0000305e+01
   2.0040080e-01   2.0199919e+01
   2.0240481e-01   2.0399484e+01
   2.0440882e-01   2.0599002e+01
   2.0641283e-01   2.0798471e+01
   2.0841683e-01   2.0997892e+01
   2.1042084e-01   2.1197264e+01
   2.1242485e-01   2.1396589e+01
   2.1442886e-01   2.1595865e+01
   2.1643287e-01   2.1795093e+01
   2.1843687e-01   2.1994273e+01
   2.2044088e-01   2.2193405e+01
   2.2244489e-01   2.2392488e+01
   2.2444890e-01   2.2591524e+01
   2.2645291e-01   2.2790511e+01
   2.2845691e-01   2.2989450e+01
   2.3046092e-01   2.3188341e+01
   2.3246493e-01   2.3387183e+01
   2.3446894e-01   2.3585978e+01
   2.3647295e-01   2.3784724e+01
   2.3847695e-01   2.3983422e+01
   2.4048096e-01   2.4182072e+01
   2.4248497e-01   2.4380673e+01
   2.4448898e-01   2.4579227e+01
   2.4649299e-01   2.4777732e+01
   2.4849699e-01   2.4976189e+01
   2.5050100e-01   2.5174598e+01
   2.5250501e-01   2.5372958e+01
   2.5450902e-01   2.5571271e+01
   2.5651303e-01   2.5769535e+01
   2.5851703e-01   2.5967751e+01
   2.6052104e-01   2.6165919e+01
   2.6252505e-01   2.6364039e+01
   2.6452906e-01   2.6562110e+01
   2.6653307e-01   2.6760133e+01
   2.6853707e-01   2.6958109e+01
   2.7054108e-01   2.7156036e+01
   2.7254509e-01   2.7353914e+01
   2.7454910e-01   2.7551745e+01
   2.7655311e-01   2.7749527e+01
   2.7855711e-01   2.7947261e+01
   2.8056112e-01   2.8144947e+01
   2.8256513e-01   2.8342585e+01
   2.8456914e-01   2.8540175e+01
   2.8657315e-01   2.8737716e+01
   2.8857715e-01   2.8935209e+01
   2.9058116e-01   2.9132654e+01
   2.9258517e-01   2.9330051e+01
   2.9458918e-01   2.9527399e+01
   2.9659319e-01   2.9724700e+01
   2.9859719e-01   2.9921952e+01
   3.0060120e-01   3.0119156e+01
   3.0260521e-01   3.0316312e+01
   3.0460922e-01   3.0513420e+01
   3.0661323e-01   3.0710479e+01
   3.0861723e-01   3.0907490e+01
   3.1062124e-01   3.1104453e+01
   3.1262525e-01   3.1301368e+01
   3.1462926e-01   3.1498235e+01
   3.1663327e-01   3.1695053e+01
   3.1863727e-01   3.1891824e+01
   3.2064128e-01   3.2088546e+01
   3.2264529e-01   3.2285220e+01
   3.2464930e-01   3.2481845e+01
   3.2665331e-01   3.2678423e+01
   3.2865731e-01   3.2874952e+01
   3.3066132e-01   3.3071433e+01
   3.3266533e-01   3.3267866e+01
   3.3466934e-01   3.3464251e+01
   3.3667335e-01   3.3660588e+01
   3.3867735e-01   3.3856876e+01
   3.4068136e-01   3.4053116e+01
   3.4268537e-01   3.4249308e+01
   3.4468938e-01   3.4445452e+01
   3.4669339e-01   3.4641548e+01
   3.4869739e-01   3.4837595e+01
   3.5070140e-01   3.5033594e+01
   3.5270541e-01   3.5229545e+01
   3.5470942e-01   3.5425448e+01
   3.5671343e-01   3.5621303e+01
   3.5871743e-01   3.5817109e+01
   3.6072144e-01   3.6012867e+01
   3.6272545e-01   3.6208577e+01
   3.6472946e-01   3.6404239e+01
   3.6673347e-01   3.6599853e+01
   3.6873747e-01   3.6795418e+01
   3.7074148e-01   3.6990936e+01
   3.7274549e-01   3.7186405e+01
   3.7474950e-01   3.7381826e+01
   3.7675351e-01   3.7577198e+01
   3.7875752e-01   3.7772523e+01
   3.8076152e-01   3.7967799e+01
   3.8276553e-01   3.8163027e+01
   3.8476954e-01   3.8358207e+01
   3.8677355e-01   3.8553339e+01
   3.8877756e-01   3.8748423e+01
   3.9078156e-01   3.8943458e+01
   3.9278557e-01   3.9138445e+01
   3.9478958e-01   3.9333384e+01
   3.9679359e-01   3.9528275e+01
   3.9879760e-01   3.9723118e+01
   4.0080160e-01   3.9917912e+01
   4.0280561e-01   4.0112658e+01
   4.0480962e-01   4.0307356e+01
   4.0681363e-01   4.0502006e+01
   4.0881764e-01   4.0696608e+01
   4.1082164e-01   4.0891161e+01
   4.1282565e-01   4.1085666e+01
   4.1482966e-01   4.1280123e+01
   4.1683367e-01   4.1474532e+01
   4.1883768e-01   4.1668893e+01
   4.2084168e-01   4.1863205e+01
   4.2284569e-01   4.2057470e+01
   4.2484970e-01   4.2251686e+01
   4.2685371e-01   4.2445854e+01
   4.2885772e-01   4.2639973e+01
   4.3086172e-01   4.2834045e+01
   4.3286573e-01   4.3028068e+01
   4.3486974e-01   4.3222043e+01
   4.3687375e-01   4.3415970e+01
   4.3887776e-01   4.3609849e+01
   4.4088176e-01   4.3803680e+01
   4.4288577e-01   4.3997462e+01
   4.4488978e-01   4.4191196e+01
   4.4689379e-01   4.4384882e+01
   4.4889780e-01   4.4578520e+01
   4.5090180e-01   4.4772109e+01
   4.5290581e-01   4.4965651e+01
   4.5490982e-01   4.5159144e+01
   4.5691383e-01   4.5352589e+01
   4.5891784e-01   4.5545986e+01
   4.6092184e-01   4.5739334e+01
   4.6292585e-01   4.5932635e+01
   4.6492986e-01   4.6125887e+01
   4.6693387e-01   4.6319091e+01
   4.6893788e-01   4.6512247e+01
   4.7094188e-01   4.6705355e+01
   4.7294589e-01   4.6898414e+01
   4.7494990e-01   4.7091425e+01
   4.7695391e-01   4.7284388e+01
   4.7895792e-01   4.7477303e+01
   4.8096192e-01   4.7670170e+01
   4.8296593e-01   4.7862989e+01
   4.8496994e-01   4.8055759e+01
   4.8697395e-01   4.8248481e+01
   4.8897796e-01   4.8441155e+01
   4.9098196e-01   4.8633781e+01
   4.9298597e-01   4.8826358e+01
   4.9498998e-01   4.9018887e+01
   4.9699399e-01   4.9211369e+01
   4.9899800e-01   4.9403802e+01
   5.0100200e-01   4.9596096e+01
   5.0300601e-01   4.9787710e+01
   5.0501002e-01   4.9978552e+01
   5.0701403e-01   5.0168624e+01
   5.0901804e-01   5.0357924e+01
   5.1102204e-01   5.0546454e+01
   5.1302605e-01   5.0734212e+01
   5.1503006e-01   5.0921199e+01
   5.1703407e-01   5.1107415e+01
   5.1903808e-01   5.1292860e+01
   5.2104208e-01   5.1477534e+01
   5.2304609e-01   5.1661437e+01
   5.2505010e-01   5.1844569e+01
   5.2705411e-01   5.2026930e+01
   5.2905812e-01   5.2208519e+01
   5.3106212e-01   5.2389338e+01
   5.3306613e-01   5.2569385e+01
   5.3507014e-01   5.2748662e+01
   5.3707415e-01   5.2927167e+01
   5.3907816e-01   5.3104901e+01
   5.4108216e-01   5.3281864e+01
   5.4308617e-01   5.3458056e+01
   5.4509018e-01   5.3633477e+01
   5.4709419e-01   5.3808127e+01
   5.4909820e-01   5.3982006e+01
   5.5110220e-01   5.4155114e+01
   5.5310621e-01   5.4327450e+01
   5.5511022e-01   5.4499016e+01
   5.5711423e-01   5.4669811e+01
   5.5911824e-01   5.4839834e+01
   5.6112224e-01   5.5009086e+01
   5.6312625e-01   5.5177568e+01
   5.6513026e-01   5.5345278e+01
   5.6713427e-01   5.5512217e+01
   5.6913828e-01   5.5678385e+01
   5.7114228e-01   5.5843782e+01
   5.7314629e-01   5.6008408e+01
   5.7515030e-01   5.6172262e+01
   5.7715431e-01   5.6335346e+01
   5.7915832e-01   5.6497659e+01
   5.8116232e-01   5.6659200e+01
   5.8316633e-01   5.6819971e+01
   5.8517034e-01   5.6979970e+01
   5.8717435e-01   5.7139198e+01
   5.8917836e-01   5.7297655e+01
   5.9118236e-01   5.7455342e+01
   5.9318637e-01   5.7612257e+01
   5.9519038e-01   5.7768401e+01
   5.9719439e-01   5.7923773e+01
   5.9919840e-01   5.8078375e+01
   6.0120240e-01   5.8232206e+01
   6.0320641e-01   5.8385266e+01
   6.0521042e-01   5.8537554e+01
   6.0721443e-01   5.8689072e+01
   6.0921844e-01   5.8839818e+01
   6.1122244e-01   5.8989793e+01
   6.1322645e-01   5.9138997e+01
   6.1523046e-01   5.9287431e+01
   6.1723447e-01   5.9435093e+01
   6.1923848e-01   5.9581984e+01
   6.2124248e-01   5.9728104e+01
   6.2324649e-01   5.9873452e+01
   6.2525050e-01   6.0018030e+01
   6.2725451e-01   6.0161837e+01
   6.2925852e-01   6.0304872e+01
   6.3126253e-01   6.0447137e+01
   6.3326653e-01   6.0588630e+01
   6.3527054e-01   6.0729352e+01
   6.3727455e-01   6.0869304e+01
   6.3927856e-01   6.1008484e+01
   6.4128257e-01   6.1146893e+01
   6.4328657e-01   6.1284531e+01
   6.4529058e-01   6.1421398e+01
   6.4729459e-01   6.1557494e+01
   6.4929860e-01   6.1692819e+01
   6.5130261e-01   6.1827372e+01
   6.5330661e-01   6.1961155e+01
   6.5531062e-01   6.2094166e+01
   6.5731463e-01   6.2226407e+01
   6.5931864e-01   6.2357876e+01
   6.6132265e-01   6.2488574e+01
   6.6332665e-01   6.2618502e+01
   6.6533066e-01   6.2747658e+01
   6.6733467e-01   6.2876043e+01
   6.6933868e-01   6.3003657e+01
   6.7134269e-01   6.3130499e+01
   6.7334669e-01   6.3256571e+01
   6.7535070e-01   6.3381872e+01
   6.7735471e-01   6.3506402e+01
   6.7935872e-01   6.3630160e+01
   6.8136273e-01   6.3753148e+01
   6.8336673e-01   6.3875364e+01
   6.8537074e-01   6.3996809e+01
   6.8737475e-01   6.4117483e+01
   6.8937876e-01   6.4237387e+01
   6.9138277e-01   6.4356519e+01
   6.9338677e-01   6.4474880e+01
   6.9539078e-01   6.4592470e+01
   6.9739479e-01   6.4709288e+01
   6.9939880e-01   6.4825336e+01
   7.0140281e-01   6.4940613e+01
   7.0340681e-01   6.5055118e+01
   7.0541082e-01   6.5168853e+01
   7.0741483e-01   6.5281816e+01
   7.0941884e-01   6.5394008e+01
   7.1142285e-01   6.5505430e+01
   7.1342685e-01   6.5616080e+01
   7.1543086e-01   6.5725959e+01
   7.1743487e-01   6.5835067e+01
   7.1943888e-01   6.5943404e+01
   7.2144289e-01   6.6050970e+01
   7.2344689e-01   6.6157764e+01
   7.2545090e-01   6.6263788e+01
   7.2745491e-01   6.6369041e+01
   7.2945892e-01   6.6473522e+01
   7.3146293e-01   6.6577233e+01
   7.3346693e-01   6.6680172e+01
   7.3547094e-01   6.6782340e+01
   7.3747495e-01   6.6883737e+01
   7.3947896e-01   6.6984364e+01
   7.4148297e-01   6.7084219e+01
   7.4348697e-01   6.7183302e+01
   7.4549098e-01   6.7281615e+01
   7.4749499e-01   6.7379157e+01
   7.4949900e-01   6.7475928e+01
   7.5150301e-01   6.7571927e+01
   7.5350701e-01   6.7667156e+01
   7.5551102e-01   6.7761613e+01
   7.5751503e-01   6.7855300e+01
   7.5951904e-01   6.7948215e+01
   7.6152305e-01   6.8040359e+01
   7.6352705e-01   6.8131732e+01
   7.6553106e-01   6.8222334e+01
   7.6753507e-01   6.8312165e+01
   7.6953908e-01   6.8401225e+01
   7.7154309e-01   6.8489514e+01
   7.7354709e-01   6.8577032e+01
   7.7555110e-01   6.8663778e+01
   7.7755511e-01   6.8749754e+01
   7.7955912e-01   6.8834958e+01
   7.8156313e-01   6.8919392e+01
   7.8356713e-01   6.9003054e+01
   7.8557114e-01   6.9085945e+01
   7.8757515e-01   6.9168066e+01
   7.8957916e-01   6.9249415e+01
   7.9158317e-01   6.9329993e+01
   7.9358717e-01   6.9409800e+01
   7.9559118e-01   6.9488835e+01
   7.9759519e-01   6.9567100e+01
   7.9959920e-01   6.9644594e+01
   8.0160321e-01   6.9721316e+01
   8.0360721e-01   6.9797268e+01
   8.0561122e-01   6.9872448e+01
   8.0761523e-01   6.9946858e+01
   8.0961924e-01   7.0020496e+01
   8.1162325e-01   7.0093363e+01
   8.1362725e-01   7.0165459e+01
   8.1563126e-01   7.0236784e+01
   8.1763527e-01   7.0307338e+01
   8.1963928e-01   7.0377121e+01
   8.2164329e-01   7.0446133e+01
   8.2364729e-01   7.0514373e+01
   8.2565130e-01   7.0581843e+01
   8.2765531e-01   7.0648542e+01
   8.2965932e-01   7.0714469e+01
   8.3166333e-01   7.0779625e+01
   8.3366733e-01   7.0844011e+01
   8.3567134e-01   7.0907625e+01
   8.3767535e-01   7.0970468e+01
   8.3967936e-01   7.1032540e+01
   8.4168337e-01   7.1093841e+01
   8.4368737e-01   7.1154371e+01
   8.4569138e-01   7.1214130e+01
   8.4769539e-01   7.1273117e+01
   8.4969940e-01   7.1331334e+01
   8.5170341e-01   7.1388780e+01
   8.5370741e-01   7.1445454e+01
   8.5571142e-01   7.1501357e+01
   8.5771543e-01   7.1556490e+01
   8.5971944e-01   7.1610851e+01
   8.6172345e-01   7.1664441e+01
   8.6372745e-01   7.1717260e+01
   8.6573146e-01   7.1769308e+01
   8.6773547e-01   7.1820585e+01
   8.6973948e-01   7.1871091e+01
   8.7174349e-01   7.1920826e+01
   8.7374749e-01   7.1969789e+01
   8.7575150e-01   7.2017982e+01
   8.7775551e-01   7.2065403e+01
   8.7975952e-01   7.2112054e+01
   8.8176353e-01   7.2157933e+01
   8.8376754e-01   7.2203041e+01
   8.8577154e-01   7.2247379e+01
   8.8777555e-01   7.2290945e+01
   8.8977956e-01   7.2333740e+01
   8.9178357e-01   7.2375764e+01
   8.9378758e-01   7.2417016e+01
   8.9579158e-01   7.2457498e+01
   8.9779559e-01   7.2497209e+01
   8.9979960e-01   7.2536148e+01
   9.0180361e-01   7.2574317e+01
   9.0380762e-01   7.2611714e+01
   9.0581162e-01   7.2648341e+01
   9.0781563e-01   7.2684196e+01
   9.0981964e-01   7.2719280e+01
   9.1182365e-01   7.2753593e+01
   9.1382766e-01   7.2787135e+01
   9.1583166e-01   7.2819906e+01
   9.1783567e-01   7.2851906e+01
   9.1983968e-01   7.2883135e+01
   9.2184369e-01   7.2913593e+01
   9.2384770e-01   7.2943279e+01
   9.2585170e-01   7.2972195e+01
   9.2785571e-01   7.3000339e+01
   9.2985972e-01   7.3027713e+01
   9.3186373e-01   7.3054315e+01
   9.3386774e-01   7.3080146e+01
   9.3587174e-01   7.3105206e+01
   9.3787575e-01   7.3129495e+01
   9.3987976e-01   7.3153013e+01
   9.4188377e-01   7.3175760e+01
   9.4388778e-01   7.3197736e+01
   9.4589178e-01   7.3218941e+01
   9.4789579e-01   7.3239375e+01
   9.4989980e-01   7.3259037e+01
   9.5190381e-01   7.3277929e+01
   9.5390782e-01   7.3296049e+01
   9.5591182e-01   7.3313398e+01
   9.5791583e-01   7.3329977e+01
   9.5991984e-01   7.3345784e+01
   9.6192385e-01   7.3360820e+01
   9.6392786e-01   7.3375085e+01
   9.6593186e-01   7.3388579e+01
   9.6793587e-01   7.3401302e+01
   9.6993988e-01   7.3413253e+01
   9.7194389e-01   7.3424434e+01
   9.7394790e-01   7.3434844e+01
   9.7595190e-01   7.3444482e+01
   9.7795591e-01   7.3453350e+01
   9.7995992e-01   7.3461446e+01
   9.8196393e-01   7.3468771e+01
   9.8396794e-01   7.3475325e+01
   9.8597194e-01   7.3481109e+01
   9.8797595e-01   7.3486121e+01
   9.8997996e-01   7.3490361e+01
   9.9198397e-01   7.3493831e+01
   9.9398798e-01   7.3496530e+01
   9.9599198e-01   7.3498458e+01
   9.9799599e-01   7.3499614e+01
   1.0000000e+00   7.3500000e+01


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0438472e+00
   4.0080160e-03   4.0872125e+00
   6.0120240e-03   6.1300959e+00
   8.0160321e-03   8.1724973e+00
   1.0020040e-02   1.0214417e+01
   1.2024048e-02   1.2255854e+01
   1.4028056e-02   1.4296810e+01
   1.6032064e-02   1.6337284e+01
   1.8036072e-02   1.8377276e+01
   2.0040080e-02   2.0416785e+01
   2.2044088e-02   2.2455813e+01
   2.4048096e-02   2.4494359e+01
   2.6052104e-02   2.6532424e+01
   2.8056112e-02   2.8570006e+01
   3.0060120e-02   3.0607106e+01
   3.2064128e-02   3.2643724e+01
   3.4068136e-02   3.4679861e+01
   3.6072144e-02   3.6715515e+01
   3.8076152e-02   3.8750688e+01
   4.0080160e-02   4.0785378e+01
   4.2084168e-02   4.2819587e+01
   4.4088176e-02   4.4853314e+01
   4.6092184e-02   4.6886559e+01
   4.8096192e-02   4.8919322e+01
   5.0100200e-02   5.0951603e+01
   5.2104208e-02   5.2983402e+01
   5.4108216e-02   5.5014719e+01
   5.6112224e-02   5.7045554e+01
   5.8116232e-02   5.9075907e+01
   6.0120240e-02   6.1105779e+01
   6.2124248e-02   6.3135168e+01
   6.4128257e-02   6.5164076e+01
   6.6132265e-02   6.7192501e+01
   6.8136273e-02   6.9220445e+01
   7.0140281e-02   7.1247907e+01
   7.2144289e-02   7.3274886e+01
   7.4148297e-02   7.5301384e+01
   7.6152305e-02   7.7327400e+01
   7.8156313e-02   7.9352934e+01
   8.0160321e-02   8.1377986e+01
   8.2164329e-02   8.3402557e+01
   8.4168337e-02   8.5426645e+01
   8.6172345e-02   8.7450251e+01
   8.8176353e-02   8.9473376e+01
   9.0180361e-02   9.1496018e+01
   9.2184369e-02   9.3518179e+01
   9.4188377e-02   9.5539857e+01
   9.6192385e-02   9.7561054e+01
   9.8196393e-02   9.9581769e+01
   1.0020040e-01   1.0160200e+02
   1.0220441e-01   1.0362175e+02
   1.0420842e-01   1.0564102e+02
   1.0621242e-01   1.0765981e+02
   1.0821643e-01   1.0967811e+02
   1.1022044e-01   1.1169594e+02
   1.1222445e-01   1.1371328e+02
   1.1422846e-01   1.1573014e+02
   1.1623246e-01   1.1774652e+02
   1.1823647e-01   1.1976241e+02
   1.2024048e-01   1.2177782e+02
   1.2224449e-01   1.2379276e+02
   1.2424850e-01   1.2580721e+02
   1.2625251e-01   1.2782117e+02
   1.2825651e-01   1.2983466e+02
   1.3026052e-01   1.3184766e+02
   1.3226453e-01   1.3386019e+02
   1.3426854e-01   1.3587223e+02
   1.3627255e-01   1.3788378e+02
   1.3827655e-01   1.3989486e+02
   1.4028056e-01   1.4190545e+02
   1.4228457e-01   1.4391557e+02
   1.4428858e-01   1.4592520e+02
   1.4629259e-01   1.4793435e+02
   1.4829659e-01   1.4994301e+02
   1.5030060e-01   1.5195120e+02
   1.5230461e-01   1.5395890e+02
   1.5430862e-01   1.5596612e+02
   1.5631263e-01   1.5797286e+02
   1.5831663e-01   1.5997912e+02
   1.6032064e-01   1.6198489e+02
   1.6232465e-01   1.6399018e+02
   1.6432866e-01   1.6599500e+02
   1.6633267e-01   1.6799933e+02
   1.6833667e-01   1.7000317e+02
   1.7034068e-01   1.7200654e+02
   1.7234469e-01   1.7400942e+02
   1.7434870e-01   1.7601182e+02
   1.7635271e-01   1.7801374e+02
   1.7835671e-01   1.8001518e+02
   1.8036072e-01   1.8201614e+02
   1.8236473e-01   1.8401661e+02
   1.8436874e-01   1.8601660e+02
   1.8637275e-01   1.8801611e+02
   1.8837675e-01   1.9001514e+02
   1.9038076e-01   1.9201369e+02
   1.9238477e-01   1.9401175e+02
   1.9438878e-01   1.9600933e+02
   1.9639279e-01   1.9800643e+02
   1.9839679e-01   2.0000305e+02
   2.0040080e-01   2.0199919e+02
   2.0240481e-01   2.0399484e+02
   2.0440882e-01   2.0599002e+02
   2.0641283e-01   2.0798471e+02
   2.0841683e-01   2.0997892e+02
   2.1042084e-01   2.1197264e+02
   2.1242485e-01   2.1396589e+02
   2.1442886e-01   2.1595865e+02
   2.1643287e-01   2.1795093e+02
   2.1843687e-01   2.1994273e+02
   2.2044088e-01   2.2193405e+02
   2.2244489e-01   2.2392488e+02
   2.2444890e-01   2.2591524e+02
   2.2645291e-01   2.2790511e+02
   2.2845691e-01   2.2989450e+02
   2.3046092e-01   2.3188341e+02
   2.3246493e-01   2.3387183e+02
   2.3446894e-01   2.3585978e+02
   2.3647295e-01   2.3784724e+02
   2.3847695e-01   2.3983422e+02
   2.4048096e-01   2.4182072e+02
   2.4248497e-01   2.4380673e+02
   2.4448898e-01   2.4579227e+02
   2.4649299e-01   2.4777732e+02
   2.4849699e-01   2.4976189e+02
   2.5050100e-01   2.5174598e+02
   2.5250501e-01   2.5372958e+02
   2.5450902e-01   2.5571271e+02
   2.5651303e-01   2.5769535e+02
   2.5851703e-01   2.5967751e+02
   2.6052104e-01   2.6165919e+02
   2.6252505e-01   2.6364039e+02
   2.6452906e-01   2.6562110e+02
   2.6653307e-01   2.6760133e+02
   2.6853707e-01   2.6958109e+02
   2.7054108e-01   2.7156036e+02
   2.7254509e-01   2.7353914e+02
   2.7454910e-01   2.7551745e+02
   2.7655311e-01   2.7749527e+02
   2.7855711e-01   2.7947261e+02
   2.8056112e-01   2.8144947e+02
   2.8256513e-01   2.8342585e+02
   2.8456914e-01   2.8540175e+02
   2.8657315e-01   2.8737716e+02
   2.8857715e-01   2.8935209e+02
   2.9058116e-01   2.9132654e+02
   2.9258517e-01   2.9330051e+02
   2.9458918e-01   2.9527399e+02
   2.9659319e-01   2.9724700e+02
   2.9859719e-01   2.9921952e+02
   3.0060120e-01   3.0119156e+02
   3.0260521e-01   3.0316312e+02
   3.0460922e-01   3.0513420e+02
   3.0661323e-01   3.0710479e+02
   3.0861723e-01   3.0907490e+02
   3.1062124e-01   3.1104453e+02
   3.1262525e-01   3.1301368e+02
   3.1462926e-01   3.1498235e+02
   3.1663327e-01   3.1695053e+02
   3.1863727e-01   3.1891824e+02
   3.2064128e-01   3.2088546e+02
   3.2264529e-01   3.2285220e+02
   3.2464930e-01   3.2481845e+02
   3.2665331e-01   3.2678423e+02
   3.2865731e-01   3.2874952e+02
   3.3066132e-01   3.3071433e+02
   3.3266533e-01   3.3267866e+02
   3.3466934e-01   3.3464251e+02
   3.3667335e-01   3.3660588e+02
   3.3867735e-01   3.3856876e+02
   3.4068136e-01   3.4053116e+02
   3.4268537e-01   3.4249308e+02
   3.4468938e-01   3.4445452e+02
   3.4669339e-01   3.4641548e+02
   3.4869739e-01   3.4837595e+02
   3.5070140e-01   3.5033594e+02
   3.5270541e-01   3.5229545e+02
   3.5470942e-01   3.5425448e+02
   3.5671343e-01   3.5621303e+02
   3.5871743e-01   3.5817109e+02
   3.6072144e-01   3.6012867e+02
   3.6272545e-01   3.6208577e+02
   3.6472946e-01   3.6404239e+02
   3.6673347e-01   3.6599853e+02
   3.6873747e-01   3.6795418e+02
   3.7074148e-01   3.6990936e+02
   3.7274549e-01   3.7186405e+02
   3.7474950e-01   3.7381826e+02
   3.7675351e-01   3.7577198e+02
   3.7875752e-01   3.7772523e+02
   3.8076152e-01   3.7967799e+02
   3.8276553e-01   3.8163027e+02
   3.8476954e-01   3.8358207e+02
   3.8677355e-01   3.8553339e+02
   3.8877756e-01   3.8748423e+02
   3.9078156e-01   3.8943458e+02
   3.9278557e-01   3.9138445e+02
   3.9478958e-01   3.9333384e+02
   3.9679359e-01   3.9528275e+02
   3.9879760e-01   3.9723118e+02
   4.0080160e-01   3.9917912e+02
   4.0280561e-01   4.0112658e+02
   4.0480962e-01   4.0307356e+02
   4.0681363e-01   4.0502006e+02
   4.0881764e-01   4.0696608e+02
   4.1082164e-01   4.0891161e+02
   4.1282565e-01   4.1085666e+02
   4.1482966e-01   4.1280123e+02
   4.1683367e-01   4.1474532e+02
   4.1883768e-01   4.1668893e+02
   4.2084168e-01   4.1863205e+02
   4.2284569e-01   4.2057470e+02
   4.2484970e-01   4.2251686e+02
   4.2685371e-01   4.2445854e+02
   4.2885772e-01   4.2639973e+02
   4.3086172e-01   4.2834045e+02
   4.3286573e-01   4.3028068e+02
   4.3486974e-01   4.3222043e+02
   4.3687375e-01   4.3415970e+02
   4.3887776e-01   4.3609849e+02
   4.4088176e-01   4.3803680e+02
   4.4288577e-01   4.3997462e+02
   4.4488978e-01   4.4191196e+02
   4.4689379e-01   4.4384882e+02
   4.4889780e-01   4.4578520e+02
   4.5090180e-01   4.4772109e+02
   4.5290581e-01   4.4965651e+02
   4.5490982e-01   4.5159144e+02
   4.5691383e-01   4.5352589e+02
   4.5891784e-01   4.5545986e+02
   4.6092184e-01   4.5739334e+02
   4.6292585e-01   4.5932635e+02
   4.6492986e-01   4.6125887e+02
   4.6693387e-01   4.6319091e+02
   4.6893788e-01   4.6512247e+02
   4.7094188e-01   4.6705355e+02
   4.7294589e-01   4.6898414e+02
   4.7494990e-01   4.7091425e+02
   4.7695391e-01   4.7284388e+02
   4.7895792e-01   4.7477303e+02
   4.8096192e-01   4.7670170e+02
   4.8296593e-01   4.7862989e+02
   4.8496994e-01   4.8055759e+02
   4.8697395e-01   4.8248481e+02
   4.8897796e-01   4.8441155e+02
   4.9098196e-01   4.8633781e+02
   4.9298597e-01   4.8826358e+02
   4.9498998e-01   4.9018887e+02
   4.9699399e-01   4.9211369e+02
   4.9899800e-01   4.9403802e+02
   5.0100200e-01   4.9596096e+02
   5.0300601e-01   4.9787710e+02
   5.0501002e-01   4.9978552e+02
   5.0701403e-01   5.0168624e+02
   5.0901804e-01   5.0357924e+02
   5.1102204e-01   5.0546454e+02
   5.1302605e-01   5.0734212e+02
   5.1503006e-01   5.0921199e+02
   5.1703407e-01   5.1107415e+02
   5.1903808e-01   5.1292860e+02
   5.2104208e-01   5.1477534e+02
   5.2304609e-01   5.1661437e+02
   5.2505010e-01   5.1844569e+02
   5.2705411e-01   5.2026930e+02
   5.2905812e-01   5.2208519e+02
   5.3106212e-01   5.2389338e+02
   5.3306613e-01   5.2569385e+02
   5.3507014e-01   5.2748662e+02
   5.3707415e-01   5.2927167e+02
   5.3907816e-01   5.3104901e+02
   5.4108216e-01   5.3281864e+02
   5.4308617e-01   5.3458056e+02
   5.4509018e-01   5.3633477e+02
   5.4709419e-01   5.3808127e+02
   5.4909820e-01   5.3982006e+02
   5.5110220e-01   5.4155114e+02
   5.5310621e-01   5.4327450e+02
   5.5511022e-01   5.4499016e+02
   5.5711423e-01   5.4669811e+02
   5.5911824e-01   5.4839834e+02
   5.6112224e-01   5.5009086e+02
   5.6312625e-01   5.5177568e+02
   5.6513026e-01   5.5345278e+02
   5.6713427e-01   5.5512217e+02
   5.6913828e-01   5.5678385e+02
   5.7114228e-01   5.5843782e+02
   5.7314629e-01   5.6008408e+02
   5.7515030e-01   5.6172262e+02
   5.7715431e-01   5.6335346e+02
   5.7915832e-01   5.6497659e+02
   5.8116232e-01   5.6659200e+02
   5.8316633e-01   5.6819971e+02
   5.8517034e-01   5.6979970e+02
   5.8717435e-01   5.7139198e+02
   5.8917836e-01   5.7297655e+02
   5.9118236e-01   5.7455342e+02
   5.9318637e-01   5.7612257e+02
   5.9519038e-01   5.7768401e+02
   5.9719439e-01   5.7923773e+02
   5.9919840e-01   5.8078375e+02
   6.0120240e-01   5.8232206e+02
   6.0320641e-01   5.8385266e+02
   6.0521042e-01   5.8537554e+02
   6.0721443e-01   5.8689072e+02
   6.0921844e-01   5.8839818e+02
   6.1122244e-01   5.8989793e+02
   6.1322645e-01   5.9138997e+02
   6.1523046e-01   5.9287431e+02
   6.1723447e-01   5.9435093e+02
   6.1923848e-01   5.9581984e+02
   6.2124248e-01   5.9728104e+02
   6.2324649e-01   5.9873452e+02
   6.2525050e-01   6.0018030e+02
   6.2725451e-01   6.0161837e+02
   6.2925852e-01   6.0304872e+02
   6.3126253e-01   6.0447137e+02
   6.3326653e-01   6.0588630e+02
   6.3527054e-01   6.0729352e+02
   6.3727455e-01   6.0869304e+02
   6.3927856e-01   6.1008484e+02
   6.4128257e-01   6.1146893e+02
   6.4328657e-01   6.1284531e+02
   6.4529058e-01   6.1421398e+02
   6.4729459e-01   6.1557494e+02
   6.4929860e-01   6.1692819e+02
   6.5130261e-01   6.1827372e+02
   6.5330661e-01   6.1961155e+02
   6.5531062e-01   6.2094166e+02
   6.5731463e-01   6.2226407e+02
   6.5931864e-01   6.2357876e+02
   6.6132265e-01   6.2488574e+02
   6.6332665e-01   6.2618502e+02
   6.6533066e-01   6.2747658e+02
   6.6733467e-01   6.2876043e+02
   6.6933868e-01   6.3003657e+02
   6.7134269e-01   6.3130499e+02
   6.7334669e-01   6.3256571e+02
   6.7535070e-01   6.3381872e+02
   6.7735471e-01   6.3506402e+02
   6.7935872e-01   6.3630160e+02
   6.8136273e-01   6.3753148e+02
   6.8336673e-01   6.3875364e+02
   6.8537074e-01   6.3996809e+02
   6.8737475e-01   6.4117483e+02
   6.8937876e-01   6.4237387e+02
   6.9138277e-01   6.4356519e+02
   6.9338677e-01   6.4474880e+02
   6.9539078e-01   6.4592470e+02
   6.9739479e-01   6.4709288e+02
   6.9939880e-01   6.4825336e+02
   7.0140281e-01   6.4940613e+02
   7.0340681e-01   6.5055118e+02
   7.0541082e-01   6.5168853e+02
   7.0741483e-01   6.5281816e+02
   7.0941884e-01   6.5394008e+02
   7.1142285e-01   6.5505430e+02
   7.1342685e-01   6.5616080e+02
   7.1543086e-01   6.5725959e+02
   7.1743487e-01   6.5835067e+02
   7.1943888e-01   6.5943404e+02
   7.2144289e-01   6.6050970e+02
   7.2344689e-01   6.6157764e+02
   7.2545090e-01   6.6263788e+02
   7.2745491e-01   6.6369041e+02
   7.2945892e-01   6.6473522e+02
   7.3146293e-01   6.6577233e+02
   7.3346693e-01   6.6680172e+02
   7.3547094e-01   6.6782340e+02
   7.3747495e-01   6.6883737e+02
   7.3947896e-01   6.6984364e+02
   7.4148297e-01   6.7084219e+02
   7.4348697e-01   6.7183302e+02
   7.4549098e-01   6.7281615e+02
   7.4749499e-01   6.7379157e+02
   7.4949900e-01   6.7475928e+02
   7.5150301e-01   6.7571927e+02
   7.5350701e-01   6.7667156e+02
   7.5551102e-01   6.7761613e+02
   7.5751503e-01   6.7855300e+02
   7.5951904e-01   6.7948215e+02
   7.6152305e-01   6.8040359e+02
   7.6352705e-01   6.8131732e+02
   7.6553106e-01   6.8222334e+02
   7.6753507e-01   6.8312165e+02
   7.6953908e-01   6.8401225e+02
   7.7154309e-01   6.8489514e+02
   7.7354709e-01   6.8577032e+02
   7.7555110e-01   6.8663778e+02
   7.7755511e-01   6.8749754e+02
   7.7955912e-01   6.8834958e+02
   7.8156313e-01   6.8919392e+02
   7.8356713e-01   6.9003054e+02
   7.8557114e-01   6.9085945e+02
   7.8757515e-01   6.9168066e+02
   7.8957916e-01   6.9249415e+02
   7.9158317e-01   6.9329993e+02
   7.9358717e-01   6.9409800e+02
   7.9559118e-01   6.9488835e+02
   7.9759519e-01   6.9567100e+02
   7.9959920e-01   6.9644594e+02
   8.0160321e-01   6.9721316e+02
   8.0360721e-01   6.9797268e+02
   8.0561122e-01   6.9872448e+02
   8.0761523e-01   6.9946858e+02
   8.0961924e-01   7.0020496e+02
   8.1162325e-01   7.0093363e+02
   8.1362725e-01   7.0165459e+02
   8.1563126e-01   7.0236784e+02
   8.1763527e-01   7.0307338e+02
   8.1963928e-01   7.0377121e+02
   8.2164329e-01   7.0446133e+02
   8.2364729e-01   7.0514373e+02
   8.2565130e-01   7.0581843e+02
   8.2765531e-01   7.0648542e+02
   8.2965932e-01   7.0714469e+02
   8.3166333e-01   7.0779625e+02
   8.3366733e-01   7.0844011e+02
   8.3567134e-01   7.0907625e+02
   8.3767535e-01   7.0970468e+02
   8.3967936e-01   7.1032540e+02
   8.4168337e-01   7.1093841e+02
   8.4368737e-01   7.1154371e+02
   8.4569138e-01   7.1214130e+02
   8.4769539e-01   7.1273117e+02
   8.4969940e-01   7.1331334e+02
   8.5170341e-01   7.1388780e+02
   8.5370741e-01   7.1445454e+02
   8.5571142e-01   7.1501357e+02
   8.5771543e-01   7.1556490e+02
   8.5971944e-01   7.1610851e+02
   8.6172345e-01   7.1664441e+02
   8.6372745e-01   7.1717260e+02
   8.6573146e-01   7.1769308e+02
   8.6773547e-01   7.1820585e+02
   8.6973948e-01   7.1871091e+02
   8.7174349e-01   7.1920826e+02
   8.7374749e-01   7.1969789e+02
   8.7575150e-01   7.2017982e+02
   8.7775551e-01   7.2065403e+02
   8.7975952e-01   7.2112054e+02
   8.8176353e-01   7.2157933e+02
   8.8376754e-01   7.2203041e+02
   8.8577154e-01   7.2247379e+02
   8.8777555e-01   7.2290945e+02
   8.8977956e-01   7.2333740e+02
   8.9178357e-01   7.2375764e+02
   8.9378758e-01   7.2417016e+02
   8.9579158e-01   7.2457498e+02
   8.9779559e-01   7.2497209e+02
   8.9979960e-01   7.2536148e+02
   9.0180361e-01   7.2574317e+02
   9.0380762e-01   7.2611714e+02
   9.0581162e-01   7.2648341e+02
   9.0781563e-01   7.2684196e+02
   9.0981964e-01   7.2719280e+02
   9.1182365e-01   7.2753593e+02
   9.1382766e-01   7.2787135e+02
   9.1583166e-01   7.2819906e+02
   9.1783567e-01   7.2851906e+02
   9.1983968e-01   7.2883135e+02
   9.2184369e-01   7.2913593e+02
   9.2384770e-01   7.2943279e+02
   9.2585170e-01   7.2972195e+02
   9.2785571e-01   7.3000339e+02
   9.2985972e-01   7.3027713e+02
   9.3186373e-01   7.3054315e+02
   9.3386774e-01   7.3080146e+02
   9.3587174e-01   7.3105206e+02
   9.3787575e-01   7.3129495e+02
   9.3987976e-01   7.3153013e+02
   9.4188377e-01   7.3175760e+02
   9.4388778e-01   7.3197736e+02
   9.4589178e-01   7.3218941e+02
   9.4789579e-01   7.3239375e+02
   9.4989980e-01   7.3259037e+02
   9.5190381e-01   7.3277929e+02
   9.5390782e-01   7.3296049e+02
   9.5591182e-01   7.3313398e+02
   9.5791583e-01   7.3329977e+02
   9.5991984e-01   7.3345784e+02
   9.6192385e-01   7.3360820e+02
   9.6392786e-01   7.3375085e+02
   9.6593186e-01   7.3388579e+02
   9.6793587e-01   7.3401302e+02
   9.6993988e-01   7.3413253e+02
   9.7194389e-01   7.3424434e+02
   9.7394790e-01   7.3434844e+02
   9.7595190e-01   7.3444482e+02
   9.7795591e-01   7.3453350e+02
   9.7995992e-01   7.3461446e+02
   9.8196393e-01   7.3468771e+02
   9.8396794e-01   7.3475325e+02
   9.8597194e-01   7.3481109e+02
   9.8797595e-01   7.3486121e+02
   9.8997996e-01   7.3490361e+02
   9.9198397e-01   7.3493831e+02
   9.9398798e-01   7.3496530e+02
   9.9599198e-01   7.3498458e+02
   9.9799599e-01   7.3499614e+02
   1.0000000e+00   7.3500000e+02


==> data/Couette_Results_Varphi_00_matRatio_025_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.7807445e-03
   4.0080160e-03   5.5608333e-03
   6.0120240e-03   8.3402665e-03
   8.0160321e-03   1.1119044e-02
   1.0020040e-02   1.3897166e-02
   1.2024048e-02   1.6674632e-02
   1.4028056e-02   1.9451442e-02
   1.6032064e-02   2.2227597e-02
   1.8036072e-02   2.5003096e-02
   2.0040080e-02   2.7777939e-02
   2.2044088e-02   3.0552127e-02
   2.4048096e-02   3.3325659e-02
   2.6052104e-02   3.6098535e-02
   2.8056112e-02   3.8870756e-02
   3.0060120e-02   4.1642321e-02
   3.2064128e-02   4.4413230e-02
   3.4068136e-02   4.7183484e-02
   3.6072144e-02   4.9953082e-02
   3.8076152e-02   5.2722024e-02
   4.0080160e-02   5.5490311e-02
   4.2084168e-02   5.8257942e-02
   4.4088176e-02   6.1024917e-02
   4.6092184e-02   6.3791236e-02
   4.8096192e-02   6.6556900e-02
   5.0100200e-02   6.9321908e-02
   5.2104208e-02   7.2086261e-02
   5.4108216e-02   7.4849958e-02
   5.6112224e-02   7.7612999e-02
   5.8116232e-02   8.0375384e-02
   6.0120240e-02   8.3137114e-02
   6.2124248e-02   8.5898188e-02
   6.4128257e-02   8.8658606e-02
   6.6132265e-02   9.1418369e-02
   6.8136273e-02   9.4177476e-02
   7.0140281e-02   9.6935927e-02
   7.2144289e-02   9.9693723e-02
   7.4148297e-02   1.0245086e-01
   7.6152305e-02   1.0520735e-01
   7.8156313e-02   1.0796318e-01
   8.0160321e-02   1.1071835e-01
   8.2164329e-02   1.1347287e-01
   8.4168337e-02   1.1622673e-01
   8.6172345e-02   1.1897993e-01
   8.8176353e-02   1.2173248e-01
   9.0180361e-02   1.2448438e-01
   9.2184369e-02   1.2723562e-01
   9.4188377e-02   1.2998620e-01
   9.6192385e-02   1.3273613e-01
   9.8196393e-02   1.3548540e-01
   1.0020040e-01   1.3823402e-01
   1.0220441e-01   1.4098198e-01
   1.0420842e-01   1.4372928e-01
   1.0621242e-01   1.4647593e-01
   1.0821643e-01   1.4922192e-01
   1.1022044e-01   1.5196726e-01
   1.1222445e-01   1.5471194e-01
   1.1422846e-01   1.5745597e-01
   1.1623246e-01   1.6019934e-01
   1.1823647e-01   1.6294206e-01
   1.2024048e-01   1.6568411e-01
   1.2224449e-01   1.6842552e-01
   1.2424850e-01   1.7116627e-01
   1.2625251e-01   1.7390636e-01
   1.2825651e-01   1.7664579e-01
   1.3026052e-01   1.7938458e-01
   1.3226453e-01   1.8212270e-01
   1.3426854e-01   1.8486017e-01
   1.3627255e-01   1.8759698e-01
   1.3827655e-01   1.9033314e-01
   1.4028056e-01   1.9306865e-01
   1.4228457e-01   1.9580349e-01
   1.4428858e-01   1.9853768e-01
   1.4629259e-01   2.0127122e-01
   1.4829659e-01   2.0400410e-01
   1.5030060e-01   2.0673632e-01
   1.5230461e-01   2.0946789e-01
   1.5430862e-01   2.1219880e-01
   1.5631263e-01   2.1492906e-01
   1.5831663e-01   2.1765866e-01
   1.6032064e-01   2.2038761e-01
   1.6232465e-01   2.2311590e-01
   1.6432866e-01   2.2584353e-01
   1.6633267e-01   2.2857051e-01
   1.6833667e-01   2.3129683e-01
   1.7034068e-01   2.3402250e-01
   1.7234469e-01   2.3674751e-01
   1.7434870e-01   2.3947187e-01
   1.7635271e-01   2.4219557e-01
   1.7835671e-01   2.4491861e-01
   1.8036072e-01   2.4764100e-01
   1.8236473e-01   2.5036274e-01
   1.8436874e-01   2.5308381e-01
   1.8637275e-01   2.5580423e-01
   1.8837675e-01   2.5852400e-01
   1.9038076e-01   2.6124311e-01
   1.9238477e-01   2.6396157e-01
   1.9438878e-01   2.6667937e-01
   1.9639279e-01   2.6939651e-01
   1.9839679e-01   2.7211300e-01
   2.0040080e-01   2.7482883e-01
   2.0240481e-01   2.7754400e-01
   2.0440882e-01   2.8025853e-01
   2.0641283e-01   2.8297239e-01
   2.0841683e-01   2.8568560e-01
   2.1042084e-01   2.8839815e-01
   2.1242485e-01   2.9111005e-01
   2.1442886e-01   2.9382129e-01
   2.1643287e-01   2.9653188e-01
   2.1843687e-01   2.9924181e-01
   2.2044088e-01   3.0195109e-01
   2.2244489e-01   3.0465971e-01
   2.2444890e-01   3.0736767e-01
   2.2645291e-01   3.1007498e-01
   2.2845691e-01   3.1278163e-01
   2.3046092e-01   3.1548763e-01
   2.3246493e-01   3.1819297e-01
   2.3446894e-01   3.2089765e-01
   2.3647295e-01   3.2360168e-01
   2.3847695e-01   3.2630506e-01
   2.4048096e-01   3.2900778e-01
   2.4248497e-01   3.3170984e-01
   2.4448898e-01   3.3441125e-01
   2.4649299e-01   3.3711200e-01
   2.4849699e-01   3.3981209e-01
   2.5050100e-01   3.4251153e-01
   2.5250501e-01   3.4521032e-01
   2.5450902e-01   3.4790845e-01
   2.5651303e-01   3.5060592e-01
   2.5851703e-01   3.5330274e-01
   2.6052104e-01   3.5599890e-01
   2.6252505e-01   3.5869440e-01
   2.6452906e-01   3.6138925e-01
   2.6653307e-01   3.6408345e-01
   2.6853707e-01   3.6677699e-01
   2.7054108e-01   3.6946987e-01
   2.7254509e-01   3.7216210e-01
   2.7454910e-01   3.7485367e-01
   2.7655311e-01   3.7754459e-01
   2.7855711e-01   3.8023485e-01
   2.8056112e-01   3.8292445e-01
   2.8256513e-01   3.8561340e-01
   2.8456914e-01   3.8830169e-01
   2.8657315e-01   3.9098933e-01
   2.8857715e-01   3.9367631e-01
   2.9058116e-01   3.9636264e-01
   2.9258517e-01   3.9904831e-01
   2.9458918e-01   4.0173333e-01
   2.9659319e-01   4.0441769e-01
   2.9859719e-01   4.0710139e-01
   3.0060120e-01   4.0978444e-01
   3.0260521e-01   4.1246683e-01
   3.0460922e-01   4.1514857e-01
   3.0661323e-01   4.1782965e-01
   3.0861723e-01   4.2051007e-01
   3.1062124e-01   4.2318984e-01
   3.1262525e-01   4.2586896e-01
   3.1462926e-01   4.2854741e-01
   3.1663327e-01   4.3122522e-01
   3.1863727e-01   4.3390236e-01
   3.2064128e-01   4.3657885e-01
   3.2264529e-01   4.3925469e-01
   3.2464930e-01   4.4192987e-01
   3.2665331e-01   4.4460439e-01
   3.2865731e-01   4.4727826e-01
   3.3066132e-01   4.4995148e-01
   3.3266533e-01   4.5262403e-01
   3.3466934e-01   4.5529593e-01
   3.3667335e-01   4.5796718e-01
   3.3867735e-01   4.6063777e-01
   3.4068136e-01   4.6330770e-01
   3.4268537e-01   4.6597698e-01
   3.4468938e-01   4.6864561e-01
   3.4669339e-01   4.7131357e-01
   3.4869739e-01   4.7398088e-01
   3.5070140e-01   4.7664754e-01
   3.5270541e-01   4.7931354e-01
   3.5470942e-01   4.8197889e-01
   3.5671343e-01   4.8464357e-01
   3.5871743e-01   4.8730761e-01
   3.6072144e-01   4.8997099e-01
   3.6272545e-01   4.9263371e-01
   3.6472946e-01   4.9529577e-01
   3.6673347e-01   4.9795718e-01
   3.6873747e-01   5.0061794e-01
   3.7074148e-01   5.0327804e-01
   3.7274549e-01   5.0593748e-01
   3.7474950e-01   5.0859627e-01
   3.7675351e-01   5.1125440e-01
   3.7875752e-01   5.1391188e-01
   3.8076152e-01   5.1656870e-01
   3.8276553e-01   5.1922486e-01
   3.8476954e-01   5.2188037e-01
   3.8677355e-01   5.2453523e-01
   3.8877756e-01   5.2718942e-01
   3.9078156e-01   5.2984297e-01
   3.9278557e-01   5.3249585e-01
   3.9478958e-01   5.3514808e-01
   3.9679359e-01   5.3779966e-01
   3.9879760e-01   5.4045058e-01
   4.0080160e-01   5.4310084e-01
   4.0280561e-01   5.4575045e-01
   4.0480962e-01   5.4839940e-01
   4.0681363e-01   5.5104770e-01
   4.0881764e-01   5.5369534e-01
   4.1082164e-01   5.5634233e-01
   4.1282565e-01   5.5898866e-01
   4.1482966e-01   5.6163433e-01
   4.1683367e-01   5.6427935e-01
   4.1883768e-01   5.6692371e-01
   4.2084168e-01   5.6956742e-01
   4.2284569e-01   5.7221047e-01
   4.2484970e-01   5.7485287e-01
   4.2685371e-01   5.7749461e-01
   4.2885772e-01   5.8013569e-01
   4.3086172e-01   5.8277612e-01
   4.3286573e-01   5.8541589e-01
   4.3486974e-01   5.8805501e-01
   4.3687375e-01   5.9069347e-01
   4.3887776e-01   5.9333128e-01
   4.4088176e-01   5.9596843e-01
   4.4288577e-01   5.9860492e-01
   4.4488978e-01   6.0124076e-01
   4.4689379e-01   6.0387595e-01
   4.4889780e-01   6.0651047e-01
   4.5090180e-01   6.0914434e-01
   4.5290581e-01   6.1177756e-01
   4.5490982e-01   6.1441012e-01
   4.5691383e-01   6.1704203e-01
   4.5891784e-01   6.1967328e-01
   4.6092184e-01   6.2230387e-01
   4.6292585e-01   6.2493381e-01
   4.6492986e-01   6.2756309e-01
   4.6693387e-01   6.3019172e-01
   4.6893788e-01   6.3281969e-01
   4.7094188e-01   6.3544700e-01
   4.7294589e-01   6.3807366e-01
   4.7494990e-01   6.4069966e-01
   4.7695391e-01   6.4332501e-01
   4.7895792e-01   6.4594970e-01
   4.8096192e-01   6.4857374e-01
   4.8296593e-01   6.5119712e-01
   4.8496994e-01   6.5381985e-01
   4.8697395e-01   6.5644192e-01
   4.8897796e-01   6.5906333e-01
   4.9098196e-01   6.6168409e-01
   4.9298597e-01   6.6430419e-01
   4.9498998e-01   6.6692364e-01
   4.9699399e-01   6.6954243e-01
   4.9899800e-01   6.7216057e-01
   5.0100200e-01   6.7477682e-01
   5.0300601e-01   6.7738381e-01
   5.0501002e-01   6.7998030e-01
   5.0701403e-01   6.8256631e-01
   5.0901804e-01   6.8514183e-01
   5.1102204e-01   6.8770685e-01
   5.1302605e-01   6.9026139e-01
   5.1503006e-01   6.9280543e-01
   5.1703407e-01   6.9533898e-01
   5.1903808e-01   6.9786204e-01
   5.2104208e-01   7.0037462e-01
   5.2304609e-01   7.0287670e-01
   5.2505010e-01   7.0536828e-01
   5.2705411e-01   7.0784938e-01
   5.2905812e-01   7.1031999e-01
   5.3106212e-01   7.1278011e-01
   5.3306613e-01   7.1522973e-01
   5.3507014e-01   7.1766887e-01
   5.3707415e-01   7.2009751e-01
   5.3907816e-01   7.2251566e-01
   5.4108216e-01   7.2492332e-01
   5.4308617e-01   7.2732050e-01
   5.4509018e-01   7.2970718e-01
   5.4709419e-01   7.3208336e-01
   5.4909820e-01   7.3444906e-01
   5.5110220e-01   7.3680427e-01
   5.5310621e-01   7.3914899e-01
   5.5511022e-01   7.4148321e-01
   5.5711423e-01   7.4380695e-01
   5.5911824e-01   7.4612019e-01
   5.6112224e-01   7.4842294e-01
   5.6312625e-01   7.5071520e-01
   5.6513026e-01   7.5299698e-01
   5.6713427e-01   7.5526826e-01
   5.6913828e-01   7.5752905e-01
   5.7114228e-01   7.5977934e-01
   5.7314629e-01   7.6201915e-01
   5.7515030e-01   7.6424847e-01
   5.7715431e-01   7.6646729e-01
   5.7915832e-01   7.6867563e-01
   5.8116232e-01   7.7087347e-01
   5.8316633e-01   7.7306082e-01
   5.8517034e-01   7.7523769e-01
   5.8717435e-01   7.7740406e-01
   5.8917836e-01   7.7955994e-01
   5.9118236e-01   7.8170533e-01
   5.9318637e-01   7.8384023e-01
   5.9519038e-01   7.8596463e-01
   5.9719439e-01   7.8807855e-01
   5.9919840e-01   7.9018198e-01
   6.0120240e-01   7.9227491e-01
   6.0320641e-01   7.9435735e-01
   6.0521042e-01   7.9642931e-01
   6.0721443e-01   7.9849077e-01
   6.0921844e-01   8.0054174e-01
   6.1122244e-01   8.0258222e-01
   6.1322645e-01   8.0461221e-01
   6.1523046e-01   8.0663171e-01
   6.1723447e-01   8.0864072e-01
   6.1923848e-01   8.1063923e-01
   6.2124248e-01   8.1262726e-01
   6.2324649e-01   8.1460479e-01
   6.2525050e-01   8.1657184e-01
   6.2725451e-01   8.1852839e-01
   6.2925852e-01   8.2047445e-01
   6.3126253e-01   8.2241002e-01
   6.3326653e-01   8.2433510e-01
   6.3527054e-01   8.2624969e-01
   6.3727455e-01   8.2815379e-01
   6.3927856e-01   8.3004740e-01
   6.4128257e-01   8.3193052e-01
   6.4328657e-01   8.3380314e-01
   6.4529058e-01   8.3566528e-01
   6.4729459e-01   8.3751692e-01
   6.4929860e-01   8.3935807e-01
   6.5130261e-01   8.4118874e-01
   6.5330661e-01   8.4300891e-01
   6.5531062e-01   8.4481859e-01
   6.5731463e-01   8.4661778e-01
   6.5931864e-01   8.4840648e-01
   6.6132265e-01   8.5018468e-01
   6.6332665e-01   8.5195240e-01
   6.6533066e-01   8.5370963e-01
   6.6733467e-01   8.5545636e-01
   6.6933868e-01   8.5719261e-01
   6.7134269e-01   8.5891836e-01
   6.7334669e-01   8.6063362e-01
   6.7535070e-01   8.6233839e-01
   6.7735471e-01   8.6403267e-01
   6.7935872e-01   8.6571646e-01
   6.8136273e-01   8.6738976e-01
   6.8336673e-01   8.6905257e-01
   6.8537074e-01   8.7070489e-01
   6.8737475e-01   8.7234671e-01
   6.8937876e-01   8.7397805e-01
   6.9138277e-01   8.7559889e-01
   6.9338677e-01   8.7720925e-01
   6.9539078e-01   8.7880911e-01
   6.9739479e-01   8.8039848e-01
   6.9939880e-01   8.8197736e-01
   7.0140281e-01   8.8354575e-01
   7.0340681e-01   8.8510365e-01
   7.0541082e-01   8.8665106e-01
   7.0741483e-01   8.8818797e-01
   7.0941884e-01   8.8971440e-01
   7.1142285e-01   8.9123034e-01
   7.1342685e-01   8.9273578e-01
   7.1543086e-01   8.9423073e-01
   7.1743487e-01   8.9571520e-01
   7.1943888e-01   8.9718917e-01
   7.2144289e-01   8.9865265e-01
   7.2344689e-01   9.0010564e-01
   7.2545090e-01   9.0154814e-01
   7.2745491e-01   9.0298015e-01
   7.2945892e-01   9.0440166e-01
   7.3146293e-01   9.0581269e-01
   7.3346693e-01   9.0721322e-01
   7.3547094e-01   9.0860327e-01
   7.3747495e-01   9.0998282e-01
   7.3947896e-01   9.1135188e-01
   7.4148297e-01   9.1271046e-01
   7.4348697e-01   9.1405854e-01
   7.4549098e-01   9.1539613e-01
   7.4749499e-01   9.1672323e-01
   7.4949900e-01   9.1803983e-01
   7.5150301e-01   9.1934595e-01
   7.5350701e-01   9.2064158e-01
   7.5551102e-01   9.2192671e-01
   7.5751503e-01   9.2320136e-01
   7.5951904e-01   9.2446551e-01
   7.6152305e-01   9.2571917e-01
   7.6352705e-01   9.2696235e-01
   7.6553106e-01   9.2819503e-01
   7.6753507e-01   9.2941722e-01
   7.6953908e-01   9.3062892e-01
   7.7154309e-01   9.3183012e-01
   7.7354709e-01   9.3302084e-01
   7.7555110e-01   9.3420107e-01
   7.7755511e-01   9.3537080e-01
   7.7955912e-01   9.3653005e-01
   7.8156313e-01   9.3767880e-01
   7.8356713e-01   9.3881706e-01
   7.8557114e-01   9.3994484e-01
   7.8757515e-01   9.4106212e-01
   7.8957916e-01   9.4216891e-01
   7.9158317e-01   9.4326521e-01
   7.9358717e-01   9.4435101e-01
   7.9559118e-01   9.4542633e-01
   7.9759519e-01   9.4649116e-01
   7.9959920e-01   9.4754549e-01
   8.0160321e-01   9.4858934e-01
   8.0360721e-01   9.4962269e-01
   8.0561122e-01   9.5064556e-01
   8.0761523e-01   9.5165793e-01
   8.0961924e-01   9.5265981e-01
   8.1162325e-01   9.5365120e-01
   8.1362725e-01   9.5463210e-01
   8.1563126e-01   9.5560251e-01
   8.1763527e-01   9.5656242e-01
   8.1963928e-01   9.5751185e-01
   8.2164329e-01   9.5845079e-01
   8.2364729e-01   9.5937923e-01
   8.2565130e-01   9.6029718e-01
   8.2765531e-01   9.6120465e-01
   8.2965932e-01   9.6210162e-01
   8.3166333e-01   9.6298810e-01
   8.3366733e-01   9.6386409e-01
   8.3567134e-01   9.6472959e-01
   8.3767535e-01   9.6558460e-01
   8.3967936e-01   9.6642912e-01
   8.4168337e-01   9.6726314e-01
   8.4368737e-01   9.6808668e-01
   8.4569138e-01   9.6889972e-01
   8.4769539e-01   9.6970228e-01
   8.4969940e-01   9.7049434e-01
   8.5170341e-01   9.7127591e-01
   8.5370741e-01   9.7204699e-01
   8.5571142e-01   9.7280758e-01
   8.5771543e-01   9.7355768e-01
   8.5971944e-01   9.7429729e-01
   8.6172345e-01   9.7502641e-01
   8.6372745e-01   9.7574504e-01
   8.6573146e-01   9.7645317e-01
   8.6773547e-01   9.7715082e-01
   8.6973948e-01   9.7783797e-01
   8.7174349e-01   9.7851463e-01
   8.7374749e-01   9.7918081e-01
   8.7575150e-01   9.7983649e-01
   8.7775551e-01   9.8048168e-01
   8.7975952e-01   9.8111638e-01
   8.8176353e-01   9.8174059e-01
   8.8376754e-01   9.8235430e-01
   8.8577154e-01   9.8295753e-01
   8.8777555e-01   9.8355027e-01
   8.8977956e-01   9.8413251e-01
   8.9178357e-01   9.8470427e-01
   8.9378758e-01   9.8526553e-01
   8.9579158e-01   9.8581630e-01
   8.9779559e-01   9.8635658e-01
   8.9979960e-01   9.8688637e-01
   9.0180361e-01   9.8740567e-01
   9.0380762e-01   9.8791448e-01
   9.0581162e-01   9.8841280e-01
   9.0781563e-01   9.8890063e-01
   9.0981964e-01   9.8937796e-01
   9.1182365e-01   9.8984481e-01
   9.1382766e-01   9.9030116e-01
   9.1583166e-01   9.9074703e-01
   9.1783567e-01   9.9118240e-01
   9.1983968e-01   9.9160728e-01
   9.2184369e-01   9.9202167e-01
   9.2384770e-01   9.9242557e-01
   9.2585170e-01   9.9281898e-01
   9.2785571e-01   9.9320190e-01
   9.2985972e-01   9.9357432e-01
   9.3186373e-01   9.9393626e-01
   9.3386774e-01   9.9428770e-01
   9.3587174e-01   9.9462866e-01
   9.3787575e-01   9.9495912e-01
   9.3987976e-01   9.9527909e-01
   9.4188377e-01   9.9558858e-01
   9.4388778e-01   9.9588757e-01
   9.4589178e-01   9.9617607e-01
   9.4789579e-01   9.9645408e-01
   9.4989980e-01   9.9672159e-01
   9.5190381e-01   9.9697862e-01
   9.5390782e-01   9.9722516e-01
   9.5591182e-01   9.9746120e-01
   9.5791583e-01   9.9768676e-01
   9.5991984e-01   9.9790182e-01
   9.6192385e-01   9.9810639e-01
   9.6392786e-01   9.9830047e-01
   9.6593186e-01   9.9848406e-01
   9.6793587e-01   9.9865716e-01
   9.6993988e-01   9.9881977e-01
   9.7194389e-01   9.9897189e-01
   9.7394790e-01   9.9911352e-01
   9.7595190e-01   9.9924466e-01
   9.7795591e-01   9.9936530e-01
   9.7995992e-01   9.9947545e-01
   9.8196393e-01   9.9957512e-01
   9.8396794e-01   9.9966429e-01
   9.8597194e-01   9.9974297e-01
   9.8797595e-01   9.9981116e-01
   9.8997996e-01   9.9986886e-01
   9.9198397e-01   9.9991607e-01
   9.9398798e-01   9.9995279e-01
   9.9599198e-01   9.9997902e-01
   9.9799599e-01   9.9999475e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -1.9524984e-01
   1.3163558e-02  -1.3442606e-01
   1.9262189e-02  -5.7174565e-02
   2.5847735e-02  -2.3628079e-02
   3.2910864e-02  -1.8005131e-02
   4.0437094e-02  -1.9307970e-02
   4.8407098e-02  -1.9042288e-02
   5.6797117e-02  -1.6657761e-02
   6.5579447e-02  -1.3389603e-02
   7.4722998e-02  -9.9360873e-03
   8.4193893e-02  -6.4312616e-03
   9.3956090e-02  -2.8397728e-03
   1.0397200e-01   8.5876986e-04
   1.1420311e-01   4.6524319e-03
   1.2461054e-01   8.5188961e-03
   1.3515560e-01   1.2437222e-02
   1.4580029e-01   1.6389319e-02
   1.5650769e-01   2.0358828e-02
   1.6724237e-01   2.4330507e-02
   1.7797066e-01   2.8290207e-02
   1.8866095e-01   3.2224939e-02
   1.9928379e-01   3.6122942e-02
   2.0981209e-01   3.9973681e-02
   2.2022116e-01   4.3767811e-02
   2.3048875e-01   4.7497157e-02
   2.4059501e-01   5.1154649e-02
   2.5052248e-01   5.4734269e-02
   2.6025597e-01   5.8230997e-02
   2.6978249e-01   6.1640720e-02
   2.7909113e-01   6.4960184e-02
   2.8817289e-01   6.8186895e-02
   2.9702058e-01   7.1319063e-02
   3.0562865e-01   7.4355522e-02
   3.1399303e-01   7.7295655e-02
   3.2211102e-01   8.0139335e-02
   3.2998109e-01   8.2886854e-02
   3.3760280e-01   8.5538869e-02
   3.4497662e-01   8.8096345e-02
   3.5210383e-01   9.0560499e-02
   3.5898638e-01   9.2932767e-02
   3.6562683e-01   9.5214748e-02
   3.7202819e-01   9.7408178e-02
   3.7819389e-01   9.9514890e-02
   3.8412763e-01   1.0153679e-01
   3.8983341e-01   1.0347584e-01
   3.9531537e-01   1.0533402e-01
   4.0057778e-01   1.0711330e-01
   4.0562503e-01   1.0881569e-01
   4.1046151e-01   1.1044314e-01
   4.1509165e-01   1.1199760e-01
   4.1951988e-01   1.1348096e-01
   4.2375059e-01   1.1489510e-01
   4.2778814e-01   1.1624184e-01
   4.3163684e-01   1.1752297e-01
   4.3530095e-01   1.1874023e-01
   4.3878469e-01   1.1989534e-01
   4.4209224e-01   1.2098996e-01
   4.4522775e-01   1.2202574e-01
   4.4819533e-01   1.2300429e-01
   4.5099911e-01   1.2392722e-01
   4.5364320e-01   1.2479610e-01
   4.5613173e-01   1.2561255e-01
   4.5846890e-01   1.2637812e-01
   4.6065893e-01   1.2709444e-01
   4.6270611e-01   1.2776311e-01
   4.6461483e-01   1.2838578e-01
   4.6638958e-01   1.2896413e-01
   4.6803493e-01   1.2949990e-01
   4.6955560e-01   1.2999484e-01
   4.7095640e-01   1.3045082e-01
   4.7224229e-01   1.3086963e-01
   4.7341836e-01   1.3125305e-01
   4.7448979e-01   1.3160263e-01
   4.7551020e-01   1.3193553e-01
   4.7653061e-01   1.3226803e-01
   4.7755101e-01   1.3260004e-01
   4.7857142e-01   1.3293158e-01
   4.7959183e-01   1.3326297e-01
   4.8061224e-01   1.3359458e-01
   4.8163264e-01   1.3392686e-01
   4.8265305e-01   1.3425936e-01
   4.8367346e-01   1.3458959e-01
   4.8469387e-01   1.3491121e-01
   4.8571428e-01   1.3521422e-01
   4.8673468e-01   1.3549121e-01
   4.8775509e-01   1.3575665e-01
   4.8877550e-01   1.3608265e-01
   4.8979591e-01   1.3663809e-01
   4.9081631e-01   1.3767574e-01
   4.9183672e-01   1.3934784e-01
   4.9285713e-01   1.4118518e-01
   4.9387754e-01   1.4117567e-01
   4.9489795e-01   1.3486170e-01
   4.9591835e-01   1.1597254e-01
   4.9693876e-01   8.1771228e-02
   4.9795917e-01   4.6951304e-02
   4.9897958e-01   6.7957210e-02
   4.9999999e-01   2.5845774e-01
   5.0102039e-01   7.7496386e-01
   5.0204080e-01   1.5749388e+00
   5.0306121e-01   2.5247015e+00
   5.0408162e-01   3.5267620e+00
   5.0510202e-01   4.5313871e+00
   5.0612243e-01   5.5231109e+00
   5.0714284e-01   6.5025620e+00
   5.0816325e-01   7.4744101e+00
   5.0918366e-01   8.4423629e+00
   5.1020406e-01   9.4082406e+00
   5.1122447e-01   1.0372557e+01
   5.1224488e-01   1.1335249e+01
   5.1326529e-01   1.2296128e+01
   5.1428569e-01   1.3255054e+01
   5.1530610e-01   1.4211961e+01
   5.1632651e-01   1.5166834e+01
   5.1734692e-01   1.6119678e+01
   5.1836733e-01   1.7070500e+01
   5.1938773e-01   1.8019306e+01
   5.2040814e-01   1.8966099e+01
   5.2142855e-01   1.9910884e+01
   5.2244896e-01   2.0853667e+01
   5.2346936e-01   2.1794452e+01
   5.2448977e-01   2.2733237e+01
   5.2551018e-01   2.3669991e+01
   5.2658161e-01   2.4651364e+01
   5.2775816e-01   2.5726427e+01
   5.2904612e-01   2.6900225e+01
   5.3045193e-01   2.8177758e+01
   5.3198198e-01   2.9563856e+01
   5.3364270e-01   3.1063217e+01
   5.3544056e-01   3.2680371e+01
   5.3738202e-01   3.4419661e+01
   5.3947351e-01   3.6285211e+01
   5.4172149e-01   3.8280899e+01
   5.4413234e-01   4.0410324e+01
   5.4671244e-01   4.2676784e+01
   5.4946809e-01   4.5083241e+01
   5.5240554e-01   4.7632291e+01
   5.5553097e-01   5.0326139e+01
   5.5885044e-01   5.3166557e+01
   5.6236994e-01   5.6154862e+01
   5.6609531e-01   5.9291874e+01
   5.7003225e-01   6.2577885e+01
   5.7418631e-01   6.6012620e+01
   5.7856282e-01   6.9595206e+01
   5.8316692e-01   7.3324124e+01
   5.8800348e-01   7.7197180e+01
   5.9307708e-01   8.1211461e+01
   5.9839198e-01   8.5363301e+01
   6.0395208e-01   8.9648236e+01
   6.0976083e-01   9.4060976e+01
   6.1582122e-01   9.8595367e+01
   6.2213572e-01   1.0324436e+02
   6.2870616e-01   1.0799998e+02
   6.3553376e-01   1.1285333e+02
   6.4261895e-01   1.1779453e+02
   6.4996138e-01   1.2281277e+02
   6.5755977e-01   1.2789626e+02
   6.6541190e-01   1.3303228e+02
   6.7351445e-01   1.3820719e+02
   6.8186295e-01   1.4340649e+02
   6.9045169e-01   1.4861487e+02
   6.9927363e-01   1.5381628e+02
   7.0832033e-01   1.5899403e+02
   7.1758182e-01   1.6413093e+02
   7.2704660e-01   1.6920936e+02
   7.3670151e-01   1.7421150e+02
   7.4653173e-01   1.7911945e+02
   7.5652070e-01   1.8391545e+02
   7.6665012e-01   1.8858205e+02
   7.7689995e-01   1.9310238e+02
   7.8724839e-01   1.9746035e+02
   7.9767200e-01   2.0164086e+02
   8.0814569e-01   2.0563010e+02
   8.1864287e-01   2.0941571e+02
   8.2913557e-01   2.1298703e+02
   8.3959460e-01   2.1633529e+02
   8.4998976e-01   2.1945379e+02
   8.6029005e-01   2.2233800e+02
   8.7046398e-01   2.2498570e+02
   8.8047982e-01   2.2739701e+02
   8.9030595e-01   2.2957439e+02
   8.9991120e-01   2.3152263e+02
   9.0926522e-01   2.3324867e+02
   9.1833887e-01   2.3476153e+02
   9.2710458e-01   2.3607206e+02
   9.3553675e-01   2.3719270e+02
   9.4361215e-01   2.3813720e+02
   9.5131019e-01   2.3892030e+02
   9.5861330e-01   2.3955743e+02
   9.6550719e-01   2.4006430e+02
   9.7198105e-01   2.4045664e+02
   9.7802775e-01   2.4074990e+02
   9.8364391e-01   2.4095913e+02
   9.8882992e-01   2.4109889e+02
   9.9359015e-01   2.4118271e+02
   9.9793230e-01   2.4122198e+02


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   2.2800734e-03
   1.3163558e-02   4.4444573e-03
   1.9262189e-02   6.7810902e-03
   2.5847735e-02   9.3585544e-03
   3.2910864e-02   1.2152000e-02
   4.0437094e-02   1.5128582e-02
   4.8407098e-02   1.8268768e-02
   5.6797117e-02   2.1560904e-02
   6.5579447e-02   2.4993971e-02
   7.4722998e-02   2.8555051e-02
   8.4193893e-02   3.2229574e-02
   9.3956090e-02   3.6002082e-02
   1.0397200e-01   3.9856724e-02
   1.1420311e-01   4.3777537e-02
   1.2461054e-01   4.7748668e-02
   1.3515560e-01   5.1754574e-02
   1.4580029e-01   5.5780214e-02
   1.5650769e-01   5.9811216e-02
   1.6724237e-01   6.3834006e-02
   1.7797066e-01   6.7835919e-02
   1.8866095e-01   7.1805269e-02
   1.9928379e-01   7.5731400e-02
   2.0981209e-01   7.9604710e-02
   2.2022116e-01   8.3416658e-02
   2.3048875e-01   8.7159742e-02
   2.4059501e-01   9.0827478e-02
   2.5052248e-01   9.4414350e-02
   2.6025597e-01   9.7915764e-02
   2.6978249e-01   1.0132798e-01
   2.7909113e-01   1.0464807e-01
   2.8817289e-01   1.0787380e-01
   2.9702058e-01   1.1100364e-01
   3.0562865e-01   1.1403662e-01
   3.1399303e-01   1.1697230e-01
   3.2211102e-01   1.1981073e-01
   3.2998109e-01   1.2255233e-01
   3.3760280e-01   1.2519789e-01
   3.4497662e-01   1.2774846e-01
   3.5210383e-01   1.3020538e-01
   3.5898638e-01   1.3257014e-01
   3.6562683e-01   1.3484443e-01
   3.7202819e-01   1.3703005e-01
   3.7819389e-01   1.3912888e-01
   3.8412763e-01   1.4114289e-01
   3.8983341e-01   1.4307407e-01
   3.9531537e-01   1.4492444e-01
   4.0057778e-01   1.4669602e-01
   4.0562503e-01   1.4839082e-01
   4.1046151e-01   1.5001084e-01
   4.1509165e-01   1.5155803e-01
   4.1951988e-01   1.5303432e-01
   4.2375059e-01   1.5444160e-01
   4.2778814e-01   1.5578168e-01
   4.3163684e-01   1.5705639e-01
   4.3530095e-01   1.5826745e-01
   4.3878469e-01   1.5941659e-01
   4.4209224e-01   1.6050547e-01
   4.4522775e-01   1.6153575e-01
   4.4819533e-01   1.6250902e-01
   4.5099911e-01   1.6342689e-01
   4.5364320e-01   1.6429093e-01
   4.5613173e-01   1.6510273e-01
   4.5846890e-01   1.6586383e-01
   4.6065893e-01   1.6657583e-01
   4.6270611e-01   1.6724031e-01
   4.6461483e-01   1.6785885e-01
   4.6638958e-01   1.6843305e-01
   4.6803493e-01   1.6896452e-01
   4.6955560e-01   1.6945487e-01
   4.7095640e-01   1.6990570e-01
   4.7224229e-01   1.7031862e-01
   4.7341836e-01   1.7069533e-01
   4.7448979e-01   1.7103764e-01
   4.7551020e-01   1.7136300e-01
   4.7653061e-01   1.7168801e-01
   4.7755101e-01   1.7201283e-01
   4.7857142e-01   1.7233749e-01
   4.7959183e-01   1.7266195e-01
   4.8061224e-01   1.7298618e-01
   4.8163264e-01   1.7331012e-01
   4.8265305e-01   1.7363374e-01
   4.8367346e-01   1.7395701e-01
   4.8469387e-01   1.7427991e-01
   4.8571428e-01   1.7460243e-01
   4.8673468e-01   1.7492460e-01
   4.8775509e-01   1.7524647e-01
   4.8877550e-01   1.7556822e-01
   4.8979591e-01   1.7589011e-01
   4.9081631e-01   1.7621251e-01
   4.9183672e-01   1.7653559e-01
   4.9285713e-01   1.7685890e-01
   4.9387754e-01   1.7718067e-01
   4.9489795e-01   1.7749740e-01
   4.9591835e-01   1.7780424e-01
   4.9693876e-01   1.7809639e-01
   4.9795917e-01   1.7836775e-01
   4.9897958e-01   1.7861189e-01
   4.9999999e-01   1.7882707e-01
   5.0102039e-01   1.7899227e-01
   5.0204080e-01   1.7934541e-01
   5.0306121e-01   1.7979492e-01
   5.0408162e-01   1.8027594e-01
   5.0510202e-01   1.8075313e-01
   5.0612243e-01   1.8121062e-01
   5.0714284e-01   1.8164447e-01
   5.0816325e-01   1.8205604e-01
   5.0918366e-01   1.8244884e-01
   5.1020406e-01   1.8282691e-01
   5.1122447e-01   1.8319389e-01
   5.1224488e-01   1.8355268e-01
   5.1326529e-01   1.8390535e-01
   5.1428569e-01   1.8425338e-01
   5.1530610e-01   1.8459775e-01
   5.1632651e-01   1.8493919e-01
   5.1734692e-01   1.8527821e-01
   5.1836733e-01   1.8561520e-01
   5.1938773e-01   1.8595047e-01
   5.2040814e-01   1.8628428e-01
   5.2142855e-01   1.8661684e-01
   5.2244896e-01   1.8694832e-01
   5.2346936e-01   1.8727885e-01
   5.2448977e-01   1.8760846e-01
   5.2551018e-01   1.8793696e-01
   5.2658161e-01   1.8828033e-01
   5.2775816e-01   1.8865537e-01
   5.2904612e-01   1.8906369e-01
   5.3045193e-01   1.8950707e-01
   5.3198198e-01   1.8998723e-01
   5.3364270e-01   1.9050586e-01
   5.3544056e-01   1.9106454e-01
   5.3738202e-01   1.9166478e-01
   5.3947351e-01   1.9230797e-01
   5.4172149e-01   1.9299542e-01
   5.4413234e-01   1.9372834e-01
   5.4671244e-01   1.9450783e-01
   5.4946809e-01   1.9533489e-01
   5.5240554e-01   1.9621041e-01
   5.5553097e-01   1.9713513e-01
   5.5885044e-01   1.9810966e-01
   5.6236994e-01   1.9913446e-01
   5.6609531e-01   2.0020983e-01
   5.7003225e-01   2.0133588e-01
   5.7418631e-01   2.0251254e-01
   5.7856282e-01   2.0373951e-01
   5.8316692e-01   2.0501631e-01
   5.8800348e-01   2.0634220e-01
   5.9307708e-01   2.0771619e-01
   5.9839198e-01   2.0913706e-01
   6.0395208e-01   2.1060328e-01
   6.0976083e-01   2.1211307e-01
   6.1582122e-01   2.1366433e-01
   6.2213572e-01   2.1525467e-01
   6.2870616e-01   2.1688137e-01
   6.3553376e-01   2.1854139e-01
   6.4261895e-01   2.2023137e-01
   6.4996138e-01   2.2194761e-01
   6.5755977e-01   2.2368610e-01
   6.6541190e-01   2.2544249e-01
   6.7351445e-01   2.2721211e-01
   6.8186295e-01   2.2899003e-01
   6.9045169e-01   2.3077099e-01
   6.9927363e-01   2.3254953e-01
   7.0832033e-01   2.3431993e-01
   7.1758182e-01   2.3607631e-01
   7.2704660e-01   2.3781266e-01
   7.3670151e-01   2.3952287e-01
   7.4653173e-01   2.4120082e-01
   7.5652070e-01   2.4284044e-01
   7.6665012e-01   2.4443577e-01
   7.7689995e-01   2.4598102e-01
   7.8724839e-01   2.4747070e-01
   7.9767200e-01   2.4889964e-01
   8.0814569e-01   2.5026311e-01
   8.1864287e-01   2.5155689e-01
   8.2913557e-01   2.5277733e-01
   8.3959460e-01   2.5392143e-01
   8.4998976e-01   2.5498691e-01
   8.6029005e-01   2.5597221e-01
   8.7046398e-01   2.5687658e-01
   8.8047982e-01   2.5770007e-01
   8.9030595e-01   2.5844353e-01
   8.9991120e-01   2.5910859e-01
   9.0926522e-01   2.5969765e-01
   9.1833887e-01   2.6021379e-01
   9.2710458e-01   2.6066075e-01
   9.3553675e-01   2.6104277e-01
   9.4361215e-01   2.6136459e-01
   9.5131019e-01   2.6163124e-01
   9.5861330e-01   2.6184802e-01
   9.6550719e-01   2.6202032e-01
   9.7198105e-01   2.6215354e-01
   9.7802775e-01   2.6225297e-01
   9.8364391e-01   2.6232370e-01
   9.8882992e-01   2.6237051e-01
   9.9359015e-01   2.6239784e-01
   9.9793230e-01   2.6240962e-01


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   2.2590803e-03
   1.3163558e-02   4.4146088e-03
   1.9262189e-02   6.7503349e-03
   2.5847735e-02   9.3293553e-03
   3.2910864e-02   1.2124314e-02
   4.0437094e-02   1.5102011e-02
   4.8407098e-02   1.8243197e-02
   5.6797117e-02   2.1536421e-02
   6.5579447e-02   2.4970717e-02
   7.4722998e-02   2.8533146e-02
   8.4193893e-02   3.2209115e-02
   9.3956090e-02   3.5983147e-02
   1.0397200e-01   3.9839378e-02
   1.1420311e-01   4.3761835e-02
   1.2461054e-01   4.7734653e-02
   1.3515560e-01   5.1742280e-02
   1.4580029e-01   5.5769664e-02
   1.5650769e-01   5.9802425e-02
   1.6724237e-01   6.3826981e-02
   1.7797066e-01   6.7830660e-02
   1.8866095e-01   7.1801769e-02
   1.9928379e-01   7.5729645e-02
   2.0981209e-01   7.9604683e-02
   2.2022116e-01   8.3418334e-02
   2.3048875e-01   8.7163095e-02
   2.4059501e-01   9.0832476e-02
   2.5052248e-01   9.4420961e-02
   2.6025597e-01   9.7923950e-02
   2.6978249e-01   1.0133771e-01
   2.7909113e-01   1.0465929e-01
   2.8817289e-01   1.0788648e-01
   2.9702058e-01   1.1101773e-01
   3.0562865e-01   1.1405208e-01
   3.1399303e-01   1.1698909e-01
   3.2211102e-01   1.1982881e-01
   3.2998109e-01   1.2257165e-01
   3.3760280e-01   1.2521840e-01
   3.4497662e-01   1.2777014e-01
   3.5210383e-01   1.3022816e-01
   3.5898638e-01   1.3259400e-01
   3.6562683e-01   1.3486933e-01
   3.7202819e-01   1.3705594e-01
   3.7819389e-01   1.3915572e-01
   3.8412763e-01   1.4117065e-01
   3.8983341e-01   1.4310270e-01
   3.9531537e-01   1.4495391e-01
   4.0057778e-01   1.4672630e-01
   4.0562503e-01   1.4842187e-01
   4.1046151e-01   1.5004263e-01
   4.1509165e-01   1.5159053e-01
   4.1951988e-01   1.5306749e-01
   4.2375059e-01   1.5447540e-01
   4.2778814e-01   1.5581610e-01
   4.3163684e-01   1.5709138e-01
   4.3530095e-01   1.5830300e-01
   4.3878469e-01   1.5945266e-01
   4.4209224e-01   1.6054204e-01
   4.4522775e-01   1.6157278e-01
   4.4819533e-01   1.6254650e-01
   4.5099911e-01   1.6346479e-01
   4.5364320e-01   1.6432923e-01
   4.5613173e-01   1.6514139e-01
   4.5846890e-01   1.6590284e-01
   4.6065893e-01   1.6661517e-01
   4.6270611e-01   1.6727994e-01
   4.6461483e-01   1.6789877e-01
   4.6638958e-01   1.6847323e-01
   4.6803493e-01   1.6900495e-01
   4.6955560e-01   1.6949552e-01
   4.7095640e-01   1.6994655e-01
   4.7224229e-01   1.7035967e-01
   4.7341836e-01   1.7073656e-01
   4.7448979e-01   1.7107904e-01
   4.7551020e-01   1.7140456e-01
   4.7653061e-01   1.7172972e-01
   4.7755101e-01   1.7205470e-01
   4.7857142e-01   1.7237951e-01
   4.7959183e-01   1.7270413e-01
   4.8061224e-01   1.7302851e-01
   4.8163264e-01   1.7335261e-01
   4.8265305e-01   1.7367638e-01
   4.8367346e-01   1.7399981e-01
   4.8469387e-01   1.7432286e-01
   4.8571428e-01   1.7464553e-01
   4.8673468e-01   1.7496784e-01
   4.8775509e-01   1.7528986e-01
   4.8877550e-01   1.7561176e-01
   4.8979591e-01   1.7593383e-01
   4.9081631e-01   1.7625644e-01
   4.9183672e-01   1.7657979e-01
   4.9285713e-01   1.7690339e-01
   4.9387754e-01   1.7722529e-01
   4.9489795e-01   1.7754157e-01
   4.9591835e-01   1.7784684e-01
   4.9693876e-01   1.7813603e-01
   4.9795917e-01   1.7840437e-01
   4.9897958e-01   1.7865049e-01
   4.9999999e-01   1.7888282e-01
   5.0102039e-01   1.7909440e-01
   5.0204080e-01   1.7951937e-01
   5.0306121e-01   1.8005419e-01
   5.0408162e-01   1.8062522e-01
   5.0510202e-01   1.8119264e-01
   5.0612243e-01   1.8173919e-01
   5.0714284e-01   1.8226100e-01
   5.0816325e-01   1.8275984e-01
   5.0918366e-01   1.8323955e-01
   5.1020406e-01   1.8370434e-01
   5.1122447e-01   1.8415790e-01
   5.1224488e-01   1.8460311e-01
   5.1326529e-01   1.8504205e-01
   5.1428569e-01   1.8547616e-01
   5.1530610e-01   1.8590644e-01
   5.1632651e-01   1.8633360e-01
   5.1734692e-01   1.8675816e-01
   5.1836733e-01   1.8718051e-01
   5.1938773e-01   1.8760096e-01
   5.2040814e-01   1.8801976e-01
   5.2142855e-01   1.8843713e-01
   5.2244896e-01   1.8885325e-01
   5.2346936e-01   1.8926824e-01
   5.2448977e-01   1.8968212e-01
   5.2551018e-01   1.9009471e-01
   5.2658161e-01   1.9052618e-01
   5.2775816e-01   1.9099773e-01
   5.2904612e-01   1.9151142e-01
   5.3045193e-01   1.9206948e-01
   5.3198198e-01   1.9267407e-01
   5.3364270e-01   1.9332729e-01
   5.3544056e-01   1.9403114e-01
   5.3738202e-01   1.9478751e-01
   5.3947351e-01   1.9559816e-01
   5.4172149e-01   1.9646476e-01
   5.4413234e-01   1.9738883e-01
   5.4671244e-01   1.9837177e-01
   5.4946809e-01   1.9941485e-01
   5.5240554e-01   2.0051918e-01
   5.5553097e-01   2.0168572e-01
   5.5885044e-01   2.0291522e-01
   5.6236994e-01   2.0420827e-01
   5.6609531e-01   2.0556524e-01
   5.7003225e-01   2.0698626e-01
   5.7418631e-01   2.0847124e-01
   5.7856282e-01   2.1001981e-01
   5.8316692e-01   2.1163134e-01
   5.8800348e-01   2.1330489e-01
   5.9307708e-01   2.1503923e-01
   5.9839198e-01   2.1683279e-01
   6.0395208e-01   2.1868366e-01
   6.0976083e-01   2.2058956e-01
   6.1582122e-01   2.2254786e-01
   6.2213572e-01   2.2455552e-01
   6.2870616e-01   2.2660911e-01
   6.3553376e-01   2.2870479e-01
   6.4261895e-01   2.3083833e-01
   6.4996138e-01   2.3300504e-01
   6.5755977e-01   2.3519985e-01
   6.6541190e-01   2.3741728e-01
   6.7351445e-01   2.3965144e-01
   6.8186295e-01   2.4189607e-01
   6.9045169e-01   2.4414458e-01
   6.9927363e-01   2.4639002e-01
   7.0832033e-01   2.4862521e-01
   7.1758182e-01   2.5084271e-01
   7.2704660e-01   2.5303493e-01
   7.3670151e-01   2.5519416e-01
   7.4653173e-01   2.5731269e-01
   7.5652070e-01   2.5938283e-01
   7.6665012e-01   2.6139705e-01
   7.7689995e-01   2.6334808e-01
   7.8724839e-01   2.6522895e-01
   7.9767200e-01   2.6703316e-01
   8.0814569e-01   2.6875473e-01
   8.1864287e-01   2.7038833e-01
   8.2913557e-01   2.7192936e-01
   8.3959460e-01   2.7337402e-01
   8.4998976e-01   2.7471943e-01
   8.6029005e-01   2.7596364e-01
   8.7046398e-01   2.7710568e-01
   8.8047982e-01   2.7814562e-01
   8.9030595e-01   2.7908453e-01
   8.9991120e-01   2.7992448e-01
   9.0926522e-01   2.8066848e-01
   9.1833887e-01   2.8132043e-01
   9.2710458e-01   2.8188502e-01
   9.3553675e-01   2.8236764e-01
   9.4361215e-01   2.8277424e-01
   9.5131019e-01   2.8311119e-01
   9.5861330e-01   2.8338516e-01
   9.6550719e-01   2.8360296e-01
   9.7198105e-01   2.8377140e-01
   9.7802775e-01   2.8389715e-01
   9.8364391e-01   2.8398666e-01
   9.8882992e-01   2.8404602e-01
   9.9359015e-01   2.8408088e-01
   9.9793230e-01   2.8409620e-01


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   2.0867686e-03
   1.3163558e-02   4.3118359e-03
   1.9262189e-02   6.7271639e-03
   2.5847735e-02   9.3411522e-03
   3.2910864e-02   1.2143798e-02
   4.0437094e-02   1.5122749e-02
   4.8407098e-02   1.8266900e-02
   5.6797117e-02   2.1565213e-02
   6.5579447e-02   2.5005480e-02
   7.4722998e-02   2.8574088e-02
   8.4193893e-02   3.2256314e-02
   9.3956090e-02   3.6036717e-02
   1.0397200e-01   3.9899445e-02
   1.1420311e-01   4.3828509e-02
   1.2461054e-01   4.7808014e-02
   1.3515560e-01   5.1822379e-02
   1.4580029e-01   5.5856530e-02
   1.5650769e-01   5.9896061e-02
   1.6724237e-01   6.3927370e-02
   1.7797066e-01   6.7937762e-02
   1.8866095e-01   7.1915526e-02
   1.9928379e-01   7.5849982e-02
   2.0981209e-01   7.9731508e-02
   2.2022116e-01   8.3551543e-02
   2.3048875e-01   8.7302570e-02
   2.4059501e-01   9.0978090e-02
   2.5052248e-01   9.4572576e-02
   2.6025597e-01   9.8081422e-02
   2.6978249e-01   1.0150088e-01
   2.7909113e-01   1.0482802e-01
   2.8817289e-01   1.0806060e-01
   2.9702058e-01   1.1119708e-01
   3.0562865e-01   1.1423650e-01
   3.1399303e-01   1.1717842e-01
   3.2211102e-01   1.2002288e-01
   3.2998109e-01   1.2277031e-01
   3.3760280e-01   1.2542148e-01
   3.4497662e-01   1.2797747e-01
   3.5210383e-01   1.3043960e-01
   3.5898638e-01   1.3280939e-01
   3.6562683e-01   1.3508851e-01
   3.7202819e-01   1.3727877e-01
   3.7819389e-01   1.3938206e-01
   3.8412763e-01   1.4140035e-01
   3.8983341e-01   1.4333563e-01
   3.9531537e-01   1.4518992e-01
   4.0057778e-01   1.4696527e-01
   4.0562503e-01   1.4866367e-01
   4.1046151e-01   1.5028713e-01
   4.1509165e-01   1.5183761e-01
   4.1951988e-01   1.5331704e-01
   4.2375059e-01   1.5472730e-01
   4.2778814e-01   1.5607023e-01
   4.3163684e-01   1.5734764e-01
   4.3530095e-01   1.5856128e-01
   4.3878469e-01   1.5971286e-01
   4.4209224e-01   1.6080405e-01
   4.4522775e-01   1.6183652e-01
   4.4819533e-01   1.6281186e-01
   4.5099911e-01   1.6373167e-01
   4.5364320e-01   1.6459755e-01
   4.5613173e-01   1.6541107e-01
   4.5846890e-01   1.6617379e-01
   4.6065893e-01   1.6688730e-01
   4.6270611e-01   1.6755319e-01
   4.6461483e-01   1.6817304e-01
   4.6638958e-01   1.6874846e-01
   4.6803493e-01   1.6928107e-01
   4.6955560e-01   1.6977246e-01
   4.7095640e-01   1.7022424e-01
   4.7224229e-01   1.7063805e-01
   4.7341836e-01   1.7101557e-01
   4.7448979e-01   1.7135862e-01
   4.7551020e-01   1.7168468e-01
   4.7653061e-01   1.7201040e-01
   4.7755101e-01   1.7233591e-01
   4.7857142e-01   1.7266127e-01
   4.7959183e-01   1.7298644e-01
   4.8061224e-01   1.7331136e-01
   4.8163264e-01   1.7363600e-01
   4.8265305e-01   1.7396032e-01
   4.8367346e-01   1.7428428e-01
   4.8469387e-01   1.7460787e-01
   4.8571428e-01   1.7493106e-01
   4.8673468e-01   1.7525386e-01
   4.8775509e-01   1.7557636e-01
   4.8877550e-01   1.7589880e-01
   4.8979591e-01   1.7622161e-01
   4.9081631e-01   1.7654539e-01
   4.9183672e-01   1.7687049e-01
   4.9285713e-01   1.7719598e-01
   4.9387754e-01   1.7751811e-01
   4.9489795e-01   1.7782895e-01
   4.9591835e-01   1.7811749e-01
   4.9693876e-01   1.7837619e-01
   4.9795917e-01   1.7861347e-01
   4.9897958e-01   1.7887865e-01
   4.9999999e-01   1.7928224e-01
   5.0102039e-01   1.7995780e-01
   5.0204080e-01   1.8110149e-01
   5.0306121e-01   1.8248961e-01
   5.0408162e-01   1.8396092e-01
   5.0510202e-01   1.8543093e-01
   5.0612243e-01   1.8686847e-01
   5.0714284e-01   1.8827022e-01
   5.0816325e-01   1.8964216e-01
   5.0918366e-01   1.9099146e-01
   5.1020406e-01   1.9232396e-01
   5.1122447e-01   1.9364383e-01
   5.1224488e-01   1.9495388e-01
   5.1326529e-01   1.9625603e-01
   5.1428569e-01   1.9755159e-01
   5.1530610e-01   1.9884150e-01
   5.1632651e-01   2.0012647e-01
   5.1734692e-01   2.0140701e-01
   5.1836733e-01   2.0268352e-01
   5.1938773e-01   2.0395632e-01
   5.2040814e-01   2.0522567e-01
   5.2142855e-01   2.0649178e-01
   5.2244896e-01   2.0775483e-01
   5.2346936e-01   2.0901497e-01
   5.2448977e-01   2.1027219e-01
   5.2551018e-01   2.1152631e-01
   5.2658161e-01   2.1283938e-01
   5.2775816e-01   2.1427670e-01
   5.2904612e-01   2.1584487e-01
   5.3045193e-01   2.1755058e-01
   5.3198198e-01   2.1940035e-01
   5.3364270e-01   2.2140050e-01
   5.3544056e-01   2.2355710e-01
   5.3738202e-01   2.2587593e-01
   5.3947351e-01   2.2836248e-01
   5.4172149e-01   2.3102187e-01
   5.4413234e-01   2.3385888e-01
   5.4671244e-01   2.3687786e-01
   5.4946809e-01   2.4008274e-01
   5.5240554e-01   2.4347697e-01
   5.5553097e-01   2.4706348e-01
   5.5885044e-01   2.5084463e-01
   5.6236994e-01   2.5482218e-01
   5.6609531e-01   2.5899723e-01
   5.7003225e-01   2.6337019e-01
   5.7418631e-01   2.6794071e-01
   5.7856282e-01   2.7270763e-01
   5.8316692e-01   2.7766897e-01
   5.8800348e-01   2.8282182e-01
   5.9307708e-01   2.8816233e-01
   5.9839198e-01   2.9368562e-01
   6.0395208e-01   2.9938579e-01
   6.0976083e-01   3.0525580e-01
   6.1582122e-01   3.1128749e-01
   6.2213572e-01   3.1747150e-01
   6.2870616e-01   3.2379722e-01
   6.3553376e-01   3.3025283e-01
   6.4261895e-01   3.3682521e-01
   6.4996138e-01   3.4349997e-01
   6.5755977e-01   3.5026145e-01
   6.6541190e-01   3.5709273e-01
   6.7351445e-01   3.6397568e-01
   6.8186295e-01   3.7089102e-01
   6.9045169e-01   3.7781838e-01
   6.9927363e-01   3.8473643e-01
   7.0832033e-01   3.9162296e-01
   7.1758182e-01   3.9845511e-01
   7.2704660e-01   4.0520945e-01
   7.3670151e-01   4.1186227e-01
   7.4653173e-01   4.1838977e-01
   7.5652070e-01   4.2476831e-01
   7.6665012e-01   4.3097470e-01
   7.7689995e-01   4.3698648e-01
   7.8724839e-01   4.4278226e-01
   7.9767200e-01   4.4834196e-01
   8.0814569e-01   4.5364720e-01
   8.1864287e-01   4.5868153e-01
   8.2913557e-01   4.6343079e-01
   8.3959460e-01   4.6788331e-01
   8.4998976e-01   4.7203017e-01
   8.6029005e-01   4.7586535e-01
   8.7046398e-01   4.7938591e-01
   8.8047982e-01   4.8259201e-01
   8.9030595e-01   4.8548694e-01
   8.9991120e-01   4.8807705e-01
   9.0926522e-01   4.9037161e-01
   9.1833887e-01   4.9238261e-01
   9.2710458e-01   4.9412449e-01
   9.3553675e-01   4.9561382e-01
   9.4361215e-01   4.9686888e-01
   9.5131019e-01   4.9790932e-01
   9.5861330e-01   4.9875564e-01
   9.6550719e-01   4.9942878e-01
   9.7198105e-01   4.9994967e-01
   9.7802775e-01   5.0033887e-01
   9.8364391e-01   5.0061633e-01
   9.8882992e-01   5.0080124e-01
   9.9359015e-01   5.0091140e-01
   9.9793230e-01   5.0096198e-01


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   3.1096493e-04
   1.3163558e-02   3.2067627e-03
   1.9262189e-02   6.3918017e-03
   2.5847735e-02   9.3205904e-03
   3.2910864e-02   1.2158991e-02
   4.0437094e-02   1.5105903e-02
   4.8407098e-02   1.8232856e-02
   5.6797117e-02   2.1533150e-02
   6.5579447e-02   2.4982214e-02
   7.4722998e-02   2.8559774e-02
   8.4193893e-02   3.2250051e-02
   9.3956090e-02   3.6038168e-02
   1.0397200e-01   3.9908662e-02
   1.1420311e-01   4.3845597e-02
   1.2461054e-01   4.7833028e-02
   1.3515560e-01   5.1855325e-02
   1.4580029e-01   5.5897387e-02
   1.5650769e-01   5.9944787e-02
   1.6724237e-01   6.3983904e-02
   1.7797066e-01   6.8002025e-02
   1.8866095e-01   7.1987421e-02
   1.9928379e-01   7.5929395e-02
   2.0981209e-01   7.9818311e-02
   2.2022116e-01   8.3645596e-02
   2.3048875e-01   8.7403721e-02
   2.4059501e-01   9.1086178e-02
   2.5052248e-01   9.4687433e-02
   2.6025597e-01   9.8202872e-02
   2.6978249e-01   1.0162875e-01
   2.7909113e-01   1.0496211e-01
   2.8817289e-01   1.0820074e-01
   2.9702058e-01   1.1134307e-01
   3.0562865e-01   1.1438816e-01
   3.1399303e-01   1.1733556e-01
   3.2211102e-01   1.2018531e-01
   3.2998109e-01   1.2293784e-01
   3.3760280e-01   1.2559394e-01
   3.4497662e-01   1.2815467e-01
   3.5210383e-01   1.3062137e-01
   3.5898638e-01   1.3299554e-01
   3.6562683e-01   1.3527888e-01
   3.7202819e-01   1.3747319e-01
   3.7819389e-01   1.3958037e-01
   3.8412763e-01   1.4160239e-01
   3.8983341e-01   1.4354124e-01
   3.9531537e-01   1.4539896e-01
   4.0057778e-01   1.4717757e-01
   4.0562503e-01   1.4887911e-01
   4.1046151e-01   1.5050556e-01
   4.1509165e-01   1.5205889e-01
   4.1951988e-01   1.5354104e-01
   4.2375059e-01   1.5495389e-01
   4.2778814e-01   1.5629929e-01
   4.3163684e-01   1.5757904e-01
   4.3530095e-01   1.5879490e-01
   4.3878469e-01   1.5994859e-01
   4.4209224e-01   1.6104178e-01
   4.4522775e-01   1.6207613e-01
   4.4819533e-01   1.6305325e-01
   4.5099911e-01   1.6397475e-01
   4.5364320e-01   1.6484221e-01
   4.5613173e-01   1.6565720e-01
   4.5846890e-01   1.6642132e-01
   4.6065893e-01   1.6713612e-01
   4.6270611e-01   1.6780322e-01
   4.6461483e-01   1.6842420e-01
   4.6638958e-01   1.6900067e-01
   4.6803493e-01   1.6953424e-01
   4.6955560e-01   1.7002653e-01
   4.7095640e-01   1.7047915e-01
   4.7224229e-01   1.7089372e-01
   4.7341836e-01   1.7127195e-01
   4.7448979e-01   1.7161565e-01
   4.7551020e-01   1.7194235e-01
   4.7653061e-01   1.7226868e-01
   4.7755101e-01   1.7259482e-01
   4.7857142e-01   1.7292080e-01
   4.7959183e-01   1.7324658e-01
   4.8061224e-01   1.7357213e-01
   4.8163264e-01   1.7389740e-01
   4.8265305e-01   1.7422235e-01
   4.8367346e-01   1.7454693e-01
   4.8469387e-01   1.7487106e-01
   4.8571428e-01   1.7519462e-01
   4.8673468e-01   1.7551757e-01
   4.8775509e-01   1.7584011e-01
   4.8877550e-01   1.7616312e-01
   4.8979591e-01   1.7648858e-01
   4.9081631e-01   1.7681933e-01
   4.9183672e-01   1.7715710e-01
   4.9285713e-01   1.7749674e-01
   4.9387754e-01   1.7781640e-01
   4.9489795e-01   1.7806807e-01
   4.9591835e-01   1.7818438e-01
   4.9693876e-01   1.7813324e-01
   4.9795917e-01   1.7805532e-01
   4.9897958e-01   1.7850781e-01
   4.9999999e-01   1.8062385e-01
   5.0102039e-01   1.8594520e-01
   5.0204080e-01   1.9428364e-01
   5.0306121e-01   2.0421345e-01
   5.0408162e-01   2.1469671e-01
   5.0510202e-01   2.2520172e-01
   5.0612243e-01   2.3555834e-01
   5.0714284e-01   2.4576893e-01
   5.0816325e-01   2.5588148e-01
   5.0918366e-01   2.6593649e-01
   5.1020406e-01   2.7595614e-01
   5.1122447e-01   2.8594920e-01
   5.1224488e-01   2.9591788e-01
   5.1326529e-01   3.0586239e-01
   5.1428569e-01   3.1578277e-01
   5.1530610e-01   3.2567938e-01
   5.1632651e-01   3.3555275e-01
   5.1734692e-01   3.4540346e-01
   5.1836733e-01   3.5523197e-01
   5.1938773e-01   3.6503864e-01
   5.2040814e-01   3.7482376e-01
   5.2142855e-01   3.8458758e-01
   5.2244896e-01   3.9433034e-01
   5.2346936e-01   4.0405222e-01
   5.2448977e-01   4.1375320e-01
   5.2551018e-01   4.2343281e-01
   5.2658161e-01   4.3357270e-01
   5.2775816e-01   4.4467952e-01
   5.2904612e-01   4.5680526e-01
   5.3045193e-01   4.7000158e-01
   5.3198198e-01   4.8431845e-01
   5.3364270e-01   4.9980443e-01
   5.3544056e-01   5.1650634e-01
   5.3738202e-01   5.3446904e-01
   5.3947351e-01   5.5373508e-01
   5.4172149e-01   5.7434447e-01
   5.4413234e-01   5.9633438e-01
   5.4671244e-01   6.1973881e-01
   5.4946809e-01   6.4458833e-01
   5.5240554e-01   6.7090975e-01
   5.5553097e-01   6.9872581e-01
   5.5885044e-01   7.2805484e-01
   5.6236994e-01   7.5891042e-01
   5.6609531e-01   7.9130104e-01
   5.7003225e-01   8.2522972e-01
   5.7418631e-01   8.6069365e-01
   5.7856282e-01   8.9768382e-01
   5.8316692e-01   9.3618458e-01
   5.8800348e-01   9.7617328e-01
   5.9307708e-01   1.0176199e+00
   5.9839198e-01   1.0604865e+00
   6.0395208e-01   1.1047272e+00
   6.0976083e-01   1.1502872e+00
   6.1582122e-01   1.1971030e+00
   6.2213572e-01   1.2451020e+00
   6.2870616e-01   1.2942017e+00
   6.3553376e-01   1.3443103e+00
   6.4261895e-01   1.3953260e+00
   6.4996138e-01   1.4471368e+00
   6.5755977e-01   1.4996213e+00
   6.6541190e-01   1.5526480e+00
   6.7351445e-01   1.6060762e+00
   6.8186295e-01   1.6597562e+00
   6.9045169e-01   1.7135299e+00
   6.9927363e-01   1.7672315e+00
   7.0832033e-01   1.8206889e+00
   7.1758182e-01   1.8737244e+00
   7.2704660e-01   1.9261563e+00
   7.3670151e-01   1.9778004e+00
   7.4653173e-01   2.0284720e+00
   7.5652070e-01   2.0779877e+00
   7.6665012e-01   2.1261674e+00
   7.7689995e-01   2.1728369e+00
   7.8724839e-01   2.2178300e+00
   7.9767200e-01   2.2609910e+00
   8.0814569e-01   2.3021771e+00
   8.1864287e-01   2.3412608e+00
   8.2913557e-01   2.3781320e+00
   8.3959460e-01   2.4127001e+00
   8.4998976e-01   2.4448960e+00
   8.6029005e-01   2.4746730e+00
   8.7046398e-01   2.5020080e+00
   8.8047982e-01   2.5269024e+00
   8.9030595e-01   2.5493817e+00
   8.9991120e-01   2.5694950e+00
   9.0926522e-01   2.5873143e+00
   9.1833887e-01   2.6029326e+00
   9.2710458e-01   2.6164620e+00
   9.3553675e-01   2.6280308e+00
   9.4361215e-01   2.6377810e+00
   9.5131019e-01   2.6458650e+00
   9.5861330e-01   2.6524419e+00
   9.6550719e-01   2.6576741e+00
   9.7198105e-01   2.6617238e+00
   9.7802775e-01   2.6647507e+00
   9.8364391e-01   2.6669101e+00
   9.8882992e-01   2.6683520e+00
   9.9359015e-01   2.6692161e+00
   9.9793230e-01   2.6696198e+00


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -1.7392038e-02
   1.3163558e-02  -7.8583866e-03
   1.9262189e-02   2.9445330e-03
   2.5847735e-02   8.9605886e-03
   3.2910864e-02   1.2106340e-02
   4.0437094e-02   1.4683041e-02
   4.8407098e-02   1.7584615e-02
   5.6797117e-02   2.0847710e-02
   6.5579447e-02   2.4324924e-02
   7.4722998e-02   2.7929953e-02
   8.4193893e-02   3.1636764e-02
   9.3956090e-02   3.5436378e-02
   1.0397200e-01   3.9317441e-02
   1.1420311e-01   4.3264855e-02
   1.2461054e-01   4.7262427e-02
   1.3515560e-01   5.1294331e-02
   1.4580029e-01   5.5345446e-02
   1.5650769e-01   5.9401393e-02
   1.6724237e-01   6.3448594e-02
   1.7797066e-01   6.7474368e-02
   1.8866095e-01   7.1467012e-02
   1.9928379e-01   7.5415854e-02
   2.0981209e-01   7.9311280e-02
   2.2022116e-01   8.3144739e-02
   2.3048875e-01   8.6908723e-02
   2.4059501e-01   9.0596742e-02
   2.5052248e-01   9.4203279e-02
   2.6025597e-01   9.7723739e-02
   2.6978249e-01   1.0115439e-01
   2.7909113e-01   1.0449229e-01
   2.8817289e-01   1.0773523e-01
   2.9702058e-01   1.1088167e-01
   3.0562865e-01   1.1393067e-01
   3.1399303e-01   1.1688179e-01
   3.2211102e-01   1.1973508e-01
   3.2998109e-01   1.2249098e-01
   3.3760280e-01   1.2515028e-01
   3.4497662e-01   1.2771407e-01
   3.5210383e-01   1.3018367e-01
   3.5898638e-01   1.3256061e-01
   3.6562683e-01   1.3484657e-01
   3.7202819e-01   1.3704338e-01
   3.7819389e-01   1.3915293e-01
   3.8412763e-01   1.4117719e-01
   3.8983341e-01   1.4311818e-01
   3.9531537e-01   1.4497792e-01
   4.0057778e-01   1.4675845e-01
   4.0562503e-01   1.4846180e-01
   4.1046151e-01   1.5008996e-01
   4.1509165e-01   1.5164490e-01
   4.1951988e-01   1.5312857e-01
   4.2375059e-01   1.5454285e-01
   4.2778814e-01   1.5588960e-01
   4.3163684e-01   1.5717061e-01
   4.3530095e-01   1.5838765e-01
   4.3878469e-01   1.5954244e-01
   4.4209224e-01   1.6063666e-01
   4.4522775e-01   1.6167196e-01
   4.4819533e-01   1.6264998e-01
   4.5099911e-01   1.6357230e-01
   4.5364320e-01   1.6444051e-01
   4.5613173e-01   1.6525621e-01
   4.5846890e-01   1.6602097e-01
   4.6065893e-01   1.6673638e-01
   4.6270611e-01   1.6740403e-01
   4.6461483e-01   1.6802552e-01
   4.6638958e-01   1.6860247e-01
   4.6803493e-01   1.6913650e-01
   4.6955560e-01   1.6962924e-01
   4.7095640e-01   1.7008233e-01
   4.7224229e-01   1.7049742e-01
   4.7341836e-01   1.7087620e-01
   4.7448979e-01   1.7122050e-01
   4.7551020e-01   1.7154779e-01
   4.7653061e-01   1.7187473e-01
   4.7755101e-01   1.7220145e-01
   4.7857142e-01   1.7252797e-01
   4.7959183e-01   1.7285431e-01
   4.8061224e-01   1.7318045e-01
   4.8163264e-01   1.7350638e-01
   4.8265305e-01   1.7383205e-01
   4.8367346e-01   1.7415716e-01
   4.8469387e-01   1.7448107e-01
   4.8571428e-01   1.7480277e-01
   4.8673468e-01   1.7512152e-01
   4.8775509e-01   1.7543882e-01
   4.8877550e-01   1.7576203e-01
   4.8979591e-01   1.7610825e-01
   4.9081631e-01   1.7650307e-01
   4.9183672e-01   1.7696188e-01
   4.9285713e-01   1.7743743e-01
   4.9387754e-01   1.7772708e-01
   4.9489795e-01   1.7738213e-01
   4.9591835e-01   1.7577143e-01
   4.9693876e-01   1.7261684e-01
   4.9795917e-01   1.6938154e-01
   4.9897958e-01   1.7170284e-01
   4.9999999e-01   1.9094283e-01
   5.0102039e-01   2.4272903e-01
   5.0204080e-01   3.2302400e-01
   5.0306121e-01   4.1838064e-01
   5.0408162e-01   5.1899393e-01
   5.0510202e-01   6.1985994e-01
   5.0612243e-01   7.1941826e-01
   5.0714284e-01   8.1772815e-01
   5.0816325e-01   9.1525768e-01
   5.0918366e-01   1.0123808e+00
   5.1020406e-01   1.1092833e+00
   5.1122447e-01   1.2060197e+00
   5.1224488e-01   1.3025865e+00
   5.1326529e-01   1.3989666e+00
   5.1428569e-01   1.4951471e+00
   5.1530610e-01   1.5911227e+00
   5.1632651e-01   1.6868923e+00
   5.1734692e-01   1.7824567e+00
   5.1836733e-01   1.8778173e+00
   5.1938773e-01   1.9729747e+00
   5.2040814e-01   2.0679297e+00
   5.2142855e-01   2.1626827e+00
   5.2244896e-01   2.2572345e+00
   5.2346936e-01   2.3515858e+00
   5.2448977e-01   2.4457363e+00
   5.2551018e-01   2.5396828e+00
   5.2658161e-01   2.6381034e+00
   5.2775816e-01   2.7459190e+00
   5.2904612e-01   2.8636356e+00
   5.3045193e-01   2.9917544e+00
   5.3198198e-01   3.1307601e+00
   5.3364270e-01   3.2811237e+00
   5.3544056e-01   3.4432995e+00
   5.3738202e-01   3.6177232e+00
   5.3947351e-01   3.8048083e+00
   5.4172149e-01   4.0049435e+00
   5.4413234e-01   4.2184899e+00
   5.4671244e-01   4.4457780e+00
   5.4946809e-01   4.6871050e+00
   5.5240554e-01   4.9427313e+00
   5.5553097e-01   5.2128777e+00
   5.5885044e-01   5.4977223e+00
   5.6236994e-01   5.7973968e+00
   5.6609531e-01   6.1119836e+00
   5.7003225e-01   6.4415120e+00
   5.7418631e-01   6.7859546e+00
   5.7856282e-01   7.1452235e+00
   5.8316692e-01   7.5191667e+00
   5.8800348e-01   7.9075640e+00
   5.9307708e-01   8.3101236e+00
   5.9839198e-01   8.7264774e+00
   6.0395208e-01   9.1561782e+00
   6.0976083e-01   9.5986953e+00
   6.1582122e-01   1.0053412e+01
   6.2213572e-01   1.0519620e+01
   6.2870616e-01   1.0996522e+01
   6.3553376e-01   1.1483223e+01
   6.4261895e-01   1.1978735e+01
   6.4996138e-01   1.2481972e+01
   6.5755977e-01   1.2991752e+01
   6.6541190e-01   1.3506799e+01
   6.7351445e-01   1.4025747e+01
   6.8186295e-01   1.4547141e+01
   6.9045169e-01   1.5069445e+01
   6.9927363e-01   1.5591050e+01
   7.0832033e-01   1.6110283e+01
   7.1758182e-01   1.6625419e+01
   7.2704660e-01   1.7134692e+01
   7.3670151e-01   1.7636314e+01
   7.4653173e-01   1.8128490e+01
   7.5652070e-01   1.8609439e+01
   7.6665012e-01   1.9077413e+01
   7.7689995e-01   1.9530718e+01
   7.8724839e-01   1.9967741e+01
   7.9767200e-01   2.0386969e+01
   8.0814569e-01   2.0787015e+01
   8.1864287e-01   2.1166641e+01
   8.2913557e-01   2.1524778e+01
   8.3959460e-01   2.1860546e+01
   8.4998976e-01   2.2173272e+01
   8.6029005e-01   2.2462504e+01
   8.7046398e-01   2.2728019e+01
   8.8047982e-01   2.2969827e+01
   8.9030595e-01   2.3188178e+01
   8.9991120e-01   2.3383549e+01
   9.0926522e-01   2.3556638e+01
   9.1833887e-01   2.3708349e+01
   9.2710458e-01   2.3839770e+01
   9.3553675e-01   2.3952148e+01
   9.4361215e-01   2.4046862e+01
   9.5131019e-01   2.4125392e+01
   9.5861330e-01   2.4189283e+01
   9.6550719e-01   2.4240112e+01
   9.7198105e-01   2.4279455e+01
   9.7802775e-01   2.4308863e+01
   9.8364391e-01   2.4329844e+01
   9.8882992e-01   2.4343858e+01
   9.9359015e-01   2.4352262e+01
   9.9793230e-01   2.4356198e+01


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -1.9442961e-01
   1.3163558e-02  -1.1844508e-01
   1.9262189e-02  -3.1430653e-02
   2.5847735e-02   5.4500610e-03
   3.2910864e-02   1.1652812e-02
   4.0437094e-02   1.0514891e-02
   4.8407098e-02   1.1151571e-02
   5.6797117e-02   1.4029970e-02
   6.5579447e-02   1.7774553e-02
   7.4722998e-02   2.1639580e-02
   8.4193893e-02   2.5496751e-02
   9.3956090e-02   2.9396008e-02
   1.0397200e-01   3.3367061e-02
   1.1420311e-01   3.7403261e-02
   1.2461054e-01   4.1486053e-02
   1.3515560e-01   4.5597725e-02
   1.4580029e-01   4.9723050e-02
   1.5650769e-01   5.3848171e-02
   1.6724237e-01   5.7960003e-02
   1.7797066e-01   6.2046236e-02
   1.8866095e-01   6.6095474e-02
   1.9928379e-01   7.0097330e-02
   2.0981209e-01   7.4042455e-02
   2.2022116e-01   7.7922546e-02
   2.3048875e-01   8.1730325e-02
   2.4059501e-01   8.5459514e-02
   2.5052248e-01   8.9104787e-02
   2.6025597e-01   9.2661726e-02
   2.6978249e-01   9.6126757e-02
   2.7909113e-01   9.9497091e-02
   2.8817289e-01   1.0277065e-01
   2.9702058e-01   1.0594602e-01
   3.0562865e-01   1.0902236e-01
   3.1399303e-01   1.1199934e-01
   3.2211102e-01   1.1487709e-01
   3.2998109e-01   1.1765615e-01
   3.3760280e-01   1.2033738e-01
   3.4497662e-01   1.2292192e-01
   3.5210383e-01   1.2541117e-01
   3.5898638e-01   1.2780671e-01
   3.6562683e-01   1.3011028e-01
   3.7202819e-01   1.3232374e-01
   3.7819389e-01   1.3444903e-01
   3.8412763e-01   1.3648818e-01
   3.8983341e-01   1.3844321e-01
   3.9531537e-01   1.4031621e-01
   4.0057778e-01   1.4210923e-01
   4.0562503e-01   1.4382432e-01
   4.1046151e-01   1.4546353e-01
   4.1509165e-01   1.4702885e-01
   4.1951988e-01   1.4852224e-01
   4.2375059e-01   1.4994561e-01
   4.2778814e-01   1.5130085e-01
   4.3163684e-01   1.5258977e-01
   4.3530095e-01   1.5381417e-01
   4.3878469e-01   1.5497578e-01
   4.4209224e-01   1.5607632e-01
   4.4522775e-01   1.5711746e-01
   4.4819533e-01   1.5810085e-01
   4.5099911e-01   1.5902811e-01
   4.5364320e-01   1.5990086e-01
   4.5613173e-01   1.6072070e-01
   4.5846890e-01   1.6148925e-01
   4.6065893e-01   1.6220812e-01
   4.6270611e-01   1.6287895e-01
   4.6461483e-01   1.6350339e-01
   4.6638958e-01   1.6408313e-01
   4.6803493e-01   1.6461991e-01
   4.6955560e-01   1.6511549e-01
   4.7095640e-01   1.6557169e-01
   4.7224229e-01   1.6599035e-01
   4.7341836e-01   1.6637327e-01
   4.7448979e-01   1.6672212e-01
   4.7551020e-01   1.6705419e-01
   4.7653061e-01   1.6738584e-01
   4.7755101e-01   1.6771701e-01
   4.7857142e-01   1.6804776e-01
   4.7959183e-01   1.6837833e-01
   4.8061224e-01   1.6870917e-01
   4.8163264e-01   1.6904062e-01
   4.8265305e-01   1.6937229e-01
   4.8367346e-01   1.6970166e-01
   4.8469387e-01   1.7002239e-01
   4.8571428e-01   1.7032448e-01
   4.8673468e-01   1.7060050e-01
   4.8775509e-01   1.7086488e-01
   4.8877550e-01   1.7118974e-01
   4.8979591e-01   1.7174385e-01
   4.9081631e-01   1.7277990e-01
   4.9183672e-01   1.7445005e-01
   4.9285713e-01   1.7628502e-01
   4.9387754e-01   1.7627301e-01
   4.9489795e-01   1.6995709e-01
   4.9591835e-01   1.5106790e-01
   4.9693876e-01   1.1686969e-01
   4.9795917e-01   8.2054818e-02
   4.9897958e-01   1.0305945e-01
   4.9999999e-01   2.9353498e-01
   5.0102039e-01   8.0996784e-01
   5.0204080e-01   1.6098273e+00
   5.0306121e-01   2.5594521e+00
   5.0408162e-01   3.5613666e+00
   5.0510202e-01   4.5658451e+00
   5.0612243e-01   5.5574239e+00
   5.0714284e-01   6.5367321e+00
   5.0816325e-01   7.5084384e+00
   5.0918366e-01   8.4762501e+00
   5.1020406e-01   9.4419871e+00
   5.1122447e-01   1.0406163e+01
   5.1224488e-01   1.1368715e+01
   5.1326529e-01   1.2329454e+01
   5.1428569e-01   1.3288239e+01
   5.1530610e-01   1.4245007e+01
   5.1632651e-01   1.5199741e+01
   5.1734692e-01   1.6152445e+01
   5.1836733e-01   1.7103129e+01
   5.1938773e-01   1.8051796e+01
   5.2040814e-01   1.8998452e+01
   5.2142855e-01   1.9943099e+01
   5.2244896e-01   2.0885744e+01
   5.2346936e-01   2.1826392e+01
   5.2448977e-01   2.2765040e+01
   5.2551018e-01   2.3701657e+01
   5.2658161e-01   2.4682888e+01
   5.2775816e-01   2.5757794e+01
   5.2904612e-01   2.6931422e+01
   5.3045193e-01   2.8208768e+01
   5.3198198e-01   2.9594666e+01
   5.3364270e-01   3.1093809e+01
   5.3544056e-01   3.2710728e+01
   5.3738202e-01   3.4449766e+01
   5.3947351e-01   3.6315046e+01
   5.4172149e-01   3.8310443e+01
   5.4413234e-01   4.0439560e+01
   5.4671244e-01   4.2705691e+01
   5.4946809e-01   4.5111798e+01
   5.5240554e-01   4.7660479e+01
   5.5553097e-01   5.0353936e+01
   5.5885044e-01   5.3193942e+01
   5.6236994e-01   5.6181813e+01
   5.6609531e-01   5.9318369e+01
   5.7003225e-01   6.2603903e+01
   5.7418631e-01   6.6038140e+01
   5.7856282e-01   6.9620205e+01
   5.8316692e-01   7.3348581e+01
   5.8800348e-01   7.7221074e+01
   5.9307708e-01   8.1234773e+01
   5.9839198e-01   8.5386009e+01
   6.0395208e-01   8.9670321e+01
   6.0976083e-01   9.4082419e+01
   6.1582122e-01   9.8616150e+01
   6.2213572e-01   1.0326447e+02
   6.2870616e-01   1.0801940e+02
   6.3553376e-01   1.1287204e+02
   6.4261895e-01   1.1781253e+02
   6.4996138e-01   1.2283003e+02
   6.5755977e-01   1.2791278e+02
   6.6541190e-01   1.3304805e+02
   6.7351445e-01   1.3822221e+02
   6.8186295e-01   1.4342075e+02
   6.9045169e-01   1.4862837e+02
   6.9927363e-01   1.5382902e+02
   7.0832033e-01   1.5900603e+02
   7.1758182e-01   1.6414217e+02
   7.2704660e-01   1.6921987e+02
   7.3670151e-01   1.7422128e+02
   7.4653173e-01   1.7912852e+02
   7.5652070e-01   1.8392381e+02
   7.6665012e-01   1.8858973e+02
   7.7689995e-01   1.9310941e+02
   7.8724839e-01   1.9746674e+02
   7.9767200e-01   2.0164664e+02
   8.0814569e-01   2.0563530e+02
   8.1864287e-01   2.0942036e+02
   8.2913557e-01   2.1299116e+02
   8.3959460e-01   2.1633894e+02
   8.4998976e-01   2.1945698e+02
   8.6029005e-01   2.2234077e+02
   8.7046398e-01   2.2498808e+02
   8.8047982e-01   2.2739904e+02
   8.9030595e-01   2.2957611e+02
   8.9991120e-01   2.3152406e+02
   9.0926522e-01   2.3324985e+02
   9.1833887e-01   2.3476250e+02
   9.2710458e-01   2.3607283e+02
   9.3553675e-01   2.3719331e+02
   9.4361215e-01   2.3813767e+02
   9.5131019e-01   2.3892066e+02
   9.5861330e-01   2.3955769e+02
   9.6550719e-01   2.4006449e+02
   9.7198105e-01   2.4045677e+02
   9.7802775e-01   2.4074999e+02
   9.8364391e-01   2.4095919e+02
   9.8882992e-01   2.4109892e+02
   9.9359015e-01   2.4118272e+02
   9.9793230e-01   2.4122198e+02


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -8.0601943e-04
   1.3163558e-02  -4.9102108e-04
   1.9262189e-02  -1.3029763e-04
   2.5847735e-02   2.2593550e-05
   3.2910864e-02   4.8307423e-05
   4.0437094e-02   4.3590102e-05
   4.8407098e-02   4.6229495e-05
   5.6797117e-02   5.8162071e-05
   6.5579447e-02   7.3685459e-05
   7.4722998e-02   8.9708159e-05
   8.4193893e-02   1.0569829e-04
   9.3956090e-02   1.2186289e-04
   1.0397200e-01   1.3832512e-04
   1.1420311e-01   1.5505743e-04
   1.2461054e-01   1.7198288e-04
   1.3515560e-01   1.8902806e-04
   1.4580029e-01   2.0612985e-04
   1.5650769e-01   2.2323078e-04
   1.6724237e-01   2.4027662e-04
   1.7797066e-01   2.5721634e-04
   1.8866095e-01   2.7400270e-04
   1.9928379e-01   2.9059263e-04
   2.0981209e-01   3.0694737e-04
   2.2022116e-01   3.2303252e-04
   2.3048875e-01   3.3881790e-04
   2.4059501e-01   3.5427747e-04
   2.5052248e-01   3.6938917e-04
   2.6025597e-01   3.8413467e-04
   2.6978249e-01   3.9849916e-04
   2.7909113e-01   4.1247107e-04
   2.8817289e-01   4.2604182e-04
   2.9702058e-01   4.3920551e-04
   3.0562865e-01   4.5195864e-04
   3.1399303e-01   4.6429988e-04
   3.2211102e-01   4.7622979e-04
   3.2998109e-01   4.8775053e-04
   3.3760280e-01   4.9886571e-04
   3.4497662e-01   5.0958008e-04
   3.5210383e-01   5.1989941e-04
   3.5898638e-01   5.2983027e-04
   3.6562683e-01   5.3937985e-04
   3.7202819e-01   5.4855588e-04
   3.7819389e-01   5.5736642e-04
   3.8412763e-01   5.6581981e-04
   3.8983341e-01   5.7392452e-04
   3.9531537e-01   5.8168913e-04
   4.0057778e-01   5.8912220e-04
   4.0562503e-01   5.9623224e-04
   4.1046151e-01   6.0302768e-04
   4.1509165e-01   6.0951680e-04
   4.1951988e-01   6.1570773e-04
   4.2375059e-01   6.2160841e-04
   4.2778814e-01   6.2722661e-04
   4.3163684e-01   6.3256992e-04
   4.3530095e-01   6.3764573e-04
   4.3878469e-01   6.4246128e-04
   4.4209224e-01   6.4702363e-04
   4.4522775e-01   6.5133973e-04
   4.4819533e-01   6.5541641e-04
   4.5099911e-01   6.5926043e-04
   4.5364320e-01   6.6287846e-04
   4.5613173e-01   6.6627717e-04
   4.5846890e-01   6.6946324e-04
   4.6065893e-01   6.7244337e-04
   4.6270611e-01   6.7522433e-04
   4.6461483e-01   6.7781298e-04
   4.6638958e-01   6.8021634e-04
   4.6803493e-01   6.8244157e-04
   4.6955560e-01   6.8449602e-04
   4.7095640e-01   6.8638724e-04
   4.7224229e-01   6.8812281e-04
   4.7341836e-01   6.8971022e-04
   4.7448979e-01   6.9115642e-04
   4.7551020e-01   6.9253300e-04
   4.7653061e-01   6.9390791e-04
   4.7755101e-01   6.9528078e-04
   4.7857142e-01   6.9665191e-04
   4.7959183e-01   6.9802234e-04
   4.8061224e-01   6.9939383e-04
   4.8163264e-01   7.0076787e-04
   4.8265305e-01   7.0214285e-04
   4.8367346e-01   7.0350825e-04
   4.8469387e-01   7.0483788e-04
   4.8571428e-01   7.0609020e-04
   4.8673468e-01   7.0723445e-04
   4.8775509e-01   7.0833048e-04
   4.8877550e-01   7.0967719e-04
   4.8979591e-01   7.1197430e-04
   4.9081631e-01   7.1626930e-04
   4.9183672e-01   7.2319300e-04
   4.9285713e-01   7.3079996e-04
   4.9387754e-01   7.3075018e-04
   4.9489795e-01   7.0456717e-04
   4.9591835e-01   6.2626089e-04
   4.9693876e-01   4.8449022e-04
   4.9795917e-01   3.4016310e-04
   4.9897958e-01   4.2723905e-04
   4.9999999e-01   1.2168666e-03
   5.0102039e-01   3.3577696e-03
   5.0204080e-01   6.6736343e-03
   5.0306121e-01   1.0610360e-02
   5.0408162e-01   1.4763856e-02
   5.0510202e-01   1.8927981e-02
   5.0612243e-01   2.3038630e-02
   5.0714284e-01   2.7098409e-02
   5.0816325e-01   3.1126676e-02
   5.0918366e-01   3.5138796e-02
   5.1020406e-01   3.9142316e-02
   5.1122447e-01   4.3139364e-02
   5.1224488e-01   4.7129680e-02
   5.1326529e-01   5.1112479e-02
   5.1428569e-01   5.5087181e-02
   5.1530610e-01   5.9053518e-02
   5.1632651e-01   6.3011425e-02
   5.1734692e-01   6.6960918e-02
   5.1836733e-01   7.0902031e-02
   5.1938773e-01   7.4834789e-02
   5.2040814e-01   7.8759205e-02
   5.2142855e-01   8.2675297e-02
   5.2244896e-01   8.6583086e-02
   5.2346936e-01   9.0482598e-02
   5.2448977e-01   9.4373819e-02
   5.2551018e-01   9.8256622e-02
   5.2658161e-01   1.0232437e-01
   5.2775816e-01   1.0678046e-01
   5.2904612e-01   1.1164580e-01
   5.3045193e-01   1.1694112e-01
   5.3198198e-01   1.2268644e-01
   5.3364270e-01   1.2890122e-01
   5.3544056e-01   1.3560426e-01
   5.3738202e-01   1.4281354e-01
   5.3947351e-01   1.5054617e-01
   5.4172149e-01   1.5881821e-01
   5.4413234e-01   1.6764459e-01
   5.4671244e-01   1.7703897e-01
   5.4946809e-01   1.8701363e-01
   5.5240554e-01   1.9757934e-01
   5.5553097e-01   2.0874522e-01
   5.5885044e-01   2.2051863e-01
   5.6236994e-01   2.3290503e-01
   5.6609531e-01   2.4590781e-01
   5.7003225e-01   2.5952818e-01
   5.7418631e-01   2.7376501e-01
   5.7856282e-01   2.8861468e-01
   5.8316692e-01   3.0407088e-01
   5.8800348e-01   3.2012453e-01
   5.9307708e-01   3.3676355e-01
   5.9839198e-01   3.5397275e-01
   6.0395208e-01   3.7173362e-01
   6.0976083e-01   3.9002423e-01
   6.1582122e-01   4.0881908e-01
   6.2213572e-01   4.2808895e-01
   6.2870616e-01   4.4780080e-01
   6.3553376e-01   4.6791771e-01
   6.4261895e-01   4.8839879e-01
   6.4996138e-01   5.0919916e-01
   6.5755977e-01   5.3027000e-01
   6.6541190e-01   5.5155856e-01
   6.7351445e-01   5.7300833e-01
   6.8186295e-01   5.9455921e-01
   6.9045169e-01   6.1614770e-01
   6.9927363e-01   6.3770731e-01
   7.0832033e-01   6.5916888e-01
   7.1758182e-01   6.8046108e-01
   7.2704660e-01   7.0151096e-01
   7.3670151e-01   7.2224461e-01
   7.4653173e-01   7.4258786e-01
   7.5652070e-01   7.6246704e-01
   7.6665012e-01   7.8180990e-01
   7.7689995e-01   8.0054647e-01
   7.8724839e-01   8.1861004e-01
   7.9767200e-01   8.3593809e-01
   8.0814569e-01   8.5247331e-01
   8.1864287e-01   8.6816449e-01
   8.2913557e-01   8.8296746e-01
   8.3959460e-01   8.9684586e-01
   8.4998976e-01   9.0977188e-01
   8.6029005e-01   9.2172680e-01
   8.7046398e-01   9.3270139e-01
   8.8047982e-01   9.4269616e-01
   8.9030595e-01   9.5172134e-01
   8.9991120e-01   9.5979668e-01
   9.0926522e-01   9.6695106e-01
   9.1833887e-01   9.7322181e-01
   9.2710458e-01   9.7865389e-01
   9.3553675e-01   9.8329888e-01
   9.4361215e-01   9.8721378e-01
   9.5131019e-01   9.9045972e-01
   9.5861330e-01   9.9310057e-01
   9.6550719e-01   9.9520153e-01
   9.7198105e-01   9.9682775e-01
   9.7802775e-01   9.9804330e-01
   9.8364391e-01   9.9891056e-01
   9.8882992e-01   9.9948983e-01
   9.9359015e-01   9.9983725e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0128192e-04
   4.0080160e-03   1.6019213e-03
   6.0120240e-03   2.4019181e-03
   8.0160321e-03   3.2012723e-03
   1.0020040e-02   3.9999839e-03
   1.2024048e-02   4.7980530e-03
   1.4028056e-02   5.5954795e-03
   1.6032064e-02   6.3922635e-03
   1.8036072e-02   7.1884049e-03
   2.0040080e-02   7.9839037e-03
   2.2044088e-02   8.7787599e-03
   2.4048096e-02   9.5729736e-03
   2.6052104e-02   1.0366545e-02
   2.8056112e-02   1.1159473e-02
   3.0060120e-02   1.1951759e-02
   3.2064128e-02   1.2743403e-02
   3.4068136e-02   1.3534403e-02
   3.6072144e-02   1.4324762e-02
   3.8076152e-02   1.5114477e-02
   4.0080160e-02   1.5903551e-02
   4.2084168e-02   1.6691981e-02
   4.4088176e-02   1.7479769e-02
   4.6092184e-02   1.8266915e-02
   4.8096192e-02   1.9053417e-02
   5.0100200e-02   1.9839278e-02
   5.2104208e-02   2.0624495e-02
   5.4108216e-02   2.1409071e-02
   5.6112224e-02   2.2193003e-02
   5.8116232e-02   2.2976293e-02
   6.0120240e-02   2.3758941e-02
   6.2124248e-02   2.4540946e-02
   6.4128257e-02   2.5322308e-02
   6.6132265e-02   2.6103028e-02
   6.8136273e-02   2.6883105e-02
   7.0140281e-02   2.7662540e-02
   7.2144289e-02   2.8441332e-02
   7.4148297e-02   2.9219481e-02
   7.6152305e-02   2.9996988e-02
   7.8156313e-02   3.0773852e-02
   8.0160321e-02   3.1550074e-02
   8.2164329e-02   3.2325653e-02
   8.4168337e-02   3.3100590e-02
   8.6172345e-02   3.3874884e-02
   8.8176353e-02   3.4648536e-02
   9.0180361e-02   3.5421544e-02
   9.2184369e-02   3.6193911e-02
   9.4188377e-02   3.6965635e-02
   9.6192385e-02   3.7736716e-02
   9.8196393e-02   3.8507155e-02
   1.0020040e-01   3.9276951e-02
   1.0220441e-01   4.0046104e-02
   1.0420842e-01   4.0814615e-02
   1.0621242e-01   4.1582484e-02
   1.0821643e-01   4.2349709e-02
   1.1022044e-01   4.3116293e-02
   1.1222445e-01   4.3882233e-02
   1.1422846e-01   4.4647532e-02
   1.1623246e-01   4.5412187e-02
   1.1823647e-01   4.6176200e-02
   1.2024048e-01   4.6939571e-02
   1.2224449e-01   4.7702298e-02
   1.2424850e-01   4.8464384e-02
   1.2625251e-01   4.9225826e-02
   1.2825651e-01   4.9986627e-02
   1.3026052e-01   5.0746784e-02
   1.3226453e-01   5.1506299e-02
   1.3426854e-01   5.2265172e-02
   1.3627255e-01   5.3023402e-02
   1.3827655e-01   5.3780989e-02
   1.4028056e-01   5.4537934e-02
   1.4228457e-01   5.5294236e-02
   1.4428858e-01   5.6049895e-02
   1.4629259e-01   5.6804912e-02
   1.4829659e-01   5.7559287e-02
   1.5030060e-01   5.8313019e-02
   1.5230461e-01   5.9066108e-02
   1.5430862e-01   5.9818555e-02
   1.5631263e-01   6.0570359e-02
   1.5831663e-01   6.1321521e-02
   1.6032064e-01   6.2072040e-02
   1.6232465e-01   6.2821916e-02
   1.6432866e-01   6.3571150e-02
   1.6633267e-01   6.4319742e-02
   1.6833667e-01   6.5067690e-02
   1.7034068e-01   6.5814997e-02
   1.7234469e-01   6.6561660e-02
   1.7434870e-01   6.7307681e-02
   1.7635271e-01   6.8053060e-02
   1.7835671e-01   6.8797796e-02
   1.8036072e-01   6.9541889e-02
   1.8236473e-01   7.0285340e-02
   1.8436874e-01   7.1028148e-02
   1.8637275e-01   7.1770314e-02
   1.8837675e-01   7.2511837e-02
   1.9038076e-01   7.3252718e-02
   1.9238477e-01   7.3992956e-02
   1.9438878e-01   7.4732551e-02
   1.9639279e-01   7.5471504e-02
   1.9839679e-01   7.6209814e-02
   2.0040080e-01   7.6947482e-02
   2.0240481e-01   7.7684507e-02
   2.0440882e-01   7.8420890e-02
   2.0641283e-01   7.9156630e-02
   2.0841683e-01   7.9891727e-02
   2.1042084e-01   8.0626182e-02
   2.1242485e-01   8.1359995e-02
   2.1442886e-01   8.2093164e-02
   2.1643287e-01   8.2825691e-02
   2.1843687e-01   8.3557576e-02
   2.2044088e-01   8.4288818e-02
   2.2244489e-01   8.5019418e-02
   2.2444890e-01   8.5749375e-02
   2.2645291e-01   8.6478689e-02
   2.2845691e-01   8.7207361e-02
   2.3046092e-01   8.7935390e-02
   2.3246493e-01   8.8662776e-02
   2.3446894e-01   8.9389521e-02
   2.3647295e-01   9.0115622e-02
   2.3847695e-01   9.0841081e-02
   2.4048096e-01   9.1565897e-02
   2.4248497e-01   9.2290071e-02
   2.4448898e-01   9.3013602e-02
   2.4649299e-01   9.3736491e-02
   2.4849699e-01   9.4458737e-02
   2.5050100e-01   9.5180341e-02
   2.5250501e-01   9.5901302e-02
   2.5450902e-01   9.6621620e-02
   2.5651303e-01   9.7341296e-02
   2.5851703e-01   9.8060329e-02
   2.6052104e-01   9.8778720e-02
   2.6252505e-01   9.9496468e-02
   2.6452906e-01   1.0021357e-01
   2.6653307e-01   1.0093004e-01
   2.6853707e-01   1.0164586e-01
   2.7054108e-01   1.0236103e-01
   2.7254509e-01   1.0307557e-01
   2.7454910e-01   1.0378946e-01
   2.7655311e-01   1.0450271e-01
   2.7855711e-01   1.0521532e-01
   2.8056112e-01   1.0592729e-01
   2.8256513e-01   1.0663861e-01
   2.8456914e-01   1.0734929e-01
   2.8657315e-01   1.0805933e-01
   2.8857715e-01   1.0876872e-01
   2.9058116e-01   1.0947747e-01
   2.9258517e-01   1.1018558e-01
   2.9458918e-01   1.1089305e-01
   2.9659319e-01   1.1159987e-01
   2.9859719e-01   1.1230605e-01
   3.0060120e-01   1.1301159e-01
   3.0260521e-01   1.1371649e-01
   3.0460922e-01   1.1442075e-01
   3.0661323e-01   1.1512436e-01
   3.0861723e-01   1.1582733e-01
   3.1062124e-01   1.1652965e-01
   3.1262525e-01   1.1723134e-01
   3.1462926e-01   1.1793238e-01
   3.1663327e-01   1.1863278e-01
   3.1863727e-01   1.1933253e-01
   3.2064128e-01   1.2003165e-01
   3.2264529e-01   1.2073012e-01
   3.2464930e-01   1.2142795e-01
   3.2665331e-01   1.2212513e-01
   3.2865731e-01   1.2282168e-01
   3.3066132e-01   1.2351758e-01
   3.3266533e-01   1.2421283e-01
   3.3466934e-01   1.2490745e-01
   3.3667335e-01   1.2560142e-01
   3.3867735e-01   1.2629475e-01
   3.4068136e-01   1.2698744e-01
   3.4268537e-01   1.2767949e-01
   3.4468938e-01   1.2837089e-01
   3.4669339e-01   1.2906165e-01
   3.4869739e-01   1.2975177e-01
   3.5070140e-01   1.3044124e-01
   3.5270541e-01   1.3113008e-01
   3.5470942e-01   1.3181827e-01
   3.5671343e-01   1.3250581e-01
   3.5871743e-01   1.3319272e-01
   3.6072144e-01   1.3387898e-01
   3.6272545e-01   1.3456460e-01
   3.6472946e-01   1.3524958e-01
   3.6673347e-01   1.3593391e-01
   3.6873747e-01   1.3661760e-01
   3.7074148e-01   1.3730065e-01
   3.7274549e-01   1.3798306e-01
   3.7474950e-01   1.3866482e-01
   3.7675351e-01   1.3934595e-01
   3.7875752e-01   1.4002643e-01
   3.8076152e-01   1.4070626e-01
   3.8276553e-01   1.4138546e-01
   3.8476954e-01   1.4206401e-01
   3.8677355e-01   1.4274192e-01
   3.8877756e-01   1.4341918e-01
   3.9078156e-01   1.4409581e-01
   3.9278557e-01   1.4477179e-01
   3.9478958e-01   1.4544713e-01
   3.9679359e-01   1.4612182e-01
   3.9879760e-01   1.4679588e-01
   4.0080160e-01   1.4746929e-01
   4.0280561e-01   1.4814206e-01
   4.0480962e-01   1.4881418e-01
   4.0681363e-01   1.4948566e-01
   4.0881764e-01   1.5015651e-01
   4.1082164e-01   1.5082670e-01
   4.1282565e-01   1.5149626e-01
   4.1482966e-01   1.5216517e-01
   4.1683367e-01   1.5283344e-01
   4.1883768e-01   1.5350107e-01
   4.2084168e-01   1.5416806e-01
   4.2284569e-01   1.5483440e-01
   4.2484970e-01   1.5550010e-01
   4.2685371e-01   1.5616516e-01
   4.2885772e-01   1.5682957e-01
   4.3086172e-01   1.5749334e-01
   4.3286573e-01   1.5815647e-01
   4.3486974e-01   1.5881896e-01
   4.3687375e-01   1.5948081e-01
   4.3887776e-01   1.6014201e-01
   4.4088176e-01   1.6080257e-01
   4.4288577e-01   1.6146248e-01
   4.4488978e-01   1.6212176e-01
   4.4689379e-01   1.6278039e-01
   4.4889780e-01   1.6343838e-01
   4.5090180e-01   1.6409573e-01
   4.5290581e-01   1.6475243e-01
   4.5490982e-01   1.6540849e-01
   4.5691383e-01   1.6606391e-01
   4.5891784e-01   1.6671869e-01
   4.6092184e-01   1.6737282e-01
   4.6292585e-01   1.6802631e-01
   4.6492986e-01   1.6867916e-01
   4.6693387e-01   1.6933137e-01
   4.6893788e-01   1.6998293e-01
   4.7094188e-01   1.7063385e-01
   4.7294589e-01   1.7128413e-01
   4.7494990e-01   1.7193377e-01
   4.7695391e-01   1.7258276e-01
   4.7895792e-01   1.7323111e-01
   4.8096192e-01   1.7387882e-01
   4.8296593e-01   1.7452589e-01
   4.8496994e-01   1.7517231e-01
   4.8697395e-01   1.7581809e-01
   4.8897796e-01   1.7646323e-01
   4.9098196e-01   1.7710772e-01
   4.9298597e-01   1.7775158e-01
   4.9498998e-01   1.7839479e-01
   4.9699399e-01   1.7903735e-01
   4.9899800e-01   1.7967928e-01
   5.0100200e-01   2.1032644e+00
   5.0300601e-01   4.0200400e+00
   5.0501002e-01   5.9291022e+00
   5.0701403e-01   7.8304510e+00
   5.0901804e-01   9.7240865e+00
   5.1102204e-01   1.1610009e+01
   5.1302605e-01   1.3488217e+01
   5.1503006e-01   1.5358713e+01
   5.1703407e-01   1.7221494e+01
   5.1903808e-01   1.9076563e+01
   5.2104208e-01   2.0923918e+01
   5.2304609e-01   2.2763560e+01
   5.2505010e-01   2.4595488e+01
   5.2705411e-01   2.6419703e+01
   5.2905812e-01   2.8236205e+01
   5.3106212e-01   3.0044993e+01
   5.3306613e-01   3.1846068e+01
   5.3507014e-01   3.3639429e+01
   5.3707415e-01   3.5425078e+01
   5.3907816e-01   3.7203012e+01
   5.4108216e-01   3.8973234e+01
   5.4308617e-01   4.0735742e+01
   5.4509018e-01   4.2490536e+01
   5.4709419e-01   4.4237617e+01
   5.4909820e-01   4.5976985e+01
   5.5110220e-01   4.7708639e+01
   5.5310621e-01   4.9432581e+01
   5.5511022e-01   5.1148808e+01
   5.5711423e-01   5.2857322e+01
   5.5911824e-01   5.4558123e+01
   5.6112224e-01   5.6251211e+01
   5.6312625e-01   5.7936585e+01
   5.6513026e-01   5.9614246e+01
   5.6713427e-01   6.1284193e+01
   5.6913828e-01   6.2946427e+01
   5.7114228e-01   6.4600948e+01
   5.7314629e-01   6.6247755e+01
   5.7515030e-01   6.7886849e+01
   5.7715431e-01   6.9518229e+01
   5.7915832e-01   7.1141896e+01
   5.8116232e-01   7.2757850e+01
   5.8316633e-01   7.4366090e+01
   5.8517034e-01   7.5966617e+01
   5.8717435e-01   7.7559430e+01
   5.8917836e-01   7.9144531e+01
   5.9118236e-01   8.0721917e+01
   5.9318637e-01   8.2291591e+01
   5.9519038e-01   8.3853551e+01
   5.9719439e-01   8.5407797e+01
   5.9919840e-01   8.6954331e+01
   6.0120240e-01   8.8493150e+01
   6.0320641e-01   9.0024257e+01
   6.0521042e-01   9.1547650e+01
   6.0721443e-01   9.3063330e+01
   6.0921844e-01   9.4571296e+01
   6.1122244e-01   9.6071549e+01
   6.1322645e-01   9.7564088e+01
   6.1523046e-01   9.9048915e+01
   6.1723447e-01   1.0052603e+02
   6.1923848e-01   1.0199543e+02
   6.2124248e-01   1.0345711e+02
   6.2324649e-01   1.0491109e+02
   6.2525050e-01   1.0635734e+02
   6.2725451e-01   1.0779589e+02
   6.2925852e-01   1.0922672e+02
   6.3126253e-01   1.1064984e+02
   6.3326653e-01   1.1206525e+02
   6.3527054e-01   1.1347294e+02
   6.3727455e-01   1.1487292e+02
   6.3927856e-01   1.1626518e+02
   6.4128257e-01   1.1764974e+02
   6.4328657e-01   1.1902658e+02
   6.4529058e-01   1.2039570e+02
   6.4729459e-01   1.2175711e+02
   6.4929860e-01   1.2311081e+02
   6.5130261e-01   1.2445680e+02
   6.5330661e-01   1.2579507e+02
   6.5531062e-01   1.2712563e+02
   6.5731463e-01   1.2844847e+02
   6.5931864e-01   1.2976360e+02
   6.6132265e-01   1.3107102e+02
   6.6332665e-01   1.3237073e+02
   6.6533066e-01   1.3366272e+02
   6.6733467e-01   1.3494700e+02
   6.6933868e-01   1.3622356e+02
   6.7134269e-01   1.3749241e+02
   6.7334669e-01   1.3875355e+02
   6.7535070e-01   1.4000698e+02
   6.7735471e-01   1.4125269e+02
   6.7935872e-01   1.4249069e+02
   6.8136273e-01   1.4372097e+02
   6.8336673e-01   1.4494354e+02
   6.8537074e-01   1.4615840e+02
   6.8737475e-01   1.4736554e+02
   6.8937876e-01   1.4856497e+02
   6.9138277e-01   1.4975669e+02
   6.9338677e-01   1.5094070e+02
   6.9539078e-01   1.5211699e+02
   6.9739479e-01   1.5328556e+02
   6.9939880e-01   1.5444643e+02
   7.0140281e-01   1.5559958e+02
   7.0340681e-01   1.5674502e+02
   7.0541082e-01   1.5788274e+02
   7.0741483e-01   1.5901275e+02
   7.0941884e-01   1.6013505e+02
   7.1142285e-01   1.6124963e+02
   7.1342685e-01   1.6235650e+02
   7.1543086e-01   1.6345566e+02
   7.1743487e-01   1.6454710e+02
   7.1943888e-01   1.6563083e+02
   7.2144289e-01   1.6670685e+02
   7.2344689e-01   1.6777515e+02
   7.2545090e-01   1.6883574e+02
   7.2745491e-01   1.6988862e+02
   7.2945892e-01   1.7093378e+02
   7.3146293e-01   1.7197123e+02
   7.3346693e-01   1.7300097e+02
   7.3547094e-01   1.7402299e+02
   7.3747495e-01   1.7503730e+02
   7.3947896e-01   1.7604390e+02
   7.4148297e-01   1.7704278e+02
   7.4348697e-01   1.7803395e+02
   7.4549098e-01   1.7901741e+02
   7.4749499e-01   1.7999315e+02
   7.4949900e-01   1.8096118e+02
   7.5150301e-01   1.8192150e+02
   7.5350701e-01   1.8287410e+02
   7.5551102e-01   1.8381899e+02
   7.5751503e-01   1.8475617e+02
   7.5951904e-01   1.8568563e+02
   7.6152305e-01   1.8660738e+02
   7.6352705e-01   1.8752141e+02
   7.6553106e-01   1.8842774e+02
   7.6753507e-01   1.8932635e+02
   7.6953908e-01   1.9021724e+02
   7.7154309e-01   1.9110042e+02
   7.7354709e-01   1.9197589e+02
   7.7555110e-01   1.9284365e+02
   7.7755511e-01   1.9370369e+02
   7.7955912e-01   1.9455602e+02
   7.8156313e-01   1.9540063e+02
   7.8356713e-01   1.9623754e+02
   7.8557114e-01   1.9706672e+02
   7.8757515e-01   1.9788820e+02
   7.8957916e-01   1.9870196e+02
   7.9158317e-01   1.9950801e+02
   7.9358717e-01   2.0030635e+02
   7.9559118e-01   2.0109697e+02
   7.9759519e-01   2.0187988e+02
   7.9959920e-01   2.0265507e+02
   8.0160321e-01   2.0342255e+02
   8.0360721e-01   2.0418232e+02
   8.0561122e-01   2.0493438e+02
   8.0761523e-01   2.0567872e+02
   8.0961924e-01   2.0641534e+02
   8.1162325e-01   2.0714426e+02
   8.1362725e-01   2.0786546e+02
   8.1563126e-01   2.0857895e+02
   8.1763527e-01   2.0928472e+02
   8.1963928e-01   2.0998278e+02
   8.2164329e-01   2.1067313e+02
   8.2364729e-01   2.1135577e+02
   8.2565130e-01   2.1203069e+02
   8.2765531e-01   2.1269789e+02
   8.2965932e-01   2.1335739e+02
   8.3166333e-01   2.1400917e+02
   8.3366733e-01   2.1465324e+02
   8.3567134e-01   2.1528959e+02
   8.3767535e-01   2.1591823e+02
   8.3967936e-01   2.1653916e+02
   8.4168337e-01   2.1715237e+02
   8.4368737e-01   2.1775787e+02
   8.4569138e-01   2.1835566e+02
   8.4769539e-01   2.1894573e+02
   8.4969940e-01   2.1952810e+02
   8.5170341e-01   2.2010274e+02
   8.5370741e-01   2.2066968e+02
   8.5571142e-01   2.2122890e+02
   8.5771543e-01   2.2178040e+02
   8.5971944e-01   2.2232420e+02
   8.6172345e-01   2.2286028e+02
   8.6372745e-01   2.2338864e+02
   8.6573146e-01   2.2390930e+02
   8.6773547e-01   2.2442224e+02
   8.6973948e-01   2.2492746e+02
   8.7174349e-01   2.2542498e+02
   8.7374749e-01   2.2591478e+02
   8.7575150e-01   2.2639686e+02
   8.7775551e-01   2.2687124e+02
   8.7975952e-01   2.2733790e+02
   8.8176353e-01   2.2779684e+02
   8.8376754e-01   2.2824807e+02
   8.8577154e-01   2.2869159e+02
   8.8777555e-01   2.2912740e+02
   8.8977956e-01   2.2955549e+02
   8.9178357e-01   2.2997587e+02
   8.9378758e-01   2.3038854e+02
   8.9579158e-01   2.3079349e+02
   8.9779559e-01   2.3119073e+02
   8.9979960e-01   2.3158026e+02
   9.0180361e-01   2.3196207e+02
   9.0380762e-01   2.3233617e+02
   9.0581162e-01   2.3270255e+02
   9.0781563e-01   2.3306123e+02
   9.0981964e-01   2.3341218e+02
   9.1182365e-01   2.3375543e+02
   9.1382766e-01   2.3409096e+02
   9.1583166e-01   2.3441878e+02
   9.1783567e-01   2.3473889e+02
   9.1983968e-01   2.3505128e+02
   9.2184369e-01   2.3535596e+02
   9.2384770e-01   2.3565292e+02
   9.2585170e-01   2.3594217e+02
   9.2785571e-01   2.3622371e+02
   9.2985972e-01   2.3649754e+02
   9.3186373e-01   2.3676365e+02
   9.3386774e-01   2.3702205e+02
   9.3587174e-01   2.3727273e+02
   9.3787575e-01   2.3751570e+02
   9.3987976e-01   2.3775096e+02
   9.4188377e-01   2.3797851e+02
   9.4388778e-01   2.3819834e+02
   9.4589178e-01   2.3841046e+02
   9.4789579e-01   2.3861486e+02
   9.4989980e-01   2.3881155e+02
   9.5190381e-01   2.3900053e+02
   9.5390782e-01   2.3918179e+02
   9.5591182e-01   2.3935535e+02
   9.5791583e-01   2.3952118e+02
   9.5991984e-01   2.3967931e+02
   9.6192385e-01   2.3982972e+02
   9.6392786e-01   2.3997242e+02
   9.6593186e-01   2.4010740e+02
   9.6793587e-01   2.4023467e+02
   9.6993988e-01   2.4035423e+02
   9.7194389e-01   2.4046607e+02
   9.7394790e-01   2.4057020e+02
   9.7595190e-01   2.4066662e+02
   9.7795591e-01   2.4075532e+02
   9.7995992e-01   2.4083631e+02
   9.8196393e-01   2.4090959e+02
   9.8396794e-01   2.4097516e+02
   9.8597194e-01   2.4103301e+02
   9.8797595e-01   2.4108314e+02
   9.8997996e-01   2.4112557e+02
   9.9198397e-01   2.4116028e+02
   9.9398798e-01   2.4118727e+02
   9.9599198e-01   2.4120656e+02
   9.9799599e-01   2.4121813e+02
   1.0000000e+00   2.4122198e+02


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0128192e-04
   4.0080160e-03   1.6019213e-03
   6.0120240e-03   2.4019181e-03
   8.0160321e-03   3.2012723e-03
   1.0020040e-02   3.9999839e-03
   1.2024048e-02   4.7980530e-03
   1.4028056e-02   5.5954795e-03
   1.6032064e-02   6.3922635e-03
   1.8036072e-02   7.1884049e-03
   2.0040080e-02   7.9839037e-03
   2.2044088e-02   8.7787599e-03
   2.4048096e-02   9.5729736e-03
   2.6052104e-02   1.0366545e-02
   2.8056112e-02   1.1159473e-02
   3.0060120e-02   1.1951759e-02
   3.2064128e-02   1.2743403e-02
   3.4068136e-02   1.3534403e-02
   3.6072144e-02   1.4324762e-02
   3.8076152e-02   1.5114477e-02
   4.0080160e-02   1.5903551e-02
   4.2084168e-02   1.6691981e-02
   4.4088176e-02   1.7479769e-02
   4.6092184e-02   1.8266915e-02
   4.8096192e-02   1.9053417e-02
   5.0100200e-02   1.9839278e-02
   5.2104208e-02   2.0624495e-02
   5.4108216e-02   2.1409071e-02
   5.6112224e-02   2.2193003e-02
   5.8116232e-02   2.2976293e-02
   6.0120240e-02   2.3758941e-02
   6.2124248e-02   2.4540946e-02
   6.4128257e-02   2.5322308e-02
   6.6132265e-02   2.6103028e-02
   6.8136273e-02   2.6883105e-02
   7.0140281e-02   2.7662540e-02
   7.2144289e-02   2.8441332e-02
   7.4148297e-02   2.9219481e-02
   7.6152305e-02   2.9996988e-02
   7.8156313e-02   3.0773852e-02
   8.0160321e-02   3.1550074e-02
   8.2164329e-02   3.2325653e-02
   8.4168337e-02   3.3100590e-02
   8.6172345e-02   3.3874884e-02
   8.8176353e-02   3.4648536e-02
   9.0180361e-02   3.5421544e-02
   9.2184369e-02   3.6193911e-02
   9.4188377e-02   3.6965635e-02
   9.6192385e-02   3.7736716e-02
   9.8196393e-02   3.8507155e-02
   1.0020040e-01   3.9276951e-02
   1.0220441e-01   4.0046104e-02
   1.0420842e-01   4.0814615e-02
   1.0621242e-01   4.1582484e-02
   1.0821643e-01   4.2349709e-02
   1.1022044e-01   4.3116293e-02
   1.1222445e-01   4.3882233e-02
   1.1422846e-01   4.4647532e-02
   1.1623246e-01   4.5412187e-02
   1.1823647e-01   4.6176200e-02
   1.2024048e-01   4.6939571e-02
   1.2224449e-01   4.7702298e-02
   1.2424850e-01   4.8464384e-02
   1.2625251e-01   4.9225826e-02
   1.2825651e-01   4.9986627e-02
   1.3026052e-01   5.0746784e-02
   1.3226453e-01   5.1506299e-02
   1.3426854e-01   5.2265172e-02
   1.3627255e-01   5.3023402e-02
   1.3827655e-01   5.3780989e-02
   1.4028056e-01   5.4537934e-02
   1.4228457e-01   5.5294236e-02
   1.4428858e-01   5.6049895e-02
   1.4629259e-01   5.6804912e-02
   1.4829659e-01   5.7559287e-02
   1.5030060e-01   5.8313019e-02
   1.5230461e-01   5.9066108e-02
   1.5430862e-01   5.9818555e-02
   1.5631263e-01   6.0570359e-02
   1.5831663e-01   6.1321521e-02
   1.6032064e-01   6.2072040e-02
   1.6232465e-01   6.2821916e-02
   1.6432866e-01   6.3571150e-02
   1.6633267e-01   6.4319742e-02
   1.6833667e-01   6.5067690e-02
   1.7034068e-01   6.5814997e-02
   1.7234469e-01   6.6561660e-02
   1.7434870e-01   6.7307681e-02
   1.7635271e-01   6.8053060e-02
   1.7835671e-01   6.8797796e-02
   1.8036072e-01   6.9541889e-02
   1.8236473e-01   7.0285340e-02
   1.8436874e-01   7.1028148e-02
   1.8637275e-01   7.1770314e-02
   1.8837675e-01   7.2511837e-02
   1.9038076e-01   7.3252718e-02
   1.9238477e-01   7.3992956e-02
   1.9438878e-01   7.4732551e-02
   1.9639279e-01   7.5471504e-02
   1.9839679e-01   7.6209814e-02
   2.0040080e-01   7.6947482e-02
   2.0240481e-01   7.7684507e-02
   2.0440882e-01   7.8420890e-02
   2.0641283e-01   7.9156630e-02
   2.0841683e-01   7.9891727e-02
   2.1042084e-01   8.0626182e-02
   2.1242485e-01   8.1359995e-02
   2.1442886e-01   8.2093164e-02
   2.1643287e-01   8.2825691e-02
   2.1843687e-01   8.3557576e-02
   2.2044088e-01   8.4288818e-02
   2.2244489e-01   8.5019418e-02
   2.2444890e-01   8.5749375e-02
   2.2645291e-01   8.6478689e-02
   2.2845691e-01   8.7207361e-02
   2.3046092e-01   8.7935390e-02
   2.3246493e-01   8.8662776e-02
   2.3446894e-01   8.9389521e-02
   2.3647295e-01   9.0115622e-02
   2.3847695e-01   9.0841081e-02
   2.4048096e-01   9.1565897e-02
   2.4248497e-01   9.2290071e-02
   2.4448898e-01   9.3013602e-02
   2.4649299e-01   9.3736491e-02
   2.4849699e-01   9.4458737e-02
   2.5050100e-01   9.5180341e-02
   2.5250501e-01   9.5901302e-02
   2.5450902e-01   9.6621620e-02
   2.5651303e-01   9.7341296e-02
   2.5851703e-01   9.8060329e-02
   2.6052104e-01   9.8778720e-02
   2.6252505e-01   9.9496468e-02
   2.6452906e-01   1.0021357e-01
   2.6653307e-01   1.0093004e-01
   2.6853707e-01   1.0164586e-01
   2.7054108e-01   1.0236103e-01
   2.7254509e-01   1.0307557e-01
   2.7454910e-01   1.0378946e-01
   2.7655311e-01   1.0450271e-01
   2.7855711e-01   1.0521532e-01
   2.8056112e-01   1.0592729e-01
   2.8256513e-01   1.0663861e-01
   2.8456914e-01   1.0734929e-01
   2.8657315e-01   1.0805933e-01
   2.8857715e-01   1.0876872e-01
   2.9058116e-01   1.0947747e-01
   2.9258517e-01   1.1018558e-01
   2.9458918e-01   1.1089305e-01
   2.9659319e-01   1.1159987e-01
   2.9859719e-01   1.1230605e-01
   3.0060120e-01   1.1301159e-01
   3.0260521e-01   1.1371649e-01
   3.0460922e-01   1.1442075e-01
   3.0661323e-01   1.1512436e-01
   3.0861723e-01   1.1582733e-01
   3.1062124e-01   1.1652965e-01
   3.1262525e-01   1.1723134e-01
   3.1462926e-01   1.1793238e-01
   3.1663327e-01   1.1863278e-01
   3.1863727e-01   1.1933253e-01
   3.2064128e-01   1.2003165e-01
   3.2264529e-01   1.2073012e-01
   3.2464930e-01   1.2142795e-01
   3.2665331e-01   1.2212513e-01
   3.2865731e-01   1.2282168e-01
   3.3066132e-01   1.2351758e-01
   3.3266533e-01   1.2421283e-01
   3.3466934e-01   1.2490745e-01
   3.3667335e-01   1.2560142e-01
   3.3867735e-01   1.2629475e-01
   3.4068136e-01   1.2698744e-01
   3.4268537e-01   1.2767949e-01
   3.4468938e-01   1.2837089e-01
   3.4669339e-01   1.2906165e-01
   3.4869739e-01   1.2975177e-01
   3.5070140e-01   1.3044124e-01
   3.5270541e-01   1.3113008e-01
   3.5470942e-01   1.3181827e-01
   3.5671343e-01   1.3250581e-01
   3.5871743e-01   1.3319272e-01
   3.6072144e-01   1.3387898e-01
   3.6272545e-01   1.3456460e-01
   3.6472946e-01   1.3524958e-01
   3.6673347e-01   1.3593391e-01
   3.6873747e-01   1.3661760e-01
   3.7074148e-01   1.3730065e-01
   3.7274549e-01   1.3798306e-01
   3.7474950e-01   1.3866482e-01
   3.7675351e-01   1.3934595e-01
   3.7875752e-01   1.4002643e-01
   3.8076152e-01   1.4070626e-01
   3.8276553e-01   1.4138546e-01
   3.8476954e-01   1.4206401e-01
   3.8677355e-01   1.4274192e-01
   3.8877756e-01   1.4341918e-01
   3.9078156e-01   1.4409581e-01
   3.9278557e-01   1.4477179e-01
   3.9478958e-01   1.4544713e-01
   3.9679359e-01   1.4612182e-01
   3.9879760e-01   1.4679588e-01
   4.0080160e-01   1.4746929e-01
   4.0280561e-01   1.4814206e-01
   4.0480962e-01   1.4881418e-01
   4.0681363e-01   1.4948566e-01
   4.0881764e-01   1.5015651e-01
   4.1082164e-01   1.5082670e-01
   4.1282565e-01   1.5149626e-01
   4.1482966e-01   1.5216517e-01
   4.1683367e-01   1.5283344e-01
   4.1883768e-01   1.5350107e-01
   4.2084168e-01   1.5416806e-01
   4.2284569e-01   1.5483440e-01
   4.2484970e-01   1.5550010e-01
   4.2685371e-01   1.5616516e-01
   4.2885772e-01   1.5682957e-01
   4.3086172e-01   1.5749334e-01
   4.3286573e-01   1.5815647e-01
   4.3486974e-01   1.5881896e-01
   4.3687375e-01   1.5948081e-01
   4.3887776e-01   1.6014201e-01
   4.4088176e-01   1.6080257e-01
   4.4288577e-01   1.6146248e-01
   4.4488978e-01   1.6212176e-01
   4.4689379e-01   1.6278039e-01
   4.4889780e-01   1.6343838e-01
   4.5090180e-01   1.6409573e-01
   4.5290581e-01   1.6475243e-01
   4.5490982e-01   1.6540849e-01
   4.5691383e-01   1.6606391e-01
   4.5891784e-01   1.6671869e-01
   4.6092184e-01   1.6737282e-01
   4.6292585e-01   1.6802631e-01
   4.6492986e-01   1.6867916e-01
   4.6693387e-01   1.6933137e-01
   4.6893788e-01   1.6998293e-01
   4.7094188e-01   1.7063385e-01
   4.7294589e-01   1.7128413e-01
   4.7494990e-01   1.7193377e-01
   4.7695391e-01   1.7258276e-01
   4.7895792e-01   1.7323111e-01
   4.8096192e-01   1.7387882e-01
   4.8296593e-01   1.7452589e-01
   4.8496994e-01   1.7517231e-01
   4.8697395e-01   1.7581809e-01
   4.8897796e-01   1.7646323e-01
   4.9098196e-01   1.7710772e-01
   4.9298597e-01   1.7775158e-01
   4.9498998e-01   1.7839479e-01
   4.9699399e-01   1.7903735e-01
   4.9899800e-01   1.7967928e-01
   5.0100200e-01   1.8033955e-01
   5.0300601e-01   1.8099742e-01
   5.0501002e-01   1.8165265e-01
   5.0701403e-01   1.8230523e-01
   5.0901804e-01   1.8295516e-01
   5.1102204e-01   1.8360244e-01
   5.1302605e-01   1.8424708e-01
   5.1503006e-01   1.8488907e-01
   5.1703407e-01   1.8552841e-01
   5.1903808e-01   1.8616511e-01
   5.2104208e-01   1.8679915e-01
   5.2304609e-01   1.8743055e-01
   5.2505010e-01   1.8805931e-01
   5.2705411e-01   1.8868541e-01
   5.2905812e-01   1.8930887e-01
   5.3106212e-01   1.8992968e-01
   5.3306613e-01   1.9054784e-01
   5.3507014e-01   1.9116336e-01
   5.3707415e-01   1.9177623e-01
   5.3907816e-01   1.9238645e-01
   5.4108216e-01   1.9299402e-01
   5.4308617e-01   1.9359895e-01
   5.4509018e-01   1.9420123e-01
   5.4709419e-01   1.9480086e-01
   5.4909820e-01   1.9539784e-01
   5.5110220e-01   1.9599218e-01
   5.5310621e-01   1.9658387e-01
   5.5511022e-01   1.9717291e-01
   5.5711423e-01   1.9775930e-01
   5.5911824e-01   1.9834305e-01
   5.6112224e-01   1.9892415e-01
   5.6312625e-01   1.9950260e-01
   5.6513026e-01   2.0007841e-01
   5.6713427e-01   2.0065156e-01
   5.6913828e-01   2.0122207e-01
   5.7114228e-01   2.0178994e-01
   5.7314629e-01   2.0235515e-01
   5.7515030e-01   2.0291772e-01
   5.7715431e-01   2.0347764e-01
   5.7915832e-01   2.0403491e-01
   5.8116232e-01   2.0458954e-01
   5.8316633e-01   2.0514152e-01
   5.8517034e-01   2.0569085e-01
   5.8717435e-01   2.0623753e-01
   5.8917836e-01   2.0678157e-01
   5.9118236e-01   2.0732296e-01
   5.9318637e-01   2.0786170e-01
   5.9519038e-01   2.0839779e-01
   5.9719439e-01   2.0893124e-01
   5.9919840e-01   2.0946204e-01
   6.0120240e-01   2.0999019e-01
   6.0320641e-01   2.1051570e-01
   6.0521042e-01   2.1103856e-01
   6.0721443e-01   2.1155877e-01
   6.0921844e-01   2.1207633e-01
   6.1122244e-01   2.1259124e-01
   6.1322645e-01   2.1310351e-01
   6.1523046e-01   2.1361313e-01
   6.1723447e-01   2.1412010e-01
   6.1923848e-01   2.1462443e-01
   6.2124248e-01   2.1512611e-01
   6.2324649e-01   2.1562514e-01
   6.2525050e-01   2.1612152e-01
   6.2725451e-01   2.1661526e-01
   6.2925852e-01   2.1710635e-01
   6.3126253e-01   2.1759479e-01
   6.3326653e-01   2.1808058e-01
   6.3527054e-01   2.1856373e-01
   6.3727455e-01   2.1904423e-01
   6.3927856e-01   2.1952208e-01
   6.4128257e-01   2.1999729e-01
   6.4328657e-01   2.2046984e-01
   6.4529058e-01   2.2093975e-01
   6.4729459e-01   2.2140702e-01
   6.4929860e-01   2.2187163e-01
   6.5130261e-01   2.2233360e-01
   6.5330661e-01   2.2279292e-01
   6.5531062e-01   2.2324959e-01
   6.5731463e-01   2.2370362e-01
   6.5931864e-01   2.2415499e-01
   6.6132265e-01   2.2460373e-01
   6.6332665e-01   2.2504981e-01
   6.6533066e-01   2.2549324e-01
   6.6733467e-01   2.2593403e-01
   6.6933868e-01   2.2637217e-01
   6.7134269e-01   2.2680767e-01
   6.7334669e-01   2.2724051e-01
   6.7535070e-01   2.2767071e-01
   6.7735471e-01   2.2809827e-01
   6.7935872e-01   2.2852317e-01
   6.8136273e-01   2.2894543e-01
   6.8336673e-01   2.2936504e-01
   6.8537074e-01   2.2978200e-01
   6.8737475e-01   2.3019631e-01
   6.8937876e-01   2.3060798e-01
   6.9138277e-01   2.3101700e-01
   6.9338677e-01   2.3142337e-01
   6.9539078e-01   2.3182710e-01
   6.9739479e-01   2.3222818e-01
   6.9939880e-01   2.3262661e-01
   7.0140281e-01   2.3302239e-01
   7.0340681e-01   2.3341553e-01
   7.0541082e-01   2.3380601e-01
   7.0741483e-01   2.3419386e-01
   7.0941884e-01   2.3457905e-01
   7.1142285e-01   2.3496160e-01
   7.1342685e-01   2.3534149e-01
   7.1543086e-01   2.3571875e-01
   7.1743487e-01   2.3609335e-01
   7.1943888e-01   2.3646531e-01
   7.2144289e-01   2.3683462e-01
   7.2344689e-01   2.3720128e-01
   7.2545090e-01   2.3756529e-01
   7.2745491e-01   2.3792666e-01
   7.2945892e-01   2.3828538e-01
   7.3146293e-01   2.3864145e-01
   7.3346693e-01   2.3899488e-01
   7.3547094e-01   2.3934565e-01
   7.3747495e-01   2.3969378e-01
   7.3947896e-01   2.4003927e-01
   7.4148297e-01   2.4038210e-01
   7.4348697e-01   2.4072229e-01
   7.4549098e-01   2.4105983e-01
   7.4749499e-01   2.4139473e-01
   7.4949900e-01   2.4172697e-01
   7.5150301e-01   2.4205657e-01
   7.5350701e-01   2.4238352e-01
   7.5551102e-01   2.4270783e-01
   7.5751503e-01   2.4302948e-01
   7.5951904e-01   2.4334849e-01
   7.6152305e-01   2.4366485e-01
   7.6352705e-01   2.4397857e-01
   7.6553106e-01   2.4428963e-01
   7.6753507e-01   2.4459805e-01
   7.6953908e-01   2.4490383e-01
   7.7154309e-01   2.4520695e-01
   7.7354709e-01   2.4550743e-01
   7.7555110e-01   2.4580526e-01
   7.7755511e-01   2.4610044e-01
   7.7955912e-01   2.4639298e-01
   7.8156313e-01   2.4668287e-01
   7.8356713e-01   2.4697011e-01
   7.8557114e-01   2.4725470e-01
   7.8757515e-01   2.4753665e-01
   7.8957916e-01   2.4781594e-01
   7.9158317e-01   2.4809259e-01
   7.9358717e-01   2.4836660e-01
   7.9559118e-01   2.4863795e-01
   7.9759519e-01   2.4890666e-01
   7.9959920e-01   2.4917273e-01
   8.0160321e-01   2.4943614e-01
   8.0360721e-01   2.4969691e-01
   8.0561122e-01   2.4995503e-01
   8.0761523e-01   2.5021050e-01
   8.0961924e-01   2.5046332e-01
   8.1162325e-01   2.5071350e-01
   8.1362725e-01   2.5096103e-01
   8.1563126e-01   2.5120591e-01
   8.1763527e-01   2.5144815e-01
   8.1963928e-01   2.5168774e-01
   8.2164329e-01   2.5192468e-01
   8.2364729e-01   2.5215897e-01
   8.2565130e-01   2.5239061e-01
   8.2765531e-01   2.5261961e-01
   8.2965932e-01   2.5284596e-01
   8.3166333e-01   2.5306967e-01
   8.3366733e-01   2.5329072e-01
   8.3567134e-01   2.5350913e-01
   8.3767535e-01   2.5372489e-01
   8.3967936e-01   2.5393801e-01
   8.4168337e-01   2.5414847e-01
   8.4368737e-01   2.5435629e-01
   8.4569138e-01   2.5456147e-01
   8.4769539e-01   2.5476399e-01
   8.4969940e-01   2.5496387e-01
   8.5170341e-01   2.5516110e-01
   8.5370741e-01   2.5535568e-01
   8.5571142e-01   2.5554761e-01
   8.5771543e-01   2.5573690e-01
   8.5971944e-01   2.5592354e-01
   8.6172345e-01   2.5610753e-01
   8.6372745e-01   2.5628888e-01
   8.6573146e-01   2.5646758e-01
   8.6773547e-01   2.5664363e-01
   8.6973948e-01   2.5681703e-01
   8.7174349e-01   2.5698779e-01
   8.7374749e-01   2.5715590e-01
   8.7575150e-01   2.5732136e-01
   8.7775551e-01   2.5748417e-01
   8.7975952e-01   2.5764434e-01
   8.8176353e-01   2.5780186e-01
   8.8376754e-01   2.5795673e-01
   8.8577154e-01   2.5810895e-01
   8.8777555e-01   2.5825853e-01
   8.8977956e-01   2.5840546e-01
   8.9178357e-01   2.5854974e-01
   8.9378758e-01   2.5869138e-01
   8.9579158e-01   2.5883036e-01
   8.9779559e-01   2.5896670e-01
   8.9979960e-01   2.5910040e-01
   9.0180361e-01   2.5923144e-01
   9.0380762e-01   2.5935984e-01
   9.0581162e-01   2.5948559e-01
   9.0781563e-01   2.5960869e-01
   9.0981964e-01   2.5972915e-01
   9.1182365e-01   2.5984696e-01
   9.1382766e-01   2.5996212e-01
   9.1583166e-01   2.6007463e-01
   9.1783567e-01   2.6018450e-01
   9.1983968e-01   2.6029172e-01
   9.2184369e-01   2.6039629e-01
   9.2384770e-01   2.6049821e-01
   9.2585170e-01   2.6059749e-01
   9.2785571e-01   2.6069412e-01
   9.2985972e-01   2.6078810e-01
   9.3186373e-01   2.6087943e-01
   9.3386774e-01   2.6096812e-01
   9.3587174e-01   2.6105416e-01
   9.3787575e-01   2.6113755e-01
   9.3987976e-01   2.6121830e-01
   9.4188377e-01   2.6129640e-01
   9.4388778e-01   2.6137185e-01
   9.4589178e-01   2.6144465e-01
   9.4789579e-01   2.6151481e-01
   9.4989980e-01   2.6158231e-01
   9.5190381e-01   2.6164717e-01
   9.5390782e-01   2.6170939e-01
   9.5591182e-01   2.6176895e-01
   9.5791583e-01   2.6182587e-01
   9.5991984e-01   2.6188014e-01
   9.6192385e-01   2.6193177e-01
   9.6392786e-01   2.6198074e-01
   9.6593186e-01   2.6202707e-01
   9.6793587e-01   2.6207076e-01
   9.6993988e-01   2.6211179e-01
   9.7194389e-01   2.6215018e-01
   9.7394790e-01   2.6218592e-01
   9.7595190e-01   2.6221901e-01
   9.7795591e-01   2.6224945e-01
   9.7995992e-01   2.6227725e-01
   9.8196393e-01   2.6230240e-01
   9.8396794e-01   2.6232490e-01
   9.8597194e-01   2.6234476e-01
   9.8797595e-01   2.6236197e-01
   9.8997996e-01   2.6237653e-01
   9.9198397e-01   2.6238844e-01
   9.9398798e-01   2.6239771e-01
   9.9599198e-01   2.6240433e-01
   9.9799599e-01   2.6240830e-01
   1.0000000e+00   2.6240962e-01


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0128192e-04
   4.0080160e-03   1.6019213e-03
   6.0120240e-03   2.4019181e-03
   8.0160321e-03   3.2012723e-03
   1.0020040e-02   3.9999839e-03
   1.2024048e-02   4.7980530e-03
   1.4028056e-02   5.5954795e-03
   1.6032064e-02   6.3922635e-03
   1.8036072e-02   7.1884049e-03
   2.0040080e-02   7.9839037e-03
   2.2044088e-02   8.7787599e-03
   2.4048096e-02   9.5729736e-03
   2.6052104e-02   1.0366545e-02
   2.8056112e-02   1.1159473e-02
   3.0060120e-02   1.1951759e-02
   3.2064128e-02   1.2743403e-02
   3.4068136e-02   1.3534403e-02
   3.6072144e-02   1.4324762e-02
   3.8076152e-02   1.5114477e-02
   4.0080160e-02   1.5903551e-02
   4.2084168e-02   1.6691981e-02
   4.4088176e-02   1.7479769e-02
   4.6092184e-02   1.8266915e-02
   4.8096192e-02   1.9053417e-02
   5.0100200e-02   1.9839278e-02
   5.2104208e-02   2.0624495e-02
   5.4108216e-02   2.1409071e-02
   5.6112224e-02   2.2193003e-02
   5.8116232e-02   2.2976293e-02
   6.0120240e-02   2.3758941e-02
   6.2124248e-02   2.4540946e-02
   6.4128257e-02   2.5322308e-02
   6.6132265e-02   2.6103028e-02
   6.8136273e-02   2.6883105e-02
   7.0140281e-02   2.7662540e-02
   7.2144289e-02   2.8441332e-02
   7.4148297e-02   2.9219481e-02
   7.6152305e-02   2.9996988e-02
   7.8156313e-02   3.0773852e-02
   8.0160321e-02   3.1550074e-02
   8.2164329e-02   3.2325653e-02
   8.4168337e-02   3.3100590e-02
   8.6172345e-02   3.3874884e-02
   8.8176353e-02   3.4648536e-02
   9.0180361e-02   3.5421544e-02
   9.2184369e-02   3.6193911e-02
   9.4188377e-02   3.6965635e-02
   9.6192385e-02   3.7736716e-02
   9.8196393e-02   3.8507155e-02
   1.0020040e-01   3.9276951e-02
   1.0220441e-01   4.0046104e-02
   1.0420842e-01   4.0814615e-02
   1.0621242e-01   4.1582484e-02
   1.0821643e-01   4.2349709e-02
   1.1022044e-01   4.3116293e-02
   1.1222445e-01   4.3882233e-02
   1.1422846e-01   4.4647532e-02
   1.1623246e-01   4.5412187e-02
   1.1823647e-01   4.6176200e-02
   1.2024048e-01   4.6939571e-02
   1.2224449e-01   4.7702298e-02
   1.2424850e-01   4.8464384e-02
   1.2625251e-01   4.9225826e-02
   1.2825651e-01   4.9986627e-02
   1.3026052e-01   5.0746784e-02
   1.3226453e-01   5.1506299e-02
   1.3426854e-01   5.2265172e-02
   1.3627255e-01   5.3023402e-02
   1.3827655e-01   5.3780989e-02
   1.4028056e-01   5.4537934e-02
   1.4228457e-01   5.5294236e-02
   1.4428858e-01   5.6049895e-02
   1.4629259e-01   5.6804912e-02
   1.4829659e-01   5.7559287e-02
   1.5030060e-01   5.8313019e-02
   1.5230461e-01   5.9066108e-02
   1.5430862e-01   5.9818555e-02
   1.5631263e-01   6.0570359e-02
   1.5831663e-01   6.1321521e-02
   1.6032064e-01   6.2072040e-02
   1.6232465e-01   6.2821916e-02
   1.6432866e-01   6.3571150e-02
   1.6633267e-01   6.4319742e-02
   1.6833667e-01   6.5067690e-02
   1.7034068e-01   6.5814997e-02
   1.7234469e-01   6.6561660e-02
   1.7434870e-01   6.7307681e-02
   1.7635271e-01   6.8053060e-02
   1.7835671e-01   6.8797796e-02
   1.8036072e-01   6.9541889e-02
   1.8236473e-01   7.0285340e-02
   1.8436874e-01   7.1028148e-02
   1.8637275e-01   7.1770314e-02
   1.8837675e-01   7.2511837e-02
   1.9038076e-01   7.3252718e-02
   1.9238477e-01   7.3992956e-02
   1.9438878e-01   7.4732551e-02
   1.9639279e-01   7.5471504e-02
   1.9839679e-01   7.6209814e-02
   2.0040080e-01   7.6947482e-02
   2.0240481e-01   7.7684507e-02
   2.0440882e-01   7.8420890e-02
   2.0641283e-01   7.9156630e-02
   2.0841683e-01   7.9891727e-02
   2.1042084e-01   8.0626182e-02
   2.1242485e-01   8.1359995e-02
   2.1442886e-01   8.2093164e-02
   2.1643287e-01   8.2825691e-02
   2.1843687e-01   8.3557576e-02
   2.2044088e-01   8.4288818e-02
   2.2244489e-01   8.5019418e-02
   2.2444890e-01   8.5749375e-02
   2.2645291e-01   8.6478689e-02
   2.2845691e-01   8.7207361e-02
   2.3046092e-01   8.7935390e-02
   2.3246493e-01   8.8662776e-02
   2.3446894e-01   8.9389521e-02
   2.3647295e-01   9.0115622e-02
   2.3847695e-01   9.0841081e-02
   2.4048096e-01   9.1565897e-02
   2.4248497e-01   9.2290071e-02
   2.4448898e-01   9.3013602e-02
   2.4649299e-01   9.3736491e-02
   2.4849699e-01   9.4458737e-02
   2.5050100e-01   9.5180341e-02
   2.5250501e-01   9.5901302e-02
   2.5450902e-01   9.6621620e-02
   2.5651303e-01   9.7341296e-02
   2.5851703e-01   9.8060329e-02
   2.6052104e-01   9.8778720e-02
   2.6252505e-01   9.9496468e-02
   2.6452906e-01   1.0021357e-01
   2.6653307e-01   1.0093004e-01
   2.6853707e-01   1.0164586e-01
   2.7054108e-01   1.0236103e-01
   2.7254509e-01   1.0307557e-01
   2.7454910e-01   1.0378946e-01
   2.7655311e-01   1.0450271e-01
   2.7855711e-01   1.0521532e-01
   2.8056112e-01   1.0592729e-01
   2.8256513e-01   1.0663861e-01
   2.8456914e-01   1.0734929e-01
   2.8657315e-01   1.0805933e-01
   2.8857715e-01   1.0876872e-01
   2.9058116e-01   1.0947747e-01
   2.9258517e-01   1.1018558e-01
   2.9458918e-01   1.1089305e-01
   2.9659319e-01   1.1159987e-01
   2.9859719e-01   1.1230605e-01
   3.0060120e-01   1.1301159e-01
   3.0260521e-01   1.1371649e-01
   3.0460922e-01   1.1442075e-01
   3.0661323e-01   1.1512436e-01
   3.0861723e-01   1.1582733e-01
   3.1062124e-01   1.1652965e-01
   3.1262525e-01   1.1723134e-01
   3.1462926e-01   1.1793238e-01
   3.1663327e-01   1.1863278e-01
   3.1863727e-01   1.1933253e-01
   3.2064128e-01   1.2003165e-01
   3.2264529e-01   1.2073012e-01
   3.2464930e-01   1.2142795e-01
   3.2665331e-01   1.2212513e-01
   3.2865731e-01   1.2282168e-01
   3.3066132e-01   1.2351758e-01
   3.3266533e-01   1.2421283e-01
   3.3466934e-01   1.2490745e-01
   3.3667335e-01   1.2560142e-01
   3.3867735e-01   1.2629475e-01
   3.4068136e-01   1.2698744e-01
   3.4268537e-01   1.2767949e-01
   3.4468938e-01   1.2837089e-01
   3.4669339e-01   1.2906165e-01
   3.4869739e-01   1.2975177e-01
   3.5070140e-01   1.3044124e-01
   3.5270541e-01   1.3113008e-01
   3.5470942e-01   1.3181827e-01
   3.5671343e-01   1.3250581e-01
   3.5871743e-01   1.3319272e-01
   3.6072144e-01   1.3387898e-01
   3.6272545e-01   1.3456460e-01
   3.6472946e-01   1.3524958e-01
   3.6673347e-01   1.3593391e-01
   3.6873747e-01   1.3661760e-01
   3.7074148e-01   1.3730065e-01
   3.7274549e-01   1.3798306e-01
   3.7474950e-01   1.3866482e-01
   3.7675351e-01   1.3934595e-01
   3.7875752e-01   1.4002643e-01
   3.8076152e-01   1.4070626e-01
   3.8276553e-01   1.4138546e-01
   3.8476954e-01   1.4206401e-01
   3.8677355e-01   1.4274192e-01
   3.8877756e-01   1.4341918e-01
   3.9078156e-01   1.4409581e-01
   3.9278557e-01   1.4477179e-01
   3.9478958e-01   1.4544713e-01
   3.9679359e-01   1.4612182e-01
   3.9879760e-01   1.4679588e-01
   4.0080160e-01   1.4746929e-01
   4.0280561e-01   1.4814206e-01
   4.0480962e-01   1.4881418e-01
   4.0681363e-01   1.4948566e-01
   4.0881764e-01   1.5015651e-01
   4.1082164e-01   1.5082670e-01
   4.1282565e-01   1.5149626e-01
   4.1482966e-01   1.5216517e-01
   4.1683367e-01   1.5283344e-01
   4.1883768e-01   1.5350107e-01
   4.2084168e-01   1.5416806e-01
   4.2284569e-01   1.5483440e-01
   4.2484970e-01   1.5550010e-01
   4.2685371e-01   1.5616516e-01
   4.2885772e-01   1.5682957e-01
   4.3086172e-01   1.5749334e-01
   4.3286573e-01   1.5815647e-01
   4.3486974e-01   1.5881896e-01
   4.3687375e-01   1.5948081e-01
   4.3887776e-01   1.6014201e-01
   4.4088176e-01   1.6080257e-01
   4.4288577e-01   1.6146248e-01
   4.4488978e-01   1.6212176e-01
   4.4689379e-01   1.6278039e-01
   4.4889780e-01   1.6343838e-01
   4.5090180e-01   1.6409573e-01
   4.5290581e-01   1.6475243e-01
   4.5490982e-01   1.6540849e-01
   4.5691383e-01   1.6606391e-01
   4.5891784e-01   1.6671869e-01
   4.6092184e-01   1.6737282e-01
   4.6292585e-01   1.6802631e-01
   4.6492986e-01   1.6867916e-01
   4.6693387e-01   1.6933137e-01
   4.6893788e-01   1.6998293e-01
   4.7094188e-01   1.7063385e-01
   4.7294589e-01   1.7128413e-01
   4.7494990e-01   1.7193377e-01
   4.7695391e-01   1.7258276e-01
   4.7895792e-01   1.7323111e-01
   4.8096192e-01   1.7387882e-01
   4.8296593e-01   1.7452589e-01
   4.8496994e-01   1.7517231e-01
   4.8697395e-01   1.7581809e-01
   4.8897796e-01   1.7646323e-01
   4.9098196e-01   1.7710772e-01
   4.9298597e-01   1.7775158e-01
   4.9498998e-01   1.7839479e-01
   4.9699399e-01   1.7903735e-01
   4.9899800e-01   1.7967928e-01
   5.0100200e-01   1.8051261e-01
   5.0300601e-01   1.8134294e-01
   5.0501002e-01   1.8216993e-01
   5.0701403e-01   1.8299357e-01
   5.0901804e-01   1.8381387e-01
   5.1102204e-01   1.8463083e-01
   5.1302605e-01   1.8544445e-01
   5.1503006e-01   1.8625473e-01
   5.1703407e-01   1.8706166e-01
   5.1903808e-01   1.8786526e-01
   5.2104208e-01   1.8866551e-01
   5.2304609e-01   1.8946243e-01
   5.2505010e-01   1.9025600e-01
   5.2705411e-01   1.9104623e-01
   5.2905812e-01   1.9183312e-01
   5.3106212e-01   1.9261666e-01
   5.3306613e-01   1.9339687e-01
   5.3507014e-01   1.9417373e-01
   5.3707415e-01   1.9494726e-01
   5.3907816e-01   1.9571744e-01
   5.4108216e-01   1.9648428e-01
   5.4308617e-01   1.9724778e-01
   5.4509018e-01   1.9800793e-01
   5.4709419e-01   1.9876475e-01
   5.4909820e-01   1.9951822e-01
   5.5110220e-01   2.0026836e-01
   5.5310621e-01   2.0101515e-01
   5.5511022e-01   2.0175860e-01
   5.5711423e-01   2.0249871e-01
   5.5911824e-01   2.0323548e-01
   5.6112224e-01   2.0396891e-01
   5.6312625e-01   2.0469899e-01
   5.6513026e-01   2.0542574e-01
   5.6713427e-01   2.0614914e-01
   5.6913828e-01   2.0686920e-01
   5.7114228e-01   2.0758592e-01
   5.7314629e-01   2.0829930e-01
   5.7515030e-01   2.0900934e-01
   5.7715431e-01   2.0971603e-01
   5.7915832e-01   2.1041939e-01
   5.8116232e-01   2.1111940e-01
   5.8316633e-01   2.1181607e-01
   5.8517034e-01   2.1250940e-01
   5.8717435e-01   2.1319939e-01
   5.8917836e-01   2.1388604e-01
   5.9118236e-01   2.1456935e-01
   5.9318637e-01   2.1524931e-01
   5.9519038e-01   2.1592593e-01
   5.9719439e-01   2.1659922e-01
   5.9919840e-01   2.1726916e-01
   6.0120240e-01   2.1793576e-01
   6.0320641e-01   2.1859902e-01
   6.0521042e-01   2.1925893e-01
   6.0721443e-01   2.1991551e-01
   6.0921844e-01   2.2056874e-01
   6.1122244e-01   2.2121864e-01
   6.1322645e-01   2.2186519e-01
   6.1523046e-01   2.2250840e-01
   6.1723447e-01   2.2314827e-01
   6.1923848e-01   2.2378479e-01
   6.2124248e-01   2.2441798e-01
   6.2324649e-01   2.2504783e-01
   6.2525050e-01   2.2567433e-01
   6.2725451e-01   2.2629749e-01
   6.2925852e-01   2.2691731e-01
   6.3126253e-01   2.2753379e-01
   6.3326653e-01   2.2814693e-01
   6.3527054e-01   2.2875673e-01
   6.3727455e-01   2.2936318e-01
   6.3927856e-01   2.2996630e-01
   6.4128257e-01   2.3056607e-01
   6.4328657e-01   2.3116250e-01
   6.4529058e-01   2.3175559e-01
   6.4729459e-01   2.3234534e-01
   6.4929860e-01   2.3293175e-01
   6.5130261e-01   2.3351481e-01
   6.5330661e-01   2.3409454e-01
   6.5531062e-01   2.3467092e-01
   6.5731463e-01   2.3524396e-01
   6.5931864e-01   2.3581366e-01
   6.6132265e-01   2.3638002e-01
   6.6332665e-01   2.3694304e-01
   6.6533066e-01   2.3750271e-01
   6.6733467e-01   2.3805905e-01
   6.6933868e-01   2.3861204e-01
   6.7134269e-01   2.3916170e-01
   6.7334669e-01   2.3970801e-01
   6.7535070e-01   2.4025098e-01
   6.7735471e-01   2.4079061e-01
   6.7935872e-01   2.4132689e-01
   6.8136273e-01   2.4185984e-01
   6.8336673e-01   2.4238944e-01
   6.8537074e-01   2.4291571e-01
   6.8737475e-01   2.4343863e-01
   6.8937876e-01   2.4395821e-01
   6.9138277e-01   2.4447445e-01
   6.9338677e-01   2.4498734e-01
   6.9539078e-01   2.4549690e-01
   6.9739479e-01   2.4600311e-01
   6.9939880e-01   2.4650599e-01
   7.0140281e-01   2.4700552e-01
   7.0340681e-01   2.4750171e-01
   7.0541082e-01   2.4799456e-01
   7.0741483e-01   2.4848407e-01
   7.0941884e-01   2.4897024e-01
   7.1142285e-01   2.4945306e-01
   7.1342685e-01   2.4993254e-01
   7.1543086e-01   2.5040869e-01
   7.1743487e-01   2.5088149e-01
   7.1943888e-01   2.5135095e-01
   7.2144289e-01   2.5181707e-01
   7.2344689e-01   2.5227984e-01
   7.2545090e-01   2.5273928e-01
   7.2745491e-01   2.5319537e-01
   7.2945892e-01   2.5364813e-01
   7.3146293e-01   2.5409754e-01
   7.3346693e-01   2.5454361e-01
   7.3547094e-01   2.5498634e-01
   7.3747495e-01   2.5542573e-01
   7.3947896e-01   2.5586177e-01
   7.4148297e-01   2.5629448e-01
   7.4348697e-01   2.5672384e-01
   7.4549098e-01   2.5714986e-01
   7.4749499e-01   2.5757255e-01
   7.4949900e-01   2.5799189e-01
   7.5150301e-01   2.5840788e-01
   7.5350701e-01   2.5882054e-01
   7.5551102e-01   2.5922986e-01
   7.5751503e-01   2.5963583e-01
   7.5951904e-01   2.6003846e-01
   7.6152305e-01   2.6043776e-01
   7.6352705e-01   2.6083371e-01
   7.6553106e-01   2.6122631e-01
   7.6753507e-01   2.6161558e-01
   7.6953908e-01   2.6200151e-01
   7.7154309e-01   2.6238409e-01
   7.7354709e-01   2.6276334e-01
   7.7555110e-01   2.6313924e-01
   7.7755511e-01   2.6351180e-01
   7.7955912e-01   2.6388102e-01
   7.8156313e-01   2.6424690e-01
   7.8356713e-01   2.6460943e-01
   7.8557114e-01   2.6496863e-01
   7.8757515e-01   2.6532448e-01
   7.8957916e-01   2.6567700e-01
   7.9158317e-01   2.6602617e-01
   7.9358717e-01   2.6637200e-01
   7.9559118e-01   2.6671449e-01
   7.9759519e-01   2.6705363e-01
   7.9959920e-01   2.6738944e-01
   8.0160321e-01   2.6772190e-01
   8.0360721e-01   2.6805103e-01
   8.0561122e-01   2.6837681e-01
   8.0761523e-01   2.6869925e-01
   8.0961924e-01   2.6901835e-01
   8.1162325e-01   2.6933411e-01
   8.1362725e-01   2.6964652e-01
   8.1563126e-01   2.6995560e-01
   8.1763527e-01   2.7026133e-01
   8.1963928e-01   2.7056372e-01
   8.2164329e-01   2.7086277e-01
   8.2364729e-01   2.7115848e-01
   8.2565130e-01   2.7145085e-01
   8.2765531e-01   2.7173988e-01
   8.2965932e-01   2.7202556e-01
   8.3166333e-01   2.7230791e-01
   8.3366733e-01   2.7258691e-01
   8.3567134e-01   2.7286257e-01
   8.3767535e-01   2.7313489e-01
   8.3967936e-01   2.7340387e-01
   8.4168337e-01   2.7366951e-01
   8.4368737e-01   2.7393181e-01
   8.4569138e-01   2.7419076e-01
   8.4769539e-01   2.7444637e-01
   8.4969940e-01   2.7469865e-01
   8.5170341e-01   2.7494758e-01
   8.5370741e-01   2.7519317e-01
   8.5571142e-01   2.7543541e-01
   8.5771543e-01   2.7567432e-01
   8.5971944e-01   2.7590989e-01
   8.6172345e-01   2.7614211e-01
   8.6372745e-01   2.7637099e-01
   8.6573146e-01   2.7659653e-01
   8.6773547e-01   2.7681873e-01
   8.6973948e-01   2.7703759e-01
   8.7174349e-01   2.7725311e-01
   8.7374749e-01   2.7746529e-01
   8.7575150e-01   2.7767412e-01
   8.7775551e-01   2.7787961e-01
   8.7975952e-01   2.7808176e-01
   8.8176353e-01   2.7828058e-01
   8.8376754e-01   2.7847604e-01
   8.8577154e-01   2.7866817e-01
   8.8777555e-01   2.7885696e-01
   8.8977956e-01   2.7904240e-01
   8.9178357e-01   2.7922451e-01
   8.9378758e-01   2.7940327e-01
   8.9579158e-01   2.7957869e-01
   8.9779559e-01   2.7975077e-01
   8.9979960e-01   2.7991951e-01
   9.0180361e-01   2.8008491e-01
   9.0380762e-01   2.8024696e-01
   9.0581162e-01   2.8040568e-01
   9.0781563e-01   2.8056105e-01
   9.0981964e-01   2.8071308e-01
   9.1182365e-01   2.8086177e-01
   9.1382766e-01   2.8100712e-01
   9.1583166e-01   2.8114913e-01
   9.1783567e-01   2.8128779e-01
   9.1983968e-01   2.8142312e-01
   9.2184369e-01   2.8155510e-01
   9.2384770e-01   2.8168374e-01
   9.2585170e-01   2.8180904e-01
   9.2785571e-01   2.8193100e-01
   9.2985972e-01   2.8204962e-01
   9.3186373e-01   2.8216490e-01
   9.3386774e-01   2.8227683e-01
   9.3587174e-01   2.8238543e-01
   9.3787575e-01   2.8249068e-01
   9.3987976e-01   2.8259259e-01
   9.4188377e-01   2.8269116e-01
   9.4388778e-01   2.8278639e-01
   9.4589178e-01   2.8287828e-01
   9.4789579e-01   2.8296682e-01
   9.4989980e-01   2.8305203e-01
   9.5190381e-01   2.8313389e-01
   9.5390782e-01   2.8321241e-01
   9.5591182e-01   2.8328759e-01
   9.5791583e-01   2.8335943e-01
   9.5991984e-01   2.8342793e-01
   9.6192385e-01   2.8349308e-01
   9.6392786e-01   2.8355490e-01
   9.6593186e-01   2.8361337e-01
   9.6793587e-01   2.8366851e-01
   9.6993988e-01   2.8372030e-01
   9.7194389e-01   2.8376875e-01
   9.7394790e-01   2.8381385e-01
   9.7595190e-01   2.8385562e-01
   9.7795591e-01   2.8389405e-01
   9.7995992e-01   2.8392913e-01
   9.8196393e-01   2.8396087e-01
   9.8396794e-01   2.8398928e-01
   9.8597194e-01   2.8401434e-01
   9.8797595e-01   2.8403605e-01
   9.8997996e-01   2.8405443e-01
   9.9198397e-01   2.8406947e-01
   9.9398798e-01   2.8408116e-01
   9.9599198e-01   2.8408952e-01
   9.9799599e-01   2.8409453e-01
   1.0000000e+00   2.8409620e-01


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0128192e-04
   4.0080160e-03   1.6019213e-03
   6.0120240e-03   2.4019181e-03
   8.0160321e-03   3.2012723e-03
   1.0020040e-02   3.9999839e-03
   1.2024048e-02   4.7980530e-03
   1.4028056e-02   5.5954795e-03
   1.6032064e-02   6.3922635e-03
   1.8036072e-02   7.1884049e-03
   2.0040080e-02   7.9839037e-03
   2.2044088e-02   8.7787599e-03
   2.4048096e-02   9.5729736e-03
   2.6052104e-02   1.0366545e-02
   2.8056112e-02   1.1159473e-02
   3.0060120e-02   1.1951759e-02
   3.2064128e-02   1.2743403e-02
   3.4068136e-02   1.3534403e-02
   3.6072144e-02   1.4324762e-02
   3.8076152e-02   1.5114477e-02
   4.0080160e-02   1.5903551e-02
   4.2084168e-02   1.6691981e-02
   4.4088176e-02   1.7479769e-02
   4.6092184e-02   1.8266915e-02
   4.8096192e-02   1.9053417e-02
   5.0100200e-02   1.9839278e-02
   5.2104208e-02   2.0624495e-02
   5.4108216e-02   2.1409071e-02
   5.6112224e-02   2.2193003e-02
   5.8116232e-02   2.2976293e-02
   6.0120240e-02   2.3758941e-02
   6.2124248e-02   2.4540946e-02
   6.4128257e-02   2.5322308e-02
   6.6132265e-02   2.6103028e-02
   6.8136273e-02   2.6883105e-02
   7.0140281e-02   2.7662540e-02
   7.2144289e-02   2.8441332e-02
   7.4148297e-02   2.9219481e-02
   7.6152305e-02   2.9996988e-02
   7.8156313e-02   3.0773852e-02
   8.0160321e-02   3.1550074e-02
   8.2164329e-02   3.2325653e-02
   8.4168337e-02   3.3100590e-02
   8.6172345e-02   3.3874884e-02
   8.8176353e-02   3.4648536e-02
   9.0180361e-02   3.5421544e-02
   9.2184369e-02   3.6193911e-02
   9.4188377e-02   3.6965635e-02
   9.6192385e-02   3.7736716e-02
   9.8196393e-02   3.8507155e-02
   1.0020040e-01   3.9276951e-02
   1.0220441e-01   4.0046104e-02
   1.0420842e-01   4.0814615e-02
   1.0621242e-01   4.1582484e-02
   1.0821643e-01   4.2349709e-02
   1.1022044e-01   4.3116293e-02
   1.1222445e-01   4.3882233e-02
   1.1422846e-01   4.4647532e-02
   1.1623246e-01   4.5412187e-02
   1.1823647e-01   4.6176200e-02
   1.2024048e-01   4.6939571e-02
   1.2224449e-01   4.7702298e-02
   1.2424850e-01   4.8464384e-02
   1.2625251e-01   4.9225826e-02
   1.2825651e-01   4.9986627e-02
   1.3026052e-01   5.0746784e-02
   1.3226453e-01   5.1506299e-02
   1.3426854e-01   5.2265172e-02
   1.3627255e-01   5.3023402e-02
   1.3827655e-01   5.3780989e-02
   1.4028056e-01   5.4537934e-02
   1.4228457e-01   5.5294236e-02
   1.4428858e-01   5.6049895e-02
   1.4629259e-01   5.6804912e-02
   1.4829659e-01   5.7559287e-02
   1.5030060e-01   5.8313019e-02
   1.5230461e-01   5.9066108e-02
   1.5430862e-01   5.9818555e-02
   1.5631263e-01   6.0570359e-02
   1.5831663e-01   6.1321521e-02
   1.6032064e-01   6.2072040e-02
   1.6232465e-01   6.2821916e-02
   1.6432866e-01   6.3571150e-02
   1.6633267e-01   6.4319742e-02
   1.6833667e-01   6.5067690e-02
   1.7034068e-01   6.5814997e-02
   1.7234469e-01   6.6561660e-02
   1.7434870e-01   6.7307681e-02
   1.7635271e-01   6.8053060e-02
   1.7835671e-01   6.8797796e-02
   1.8036072e-01   6.9541889e-02
   1.8236473e-01   7.0285340e-02
   1.8436874e-01   7.1028148e-02
   1.8637275e-01   7.1770314e-02
   1.8837675e-01   7.2511837e-02
   1.9038076e-01   7.3252718e-02
   1.9238477e-01   7.3992956e-02
   1.9438878e-01   7.4732551e-02
   1.9639279e-01   7.5471504e-02
   1.9839679e-01   7.6209814e-02
   2.0040080e-01   7.6947482e-02
   2.0240481e-01   7.7684507e-02
   2.0440882e-01   7.8420890e-02
   2.0641283e-01   7.9156630e-02
   2.0841683e-01   7.9891727e-02
   2.1042084e-01   8.0626182e-02
   2.1242485e-01   8.1359995e-02
   2.1442886e-01   8.2093164e-02
   2.1643287e-01   8.2825691e-02
   2.1843687e-01   8.3557576e-02
   2.2044088e-01   8.4288818e-02
   2.2244489e-01   8.5019418e-02
   2.2444890e-01   8.5749375e-02
   2.2645291e-01   8.6478689e-02
   2.2845691e-01   8.7207361e-02
   2.3046092e-01   8.7935390e-02
   2.3246493e-01   8.8662776e-02
   2.3446894e-01   8.9389521e-02
   2.3647295e-01   9.0115622e-02
   2.3847695e-01   9.0841081e-02
   2.4048096e-01   9.1565897e-02
   2.4248497e-01   9.2290071e-02
   2.4448898e-01   9.3013602e-02
   2.4649299e-01   9.3736491e-02
   2.4849699e-01   9.4458737e-02
   2.5050100e-01   9.5180341e-02
   2.5250501e-01   9.5901302e-02
   2.5450902e-01   9.6621620e-02
   2.5651303e-01   9.7341296e-02
   2.5851703e-01   9.8060329e-02
   2.6052104e-01   9.8778720e-02
   2.6252505e-01   9.9496468e-02
   2.6452906e-01   1.0021357e-01
   2.6653307e-01   1.0093004e-01
   2.6853707e-01   1.0164586e-01
   2.7054108e-01   1.0236103e-01
   2.7254509e-01   1.0307557e-01
   2.7454910e-01   1.0378946e-01
   2.7655311e-01   1.0450271e-01
   2.7855711e-01   1.0521532e-01
   2.8056112e-01   1.0592729e-01
   2.8256513e-01   1.0663861e-01
   2.8456914e-01   1.0734929e-01
   2.8657315e-01   1.0805933e-01
   2.8857715e-01   1.0876872e-01
   2.9058116e-01   1.0947747e-01
   2.9258517e-01   1.1018558e-01
   2.9458918e-01   1.1089305e-01
   2.9659319e-01   1.1159987e-01
   2.9859719e-01   1.1230605e-01
   3.0060120e-01   1.1301159e-01
   3.0260521e-01   1.1371649e-01
   3.0460922e-01   1.1442075e-01
   3.0661323e-01   1.1512436e-01
   3.0861723e-01   1.1582733e-01
   3.1062124e-01   1.1652965e-01
   3.1262525e-01   1.1723134e-01
   3.1462926e-01   1.1793238e-01
   3.1663327e-01   1.1863278e-01
   3.1863727e-01   1.1933253e-01
   3.2064128e-01   1.2003165e-01
   3.2264529e-01   1.2073012e-01
   3.2464930e-01   1.2142795e-01
   3.2665331e-01   1.2212513e-01
   3.2865731e-01   1.2282168e-01
   3.3066132e-01   1.2351758e-01
   3.3266533e-01   1.2421283e-01
   3.3466934e-01   1.2490745e-01
   3.3667335e-01   1.2560142e-01
   3.3867735e-01   1.2629475e-01
   3.4068136e-01   1.2698744e-01
   3.4268537e-01   1.2767949e-01
   3.4468938e-01   1.2837089e-01
   3.4669339e-01   1.2906165e-01
   3.4869739e-01   1.2975177e-01
   3.5070140e-01   1.3044124e-01
   3.5270541e-01   1.3113008e-01
   3.5470942e-01   1.3181827e-01
   3.5671343e-01   1.3250581e-01
   3.5871743e-01   1.3319272e-01
   3.6072144e-01   1.3387898e-01
   3.6272545e-01   1.3456460e-01
   3.6472946e-01   1.3524958e-01
   3.6673347e-01   1.3593391e-01
   3.6873747e-01   1.3661760e-01
   3.7074148e-01   1.3730065e-01
   3.7274549e-01   1.3798306e-01
   3.7474950e-01   1.3866482e-01
   3.7675351e-01   1.3934595e-01
   3.7875752e-01   1.4002643e-01
   3.8076152e-01   1.4070626e-01
   3.8276553e-01   1.4138546e-01
   3.8476954e-01   1.4206401e-01
   3.8677355e-01   1.4274192e-01
   3.8877756e-01   1.4341918e-01
   3.9078156e-01   1.4409581e-01
   3.9278557e-01   1.4477179e-01
   3.9478958e-01   1.4544713e-01
   3.9679359e-01   1.4612182e-01
   3.9879760e-01   1.4679588e-01
   4.0080160e-01   1.4746929e-01
   4.0280561e-01   1.4814206e-01
   4.0480962e-01   1.4881418e-01
   4.0681363e-01   1.4948566e-01
   4.0881764e-01   1.5015651e-01
   4.1082164e-01   1.5082670e-01
   4.1282565e-01   1.5149626e-01
   4.1482966e-01   1.5216517e-01
   4.1683367e-01   1.5283344e-01
   4.1883768e-01   1.5350107e-01
   4.2084168e-01   1.5416806e-01
   4.2284569e-01   1.5483440e-01
   4.2484970e-01   1.5550010e-01
   4.2685371e-01   1.5616516e-01
   4.2885772e-01   1.5682957e-01
   4.3086172e-01   1.5749334e-01
   4.3286573e-01   1.5815647e-01
   4.3486974e-01   1.5881896e-01
   4.3687375e-01   1.5948081e-01
   4.3887776e-01   1.6014201e-01
   4.4088176e-01   1.6080257e-01
   4.4288577e-01   1.6146248e-01
   4.4488978e-01   1.6212176e-01
   4.4689379e-01   1.6278039e-01
   4.4889780e-01   1.6343838e-01
   4.5090180e-01   1.6409573e-01
   4.5290581e-01   1.6475243e-01
   4.5490982e-01   1.6540849e-01
   4.5691383e-01   1.6606391e-01
   4.5891784e-01   1.6671869e-01
   4.6092184e-01   1.6737282e-01
   4.6292585e-01   1.6802631e-01
   4.6492986e-01   1.6867916e-01
   4.6693387e-01   1.6933137e-01
   4.6893788e-01   1.6998293e-01
   4.7094188e-01   1.7063385e-01
   4.7294589e-01   1.7128413e-01
   4.7494990e-01   1.7193377e-01
   4.7695391e-01   1.7258276e-01
   4.7895792e-01   1.7323111e-01
   4.8096192e-01   1.7387882e-01
   4.8296593e-01   1.7452589e-01
   4.8496994e-01   1.7517231e-01
   4.8697395e-01   1.7581809e-01
   4.8897796e-01   1.7646323e-01
   4.9098196e-01   1.7710772e-01
   4.9298597e-01   1.7775158e-01
   4.9498998e-01   1.7839479e-01
   4.9699399e-01   1.7903735e-01
   4.9899800e-01   1.7967928e-01
   5.0100200e-01   1.8224326e-01
   5.0300601e-01   1.8479811e-01
   5.0501002e-01   1.8734268e-01
   5.0701403e-01   1.8987697e-01
   5.0901804e-01   1.9240097e-01
   5.1102204e-01   1.9491470e-01
   5.1302605e-01   1.9741814e-01
   5.1503006e-01   1.9991131e-01
   5.1703407e-01   2.0239419e-01
   5.1903808e-01   2.0486679e-01
   5.2104208e-01   2.0732911e-01
   5.2304609e-01   2.0978115e-01
   5.2505010e-01   2.1222290e-01
   5.2705411e-01   2.1465438e-01
   5.2905812e-01   2.1707557e-01
   5.3106212e-01   2.1948649e-01
   5.3306613e-01   2.2188712e-01
   5.3507014e-01   2.2427747e-01
   5.3707415e-01   2.2665754e-01
   5.3907816e-01   2.2902733e-01
   5.4108216e-01   2.3138684e-01
   5.4308617e-01   2.3373607e-01
   5.4509018e-01   2.3607502e-01
   5.4709419e-01   2.3840368e-01
   5.4909820e-01   2.4072207e-01
   5.5110220e-01   2.4303017e-01
   5.5310621e-01   2.4532799e-01
   5.5511022e-01   2.4761553e-01
   5.5711423e-01   2.4989279e-01
   5.5911824e-01   2.5215977e-01
   5.6112224e-01   2.5441647e-01
   5.6312625e-01   2.5666288e-01
   5.6513026e-01   2.5889902e-01
   5.6713427e-01   2.6112488e-01
   5.6913828e-01   2.6334045e-01
   5.7114228e-01   2.6554574e-01
   5.7314629e-01   2.6774075e-01
   5.7515030e-01   2.6992548e-01
   5.7715431e-01   2.7209993e-01
   5.7915832e-01   2.7426410e-01
   5.8116232e-01   2.7641799e-01
   5.8316633e-01   2.7856159e-01
   5.8517034e-01   2.8069492e-01
   5.8717435e-01   2.8281796e-01
   5.8917836e-01   2.8493072e-01
   5.9118236e-01   2.8703320e-01
   5.9318637e-01   2.8912541e-01
   5.9519038e-01   2.9120732e-01
   5.9719439e-01   2.9327896e-01
   5.9919840e-01   2.9534032e-01
   6.0120240e-01   2.9739140e-01
   6.0320641e-01   2.9943219e-01
   6.0521042e-01   3.0146270e-01
   6.0721443e-01   3.0348294e-01
   6.0921844e-01   3.0549289e-01
   6.1122244e-01   3.0749256e-01
   6.1322645e-01   3.0948195e-01
   6.1523046e-01   3.1146106e-01
   6.1723447e-01   3.1342989e-01
   6.1923848e-01   3.1538843e-01
   6.2124248e-01   3.1733670e-01
   6.2324649e-01   3.1927468e-01
   6.2525050e-01   3.2120238e-01
   6.2725451e-01   3.2311981e-01
   6.2925852e-01   3.2502695e-01
   6.3126253e-01   3.2692381e-01
   6.3326653e-01   3.2881039e-01
   6.3527054e-01   3.3068668e-01
   6.3727455e-01   3.3255270e-01
   6.3927856e-01   3.3440844e-01
   6.4128257e-01   3.3625389e-01
   6.4328657e-01   3.3808906e-01
   6.4529058e-01   3.3991396e-01
   6.4729459e-01   3.4172857e-01
   6.4929860e-01   3.4353290e-01
   6.5130261e-01   3.4532695e-01
   6.5330661e-01   3.4711071e-01
   6.5531062e-01   3.4888420e-01
   6.5731463e-01   3.5064741e-01
   6.5931864e-01   3.5240033e-01
   6.6132265e-01   3.5414298e-01
   6.6332665e-01   3.5587534e-01
   6.6533066e-01   3.5759742e-01
   6.6733467e-01   3.5930922e-01
   6.6933868e-01   3.6101074e-01
   6.7134269e-01   3.6270198e-01
   6.7334669e-01   3.6438293e-01
   6.7535070e-01   3.6605361e-01
   6.7735471e-01   3.6771401e-01
   6.7935872e-01   3.6936412e-01
   6.8136273e-01   3.7100395e-01
   6.8336673e-01   3.7263350e-01
   6.8537074e-01   3.7425277e-01
   6.8737475e-01   3.7586176e-01
   6.8937876e-01   3.7746047e-01
   6.9138277e-01   3.7904890e-01
   6.9338677e-01   3.8062705e-01
   6.9539078e-01   3.8219491e-01
   6.9739479e-01   3.8375249e-01
   6.9939880e-01   3.8529980e-01
   7.0140281e-01   3.8683682e-01
   7.0340681e-01   3.8836356e-01
   7.0541082e-01   3.8988002e-01
   7.0741483e-01   3.9138620e-01
   7.0941884e-01   3.9288210e-01
   7.1142285e-01   3.9436771e-01
   7.1342685e-01   3.9584305e-01
   7.1543086e-01   3.9730810e-01
   7.1743487e-01   3.9876288e-01
   7.1943888e-01   4.0020737e-01
   7.2144289e-01   4.0164158e-01
   7.2344689e-01   4.0306551e-01
   7.2545090e-01   4.0447916e-01
   7.2745491e-01   4.0588253e-01
   7.2945892e-01   4.0727561e-01
   7.3146293e-01   4.0865842e-01
   7.3346693e-01   4.1003094e-01
   7.3547094e-01   4.1139319e-01
   7.3747495e-01   4.1274515e-01
   7.3947896e-01   4.1408683e-01
   7.4148297e-01   4.1541823e-01
   7.4348697e-01   4.1673935e-01
   7.4549098e-01   4.1805019e-01
   7.4749499e-01   4.1935075e-01
   7.4949900e-01   4.2064102e-01
   7.5150301e-01   4.2192102e-01
   7.5350701e-01   4.2319073e-01
   7.5551102e-01   4.2445016e-01
   7.5751503e-01   4.2569931e-01
   7.5951904e-01   4.2693818e-01
   7.6152305e-01   4.2816677e-01
   7.6352705e-01   4.2938508e-01
   7.6553106e-01   4.3059311e-01
   7.6753507e-01   4.3179086e-01
   7.6953908e-01   4.3297832e-01
   7.7154309e-01   4.3415551e-01
   7.7354709e-01   4.3532241e-01
   7.7555110e-01   4.3647903e-01
   7.7755511e-01   4.3762537e-01
   7.7955912e-01   4.3876143e-01
   7.8156313e-01   4.3988721e-01
   7.8356713e-01   4.4100271e-01
   7.8557114e-01   4.4210792e-01
   7.8757515e-01   4.4320286e-01
   7.8957916e-01   4.4428751e-01
   7.9158317e-01   4.4536189e-01
   7.9358717e-01   4.4642598e-01
   7.9559118e-01   4.4747979e-01
   7.9759519e-01   4.4852332e-01
   7.9959920e-01   4.4955657e-01
   8.0160321e-01   4.5057954e-01
   8.0360721e-01   4.5159222e-01
   8.0561122e-01   4.5259463e-01
   8.0761523e-01   4.5358675e-01
   8.0961924e-01   4.5456860e-01
   8.1162325e-01   4.5554016e-01
   8.1362725e-01   4.5650144e-01
   8.1563126e-01   4.5745244e-01
   8.1763527e-01   4.5839316e-01
   8.1963928e-01   4.5932360e-01
   8.2164329e-01   4.6024375e-01
   8.2364729e-01   4.6115363e-01
   8.2565130e-01   4.6205322e-01
   8.2765531e-01   4.6294254e-01
   8.2965932e-01   4.6382157e-01
   8.3166333e-01   4.6469032e-01
   8.3366733e-01   4.6554879e-01
   8.3567134e-01   4.6639698e-01
   8.3767535e-01   4.6723489e-01
   8.3967936e-01   4.6806252e-01
   8.4168337e-01   4.6887986e-01
   8.4368737e-01   4.6968693e-01
   8.4569138e-01   4.7048371e-01
   8.4769539e-01   4.7127022e-01
   8.4969940e-01   4.7204644e-01
   8.5170341e-01   4.7281238e-01
   8.5370741e-01   4.7356804e-01
   8.5571142e-01   4.7431342e-01
   8.5771543e-01   4.7504851e-01
   8.5971944e-01   4.7577333e-01
   8.6172345e-01   4.7648787e-01
   8.6372745e-01   4.7719212e-01
   8.6573146e-01   4.7788609e-01
   8.6773547e-01   4.7856978e-01
   8.6973948e-01   4.7924320e-01
   8.7174349e-01   4.7990633e-01
   8.7374749e-01   4.8055917e-01
   8.7575150e-01   4.8120174e-01
   8.7775551e-01   4.8183403e-01
   8.7975952e-01   4.8245603e-01
   8.8176353e-01   4.8306776e-01
   8.8376754e-01   4.8366920e-01
   8.8577154e-01   4.8426036e-01
   8.8777555e-01   4.8484125e-01
   8.8977956e-01   4.8541185e-01
   8.9178357e-01   4.8597216e-01
   8.9378758e-01   4.8652220e-01
   8.9579158e-01   4.8706196e-01
   8.9779559e-01   4.8759144e-01
   8.9979960e-01   4.8811063e-01
   9.0180361e-01   4.8861954e-01
   9.0380762e-01   4.8911818e-01
   9.0581162e-01   4.8960653e-01
   9.0781563e-01   4.9008460e-01
   9.0981964e-01   4.9055239e-01
   9.1182365e-01   4.9100990e-01
   9.1382766e-01   4.9145712e-01
   9.1583166e-01   4.9189407e-01
   9.1783567e-01   4.9232073e-01
   9.1983968e-01   4.9273712e-01
   9.2184369e-01   4.9314322e-01
   9.2384770e-01   4.9353904e-01
   9.2585170e-01   4.9392458e-01
   9.2785571e-01   4.9429984e-01
   9.2985972e-01   4.9466482e-01
   9.3186373e-01   4.9501952e-01
   9.3386774e-01   4.9536393e-01
   9.3587174e-01   4.9569807e-01
   9.3787575e-01   4.9602192e-01
   9.3987976e-01   4.9633550e-01
   9.4188377e-01   4.9663879e-01
   9.4388778e-01   4.9693180e-01
   9.4589178e-01   4.9721453e-01
   9.4789579e-01   4.9748698e-01
   9.4989980e-01   4.9774915e-01
   9.5190381e-01   4.9800103e-01
   9.5390782e-01   4.9824264e-01
   9.5591182e-01   4.9847396e-01
   9.5791583e-01   4.9869501e-01
   9.5991984e-01   4.9890577e-01
   9.6192385e-01   4.9910625e-01
   9.6392786e-01   4.9929645e-01
   9.6593186e-01   4.9947637e-01
   9.6793587e-01   4.9964601e-01
   9.6993988e-01   4.9980536e-01
   9.7194389e-01   4.9995444e-01
   9.7394790e-01   5.0009323e-01
   9.7595190e-01   5.0022175e-01
   9.7795591e-01   5.0033998e-01
   9.7995992e-01   5.0044793e-01
   9.8196393e-01   5.0054560e-01
   9.8396794e-01   5.0063299e-01
   9.8597194e-01   5.0071010e-01
   9.8797595e-01   5.0077692e-01
   9.8997996e-01   5.0083347e-01
   9.9198397e-01   5.0087974e-01
   9.9398798e-01   5.0091572e-01
   9.9599198e-01   5.0094142e-01
   9.9799599e-01   5.0095684e-01
   1.0000000e+00   5.0096198e-01


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0128192e-04
   4.0080160e-03   1.6019213e-03
   6.0120240e-03   2.4019181e-03
   8.0160321e-03   3.2012723e-03
   1.0020040e-02   3.9999839e-03
   1.2024048e-02   4.7980530e-03
   1.4028056e-02   5.5954795e-03
   1.6032064e-02   6.3922635e-03
   1.8036072e-02   7.1884049e-03
   2.0040080e-02   7.9839037e-03
   2.2044088e-02   8.7787599e-03
   2.4048096e-02   9.5729736e-03
   2.6052104e-02   1.0366545e-02
   2.8056112e-02   1.1159473e-02
   3.0060120e-02   1.1951759e-02
   3.2064128e-02   1.2743403e-02
   3.4068136e-02   1.3534403e-02
   3.6072144e-02   1.4324762e-02
   3.8076152e-02   1.5114477e-02
   4.0080160e-02   1.5903551e-02
   4.2084168e-02   1.6691981e-02
   4.4088176e-02   1.7479769e-02
   4.6092184e-02   1.8266915e-02
   4.8096192e-02   1.9053417e-02
   5.0100200e-02   1.9839278e-02
   5.2104208e-02   2.0624495e-02
   5.4108216e-02   2.1409071e-02
   5.6112224e-02   2.2193003e-02
   5.8116232e-02   2.2976293e-02
   6.0120240e-02   2.3758941e-02
   6.2124248e-02   2.4540946e-02
   6.4128257e-02   2.5322308e-02
   6.6132265e-02   2.6103028e-02
   6.8136273e-02   2.6883105e-02
   7.0140281e-02   2.7662540e-02
   7.2144289e-02   2.8441332e-02
   7.4148297e-02   2.9219481e-02
   7.6152305e-02   2.9996988e-02
   7.8156313e-02   3.0773852e-02
   8.0160321e-02   3.1550074e-02
   8.2164329e-02   3.2325653e-02
   8.4168337e-02   3.3100590e-02
   8.6172345e-02   3.3874884e-02
   8.8176353e-02   3.4648536e-02
   9.0180361e-02   3.5421544e-02
   9.2184369e-02   3.6193911e-02
   9.4188377e-02   3.6965635e-02
   9.6192385e-02   3.7736716e-02
   9.8196393e-02   3.8507155e-02
   1.0020040e-01   3.9276951e-02
   1.0220441e-01   4.0046104e-02
   1.0420842e-01   4.0814615e-02
   1.0621242e-01   4.1582484e-02
   1.0821643e-01   4.2349709e-02
   1.1022044e-01   4.3116293e-02
   1.1222445e-01   4.3882233e-02
   1.1422846e-01   4.4647532e-02
   1.1623246e-01   4.5412187e-02
   1.1823647e-01   4.6176200e-02
   1.2024048e-01   4.6939571e-02
   1.2224449e-01   4.7702298e-02
   1.2424850e-01   4.8464384e-02
   1.2625251e-01   4.9225826e-02
   1.2825651e-01   4.9986627e-02
   1.3026052e-01   5.0746784e-02
   1.3226453e-01   5.1506299e-02
   1.3426854e-01   5.2265172e-02
   1.3627255e-01   5.3023402e-02
   1.3827655e-01   5.3780989e-02
   1.4028056e-01   5.4537934e-02
   1.4228457e-01   5.5294236e-02
   1.4428858e-01   5.6049895e-02
   1.4629259e-01   5.6804912e-02
   1.4829659e-01   5.7559287e-02
   1.5030060e-01   5.8313019e-02
   1.5230461e-01   5.9066108e-02
   1.5430862e-01   5.9818555e-02
   1.5631263e-01   6.0570359e-02
   1.5831663e-01   6.1321521e-02
   1.6032064e-01   6.2072040e-02
   1.6232465e-01   6.2821916e-02
   1.6432866e-01   6.3571150e-02
   1.6633267e-01   6.4319742e-02
   1.6833667e-01   6.5067690e-02
   1.7034068e-01   6.5814997e-02
   1.7234469e-01   6.6561660e-02
   1.7434870e-01   6.7307681e-02
   1.7635271e-01   6.8053060e-02
   1.7835671e-01   6.8797796e-02
   1.8036072e-01   6.9541889e-02
   1.8236473e-01   7.0285340e-02
   1.8436874e-01   7.1028148e-02
   1.8637275e-01   7.1770314e-02
   1.8837675e-01   7.2511837e-02
   1.9038076e-01   7.3252718e-02
   1.9238477e-01   7.3992956e-02
   1.9438878e-01   7.4732551e-02
   1.9639279e-01   7.5471504e-02
   1.9839679e-01   7.6209814e-02
   2.0040080e-01   7.6947482e-02
   2.0240481e-01   7.7684507e-02
   2.0440882e-01   7.8420890e-02
   2.0641283e-01   7.9156630e-02
   2.0841683e-01   7.9891727e-02
   2.1042084e-01   8.0626182e-02
   2.1242485e-01   8.1359995e-02
   2.1442886e-01   8.2093164e-02
   2.1643287e-01   8.2825691e-02
   2.1843687e-01   8.3557576e-02
   2.2044088e-01   8.4288818e-02
   2.2244489e-01   8.5019418e-02
   2.2444890e-01   8.5749375e-02
   2.2645291e-01   8.6478689e-02
   2.2845691e-01   8.7207361e-02
   2.3046092e-01   8.7935390e-02
   2.3246493e-01   8.8662776e-02
   2.3446894e-01   8.9389521e-02
   2.3647295e-01   9.0115622e-02
   2.3847695e-01   9.0841081e-02
   2.4048096e-01   9.1565897e-02
   2.4248497e-01   9.2290071e-02
   2.4448898e-01   9.3013602e-02
   2.4649299e-01   9.3736491e-02
   2.4849699e-01   9.4458737e-02
   2.5050100e-01   9.5180341e-02
   2.5250501e-01   9.5901302e-02
   2.5450902e-01   9.6621620e-02
   2.5651303e-01   9.7341296e-02
   2.5851703e-01   9.8060329e-02
   2.6052104e-01   9.8778720e-02
   2.6252505e-01   9.9496468e-02
   2.6452906e-01   1.0021357e-01
   2.6653307e-01   1.0093004e-01
   2.6853707e-01   1.0164586e-01
   2.7054108e-01   1.0236103e-01
   2.7254509e-01   1.0307557e-01
   2.7454910e-01   1.0378946e-01
   2.7655311e-01   1.0450271e-01
   2.7855711e-01   1.0521532e-01
   2.8056112e-01   1.0592729e-01
   2.8256513e-01   1.0663861e-01
   2.8456914e-01   1.0734929e-01
   2.8657315e-01   1.0805933e-01
   2.8857715e-01   1.0876872e-01
   2.9058116e-01   1.0947747e-01
   2.9258517e-01   1.1018558e-01
   2.9458918e-01   1.1089305e-01
   2.9659319e-01   1.1159987e-01
   2.9859719e-01   1.1230605e-01
   3.0060120e-01   1.1301159e-01
   3.0260521e-01   1.1371649e-01
   3.0460922e-01   1.1442075e-01
   3.0661323e-01   1.1512436e-01
   3.0861723e-01   1.1582733e-01
   3.1062124e-01   1.1652965e-01
   3.1262525e-01   1.1723134e-01
   3.1462926e-01   1.1793238e-01
   3.1663327e-01   1.1863278e-01
   3.1863727e-01   1.1933253e-01
   3.2064128e-01   1.2003165e-01
   3.2264529e-01   1.2073012e-01
   3.2464930e-01   1.2142795e-01
   3.2665331e-01   1.2212513e-01
   3.2865731e-01   1.2282168e-01
   3.3066132e-01   1.2351758e-01
   3.3266533e-01   1.2421283e-01
   3.3466934e-01   1.2490745e-01
   3.3667335e-01   1.2560142e-01
   3.3867735e-01   1.2629475e-01
   3.4068136e-01   1.2698744e-01
   3.4268537e-01   1.2767949e-01
   3.4468938e-01   1.2837089e-01
   3.4669339e-01   1.2906165e-01
   3.4869739e-01   1.2975177e-01
   3.5070140e-01   1.3044124e-01
   3.5270541e-01   1.3113008e-01
   3.5470942e-01   1.3181827e-01
   3.5671343e-01   1.3250581e-01
   3.5871743e-01   1.3319272e-01
   3.6072144e-01   1.3387898e-01
   3.6272545e-01   1.3456460e-01
   3.6472946e-01   1.3524958e-01
   3.6673347e-01   1.3593391e-01
   3.6873747e-01   1.3661760e-01
   3.7074148e-01   1.3730065e-01
   3.7274549e-01   1.3798306e-01
   3.7474950e-01   1.3866482e-01
   3.7675351e-01   1.3934595e-01
   3.7875752e-01   1.4002643e-01
   3.8076152e-01   1.4070626e-01
   3.8276553e-01   1.4138546e-01
   3.8476954e-01   1.4206401e-01
   3.8677355e-01   1.4274192e-01
   3.8877756e-01   1.4341918e-01
   3.9078156e-01   1.4409581e-01
   3.9278557e-01   1.4477179e-01
   3.9478958e-01   1.4544713e-01
   3.9679359e-01   1.4612182e-01
   3.9879760e-01   1.4679588e-01
   4.0080160e-01   1.4746929e-01
   4.0280561e-01   1.4814206e-01
   4.0480962e-01   1.4881418e-01
   4.0681363e-01   1.4948566e-01
   4.0881764e-01   1.5015651e-01
   4.1082164e-01   1.5082670e-01
   4.1282565e-01   1.5149626e-01
   4.1482966e-01   1.5216517e-01
   4.1683367e-01   1.5283344e-01
   4.1883768e-01   1.5350107e-01
   4.2084168e-01   1.5416806e-01
   4.2284569e-01   1.5483440e-01
   4.2484970e-01   1.5550010e-01
   4.2685371e-01   1.5616516e-01
   4.2885772e-01   1.5682957e-01
   4.3086172e-01   1.5749334e-01
   4.3286573e-01   1.5815647e-01
   4.3486974e-01   1.5881896e-01
   4.3687375e-01   1.5948081e-01
   4.3887776e-01   1.6014201e-01
   4.4088176e-01   1.6080257e-01
   4.4288577e-01   1.6146248e-01
   4.4488978e-01   1.6212176e-01
   4.4689379e-01   1.6278039e-01
   4.4889780e-01   1.6343838e-01
   4.5090180e-01   1.6409573e-01
   4.5290581e-01   1.6475243e-01
   4.5490982e-01   1.6540849e-01
   4.5691383e-01   1.6606391e-01
   4.5891784e-01   1.6671869e-01
   4.6092184e-01   1.6737282e-01
   4.6292585e-01   1.6802631e-01
   4.6492986e-01   1.6867916e-01
   4.6693387e-01   1.6933137e-01
   4.6893788e-01   1.6998293e-01
   4.7094188e-01   1.7063385e-01
   4.7294589e-01   1.7128413e-01
   4.7494990e-01   1.7193377e-01
   4.7695391e-01   1.7258276e-01
   4.7895792e-01   1.7323111e-01
   4.8096192e-01   1.7387882e-01
   4.8296593e-01   1.7452589e-01
   4.8496994e-01   1.7517231e-01
   4.8697395e-01   1.7581809e-01
   4.8897796e-01   1.7646323e-01
   4.9098196e-01   1.7710772e-01
   4.9298597e-01   1.7775158e-01
   4.9498998e-01   1.7839479e-01
   4.9699399e-01   1.7903735e-01
   4.9899800e-01   1.7967928e-01
   5.0100200e-01   1.9954976e-01
   5.0300601e-01   2.1934984e-01
   5.0501002e-01   2.3907024e-01
   5.0701403e-01   2.5871097e-01
   5.0901804e-01   2.7827201e-01
   5.1102204e-01   2.9775338e-01
   5.1302605e-01   3.1715507e-01
   5.1503006e-01   3.3647708e-01
   5.1703407e-01   3.5571941e-01
   5.1903808e-01   3.7488207e-01
   5.2104208e-01   3.9396504e-01
   5.2304609e-01   4.1296834e-01
   5.2505010e-01   4.3189196e-01
   5.2705411e-01   4.5073590e-01
   5.2905812e-01   4.6950016e-01
   5.3106212e-01   4.8818475e-01
   5.3306613e-01   5.0678965e-01
   5.3507014e-01   5.2531488e-01
   5.3707415e-01   5.4376043e-01
   5.3907816e-01   5.6212630e-01
   5.4108216e-01   5.8041249e-01
   5.4308617e-01   5.9861900e-01
   5.4509018e-01   6.1674584e-01
   5.4709419e-01   6.3479299e-01
   5.4909820e-01   6.5276047e-01
   5.5110220e-01   6.7064827e-01
   5.5310621e-01   6.8845639e-01
   5.5511022e-01   7.0618483e-01
   5.5711423e-01   7.2383360e-01
   5.5911824e-01   7.4140269e-01
   5.6112224e-01   7.5889209e-01
   5.6312625e-01   7.7630182e-01
   5.6513026e-01   7.9363187e-01
   5.6713427e-01   8.1088225e-01
   5.6913828e-01   8.2805294e-01
   5.7114228e-01   8.4514396e-01
   5.7314629e-01   8.6215529e-01
   5.7515030e-01   8.7908695e-01
   5.7715431e-01   8.9593893e-01
   5.7915832e-01   9.1271123e-01
   5.8116232e-01   9.2940386e-01
   5.8316633e-01   9.4601680e-01
   5.8517034e-01   9.6255007e-01
   5.8717435e-01   9.7900366e-01
   5.8917836e-01   9.9537757e-01
   5.9118236e-01   1.0116718e+00
   5.9318637e-01   1.0278864e+00
   5.9519038e-01   1.0440212e+00
   5.9719439e-01   1.0600764e+00
   5.9919840e-01   1.0760519e+00
   6.0120240e-01   1.0919478e+00
   6.0320641e-01   1.1077639e+00
   6.0521042e-01   1.1235004e+00
   6.0721443e-01   1.1391572e+00
   6.0921844e-01   1.1547344e+00
   6.1122244e-01   1.1702318e+00
   6.1322645e-01   1.1856496e+00
   6.1523046e-01   1.2009877e+00
   6.1723447e-01   1.2162461e+00
   6.1923848e-01   1.2314248e+00
   6.2124248e-01   1.2465239e+00
   6.2324649e-01   1.2615432e+00
   6.2525050e-01   1.2764829e+00
   6.2725451e-01   1.2913430e+00
   6.2925852e-01   1.3061233e+00
   6.3126253e-01   1.3208240e+00
   6.3326653e-01   1.3354450e+00
   6.3527054e-01   1.3499863e+00
   6.3727455e-01   1.3644479e+00
   6.3927856e-01   1.3788298e+00
   6.4128257e-01   1.3931321e+00
   6.4328657e-01   1.4073547e+00
   6.4529058e-01   1.4214976e+00
   6.4729459e-01   1.4355609e+00
   6.4929860e-01   1.4495444e+00
   6.5130261e-01   1.4634483e+00
   6.5330661e-01   1.4772725e+00
   6.5531062e-01   1.4910170e+00
   6.5731463e-01   1.5046819e+00
   6.5931864e-01   1.5182670e+00
   6.6132265e-01   1.5317725e+00
   6.6332665e-01   1.5451983e+00
   6.6533066e-01   1.5585445e+00
   6.6733467e-01   1.5718109e+00
   6.6933868e-01   1.5849977e+00
   6.7134269e-01   1.5981048e+00
   6.7334669e-01   1.6111322e+00
   6.7535070e-01   1.6240799e+00
   6.7735471e-01   1.6369480e+00
   6.7935872e-01   1.6497364e+00
   6.8136273e-01   1.6624451e+00
   6.8336673e-01   1.6750741e+00
   6.8537074e-01   1.6876235e+00
   6.8737475e-01   1.7000931e+00
   6.8937876e-01   1.7124831e+00
   6.9138277e-01   1.7247934e+00
   6.9338677e-01   1.7370241e+00
   6.9539078e-01   1.7491750e+00
   6.9739479e-01   1.7612463e+00
   6.9939880e-01   1.7732379e+00
   7.0140281e-01   1.7851498e+00
   7.0340681e-01   1.7969821e+00
   7.0541082e-01   1.8087346e+00
   7.0741483e-01   1.8204075e+00
   7.0941884e-01   1.8320007e+00
   7.1142285e-01   1.8435142e+00
   7.1342685e-01   1.8549481e+00
   7.1543086e-01   1.8663023e+00
   7.1743487e-01   1.8775768e+00
   7.1943888e-01   1.8887716e+00
   7.2144289e-01   1.8998867e+00
   7.2344689e-01   1.9109222e+00
   7.2545090e-01   1.9218779e+00
   7.2745491e-01   1.9327540e+00
   7.2945892e-01   1.9435505e+00
   7.3146293e-01   1.9542672e+00
   7.3346693e-01   1.9649043e+00
   7.3547094e-01   1.9754617e+00
   7.3747495e-01   1.9859394e+00
   7.3947896e-01   1.9963374e+00
   7.4148297e-01   2.0066558e+00
   7.4348697e-01   2.0168944e+00
   7.4549098e-01   2.0270534e+00
   7.4749499e-01   2.0371327e+00
   7.4949900e-01   2.0471324e+00
   7.5150301e-01   2.0570523e+00
   7.5350701e-01   2.0668926e+00
   7.5551102e-01   2.0766532e+00
   7.5751503e-01   2.0863342e+00
   7.5951904e-01   2.0959354e+00
   7.6152305e-01   2.1054570e+00
   7.6352705e-01   2.1148989e+00
   7.6553106e-01   2.1242611e+00
   7.6753507e-01   2.1335436e+00
   7.6953908e-01   2.1427465e+00
   7.7154309e-01   2.1518696e+00
   7.7354709e-01   2.1609131e+00
   7.7555110e-01   2.1698769e+00
   7.7755511e-01   2.1787611e+00
   7.7955912e-01   2.1875656e+00
   7.8156313e-01   2.1962903e+00
   7.8356713e-01   2.2049354e+00
   7.8557114e-01   2.2135009e+00
   7.8757515e-01   2.2219866e+00
   7.8957916e-01   2.2303927e+00
   7.9158317e-01   2.2387191e+00
   7.9358717e-01   2.2469658e+00
   7.9559118e-01   2.2551328e+00
   7.9759519e-01   2.2632202e+00
   7.9959920e-01   2.2712279e+00
   8.0160321e-01   2.2791559e+00
   8.0360721e-01   2.2870042e+00
   8.0561122e-01   2.2947728e+00
   8.0761523e-01   2.3024618e+00
   8.0961924e-01   2.3100711e+00
   8.1162325e-01   2.3176007e+00
   8.1362725e-01   2.3250506e+00
   8.1563126e-01   2.3324209e+00
   8.1763527e-01   2.3397114e+00
   8.1963928e-01   2.3469223e+00
   8.2164329e-01   2.3540536e+00
   8.2364729e-01   2.3611051e+00
   8.2565130e-01   2.3680770e+00
   8.2765531e-01   2.3749691e+00
   8.2965932e-01   2.3817816e+00
   8.3166333e-01   2.3885145e+00
   8.3366733e-01   2.3951676e+00
   8.3567134e-01   2.4017411e+00
   8.3767535e-01   2.4082349e+00
   8.3967936e-01   2.4146490e+00
   8.4168337e-01   2.4209834e+00
   8.4368737e-01   2.4272382e+00
   8.4569138e-01   2.4334132e+00
   8.4769539e-01   2.4395086e+00
   8.4969940e-01   2.4455244e+00
   8.5170341e-01   2.4514604e+00
   8.5370741e-01   2.4573168e+00
   8.5571142e-01   2.4630934e+00
   8.5771543e-01   2.4687904e+00
   8.5971944e-01   2.4744078e+00
   8.6172345e-01   2.4799454e+00
   8.6372745e-01   2.4854034e+00
   8.6573146e-01   2.4907817e+00
   8.6773547e-01   2.4960803e+00
   8.6973948e-01   2.5012992e+00
   8.7174349e-01   2.5064385e+00
   8.7374749e-01   2.5114981e+00
   8.7575150e-01   2.5164780e+00
   8.7775551e-01   2.5213782e+00
   8.7975952e-01   2.5261987e+00
   8.8176353e-01   2.5309396e+00
   8.8376754e-01   2.5356008e+00
   8.8577154e-01   2.5401823e+00
   8.8777555e-01   2.5446841e+00
   8.8977956e-01   2.5491063e+00
   8.9178357e-01   2.5534487e+00
   8.9378758e-01   2.5577115e+00
   8.9579158e-01   2.5618947e+00
   8.9779559e-01   2.5659981e+00
   8.9979960e-01   2.5700218e+00
   9.0180361e-01   2.5739659e+00
   9.0380762e-01   2.5778303e+00
   9.0581162e-01   2.5816151e+00
   9.0781563e-01   2.5853201e+00
   9.0981964e-01   2.5889455e+00
   9.1182365e-01   2.5924912e+00
   9.1382766e-01   2.5959572e+00
   9.1583166e-01   2.5993435e+00
   9.1783567e-01   2.6026501e+00
   9.1983968e-01   2.6058771e+00
   9.2184369e-01   2.6090244e+00
   9.2384770e-01   2.6120920e+00
   9.2585170e-01   2.6150800e+00
   9.2785571e-01   2.6179882e+00
   9.2985972e-01   2.6208168e+00
   9.3186373e-01   2.6235657e+00
   9.3386774e-01   2.6262350e+00
   9.3587174e-01   2.6288245e+00
   9.3787575e-01   2.6313344e+00
   9.3987976e-01   2.6337646e+00
   9.4188377e-01   2.6361151e+00
   9.4388778e-01   2.6383859e+00
   9.4589178e-01   2.6405771e+00
   9.4789579e-01   2.6426885e+00
   9.4989980e-01   2.6447203e+00
   9.5190381e-01   2.6466725e+00
   9.5390782e-01   2.6485449e+00
   9.5591182e-01   2.6503377e+00
   9.5791583e-01   2.6520508e+00
   9.5991984e-01   2.6536842e+00
   9.6192385e-01   2.6552379e+00
   9.6392786e-01   2.6567119e+00
   9.6593186e-01   2.6581063e+00
   9.6793587e-01   2.6594210e+00
   9.6993988e-01   2.6606560e+00
   9.7194389e-01   2.6618114e+00
   9.7394790e-01   2.6628870e+00
   9.7595190e-01   2.6638830e+00
   9.7795591e-01   2.6647993e+00
   9.7995992e-01   2.6656359e+00
   9.8196393e-01   2.6663929e+00
   9.8396794e-01   2.6670701e+00
   9.8597194e-01   2.6676677e+00
   9.8797595e-01   2.6681856e+00
   9.8997996e-01   2.6686239e+00
   9.9198397e-01   2.6689824e+00
   9.9398798e-01   2.6692613e+00
   9.9599198e-01   2.6694605e+00
   9.9799599e-01   2.6695800e+00
   1.0000000e+00   2.6696198e+00


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0128192e-04
   4.0080160e-03   1.6019213e-03
   6.0120240e-03   2.4019181e-03
   8.0160321e-03   3.2012723e-03
   1.0020040e-02   3.9999839e-03
   1.2024048e-02   4.7980530e-03
   1.4028056e-02   5.5954795e-03
   1.6032064e-02   6.3922635e-03
   1.8036072e-02   7.1884049e-03
   2.0040080e-02   7.9839037e-03
   2.2044088e-02   8.7787599e-03
   2.4048096e-02   9.5729736e-03
   2.6052104e-02   1.0366545e-02
   2.8056112e-02   1.1159473e-02
   3.0060120e-02   1.1951759e-02
   3.2064128e-02   1.2743403e-02
   3.4068136e-02   1.3534403e-02
   3.6072144e-02   1.4324762e-02
   3.8076152e-02   1.5114477e-02
   4.0080160e-02   1.5903551e-02
   4.2084168e-02   1.6691981e-02
   4.4088176e-02   1.7479769e-02
   4.6092184e-02   1.8266915e-02
   4.8096192e-02   1.9053417e-02
   5.0100200e-02   1.9839278e-02
   5.2104208e-02   2.0624495e-02
   5.4108216e-02   2.1409071e-02
   5.6112224e-02   2.2193003e-02
   5.8116232e-02   2.2976293e-02
   6.0120240e-02   2.3758941e-02
   6.2124248e-02   2.4540946e-02
   6.4128257e-02   2.5322308e-02
   6.6132265e-02   2.6103028e-02
   6.8136273e-02   2.6883105e-02
   7.0140281e-02   2.7662540e-02
   7.2144289e-02   2.8441332e-02
   7.4148297e-02   2.9219481e-02
   7.6152305e-02   2.9996988e-02
   7.8156313e-02   3.0773852e-02
   8.0160321e-02   3.1550074e-02
   8.2164329e-02   3.2325653e-02
   8.4168337e-02   3.3100590e-02
   8.6172345e-02   3.3874884e-02
   8.8176353e-02   3.4648536e-02
   9.0180361e-02   3.5421544e-02
   9.2184369e-02   3.6193911e-02
   9.4188377e-02   3.6965635e-02
   9.6192385e-02   3.7736716e-02
   9.8196393e-02   3.8507155e-02
   1.0020040e-01   3.9276951e-02
   1.0220441e-01   4.0046104e-02
   1.0420842e-01   4.0814615e-02
   1.0621242e-01   4.1582484e-02
   1.0821643e-01   4.2349709e-02
   1.1022044e-01   4.3116293e-02
   1.1222445e-01   4.3882233e-02
   1.1422846e-01   4.4647532e-02
   1.1623246e-01   4.5412187e-02
   1.1823647e-01   4.6176200e-02
   1.2024048e-01   4.6939571e-02
   1.2224449e-01   4.7702298e-02
   1.2424850e-01   4.8464384e-02
   1.2625251e-01   4.9225826e-02
   1.2825651e-01   4.9986627e-02
   1.3026052e-01   5.0746784e-02
   1.3226453e-01   5.1506299e-02
   1.3426854e-01   5.2265172e-02
   1.3627255e-01   5.3023402e-02
   1.3827655e-01   5.3780989e-02
   1.4028056e-01   5.4537934e-02
   1.4228457e-01   5.5294236e-02
   1.4428858e-01   5.6049895e-02
   1.4629259e-01   5.6804912e-02
   1.4829659e-01   5.7559287e-02
   1.5030060e-01   5.8313019e-02
   1.5230461e-01   5.9066108e-02
   1.5430862e-01   5.9818555e-02
   1.5631263e-01   6.0570359e-02
   1.5831663e-01   6.1321521e-02
   1.6032064e-01   6.2072040e-02
   1.6232465e-01   6.2821916e-02
   1.6432866e-01   6.3571150e-02
   1.6633267e-01   6.4319742e-02
   1.6833667e-01   6.5067690e-02
   1.7034068e-01   6.5814997e-02
   1.7234469e-01   6.6561660e-02
   1.7434870e-01   6.7307681e-02
   1.7635271e-01   6.8053060e-02
   1.7835671e-01   6.8797796e-02
   1.8036072e-01   6.9541889e-02
   1.8236473e-01   7.0285340e-02
   1.8436874e-01   7.1028148e-02
   1.8637275e-01   7.1770314e-02
   1.8837675e-01   7.2511837e-02
   1.9038076e-01   7.3252718e-02
   1.9238477e-01   7.3992956e-02
   1.9438878e-01   7.4732551e-02
   1.9639279e-01   7.5471504e-02
   1.9839679e-01   7.6209814e-02
   2.0040080e-01   7.6947482e-02
   2.0240481e-01   7.7684507e-02
   2.0440882e-01   7.8420890e-02
   2.0641283e-01   7.9156630e-02
   2.0841683e-01   7.9891727e-02
   2.1042084e-01   8.0626182e-02
   2.1242485e-01   8.1359995e-02
   2.1442886e-01   8.2093164e-02
   2.1643287e-01   8.2825691e-02
   2.1843687e-01   8.3557576e-02
   2.2044088e-01   8.4288818e-02
   2.2244489e-01   8.5019418e-02
   2.2444890e-01   8.5749375e-02
   2.2645291e-01   8.6478689e-02
   2.2845691e-01   8.7207361e-02
   2.3046092e-01   8.7935390e-02
   2.3246493e-01   8.8662776e-02
   2.3446894e-01   8.9389521e-02
   2.3647295e-01   9.0115622e-02
   2.3847695e-01   9.0841081e-02
   2.4048096e-01   9.1565897e-02
   2.4248497e-01   9.2290071e-02
   2.4448898e-01   9.3013602e-02
   2.4649299e-01   9.3736491e-02
   2.4849699e-01   9.4458737e-02
   2.5050100e-01   9.5180341e-02
   2.5250501e-01   9.5901302e-02
   2.5450902e-01   9.6621620e-02
   2.5651303e-01   9.7341296e-02
   2.5851703e-01   9.8060329e-02
   2.6052104e-01   9.8778720e-02
   2.6252505e-01   9.9496468e-02
   2.6452906e-01   1.0021357e-01
   2.6653307e-01   1.0093004e-01
   2.6853707e-01   1.0164586e-01
   2.7054108e-01   1.0236103e-01
   2.7254509e-01   1.0307557e-01
   2.7454910e-01   1.0378946e-01
   2.7655311e-01   1.0450271e-01
   2.7855711e-01   1.0521532e-01
   2.8056112e-01   1.0592729e-01
   2.8256513e-01   1.0663861e-01
   2.8456914e-01   1.0734929e-01
   2.8657315e-01   1.0805933e-01
   2.8857715e-01   1.0876872e-01
   2.9058116e-01   1.0947747e-01
   2.9258517e-01   1.1018558e-01
   2.9458918e-01   1.1089305e-01
   2.9659319e-01   1.1159987e-01
   2.9859719e-01   1.1230605e-01
   3.0060120e-01   1.1301159e-01
   3.0260521e-01   1.1371649e-01
   3.0460922e-01   1.1442075e-01
   3.0661323e-01   1.1512436e-01
   3.0861723e-01   1.1582733e-01
   3.1062124e-01   1.1652965e-01
   3.1262525e-01   1.1723134e-01
   3.1462926e-01   1.1793238e-01
   3.1663327e-01   1.1863278e-01
   3.1863727e-01   1.1933253e-01
   3.2064128e-01   1.2003165e-01
   3.2264529e-01   1.2073012e-01
   3.2464930e-01   1.2142795e-01
   3.2665331e-01   1.2212513e-01
   3.2865731e-01   1.2282168e-01
   3.3066132e-01   1.2351758e-01
   3.3266533e-01   1.2421283e-01
   3.3466934e-01   1.2490745e-01
   3.3667335e-01   1.2560142e-01
   3.3867735e-01   1.2629475e-01
   3.4068136e-01   1.2698744e-01
   3.4268537e-01   1.2767949e-01
   3.4468938e-01   1.2837089e-01
   3.4669339e-01   1.2906165e-01
   3.4869739e-01   1.2975177e-01
   3.5070140e-01   1.3044124e-01
   3.5270541e-01   1.3113008e-01
   3.5470942e-01   1.3181827e-01
   3.5671343e-01   1.3250581e-01
   3.5871743e-01   1.3319272e-01
   3.6072144e-01   1.3387898e-01
   3.6272545e-01   1.3456460e-01
   3.6472946e-01   1.3524958e-01
   3.6673347e-01   1.3593391e-01
   3.6873747e-01   1.3661760e-01
   3.7074148e-01   1.3730065e-01
   3.7274549e-01   1.3798306e-01
   3.7474950e-01   1.3866482e-01
   3.7675351e-01   1.3934595e-01
   3.7875752e-01   1.4002643e-01
   3.8076152e-01   1.4070626e-01
   3.8276553e-01   1.4138546e-01
   3.8476954e-01   1.4206401e-01
   3.8677355e-01   1.4274192e-01
   3.8877756e-01   1.4341918e-01
   3.9078156e-01   1.4409581e-01
   3.9278557e-01   1.4477179e-01
   3.9478958e-01   1.4544713e-01
   3.9679359e-01   1.4612182e-01
   3.9879760e-01   1.4679588e-01
   4.0080160e-01   1.4746929e-01
   4.0280561e-01   1.4814206e-01
   4.0480962e-01   1.4881418e-01
   4.0681363e-01   1.4948566e-01
   4.0881764e-01   1.5015651e-01
   4.1082164e-01   1.5082670e-01
   4.1282565e-01   1.5149626e-01
   4.1482966e-01   1.5216517e-01
   4.1683367e-01   1.5283344e-01
   4.1883768e-01   1.5350107e-01
   4.2084168e-01   1.5416806e-01
   4.2284569e-01   1.5483440e-01
   4.2484970e-01   1.5550010e-01
   4.2685371e-01   1.5616516e-01
   4.2885772e-01   1.5682957e-01
   4.3086172e-01   1.5749334e-01
   4.3286573e-01   1.5815647e-01
   4.3486974e-01   1.5881896e-01
   4.3687375e-01   1.5948081e-01
   4.3887776e-01   1.6014201e-01
   4.4088176e-01   1.6080257e-01
   4.4288577e-01   1.6146248e-01
   4.4488978e-01   1.6212176e-01
   4.4689379e-01   1.6278039e-01
   4.4889780e-01   1.6343838e-01
   4.5090180e-01   1.6409573e-01
   4.5290581e-01   1.6475243e-01
   4.5490982e-01   1.6540849e-01
   4.5691383e-01   1.6606391e-01
   4.5891784e-01   1.6671869e-01
   4.6092184e-01   1.6737282e-01
   4.6292585e-01   1.6802631e-01
   4.6492986e-01   1.6867916e-01
   4.6693387e-01   1.6933137e-01
   4.6893788e-01   1.6998293e-01
   4.7094188e-01   1.7063385e-01
   4.7294589e-01   1.7128413e-01
   4.7494990e-01   1.7193377e-01
   4.7695391e-01   1.7258276e-01
   4.7895792e-01   1.7323111e-01
   4.8096192e-01   1.7387882e-01
   4.8296593e-01   1.7452589e-01
   4.8496994e-01   1.7517231e-01
   4.8697395e-01   1.7581809e-01
   4.8897796e-01   1.7646323e-01
   4.9098196e-01   1.7710772e-01
   4.9298597e-01   1.7775158e-01
   4.9498998e-01   1.7839479e-01
   4.9699399e-01   1.7903735e-01
   4.9899800e-01   1.7967928e-01
   5.0100200e-01   3.7261473e-01
   5.0300601e-01   5.6486713e-01
   5.0501002e-01   7.5634588e-01
   5.0701403e-01   9.4705098e-01
   5.0901804e-01   1.1369824e+00
   5.1102204e-01   1.3261402e+00
   5.1302605e-01   1.5145244e+00
   5.1503006e-01   1.7021349e+00
   5.1703407e-01   1.8889717e+00
   5.1903808e-01   2.0750349e+00
   5.2104208e-01   2.2603244e+00
   5.2304609e-01   2.4448403e+00
   5.2505010e-01   2.6285825e+00
   5.2705411e-01   2.8115511e+00
   5.2905812e-01   2.9937460e+00
   5.3106212e-01   3.1751673e+00
   5.3306613e-01   3.3558150e+00
   5.3507014e-01   3.5356889e+00
   5.3707415e-01   3.7147893e+00
   5.3907816e-01   3.8931159e+00
   5.4108216e-01   4.0706690e+00
   5.4308617e-01   4.2474483e+00
   5.4509018e-01   4.4234540e+00
   5.4709419e-01   4.5986861e+00
   5.4909820e-01   4.7731445e+00
   5.5110220e-01   4.9468293e+00
   5.5310621e-01   5.1197404e+00
   5.5511022e-01   5.2918779e+00
   5.5711423e-01   5.4632417e+00
   5.5911824e-01   5.6338318e+00
   5.6112224e-01   5.8036483e+00
   5.6312625e-01   5.9726912e+00
   5.6513026e-01   6.1409604e+00
   5.6713427e-01   6.3084559e+00
   5.6913828e-01   6.4751779e+00
   5.7114228e-01   6.6411261e+00
   5.7314629e-01   6.8063007e+00
   5.7515030e-01   6.9707016e+00
   5.7715431e-01   7.1343289e+00
   5.7915832e-01   7.2971826e+00
   5.8116232e-01   7.4592626e+00
   5.8316633e-01   7.6205689e+00
   5.8517034e-01   7.7811016e+00
   5.8717435e-01   7.9408606e+00
   5.8917836e-01   8.0998460e+00
   5.9118236e-01   8.2580578e+00
   5.9318637e-01   8.4154958e+00
   5.9519038e-01   8.5721603e+00
   5.9719439e-01   8.7280511e+00
   5.9919840e-01   8.8831682e+00
   6.0120240e-01   9.0375117e+00
   6.0320641e-01   9.1910815e+00
   6.0521042e-01   9.3438777e+00
   6.0721443e-01   9.4959002e+00
   6.0921844e-01   9.6471490e+00
   6.1122244e-01   9.7976243e+00
   6.1322645e-01   9.9473258e+00
   6.1523046e-01   1.0096254e+01
   6.1723447e-01   1.0244408e+01
   6.1923848e-01   1.0391789e+01
   6.2124248e-01   1.0538396e+01
   6.2324649e-01   1.0684229e+01
   6.2525050e-01   1.0829289e+01
   6.2725451e-01   1.0973575e+01
   6.2925852e-01   1.1117087e+01
   6.3126253e-01   1.1259826e+01
   6.3326653e-01   1.1401791e+01
   6.3527054e-01   1.1542982e+01
   6.3727455e-01   1.1683400e+01
   6.3927856e-01   1.1823044e+01
   6.4128257e-01   1.1961914e+01
   6.4328657e-01   1.2100011e+01
   6.4529058e-01   1.2237334e+01
   6.4729459e-01   1.2373884e+01
   6.4929860e-01   1.2509660e+01
   6.5130261e-01   1.2644662e+01
   6.5330661e-01   1.2778890e+01
   6.5531062e-01   1.2912345e+01
   6.5731463e-01   1.3045026e+01
   6.5931864e-01   1.3176934e+01
   6.6132265e-01   1.3308068e+01
   6.6332665e-01   1.3438428e+01
   6.6533066e-01   1.3568015e+01
   6.6733467e-01   1.3696828e+01
   6.6933868e-01   1.3824867e+01
   6.7134269e-01   1.3952133e+01
   6.7334669e-01   1.4078625e+01
   6.7535070e-01   1.4204343e+01
   6.7735471e-01   1.4329288e+01
   6.7935872e-01   1.4453459e+01
   6.8136273e-01   1.4576856e+01
   6.8336673e-01   1.4699480e+01
   6.8537074e-01   1.4821330e+01
   6.8737475e-01   1.4942407e+01
   6.8937876e-01   1.5062710e+01
   6.9138277e-01   1.5182239e+01
   6.9338677e-01   1.5300994e+01
   6.9539078e-01   1.5418976e+01
   6.9739479e-01   1.5536184e+01
   6.9939880e-01   1.5652619e+01
   7.0140281e-01   1.5768280e+01
   7.0340681e-01   1.5883167e+01
   7.0541082e-01   1.5997281e+01
   7.0741483e-01   1.6110621e+01
   7.0941884e-01   1.6223187e+01
   7.1142285e-01   1.6334980e+01
   7.1342685e-01   1.6445999e+01
   7.1543086e-01   1.6556244e+01
   7.1743487e-01   1.6665716e+01
   7.1943888e-01   1.6774414e+01
   7.2144289e-01   1.6882338e+01
   7.2344689e-01   1.6989489e+01
   7.2545090e-01   1.7095866e+01
   7.2745491e-01   1.7201469e+01
   7.2945892e-01   1.7306299e+01
   7.3146293e-01   1.7410355e+01
   7.3346693e-01   1.7513638e+01
   7.3547094e-01   1.7616146e+01
   7.3747495e-01   1.7717882e+01
   7.3947896e-01   1.7818843e+01
   7.4148297e-01   1.7919031e+01
   7.4348697e-01   1.8018445e+01
   7.4549098e-01   1.8117086e+01
   7.4749499e-01   1.8214953e+01
   7.4949900e-01   1.8312046e+01
   7.5150301e-01   1.8408366e+01
   7.5350701e-01   1.8503912e+01
   7.5551102e-01   1.8598684e+01
   7.5751503e-01   1.8692683e+01
   7.5951904e-01   1.8785908e+01
   7.6152305e-01   1.8878359e+01
   7.6352705e-01   1.8970037e+01
   7.6553106e-01   1.9060941e+01
   7.6753507e-01   1.9151071e+01
   7.6953908e-01   1.9240428e+01
   7.7154309e-01   1.9329011e+01
   7.7354709e-01   1.9416820e+01
   7.7555110e-01   1.9503856e+01
   7.7755511e-01   1.9590118e+01
   7.7955912e-01   1.9675607e+01
   7.8156313e-01   1.9760322e+01
   7.8356713e-01   1.9844263e+01
   7.8557114e-01   1.9927430e+01
   7.8757515e-01   2.0009824e+01
   7.8957916e-01   2.0091444e+01
   7.9158317e-01   2.0172291e+01
   7.9358717e-01   2.0252364e+01
   7.9559118e-01   2.0331663e+01
   7.9759519e-01   2.0410189e+01
   7.9959920e-01   2.0487941e+01
   8.0160321e-01   2.0564919e+01
   8.0360721e-01   2.0641124e+01
   8.0561122e-01   2.0716555e+01
   8.0761523e-01   2.0791212e+01
   8.0961924e-01   2.0865096e+01
   8.1162325e-01   2.0938206e+01
   8.1362725e-01   2.1010542e+01
   8.1563126e-01   2.1082105e+01
   8.1763527e-01   2.1152894e+01
   8.1963928e-01   2.1222910e+01
   8.2164329e-01   2.1292152e+01
   8.2364729e-01   2.1360620e+01
   8.2565130e-01   2.1428314e+01
   8.2765531e-01   2.1495235e+01
   8.2965932e-01   2.1561382e+01
   8.3166333e-01   2.1626756e+01
   8.3366733e-01   2.1691356e+01
   8.3567134e-01   2.1755182e+01
   8.3767535e-01   2.1818235e+01
   8.3967936e-01   2.1880514e+01
   8.4168337e-01   2.1942019e+01
   8.4368737e-01   2.2002751e+01
   8.4569138e-01   2.2062709e+01
   8.4769539e-01   2.2121893e+01
   8.4969940e-01   2.2180304e+01
   8.5170341e-01   2.2237941e+01
   8.5370741e-01   2.2294804e+01
   8.5571142e-01   2.2350894e+01
   8.5771543e-01   2.2406210e+01
   8.5971944e-01   2.2460752e+01
   8.6172345e-01   2.2514521e+01
   8.6372745e-01   2.2567516e+01
   8.6573146e-01   2.2619738e+01
   8.6773547e-01   2.2671185e+01
   8.6973948e-01   2.2721860e+01
   8.7174349e-01   2.2771760e+01
   8.7374749e-01   2.2820887e+01
   8.7575150e-01   2.2869240e+01
   8.7775551e-01   2.2916820e+01
   8.7975952e-01   2.2963626e+01
   8.8176353e-01   2.3009658e+01
   8.8376754e-01   2.3054917e+01
   8.8577154e-01   2.3099402e+01
   8.8777555e-01   2.3143113e+01
   8.8977956e-01   2.3186050e+01
   8.9178357e-01   2.3228215e+01
   8.9378758e-01   2.3269605e+01
   8.9579158e-01   2.3310222e+01
   8.9779559e-01   2.3350065e+01
   8.9979960e-01   2.3389134e+01
   9.0180361e-01   2.3427430e+01
   9.0380762e-01   2.3464952e+01
   9.0581162e-01   2.3501700e+01
   9.0781563e-01   2.3537675e+01
   9.0981964e-01   2.3572876e+01
   9.1182365e-01   2.3607304e+01
   9.1382766e-01   2.3640958e+01
   9.1583166e-01   2.3673838e+01
   9.1783567e-01   2.3705944e+01
   9.1983968e-01   2.3737277e+01
   9.2184369e-01   2.3767836e+01
   9.2384770e-01   2.3797622e+01
   9.2585170e-01   2.3826634e+01
   9.2785571e-01   2.3854872e+01
   9.2985972e-01   2.3882337e+01
   9.3186373e-01   2.3909028e+01
   9.3386774e-01   2.3934945e+01
   9.3587174e-01   2.3960089e+01
   9.3787575e-01   2.3984459e+01
   9.3987976e-01   2.4008055e+01
   9.4188377e-01   2.4030878e+01
   9.4388778e-01   2.4052927e+01
   9.4589178e-01   2.4074202e+01
   9.4789579e-01   2.4094704e+01
   9.4989980e-01   2.4114432e+01
   9.5190381e-01   2.4133387e+01
   9.5390782e-01   2.4151568e+01
   9.5591182e-01   2.4168975e+01
   9.5791583e-01   2.4185608e+01
   9.5991984e-01   2.4201468e+01
   9.6192385e-01   2.4216554e+01
   9.6392786e-01   2.4230867e+01
   9.6593186e-01   2.4244406e+01
   9.6793587e-01   2.4257171e+01
   9.6993988e-01   2.4269163e+01
   9.7194389e-01   2.4280381e+01
   9.7394790e-01   2.4290825e+01
   9.7595190e-01   2.4300496e+01
   9.7795591e-01   2.4309392e+01
   9.7995992e-01   2.4317516e+01
   9.8196393e-01   2.4324866e+01
   9.8396794e-01   2.4331442e+01
   9.8597194e-01   2.4337244e+01
   9.8797595e-01   2.4342273e+01
   9.8997996e-01   2.4346528e+01
   9.9198397e-01   2.4350009e+01
   9.9398798e-01   2.4352717e+01
   9.9599198e-01   2.4354651e+01
   9.9799599e-01   2.4355812e+01
   1.0000000e+00   2.4356198e+01


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0128192e-04
   4.0080160e-03   1.6019213e-03
   6.0120240e-03   2.4019181e-03
   8.0160321e-03   3.2012723e-03
   1.0020040e-02   3.9999839e-03
   1.2024048e-02   4.7980530e-03
   1.4028056e-02   5.5954795e-03
   1.6032064e-02   6.3922635e-03
   1.8036072e-02   7.1884049e-03
   2.0040080e-02   7.9839037e-03
   2.2044088e-02   8.7787599e-03
   2.4048096e-02   9.5729736e-03
   2.6052104e-02   1.0366545e-02
   2.8056112e-02   1.1159473e-02
   3.0060120e-02   1.1951759e-02
   3.2064128e-02   1.2743403e-02
   3.4068136e-02   1.3534403e-02
   3.6072144e-02   1.4324762e-02
   3.8076152e-02   1.5114477e-02
   4.0080160e-02   1.5903551e-02
   4.2084168e-02   1.6691981e-02
   4.4088176e-02   1.7479769e-02
   4.6092184e-02   1.8266915e-02
   4.8096192e-02   1.9053417e-02
   5.0100200e-02   1.9839278e-02
   5.2104208e-02   2.0624495e-02
   5.4108216e-02   2.1409071e-02
   5.6112224e-02   2.2193003e-02
   5.8116232e-02   2.2976293e-02
   6.0120240e-02   2.3758941e-02
   6.2124248e-02   2.4540946e-02
   6.4128257e-02   2.5322308e-02
   6.6132265e-02   2.6103028e-02
   6.8136273e-02   2.6883105e-02
   7.0140281e-02   2.7662540e-02
   7.2144289e-02   2.8441332e-02
   7.4148297e-02   2.9219481e-02
   7.6152305e-02   2.9996988e-02
   7.8156313e-02   3.0773852e-02
   8.0160321e-02   3.1550074e-02
   8.2164329e-02   3.2325653e-02
   8.4168337e-02   3.3100590e-02
   8.6172345e-02   3.3874884e-02
   8.8176353e-02   3.4648536e-02
   9.0180361e-02   3.5421544e-02
   9.2184369e-02   3.6193911e-02
   9.4188377e-02   3.6965635e-02
   9.6192385e-02   3.7736716e-02
   9.8196393e-02   3.8507155e-02
   1.0020040e-01   3.9276951e-02
   1.0220441e-01   4.0046104e-02
   1.0420842e-01   4.0814615e-02
   1.0621242e-01   4.1582484e-02
   1.0821643e-01   4.2349709e-02
   1.1022044e-01   4.3116293e-02
   1.1222445e-01   4.3882233e-02
   1.1422846e-01   4.4647532e-02
   1.1623246e-01   4.5412187e-02
   1.1823647e-01   4.6176200e-02
   1.2024048e-01   4.6939571e-02
   1.2224449e-01   4.7702298e-02
   1.2424850e-01   4.8464384e-02
   1.2625251e-01   4.9225826e-02
   1.2825651e-01   4.9986627e-02
   1.3026052e-01   5.0746784e-02
   1.3226453e-01   5.1506299e-02
   1.3426854e-01   5.2265172e-02
   1.3627255e-01   5.3023402e-02
   1.3827655e-01   5.3780989e-02
   1.4028056e-01   5.4537934e-02
   1.4228457e-01   5.5294236e-02
   1.4428858e-01   5.6049895e-02
   1.4629259e-01   5.6804912e-02
   1.4829659e-01   5.7559287e-02
   1.5030060e-01   5.8313019e-02
   1.5230461e-01   5.9066108e-02
   1.5430862e-01   5.9818555e-02
   1.5631263e-01   6.0570359e-02
   1.5831663e-01   6.1321521e-02
   1.6032064e-01   6.2072040e-02
   1.6232465e-01   6.2821916e-02
   1.6432866e-01   6.3571150e-02
   1.6633267e-01   6.4319742e-02
   1.6833667e-01   6.5067690e-02
   1.7034068e-01   6.5814997e-02
   1.7234469e-01   6.6561660e-02
   1.7434870e-01   6.7307681e-02
   1.7635271e-01   6.8053060e-02
   1.7835671e-01   6.8797796e-02
   1.8036072e-01   6.9541889e-02
   1.8236473e-01   7.0285340e-02
   1.8436874e-01   7.1028148e-02
   1.8637275e-01   7.1770314e-02
   1.8837675e-01   7.2511837e-02
   1.9038076e-01   7.3252718e-02
   1.9238477e-01   7.3992956e-02
   1.9438878e-01   7.4732551e-02
   1.9639279e-01   7.5471504e-02
   1.9839679e-01   7.6209814e-02
   2.0040080e-01   7.6947482e-02
   2.0240481e-01   7.7684507e-02
   2.0440882e-01   7.8420890e-02
   2.0641283e-01   7.9156630e-02
   2.0841683e-01   7.9891727e-02
   2.1042084e-01   8.0626182e-02
   2.1242485e-01   8.1359995e-02
   2.1442886e-01   8.2093164e-02
   2.1643287e-01   8.2825691e-02
   2.1843687e-01   8.3557576e-02
   2.2044088e-01   8.4288818e-02
   2.2244489e-01   8.5019418e-02
   2.2444890e-01   8.5749375e-02
   2.2645291e-01   8.6478689e-02
   2.2845691e-01   8.7207361e-02
   2.3046092e-01   8.7935390e-02
   2.3246493e-01   8.8662776e-02
   2.3446894e-01   8.9389521e-02
   2.3647295e-01   9.0115622e-02
   2.3847695e-01   9.0841081e-02
   2.4048096e-01   9.1565897e-02
   2.4248497e-01   9.2290071e-02
   2.4448898e-01   9.3013602e-02
   2.4649299e-01   9.3736491e-02
   2.4849699e-01   9.4458737e-02
   2.5050100e-01   9.5180341e-02
   2.5250501e-01   9.5901302e-02
   2.5450902e-01   9.6621620e-02
   2.5651303e-01   9.7341296e-02
   2.5851703e-01   9.8060329e-02
   2.6052104e-01   9.8778720e-02
   2.6252505e-01   9.9496468e-02
   2.6452906e-01   1.0021357e-01
   2.6653307e-01   1.0093004e-01
   2.6853707e-01   1.0164586e-01
   2.7054108e-01   1.0236103e-01
   2.7254509e-01   1.0307557e-01
   2.7454910e-01   1.0378946e-01
   2.7655311e-01   1.0450271e-01
   2.7855711e-01   1.0521532e-01
   2.8056112e-01   1.0592729e-01
   2.8256513e-01   1.0663861e-01
   2.8456914e-01   1.0734929e-01
   2.8657315e-01   1.0805933e-01
   2.8857715e-01   1.0876872e-01
   2.9058116e-01   1.0947747e-01
   2.9258517e-01   1.1018558e-01
   2.9458918e-01   1.1089305e-01
   2.9659319e-01   1.1159987e-01
   2.9859719e-01   1.1230605e-01
   3.0060120e-01   1.1301159e-01
   3.0260521e-01   1.1371649e-01
   3.0460922e-01   1.1442075e-01
   3.0661323e-01   1.1512436e-01
   3.0861723e-01   1.1582733e-01
   3.1062124e-01   1.1652965e-01
   3.1262525e-01   1.1723134e-01
   3.1462926e-01   1.1793238e-01
   3.1663327e-01   1.1863278e-01
   3.1863727e-01   1.1933253e-01
   3.2064128e-01   1.2003165e-01
   3.2264529e-01   1.2073012e-01
   3.2464930e-01   1.2142795e-01
   3.2665331e-01   1.2212513e-01
   3.2865731e-01   1.2282168e-01
   3.3066132e-01   1.2351758e-01
   3.3266533e-01   1.2421283e-01
   3.3466934e-01   1.2490745e-01
   3.3667335e-01   1.2560142e-01
   3.3867735e-01   1.2629475e-01
   3.4068136e-01   1.2698744e-01
   3.4268537e-01   1.2767949e-01
   3.4468938e-01   1.2837089e-01
   3.4669339e-01   1.2906165e-01
   3.4869739e-01   1.2975177e-01
   3.5070140e-01   1.3044124e-01
   3.5270541e-01   1.3113008e-01
   3.5470942e-01   1.3181827e-01
   3.5671343e-01   1.3250581e-01
   3.5871743e-01   1.3319272e-01
   3.6072144e-01   1.3387898e-01
   3.6272545e-01   1.3456460e-01
   3.6472946e-01   1.3524958e-01
   3.6673347e-01   1.3593391e-01
   3.6873747e-01   1.3661760e-01
   3.7074148e-01   1.3730065e-01
   3.7274549e-01   1.3798306e-01
   3.7474950e-01   1.3866482e-01
   3.7675351e-01   1.3934595e-01
   3.7875752e-01   1.4002643e-01
   3.8076152e-01   1.4070626e-01
   3.8276553e-01   1.4138546e-01
   3.8476954e-01   1.4206401e-01
   3.8677355e-01   1.4274192e-01
   3.8877756e-01   1.4341918e-01
   3.9078156e-01   1.4409581e-01
   3.9278557e-01   1.4477179e-01
   3.9478958e-01   1.4544713e-01
   3.9679359e-01   1.4612182e-01
   3.9879760e-01   1.4679588e-01
   4.0080160e-01   1.4746929e-01
   4.0280561e-01   1.4814206e-01
   4.0480962e-01   1.4881418e-01
   4.0681363e-01   1.4948566e-01
   4.0881764e-01   1.5015651e-01
   4.1082164e-01   1.5082670e-01
   4.1282565e-01   1.5149626e-01
   4.1482966e-01   1.5216517e-01
   4.1683367e-01   1.5283344e-01
   4.1883768e-01   1.5350107e-01
   4.2084168e-01   1.5416806e-01
   4.2284569e-01   1.5483440e-01
   4.2484970e-01   1.5550010e-01
   4.2685371e-01   1.5616516e-01
   4.2885772e-01   1.5682957e-01
   4.3086172e-01   1.5749334e-01
   4.3286573e-01   1.5815647e-01
   4.3486974e-01   1.5881896e-01
   4.3687375e-01   1.5948081e-01
   4.3887776e-01   1.6014201e-01
   4.4088176e-01   1.6080257e-01
   4.4288577e-01   1.6146248e-01
   4.4488978e-01   1.6212176e-01
   4.4689379e-01   1.6278039e-01
   4.4889780e-01   1.6343838e-01
   4.5090180e-01   1.6409573e-01
   4.5290581e-01   1.6475243e-01
   4.5490982e-01   1.6540849e-01
   4.5691383e-01   1.6606391e-01
   4.5891784e-01   1.6671869e-01
   4.6092184e-01   1.6737282e-01
   4.6292585e-01   1.6802631e-01
   4.6492986e-01   1.6867916e-01
   4.6693387e-01   1.6933137e-01
   4.6893788e-01   1.6998293e-01
   4.7094188e-01   1.7063385e-01
   4.7294589e-01   1.7128413e-01
   4.7494990e-01   1.7193377e-01
   4.7695391e-01   1.7258276e-01
   4.7895792e-01   1.7323111e-01
   4.8096192e-01   1.7387882e-01
   4.8296593e-01   1.7452589e-01
   4.8496994e-01   1.7517231e-01
   4.8697395e-01   1.7581809e-01
   4.8897796e-01   1.7646323e-01
   4.9098196e-01   1.7710772e-01
   4.9298597e-01   1.7775158e-01
   4.9498998e-01   1.7839479e-01
   4.9699399e-01   1.7903735e-01
   4.9899800e-01   1.7967928e-01
   5.0100200e-01   2.1032644e+00
   5.0300601e-01   4.0200400e+00
   5.0501002e-01   5.9291022e+00
   5.0701403e-01   7.8304510e+00
   5.0901804e-01   9.7240865e+00
   5.1102204e-01   1.1610009e+01
   5.1302605e-01   1.3488217e+01
   5.1503006e-01   1.5358713e+01
   5.1703407e-01   1.7221494e+01
   5.1903808e-01   1.9076563e+01
   5.2104208e-01   2.0923918e+01
   5.2304609e-01   2.2763560e+01
   5.2505010e-01   2.4595488e+01
   5.2705411e-01   2.6419703e+01
   5.2905812e-01   2.8236205e+01
   5.3106212e-01   3.0044993e+01
   5.3306613e-01   3.1846068e+01
   5.3507014e-01   3.3639429e+01
   5.3707415e-01   3.5425078e+01
   5.3907816e-01   3.7203012e+01
   5.4108216e-01   3.8973234e+01
   5.4308617e-01   4.0735742e+01
   5.4509018e-01   4.2490536e+01
   5.4709419e-01   4.4237617e+01
   5.4909820e-01   4.5976985e+01
   5.5110220e-01   4.7708639e+01
   5.5310621e-01   4.9432581e+01
   5.5511022e-01   5.1148808e+01
   5.5711423e-01   5.2857322e+01
   5.5911824e-01   5.4558123e+01
   5.6112224e-01   5.6251211e+01
   5.6312625e-01   5.7936585e+01
   5.6513026e-01   5.9614246e+01
   5.6713427e-01   6.1284193e+01
   5.6913828e-01   6.2946427e+01
   5.7114228e-01   6.4600948e+01
   5.7314629e-01   6.6247755e+01
   5.7515030e-01   6.7886849e+01
   5.7715431e-01   6.9518229e+01
   5.7915832e-01   7.1141896e+01
   5.8116232e-01   7.2757850e+01
   5.8316633e-01   7.4366090e+01
   5.8517034e-01   7.5966617e+01
   5.8717435e-01   7.7559430e+01
   5.8917836e-01   7.9144531e+01
   5.9118236e-01   8.0721917e+01
   5.9318637e-01   8.2291591e+01
   5.9519038e-01   8.3853551e+01
   5.9719439e-01   8.5407797e+01
   5.9919840e-01   8.6954331e+01
   6.0120240e-01   8.8493150e+01
   6.0320641e-01   9.0024257e+01
   6.0521042e-01   9.1547650e+01
   6.0721443e-01   9.3063330e+01
   6.0921844e-01   9.4571296e+01
   6.1122244e-01   9.6071549e+01
   6.1322645e-01   9.7564088e+01
   6.1523046e-01   9.9048915e+01
   6.1723447e-01   1.0052603e+02
   6.1923848e-01   1.0199543e+02
   6.2124248e-01   1.0345711e+02
   6.2324649e-01   1.0491109e+02
   6.2525050e-01   1.0635734e+02
   6.2725451e-01   1.0779589e+02
   6.2925852e-01   1.0922672e+02
   6.3126253e-01   1.1064984e+02
   6.3326653e-01   1.1206525e+02
   6.3527054e-01   1.1347294e+02
   6.3727455e-01   1.1487292e+02
   6.3927856e-01   1.1626518e+02
   6.4128257e-01   1.1764974e+02
   6.4328657e-01   1.1902658e+02
   6.4529058e-01   1.2039570e+02
   6.4729459e-01   1.2175711e+02
   6.4929860e-01   1.2311081e+02
   6.5130261e-01   1.2445680e+02
   6.5330661e-01   1.2579507e+02
   6.5531062e-01   1.2712563e+02
   6.5731463e-01   1.2844847e+02
   6.5931864e-01   1.2976360e+02
   6.6132265e-01   1.3107102e+02
   6.6332665e-01   1.3237073e+02
   6.6533066e-01   1.3366272e+02
   6.6733467e-01   1.3494700e+02
   6.6933868e-01   1.3622356e+02
   6.7134269e-01   1.3749241e+02
   6.7334669e-01   1.3875355e+02
   6.7535070e-01   1.4000698e+02
   6.7735471e-01   1.4125269e+02
   6.7935872e-01   1.4249069e+02
   6.8136273e-01   1.4372097e+02
   6.8336673e-01   1.4494354e+02
   6.8537074e-01   1.4615840e+02
   6.8737475e-01   1.4736554e+02
   6.8937876e-01   1.4856497e+02
   6.9138277e-01   1.4975669e+02
   6.9338677e-01   1.5094070e+02
   6.9539078e-01   1.5211699e+02
   6.9739479e-01   1.5328556e+02
   6.9939880e-01   1.5444643e+02
   7.0140281e-01   1.5559958e+02
   7.0340681e-01   1.5674502e+02
   7.0541082e-01   1.5788274e+02
   7.0741483e-01   1.5901275e+02
   7.0941884e-01   1.6013505e+02
   7.1142285e-01   1.6124963e+02
   7.1342685e-01   1.6235650e+02
   7.1543086e-01   1.6345566e+02
   7.1743487e-01   1.6454710e+02
   7.1943888e-01   1.6563083e+02
   7.2144289e-01   1.6670685e+02
   7.2344689e-01   1.6777515e+02
   7.2545090e-01   1.6883574e+02
   7.2745491e-01   1.6988862e+02
   7.2945892e-01   1.7093378e+02
   7.3146293e-01   1.7197123e+02
   7.3346693e-01   1.7300097e+02
   7.3547094e-01   1.7402299e+02
   7.3747495e-01   1.7503730e+02
   7.3947896e-01   1.7604390e+02
   7.4148297e-01   1.7704278e+02
   7.4348697e-01   1.7803395e+02
   7.4549098e-01   1.7901741e+02
   7.4749499e-01   1.7999315e+02
   7.4949900e-01   1.8096118e+02
   7.5150301e-01   1.8192150e+02
   7.5350701e-01   1.8287410e+02
   7.5551102e-01   1.8381899e+02
   7.5751503e-01   1.8475617e+02
   7.5951904e-01   1.8568563e+02
   7.6152305e-01   1.8660738e+02
   7.6352705e-01   1.8752141e+02
   7.6553106e-01   1.8842774e+02
   7.6753507e-01   1.8932635e+02
   7.6953908e-01   1.9021724e+02
   7.7154309e-01   1.9110042e+02
   7.7354709e-01   1.9197589e+02
   7.7555110e-01   1.9284365e+02
   7.7755511e-01   1.9370369e+02
   7.7955912e-01   1.9455602e+02
   7.8156313e-01   1.9540063e+02
   7.8356713e-01   1.9623754e+02
   7.8557114e-01   1.9706672e+02
   7.8757515e-01   1.9788820e+02
   7.8957916e-01   1.9870196e+02
   7.9158317e-01   1.9950801e+02
   7.9358717e-01   2.0030635e+02
   7.9559118e-01   2.0109697e+02
   7.9759519e-01   2.0187988e+02
   7.9959920e-01   2.0265507e+02
   8.0160321e-01   2.0342255e+02
   8.0360721e-01   2.0418232e+02
   8.0561122e-01   2.0493438e+02
   8.0761523e-01   2.0567872e+02
   8.0961924e-01   2.0641534e+02
   8.1162325e-01   2.0714426e+02
   8.1362725e-01   2.0786546e+02
   8.1563126e-01   2.0857895e+02
   8.1763527e-01   2.0928472e+02
   8.1963928e-01   2.0998278e+02
   8.2164329e-01   2.1067313e+02
   8.2364729e-01   2.1135577e+02
   8.2565130e-01   2.1203069e+02
   8.2765531e-01   2.1269789e+02
   8.2965932e-01   2.1335739e+02
   8.3166333e-01   2.1400917e+02
   8.3366733e-01   2.1465324e+02
   8.3567134e-01   2.1528959e+02
   8.3767535e-01   2.1591823e+02
   8.3967936e-01   2.1653916e+02
   8.4168337e-01   2.1715237e+02
   8.4368737e-01   2.1775787e+02
   8.4569138e-01   2.1835566e+02
   8.4769539e-01   2.1894573e+02
   8.4969940e-01   2.1952810e+02
   8.5170341e-01   2.2010274e+02
   8.5370741e-01   2.2066968e+02
   8.5571142e-01   2.2122890e+02
   8.5771543e-01   2.2178040e+02
   8.5971944e-01   2.2232420e+02
   8.6172345e-01   2.2286028e+02
   8.6372745e-01   2.2338864e+02
   8.6573146e-01   2.2390930e+02
   8.6773547e-01   2.2442224e+02
   8.6973948e-01   2.2492746e+02
   8.7174349e-01   2.2542498e+02
   8.7374749e-01   2.2591478e+02
   8.7575150e-01   2.2639686e+02
   8.7775551e-01   2.2687124e+02
   8.7975952e-01   2.2733790e+02
   8.8176353e-01   2.2779684e+02
   8.8376754e-01   2.2824807e+02
   8.8577154e-01   2.2869159e+02
   8.8777555e-01   2.2912740e+02
   8.8977956e-01   2.2955549e+02
   8.9178357e-01   2.2997587e+02
   8.9378758e-01   2.3038854e+02
   8.9579158e-01   2.3079349e+02
   8.9779559e-01   2.3119073e+02
   8.9979960e-01   2.3158026e+02
   9.0180361e-01   2.3196207e+02
   9.0380762e-01   2.3233617e+02
   9.0581162e-01   2.3270255e+02
   9.0781563e-01   2.3306123e+02
   9.0981964e-01   2.3341218e+02
   9.1182365e-01   2.3375543e+02
   9.1382766e-01   2.3409096e+02
   9.1583166e-01   2.3441878e+02
   9.1783567e-01   2.3473889e+02
   9.1983968e-01   2.3505128e+02
   9.2184369e-01   2.3535596e+02
   9.2384770e-01   2.3565292e+02
   9.2585170e-01   2.3594217e+02
   9.2785571e-01   2.3622371e+02
   9.2985972e-01   2.3649754e+02
   9.3186373e-01   2.3676365e+02
   9.3386774e-01   2.3702205e+02
   9.3587174e-01   2.3727273e+02
   9.3787575e-01   2.3751570e+02
   9.3987976e-01   2.3775096e+02
   9.4188377e-01   2.3797851e+02
   9.4388778e-01   2.3819834e+02
   9.4589178e-01   2.3841046e+02
   9.4789579e-01   2.3861486e+02
   9.4989980e-01   2.3881155e+02
   9.5190381e-01   2.3900053e+02
   9.5390782e-01   2.3918179e+02
   9.5591182e-01   2.3935535e+02
   9.5791583e-01   2.3952118e+02
   9.5991984e-01   2.3967931e+02
   9.6192385e-01   2.3982972e+02
   9.6392786e-01   2.3997242e+02
   9.6593186e-01   2.4010740e+02
   9.6793587e-01   2.4023467e+02
   9.6993988e-01   2.4035423e+02
   9.7194389e-01   2.4046607e+02
   9.7394790e-01   2.4057020e+02
   9.7595190e-01   2.4066662e+02
   9.7795591e-01   2.4075532e+02
   9.7995992e-01   2.4083631e+02
   9.8196393e-01   2.4090959e+02
   9.8396794e-01   2.4097516e+02
   9.8597194e-01   2.4103301e+02
   9.8797595e-01   2.4108314e+02
   9.8997996e-01   2.4112557e+02
   9.9198397e-01   2.4116028e+02
   9.9398798e-01   2.4118727e+02
   9.9599198e-01   2.4120656e+02
   9.9799599e-01   2.4121813e+02
   1.0000000e+00   2.4122198e+02


==> data/Couette_Results_Varphi_00_matRatio_025_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.3217616e-06
   4.0080160e-03   6.6408594e-06
   6.0120240e-03   9.9572934e-06
   8.0160321e-03   1.3271064e-05
   1.0020040e-02   1.6582170e-05
   1.2024048e-02   1.9890613e-05
   1.4028056e-02   2.3196391e-05
   1.6032064e-02   2.6499506e-05
   1.8036072e-02   2.9799957e-05
   2.0040080e-02   3.3097745e-05
   2.2044088e-02   3.6392868e-05
   2.4048096e-02   3.9685328e-05
   2.6052104e-02   4.2975124e-05
   2.8056112e-02   4.6262256e-05
   3.0060120e-02   4.9546725e-05
   3.2064128e-02   5.2828529e-05
   3.4068136e-02   5.6107670e-05
   3.6072144e-02   5.9384147e-05
   3.8076152e-02   6.2657960e-05
   4.0080160e-02   6.5929109e-05
   4.2084168e-02   6.9197595e-05
   4.4088176e-02   7.2463417e-05
   4.6092184e-02   7.5726575e-05
   4.8096192e-02   7.8987069e-05
   5.0100200e-02   8.2244899e-05
   5.2104208e-02   8.5500066e-05
   5.4108216e-02   8.8752568e-05
   5.6112224e-02   9.2002407e-05
   5.8116232e-02   9.5249582e-05
   6.0120240e-02   9.8494094e-05
   6.2124248e-02   1.0173594e-04
   6.4128257e-02   1.0497513e-04
   6.6132265e-02   1.0821164e-04
   6.8136273e-02   1.1144550e-04
   7.0140281e-02   1.1467669e-04
   7.2144289e-02   1.1790522e-04
   7.4148297e-02   1.2113109e-04
   7.6152305e-02   1.2435429e-04
   7.8156313e-02   1.2757482e-04
   8.0160321e-02   1.3079270e-04
   8.2164329e-02   1.3400791e-04
   8.4168337e-02   1.3722045e-04
   8.6172345e-02   1.4043034e-04
   8.8176353e-02   1.4363755e-04
   9.0180361e-02   1.4684211e-04
   9.2184369e-02   1.5004400e-04
   9.4188377e-02   1.5324322e-04
   9.6192385e-02   1.5643979e-04
   9.8196393e-02   1.5963369e-04
   1.0020040e-01   1.6282492e-04
   1.0220441e-01   1.6601349e-04
   1.0420842e-01   1.6919940e-04
   1.0621242e-01   1.7238264e-04
   1.0821643e-01   1.7556322e-04
   1.1022044e-01   1.7874114e-04
   1.1222445e-01   1.8191639e-04
   1.1422846e-01   1.8508898e-04
   1.1623246e-01   1.8825891e-04
   1.1823647e-01   1.9142617e-04
   1.2024048e-01   1.9459077e-04
   1.2224449e-01   1.9775270e-04
   1.2424850e-01   2.0091197e-04
   1.2625251e-01   2.0406857e-04
   1.2825651e-01   2.0722252e-04
   1.3026052e-01   2.1037379e-04
   1.3226453e-01   2.1352241e-04
   1.3426854e-01   2.1666836e-04
   1.3627255e-01   2.1981165e-04
   1.3827655e-01   2.2295227e-04
   1.4028056e-01   2.2609023e-04
   1.4228457e-01   2.2922552e-04
   1.4428858e-01   2.3235816e-04
   1.4629259e-01   2.3548812e-04
   1.4829659e-01   2.3861543e-04
   1.5030060e-01   2.4174007e-04
   1.5230461e-01   2.4486204e-04
   1.5430862e-01   2.4798136e-04
   1.5631263e-01   2.5109801e-04
   1.5831663e-01   2.5421199e-04
   1.6032064e-01   2.5732331e-04
   1.6232465e-01   2.6043197e-04
   1.6432866e-01   2.6353796e-04
   1.6633267e-01   2.6664129e-04
   1.6833667e-01   2.6974196e-04
   1.7034068e-01   2.7283996e-04
   1.7234469e-01   2.7593530e-04
   1.7434870e-01   2.7902797e-04
   1.7635271e-01   2.8211798e-04
   1.7835671e-01   2.8520533e-04
   1.8036072e-01   2.8829001e-04
   1.8236473e-01   2.9137203e-04
   1.8436874e-01   2.9445139e-04
   1.8637275e-01   2.9752808e-04
   1.8837675e-01   3.0060211e-04
   1.9038076e-01   3.0367347e-04
   1.9238477e-01   3.0674217e-04
   1.9438878e-01   3.0980821e-04
   1.9639279e-01   3.1287158e-04
   1.9839679e-01   3.1593229e-04
   2.0040080e-01   3.1899034e-04
   2.0240481e-01   3.2204572e-04
   2.0440882e-01   3.2509844e-04
   2.0641283e-01   3.2814849e-04
   2.0841683e-01   3.3119588e-04
   2.1042084e-01   3.3424061e-04
   2.1242485e-01   3.3728267e-04
   2.1442886e-01   3.4032207e-04
   2.1643287e-01   3.4335880e-04
   2.1843687e-01   3.4639287e-04
   2.2044088e-01   3.4942428e-04
   2.2244489e-01   3.5245302e-04
   2.2444890e-01   3.5547910e-04
   2.2645291e-01   3.5850252e-04
   2.2845691e-01   3.6152327e-04
   2.3046092e-01   3.6454136e-04
   2.3246493e-01   3.6755678e-04
   2.3446894e-01   3.7056954e-04
   2.3647295e-01   3.7357964e-04
   2.3847695e-01   3.7658707e-04
   2.4048096e-01   3.7959184e-04
   2.4248497e-01   3.8259395e-04
   2.4448898e-01   3.8559339e-04
   2.4649299e-01   3.8859017e-04
   2.4849699e-01   3.9158428e-04
   2.5050100e-01   3.9457573e-04
   2.5250501e-01   3.9756452e-04
   2.5450902e-01   4.0055064e-04
   2.5651303e-01   4.0353410e-04
   2.5851703e-01   4.0651489e-04
   2.6052104e-01   4.0949302e-04
   2.6252505e-01   4.1246849e-04
   2.6452906e-01   4.1544129e-04
   2.6653307e-01   4.1841143e-04
   2.6853707e-01   4.2137891e-04
   2.7054108e-01   4.2434372e-04
   2.7254509e-01   4.2730587e-04
   2.7454910e-01   4.3026536e-04
   2.7655311e-01   4.3322218e-04
   2.7855711e-01   4.3617633e-04
   2.8056112e-01   4.3912783e-04
   2.8256513e-01   4.4207666e-04
   2.8456914e-01   4.4502282e-04
   2.8657315e-01   4.4796632e-04
   2.8857715e-01   4.5090716e-04
   2.9058116e-01   4.5384533e-04
   2.9258517e-01   4.5678084e-04
   2.9458918e-01   4.5971369e-04
   2.9659319e-01   4.6264387e-04
   2.9859719e-01   4.6557139e-04
   3.0060120e-01   4.6849625e-04
   3.0260521e-01   4.7141844e-04
   3.0460922e-01   4.7433797e-04
   3.0661323e-01   4.7725483e-04
   3.0861723e-01   4.8016903e-04
   3.1062124e-01   4.8308057e-04
   3.1262525e-01   4.8598944e-04
   3.1462926e-01   4.8889565e-04
   3.1663327e-01   4.9179919e-04
   3.1863727e-01   4.9470007e-04
   3.2064128e-01   4.9759829e-04
   3.2264529e-01   5.0049384e-04
   3.2464930e-01   5.0338673e-04
   3.2665331e-01   5.0627696e-04
   3.2865731e-01   5.0916452e-04
   3.3066132e-01   5.1204942e-04
   3.3266533e-01   5.1493165e-04
   3.3466934e-01   5.1781122e-04
   3.3667335e-01   5.2068813e-04
   3.3867735e-01   5.2356237e-04
   3.4068136e-01   5.2643395e-04
   3.4268537e-01   5.2930286e-04
   3.4468938e-01   5.3216912e-04
   3.4669339e-01   5.3503270e-04
   3.4869739e-01   5.3789363e-04
   3.5070140e-01   5.4075189e-04
   3.5270541e-01   5.4360748e-04
   3.5470942e-01   5.4646042e-04
   3.5671343e-01   5.4931068e-04
   3.5871743e-01   5.5215829e-04
   3.6072144e-01   5.5500323e-04
   3.6272545e-01   5.5784551e-04
   3.6472946e-01   5.6068512e-04
   3.6673347e-01   5.6352207e-04
   3.6873747e-01   5.6635636e-04
   3.7074148e-01   5.6918798e-04
   3.7274549e-01   5.7201694e-04
   3.7474950e-01   5.7484323e-04
   3.7675351e-01   5.7766686e-04
   3.7875752e-01   5.8048783e-04
   3.8076152e-01   5.8330613e-04
   3.8276553e-01   5.8612177e-04
   3.8476954e-01   5.8893475e-04
   3.8677355e-01   5.9174506e-04
   3.8877756e-01   5.9455270e-04
   3.9078156e-01   5.9735769e-04
   3.9278557e-01   6.0016001e-04
   3.9478958e-01   6.0295967e-04
   3.9679359e-01   6.0575666e-04
   3.9879760e-01   6.0855099e-04
   4.0080160e-01   6.1134265e-04
   4.0280561e-01   6.1413165e-04
   4.0480962e-01   6.1691799e-04
   4.0681363e-01   6.1970166e-04
   4.0881764e-01   6.2248267e-04
   4.1082164e-01   6.2526102e-04
   4.1282565e-01   6.2803670e-04
   4.1482966e-01   6.3080972e-04
   4.1683367e-01   6.3358007e-04
   4.1883768e-01   6.3634776e-04
   4.2084168e-01   6.3911279e-04
   4.2284569e-01   6.4187515e-04
   4.2484970e-01   6.4463485e-04
   4.2685371e-01   6.4739189e-04
   4.2885772e-01   6.5014626e-04
   4.3086172e-01   6.5289797e-04
   4.3286573e-01   6.5564701e-04
   4.3486974e-01   6.5839339e-04
   4.3687375e-01   6.6113711e-04
   4.3887776e-01   6.6387816e-04
   4.4088176e-01   6.6661655e-04
   4.4288577e-01   6.6935228e-04
   4.4488978e-01   6.7208534e-04
   4.4689379e-01   6.7481573e-04
   4.4889780e-01   6.7754347e-04
   4.5090180e-01   6.8026854e-04
   4.5290581e-01   6.8299094e-04
   4.5490982e-01   6.8571069e-04
   4.5691383e-01   6.8842777e-04
   4.5891784e-01   6.9114218e-04
   4.6092184e-01   6.9385393e-04
   4.6292585e-01   6.9656302e-04
   4.6492986e-01   6.9926944e-04
   4.6693387e-01   7.0197320e-04
   4.6893788e-01   7.0467430e-04
   4.7094188e-01   7.0737273e-04
   4.7294589e-01   7.1006850e-04
   4.7494990e-01   7.1276160e-04
   4.7695391e-01   7.1545204e-04
   4.7895792e-01   7.1813982e-04
   4.8096192e-01   7.2082493e-04
   4.8296593e-01   7.2350738e-04
   4.8496994e-01   7.2618716e-04
   4.8697395e-01   7.2886429e-04
   4.8897796e-01   7.3153874e-04
   4.9098196e-01   7.3421054e-04
   4.9298597e-01   7.3687967e-04
   4.9498998e-01   7.3954613e-04
   4.9699399e-01   7.4220994e-04
   4.9899800e-01   7.4487107e-04
   5.0100200e-01   8.7192070e-03
   5.0300601e-01   1.6665314e-02
   5.0501002e-01   2.4579444e-02
   5.0701403e-01   3.2461598e-02
   5.0901804e-01   4.0311776e-02
   5.1102204e-01   4.8129977e-02
   5.1302605e-01   5.5916202e-02
   5.1503006e-01   6.3670451e-02
   5.1703407e-01   7.1392724e-02
   5.1903808e-01   7.9083020e-02
   5.2104208e-01   8.6741340e-02
   5.2304609e-01   9.4367684e-02
   5.2505010e-01   1.0196205e-01
   5.2705411e-01   1.0952444e-01
   5.2905812e-01   1.1705486e-01
   5.3106212e-01   1.2455330e-01
   5.3306613e-01   1.3201976e-01
   5.3507014e-01   1.3945424e-01
   5.3707415e-01   1.4685675e-01
   5.3907816e-01   1.5422729e-01
   5.4108216e-01   1.6156584e-01
   5.4308617e-01   1.6887243e-01
   5.4509018e-01   1.7614703e-01
   5.4709419e-01   1.8338966e-01
   5.4909820e-01   1.9060031e-01
   5.5110220e-01   1.9777899e-01
   5.5310621e-01   2.0492569e-01
   5.5511022e-01   2.1204041e-01
   5.5711423e-01   2.1912316e-01
   5.5911824e-01   2.2617393e-01
   5.6112224e-01   2.3319272e-01
   5.6312625e-01   2.4017954e-01
   5.6513026e-01   2.4713438e-01
   5.6713427e-01   2.5405725e-01
   5.6913828e-01   2.6094814e-01
   5.7114228e-01   2.6780705e-01
   5.7314629e-01   2.7463398e-01
   5.7515030e-01   2.8142895e-01
   5.7715431e-01   2.8819193e-01
   5.7915832e-01   2.9492294e-01
   5.8116232e-01   3.0162197e-01
   5.8316633e-01   3.0828902e-01
   5.8517034e-01   3.1492410e-01
   5.8717435e-01   3.2152721e-01
   5.8917836e-01   3.2809833e-01
   5.9118236e-01   3.3463748e-01
   5.9318637e-01   3.4114466e-01
   5.9519038e-01   3.4761985e-01
   5.9719439e-01   3.5406307e-01
   5.9919840e-01   3.6047432e-01
   6.0120240e-01   3.6685359e-01
   6.0320641e-01   3.7320088e-01
   6.0521042e-01   3.7951620e-01
   6.0721443e-01   3.8579954e-01
   6.0921844e-01   3.9205090e-01
   6.1122244e-01   3.9827029e-01
   6.1322645e-01   4.0445770e-01
   6.1523046e-01   4.1061313e-01
   6.1723447e-01   4.1673659e-01
   6.1923848e-01   4.2282807e-01
   6.2124248e-01   4.2888758e-01
   6.2324649e-01   4.3491511e-01
   6.2525050e-01   4.4091066e-01
   6.2725451e-01   4.4687424e-01
   6.2925852e-01   4.5280584e-01
   6.3126253e-01   4.5870546e-01
   6.3326653e-01   4.6457311e-01
   6.3527054e-01   4.7040878e-01
   6.3727455e-01   4.7621248e-01
   6.3927856e-01   4.8198420e-01
   6.4128257e-01   4.8772394e-01
   6.4328657e-01   4.9343171e-01
   6.4529058e-01   4.9910750e-01
   6.4729459e-01   5.0475131e-01
   6.4929860e-01   5.1036315e-01
   6.5130261e-01   5.1594301e-01
   6.5330661e-01   5.2149090e-01
   6.5531062e-01   5.2700681e-01
   6.5731463e-01   5.3249074e-01
   6.5931864e-01   5.3794270e-01
   6.6132265e-01   5.4336268e-01
   6.6332665e-01   5.4875068e-01
   6.6533066e-01   5.5410671e-01
   6.6733467e-01   5.5943076e-01
   6.6933868e-01   5.6472283e-01
   6.7134269e-01   5.6998293e-01
   6.7334669e-01   5.7521105e-01
   6.7535070e-01   5.8040720e-01
   6.7735471e-01   5.8557137e-01
   6.7935872e-01   5.9070356e-01
   6.8136273e-01   5.9580378e-01
   6.8336673e-01   6.0087202e-01
   6.8537074e-01   6.0590829e-01
   6.8737475e-01   6.1091258e-01
   6.8937876e-01   6.1588489e-01
   6.9138277e-01   6.2082522e-01
   6.9338677e-01   6.2573358e-01
   6.9539078e-01   6.3060997e-01
   6.9739479e-01   6.3545437e-01
   6.9939880e-01   6.4026680e-01
   7.0140281e-01   6.4504726e-01
   7.0340681e-01   6.4979574e-01
   7.0541082e-01   6.5451224e-01
   7.0741483e-01   6.5919676e-01
   7.0941884e-01   6.6384931e-01
   7.1142285e-01   6.6846989e-01
   7.1342685e-01   6.7305848e-01
   7.1543086e-01   6.7761510e-01
   7.1743487e-01   6.8213975e-01
   7.1943888e-01   6.8663242e-01
   7.2144289e-01   6.9109311e-01
   7.2344689e-01   6.9552182e-01
   7.2545090e-01   6.9991856e-01
   7.2745491e-01   7.0428333e-01
   7.2945892e-01   7.0861611e-01
   7.3146293e-01   7.1291692e-01
   7.3346693e-01   7.1718576e-01
   7.3547094e-01   7.2142261e-01
   7.3747495e-01   7.2562749e-01
   7.3947896e-01   7.2980040e-01
   7.4148297e-01   7.3394133e-01
   7.4348697e-01   7.3805028e-01
   7.4549098e-01   7.4212726e-01
   7.4749499e-01   7.4617226e-01
   7.4949900e-01   7.5018528e-01
   7.5150301e-01   7.5416633e-01
   7.5350701e-01   7.5811540e-01
   7.5551102e-01   7.6203249e-01
   7.5751503e-01   7.6591761e-01
   7.5951904e-01   7.6977075e-01
   7.6152305e-01   7.7359192e-01
   7.6352705e-01   7.7738111e-01
   7.6553106e-01   7.8113832e-01
   7.6753507e-01   7.8486356e-01
   7.6953908e-01   7.8855682e-01
   7.7154309e-01   7.9221811e-01
   7.7354709e-01   7.9584741e-01
   7.7555110e-01   7.9944475e-01
   7.7755511e-01   8.0301010e-01
   7.7955912e-01   8.0654348e-01
   7.8156313e-01   8.1004488e-01
   7.8356713e-01   8.1351431e-01
   7.8557114e-01   8.1695176e-01
   7.8757515e-01   8.2035724e-01
   7.8957916e-01   8.2373073e-01
   7.9158317e-01   8.2707226e-01
   7.9358717e-01   8.3038180e-01
   7.9559118e-01   8.3365937e-01
   7.9759519e-01   8.3690496e-01
   7.9959920e-01   8.4011858e-01
   8.0160321e-01   8.4330022e-01
   8.0360721e-01   8.4644988e-01
   8.0561122e-01   8.4956757e-01
   8.0761523e-01   8.5265328e-01
   8.0961924e-01   8.5570702e-01
   8.1162325e-01   8.5872878e-01
   8.1362725e-01   8.6171856e-01
   8.1563126e-01   8.6467637e-01
   8.1763527e-01   8.6760220e-01
   8.1963928e-01   8.7049605e-01
   8.2164329e-01   8.7335793e-01
   8.2364729e-01   8.7618783e-01
   8.2565130e-01   8.7898575e-01
   8.2765531e-01   8.8175170e-01
   8.2965932e-01   8.8448567e-01
   8.3166333e-01   8.8718767e-01
   8.3366733e-01   8.8985769e-01
   8.3567134e-01   8.9249573e-01
   8.3767535e-01   8.9510180e-01
   8.3967936e-01   8.9767589e-01
   8.4168337e-01   9.0021801e-01
   8.4368737e-01   9.0272814e-01
   8.4569138e-01   9.0520631e-01
   8.4769539e-01   9.0765249e-01
   8.4969940e-01   9.1006670e-01
   8.5170341e-01   9.1244893e-01
   8.5370741e-01   9.1479919e-01
   8.5571142e-01   9.1711747e-01
   8.5771543e-01   9.1940378e-01
   8.5971944e-01   9.2165810e-01
   8.6172345e-01   9.2388046e-01
   8.6372745e-01   9.2607083e-01
   8.6573146e-01   9.2822923e-01
   8.6773547e-01   9.3035565e-01
   8.6973948e-01   9.3245010e-01
   8.7174349e-01   9.3451257e-01
   8.7374749e-01   9.3654306e-01
   8.7575150e-01   9.3854158e-01
   8.7775551e-01   9.4050812e-01
   8.7975952e-01   9.4244269e-01
   8.8176353e-01   9.4434528e-01
   8.8376754e-01   9.4621589e-01
   8.8577154e-01   9.4805453e-01
   8.8777555e-01   9.4986119e-01
   8.8977956e-01   9.5163587e-01
   8.9178357e-01   9.5337858e-01
   8.9378758e-01   9.5508931e-01
   8.9579158e-01   9.5676806e-01
   8.9779559e-01   9.5841484e-01
   8.9979960e-01   9.6002964e-01
   9.0180361e-01   9.6161247e-01
   9.0380762e-01   9.6316332e-01
   9.0581162e-01   9.6468219e-01
   9.0781563e-01   9.6616909e-01
   9.0981964e-01   9.6762401e-01
   9.1182365e-01   9.6904696e-01
   9.1382766e-01   9.7043793e-01
   9.1583166e-01   9.7179692e-01
   9.1783567e-01   9.7312393e-01
   9.1983968e-01   9.7441897e-01
   9.2184369e-01   9.7568204e-01
   9.2384770e-01   9.7691312e-01
   9.2585170e-01   9.7811223e-01
   9.2785571e-01   9.7927937e-01
   9.2985972e-01   9.8041453e-01
   9.3186373e-01   9.8151771e-01
   9.3386774e-01   9.8258891e-01
   9.3587174e-01   9.8362814e-01
   9.3787575e-01   9.8463540e-01
   9.3987976e-01   9.8561067e-01
   9.4188377e-01   9.8655397e-01
   9.4388778e-01   9.8746530e-01
   9.4589178e-01   9.8834464e-01
   9.4789579e-01   9.8919202e-01
   9.4989980e-01   9.9000741e-01
   9.5190381e-01   9.9079083e-01
   9.5390782e-01   9.9154227e-01
   9.5591182e-01   9.9226174e-01
   9.5791583e-01   9.9294923e-01
   9.5991984e-01   9.9360474e-01
   9.6192385e-01   9.9422828e-01
   9.6392786e-01   9.9481984e-01
   9.6593186e-01   9.9537943e-01
   9.6793587e-01   9.9590704e-01
   9.6993988e-01   9.9640267e-01
   9.7194389e-01   9.9686632e-01
   9.7394790e-01   9.9729800e-01
   9.7595190e-01   9.9769771e-01
   9.7795591e-01   9.9806543e-01
   9.7995992e-01   9.9840119e-01
   9.8196393e-01   9.9870496e-01
   9.8396794e-01   9.9897676e-01
   9.8597194e-01   9.9921658e-01
   9.8797595e-01   9.9942443e-01
   9.8997996e-01   9.9960030e-01
   9.9198397e-01   9.9974419e-01
   9.9398798e-01   9.9985611e-01
   9.9599198e-01   9.9993605e-01
   9.9799599e-01   9.9998401e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_FreSCo.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_analytic.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   4.2129718e-35
   4.8979591e-01   6.0847349e-33
   4.9081631e-01   7.2485082e-31
   4.9183672e-01   6.8158968e-29
   4.9285713e-01   4.2201205e-27
   4.9387754e-01   4.6578597e-24
   4.9489795e-01   2.8218060e-20
   4.9591835e-01   6.5487003e-17
   4.9693876e-01   7.8130731e-14
   4.9795917e-01   1.0806049e-09
   4.9897958e-01   2.1425150e-05
   4.9999999e-01   3.9620480e-02
   5.0102039e-01   9.6868489e-01
   5.0204080e-01   9.9998861e-01
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_pressure_FreSCo.dat <==
   2.4373350e-03   2.5000000e-02
   7.5557384e-03   2.4794452e-02
   1.3163558e-02   2.4569228e-02
   1.9262189e-02   2.4324289e-02
   2.5847735e-02   2.4059793e-02
   3.2910864e-02   2.3776113e-02
   4.0437094e-02   2.3473833e-02
   4.8407098e-02   2.3153727e-02
   5.6797117e-02   2.2816749e-02
   6.5579447e-02   2.2464013e-02
   7.4722998e-02   2.2096766e-02
   8.4193893e-02   2.1716370e-02
   9.3956090e-02   2.1324271e-02
   1.0397200e-01   2.0921979e-02
   1.1420311e-01   2.0511041e-02
   1.2461054e-01   2.0093018e-02
   1.3515560e-01   1.9669464e-02
   1.4580029e-01   1.9241905e-02
   1.5650769e-01   1.8811824e-02
   1.6724237e-01   1.8380645e-02
   1.7797066e-01   1.7949718e-02
   1.8866095e-01   1.7520314e-02
   1.9928379e-01   1.7093616e-02
   2.0981209e-01   1.6670712e-02
   2.2022116e-01   1.6252594e-02
   2.3048875e-01   1.5840155e-02
   2.4059501e-01   1.5434193e-02
   2.5052248e-01   1.5035409e-02
   2.6025597e-01   1.4644414e-02
   2.6978249e-01   1.4261729e-02
   2.7909113e-01   1.3887794e-02
   2.8817289e-01   1.3522970e-02
   2.9702058e-01   1.3167547e-02
   3.0562865e-01   1.2821747e-02
   3.1399303e-01   1.2485734e-02
   3.2211102e-01   1.2159618e-02
   3.2998109e-01   1.1843459e-02
   3.3760280e-01   1.1537277e-02
   3.4497662e-01   1.1241052e-02
   3.5210383e-01   1.0954734e-02
   3.5898638e-01   1.0678244e-02
   3.6562683e-01   1.0411480e-02
   3.7202819e-01   1.0154321e-02
   3.7819389e-01   9.9066295e-03
   3.8412763e-01   9.6682567e-03
   3.8983341e-01   9.4390429e-03
   3.9531537e-01   9.2188216e-03
   4.0057778e-01   9.0074207e-03
   4.0562503e-01   8.8046650e-03
   4.1046151e-01   8.6103775e-03
   4.1509165e-01   8.4243802e-03
   4.1951988e-01   8.2464957e-03
   4.2375059e-01   8.0765474e-03
   4.2778814e-01   7.9143604e-03
   4.3163684e-01   7.7597613e-03
   4.3530095e-01   7.6125789e-03
   4.3878469e-01   7.4726436e-03
   4.4209224e-01   7.3397875e-03
   4.4522775e-01   7.2138441e-03
   4.4819533e-01   7.0946477e-03
   4.5099911e-01   6.9820329e-03
   4.5364320e-01   6.8758343e-03
   4.5613173e-01   6.7758855e-03
   4.5846890e-01   6.6820187e-03
   4.6065893e-01   6.5940640e-03
   4.6270611e-01   6.5118488e-03
   4.6461483e-01   6.4351971e-03
   4.6638958e-01   6.3639292e-03
   4.6803493e-01   6.2978608e-03
   4.6955560e-01   6.2368035e-03
   4.7095640e-01   6.1805635e-03
   4.7224229e-01   6.1289424e-03
   4.7341836e-01   6.0817365e-03
   4.7448979e-01   6.0387374e-03
   4.7551020e-01   5.9977906e-03
   4.7653061e-01   5.9568451e-03
   4.7755101e-01   5.9158997e-03
   4.7857142e-01   5.8749546e-03
   4.7959183e-01   5.8340097e-03
   4.8061224e-01   5.7930648e-03
   4.8163264e-01   5.7521201e-03
   4.8265305e-01   5.7111753e-03
   4.8367346e-01   5.6702305e-03
   4.8469387e-01   5.6292854e-03
   4.8571428e-01   5.5883399e-03
   4.8673468e-01   5.5473941e-03
   4.8775509e-01   5.5064477e-03
   4.8877550e-01   5.4655005e-03
   4.8979591e-01   5.4245524e-03
   4.9081631e-01   5.3836033e-03
   4.9183672e-01   5.3426527e-03
   4.9285713e-01   5.3017004e-03
   4.9387754e-01   5.2607462e-03
   4.9489795e-01   5.2197897e-03
   4.9591835e-01   5.1788301e-03
   4.9693876e-01   5.1378650e-03
   4.9795917e-01   5.0968918e-03
   4.9897958e-01   5.0559195e-03
   4.9999999e-01   5.0156080e-03
   5.0102039e-01   4.9902652e-03
   5.0204080e-01   4.9796638e-03
   5.0306121e-01   4.9694161e-03
   5.0408162e-01   4.9591601e-03
   5.0510202e-01   4.9489132e-03
   5.0612243e-01   4.9386729e-03
   5.0714284e-01   4.9284354e-03
   5.0816325e-01   4.9181994e-03
   5.0918366e-01   4.9079647e-03
   5.1020406e-01   4.8977312e-03
   5.1122447e-01   4.8874987e-03
   5.1224488e-01   4.8772670e-03
   5.1326529e-01   4.8670358e-03
   5.1428569e-01   4.8568052e-03
   5.1530610e-01   4.8465749e-03
   5.1632651e-01   4.8363449e-03
   5.1734692e-01   4.8261151e-03
   5.1836733e-01   4.8158854e-03
   5.1938773e-01   4.8056558e-03
   5.2040814e-01   4.7954262e-03
   5.2142855e-01   4.7851966e-03
   5.2244896e-01   4.7749669e-03
   5.2346936e-01   4.7647371e-03
   5.2448977e-01   4.7545072e-03
   5.2551018e-01   4.7442770e-03
   5.2658161e-01   4.7335341e-03
   5.2775816e-01   4.7217351e-03
   5.2904612e-01   4.7088167e-03
   5.3045193e-01   4.6947144e-03
   5.3198198e-01   4.6793641e-03
   5.3364270e-01   4.6627010e-03
   5.3544056e-01   4.6446604e-03
   5.3738202e-01   4.6251774e-03
   5.3947351e-01   4.6041871e-03
   5.4172149e-01   4.5816250e-03
   5.4413234e-01   4.5574266e-03
   5.4671244e-01   4.5315279e-03
   5.4946809e-01   4.5038654e-03
   5.5240554e-01   4.4743764e-03
   5.5553097e-01   4.4429988e-03
   5.5885044e-01   4.4096712e-03
   5.6236994e-01   4.3743338e-03
   5.6609531e-01   4.3369276e-03
   5.7003225e-01   4.2973952e-03
   5.7418631e-01   4.2556808e-03
   5.7856282e-01   4.2117308e-03
   5.8316692e-01   4.1654935e-03
   5.8800348e-01   4.1169198e-03
   5.9307708e-01   4.0659636e-03
   5.9839198e-01   4.0125820e-03
   6.0395208e-01   3.9567359e-03
   6.0976083e-01   3.8983904e-03
   6.1582122e-01   3.8375155e-03
   6.2213572e-01   3.7740865e-03
   6.2870616e-01   3.7080849e-03
   6.3553376e-01   3.6394985e-03
   6.4261895e-01   3.5683232e-03
   6.4996138e-01   3.4945627e-03
   6.5755977e-01   3.4182298e-03
   6.6541190e-01   3.3393474e-03
   6.7351445e-01   3.2579491e-03
   6.8186295e-01   3.1740800e-03
   6.9045169e-01   3.0877979e-03
   6.9927363e-01   2.9991739e-03
   7.0832033e-01   2.9082934e-03
   7.1758182e-01   2.8152568e-03
   7.2704660e-01   2.7201801e-03
   7.3670151e-01   2.6231958e-03
   7.4653173e-01   2.5244533e-03
   7.5652070e-01   2.4241192e-03
   7.6665012e-01   2.3223776e-03
   7.7689995e-01   2.2194300e-03
   7.8724839e-01   2.1154953e-03
   7.9767200e-01   2.0108093e-03
   8.0814569e-01   1.9056238e-03
   8.1864287e-01   1.8002058e-03
   8.2913557e-01   1.6948361e-03
   8.3959460e-01   1.5898076e-03
   8.4998976e-01   1.4854233e-03
   8.6029005e-01   1.3819942e-03
   8.7046398e-01   1.2798362e-03
   8.8047982e-01   1.1792676e-03
   8.9030595e-01   1.0806055e-03
   8.9991120e-01   9.8416264e-04
   9.0926522e-01   8.9024339e-04
   9.1833887e-01   7.9914015e-04
   9.2710458e-01   7.1112947e-04
   9.3553675e-01   6.2646814e-04
   9.4361215e-01   5.4538953e-04
   9.5131019e-01   4.6810011e-04
   9.5861330e-01   3.9477623e-04
   9.6550719e-01   3.2556140e-04
   9.7198105e-01   2.6056400e-04
   9.7802775e-01   1.9985561e-04
   9.8364391e-01   1.4347020e-04
   9.8882992e-01   9.1403234e-05
   9.9359015e-01   4.3610213e-05
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_pressure_analytic.dat <==
   0.0000000e+00   2.5000000e-02
   2.0040080e-03   2.4919840e-02
   4.0080160e-03   2.4839679e-02
   6.0120240e-03   2.4759519e-02
   8.0160321e-03   2.4679359e-02
   1.0020040e-02   2.4599198e-02
   1.2024048e-02   2.4519038e-02
   1.4028056e-02   2.4438878e-02
   1.6032064e-02   2.4358717e-02
   1.8036072e-02   2.4278557e-02
   2.0040080e-02   2.4198397e-02
   2.2044088e-02   2.4118236e-02
   2.4048096e-02   2.4038076e-02
   2.6052104e-02   2.3957916e-02
   2.8056112e-02   2.3877756e-02
   3.0060120e-02   2.3797595e-02
   3.2064128e-02   2.3717435e-02
   3.4068136e-02   2.3637275e-02
   3.6072144e-02   2.3557114e-02
   3.8076152e-02   2.3476954e-02
   4.0080160e-02   2.3396794e-02
   4.2084168e-02   2.3316633e-02
   4.4088176e-02   2.3236473e-02
   4.6092184e-02   2.3156313e-02
   4.8096192e-02   2.3076152e-02
   5.0100200e-02   2.2995992e-02
   5.2104208e-02   2.2915832e-02
   5.4108216e-02   2.2835671e-02
   5.6112224e-02   2.2755511e-02
   5.8116232e-02   2.2675351e-02
   6.0120240e-02   2.2595190e-02
   6.2124248e-02   2.2515030e-02
   6.4128257e-02   2.2434870e-02
   6.6132265e-02   2.2354709e-02
   6.8136273e-02   2.2274549e-02
   7.0140281e-02   2.2194389e-02
   7.2144289e-02   2.2114228e-02
   7.4148297e-02   2.2034068e-02
   7.6152305e-02   2.1953908e-02
   7.8156313e-02   2.1873747e-02
   8.0160321e-02   2.1793587e-02
   8.2164329e-02   2.1713427e-02
   8.4168337e-02   2.1633267e-02
   8.6172345e-02   2.1553106e-02
   8.8176353e-02   2.1472946e-02
   9.0180361e-02   2.1392786e-02
   9.2184369e-02   2.1312625e-02
   9.4188377e-02   2.1232465e-02
   9.6192385e-02   2.1152305e-02
   9.8196393e-02   2.1072144e-02
   1.0020040e-01   2.0991984e-02
   1.0220441e-01   2.0911824e-02
   1.0420842e-01   2.0831663e-02
   1.0621242e-01   2.0751503e-02
   1.0821643e-01   2.0671343e-02
   1.1022044e-01   2.0591182e-02
   1.1222445e-01   2.0511022e-02
   1.1422846e-01   2.0430862e-02
   1.1623246e-01   2.0350701e-02
   1.1823647e-01   2.0270541e-02
   1.2024048e-01   2.0190381e-02
   1.2224449e-01   2.0110220e-02
   1.2424850e-01   2.0030060e-02
   1.2625251e-01   1.9949900e-02
   1.2825651e-01   1.9869739e-02
   1.3026052e-01   1.9789579e-02
   1.3226453e-01   1.9709419e-02
   1.3426854e-01   1.9629259e-02
   1.3627255e-01   1.9549098e-02
   1.3827655e-01   1.9468938e-02
   1.4028056e-01   1.9388778e-02
   1.4228457e-01   1.9308617e-02
   1.4428858e-01   1.9228457e-02
   1.4629259e-01   1.9148297e-02
   1.4829659e-01   1.9068136e-02
   1.5030060e-01   1.8987976e-02
   1.5230461e-01   1.8907816e-02
   1.5430862e-01   1.8827655e-02
   1.5631263e-01   1.8747495e-02
   1.5831663e-01   1.8667335e-02
   1.6032064e-01   1.8587174e-02
   1.6232465e-01   1.8507014e-02
   1.6432866e-01   1.8426854e-02
   1.6633267e-01   1.8346693e-02
   1.6833667e-01   1.8266533e-02
   1.7034068e-01   1.8186373e-02
   1.7234469e-01   1.8106212e-02
   1.7434870e-01   1.8026052e-02
   1.7635271e-01   1.7945892e-02
   1.7835671e-01   1.7865731e-02
   1.8036072e-01   1.7785571e-02
   1.8236473e-01   1.7705411e-02
   1.8436874e-01   1.7625251e-02
   1.8637275e-01   1.7545090e-02
   1.8837675e-01   1.7464930e-02
   1.9038076e-01   1.7384770e-02
   1.9238477e-01   1.7304609e-02
   1.9438878e-01   1.7224449e-02
   1.9639279e-01   1.7144289e-02
   1.9839679e-01   1.7064128e-02
   2.0040080e-01   1.6983968e-02
   2.0240481e-01   1.6903808e-02
   2.0440882e-01   1.6823647e-02
   2.0641283e-01   1.6743487e-02
   2.0841683e-01   1.6663327e-02
   2.1042084e-01   1.6583166e-02
   2.1242485e-01   1.6503006e-02
   2.1442886e-01   1.6422846e-02
   2.1643287e-01   1.6342685e-02
   2.1843687e-01   1.6262525e-02
   2.2044088e-01   1.6182365e-02
   2.2244489e-01   1.6102204e-02
   2.2444890e-01   1.6022044e-02
   2.2645291e-01   1.5941884e-02
   2.2845691e-01   1.5861723e-02
   2.3046092e-01   1.5781563e-02
   2.3246493e-01   1.5701403e-02
   2.3446894e-01   1.5621242e-02
   2.3647295e-01   1.5541082e-02
   2.3847695e-01   1.5460922e-02
   2.4048096e-01   1.5380762e-02
   2.4248497e-01   1.5300601e-02
   2.4448898e-01   1.5220441e-02
   2.4649299e-01   1.5140281e-02
   2.4849699e-01   1.5060120e-02
   2.5050100e-01   1.4979960e-02
   2.5250501e-01   1.4899800e-02
   2.5450902e-01   1.4819639e-02
   2.5651303e-01   1.4739479e-02
   2.5851703e-01   1.4659319e-02
   2.6052104e-01   1.4579158e-02
   2.6252505e-01   1.4498998e-02
   2.6452906e-01   1.4418838e-02
   2.6653307e-01   1.4338677e-02
   2.6853707e-01   1.4258517e-02
   2.7054108e-01   1.4178357e-02
   2.7254509e-01   1.4098196e-02
   2.7454910e-01   1.4018036e-02
   2.7655311e-01   1.3937876e-02
   2.7855711e-01   1.3857715e-02
   2.8056112e-01   1.3777555e-02
   2.8256513e-01   1.3697395e-02
   2.8456914e-01   1.3617234e-02
   2.8657315e-01   1.3537074e-02
   2.8857715e-01   1.3456914e-02
   2.9058116e-01   1.3376754e-02
   2.9258517e-01   1.3296593e-02
   2.9458918e-01   1.3216433e-02
   2.9659319e-01   1.3136273e-02
   2.9859719e-01   1.3056112e-02
   3.0060120e-01   1.2975952e-02
   3.0260521e-01   1.2895792e-02
   3.0460922e-01   1.2815631e-02
   3.0661323e-01   1.2735471e-02
   3.0861723e-01   1.2655311e-02
   3.1062124e-01   1.2575150e-02
   3.1262525e-01   1.2494990e-02
   3.1462926e-01   1.2414830e-02
   3.1663327e-01   1.2334669e-02
   3.1863727e-01   1.2254509e-02
   3.2064128e-01   1.2174349e-02
   3.2264529e-01   1.2094188e-02
   3.2464930e-01   1.2014028e-02
   3.2665331e-01   1.1933868e-02
   3.2865731e-01   1.1853707e-02
   3.3066132e-01   1.1773547e-02
   3.3266533e-01   1.1693387e-02
   3.3466934e-01   1.1613226e-02
   3.3667335e-01   1.1533066e-02
   3.3867735e-01   1.1452906e-02
   3.4068136e-01   1.1372745e-02
   3.4268537e-01   1.1292585e-02
   3.4468938e-01   1.1212425e-02
   3.4669339e-01   1.1132265e-02
   3.4869739e-01   1.1052104e-02
   3.5070140e-01   1.0971944e-02
   3.5270541e-01   1.0891784e-02
   3.5470942e-01   1.0811623e-02
   3.5671343e-01   1.0731463e-02
   3.5871743e-01   1.0651303e-02
   3.6072144e-01   1.0571142e-02
   3.6272545e-01   1.0490982e-02
   3.6472946e-01   1.0410822e-02
   3.6673347e-01   1.0330661e-02
   3.6873747e-01   1.0250501e-02
   3.7074148e-01   1.0170341e-02
   3.7274549e-01   1.0090180e-02
   3.7474950e-01   1.0010020e-02
   3.7675351e-01   9.9298597e-03
   3.7875752e-01   9.8496994e-03
   3.8076152e-01   9.7695391e-03
   3.8276553e-01   9.6893788e-03
   3.8476954e-01   9.6092184e-03
   3.8677355e-01   9.5290581e-03
   3.8877756e-01   9.4488978e-03
   3.9078156e-01   9.3687375e-03
   3.9278557e-01   9.2885772e-03
   3.9478958e-01   9.2084168e-03
   3.9679359e-01   9.1282565e-03
   3.9879760e-01   9.0480962e-03
   4.0080160e-01   8.9679359e-03
   4.0280561e-01   8.8877756e-03
   4.0480962e-01   8.8076152e-03
   4.0681363e-01   8.7274549e-03
   4.0881764e-01   8.6472946e-03
   4.1082164e-01   8.5671343e-03
   4.1282565e-01   8.4869739e-03
   4.1482966e-01   8.4068136e-03
   4.1683367e-01   8.3266533e-03
   4.1883768e-01   8.2464930e-03
   4.2084168e-01   8.1663327e-03
   4.2284569e-01   8.0861723e-03
   4.2484970e-01   8.0060120e-03
   4.2685371e-01   7.9258517e-03
   4.2885772e-01   7.8456914e-03
   4.3086172e-01   7.7655311e-03
   4.3286573e-01   7.6853707e-03
   4.3486974e-01   7.6052104e-03
   4.3687375e-01   7.5250501e-03
   4.3887776e-01   7.4448898e-03
   4.4088176e-01   7.3647295e-03
   4.4288577e-01   7.2845691e-03
   4.4488978e-01   7.2044088e-03
   4.4689379e-01   7.1242485e-03
   4.4889780e-01   7.0440882e-03
   4.5090180e-01   6.9639279e-03
   4.5290581e-01   6.8837675e-03
   4.5490982e-01   6.8036072e-03
   4.5691383e-01   6.7234469e-03
   4.5891784e-01   6.6432866e-03
   4.6092184e-01   6.5631263e-03
   4.6292585e-01   6.4829659e-03
   4.6492986e-01   6.4028056e-03
   4.6693387e-01   6.3226453e-03
   4.6893788e-01   6.2424850e-03
   4.7094188e-01   6.1623246e-03
   4.7294589e-01   6.0821643e-03
   4.7494990e-01   6.0020040e-03
   4.7695391e-01   5.9218437e-03
   4.7895792e-01   5.8416834e-03
   4.8096192e-01   5.7615230e-03
   4.8296593e-01   5.6813627e-03
   4.8496994e-01   5.6012024e-03
   4.8697395e-01   5.5210421e-03
   4.8897796e-01   5.4408818e-03
   4.9098196e-01   5.3607214e-03
   4.9298597e-01   5.2805611e-03
   4.9498998e-01   5.2004008e-03
   4.9699399e-01   5.1202405e-03
   4.9899800e-01   5.0400802e-03
   5.0100200e-01   4.9899800e-03
   5.0300601e-01   4.9699399e-03
   5.0501002e-01   4.9498998e-03
   5.0701403e-01   4.9298597e-03
   5.0901804e-01   4.9098196e-03
   5.1102204e-01   4.8897796e-03
   5.1302605e-01   4.8697395e-03
   5.1503006e-01   4.8496994e-03
   5.1703407e-01   4.8296593e-03
   5.1903808e-01   4.8096192e-03
   5.2104208e-01   4.7895792e-03
   5.2304609e-01   4.7695391e-03
   5.2505010e-01   4.7494990e-03
   5.2705411e-01   4.7294589e-03
   5.2905812e-01   4.7094188e-03
   5.3106212e-01   4.6893788e-03
   5.3306613e-01   4.6693387e-03
   5.3507014e-01   4.6492986e-03
   5.3707415e-01   4.6292585e-03
   5.3907816e-01   4.6092184e-03
   5.4108216e-01   4.5891784e-03
   5.4308617e-01   4.5691383e-03
   5.4509018e-01   4.5490982e-03
   5.4709419e-01   4.5290581e-03
   5.4909820e-01   4.5090180e-03
   5.5110220e-01   4.4889780e-03
   5.5310621e-01   4.4689379e-03
   5.5511022e-01   4.4488978e-03
   5.5711423e-01   4.4288577e-03
   5.5911824e-01   4.4088176e-03
   5.6112224e-01   4.3887776e-03
   5.6312625e-01   4.3687375e-03
   5.6513026e-01   4.3486974e-03
   5.6713427e-01   4.3286573e-03
   5.6913828e-01   4.3086172e-03
   5.7114228e-01   4.2885772e-03
   5.7314629e-01   4.2685371e-03
   5.7515030e-01   4.2484970e-03
   5.7715431e-01   4.2284569e-03
   5.7915832e-01   4.2084168e-03
   5.8116232e-01   4.1883768e-03
   5.8316633e-01   4.1683367e-03
   5.8517034e-01   4.1482966e-03
   5.8717435e-01   4.1282565e-03
   5.8917836e-01   4.1082164e-03
   5.9118236e-01   4.0881764e-03
   5.9318637e-01   4.0681363e-03
   5.9519038e-01   4.0480962e-03
   5.9719439e-01   4.0280561e-03
   5.9919840e-01   4.0080160e-03
   6.0120240e-01   3.9879760e-03
   6.0320641e-01   3.9679359e-03
   6.0521042e-01   3.9478958e-03
   6.0721443e-01   3.9278557e-03
   6.0921844e-01   3.9078156e-03
   6.1122244e-01   3.8877756e-03
   6.1322645e-01   3.8677355e-03
   6.1523046e-01   3.8476954e-03
   6.1723447e-01   3.8276553e-03
   6.1923848e-01   3.8076152e-03
   6.2124248e-01   3.7875752e-03
   6.2324649e-01   3.7675351e-03
   6.2525050e-01   3.7474950e-03
   6.2725451e-01   3.7274549e-03
   6.2925852e-01   3.7074148e-03
   6.3126253e-01   3.6873747e-03
   6.3326653e-01   3.6673347e-03
   6.3527054e-01   3.6472946e-03
   6.3727455e-01   3.6272545e-03
   6.3927856e-01   3.6072144e-03
   6.4128257e-01   3.5871743e-03
   6.4328657e-01   3.5671343e-03
   6.4529058e-01   3.5470942e-03
   6.4729459e-01   3.5270541e-03
   6.4929860e-01   3.5070140e-03
   6.5130261e-01   3.4869739e-03
   6.5330661e-01   3.4669339e-03
   6.5531062e-01   3.4468938e-03
   6.5731463e-01   3.4268537e-03
   6.5931864e-01   3.4068136e-03
   6.6132265e-01   3.3867735e-03
   6.6332665e-01   3.3667335e-03
   6.6533066e-01   3.3466934e-03
   6.6733467e-01   3.3266533e-03
   6.6933868e-01   3.3066132e-03
   6.7134269e-01   3.2865731e-03
   6.7334669e-01   3.2665331e-03
   6.7535070e-01   3.2464930e-03
   6.7735471e-01   3.2264529e-03
   6.7935872e-01   3.2064128e-03
   6.8136273e-01   3.1863727e-03
   6.8336673e-01   3.1663327e-03
   6.8537074e-01   3.1462926e-03
   6.8737475e-01   3.1262525e-03
   6.8937876e-01   3.1062124e-03
   6.9138277e-01   3.0861723e-03
   6.9338677e-01   3.0661323e-03
   6.9539078e-01   3.0460922e-03
   6.9739479e-01   3.0260521e-03
   6.9939880e-01   3.0060120e-03
   7.0140281e-01   2.9859719e-03
   7.0340681e-01   2.9659319e-03
   7.0541082e-01   2.9458918e-03
   7.0741483e-01   2.9258517e-03
   7.0941884e-01   2.9058116e-03
   7.1142285e-01   2.8857715e-03
   7.1342685e-01   2.8657315e-03
   7.1543086e-01   2.8456914e-03
   7.1743487e-01   2.8256513e-03
   7.1943888e-01   2.8056112e-03
   7.2144289e-01   2.7855711e-03
   7.2344689e-01   2.7655311e-03
   7.2545090e-01   2.7454910e-03
   7.2745491e-01   2.7254509e-03
   7.2945892e-01   2.7054108e-03
   7.3146293e-01   2.6853707e-03
   7.3346693e-01   2.6653307e-03
   7.3547094e-01   2.6452906e-03
   7.3747495e-01   2.6252505e-03
   7.3947896e-01   2.6052104e-03
   7.4148297e-01   2.5851703e-03
   7.4348697e-01   2.5651303e-03
   7.4549098e-01   2.5450902e-03
   7.4749499e-01   2.5250501e-03
   7.4949900e-01   2.5050100e-03
   7.5150301e-01   2.4849699e-03
   7.5350701e-01   2.4649299e-03
   7.5551102e-01   2.4448898e-03
   7.5751503e-01   2.4248497e-03
   7.5951904e-01   2.4048096e-03
   7.6152305e-01   2.3847695e-03
   7.6352705e-01   2.3647295e-03
   7.6553106e-01   2.3446894e-03
   7.6753507e-01   2.3246493e-03
   7.6953908e-01   2.3046092e-03
   7.7154309e-01   2.2845691e-03
   7.7354709e-01   2.2645291e-03
   7.7555110e-01   2.2444890e-03
   7.7755511e-01   2.2244489e-03
   7.7955912e-01   2.2044088e-03
   7.8156313e-01   2.1843687e-03
   7.8356713e-01   2.1643287e-03
   7.8557114e-01   2.1442886e-03
   7.8757515e-01   2.1242485e-03
   7.8957916e-01   2.1042084e-03
   7.9158317e-01   2.0841683e-03
   7.9358717e-01   2.0641283e-03
   7.9559118e-01   2.0440882e-03
   7.9759519e-01   2.0240481e-03
   7.9959920e-01   2.0040080e-03
   8.0160321e-01   1.9839679e-03
   8.0360721e-01   1.9639279e-03
   8.0561122e-01   1.9438878e-03
   8.0761523e-01   1.9238477e-03
   8.0961924e-01   1.9038076e-03
   8.1162325e-01   1.8837675e-03
   8.1362725e-01   1.8637275e-03
   8.1563126e-01   1.8436874e-03
   8.1763527e-01   1.8236473e-03
   8.1963928e-01   1.8036072e-03
   8.2164329e-01   1.7835671e-03
   8.2364729e-01   1.7635271e-03
   8.2565130e-01   1.7434870e-03
   8.2765531e-01   1.7234469e-03
   8.2965932e-01   1.7034068e-03
   8.3166333e-01   1.6833667e-03
   8.3366733e-01   1.6633267e-03
   8.3567134e-01   1.6432866e-03
   8.3767535e-01   1.6232465e-03
   8.3967936e-01   1.6032064e-03
   8.4168337e-01   1.5831663e-03
   8.4368737e-01   1.5631263e-03
   8.4569138e-01   1.5430862e-03
   8.4769539e-01   1.5230461e-03
   8.4969940e-01   1.5030060e-03
   8.5170341e-01   1.4829659e-03
   8.5370741e-01   1.4629259e-03
   8.5571142e-01   1.4428858e-03
   8.5771543e-01   1.4228457e-03
   8.5971944e-01   1.4028056e-03
   8.6172345e-01   1.3827655e-03
   8.6372745e-01   1.3627255e-03
   8.6573146e-01   1.3426854e-03
   8.6773547e-01   1.3226453e-03
   8.6973948e-01   1.3026052e-03
   8.7174349e-01   1.2825651e-03
   8.7374749e-01   1.2625251e-03
   8.7575150e-01   1.2424850e-03
   8.7775551e-01   1.2224449e-03
   8.7975952e-01   1.2024048e-03
   8.8176353e-01   1.1823647e-03
   8.8376754e-01   1.1623246e-03
   8.8577154e-01   1.1422846e-03
   8.8777555e-01   1.1222445e-03
   8.8977956e-01   1.1022044e-03
   8.9178357e-01   1.0821643e-03
   8.9378758e-01   1.0621242e-03
   8.9579158e-01   1.0420842e-03
   8.9779559e-01   1.0220441e-03
   8.9979960e-01   1.0020040e-03
   9.0180361e-01   9.8196393e-04
   9.0380762e-01   9.6192385e-04
   9.0581162e-01   9.4188377e-04
   9.0781563e-01   9.2184369e-04
   9.0981964e-01   9.0180361e-04
   9.1182365e-01   8.8176353e-04
   9.1382766e-01   8.6172345e-04
   9.1583166e-01   8.4168337e-04
   9.1783567e-01   8.2164329e-04
   9.1983968e-01   8.0160321e-04
   9.2184369e-01   7.8156313e-04
   9.2384770e-01   7.6152305e-04
   9.2585170e-01   7.4148297e-04
   9.2785571e-01   7.2144289e-04
   9.2985972e-01   7.0140281e-04
   9.3186373e-01   6.8136273e-04
   9.3386774e-01   6.6132265e-04
   9.3587174e-01   6.4128257e-04
   9.3787575e-01   6.2124248e-04
   9.3987976e-01   6.0120240e-04
   9.4188377e-01   5.8116232e-04
   9.4388778e-01   5.6112224e-04
   9.4589178e-01   5.4108216e-04
   9.4789579e-01   5.2104208e-04
   9.4989980e-01   5.0100200e-04
   9.5190381e-01   4.8096192e-04
   9.5390782e-01   4.6092184e-04
   9.5591182e-01   4.4088176e-04
   9.5791583e-01   4.2084168e-04
   9.5991984e-01   4.0080160e-04
   9.6192385e-01   3.8076152e-04
   9.6392786e-01   3.6072144e-04
   9.6593186e-01   3.4068136e-04
   9.6793587e-01   3.2064128e-04
   9.6993988e-01   3.0060120e-04
   9.7194389e-01   2.8056112e-04
   9.7394790e-01   2.6052104e-04
   9.7595190e-01   2.4048096e-04
   9.7795591e-01   2.2044088e-04
   9.7995992e-01   2.0040080e-04
   9.8196393e-01   1.8036072e-04
   9.8396794e-01   1.6032064e-04
   9.8597194e-01   1.4028056e-04
   9.8797595e-01   1.2024048e-04
   9.8997996e-01   1.0020040e-04
   9.9198397e-01   8.0160321e-05
   9.9398798e-01   6.0120240e-05
   9.9599198e-01   4.0080160e-05
   9.9799599e-01   2.0040080e-05
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   2.0573988e-03
   1.3163558e-02   4.3114984e-03
   1.9262189e-02   6.7628552e-03
   2.5847735e-02   9.4098997e-03
   3.2910864e-02   1.2248881e-02
   4.0437094e-02   1.5273978e-02
   4.8407098e-02   1.8477426e-02
   5.6797117e-02   2.1849680e-02
   6.5579447e-02   2.5379612e-02
   7.4722998e-02   2.9054735e-02
   8.4193893e-02   3.2861442e-02
   9.3956090e-02   3.6785260e-02
   1.0397200e-01   4.0811093e-02
   1.1420311e-01   4.4923473e-02
   1.2461054e-01   4.9106788e-02
   1.3515560e-01   5.3345503e-02
   1.4580029e-01   5.7624349e-02
   1.5650769e-01   6.1928503e-02
   1.6724237e-01   6.6243731e-02
   1.7797066e-01   7.0556512e-02
   1.8866095e-01   7.4854136e-02
   1.9928379e-01   7.9124779e-02
   2.0981209e-01   8.3357551e-02
   2.2022116e-01   8.7542525e-02
   2.3048875e-01   9.1670753e-02
   2.4059501e-01   9.5734256e-02
   2.5052248e-01   9.9726005e-02
   2.6025597e-01   1.0363989e-01
   2.6978249e-01   1.0747069e-01
   2.7909113e-01   1.1121399e-01
   2.8817289e-01   1.1486619e-01
   2.9702058e-01   1.1842436e-01
   3.0562865e-01   1.2188628e-01
   3.1399303e-01   1.2525030e-01
   3.2211102e-01   1.2851531e-01
   3.2998109e-01   1.3168071e-01
   3.3760280e-01   1.3474630e-01
   3.4497662e-01   1.3771227e-01
   3.5210383e-01   1.4057911e-01
   3.5898638e-01   1.4334762e-01
   3.6562683e-01   1.4601880e-01
   3.7202819e-01   1.4859387e-01
   3.7819389e-01   1.5107419e-01
   3.8412763e-01   1.5346126e-01
   3.8983341e-01   1.5575668e-01
   3.9531537e-01   1.5796210e-01
   4.0057778e-01   1.6007924e-01
   4.0562503e-01   1.6210986e-01
   4.1046151e-01   1.6405573e-01
   4.1509165e-01   1.6591862e-01
   4.1951988e-01   1.6770032e-01
   4.2375059e-01   1.6940258e-01
   4.2778814e-01   1.7102715e-01
   4.3163684e-01   1.7257578e-01
   4.3530095e-01   1.7405016e-01
   4.3878469e-01   1.7545201e-01
   4.4209224e-01   1.7678299e-01
   4.4522775e-01   1.7804477e-01
   4.4819533e-01   1.7923901e-01
   4.5099911e-01   1.8036736e-01
   4.5364320e-01   1.8143147e-01
   4.5613173e-01   1.8243302e-01
   4.5846890e-01   1.8337367e-01
   4.6065893e-01   1.8425514e-01
   4.6270611e-01   1.8507914e-01
   4.6461483e-01   1.8584743e-01
   4.6638958e-01   1.8656183e-01
   4.6803493e-01   1.8722417e-01
   4.6955560e-01   1.8783634e-01
   4.7095640e-01   1.8840029e-01
   4.7224229e-01   1.8891800e-01
   4.7341836e-01   1.8939152e-01
   4.7448979e-01   1.8982294e-01
   4.7551020e-01   1.9023383e-01
   4.7653061e-01   1.9064475e-01
   4.7755101e-01   1.9105569e-01
   4.7857142e-01   1.9146666e-01
   4.7959183e-01   1.9187765e-01
   4.8061224e-01   1.9228866e-01
   4.8163264e-01   1.9269969e-01
   4.8265305e-01   1.9311075e-01
   4.8367346e-01   1.9352183e-01
   4.8469387e-01   1.9393293e-01
   4.8571428e-01   1.9434405e-01
   4.8673468e-01   1.9475518e-01
   4.8775509e-01   1.9516634e-01
   4.8877550e-01   1.9557752e-01
   4.8979591e-01   1.9598871e-01
   4.9081631e-01   1.9639993e-01
   4.9183672e-01   1.9681116e-01
   4.9285713e-01   1.9722241e-01
   4.9387754e-01   1.9763367e-01
   4.9489795e-01   1.9804495e-01
   4.9591835e-01   1.9845625e-01
   4.9693876e-01   1.9886756e-01
   4.9795917e-01   1.9927889e-01
   4.9897958e-01   1.9969024e-01
   4.9999999e-01   2.0010780e-01
   5.0102039e-01   2.0076930e-01
   5.0204080e-01   2.0234100e-01
   5.0306121e-01   2.0398649e-01
   5.0408162e-01   2.0563198e-01
   5.0510202e-01   2.0727744e-01
   5.0612243e-01   2.0892288e-01
   5.0714284e-01   2.1056830e-01
   5.0816325e-01   2.1221368e-01
   5.0918366e-01   2.1385904e-01
   5.1020406e-01   2.1550436e-01
   5.1122447e-01   2.1714966e-01
   5.1224488e-01   2.1879492e-01
   5.1326529e-01   2.2044014e-01
   5.1428569e-01   2.2208532e-01
   5.1530610e-01   2.2373047e-01
   5.1632651e-01   2.2537558e-01
   5.1734692e-01   2.2702064e-01
   5.1836733e-01   2.2866566e-01
   5.1938773e-01   2.3031063e-01
   5.2040814e-01   2.3195555e-01
   5.2142855e-01   2.3360043e-01
   5.2244896e-01   2.3524525e-01
   5.2346936e-01   2.3689002e-01
   5.2448977e-01   2.3853474e-01
   5.2551018e-01   2.4017940e-01
   5.2658161e-01   2.4190623e-01
   5.2775816e-01   2.4380242e-01
   5.2904612e-01   2.4587811e-01
   5.3045193e-01   2.4814363e-01
   5.3198198e-01   2.5060930e-01
   5.3364270e-01   2.5328547e-01
   5.3544056e-01   2.5618253e-01
   5.3738202e-01   2.5931088e-01
   5.3947351e-01   2.6268088e-01
   5.4172149e-01   2.6630290e-01
   5.4413234e-01   2.7018723e-01
   5.4671244e-01   2.7434411e-01
   5.4946809e-01   2.7878368e-01
   5.5240554e-01   2.8351599e-01
   5.5553097e-01   2.8855095e-01
   5.5885044e-01   2.9389833e-01
   5.6236994e-01   2.9956773e-01
   5.6609531e-01   3.0556853e-01
   5.7003225e-01   3.1190990e-01
   5.7418631e-01   3.1860072e-01
   5.7856282e-01   3.2564956e-01
   5.8316692e-01   3.3306465e-01
   5.8800348e-01   3.4085380e-01
   5.9307708e-01   3.4902435e-01
   5.9839198e-01   3.5758311e-01
   6.0395208e-01   3.6653630e-01
   6.0976083e-01   3.7588944e-01
   6.1582122e-01   3.8564730e-01
   6.2213572e-01   3.9581376e-01
   6.2870616e-01   4.0639176e-01
   6.3553376e-01   4.1738315e-01
   6.4261895e-01   4.2878860e-01
   6.4996138e-01   4.4060745e-01
   6.5755977e-01   4.5283760e-01
   6.6541190e-01   4.6547536e-01
   6.7351445e-01   4.7851534e-01
   6.8186295e-01   4.9195027e-01
   6.9045169e-01   5.0577088e-01
   6.9927363e-01   5.1996579e-01
   7.0832033e-01   5.3452130e-01
   7.1758182e-01   5.4942135e-01
   7.2704660e-01   5.6464734e-01
   7.3670151e-01   5.8017805e-01
   7.4653173e-01   5.9598957e-01
   7.5652070e-01   6.1205523e-01
   7.6665012e-01   6.2834555e-01
   7.7689995e-01   6.4482825e-01
   7.8724839e-01   6.6146829e-01
   7.9767200e-01   6.7822793e-01
   8.0814569e-01   6.9506683e-01
   8.1864287e-01   7.1194226e-01
   8.2913557e-01   7.2880926e-01
   8.3959460e-01   7.4562094e-01
   8.4998976e-01   7.6232879e-01
   8.6029005e-01   7.7888305e-01
   8.7046398e-01   7.9523314e-01
   8.8047982e-01   8.1132815e-01
   8.9030595e-01   8.2711733e-01
   8.9991120e-01   8.4255068e-01
   9.0926522e-01   8.5757951e-01
   9.1833887e-01   8.7215709e-01
   9.2710458e-01   8.8623922e-01
   9.3553675e-01   8.9978488e-01
   9.4361215e-01   9.1275679e-01
   9.5131019e-01   9.2512201e-01
   9.5861330e-01   9.3685239e-01
   9.6550719e-01   9.4792507e-01
   9.7198105e-01   9.5832276e-01
   9.7802775e-01   9.6803409e-01
   9.8364391e-01   9.7705369e-01
   9.8882992e-01   9.8538227e-01
   9.9359015e-01   9.9302688e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_025_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0160321e-04
   4.0080160e-03   1.6032064e-03
   6.0120240e-03   2.4048096e-03
   8.0160321e-03   3.2064128e-03
   1.0020040e-02   4.0080160e-03
   1.2024048e-02   4.8096192e-03
   1.4028056e-02   5.6112224e-03
   1.6032064e-02   6.4128257e-03
   1.8036072e-02   7.2144289e-03
   2.0040080e-02   8.0160321e-03
   2.2044088e-02   8.8176353e-03
   2.4048096e-02   9.6192385e-03
   2.6052104e-02   1.0420842e-02
   2.8056112e-02   1.1222445e-02
   3.0060120e-02   1.2024048e-02
   3.2064128e-02   1.2825651e-02
   3.4068136e-02   1.3627255e-02
   3.6072144e-02   1.4428858e-02
   3.8076152e-02   1.5230461e-02
   4.0080160e-02   1.6032064e-02
   4.2084168e-02   1.6833667e-02
   4.4088176e-02   1.7635271e-02
   4.6092184e-02   1.8436874e-02
   4.8096192e-02   1.9238477e-02
   5.0100200e-02   2.0040080e-02
   5.2104208e-02   2.0841683e-02
   5.4108216e-02   2.1643287e-02
   5.6112224e-02   2.2444890e-02
   5.8116232e-02   2.3246493e-02
   6.0120240e-02   2.4048096e-02
   6.2124248e-02   2.4849699e-02
   6.4128257e-02   2.5651303e-02
   6.6132265e-02   2.6452906e-02
   6.8136273e-02   2.7254509e-02
   7.0140281e-02   2.8056112e-02
   7.2144289e-02   2.8857715e-02
   7.4148297e-02   2.9659319e-02
   7.6152305e-02   3.0460922e-02
   7.8156313e-02   3.1262525e-02
   8.0160321e-02   3.2064128e-02
   8.2164329e-02   3.2865731e-02
   8.4168337e-02   3.3667335e-02
   8.6172345e-02   3.4468938e-02
   8.8176353e-02   3.5270541e-02
   9.0180361e-02   3.6072144e-02
   9.2184369e-02   3.6873747e-02
   9.4188377e-02   3.7675351e-02
   9.6192385e-02   3.8476954e-02
   9.8196393e-02   3.9278557e-02
   1.0020040e-01   4.0080160e-02
   1.0220441e-01   4.0881764e-02
   1.0420842e-01   4.1683367e-02
   1.0621242e-01   4.2484970e-02
   1.0821643e-01   4.3286573e-02
   1.1022044e-01   4.4088176e-02
   1.1222445e-01   4.4889780e-02
   1.1422846e-01   4.5691383e-02
   1.1623246e-01   4.6492986e-02
   1.1823647e-01   4.7294589e-02
   1.2024048e-01   4.8096192e-02
   1.2224449e-01   4.8897796e-02
   1.2424850e-01   4.9699399e-02
   1.2625251e-01   5.0501002e-02
   1.2825651e-01   5.1302605e-02
   1.3026052e-01   5.2104208e-02
   1.3226453e-01   5.2905812e-02
   1.3426854e-01   5.3707415e-02
   1.3627255e-01   5.4509018e-02
   1.3827655e-01   5.5310621e-02
   1.4028056e-01   5.6112224e-02
   1.4228457e-01   5.6913828e-02
   1.4428858e-01   5.7715431e-02
   1.4629259e-01   5.8517034e-02
   1.4829659e-01   5.9318637e-02
   1.5030060e-01   6.0120240e-02
   1.5230461e-01   6.0921844e-02
   1.5430862e-01   6.1723447e-02
   1.5631263e-01   6.2525050e-02
   1.5831663e-01   6.3326653e-02
   1.6032064e-01   6.4128257e-02
   1.6232465e-01   6.4929860e-02
   1.6432866e-01   6.5731463e-02
   1.6633267e-01   6.6533066e-02
   1.6833667e-01   6.7334669e-02
   1.7034068e-01   6.8136273e-02
   1.7234469e-01   6.8937876e-02
   1.7434870e-01   6.9739479e-02
   1.7635271e-01   7.0541082e-02
   1.7835671e-01   7.1342685e-02
   1.8036072e-01   7.2144289e-02
   1.8236473e-01   7.2945892e-02
   1.8436874e-01   7.3747495e-02
   1.8637275e-01   7.4549098e-02
   1.8837675e-01   7.5350701e-02
   1.9038076e-01   7.6152305e-02
   1.9238477e-01   7.6953908e-02
   1.9438878e-01   7.7755511e-02
   1.9639279e-01   7.8557114e-02
   1.9839679e-01   7.9358717e-02
   2.0040080e-01   8.0160321e-02
   2.0240481e-01   8.0961924e-02
   2.0440882e-01   8.1763527e-02
   2.0641283e-01   8.2565130e-02
   2.0841683e-01   8.3366733e-02
   2.1042084e-01   8.4168337e-02
   2.1242485e-01   8.4969940e-02
   2.1442886e-01   8.5771543e-02
   2.1643287e-01   8.6573146e-02
   2.1843687e-01   8.7374749e-02
   2.2044088e-01   8.8176353e-02
   2.2244489e-01   8.8977956e-02
   2.2444890e-01   8.9779559e-02
   2.2645291e-01   9.0581162e-02
   2.2845691e-01   9.1382766e-02
   2.3046092e-01   9.2184369e-02
   2.3246493e-01   9.2985972e-02
   2.3446894e-01   9.3787575e-02
   2.3647295e-01   9.4589178e-02
   2.3847695e-01   9.5390782e-02
   2.4048096e-01   9.6192385e-02
   2.4248497e-01   9.6993988e-02
   2.4448898e-01   9.7795591e-02
   2.4649299e-01   9.8597194e-02
   2.4849699e-01   9.9398798e-02
   2.5050100e-01   1.0020040e-01
   2.5250501e-01   1.0100200e-01
   2.5450902e-01   1.0180361e-01
   2.5651303e-01   1.0260521e-01
   2.5851703e-01   1.0340681e-01
   2.6052104e-01   1.0420842e-01
   2.6252505e-01   1.0501002e-01
   2.6452906e-01   1.0581162e-01
   2.6653307e-01   1.0661323e-01
   2.6853707e-01   1.0741483e-01
   2.7054108e-01   1.0821643e-01
   2.7254509e-01   1.0901804e-01
   2.7454910e-01   1.0981964e-01
   2.7655311e-01   1.1062124e-01
   2.7855711e-01   1.1142285e-01
   2.8056112e-01   1.1222445e-01
   2.8256513e-01   1.1302605e-01
   2.8456914e-01   1.1382766e-01
   2.8657315e-01   1.1462926e-01
   2.8857715e-01   1.1543086e-01
   2.9058116e-01   1.1623246e-01
   2.9258517e-01   1.1703407e-01
   2.9458918e-01   1.1783567e-01
   2.9659319e-01   1.1863727e-01
   2.9859719e-01   1.1943888e-01
   3.0060120e-01   1.2024048e-01
   3.0260521e-01   1.2104208e-01
   3.0460922e-01   1.2184369e-01
   3.0661323e-01   1.2264529e-01
   3.0861723e-01   1.2344689e-01
   3.1062124e-01   1.2424850e-01
   3.1262525e-01   1.2505010e-01
   3.1462926e-01   1.2585170e-01
   3.1663327e-01   1.2665331e-01
   3.1863727e-01   1.2745491e-01
   3.2064128e-01   1.2825651e-01
   3.2264529e-01   1.2905812e-01
   3.2464930e-01   1.2985972e-01
   3.2665331e-01   1.3066132e-01
   3.2865731e-01   1.3146293e-01
   3.3066132e-01   1.3226453e-01
   3.3266533e-01   1.3306613e-01
   3.3466934e-01   1.3386774e-01
   3.3667335e-01   1.3466934e-01
   3.3867735e-01   1.3547094e-01
   3.4068136e-01   1.3627255e-01
   3.4268537e-01   1.3707415e-01
   3.4468938e-01   1.3787575e-01
   3.4669339e-01   1.3867735e-01
   3.4869739e-01   1.3947896e-01
   3.5070140e-01   1.4028056e-01
   3.5270541e-01   1.4108216e-01
   3.5470942e-01   1.4188377e-01
   3.5671343e-01   1.4268537e-01
   3.5871743e-01   1.4348697e-01
   3.6072144e-01   1.4428858e-01
   3.6272545e-01   1.4509018e-01
   3.6472946e-01   1.4589178e-01
   3.6673347e-01   1.4669339e-01
   3.6873747e-01   1.4749499e-01
   3.7074148e-01   1.4829659e-01
   3.7274549e-01   1.4909820e-01
   3.7474950e-01   1.4989980e-01
   3.7675351e-01   1.5070140e-01
   3.7875752e-01   1.5150301e-01
   3.8076152e-01   1.5230461e-01
   3.8276553e-01   1.5310621e-01
   3.8476954e-01   1.5390782e-01
   3.8677355e-01   1.5470942e-01
   3.8877756e-01   1.5551102e-01
   3.9078156e-01   1.5631263e-01
   3.9278557e-01   1.5711423e-01
   3.9478958e-01   1.5791583e-01
   3.9679359e-01   1.5871743e-01
   3.9879760e-01   1.5951904e-01
   4.0080160e-01   1.6032064e-01
   4.0280561e-01   1.6112224e-01
   4.0480962e-01   1.6192385e-01
   4.0681363e-01   1.6272545e-01
   4.0881764e-01   1.6352705e-01
   4.1082164e-01   1.6432866e-01
   4.1282565e-01   1.6513026e-01
   4.1482966e-01   1.6593186e-01
   4.1683367e-01   1.6673347e-01
   4.1883768e-01   1.6753507e-01
   4.2084168e-01   1.6833667e-01
   4.2284569e-01   1.6913828e-01
   4.2484970e-01   1.6993988e-01
   4.2685371e-01   1.7074148e-01
   4.2885772e-01   1.7154309e-01
   4.3086172e-01   1.7234469e-01
   4.3286573e-01   1.7314629e-01
   4.3486974e-01   1.7394790e-01
   4.3687375e-01   1.7474950e-01
   4.3887776e-01   1.7555110e-01
   4.4088176e-01   1.7635271e-01
   4.4288577e-01   1.7715431e-01
   4.4488978e-01   1.7795591e-01
   4.4689379e-01   1.7875752e-01
   4.4889780e-01   1.7955912e-01
   4.5090180e-01   1.8036072e-01
   4.5290581e-01   1.8116232e-01
   4.5490982e-01   1.8196393e-01
   4.5691383e-01   1.8276553e-01
   4.5891784e-01   1.8356713e-01
   4.6092184e-01   1.8436874e-01
   4.6292585e-01   1.8517034e-01
   4.6492986e-01   1.8597194e-01
   4.6693387e-01   1.8677355e-01
   4.6893788e-01   1.8757515e-01
   4.7094188e-01   1.8837675e-01
   4.7294589e-01   1.8917836e-01
   4.7494990e-01   1.8997996e-01
   4.7695391e-01   1.9078156e-01
   4.7895792e-01   1.9158317e-01
   4.8096192e-01   1.9238477e-01
   4.8296593e-01   1.9318637e-01
   4.8496994e-01   1.9398798e-01
   4.8697395e-01   1.9478958e-01
   4.8897796e-01   1.9559118e-01
   4.9098196e-01   1.9639279e-01
   4.9298597e-01   1.9719439e-01
   4.9498998e-01   1.9799599e-01
   4.9699399e-01   1.9879760e-01
   4.9899800e-01   1.9959920e-01
   5.0100200e-01   2.0160321e-01
   5.0300601e-01   2.0480962e-01
   5.0501002e-01   2.0801603e-01
   5.0701403e-01   2.1122244e-01
   5.0901804e-01   2.1442886e-01
   5.1102204e-01   2.1763527e-01
   5.1302605e-01   2.2084168e-01
   5.1503006e-01   2.2404810e-01
   5.1703407e-01   2.2725451e-01
   5.1903808e-01   2.3046092e-01
   5.2104208e-01   2.3366733e-01
   5.2304609e-01   2.3687375e-01
   5.2505010e-01   2.4008016e-01
   5.2705411e-01   2.4328657e-01
   5.2905812e-01   2.4649299e-01
   5.3106212e-01   2.4969940e-01
   5.3306613e-01   2.5290581e-01
   5.3507014e-01   2.5611222e-01
   5.3707415e-01   2.5931864e-01
   5.3907816e-01   2.6252505e-01
   5.4108216e-01   2.6573146e-01
   5.4308617e-01   2.6893788e-01
   5.4509018e-01   2.7214429e-01
   5.4709419e-01   2.7535070e-01
   5.4909820e-01   2.7855711e-01
   5.5110220e-01   2.8176353e-01
   5.5310621e-01   2.8496994e-01
   5.5511022e-01   2.8817635e-01
   5.5711423e-01   2.9138277e-01
   5.5911824e-01   2.9458918e-01
   5.6112224e-01   2.9779559e-01
   5.6312625e-01   3.0100200e-01
   5.6513026e-01   3.0420842e-01
   5.6713427e-01   3.0741483e-01
   5.6913828e-01   3.1062124e-01
   5.7114228e-01   3.1382766e-01
   5.7314629e-01   3.1703407e-01
   5.7515030e-01   3.2024048e-01
   5.7715431e-01   3.2344689e-01
   5.7915832e-01   3.2665331e-01
   5.8116232e-01   3.2985972e-01
   5.8316633e-01   3.3306613e-01
   5.8517034e-01   3.3627255e-01
   5.8717435e-01   3.3947896e-01
   5.8917836e-01   3.4268537e-01
   5.9118236e-01   3.4589178e-01
   5.9318637e-01   3.4909820e-01
   5.9519038e-01   3.5230461e-01
   5.9719439e-01   3.5551102e-01
   5.9919840e-01   3.5871743e-01
   6.0120240e-01   3.6192385e-01
   6.0320641e-01   3.6513026e-01
   6.0521042e-01   3.6833667e-01
   6.0721443e-01   3.7154309e-01
   6.0921844e-01   3.7474950e-01
   6.1122244e-01   3.7795591e-01
   6.1322645e-01   3.8116232e-01
   6.1523046e-01   3.8436874e-01
   6.1723447e-01   3.8757515e-01
   6.1923848e-01   3.9078156e-01
   6.2124248e-01   3.9398798e-01
   6.2324649e-01   3.9719439e-01
   6.2525050e-01   4.0040080e-01
   6.2725451e-01   4.0360721e-01
   6.2925852e-01   4.0681363e-01
   6.3126253e-01   4.1002004e-01
   6.3326653e-01   4.1322645e-01
   6.3527054e-01   4.1643287e-01
   6.3727455e-01   4.1963928e-01
   6.3927856e-01   4.2284569e-01
   6.4128257e-01   4.2605210e-01
   6.4328657e-01   4.2925852e-01
   6.4529058e-01   4.3246493e-01
   6.4729459e-01   4.3567134e-01
   6.4929860e-01   4.3887776e-01
   6.5130261e-01   4.4208417e-01
   6.5330661e-01   4.4529058e-01
   6.5531062e-01   4.4849699e-01
   6.5731463e-01   4.5170341e-01
   6.5931864e-01   4.5490982e-01
   6.6132265e-01   4.5811623e-01
   6.6332665e-01   4.6132265e-01
   6.6533066e-01   4.6452906e-01
   6.6733467e-01   4.6773547e-01
   6.6933868e-01   4.7094188e-01
   6.7134269e-01   4.7414830e-01
   6.7334669e-01   4.7735471e-01
   6.7535070e-01   4.8056112e-01
   6.7735471e-01   4.8376754e-01
   6.7935872e-01   4.8697395e-01
   6.8136273e-01   4.9018036e-01
   6.8336673e-01   4.9338677e-01
   6.8537074e-01   4.9659319e-01
   6.8737475e-01   4.9979960e-01
   6.8937876e-01   5.0300601e-01
   6.9138277e-01   5.0621242e-01
   6.9338677e-01   5.0941884e-01
   6.9539078e-01   5.1262525e-01
   6.9739479e-01   5.1583166e-01
   6.9939880e-01   5.1903808e-01
   7.0140281e-01   5.2224449e-01
   7.0340681e-01   5.2545090e-01
   7.0541082e-01   5.2865731e-01
   7.0741483e-01   5.3186373e-01
   7.0941884e-01   5.3507014e-01
   7.1142285e-01   5.3827655e-01
   7.1342685e-01   5.4148297e-01
   7.1543086e-01   5.4468938e-01
   7.1743487e-01   5.4789579e-01
   7.1943888e-01   5.5110220e-01
   7.2144289e-01   5.5430862e-01
   7.2344689e-01   5.5751503e-01
   7.2545090e-01   5.6072144e-01
   7.2745491e-01   5.6392786e-01
   7.2945892e-01   5.6713427e-01
   7.3146293e-01   5.7034068e-01
   7.3346693e-01   5.7354709e-01
   7.3547094e-01   5.7675351e-01
   7.3747495e-01   5.7995992e-01
   7.3947896e-01   5.8316633e-01
   7.4148297e-01   5.8637275e-01
   7.4348697e-01   5.8957916e-01
   7.4549098e-01   5.9278557e-01
   7.4749499e-01   5.9599198e-01
   7.4949900e-01   5.9919840e-01
   7.5150301e-01   6.0240481e-01
   7.5350701e-01   6.0561122e-01
   7.5551102e-01   6.0881764e-01
   7.5751503e-01   6.1202405e-01
   7.5951904e-01   6.1523046e-01
   7.6152305e-01   6.1843687e-01
   7.6352705e-01   6.2164329e-01
   7.6553106e-01   6.2484970e-01
   7.6753507e-01   6.2805611e-01
   7.6953908e-01   6.3126253e-01
   7.7154309e-01   6.3446894e-01
   7.7354709e-01   6.3767535e-01
   7.7555110e-01   6.4088176e-01
   7.7755511e-01   6.4408818e-01
   7.7955912e-01   6.4729459e-01
   7.8156313e-01   6.5050100e-01
   7.8356713e-01   6.5370741e-01
   7.8557114e-01   6.5691383e-01
   7.8757515e-01   6.6012024e-01
   7.8957916e-01   6.6332665e-01
   7.9158317e-01   6.6653307e-01
   7.9358717e-01   6.6973948e-01
   7.9559118e-01   6.7294589e-01
   7.9759519e-01   6.7615230e-01
   7.9959920e-01   6.7935872e-01
   8.0160321e-01   6.8256513e-01
   8.0360721e-01   6.8577154e-01
   8.0561122e-01   6.8897796e-01
   8.0761523e-01   6.9218437e-01
   8.0961924e-01   6.9539078e-01
   8.1162325e-01   6.9859719e-01
   8.1362725e-01   7.0180361e-01
   8.1563126e-01   7.0501002e-01
   8.1763527e-01   7.0821643e-01
   8.1963928e-01   7.1142285e-01
   8.2164329e-01   7.1462926e-01
   8.2364729e-01   7.1783567e-01
   8.2565130e-01   7.2104208e-01
   8.2765531e-01   7.2424850e-01
   8.2965932e-01   7.2745491e-01
   8.3166333e-01   7.3066132e-01
   8.3366733e-01   7.3386774e-01
   8.3567134e-01   7.3707415e-01
   8.3767535e-01   7.4028056e-01
   8.3967936e-01   7.4348697e-01
   8.4168337e-01   7.4669339e-01
   8.4368737e-01   7.4989980e-01
   8.4569138e-01   7.5310621e-01
   8.4769539e-01   7.5631263e-01
   8.4969940e-01   7.5951904e-01
   8.5170341e-01   7.6272545e-01
   8.5370741e-01   7.6593186e-01
   8.5571142e-01   7.6913828e-01
   8.5771543e-01   7.7234469e-01
   8.5971944e-01   7.7555110e-01
   8.6172345e-01   7.7875752e-01
   8.6372745e-01   7.8196393e-01
   8.6573146e-01   7.8517034e-01
   8.6773547e-01   7.8837675e-01
   8.6973948e-01   7.9158317e-01
   8.7174349e-01   7.9478958e-01
   8.7374749e-01   7.9799599e-01
   8.7575150e-01   8.0120240e-01
   8.7775551e-01   8.0440882e-01
   8.7975952e-01   8.0761523e-01
   8.8176353e-01   8.1082164e-01
   8.8376754e-01   8.1402806e-01
   8.8577154e-01   8.1723447e-01
   8.8777555e-01   8.2044088e-01
   8.8977956e-01   8.2364729e-01
   8.9178357e-01   8.2685371e-01
   8.9378758e-01   8.3006012e-01
   8.9579158e-01   8.3326653e-01
   8.9779559e-01   8.3647295e-01
   8.9979960e-01   8.3967936e-01
   9.0180361e-01   8.4288577e-01
   9.0380762e-01   8.4609218e-01
   9.0581162e-01   8.4929860e-01
   9.0781563e-01   8.5250501e-01
   9.0981964e-01   8.5571142e-01
   9.1182365e-01   8.5891784e-01
   9.1382766e-01   8.6212425e-01
   9.1583166e-01   8.6533066e-01
   9.1783567e-01   8.6853707e-01
   9.1983968e-01   8.7174349e-01
   9.2184369e-01   8.7494990e-01
   9.2384770e-01   8.7815631e-01
   9.2585170e-01   8.8136273e-01
   9.2785571e-01   8.8456914e-01
   9.2985972e-01   8.8777555e-01
   9.3186373e-01   8.9098196e-01
   9.3386774e-01   8.9418838e-01
   9.3587174e-01   8.9739479e-01
   9.3787575e-01   9.0060120e-01
   9.3987976e-01   9.0380762e-01
   9.4188377e-01   9.0701403e-01
   9.4388778e-01   9.1022044e-01
   9.4589178e-01   9.1342685e-01
   9.4789579e-01   9.1663327e-01
   9.4989980e-01   9.1983968e-01
   9.5190381e-01   9.2304609e-01
   9.5390782e-01   9.2625251e-01
   9.5591182e-01   9.2945892e-01
   9.5791583e-01   9.3266533e-01
   9.5991984e-01   9.3587174e-01
   9.6192385e-01   9.3907816e-01
   9.6392786e-01   9.4228457e-01
   9.6593186e-01   9.4549098e-01
   9.6793587e-01   9.4869739e-01
   9.6993988e-01   9.5190381e-01
   9.7194389e-01   9.5511022e-01
   9.7394790e-01   9.5831663e-01
   9.7595190e-01   9.6152305e-01
   9.7795591e-01   9.6472946e-01
   9.7995992e-01   9.6793587e-01
   9.8196393e-01   9.7114228e-01
   9.8396794e-01   9.7434870e-01
   9.8597194e-01   9.7755511e-01
   9.8797595e-01   9.8076152e-01
   9.8997996e-01   9.8396794e-01
   9.9198397e-01   9.8717435e-01
   9.9398798e-01   9.9038076e-01
   9.9599198e-01   9.9358717e-01
   9.9799599e-01   9.9679359e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.2213704e-03
   1.3163558e-02   1.0759999e-02
   1.9262189e-02   1.6745403e-02
   2.5847735e-02   2.3196780e-02
   3.2910864e-02   3.0085071e-02
   4.0437094e-02   3.7373835e-02
   4.8407098e-02   4.5029281e-02
   5.6797117e-02   5.3017968e-02
   6.5579447e-02   6.1303964e-02
   7.4722998e-02   6.9848347e-02
   8.4193893e-02   7.8610027e-02
   9.3956090e-02   8.7546797e-02
   1.0397200e-01   9.6616207e-02
   1.1420311e-01   1.0577629e-01
   1.2461054e-01   1.1498623e-01
   1.3515560e-01   1.2420684e-01
   1.4580029e-01   1.3340115e-01
   1.5650769e-01   1.4253465e-01
   1.6724237e-01   1.5157568e-01
   1.7797066e-01   1.6049556e-01
   1.8866095e-01   1.6926871e-01
   1.9928379e-01   1.7787268e-01
   2.0981209e-01   1.8628812e-01
   2.2022116e-01   1.9449871e-01
   2.3048875e-01   2.0249096e-01
   2.4059501e-01   2.1025414e-01
   2.5052248e-01   2.1778001e-01
   2.6025597e-01   2.2506265e-01
   2.6978249e-01   2.3209821e-01
   2.7909113e-01   2.3888474e-01
   2.8817289e-01   2.4542194e-01
   2.9702058e-01   2.5171092e-01
   3.0562865e-01   2.5775407e-01
   3.1399303e-01   2.6355481e-01
   3.2211102e-01   2.6911744e-01
   3.2998109e-01   2.7444697e-01
   3.3760280e-01   2.7954899e-01
   3.4497662e-01   2.8442951e-01
   3.5210383e-01   2.8909487e-01
   3.5898638e-01   2.9355165e-01
   3.6562683e-01   2.9780654e-01
   3.7202819e-01   3.0186629e-01
   3.7819389e-01   3.0573766e-01
   3.8412763e-01   3.0942732e-01
   3.8983341e-01   3.1294186e-01
   3.9531537e-01   3.1628773e-01
   4.0057778e-01   3.1947120e-01
   4.0562503e-01   3.2249836e-01
   4.1046151e-01   3.2537510e-01
   4.1509165e-01   3.2810709e-01
   4.1951988e-01   3.3069980e-01
   4.2375059e-01   3.3315846e-01
   4.2778814e-01   3.3548809e-01
   4.3163684e-01   3.3769351e-01
   4.3530095e-01   3.3977933e-01
   4.3878469e-01   3.4174997e-01
   4.4209224e-01   3.4360966e-01
   4.4522775e-01   3.4536247e-01
   4.4819533e-01   3.4701231e-01
   4.5099911e-01   3.4856295e-01
   4.5364320e-01   3.5001804e-01
   4.5613173e-01   3.5138111e-01
   4.5846890e-01   3.5265561e-01
   4.6065893e-01   3.5384489e-01
   4.6270611e-01   3.5495224e-01
   4.6461483e-01   3.5598091e-01
   4.6638958e-01   3.5693408e-01
   4.6803493e-01   3.5781494e-01
   4.6955560e-01   3.5862663e-01
   4.7095640e-01   3.5937229e-01
   4.7224229e-01   3.6005505e-01
   4.7341836e-01   3.6067805e-01
   4.7448979e-01   3.6124440e-01
   4.7551020e-01   3.6178271e-01
   4.7653061e-01   3.6231997e-01
   4.7755101e-01   3.6285620e-01
   4.7857142e-01   3.6339139e-01
   4.7959183e-01   3.6392554e-01
   4.8061224e-01   3.6445865e-01
   4.8163264e-01   3.6499070e-01
   4.8265305e-01   3.6552171e-01
   4.8367346e-01   3.6605168e-01
   4.8469387e-01   3.6658060e-01
   4.8571428e-01   3.6710847e-01
   4.8673468e-01   3.6763529e-01
   4.8775509e-01   3.6816107e-01
   4.8877550e-01   3.6868580e-01
   4.8979591e-01   3.6920949e-01
   4.9081631e-01   3.6973213e-01
   4.9183672e-01   3.7025372e-01
   4.9285713e-01   3.7077427e-01
   4.9387754e-01   3.7129377e-01
   4.9489795e-01   3.7181222e-01
   4.9591835e-01   3.7232963e-01
   4.9693876e-01   3.7284599e-01
   4.9795917e-01   3.7336131e-01
   4.9897958e-01   3.7387558e-01
   4.9999999e-01   3.7438880e-01
   5.0102039e-01   3.7490098e-01
   5.0204080e-01   3.7541211e-01
   5.0306121e-01   3.7592219e-01
   5.0408162e-01   3.7643123e-01
   5.0510202e-01   3.7693922e-01
   5.0612243e-01   3.7744616e-01
   5.0714284e-01   3.7795206e-01
   5.0816325e-01   3.7845691e-01
   5.0918366e-01   3.7896072e-01
   5.1020406e-01   3.7946348e-01
   5.1122447e-01   3.7996519e-01
   5.1224488e-01   3.8046586e-01
   5.1326529e-01   3.8096548e-01
   5.1428569e-01   3.8146405e-01
   5.1530610e-01   3.8196158e-01
   5.1632651e-01   3.8245806e-01
   5.1734692e-01   3.8295350e-01
   5.1836733e-01   3.8344789e-01
   5.1938773e-01   3.8394123e-01
   5.2040814e-01   3.8443352e-01
   5.2142855e-01   3.8492477e-01
   5.2244896e-01   3.8541498e-01
   5.2346936e-01   3.8590415e-01
   5.2448977e-01   3.8639228e-01
   5.2551018e-01   3.8687938e-01
   5.2658161e-01   3.8738969e-01
   5.2775816e-01   3.8794874e-01
   5.2904612e-01   3.8855915e-01
   5.3045193e-01   3.8922350e-01
   5.3198198e-01   3.8994432e-01
   5.3364270e-01   3.9072405e-01
   5.3544056e-01   3.9156504e-01
   5.3738202e-01   3.9246955e-01
   5.3947351e-01   3.9343973e-01
   5.4172149e-01   3.9447760e-01
   5.4413234e-01   3.9558503e-01
   5.4671244e-01   3.9676373e-01
   5.4946809e-01   3.9801526e-01
   5.5240554e-01   3.9934095e-01
   5.5553097e-01   4.0074196e-01
   5.5885044e-01   4.0221920e-01
   5.6236994e-01   4.0377338e-01
   5.6609531e-01   4.0540491e-01
   5.7003225e-01   4.0711395e-01
   5.7418631e-01   4.0890035e-01
   5.7856282e-01   4.1076367e-01
   5.8316692e-01   4.1270311e-01
   5.8800348e-01   4.1471754e-01
   5.9307708e-01   4.1680544e-01
   5.9839198e-01   4.1896490e-01
   6.0395208e-01   4.2119361e-01
   6.0976083e-01   4.2348881e-01
   6.1582122e-01   4.2584731e-01
   6.2213572e-01   4.2826544e-01
   6.2870616e-01   4.3073905e-01
   6.3553376e-01   4.3326351e-01
   6.4261895e-01   4.3583368e-01
   6.4996138e-01   4.3844394e-01
   6.5755977e-01   4.4108816e-01
   6.6541190e-01   4.4375971e-01
   6.7351445e-01   4.4645149e-01
   6.8186295e-01   4.4915597e-01
   6.9045169e-01   4.5186518e-01
   6.9927363e-01   4.5457075e-01
   7.0832033e-01   4.5726400e-01
   7.1758182e-01   4.5993599e-01
   7.2704660e-01   4.6257754e-01
   7.3670151e-01   4.6517937e-01
   7.4653173e-01   4.6773216e-01
   7.5652070e-01   4.7022667e-01
   7.6665012e-01   4.7265381e-01
   7.7689995e-01   4.7500479e-01
   7.8724839e-01   4.7727124e-01
   7.9767200e-01   4.7944530e-01
   8.0814569e-01   4.8151976e-01
   8.1864287e-01   4.8348820e-01
   8.2913557e-01   4.8534507e-01
   8.3959460e-01   4.8708579e-01
   8.4998976e-01   4.8870689e-01
   8.6029005e-01   4.9020601e-01
   8.7046398e-01   4.9158200e-01
   8.8047982e-01   4.9283492e-01
   8.9030595e-01   4.9396608e-01
   8.9991120e-01   4.9497795e-01
   9.0926522e-01   4.9587419e-01
   9.1833887e-01   4.9665948e-01
   9.2710458e-01   4.9733950e-01
   9.3553675e-01   4.9792073e-01
   9.4361215e-01   4.9841034e-01
   9.5131019e-01   4.9881603e-01
   9.5861330e-01   4.9914583e-01
   9.6550719e-01   4.9940796e-01
   9.7198105e-01   4.9961062e-01
   9.7802775e-01   4.9976187e-01
   9.8364391e-01   4.9986946e-01
   9.8882992e-01   4.9994065e-01
   9.9359015e-01   4.9998216e-01
   9.9793230e-01   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.2213704e-03
   1.3163558e-02   1.0759999e-02
   1.9262189e-02   1.6745403e-02
   2.5847735e-02   2.3196780e-02
   3.2910864e-02   3.0085071e-02
   4.0437094e-02   3.7373835e-02
   4.8407098e-02   4.5029281e-02
   5.6797117e-02   5.3017968e-02
   6.5579447e-02   6.1303964e-02
   7.4722998e-02   6.9848347e-02
   8.4193893e-02   7.8610027e-02
   9.3956090e-02   8.7546797e-02
   1.0397200e-01   9.6616207e-02
   1.1420311e-01   1.0577629e-01
   1.2461054e-01   1.1498623e-01
   1.3515560e-01   1.2420684e-01
   1.4580029e-01   1.3340115e-01
   1.5650769e-01   1.4253465e-01
   1.6724237e-01   1.5157568e-01
   1.7797066e-01   1.6049556e-01
   1.8866095e-01   1.6926871e-01
   1.9928379e-01   1.7787268e-01
   2.0981209e-01   1.8628812e-01
   2.2022116e-01   1.9449871e-01
   2.3048875e-01   2.0249096e-01
   2.4059501e-01   2.1025414e-01
   2.5052248e-01   2.1778001e-01
   2.6025597e-01   2.2506265e-01
   2.6978249e-01   2.3209821e-01
   2.7909113e-01   2.3888474e-01
   2.8817289e-01   2.4542194e-01
   2.9702058e-01   2.5171092e-01
   3.0562865e-01   2.5775407e-01
   3.1399303e-01   2.6355481e-01
   3.2211102e-01   2.6911744e-01
   3.2998109e-01   2.7444697e-01
   3.3760280e-01   2.7954899e-01
   3.4497662e-01   2.8442951e-01
   3.5210383e-01   2.8909487e-01
   3.5898638e-01   2.9355165e-01
   3.6562683e-01   2.9780654e-01
   3.7202819e-01   3.0186629e-01
   3.7819389e-01   3.0573766e-01
   3.8412763e-01   3.0942732e-01
   3.8983341e-01   3.1294186e-01
   3.9531537e-01   3.1628773e-01
   4.0057778e-01   3.1947120e-01
   4.0562503e-01   3.2249836e-01
   4.1046151e-01   3.2537510e-01
   4.1509165e-01   3.2810709e-01
   4.1951988e-01   3.3069980e-01
   4.2375059e-01   3.3315846e-01
   4.2778814e-01   3.3548809e-01
   4.3163684e-01   3.3769351e-01
   4.3530095e-01   3.3977933e-01
   4.3878469e-01   3.4174997e-01
   4.4209224e-01   3.4360966e-01
   4.4522775e-01   3.4536247e-01
   4.4819533e-01   3.4701231e-01
   4.5099911e-01   3.4856295e-01
   4.5364320e-01   3.5001804e-01
   4.5613173e-01   3.5138111e-01
   4.5846890e-01   3.5265561e-01
   4.6065893e-01   3.5384489e-01
   4.6270611e-01   3.5495224e-01
   4.6461483e-01   3.5598091e-01
   4.6638958e-01   3.5693408e-01
   4.6803493e-01   3.5781494e-01
   4.6955560e-01   3.5862663e-01
   4.7095640e-01   3.5937229e-01
   4.7224229e-01   3.6005505e-01
   4.7341836e-01   3.6067805e-01
   4.7448979e-01   3.6124440e-01
   4.7551020e-01   3.6178271e-01
   4.7653061e-01   3.6231997e-01
   4.7755101e-01   3.6285620e-01
   4.7857142e-01   3.6339139e-01
   4.7959183e-01   3.6392554e-01
   4.8061224e-01   3.6445865e-01
   4.8163264e-01   3.6499070e-01
   4.8265305e-01   3.6552171e-01
   4.8367346e-01   3.6605168e-01
   4.8469387e-01   3.6658060e-01
   4.8571428e-01   3.6710847e-01
   4.8673468e-01   3.6763529e-01
   4.8775509e-01   3.6816107e-01
   4.8877550e-01   3.6868580e-01
   4.8979591e-01   3.6920949e-01
   4.9081631e-01   3.6973213e-01
   4.9183672e-01   3.7025372e-01
   4.9285713e-01   3.7077427e-01
   4.9387754e-01   3.7129377e-01
   4.9489795e-01   3.7181222e-01
   4.9591835e-01   3.7232963e-01
   4.9693876e-01   3.7284599e-01
   4.9795917e-01   3.7336131e-01
   4.9897958e-01   3.7387558e-01
   4.9999999e-01   3.7438880e-01
   5.0102039e-01   3.7490098e-01
   5.0204080e-01   3.7541211e-01
   5.0306121e-01   3.7592219e-01
   5.0408162e-01   3.7643123e-01
   5.0510202e-01   3.7693922e-01
   5.0612243e-01   3.7744616e-01
   5.0714284e-01   3.7795206e-01
   5.0816325e-01   3.7845691e-01
   5.0918366e-01   3.7896072e-01
   5.1020406e-01   3.7946348e-01
   5.1122447e-01   3.7996519e-01
   5.1224488e-01   3.8046586e-01
   5.1326529e-01   3.8096548e-01
   5.1428569e-01   3.8146405e-01
   5.1530610e-01   3.8196158e-01
   5.1632651e-01   3.8245806e-01
   5.1734692e-01   3.8295350e-01
   5.1836733e-01   3.8344789e-01
   5.1938773e-01   3.8394123e-01
   5.2040814e-01   3.8443352e-01
   5.2142855e-01   3.8492477e-01
   5.2244896e-01   3.8541498e-01
   5.2346936e-01   3.8590415e-01
   5.2448977e-01   3.8639228e-01
   5.2551018e-01   3.8687938e-01
   5.2658161e-01   3.8738969e-01
   5.2775816e-01   3.8794874e-01
   5.2904612e-01   3.8855915e-01
   5.3045193e-01   3.8922350e-01
   5.3198198e-01   3.8994432e-01
   5.3364270e-01   3.9072405e-01
   5.3544056e-01   3.9156504e-01
   5.3738202e-01   3.9246955e-01
   5.3947351e-01   3.9343973e-01
   5.4172149e-01   3.9447760e-01
   5.4413234e-01   3.9558503e-01
   5.4671244e-01   3.9676373e-01
   5.4946809e-01   3.9801526e-01
   5.5240554e-01   3.9934095e-01
   5.5553097e-01   4.0074196e-01
   5.5885044e-01   4.0221920e-01
   5.6236994e-01   4.0377338e-01
   5.6609531e-01   4.0540491e-01
   5.7003225e-01   4.0711395e-01
   5.7418631e-01   4.0890035e-01
   5.7856282e-01   4.1076367e-01
   5.8316692e-01   4.1270311e-01
   5.8800348e-01   4.1471754e-01
   5.9307708e-01   4.1680544e-01
   5.9839198e-01   4.1896490e-01
   6.0395208e-01   4.2119361e-01
   6.0976083e-01   4.2348881e-01
   6.1582122e-01   4.2584731e-01
   6.2213572e-01   4.2826544e-01
   6.2870616e-01   4.3073905e-01
   6.3553376e-01   4.3326351e-01
   6.4261895e-01   4.3583368e-01
   6.4996138e-01   4.3844394e-01
   6.5755977e-01   4.4108816e-01
   6.6541190e-01   4.4375971e-01
   6.7351445e-01   4.4645149e-01
   6.8186295e-01   4.4915597e-01
   6.9045169e-01   4.5186518e-01
   6.9927363e-01   4.5457075e-01
   7.0832033e-01   4.5726400e-01
   7.1758182e-01   4.5993599e-01
   7.2704660e-01   4.6257754e-01
   7.3670151e-01   4.6517937e-01
   7.4653173e-01   4.6773216e-01
   7.5652070e-01   4.7022667e-01
   7.6665012e-01   4.7265381e-01
   7.7689995e-01   4.7500479e-01
   7.8724839e-01   4.7727124e-01
   7.9767200e-01   4.7944530e-01
   8.0814569e-01   4.8151976e-01
   8.1864287e-01   4.8348820e-01
   8.2913557e-01   4.8534507e-01
   8.3959460e-01   4.8708579e-01
   8.4998976e-01   4.8870689e-01
   8.6029005e-01   4.9020601e-01
   8.7046398e-01   4.9158200e-01
   8.8047982e-01   4.9283492e-01
   8.9030595e-01   4.9396608e-01
   8.9991120e-01   4.9497795e-01
   9.0926522e-01   4.9587419e-01
   9.1833887e-01   4.9665948e-01
   9.2710458e-01   4.9733950e-01
   9.3553675e-01   4.9792073e-01
   9.4361215e-01   4.9841034e-01
   9.5131019e-01   4.9881603e-01
   9.5861330e-01   4.9914583e-01
   9.6550719e-01   4.9940796e-01
   9.7198105e-01   4.9961062e-01
   9.7802775e-01   4.9976187e-01
   9.8364391e-01   4.9986946e-01
   9.8882992e-01   4.9994065e-01
   9.9359015e-01   4.9998216e-01
   9.9793230e-01   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.2213704e-03
   1.3163558e-02   1.0759999e-02
   1.9262189e-02   1.6745403e-02
   2.5847735e-02   2.3196780e-02
   3.2910864e-02   3.0085071e-02
   4.0437094e-02   3.7373835e-02
   4.8407098e-02   4.5029281e-02
   5.6797117e-02   5.3017968e-02
   6.5579447e-02   6.1303964e-02
   7.4722998e-02   6.9848347e-02
   8.4193893e-02   7.8610027e-02
   9.3956090e-02   8.7546797e-02
   1.0397200e-01   9.6616207e-02
   1.1420311e-01   1.0577629e-01
   1.2461054e-01   1.1498623e-01
   1.3515560e-01   1.2420684e-01
   1.4580029e-01   1.3340115e-01
   1.5650769e-01   1.4253465e-01
   1.6724237e-01   1.5157568e-01
   1.7797066e-01   1.6049556e-01
   1.8866095e-01   1.6926871e-01
   1.9928379e-01   1.7787268e-01
   2.0981209e-01   1.8628812e-01
   2.2022116e-01   1.9449871e-01
   2.3048875e-01   2.0249096e-01
   2.4059501e-01   2.1025414e-01
   2.5052248e-01   2.1778001e-01
   2.6025597e-01   2.2506265e-01
   2.6978249e-01   2.3209821e-01
   2.7909113e-01   2.3888474e-01
   2.8817289e-01   2.4542194e-01
   2.9702058e-01   2.5171092e-01
   3.0562865e-01   2.5775407e-01
   3.1399303e-01   2.6355481e-01
   3.2211102e-01   2.6911744e-01
   3.2998109e-01   2.7444697e-01
   3.3760280e-01   2.7954899e-01
   3.4497662e-01   2.8442951e-01
   3.5210383e-01   2.8909487e-01
   3.5898638e-01   2.9355165e-01
   3.6562683e-01   2.9780654e-01
   3.7202819e-01   3.0186629e-01
   3.7819389e-01   3.0573766e-01
   3.8412763e-01   3.0942732e-01
   3.8983341e-01   3.1294186e-01
   3.9531537e-01   3.1628773e-01
   4.0057778e-01   3.1947120e-01
   4.0562503e-01   3.2249836e-01
   4.1046151e-01   3.2537510e-01
   4.1509165e-01   3.2810709e-01
   4.1951988e-01   3.3069980e-01
   4.2375059e-01   3.3315846e-01
   4.2778814e-01   3.3548809e-01
   4.3163684e-01   3.3769351e-01
   4.3530095e-01   3.3977933e-01
   4.3878469e-01   3.4174997e-01
   4.4209224e-01   3.4360966e-01
   4.4522775e-01   3.4536247e-01
   4.4819533e-01   3.4701231e-01
   4.5099911e-01   3.4856295e-01
   4.5364320e-01   3.5001804e-01
   4.5613173e-01   3.5138111e-01
   4.5846890e-01   3.5265561e-01
   4.6065893e-01   3.5384489e-01
   4.6270611e-01   3.5495224e-01
   4.6461483e-01   3.5598091e-01
   4.6638958e-01   3.5693408e-01
   4.6803493e-01   3.5781494e-01
   4.6955560e-01   3.5862663e-01
   4.7095640e-01   3.5937229e-01
   4.7224229e-01   3.6005505e-01
   4.7341836e-01   3.6067805e-01
   4.7448979e-01   3.6124440e-01
   4.7551020e-01   3.6178271e-01
   4.7653061e-01   3.6231997e-01
   4.7755101e-01   3.6285620e-01
   4.7857142e-01   3.6339139e-01
   4.7959183e-01   3.6392554e-01
   4.8061224e-01   3.6445865e-01
   4.8163264e-01   3.6499070e-01
   4.8265305e-01   3.6552171e-01
   4.8367346e-01   3.6605168e-01
   4.8469387e-01   3.6658060e-01
   4.8571428e-01   3.6710847e-01
   4.8673468e-01   3.6763529e-01
   4.8775509e-01   3.6816107e-01
   4.8877550e-01   3.6868580e-01
   4.8979591e-01   3.6920949e-01
   4.9081631e-01   3.6973213e-01
   4.9183672e-01   3.7025372e-01
   4.9285713e-01   3.7077427e-01
   4.9387754e-01   3.7129377e-01
   4.9489795e-01   3.7181222e-01
   4.9591835e-01   3.7232963e-01
   4.9693876e-01   3.7284599e-01
   4.9795917e-01   3.7336131e-01
   4.9897958e-01   3.7387558e-01
   4.9999999e-01   3.7438880e-01
   5.0102039e-01   3.7490098e-01
   5.0204080e-01   3.7541211e-01
   5.0306121e-01   3.7592219e-01
   5.0408162e-01   3.7643123e-01
   5.0510202e-01   3.7693922e-01
   5.0612243e-01   3.7744616e-01
   5.0714284e-01   3.7795206e-01
   5.0816325e-01   3.7845691e-01
   5.0918366e-01   3.7896072e-01
   5.1020406e-01   3.7946348e-01
   5.1122447e-01   3.7996519e-01
   5.1224488e-01   3.8046586e-01
   5.1326529e-01   3.8096548e-01
   5.1428569e-01   3.8146405e-01
   5.1530610e-01   3.8196158e-01
   5.1632651e-01   3.8245806e-01
   5.1734692e-01   3.8295350e-01
   5.1836733e-01   3.8344789e-01
   5.1938773e-01   3.8394123e-01
   5.2040814e-01   3.8443352e-01
   5.2142855e-01   3.8492477e-01
   5.2244896e-01   3.8541498e-01
   5.2346936e-01   3.8590415e-01
   5.2448977e-01   3.8639228e-01
   5.2551018e-01   3.8687938e-01
   5.2658161e-01   3.8738969e-01
   5.2775816e-01   3.8794874e-01
   5.2904612e-01   3.8855915e-01
   5.3045193e-01   3.8922350e-01
   5.3198198e-01   3.8994432e-01
   5.3364270e-01   3.9072405e-01
   5.3544056e-01   3.9156504e-01
   5.3738202e-01   3.9246955e-01
   5.3947351e-01   3.9343973e-01
   5.4172149e-01   3.9447760e-01
   5.4413234e-01   3.9558503e-01
   5.4671244e-01   3.9676373e-01
   5.4946809e-01   3.9801526e-01
   5.5240554e-01   3.9934095e-01
   5.5553097e-01   4.0074196e-01
   5.5885044e-01   4.0221920e-01
   5.6236994e-01   4.0377338e-01
   5.6609531e-01   4.0540491e-01
   5.7003225e-01   4.0711395e-01
   5.7418631e-01   4.0890035e-01
   5.7856282e-01   4.1076367e-01
   5.8316692e-01   4.1270311e-01
   5.8800348e-01   4.1471754e-01
   5.9307708e-01   4.1680544e-01
   5.9839198e-01   4.1896490e-01
   6.0395208e-01   4.2119361e-01
   6.0976083e-01   4.2348881e-01
   6.1582122e-01   4.2584731e-01
   6.2213572e-01   4.2826544e-01
   6.2870616e-01   4.3073905e-01
   6.3553376e-01   4.3326351e-01
   6.4261895e-01   4.3583368e-01
   6.4996138e-01   4.3844394e-01
   6.5755977e-01   4.4108816e-01
   6.6541190e-01   4.4375971e-01
   6.7351445e-01   4.4645149e-01
   6.8186295e-01   4.4915597e-01
   6.9045169e-01   4.5186518e-01
   6.9927363e-01   4.5457075e-01
   7.0832033e-01   4.5726400e-01
   7.1758182e-01   4.5993599e-01
   7.2704660e-01   4.6257754e-01
   7.3670151e-01   4.6517937e-01
   7.4653173e-01   4.6773216e-01
   7.5652070e-01   4.7022667e-01
   7.6665012e-01   4.7265381e-01
   7.7689995e-01   4.7500479e-01
   7.8724839e-01   4.7727124e-01
   7.9767200e-01   4.7944530e-01
   8.0814569e-01   4.8151976e-01
   8.1864287e-01   4.8348820e-01
   8.2913557e-01   4.8534507e-01
   8.3959460e-01   4.8708579e-01
   8.4998976e-01   4.8870689e-01
   8.6029005e-01   4.9020601e-01
   8.7046398e-01   4.9158200e-01
   8.8047982e-01   4.9283492e-01
   8.9030595e-01   4.9396608e-01
   8.9991120e-01   4.9497795e-01
   9.0926522e-01   4.9587419e-01
   9.1833887e-01   4.9665948e-01
   9.2710458e-01   4.9733950e-01
   9.3553675e-01   4.9792073e-01
   9.4361215e-01   4.9841034e-01
   9.5131019e-01   4.9881603e-01
   9.5861330e-01   4.9914583e-01
   9.6550719e-01   4.9940796e-01
   9.7198105e-01   4.9961062e-01
   9.7802775e-01   4.9976187e-01
   9.8364391e-01   4.9986946e-01
   9.8882992e-01   4.9994065e-01
   9.9359015e-01   4.9998216e-01
   9.9793230e-01   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.2213704e-03
   1.3163558e-02   1.0759999e-02
   1.9262189e-02   1.6745403e-02
   2.5847735e-02   2.3196780e-02
   3.2910864e-02   3.0085071e-02
   4.0437094e-02   3.7373835e-02
   4.8407098e-02   4.5029281e-02
   5.6797117e-02   5.3017968e-02
   6.5579447e-02   6.1303964e-02
   7.4722998e-02   6.9848347e-02
   8.4193893e-02   7.8610027e-02
   9.3956090e-02   8.7546797e-02
   1.0397200e-01   9.6616207e-02
   1.1420311e-01   1.0577629e-01
   1.2461054e-01   1.1498623e-01
   1.3515560e-01   1.2420684e-01
   1.4580029e-01   1.3340115e-01
   1.5650769e-01   1.4253465e-01
   1.6724237e-01   1.5157568e-01
   1.7797066e-01   1.6049556e-01
   1.8866095e-01   1.6926871e-01
   1.9928379e-01   1.7787268e-01
   2.0981209e-01   1.8628812e-01
   2.2022116e-01   1.9449871e-01
   2.3048875e-01   2.0249096e-01
   2.4059501e-01   2.1025414e-01
   2.5052248e-01   2.1778001e-01
   2.6025597e-01   2.2506265e-01
   2.6978249e-01   2.3209821e-01
   2.7909113e-01   2.3888474e-01
   2.8817289e-01   2.4542194e-01
   2.9702058e-01   2.5171092e-01
   3.0562865e-01   2.5775407e-01
   3.1399303e-01   2.6355481e-01
   3.2211102e-01   2.6911744e-01
   3.2998109e-01   2.7444697e-01
   3.3760280e-01   2.7954899e-01
   3.4497662e-01   2.8442951e-01
   3.5210383e-01   2.8909487e-01
   3.5898638e-01   2.9355165e-01
   3.6562683e-01   2.9780654e-01
   3.7202819e-01   3.0186629e-01
   3.7819389e-01   3.0573766e-01
   3.8412763e-01   3.0942732e-01
   3.8983341e-01   3.1294186e-01
   3.9531537e-01   3.1628773e-01
   4.0057778e-01   3.1947120e-01
   4.0562503e-01   3.2249836e-01
   4.1046151e-01   3.2537510e-01
   4.1509165e-01   3.2810709e-01
   4.1951988e-01   3.3069980e-01
   4.2375059e-01   3.3315846e-01
   4.2778814e-01   3.3548809e-01
   4.3163684e-01   3.3769351e-01
   4.3530095e-01   3.3977933e-01
   4.3878469e-01   3.4174997e-01
   4.4209224e-01   3.4360966e-01
   4.4522775e-01   3.4536247e-01
   4.4819533e-01   3.4701231e-01
   4.5099911e-01   3.4856295e-01
   4.5364320e-01   3.5001804e-01
   4.5613173e-01   3.5138111e-01
   4.5846890e-01   3.5265561e-01
   4.6065893e-01   3.5384489e-01
   4.6270611e-01   3.5495224e-01
   4.6461483e-01   3.5598091e-01
   4.6638958e-01   3.5693408e-01
   4.6803493e-01   3.5781494e-01
   4.6955560e-01   3.5862663e-01
   4.7095640e-01   3.5937229e-01
   4.7224229e-01   3.6005505e-01
   4.7341836e-01   3.6067805e-01
   4.7448979e-01   3.6124440e-01
   4.7551020e-01   3.6178271e-01
   4.7653061e-01   3.6231997e-01
   4.7755101e-01   3.6285620e-01
   4.7857142e-01   3.6339139e-01
   4.7959183e-01   3.6392554e-01
   4.8061224e-01   3.6445865e-01
   4.8163264e-01   3.6499070e-01
   4.8265305e-01   3.6552171e-01
   4.8367346e-01   3.6605168e-01
   4.8469387e-01   3.6658060e-01
   4.8571428e-01   3.6710847e-01
   4.8673468e-01   3.6763529e-01
   4.8775509e-01   3.6816107e-01
   4.8877550e-01   3.6868580e-01
   4.8979591e-01   3.6920949e-01
   4.9081631e-01   3.6973213e-01
   4.9183672e-01   3.7025372e-01
   4.9285713e-01   3.7077427e-01
   4.9387754e-01   3.7129377e-01
   4.9489795e-01   3.7181222e-01
   4.9591835e-01   3.7232963e-01
   4.9693876e-01   3.7284599e-01
   4.9795917e-01   3.7336131e-01
   4.9897958e-01   3.7387558e-01
   4.9999999e-01   3.7438880e-01
   5.0102039e-01   3.7490098e-01
   5.0204080e-01   3.7541211e-01
   5.0306121e-01   3.7592219e-01
   5.0408162e-01   3.7643123e-01
   5.0510202e-01   3.7693922e-01
   5.0612243e-01   3.7744616e-01
   5.0714284e-01   3.7795206e-01
   5.0816325e-01   3.7845691e-01
   5.0918366e-01   3.7896072e-01
   5.1020406e-01   3.7946348e-01
   5.1122447e-01   3.7996519e-01
   5.1224488e-01   3.8046586e-01
   5.1326529e-01   3.8096548e-01
   5.1428569e-01   3.8146405e-01
   5.1530610e-01   3.8196158e-01
   5.1632651e-01   3.8245806e-01
   5.1734692e-01   3.8295350e-01
   5.1836733e-01   3.8344789e-01
   5.1938773e-01   3.8394123e-01
   5.2040814e-01   3.8443352e-01
   5.2142855e-01   3.8492477e-01
   5.2244896e-01   3.8541498e-01
   5.2346936e-01   3.8590415e-01
   5.2448977e-01   3.8639228e-01
   5.2551018e-01   3.8687938e-01
   5.2658161e-01   3.8738969e-01
   5.2775816e-01   3.8794874e-01
   5.2904612e-01   3.8855915e-01
   5.3045193e-01   3.8922350e-01
   5.3198198e-01   3.8994432e-01
   5.3364270e-01   3.9072405e-01
   5.3544056e-01   3.9156504e-01
   5.3738202e-01   3.9246955e-01
   5.3947351e-01   3.9343973e-01
   5.4172149e-01   3.9447760e-01
   5.4413234e-01   3.9558503e-01
   5.4671244e-01   3.9676373e-01
   5.4946809e-01   3.9801526e-01
   5.5240554e-01   3.9934095e-01
   5.5553097e-01   4.0074196e-01
   5.5885044e-01   4.0221920e-01
   5.6236994e-01   4.0377338e-01
   5.6609531e-01   4.0540491e-01
   5.7003225e-01   4.0711395e-01
   5.7418631e-01   4.0890035e-01
   5.7856282e-01   4.1076367e-01
   5.8316692e-01   4.1270311e-01
   5.8800348e-01   4.1471754e-01
   5.9307708e-01   4.1680544e-01
   5.9839198e-01   4.1896490e-01
   6.0395208e-01   4.2119361e-01
   6.0976083e-01   4.2348881e-01
   6.1582122e-01   4.2584731e-01
   6.2213572e-01   4.2826544e-01
   6.2870616e-01   4.3073905e-01
   6.3553376e-01   4.3326351e-01
   6.4261895e-01   4.3583368e-01
   6.4996138e-01   4.3844394e-01
   6.5755977e-01   4.4108816e-01
   6.6541190e-01   4.4375971e-01
   6.7351445e-01   4.4645149e-01
   6.8186295e-01   4.4915597e-01
   6.9045169e-01   4.5186518e-01
   6.9927363e-01   4.5457075e-01
   7.0832033e-01   4.5726400e-01
   7.1758182e-01   4.5993599e-01
   7.2704660e-01   4.6257754e-01
   7.3670151e-01   4.6517937e-01
   7.4653173e-01   4.6773216e-01
   7.5652070e-01   4.7022667e-01
   7.6665012e-01   4.7265381e-01
   7.7689995e-01   4.7500479e-01
   7.8724839e-01   4.7727124e-01
   7.9767200e-01   4.7944530e-01
   8.0814569e-01   4.8151976e-01
   8.1864287e-01   4.8348820e-01
   8.2913557e-01   4.8534507e-01
   8.3959460e-01   4.8708579e-01
   8.4998976e-01   4.8870689e-01
   8.6029005e-01   4.9020601e-01
   8.7046398e-01   4.9158200e-01
   8.8047982e-01   4.9283492e-01
   8.9030595e-01   4.9396608e-01
   8.9991120e-01   4.9497795e-01
   9.0926522e-01   4.9587419e-01
   9.1833887e-01   4.9665948e-01
   9.2710458e-01   4.9733950e-01
   9.3553675e-01   4.9792073e-01
   9.4361215e-01   4.9841034e-01
   9.5131019e-01   4.9881603e-01
   9.5861330e-01   4.9914583e-01
   9.6550719e-01   4.9940796e-01
   9.7198105e-01   4.9961062e-01
   9.7802775e-01   4.9976187e-01
   9.8364391e-01   4.9986946e-01
   9.8882992e-01   4.9994065e-01
   9.9359015e-01   4.9998216e-01
   9.9793230e-01   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.2213704e-03
   1.3163558e-02   1.0759999e-02
   1.9262189e-02   1.6745403e-02
   2.5847735e-02   2.3196780e-02
   3.2910864e-02   3.0085071e-02
   4.0437094e-02   3.7373835e-02
   4.8407098e-02   4.5029281e-02
   5.6797117e-02   5.3017968e-02
   6.5579447e-02   6.1303964e-02
   7.4722998e-02   6.9848347e-02
   8.4193893e-02   7.8610027e-02
   9.3956090e-02   8.7546797e-02
   1.0397200e-01   9.6616207e-02
   1.1420311e-01   1.0577629e-01
   1.2461054e-01   1.1498623e-01
   1.3515560e-01   1.2420684e-01
   1.4580029e-01   1.3340115e-01
   1.5650769e-01   1.4253465e-01
   1.6724237e-01   1.5157568e-01
   1.7797066e-01   1.6049556e-01
   1.8866095e-01   1.6926871e-01
   1.9928379e-01   1.7787268e-01
   2.0981209e-01   1.8628812e-01
   2.2022116e-01   1.9449871e-01
   2.3048875e-01   2.0249096e-01
   2.4059501e-01   2.1025414e-01
   2.5052248e-01   2.1778001e-01
   2.6025597e-01   2.2506265e-01
   2.6978249e-01   2.3209821e-01
   2.7909113e-01   2.3888474e-01
   2.8817289e-01   2.4542194e-01
   2.9702058e-01   2.5171092e-01
   3.0562865e-01   2.5775407e-01
   3.1399303e-01   2.6355481e-01
   3.2211102e-01   2.6911744e-01
   3.2998109e-01   2.7444697e-01
   3.3760280e-01   2.7954899e-01
   3.4497662e-01   2.8442951e-01
   3.5210383e-01   2.8909487e-01
   3.5898638e-01   2.9355165e-01
   3.6562683e-01   2.9780654e-01
   3.7202819e-01   3.0186629e-01
   3.7819389e-01   3.0573766e-01
   3.8412763e-01   3.0942732e-01
   3.8983341e-01   3.1294186e-01
   3.9531537e-01   3.1628773e-01
   4.0057778e-01   3.1947120e-01
   4.0562503e-01   3.2249836e-01
   4.1046151e-01   3.2537510e-01
   4.1509165e-01   3.2810709e-01
   4.1951988e-01   3.3069980e-01
   4.2375059e-01   3.3315846e-01
   4.2778814e-01   3.3548809e-01
   4.3163684e-01   3.3769351e-01
   4.3530095e-01   3.3977933e-01
   4.3878469e-01   3.4174997e-01
   4.4209224e-01   3.4360966e-01
   4.4522775e-01   3.4536247e-01
   4.4819533e-01   3.4701231e-01
   4.5099911e-01   3.4856295e-01
   4.5364320e-01   3.5001804e-01
   4.5613173e-01   3.5138111e-01
   4.5846890e-01   3.5265561e-01
   4.6065893e-01   3.5384489e-01
   4.6270611e-01   3.5495224e-01
   4.6461483e-01   3.5598091e-01
   4.6638958e-01   3.5693408e-01
   4.6803493e-01   3.5781494e-01
   4.6955560e-01   3.5862663e-01
   4.7095640e-01   3.5937229e-01
   4.7224229e-01   3.6005505e-01
   4.7341836e-01   3.6067805e-01
   4.7448979e-01   3.6124440e-01
   4.7551020e-01   3.6178271e-01
   4.7653061e-01   3.6231997e-01
   4.7755101e-01   3.6285620e-01
   4.7857142e-01   3.6339139e-01
   4.7959183e-01   3.6392554e-01
   4.8061224e-01   3.6445865e-01
   4.8163264e-01   3.6499070e-01
   4.8265305e-01   3.6552171e-01
   4.8367346e-01   3.6605168e-01
   4.8469387e-01   3.6658060e-01
   4.8571428e-01   3.6710847e-01
   4.8673468e-01   3.6763529e-01
   4.8775509e-01   3.6816107e-01
   4.8877550e-01   3.6868580e-01
   4.8979591e-01   3.6920949e-01
   4.9081631e-01   3.6973213e-01
   4.9183672e-01   3.7025372e-01
   4.9285713e-01   3.7077427e-01
   4.9387754e-01   3.7129377e-01
   4.9489795e-01   3.7181222e-01
   4.9591835e-01   3.7232963e-01
   4.9693876e-01   3.7284599e-01
   4.9795917e-01   3.7336131e-01
   4.9897958e-01   3.7387558e-01
   4.9999999e-01   3.7438880e-01
   5.0102039e-01   3.7490098e-01
   5.0204080e-01   3.7541211e-01
   5.0306121e-01   3.7592219e-01
   5.0408162e-01   3.7643123e-01
   5.0510202e-01   3.7693922e-01
   5.0612243e-01   3.7744616e-01
   5.0714284e-01   3.7795206e-01
   5.0816325e-01   3.7845691e-01
   5.0918366e-01   3.7896072e-01
   5.1020406e-01   3.7946348e-01
   5.1122447e-01   3.7996519e-01
   5.1224488e-01   3.8046586e-01
   5.1326529e-01   3.8096548e-01
   5.1428569e-01   3.8146405e-01
   5.1530610e-01   3.8196158e-01
   5.1632651e-01   3.8245806e-01
   5.1734692e-01   3.8295350e-01
   5.1836733e-01   3.8344789e-01
   5.1938773e-01   3.8394123e-01
   5.2040814e-01   3.8443352e-01
   5.2142855e-01   3.8492477e-01
   5.2244896e-01   3.8541498e-01
   5.2346936e-01   3.8590415e-01
   5.2448977e-01   3.8639228e-01
   5.2551018e-01   3.8687938e-01
   5.2658161e-01   3.8738969e-01
   5.2775816e-01   3.8794874e-01
   5.2904612e-01   3.8855915e-01
   5.3045193e-01   3.8922350e-01
   5.3198198e-01   3.8994432e-01
   5.3364270e-01   3.9072405e-01
   5.3544056e-01   3.9156504e-01
   5.3738202e-01   3.9246955e-01
   5.3947351e-01   3.9343973e-01
   5.4172149e-01   3.9447760e-01
   5.4413234e-01   3.9558503e-01
   5.4671244e-01   3.9676373e-01
   5.4946809e-01   3.9801526e-01
   5.5240554e-01   3.9934095e-01
   5.5553097e-01   4.0074196e-01
   5.5885044e-01   4.0221920e-01
   5.6236994e-01   4.0377338e-01
   5.6609531e-01   4.0540491e-01
   5.7003225e-01   4.0711395e-01
   5.7418631e-01   4.0890035e-01
   5.7856282e-01   4.1076367e-01
   5.8316692e-01   4.1270311e-01
   5.8800348e-01   4.1471754e-01
   5.9307708e-01   4.1680544e-01
   5.9839198e-01   4.1896490e-01
   6.0395208e-01   4.2119361e-01
   6.0976083e-01   4.2348881e-01
   6.1582122e-01   4.2584731e-01
   6.2213572e-01   4.2826544e-01
   6.2870616e-01   4.3073905e-01
   6.3553376e-01   4.3326351e-01
   6.4261895e-01   4.3583368e-01
   6.4996138e-01   4.3844394e-01
   6.5755977e-01   4.4108816e-01
   6.6541190e-01   4.4375971e-01
   6.7351445e-01   4.4645149e-01
   6.8186295e-01   4.4915597e-01
   6.9045169e-01   4.5186518e-01
   6.9927363e-01   4.5457075e-01
   7.0832033e-01   4.5726400e-01
   7.1758182e-01   4.5993599e-01
   7.2704660e-01   4.6257754e-01
   7.3670151e-01   4.6517937e-01
   7.4653173e-01   4.6773216e-01
   7.5652070e-01   4.7022667e-01
   7.6665012e-01   4.7265381e-01
   7.7689995e-01   4.7500479e-01
   7.8724839e-01   4.7727124e-01
   7.9767200e-01   4.7944530e-01
   8.0814569e-01   4.8151976e-01
   8.1864287e-01   4.8348820e-01
   8.2913557e-01   4.8534507e-01
   8.3959460e-01   4.8708579e-01
   8.4998976e-01   4.8870689e-01
   8.6029005e-01   4.9020601e-01
   8.7046398e-01   4.9158200e-01
   8.8047982e-01   4.9283492e-01
   8.9030595e-01   4.9396608e-01
   8.9991120e-01   4.9497795e-01
   9.0926522e-01   4.9587419e-01
   9.1833887e-01   4.9665948e-01
   9.2710458e-01   4.9733950e-01
   9.3553675e-01   4.9792073e-01
   9.4361215e-01   4.9841034e-01
   9.5131019e-01   4.9881603e-01
   9.5861330e-01   4.9914583e-01
   9.6550719e-01   4.9940796e-01
   9.7198105e-01   4.9961062e-01
   9.7802775e-01   4.9976187e-01
   9.8364391e-01   4.9986946e-01
   9.8882992e-01   4.9994065e-01
   9.9359015e-01   4.9998216e-01
   9.9793230e-01   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.2213704e-03
   1.3163558e-02   1.0759999e-02
   1.9262189e-02   1.6745403e-02
   2.5847735e-02   2.3196780e-02
   3.2910864e-02   3.0085071e-02
   4.0437094e-02   3.7373835e-02
   4.8407098e-02   4.5029281e-02
   5.6797117e-02   5.3017968e-02
   6.5579447e-02   6.1303964e-02
   7.4722998e-02   6.9848347e-02
   8.4193893e-02   7.8610027e-02
   9.3956090e-02   8.7546797e-02
   1.0397200e-01   9.6616207e-02
   1.1420311e-01   1.0577629e-01
   1.2461054e-01   1.1498623e-01
   1.3515560e-01   1.2420684e-01
   1.4580029e-01   1.3340115e-01
   1.5650769e-01   1.4253465e-01
   1.6724237e-01   1.5157568e-01
   1.7797066e-01   1.6049556e-01
   1.8866095e-01   1.6926871e-01
   1.9928379e-01   1.7787268e-01
   2.0981209e-01   1.8628812e-01
   2.2022116e-01   1.9449871e-01
   2.3048875e-01   2.0249096e-01
   2.4059501e-01   2.1025414e-01
   2.5052248e-01   2.1778001e-01
   2.6025597e-01   2.2506265e-01
   2.6978249e-01   2.3209821e-01
   2.7909113e-01   2.3888474e-01
   2.8817289e-01   2.4542194e-01
   2.9702058e-01   2.5171092e-01
   3.0562865e-01   2.5775407e-01
   3.1399303e-01   2.6355481e-01
   3.2211102e-01   2.6911744e-01
   3.2998109e-01   2.7444697e-01
   3.3760280e-01   2.7954899e-01
   3.4497662e-01   2.8442951e-01
   3.5210383e-01   2.8909487e-01
   3.5898638e-01   2.9355165e-01
   3.6562683e-01   2.9780654e-01
   3.7202819e-01   3.0186629e-01
   3.7819389e-01   3.0573766e-01
   3.8412763e-01   3.0942732e-01
   3.8983341e-01   3.1294186e-01
   3.9531537e-01   3.1628773e-01
   4.0057778e-01   3.1947120e-01
   4.0562503e-01   3.2249836e-01
   4.1046151e-01   3.2537510e-01
   4.1509165e-01   3.2810709e-01
   4.1951988e-01   3.3069980e-01
   4.2375059e-01   3.3315846e-01
   4.2778814e-01   3.3548809e-01
   4.3163684e-01   3.3769351e-01
   4.3530095e-01   3.3977933e-01
   4.3878469e-01   3.4174997e-01
   4.4209224e-01   3.4360966e-01
   4.4522775e-01   3.4536247e-01
   4.4819533e-01   3.4701231e-01
   4.5099911e-01   3.4856295e-01
   4.5364320e-01   3.5001804e-01
   4.5613173e-01   3.5138111e-01
   4.5846890e-01   3.5265561e-01
   4.6065893e-01   3.5384489e-01
   4.6270611e-01   3.5495224e-01
   4.6461483e-01   3.5598091e-01
   4.6638958e-01   3.5693408e-01
   4.6803493e-01   3.5781494e-01
   4.6955560e-01   3.5862663e-01
   4.7095640e-01   3.5937229e-01
   4.7224229e-01   3.6005505e-01
   4.7341836e-01   3.6067805e-01
   4.7448979e-01   3.6124440e-01
   4.7551020e-01   3.6178271e-01
   4.7653061e-01   3.6231997e-01
   4.7755101e-01   3.6285620e-01
   4.7857142e-01   3.6339139e-01
   4.7959183e-01   3.6392554e-01
   4.8061224e-01   3.6445865e-01
   4.8163264e-01   3.6499070e-01
   4.8265305e-01   3.6552171e-01
   4.8367346e-01   3.6605168e-01
   4.8469387e-01   3.6658060e-01
   4.8571428e-01   3.6710847e-01
   4.8673468e-01   3.6763529e-01
   4.8775509e-01   3.6816107e-01
   4.8877550e-01   3.6868580e-01
   4.8979591e-01   3.6920949e-01
   4.9081631e-01   3.6973213e-01
   4.9183672e-01   3.7025372e-01
   4.9285713e-01   3.7077427e-01
   4.9387754e-01   3.7129377e-01
   4.9489795e-01   3.7181222e-01
   4.9591835e-01   3.7232963e-01
   4.9693876e-01   3.7284599e-01
   4.9795917e-01   3.7336131e-01
   4.9897958e-01   3.7387558e-01
   4.9999999e-01   3.7438880e-01
   5.0102039e-01   3.7490098e-01
   5.0204080e-01   3.7541211e-01
   5.0306121e-01   3.7592219e-01
   5.0408162e-01   3.7643123e-01
   5.0510202e-01   3.7693922e-01
   5.0612243e-01   3.7744616e-01
   5.0714284e-01   3.7795206e-01
   5.0816325e-01   3.7845691e-01
   5.0918366e-01   3.7896072e-01
   5.1020406e-01   3.7946348e-01
   5.1122447e-01   3.7996519e-01
   5.1224488e-01   3.8046586e-01
   5.1326529e-01   3.8096548e-01
   5.1428569e-01   3.8146405e-01
   5.1530610e-01   3.8196158e-01
   5.1632651e-01   3.8245806e-01
   5.1734692e-01   3.8295350e-01
   5.1836733e-01   3.8344789e-01
   5.1938773e-01   3.8394123e-01
   5.2040814e-01   3.8443352e-01
   5.2142855e-01   3.8492477e-01
   5.2244896e-01   3.8541498e-01
   5.2346936e-01   3.8590415e-01
   5.2448977e-01   3.8639228e-01
   5.2551018e-01   3.8687938e-01
   5.2658161e-01   3.8738969e-01
   5.2775816e-01   3.8794874e-01
   5.2904612e-01   3.8855915e-01
   5.3045193e-01   3.8922350e-01
   5.3198198e-01   3.8994432e-01
   5.3364270e-01   3.9072405e-01
   5.3544056e-01   3.9156504e-01
   5.3738202e-01   3.9246955e-01
   5.3947351e-01   3.9343973e-01
   5.4172149e-01   3.9447760e-01
   5.4413234e-01   3.9558503e-01
   5.4671244e-01   3.9676373e-01
   5.4946809e-01   3.9801526e-01
   5.5240554e-01   3.9934095e-01
   5.5553097e-01   4.0074196e-01
   5.5885044e-01   4.0221920e-01
   5.6236994e-01   4.0377338e-01
   5.6609531e-01   4.0540491e-01
   5.7003225e-01   4.0711395e-01
   5.7418631e-01   4.0890035e-01
   5.7856282e-01   4.1076367e-01
   5.8316692e-01   4.1270311e-01
   5.8800348e-01   4.1471754e-01
   5.9307708e-01   4.1680544e-01
   5.9839198e-01   4.1896490e-01
   6.0395208e-01   4.2119361e-01
   6.0976083e-01   4.2348881e-01
   6.1582122e-01   4.2584731e-01
   6.2213572e-01   4.2826544e-01
   6.2870616e-01   4.3073905e-01
   6.3553376e-01   4.3326351e-01
   6.4261895e-01   4.3583368e-01
   6.4996138e-01   4.3844394e-01
   6.5755977e-01   4.4108816e-01
   6.6541190e-01   4.4375971e-01
   6.7351445e-01   4.4645149e-01
   6.8186295e-01   4.4915597e-01
   6.9045169e-01   4.5186518e-01
   6.9927363e-01   4.5457075e-01
   7.0832033e-01   4.5726400e-01
   7.1758182e-01   4.5993599e-01
   7.2704660e-01   4.6257754e-01
   7.3670151e-01   4.6517937e-01
   7.4653173e-01   4.6773216e-01
   7.5652070e-01   4.7022667e-01
   7.6665012e-01   4.7265381e-01
   7.7689995e-01   4.7500479e-01
   7.8724839e-01   4.7727124e-01
   7.9767200e-01   4.7944530e-01
   8.0814569e-01   4.8151976e-01
   8.1864287e-01   4.8348820e-01
   8.2913557e-01   4.8534507e-01
   8.3959460e-01   4.8708579e-01
   8.4998976e-01   4.8870689e-01
   8.6029005e-01   4.9020601e-01
   8.7046398e-01   4.9158200e-01
   8.8047982e-01   4.9283492e-01
   8.9030595e-01   4.9396608e-01
   8.9991120e-01   4.9497795e-01
   9.0926522e-01   4.9587419e-01
   9.1833887e-01   4.9665948e-01
   9.2710458e-01   4.9733950e-01
   9.3553675e-01   4.9792073e-01
   9.4361215e-01   4.9841034e-01
   9.5131019e-01   4.9881603e-01
   9.5861330e-01   4.9914583e-01
   9.6550719e-01   4.9940796e-01
   9.7198105e-01   4.9961062e-01
   9.7802775e-01   4.9976187e-01
   9.8364391e-01   4.9986946e-01
   9.8882992e-01   4.9994065e-01
   9.9359015e-01   4.9998216e-01
   9.9793230e-01   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.0442741e-02
   1.3163558e-02   2.1519998e-02
   1.9262189e-02   3.3490806e-02
   2.5847735e-02   4.6393560e-02
   3.2910864e-02   6.0170142e-02
   4.0437094e-02   7.4747671e-02
   4.8407098e-02   9.0058562e-02
   5.6797117e-02   1.0603594e-01
   6.5579447e-02   1.2260793e-01
   7.4722998e-02   1.3969669e-01
   8.4193893e-02   1.5722005e-01
   9.3956090e-02   1.7509359e-01
   1.0397200e-01   1.9323241e-01
   1.1420311e-01   2.1155259e-01
   1.2461054e-01   2.2997245e-01
   1.3515560e-01   2.4841369e-01
   1.4580029e-01   2.6680229e-01
   1.5650769e-01   2.8506930e-01
   1.6724237e-01   3.0315136e-01
   1.7797066e-01   3.2099112e-01
   1.8866095e-01   3.3853741e-01
   1.9928379e-01   3.5574536e-01
   2.0981209e-01   3.7257625e-01
   2.2022116e-01   3.8899741e-01
   2.3048875e-01   4.0498193e-01
   2.4059501e-01   4.2050829e-01
   2.5052248e-01   4.3556003e-01
   2.6025597e-01   4.5012529e-01
   2.6978249e-01   4.6419642e-01
   2.7909113e-01   4.7776949e-01
   2.8817289e-01   4.9084387e-01
   2.9702058e-01   5.0342185e-01
   3.0562865e-01   5.1550815e-01
   3.1399303e-01   5.2710963e-01
   3.2211102e-01   5.3823488e-01
   3.2998109e-01   5.4889395e-01
   3.3760280e-01   5.5909797e-01
   3.4497662e-01   5.6885901e-01
   3.5210383e-01   5.7818975e-01
   3.5898638e-01   5.8710331e-01
   3.6562683e-01   5.9561309e-01
   3.7202819e-01   6.0373259e-01
   3.7819389e-01   6.1147531e-01
   3.8412763e-01   6.1885463e-01
   3.8983341e-01   6.2588372e-01
   3.9531537e-01   6.3257545e-01
   4.0057778e-01   6.3894239e-01
   4.0562503e-01   6.4499672e-01
   4.1046151e-01   6.5075020e-01
   4.1509165e-01   6.5621419e-01
   4.1951988e-01   6.6139960e-01
   4.2375059e-01   6.6631692e-01
   4.2778814e-01   6.7097618e-01
   4.3163684e-01   6.7538702e-01
   4.3530095e-01   6.7955866e-01
   4.3878469e-01   6.8349994e-01
   4.4209224e-01   6.8721932e-01
   4.4522775e-01   6.9072493e-01
   4.4819533e-01   6.9402461e-01
   4.5099911e-01   6.9712590e-01
   4.5364320e-01   7.0003608e-01
   4.5613173e-01   7.0276223e-01
   4.5846890e-01   7.0531122e-01
   4.6065893e-01   7.0768978e-01
   4.6270611e-01   7.0990448e-01
   4.6461483e-01   7.1196181e-01
   4.6638958e-01   7.1386817e-01
   4.6803493e-01   7.1562988e-01
   4.6955560e-01   7.1725326e-01
   4.7095640e-01   7.1874458e-01
   4.7224229e-01   7.2011010e-01
   4.7341836e-01   7.2135610e-01
   4.7448979e-01   7.2248881e-01
   4.7551020e-01   7.2356542e-01
   4.7653061e-01   7.2463995e-01
   4.7755101e-01   7.2571240e-01
   4.7857142e-01   7.2678279e-01
   4.7959183e-01   7.2785108e-01
   4.8061224e-01   7.2891729e-01
   4.8163264e-01   7.2998141e-01
   4.8265305e-01   7.3104343e-01
   4.8367346e-01   7.3210336e-01
   4.8469387e-01   7.3316119e-01
   4.8571428e-01   7.3421694e-01
   4.8673468e-01   7.3527059e-01
   4.8775509e-01   7.3632214e-01
   4.8877550e-01   7.3737161e-01
   4.8979591e-01   7.3841898e-01
   4.9081631e-01   7.3946426e-01
   4.9183672e-01   7.4050745e-01
   4.9285713e-01   7.4154854e-01
   4.9387754e-01   7.4258754e-01
   4.9489795e-01   7.4362445e-01
   4.9591835e-01   7.4465927e-01
   4.9693876e-01   7.4569199e-01
   4.9795917e-01   7.4672262e-01
   4.9897958e-01   7.4775116e-01
   4.9999999e-01   7.4877760e-01
   5.0102039e-01   7.4980196e-01
   5.0204080e-01   7.5082422e-01
   5.0306121e-01   7.5184438e-01
   5.0408162e-01   7.5286246e-01
   5.0510202e-01   7.5387844e-01
   5.0612243e-01   7.5489233e-01
   5.0714284e-01   7.5590413e-01
   5.0816325e-01   7.5691383e-01
   5.0918366e-01   7.5792144e-01
   5.1020406e-01   7.5892696e-01
   5.1122447e-01   7.5993039e-01
   5.1224488e-01   7.6093172e-01
   5.1326529e-01   7.6193096e-01
   5.1428569e-01   7.6292811e-01
   5.1530610e-01   7.6392316e-01
   5.1632651e-01   7.6491613e-01
   5.1734692e-01   7.6590700e-01
   5.1836733e-01   7.6689577e-01
   5.1938773e-01   7.6788245e-01
   5.2040814e-01   7.6886704e-01
   5.2142855e-01   7.6984954e-01
   5.2244896e-01   7.7082996e-01
   5.2346936e-01   7.7180830e-01
   5.2448977e-01   7.7278457e-01
   5.2551018e-01   7.7375875e-01
   5.2658161e-01   7.7477938e-01
   5.2775816e-01   7.7589748e-01
   5.2904612e-01   7.7711829e-01
   5.3045193e-01   7.7844701e-01
   5.3198198e-01   7.7988865e-01
   5.3364270e-01   7.8144810e-01
   5.3544056e-01   7.8313008e-01
   5.3738202e-01   7.8493910e-01
   5.3947351e-01   7.8687947e-01
   5.4172149e-01   7.8895520e-01
   5.4413234e-01   7.9117006e-01
   5.4671244e-01   7.9352747e-01
   5.4946809e-01   7.9603051e-01
   5.5240554e-01   7.9868189e-01
   5.5553097e-01   8.0148391e-01
   5.5885044e-01   8.0443841e-01
   5.6236994e-01   8.0754676e-01
   5.6609531e-01   8.1080982e-01
   5.7003225e-01   8.1422789e-01
   5.7418631e-01   8.1780070e-01
   5.7856282e-01   8.2152733e-01
   5.8316692e-01   8.2540622e-01
   5.8800348e-01   8.2943507e-01
   5.9307708e-01   8.3361087e-01
   5.9839198e-01   8.3792980e-01
   6.0395208e-01   8.4238722e-01
   6.0976083e-01   8.4697763e-01
   6.1582122e-01   8.5169463e-01
   6.2213572e-01   8.5653088e-01
   6.2870616e-01   8.6147810e-01
   6.3553376e-01   8.6652702e-01
   6.4261895e-01   8.7166737e-01
   6.4996138e-01   8.7688788e-01
   6.5755977e-01   8.8217631e-01
   6.6541190e-01   8.8751941e-01
   6.7351445e-01   8.9290299e-01
   6.8186295e-01   8.9831195e-01
   6.9045169e-01   9.0373035e-01
   6.9927363e-01   9.0914149e-01
   7.0832033e-01   9.1452801e-01
   7.1758182e-01   9.1987197e-01
   7.2704660e-01   9.2515507e-01
   7.3670151e-01   9.3035874e-01
   7.4653173e-01   9.3546433e-01
   7.5652070e-01   9.4045334e-01
   7.6665012e-01   9.4530762e-01
   7.7689995e-01   9.5000959e-01
   7.8724839e-01   9.5454248e-01
   7.9767200e-01   9.5889059e-01
   8.0814569e-01   9.6303952e-01
   8.1864287e-01   9.6697640e-01
   8.2913557e-01   9.7069013e-01
   8.3959460e-01   9.7417159e-01
   8.4998976e-01   9.7741379e-01
   8.6029005e-01   9.8041202e-01
   8.7046398e-01   9.8316400e-01
   8.8047982e-01   9.8566985e-01
   8.9030595e-01   9.8793215e-01
   8.9991120e-01   9.8995590e-01
   9.0926522e-01   9.9174837e-01
   9.1833887e-01   9.9331896e-01
   9.2710458e-01   9.9467900e-01
   9.3553675e-01   9.9584145e-01
   9.4361215e-01   9.9682068e-01
   9.5131019e-01   9.9763206e-01
   9.5861330e-01   9.9829166e-01
   9.6550719e-01   9.9881592e-01
   9.7198105e-01   9.9922124e-01
   9.7802775e-01   9.9952375e-01
   9.8364391e-01   9.9973891e-01
   9.8882992e-01   9.9988130e-01
   9.9359015e-01   9.9996432e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0020000e-03
   4.0080160e-03   3.9999839e-03
   6.0120240e-03   5.9939518e-03
   8.0160321e-03   7.9839037e-03
   1.0020040e-02   9.9698395e-03
   1.2024048e-02   1.1951759e-02
   1.4028056e-02   1.3929663e-02
   1.6032064e-02   1.5903551e-02
   1.8036072e-02   1.7873422e-02
   2.0040080e-02   1.9839278e-02
   2.2044088e-02   2.1801117e-02
   2.4048096e-02   2.3758941e-02
   2.6052104e-02   2.5712748e-02
   2.8056112e-02   2.7662540e-02
   3.0060120e-02   2.9608315e-02
   3.2064128e-02   3.1550074e-02
   3.4068136e-02   3.3487817e-02
   3.6072144e-02   3.5421544e-02
   3.8076152e-02   3.7351256e-02
   4.0080160e-02   3.9276951e-02
   4.2084168e-02   4.1198630e-02
   4.4088176e-02   4.3116293e-02
   4.6092184e-02   4.5029940e-02
   4.8096192e-02   4.6939571e-02
   5.0100200e-02   4.8845185e-02
   5.2104208e-02   5.0746784e-02
   5.4108216e-02   5.2644367e-02
   5.6112224e-02   5.4537934e-02
   5.8116232e-02   5.6427484e-02
   6.0120240e-02   5.8313019e-02
   6.2124248e-02   6.0194537e-02
   6.4128257e-02   6.2072040e-02
   6.6132265e-02   6.3945526e-02
   6.8136273e-02   6.5814997e-02
   7.0140281e-02   6.7680451e-02
   7.2144289e-02   6.9541889e-02
   7.4148297e-02   7.1399312e-02
   7.6152305e-02   7.3252718e-02
   7.8156313e-02   7.5102108e-02
   8.0160321e-02   7.6947482e-02
   8.2164329e-02   7.8788840e-02
   8.4168337e-02   8.0626182e-02
   8.6172345e-02   8.2459508e-02
   8.8176353e-02   8.4288818e-02
   9.0180361e-02   8.6114112e-02
   9.2184369e-02   8.7935390e-02
   9.4188377e-02   8.9752652e-02
   9.6192385e-02   9.1565897e-02
   9.8196393e-02   9.3375127e-02
   1.0020040e-01   9.5180341e-02
   1.0220441e-01   9.6981538e-02
   1.0420842e-01   9.8778720e-02
   1.0621242e-01   1.0057189e-01
   1.0821643e-01   1.0236103e-01
   1.1022044e-01   1.0414617e-01
   1.1222445e-01   1.0592729e-01
   1.1422846e-01   1.0770439e-01
   1.1623246e-01   1.0947747e-01
   1.1823647e-01   1.1124654e-01
   1.2024048e-01   1.1301159e-01
   1.2224449e-01   1.1477263e-01
   1.2424850e-01   1.1652965e-01
   1.2625251e-01   1.1828266e-01
   1.2825651e-01   1.2003165e-01
   1.3026052e-01   1.2177662e-01
   1.3226453e-01   1.2351758e-01
   1.3426854e-01   1.2525452e-01
   1.3627255e-01   1.2698744e-01
   1.3827655e-01   1.2871635e-01
   1.4028056e-01   1.3044124e-01
   1.4228457e-01   1.3216212e-01
   1.4428858e-01   1.3387898e-01
   1.4629259e-01   1.3559182e-01
   1.4829659e-01   1.3730065e-01
   1.5030060e-01   1.3900547e-01
   1.5230461e-01   1.4070626e-01
   1.5430862e-01   1.4240304e-01
   1.5631263e-01   1.4409581e-01
   1.5831663e-01   1.4578456e-01
   1.6032064e-01   1.4746929e-01
   1.6232465e-01   1.4915000e-01
   1.6432866e-01   1.5082670e-01
   1.6633267e-01   1.5249939e-01
   1.6833667e-01   1.5416806e-01
   1.7034068e-01   1.5583271e-01
   1.7234469e-01   1.5749334e-01
   1.7434870e-01   1.5914996e-01
   1.7635271e-01   1.6080257e-01
   1.7835671e-01   1.6245115e-01
   1.8036072e-01   1.6409573e-01
   1.8236473e-01   1.6573628e-01
   1.8436874e-01   1.6737282e-01
   1.8637275e-01   1.6900535e-01
   1.8837675e-01   1.7063385e-01
   1.9038076e-01   1.7225834e-01
   1.9238477e-01   1.7387882e-01
   1.9438878e-01   1.7549528e-01
   1.9639279e-01   1.7710772e-01
   1.9839679e-01   1.7871615e-01
   2.0040080e-01   1.8032056e-01
   2.0240481e-01   1.8192096e-01
   2.0440882e-01   1.8351734e-01
   2.0641283e-01   1.8510970e-01
   2.0841683e-01   1.8669805e-01
   2.1042084e-01   1.8828238e-01
   2.1242485e-01   1.8986269e-01
   2.1442886e-01   1.9143899e-01
   2.1643287e-01   1.9301127e-01
   2.1843687e-01   1.9457954e-01
   2.2044088e-01   1.9614379e-01
   2.2244489e-01   1.9770403e-01
   2.2444890e-01   1.9926024e-01
   2.2645291e-01   2.0081245e-01
   2.2845691e-01   2.0236063e-01
   2.3046092e-01   2.0390480e-01
   2.3246493e-01   2.0544496e-01
   2.3446894e-01   2.0698110e-01
   2.3647295e-01   2.0851322e-01
   2.3847695e-01   2.1004133e-01
   2.4048096e-01   2.1156542e-01
   2.4248497e-01   2.1308549e-01
   2.4448898e-01   2.1460155e-01
   2.4649299e-01   2.1611359e-01
   2.4849699e-01   2.1762162e-01
   2.5050100e-01   2.1912563e-01
   2.5250501e-01   2.2062562e-01
   2.5450902e-01   2.2212160e-01
   2.5651303e-01   2.2361356e-01
   2.5851703e-01   2.2510151e-01
   2.6052104e-01   2.2658544e-01
   2.6252505e-01   2.2806535e-01
   2.6452906e-01   2.2954125e-01
   2.6653307e-01   2.3101313e-01
   2.6853707e-01   2.3248099e-01
   2.7054108e-01   2.3394484e-01
   2.7254509e-01   2.3540468e-01
   2.7454910e-01   2.3686049e-01
   2.7655311e-01   2.3831230e-01
   2.7855711e-01   2.3976008e-01
   2.8056112e-01   2.4120385e-01
   2.8256513e-01   2.4264360e-01
   2.8456914e-01   2.4407934e-01
   2.8657315e-01   2.4551106e-01
   2.8857715e-01   2.4693877e-01
   2.9058116e-01   2.4836246e-01
   2.9258517e-01   2.4978213e-01
   2.9458918e-01   2.5119779e-01
   2.9659319e-01   2.5260943e-01
   2.9859719e-01   2.5401705e-01
   3.0060120e-01   2.5542066e-01
   3.0260521e-01   2.5682025e-01
   3.0460922e-01   2.5821583e-01
   3.0661323e-01   2.5960739e-01
   3.0861723e-01   2.6099494e-01
   3.1062124e-01   2.6237846e-01
   3.1262525e-01   2.6375798e-01
   3.1462926e-01   2.6513347e-01
   3.1663327e-01   2.6650495e-01
   3.1863727e-01   2.6787242e-01
   3.2064128e-01   2.6923587e-01
   3.2264529e-01   2.7059530e-01
   3.2464930e-01   2.7195072e-01
   3.2665331e-01   2.7330212e-01
   3.2865731e-01   2.7464950e-01
   3.3066132e-01   2.7599287e-01
   3.3266533e-01   2.7733222e-01
   3.3466934e-01   2.7866756e-01
   3.3667335e-01   2.7999888e-01
   3.3867735e-01   2.8132618e-01
   3.4068136e-01   2.8264947e-01
   3.4268537e-01   2.8396874e-01
   3.4468938e-01   2.8528399e-01
   3.4669339e-01   2.8659523e-01
   3.4869739e-01   2.8790246e-01
   3.5070140e-01   2.8920567e-01
   3.5270541e-01   2.9050486e-01
   3.5470942e-01   2.9180003e-01
   3.5671343e-01   2.9309119e-01
   3.5871743e-01   2.9437834e-01
   3.6072144e-01   2.9566146e-01
   3.6272545e-01   2.9694057e-01
   3.6472946e-01   2.9821567e-01
   3.6673347e-01   2.9948675e-01
   3.6873747e-01   3.0075381e-01
   3.7074148e-01   3.0201686e-01
   3.7274549e-01   3.0327589e-01
   3.7474950e-01   3.0453091e-01
   3.7675351e-01   3.0578190e-01
   3.7875752e-01   3.0702889e-01
   3.8076152e-01   3.0827185e-01
   3.8276553e-01   3.0951081e-01
   3.8476954e-01   3.1074574e-01
   3.8677355e-01   3.1197666e-01
   3.8877756e-01   3.1320356e-01
   3.9078156e-01   3.1442645e-01
   3.9278557e-01   3.1564532e-01
   3.9478958e-01   3.1686017e-01
   3.9679359e-01   3.1807101e-01
   3.9879760e-01   3.1927783e-01
   4.0080160e-01   3.2048064e-01
   4.0280561e-01   3.2167943e-01
   4.0480962e-01   3.2287421e-01
   4.0681363e-01   3.2406496e-01
   4.0881764e-01   3.2525171e-01
   4.1082164e-01   3.2643443e-01
   4.1282565e-01   3.2761314e-01
   4.1482966e-01   3.2878784e-01
   4.1683367e-01   3.2995851e-01
   4.1883768e-01   3.3112518e-01
   4.2084168e-01   3.3228782e-01
   4.2284569e-01   3.3344645e-01
   4.2484970e-01   3.3460107e-01
   4.2685371e-01   3.3575166e-01
   4.2885772e-01   3.3689825e-01
   4.3086172e-01   3.3804081e-01
   4.3286573e-01   3.3917936e-01
   4.3486974e-01   3.4031389e-01
   4.3687375e-01   3.4144441e-01
   4.3887776e-01   3.4257091e-01
   4.4088176e-01   3.4369340e-01
   4.4288577e-01   3.4481187e-01
   4.4488978e-01   3.4592632e-01
   4.4689379e-01   3.4703676e-01
   4.4889780e-01   3.4814318e-01
   4.5090180e-01   3.4924559e-01
   4.5290581e-01   3.5034397e-01
   4.5490982e-01   3.5143835e-01
   4.5691383e-01   3.5252870e-01
   4.5891784e-01   3.5361505e-01
   4.6092184e-01   3.5469737e-01
   4.6292585e-01   3.5577568e-01
   4.6492986e-01   3.5684997e-01
   4.6693387e-01   3.5792025e-01
   4.6893788e-01   3.5898651e-01
   4.7094188e-01   3.6004875e-01
   4.7294589e-01   3.6110698e-01
   4.7494990e-01   3.6216120e-01
   4.7695391e-01   3.6321139e-01
   4.7895792e-01   3.6425757e-01
   4.8096192e-01   3.6529974e-01
   4.8296593e-01   3.6633789e-01
   4.8496994e-01   3.6737202e-01
   4.8697395e-01   3.6840213e-01
   4.8897796e-01   3.6942824e-01
   4.9098196e-01   3.7045032e-01
   4.9298597e-01   3.7146839e-01
   4.9498998e-01   3.7248244e-01
   4.9699399e-01   3.7349248e-01
   4.9899800e-01   3.7449850e-01
   5.0100200e-01   3.7550050e-01
   5.0300601e-01   3.7649849e-01
   5.0501002e-01   3.7749246e-01
   5.0701403e-01   3.7848242e-01
   5.0901804e-01   3.7946836e-01
   5.1102204e-01   3.8045028e-01
   5.1302605e-01   3.8142819e-01
   5.1503006e-01   3.8240208e-01
   5.1703407e-01   3.8337195e-01
   5.1903808e-01   3.8433781e-01
   5.2104208e-01   3.8529966e-01
   5.2304609e-01   3.8625748e-01
   5.2505010e-01   3.8721130e-01
   5.2705411e-01   3.8816109e-01
   5.2905812e-01   3.8910687e-01
   5.3106212e-01   3.9004863e-01
   5.3306613e-01   3.9098638e-01
   5.3507014e-01   3.9192011e-01
   5.3707415e-01   3.9284983e-01
   5.3907816e-01   3.9377553e-01
   5.4108216e-01   3.9469721e-01
   5.4308617e-01   3.9561488e-01
   5.4509018e-01   3.9652853e-01
   5.4709419e-01   3.9743816e-01
   5.4909820e-01   3.9834378e-01
   5.5110220e-01   3.9924538e-01
   5.5310621e-01   4.0014297e-01
   5.5511022e-01   4.0103654e-01
   5.5711423e-01   4.0192610e-01
   5.5911824e-01   4.0281164e-01
   5.6112224e-01   4.0369316e-01
   5.6312625e-01   4.0457066e-01
   5.6513026e-01   4.0544415e-01
   5.6713427e-01   4.0631363e-01
   5.6913828e-01   4.0717909e-01
   5.7114228e-01   4.0804053e-01
   5.7314629e-01   4.0889796e-01
   5.7515030e-01   4.0975137e-01
   5.7715431e-01   4.1060076e-01
   5.7915832e-01   4.1144614e-01
   5.8116232e-01   4.1228750e-01
   5.8316633e-01   4.1312485e-01
   5.8517034e-01   4.1395818e-01
   5.8717435e-01   4.1478749e-01
   5.8917836e-01   4.1561279e-01
   5.9118236e-01   4.1643407e-01
   5.9318637e-01   4.1725134e-01
   5.9519038e-01   4.1806459e-01
   5.9719439e-01   4.1887382e-01
   5.9919840e-01   4.1967904e-01
   6.0120240e-01   4.2048024e-01
   6.0320641e-01   4.2127742e-01
   6.0521042e-01   4.2207059e-01
   6.0721443e-01   4.2285975e-01
   6.0921844e-01   4.2364488e-01
   6.1122244e-01   4.2442601e-01
   6.1322645e-01   4.2520311e-01
   6.1523046e-01   4.2597620e-01
   6.1723447e-01   4.2674527e-01
   6.1923848e-01   4.2751033e-01
   6.2124248e-01   4.2827137e-01
   6.2324649e-01   4.2902840e-01
   6.2525050e-01   4.2978141e-01
   6.2725451e-01   4.3053040e-01
   6.2925852e-01   4.3127538e-01
   6.3126253e-01   4.3201634e-01
   6.3326653e-01   4.3275328e-01
   6.3527054e-01   4.3348621e-01
   6.3727455e-01   4.3421512e-01
   6.3927856e-01   4.3494002e-01
   6.4128257e-01   4.3566090e-01
   6.4328657e-01   4.3637777e-01
   6.4529058e-01   4.3709061e-01
   6.4729459e-01   4.3779945e-01
   6.4929860e-01   4.3850426e-01
   6.5130261e-01   4.3920506e-01
   6.5330661e-01   4.3990185e-01
   6.5531062e-01   4.4059462e-01
   6.5731463e-01   4.4128337e-01
   6.5931864e-01   4.4196810e-01
   6.6132265e-01   4.4264882e-01
   6.6332665e-01   4.4332553e-01
   6.6533066e-01   4.4399822e-01
   6.6733467e-01   4.4466689e-01
   6.6933868e-01   4.4533154e-01
   6.7134269e-01   4.4599218e-01
   6.7334669e-01   4.4664881e-01
   6.7535070e-01   4.4730142e-01
   6.7735471e-01   4.4795001e-01
   6.7935872e-01   4.4859458e-01
   6.8136273e-01   4.4923514e-01
   6.8336673e-01   4.4987169e-01
   6.8537074e-01   4.5050421e-01
   6.8737475e-01   4.5113273e-01
   6.8937876e-01   4.5175722e-01
   6.9138277e-01   4.5237770e-01
   6.9338677e-01   4.5299416e-01
   6.9539078e-01   4.5360661e-01
   6.9739479e-01   4.5421504e-01
   6.9939880e-01   4.5481946e-01
   7.0140281e-01   4.5541986e-01
   7.0340681e-01   4.5601624e-01
   7.0541082e-01   4.5660861e-01
   7.0741483e-01   4.5719696e-01
   7.0941884e-01   4.5778129e-01
   7.1142285e-01   4.5836161e-01
   7.1342685e-01   4.5893792e-01
   7.1543086e-01   4.5951020e-01
   7.1743487e-01   4.6007847e-01
   7.1943888e-01   4.6064273e-01
   7.2144289e-01   4.6120297e-01
   7.2344689e-01   4.6175919e-01
   7.2545090e-01   4.6231140e-01
   7.2745491e-01   4.6285959e-01
   7.2945892e-01   4.6340376e-01
   7.3146293e-01   4.6394392e-01
   7.3346693e-01   4.6448006e-01
   7.3547094e-01   4.6501219e-01
   7.3747495e-01   4.6554030e-01
   7.3947896e-01   4.6606439e-01
   7.4148297e-01   4.6658447e-01
   7.4348697e-01   4.6710053e-01
   7.4549098e-01   4.6761258e-01
   7.4749499e-01   4.6812061e-01
   7.4949900e-01   4.6862462e-01
   7.5150301e-01   4.6912462e-01
   7.5350701e-01   4.6962060e-01
   7.5551102e-01   4.7011257e-01
   7.5751503e-01   4.7060052e-01
   7.5951904e-01   4.7108445e-01
   7.6152305e-01   4.7156437e-01
   7.6352705e-01   4.7204027e-01
   7.6553106e-01   4.7251216e-01
   7.6753507e-01   4.7298003e-01
   7.6953908e-01   4.7344388e-01
   7.7154309e-01   4.7390372e-01
   7.7354709e-01   4.7435954e-01
   7.7555110e-01   4.7481135e-01
   7.7755511e-01   4.7525914e-01
   7.7955912e-01   4.7570291e-01
   7.8156313e-01   4.7614267e-01
   7.8356713e-01   4.7657841e-01
   7.8557114e-01   4.7701013e-01
   7.8757515e-01   4.7743784e-01
   7.8957916e-01   4.7786153e-01
   7.9158317e-01   4.7828121e-01
   7.9358717e-01   4.7869687e-01
   7.9559118e-01   4.7910852e-01
   7.9759519e-01   4.7951615e-01
   7.9959920e-01   4.7991976e-01
   8.0160321e-01   4.8031936e-01
   8.0360721e-01   4.8071494e-01
   8.0561122e-01   4.8110650e-01
   8.0761523e-01   4.8149405e-01
   8.0961924e-01   4.8187758e-01
   8.1162325e-01   4.8225710e-01
   8.1362725e-01   4.8263260e-01
   8.1563126e-01   4.8300408e-01
   8.1763527e-01   4.8337155e-01
   8.1963928e-01   4.8373501e-01
   8.2164329e-01   4.8409444e-01
   8.2364729e-01   4.8444986e-01
   8.2565130e-01   4.8480127e-01
   8.2765531e-01   4.8514865e-01
   8.2965932e-01   4.8549203e-01
   8.3166333e-01   4.8583138e-01
   8.3366733e-01   4.8616672e-01
   8.3567134e-01   4.8649805e-01
   8.3767535e-01   4.8682535e-01
   8.3967936e-01   4.8714865e-01
   8.4168337e-01   4.8746792e-01
   8.4368737e-01   4.8778318e-01
   8.4569138e-01   4.8809443e-01
   8.4769539e-01   4.8840165e-01
   8.4969940e-01   4.8870486e-01
   8.5170341e-01   4.8900406e-01
   8.5370741e-01   4.8929924e-01
   8.5571142e-01   4.8959040e-01
   8.5771543e-01   4.8987755e-01
   8.5971944e-01   4.9016068e-01
   8.6172345e-01   4.9043980e-01
   8.6372745e-01   4.9071490e-01
   8.6573146e-01   4.9098598e-01
   8.6773547e-01   4.9125305e-01
   8.6973948e-01   4.9151610e-01
   8.7174349e-01   4.9177513e-01
   8.7374749e-01   4.9203015e-01
   8.7575150e-01   4.9228116e-01
   8.7775551e-01   4.9252814e-01
   8.7975952e-01   4.9277111e-01
   8.8176353e-01   4.9301007e-01
   8.8376754e-01   4.9324501e-01
   8.8577154e-01   4.9347593e-01
   8.8777555e-01   4.9370284e-01
   8.8977956e-01   4.9392573e-01
   8.9178357e-01   4.9414460e-01
   8.9378758e-01   4.9435946e-01
   8.9579158e-01   4.9457030e-01
   8.9779559e-01   4.9477713e-01
   8.9979960e-01   4.9497994e-01
   9.0180361e-01   4.9517873e-01
   9.0380762e-01   4.9537351e-01
   9.0581162e-01   4.9556427e-01
   9.0781563e-01   4.9575102e-01
   9.0981964e-01   4.9593375e-01
   9.1182365e-01   4.9611247e-01
   9.1382766e-01   4.9628716e-01
   9.1583166e-01   4.9645785e-01
   9.1783567e-01   4.9662451e-01
   9.1983968e-01   4.9678716e-01
   9.2184369e-01   4.9694580e-01
   9.2384770e-01   4.9710041e-01
   9.2585170e-01   4.9725102e-01
   9.2785571e-01   4.9739760e-01
   9.2985972e-01   4.9754017e-01
   9.3186373e-01   4.9767872e-01
   9.3386774e-01   4.9781326e-01
   9.3587174e-01   4.9794378e-01
   9.3787575e-01   4.9807029e-01
   9.3987976e-01   4.9819278e-01
   9.4188377e-01   4.9831125e-01
   9.4388778e-01   4.9842571e-01
   9.4589178e-01   4.9853615e-01
   9.4789579e-01   4.9864258e-01
   9.4989980e-01   4.9874498e-01
   9.5190381e-01   4.9884338e-01
   9.5390782e-01   4.9893776e-01
   9.5591182e-01   4.9902812e-01
   9.5791583e-01   4.9911446e-01
   9.5991984e-01   4.9919679e-01
   9.6192385e-01   4.9927510e-01
   9.6392786e-01   4.9934940e-01
   9.6593186e-01   4.9941968e-01
   9.6793587e-01   4.9948595e-01
   9.6993988e-01   4.9954819e-01
   9.7194389e-01   4.9960643e-01
   9.7394790e-01   4.9966064e-01
   9.7595190e-01   4.9971084e-01
   9.7795591e-01   4.9975703e-01
   9.7995992e-01   4.9979920e-01
   9.8196393e-01   4.9983735e-01
   9.8396794e-01   4.9987149e-01
   9.8597194e-01   4.9990161e-01
   9.8797595e-01   4.9992771e-01
   9.8997996e-01   4.9994980e-01
   9.9198397e-01   4.9996787e-01
   9.9398798e-01   4.9998193e-01
   9.9599198e-01   4.9999197e-01
   9.9799599e-01   4.9999799e-01
   1.0000000e+00   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0020000e-03
   4.0080160e-03   3.9999839e-03
   6.0120240e-03   5.9939518e-03
   8.0160321e-03   7.9839037e-03
   1.0020040e-02   9.9698395e-03
   1.2024048e-02   1.1951759e-02
   1.4028056e-02   1.3929663e-02
   1.6032064e-02   1.5903551e-02
   1.8036072e-02   1.7873422e-02
   2.0040080e-02   1.9839278e-02
   2.2044088e-02   2.1801117e-02
   2.4048096e-02   2.3758941e-02
   2.6052104e-02   2.5712748e-02
   2.8056112e-02   2.7662540e-02
   3.0060120e-02   2.9608315e-02
   3.2064128e-02   3.1550074e-02
   3.4068136e-02   3.3487817e-02
   3.6072144e-02   3.5421544e-02
   3.8076152e-02   3.7351256e-02
   4.0080160e-02   3.9276951e-02
   4.2084168e-02   4.1198630e-02
   4.4088176e-02   4.3116293e-02
   4.6092184e-02   4.5029940e-02
   4.8096192e-02   4.6939571e-02
   5.0100200e-02   4.8845185e-02
   5.2104208e-02   5.0746784e-02
   5.4108216e-02   5.2644367e-02
   5.6112224e-02   5.4537934e-02
   5.8116232e-02   5.6427484e-02
   6.0120240e-02   5.8313019e-02
   6.2124248e-02   6.0194537e-02
   6.4128257e-02   6.2072040e-02
   6.6132265e-02   6.3945526e-02
   6.8136273e-02   6.5814997e-02
   7.0140281e-02   6.7680451e-02
   7.2144289e-02   6.9541889e-02
   7.4148297e-02   7.1399312e-02
   7.6152305e-02   7.3252718e-02
   7.8156313e-02   7.5102108e-02
   8.0160321e-02   7.6947482e-02
   8.2164329e-02   7.8788840e-02
   8.4168337e-02   8.0626182e-02
   8.6172345e-02   8.2459508e-02
   8.8176353e-02   8.4288818e-02
   9.0180361e-02   8.6114112e-02
   9.2184369e-02   8.7935390e-02
   9.4188377e-02   8.9752652e-02
   9.6192385e-02   9.1565897e-02
   9.8196393e-02   9.3375127e-02
   1.0020040e-01   9.5180341e-02
   1.0220441e-01   9.6981538e-02
   1.0420842e-01   9.8778720e-02
   1.0621242e-01   1.0057189e-01
   1.0821643e-01   1.0236103e-01
   1.1022044e-01   1.0414617e-01
   1.1222445e-01   1.0592729e-01
   1.1422846e-01   1.0770439e-01
   1.1623246e-01   1.0947747e-01
   1.1823647e-01   1.1124654e-01
   1.2024048e-01   1.1301159e-01
   1.2224449e-01   1.1477263e-01
   1.2424850e-01   1.1652965e-01
   1.2625251e-01   1.1828266e-01
   1.2825651e-01   1.2003165e-01
   1.3026052e-01   1.2177662e-01
   1.3226453e-01   1.2351758e-01
   1.3426854e-01   1.2525452e-01
   1.3627255e-01   1.2698744e-01
   1.3827655e-01   1.2871635e-01
   1.4028056e-01   1.3044124e-01
   1.4228457e-01   1.3216212e-01
   1.4428858e-01   1.3387898e-01
   1.4629259e-01   1.3559182e-01
   1.4829659e-01   1.3730065e-01
   1.5030060e-01   1.3900547e-01
   1.5230461e-01   1.4070626e-01
   1.5430862e-01   1.4240304e-01
   1.5631263e-01   1.4409581e-01
   1.5831663e-01   1.4578456e-01
   1.6032064e-01   1.4746929e-01
   1.6232465e-01   1.4915000e-01
   1.6432866e-01   1.5082670e-01
   1.6633267e-01   1.5249939e-01
   1.6833667e-01   1.5416806e-01
   1.7034068e-01   1.5583271e-01
   1.7234469e-01   1.5749334e-01
   1.7434870e-01   1.5914996e-01
   1.7635271e-01   1.6080257e-01
   1.7835671e-01   1.6245115e-01
   1.8036072e-01   1.6409573e-01
   1.8236473e-01   1.6573628e-01
   1.8436874e-01   1.6737282e-01
   1.8637275e-01   1.6900535e-01
   1.8837675e-01   1.7063385e-01
   1.9038076e-01   1.7225834e-01
   1.9238477e-01   1.7387882e-01
   1.9438878e-01   1.7549528e-01
   1.9639279e-01   1.7710772e-01
   1.9839679e-01   1.7871615e-01
   2.0040080e-01   1.8032056e-01
   2.0240481e-01   1.8192096e-01
   2.0440882e-01   1.8351734e-01
   2.0641283e-01   1.8510970e-01
   2.0841683e-01   1.8669805e-01
   2.1042084e-01   1.8828238e-01
   2.1242485e-01   1.8986269e-01
   2.1442886e-01   1.9143899e-01
   2.1643287e-01   1.9301127e-01
   2.1843687e-01   1.9457954e-01
   2.2044088e-01   1.9614379e-01
   2.2244489e-01   1.9770403e-01
   2.2444890e-01   1.9926024e-01
   2.2645291e-01   2.0081245e-01
   2.2845691e-01   2.0236063e-01
   2.3046092e-01   2.0390480e-01
   2.3246493e-01   2.0544496e-01
   2.3446894e-01   2.0698110e-01
   2.3647295e-01   2.0851322e-01
   2.3847695e-01   2.1004133e-01
   2.4048096e-01   2.1156542e-01
   2.4248497e-01   2.1308549e-01
   2.4448898e-01   2.1460155e-01
   2.4649299e-01   2.1611359e-01
   2.4849699e-01   2.1762162e-01
   2.5050100e-01   2.1912563e-01
   2.5250501e-01   2.2062562e-01
   2.5450902e-01   2.2212160e-01
   2.5651303e-01   2.2361356e-01
   2.5851703e-01   2.2510151e-01
   2.6052104e-01   2.2658544e-01
   2.6252505e-01   2.2806535e-01
   2.6452906e-01   2.2954125e-01
   2.6653307e-01   2.3101313e-01
   2.6853707e-01   2.3248099e-01
   2.7054108e-01   2.3394484e-01
   2.7254509e-01   2.3540468e-01
   2.7454910e-01   2.3686049e-01
   2.7655311e-01   2.3831230e-01
   2.7855711e-01   2.3976008e-01
   2.8056112e-01   2.4120385e-01
   2.8256513e-01   2.4264360e-01
   2.8456914e-01   2.4407934e-01
   2.8657315e-01   2.4551106e-01
   2.8857715e-01   2.4693877e-01
   2.9058116e-01   2.4836246e-01
   2.9258517e-01   2.4978213e-01
   2.9458918e-01   2.5119779e-01
   2.9659319e-01   2.5260943e-01
   2.9859719e-01   2.5401705e-01
   3.0060120e-01   2.5542066e-01
   3.0260521e-01   2.5682025e-01
   3.0460922e-01   2.5821583e-01
   3.0661323e-01   2.5960739e-01
   3.0861723e-01   2.6099494e-01
   3.1062124e-01   2.6237846e-01
   3.1262525e-01   2.6375798e-01
   3.1462926e-01   2.6513347e-01
   3.1663327e-01   2.6650495e-01
   3.1863727e-01   2.6787242e-01
   3.2064128e-01   2.6923587e-01
   3.2264529e-01   2.7059530e-01
   3.2464930e-01   2.7195072e-01
   3.2665331e-01   2.7330212e-01
   3.2865731e-01   2.7464950e-01
   3.3066132e-01   2.7599287e-01
   3.3266533e-01   2.7733222e-01
   3.3466934e-01   2.7866756e-01
   3.3667335e-01   2.7999888e-01
   3.3867735e-01   2.8132618e-01
   3.4068136e-01   2.8264947e-01
   3.4268537e-01   2.8396874e-01
   3.4468938e-01   2.8528399e-01
   3.4669339e-01   2.8659523e-01
   3.4869739e-01   2.8790246e-01
   3.5070140e-01   2.8920567e-01
   3.5270541e-01   2.9050486e-01
   3.5470942e-01   2.9180003e-01
   3.5671343e-01   2.9309119e-01
   3.5871743e-01   2.9437834e-01
   3.6072144e-01   2.9566146e-01
   3.6272545e-01   2.9694057e-01
   3.6472946e-01   2.9821567e-01
   3.6673347e-01   2.9948675e-01
   3.6873747e-01   3.0075381e-01
   3.7074148e-01   3.0201686e-01
   3.7274549e-01   3.0327589e-01
   3.7474950e-01   3.0453091e-01
   3.7675351e-01   3.0578190e-01
   3.7875752e-01   3.0702889e-01
   3.8076152e-01   3.0827185e-01
   3.8276553e-01   3.0951081e-01
   3.8476954e-01   3.1074574e-01
   3.8677355e-01   3.1197666e-01
   3.8877756e-01   3.1320356e-01
   3.9078156e-01   3.1442645e-01
   3.9278557e-01   3.1564532e-01
   3.9478958e-01   3.1686017e-01
   3.9679359e-01   3.1807101e-01
   3.9879760e-01   3.1927783e-01
   4.0080160e-01   3.2048064e-01
   4.0280561e-01   3.2167943e-01
   4.0480962e-01   3.2287421e-01
   4.0681363e-01   3.2406496e-01
   4.0881764e-01   3.2525171e-01
   4.1082164e-01   3.2643443e-01
   4.1282565e-01   3.2761314e-01
   4.1482966e-01   3.2878784e-01
   4.1683367e-01   3.2995851e-01
   4.1883768e-01   3.3112518e-01
   4.2084168e-01   3.3228782e-01
   4.2284569e-01   3.3344645e-01
   4.2484970e-01   3.3460107e-01
   4.2685371e-01   3.3575166e-01
   4.2885772e-01   3.3689825e-01
   4.3086172e-01   3.3804081e-01
   4.3286573e-01   3.3917936e-01
   4.3486974e-01   3.4031389e-01
   4.3687375e-01   3.4144441e-01
   4.3887776e-01   3.4257091e-01
   4.4088176e-01   3.4369340e-01
   4.4288577e-01   3.4481187e-01
   4.4488978e-01   3.4592632e-01
   4.4689379e-01   3.4703676e-01
   4.4889780e-01   3.4814318e-01
   4.5090180e-01   3.4924559e-01
   4.5290581e-01   3.5034397e-01
   4.5490982e-01   3.5143835e-01
   4.5691383e-01   3.5252870e-01
   4.5891784e-01   3.5361505e-01
   4.6092184e-01   3.5469737e-01
   4.6292585e-01   3.5577568e-01
   4.6492986e-01   3.5684997e-01
   4.6693387e-01   3.5792025e-01
   4.6893788e-01   3.5898651e-01
   4.7094188e-01   3.6004875e-01
   4.7294589e-01   3.6110698e-01
   4.7494990e-01   3.6216120e-01
   4.7695391e-01   3.6321139e-01
   4.7895792e-01   3.6425757e-01
   4.8096192e-01   3.6529974e-01
   4.8296593e-01   3.6633789e-01
   4.8496994e-01   3.6737202e-01
   4.8697395e-01   3.6840213e-01
   4.8897796e-01   3.6942824e-01
   4.9098196e-01   3.7045032e-01
   4.9298597e-01   3.7146839e-01
   4.9498998e-01   3.7248244e-01
   4.9699399e-01   3.7349248e-01
   4.9899800e-01   3.7449850e-01
   5.0100200e-01   3.7550050e-01
   5.0300601e-01   3.7649849e-01
   5.0501002e-01   3.7749246e-01
   5.0701403e-01   3.7848242e-01
   5.0901804e-01   3.7946836e-01
   5.1102204e-01   3.8045028e-01
   5.1302605e-01   3.8142819e-01
   5.1503006e-01   3.8240208e-01
   5.1703407e-01   3.8337195e-01
   5.1903808e-01   3.8433781e-01
   5.2104208e-01   3.8529966e-01
   5.2304609e-01   3.8625748e-01
   5.2505010e-01   3.8721130e-01
   5.2705411e-01   3.8816109e-01
   5.2905812e-01   3.8910687e-01
   5.3106212e-01   3.9004863e-01
   5.3306613e-01   3.9098638e-01
   5.3507014e-01   3.9192011e-01
   5.3707415e-01   3.9284983e-01
   5.3907816e-01   3.9377553e-01
   5.4108216e-01   3.9469721e-01
   5.4308617e-01   3.9561488e-01
   5.4509018e-01   3.9652853e-01
   5.4709419e-01   3.9743816e-01
   5.4909820e-01   3.9834378e-01
   5.5110220e-01   3.9924538e-01
   5.5310621e-01   4.0014297e-01
   5.5511022e-01   4.0103654e-01
   5.5711423e-01   4.0192610e-01
   5.5911824e-01   4.0281164e-01
   5.6112224e-01   4.0369316e-01
   5.6312625e-01   4.0457066e-01
   5.6513026e-01   4.0544415e-01
   5.6713427e-01   4.0631363e-01
   5.6913828e-01   4.0717909e-01
   5.7114228e-01   4.0804053e-01
   5.7314629e-01   4.0889796e-01
   5.7515030e-01   4.0975137e-01
   5.7715431e-01   4.1060076e-01
   5.7915832e-01   4.1144614e-01
   5.8116232e-01   4.1228750e-01
   5.8316633e-01   4.1312485e-01
   5.8517034e-01   4.1395818e-01
   5.8717435e-01   4.1478749e-01
   5.8917836e-01   4.1561279e-01
   5.9118236e-01   4.1643407e-01
   5.9318637e-01   4.1725134e-01
   5.9519038e-01   4.1806459e-01
   5.9719439e-01   4.1887382e-01
   5.9919840e-01   4.1967904e-01
   6.0120240e-01   4.2048024e-01
   6.0320641e-01   4.2127742e-01
   6.0521042e-01   4.2207059e-01
   6.0721443e-01   4.2285975e-01
   6.0921844e-01   4.2364488e-01
   6.1122244e-01   4.2442601e-01
   6.1322645e-01   4.2520311e-01
   6.1523046e-01   4.2597620e-01
   6.1723447e-01   4.2674527e-01
   6.1923848e-01   4.2751033e-01
   6.2124248e-01   4.2827137e-01
   6.2324649e-01   4.2902840e-01
   6.2525050e-01   4.2978141e-01
   6.2725451e-01   4.3053040e-01
   6.2925852e-01   4.3127538e-01
   6.3126253e-01   4.3201634e-01
   6.3326653e-01   4.3275328e-01
   6.3527054e-01   4.3348621e-01
   6.3727455e-01   4.3421512e-01
   6.3927856e-01   4.3494002e-01
   6.4128257e-01   4.3566090e-01
   6.4328657e-01   4.3637777e-01
   6.4529058e-01   4.3709061e-01
   6.4729459e-01   4.3779945e-01
   6.4929860e-01   4.3850426e-01
   6.5130261e-01   4.3920506e-01
   6.5330661e-01   4.3990185e-01
   6.5531062e-01   4.4059462e-01
   6.5731463e-01   4.4128337e-01
   6.5931864e-01   4.4196810e-01
   6.6132265e-01   4.4264882e-01
   6.6332665e-01   4.4332553e-01
   6.6533066e-01   4.4399822e-01
   6.6733467e-01   4.4466689e-01
   6.6933868e-01   4.4533154e-01
   6.7134269e-01   4.4599218e-01
   6.7334669e-01   4.4664881e-01
   6.7535070e-01   4.4730142e-01
   6.7735471e-01   4.4795001e-01
   6.7935872e-01   4.4859458e-01
   6.8136273e-01   4.4923514e-01
   6.8336673e-01   4.4987169e-01
   6.8537074e-01   4.5050421e-01
   6.8737475e-01   4.5113273e-01
   6.8937876e-01   4.5175722e-01
   6.9138277e-01   4.5237770e-01
   6.9338677e-01   4.5299416e-01
   6.9539078e-01   4.5360661e-01
   6.9739479e-01   4.5421504e-01
   6.9939880e-01   4.5481946e-01
   7.0140281e-01   4.5541986e-01
   7.0340681e-01   4.5601624e-01
   7.0541082e-01   4.5660861e-01
   7.0741483e-01   4.5719696e-01
   7.0941884e-01   4.5778129e-01
   7.1142285e-01   4.5836161e-01
   7.1342685e-01   4.5893792e-01
   7.1543086e-01   4.5951020e-01
   7.1743487e-01   4.6007847e-01
   7.1943888e-01   4.6064273e-01
   7.2144289e-01   4.6120297e-01
   7.2344689e-01   4.6175919e-01
   7.2545090e-01   4.6231140e-01
   7.2745491e-01   4.6285959e-01
   7.2945892e-01   4.6340376e-01
   7.3146293e-01   4.6394392e-01
   7.3346693e-01   4.6448006e-01
   7.3547094e-01   4.6501219e-01
   7.3747495e-01   4.6554030e-01
   7.3947896e-01   4.6606439e-01
   7.4148297e-01   4.6658447e-01
   7.4348697e-01   4.6710053e-01
   7.4549098e-01   4.6761258e-01
   7.4749499e-01   4.6812061e-01
   7.4949900e-01   4.6862462e-01
   7.5150301e-01   4.6912462e-01
   7.5350701e-01   4.6962060e-01
   7.5551102e-01   4.7011257e-01
   7.5751503e-01   4.7060052e-01
   7.5951904e-01   4.7108445e-01
   7.6152305e-01   4.7156437e-01
   7.6352705e-01   4.7204027e-01
   7.6553106e-01   4.7251216e-01
   7.6753507e-01   4.7298003e-01
   7.6953908e-01   4.7344388e-01
   7.7154309e-01   4.7390372e-01
   7.7354709e-01   4.7435954e-01
   7.7555110e-01   4.7481135e-01
   7.7755511e-01   4.7525914e-01
   7.7955912e-01   4.7570291e-01
   7.8156313e-01   4.7614267e-01
   7.8356713e-01   4.7657841e-01
   7.8557114e-01   4.7701013e-01
   7.8757515e-01   4.7743784e-01
   7.8957916e-01   4.7786153e-01
   7.9158317e-01   4.7828121e-01
   7.9358717e-01   4.7869687e-01
   7.9559118e-01   4.7910852e-01
   7.9759519e-01   4.7951615e-01
   7.9959920e-01   4.7991976e-01
   8.0160321e-01   4.8031936e-01
   8.0360721e-01   4.8071494e-01
   8.0561122e-01   4.8110650e-01
   8.0761523e-01   4.8149405e-01
   8.0961924e-01   4.8187758e-01
   8.1162325e-01   4.8225710e-01
   8.1362725e-01   4.8263260e-01
   8.1563126e-01   4.8300408e-01
   8.1763527e-01   4.8337155e-01
   8.1963928e-01   4.8373501e-01
   8.2164329e-01   4.8409444e-01
   8.2364729e-01   4.8444986e-01
   8.2565130e-01   4.8480127e-01
   8.2765531e-01   4.8514865e-01
   8.2965932e-01   4.8549203e-01
   8.3166333e-01   4.8583138e-01
   8.3366733e-01   4.8616672e-01
   8.3567134e-01   4.8649805e-01
   8.3767535e-01   4.8682535e-01
   8.3967936e-01   4.8714865e-01
   8.4168337e-01   4.8746792e-01
   8.4368737e-01   4.8778318e-01
   8.4569138e-01   4.8809443e-01
   8.4769539e-01   4.8840165e-01
   8.4969940e-01   4.8870486e-01
   8.5170341e-01   4.8900406e-01
   8.5370741e-01   4.8929924e-01
   8.5571142e-01   4.8959040e-01
   8.5771543e-01   4.8987755e-01
   8.5971944e-01   4.9016068e-01
   8.6172345e-01   4.9043980e-01
   8.6372745e-01   4.9071490e-01
   8.6573146e-01   4.9098598e-01
   8.6773547e-01   4.9125305e-01
   8.6973948e-01   4.9151610e-01
   8.7174349e-01   4.9177513e-01
   8.7374749e-01   4.9203015e-01
   8.7575150e-01   4.9228116e-01
   8.7775551e-01   4.9252814e-01
   8.7975952e-01   4.9277111e-01
   8.8176353e-01   4.9301007e-01
   8.8376754e-01   4.9324501e-01
   8.8577154e-01   4.9347593e-01
   8.8777555e-01   4.9370284e-01
   8.8977956e-01   4.9392573e-01
   8.9178357e-01   4.9414460e-01
   8.9378758e-01   4.9435946e-01
   8.9579158e-01   4.9457030e-01
   8.9779559e-01   4.9477713e-01
   8.9979960e-01   4.9497994e-01
   9.0180361e-01   4.9517873e-01
   9.0380762e-01   4.9537351e-01
   9.0581162e-01   4.9556427e-01
   9.0781563e-01   4.9575102e-01
   9.0981964e-01   4.9593375e-01
   9.1182365e-01   4.9611247e-01
   9.1382766e-01   4.9628716e-01
   9.1583166e-01   4.9645785e-01
   9.1783567e-01   4.9662451e-01
   9.1983968e-01   4.9678716e-01
   9.2184369e-01   4.9694580e-01
   9.2384770e-01   4.9710041e-01
   9.2585170e-01   4.9725102e-01
   9.2785571e-01   4.9739760e-01
   9.2985972e-01   4.9754017e-01
   9.3186373e-01   4.9767872e-01
   9.3386774e-01   4.9781326e-01
   9.3587174e-01   4.9794378e-01
   9.3787575e-01   4.9807029e-01
   9.3987976e-01   4.9819278e-01
   9.4188377e-01   4.9831125e-01
   9.4388778e-01   4.9842571e-01
   9.4589178e-01   4.9853615e-01
   9.4789579e-01   4.9864258e-01
   9.4989980e-01   4.9874498e-01
   9.5190381e-01   4.9884338e-01
   9.5390782e-01   4.9893776e-01
   9.5591182e-01   4.9902812e-01
   9.5791583e-01   4.9911446e-01
   9.5991984e-01   4.9919679e-01
   9.6192385e-01   4.9927510e-01
   9.6392786e-01   4.9934940e-01
   9.6593186e-01   4.9941968e-01
   9.6793587e-01   4.9948595e-01
   9.6993988e-01   4.9954819e-01
   9.7194389e-01   4.9960643e-01
   9.7394790e-01   4.9966064e-01
   9.7595190e-01   4.9971084e-01
   9.7795591e-01   4.9975703e-01
   9.7995992e-01   4.9979920e-01
   9.8196393e-01   4.9983735e-01
   9.8396794e-01   4.9987149e-01
   9.8597194e-01   4.9990161e-01
   9.8797595e-01   4.9992771e-01
   9.8997996e-01   4.9994980e-01
   9.9198397e-01   4.9996787e-01
   9.9398798e-01   4.9998193e-01
   9.9599198e-01   4.9999197e-01
   9.9799599e-01   4.9999799e-01
   1.0000000e+00   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0020000e-03
   4.0080160e-03   3.9999839e-03
   6.0120240e-03   5.9939518e-03
   8.0160321e-03   7.9839037e-03
   1.0020040e-02   9.9698395e-03
   1.2024048e-02   1.1951759e-02
   1.4028056e-02   1.3929663e-02
   1.6032064e-02   1.5903551e-02
   1.8036072e-02   1.7873422e-02
   2.0040080e-02   1.9839278e-02
   2.2044088e-02   2.1801117e-02
   2.4048096e-02   2.3758941e-02
   2.6052104e-02   2.5712748e-02
   2.8056112e-02   2.7662540e-02
   3.0060120e-02   2.9608315e-02
   3.2064128e-02   3.1550074e-02
   3.4068136e-02   3.3487817e-02
   3.6072144e-02   3.5421544e-02
   3.8076152e-02   3.7351256e-02
   4.0080160e-02   3.9276951e-02
   4.2084168e-02   4.1198630e-02
   4.4088176e-02   4.3116293e-02
   4.6092184e-02   4.5029940e-02
   4.8096192e-02   4.6939571e-02
   5.0100200e-02   4.8845185e-02
   5.2104208e-02   5.0746784e-02
   5.4108216e-02   5.2644367e-02
   5.6112224e-02   5.4537934e-02
   5.8116232e-02   5.6427484e-02
   6.0120240e-02   5.8313019e-02
   6.2124248e-02   6.0194537e-02
   6.4128257e-02   6.2072040e-02
   6.6132265e-02   6.3945526e-02
   6.8136273e-02   6.5814997e-02
   7.0140281e-02   6.7680451e-02
   7.2144289e-02   6.9541889e-02
   7.4148297e-02   7.1399312e-02
   7.6152305e-02   7.3252718e-02
   7.8156313e-02   7.5102108e-02
   8.0160321e-02   7.6947482e-02
   8.2164329e-02   7.8788840e-02
   8.4168337e-02   8.0626182e-02
   8.6172345e-02   8.2459508e-02
   8.8176353e-02   8.4288818e-02
   9.0180361e-02   8.6114112e-02
   9.2184369e-02   8.7935390e-02
   9.4188377e-02   8.9752652e-02
   9.6192385e-02   9.1565897e-02
   9.8196393e-02   9.3375127e-02
   1.0020040e-01   9.5180341e-02
   1.0220441e-01   9.6981538e-02
   1.0420842e-01   9.8778720e-02
   1.0621242e-01   1.0057189e-01
   1.0821643e-01   1.0236103e-01
   1.1022044e-01   1.0414617e-01
   1.1222445e-01   1.0592729e-01
   1.1422846e-01   1.0770439e-01
   1.1623246e-01   1.0947747e-01
   1.1823647e-01   1.1124654e-01
   1.2024048e-01   1.1301159e-01
   1.2224449e-01   1.1477263e-01
   1.2424850e-01   1.1652965e-01
   1.2625251e-01   1.1828266e-01
   1.2825651e-01   1.2003165e-01
   1.3026052e-01   1.2177662e-01
   1.3226453e-01   1.2351758e-01
   1.3426854e-01   1.2525452e-01
   1.3627255e-01   1.2698744e-01
   1.3827655e-01   1.2871635e-01
   1.4028056e-01   1.3044124e-01
   1.4228457e-01   1.3216212e-01
   1.4428858e-01   1.3387898e-01
   1.4629259e-01   1.3559182e-01
   1.4829659e-01   1.3730065e-01
   1.5030060e-01   1.3900547e-01
   1.5230461e-01   1.4070626e-01
   1.5430862e-01   1.4240304e-01
   1.5631263e-01   1.4409581e-01
   1.5831663e-01   1.4578456e-01
   1.6032064e-01   1.4746929e-01
   1.6232465e-01   1.4915000e-01
   1.6432866e-01   1.5082670e-01
   1.6633267e-01   1.5249939e-01
   1.6833667e-01   1.5416806e-01
   1.7034068e-01   1.5583271e-01
   1.7234469e-01   1.5749334e-01
   1.7434870e-01   1.5914996e-01
   1.7635271e-01   1.6080257e-01
   1.7835671e-01   1.6245115e-01
   1.8036072e-01   1.6409573e-01
   1.8236473e-01   1.6573628e-01
   1.8436874e-01   1.6737282e-01
   1.8637275e-01   1.6900535e-01
   1.8837675e-01   1.7063385e-01
   1.9038076e-01   1.7225834e-01
   1.9238477e-01   1.7387882e-01
   1.9438878e-01   1.7549528e-01
   1.9639279e-01   1.7710772e-01
   1.9839679e-01   1.7871615e-01
   2.0040080e-01   1.8032056e-01
   2.0240481e-01   1.8192096e-01
   2.0440882e-01   1.8351734e-01
   2.0641283e-01   1.8510970e-01
   2.0841683e-01   1.8669805e-01
   2.1042084e-01   1.8828238e-01
   2.1242485e-01   1.8986269e-01
   2.1442886e-01   1.9143899e-01
   2.1643287e-01   1.9301127e-01
   2.1843687e-01   1.9457954e-01
   2.2044088e-01   1.9614379e-01
   2.2244489e-01   1.9770403e-01
   2.2444890e-01   1.9926024e-01
   2.2645291e-01   2.0081245e-01
   2.2845691e-01   2.0236063e-01
   2.3046092e-01   2.0390480e-01
   2.3246493e-01   2.0544496e-01
   2.3446894e-01   2.0698110e-01
   2.3647295e-01   2.0851322e-01
   2.3847695e-01   2.1004133e-01
   2.4048096e-01   2.1156542e-01
   2.4248497e-01   2.1308549e-01
   2.4448898e-01   2.1460155e-01
   2.4649299e-01   2.1611359e-01
   2.4849699e-01   2.1762162e-01
   2.5050100e-01   2.1912563e-01
   2.5250501e-01   2.2062562e-01
   2.5450902e-01   2.2212160e-01
   2.5651303e-01   2.2361356e-01
   2.5851703e-01   2.2510151e-01
   2.6052104e-01   2.2658544e-01
   2.6252505e-01   2.2806535e-01
   2.6452906e-01   2.2954125e-01
   2.6653307e-01   2.3101313e-01
   2.6853707e-01   2.3248099e-01
   2.7054108e-01   2.3394484e-01
   2.7254509e-01   2.3540468e-01
   2.7454910e-01   2.3686049e-01
   2.7655311e-01   2.3831230e-01
   2.7855711e-01   2.3976008e-01
   2.8056112e-01   2.4120385e-01
   2.8256513e-01   2.4264360e-01
   2.8456914e-01   2.4407934e-01
   2.8657315e-01   2.4551106e-01
   2.8857715e-01   2.4693877e-01
   2.9058116e-01   2.4836246e-01
   2.9258517e-01   2.4978213e-01
   2.9458918e-01   2.5119779e-01
   2.9659319e-01   2.5260943e-01
   2.9859719e-01   2.5401705e-01
   3.0060120e-01   2.5542066e-01
   3.0260521e-01   2.5682025e-01
   3.0460922e-01   2.5821583e-01
   3.0661323e-01   2.5960739e-01
   3.0861723e-01   2.6099494e-01
   3.1062124e-01   2.6237846e-01
   3.1262525e-01   2.6375798e-01
   3.1462926e-01   2.6513347e-01
   3.1663327e-01   2.6650495e-01
   3.1863727e-01   2.6787242e-01
   3.2064128e-01   2.6923587e-01
   3.2264529e-01   2.7059530e-01
   3.2464930e-01   2.7195072e-01
   3.2665331e-01   2.7330212e-01
   3.2865731e-01   2.7464950e-01
   3.3066132e-01   2.7599287e-01
   3.3266533e-01   2.7733222e-01
   3.3466934e-01   2.7866756e-01
   3.3667335e-01   2.7999888e-01
   3.3867735e-01   2.8132618e-01
   3.4068136e-01   2.8264947e-01
   3.4268537e-01   2.8396874e-01
   3.4468938e-01   2.8528399e-01
   3.4669339e-01   2.8659523e-01
   3.4869739e-01   2.8790246e-01
   3.5070140e-01   2.8920567e-01
   3.5270541e-01   2.9050486e-01
   3.5470942e-01   2.9180003e-01
   3.5671343e-01   2.9309119e-01
   3.5871743e-01   2.9437834e-01
   3.6072144e-01   2.9566146e-01
   3.6272545e-01   2.9694057e-01
   3.6472946e-01   2.9821567e-01
   3.6673347e-01   2.9948675e-01
   3.6873747e-01   3.0075381e-01
   3.7074148e-01   3.0201686e-01
   3.7274549e-01   3.0327589e-01
   3.7474950e-01   3.0453091e-01
   3.7675351e-01   3.0578190e-01
   3.7875752e-01   3.0702889e-01
   3.8076152e-01   3.0827185e-01
   3.8276553e-01   3.0951081e-01
   3.8476954e-01   3.1074574e-01
   3.8677355e-01   3.1197666e-01
   3.8877756e-01   3.1320356e-01
   3.9078156e-01   3.1442645e-01
   3.9278557e-01   3.1564532e-01
   3.9478958e-01   3.1686017e-01
   3.9679359e-01   3.1807101e-01
   3.9879760e-01   3.1927783e-01
   4.0080160e-01   3.2048064e-01
   4.0280561e-01   3.2167943e-01
   4.0480962e-01   3.2287421e-01
   4.0681363e-01   3.2406496e-01
   4.0881764e-01   3.2525171e-01
   4.1082164e-01   3.2643443e-01
   4.1282565e-01   3.2761314e-01
   4.1482966e-01   3.2878784e-01
   4.1683367e-01   3.2995851e-01
   4.1883768e-01   3.3112518e-01
   4.2084168e-01   3.3228782e-01
   4.2284569e-01   3.3344645e-01
   4.2484970e-01   3.3460107e-01
   4.2685371e-01   3.3575166e-01
   4.2885772e-01   3.3689825e-01
   4.3086172e-01   3.3804081e-01
   4.3286573e-01   3.3917936e-01
   4.3486974e-01   3.4031389e-01
   4.3687375e-01   3.4144441e-01
   4.3887776e-01   3.4257091e-01
   4.4088176e-01   3.4369340e-01
   4.4288577e-01   3.4481187e-01
   4.4488978e-01   3.4592632e-01
   4.4689379e-01   3.4703676e-01
   4.4889780e-01   3.4814318e-01
   4.5090180e-01   3.4924559e-01
   4.5290581e-01   3.5034397e-01
   4.5490982e-01   3.5143835e-01
   4.5691383e-01   3.5252870e-01
   4.5891784e-01   3.5361505e-01
   4.6092184e-01   3.5469737e-01
   4.6292585e-01   3.5577568e-01
   4.6492986e-01   3.5684997e-01
   4.6693387e-01   3.5792025e-01
   4.6893788e-01   3.5898651e-01
   4.7094188e-01   3.6004875e-01
   4.7294589e-01   3.6110698e-01
   4.7494990e-01   3.6216120e-01
   4.7695391e-01   3.6321139e-01
   4.7895792e-01   3.6425757e-01
   4.8096192e-01   3.6529974e-01
   4.8296593e-01   3.6633789e-01
   4.8496994e-01   3.6737202e-01
   4.8697395e-01   3.6840213e-01
   4.8897796e-01   3.6942824e-01
   4.9098196e-01   3.7045032e-01
   4.9298597e-01   3.7146839e-01
   4.9498998e-01   3.7248244e-01
   4.9699399e-01   3.7349248e-01
   4.9899800e-01   3.7449850e-01
   5.0100200e-01   3.7550050e-01
   5.0300601e-01   3.7649849e-01
   5.0501002e-01   3.7749246e-01
   5.0701403e-01   3.7848242e-01
   5.0901804e-01   3.7946836e-01
   5.1102204e-01   3.8045028e-01
   5.1302605e-01   3.8142819e-01
   5.1503006e-01   3.8240208e-01
   5.1703407e-01   3.8337195e-01
   5.1903808e-01   3.8433781e-01
   5.2104208e-01   3.8529966e-01
   5.2304609e-01   3.8625748e-01
   5.2505010e-01   3.8721130e-01
   5.2705411e-01   3.8816109e-01
   5.2905812e-01   3.8910687e-01
   5.3106212e-01   3.9004863e-01
   5.3306613e-01   3.9098638e-01
   5.3507014e-01   3.9192011e-01
   5.3707415e-01   3.9284983e-01
   5.3907816e-01   3.9377553e-01
   5.4108216e-01   3.9469721e-01
   5.4308617e-01   3.9561488e-01
   5.4509018e-01   3.9652853e-01
   5.4709419e-01   3.9743816e-01
   5.4909820e-01   3.9834378e-01
   5.5110220e-01   3.9924538e-01
   5.5310621e-01   4.0014297e-01
   5.5511022e-01   4.0103654e-01
   5.5711423e-01   4.0192610e-01
   5.5911824e-01   4.0281164e-01
   5.6112224e-01   4.0369316e-01
   5.6312625e-01   4.0457066e-01
   5.6513026e-01   4.0544415e-01
   5.6713427e-01   4.0631363e-01
   5.6913828e-01   4.0717909e-01
   5.7114228e-01   4.0804053e-01
   5.7314629e-01   4.0889796e-01
   5.7515030e-01   4.0975137e-01
   5.7715431e-01   4.1060076e-01
   5.7915832e-01   4.1144614e-01
   5.8116232e-01   4.1228750e-01
   5.8316633e-01   4.1312485e-01
   5.8517034e-01   4.1395818e-01
   5.8717435e-01   4.1478749e-01
   5.8917836e-01   4.1561279e-01
   5.9118236e-01   4.1643407e-01
   5.9318637e-01   4.1725134e-01
   5.9519038e-01   4.1806459e-01
   5.9719439e-01   4.1887382e-01
   5.9919840e-01   4.1967904e-01
   6.0120240e-01   4.2048024e-01
   6.0320641e-01   4.2127742e-01
   6.0521042e-01   4.2207059e-01
   6.0721443e-01   4.2285975e-01
   6.0921844e-01   4.2364488e-01
   6.1122244e-01   4.2442601e-01
   6.1322645e-01   4.2520311e-01
   6.1523046e-01   4.2597620e-01
   6.1723447e-01   4.2674527e-01
   6.1923848e-01   4.2751033e-01
   6.2124248e-01   4.2827137e-01
   6.2324649e-01   4.2902840e-01
   6.2525050e-01   4.2978141e-01
   6.2725451e-01   4.3053040e-01
   6.2925852e-01   4.3127538e-01
   6.3126253e-01   4.3201634e-01
   6.3326653e-01   4.3275328e-01
   6.3527054e-01   4.3348621e-01
   6.3727455e-01   4.3421512e-01
   6.3927856e-01   4.3494002e-01
   6.4128257e-01   4.3566090e-01
   6.4328657e-01   4.3637777e-01
   6.4529058e-01   4.3709061e-01
   6.4729459e-01   4.3779945e-01
   6.4929860e-01   4.3850426e-01
   6.5130261e-01   4.3920506e-01
   6.5330661e-01   4.3990185e-01
   6.5531062e-01   4.4059462e-01
   6.5731463e-01   4.4128337e-01
   6.5931864e-01   4.4196810e-01
   6.6132265e-01   4.4264882e-01
   6.6332665e-01   4.4332553e-01
   6.6533066e-01   4.4399822e-01
   6.6733467e-01   4.4466689e-01
   6.6933868e-01   4.4533154e-01
   6.7134269e-01   4.4599218e-01
   6.7334669e-01   4.4664881e-01
   6.7535070e-01   4.4730142e-01
   6.7735471e-01   4.4795001e-01
   6.7935872e-01   4.4859458e-01
   6.8136273e-01   4.4923514e-01
   6.8336673e-01   4.4987169e-01
   6.8537074e-01   4.5050421e-01
   6.8737475e-01   4.5113273e-01
   6.8937876e-01   4.5175722e-01
   6.9138277e-01   4.5237770e-01
   6.9338677e-01   4.5299416e-01
   6.9539078e-01   4.5360661e-01
   6.9739479e-01   4.5421504e-01
   6.9939880e-01   4.5481946e-01
   7.0140281e-01   4.5541986e-01
   7.0340681e-01   4.5601624e-01
   7.0541082e-01   4.5660861e-01
   7.0741483e-01   4.5719696e-01
   7.0941884e-01   4.5778129e-01
   7.1142285e-01   4.5836161e-01
   7.1342685e-01   4.5893792e-01
   7.1543086e-01   4.5951020e-01
   7.1743487e-01   4.6007847e-01
   7.1943888e-01   4.6064273e-01
   7.2144289e-01   4.6120297e-01
   7.2344689e-01   4.6175919e-01
   7.2545090e-01   4.6231140e-01
   7.2745491e-01   4.6285959e-01
   7.2945892e-01   4.6340376e-01
   7.3146293e-01   4.6394392e-01
   7.3346693e-01   4.6448006e-01
   7.3547094e-01   4.6501219e-01
   7.3747495e-01   4.6554030e-01
   7.3947896e-01   4.6606439e-01
   7.4148297e-01   4.6658447e-01
   7.4348697e-01   4.6710053e-01
   7.4549098e-01   4.6761258e-01
   7.4749499e-01   4.6812061e-01
   7.4949900e-01   4.6862462e-01
   7.5150301e-01   4.6912462e-01
   7.5350701e-01   4.6962060e-01
   7.5551102e-01   4.7011257e-01
   7.5751503e-01   4.7060052e-01
   7.5951904e-01   4.7108445e-01
   7.6152305e-01   4.7156437e-01
   7.6352705e-01   4.7204027e-01
   7.6553106e-01   4.7251216e-01
   7.6753507e-01   4.7298003e-01
   7.6953908e-01   4.7344388e-01
   7.7154309e-01   4.7390372e-01
   7.7354709e-01   4.7435954e-01
   7.7555110e-01   4.7481135e-01
   7.7755511e-01   4.7525914e-01
   7.7955912e-01   4.7570291e-01
   7.8156313e-01   4.7614267e-01
   7.8356713e-01   4.7657841e-01
   7.8557114e-01   4.7701013e-01
   7.8757515e-01   4.7743784e-01
   7.8957916e-01   4.7786153e-01
   7.9158317e-01   4.7828121e-01
   7.9358717e-01   4.7869687e-01
   7.9559118e-01   4.7910852e-01
   7.9759519e-01   4.7951615e-01
   7.9959920e-01   4.7991976e-01
   8.0160321e-01   4.8031936e-01
   8.0360721e-01   4.8071494e-01
   8.0561122e-01   4.8110650e-01
   8.0761523e-01   4.8149405e-01
   8.0961924e-01   4.8187758e-01
   8.1162325e-01   4.8225710e-01
   8.1362725e-01   4.8263260e-01
   8.1563126e-01   4.8300408e-01
   8.1763527e-01   4.8337155e-01
   8.1963928e-01   4.8373501e-01
   8.2164329e-01   4.8409444e-01
   8.2364729e-01   4.8444986e-01
   8.2565130e-01   4.8480127e-01
   8.2765531e-01   4.8514865e-01
   8.2965932e-01   4.8549203e-01
   8.3166333e-01   4.8583138e-01
   8.3366733e-01   4.8616672e-01
   8.3567134e-01   4.8649805e-01
   8.3767535e-01   4.8682535e-01
   8.3967936e-01   4.8714865e-01
   8.4168337e-01   4.8746792e-01
   8.4368737e-01   4.8778318e-01
   8.4569138e-01   4.8809443e-01
   8.4769539e-01   4.8840165e-01
   8.4969940e-01   4.8870486e-01
   8.5170341e-01   4.8900406e-01
   8.5370741e-01   4.8929924e-01
   8.5571142e-01   4.8959040e-01
   8.5771543e-01   4.8987755e-01
   8.5971944e-01   4.9016068e-01
   8.6172345e-01   4.9043980e-01
   8.6372745e-01   4.9071490e-01
   8.6573146e-01   4.9098598e-01
   8.6773547e-01   4.9125305e-01
   8.6973948e-01   4.9151610e-01
   8.7174349e-01   4.9177513e-01
   8.7374749e-01   4.9203015e-01
   8.7575150e-01   4.9228116e-01
   8.7775551e-01   4.9252814e-01
   8.7975952e-01   4.9277111e-01
   8.8176353e-01   4.9301007e-01
   8.8376754e-01   4.9324501e-01
   8.8577154e-01   4.9347593e-01
   8.8777555e-01   4.9370284e-01
   8.8977956e-01   4.9392573e-01
   8.9178357e-01   4.9414460e-01
   8.9378758e-01   4.9435946e-01
   8.9579158e-01   4.9457030e-01
   8.9779559e-01   4.9477713e-01
   8.9979960e-01   4.9497994e-01
   9.0180361e-01   4.9517873e-01
   9.0380762e-01   4.9537351e-01
   9.0581162e-01   4.9556427e-01
   9.0781563e-01   4.9575102e-01
   9.0981964e-01   4.9593375e-01
   9.1182365e-01   4.9611247e-01
   9.1382766e-01   4.9628716e-01
   9.1583166e-01   4.9645785e-01
   9.1783567e-01   4.9662451e-01
   9.1983968e-01   4.9678716e-01
   9.2184369e-01   4.9694580e-01
   9.2384770e-01   4.9710041e-01
   9.2585170e-01   4.9725102e-01
   9.2785571e-01   4.9739760e-01
   9.2985972e-01   4.9754017e-01
   9.3186373e-01   4.9767872e-01
   9.3386774e-01   4.9781326e-01
   9.3587174e-01   4.9794378e-01
   9.3787575e-01   4.9807029e-01
   9.3987976e-01   4.9819278e-01
   9.4188377e-01   4.9831125e-01
   9.4388778e-01   4.9842571e-01
   9.4589178e-01   4.9853615e-01
   9.4789579e-01   4.9864258e-01
   9.4989980e-01   4.9874498e-01
   9.5190381e-01   4.9884338e-01
   9.5390782e-01   4.9893776e-01
   9.5591182e-01   4.9902812e-01
   9.5791583e-01   4.9911446e-01
   9.5991984e-01   4.9919679e-01
   9.6192385e-01   4.9927510e-01
   9.6392786e-01   4.9934940e-01
   9.6593186e-01   4.9941968e-01
   9.6793587e-01   4.9948595e-01
   9.6993988e-01   4.9954819e-01
   9.7194389e-01   4.9960643e-01
   9.7394790e-01   4.9966064e-01
   9.7595190e-01   4.9971084e-01
   9.7795591e-01   4.9975703e-01
   9.7995992e-01   4.9979920e-01
   9.8196393e-01   4.9983735e-01
   9.8396794e-01   4.9987149e-01
   9.8597194e-01   4.9990161e-01
   9.8797595e-01   4.9992771e-01
   9.8997996e-01   4.9994980e-01
   9.9198397e-01   4.9996787e-01
   9.9398798e-01   4.9998193e-01
   9.9599198e-01   4.9999197e-01
   9.9799599e-01   4.9999799e-01
   1.0000000e+00   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0020000e-03
   4.0080160e-03   3.9999839e-03
   6.0120240e-03   5.9939518e-03
   8.0160321e-03   7.9839037e-03
   1.0020040e-02   9.9698395e-03
   1.2024048e-02   1.1951759e-02
   1.4028056e-02   1.3929663e-02
   1.6032064e-02   1.5903551e-02
   1.8036072e-02   1.7873422e-02
   2.0040080e-02   1.9839278e-02
   2.2044088e-02   2.1801117e-02
   2.4048096e-02   2.3758941e-02
   2.6052104e-02   2.5712748e-02
   2.8056112e-02   2.7662540e-02
   3.0060120e-02   2.9608315e-02
   3.2064128e-02   3.1550074e-02
   3.4068136e-02   3.3487817e-02
   3.6072144e-02   3.5421544e-02
   3.8076152e-02   3.7351256e-02
   4.0080160e-02   3.9276951e-02
   4.2084168e-02   4.1198630e-02
   4.4088176e-02   4.3116293e-02
   4.6092184e-02   4.5029940e-02
   4.8096192e-02   4.6939571e-02
   5.0100200e-02   4.8845185e-02
   5.2104208e-02   5.0746784e-02
   5.4108216e-02   5.2644367e-02
   5.6112224e-02   5.4537934e-02
   5.8116232e-02   5.6427484e-02
   6.0120240e-02   5.8313019e-02
   6.2124248e-02   6.0194537e-02
   6.4128257e-02   6.2072040e-02
   6.6132265e-02   6.3945526e-02
   6.8136273e-02   6.5814997e-02
   7.0140281e-02   6.7680451e-02
   7.2144289e-02   6.9541889e-02
   7.4148297e-02   7.1399312e-02
   7.6152305e-02   7.3252718e-02
   7.8156313e-02   7.5102108e-02
   8.0160321e-02   7.6947482e-02
   8.2164329e-02   7.8788840e-02
   8.4168337e-02   8.0626182e-02
   8.6172345e-02   8.2459508e-02
   8.8176353e-02   8.4288818e-02
   9.0180361e-02   8.6114112e-02
   9.2184369e-02   8.7935390e-02
   9.4188377e-02   8.9752652e-02
   9.6192385e-02   9.1565897e-02
   9.8196393e-02   9.3375127e-02
   1.0020040e-01   9.5180341e-02
   1.0220441e-01   9.6981538e-02
   1.0420842e-01   9.8778720e-02
   1.0621242e-01   1.0057189e-01
   1.0821643e-01   1.0236103e-01
   1.1022044e-01   1.0414617e-01
   1.1222445e-01   1.0592729e-01
   1.1422846e-01   1.0770439e-01
   1.1623246e-01   1.0947747e-01
   1.1823647e-01   1.1124654e-01
   1.2024048e-01   1.1301159e-01
   1.2224449e-01   1.1477263e-01
   1.2424850e-01   1.1652965e-01
   1.2625251e-01   1.1828266e-01
   1.2825651e-01   1.2003165e-01
   1.3026052e-01   1.2177662e-01
   1.3226453e-01   1.2351758e-01
   1.3426854e-01   1.2525452e-01
   1.3627255e-01   1.2698744e-01
   1.3827655e-01   1.2871635e-01
   1.4028056e-01   1.3044124e-01
   1.4228457e-01   1.3216212e-01
   1.4428858e-01   1.3387898e-01
   1.4629259e-01   1.3559182e-01
   1.4829659e-01   1.3730065e-01
   1.5030060e-01   1.3900547e-01
   1.5230461e-01   1.4070626e-01
   1.5430862e-01   1.4240304e-01
   1.5631263e-01   1.4409581e-01
   1.5831663e-01   1.4578456e-01
   1.6032064e-01   1.4746929e-01
   1.6232465e-01   1.4915000e-01
   1.6432866e-01   1.5082670e-01
   1.6633267e-01   1.5249939e-01
   1.6833667e-01   1.5416806e-01
   1.7034068e-01   1.5583271e-01
   1.7234469e-01   1.5749334e-01
   1.7434870e-01   1.5914996e-01
   1.7635271e-01   1.6080257e-01
   1.7835671e-01   1.6245115e-01
   1.8036072e-01   1.6409573e-01
   1.8236473e-01   1.6573628e-01
   1.8436874e-01   1.6737282e-01
   1.8637275e-01   1.6900535e-01
   1.8837675e-01   1.7063385e-01
   1.9038076e-01   1.7225834e-01
   1.9238477e-01   1.7387882e-01
   1.9438878e-01   1.7549528e-01
   1.9639279e-01   1.7710772e-01
   1.9839679e-01   1.7871615e-01
   2.0040080e-01   1.8032056e-01
   2.0240481e-01   1.8192096e-01
   2.0440882e-01   1.8351734e-01
   2.0641283e-01   1.8510970e-01
   2.0841683e-01   1.8669805e-01
   2.1042084e-01   1.8828238e-01
   2.1242485e-01   1.8986269e-01
   2.1442886e-01   1.9143899e-01
   2.1643287e-01   1.9301127e-01
   2.1843687e-01   1.9457954e-01
   2.2044088e-01   1.9614379e-01
   2.2244489e-01   1.9770403e-01
   2.2444890e-01   1.9926024e-01
   2.2645291e-01   2.0081245e-01
   2.2845691e-01   2.0236063e-01
   2.3046092e-01   2.0390480e-01
   2.3246493e-01   2.0544496e-01
   2.3446894e-01   2.0698110e-01
   2.3647295e-01   2.0851322e-01
   2.3847695e-01   2.1004133e-01
   2.4048096e-01   2.1156542e-01
   2.4248497e-01   2.1308549e-01
   2.4448898e-01   2.1460155e-01
   2.4649299e-01   2.1611359e-01
   2.4849699e-01   2.1762162e-01
   2.5050100e-01   2.1912563e-01
   2.5250501e-01   2.2062562e-01
   2.5450902e-01   2.2212160e-01
   2.5651303e-01   2.2361356e-01
   2.5851703e-01   2.2510151e-01
   2.6052104e-01   2.2658544e-01
   2.6252505e-01   2.2806535e-01
   2.6452906e-01   2.2954125e-01
   2.6653307e-01   2.3101313e-01
   2.6853707e-01   2.3248099e-01
   2.7054108e-01   2.3394484e-01
   2.7254509e-01   2.3540468e-01
   2.7454910e-01   2.3686049e-01
   2.7655311e-01   2.3831230e-01
   2.7855711e-01   2.3976008e-01
   2.8056112e-01   2.4120385e-01
   2.8256513e-01   2.4264360e-01
   2.8456914e-01   2.4407934e-01
   2.8657315e-01   2.4551106e-01
   2.8857715e-01   2.4693877e-01
   2.9058116e-01   2.4836246e-01
   2.9258517e-01   2.4978213e-01
   2.9458918e-01   2.5119779e-01
   2.9659319e-01   2.5260943e-01
   2.9859719e-01   2.5401705e-01
   3.0060120e-01   2.5542066e-01
   3.0260521e-01   2.5682025e-01
   3.0460922e-01   2.5821583e-01
   3.0661323e-01   2.5960739e-01
   3.0861723e-01   2.6099494e-01
   3.1062124e-01   2.6237846e-01
   3.1262525e-01   2.6375798e-01
   3.1462926e-01   2.6513347e-01
   3.1663327e-01   2.6650495e-01
   3.1863727e-01   2.6787242e-01
   3.2064128e-01   2.6923587e-01
   3.2264529e-01   2.7059530e-01
   3.2464930e-01   2.7195072e-01
   3.2665331e-01   2.7330212e-01
   3.2865731e-01   2.7464950e-01
   3.3066132e-01   2.7599287e-01
   3.3266533e-01   2.7733222e-01
   3.3466934e-01   2.7866756e-01
   3.3667335e-01   2.7999888e-01
   3.3867735e-01   2.8132618e-01
   3.4068136e-01   2.8264947e-01
   3.4268537e-01   2.8396874e-01
   3.4468938e-01   2.8528399e-01
   3.4669339e-01   2.8659523e-01
   3.4869739e-01   2.8790246e-01
   3.5070140e-01   2.8920567e-01
   3.5270541e-01   2.9050486e-01
   3.5470942e-01   2.9180003e-01
   3.5671343e-01   2.9309119e-01
   3.5871743e-01   2.9437834e-01
   3.6072144e-01   2.9566146e-01
   3.6272545e-01   2.9694057e-01
   3.6472946e-01   2.9821567e-01
   3.6673347e-01   2.9948675e-01
   3.6873747e-01   3.0075381e-01
   3.7074148e-01   3.0201686e-01
   3.7274549e-01   3.0327589e-01
   3.7474950e-01   3.0453091e-01
   3.7675351e-01   3.0578190e-01
   3.7875752e-01   3.0702889e-01
   3.8076152e-01   3.0827185e-01
   3.8276553e-01   3.0951081e-01
   3.8476954e-01   3.1074574e-01
   3.8677355e-01   3.1197666e-01
   3.8877756e-01   3.1320356e-01
   3.9078156e-01   3.1442645e-01
   3.9278557e-01   3.1564532e-01
   3.9478958e-01   3.1686017e-01
   3.9679359e-01   3.1807101e-01
   3.9879760e-01   3.1927783e-01
   4.0080160e-01   3.2048064e-01
   4.0280561e-01   3.2167943e-01
   4.0480962e-01   3.2287421e-01
   4.0681363e-01   3.2406496e-01
   4.0881764e-01   3.2525171e-01
   4.1082164e-01   3.2643443e-01
   4.1282565e-01   3.2761314e-01
   4.1482966e-01   3.2878784e-01
   4.1683367e-01   3.2995851e-01
   4.1883768e-01   3.3112518e-01
   4.2084168e-01   3.3228782e-01
   4.2284569e-01   3.3344645e-01
   4.2484970e-01   3.3460107e-01
   4.2685371e-01   3.3575166e-01
   4.2885772e-01   3.3689825e-01
   4.3086172e-01   3.3804081e-01
   4.3286573e-01   3.3917936e-01
   4.3486974e-01   3.4031389e-01
   4.3687375e-01   3.4144441e-01
   4.3887776e-01   3.4257091e-01
   4.4088176e-01   3.4369340e-01
   4.4288577e-01   3.4481187e-01
   4.4488978e-01   3.4592632e-01
   4.4689379e-01   3.4703676e-01
   4.4889780e-01   3.4814318e-01
   4.5090180e-01   3.4924559e-01
   4.5290581e-01   3.5034397e-01
   4.5490982e-01   3.5143835e-01
   4.5691383e-01   3.5252870e-01
   4.5891784e-01   3.5361505e-01
   4.6092184e-01   3.5469737e-01
   4.6292585e-01   3.5577568e-01
   4.6492986e-01   3.5684997e-01
   4.6693387e-01   3.5792025e-01
   4.6893788e-01   3.5898651e-01
   4.7094188e-01   3.6004875e-01
   4.7294589e-01   3.6110698e-01
   4.7494990e-01   3.6216120e-01
   4.7695391e-01   3.6321139e-01
   4.7895792e-01   3.6425757e-01
   4.8096192e-01   3.6529974e-01
   4.8296593e-01   3.6633789e-01
   4.8496994e-01   3.6737202e-01
   4.8697395e-01   3.6840213e-01
   4.8897796e-01   3.6942824e-01
   4.9098196e-01   3.7045032e-01
   4.9298597e-01   3.7146839e-01
   4.9498998e-01   3.7248244e-01
   4.9699399e-01   3.7349248e-01
   4.9899800e-01   3.7449850e-01
   5.0100200e-01   3.7550050e-01
   5.0300601e-01   3.7649849e-01
   5.0501002e-01   3.7749246e-01
   5.0701403e-01   3.7848242e-01
   5.0901804e-01   3.7946836e-01
   5.1102204e-01   3.8045028e-01
   5.1302605e-01   3.8142819e-01
   5.1503006e-01   3.8240208e-01
   5.1703407e-01   3.8337195e-01
   5.1903808e-01   3.8433781e-01
   5.2104208e-01   3.8529966e-01
   5.2304609e-01   3.8625748e-01
   5.2505010e-01   3.8721130e-01
   5.2705411e-01   3.8816109e-01
   5.2905812e-01   3.8910687e-01
   5.3106212e-01   3.9004863e-01
   5.3306613e-01   3.9098638e-01
   5.3507014e-01   3.9192011e-01
   5.3707415e-01   3.9284983e-01
   5.3907816e-01   3.9377553e-01
   5.4108216e-01   3.9469721e-01
   5.4308617e-01   3.9561488e-01
   5.4509018e-01   3.9652853e-01
   5.4709419e-01   3.9743816e-01
   5.4909820e-01   3.9834378e-01
   5.5110220e-01   3.9924538e-01
   5.5310621e-01   4.0014297e-01
   5.5511022e-01   4.0103654e-01
   5.5711423e-01   4.0192610e-01
   5.5911824e-01   4.0281164e-01
   5.6112224e-01   4.0369316e-01
   5.6312625e-01   4.0457066e-01
   5.6513026e-01   4.0544415e-01
   5.6713427e-01   4.0631363e-01
   5.6913828e-01   4.0717909e-01
   5.7114228e-01   4.0804053e-01
   5.7314629e-01   4.0889796e-01
   5.7515030e-01   4.0975137e-01
   5.7715431e-01   4.1060076e-01
   5.7915832e-01   4.1144614e-01
   5.8116232e-01   4.1228750e-01
   5.8316633e-01   4.1312485e-01
   5.8517034e-01   4.1395818e-01
   5.8717435e-01   4.1478749e-01
   5.8917836e-01   4.1561279e-01
   5.9118236e-01   4.1643407e-01
   5.9318637e-01   4.1725134e-01
   5.9519038e-01   4.1806459e-01
   5.9719439e-01   4.1887382e-01
   5.9919840e-01   4.1967904e-01
   6.0120240e-01   4.2048024e-01
   6.0320641e-01   4.2127742e-01
   6.0521042e-01   4.2207059e-01
   6.0721443e-01   4.2285975e-01
   6.0921844e-01   4.2364488e-01
   6.1122244e-01   4.2442601e-01
   6.1322645e-01   4.2520311e-01
   6.1523046e-01   4.2597620e-01
   6.1723447e-01   4.2674527e-01
   6.1923848e-01   4.2751033e-01
   6.2124248e-01   4.2827137e-01
   6.2324649e-01   4.2902840e-01
   6.2525050e-01   4.2978141e-01
   6.2725451e-01   4.3053040e-01
   6.2925852e-01   4.3127538e-01
   6.3126253e-01   4.3201634e-01
   6.3326653e-01   4.3275328e-01
   6.3527054e-01   4.3348621e-01
   6.3727455e-01   4.3421512e-01
   6.3927856e-01   4.3494002e-01
   6.4128257e-01   4.3566090e-01
   6.4328657e-01   4.3637777e-01
   6.4529058e-01   4.3709061e-01
   6.4729459e-01   4.3779945e-01
   6.4929860e-01   4.3850426e-01
   6.5130261e-01   4.3920506e-01
   6.5330661e-01   4.3990185e-01
   6.5531062e-01   4.4059462e-01
   6.5731463e-01   4.4128337e-01
   6.5931864e-01   4.4196810e-01
   6.6132265e-01   4.4264882e-01
   6.6332665e-01   4.4332553e-01
   6.6533066e-01   4.4399822e-01
   6.6733467e-01   4.4466689e-01
   6.6933868e-01   4.4533154e-01
   6.7134269e-01   4.4599218e-01
   6.7334669e-01   4.4664881e-01
   6.7535070e-01   4.4730142e-01
   6.7735471e-01   4.4795001e-01
   6.7935872e-01   4.4859458e-01
   6.8136273e-01   4.4923514e-01
   6.8336673e-01   4.4987169e-01
   6.8537074e-01   4.5050421e-01
   6.8737475e-01   4.5113273e-01
   6.8937876e-01   4.5175722e-01
   6.9138277e-01   4.5237770e-01
   6.9338677e-01   4.5299416e-01
   6.9539078e-01   4.5360661e-01
   6.9739479e-01   4.5421504e-01
   6.9939880e-01   4.5481946e-01
   7.0140281e-01   4.5541986e-01
   7.0340681e-01   4.5601624e-01
   7.0541082e-01   4.5660861e-01
   7.0741483e-01   4.5719696e-01
   7.0941884e-01   4.5778129e-01
   7.1142285e-01   4.5836161e-01
   7.1342685e-01   4.5893792e-01
   7.1543086e-01   4.5951020e-01
   7.1743487e-01   4.6007847e-01
   7.1943888e-01   4.6064273e-01
   7.2144289e-01   4.6120297e-01
   7.2344689e-01   4.6175919e-01
   7.2545090e-01   4.6231140e-01
   7.2745491e-01   4.6285959e-01
   7.2945892e-01   4.6340376e-01
   7.3146293e-01   4.6394392e-01
   7.3346693e-01   4.6448006e-01
   7.3547094e-01   4.6501219e-01
   7.3747495e-01   4.6554030e-01
   7.3947896e-01   4.6606439e-01
   7.4148297e-01   4.6658447e-01
   7.4348697e-01   4.6710053e-01
   7.4549098e-01   4.6761258e-01
   7.4749499e-01   4.6812061e-01
   7.4949900e-01   4.6862462e-01
   7.5150301e-01   4.6912462e-01
   7.5350701e-01   4.6962060e-01
   7.5551102e-01   4.7011257e-01
   7.5751503e-01   4.7060052e-01
   7.5951904e-01   4.7108445e-01
   7.6152305e-01   4.7156437e-01
   7.6352705e-01   4.7204027e-01
   7.6553106e-01   4.7251216e-01
   7.6753507e-01   4.7298003e-01
   7.6953908e-01   4.7344388e-01
   7.7154309e-01   4.7390372e-01
   7.7354709e-01   4.7435954e-01
   7.7555110e-01   4.7481135e-01
   7.7755511e-01   4.7525914e-01
   7.7955912e-01   4.7570291e-01
   7.8156313e-01   4.7614267e-01
   7.8356713e-01   4.7657841e-01
   7.8557114e-01   4.7701013e-01
   7.8757515e-01   4.7743784e-01
   7.8957916e-01   4.7786153e-01
   7.9158317e-01   4.7828121e-01
   7.9358717e-01   4.7869687e-01
   7.9559118e-01   4.7910852e-01
   7.9759519e-01   4.7951615e-01
   7.9959920e-01   4.7991976e-01
   8.0160321e-01   4.8031936e-01
   8.0360721e-01   4.8071494e-01
   8.0561122e-01   4.8110650e-01
   8.0761523e-01   4.8149405e-01
   8.0961924e-01   4.8187758e-01
   8.1162325e-01   4.8225710e-01
   8.1362725e-01   4.8263260e-01
   8.1563126e-01   4.8300408e-01
   8.1763527e-01   4.8337155e-01
   8.1963928e-01   4.8373501e-01
   8.2164329e-01   4.8409444e-01
   8.2364729e-01   4.8444986e-01
   8.2565130e-01   4.8480127e-01
   8.2765531e-01   4.8514865e-01
   8.2965932e-01   4.8549203e-01
   8.3166333e-01   4.8583138e-01
   8.3366733e-01   4.8616672e-01
   8.3567134e-01   4.8649805e-01
   8.3767535e-01   4.8682535e-01
   8.3967936e-01   4.8714865e-01
   8.4168337e-01   4.8746792e-01
   8.4368737e-01   4.8778318e-01
   8.4569138e-01   4.8809443e-01
   8.4769539e-01   4.8840165e-01
   8.4969940e-01   4.8870486e-01
   8.5170341e-01   4.8900406e-01
   8.5370741e-01   4.8929924e-01
   8.5571142e-01   4.8959040e-01
   8.5771543e-01   4.8987755e-01
   8.5971944e-01   4.9016068e-01
   8.6172345e-01   4.9043980e-01
   8.6372745e-01   4.9071490e-01
   8.6573146e-01   4.9098598e-01
   8.6773547e-01   4.9125305e-01
   8.6973948e-01   4.9151610e-01
   8.7174349e-01   4.9177513e-01
   8.7374749e-01   4.9203015e-01
   8.7575150e-01   4.9228116e-01
   8.7775551e-01   4.9252814e-01
   8.7975952e-01   4.9277111e-01
   8.8176353e-01   4.9301007e-01
   8.8376754e-01   4.9324501e-01
   8.8577154e-01   4.9347593e-01
   8.8777555e-01   4.9370284e-01
   8.8977956e-01   4.9392573e-01
   8.9178357e-01   4.9414460e-01
   8.9378758e-01   4.9435946e-01
   8.9579158e-01   4.9457030e-01
   8.9779559e-01   4.9477713e-01
   8.9979960e-01   4.9497994e-01
   9.0180361e-01   4.9517873e-01
   9.0380762e-01   4.9537351e-01
   9.0581162e-01   4.9556427e-01
   9.0781563e-01   4.9575102e-01
   9.0981964e-01   4.9593375e-01
   9.1182365e-01   4.9611247e-01
   9.1382766e-01   4.9628716e-01
   9.1583166e-01   4.9645785e-01
   9.1783567e-01   4.9662451e-01
   9.1983968e-01   4.9678716e-01
   9.2184369e-01   4.9694580e-01
   9.2384770e-01   4.9710041e-01
   9.2585170e-01   4.9725102e-01
   9.2785571e-01   4.9739760e-01
   9.2985972e-01   4.9754017e-01
   9.3186373e-01   4.9767872e-01
   9.3386774e-01   4.9781326e-01
   9.3587174e-01   4.9794378e-01
   9.3787575e-01   4.9807029e-01
   9.3987976e-01   4.9819278e-01
   9.4188377e-01   4.9831125e-01
   9.4388778e-01   4.9842571e-01
   9.4589178e-01   4.9853615e-01
   9.4789579e-01   4.9864258e-01
   9.4989980e-01   4.9874498e-01
   9.5190381e-01   4.9884338e-01
   9.5390782e-01   4.9893776e-01
   9.5591182e-01   4.9902812e-01
   9.5791583e-01   4.9911446e-01
   9.5991984e-01   4.9919679e-01
   9.6192385e-01   4.9927510e-01
   9.6392786e-01   4.9934940e-01
   9.6593186e-01   4.9941968e-01
   9.6793587e-01   4.9948595e-01
   9.6993988e-01   4.9954819e-01
   9.7194389e-01   4.9960643e-01
   9.7394790e-01   4.9966064e-01
   9.7595190e-01   4.9971084e-01
   9.7795591e-01   4.9975703e-01
   9.7995992e-01   4.9979920e-01
   9.8196393e-01   4.9983735e-01
   9.8396794e-01   4.9987149e-01
   9.8597194e-01   4.9990161e-01
   9.8797595e-01   4.9992771e-01
   9.8997996e-01   4.9994980e-01
   9.9198397e-01   4.9996787e-01
   9.9398798e-01   4.9998193e-01
   9.9599198e-01   4.9999197e-01
   9.9799599e-01   4.9999799e-01
   1.0000000e+00   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0020000e-03
   4.0080160e-03   3.9999839e-03
   6.0120240e-03   5.9939518e-03
   8.0160321e-03   7.9839037e-03
   1.0020040e-02   9.9698395e-03
   1.2024048e-02   1.1951759e-02
   1.4028056e-02   1.3929663e-02
   1.6032064e-02   1.5903551e-02
   1.8036072e-02   1.7873422e-02
   2.0040080e-02   1.9839278e-02
   2.2044088e-02   2.1801117e-02
   2.4048096e-02   2.3758941e-02
   2.6052104e-02   2.5712748e-02
   2.8056112e-02   2.7662540e-02
   3.0060120e-02   2.9608315e-02
   3.2064128e-02   3.1550074e-02
   3.4068136e-02   3.3487817e-02
   3.6072144e-02   3.5421544e-02
   3.8076152e-02   3.7351256e-02
   4.0080160e-02   3.9276951e-02
   4.2084168e-02   4.1198630e-02
   4.4088176e-02   4.3116293e-02
   4.6092184e-02   4.5029940e-02
   4.8096192e-02   4.6939571e-02
   5.0100200e-02   4.8845185e-02
   5.2104208e-02   5.0746784e-02
   5.4108216e-02   5.2644367e-02
   5.6112224e-02   5.4537934e-02
   5.8116232e-02   5.6427484e-02
   6.0120240e-02   5.8313019e-02
   6.2124248e-02   6.0194537e-02
   6.4128257e-02   6.2072040e-02
   6.6132265e-02   6.3945526e-02
   6.8136273e-02   6.5814997e-02
   7.0140281e-02   6.7680451e-02
   7.2144289e-02   6.9541889e-02
   7.4148297e-02   7.1399312e-02
   7.6152305e-02   7.3252718e-02
   7.8156313e-02   7.5102108e-02
   8.0160321e-02   7.6947482e-02
   8.2164329e-02   7.8788840e-02
   8.4168337e-02   8.0626182e-02
   8.6172345e-02   8.2459508e-02
   8.8176353e-02   8.4288818e-02
   9.0180361e-02   8.6114112e-02
   9.2184369e-02   8.7935390e-02
   9.4188377e-02   8.9752652e-02
   9.6192385e-02   9.1565897e-02
   9.8196393e-02   9.3375127e-02
   1.0020040e-01   9.5180341e-02
   1.0220441e-01   9.6981538e-02
   1.0420842e-01   9.8778720e-02
   1.0621242e-01   1.0057189e-01
   1.0821643e-01   1.0236103e-01
   1.1022044e-01   1.0414617e-01
   1.1222445e-01   1.0592729e-01
   1.1422846e-01   1.0770439e-01
   1.1623246e-01   1.0947747e-01
   1.1823647e-01   1.1124654e-01
   1.2024048e-01   1.1301159e-01
   1.2224449e-01   1.1477263e-01
   1.2424850e-01   1.1652965e-01
   1.2625251e-01   1.1828266e-01
   1.2825651e-01   1.2003165e-01
   1.3026052e-01   1.2177662e-01
   1.3226453e-01   1.2351758e-01
   1.3426854e-01   1.2525452e-01
   1.3627255e-01   1.2698744e-01
   1.3827655e-01   1.2871635e-01
   1.4028056e-01   1.3044124e-01
   1.4228457e-01   1.3216212e-01
   1.4428858e-01   1.3387898e-01
   1.4629259e-01   1.3559182e-01
   1.4829659e-01   1.3730065e-01
   1.5030060e-01   1.3900547e-01
   1.5230461e-01   1.4070626e-01
   1.5430862e-01   1.4240304e-01
   1.5631263e-01   1.4409581e-01
   1.5831663e-01   1.4578456e-01
   1.6032064e-01   1.4746929e-01
   1.6232465e-01   1.4915000e-01
   1.6432866e-01   1.5082670e-01
   1.6633267e-01   1.5249939e-01
   1.6833667e-01   1.5416806e-01
   1.7034068e-01   1.5583271e-01
   1.7234469e-01   1.5749334e-01
   1.7434870e-01   1.5914996e-01
   1.7635271e-01   1.6080257e-01
   1.7835671e-01   1.6245115e-01
   1.8036072e-01   1.6409573e-01
   1.8236473e-01   1.6573628e-01
   1.8436874e-01   1.6737282e-01
   1.8637275e-01   1.6900535e-01
   1.8837675e-01   1.7063385e-01
   1.9038076e-01   1.7225834e-01
   1.9238477e-01   1.7387882e-01
   1.9438878e-01   1.7549528e-01
   1.9639279e-01   1.7710772e-01
   1.9839679e-01   1.7871615e-01
   2.0040080e-01   1.8032056e-01
   2.0240481e-01   1.8192096e-01
   2.0440882e-01   1.8351734e-01
   2.0641283e-01   1.8510970e-01
   2.0841683e-01   1.8669805e-01
   2.1042084e-01   1.8828238e-01
   2.1242485e-01   1.8986269e-01
   2.1442886e-01   1.9143899e-01
   2.1643287e-01   1.9301127e-01
   2.1843687e-01   1.9457954e-01
   2.2044088e-01   1.9614379e-01
   2.2244489e-01   1.9770403e-01
   2.2444890e-01   1.9926024e-01
   2.2645291e-01   2.0081245e-01
   2.2845691e-01   2.0236063e-01
   2.3046092e-01   2.0390480e-01
   2.3246493e-01   2.0544496e-01
   2.3446894e-01   2.0698110e-01
   2.3647295e-01   2.0851322e-01
   2.3847695e-01   2.1004133e-01
   2.4048096e-01   2.1156542e-01
   2.4248497e-01   2.1308549e-01
   2.4448898e-01   2.1460155e-01
   2.4649299e-01   2.1611359e-01
   2.4849699e-01   2.1762162e-01
   2.5050100e-01   2.1912563e-01
   2.5250501e-01   2.2062562e-01
   2.5450902e-01   2.2212160e-01
   2.5651303e-01   2.2361356e-01
   2.5851703e-01   2.2510151e-01
   2.6052104e-01   2.2658544e-01
   2.6252505e-01   2.2806535e-01
   2.6452906e-01   2.2954125e-01
   2.6653307e-01   2.3101313e-01
   2.6853707e-01   2.3248099e-01
   2.7054108e-01   2.3394484e-01
   2.7254509e-01   2.3540468e-01
   2.7454910e-01   2.3686049e-01
   2.7655311e-01   2.3831230e-01
   2.7855711e-01   2.3976008e-01
   2.8056112e-01   2.4120385e-01
   2.8256513e-01   2.4264360e-01
   2.8456914e-01   2.4407934e-01
   2.8657315e-01   2.4551106e-01
   2.8857715e-01   2.4693877e-01
   2.9058116e-01   2.4836246e-01
   2.9258517e-01   2.4978213e-01
   2.9458918e-01   2.5119779e-01
   2.9659319e-01   2.5260943e-01
   2.9859719e-01   2.5401705e-01
   3.0060120e-01   2.5542066e-01
   3.0260521e-01   2.5682025e-01
   3.0460922e-01   2.5821583e-01
   3.0661323e-01   2.5960739e-01
   3.0861723e-01   2.6099494e-01
   3.1062124e-01   2.6237846e-01
   3.1262525e-01   2.6375798e-01
   3.1462926e-01   2.6513347e-01
   3.1663327e-01   2.6650495e-01
   3.1863727e-01   2.6787242e-01
   3.2064128e-01   2.6923587e-01
   3.2264529e-01   2.7059530e-01
   3.2464930e-01   2.7195072e-01
   3.2665331e-01   2.7330212e-01
   3.2865731e-01   2.7464950e-01
   3.3066132e-01   2.7599287e-01
   3.3266533e-01   2.7733222e-01
   3.3466934e-01   2.7866756e-01
   3.3667335e-01   2.7999888e-01
   3.3867735e-01   2.8132618e-01
   3.4068136e-01   2.8264947e-01
   3.4268537e-01   2.8396874e-01
   3.4468938e-01   2.8528399e-01
   3.4669339e-01   2.8659523e-01
   3.4869739e-01   2.8790246e-01
   3.5070140e-01   2.8920567e-01
   3.5270541e-01   2.9050486e-01
   3.5470942e-01   2.9180003e-01
   3.5671343e-01   2.9309119e-01
   3.5871743e-01   2.9437834e-01
   3.6072144e-01   2.9566146e-01
   3.6272545e-01   2.9694057e-01
   3.6472946e-01   2.9821567e-01
   3.6673347e-01   2.9948675e-01
   3.6873747e-01   3.0075381e-01
   3.7074148e-01   3.0201686e-01
   3.7274549e-01   3.0327589e-01
   3.7474950e-01   3.0453091e-01
   3.7675351e-01   3.0578190e-01
   3.7875752e-01   3.0702889e-01
   3.8076152e-01   3.0827185e-01
   3.8276553e-01   3.0951081e-01
   3.8476954e-01   3.1074574e-01
   3.8677355e-01   3.1197666e-01
   3.8877756e-01   3.1320356e-01
   3.9078156e-01   3.1442645e-01
   3.9278557e-01   3.1564532e-01
   3.9478958e-01   3.1686017e-01
   3.9679359e-01   3.1807101e-01
   3.9879760e-01   3.1927783e-01
   4.0080160e-01   3.2048064e-01
   4.0280561e-01   3.2167943e-01
   4.0480962e-01   3.2287421e-01
   4.0681363e-01   3.2406496e-01
   4.0881764e-01   3.2525171e-01
   4.1082164e-01   3.2643443e-01
   4.1282565e-01   3.2761314e-01
   4.1482966e-01   3.2878784e-01
   4.1683367e-01   3.2995851e-01
   4.1883768e-01   3.3112518e-01
   4.2084168e-01   3.3228782e-01
   4.2284569e-01   3.3344645e-01
   4.2484970e-01   3.3460107e-01
   4.2685371e-01   3.3575166e-01
   4.2885772e-01   3.3689825e-01
   4.3086172e-01   3.3804081e-01
   4.3286573e-01   3.3917936e-01
   4.3486974e-01   3.4031389e-01
   4.3687375e-01   3.4144441e-01
   4.3887776e-01   3.4257091e-01
   4.4088176e-01   3.4369340e-01
   4.4288577e-01   3.4481187e-01
   4.4488978e-01   3.4592632e-01
   4.4689379e-01   3.4703676e-01
   4.4889780e-01   3.4814318e-01
   4.5090180e-01   3.4924559e-01
   4.5290581e-01   3.5034397e-01
   4.5490982e-01   3.5143835e-01
   4.5691383e-01   3.5252870e-01
   4.5891784e-01   3.5361505e-01
   4.6092184e-01   3.5469737e-01
   4.6292585e-01   3.5577568e-01
   4.6492986e-01   3.5684997e-01
   4.6693387e-01   3.5792025e-01
   4.6893788e-01   3.5898651e-01
   4.7094188e-01   3.6004875e-01
   4.7294589e-01   3.6110698e-01
   4.7494990e-01   3.6216120e-01
   4.7695391e-01   3.6321139e-01
   4.7895792e-01   3.6425757e-01
   4.8096192e-01   3.6529974e-01
   4.8296593e-01   3.6633789e-01
   4.8496994e-01   3.6737202e-01
   4.8697395e-01   3.6840213e-01
   4.8897796e-01   3.6942824e-01
   4.9098196e-01   3.7045032e-01
   4.9298597e-01   3.7146839e-01
   4.9498998e-01   3.7248244e-01
   4.9699399e-01   3.7349248e-01
   4.9899800e-01   3.7449850e-01
   5.0100200e-01   3.7550050e-01
   5.0300601e-01   3.7649849e-01
   5.0501002e-01   3.7749246e-01
   5.0701403e-01   3.7848242e-01
   5.0901804e-01   3.7946836e-01
   5.1102204e-01   3.8045028e-01
   5.1302605e-01   3.8142819e-01
   5.1503006e-01   3.8240208e-01
   5.1703407e-01   3.8337195e-01
   5.1903808e-01   3.8433781e-01
   5.2104208e-01   3.8529966e-01
   5.2304609e-01   3.8625748e-01
   5.2505010e-01   3.8721130e-01
   5.2705411e-01   3.8816109e-01
   5.2905812e-01   3.8910687e-01
   5.3106212e-01   3.9004863e-01
   5.3306613e-01   3.9098638e-01
   5.3507014e-01   3.9192011e-01
   5.3707415e-01   3.9284983e-01
   5.3907816e-01   3.9377553e-01
   5.4108216e-01   3.9469721e-01
   5.4308617e-01   3.9561488e-01
   5.4509018e-01   3.9652853e-01
   5.4709419e-01   3.9743816e-01
   5.4909820e-01   3.9834378e-01
   5.5110220e-01   3.9924538e-01
   5.5310621e-01   4.0014297e-01
   5.5511022e-01   4.0103654e-01
   5.5711423e-01   4.0192610e-01
   5.5911824e-01   4.0281164e-01
   5.6112224e-01   4.0369316e-01
   5.6312625e-01   4.0457066e-01
   5.6513026e-01   4.0544415e-01
   5.6713427e-01   4.0631363e-01
   5.6913828e-01   4.0717909e-01
   5.7114228e-01   4.0804053e-01
   5.7314629e-01   4.0889796e-01
   5.7515030e-01   4.0975137e-01
   5.7715431e-01   4.1060076e-01
   5.7915832e-01   4.1144614e-01
   5.8116232e-01   4.1228750e-01
   5.8316633e-01   4.1312485e-01
   5.8517034e-01   4.1395818e-01
   5.8717435e-01   4.1478749e-01
   5.8917836e-01   4.1561279e-01
   5.9118236e-01   4.1643407e-01
   5.9318637e-01   4.1725134e-01
   5.9519038e-01   4.1806459e-01
   5.9719439e-01   4.1887382e-01
   5.9919840e-01   4.1967904e-01
   6.0120240e-01   4.2048024e-01
   6.0320641e-01   4.2127742e-01
   6.0521042e-01   4.2207059e-01
   6.0721443e-01   4.2285975e-01
   6.0921844e-01   4.2364488e-01
   6.1122244e-01   4.2442601e-01
   6.1322645e-01   4.2520311e-01
   6.1523046e-01   4.2597620e-01
   6.1723447e-01   4.2674527e-01
   6.1923848e-01   4.2751033e-01
   6.2124248e-01   4.2827137e-01
   6.2324649e-01   4.2902840e-01
   6.2525050e-01   4.2978141e-01
   6.2725451e-01   4.3053040e-01
   6.2925852e-01   4.3127538e-01
   6.3126253e-01   4.3201634e-01
   6.3326653e-01   4.3275328e-01
   6.3527054e-01   4.3348621e-01
   6.3727455e-01   4.3421512e-01
   6.3927856e-01   4.3494002e-01
   6.4128257e-01   4.3566090e-01
   6.4328657e-01   4.3637777e-01
   6.4529058e-01   4.3709061e-01
   6.4729459e-01   4.3779945e-01
   6.4929860e-01   4.3850426e-01
   6.5130261e-01   4.3920506e-01
   6.5330661e-01   4.3990185e-01
   6.5531062e-01   4.4059462e-01
   6.5731463e-01   4.4128337e-01
   6.5931864e-01   4.4196810e-01
   6.6132265e-01   4.4264882e-01
   6.6332665e-01   4.4332553e-01
   6.6533066e-01   4.4399822e-01
   6.6733467e-01   4.4466689e-01
   6.6933868e-01   4.4533154e-01
   6.7134269e-01   4.4599218e-01
   6.7334669e-01   4.4664881e-01
   6.7535070e-01   4.4730142e-01
   6.7735471e-01   4.4795001e-01
   6.7935872e-01   4.4859458e-01
   6.8136273e-01   4.4923514e-01
   6.8336673e-01   4.4987169e-01
   6.8537074e-01   4.5050421e-01
   6.8737475e-01   4.5113273e-01
   6.8937876e-01   4.5175722e-01
   6.9138277e-01   4.5237770e-01
   6.9338677e-01   4.5299416e-01
   6.9539078e-01   4.5360661e-01
   6.9739479e-01   4.5421504e-01
   6.9939880e-01   4.5481946e-01
   7.0140281e-01   4.5541986e-01
   7.0340681e-01   4.5601624e-01
   7.0541082e-01   4.5660861e-01
   7.0741483e-01   4.5719696e-01
   7.0941884e-01   4.5778129e-01
   7.1142285e-01   4.5836161e-01
   7.1342685e-01   4.5893792e-01
   7.1543086e-01   4.5951020e-01
   7.1743487e-01   4.6007847e-01
   7.1943888e-01   4.6064273e-01
   7.2144289e-01   4.6120297e-01
   7.2344689e-01   4.6175919e-01
   7.2545090e-01   4.6231140e-01
   7.2745491e-01   4.6285959e-01
   7.2945892e-01   4.6340376e-01
   7.3146293e-01   4.6394392e-01
   7.3346693e-01   4.6448006e-01
   7.3547094e-01   4.6501219e-01
   7.3747495e-01   4.6554030e-01
   7.3947896e-01   4.6606439e-01
   7.4148297e-01   4.6658447e-01
   7.4348697e-01   4.6710053e-01
   7.4549098e-01   4.6761258e-01
   7.4749499e-01   4.6812061e-01
   7.4949900e-01   4.6862462e-01
   7.5150301e-01   4.6912462e-01
   7.5350701e-01   4.6962060e-01
   7.5551102e-01   4.7011257e-01
   7.5751503e-01   4.7060052e-01
   7.5951904e-01   4.7108445e-01
   7.6152305e-01   4.7156437e-01
   7.6352705e-01   4.7204027e-01
   7.6553106e-01   4.7251216e-01
   7.6753507e-01   4.7298003e-01
   7.6953908e-01   4.7344388e-01
   7.7154309e-01   4.7390372e-01
   7.7354709e-01   4.7435954e-01
   7.7555110e-01   4.7481135e-01
   7.7755511e-01   4.7525914e-01
   7.7955912e-01   4.7570291e-01
   7.8156313e-01   4.7614267e-01
   7.8356713e-01   4.7657841e-01
   7.8557114e-01   4.7701013e-01
   7.8757515e-01   4.7743784e-01
   7.8957916e-01   4.7786153e-01
   7.9158317e-01   4.7828121e-01
   7.9358717e-01   4.7869687e-01
   7.9559118e-01   4.7910852e-01
   7.9759519e-01   4.7951615e-01
   7.9959920e-01   4.7991976e-01
   8.0160321e-01   4.8031936e-01
   8.0360721e-01   4.8071494e-01
   8.0561122e-01   4.8110650e-01
   8.0761523e-01   4.8149405e-01
   8.0961924e-01   4.8187758e-01
   8.1162325e-01   4.8225710e-01
   8.1362725e-01   4.8263260e-01
   8.1563126e-01   4.8300408e-01
   8.1763527e-01   4.8337155e-01
   8.1963928e-01   4.8373501e-01
   8.2164329e-01   4.8409444e-01
   8.2364729e-01   4.8444986e-01
   8.2565130e-01   4.8480127e-01
   8.2765531e-01   4.8514865e-01
   8.2965932e-01   4.8549203e-01
   8.3166333e-01   4.8583138e-01
   8.3366733e-01   4.8616672e-01
   8.3567134e-01   4.8649805e-01
   8.3767535e-01   4.8682535e-01
   8.3967936e-01   4.8714865e-01
   8.4168337e-01   4.8746792e-01
   8.4368737e-01   4.8778318e-01
   8.4569138e-01   4.8809443e-01
   8.4769539e-01   4.8840165e-01
   8.4969940e-01   4.8870486e-01
   8.5170341e-01   4.8900406e-01
   8.5370741e-01   4.8929924e-01
   8.5571142e-01   4.8959040e-01
   8.5771543e-01   4.8987755e-01
   8.5971944e-01   4.9016068e-01
   8.6172345e-01   4.9043980e-01
   8.6372745e-01   4.9071490e-01
   8.6573146e-01   4.9098598e-01
   8.6773547e-01   4.9125305e-01
   8.6973948e-01   4.9151610e-01
   8.7174349e-01   4.9177513e-01
   8.7374749e-01   4.9203015e-01
   8.7575150e-01   4.9228116e-01
   8.7775551e-01   4.9252814e-01
   8.7975952e-01   4.9277111e-01
   8.8176353e-01   4.9301007e-01
   8.8376754e-01   4.9324501e-01
   8.8577154e-01   4.9347593e-01
   8.8777555e-01   4.9370284e-01
   8.8977956e-01   4.9392573e-01
   8.9178357e-01   4.9414460e-01
   8.9378758e-01   4.9435946e-01
   8.9579158e-01   4.9457030e-01
   8.9779559e-01   4.9477713e-01
   8.9979960e-01   4.9497994e-01
   9.0180361e-01   4.9517873e-01
   9.0380762e-01   4.9537351e-01
   9.0581162e-01   4.9556427e-01
   9.0781563e-01   4.9575102e-01
   9.0981964e-01   4.9593375e-01
   9.1182365e-01   4.9611247e-01
   9.1382766e-01   4.9628716e-01
   9.1583166e-01   4.9645785e-01
   9.1783567e-01   4.9662451e-01
   9.1983968e-01   4.9678716e-01
   9.2184369e-01   4.9694580e-01
   9.2384770e-01   4.9710041e-01
   9.2585170e-01   4.9725102e-01
   9.2785571e-01   4.9739760e-01
   9.2985972e-01   4.9754017e-01
   9.3186373e-01   4.9767872e-01
   9.3386774e-01   4.9781326e-01
   9.3587174e-01   4.9794378e-01
   9.3787575e-01   4.9807029e-01
   9.3987976e-01   4.9819278e-01
   9.4188377e-01   4.9831125e-01
   9.4388778e-01   4.9842571e-01
   9.4589178e-01   4.9853615e-01
   9.4789579e-01   4.9864258e-01
   9.4989980e-01   4.9874498e-01
   9.5190381e-01   4.9884338e-01
   9.5390782e-01   4.9893776e-01
   9.5591182e-01   4.9902812e-01
   9.5791583e-01   4.9911446e-01
   9.5991984e-01   4.9919679e-01
   9.6192385e-01   4.9927510e-01
   9.6392786e-01   4.9934940e-01
   9.6593186e-01   4.9941968e-01
   9.6793587e-01   4.9948595e-01
   9.6993988e-01   4.9954819e-01
   9.7194389e-01   4.9960643e-01
   9.7394790e-01   4.9966064e-01
   9.7595190e-01   4.9971084e-01
   9.7795591e-01   4.9975703e-01
   9.7995992e-01   4.9979920e-01
   9.8196393e-01   4.9983735e-01
   9.8396794e-01   4.9987149e-01
   9.8597194e-01   4.9990161e-01
   9.8797595e-01   4.9992771e-01
   9.8997996e-01   4.9994980e-01
   9.9198397e-01   4.9996787e-01
   9.9398798e-01   4.9998193e-01
   9.9599198e-01   4.9999197e-01
   9.9799599e-01   4.9999799e-01
   1.0000000e+00   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0020000e-03
   4.0080160e-03   3.9999839e-03
   6.0120240e-03   5.9939518e-03
   8.0160321e-03   7.9839037e-03
   1.0020040e-02   9.9698395e-03
   1.2024048e-02   1.1951759e-02
   1.4028056e-02   1.3929663e-02
   1.6032064e-02   1.5903551e-02
   1.8036072e-02   1.7873422e-02
   2.0040080e-02   1.9839278e-02
   2.2044088e-02   2.1801117e-02
   2.4048096e-02   2.3758941e-02
   2.6052104e-02   2.5712748e-02
   2.8056112e-02   2.7662540e-02
   3.0060120e-02   2.9608315e-02
   3.2064128e-02   3.1550074e-02
   3.4068136e-02   3.3487817e-02
   3.6072144e-02   3.5421544e-02
   3.8076152e-02   3.7351256e-02
   4.0080160e-02   3.9276951e-02
   4.2084168e-02   4.1198630e-02
   4.4088176e-02   4.3116293e-02
   4.6092184e-02   4.5029940e-02
   4.8096192e-02   4.6939571e-02
   5.0100200e-02   4.8845185e-02
   5.2104208e-02   5.0746784e-02
   5.4108216e-02   5.2644367e-02
   5.6112224e-02   5.4537934e-02
   5.8116232e-02   5.6427484e-02
   6.0120240e-02   5.8313019e-02
   6.2124248e-02   6.0194537e-02
   6.4128257e-02   6.2072040e-02
   6.6132265e-02   6.3945526e-02
   6.8136273e-02   6.5814997e-02
   7.0140281e-02   6.7680451e-02
   7.2144289e-02   6.9541889e-02
   7.4148297e-02   7.1399312e-02
   7.6152305e-02   7.3252718e-02
   7.8156313e-02   7.5102108e-02
   8.0160321e-02   7.6947482e-02
   8.2164329e-02   7.8788840e-02
   8.4168337e-02   8.0626182e-02
   8.6172345e-02   8.2459508e-02
   8.8176353e-02   8.4288818e-02
   9.0180361e-02   8.6114112e-02
   9.2184369e-02   8.7935390e-02
   9.4188377e-02   8.9752652e-02
   9.6192385e-02   9.1565897e-02
   9.8196393e-02   9.3375127e-02
   1.0020040e-01   9.5180341e-02
   1.0220441e-01   9.6981538e-02
   1.0420842e-01   9.8778720e-02
   1.0621242e-01   1.0057189e-01
   1.0821643e-01   1.0236103e-01
   1.1022044e-01   1.0414617e-01
   1.1222445e-01   1.0592729e-01
   1.1422846e-01   1.0770439e-01
   1.1623246e-01   1.0947747e-01
   1.1823647e-01   1.1124654e-01
   1.2024048e-01   1.1301159e-01
   1.2224449e-01   1.1477263e-01
   1.2424850e-01   1.1652965e-01
   1.2625251e-01   1.1828266e-01
   1.2825651e-01   1.2003165e-01
   1.3026052e-01   1.2177662e-01
   1.3226453e-01   1.2351758e-01
   1.3426854e-01   1.2525452e-01
   1.3627255e-01   1.2698744e-01
   1.3827655e-01   1.2871635e-01
   1.4028056e-01   1.3044124e-01
   1.4228457e-01   1.3216212e-01
   1.4428858e-01   1.3387898e-01
   1.4629259e-01   1.3559182e-01
   1.4829659e-01   1.3730065e-01
   1.5030060e-01   1.3900547e-01
   1.5230461e-01   1.4070626e-01
   1.5430862e-01   1.4240304e-01
   1.5631263e-01   1.4409581e-01
   1.5831663e-01   1.4578456e-01
   1.6032064e-01   1.4746929e-01
   1.6232465e-01   1.4915000e-01
   1.6432866e-01   1.5082670e-01
   1.6633267e-01   1.5249939e-01
   1.6833667e-01   1.5416806e-01
   1.7034068e-01   1.5583271e-01
   1.7234469e-01   1.5749334e-01
   1.7434870e-01   1.5914996e-01
   1.7635271e-01   1.6080257e-01
   1.7835671e-01   1.6245115e-01
   1.8036072e-01   1.6409573e-01
   1.8236473e-01   1.6573628e-01
   1.8436874e-01   1.6737282e-01
   1.8637275e-01   1.6900535e-01
   1.8837675e-01   1.7063385e-01
   1.9038076e-01   1.7225834e-01
   1.9238477e-01   1.7387882e-01
   1.9438878e-01   1.7549528e-01
   1.9639279e-01   1.7710772e-01
   1.9839679e-01   1.7871615e-01
   2.0040080e-01   1.8032056e-01
   2.0240481e-01   1.8192096e-01
   2.0440882e-01   1.8351734e-01
   2.0641283e-01   1.8510970e-01
   2.0841683e-01   1.8669805e-01
   2.1042084e-01   1.8828238e-01
   2.1242485e-01   1.8986269e-01
   2.1442886e-01   1.9143899e-01
   2.1643287e-01   1.9301127e-01
   2.1843687e-01   1.9457954e-01
   2.2044088e-01   1.9614379e-01
   2.2244489e-01   1.9770403e-01
   2.2444890e-01   1.9926024e-01
   2.2645291e-01   2.0081245e-01
   2.2845691e-01   2.0236063e-01
   2.3046092e-01   2.0390480e-01
   2.3246493e-01   2.0544496e-01
   2.3446894e-01   2.0698110e-01
   2.3647295e-01   2.0851322e-01
   2.3847695e-01   2.1004133e-01
   2.4048096e-01   2.1156542e-01
   2.4248497e-01   2.1308549e-01
   2.4448898e-01   2.1460155e-01
   2.4649299e-01   2.1611359e-01
   2.4849699e-01   2.1762162e-01
   2.5050100e-01   2.1912563e-01
   2.5250501e-01   2.2062562e-01
   2.5450902e-01   2.2212160e-01
   2.5651303e-01   2.2361356e-01
   2.5851703e-01   2.2510151e-01
   2.6052104e-01   2.2658544e-01
   2.6252505e-01   2.2806535e-01
   2.6452906e-01   2.2954125e-01
   2.6653307e-01   2.3101313e-01
   2.6853707e-01   2.3248099e-01
   2.7054108e-01   2.3394484e-01
   2.7254509e-01   2.3540468e-01
   2.7454910e-01   2.3686049e-01
   2.7655311e-01   2.3831230e-01
   2.7855711e-01   2.3976008e-01
   2.8056112e-01   2.4120385e-01
   2.8256513e-01   2.4264360e-01
   2.8456914e-01   2.4407934e-01
   2.8657315e-01   2.4551106e-01
   2.8857715e-01   2.4693877e-01
   2.9058116e-01   2.4836246e-01
   2.9258517e-01   2.4978213e-01
   2.9458918e-01   2.5119779e-01
   2.9659319e-01   2.5260943e-01
   2.9859719e-01   2.5401705e-01
   3.0060120e-01   2.5542066e-01
   3.0260521e-01   2.5682025e-01
   3.0460922e-01   2.5821583e-01
   3.0661323e-01   2.5960739e-01
   3.0861723e-01   2.6099494e-01
   3.1062124e-01   2.6237846e-01
   3.1262525e-01   2.6375798e-01
   3.1462926e-01   2.6513347e-01
   3.1663327e-01   2.6650495e-01
   3.1863727e-01   2.6787242e-01
   3.2064128e-01   2.6923587e-01
   3.2264529e-01   2.7059530e-01
   3.2464930e-01   2.7195072e-01
   3.2665331e-01   2.7330212e-01
   3.2865731e-01   2.7464950e-01
   3.3066132e-01   2.7599287e-01
   3.3266533e-01   2.7733222e-01
   3.3466934e-01   2.7866756e-01
   3.3667335e-01   2.7999888e-01
   3.3867735e-01   2.8132618e-01
   3.4068136e-01   2.8264947e-01
   3.4268537e-01   2.8396874e-01
   3.4468938e-01   2.8528399e-01
   3.4669339e-01   2.8659523e-01
   3.4869739e-01   2.8790246e-01
   3.5070140e-01   2.8920567e-01
   3.5270541e-01   2.9050486e-01
   3.5470942e-01   2.9180003e-01
   3.5671343e-01   2.9309119e-01
   3.5871743e-01   2.9437834e-01
   3.6072144e-01   2.9566146e-01
   3.6272545e-01   2.9694057e-01
   3.6472946e-01   2.9821567e-01
   3.6673347e-01   2.9948675e-01
   3.6873747e-01   3.0075381e-01
   3.7074148e-01   3.0201686e-01
   3.7274549e-01   3.0327589e-01
   3.7474950e-01   3.0453091e-01
   3.7675351e-01   3.0578190e-01
   3.7875752e-01   3.0702889e-01
   3.8076152e-01   3.0827185e-01
   3.8276553e-01   3.0951081e-01
   3.8476954e-01   3.1074574e-01
   3.8677355e-01   3.1197666e-01
   3.8877756e-01   3.1320356e-01
   3.9078156e-01   3.1442645e-01
   3.9278557e-01   3.1564532e-01
   3.9478958e-01   3.1686017e-01
   3.9679359e-01   3.1807101e-01
   3.9879760e-01   3.1927783e-01
   4.0080160e-01   3.2048064e-01
   4.0280561e-01   3.2167943e-01
   4.0480962e-01   3.2287421e-01
   4.0681363e-01   3.2406496e-01
   4.0881764e-01   3.2525171e-01
   4.1082164e-01   3.2643443e-01
   4.1282565e-01   3.2761314e-01
   4.1482966e-01   3.2878784e-01
   4.1683367e-01   3.2995851e-01
   4.1883768e-01   3.3112518e-01
   4.2084168e-01   3.3228782e-01
   4.2284569e-01   3.3344645e-01
   4.2484970e-01   3.3460107e-01
   4.2685371e-01   3.3575166e-01
   4.2885772e-01   3.3689825e-01
   4.3086172e-01   3.3804081e-01
   4.3286573e-01   3.3917936e-01
   4.3486974e-01   3.4031389e-01
   4.3687375e-01   3.4144441e-01
   4.3887776e-01   3.4257091e-01
   4.4088176e-01   3.4369340e-01
   4.4288577e-01   3.4481187e-01
   4.4488978e-01   3.4592632e-01
   4.4689379e-01   3.4703676e-01
   4.4889780e-01   3.4814318e-01
   4.5090180e-01   3.4924559e-01
   4.5290581e-01   3.5034397e-01
   4.5490982e-01   3.5143835e-01
   4.5691383e-01   3.5252870e-01
   4.5891784e-01   3.5361505e-01
   4.6092184e-01   3.5469737e-01
   4.6292585e-01   3.5577568e-01
   4.6492986e-01   3.5684997e-01
   4.6693387e-01   3.5792025e-01
   4.6893788e-01   3.5898651e-01
   4.7094188e-01   3.6004875e-01
   4.7294589e-01   3.6110698e-01
   4.7494990e-01   3.6216120e-01
   4.7695391e-01   3.6321139e-01
   4.7895792e-01   3.6425757e-01
   4.8096192e-01   3.6529974e-01
   4.8296593e-01   3.6633789e-01
   4.8496994e-01   3.6737202e-01
   4.8697395e-01   3.6840213e-01
   4.8897796e-01   3.6942824e-01
   4.9098196e-01   3.7045032e-01
   4.9298597e-01   3.7146839e-01
   4.9498998e-01   3.7248244e-01
   4.9699399e-01   3.7349248e-01
   4.9899800e-01   3.7449850e-01
   5.0100200e-01   3.7550050e-01
   5.0300601e-01   3.7649849e-01
   5.0501002e-01   3.7749246e-01
   5.0701403e-01   3.7848242e-01
   5.0901804e-01   3.7946836e-01
   5.1102204e-01   3.8045028e-01
   5.1302605e-01   3.8142819e-01
   5.1503006e-01   3.8240208e-01
   5.1703407e-01   3.8337195e-01
   5.1903808e-01   3.8433781e-01
   5.2104208e-01   3.8529966e-01
   5.2304609e-01   3.8625748e-01
   5.2505010e-01   3.8721130e-01
   5.2705411e-01   3.8816109e-01
   5.2905812e-01   3.8910687e-01
   5.3106212e-01   3.9004863e-01
   5.3306613e-01   3.9098638e-01
   5.3507014e-01   3.9192011e-01
   5.3707415e-01   3.9284983e-01
   5.3907816e-01   3.9377553e-01
   5.4108216e-01   3.9469721e-01
   5.4308617e-01   3.9561488e-01
   5.4509018e-01   3.9652853e-01
   5.4709419e-01   3.9743816e-01
   5.4909820e-01   3.9834378e-01
   5.5110220e-01   3.9924538e-01
   5.5310621e-01   4.0014297e-01
   5.5511022e-01   4.0103654e-01
   5.5711423e-01   4.0192610e-01
   5.5911824e-01   4.0281164e-01
   5.6112224e-01   4.0369316e-01
   5.6312625e-01   4.0457066e-01
   5.6513026e-01   4.0544415e-01
   5.6713427e-01   4.0631363e-01
   5.6913828e-01   4.0717909e-01
   5.7114228e-01   4.0804053e-01
   5.7314629e-01   4.0889796e-01
   5.7515030e-01   4.0975137e-01
   5.7715431e-01   4.1060076e-01
   5.7915832e-01   4.1144614e-01
   5.8116232e-01   4.1228750e-01
   5.8316633e-01   4.1312485e-01
   5.8517034e-01   4.1395818e-01
   5.8717435e-01   4.1478749e-01
   5.8917836e-01   4.1561279e-01
   5.9118236e-01   4.1643407e-01
   5.9318637e-01   4.1725134e-01
   5.9519038e-01   4.1806459e-01
   5.9719439e-01   4.1887382e-01
   5.9919840e-01   4.1967904e-01
   6.0120240e-01   4.2048024e-01
   6.0320641e-01   4.2127742e-01
   6.0521042e-01   4.2207059e-01
   6.0721443e-01   4.2285975e-01
   6.0921844e-01   4.2364488e-01
   6.1122244e-01   4.2442601e-01
   6.1322645e-01   4.2520311e-01
   6.1523046e-01   4.2597620e-01
   6.1723447e-01   4.2674527e-01
   6.1923848e-01   4.2751033e-01
   6.2124248e-01   4.2827137e-01
   6.2324649e-01   4.2902840e-01
   6.2525050e-01   4.2978141e-01
   6.2725451e-01   4.3053040e-01
   6.2925852e-01   4.3127538e-01
   6.3126253e-01   4.3201634e-01
   6.3326653e-01   4.3275328e-01
   6.3527054e-01   4.3348621e-01
   6.3727455e-01   4.3421512e-01
   6.3927856e-01   4.3494002e-01
   6.4128257e-01   4.3566090e-01
   6.4328657e-01   4.3637777e-01
   6.4529058e-01   4.3709061e-01
   6.4729459e-01   4.3779945e-01
   6.4929860e-01   4.3850426e-01
   6.5130261e-01   4.3920506e-01
   6.5330661e-01   4.3990185e-01
   6.5531062e-01   4.4059462e-01
   6.5731463e-01   4.4128337e-01
   6.5931864e-01   4.4196810e-01
   6.6132265e-01   4.4264882e-01
   6.6332665e-01   4.4332553e-01
   6.6533066e-01   4.4399822e-01
   6.6733467e-01   4.4466689e-01
   6.6933868e-01   4.4533154e-01
   6.7134269e-01   4.4599218e-01
   6.7334669e-01   4.4664881e-01
   6.7535070e-01   4.4730142e-01
   6.7735471e-01   4.4795001e-01
   6.7935872e-01   4.4859458e-01
   6.8136273e-01   4.4923514e-01
   6.8336673e-01   4.4987169e-01
   6.8537074e-01   4.5050421e-01
   6.8737475e-01   4.5113273e-01
   6.8937876e-01   4.5175722e-01
   6.9138277e-01   4.5237770e-01
   6.9338677e-01   4.5299416e-01
   6.9539078e-01   4.5360661e-01
   6.9739479e-01   4.5421504e-01
   6.9939880e-01   4.5481946e-01
   7.0140281e-01   4.5541986e-01
   7.0340681e-01   4.5601624e-01
   7.0541082e-01   4.5660861e-01
   7.0741483e-01   4.5719696e-01
   7.0941884e-01   4.5778129e-01
   7.1142285e-01   4.5836161e-01
   7.1342685e-01   4.5893792e-01
   7.1543086e-01   4.5951020e-01
   7.1743487e-01   4.6007847e-01
   7.1943888e-01   4.6064273e-01
   7.2144289e-01   4.6120297e-01
   7.2344689e-01   4.6175919e-01
   7.2545090e-01   4.6231140e-01
   7.2745491e-01   4.6285959e-01
   7.2945892e-01   4.6340376e-01
   7.3146293e-01   4.6394392e-01
   7.3346693e-01   4.6448006e-01
   7.3547094e-01   4.6501219e-01
   7.3747495e-01   4.6554030e-01
   7.3947896e-01   4.6606439e-01
   7.4148297e-01   4.6658447e-01
   7.4348697e-01   4.6710053e-01
   7.4549098e-01   4.6761258e-01
   7.4749499e-01   4.6812061e-01
   7.4949900e-01   4.6862462e-01
   7.5150301e-01   4.6912462e-01
   7.5350701e-01   4.6962060e-01
   7.5551102e-01   4.7011257e-01
   7.5751503e-01   4.7060052e-01
   7.5951904e-01   4.7108445e-01
   7.6152305e-01   4.7156437e-01
   7.6352705e-01   4.7204027e-01
   7.6553106e-01   4.7251216e-01
   7.6753507e-01   4.7298003e-01
   7.6953908e-01   4.7344388e-01
   7.7154309e-01   4.7390372e-01
   7.7354709e-01   4.7435954e-01
   7.7555110e-01   4.7481135e-01
   7.7755511e-01   4.7525914e-01
   7.7955912e-01   4.7570291e-01
   7.8156313e-01   4.7614267e-01
   7.8356713e-01   4.7657841e-01
   7.8557114e-01   4.7701013e-01
   7.8757515e-01   4.7743784e-01
   7.8957916e-01   4.7786153e-01
   7.9158317e-01   4.7828121e-01
   7.9358717e-01   4.7869687e-01
   7.9559118e-01   4.7910852e-01
   7.9759519e-01   4.7951615e-01
   7.9959920e-01   4.7991976e-01
   8.0160321e-01   4.8031936e-01
   8.0360721e-01   4.8071494e-01
   8.0561122e-01   4.8110650e-01
   8.0761523e-01   4.8149405e-01
   8.0961924e-01   4.8187758e-01
   8.1162325e-01   4.8225710e-01
   8.1362725e-01   4.8263260e-01
   8.1563126e-01   4.8300408e-01
   8.1763527e-01   4.8337155e-01
   8.1963928e-01   4.8373501e-01
   8.2164329e-01   4.8409444e-01
   8.2364729e-01   4.8444986e-01
   8.2565130e-01   4.8480127e-01
   8.2765531e-01   4.8514865e-01
   8.2965932e-01   4.8549203e-01
   8.3166333e-01   4.8583138e-01
   8.3366733e-01   4.8616672e-01
   8.3567134e-01   4.8649805e-01
   8.3767535e-01   4.8682535e-01
   8.3967936e-01   4.8714865e-01
   8.4168337e-01   4.8746792e-01
   8.4368737e-01   4.8778318e-01
   8.4569138e-01   4.8809443e-01
   8.4769539e-01   4.8840165e-01
   8.4969940e-01   4.8870486e-01
   8.5170341e-01   4.8900406e-01
   8.5370741e-01   4.8929924e-01
   8.5571142e-01   4.8959040e-01
   8.5771543e-01   4.8987755e-01
   8.5971944e-01   4.9016068e-01
   8.6172345e-01   4.9043980e-01
   8.6372745e-01   4.9071490e-01
   8.6573146e-01   4.9098598e-01
   8.6773547e-01   4.9125305e-01
   8.6973948e-01   4.9151610e-01
   8.7174349e-01   4.9177513e-01
   8.7374749e-01   4.9203015e-01
   8.7575150e-01   4.9228116e-01
   8.7775551e-01   4.9252814e-01
   8.7975952e-01   4.9277111e-01
   8.8176353e-01   4.9301007e-01
   8.8376754e-01   4.9324501e-01
   8.8577154e-01   4.9347593e-01
   8.8777555e-01   4.9370284e-01
   8.8977956e-01   4.9392573e-01
   8.9178357e-01   4.9414460e-01
   8.9378758e-01   4.9435946e-01
   8.9579158e-01   4.9457030e-01
   8.9779559e-01   4.9477713e-01
   8.9979960e-01   4.9497994e-01
   9.0180361e-01   4.9517873e-01
   9.0380762e-01   4.9537351e-01
   9.0581162e-01   4.9556427e-01
   9.0781563e-01   4.9575102e-01
   9.0981964e-01   4.9593375e-01
   9.1182365e-01   4.9611247e-01
   9.1382766e-01   4.9628716e-01
   9.1583166e-01   4.9645785e-01
   9.1783567e-01   4.9662451e-01
   9.1983968e-01   4.9678716e-01
   9.2184369e-01   4.9694580e-01
   9.2384770e-01   4.9710041e-01
   9.2585170e-01   4.9725102e-01
   9.2785571e-01   4.9739760e-01
   9.2985972e-01   4.9754017e-01
   9.3186373e-01   4.9767872e-01
   9.3386774e-01   4.9781326e-01
   9.3587174e-01   4.9794378e-01
   9.3787575e-01   4.9807029e-01
   9.3987976e-01   4.9819278e-01
   9.4188377e-01   4.9831125e-01
   9.4388778e-01   4.9842571e-01
   9.4589178e-01   4.9853615e-01
   9.4789579e-01   4.9864258e-01
   9.4989980e-01   4.9874498e-01
   9.5190381e-01   4.9884338e-01
   9.5390782e-01   4.9893776e-01
   9.5591182e-01   4.9902812e-01
   9.5791583e-01   4.9911446e-01
   9.5991984e-01   4.9919679e-01
   9.6192385e-01   4.9927510e-01
   9.6392786e-01   4.9934940e-01
   9.6593186e-01   4.9941968e-01
   9.6793587e-01   4.9948595e-01
   9.6993988e-01   4.9954819e-01
   9.7194389e-01   4.9960643e-01
   9.7394790e-01   4.9966064e-01
   9.7595190e-01   4.9971084e-01
   9.7795591e-01   4.9975703e-01
   9.7995992e-01   4.9979920e-01
   9.8196393e-01   4.9983735e-01
   9.8396794e-01   4.9987149e-01
   9.8597194e-01   4.9990161e-01
   9.8797595e-01   4.9992771e-01
   9.8997996e-01   4.9994980e-01
   9.9198397e-01   4.9996787e-01
   9.9398798e-01   4.9998193e-01
   9.9599198e-01   4.9999197e-01
   9.9799599e-01   4.9999799e-01
   1.0000000e+00   5.0000000e-01


==> data/Couette_Results_Varphi_00_matRatio_1_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.0040000e-03
   4.0080160e-03   7.9999679e-03
   6.0120240e-03   1.1987904e-02
   8.0160321e-03   1.5967807e-02
   1.0020040e-02   1.9939679e-02
   1.2024048e-02   2.3903518e-02
   1.4028056e-02   2.7859326e-02
   1.6032064e-02   3.1807101e-02
   1.8036072e-02   3.5746844e-02
   2.0040080e-02   3.9678556e-02
   2.2044088e-02   4.3602235e-02
   2.4048096e-02   4.7517881e-02
   2.6052104e-02   5.1425496e-02
   2.8056112e-02   5.5325079e-02
   3.0060120e-02   5.9216630e-02
   3.2064128e-02   6.3100148e-02
   3.4068136e-02   6.6975635e-02
   3.6072144e-02   7.0843089e-02
   3.8076152e-02   7.4702511e-02
   4.0080160e-02   7.8553901e-02
   4.2084168e-02   8.2397259e-02
   4.4088176e-02   8.6232585e-02
   4.6092184e-02   9.0059879e-02
   4.8096192e-02   9.3879141e-02
   5.0100200e-02   9.7690371e-02
   5.2104208e-02   1.0149357e-01
   5.4108216e-02   1.0528873e-01
   5.6112224e-02   1.0907587e-01
   5.8116232e-02   1.1285497e-01
   6.0120240e-02   1.1662604e-01
   6.2124248e-02   1.2038907e-01
   6.4128257e-02   1.2414408e-01
   6.6132265e-02   1.2789105e-01
   6.8136273e-02   1.3162999e-01
   7.0140281e-02   1.3536090e-01
   7.2144289e-02   1.3908378e-01
   7.4148297e-02   1.4279862e-01
   7.6152305e-02   1.4650544e-01
   7.8156313e-02   1.5020422e-01
   8.0160321e-02   1.5389496e-01
   8.2164329e-02   1.5757768e-01
   8.4168337e-02   1.6125236e-01
   8.6172345e-02   1.6491902e-01
   8.8176353e-02   1.6857764e-01
   9.0180361e-02   1.7222822e-01
   9.2184369e-02   1.7587078e-01
   9.4188377e-02   1.7950530e-01
   9.6192385e-02   1.8313179e-01
   9.8196393e-02   1.8675025e-01
   1.0020040e-01   1.9036068e-01
   1.0220441e-01   1.9396308e-01
   1.0420842e-01   1.9755744e-01
   1.0621242e-01   2.0114377e-01
   1.0821643e-01   2.0472207e-01
   1.1022044e-01   2.0829234e-01
   1.1222445e-01   2.1185457e-01
   1.1422846e-01   2.1540877e-01
   1.1623246e-01   2.1895494e-01
   1.1823647e-01   2.2249308e-01
   1.2024048e-01   2.2602319e-01
   1.2224449e-01   2.2954526e-01
   1.2424850e-01   2.3305930e-01
   1.2625251e-01   2.3656531e-01
   1.2825651e-01   2.4006329e-01
   1.3026052e-01   2.4355324e-01
   1.3226453e-01   2.4703515e-01
   1.3426854e-01   2.5050903e-01
   1.3627255e-01   2.5397488e-01
   1.3827655e-01   2.5743270e-01
   1.4028056e-01   2.6088249e-01
   1.4228457e-01   2.6432424e-01
   1.4428858e-01   2.6775796e-01
   1.4629259e-01   2.7118365e-01
   1.4829659e-01   2.7460131e-01
   1.5030060e-01   2.7801093e-01
   1.5230461e-01   2.8141252e-01
   1.5430862e-01   2.8480609e-01
   1.5631263e-01   2.8819161e-01
   1.5831663e-01   2.9156911e-01
   1.6032064e-01   2.9493857e-01
   1.6232465e-01   2.9830001e-01
   1.6432866e-01   3.0165341e-01
   1.6633267e-01   3.0499878e-01
   1.6833667e-01   3.0833611e-01
   1.7034068e-01   3.1166541e-01
   1.7234469e-01   3.1498669e-01
   1.7434870e-01   3.1829993e-01
   1.7635271e-01   3.2160513e-01
   1.7835671e-01   3.2490231e-01
   1.8036072e-01   3.2819145e-01
   1.8236473e-01   3.3147256e-01
   1.8436874e-01   3.3474564e-01
   1.8637275e-01   3.3801069e-01
   1.8837675e-01   3.4126771e-01
   1.9038076e-01   3.4451669e-01
   1.9238477e-01   3.4775764e-01
   1.9438878e-01   3.5099056e-01
   1.9639279e-01   3.5421544e-01
   1.9839679e-01   3.5743230e-01
   2.0040080e-01   3.6064112e-01
   2.0240481e-01   3.6384191e-01
   2.0440882e-01   3.6703467e-01
   2.0641283e-01   3.7021940e-01
   2.0841683e-01   3.7339609e-01
   2.1042084e-01   3.7656475e-01
   2.1242485e-01   3.7972538e-01
   2.1442886e-01   3.8287798e-01
   2.1643287e-01   3.8602255e-01
   2.1843687e-01   3.8915908e-01
   2.2044088e-01   3.9228758e-01
   2.2244489e-01   3.9540805e-01
   2.2444890e-01   3.9852049e-01
   2.2645291e-01   4.0162489e-01
   2.2845691e-01   4.0472127e-01
   2.3046092e-01   4.0780961e-01
   2.3246493e-01   4.1088992e-01
   2.3446894e-01   4.1396219e-01
   2.3647295e-01   4.1702644e-01
   2.3847695e-01   4.2008265e-01
   2.4048096e-01   4.2313083e-01
   2.4248497e-01   4.2617098e-01
   2.4448898e-01   4.2920310e-01
   2.4649299e-01   4.3222718e-01
   2.4849699e-01   4.3524323e-01
   2.5050100e-01   4.3825125e-01
   2.5250501e-01   4.4125124e-01
   2.5450902e-01   4.4424320e-01
   2.5651303e-01   4.4722712e-01
   2.5851703e-01   4.5020301e-01
   2.6052104e-01   4.5317087e-01
   2.6252505e-01   4.5613070e-01
   2.6452906e-01   4.5908249e-01
   2.6653307e-01   4.6202626e-01
   2.6853707e-01   4.6496199e-01
   2.7054108e-01   4.6788969e-01
   2.7254509e-01   4.7080935e-01
   2.7454910e-01   4.7372099e-01
   2.7655311e-01   4.7662459e-01
   2.7855711e-01   4.7952016e-01
   2.8056112e-01   4.8240770e-01
   2.8256513e-01   4.8528721e-01
   2.8456914e-01   4.8815868e-01
   2.8657315e-01   4.9102212e-01
   2.8857715e-01   4.9387753e-01
   2.9058116e-01   4.9672491e-01
   2.9258517e-01   4.9956426e-01
   2.9458918e-01   5.0239557e-01
   2.9659319e-01   5.0521885e-01
   2.9859719e-01   5.0803410e-01
   3.0060120e-01   5.1084132e-01
   3.0260521e-01   5.1364051e-01
   3.0460922e-01   5.1643166e-01
   3.0661323e-01   5.1921478e-01
   3.0861723e-01   5.2198987e-01
   3.1062124e-01   5.2475693e-01
   3.1262525e-01   5.2751595e-01
   3.1462926e-01   5.3026695e-01
   3.1663327e-01   5.3300991e-01
   3.1863727e-01   5.3574484e-01
   3.2064128e-01   5.3847173e-01
   3.2264529e-01   5.4119060e-01
   3.2464930e-01   5.4390143e-01
   3.2665331e-01   5.4660423e-01
   3.2865731e-01   5.4929900e-01
   3.3066132e-01   5.5198573e-01
   3.3266533e-01   5.5466444e-01
   3.3466934e-01   5.5733511e-01
   3.3667335e-01   5.5999775e-01
   3.3867735e-01   5.6265236e-01
   3.4068136e-01   5.6529893e-01
   3.4268537e-01   5.6793748e-01
   3.4468938e-01   5.7056799e-01
   3.4669339e-01   5.7319047e-01
   3.4869739e-01   5.7580492e-01
   3.5070140e-01   5.7841133e-01
   3.5270541e-01   5.8100971e-01
   3.5470942e-01   5.8360007e-01
   3.5671343e-01   5.8618238e-01
   3.5871743e-01   5.8875667e-01
   3.6072144e-01   5.9132293e-01
   3.6272545e-01   5.9388115e-01
   3.6472946e-01   5.9643134e-01
   3.6673347e-01   5.9897350e-01
   3.6873747e-01   6.0150762e-01
   3.7074148e-01   6.0403372e-01
   3.7274549e-01   6.0655178e-01
   3.7474950e-01   6.0906181e-01
   3.7675351e-01   6.1156381e-01
   3.7875752e-01   6.1405777e-01
   3.8076152e-01   6.1654371e-01
   3.8276553e-01   6.1902161e-01
   3.8476954e-01   6.2149148e-01
   3.8677355e-01   6.2395332e-01
   3.8877756e-01   6.2640712e-01
   3.9078156e-01   6.2885290e-01
   3.9278557e-01   6.3129064e-01
   3.9478958e-01   6.3372035e-01
   3.9679359e-01   6.3614202e-01
   3.9879760e-01   6.3855567e-01
   4.0080160e-01   6.4096128e-01
   4.0280561e-01   6.4335886e-01
   4.0480962e-01   6.4574841e-01
   4.0681363e-01   6.4812993e-01
   4.0881764e-01   6.5050341e-01
   4.1082164e-01   6.5286886e-01
   4.1282565e-01   6.5522628e-01
   4.1482966e-01   6.5757567e-01
   4.1683367e-01   6.5991703e-01
   4.1883768e-01   6.6225035e-01
   4.2084168e-01   6.6457564e-01
   4.2284569e-01   6.6689290e-01
   4.2484970e-01   6.6920213e-01
   4.2685371e-01   6.7150333e-01
   4.2885772e-01   6.7379649e-01
   4.3086172e-01   6.7608162e-01
   4.3286573e-01   6.7835872e-01
   4.3486974e-01   6.8062779e-01
   4.3687375e-01   6.8288882e-01
   4.3887776e-01   6.8514183e-01
   4.4088176e-01   6.8738680e-01
   4.4288577e-01   6.8962374e-01
   4.4488978e-01   6.9185264e-01
   4.4689379e-01   6.9407352e-01
   4.4889780e-01   6.9628636e-01
   4.5090180e-01   6.9849117e-01
   4.5290581e-01   7.0068795e-01
   4.5490982e-01   7.0287670e-01
   4.5691383e-01   7.0505741e-01
   4.5891784e-01   7.0723009e-01
   4.6092184e-01   7.0939474e-01
   4.6292585e-01   7.1155136e-01
   4.6492986e-01   7.1369994e-01
   4.6693387e-01   7.1584050e-01
   4.6893788e-01   7.1797302e-01
   4.7094188e-01   7.2009751e-01
   4.7294589e-01   7.2221397e-01
   4.7494990e-01   7.2432239e-01
   4.7695391e-01   7.2642279e-01
   4.7895792e-01   7.2851515e-01
   4.8096192e-01   7.3059948e-01
   4.8296593e-01   7.3267577e-01
   4.8496994e-01   7.3474404e-01
   4.8697395e-01   7.3680427e-01
   4.8897796e-01   7.3885647e-01
   4.9098196e-01   7.4090064e-01
   4.9298597e-01   7.4293678e-01
   4.9498998e-01   7.4496488e-01
   4.9699399e-01   7.4698495e-01
   4.9899800e-01   7.4899699e-01
   5.0100200e-01   7.5100100e-01
   5.0300601e-01   7.5299698e-01
   5.0501002e-01   7.5498492e-01
   5.0701403e-01   7.5696483e-01
   5.0901804e-01   7.5893671e-01
   5.1102204e-01   7.6090056e-01
   5.1302605e-01   7.6285637e-01
   5.1503006e-01   7.6480416e-01
   5.1703407e-01   7.6674391e-01
   5.1903808e-01   7.6867563e-01
   5.2104208e-01   7.7059931e-01
   5.2304609e-01   7.7251497e-01
   5.2505010e-01   7.7442259e-01
   5.2705411e-01   7.7632218e-01
   5.2905812e-01   7.7821374e-01
   5.3106212e-01   7.8009727e-01
   5.3306613e-01   7.8197276e-01
   5.3507014e-01   7.8384023e-01
   5.3707415e-01   7.8569966e-01
   5.3907816e-01   7.8755105e-01
   5.4108216e-01   7.8939442e-01
   5.4308617e-01   7.9122975e-01
   5.4509018e-01   7.9305706e-01
   5.4709419e-01   7.9487633e-01
   5.4909820e-01   7.9668756e-01
   5.5110220e-01   7.9849077e-01
   5.5310621e-01   8.0028594e-01
   5.5511022e-01   8.0207308e-01
   5.5711423e-01   8.0385219e-01
   5.5911824e-01   8.0562327e-01
   5.6112224e-01   8.0738632e-01
   5.6312625e-01   8.0914133e-01
   5.6513026e-01   8.1088831e-01
   5.6713427e-01   8.1262726e-01
   5.6913828e-01   8.1435818e-01
   5.7114228e-01   8.1608106e-01
   5.7314629e-01   8.1779591e-01
   5.7515030e-01   8.1950273e-01
   5.7715431e-01   8.2120152e-01
   5.7915832e-01   8.2289228e-01
   5.8116232e-01   8.2457500e-01
   5.8316633e-01   8.2624969e-01
   5.8517034e-01   8.2791635e-01
   5.8717435e-01   8.2957498e-01
   5.8917836e-01   8.3122558e-01
   5.9118236e-01   8.3286814e-01
   5.9318637e-01   8.3450267e-01
   5.9519038e-01   8.3612917e-01
   5.9719439e-01   8.3774764e-01
   5.9919840e-01   8.3935807e-01
   6.0120240e-01   8.4096048e-01
   6.0320641e-01   8.4255485e-01
   6.0521042e-01   8.4414119e-01
   6.0721443e-01   8.4571950e-01
   6.0921844e-01   8.4728977e-01
   6.1122244e-01   8.4885201e-01
   6.1322645e-01   8.5040622e-01
   6.1523046e-01   8.5195240e-01
   6.1723447e-01   8.5349055e-01
   6.1923848e-01   8.5502066e-01
   6.2124248e-01   8.5654274e-01
   6.2324649e-01   8.5805679e-01
   6.2525050e-01   8.5956281e-01
   6.2725451e-01   8.6106080e-01
   6.2925852e-01   8.6255075e-01
   6.3126253e-01   8.6403267e-01
   6.3326653e-01   8.6550656e-01
   6.3527054e-01   8.6697242e-01
   6.3727455e-01   8.6843025e-01
   6.3927856e-01   8.6988004e-01
   6.4128257e-01   8.7132180e-01
   6.4328657e-01   8.7275553e-01
   6.4529058e-01   8.7418123e-01
   6.4729459e-01   8.7559889e-01
   6.4929860e-01   8.7700853e-01
   6.5130261e-01   8.7841013e-01
   6.5330661e-01   8.7980370e-01
   6.5531062e-01   8.8118923e-01
   6.5731463e-01   8.8256674e-01
   6.5931864e-01   8.8393621e-01
   6.6132265e-01   8.8529765e-01
   6.6332665e-01   8.8665106e-01
   6.6533066e-01   8.8799643e-01
   6.6733467e-01   8.8933378e-01
   6.6933868e-01   8.9066309e-01
   6.7134269e-01   8.9198437e-01
   6.7334669e-01   8.9329762e-01
   6.7535070e-01   8.9460283e-01
   6.7735471e-01   8.9590002e-01
   6.7935872e-01   8.9718917e-01
   6.8136273e-01   8.9847029e-01
   6.8336673e-01   8.9974337e-01
   6.8537074e-01   9.0100843e-01
   6.8737475e-01   9.0226545e-01
   6.8937876e-01   9.0351444e-01
   6.9138277e-01   9.0475540e-01
   6.9338677e-01   9.0598833e-01
   6.9539078e-01   9.0721322e-01
   6.9739479e-01   9.0843009e-01
   6.9939880e-01   9.0963892e-01
   7.0140281e-01   9.1083972e-01
   7.0340681e-01   9.1203248e-01
   7.0541082e-01   9.1321722e-01
   7.0741483e-01   9.1439392e-01
   7.0941884e-01   9.1556259e-01
   7.1142285e-01   9.1672323e-01
   7.1342685e-01   9.1787583e-01
   7.1543086e-01   9.1902041e-01
   7.1743487e-01   9.2015695e-01
   7.1943888e-01   9.2128546e-01
   7.2144289e-01   9.2240593e-01
   7.2344689e-01   9.2351838e-01
   7.2545090e-01   9.2462279e-01
   7.2745491e-01   9.2571917e-01
   7.2945892e-01   9.2680752e-01
   7.3146293e-01   9.2788784e-01
   7.3346693e-01   9.2896012e-01
   7.3547094e-01   9.3002438e-01
   7.3747495e-01   9.3108060e-01
   7.3947896e-01   9.3212879e-01
   7.4148297e-01   9.3316894e-01
   7.4348697e-01   9.3420107e-01
   7.4549098e-01   9.3522516e-01
   7.4749499e-01   9.3624122e-01
   7.4949900e-01   9.3724925e-01
   7.5150301e-01   9.3824924e-01
   7.5350701e-01   9.3924121e-01
   7.5551102e-01   9.4022514e-01
   7.5751503e-01   9.4120104e-01
   7.5951904e-01   9.4216891e-01
   7.6152305e-01   9.4312874e-01
   7.6352705e-01   9.4408055e-01
   7.6553106e-01   9.4502432e-01
   7.6753507e-01   9.4596006e-01
   7.6953908e-01   9.4688776e-01
   7.7154309e-01   9.4780744e-01
   7.7354709e-01   9.4871908e-01
   7.7555110e-01   9.4962269e-01
   7.7755511e-01   9.5051827e-01
   7.7955912e-01   9.5140582e-01
   7.8156313e-01   9.5228533e-01
   7.8356713e-01   9.5315681e-01
   7.8557114e-01   9.5402026e-01
   7.8757515e-01   9.5487568e-01
   7.8957916e-01   9.5572307e-01
   7.9158317e-01   9.5656242e-01
   7.9358717e-01   9.5739375e-01
   7.9559118e-01   9.5821704e-01
   7.9759519e-01   9.5903229e-01
   7.9959920e-01   9.5983952e-01
   8.0160321e-01   9.6063871e-01
   8.0360721e-01   9.6142987e-01
   8.0561122e-01   9.6221300e-01
   8.0761523e-01   9.6298810e-01
   8.0961924e-01   9.6375517e-01
   8.1162325e-01   9.6451420e-01
   8.1362725e-01   9.6526520e-01
   8.1563126e-01   9.6600817e-01
   8.1763527e-01   9.6674311e-01
   8.1963928e-01   9.6747001e-01
   8.2164329e-01   9.6818888e-01
   8.2364729e-01   9.6889972e-01
   8.2565130e-01   9.6960253e-01
   8.2765531e-01   9.7029731e-01
   8.2965932e-01   9.7098405e-01
   8.3166333e-01   9.7166276e-01
   8.3366733e-01   9.7233344e-01
   8.3567134e-01   9.7299609e-01
   8.3767535e-01   9.7365071e-01
   8.3967936e-01   9.7429729e-01
   8.4168337e-01   9.7493584e-01
   8.4368737e-01   9.7556636e-01
   8.4569138e-01   9.7618885e-01
   8.4769539e-01   9.7680331e-01
   8.4969940e-01   9.7740973e-01
   8.5170341e-01   9.7800812e-01
   8.5370741e-01   9.7859848e-01
   8.5571142e-01   9.7918081e-01
   8.5771543e-01   9.7975510e-01
   8.5971944e-01   9.8032136e-01
   8.6172345e-01   9.8087959e-01
   8.6372745e-01   9.8142979e-01
   8.6573146e-01   9.8197196e-01
   8.6773547e-01   9.8250609e-01
   8.6973948e-01   9.8303220e-01
   8.7174349e-01   9.8355027e-01
   8.7374749e-01   9.8406030e-01
   8.7575150e-01   9.8456231e-01
   8.7775551e-01   9.8505628e-01
   8.7975952e-01   9.8554223e-01
   8.8176353e-01   9.8602014e-01
   8.8376754e-01   9.8649001e-01
   8.8577154e-01   9.8695186e-01
   8.8777555e-01   9.8740567e-01
   8.8977956e-01   9.8785145e-01
   8.9178357e-01   9.8828920e-01
   8.9378758e-01   9.8871892e-01
   8.9579158e-01   9.8914061e-01
   8.9779559e-01   9.8955426e-01
   8.9979960e-01   9.8995988e-01
   9.0180361e-01   9.9035747e-01
   9.0380762e-01   9.9074703e-01
   9.0581162e-01   9.9112855e-01
   9.0781563e-01   9.9150204e-01
   9.0981964e-01   9.9186750e-01
   9.1182365e-01   9.9222493e-01
   9.1382766e-01   9.9257433e-01
   9.1583166e-01   9.9291569e-01
   9.1783567e-01   9.9324902e-01
   9.1983968e-01   9.9357432e-01
   9.2184369e-01   9.9389159e-01
   9.2384770e-01   9.9420083e-01
   9.2585170e-01   9.9450203e-01
   9.2785571e-01   9.9479520e-01
   9.2985972e-01   9.9508034e-01
   9.3186373e-01   9.9535745e-01
   9.3386774e-01   9.9562652e-01
   9.3587174e-01   9.9588757e-01
   9.3787575e-01   9.9614058e-01
   9.3987976e-01   9.9638556e-01
   9.4188377e-01   9.9662250e-01
   9.4388778e-01   9.9685142e-01
   9.4589178e-01   9.9707230e-01
   9.4789579e-01   9.9728515e-01
   9.4989980e-01   9.9748997e-01
   9.5190381e-01   9.9768676e-01
   9.5390782e-01   9.9787551e-01
   9.5591182e-01   9.9805623e-01
   9.5791583e-01   9.9822892e-01
   9.5991984e-01   9.9839358e-01
   9.6192385e-01   9.9855021e-01
   9.6392786e-01   9.9869880e-01
   9.6593186e-01   9.9883936e-01
   9.6793587e-01   9.9897189e-01
   9.6993988e-01   9.9909639e-01
   9.7194389e-01   9.9921285e-01
   9.7394790e-01   9.9932129e-01
   9.7595190e-01   9.9942169e-01
   9.7795591e-01   9.9951406e-01
   9.7995992e-01   9.9959840e-01
   9.8196393e-01   9.9967470e-01
   9.8396794e-01   9.9974297e-01
   9.8597194e-01   9.9980321e-01
   9.8797595e-01   9.9985542e-01
   9.8997996e-01   9.9989960e-01
   9.9198397e-01   9.9993574e-01
   9.9398798e-01   9.9996386e-01
   9.9599198e-01   9.9998394e-01
   9.9799599e-01   9.9999598e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   6.9213107e-35
   4.8979591e-01   1.7533486e-32
   4.9081631e-01   3.7275486e-30
   4.9183672e-01   6.0777250e-28
   4.9285713e-01   6.1114596e-26
   4.9387754e-01   1.1877660e-22
   4.9489795e-01   1.9723564e-19
   4.9591835e-01   4.6929793e-16
   4.9693876e-01   1.2360506e-12
   4.9795917e-01   1.1975308e-08
   4.9897958e-01   1.5963980e-05
   4.9999999e-01   2.7307797e-02
   5.0102039e-01   9.7995837e-01
   5.0204080e-01   9.9999149e-01
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_pressure_FreSCo.dat <==
   2.4373350e-03   4.0000000e-02
   7.5557384e-03   3.9794339e-02
   1.3163558e-02   3.9569014e-02
   1.9262189e-02   3.9323967e-02
   2.5847735e-02   3.9059356e-02
   3.2910864e-02   3.8775556e-02
   4.0437094e-02   3.8473148e-02
   4.8407098e-02   3.8152908e-02
   5.6797117e-02   3.7815792e-02
   6.5579447e-02   3.7462913e-02
   7.4722998e-02   3.7095520e-02
   8.4193893e-02   3.6714973e-02
   9.3956090e-02   3.6322722e-02
   1.0397200e-01   3.5920277e-02
   1.1420311e-01   3.5509184e-02
   1.2461054e-01   3.5091007e-02
   1.3515560e-01   3.4667300e-02
   1.4580029e-01   3.4239590e-02
   1.5650769e-01   3.3809359e-02
   1.6724237e-01   3.3378033e-02
   1.7797066e-01   3.2946963e-02
   1.8866095e-01   3.2517420e-02
   1.9928379e-01   3.2090588e-02
   2.0981209e-01   3.1667553e-02
   2.2022116e-01   3.1249309e-02
   2.3048875e-01   3.0836751e-02
   2.4059501e-01   3.0430674e-02
   2.5052248e-01   3.0031781e-02
   2.6025597e-01   2.9640682e-02
   2.6978249e-01   2.9257899e-02
   2.7909113e-01   2.8883870e-02
   2.8817289e-01   2.8518957e-02
   2.9702058e-01   2.8163450e-02
   3.0562865e-01   2.7817570e-02
   3.1399303e-01   2.7481481e-02
   3.2211102e-01   2.7155292e-02
   3.2998109e-01   2.6839065e-02
   3.3760280e-01   2.6532817e-02
   3.4497662e-01   2.6236528e-02
   3.5210383e-01   2.5950149e-02
   3.5898638e-01   2.5673600e-02
   3.6562683e-01   2.5406778e-02
   3.7202819e-01   2.5149563e-02
   3.7819389e-01   2.4901817e-02
   3.8412763e-01   2.4663391e-02
   3.8983341e-01   2.4434124e-02
   3.9531537e-01   2.4213851e-02
   4.0057778e-01   2.4002399e-02
   4.0562503e-01   2.3799593e-02
   4.1046151e-01   2.3605256e-02
   4.1509165e-01   2.3419209e-02
   4.1951988e-01   2.3241275e-02
   4.2375059e-01   2.3071278e-02
   4.2778814e-01   2.2909043e-02
   4.3163684e-01   2.2754396e-02
   4.3530095e-01   2.2607165e-02
   4.3878469e-01   2.2467183e-02
   4.4209224e-01   2.2334280e-02
   4.4522775e-01   2.2208290e-02
   4.4819533e-01   2.2089047e-02
   4.5099911e-01   2.1976387e-02
   4.5364320e-01   2.1870143e-02
   4.5613173e-01   2.1770149e-02
   4.5846890e-01   2.1676238e-02
   4.6065893e-01   2.1588240e-02
   4.6270611e-01   2.1505981e-02
   4.6461483e-01   2.1429285e-02
   4.6638958e-01   2.1357974e-02
   4.6803493e-01   2.1291861e-02
   4.6955560e-01   2.1230759e-02
   4.7095640e-01   2.1174473e-02
   4.7224229e-01   2.1122804e-02
   4.7341836e-01   2.1075548e-02
   4.7448979e-01   2.1032498e-02
   4.7551020e-01   2.0991497e-02
   4.7653061e-01   2.0950496e-02
   4.7755101e-01   2.0909495e-02
   4.7857142e-01   2.0868495e-02
   4.7959183e-01   2.0827494e-02
   4.8061224e-01   2.0786493e-02
   4.8163264e-01   2.0745493e-02
   4.8265305e-01   2.0704492e-02
   4.8367346e-01   2.0663491e-02
   4.8469387e-01   2.0622491e-02
   4.8571428e-01   2.0581490e-02
   4.8673468e-01   2.0540489e-02
   4.8775509e-01   2.0499489e-02
   4.8877550e-01   2.0458488e-02
   4.8979591e-01   2.0417487e-02
   4.9081631e-01   2.0376487e-02
   4.9183672e-01   2.0335486e-02
   4.9285713e-01   2.0294485e-02
   4.9387754e-01   2.0253485e-02
   4.9489795e-01   2.0212484e-02
   4.9591835e-01   2.0171483e-02
   4.9693876e-01   2.0130483e-02
   4.9795917e-01   2.0089482e-02
   4.9897958e-01   2.0048481e-02
   4.9999999e-01   2.0007480e-02
   5.0102039e-01   1.9966480e-02
   5.0204080e-01   1.9925479e-02
   5.0306121e-01   1.9884478e-02
   5.0408162e-01   1.9843477e-02
   5.0510202e-01   1.9802477e-02
   5.0612243e-01   1.9761476e-02
   5.0714284e-01   1.9720475e-02
   5.0816325e-01   1.9679474e-02
   5.0918366e-01   1.9638473e-02
   5.1020406e-01   1.9597472e-02
   5.1122447e-01   1.9556472e-02
   5.1224488e-01   1.9515471e-02
   5.1326529e-01   1.9474470e-02
   5.1428569e-01   1.9433469e-02
   5.1530610e-01   1.9392468e-02
   5.1632651e-01   1.9351467e-02
   5.1734692e-01   1.9310466e-02
   5.1836733e-01   1.9269465e-02
   5.1938773e-01   1.9228464e-02
   5.2040814e-01   1.9187463e-02
   5.2142855e-01   1.9146462e-02
   5.2244896e-01   1.9105461e-02
   5.2346936e-01   1.9064460e-02
   5.2448977e-01   1.9023459e-02
   5.2551018e-01   1.8982457e-02
   5.2658161e-01   1.8939406e-02
   5.2775816e-01   1.8892131e-02
   5.2904612e-01   1.8840378e-02
   5.3045193e-01   1.8783891e-02
   5.3198198e-01   1.8722411e-02
   5.3364270e-01   1.8655680e-02
   5.3544056e-01   1.8583438e-02
   5.3738202e-01   1.8505427e-02
   5.3947351e-01   1.8421386e-02
   5.4172149e-01   1.8331058e-02
   5.4413234e-01   1.8234185e-02
   5.4671244e-01   1.8130512e-02
   5.4946809e-01   1.8019784e-02
   5.5240554e-01   1.7901751e-02
   5.5553097e-01   1.7776165e-02
   5.5885044e-01   1.7642781e-02
   5.6236994e-01   1.7501360e-02
   5.6609531e-01   1.7351667e-02
   5.7003225e-01   1.7193472e-02
   5.7418631e-01   1.7026554e-02
   5.7856282e-01   1.6850696e-02
   5.8316692e-01   1.6665695e-02
   5.8800348e-01   1.6471352e-02
   5.9307708e-01   1.6267485e-02
   5.9839198e-01   1.6053922e-02
   6.0395208e-01   1.5830508e-02
   6.0976083e-01   1.5597102e-02
   6.1582122e-01   1.5353585e-02
   6.2213572e-01   1.5099858e-02
   6.2870616e-01   1.4835847e-02
   6.3553376e-01   1.4561504e-02
   6.4261895e-01   1.4276810e-02
   6.4996138e-01   1.3981781e-02
   6.5755977e-01   1.3676467e-02
   6.6541190e-01   1.3360958e-02
   6.7351445e-01   1.3035387e-02
   6.8186295e-01   1.2699934e-02
   6.9045169e-01   1.2354828e-02
   6.9927363e-01   1.2000352e-02
   7.0832033e-01   1.1636845e-02
   7.1758182e-01   1.1264707e-02
   7.2704660e-01   1.0884402e-02
   7.3670151e-01   1.0496457e-02
   7.4653173e-01   1.0101468e-02
   7.5652070e-01   9.7001008e-03
   7.6665012e-01   9.2930903e-03
   7.7689995e-01   8.8812421e-03
   7.8724839e-01   8.4654313e-03
   7.9767200e-01   8.0466008e-03
   8.0814569e-01   7.6257583e-03
   8.1864287e-01   7.2039721e-03
   8.2913557e-01   6.7823663e-03
   8.3959460e-01   6.3621137e-03
   8.4998976e-01   5.9444278e-03
   8.6029005e-01   5.5305537e-03
   8.7046398e-01   5.1217574e-03
   8.8047982e-01   4.7193136e-03
   8.9030595e-01   4.3244927e-03
   8.9991120e-01   3.9385472e-03
   9.0926522e-01   3.5626964e-03
   9.1833887e-01   3.1981114e-03
   9.2710458e-01   2.8458996e-03
   9.3553675e-01   2.5070894e-03
   9.4361215e-01   2.1826152e-03
   9.5131019e-01   1.8733034e-03
   9.5861330e-01   1.5798601e-03
   9.6550719e-01   1.3028597e-03
   9.7198105e-01   1.0427362e-03
   9.7802775e-01   7.9977637e-04
   9.8364391e-01   5.7411616e-04
   9.8882992e-01   3.6573937e-04
   9.9359015e-01   1.7447107e-04
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_pressure_analytic.dat <==
   0.0000000e+00   4.0000000e-02
   2.0040080e-03   3.9919840e-02
   4.0080160e-03   3.9839679e-02
   6.0120240e-03   3.9759519e-02
   8.0160321e-03   3.9679359e-02
   1.0020040e-02   3.9599198e-02
   1.2024048e-02   3.9519038e-02
   1.4028056e-02   3.9438878e-02
   1.6032064e-02   3.9358717e-02
   1.8036072e-02   3.9278557e-02
   2.0040080e-02   3.9198397e-02
   2.2044088e-02   3.9118236e-02
   2.4048096e-02   3.9038076e-02
   2.6052104e-02   3.8957916e-02
   2.8056112e-02   3.8877756e-02
   3.0060120e-02   3.8797595e-02
   3.2064128e-02   3.8717435e-02
   3.4068136e-02   3.8637275e-02
   3.6072144e-02   3.8557114e-02
   3.8076152e-02   3.8476954e-02
   4.0080160e-02   3.8396794e-02
   4.2084168e-02   3.8316633e-02
   4.4088176e-02   3.8236473e-02
   4.6092184e-02   3.8156313e-02
   4.8096192e-02   3.8076152e-02
   5.0100200e-02   3.7995992e-02
   5.2104208e-02   3.7915832e-02
   5.4108216e-02   3.7835671e-02
   5.6112224e-02   3.7755511e-02
   5.8116232e-02   3.7675351e-02
   6.0120240e-02   3.7595190e-02
   6.2124248e-02   3.7515030e-02
   6.4128257e-02   3.7434870e-02
   6.6132265e-02   3.7354709e-02
   6.8136273e-02   3.7274549e-02
   7.0140281e-02   3.7194389e-02
   7.2144289e-02   3.7114228e-02
   7.4148297e-02   3.7034068e-02
   7.6152305e-02   3.6953908e-02
   7.8156313e-02   3.6873747e-02
   8.0160321e-02   3.6793587e-02
   8.2164329e-02   3.6713427e-02
   8.4168337e-02   3.6633267e-02
   8.6172345e-02   3.6553106e-02
   8.8176353e-02   3.6472946e-02
   9.0180361e-02   3.6392786e-02
   9.2184369e-02   3.6312625e-02
   9.4188377e-02   3.6232465e-02
   9.6192385e-02   3.6152305e-02
   9.8196393e-02   3.6072144e-02
   1.0020040e-01   3.5991984e-02
   1.0220441e-01   3.5911824e-02
   1.0420842e-01   3.5831663e-02
   1.0621242e-01   3.5751503e-02
   1.0821643e-01   3.5671343e-02
   1.1022044e-01   3.5591182e-02
   1.1222445e-01   3.5511022e-02
   1.1422846e-01   3.5430862e-02
   1.1623246e-01   3.5350701e-02
   1.1823647e-01   3.5270541e-02
   1.2024048e-01   3.5190381e-02
   1.2224449e-01   3.5110220e-02
   1.2424850e-01   3.5030060e-02
   1.2625251e-01   3.4949900e-02
   1.2825651e-01   3.4869739e-02
   1.3026052e-01   3.4789579e-02
   1.3226453e-01   3.4709419e-02
   1.3426854e-01   3.4629259e-02
   1.3627255e-01   3.4549098e-02
   1.3827655e-01   3.4468938e-02
   1.4028056e-01   3.4388778e-02
   1.4228457e-01   3.4308617e-02
   1.4428858e-01   3.4228457e-02
   1.4629259e-01   3.4148297e-02
   1.4829659e-01   3.4068136e-02
   1.5030060e-01   3.3987976e-02
   1.5230461e-01   3.3907816e-02
   1.5430862e-01   3.3827655e-02
   1.5631263e-01   3.3747495e-02
   1.5831663e-01   3.3667335e-02
   1.6032064e-01   3.3587174e-02
   1.6232465e-01   3.3507014e-02
   1.6432866e-01   3.3426854e-02
   1.6633267e-01   3.3346693e-02
   1.6833667e-01   3.3266533e-02
   1.7034068e-01   3.3186373e-02
   1.7234469e-01   3.3106212e-02
   1.7434870e-01   3.3026052e-02
   1.7635271e-01   3.2945892e-02
   1.7835671e-01   3.2865731e-02
   1.8036072e-01   3.2785571e-02
   1.8236473e-01   3.2705411e-02
   1.8436874e-01   3.2625251e-02
   1.8637275e-01   3.2545090e-02
   1.8837675e-01   3.2464930e-02
   1.9038076e-01   3.2384770e-02
   1.9238477e-01   3.2304609e-02
   1.9438878e-01   3.2224449e-02
   1.9639279e-01   3.2144289e-02
   1.9839679e-01   3.2064128e-02
   2.0040080e-01   3.1983968e-02
   2.0240481e-01   3.1903808e-02
   2.0440882e-01   3.1823647e-02
   2.0641283e-01   3.1743487e-02
   2.0841683e-01   3.1663327e-02
   2.1042084e-01   3.1583166e-02
   2.1242485e-01   3.1503006e-02
   2.1442886e-01   3.1422846e-02
   2.1643287e-01   3.1342685e-02
   2.1843687e-01   3.1262525e-02
   2.2044088e-01   3.1182365e-02
   2.2244489e-01   3.1102204e-02
   2.2444890e-01   3.1022044e-02
   2.2645291e-01   3.0941884e-02
   2.2845691e-01   3.0861723e-02
   2.3046092e-01   3.0781563e-02
   2.3246493e-01   3.0701403e-02
   2.3446894e-01   3.0621242e-02
   2.3647295e-01   3.0541082e-02
   2.3847695e-01   3.0460922e-02
   2.4048096e-01   3.0380762e-02
   2.4248497e-01   3.0300601e-02
   2.4448898e-01   3.0220441e-02
   2.4649299e-01   3.0140281e-02
   2.4849699e-01   3.0060120e-02
   2.5050100e-01   2.9979960e-02
   2.5250501e-01   2.9899800e-02
   2.5450902e-01   2.9819639e-02
   2.5651303e-01   2.9739479e-02
   2.5851703e-01   2.9659319e-02
   2.6052104e-01   2.9579158e-02
   2.6252505e-01   2.9498998e-02
   2.6452906e-01   2.9418838e-02
   2.6653307e-01   2.9338677e-02
   2.6853707e-01   2.9258517e-02
   2.7054108e-01   2.9178357e-02
   2.7254509e-01   2.9098196e-02
   2.7454910e-01   2.9018036e-02
   2.7655311e-01   2.8937876e-02
   2.7855711e-01   2.8857715e-02
   2.8056112e-01   2.8777555e-02
   2.8256513e-01   2.8697395e-02
   2.8456914e-01   2.8617234e-02
   2.8657315e-01   2.8537074e-02
   2.8857715e-01   2.8456914e-02
   2.9058116e-01   2.8376754e-02
   2.9258517e-01   2.8296593e-02
   2.9458918e-01   2.8216433e-02
   2.9659319e-01   2.8136273e-02
   2.9859719e-01   2.8056112e-02
   3.0060120e-01   2.7975952e-02
   3.0260521e-01   2.7895792e-02
   3.0460922e-01   2.7815631e-02
   3.0661323e-01   2.7735471e-02
   3.0861723e-01   2.7655311e-02
   3.1062124e-01   2.7575150e-02
   3.1262525e-01   2.7494990e-02
   3.1462926e-01   2.7414830e-02
   3.1663327e-01   2.7334669e-02
   3.1863727e-01   2.7254509e-02
   3.2064128e-01   2.7174349e-02
   3.2264529e-01   2.7094188e-02
   3.2464930e-01   2.7014028e-02
   3.2665331e-01   2.6933868e-02
   3.2865731e-01   2.6853707e-02
   3.3066132e-01   2.6773547e-02
   3.3266533e-01   2.6693387e-02
   3.3466934e-01   2.6613226e-02
   3.3667335e-01   2.6533066e-02
   3.3867735e-01   2.6452906e-02
   3.4068136e-01   2.6372745e-02
   3.4268537e-01   2.6292585e-02
   3.4468938e-01   2.6212425e-02
   3.4669339e-01   2.6132265e-02
   3.4869739e-01   2.6052104e-02
   3.5070140e-01   2.5971944e-02
   3.5270541e-01   2.5891784e-02
   3.5470942e-01   2.5811623e-02
   3.5671343e-01   2.5731463e-02
   3.5871743e-01   2.5651303e-02
   3.6072144e-01   2.5571142e-02
   3.6272545e-01   2.5490982e-02
   3.6472946e-01   2.5410822e-02
   3.6673347e-01   2.5330661e-02
   3.6873747e-01   2.5250501e-02
   3.7074148e-01   2.5170341e-02
   3.7274549e-01   2.5090180e-02
   3.7474950e-01   2.5010020e-02
   3.7675351e-01   2.4929860e-02
   3.7875752e-01   2.4849699e-02
   3.8076152e-01   2.4769539e-02
   3.8276553e-01   2.4689379e-02
   3.8476954e-01   2.4609218e-02
   3.8677355e-01   2.4529058e-02
   3.8877756e-01   2.4448898e-02
   3.9078156e-01   2.4368737e-02
   3.9278557e-01   2.4288577e-02
   3.9478958e-01   2.4208417e-02
   3.9679359e-01   2.4128257e-02
   3.9879760e-01   2.4048096e-02
   4.0080160e-01   2.3967936e-02
   4.0280561e-01   2.3887776e-02
   4.0480962e-01   2.3807615e-02
   4.0681363e-01   2.3727455e-02
   4.0881764e-01   2.3647295e-02
   4.1082164e-01   2.3567134e-02
   4.1282565e-01   2.3486974e-02
   4.1482966e-01   2.3406814e-02
   4.1683367e-01   2.3326653e-02
   4.1883768e-01   2.3246493e-02
   4.2084168e-01   2.3166333e-02
   4.2284569e-01   2.3086172e-02
   4.2484970e-01   2.3006012e-02
   4.2685371e-01   2.2925852e-02
   4.2885772e-01   2.2845691e-02
   4.3086172e-01   2.2765531e-02
   4.3286573e-01   2.2685371e-02
   4.3486974e-01   2.2605210e-02
   4.3687375e-01   2.2525050e-02
   4.3887776e-01   2.2444890e-02
   4.4088176e-01   2.2364729e-02
   4.4288577e-01   2.2284569e-02
   4.4488978e-01   2.2204409e-02
   4.4689379e-01   2.2124248e-02
   4.4889780e-01   2.2044088e-02
   4.5090180e-01   2.1963928e-02
   4.5290581e-01   2.1883768e-02
   4.5490982e-01   2.1803607e-02
   4.5691383e-01   2.1723447e-02
   4.5891784e-01   2.1643287e-02
   4.6092184e-01   2.1563126e-02
   4.6292585e-01   2.1482966e-02
   4.6492986e-01   2.1402806e-02
   4.6693387e-01   2.1322645e-02
   4.6893788e-01   2.1242485e-02
   4.7094188e-01   2.1162325e-02
   4.7294589e-01   2.1082164e-02
   4.7494990e-01   2.1002004e-02
   4.7695391e-01   2.0921844e-02
   4.7895792e-01   2.0841683e-02
   4.8096192e-01   2.0761523e-02
   4.8296593e-01   2.0681363e-02
   4.8496994e-01   2.0601202e-02
   4.8697395e-01   2.0521042e-02
   4.8897796e-01   2.0440882e-02
   4.9098196e-01   2.0360721e-02
   4.9298597e-01   2.0280561e-02
   4.9498998e-01   2.0200401e-02
   4.9699399e-01   2.0120240e-02
   4.9899800e-01   2.0040080e-02
   5.0100200e-01   1.9959920e-02
   5.0300601e-01   1.9879760e-02
   5.0501002e-01   1.9799599e-02
   5.0701403e-01   1.9719439e-02
   5.0901804e-01   1.9639279e-02
   5.1102204e-01   1.9559118e-02
   5.1302605e-01   1.9478958e-02
   5.1503006e-01   1.9398798e-02
   5.1703407e-01   1.9318637e-02
   5.1903808e-01   1.9238477e-02
   5.2104208e-01   1.9158317e-02
   5.2304609e-01   1.9078156e-02
   5.2505010e-01   1.8997996e-02
   5.2705411e-01   1.8917836e-02
   5.2905812e-01   1.8837675e-02
   5.3106212e-01   1.8757515e-02
   5.3306613e-01   1.8677355e-02
   5.3507014e-01   1.8597194e-02
   5.3707415e-01   1.8517034e-02
   5.3907816e-01   1.8436874e-02
   5.4108216e-01   1.8356713e-02
   5.4308617e-01   1.8276553e-02
   5.4509018e-01   1.8196393e-02
   5.4709419e-01   1.8116232e-02
   5.4909820e-01   1.8036072e-02
   5.5110220e-01   1.7955912e-02
   5.5310621e-01   1.7875752e-02
   5.5511022e-01   1.7795591e-02
   5.5711423e-01   1.7715431e-02
   5.5911824e-01   1.7635271e-02
   5.6112224e-01   1.7555110e-02
   5.6312625e-01   1.7474950e-02
   5.6513026e-01   1.7394790e-02
   5.6713427e-01   1.7314629e-02
   5.6913828e-01   1.7234469e-02
   5.7114228e-01   1.7154309e-02
   5.7314629e-01   1.7074148e-02
   5.7515030e-01   1.6993988e-02
   5.7715431e-01   1.6913828e-02
   5.7915832e-01   1.6833667e-02
   5.8116232e-01   1.6753507e-02
   5.8316633e-01   1.6673347e-02
   5.8517034e-01   1.6593186e-02
   5.8717435e-01   1.6513026e-02
   5.8917836e-01   1.6432866e-02
   5.9118236e-01   1.6352705e-02
   5.9318637e-01   1.6272545e-02
   5.9519038e-01   1.6192385e-02
   5.9719439e-01   1.6112224e-02
   5.9919840e-01   1.6032064e-02
   6.0120240e-01   1.5951904e-02
   6.0320641e-01   1.5871743e-02
   6.0521042e-01   1.5791583e-02
   6.0721443e-01   1.5711423e-02
   6.0921844e-01   1.5631263e-02
   6.1122244e-01   1.5551102e-02
   6.1322645e-01   1.5470942e-02
   6.1523046e-01   1.5390782e-02
   6.1723447e-01   1.5310621e-02
   6.1923848e-01   1.5230461e-02
   6.2124248e-01   1.5150301e-02
   6.2324649e-01   1.5070140e-02
   6.2525050e-01   1.4989980e-02
   6.2725451e-01   1.4909820e-02
   6.2925852e-01   1.4829659e-02
   6.3126253e-01   1.4749499e-02
   6.3326653e-01   1.4669339e-02
   6.3527054e-01   1.4589178e-02
   6.3727455e-01   1.4509018e-02
   6.3927856e-01   1.4428858e-02
   6.4128257e-01   1.4348697e-02
   6.4328657e-01   1.4268537e-02
   6.4529058e-01   1.4188377e-02
   6.4729459e-01   1.4108216e-02
   6.4929860e-01   1.4028056e-02
   6.5130261e-01   1.3947896e-02
   6.5330661e-01   1.3867735e-02
   6.5531062e-01   1.3787575e-02
   6.5731463e-01   1.3707415e-02
   6.5931864e-01   1.3627255e-02
   6.6132265e-01   1.3547094e-02
   6.6332665e-01   1.3466934e-02
   6.6533066e-01   1.3386774e-02
   6.6733467e-01   1.3306613e-02
   6.6933868e-01   1.3226453e-02
   6.7134269e-01   1.3146293e-02
   6.7334669e-01   1.3066132e-02
   6.7535070e-01   1.2985972e-02
   6.7735471e-01   1.2905812e-02
   6.7935872e-01   1.2825651e-02
   6.8136273e-01   1.2745491e-02
   6.8336673e-01   1.2665331e-02
   6.8537074e-01   1.2585170e-02
   6.8737475e-01   1.2505010e-02
   6.8937876e-01   1.2424850e-02
   6.9138277e-01   1.2344689e-02
   6.9338677e-01   1.2264529e-02
   6.9539078e-01   1.2184369e-02
   6.9739479e-01   1.2104208e-02
   6.9939880e-01   1.2024048e-02
   7.0140281e-01   1.1943888e-02
   7.0340681e-01   1.1863727e-02
   7.0541082e-01   1.1783567e-02
   7.0741483e-01   1.1703407e-02
   7.0941884e-01   1.1623246e-02
   7.1142285e-01   1.1543086e-02
   7.1342685e-01   1.1462926e-02
   7.1543086e-01   1.1382766e-02
   7.1743487e-01   1.1302605e-02
   7.1943888e-01   1.1222445e-02
   7.2144289e-01   1.1142285e-02
   7.2344689e-01   1.1062124e-02
   7.2545090e-01   1.0981964e-02
   7.2745491e-01   1.0901804e-02
   7.2945892e-01   1.0821643e-02
   7.3146293e-01   1.0741483e-02
   7.3346693e-01   1.0661323e-02
   7.3547094e-01   1.0581162e-02
   7.3747495e-01   1.0501002e-02
   7.3947896e-01   1.0420842e-02
   7.4148297e-01   1.0340681e-02
   7.4348697e-01   1.0260521e-02
   7.4549098e-01   1.0180361e-02
   7.4749499e-01   1.0100200e-02
   7.4949900e-01   1.0020040e-02
   7.5150301e-01   9.9398798e-03
   7.5350701e-01   9.8597194e-03
   7.5551102e-01   9.7795591e-03
   7.5751503e-01   9.6993988e-03
   7.5951904e-01   9.6192385e-03
   7.6152305e-01   9.5390782e-03
   7.6352705e-01   9.4589178e-03
   7.6553106e-01   9.3787575e-03
   7.6753507e-01   9.2985972e-03
   7.6953908e-01   9.2184369e-03
   7.7154309e-01   9.1382766e-03
   7.7354709e-01   9.0581162e-03
   7.7555110e-01   8.9779559e-03
   7.7755511e-01   8.8977956e-03
   7.7955912e-01   8.8176353e-03
   7.8156313e-01   8.7374749e-03
   7.8356713e-01   8.6573146e-03
   7.8557114e-01   8.5771543e-03
   7.8757515e-01   8.4969940e-03
   7.8957916e-01   8.4168337e-03
   7.9158317e-01   8.3366733e-03
   7.9358717e-01   8.2565130e-03
   7.9559118e-01   8.1763527e-03
   7.9759519e-01   8.0961924e-03
   7.9959920e-01   8.0160321e-03
   8.0160321e-01   7.9358717e-03
   8.0360721e-01   7.8557114e-03
   8.0561122e-01   7.7755511e-03
   8.0761523e-01   7.6953908e-03
   8.0961924e-01   7.6152305e-03
   8.1162325e-01   7.5350701e-03
   8.1362725e-01   7.4549098e-03
   8.1563126e-01   7.3747495e-03
   8.1763527e-01   7.2945892e-03
   8.1963928e-01   7.2144289e-03
   8.2164329e-01   7.1342685e-03
   8.2364729e-01   7.0541082e-03
   8.2565130e-01   6.9739479e-03
   8.2765531e-01   6.8937876e-03
   8.2965932e-01   6.8136273e-03
   8.3166333e-01   6.7334669e-03
   8.3366733e-01   6.6533066e-03
   8.3567134e-01   6.5731463e-03
   8.3767535e-01   6.4929860e-03
   8.3967936e-01   6.4128257e-03
   8.4168337e-01   6.3326653e-03
   8.4368737e-01   6.2525050e-03
   8.4569138e-01   6.1723447e-03
   8.4769539e-01   6.0921844e-03
   8.4969940e-01   6.0120240e-03
   8.5170341e-01   5.9318637e-03
   8.5370741e-01   5.8517034e-03
   8.5571142e-01   5.7715431e-03
   8.5771543e-01   5.6913828e-03
   8.5971944e-01   5.6112224e-03
   8.6172345e-01   5.5310621e-03
   8.6372745e-01   5.4509018e-03
   8.6573146e-01   5.3707415e-03
   8.6773547e-01   5.2905812e-03
   8.6973948e-01   5.2104208e-03
   8.7174349e-01   5.1302605e-03
   8.7374749e-01   5.0501002e-03
   8.7575150e-01   4.9699399e-03
   8.7775551e-01   4.8897796e-03
   8.7975952e-01   4.8096192e-03
   8.8176353e-01   4.7294589e-03
   8.8376754e-01   4.6492986e-03
   8.8577154e-01   4.5691383e-03
   8.8777555e-01   4.4889780e-03
   8.8977956e-01   4.4088176e-03
   8.9178357e-01   4.3286573e-03
   8.9378758e-01   4.2484970e-03
   8.9579158e-01   4.1683367e-03
   8.9779559e-01   4.0881764e-03
   8.9979960e-01   4.0080160e-03
   9.0180361e-01   3.9278557e-03
   9.0380762e-01   3.8476954e-03
   9.0581162e-01   3.7675351e-03
   9.0781563e-01   3.6873747e-03
   9.0981964e-01   3.6072144e-03
   9.1182365e-01   3.5270541e-03
   9.1382766e-01   3.4468938e-03
   9.1583166e-01   3.3667335e-03
   9.1783567e-01   3.2865731e-03
   9.1983968e-01   3.2064128e-03
   9.2184369e-01   3.1262525e-03
   9.2384770e-01   3.0460922e-03
   9.2585170e-01   2.9659319e-03
   9.2785571e-01   2.8857715e-03
   9.2985972e-01   2.8056112e-03
   9.3186373e-01   2.7254509e-03
   9.3386774e-01   2.6452906e-03
   9.3587174e-01   2.5651303e-03
   9.3787575e-01   2.4849699e-03
   9.3987976e-01   2.4048096e-03
   9.4188377e-01   2.3246493e-03
   9.4388778e-01   2.2444890e-03
   9.4589178e-01   2.1643287e-03
   9.4789579e-01   2.0841683e-03
   9.4989980e-01   2.0040080e-03
   9.5190381e-01   1.9238477e-03
   9.5390782e-01   1.8436874e-03
   9.5591182e-01   1.7635271e-03
   9.5791583e-01   1.6833667e-03
   9.5991984e-01   1.6032064e-03
   9.6192385e-01   1.5230461e-03
   9.6392786e-01   1.4428858e-03
   9.6593186e-01   1.3627255e-03
   9.6793587e-01   1.2825651e-03
   9.6993988e-01   1.2024048e-03
   9.7194389e-01   1.1222445e-03
   9.7394790e-01   1.0420842e-03
   9.7595190e-01   9.6192385e-04
   9.7795591e-01   8.8176353e-04
   9.7995992e-01   8.0160321e-04
   9.8196393e-01   7.2144289e-04
   9.8396794e-01   6.4128257e-04
   9.8597194e-01   5.6112224e-04
   9.8797595e-01   4.8096192e-04
   9.8997996e-01   4.0080160e-04
   9.9198397e-01   3.2064128e-04
   9.9398798e-01   2.4048096e-04
   9.9599198e-01   1.6032064e-04
   9.9799599e-01   8.0160321e-05
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.1414399e-03
   1.3163558e-02   1.0774500e-02
   1.9262189e-02   1.6900584e-02
   2.5847735e-02   2.3515777e-02
   3.2910864e-02   3.0610708e-02
   4.0437094e-02   3.8170829e-02
   4.8407098e-02   4.6176729e-02
   5.6797117e-02   5.4604541e-02
   6.5579447e-02   6.3426439e-02
   7.4722998e-02   7.2611194e-02
   8.4193893e-02   8.2124778e-02
   9.3956090e-02   9.1930987e-02
   1.0397200e-01   1.0199207e-01
   1.1420311e-01   1.1226932e-01
   1.2461054e-01   1.2272371e-01
   1.3515560e-01   1.3331636e-01
   1.4580029e-01   1.4400911e-01
   1.5650769e-01   1.5476486e-01
   1.6724237e-01   1.6554802e-01
   1.7797066e-01   1.7632480e-01
   1.8866095e-01   1.8706340e-01
   1.9928379e-01   1.9773427e-01
   2.0981209e-01   2.0831018e-01
   2.2022116e-01   2.1876634e-01
   2.3048875e-01   2.2908039e-01
   2.4059501e-01   2.3923240e-01
   2.5052248e-01   2.4920481e-01
   2.6025597e-01   2.5898238e-01
   2.6978249e-01   2.6855206e-01
   2.7909113e-01   2.7790288e-01
   2.8817289e-01   2.8702581e-01
   2.9702058e-01   2.9591361e-01
   3.0562865e-01   3.0456071e-01
   3.1399303e-01   3.1296302e-01
   3.2211102e-01   3.2111783e-01
   3.2998109e-01   3.2902362e-01
   3.3760280e-01   3.3667991e-01
   3.4497662e-01   3.4408720e-01
   3.5210383e-01   3.5124676e-01
   3.5898638e-01   3.5816056e-01
   3.6562683e-01   3.6483116e-01
   3.7202819e-01   3.7126159e-01
   3.7819389e-01   3.7745529e-01
   3.8412763e-01   3.8341599e-01
   3.8983341e-01   3.8914768e-01
   3.9531537e-01   3.9465454e-01
   4.0057778e-01   3.9994087e-01
   4.0562503e-01   4.0501104e-01
   4.1046151e-01   4.0986950e-01
   4.1509165e-01   4.1452068e-01
   4.1951988e-01   4.1896904e-01
   4.2375059e-01   4.2321897e-01
   4.2778814e-01   4.2727487e-01
   4.3163684e-01   4.3114105e-01
   4.3530095e-01   4.3482182e-01
   4.3878469e-01   4.3832139e-01
   4.4209224e-01   4.4164397e-01
   4.4522775e-01   4.4479373e-01
   4.4819533e-01   4.4777480e-01
   4.5099911e-01   4.5059132e-01
   4.5364320e-01   4.5324743e-01
   4.5613173e-01   4.5574727e-01
   4.5846890e-01   4.5809506e-01
   4.6065893e-01   4.6029504e-01
   4.6270611e-01   4.6235153e-01
   4.6461483e-01   4.6426892e-01
   4.6638958e-01   4.6605173e-01
   4.6803493e-01   4.6770457e-01
   4.6955560e-01   4.6923214e-01
   4.7095640e-01   4.7063932e-01
   4.7224229e-01   4.7193105e-01
   4.7341836e-01   4.7311246e-01
   4.7448979e-01   4.7418876e-01
   4.7551020e-01   4.7521381e-01
   4.7653061e-01   4.7623885e-01
   4.7755101e-01   4.7726390e-01
   4.7857142e-01   4.7828894e-01
   4.7959183e-01   4.7931399e-01
   4.8061224e-01   4.8033904e-01
   4.8163264e-01   4.8136408e-01
   4.8265305e-01   4.8238913e-01
   4.8367346e-01   4.8341417e-01
   4.8469387e-01   4.8443922e-01
   4.8571428e-01   4.8546426e-01
   4.8673468e-01   4.8648931e-01
   4.8775509e-01   4.8751435e-01
   4.8877550e-01   4.8853940e-01
   4.8979591e-01   4.8956445e-01
   4.9081631e-01   4.9058949e-01
   4.9183672e-01   4.9161454e-01
   4.9285713e-01   4.9263958e-01
   4.9387754e-01   4.9366463e-01
   4.9489795e-01   4.9468967e-01
   4.9591835e-01   4.9571472e-01
   4.9693876e-01   4.9673977e-01
   4.9795917e-01   4.9776481e-01
   4.9897958e-01   4.9878986e-01
   4.9999999e-01   4.9981490e-01
   5.0102039e-01   5.0083995e-01
   5.0204080e-01   5.0186499e-01
   5.0306121e-01   5.0289004e-01
   5.0408162e-01   5.0391508e-01
   5.0510202e-01   5.0494013e-01
   5.0612243e-01   5.0596518e-01
   5.0714284e-01   5.0699022e-01
   5.0816325e-01   5.0801527e-01
   5.0918366e-01   5.0904031e-01
   5.1020406e-01   5.1006536e-01
   5.1122447e-01   5.1109040e-01
   5.1224488e-01   5.1211545e-01
   5.1326529e-01   5.1314049e-01
   5.1428569e-01   5.1416554e-01
   5.1530610e-01   5.1519058e-01
   5.1632651e-01   5.1621563e-01
   5.1734692e-01   5.1724067e-01
   5.1836733e-01   5.1826572e-01
   5.1938773e-01   5.1929076e-01
   5.2040814e-01   5.2031581e-01
   5.2142855e-01   5.2134085e-01
   5.2244896e-01   5.2236590e-01
   5.2346936e-01   5.2339094e-01
   5.2448977e-01   5.2441599e-01
   5.2551018e-01   5.2544103e-01
   5.2658161e-01   5.2651733e-01
   5.2775816e-01   5.2769922e-01
   5.2904612e-01   5.2899304e-01
   5.3045193e-01   5.3040524e-01
   5.3198198e-01   5.3194224e-01
   5.3364270e-01   5.3361051e-01
   5.3544056e-01   5.3541654e-01
   5.3738202e-01   5.3736682e-01
   5.3947351e-01   5.3946782e-01
   5.4172149e-01   5.4172601e-01
   5.4413234e-01   5.4414782e-01
   5.4671244e-01   5.4673964e-01
   5.4946809e-01   5.4950782e-01
   5.5240554e-01   5.5245862e-01
   5.5553097e-01   5.5559826e-01
   5.5885044e-01   5.5893282e-01
   5.6236994e-01   5.6246832e-01
   5.6609531e-01   5.6621062e-01
   5.7003225e-01   5.7016546e-01
   5.7418631e-01   5.7433839e-01
   5.7856282e-01   5.7873480e-01
   5.8316692e-01   5.8335982e-01
   5.8800348e-01   5.8821836e-01
   5.9307708e-01   5.9331502e-01
   5.9839198e-01   5.9865408e-01
   6.0395208e-01   6.0423944e-01
   6.0976083e-01   6.1007458e-01
   6.1582122e-01   6.1616251e-01
   6.2213572e-01   6.2250569e-01
   6.2870616e-01   6.2910599e-01
   6.3553376e-01   6.3596459e-01
   6.4261895e-01   6.4308196e-01
   6.4996138e-01   6.5045772e-01
   6.5755977e-01   6.5809062e-01
   6.6541190e-01   6.6597838e-01
   6.7351445e-01   6.7411770e-01
   6.8186295e-01   6.8250408e-01
   6.9045169e-01   6.9113178e-01
   6.9927363e-01   6.9999373e-01
   7.0832033e-01   7.0908144e-01
   7.1758182e-01   7.1838492e-01
   7.2704660e-01   7.2789259e-01
   7.3670151e-01   7.3759124e-01
   7.4653173e-01   7.4746598e-01
   7.5652070e-01   7.5750018e-01
   7.6665012e-01   7.6767544e-01
   7.7689995e-01   7.7797164e-01
   7.8724839e-01   7.8836689e-01
   7.9767200e-01   7.9883763e-01
   8.0814569e-01   8.0935865e-01
   8.1864287e-01   8.1990326e-01
   8.2913557e-01   8.3044335e-01
   8.3959460e-01   8.4094959e-01
   8.4998976e-01   8.5139166e-01
   8.6029005e-01   8.6173842e-01
   8.7046398e-01   8.7195823e-01
   8.8047982e-01   8.8201921e-01
   8.9030595e-01   8.9188962e-01
   8.9991120e-01   9.0153814e-01
   9.0926522e-01   9.1093428e-01
   9.1833887e-01   9.2004877e-01
   9.2710458e-01   9.2885392e-01
   9.3553675e-01   9.3732404e-01
   9.4361215e-01   9.4543575e-01
   9.5131019e-01   9.5316841e-01
   9.5861330e-01   9.6050435e-01
   9.6550719e-01   9.6742922e-01
   9.7198105e-01   9.7393218e-01
   9.7802775e-01   9.8000605e-01
   9.8364391e-01   9.8564743e-01
   9.8882992e-01   9.9085674e-01
   9.9359015e-01   9.9563834e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_1_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.0040080e-03
   4.0080160e-03   4.0080160e-03
   6.0120240e-03   6.0120240e-03
   8.0160321e-03   8.0160321e-03
   1.0020040e-02   1.0020040e-02
   1.2024048e-02   1.2024048e-02
   1.4028056e-02   1.4028056e-02
   1.6032064e-02   1.6032064e-02
   1.8036072e-02   1.8036072e-02
   2.0040080e-02   2.0040080e-02
   2.2044088e-02   2.2044088e-02
   2.4048096e-02   2.4048096e-02
   2.6052104e-02   2.6052104e-02
   2.8056112e-02   2.8056112e-02
   3.0060120e-02   3.0060120e-02
   3.2064128e-02   3.2064128e-02
   3.4068136e-02   3.4068136e-02
   3.6072144e-02   3.6072144e-02
   3.8076152e-02   3.8076152e-02
   4.0080160e-02   4.0080160e-02
   4.2084168e-02   4.2084168e-02
   4.4088176e-02   4.4088176e-02
   4.6092184e-02   4.6092184e-02
   4.8096192e-02   4.8096192e-02
   5.0100200e-02   5.0100200e-02
   5.2104208e-02   5.2104208e-02
   5.4108216e-02   5.4108216e-02
   5.6112224e-02   5.6112224e-02
   5.8116232e-02   5.8116232e-02
   6.0120240e-02   6.0120240e-02
   6.2124248e-02   6.2124248e-02
   6.4128257e-02   6.4128257e-02
   6.6132265e-02   6.6132265e-02
   6.8136273e-02   6.8136273e-02
   7.0140281e-02   7.0140281e-02
   7.2144289e-02   7.2144289e-02
   7.4148297e-02   7.4148297e-02
   7.6152305e-02   7.6152305e-02
   7.8156313e-02   7.8156313e-02
   8.0160321e-02   8.0160321e-02
   8.2164329e-02   8.2164329e-02
   8.4168337e-02   8.4168337e-02
   8.6172345e-02   8.6172345e-02
   8.8176353e-02   8.8176353e-02
   9.0180361e-02   9.0180361e-02
   9.2184369e-02   9.2184369e-02
   9.4188377e-02   9.4188377e-02
   9.6192385e-02   9.6192385e-02
   9.8196393e-02   9.8196393e-02
   1.0020040e-01   1.0020040e-01
   1.0220441e-01   1.0220441e-01
   1.0420842e-01   1.0420842e-01
   1.0621242e-01   1.0621242e-01
   1.0821643e-01   1.0821643e-01
   1.1022044e-01   1.1022044e-01
   1.1222445e-01   1.1222445e-01
   1.1422846e-01   1.1422846e-01
   1.1623246e-01   1.1623246e-01
   1.1823647e-01   1.1823647e-01
   1.2024048e-01   1.2024048e-01
   1.2224449e-01   1.2224449e-01
   1.2424850e-01   1.2424850e-01
   1.2625251e-01   1.2625251e-01
   1.2825651e-01   1.2825651e-01
   1.3026052e-01   1.3026052e-01
   1.3226453e-01   1.3226453e-01
   1.3426854e-01   1.3426854e-01
   1.3627255e-01   1.3627255e-01
   1.3827655e-01   1.3827655e-01
   1.4028056e-01   1.4028056e-01
   1.4228457e-01   1.4228457e-01
   1.4428858e-01   1.4428858e-01
   1.4629259e-01   1.4629259e-01
   1.4829659e-01   1.4829659e-01
   1.5030060e-01   1.5030060e-01
   1.5230461e-01   1.5230461e-01
   1.5430862e-01   1.5430862e-01
   1.5631263e-01   1.5631263e-01
   1.5831663e-01   1.5831663e-01
   1.6032064e-01   1.6032064e-01
   1.6232465e-01   1.6232465e-01
   1.6432866e-01   1.6432866e-01
   1.6633267e-01   1.6633267e-01
   1.6833667e-01   1.6833667e-01
   1.7034068e-01   1.7034068e-01
   1.7234469e-01   1.7234469e-01
   1.7434870e-01   1.7434870e-01
   1.7635271e-01   1.7635271e-01
   1.7835671e-01   1.7835671e-01
   1.8036072e-01   1.8036072e-01
   1.8236473e-01   1.8236473e-01
   1.8436874e-01   1.8436874e-01
   1.8637275e-01   1.8637275e-01
   1.8837675e-01   1.8837675e-01
   1.9038076e-01   1.9038076e-01
   1.9238477e-01   1.9238477e-01
   1.9438878e-01   1.9438878e-01
   1.9639279e-01   1.9639279e-01
   1.9839679e-01   1.9839679e-01
   2.0040080e-01   2.0040080e-01
   2.0240481e-01   2.0240481e-01
   2.0440882e-01   2.0440882e-01
   2.0641283e-01   2.0641283e-01
   2.0841683e-01   2.0841683e-01
   2.1042084e-01   2.1042084e-01
   2.1242485e-01   2.1242485e-01
   2.1442886e-01   2.1442886e-01
   2.1643287e-01   2.1643287e-01
   2.1843687e-01   2.1843687e-01
   2.2044088e-01   2.2044088e-01
   2.2244489e-01   2.2244489e-01
   2.2444890e-01   2.2444890e-01
   2.2645291e-01   2.2645291e-01
   2.2845691e-01   2.2845691e-01
   2.3046092e-01   2.3046092e-01
   2.3246493e-01   2.3246493e-01
   2.3446894e-01   2.3446894e-01
   2.3647295e-01   2.3647295e-01
   2.3847695e-01   2.3847695e-01
   2.4048096e-01   2.4048096e-01
   2.4248497e-01   2.4248497e-01
   2.4448898e-01   2.4448898e-01
   2.4649299e-01   2.4649299e-01
   2.4849699e-01   2.4849699e-01
   2.5050100e-01   2.5050100e-01
   2.5250501e-01   2.5250501e-01
   2.5450902e-01   2.5450902e-01
   2.5651303e-01   2.5651303e-01
   2.5851703e-01   2.5851703e-01
   2.6052104e-01   2.6052104e-01
   2.6252505e-01   2.6252505e-01
   2.6452906e-01   2.6452906e-01
   2.6653307e-01   2.6653307e-01
   2.6853707e-01   2.6853707e-01
   2.7054108e-01   2.7054108e-01
   2.7254509e-01   2.7254509e-01
   2.7454910e-01   2.7454910e-01
   2.7655311e-01   2.7655311e-01
   2.7855711e-01   2.7855711e-01
   2.8056112e-01   2.8056112e-01
   2.8256513e-01   2.8256513e-01
   2.8456914e-01   2.8456914e-01
   2.8657315e-01   2.8657315e-01
   2.8857715e-01   2.8857715e-01
   2.9058116e-01   2.9058116e-01
   2.9258517e-01   2.9258517e-01
   2.9458918e-01   2.9458918e-01
   2.9659319e-01   2.9659319e-01
   2.9859719e-01   2.9859719e-01
   3.0060120e-01   3.0060120e-01
   3.0260521e-01   3.0260521e-01
   3.0460922e-01   3.0460922e-01
   3.0661323e-01   3.0661323e-01
   3.0861723e-01   3.0861723e-01
   3.1062124e-01   3.1062124e-01
   3.1262525e-01   3.1262525e-01
   3.1462926e-01   3.1462926e-01
   3.1663327e-01   3.1663327e-01
   3.1863727e-01   3.1863727e-01
   3.2064128e-01   3.2064128e-01
   3.2264529e-01   3.2264529e-01
   3.2464930e-01   3.2464930e-01
   3.2665331e-01   3.2665331e-01
   3.2865731e-01   3.2865731e-01
   3.3066132e-01   3.3066132e-01
   3.3266533e-01   3.3266533e-01
   3.3466934e-01   3.3466934e-01
   3.3667335e-01   3.3667335e-01
   3.3867735e-01   3.3867735e-01
   3.4068136e-01   3.4068136e-01
   3.4268537e-01   3.4268537e-01
   3.4468938e-01   3.4468938e-01
   3.4669339e-01   3.4669339e-01
   3.4869739e-01   3.4869739e-01
   3.5070140e-01   3.5070140e-01
   3.5270541e-01   3.5270541e-01
   3.5470942e-01   3.5470942e-01
   3.5671343e-01   3.5671343e-01
   3.5871743e-01   3.5871743e-01
   3.6072144e-01   3.6072144e-01
   3.6272545e-01   3.6272545e-01
   3.6472946e-01   3.6472946e-01
   3.6673347e-01   3.6673347e-01
   3.6873747e-01   3.6873747e-01
   3.7074148e-01   3.7074148e-01
   3.7274549e-01   3.7274549e-01
   3.7474950e-01   3.7474950e-01
   3.7675351e-01   3.7675351e-01
   3.7875752e-01   3.7875752e-01
   3.8076152e-01   3.8076152e-01
   3.8276553e-01   3.8276553e-01
   3.8476954e-01   3.8476954e-01
   3.8677355e-01   3.8677355e-01
   3.8877756e-01   3.8877756e-01
   3.9078156e-01   3.9078156e-01
   3.9278557e-01   3.9278557e-01
   3.9478958e-01   3.9478958e-01
   3.9679359e-01   3.9679359e-01
   3.9879760e-01   3.9879760e-01
   4.0080160e-01   4.0080160e-01
   4.0280561e-01   4.0280561e-01
   4.0480962e-01   4.0480962e-01
   4.0681363e-01   4.0681363e-01
   4.0881764e-01   4.0881764e-01
   4.1082164e-01   4.1082164e-01
   4.1282565e-01   4.1282565e-01
   4.1482966e-01   4.1482966e-01
   4.1683367e-01   4.1683367e-01
   4.1883768e-01   4.1883768e-01
   4.2084168e-01   4.2084168e-01
   4.2284569e-01   4.2284569e-01
   4.2484970e-01   4.2484970e-01
   4.2685371e-01   4.2685371e-01
   4.2885772e-01   4.2885772e-01
   4.3086172e-01   4.3086172e-01
   4.3286573e-01   4.3286573e-01
   4.3486974e-01   4.3486974e-01
   4.3687375e-01   4.3687375e-01
   4.3887776e-01   4.3887776e-01
   4.4088176e-01   4.4088176e-01
   4.4288577e-01   4.4288577e-01
   4.4488978e-01   4.4488978e-01
   4.4689379e-01   4.4689379e-01
   4.4889780e-01   4.4889780e-01
   4.5090180e-01   4.5090180e-01
   4.5290581e-01   4.5290581e-01
   4.5490982e-01   4.5490982e-01
   4.5691383e-01   4.5691383e-01
   4.5891784e-01   4.5891784e-01
   4.6092184e-01   4.6092184e-01
   4.6292585e-01   4.6292585e-01
   4.6492986e-01   4.6492986e-01
   4.6693387e-01   4.6693387e-01
   4.6893788e-01   4.6893788e-01
   4.7094188e-01   4.7094188e-01
   4.7294589e-01   4.7294589e-01
   4.7494990e-01   4.7494990e-01
   4.7695391e-01   4.7695391e-01
   4.7895792e-01   4.7895792e-01
   4.8096192e-01   4.8096192e-01
   4.8296593e-01   4.8296593e-01
   4.8496994e-01   4.8496994e-01
   4.8697395e-01   4.8697395e-01
   4.8897796e-01   4.8897796e-01
   4.9098196e-01   4.9098196e-01
   4.9298597e-01   4.9298597e-01
   4.9498998e-01   4.9498998e-01
   4.9699399e-01   4.9699399e-01
   4.9899800e-01   4.9899800e-01
   5.0100200e-01   5.0100200e-01
   5.0300601e-01   5.0300601e-01
   5.0501002e-01   5.0501002e-01
   5.0701403e-01   5.0701403e-01
   5.0901804e-01   5.0901804e-01
   5.1102204e-01   5.1102204e-01
   5.1302605e-01   5.1302605e-01
   5.1503006e-01   5.1503006e-01
   5.1703407e-01   5.1703407e-01
   5.1903808e-01   5.1903808e-01
   5.2104208e-01   5.2104208e-01
   5.2304609e-01   5.2304609e-01
   5.2505010e-01   5.2505010e-01
   5.2705411e-01   5.2705411e-01
   5.2905812e-01   5.2905812e-01
   5.3106212e-01   5.3106212e-01
   5.3306613e-01   5.3306613e-01
   5.3507014e-01   5.3507014e-01
   5.3707415e-01   5.3707415e-01
   5.3907816e-01   5.3907816e-01
   5.4108216e-01   5.4108216e-01
   5.4308617e-01   5.4308617e-01
   5.4509018e-01   5.4509018e-01
   5.4709419e-01   5.4709419e-01
   5.4909820e-01   5.4909820e-01
   5.5110220e-01   5.5110220e-01
   5.5310621e-01   5.5310621e-01
   5.5511022e-01   5.5511022e-01
   5.5711423e-01   5.5711423e-01
   5.5911824e-01   5.5911824e-01
   5.6112224e-01   5.6112224e-01
   5.6312625e-01   5.6312625e-01
   5.6513026e-01   5.6513026e-01
   5.6713427e-01   5.6713427e-01
   5.6913828e-01   5.6913828e-01
   5.7114228e-01   5.7114228e-01
   5.7314629e-01   5.7314629e-01
   5.7515030e-01   5.7515030e-01
   5.7715431e-01   5.7715431e-01
   5.7915832e-01   5.7915832e-01
   5.8116232e-01   5.8116232e-01
   5.8316633e-01   5.8316633e-01
   5.8517034e-01   5.8517034e-01
   5.8717435e-01   5.8717435e-01
   5.8917836e-01   5.8917836e-01
   5.9118236e-01   5.9118236e-01
   5.9318637e-01   5.9318637e-01
   5.9519038e-01   5.9519038e-01
   5.9719439e-01   5.9719439e-01
   5.9919840e-01   5.9919840e-01
   6.0120240e-01   6.0120240e-01
   6.0320641e-01   6.0320641e-01
   6.0521042e-01   6.0521042e-01
   6.0721443e-01   6.0721443e-01
   6.0921844e-01   6.0921844e-01
   6.1122244e-01   6.1122244e-01
   6.1322645e-01   6.1322645e-01
   6.1523046e-01   6.1523046e-01
   6.1723447e-01   6.1723447e-01
   6.1923848e-01   6.1923848e-01
   6.2124248e-01   6.2124248e-01
   6.2324649e-01   6.2324649e-01
   6.2525050e-01   6.2525050e-01
   6.2725451e-01   6.2725451e-01
   6.2925852e-01   6.2925852e-01
   6.3126253e-01   6.3126253e-01
   6.3326653e-01   6.3326653e-01
   6.3527054e-01   6.3527054e-01
   6.3727455e-01   6.3727455e-01
   6.3927856e-01   6.3927856e-01
   6.4128257e-01   6.4128257e-01
   6.4328657e-01   6.4328657e-01
   6.4529058e-01   6.4529058e-01
   6.4729459e-01   6.4729459e-01
   6.4929860e-01   6.4929860e-01
   6.5130261e-01   6.5130261e-01
   6.5330661e-01   6.5330661e-01
   6.5531062e-01   6.5531062e-01
   6.5731463e-01   6.5731463e-01
   6.5931864e-01   6.5931864e-01
   6.6132265e-01   6.6132265e-01
   6.6332665e-01   6.6332665e-01
   6.6533066e-01   6.6533066e-01
   6.6733467e-01   6.6733467e-01
   6.6933868e-01   6.6933868e-01
   6.7134269e-01   6.7134269e-01
   6.7334669e-01   6.7334669e-01
   6.7535070e-01   6.7535070e-01
   6.7735471e-01   6.7735471e-01
   6.7935872e-01   6.7935872e-01
   6.8136273e-01   6.8136273e-01
   6.8336673e-01   6.8336673e-01
   6.8537074e-01   6.8537074e-01
   6.8737475e-01   6.8737475e-01
   6.8937876e-01   6.8937876e-01
   6.9138277e-01   6.9138277e-01
   6.9338677e-01   6.9338677e-01
   6.9539078e-01   6.9539078e-01
   6.9739479e-01   6.9739479e-01
   6.9939880e-01   6.9939880e-01
   7.0140281e-01   7.0140281e-01
   7.0340681e-01   7.0340681e-01
   7.0541082e-01   7.0541082e-01
   7.0741483e-01   7.0741483e-01
   7.0941884e-01   7.0941884e-01
   7.1142285e-01   7.1142285e-01
   7.1342685e-01   7.1342685e-01
   7.1543086e-01   7.1543086e-01
   7.1743487e-01   7.1743487e-01
   7.1943888e-01   7.1943888e-01
   7.2144289e-01   7.2144289e-01
   7.2344689e-01   7.2344689e-01
   7.2545090e-01   7.2545090e-01
   7.2745491e-01   7.2745491e-01
   7.2945892e-01   7.2945892e-01
   7.3146293e-01   7.3146293e-01
   7.3346693e-01   7.3346693e-01
   7.3547094e-01   7.3547094e-01
   7.3747495e-01   7.3747495e-01
   7.3947896e-01   7.3947896e-01
   7.4148297e-01   7.4148297e-01
   7.4348697e-01   7.4348697e-01
   7.4549098e-01   7.4549098e-01
   7.4749499e-01   7.4749499e-01
   7.4949900e-01   7.4949900e-01
   7.5150301e-01   7.5150301e-01
   7.5350701e-01   7.5350701e-01
   7.5551102e-01   7.5551102e-01
   7.5751503e-01   7.5751503e-01
   7.5951904e-01   7.5951904e-01
   7.6152305e-01   7.6152305e-01
   7.6352705e-01   7.6352705e-01
   7.6553106e-01   7.6553106e-01
   7.6753507e-01   7.6753507e-01
   7.6953908e-01   7.6953908e-01
   7.7154309e-01   7.7154309e-01
   7.7354709e-01   7.7354709e-01
   7.7555110e-01   7.7555110e-01
   7.7755511e-01   7.7755511e-01
   7.7955912e-01   7.7955912e-01
   7.8156313e-01   7.8156313e-01
   7.8356713e-01   7.8356713e-01
   7.8557114e-01   7.8557114e-01
   7.8757515e-01   7.8757515e-01
   7.8957916e-01   7.8957916e-01
   7.9158317e-01   7.9158317e-01
   7.9358717e-01   7.9358717e-01
   7.9559118e-01   7.9559118e-01
   7.9759519e-01   7.9759519e-01
   7.9959920e-01   7.9959920e-01
   8.0160321e-01   8.0160321e-01
   8.0360721e-01   8.0360721e-01
   8.0561122e-01   8.0561122e-01
   8.0761523e-01   8.0761523e-01
   8.0961924e-01   8.0961924e-01
   8.1162325e-01   8.1162325e-01
   8.1362725e-01   8.1362725e-01
   8.1563126e-01   8.1563126e-01
   8.1763527e-01   8.1763527e-01
   8.1963928e-01   8.1963928e-01
   8.2164329e-01   8.2164329e-01
   8.2364729e-01   8.2364729e-01
   8.2565130e-01   8.2565130e-01
   8.2765531e-01   8.2765531e-01
   8.2965932e-01   8.2965932e-01
   8.3166333e-01   8.3166333e-01
   8.3366733e-01   8.3366733e-01
   8.3567134e-01   8.3567134e-01
   8.3767535e-01   8.3767535e-01
   8.3967936e-01   8.3967936e-01
   8.4168337e-01   8.4168337e-01
   8.4368737e-01   8.4368737e-01
   8.4569138e-01   8.4569138e-01
   8.4769539e-01   8.4769539e-01
   8.4969940e-01   8.4969940e-01
   8.5170341e-01   8.5170341e-01
   8.5370741e-01   8.5370741e-01
   8.5571142e-01   8.5571142e-01
   8.5771543e-01   8.5771543e-01
   8.5971944e-01   8.5971944e-01
   8.6172345e-01   8.6172345e-01
   8.6372745e-01   8.6372745e-01
   8.6573146e-01   8.6573146e-01
   8.6773547e-01   8.6773547e-01
   8.6973948e-01   8.6973948e-01
   8.7174349e-01   8.7174349e-01
   8.7374749e-01   8.7374749e-01
   8.7575150e-01   8.7575150e-01
   8.7775551e-01   8.7775551e-01
   8.7975952e-01   8.7975952e-01
   8.8176353e-01   8.8176353e-01
   8.8376754e-01   8.8376754e-01
   8.8577154e-01   8.8577154e-01
   8.8777555e-01   8.8777555e-01
   8.8977956e-01   8.8977956e-01
   8.9178357e-01   8.9178357e-01
   8.9378758e-01   8.9378758e-01
   8.9579158e-01   8.9579158e-01
   8.9779559e-01   8.9779559e-01
   8.9979960e-01   8.9979960e-01
   9.0180361e-01   9.0180361e-01
   9.0380762e-01   9.0380762e-01
   9.0581162e-01   9.0581162e-01
   9.0781563e-01   9.0781563e-01
   9.0981964e-01   9.0981964e-01
   9.1182365e-01   9.1182365e-01
   9.1382766e-01   9.1382766e-01
   9.1583166e-01   9.1583166e-01
   9.1783567e-01   9.1783567e-01
   9.1983968e-01   9.1983968e-01
   9.2184369e-01   9.2184369e-01
   9.2384770e-01   9.2384770e-01
   9.2585170e-01   9.2585170e-01
   9.2785571e-01   9.2785571e-01
   9.2985972e-01   9.2985972e-01
   9.3186373e-01   9.3186373e-01
   9.3386774e-01   9.3386774e-01
   9.3587174e-01   9.3587174e-01
   9.3787575e-01   9.3787575e-01
   9.3987976e-01   9.3987976e-01
   9.4188377e-01   9.4188377e-01
   9.4388778e-01   9.4388778e-01
   9.4589178e-01   9.4589178e-01
   9.4789579e-01   9.4789579e-01
   9.4989980e-01   9.4989980e-01
   9.5190381e-01   9.5190381e-01
   9.5390782e-01   9.5390782e-01
   9.5591182e-01   9.5591182e-01
   9.5791583e-01   9.5791583e-01
   9.5991984e-01   9.5991984e-01
   9.6192385e-01   9.6192385e-01
   9.6392786e-01   9.6392786e-01
   9.6593186e-01   9.6593186e-01
   9.6793587e-01   9.6793587e-01
   9.6993988e-01   9.6993988e-01
   9.7194389e-01   9.7194389e-01
   9.7394790e-01   9.7394790e-01
   9.7595190e-01   9.7595190e-01
   9.7795591e-01   9.7795591e-01
   9.7995992e-01   9.7995992e-01
   9.8196393e-01   9.8196393e-01
   9.8396794e-01   9.8396794e-01
   9.8597194e-01   9.8597194e-01
   9.8797595e-01   9.8797595e-01
   9.8997996e-01   9.8997996e-01
   9.9198397e-01   9.9198397e-01
   9.9398798e-01   9.9398798e-01
   9.9599198e-01   9.9599198e-01
   9.9799599e-01   9.9799599e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9215149e-05
   7.5557384e-03  -3.0608190e-04
   1.3163558e-02  -5.3041924e-04
   1.9262189e-02  -7.7164970e-04
   2.5847735e-02  -1.0289323e-03
   3.2910864e-02  -1.3011712e-03
   4.0437094e-02  -1.5870433e-03
   4.8407098e-02  -1.8850289e-03
   5.6797117e-02  -2.1934473e-03
   6.5579447e-02  -2.5104959e-03
   7.4722998e-02  -2.8342909e-03
   8.4193893e-02  -3.1629082e-03
   9.3956090e-02  -3.4944230e-03
   1.0397200e-01  -3.8269469e-03
   1.1420311e-01  -4.1586606e-03
   1.2461054e-01  -4.4878430e-03
   1.3515560e-01  -4.8128944e-03
   1.4580029e-01  -5.1323552e-03
   1.5650769e-01  -5.4449189e-03
   1.6724237e-01  -5.7494402e-03
   1.7797066e-01  -6.0449385e-03
   1.8866095e-01  -6.3305972e-03
   1.9928379e-01  -6.6057599e-03
   2.0981209e-01  -6.8699225e-03
   2.2022116e-01  -7.1227248e-03
   2.3048875e-01  -7.3639386e-03
   2.4059501e-01  -7.5934556e-03
   2.5052248e-01  -7.8112750e-03
   2.6025597e-01  -8.0174898e-03
   2.6978249e-01  -8.2122741e-03
   2.7909113e-01  -8.3958707e-03
   2.8817289e-01  -8.5685792e-03
   2.9702058e-01  -8.7307447e-03
   3.0562865e-01  -8.8827483e-03
   3.1399303e-01  -9.0249974e-03
   3.2211102e-01  -9.1579180e-03
   3.2998109e-01  -9.2819478e-03
   3.3760280e-01  -9.3975293e-03
   3.4497662e-01  -9.5051056e-03
   3.5210383e-01  -9.6051153e-03
   3.5898638e-01  -9.6979895e-03
   3.6562683e-01  -9.7841483e-03
   3.7202819e-01  -9.8639992e-03
   3.7819389e-01  -9.9379349e-03
   3.8412763e-01  -1.0006332e-02
   3.8983341e-01  -1.0069552e-02
   3.9531537e-01  -1.0127936e-02
   4.0057778e-01  -1.0181811e-02
   4.0562503e-01  -1.0231485e-02
   4.1046151e-01  -1.0277249e-02
   4.1509165e-01  -1.0319378e-02
   4.1951988e-01  -1.0358129e-02
   4.2375059e-01  -1.0393745e-02
   4.2778814e-01  -1.0426453e-02
   4.3163684e-01  -1.0456465e-02
   4.3530095e-01  -1.0483981e-02
   4.3878469e-01  -1.0509186e-02
   4.4209224e-01  -1.0532254e-02
   4.4522775e-01  -1.0553347e-02
   4.4819533e-01  -1.0572614e-02
   4.5099911e-01  -1.0590196e-02
   4.5364320e-01  -1.0606224e-02
   4.5613173e-01  -1.0620818e-02
   4.5846890e-01  -1.0634092e-02
   4.6065893e-01  -1.0646149e-02
   4.6270611e-01  -1.0657087e-02
   4.6461483e-01  -1.0666995e-02
   4.6638958e-01  -1.0675956e-02
   4.6803493e-01  -1.0684048e-02
   4.6955560e-01  -1.0691342e-02
   4.7095640e-01  -1.0697904e-02
   4.7224229e-01  -1.0703795e-02
   4.7341836e-01  -1.0709071e-02
   4.7448979e-01  -1.0713786e-02
   4.7551020e-01  -1.0718194e-02
   4.7653061e-01  -1.0722522e-02
   4.7755101e-01  -1.0726770e-02
   4.7857142e-01  -1.0730939e-02
   4.7959183e-01  -1.0735027e-02
   4.8061224e-01  -1.0739035e-02
   4.8163264e-01  -1.0742964e-02
   4.8265305e-01  -1.0746812e-02
   4.8367346e-01  -1.0750581e-02
   4.8469387e-01  -1.0754269e-02
   4.8571428e-01  -1.0757878e-02
   4.8673468e-01  -1.0761406e-02
   4.8775509e-01  -1.0764855e-02
   4.8877550e-01  -1.0768223e-02
   4.8979591e-01  -1.0771512e-02
   4.9081631e-01  -1.0774720e-02
   4.9183672e-01  -1.0777849e-02
   4.9285713e-01  -1.0780898e-02
   4.9387754e-01  -1.0783867e-02
   4.9489795e-01  -1.0786755e-02
   4.9591835e-01  -1.0789564e-02
   4.9693876e-01  -1.0792293e-02
   4.9795917e-01  -1.0794942e-02
   4.9897958e-01  -1.0797511e-02
   4.9999999e-01  -1.0800000e-02
   5.0102039e-01  -1.0802446e-02
   5.0204080e-01  -1.0804888e-02
   5.0306121e-01  -1.0807324e-02
   5.0408162e-01  -1.0809756e-02
   5.0510202e-01  -1.0812182e-02
   5.0612243e-01  -1.0814604e-02
   5.0714284e-01  -1.0817020e-02
   5.0816325e-01  -1.0819432e-02
   5.0918366e-01  -1.0821838e-02
   5.1020406e-01  -1.0824240e-02
   5.1122447e-01  -1.0826636e-02
   5.1224488e-01  -1.0829028e-02
   5.1326529e-01  -1.0831414e-02
   5.1428569e-01  -1.0833796e-02
   5.1530610e-01  -1.0836172e-02
   5.1632651e-01  -1.0838544e-02
   5.1734692e-01  -1.0840910e-02
   5.1836733e-01  -1.0843272e-02
   5.1938773e-01  -1.0845628e-02
   5.2040814e-01  -1.0847980e-02
   5.2142855e-01  -1.0850326e-02
   5.2244896e-01  -1.0852668e-02
   5.2346936e-01  -1.0855005e-02
   5.2448977e-01  -1.0857336e-02
   5.2551018e-01  -1.0859663e-02
   5.2658161e-01  -1.0862100e-02
   5.2775816e-01  -1.0864770e-02
   5.2904612e-01  -1.0867686e-02
   5.3045193e-01  -1.0870859e-02
   5.3198198e-01  -1.0874302e-02
   5.3364270e-01  -1.0878026e-02
   5.3544056e-01  -1.0882043e-02
   5.3738202e-01  -1.0886363e-02
   5.3947351e-01  -1.0890997e-02
   5.4172149e-01  -1.0895954e-02
   5.4413234e-01  -1.0901243e-02
   5.4671244e-01  -1.0906873e-02
   5.4946809e-01  -1.0912850e-02
   5.5240554e-01  -1.0919182e-02
   5.5553097e-01  -1.0925873e-02
   5.5885044e-01  -1.0932929e-02
   5.6236994e-01  -1.0940352e-02
   5.6609531e-01  -1.0948144e-02
   5.7003225e-01  -1.0956307e-02
   5.7418631e-01  -1.0964838e-02
   5.7856282e-01  -1.0973738e-02
   5.8316692e-01  -1.0983000e-02
   5.8800348e-01  -1.0992621e-02
   5.9307708e-01  -1.1002593e-02
   5.9839198e-01  -1.1012906e-02
   6.0395208e-01  -1.1023551e-02
   6.0976083e-01  -1.1034512e-02
   6.1582122e-01  -1.1045776e-02
   6.2213572e-01  -1.1057325e-02
   6.2870616e-01  -1.1069138e-02
   6.3553376e-01  -1.1081194e-02
   6.4261895e-01  -1.1093469e-02
   6.4996138e-01  -1.1105935e-02
   6.5755977e-01  -1.1118563e-02
   6.6541190e-01  -1.1131322e-02
   6.7351445e-01  -1.1144177e-02
   6.8186295e-01  -1.1157093e-02
   6.9045169e-01  -1.1170032e-02
   6.9927363e-01  -1.1182953e-02
   7.0832033e-01  -1.1195815e-02
   7.1758182e-01  -1.1208576e-02
   7.2704660e-01  -1.1221191e-02
   7.3670151e-01  -1.1233617e-02
   7.4653173e-01  -1.1245809e-02
   7.5652070e-01  -1.1257723e-02
   7.6665012e-01  -1.1269315e-02
   7.7689995e-01  -1.1280543e-02
   7.8724839e-01  -1.1291368e-02
   7.9767200e-01  -1.1301752e-02
   8.0814569e-01  -1.1311661e-02
   8.1864287e-01  -1.1321063e-02
   8.2913557e-01  -1.1329933e-02
   8.3959460e-01  -1.1338248e-02
   8.4998976e-01  -1.1345993e-02
   8.6029005e-01  -1.1353155e-02
   8.7046398e-01  -1.1359729e-02
   8.8047982e-01  -1.1365716e-02
   8.9030595e-01  -1.1371121e-02
   8.9991120e-01  -1.1375957e-02
   9.0926522e-01  -1.1380241e-02
   9.1833887e-01  -1.1383996e-02
   9.2710458e-01  -1.1387247e-02
   9.3553675e-01  -1.1390027e-02
   9.4361215e-01  -1.1392369e-02
   9.5131019e-01  -1.1394310e-02
   9.5861330e-01  -1.1395889e-02
   9.6550719e-01  -1.1397145e-02
   9.7198105e-01  -1.1398116e-02
   9.7802775e-01  -1.1398841e-02
   9.8364391e-01  -1.1399358e-02
   9.8882992e-01  -1.1399701e-02
   9.9359015e-01  -1.1399901e-02
   9.9793230e-01  -1.1399990e-02


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9215150e-04
   7.5557384e-03  -3.0608190e-03
   1.3163558e-02  -5.3041924e-03
   1.9262189e-02  -7.7164970e-03
   2.5847735e-02  -1.0289323e-02
   3.2910864e-02  -1.3011712e-02
   4.0437094e-02  -1.5870433e-02
   4.8407098e-02  -1.8850289e-02
   5.6797117e-02  -2.1934473e-02
   6.5579447e-02  -2.5104959e-02
   7.4722998e-02  -2.8342909e-02
   8.4193893e-02  -3.1629082e-02
   9.3956090e-02  -3.4944230e-02
   1.0397200e-01  -3.8269469e-02
   1.1420311e-01  -4.1586606e-02
   1.2461054e-01  -4.4878430e-02
   1.3515560e-01  -4.8128944e-02
   1.4580029e-01  -5.1323552e-02
   1.5650769e-01  -5.4449189e-02
   1.6724237e-01  -5.7494402e-02
   1.7797066e-01  -6.0449385e-02
   1.8866095e-01  -6.3305972e-02
   1.9928379e-01  -6.6057599e-02
   2.0981209e-01  -6.8699225e-02
   2.2022116e-01  -7.1227248e-02
   2.3048875e-01  -7.3639386e-02
   2.4059501e-01  -7.5934556e-02
   2.5052248e-01  -7.8112750e-02
   2.6025597e-01  -8.0174898e-02
   2.6978249e-01  -8.2122741e-02
   2.7909113e-01  -8.3958707e-02
   2.8817289e-01  -8.5685792e-02
   2.9702058e-01  -8.7307447e-02
   3.0562865e-01  -8.8827483e-02
   3.1399303e-01  -9.0249974e-02
   3.2211102e-01  -9.1579180e-02
   3.2998109e-01  -9.2819478e-02
   3.3760280e-01  -9.3975293e-02
   3.4497662e-01  -9.5051056e-02
   3.5210383e-01  -9.6051153e-02
   3.5898638e-01  -9.6979895e-02
   3.6562683e-01  -9.7841483e-02
   3.7202819e-01  -9.8639992e-02
   3.7819389e-01  -9.9379349e-02
   3.8412763e-01  -1.0006332e-01
   3.8983341e-01  -1.0069552e-01
   3.9531537e-01  -1.0127936e-01
   4.0057778e-01  -1.0181811e-01
   4.0562503e-01  -1.0231485e-01
   4.1046151e-01  -1.0277249e-01
   4.1509165e-01  -1.0319378e-01
   4.1951988e-01  -1.0358129e-01
   4.2375059e-01  -1.0393745e-01
   4.2778814e-01  -1.0426453e-01
   4.3163684e-01  -1.0456465e-01
   4.3530095e-01  -1.0483981e-01
   4.3878469e-01  -1.0509186e-01
   4.4209224e-01  -1.0532254e-01
   4.4522775e-01  -1.0553347e-01
   4.4819533e-01  -1.0572614e-01
   4.5099911e-01  -1.0590196e-01
   4.5364320e-01  -1.0606224e-01
   4.5613173e-01  -1.0620818e-01
   4.5846890e-01  -1.0634092e-01
   4.6065893e-01  -1.0646149e-01
   4.6270611e-01  -1.0657087e-01
   4.6461483e-01  -1.0666995e-01
   4.6638958e-01  -1.0675956e-01
   4.6803493e-01  -1.0684048e-01
   4.6955560e-01  -1.0691342e-01
   4.7095640e-01  -1.0697904e-01
   4.7224229e-01  -1.0703795e-01
   4.7341836e-01  -1.0709071e-01
   4.7448979e-01  -1.0713786e-01
   4.7551020e-01  -1.0718194e-01
   4.7653061e-01  -1.0722522e-01
   4.7755101e-01  -1.0726770e-01
   4.7857142e-01  -1.0730939e-01
   4.7959183e-01  -1.0735027e-01
   4.8061224e-01  -1.0739035e-01
   4.8163264e-01  -1.0742964e-01
   4.8265305e-01  -1.0746812e-01
   4.8367346e-01  -1.0750581e-01
   4.8469387e-01  -1.0754269e-01
   4.8571428e-01  -1.0757878e-01
   4.8673468e-01  -1.0761406e-01
   4.8775509e-01  -1.0764855e-01
   4.8877550e-01  -1.0768223e-01
   4.8979591e-01  -1.0771512e-01
   4.9081631e-01  -1.0774720e-01
   4.9183672e-01  -1.0777849e-01
   4.9285713e-01  -1.0780898e-01
   4.9387754e-01  -1.0783867e-01
   4.9489795e-01  -1.0786755e-01
   4.9591835e-01  -1.0789564e-01
   4.9693876e-01  -1.0792293e-01
   4.9795917e-01  -1.0794942e-01
   4.9897958e-01  -1.0797511e-01
   4.9999999e-01  -1.0800000e-01
   5.0102039e-01  -1.0802446e-01
   5.0204080e-01  -1.0804888e-01
   5.0306121e-01  -1.0807324e-01
   5.0408162e-01  -1.0809756e-01
   5.0510202e-01  -1.0812182e-01
   5.0612243e-01  -1.0814604e-01
   5.0714284e-01  -1.0817020e-01
   5.0816325e-01  -1.0819432e-01
   5.0918366e-01  -1.0821838e-01
   5.1020406e-01  -1.0824240e-01
   5.1122447e-01  -1.0826636e-01
   5.1224488e-01  -1.0829028e-01
   5.1326529e-01  -1.0831414e-01
   5.1428569e-01  -1.0833796e-01
   5.1530610e-01  -1.0836172e-01
   5.1632651e-01  -1.0838544e-01
   5.1734692e-01  -1.0840910e-01
   5.1836733e-01  -1.0843272e-01
   5.1938773e-01  -1.0845628e-01
   5.2040814e-01  -1.0847980e-01
   5.2142855e-01  -1.0850326e-01
   5.2244896e-01  -1.0852668e-01
   5.2346936e-01  -1.0855005e-01
   5.2448977e-01  -1.0857336e-01
   5.2551018e-01  -1.0859663e-01
   5.2658161e-01  -1.0862100e-01
   5.2775816e-01  -1.0864770e-01
   5.2904612e-01  -1.0867686e-01
   5.3045193e-01  -1.0870859e-01
   5.3198198e-01  -1.0874302e-01
   5.3364270e-01  -1.0878026e-01
   5.3544056e-01  -1.0882043e-01
   5.3738202e-01  -1.0886363e-01
   5.3947351e-01  -1.0890997e-01
   5.4172149e-01  -1.0895954e-01
   5.4413234e-01  -1.0901243e-01
   5.4671244e-01  -1.0906873e-01
   5.4946809e-01  -1.0912850e-01
   5.5240554e-01  -1.0919182e-01
   5.5553097e-01  -1.0925873e-01
   5.5885044e-01  -1.0932929e-01
   5.6236994e-01  -1.0940352e-01
   5.6609531e-01  -1.0948144e-01
   5.7003225e-01  -1.0956307e-01
   5.7418631e-01  -1.0964838e-01
   5.7856282e-01  -1.0973738e-01
   5.8316692e-01  -1.0983000e-01
   5.8800348e-01  -1.0992621e-01
   5.9307708e-01  -1.1002593e-01
   5.9839198e-01  -1.1012906e-01
   6.0395208e-01  -1.1023551e-01
   6.0976083e-01  -1.1034512e-01
   6.1582122e-01  -1.1045776e-01
   6.2213572e-01  -1.1057325e-01
   6.2870616e-01  -1.1069138e-01
   6.3553376e-01  -1.1081194e-01
   6.4261895e-01  -1.1093469e-01
   6.4996138e-01  -1.1105935e-01
   6.5755977e-01  -1.1118563e-01
   6.6541190e-01  -1.1131322e-01
   6.7351445e-01  -1.1144177e-01
   6.8186295e-01  -1.1157093e-01
   6.9045169e-01  -1.1170032e-01
   6.9927363e-01  -1.1182953e-01
   7.0832033e-01  -1.1195815e-01
   7.1758182e-01  -1.1208576e-01
   7.2704660e-01  -1.1221191e-01
   7.3670151e-01  -1.1233617e-01
   7.4653173e-01  -1.1245809e-01
   7.5652070e-01  -1.1257723e-01
   7.6665012e-01  -1.1269315e-01
   7.7689995e-01  -1.1280543e-01
   7.8724839e-01  -1.1291368e-01
   7.9767200e-01  -1.1301752e-01
   8.0814569e-01  -1.1311661e-01
   8.1864287e-01  -1.1321063e-01
   8.2913557e-01  -1.1329933e-01
   8.3959460e-01  -1.1338248e-01
   8.4998976e-01  -1.1345993e-01
   8.6029005e-01  -1.1353155e-01
   8.7046398e-01  -1.1359729e-01
   8.8047982e-01  -1.1365716e-01
   8.9030595e-01  -1.1371121e-01
   8.9991120e-01  -1.1375957e-01
   9.0926522e-01  -1.1380241e-01
   9.1833887e-01  -1.1383996e-01
   9.2710458e-01  -1.1387247e-01
   9.3553675e-01  -1.1390027e-01
   9.4361215e-01  -1.1392369e-01
   9.5131019e-01  -1.1394310e-01
   9.5861330e-01  -1.1395889e-01
   9.6550719e-01  -1.1397145e-01
   9.7198105e-01  -1.1398116e-01
   9.7802775e-01  -1.1398841e-01
   9.8364391e-01  -1.1399358e-01
   9.8882992e-01  -1.1399701e-01
   9.9359015e-01  -1.1399901e-01
   9.9793230e-01  -1.1399990e-01


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9215150e-03
   7.5557384e-03  -3.0608190e-02
   1.3163558e-02  -5.3041924e-02
   1.9262189e-02  -7.7164970e-02
   2.5847735e-02  -1.0289323e-01
   3.2910864e-02  -1.3011712e-01
   4.0437094e-02  -1.5870433e-01
   4.8407098e-02  -1.8850289e-01
   5.6797117e-02  -2.1934473e-01
   6.5579447e-02  -2.5104959e-01
   7.4722998e-02  -2.8342909e-01
   8.4193893e-02  -3.1629082e-01
   9.3956090e-02  -3.4944230e-01
   1.0397200e-01  -3.8269469e-01
   1.1420311e-01  -4.1586606e-01
   1.2461054e-01  -4.4878430e-01
   1.3515560e-01  -4.8128944e-01
   1.4580029e-01  -5.1323552e-01
   1.5650769e-01  -5.4449189e-01
   1.6724237e-01  -5.7494402e-01
   1.7797066e-01  -6.0449385e-01
   1.8866095e-01  -6.3305972e-01
   1.9928379e-01  -6.6057599e-01
   2.0981209e-01  -6.8699225e-01
   2.2022116e-01  -7.1227248e-01
   2.3048875e-01  -7.3639386e-01
   2.4059501e-01  -7.5934556e-01
   2.5052248e-01  -7.8112750e-01
   2.6025597e-01  -8.0174898e-01
   2.6978249e-01  -8.2122741e-01
   2.7909113e-01  -8.3958707e-01
   2.8817289e-01  -8.5685792e-01
   2.9702058e-01  -8.7307447e-01
   3.0562865e-01  -8.8827483e-01
   3.1399303e-01  -9.0249974e-01
   3.2211102e-01  -9.1579180e-01
   3.2998109e-01  -9.2819478e-01
   3.3760280e-01  -9.3975293e-01
   3.4497662e-01  -9.5051056e-01
   3.5210383e-01  -9.6051153e-01
   3.5898638e-01  -9.6979895e-01
   3.6562683e-01  -9.7841483e-01
   3.7202819e-01  -9.8639992e-01
   3.7819389e-01  -9.9379349e-01
   3.8412763e-01  -1.0006332e+00
   3.8983341e-01  -1.0069552e+00
   3.9531537e-01  -1.0127936e+00
   4.0057778e-01  -1.0181811e+00
   4.0562503e-01  -1.0231485e+00
   4.1046151e-01  -1.0277249e+00
   4.1509165e-01  -1.0319378e+00
   4.1951988e-01  -1.0358129e+00
   4.2375059e-01  -1.0393745e+00
   4.2778814e-01  -1.0426453e+00
   4.3163684e-01  -1.0456465e+00
   4.3530095e-01  -1.0483981e+00
   4.3878469e-01  -1.0509186e+00
   4.4209224e-01  -1.0532254e+00
   4.4522775e-01  -1.0553347e+00
   4.4819533e-01  -1.0572614e+00
   4.5099911e-01  -1.0590196e+00
   4.5364320e-01  -1.0606224e+00
   4.5613173e-01  -1.0620818e+00
   4.5846890e-01  -1.0634092e+00
   4.6065893e-01  -1.0646149e+00
   4.6270611e-01  -1.0657087e+00
   4.6461483e-01  -1.0666995e+00
   4.6638958e-01  -1.0675956e+00
   4.6803493e-01  -1.0684048e+00
   4.6955560e-01  -1.0691342e+00
   4.7095640e-01  -1.0697904e+00
   4.7224229e-01  -1.0703795e+00
   4.7341836e-01  -1.0709071e+00
   4.7448979e-01  -1.0713786e+00
   4.7551020e-01  -1.0718194e+00
   4.7653061e-01  -1.0722522e+00
   4.7755101e-01  -1.0726770e+00
   4.7857142e-01  -1.0730939e+00
   4.7959183e-01  -1.0735027e+00
   4.8061224e-01  -1.0739035e+00
   4.8163264e-01  -1.0742964e+00
   4.8265305e-01  -1.0746812e+00
   4.8367346e-01  -1.0750581e+00
   4.8469387e-01  -1.0754269e+00
   4.8571428e-01  -1.0757878e+00
   4.8673468e-01  -1.0761406e+00
   4.8775509e-01  -1.0764855e+00
   4.8877550e-01  -1.0768223e+00
   4.8979591e-01  -1.0771512e+00
   4.9081631e-01  -1.0774720e+00
   4.9183672e-01  -1.0777849e+00
   4.9285713e-01  -1.0780898e+00
   4.9387754e-01  -1.0783867e+00
   4.9489795e-01  -1.0786755e+00
   4.9591835e-01  -1.0789564e+00
   4.9693876e-01  -1.0792293e+00
   4.9795917e-01  -1.0794942e+00
   4.9897958e-01  -1.0797511e+00
   4.9999999e-01  -1.0800000e+00
   5.0102039e-01  -1.0802446e+00
   5.0204080e-01  -1.0804888e+00
   5.0306121e-01  -1.0807324e+00
   5.0408162e-01  -1.0809756e+00
   5.0510202e-01  -1.0812182e+00
   5.0612243e-01  -1.0814604e+00
   5.0714284e-01  -1.0817020e+00
   5.0816325e-01  -1.0819432e+00
   5.0918366e-01  -1.0821838e+00
   5.1020406e-01  -1.0824240e+00
   5.1122447e-01  -1.0826636e+00
   5.1224488e-01  -1.0829028e+00
   5.1326529e-01  -1.0831414e+00
   5.1428569e-01  -1.0833796e+00
   5.1530610e-01  -1.0836172e+00
   5.1632651e-01  -1.0838544e+00
   5.1734692e-01  -1.0840910e+00
   5.1836733e-01  -1.0843272e+00
   5.1938773e-01  -1.0845628e+00
   5.2040814e-01  -1.0847980e+00
   5.2142855e-01  -1.0850326e+00
   5.2244896e-01  -1.0852668e+00
   5.2346936e-01  -1.0855005e+00
   5.2448977e-01  -1.0857336e+00
   5.2551018e-01  -1.0859663e+00
   5.2658161e-01  -1.0862100e+00
   5.2775816e-01  -1.0864770e+00
   5.2904612e-01  -1.0867686e+00
   5.3045193e-01  -1.0870859e+00
   5.3198198e-01  -1.0874302e+00
   5.3364270e-01  -1.0878026e+00
   5.3544056e-01  -1.0882043e+00
   5.3738202e-01  -1.0886363e+00
   5.3947351e-01  -1.0890997e+00
   5.4172149e-01  -1.0895954e+00
   5.4413234e-01  -1.0901243e+00
   5.4671244e-01  -1.0906873e+00
   5.4946809e-01  -1.0912850e+00
   5.5240554e-01  -1.0919182e+00
   5.5553097e-01  -1.0925873e+00
   5.5885044e-01  -1.0932929e+00
   5.6236994e-01  -1.0940352e+00
   5.6609531e-01  -1.0948144e+00
   5.7003225e-01  -1.0956307e+00
   5.7418631e-01  -1.0964838e+00
   5.7856282e-01  -1.0973738e+00
   5.8316692e-01  -1.0983000e+00
   5.8800348e-01  -1.0992621e+00
   5.9307708e-01  -1.1002593e+00
   5.9839198e-01  -1.1012906e+00
   6.0395208e-01  -1.1023551e+00
   6.0976083e-01  -1.1034512e+00
   6.1582122e-01  -1.1045776e+00
   6.2213572e-01  -1.1057325e+00
   6.2870616e-01  -1.1069138e+00
   6.3553376e-01  -1.1081194e+00
   6.4261895e-01  -1.1093469e+00
   6.4996138e-01  -1.1105935e+00
   6.5755977e-01  -1.1118563e+00
   6.6541190e-01  -1.1131322e+00
   6.7351445e-01  -1.1144177e+00
   6.8186295e-01  -1.1157093e+00
   6.9045169e-01  -1.1170032e+00
   6.9927363e-01  -1.1182953e+00
   7.0832033e-01  -1.1195815e+00
   7.1758182e-01  -1.1208576e+00
   7.2704660e-01  -1.1221191e+00
   7.3670151e-01  -1.1233617e+00
   7.4653173e-01  -1.1245809e+00
   7.5652070e-01  -1.1257723e+00
   7.6665012e-01  -1.1269315e+00
   7.7689995e-01  -1.1280543e+00
   7.8724839e-01  -1.1291368e+00
   7.9767200e-01  -1.1301752e+00
   8.0814569e-01  -1.1311661e+00
   8.1864287e-01  -1.1321063e+00
   8.2913557e-01  -1.1329933e+00
   8.3959460e-01  -1.1338248e+00
   8.4998976e-01  -1.1345993e+00
   8.6029005e-01  -1.1353155e+00
   8.7046398e-01  -1.1359729e+00
   8.8047982e-01  -1.1365716e+00
   8.9030595e-01  -1.1371121e+00
   8.9991120e-01  -1.1375957e+00
   9.0926522e-01  -1.1380241e+00
   9.1833887e-01  -1.1383996e+00
   9.2710458e-01  -1.1387247e+00
   9.3553675e-01  -1.1390027e+00
   9.4361215e-01  -1.1392369e+00
   9.5131019e-01  -1.1394310e+00
   9.5861330e-01  -1.1395889e+00
   9.6550719e-01  -1.1397145e+00
   9.7198105e-01  -1.1398116e+00
   9.7802775e-01  -1.1398841e+00
   9.8364391e-01  -1.1399358e+00
   9.8882992e-01  -1.1399701e+00
   9.9359015e-01  -1.1399901e+00
   9.9793230e-01  -1.1399990e+00


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9215149e-02
   7.5557384e-03  -3.0608190e-01
   1.3163558e-02  -5.3041924e-01
   1.9262189e-02  -7.7164970e-01
   2.5847735e-02  -1.0289323e+00
   3.2910864e-02  -1.3011712e+00
   4.0437094e-02  -1.5870433e+00
   4.8407098e-02  -1.8850289e+00
   5.6797117e-02  -2.1934473e+00
   6.5579447e-02  -2.5104959e+00
   7.4722998e-02  -2.8342909e+00
   8.4193893e-02  -3.1629082e+00
   9.3956090e-02  -3.4944230e+00
   1.0397200e-01  -3.8269469e+00
   1.1420311e-01  -4.1586606e+00
   1.2461054e-01  -4.4878430e+00
   1.3515560e-01  -4.8128944e+00
   1.4580029e-01  -5.1323552e+00
   1.5650769e-01  -5.4449189e+00
   1.6724237e-01  -5.7494402e+00
   1.7797066e-01  -6.0449385e+00
   1.8866095e-01  -6.3305972e+00
   1.9928379e-01  -6.6057599e+00
   2.0981209e-01  -6.8699225e+00
   2.2022116e-01  -7.1227248e+00
   2.3048875e-01  -7.3639386e+00
   2.4059501e-01  -7.5934556e+00
   2.5052248e-01  -7.8112750e+00
   2.6025597e-01  -8.0174898e+00
   2.6978249e-01  -8.2122741e+00
   2.7909113e-01  -8.3958707e+00
   2.8817289e-01  -8.5685792e+00
   2.9702058e-01  -8.7307447e+00
   3.0562865e-01  -8.8827483e+00
   3.1399303e-01  -9.0249974e+00
   3.2211102e-01  -9.1579180e+00
   3.2998109e-01  -9.2819478e+00
   3.3760280e-01  -9.3975293e+00
   3.4497662e-01  -9.5051056e+00
   3.5210383e-01  -9.6051153e+00
   3.5898638e-01  -9.6979895e+00
   3.6562683e-01  -9.7841483e+00
   3.7202819e-01  -9.8639992e+00
   3.7819389e-01  -9.9379349e+00
   3.8412763e-01  -1.0006332e+01
   3.8983341e-01  -1.0069552e+01
   3.9531537e-01  -1.0127936e+01
   4.0057778e-01  -1.0181811e+01
   4.0562503e-01  -1.0231485e+01
   4.1046151e-01  -1.0277249e+01
   4.1509165e-01  -1.0319378e+01
   4.1951988e-01  -1.0358129e+01
   4.2375059e-01  -1.0393745e+01
   4.2778814e-01  -1.0426453e+01
   4.3163684e-01  -1.0456465e+01
   4.3530095e-01  -1.0483981e+01
   4.3878469e-01  -1.0509186e+01
   4.4209224e-01  -1.0532254e+01
   4.4522775e-01  -1.0553347e+01
   4.4819533e-01  -1.0572614e+01
   4.5099911e-01  -1.0590196e+01
   4.5364320e-01  -1.0606224e+01
   4.5613173e-01  -1.0620818e+01
   4.5846890e-01  -1.0634092e+01
   4.6065893e-01  -1.0646149e+01
   4.6270611e-01  -1.0657087e+01
   4.6461483e-01  -1.0666995e+01
   4.6638958e-01  -1.0675956e+01
   4.6803493e-01  -1.0684048e+01
   4.6955560e-01  -1.0691342e+01
   4.7095640e-01  -1.0697904e+01
   4.7224229e-01  -1.0703795e+01
   4.7341836e-01  -1.0709071e+01
   4.7448979e-01  -1.0713786e+01
   4.7551020e-01  -1.0718194e+01
   4.7653061e-01  -1.0722522e+01
   4.7755101e-01  -1.0726770e+01
   4.7857142e-01  -1.0730939e+01
   4.7959183e-01  -1.0735027e+01
   4.8061224e-01  -1.0739035e+01
   4.8163264e-01  -1.0742964e+01
   4.8265305e-01  -1.0746812e+01
   4.8367346e-01  -1.0750581e+01
   4.8469387e-01  -1.0754269e+01
   4.8571428e-01  -1.0757878e+01
   4.8673468e-01  -1.0761406e+01
   4.8775509e-01  -1.0764855e+01
   4.8877550e-01  -1.0768223e+01
   4.8979591e-01  -1.0771512e+01
   4.9081631e-01  -1.0774720e+01
   4.9183672e-01  -1.0777849e+01
   4.9285713e-01  -1.0780898e+01
   4.9387754e-01  -1.0783867e+01
   4.9489795e-01  -1.0786755e+01
   4.9591835e-01  -1.0789564e+01
   4.9693876e-01  -1.0792293e+01
   4.9795917e-01  -1.0794942e+01
   4.9897958e-01  -1.0797511e+01
   4.9999999e-01  -1.0800000e+01
   5.0102039e-01  -1.0802446e+01
   5.0204080e-01  -1.0804888e+01
   5.0306121e-01  -1.0807324e+01
   5.0408162e-01  -1.0809756e+01
   5.0510202e-01  -1.0812182e+01
   5.0612243e-01  -1.0814604e+01
   5.0714284e-01  -1.0817020e+01
   5.0816325e-01  -1.0819432e+01
   5.0918366e-01  -1.0821838e+01
   5.1020406e-01  -1.0824240e+01
   5.1122447e-01  -1.0826636e+01
   5.1224488e-01  -1.0829028e+01
   5.1326529e-01  -1.0831414e+01
   5.1428569e-01  -1.0833796e+01
   5.1530610e-01  -1.0836172e+01
   5.1632651e-01  -1.0838544e+01
   5.1734692e-01  -1.0840910e+01
   5.1836733e-01  -1.0843272e+01
   5.1938773e-01  -1.0845628e+01
   5.2040814e-01  -1.0847980e+01
   5.2142855e-01  -1.0850326e+01
   5.2244896e-01  -1.0852668e+01
   5.2346936e-01  -1.0855005e+01
   5.2448977e-01  -1.0857336e+01
   5.2551018e-01  -1.0859663e+01
   5.2658161e-01  -1.0862100e+01
   5.2775816e-01  -1.0864770e+01
   5.2904612e-01  -1.0867686e+01
   5.3045193e-01  -1.0870859e+01
   5.3198198e-01  -1.0874302e+01
   5.3364270e-01  -1.0878026e+01
   5.3544056e-01  -1.0882043e+01
   5.3738202e-01  -1.0886363e+01
   5.3947351e-01  -1.0890997e+01
   5.4172149e-01  -1.0895954e+01
   5.4413234e-01  -1.0901243e+01
   5.4671244e-01  -1.0906873e+01
   5.4946809e-01  -1.0912850e+01
   5.5240554e-01  -1.0919182e+01
   5.5553097e-01  -1.0925873e+01
   5.5885044e-01  -1.0932929e+01
   5.6236994e-01  -1.0940352e+01
   5.6609531e-01  -1.0948144e+01
   5.7003225e-01  -1.0956307e+01
   5.7418631e-01  -1.0964838e+01
   5.7856282e-01  -1.0973738e+01
   5.8316692e-01  -1.0983000e+01
   5.8800348e-01  -1.0992621e+01
   5.9307708e-01  -1.1002593e+01
   5.9839198e-01  -1.1012906e+01
   6.0395208e-01  -1.1023551e+01
   6.0976083e-01  -1.1034512e+01
   6.1582122e-01  -1.1045776e+01
   6.2213572e-01  -1.1057325e+01
   6.2870616e-01  -1.1069138e+01
   6.3553376e-01  -1.1081194e+01
   6.4261895e-01  -1.1093469e+01
   6.4996138e-01  -1.1105935e+01
   6.5755977e-01  -1.1118563e+01
   6.6541190e-01  -1.1131322e+01
   6.7351445e-01  -1.1144177e+01
   6.8186295e-01  -1.1157093e+01
   6.9045169e-01  -1.1170032e+01
   6.9927363e-01  -1.1182953e+01
   7.0832033e-01  -1.1195815e+01
   7.1758182e-01  -1.1208576e+01
   7.2704660e-01  -1.1221191e+01
   7.3670151e-01  -1.1233617e+01
   7.4653173e-01  -1.1245809e+01
   7.5652070e-01  -1.1257723e+01
   7.6665012e-01  -1.1269315e+01
   7.7689995e-01  -1.1280543e+01
   7.8724839e-01  -1.1291368e+01
   7.9767200e-01  -1.1301752e+01
   8.0814569e-01  -1.1311661e+01
   8.1864287e-01  -1.1321063e+01
   8.2913557e-01  -1.1329933e+01
   8.3959460e-01  -1.1338248e+01
   8.4998976e-01  -1.1345993e+01
   8.6029005e-01  -1.1353155e+01
   8.7046398e-01  -1.1359729e+01
   8.8047982e-01  -1.1365716e+01
   8.9030595e-01  -1.1371121e+01
   8.9991120e-01  -1.1375957e+01
   9.0926522e-01  -1.1380241e+01
   9.1833887e-01  -1.1383996e+01
   9.2710458e-01  -1.1387247e+01
   9.3553675e-01  -1.1390027e+01
   9.4361215e-01  -1.1392369e+01
   9.5131019e-01  -1.1394310e+01
   9.5861330e-01  -1.1395889e+01
   9.6550719e-01  -1.1397145e+01
   9.7198105e-01  -1.1398116e+01
   9.7802775e-01  -1.1398841e+01
   9.8364391e-01  -1.1399358e+01
   9.8882992e-01  -1.1399701e+01
   9.9359015e-01  -1.1399901e+01
   9.9793230e-01  -1.1399990e+01


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9215148e-01
   7.5557384e-03  -3.0608190e+00
   1.3163558e-02  -5.3041924e+00
   1.9262189e-02  -7.7164970e+00
   2.5847735e-02  -1.0289323e+01
   3.2910864e-02  -1.3011712e+01
   4.0437094e-02  -1.5870433e+01
   4.8407098e-02  -1.8850289e+01
   5.6797117e-02  -2.1934473e+01
   6.5579447e-02  -2.5104959e+01
   7.4722998e-02  -2.8342909e+01
   8.4193893e-02  -3.1629082e+01
   9.3956090e-02  -3.4944230e+01
   1.0397200e-01  -3.8269469e+01
   1.1420311e-01  -4.1586606e+01
   1.2461054e-01  -4.4878430e+01
   1.3515560e-01  -4.8128944e+01
   1.4580029e-01  -5.1323552e+01
   1.5650769e-01  -5.4449189e+01
   1.6724237e-01  -5.7494402e+01
   1.7797066e-01  -6.0449385e+01
   1.8866095e-01  -6.3305972e+01
   1.9928379e-01  -6.6057599e+01
   2.0981209e-01  -6.8699225e+01
   2.2022116e-01  -7.1227248e+01
   2.3048875e-01  -7.3639386e+01
   2.4059501e-01  -7.5934556e+01
   2.5052248e-01  -7.8112750e+01
   2.6025597e-01  -8.0174898e+01
   2.6978249e-01  -8.2122741e+01
   2.7909113e-01  -8.3958707e+01
   2.8817289e-01  -8.5685792e+01
   2.9702058e-01  -8.7307447e+01
   3.0562865e-01  -8.8827483e+01
   3.1399303e-01  -9.0249974e+01
   3.2211102e-01  -9.1579180e+01
   3.2998109e-01  -9.2819478e+01
   3.3760280e-01  -9.3975293e+01
   3.4497662e-01  -9.5051056e+01
   3.5210383e-01  -9.6051153e+01
   3.5898638e-01  -9.6979895e+01
   3.6562683e-01  -9.7841483e+01
   3.7202819e-01  -9.8639992e+01
   3.7819389e-01  -9.9379349e+01
   3.8412763e-01  -1.0006332e+02
   3.8983341e-01  -1.0069552e+02
   3.9531537e-01  -1.0127936e+02
   4.0057778e-01  -1.0181811e+02
   4.0562503e-01  -1.0231485e+02
   4.1046151e-01  -1.0277249e+02
   4.1509165e-01  -1.0319378e+02
   4.1951988e-01  -1.0358129e+02
   4.2375059e-01  -1.0393745e+02
   4.2778814e-01  -1.0426453e+02
   4.3163684e-01  -1.0456465e+02
   4.3530095e-01  -1.0483981e+02
   4.3878469e-01  -1.0509186e+02
   4.4209224e-01  -1.0532254e+02
   4.4522775e-01  -1.0553347e+02
   4.4819533e-01  -1.0572614e+02
   4.5099911e-01  -1.0590196e+02
   4.5364320e-01  -1.0606224e+02
   4.5613173e-01  -1.0620818e+02
   4.5846890e-01  -1.0634092e+02
   4.6065893e-01  -1.0646149e+02
   4.6270611e-01  -1.0657087e+02
   4.6461483e-01  -1.0666995e+02
   4.6638958e-01  -1.0675956e+02
   4.6803493e-01  -1.0684048e+02
   4.6955560e-01  -1.0691342e+02
   4.7095640e-01  -1.0697904e+02
   4.7224229e-01  -1.0703795e+02
   4.7341836e-01  -1.0709071e+02
   4.7448979e-01  -1.0713786e+02
   4.7551020e-01  -1.0718194e+02
   4.7653061e-01  -1.0722522e+02
   4.7755101e-01  -1.0726770e+02
   4.7857142e-01  -1.0730939e+02
   4.7959183e-01  -1.0735027e+02
   4.8061224e-01  -1.0739035e+02
   4.8163264e-01  -1.0742964e+02
   4.8265305e-01  -1.0746812e+02
   4.8367346e-01  -1.0750581e+02
   4.8469387e-01  -1.0754269e+02
   4.8571428e-01  -1.0757878e+02
   4.8673468e-01  -1.0761406e+02
   4.8775509e-01  -1.0764855e+02
   4.8877550e-01  -1.0768223e+02
   4.8979591e-01  -1.0771512e+02
   4.9081631e-01  -1.0774720e+02
   4.9183672e-01  -1.0777849e+02
   4.9285713e-01  -1.0780898e+02
   4.9387754e-01  -1.0783867e+02
   4.9489795e-01  -1.0786755e+02
   4.9591835e-01  -1.0789564e+02
   4.9693876e-01  -1.0792293e+02
   4.9795917e-01  -1.0794942e+02
   4.9897958e-01  -1.0797511e+02
   4.9999999e-01  -1.0800000e+02
   5.0102039e-01  -1.0802446e+02
   5.0204080e-01  -1.0804888e+02
   5.0306121e-01  -1.0807324e+02
   5.0408162e-01  -1.0809756e+02
   5.0510202e-01  -1.0812182e+02
   5.0612243e-01  -1.0814604e+02
   5.0714284e-01  -1.0817020e+02
   5.0816325e-01  -1.0819432e+02
   5.0918366e-01  -1.0821838e+02
   5.1020406e-01  -1.0824240e+02
   5.1122447e-01  -1.0826636e+02
   5.1224488e-01  -1.0829028e+02
   5.1326529e-01  -1.0831414e+02
   5.1428569e-01  -1.0833796e+02
   5.1530610e-01  -1.0836172e+02
   5.1632651e-01  -1.0838544e+02
   5.1734692e-01  -1.0840910e+02
   5.1836733e-01  -1.0843272e+02
   5.1938773e-01  -1.0845628e+02
   5.2040814e-01  -1.0847980e+02
   5.2142855e-01  -1.0850326e+02
   5.2244896e-01  -1.0852668e+02
   5.2346936e-01  -1.0855005e+02
   5.2448977e-01  -1.0857336e+02
   5.2551018e-01  -1.0859663e+02
   5.2658161e-01  -1.0862100e+02
   5.2775816e-01  -1.0864770e+02
   5.2904612e-01  -1.0867686e+02
   5.3045193e-01  -1.0870859e+02
   5.3198198e-01  -1.0874302e+02
   5.3364270e-01  -1.0878026e+02
   5.3544056e-01  -1.0882043e+02
   5.3738202e-01  -1.0886363e+02
   5.3947351e-01  -1.0890997e+02
   5.4172149e-01  -1.0895954e+02
   5.4413234e-01  -1.0901243e+02
   5.4671244e-01  -1.0906873e+02
   5.4946809e-01  -1.0912850e+02
   5.5240554e-01  -1.0919182e+02
   5.5553097e-01  -1.0925873e+02
   5.5885044e-01  -1.0932929e+02
   5.6236994e-01  -1.0940352e+02
   5.6609531e-01  -1.0948144e+02
   5.7003225e-01  -1.0956307e+02
   5.7418631e-01  -1.0964838e+02
   5.7856282e-01  -1.0973738e+02
   5.8316692e-01  -1.0983000e+02
   5.8800348e-01  -1.0992621e+02
   5.9307708e-01  -1.1002593e+02
   5.9839198e-01  -1.1012906e+02
   6.0395208e-01  -1.1023551e+02
   6.0976083e-01  -1.1034512e+02
   6.1582122e-01  -1.1045776e+02
   6.2213572e-01  -1.1057325e+02
   6.2870616e-01  -1.1069138e+02
   6.3553376e-01  -1.1081194e+02
   6.4261895e-01  -1.1093469e+02
   6.4996138e-01  -1.1105935e+02
   6.5755977e-01  -1.1118563e+02
   6.6541190e-01  -1.1131322e+02
   6.7351445e-01  -1.1144177e+02
   6.8186295e-01  -1.1157093e+02
   6.9045169e-01  -1.1170032e+02
   6.9927363e-01  -1.1182953e+02
   7.0832033e-01  -1.1195815e+02
   7.1758182e-01  -1.1208576e+02
   7.2704660e-01  -1.1221191e+02
   7.3670151e-01  -1.1233617e+02
   7.4653173e-01  -1.1245809e+02
   7.5652070e-01  -1.1257723e+02
   7.6665012e-01  -1.1269315e+02
   7.7689995e-01  -1.1280543e+02
   7.8724839e-01  -1.1291368e+02
   7.9767200e-01  -1.1301752e+02
   8.0814569e-01  -1.1311661e+02
   8.1864287e-01  -1.1321063e+02
   8.2913557e-01  -1.1329933e+02
   8.3959460e-01  -1.1338248e+02
   8.4998976e-01  -1.1345993e+02
   8.6029005e-01  -1.1353155e+02
   8.7046398e-01  -1.1359729e+02
   8.8047982e-01  -1.1365716e+02
   8.9030595e-01  -1.1371121e+02
   8.9991120e-01  -1.1375957e+02
   9.0926522e-01  -1.1380241e+02
   9.1833887e-01  -1.1383996e+02
   9.2710458e-01  -1.1387247e+02
   9.3553675e-01  -1.1390027e+02
   9.4361215e-01  -1.1392369e+02
   9.5131019e-01  -1.1394310e+02
   9.5861330e-01  -1.1395889e+02
   9.6550719e-01  -1.1397145e+02
   9.7198105e-01  -1.1398116e+02
   9.7802775e-01  -1.1398841e+02
   9.8364391e-01  -1.1399358e+02
   9.8882992e-01  -1.1399701e+02
   9.9359015e-01  -1.1399901e+02
   9.9793230e-01  -1.1399990e+02


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9215148e+00
   7.5557384e-03  -3.0608190e+01
   1.3163558e-02  -5.3041924e+01
   1.9262189e-02  -7.7164970e+01
   2.5847735e-02  -1.0289323e+02
   3.2910864e-02  -1.3011712e+02
   4.0437094e-02  -1.5870433e+02
   4.8407098e-02  -1.8850289e+02
   5.6797117e-02  -2.1934473e+02
   6.5579447e-02  -2.5104959e+02
   7.4722998e-02  -2.8342909e+02
   8.4193893e-02  -3.1629082e+02
   9.3956090e-02  -3.4944230e+02
   1.0397200e-01  -3.8269469e+02
   1.1420311e-01  -4.1586606e+02
   1.2461054e-01  -4.4878430e+02
   1.3515560e-01  -4.8128944e+02
   1.4580029e-01  -5.1323552e+02
   1.5650769e-01  -5.4449189e+02
   1.6724237e-01  -5.7494402e+02
   1.7797066e-01  -6.0449385e+02
   1.8866095e-01  -6.3305972e+02
   1.9928379e-01  -6.6057599e+02
   2.0981209e-01  -6.8699225e+02
   2.2022116e-01  -7.1227248e+02
   2.3048875e-01  -7.3639386e+02
   2.4059501e-01  -7.5934556e+02
   2.5052248e-01  -7.8112750e+02
   2.6025597e-01  -8.0174898e+02
   2.6978249e-01  -8.2122741e+02
   2.7909113e-01  -8.3958707e+02
   2.8817289e-01  -8.5685792e+02
   2.9702058e-01  -8.7307447e+02
   3.0562865e-01  -8.8827483e+02
   3.1399303e-01  -9.0249974e+02
   3.2211102e-01  -9.1579180e+02
   3.2998109e-01  -9.2819478e+02
   3.3760280e-01  -9.3975293e+02
   3.4497662e-01  -9.5051056e+02
   3.5210383e-01  -9.6051153e+02
   3.5898638e-01  -9.6979895e+02
   3.6562683e-01  -9.7841483e+02
   3.7202819e-01  -9.8639992e+02
   3.7819389e-01  -9.9379349e+02
   3.8412763e-01  -1.0006332e+03
   3.8983341e-01  -1.0069552e+03
   3.9531537e-01  -1.0127936e+03
   4.0057778e-01  -1.0181811e+03
   4.0562503e-01  -1.0231485e+03
   4.1046151e-01  -1.0277249e+03
   4.1509165e-01  -1.0319378e+03
   4.1951988e-01  -1.0358129e+03
   4.2375059e-01  -1.0393745e+03
   4.2778814e-01  -1.0426453e+03
   4.3163684e-01  -1.0456465e+03
   4.3530095e-01  -1.0483981e+03
   4.3878469e-01  -1.0509186e+03
   4.4209224e-01  -1.0532254e+03
   4.4522775e-01  -1.0553347e+03
   4.4819533e-01  -1.0572614e+03
   4.5099911e-01  -1.0590196e+03
   4.5364320e-01  -1.0606224e+03
   4.5613173e-01  -1.0620818e+03
   4.5846890e-01  -1.0634092e+03
   4.6065893e-01  -1.0646149e+03
   4.6270611e-01  -1.0657087e+03
   4.6461483e-01  -1.0666995e+03
   4.6638958e-01  -1.0675956e+03
   4.6803493e-01  -1.0684048e+03
   4.6955560e-01  -1.0691342e+03
   4.7095640e-01  -1.0697904e+03
   4.7224229e-01  -1.0703795e+03
   4.7341836e-01  -1.0709071e+03
   4.7448979e-01  -1.0713786e+03
   4.7551020e-01  -1.0718194e+03
   4.7653061e-01  -1.0722522e+03
   4.7755101e-01  -1.0726770e+03
   4.7857142e-01  -1.0730939e+03
   4.7959183e-01  -1.0735027e+03
   4.8061224e-01  -1.0739035e+03
   4.8163264e-01  -1.0742964e+03
   4.8265305e-01  -1.0746812e+03
   4.8367346e-01  -1.0750581e+03
   4.8469387e-01  -1.0754269e+03
   4.8571428e-01  -1.0757878e+03
   4.8673468e-01  -1.0761406e+03
   4.8775509e-01  -1.0764855e+03
   4.8877550e-01  -1.0768223e+03
   4.8979591e-01  -1.0771512e+03
   4.9081631e-01  -1.0774720e+03
   4.9183672e-01  -1.0777849e+03
   4.9285713e-01  -1.0780898e+03
   4.9387754e-01  -1.0783867e+03
   4.9489795e-01  -1.0786755e+03
   4.9591835e-01  -1.0789564e+03
   4.9693876e-01  -1.0792293e+03
   4.9795917e-01  -1.0794942e+03
   4.9897958e-01  -1.0797511e+03
   4.9999999e-01  -1.0800000e+03
   5.0102039e-01  -1.0802446e+03
   5.0204080e-01  -1.0804888e+03
   5.0306121e-01  -1.0807324e+03
   5.0408162e-01  -1.0809756e+03
   5.0510202e-01  -1.0812182e+03
   5.0612243e-01  -1.0814604e+03
   5.0714284e-01  -1.0817020e+03
   5.0816325e-01  -1.0819432e+03
   5.0918366e-01  -1.0821838e+03
   5.1020406e-01  -1.0824240e+03
   5.1122447e-01  -1.0826636e+03
   5.1224488e-01  -1.0829028e+03
   5.1326529e-01  -1.0831414e+03
   5.1428569e-01  -1.0833796e+03
   5.1530610e-01  -1.0836172e+03
   5.1632651e-01  -1.0838544e+03
   5.1734692e-01  -1.0840910e+03
   5.1836733e-01  -1.0843272e+03
   5.1938773e-01  -1.0845628e+03
   5.2040814e-01  -1.0847980e+03
   5.2142855e-01  -1.0850326e+03
   5.2244896e-01  -1.0852668e+03
   5.2346936e-01  -1.0855005e+03
   5.2448977e-01  -1.0857336e+03
   5.2551018e-01  -1.0859663e+03
   5.2658161e-01  -1.0862100e+03
   5.2775816e-01  -1.0864770e+03
   5.2904612e-01  -1.0867686e+03
   5.3045193e-01  -1.0870859e+03
   5.3198198e-01  -1.0874302e+03
   5.3364270e-01  -1.0878026e+03
   5.3544056e-01  -1.0882043e+03
   5.3738202e-01  -1.0886363e+03
   5.3947351e-01  -1.0890997e+03
   5.4172149e-01  -1.0895954e+03
   5.4413234e-01  -1.0901243e+03
   5.4671244e-01  -1.0906873e+03
   5.4946809e-01  -1.0912850e+03
   5.5240554e-01  -1.0919182e+03
   5.5553097e-01  -1.0925873e+03
   5.5885044e-01  -1.0932929e+03
   5.6236994e-01  -1.0940352e+03
   5.6609531e-01  -1.0948144e+03
   5.7003225e-01  -1.0956307e+03
   5.7418631e-01  -1.0964838e+03
   5.7856282e-01  -1.0973738e+03
   5.8316692e-01  -1.0983000e+03
   5.8800348e-01  -1.0992621e+03
   5.9307708e-01  -1.1002593e+03
   5.9839198e-01  -1.1012906e+03
   6.0395208e-01  -1.1023551e+03
   6.0976083e-01  -1.1034512e+03
   6.1582122e-01  -1.1045776e+03
   6.2213572e-01  -1.1057325e+03
   6.2870616e-01  -1.1069138e+03
   6.3553376e-01  -1.1081194e+03
   6.4261895e-01  -1.1093469e+03
   6.4996138e-01  -1.1105935e+03
   6.5755977e-01  -1.1118563e+03
   6.6541190e-01  -1.1131322e+03
   6.7351445e-01  -1.1144177e+03
   6.8186295e-01  -1.1157093e+03
   6.9045169e-01  -1.1170032e+03
   6.9927363e-01  -1.1182953e+03
   7.0832033e-01  -1.1195815e+03
   7.1758182e-01  -1.1208576e+03
   7.2704660e-01  -1.1221191e+03
   7.3670151e-01  -1.1233617e+03
   7.4653173e-01  -1.1245809e+03
   7.5652070e-01  -1.1257723e+03
   7.6665012e-01  -1.1269315e+03
   7.7689995e-01  -1.1280543e+03
   7.8724839e-01  -1.1291368e+03
   7.9767200e-01  -1.1301752e+03
   8.0814569e-01  -1.1311661e+03
   8.1864287e-01  -1.1321063e+03
   8.2913557e-01  -1.1329933e+03
   8.3959460e-01  -1.1338248e+03
   8.4998976e-01  -1.1345993e+03
   8.6029005e-01  -1.1353155e+03
   8.7046398e-01  -1.1359729e+03
   8.8047982e-01  -1.1365716e+03
   8.9030595e-01  -1.1371121e+03
   8.9991120e-01  -1.1375957e+03
   9.0926522e-01  -1.1380241e+03
   9.1833887e-01  -1.1383996e+03
   9.2710458e-01  -1.1387247e+03
   9.3553675e-01  -1.1390027e+03
   9.4361215e-01  -1.1392369e+03
   9.5131019e-01  -1.1394310e+03
   9.5861330e-01  -1.1395889e+03
   9.6550719e-01  -1.1397145e+03
   9.7198105e-01  -1.1398116e+03
   9.7802775e-01  -1.1398841e+03
   9.8364391e-01  -1.1399358e+03
   9.8882992e-01  -1.1399701e+03
   9.9359015e-01  -1.1399901e+03
   9.9793230e-01  -1.1399990e+03


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03  -8.7030910e-03
   7.5557384e-03  -2.6849314e-02
   1.3163558e-02  -4.6528045e-02
   1.9262189e-02  -6.7688631e-02
   2.5847735e-02  -9.0257304e-02
   3.2910864e-02  -1.1413793e-01
   4.0437094e-02  -1.3921445e-01
   4.8407098e-02  -1.6535356e-01
   5.6797117e-02  -1.9240783e-01
   6.5579447e-02  -2.2021914e-01
   7.4722998e-02  -2.4862223e-01
   8.4193893e-02  -2.7744833e-01
   9.3956090e-02  -3.0652861e-01
   1.0397200e-01  -3.3569740e-01
   1.1420311e-01  -3.6479512e-01
   1.2461054e-01  -3.9367079e-01
   1.3515560e-01  -4.2218410e-01
   1.4580029e-01  -4.5020700e-01
   1.5650769e-01  -4.7762490e-01
   1.6724237e-01  -5.0433731e-01
   1.7797066e-01  -5.3025824e-01
   1.8866095e-01  -5.5531605e-01
   1.9928379e-01  -5.7945314e-01
   2.0981209e-01  -6.0262533e-01
   2.2022116e-01  -6.2480098e-01
   2.3048875e-01  -6.4596010e-01
   2.4059501e-01  -6.6609320e-01
   2.5052248e-01  -6.8520018e-01
   2.6025597e-01  -7.0328921e-01
   2.6978249e-01  -7.2037557e-01
   2.7909113e-01  -7.3648055e-01
   2.8817289e-01  -7.5163043e-01
   2.9702058e-01  -7.6585549e-01
   3.0562865e-01  -7.7918915e-01
   3.1399303e-01  -7.9166715e-01
   3.2211102e-01  -8.0332687e-01
   3.2998109e-01  -8.1420668e-01
   3.3760280e-01  -8.2434542e-01
   3.4497662e-01  -8.3378194e-01
   3.5210383e-01  -8.4255473e-01
   3.5898638e-01  -8.5070160e-01
   3.6562683e-01  -8.5825940e-01
   3.7202819e-01  -8.6526387e-01
   3.7819389e-01  -8.7174946e-01
   3.8412763e-01  -8.7774924e-01
   3.8983341e-01  -8.8329481e-01
   3.9531537e-01  -8.8841625e-01
   4.0057778e-01  -8.9314214e-01
   4.0562503e-01  -8.9749951e-01
   4.1046151e-01  -9.0151391e-01
   4.1509165e-01  -9.0520941e-01
   4.1951988e-01  -9.0860863e-01
   4.2375059e-01  -9.1173283e-01
   4.2778814e-01  -9.1460194e-01
   4.3163684e-01  -9.1723461e-01
   4.3530095e-01  -9.1964829e-01
   4.3878469e-01  -9.2185928e-01
   4.4209224e-01  -9.2388279e-01
   4.4522775e-01  -9.2573299e-01
   4.4819533e-01  -9.2742310e-01
   4.5099911e-01  -9.2896541e-01
   4.5364320e-01  -9.3037135e-01
   4.5613173e-01  -9.3165156e-01
   4.5846890e-01  -9.3281591e-01
   4.6065893e-01  -9.3387356e-01
   4.6270611e-01  -9.3483300e-01
   4.6461483e-01  -9.3570212e-01
   4.6638958e-01  -9.3648821e-01
   4.6803493e-01  -9.3719804e-01
   4.6955560e-01  -9.3783786e-01
   4.7095640e-01  -9.3841346e-01
   4.7224229e-01  -9.3893020e-01
   4.7341836e-01  -9.3939306e-01
   4.7448979e-01  -9.3980663e-01
   4.7551020e-01  -9.4019331e-01
   4.7653061e-01  -9.4057297e-01
   4.7755101e-01  -9.4094563e-01
   4.7857142e-01  -9.4131126e-01
   4.7959183e-01  -9.4166989e-01
   4.8061224e-01  -9.4202149e-01
   4.8163264e-01  -9.4236609e-01
   4.8265305e-01  -9.4270367e-01
   4.8367346e-01  -9.4303423e-01
   4.8469387e-01  -9.4335778e-01
   4.8571428e-01  -9.4367432e-01
   4.8673468e-01  -9.4398384e-01
   4.8775509e-01  -9.4428634e-01
   4.8877550e-01  -9.4458183e-01
   4.8979591e-01  -9.4487031e-01
   4.9081631e-01  -9.4515177e-01
   4.9183672e-01  -9.4542622e-01
   4.9285713e-01  -9.4569365e-01
   4.9387754e-01  -9.4595407e-01
   4.9489795e-01  -9.4620747e-01
   4.9591835e-01  -9.4645386e-01
   4.9693876e-01  -9.4669324e-01
   4.9795917e-01  -9.4692560e-01
   4.9897958e-01  -9.4715094e-01
   4.9999999e-01  -9.4736927e-01
   5.0102039e-01  -9.4758387e-01
   5.0204080e-01  -9.4779804e-01
   5.0306121e-01  -9.4801177e-01
   5.0408162e-01  -9.4822505e-01
   5.0510202e-01  -9.4843790e-01
   5.0612243e-01  -9.4865032e-01
   5.0714284e-01  -9.4886229e-01
   5.0816325e-01  -9.4907382e-01
   5.0918366e-01  -9.4928492e-01
   5.1020406e-01  -9.4949558e-01
   5.1122447e-01  -9.4970580e-01
   5.1224488e-01  -9.4991558e-01
   5.1326529e-01  -9.5012492e-01
   5.1428569e-01  -9.5033383e-01
   5.1530610e-01  -9.5054229e-01
   5.1632651e-01  -9.5075032e-01
   5.1734692e-01  -9.5095791e-01
   5.1836733e-01  -9.5116506e-01
   5.1938773e-01  -9.5137177e-01
   5.2040814e-01  -9.5157805e-01
   5.2142855e-01  -9.5178388e-01
   5.2244896e-01  -9.5198928e-01
   5.2346936e-01  -9.5219424e-01
   5.2448977e-01  -9.5239876e-01
   5.2551018e-01  -9.5260284e-01
   5.2658161e-01  -9.5281665e-01
   5.2775816e-01  -9.5305089e-01
   5.2904612e-01  -9.5330664e-01
   5.3045193e-01  -9.5358499e-01
   5.3198198e-01  -9.5388699e-01
   5.3364270e-01  -9.5421367e-01
   5.3544056e-01  -9.5456602e-01
   5.3738202e-01  -9.5494499e-01
   5.3947351e-01  -9.5535146e-01
   5.4172149e-01  -9.5578629e-01
   5.4413234e-01  -9.5625027e-01
   5.4671244e-01  -9.5674410e-01
   5.4946809e-01  -9.5726844e-01
   5.5240554e-01  -9.5782385e-01
   5.5553097e-01  -9.5841082e-01
   5.5885044e-01  -9.5902972e-01
   5.6236994e-01  -9.5968085e-01
   5.6609531e-01  -9.6036438e-01
   5.7003225e-01  -9.6108039e-01
   5.7418631e-01  -9.6182880e-01
   5.7856282e-01  -9.6260944e-01
   5.8316692e-01  -9.6342196e-01
   5.8800348e-01  -9.6426589e-01
   5.9307708e-01  -9.6514060e-01
   5.9839198e-01  -9.6604529e-01
   6.0395208e-01  -9.6697899e-01
   6.0976083e-01  -9.6794053e-01
   6.1582122e-01  -9.6892859e-01
   6.2213572e-01  -9.6994163e-01
   6.2870616e-01  -9.7097790e-01
   6.3553376e-01  -9.7203548e-01
   6.4261895e-01  -9.7311220e-01
   6.4996138e-01  -9.7420571e-01
   6.5755977e-01  -9.7531344e-01
   6.6541190e-01  -9.7643263e-01
   6.7351445e-01  -9.7756029e-01
   6.8186295e-01  -9.7869326e-01
   6.9045169e-01  -9.7982822e-01
   6.9927363e-01  -9.8096165e-01
   7.0832033e-01  -9.8208993e-01
   7.1758182e-01  -9.8320930e-01
   7.2704660e-01  -9.8431593e-01
   7.3670151e-01  -9.8540592e-01
   7.4653173e-01  -9.8647538e-01
   7.5652070e-01  -9.8752043e-01
   7.6665012e-01  -9.8853728e-01
   7.7689995e-01  -9.8952223e-01
   7.8724839e-01  -9.9047179e-01
   7.9767200e-01  -9.9138266e-01
   8.0814569e-01  -9.9225182e-01
   8.1864287e-01  -9.9307660e-01
   8.2913557e-01  -9.9385465e-01
   8.3959460e-01  -9.9458408e-01
   8.4998976e-01  -9.9526341e-01
   8.6029005e-01  -9.9589166e-01
   8.7046398e-01  -9.9646835e-01
   8.8047982e-01  -9.9699351e-01
   8.9030595e-01  -9.9746768e-01
   8.9991120e-01  -9.9789189e-01
   9.0926522e-01  -9.9826768e-01
   9.1833887e-01  -9.9859700e-01
   9.2710458e-01  -9.9888222e-01
   9.3553675e-01  -9.9912606e-01
   9.4361215e-01  -9.9933151e-01
   9.5131019e-01  -9.9950181e-01
   9.5861330e-01  -9.9964030e-01
   9.6550719e-01  -9.9975043e-01
   9.7198105e-01  -9.9983562e-01
   9.7802775e-01  -9.9989926e-01
   9.8364391e-01  -9.9994458e-01
   9.8882992e-01  -9.9997463e-01
   9.9359015e-01  -9.9999225e-01
   9.9793230e-01  -1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -8.1609311e-05
   4.0080160e-03  -1.6291019e-04
   6.0120240e-03  -2.4390263e-04
   8.0160321e-03  -3.2458665e-04
   1.0020040e-02  -4.0496223e-04
   1.2024048e-02  -4.8502938e-04
   1.4028056e-02  -5.6478809e-04
   1.6032064e-02  -6.4423838e-04
   1.8036072e-02  -7.2338023e-04
   2.0040080e-02  -8.0221365e-04
   2.2044088e-02  -8.8073863e-04
   2.4048096e-02  -9.5895518e-04
   2.6052104e-02  -1.0368633e-03
   2.8056112e-02  -1.1144630e-03
   3.0060120e-02  -1.1917542e-03
   3.2064128e-02  -1.2687371e-03
   3.4068136e-02  -1.3454115e-03
   3.6072144e-02  -1.4217774e-03
   3.8076152e-02  -1.4978349e-03
   4.0080160e-02  -1.5735840e-03
   4.2084168e-02  -1.6490247e-03
   4.4088176e-02  -1.7241569e-03
   4.6092184e-02  -1.7989807e-03
   4.8096192e-02  -1.8734961e-03
   5.0100200e-02  -1.9477030e-03
   5.2104208e-02  -2.0216015e-03
   5.4108216e-02  -2.0951916e-03
   5.6112224e-02  -2.1684732e-03
   5.8116232e-02  -2.2414464e-03
   6.0120240e-02  -2.3141112e-03
   6.2124248e-02  -2.3864675e-03
   6.4128257e-02  -2.4585154e-03
   6.6132265e-02  -2.5302549e-03
   6.8136273e-02  -2.6016859e-03
   7.0140281e-02  -2.6728085e-03
   7.2144289e-02  -2.7436227e-03
   7.4148297e-02  -2.8141285e-03
   7.6152305e-02  -2.8843258e-03
   7.8156313e-02  -2.9542146e-03
   8.0160321e-02  -3.0237951e-03
   8.2164329e-02  -3.0930671e-03
   8.4168337e-02  -3.1620307e-03
   8.6172345e-02  -3.2306858e-03
   8.8176353e-02  -3.2990325e-03
   9.0180361e-02  -3.3670708e-03
   9.2184369e-02  -3.4348007e-03
   9.4188377e-02  -3.5022221e-03
   9.6192385e-02  -3.5693351e-03
   9.8196393e-02  -3.6361396e-03
   1.0020040e-01  -3.7026357e-03
   1.0220441e-01  -3.7688234e-03
   1.0420842e-01  -3.8347027e-03
   1.0621242e-01  -3.9002735e-03
   1.0821643e-01  -3.9655359e-03
   1.1022044e-01  -4.0304898e-03
   1.1222445e-01  -4.0951354e-03
   1.1422846e-01  -4.1594725e-03
   1.1623246e-01  -4.2235011e-03
   1.1823647e-01  -4.2872213e-03
   1.2024048e-01  -4.3506331e-03
   1.2224449e-01  -4.4137365e-03
   1.2424850e-01  -4.4765314e-03
   1.2625251e-01  -4.5390179e-03
   1.2825651e-01  -4.6011960e-03
   1.3026052e-01  -4.6630656e-03
   1.3226453e-01  -4.7246268e-03
   1.3426854e-01  -4.7858796e-03
   1.3627255e-01  -4.8468239e-03
   1.3827655e-01  -4.9074598e-03
   1.4028056e-01  -4.9677873e-03
   1.4228457e-01  -5.0278063e-03
   1.4428858e-01  -5.0875169e-03
   1.4629259e-01  -5.1469191e-03
   1.4829659e-01  -5.2060128e-03
   1.5030060e-01  -5.2647981e-03
   1.5230461e-01  -5.3232750e-03
   1.5430862e-01  -5.3814434e-03
   1.5631263e-01  -5.4393035e-03
   1.5831663e-01  -5.4968550e-03
   1.6032064e-01  -5.5540982e-03
   1.6232465e-01  -5.6110329e-03
   1.6432866e-01  -5.6676592e-03
   1.6633267e-01  -5.7239770e-03
   1.6833667e-01  -5.7799864e-03
   1.7034068e-01  -5.8356874e-03
   1.7234469e-01  -5.8910800e-03
   1.7434870e-01  -5.9461641e-03
   1.7635271e-01  -6.0009398e-03
   1.7835671e-01  -6.0554070e-03
   1.8036072e-01  -6.1095658e-03
   1.8236473e-01  -6.1634162e-03
   1.8436874e-01  -6.2169582e-03
   1.8637275e-01  -6.2701917e-03
   1.8837675e-01  -6.3231168e-03
   1.9038076e-01  -6.3757334e-03
   1.9238477e-01  -6.4280417e-03
   1.9438878e-01  -6.4800414e-03
   1.9639279e-01  -6.5317328e-03
   1.9839679e-01  -6.5831157e-03
   2.0040080e-01  -6.6341902e-03
   2.0240481e-01  -6.6849563e-03
   2.0440882e-01  -6.7354139e-03
   2.0641283e-01  -6.7855631e-03
   2.0841683e-01  -6.8354039e-03
   2.1042084e-01  -6.8849362e-03
   2.1242485e-01  -6.9341601e-03
   2.1442886e-01  -6.9830756e-03
   2.1643287e-01  -7.0316826e-03
   2.1843687e-01  -7.0799812e-03
   2.2044088e-01  -7.1279714e-03
   2.2244489e-01  -7.1756531e-03
   2.2444890e-01  -7.2230264e-03
   2.2645291e-01  -7.2700913e-03
   2.2845691e-01  -7.3168477e-03
   2.3046092e-01  -7.3632957e-03
   2.3246493e-01  -7.4094353e-03
   2.3446894e-01  -7.4552664e-03
   2.3647295e-01  -7.5007892e-03
   2.3847695e-01  -7.5460034e-03
   2.4048096e-01  -7.5909093e-03
   2.4248497e-01  -7.6355067e-03
   2.4448898e-01  -7.6797957e-03
   2.4649299e-01  -7.7237762e-03
   2.4849699e-01  -7.7674483e-03
   2.5050100e-01  -7.8108120e-03
   2.5250501e-01  -7.8538673e-03
   2.5450902e-01  -7.8966141e-03
   2.5651303e-01  -7.9390525e-03
   2.5851703e-01  -7.9811824e-03
   2.6052104e-01  -8.0230039e-03
   2.6252505e-01  -8.0645170e-03
   2.6452906e-01  -8.1057217e-03
   2.6653307e-01  -8.1466179e-03
   2.6853707e-01  -8.1872057e-03
   2.7054108e-01  -8.2274850e-03
   2.7254509e-01  -8.2674560e-03
   2.7454910e-01  -8.3071184e-03
   2.7655311e-01  -8.3464725e-03
   2.7855711e-01  -8.3855181e-03
   2.8056112e-01  -8.4242553e-03
   2.8256513e-01  -8.4626841e-03
   2.8456914e-01  -8.5008044e-03
   2.8657315e-01  -8.5386163e-03
   2.8857715e-01  -8.5761198e-03
   2.9058116e-01  -8.6133148e-03
   2.9258517e-01  -8.6502014e-03
   2.9458918e-01  -8.6867796e-03
   2.9659319e-01  -8.7230493e-03
   2.9859719e-01  -8.7590106e-03
   3.0060120e-01  -8.7946635e-03
   3.0260521e-01  -8.8300079e-03
   3.0460922e-01  -8.8650439e-03
   3.0661323e-01  -8.8997715e-03
   3.0861723e-01  -8.9341906e-03
   3.1062124e-01  -8.9683013e-03
   3.1262525e-01  -9.0021036e-03
   3.1462926e-01  -9.0355974e-03
   3.1663327e-01  -9.0687829e-03
   3.1863727e-01  -9.1016598e-03
   3.2064128e-01  -9.1342284e-03
   3.2264529e-01  -9.1664885e-03
   3.2464930e-01  -9.1984402e-03
   3.2665331e-01  -9.2300834e-03
   3.2865731e-01  -9.2614182e-03
   3.3066132e-01  -9.2924446e-03
   3.3266533e-01  -9.3231626e-03
   3.3466934e-01  -9.3535721e-03
   3.3667335e-01  -9.3836732e-03
   3.3867735e-01  -9.4134658e-03
   3.4068136e-01  -9.4429500e-03
   3.4268537e-01  -9.4721258e-03
   3.4468938e-01  -9.5009932e-03
   3.4669339e-01  -9.5295521e-03
   3.4869739e-01  -9.5578026e-03
   3.5070140e-01  -9.5857446e-03
   3.5270541e-01  -9.6133783e-03
   3.5470942e-01  -9.6407035e-03
   3.5671343e-01  -9.6677202e-03
   3.5871743e-01  -9.6944285e-03
   3.6072144e-01  -9.7208284e-03
   3.6272545e-01  -9.7469199e-03
   3.6472946e-01  -9.7727029e-03
   3.6673347e-01  -9.7981775e-03
   3.6873747e-01  -9.8233437e-03
   3.7074148e-01  -9.8482014e-03
   3.7274549e-01  -9.8727507e-03
   3.7474950e-01  -9.8969916e-03
   3.7675351e-01  -9.9209240e-03
   3.7875752e-01  -9.9445480e-03
   3.8076152e-01  -9.9678636e-03
   3.8276553e-01  -9.9908707e-03
   3.8476954e-01  -1.0013569e-02
   3.8677355e-01  -1.0035960e-02
   3.8877756e-01  -1.0058042e-02
   3.9078156e-01  -1.0079815e-02
   3.9278557e-01  -1.0101280e-02
   3.9478958e-01  -1.0122436e-02
   3.9679359e-01  -1.0143285e-02
   3.9879760e-01  -1.0163824e-02
   4.0080160e-01  -1.0184055e-02
   4.0280561e-01  -1.0203978e-02
   4.0480962e-01  -1.0223593e-02
   4.0681363e-01  -1.0242899e-02
   4.0881764e-01  -1.0261896e-02
   4.1082164e-01  -1.0280585e-02
   4.1282565e-01  -1.0298966e-02
   4.1482966e-01  -1.0317038e-02
   4.1683367e-01  -1.0334802e-02
   4.1883768e-01  -1.0352257e-02
   4.2084168e-01  -1.0369404e-02
   4.2284569e-01  -1.0386243e-02
   4.2484970e-01  -1.0402773e-02
   4.2685371e-01  -1.0418994e-02
   4.2885772e-01  -1.0434907e-02
   4.3086172e-01  -1.0450512e-02
   4.3286573e-01  -1.0465809e-02
   4.3486974e-01  -1.0480796e-02
   4.3687375e-01  -1.0495476e-02
   4.3887776e-01  -1.0509847e-02
   4.4088176e-01  -1.0523910e-02
   4.4288577e-01  -1.0537664e-02
   4.4488978e-01  -1.0551109e-02
   4.4689379e-01  -1.0564247e-02
   4.4889780e-01  -1.0577076e-02
   4.5090180e-01  -1.0589596e-02
   4.5290581e-01  -1.0601808e-02
   4.5490982e-01  -1.0613712e-02
   4.5691383e-01  -1.0625307e-02
   4.5891784e-01  -1.0636593e-02
   4.6092184e-01  -1.0647572e-02
   4.6292585e-01  -1.0658242e-02
   4.6492986e-01  -1.0668603e-02
   4.6693387e-01  -1.0678656e-02
   4.6893788e-01  -1.0688400e-02
   4.7094188e-01  -1.0697837e-02
   4.7294589e-01  -1.0706964e-02
   4.7494990e-01  -1.0715783e-02
   4.7695391e-01  -1.0724294e-02
   4.7895792e-01  -1.0732497e-02
   4.8096192e-01  -1.0740391e-02
   4.8296593e-01  -1.0747976e-02
   4.8496994e-01  -1.0755253e-02
   4.8697395e-01  -1.0762222e-02
   4.8897796e-01  -1.0768882e-02
   4.9098196e-01  -1.0775234e-02
   4.9298597e-01  -1.0781277e-02
   4.9498998e-01  -1.0787012e-02
   4.9699399e-01  -1.0792439e-02
   4.9899800e-01  -1.0797557e-02
   5.0100200e-01  -1.0802402e-02
   5.0300601e-01  -1.0807193e-02
   5.0501002e-01  -1.0811964e-02
   5.0701403e-01  -1.0816716e-02
   5.0901804e-01  -1.0821448e-02
   5.1102204e-01  -1.0826161e-02
   5.1302605e-01  -1.0830855e-02
   5.1503006e-01  -1.0835530e-02
   5.1703407e-01  -1.0840185e-02
   5.1903808e-01  -1.0844822e-02
   5.2104208e-01  -1.0849438e-02
   5.2304609e-01  -1.0854036e-02
   5.2505010e-01  -1.0858614e-02
   5.2705411e-01  -1.0863173e-02
   5.2905812e-01  -1.0867713e-02
   5.3106212e-01  -1.0872233e-02
   5.3306613e-01  -1.0876735e-02
   5.3507014e-01  -1.0881217e-02
   5.3707415e-01  -1.0885679e-02
   5.3907816e-01  -1.0890123e-02
   5.4108216e-01  -1.0894547e-02
   5.4308617e-01  -1.0898951e-02
   5.4509018e-01  -1.0903337e-02
   5.4709419e-01  -1.0907703e-02
   5.4909820e-01  -1.0912050e-02
   5.5110220e-01  -1.0916378e-02
   5.5310621e-01  -1.0920686e-02
   5.5511022e-01  -1.0924975e-02
   5.5711423e-01  -1.0929245e-02
   5.5911824e-01  -1.0933496e-02
   5.6112224e-01  -1.0937727e-02
   5.6312625e-01  -1.0941939e-02
   5.6513026e-01  -1.0946132e-02
   5.6713427e-01  -1.0950305e-02
   5.6913828e-01  -1.0954460e-02
   5.7114228e-01  -1.0958595e-02
   5.7314629e-01  -1.0962710e-02
   5.7515030e-01  -1.0966807e-02
   5.7715431e-01  -1.0970884e-02
   5.7915832e-01  -1.0974941e-02
   5.8116232e-01  -1.0978980e-02
   5.8316633e-01  -1.0982999e-02
   5.8517034e-01  -1.0986999e-02
   5.8717435e-01  -1.0990980e-02
   5.8917836e-01  -1.0994941e-02
   5.9118236e-01  -1.0998884e-02
   5.9318637e-01  -1.1002806e-02
   5.9519038e-01  -1.1006710e-02
   5.9719439e-01  -1.1010594e-02
   5.9919840e-01  -1.1014459e-02
   6.0120240e-01  -1.1018305e-02
   6.0320641e-01  -1.1022132e-02
   6.0521042e-01  -1.1025939e-02
   6.0721443e-01  -1.1029727e-02
   6.0921844e-01  -1.1033495e-02
   6.1122244e-01  -1.1037245e-02
   6.1322645e-01  -1.1040975e-02
   6.1523046e-01  -1.1044686e-02
   6.1723447e-01  -1.1048377e-02
   6.1923848e-01  -1.1052050e-02
   6.2124248e-01  -1.1055703e-02
   6.2324649e-01  -1.1059336e-02
   6.2525050e-01  -1.1062951e-02
   6.2725451e-01  -1.1066546e-02
   6.2925852e-01  -1.1070122e-02
   6.3126253e-01  -1.1073678e-02
   6.3326653e-01  -1.1077216e-02
   6.3527054e-01  -1.1080734e-02
   6.3727455e-01  -1.1084233e-02
   6.3927856e-01  -1.1087712e-02
   6.4128257e-01  -1.1091172e-02
   6.4328657e-01  -1.1094613e-02
   6.4529058e-01  -1.1098035e-02
   6.4729459e-01  -1.1101437e-02
   6.4929860e-01  -1.1104820e-02
   6.5130261e-01  -1.1108184e-02
   6.5330661e-01  -1.1111529e-02
   6.5531062e-01  -1.1114854e-02
   6.5731463e-01  -1.1118160e-02
   6.5931864e-01  -1.1121447e-02
   6.6132265e-01  -1.1124714e-02
   6.6332665e-01  -1.1127963e-02
   6.6533066e-01  -1.1131191e-02
   6.6733467e-01  -1.1134401e-02
   6.6933868e-01  -1.1137591e-02
   6.7134269e-01  -1.1140762e-02
   6.7334669e-01  -1.1143914e-02
   6.7535070e-01  -1.1147047e-02
   6.7735471e-01  -1.1150160e-02
   6.7935872e-01  -1.1153254e-02
   6.8136273e-01  -1.1156329e-02
   6.8336673e-01  -1.1159384e-02
   6.8537074e-01  -1.1162420e-02
   6.8737475e-01  -1.1165437e-02
   6.8937876e-01  -1.1168435e-02
   6.9138277e-01  -1.1171413e-02
   6.9338677e-01  -1.1174372e-02
   6.9539078e-01  -1.1177312e-02
   6.9739479e-01  -1.1180232e-02
   6.9939880e-01  -1.1183133e-02
   7.0140281e-01  -1.1186015e-02
   7.0340681e-01  -1.1188878e-02
   7.0541082e-01  -1.1191721e-02
   7.0741483e-01  -1.1194545e-02
   7.0941884e-01  -1.1197350e-02
   7.1142285e-01  -1.1200136e-02
   7.1342685e-01  -1.1202902e-02
   7.1543086e-01  -1.1205649e-02
   7.1743487e-01  -1.1208377e-02
   7.1943888e-01  -1.1211085e-02
   7.2144289e-01  -1.1213774e-02
   7.2344689e-01  -1.1216444e-02
   7.2545090e-01  -1.1219095e-02
   7.2745491e-01  -1.1221726e-02
   7.2945892e-01  -1.1224338e-02
   7.3146293e-01  -1.1226931e-02
   7.3346693e-01  -1.1229504e-02
   7.3547094e-01  -1.1232059e-02
   7.3747495e-01  -1.1234593e-02
   7.3947896e-01  -1.1237109e-02
   7.4148297e-01  -1.1239605e-02
   7.4348697e-01  -1.1242083e-02
   7.4549098e-01  -1.1244540e-02
   7.4749499e-01  -1.1246979e-02
   7.4949900e-01  -1.1249398e-02
   7.5150301e-01  -1.1251798e-02
   7.5350701e-01  -1.1254179e-02
   7.5551102e-01  -1.1256540e-02
   7.5751503e-01  -1.1258882e-02
   7.5951904e-01  -1.1261205e-02
   7.6152305e-01  -1.1263509e-02
   7.6352705e-01  -1.1265793e-02
   7.6553106e-01  -1.1268058e-02
   7.6753507e-01  -1.1270304e-02
   7.6953908e-01  -1.1272531e-02
   7.7154309e-01  -1.1274738e-02
   7.7354709e-01  -1.1276926e-02
   7.7555110e-01  -1.1279094e-02
   7.7755511e-01  -1.1281244e-02
   7.7955912e-01  -1.1283374e-02
   7.8156313e-01  -1.1285485e-02
   7.8356713e-01  -1.1287576e-02
   7.8557114e-01  -1.1289649e-02
   7.8757515e-01  -1.1291702e-02
   7.8957916e-01  -1.1293735e-02
   7.9158317e-01  -1.1295750e-02
   7.9358717e-01  -1.1297745e-02
   7.9559118e-01  -1.1299721e-02
   7.9759519e-01  -1.1301678e-02
   7.9959920e-01  -1.1303615e-02
   8.0160321e-01  -1.1305533e-02
   8.0360721e-01  -1.1307432e-02
   8.0561122e-01  -1.1309311e-02
   8.0761523e-01  -1.1311171e-02
   8.0961924e-01  -1.1313012e-02
   8.1162325e-01  -1.1314834e-02
   8.1362725e-01  -1.1316636e-02
   8.1563126e-01  -1.1318420e-02
   8.1763527e-01  -1.1320183e-02
   8.1963928e-01  -1.1321928e-02
   8.2164329e-01  -1.1323653e-02
   8.2364729e-01  -1.1325359e-02
   8.2565130e-01  -1.1327046e-02
   8.2765531e-01  -1.1328714e-02
   8.2965932e-01  -1.1330362e-02
   8.3166333e-01  -1.1331991e-02
   8.3366733e-01  -1.1333600e-02
   8.3567134e-01  -1.1335191e-02
   8.3767535e-01  -1.1336762e-02
   8.3967936e-01  -1.1338314e-02
   8.4168337e-01  -1.1339846e-02
   8.4368737e-01  -1.1341359e-02
   8.4569138e-01  -1.1342853e-02
   8.4769539e-01  -1.1344328e-02
   8.4969940e-01  -1.1345783e-02
   8.5170341e-01  -1.1347219e-02
   8.5370741e-01  -1.1348636e-02
   8.5571142e-01  -1.1350034e-02
   8.5771543e-01  -1.1351412e-02
   8.5971944e-01  -1.1352771e-02
   8.6172345e-01  -1.1354111e-02
   8.6372745e-01  -1.1355432e-02
   8.6573146e-01  -1.1356733e-02
   8.6773547e-01  -1.1358015e-02
   8.6973948e-01  -1.1359277e-02
   8.7174349e-01  -1.1360521e-02
   8.7374749e-01  -1.1361745e-02
   8.7575150e-01  -1.1362950e-02
   8.7775551e-01  -1.1364135e-02
   8.7975952e-01  -1.1365301e-02
   8.8176353e-01  -1.1366448e-02
   8.8376754e-01  -1.1367576e-02
   8.8577154e-01  -1.1368684e-02
   8.8777555e-01  -1.1369774e-02
   8.8977956e-01  -1.1370843e-02
   8.9178357e-01  -1.1371894e-02
   8.9378758e-01  -1.1372925e-02
   8.9579158e-01  -1.1373937e-02
   8.9779559e-01  -1.1374930e-02
   8.9979960e-01  -1.1375904e-02
   9.0180361e-01  -1.1376858e-02
   9.0380762e-01  -1.1377793e-02
   9.0581162e-01  -1.1378709e-02
   9.0781563e-01  -1.1379605e-02
   9.0981964e-01  -1.1380482e-02
   9.1182365e-01  -1.1381340e-02
   9.1382766e-01  -1.1382178e-02
   9.1583166e-01  -1.1382998e-02
   9.1783567e-01  -1.1383798e-02
   9.1983968e-01  -1.1384578e-02
   9.2184369e-01  -1.1385340e-02
   9.2384770e-01  -1.1386082e-02
   9.2585170e-01  -1.1386805e-02
   9.2785571e-01  -1.1387508e-02
   9.2985972e-01  -1.1388193e-02
   9.3186373e-01  -1.1388858e-02
   9.3386774e-01  -1.1389504e-02
   9.3587174e-01  -1.1390130e-02
   9.3787575e-01  -1.1390737e-02
   9.3987976e-01  -1.1391325e-02
   9.4188377e-01  -1.1391894e-02
   9.4388778e-01  -1.1392443e-02
   9.4589178e-01  -1.1392974e-02
   9.4789579e-01  -1.1393484e-02
   9.4989980e-01  -1.1393976e-02
   9.5190381e-01  -1.1394448e-02
   9.5390782e-01  -1.1394901e-02
   9.5591182e-01  -1.1395335e-02
   9.5791583e-01  -1.1395749e-02
   9.5991984e-01  -1.1396145e-02
   9.6192385e-01  -1.1396520e-02
   9.6392786e-01  -1.1396877e-02
   9.6593186e-01  -1.1397214e-02
   9.6793587e-01  -1.1397533e-02
   9.6993988e-01  -1.1397831e-02
   9.7194389e-01  -1.1398111e-02
   9.7394790e-01  -1.1398371e-02
   9.7595190e-01  -1.1398612e-02
   9.7795591e-01  -1.1398834e-02
   9.7995992e-01  -1.1399036e-02
   9.8196393e-01  -1.1399219e-02
   9.8396794e-01  -1.1399383e-02
   9.8597194e-01  -1.1399528e-02
   9.8797595e-01  -1.1399653e-02
   9.8997996e-01  -1.1399759e-02
   9.9198397e-01  -1.1399846e-02
   9.9398798e-01  -1.1399913e-02
   9.9599198e-01  -1.1399961e-02
   9.9799599e-01  -1.1399990e-02
   1.0000000e+00  -1.1400000e-02


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -8.1609311e-04
   4.0080160e-03  -1.6291019e-03
   6.0120240e-03  -2.4390263e-03
   8.0160321e-03  -3.2458665e-03
   1.0020040e-02  -4.0496223e-03
   1.2024048e-02  -4.8502938e-03
   1.4028056e-02  -5.6478809e-03
   1.6032064e-02  -6.4423838e-03
   1.8036072e-02  -7.2338023e-03
   2.0040080e-02  -8.0221365e-03
   2.2044088e-02  -8.8073863e-03
   2.4048096e-02  -9.5895518e-03
   2.6052104e-02  -1.0368633e-02
   2.8056112e-02  -1.1144630e-02
   3.0060120e-02  -1.1917542e-02
   3.2064128e-02  -1.2687371e-02
   3.4068136e-02  -1.3454115e-02
   3.6072144e-02  -1.4217774e-02
   3.8076152e-02  -1.4978349e-02
   4.0080160e-02  -1.5735840e-02
   4.2084168e-02  -1.6490247e-02
   4.4088176e-02  -1.7241569e-02
   4.6092184e-02  -1.7989807e-02
   4.8096192e-02  -1.8734961e-02
   5.0100200e-02  -1.9477030e-02
   5.2104208e-02  -2.0216015e-02
   5.4108216e-02  -2.0951916e-02
   5.6112224e-02  -2.1684732e-02
   5.8116232e-02  -2.2414464e-02
   6.0120240e-02  -2.3141112e-02
   6.2124248e-02  -2.3864675e-02
   6.4128257e-02  -2.4585154e-02
   6.6132265e-02  -2.5302549e-02
   6.8136273e-02  -2.6016859e-02
   7.0140281e-02  -2.6728085e-02
   7.2144289e-02  -2.7436227e-02
   7.4148297e-02  -2.8141285e-02
   7.6152305e-02  -2.8843258e-02
   7.8156313e-02  -2.9542146e-02
   8.0160321e-02  -3.0237951e-02
   8.2164329e-02  -3.0930671e-02
   8.4168337e-02  -3.1620307e-02
   8.6172345e-02  -3.2306858e-02
   8.8176353e-02  -3.2990325e-02
   9.0180361e-02  -3.3670708e-02
   9.2184369e-02  -3.4348007e-02
   9.4188377e-02  -3.5022221e-02
   9.6192385e-02  -3.5693351e-02
   9.8196393e-02  -3.6361396e-02
   1.0020040e-01  -3.7026357e-02
   1.0220441e-01  -3.7688234e-02
   1.0420842e-01  -3.8347027e-02
   1.0621242e-01  -3.9002735e-02
   1.0821643e-01  -3.9655359e-02
   1.1022044e-01  -4.0304898e-02
   1.1222445e-01  -4.0951354e-02
   1.1422846e-01  -4.1594725e-02
   1.1623246e-01  -4.2235011e-02
   1.1823647e-01  -4.2872213e-02
   1.2024048e-01  -4.3506331e-02
   1.2224449e-01  -4.4137365e-02
   1.2424850e-01  -4.4765314e-02
   1.2625251e-01  -4.5390179e-02
   1.2825651e-01  -4.6011960e-02
   1.3026052e-01  -4.6630656e-02
   1.3226453e-01  -4.7246268e-02
   1.3426854e-01  -4.7858796e-02
   1.3627255e-01  -4.8468239e-02
   1.3827655e-01  -4.9074598e-02
   1.4028056e-01  -4.9677873e-02
   1.4228457e-01  -5.0278063e-02
   1.4428858e-01  -5.0875169e-02
   1.4629259e-01  -5.1469191e-02
   1.4829659e-01  -5.2060128e-02
   1.5030060e-01  -5.2647981e-02
   1.5230461e-01  -5.3232750e-02
   1.5430862e-01  -5.3814434e-02
   1.5631263e-01  -5.4393035e-02
   1.5831663e-01  -5.4968550e-02
   1.6032064e-01  -5.5540982e-02
   1.6232465e-01  -5.6110329e-02
   1.6432866e-01  -5.6676592e-02
   1.6633267e-01  -5.7239770e-02
   1.6833667e-01  -5.7799864e-02
   1.7034068e-01  -5.8356874e-02
   1.7234469e-01  -5.8910800e-02
   1.7434870e-01  -5.9461641e-02
   1.7635271e-01  -6.0009398e-02
   1.7835671e-01  -6.0554070e-02
   1.8036072e-01  -6.1095658e-02
   1.8236473e-01  -6.1634162e-02
   1.8436874e-01  -6.2169582e-02
   1.8637275e-01  -6.2701917e-02
   1.8837675e-01  -6.3231168e-02
   1.9038076e-01  -6.3757334e-02
   1.9238477e-01  -6.4280417e-02
   1.9438878e-01  -6.4800414e-02
   1.9639279e-01  -6.5317328e-02
   1.9839679e-01  -6.5831157e-02
   2.0040080e-01  -6.6341902e-02
   2.0240481e-01  -6.6849563e-02
   2.0440882e-01  -6.7354139e-02
   2.0641283e-01  -6.7855631e-02
   2.0841683e-01  -6.8354039e-02
   2.1042084e-01  -6.8849362e-02
   2.1242485e-01  -6.9341601e-02
   2.1442886e-01  -6.9830756e-02
   2.1643287e-01  -7.0316826e-02
   2.1843687e-01  -7.0799812e-02
   2.2044088e-01  -7.1279714e-02
   2.2244489e-01  -7.1756531e-02
   2.2444890e-01  -7.2230264e-02
   2.2645291e-01  -7.2700913e-02
   2.2845691e-01  -7.3168477e-02
   2.3046092e-01  -7.3632957e-02
   2.3246493e-01  -7.4094353e-02
   2.3446894e-01  -7.4552664e-02
   2.3647295e-01  -7.5007892e-02
   2.3847695e-01  -7.5460034e-02
   2.4048096e-01  -7.5909093e-02
   2.4248497e-01  -7.6355067e-02
   2.4448898e-01  -7.6797957e-02
   2.4649299e-01  -7.7237762e-02
   2.4849699e-01  -7.7674483e-02
   2.5050100e-01  -7.8108120e-02
   2.5250501e-01  -7.8538673e-02
   2.5450902e-01  -7.8966141e-02
   2.5651303e-01  -7.9390525e-02
   2.5851703e-01  -7.9811824e-02
   2.6052104e-01  -8.0230039e-02
   2.6252505e-01  -8.0645170e-02
   2.6452906e-01  -8.1057217e-02
   2.6653307e-01  -8.1466179e-02
   2.6853707e-01  -8.1872057e-02
   2.7054108e-01  -8.2274850e-02
   2.7254509e-01  -8.2674560e-02
   2.7454910e-01  -8.3071184e-02
   2.7655311e-01  -8.3464725e-02
   2.7855711e-01  -8.3855181e-02
   2.8056112e-01  -8.4242553e-02
   2.8256513e-01  -8.4626841e-02
   2.8456914e-01  -8.5008044e-02
   2.8657315e-01  -8.5386163e-02
   2.8857715e-01  -8.5761198e-02
   2.9058116e-01  -8.6133148e-02
   2.9258517e-01  -8.6502014e-02
   2.9458918e-01  -8.6867796e-02
   2.9659319e-01  -8.7230493e-02
   2.9859719e-01  -8.7590106e-02
   3.0060120e-01  -8.7946635e-02
   3.0260521e-01  -8.8300079e-02
   3.0460922e-01  -8.8650439e-02
   3.0661323e-01  -8.8997715e-02
   3.0861723e-01  -8.9341906e-02
   3.1062124e-01  -8.9683013e-02
   3.1262525e-01  -9.0021036e-02
   3.1462926e-01  -9.0355974e-02
   3.1663327e-01  -9.0687829e-02
   3.1863727e-01  -9.1016598e-02
   3.2064128e-01  -9.1342284e-02
   3.2264529e-01  -9.1664885e-02
   3.2464930e-01  -9.1984402e-02
   3.2665331e-01  -9.2300834e-02
   3.2865731e-01  -9.2614182e-02
   3.3066132e-01  -9.2924446e-02
   3.3266533e-01  -9.3231626e-02
   3.3466934e-01  -9.3535721e-02
   3.3667335e-01  -9.3836732e-02
   3.3867735e-01  -9.4134658e-02
   3.4068136e-01  -9.4429500e-02
   3.4268537e-01  -9.4721258e-02
   3.4468938e-01  -9.5009932e-02
   3.4669339e-01  -9.5295521e-02
   3.4869739e-01  -9.5578026e-02
   3.5070140e-01  -9.5857446e-02
   3.5270541e-01  -9.6133783e-02
   3.5470942e-01  -9.6407035e-02
   3.5671343e-01  -9.6677202e-02
   3.5871743e-01  -9.6944285e-02
   3.6072144e-01  -9.7208284e-02
   3.6272545e-01  -9.7469199e-02
   3.6472946e-01  -9.7727029e-02
   3.6673347e-01  -9.7981775e-02
   3.6873747e-01  -9.8233437e-02
   3.7074148e-01  -9.8482014e-02
   3.7274549e-01  -9.8727507e-02
   3.7474950e-01  -9.8969916e-02
   3.7675351e-01  -9.9209240e-02
   3.7875752e-01  -9.9445480e-02
   3.8076152e-01  -9.9678636e-02
   3.8276553e-01  -9.9908707e-02
   3.8476954e-01  -1.0013569e-01
   3.8677355e-01  -1.0035960e-01
   3.8877756e-01  -1.0058042e-01
   3.9078156e-01  -1.0079815e-01
   3.9278557e-01  -1.0101280e-01
   3.9478958e-01  -1.0122436e-01
   3.9679359e-01  -1.0143285e-01
   3.9879760e-01  -1.0163824e-01
   4.0080160e-01  -1.0184055e-01
   4.0280561e-01  -1.0203978e-01
   4.0480962e-01  -1.0223593e-01
   4.0681363e-01  -1.0242899e-01
   4.0881764e-01  -1.0261896e-01
   4.1082164e-01  -1.0280585e-01
   4.1282565e-01  -1.0298966e-01
   4.1482966e-01  -1.0317038e-01
   4.1683367e-01  -1.0334802e-01
   4.1883768e-01  -1.0352257e-01
   4.2084168e-01  -1.0369404e-01
   4.2284569e-01  -1.0386243e-01
   4.2484970e-01  -1.0402773e-01
   4.2685371e-01  -1.0418994e-01
   4.2885772e-01  -1.0434907e-01
   4.3086172e-01  -1.0450512e-01
   4.3286573e-01  -1.0465809e-01
   4.3486974e-01  -1.0480796e-01
   4.3687375e-01  -1.0495476e-01
   4.3887776e-01  -1.0509847e-01
   4.4088176e-01  -1.0523910e-01
   4.4288577e-01  -1.0537664e-01
   4.4488978e-01  -1.0551109e-01
   4.4689379e-01  -1.0564247e-01
   4.4889780e-01  -1.0577076e-01
   4.5090180e-01  -1.0589596e-01
   4.5290581e-01  -1.0601808e-01
   4.5490982e-01  -1.0613712e-01
   4.5691383e-01  -1.0625307e-01
   4.5891784e-01  -1.0636593e-01
   4.6092184e-01  -1.0647572e-01
   4.6292585e-01  -1.0658242e-01
   4.6492986e-01  -1.0668603e-01
   4.6693387e-01  -1.0678656e-01
   4.6893788e-01  -1.0688400e-01
   4.7094188e-01  -1.0697837e-01
   4.7294589e-01  -1.0706964e-01
   4.7494990e-01  -1.0715783e-01
   4.7695391e-01  -1.0724294e-01
   4.7895792e-01  -1.0732497e-01
   4.8096192e-01  -1.0740391e-01
   4.8296593e-01  -1.0747976e-01
   4.8496994e-01  -1.0755253e-01
   4.8697395e-01  -1.0762222e-01
   4.8897796e-01  -1.0768882e-01
   4.9098196e-01  -1.0775234e-01
   4.9298597e-01  -1.0781277e-01
   4.9498998e-01  -1.0787012e-01
   4.9699399e-01  -1.0792439e-01
   4.9899800e-01  -1.0797557e-01
   5.0100200e-01  -1.0802402e-01
   5.0300601e-01  -1.0807193e-01
   5.0501002e-01  -1.0811964e-01
   5.0701403e-01  -1.0816716e-01
   5.0901804e-01  -1.0821448e-01
   5.1102204e-01  -1.0826161e-01
   5.1302605e-01  -1.0830855e-01
   5.1503006e-01  -1.0835530e-01
   5.1703407e-01  -1.0840185e-01
   5.1903808e-01  -1.0844822e-01
   5.2104208e-01  -1.0849438e-01
   5.2304609e-01  -1.0854036e-01
   5.2505010e-01  -1.0858614e-01
   5.2705411e-01  -1.0863173e-01
   5.2905812e-01  -1.0867713e-01
   5.3106212e-01  -1.0872233e-01
   5.3306613e-01  -1.0876735e-01
   5.3507014e-01  -1.0881217e-01
   5.3707415e-01  -1.0885679e-01
   5.3907816e-01  -1.0890123e-01
   5.4108216e-01  -1.0894547e-01
   5.4308617e-01  -1.0898951e-01
   5.4509018e-01  -1.0903337e-01
   5.4709419e-01  -1.0907703e-01
   5.4909820e-01  -1.0912050e-01
   5.5110220e-01  -1.0916378e-01
   5.5310621e-01  -1.0920686e-01
   5.5511022e-01  -1.0924975e-01
   5.5711423e-01  -1.0929245e-01
   5.5911824e-01  -1.0933496e-01
   5.6112224e-01  -1.0937727e-01
   5.6312625e-01  -1.0941939e-01
   5.6513026e-01  -1.0946132e-01
   5.6713427e-01  -1.0950305e-01
   5.6913828e-01  -1.0954460e-01
   5.7114228e-01  -1.0958595e-01
   5.7314629e-01  -1.0962710e-01
   5.7515030e-01  -1.0966807e-01
   5.7715431e-01  -1.0970884e-01
   5.7915832e-01  -1.0974941e-01
   5.8116232e-01  -1.0978980e-01
   5.8316633e-01  -1.0982999e-01
   5.8517034e-01  -1.0986999e-01
   5.8717435e-01  -1.0990980e-01
   5.8917836e-01  -1.0994941e-01
   5.9118236e-01  -1.0998884e-01
   5.9318637e-01  -1.1002806e-01
   5.9519038e-01  -1.1006710e-01
   5.9719439e-01  -1.1010594e-01
   5.9919840e-01  -1.1014459e-01
   6.0120240e-01  -1.1018305e-01
   6.0320641e-01  -1.1022132e-01
   6.0521042e-01  -1.1025939e-01
   6.0721443e-01  -1.1029727e-01
   6.0921844e-01  -1.1033495e-01
   6.1122244e-01  -1.1037245e-01
   6.1322645e-01  -1.1040975e-01
   6.1523046e-01  -1.1044686e-01
   6.1723447e-01  -1.1048377e-01
   6.1923848e-01  -1.1052050e-01
   6.2124248e-01  -1.1055703e-01
   6.2324649e-01  -1.1059336e-01
   6.2525050e-01  -1.1062951e-01
   6.2725451e-01  -1.1066546e-01
   6.2925852e-01  -1.1070122e-01
   6.3126253e-01  -1.1073678e-01
   6.3326653e-01  -1.1077216e-01
   6.3527054e-01  -1.1080734e-01
   6.3727455e-01  -1.1084233e-01
   6.3927856e-01  -1.1087712e-01
   6.4128257e-01  -1.1091172e-01
   6.4328657e-01  -1.1094613e-01
   6.4529058e-01  -1.1098035e-01
   6.4729459e-01  -1.1101437e-01
   6.4929860e-01  -1.1104820e-01
   6.5130261e-01  -1.1108184e-01
   6.5330661e-01  -1.1111529e-01
   6.5531062e-01  -1.1114854e-01
   6.5731463e-01  -1.1118160e-01
   6.5931864e-01  -1.1121447e-01
   6.6132265e-01  -1.1124714e-01
   6.6332665e-01  -1.1127963e-01
   6.6533066e-01  -1.1131191e-01
   6.6733467e-01  -1.1134401e-01
   6.6933868e-01  -1.1137591e-01
   6.7134269e-01  -1.1140762e-01
   6.7334669e-01  -1.1143914e-01
   6.7535070e-01  -1.1147047e-01
   6.7735471e-01  -1.1150160e-01
   6.7935872e-01  -1.1153254e-01
   6.8136273e-01  -1.1156329e-01
   6.8336673e-01  -1.1159384e-01
   6.8537074e-01  -1.1162420e-01
   6.8737475e-01  -1.1165437e-01
   6.8937876e-01  -1.1168435e-01
   6.9138277e-01  -1.1171413e-01
   6.9338677e-01  -1.1174372e-01
   6.9539078e-01  -1.1177312e-01
   6.9739479e-01  -1.1180232e-01
   6.9939880e-01  -1.1183133e-01
   7.0140281e-01  -1.1186015e-01
   7.0340681e-01  -1.1188878e-01
   7.0541082e-01  -1.1191721e-01
   7.0741483e-01  -1.1194545e-01
   7.0941884e-01  -1.1197350e-01
   7.1142285e-01  -1.1200136e-01
   7.1342685e-01  -1.1202902e-01
   7.1543086e-01  -1.1205649e-01
   7.1743487e-01  -1.1208377e-01
   7.1943888e-01  -1.1211085e-01
   7.2144289e-01  -1.1213774e-01
   7.2344689e-01  -1.1216444e-01
   7.2545090e-01  -1.1219095e-01
   7.2745491e-01  -1.1221726e-01
   7.2945892e-01  -1.1224338e-01
   7.3146293e-01  -1.1226931e-01
   7.3346693e-01  -1.1229504e-01
   7.3547094e-01  -1.1232059e-01
   7.3747495e-01  -1.1234593e-01
   7.3947896e-01  -1.1237109e-01
   7.4148297e-01  -1.1239605e-01
   7.4348697e-01  -1.1242083e-01
   7.4549098e-01  -1.1244540e-01
   7.4749499e-01  -1.1246979e-01
   7.4949900e-01  -1.1249398e-01
   7.5150301e-01  -1.1251798e-01
   7.5350701e-01  -1.1254179e-01
   7.5551102e-01  -1.1256540e-01
   7.5751503e-01  -1.1258882e-01
   7.5951904e-01  -1.1261205e-01
   7.6152305e-01  -1.1263509e-01
   7.6352705e-01  -1.1265793e-01
   7.6553106e-01  -1.1268058e-01
   7.6753507e-01  -1.1270304e-01
   7.6953908e-01  -1.1272531e-01
   7.7154309e-01  -1.1274738e-01
   7.7354709e-01  -1.1276926e-01
   7.7555110e-01  -1.1279094e-01
   7.7755511e-01  -1.1281244e-01
   7.7955912e-01  -1.1283374e-01
   7.8156313e-01  -1.1285485e-01
   7.8356713e-01  -1.1287576e-01
   7.8557114e-01  -1.1289649e-01
   7.8757515e-01  -1.1291702e-01
   7.8957916e-01  -1.1293735e-01
   7.9158317e-01  -1.1295750e-01
   7.9358717e-01  -1.1297745e-01
   7.9559118e-01  -1.1299721e-01
   7.9759519e-01  -1.1301678e-01
   7.9959920e-01  -1.1303615e-01
   8.0160321e-01  -1.1305533e-01
   8.0360721e-01  -1.1307432e-01
   8.0561122e-01  -1.1309311e-01
   8.0761523e-01  -1.1311171e-01
   8.0961924e-01  -1.1313012e-01
   8.1162325e-01  -1.1314834e-01
   8.1362725e-01  -1.1316636e-01
   8.1563126e-01  -1.1318420e-01
   8.1763527e-01  -1.1320183e-01
   8.1963928e-01  -1.1321928e-01
   8.2164329e-01  -1.1323653e-01
   8.2364729e-01  -1.1325359e-01
   8.2565130e-01  -1.1327046e-01
   8.2765531e-01  -1.1328714e-01
   8.2965932e-01  -1.1330362e-01
   8.3166333e-01  -1.1331991e-01
   8.3366733e-01  -1.1333600e-01
   8.3567134e-01  -1.1335191e-01
   8.3767535e-01  -1.1336762e-01
   8.3967936e-01  -1.1338314e-01
   8.4168337e-01  -1.1339846e-01
   8.4368737e-01  -1.1341359e-01
   8.4569138e-01  -1.1342853e-01
   8.4769539e-01  -1.1344328e-01
   8.4969940e-01  -1.1345783e-01
   8.5170341e-01  -1.1347219e-01
   8.5370741e-01  -1.1348636e-01
   8.5571142e-01  -1.1350034e-01
   8.5771543e-01  -1.1351412e-01
   8.5971944e-01  -1.1352771e-01
   8.6172345e-01  -1.1354111e-01
   8.6372745e-01  -1.1355432e-01
   8.6573146e-01  -1.1356733e-01
   8.6773547e-01  -1.1358015e-01
   8.6973948e-01  -1.1359277e-01
   8.7174349e-01  -1.1360521e-01
   8.7374749e-01  -1.1361745e-01
   8.7575150e-01  -1.1362950e-01
   8.7775551e-01  -1.1364135e-01
   8.7975952e-01  -1.1365301e-01
   8.8176353e-01  -1.1366448e-01
   8.8376754e-01  -1.1367576e-01
   8.8577154e-01  -1.1368684e-01
   8.8777555e-01  -1.1369774e-01
   8.8977956e-01  -1.1370843e-01
   8.9178357e-01  -1.1371894e-01
   8.9378758e-01  -1.1372925e-01
   8.9579158e-01  -1.1373937e-01
   8.9779559e-01  -1.1374930e-01
   8.9979960e-01  -1.1375904e-01
   9.0180361e-01  -1.1376858e-01
   9.0380762e-01  -1.1377793e-01
   9.0581162e-01  -1.1378709e-01
   9.0781563e-01  -1.1379605e-01
   9.0981964e-01  -1.1380482e-01
   9.1182365e-01  -1.1381340e-01
   9.1382766e-01  -1.1382178e-01
   9.1583166e-01  -1.1382998e-01
   9.1783567e-01  -1.1383798e-01
   9.1983968e-01  -1.1384578e-01
   9.2184369e-01  -1.1385340e-01
   9.2384770e-01  -1.1386082e-01
   9.2585170e-01  -1.1386805e-01
   9.2785571e-01  -1.1387508e-01
   9.2985972e-01  -1.1388193e-01
   9.3186373e-01  -1.1388858e-01
   9.3386774e-01  -1.1389504e-01
   9.3587174e-01  -1.1390130e-01
   9.3787575e-01  -1.1390737e-01
   9.3987976e-01  -1.1391325e-01
   9.4188377e-01  -1.1391894e-01
   9.4388778e-01  -1.1392443e-01
   9.4589178e-01  -1.1392974e-01
   9.4789579e-01  -1.1393484e-01
   9.4989980e-01  -1.1393976e-01
   9.5190381e-01  -1.1394448e-01
   9.5390782e-01  -1.1394901e-01
   9.5591182e-01  -1.1395335e-01
   9.5791583e-01  -1.1395749e-01
   9.5991984e-01  -1.1396145e-01
   9.6192385e-01  -1.1396520e-01
   9.6392786e-01  -1.1396877e-01
   9.6593186e-01  -1.1397214e-01
   9.6793587e-01  -1.1397533e-01
   9.6993988e-01  -1.1397831e-01
   9.7194389e-01  -1.1398111e-01
   9.7394790e-01  -1.1398371e-01
   9.7595190e-01  -1.1398612e-01
   9.7795591e-01  -1.1398834e-01
   9.7995992e-01  -1.1399036e-01
   9.8196393e-01  -1.1399219e-01
   9.8396794e-01  -1.1399383e-01
   9.8597194e-01  -1.1399528e-01
   9.8797595e-01  -1.1399653e-01
   9.8997996e-01  -1.1399759e-01
   9.9198397e-01  -1.1399846e-01
   9.9398798e-01  -1.1399913e-01
   9.9599198e-01  -1.1399961e-01
   9.9799599e-01  -1.1399990e-01
   1.0000000e+00  -1.1400000e-01


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -8.1609311e-03
   4.0080160e-03  -1.6291019e-02
   6.0120240e-03  -2.4390263e-02
   8.0160321e-03  -3.2458665e-02
   1.0020040e-02  -4.0496223e-02
   1.2024048e-02  -4.8502938e-02
   1.4028056e-02  -5.6478809e-02
   1.6032064e-02  -6.4423838e-02
   1.8036072e-02  -7.2338023e-02
   2.0040080e-02  -8.0221365e-02
   2.2044088e-02  -8.8073863e-02
   2.4048096e-02  -9.5895518e-02
   2.6052104e-02  -1.0368633e-01
   2.8056112e-02  -1.1144630e-01
   3.0060120e-02  -1.1917542e-01
   3.2064128e-02  -1.2687371e-01
   3.4068136e-02  -1.3454115e-01
   3.6072144e-02  -1.4217774e-01
   3.8076152e-02  -1.4978349e-01
   4.0080160e-02  -1.5735840e-01
   4.2084168e-02  -1.6490247e-01
   4.4088176e-02  -1.7241569e-01
   4.6092184e-02  -1.7989807e-01
   4.8096192e-02  -1.8734961e-01
   5.0100200e-02  -1.9477030e-01
   5.2104208e-02  -2.0216015e-01
   5.4108216e-02  -2.0951916e-01
   5.6112224e-02  -2.1684732e-01
   5.8116232e-02  -2.2414464e-01
   6.0120240e-02  -2.3141112e-01
   6.2124248e-02  -2.3864675e-01
   6.4128257e-02  -2.4585154e-01
   6.6132265e-02  -2.5302549e-01
   6.8136273e-02  -2.6016859e-01
   7.0140281e-02  -2.6728085e-01
   7.2144289e-02  -2.7436227e-01
   7.4148297e-02  -2.8141285e-01
   7.6152305e-02  -2.8843258e-01
   7.8156313e-02  -2.9542146e-01
   8.0160321e-02  -3.0237951e-01
   8.2164329e-02  -3.0930671e-01
   8.4168337e-02  -3.1620307e-01
   8.6172345e-02  -3.2306858e-01
   8.8176353e-02  -3.2990325e-01
   9.0180361e-02  -3.3670708e-01
   9.2184369e-02  -3.4348007e-01
   9.4188377e-02  -3.5022221e-01
   9.6192385e-02  -3.5693351e-01
   9.8196393e-02  -3.6361396e-01
   1.0020040e-01  -3.7026357e-01
   1.0220441e-01  -3.7688234e-01
   1.0420842e-01  -3.8347027e-01
   1.0621242e-01  -3.9002735e-01
   1.0821643e-01  -3.9655359e-01
   1.1022044e-01  -4.0304898e-01
   1.1222445e-01  -4.0951354e-01
   1.1422846e-01  -4.1594725e-01
   1.1623246e-01  -4.2235011e-01
   1.1823647e-01  -4.2872213e-01
   1.2024048e-01  -4.3506331e-01
   1.2224449e-01  -4.4137365e-01
   1.2424850e-01  -4.4765314e-01
   1.2625251e-01  -4.5390179e-01
   1.2825651e-01  -4.6011960e-01
   1.3026052e-01  -4.6630656e-01
   1.3226453e-01  -4.7246268e-01
   1.3426854e-01  -4.7858796e-01
   1.3627255e-01  -4.8468239e-01
   1.3827655e-01  -4.9074598e-01
   1.4028056e-01  -4.9677873e-01
   1.4228457e-01  -5.0278063e-01
   1.4428858e-01  -5.0875169e-01
   1.4629259e-01  -5.1469191e-01
   1.4829659e-01  -5.2060128e-01
   1.5030060e-01  -5.2647981e-01
   1.5230461e-01  -5.3232750e-01
   1.5430862e-01  -5.3814434e-01
   1.5631263e-01  -5.4393035e-01
   1.5831663e-01  -5.4968550e-01
   1.6032064e-01  -5.5540982e-01
   1.6232465e-01  -5.6110329e-01
   1.6432866e-01  -5.6676592e-01
   1.6633267e-01  -5.7239770e-01
   1.6833667e-01  -5.7799864e-01
   1.7034068e-01  -5.8356874e-01
   1.7234469e-01  -5.8910800e-01
   1.7434870e-01  -5.9461641e-01
   1.7635271e-01  -6.0009398e-01
   1.7835671e-01  -6.0554070e-01
   1.8036072e-01  -6.1095658e-01
   1.8236473e-01  -6.1634162e-01
   1.8436874e-01  -6.2169582e-01
   1.8637275e-01  -6.2701917e-01
   1.8837675e-01  -6.3231168e-01
   1.9038076e-01  -6.3757334e-01
   1.9238477e-01  -6.4280417e-01
   1.9438878e-01  -6.4800414e-01
   1.9639279e-01  -6.5317328e-01
   1.9839679e-01  -6.5831157e-01
   2.0040080e-01  -6.6341902e-01
   2.0240481e-01  -6.6849563e-01
   2.0440882e-01  -6.7354139e-01
   2.0641283e-01  -6.7855631e-01
   2.0841683e-01  -6.8354039e-01
   2.1042084e-01  -6.8849362e-01
   2.1242485e-01  -6.9341601e-01
   2.1442886e-01  -6.9830756e-01
   2.1643287e-01  -7.0316826e-01
   2.1843687e-01  -7.0799812e-01
   2.2044088e-01  -7.1279714e-01
   2.2244489e-01  -7.1756531e-01
   2.2444890e-01  -7.2230264e-01
   2.2645291e-01  -7.2700913e-01
   2.2845691e-01  -7.3168477e-01
   2.3046092e-01  -7.3632957e-01
   2.3246493e-01  -7.4094353e-01
   2.3446894e-01  -7.4552664e-01
   2.3647295e-01  -7.5007892e-01
   2.3847695e-01  -7.5460034e-01
   2.4048096e-01  -7.5909093e-01
   2.4248497e-01  -7.6355067e-01
   2.4448898e-01  -7.6797957e-01
   2.4649299e-01  -7.7237762e-01
   2.4849699e-01  -7.7674483e-01
   2.5050100e-01  -7.8108120e-01
   2.5250501e-01  -7.8538673e-01
   2.5450902e-01  -7.8966141e-01
   2.5651303e-01  -7.9390525e-01
   2.5851703e-01  -7.9811824e-01
   2.6052104e-01  -8.0230039e-01
   2.6252505e-01  -8.0645170e-01
   2.6452906e-01  -8.1057217e-01
   2.6653307e-01  -8.1466179e-01
   2.6853707e-01  -8.1872057e-01
   2.7054108e-01  -8.2274850e-01
   2.7254509e-01  -8.2674560e-01
   2.7454910e-01  -8.3071184e-01
   2.7655311e-01  -8.3464725e-01
   2.7855711e-01  -8.3855181e-01
   2.8056112e-01  -8.4242553e-01
   2.8256513e-01  -8.4626841e-01
   2.8456914e-01  -8.5008044e-01
   2.8657315e-01  -8.5386163e-01
   2.8857715e-01  -8.5761198e-01
   2.9058116e-01  -8.6133148e-01
   2.9258517e-01  -8.6502014e-01
   2.9458918e-01  -8.6867796e-01
   2.9659319e-01  -8.7230493e-01
   2.9859719e-01  -8.7590106e-01
   3.0060120e-01  -8.7946635e-01
   3.0260521e-01  -8.8300079e-01
   3.0460922e-01  -8.8650439e-01
   3.0661323e-01  -8.8997715e-01
   3.0861723e-01  -8.9341906e-01
   3.1062124e-01  -8.9683013e-01
   3.1262525e-01  -9.0021036e-01
   3.1462926e-01  -9.0355974e-01
   3.1663327e-01  -9.0687829e-01
   3.1863727e-01  -9.1016598e-01
   3.2064128e-01  -9.1342284e-01
   3.2264529e-01  -9.1664885e-01
   3.2464930e-01  -9.1984402e-01
   3.2665331e-01  -9.2300834e-01
   3.2865731e-01  -9.2614182e-01
   3.3066132e-01  -9.2924446e-01
   3.3266533e-01  -9.3231626e-01
   3.3466934e-01  -9.3535721e-01
   3.3667335e-01  -9.3836732e-01
   3.3867735e-01  -9.4134658e-01
   3.4068136e-01  -9.4429500e-01
   3.4268537e-01  -9.4721258e-01
   3.4468938e-01  -9.5009932e-01
   3.4669339e-01  -9.5295521e-01
   3.4869739e-01  -9.5578026e-01
   3.5070140e-01  -9.5857446e-01
   3.5270541e-01  -9.6133783e-01
   3.5470942e-01  -9.6407035e-01
   3.5671343e-01  -9.6677202e-01
   3.5871743e-01  -9.6944285e-01
   3.6072144e-01  -9.7208284e-01
   3.6272545e-01  -9.7469199e-01
   3.6472946e-01  -9.7727029e-01
   3.6673347e-01  -9.7981775e-01
   3.6873747e-01  -9.8233437e-01
   3.7074148e-01  -9.8482014e-01
   3.7274549e-01  -9.8727507e-01
   3.7474950e-01  -9.8969916e-01
   3.7675351e-01  -9.9209240e-01
   3.7875752e-01  -9.9445480e-01
   3.8076152e-01  -9.9678636e-01
   3.8276553e-01  -9.9908707e-01
   3.8476954e-01  -1.0013569e+00
   3.8677355e-01  -1.0035960e+00
   3.8877756e-01  -1.0058042e+00
   3.9078156e-01  -1.0079815e+00
   3.9278557e-01  -1.0101280e+00
   3.9478958e-01  -1.0122436e+00
   3.9679359e-01  -1.0143285e+00
   3.9879760e-01  -1.0163824e+00
   4.0080160e-01  -1.0184055e+00
   4.0280561e-01  -1.0203978e+00
   4.0480962e-01  -1.0223593e+00
   4.0681363e-01  -1.0242899e+00
   4.0881764e-01  -1.0261896e+00
   4.1082164e-01  -1.0280585e+00
   4.1282565e-01  -1.0298966e+00
   4.1482966e-01  -1.0317038e+00
   4.1683367e-01  -1.0334802e+00
   4.1883768e-01  -1.0352257e+00
   4.2084168e-01  -1.0369404e+00
   4.2284569e-01  -1.0386243e+00
   4.2484970e-01  -1.0402773e+00
   4.2685371e-01  -1.0418994e+00
   4.2885772e-01  -1.0434907e+00
   4.3086172e-01  -1.0450512e+00
   4.3286573e-01  -1.0465809e+00
   4.3486974e-01  -1.0480796e+00
   4.3687375e-01  -1.0495476e+00
   4.3887776e-01  -1.0509847e+00
   4.4088176e-01  -1.0523910e+00
   4.4288577e-01  -1.0537664e+00
   4.4488978e-01  -1.0551109e+00
   4.4689379e-01  -1.0564247e+00
   4.4889780e-01  -1.0577076e+00
   4.5090180e-01  -1.0589596e+00
   4.5290581e-01  -1.0601808e+00
   4.5490982e-01  -1.0613712e+00
   4.5691383e-01  -1.0625307e+00
   4.5891784e-01  -1.0636593e+00
   4.6092184e-01  -1.0647572e+00
   4.6292585e-01  -1.0658242e+00
   4.6492986e-01  -1.0668603e+00
   4.6693387e-01  -1.0678656e+00
   4.6893788e-01  -1.0688400e+00
   4.7094188e-01  -1.0697837e+00
   4.7294589e-01  -1.0706964e+00
   4.7494990e-01  -1.0715783e+00
   4.7695391e-01  -1.0724294e+00
   4.7895792e-01  -1.0732497e+00
   4.8096192e-01  -1.0740391e+00
   4.8296593e-01  -1.0747976e+00
   4.8496994e-01  -1.0755253e+00
   4.8697395e-01  -1.0762222e+00
   4.8897796e-01  -1.0768882e+00
   4.9098196e-01  -1.0775234e+00
   4.9298597e-01  -1.0781277e+00
   4.9498998e-01  -1.0787012e+00
   4.9699399e-01  -1.0792439e+00
   4.9899800e-01  -1.0797557e+00
   5.0100200e-01  -1.0802402e+00
   5.0300601e-01  -1.0807193e+00
   5.0501002e-01  -1.0811964e+00
   5.0701403e-01  -1.0816716e+00
   5.0901804e-01  -1.0821448e+00
   5.1102204e-01  -1.0826161e+00
   5.1302605e-01  -1.0830855e+00
   5.1503006e-01  -1.0835530e+00
   5.1703407e-01  -1.0840185e+00
   5.1903808e-01  -1.0844822e+00
   5.2104208e-01  -1.0849438e+00
   5.2304609e-01  -1.0854036e+00
   5.2505010e-01  -1.0858614e+00
   5.2705411e-01  -1.0863173e+00
   5.2905812e-01  -1.0867713e+00
   5.3106212e-01  -1.0872233e+00
   5.3306613e-01  -1.0876735e+00
   5.3507014e-01  -1.0881217e+00
   5.3707415e-01  -1.0885679e+00
   5.3907816e-01  -1.0890123e+00
   5.4108216e-01  -1.0894547e+00
   5.4308617e-01  -1.0898951e+00
   5.4509018e-01  -1.0903337e+00
   5.4709419e-01  -1.0907703e+00
   5.4909820e-01  -1.0912050e+00
   5.5110220e-01  -1.0916378e+00
   5.5310621e-01  -1.0920686e+00
   5.5511022e-01  -1.0924975e+00
   5.5711423e-01  -1.0929245e+00
   5.5911824e-01  -1.0933496e+00
   5.6112224e-01  -1.0937727e+00
   5.6312625e-01  -1.0941939e+00
   5.6513026e-01  -1.0946132e+00
   5.6713427e-01  -1.0950305e+00
   5.6913828e-01  -1.0954460e+00
   5.7114228e-01  -1.0958595e+00
   5.7314629e-01  -1.0962710e+00
   5.7515030e-01  -1.0966807e+00
   5.7715431e-01  -1.0970884e+00
   5.7915832e-01  -1.0974941e+00
   5.8116232e-01  -1.0978980e+00
   5.8316633e-01  -1.0982999e+00
   5.8517034e-01  -1.0986999e+00
   5.8717435e-01  -1.0990980e+00
   5.8917836e-01  -1.0994941e+00
   5.9118236e-01  -1.0998884e+00
   5.9318637e-01  -1.1002806e+00
   5.9519038e-01  -1.1006710e+00
   5.9719439e-01  -1.1010594e+00
   5.9919840e-01  -1.1014459e+00
   6.0120240e-01  -1.1018305e+00
   6.0320641e-01  -1.1022132e+00
   6.0521042e-01  -1.1025939e+00
   6.0721443e-01  -1.1029727e+00
   6.0921844e-01  -1.1033495e+00
   6.1122244e-01  -1.1037245e+00
   6.1322645e-01  -1.1040975e+00
   6.1523046e-01  -1.1044686e+00
   6.1723447e-01  -1.1048377e+00
   6.1923848e-01  -1.1052050e+00
   6.2124248e-01  -1.1055703e+00
   6.2324649e-01  -1.1059336e+00
   6.2525050e-01  -1.1062951e+00
   6.2725451e-01  -1.1066546e+00
   6.2925852e-01  -1.1070122e+00
   6.3126253e-01  -1.1073678e+00
   6.3326653e-01  -1.1077216e+00
   6.3527054e-01  -1.1080734e+00
   6.3727455e-01  -1.1084233e+00
   6.3927856e-01  -1.1087712e+00
   6.4128257e-01  -1.1091172e+00
   6.4328657e-01  -1.1094613e+00
   6.4529058e-01  -1.1098035e+00
   6.4729459e-01  -1.1101437e+00
   6.4929860e-01  -1.1104820e+00
   6.5130261e-01  -1.1108184e+00
   6.5330661e-01  -1.1111529e+00
   6.5531062e-01  -1.1114854e+00
   6.5731463e-01  -1.1118160e+00
   6.5931864e-01  -1.1121447e+00
   6.6132265e-01  -1.1124714e+00
   6.6332665e-01  -1.1127963e+00
   6.6533066e-01  -1.1131191e+00
   6.6733467e-01  -1.1134401e+00
   6.6933868e-01  -1.1137591e+00
   6.7134269e-01  -1.1140762e+00
   6.7334669e-01  -1.1143914e+00
   6.7535070e-01  -1.1147047e+00
   6.7735471e-01  -1.1150160e+00
   6.7935872e-01  -1.1153254e+00
   6.8136273e-01  -1.1156329e+00
   6.8336673e-01  -1.1159384e+00
   6.8537074e-01  -1.1162420e+00
   6.8737475e-01  -1.1165437e+00
   6.8937876e-01  -1.1168435e+00
   6.9138277e-01  -1.1171413e+00
   6.9338677e-01  -1.1174372e+00
   6.9539078e-01  -1.1177312e+00
   6.9739479e-01  -1.1180232e+00
   6.9939880e-01  -1.1183133e+00
   7.0140281e-01  -1.1186015e+00
   7.0340681e-01  -1.1188878e+00
   7.0541082e-01  -1.1191721e+00
   7.0741483e-01  -1.1194545e+00
   7.0941884e-01  -1.1197350e+00
   7.1142285e-01  -1.1200136e+00
   7.1342685e-01  -1.1202902e+00
   7.1543086e-01  -1.1205649e+00
   7.1743487e-01  -1.1208377e+00
   7.1943888e-01  -1.1211085e+00
   7.2144289e-01  -1.1213774e+00
   7.2344689e-01  -1.1216444e+00
   7.2545090e-01  -1.1219095e+00
   7.2745491e-01  -1.1221726e+00
   7.2945892e-01  -1.1224338e+00
   7.3146293e-01  -1.1226931e+00
   7.3346693e-01  -1.1229504e+00
   7.3547094e-01  -1.1232059e+00
   7.3747495e-01  -1.1234593e+00
   7.3947896e-01  -1.1237109e+00
   7.4148297e-01  -1.1239605e+00
   7.4348697e-01  -1.1242083e+00
   7.4549098e-01  -1.1244540e+00
   7.4749499e-01  -1.1246979e+00
   7.4949900e-01  -1.1249398e+00
   7.5150301e-01  -1.1251798e+00
   7.5350701e-01  -1.1254179e+00
   7.5551102e-01  -1.1256540e+00
   7.5751503e-01  -1.1258882e+00
   7.5951904e-01  -1.1261205e+00
   7.6152305e-01  -1.1263509e+00
   7.6352705e-01  -1.1265793e+00
   7.6553106e-01  -1.1268058e+00
   7.6753507e-01  -1.1270304e+00
   7.6953908e-01  -1.1272531e+00
   7.7154309e-01  -1.1274738e+00
   7.7354709e-01  -1.1276926e+00
   7.7555110e-01  -1.1279094e+00
   7.7755511e-01  -1.1281244e+00
   7.7955912e-01  -1.1283374e+00
   7.8156313e-01  -1.1285485e+00
   7.8356713e-01  -1.1287576e+00
   7.8557114e-01  -1.1289649e+00
   7.8757515e-01  -1.1291702e+00
   7.8957916e-01  -1.1293735e+00
   7.9158317e-01  -1.1295750e+00
   7.9358717e-01  -1.1297745e+00
   7.9559118e-01  -1.1299721e+00
   7.9759519e-01  -1.1301678e+00
   7.9959920e-01  -1.1303615e+00
   8.0160321e-01  -1.1305533e+00
   8.0360721e-01  -1.1307432e+00
   8.0561122e-01  -1.1309311e+00
   8.0761523e-01  -1.1311171e+00
   8.0961924e-01  -1.1313012e+00
   8.1162325e-01  -1.1314834e+00
   8.1362725e-01  -1.1316636e+00
   8.1563126e-01  -1.1318420e+00
   8.1763527e-01  -1.1320183e+00
   8.1963928e-01  -1.1321928e+00
   8.2164329e-01  -1.1323653e+00
   8.2364729e-01  -1.1325359e+00
   8.2565130e-01  -1.1327046e+00
   8.2765531e-01  -1.1328714e+00
   8.2965932e-01  -1.1330362e+00
   8.3166333e-01  -1.1331991e+00
   8.3366733e-01  -1.1333600e+00
   8.3567134e-01  -1.1335191e+00
   8.3767535e-01  -1.1336762e+00
   8.3967936e-01  -1.1338314e+00
   8.4168337e-01  -1.1339846e+00
   8.4368737e-01  -1.1341359e+00
   8.4569138e-01  -1.1342853e+00
   8.4769539e-01  -1.1344328e+00
   8.4969940e-01  -1.1345783e+00
   8.5170341e-01  -1.1347219e+00
   8.5370741e-01  -1.1348636e+00
   8.5571142e-01  -1.1350034e+00
   8.5771543e-01  -1.1351412e+00
   8.5971944e-01  -1.1352771e+00
   8.6172345e-01  -1.1354111e+00
   8.6372745e-01  -1.1355432e+00
   8.6573146e-01  -1.1356733e+00
   8.6773547e-01  -1.1358015e+00
   8.6973948e-01  -1.1359277e+00
   8.7174349e-01  -1.1360521e+00
   8.7374749e-01  -1.1361745e+00
   8.7575150e-01  -1.1362950e+00
   8.7775551e-01  -1.1364135e+00
   8.7975952e-01  -1.1365301e+00
   8.8176353e-01  -1.1366448e+00
   8.8376754e-01  -1.1367576e+00
   8.8577154e-01  -1.1368684e+00
   8.8777555e-01  -1.1369774e+00
   8.8977956e-01  -1.1370843e+00
   8.9178357e-01  -1.1371894e+00
   8.9378758e-01  -1.1372925e+00
   8.9579158e-01  -1.1373937e+00
   8.9779559e-01  -1.1374930e+00
   8.9979960e-01  -1.1375904e+00
   9.0180361e-01  -1.1376858e+00
   9.0380762e-01  -1.1377793e+00
   9.0581162e-01  -1.1378709e+00
   9.0781563e-01  -1.1379605e+00
   9.0981964e-01  -1.1380482e+00
   9.1182365e-01  -1.1381340e+00
   9.1382766e-01  -1.1382178e+00
   9.1583166e-01  -1.1382998e+00
   9.1783567e-01  -1.1383798e+00
   9.1983968e-01  -1.1384578e+00
   9.2184369e-01  -1.1385340e+00
   9.2384770e-01  -1.1386082e+00
   9.2585170e-01  -1.1386805e+00
   9.2785571e-01  -1.1387508e+00
   9.2985972e-01  -1.1388193e+00
   9.3186373e-01  -1.1388858e+00
   9.3386774e-01  -1.1389504e+00
   9.3587174e-01  -1.1390130e+00
   9.3787575e-01  -1.1390737e+00
   9.3987976e-01  -1.1391325e+00
   9.4188377e-01  -1.1391894e+00
   9.4388778e-01  -1.1392443e+00
   9.4589178e-01  -1.1392974e+00
   9.4789579e-01  -1.1393484e+00
   9.4989980e-01  -1.1393976e+00
   9.5190381e-01  -1.1394448e+00
   9.5390782e-01  -1.1394901e+00
   9.5591182e-01  -1.1395335e+00
   9.5791583e-01  -1.1395749e+00
   9.5991984e-01  -1.1396145e+00
   9.6192385e-01  -1.1396520e+00
   9.6392786e-01  -1.1396877e+00
   9.6593186e-01  -1.1397214e+00
   9.6793587e-01  -1.1397533e+00
   9.6993988e-01  -1.1397831e+00
   9.7194389e-01  -1.1398111e+00
   9.7394790e-01  -1.1398371e+00
   9.7595190e-01  -1.1398612e+00
   9.7795591e-01  -1.1398834e+00
   9.7995992e-01  -1.1399036e+00
   9.8196393e-01  -1.1399219e+00
   9.8396794e-01  -1.1399383e+00
   9.8597194e-01  -1.1399528e+00
   9.8797595e-01  -1.1399653e+00
   9.8997996e-01  -1.1399759e+00
   9.9198397e-01  -1.1399846e+00
   9.9398798e-01  -1.1399913e+00
   9.9599198e-01  -1.1399961e+00
   9.9799599e-01  -1.1399990e+00
   1.0000000e+00  -1.1400000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -8.1609311e-02
   4.0080160e-03  -1.6291019e-01
   6.0120240e-03  -2.4390263e-01
   8.0160321e-03  -3.2458665e-01
   1.0020040e-02  -4.0496223e-01
   1.2024048e-02  -4.8502938e-01
   1.4028056e-02  -5.6478809e-01
   1.6032064e-02  -6.4423838e-01
   1.8036072e-02  -7.2338023e-01
   2.0040080e-02  -8.0221365e-01
   2.2044088e-02  -8.8073863e-01
   2.4048096e-02  -9.5895518e-01
   2.6052104e-02  -1.0368633e+00
   2.8056112e-02  -1.1144630e+00
   3.0060120e-02  -1.1917542e+00
   3.2064128e-02  -1.2687371e+00
   3.4068136e-02  -1.3454115e+00
   3.6072144e-02  -1.4217774e+00
   3.8076152e-02  -1.4978349e+00
   4.0080160e-02  -1.5735840e+00
   4.2084168e-02  -1.6490247e+00
   4.4088176e-02  -1.7241569e+00
   4.6092184e-02  -1.7989807e+00
   4.8096192e-02  -1.8734961e+00
   5.0100200e-02  -1.9477030e+00
   5.2104208e-02  -2.0216015e+00
   5.4108216e-02  -2.0951916e+00
   5.6112224e-02  -2.1684732e+00
   5.8116232e-02  -2.2414464e+00
   6.0120240e-02  -2.3141112e+00
   6.2124248e-02  -2.3864675e+00
   6.4128257e-02  -2.4585154e+00
   6.6132265e-02  -2.5302549e+00
   6.8136273e-02  -2.6016859e+00
   7.0140281e-02  -2.6728085e+00
   7.2144289e-02  -2.7436227e+00
   7.4148297e-02  -2.8141285e+00
   7.6152305e-02  -2.8843258e+00
   7.8156313e-02  -2.9542146e+00
   8.0160321e-02  -3.0237951e+00
   8.2164329e-02  -3.0930671e+00
   8.4168337e-02  -3.1620307e+00
   8.6172345e-02  -3.2306858e+00
   8.8176353e-02  -3.2990325e+00
   9.0180361e-02  -3.3670708e+00
   9.2184369e-02  -3.4348007e+00
   9.4188377e-02  -3.5022221e+00
   9.6192385e-02  -3.5693351e+00
   9.8196393e-02  -3.6361396e+00
   1.0020040e-01  -3.7026357e+00
   1.0220441e-01  -3.7688234e+00
   1.0420842e-01  -3.8347027e+00
   1.0621242e-01  -3.9002735e+00
   1.0821643e-01  -3.9655359e+00
   1.1022044e-01  -4.0304898e+00
   1.1222445e-01  -4.0951354e+00
   1.1422846e-01  -4.1594725e+00
   1.1623246e-01  -4.2235011e+00
   1.1823647e-01  -4.2872213e+00
   1.2024048e-01  -4.3506331e+00
   1.2224449e-01  -4.4137365e+00
   1.2424850e-01  -4.4765314e+00
   1.2625251e-01  -4.5390179e+00
   1.2825651e-01  -4.6011960e+00
   1.3026052e-01  -4.6630656e+00
   1.3226453e-01  -4.7246268e+00
   1.3426854e-01  -4.7858796e+00
   1.3627255e-01  -4.8468239e+00
   1.3827655e-01  -4.9074598e+00
   1.4028056e-01  -4.9677873e+00
   1.4228457e-01  -5.0278063e+00
   1.4428858e-01  -5.0875169e+00
   1.4629259e-01  -5.1469191e+00
   1.4829659e-01  -5.2060128e+00
   1.5030060e-01  -5.2647981e+00
   1.5230461e-01  -5.3232750e+00
   1.5430862e-01  -5.3814434e+00
   1.5631263e-01  -5.4393035e+00
   1.5831663e-01  -5.4968550e+00
   1.6032064e-01  -5.5540982e+00
   1.6232465e-01  -5.6110329e+00
   1.6432866e-01  -5.6676592e+00
   1.6633267e-01  -5.7239770e+00
   1.6833667e-01  -5.7799864e+00
   1.7034068e-01  -5.8356874e+00
   1.7234469e-01  -5.8910800e+00
   1.7434870e-01  -5.9461641e+00
   1.7635271e-01  -6.0009398e+00
   1.7835671e-01  -6.0554070e+00
   1.8036072e-01  -6.1095658e+00
   1.8236473e-01  -6.1634162e+00
   1.8436874e-01  -6.2169582e+00
   1.8637275e-01  -6.2701917e+00
   1.8837675e-01  -6.3231168e+00
   1.9038076e-01  -6.3757334e+00
   1.9238477e-01  -6.4280417e+00
   1.9438878e-01  -6.4800414e+00
   1.9639279e-01  -6.5317328e+00
   1.9839679e-01  -6.5831157e+00
   2.0040080e-01  -6.6341902e+00
   2.0240481e-01  -6.6849563e+00
   2.0440882e-01  -6.7354139e+00
   2.0641283e-01  -6.7855631e+00
   2.0841683e-01  -6.8354039e+00
   2.1042084e-01  -6.8849362e+00
   2.1242485e-01  -6.9341601e+00
   2.1442886e-01  -6.9830756e+00
   2.1643287e-01  -7.0316826e+00
   2.1843687e-01  -7.0799812e+00
   2.2044088e-01  -7.1279714e+00
   2.2244489e-01  -7.1756531e+00
   2.2444890e-01  -7.2230264e+00
   2.2645291e-01  -7.2700913e+00
   2.2845691e-01  -7.3168477e+00
   2.3046092e-01  -7.3632957e+00
   2.3246493e-01  -7.4094353e+00
   2.3446894e-01  -7.4552664e+00
   2.3647295e-01  -7.5007892e+00
   2.3847695e-01  -7.5460034e+00
   2.4048096e-01  -7.5909093e+00
   2.4248497e-01  -7.6355067e+00
   2.4448898e-01  -7.6797957e+00
   2.4649299e-01  -7.7237762e+00
   2.4849699e-01  -7.7674483e+00
   2.5050100e-01  -7.8108120e+00
   2.5250501e-01  -7.8538673e+00
   2.5450902e-01  -7.8966141e+00
   2.5651303e-01  -7.9390525e+00
   2.5851703e-01  -7.9811824e+00
   2.6052104e-01  -8.0230039e+00
   2.6252505e-01  -8.0645170e+00
   2.6452906e-01  -8.1057217e+00
   2.6653307e-01  -8.1466179e+00
   2.6853707e-01  -8.1872057e+00
   2.7054108e-01  -8.2274850e+00
   2.7254509e-01  -8.2674560e+00
   2.7454910e-01  -8.3071184e+00
   2.7655311e-01  -8.3464725e+00
   2.7855711e-01  -8.3855181e+00
   2.8056112e-01  -8.4242553e+00
   2.8256513e-01  -8.4626841e+00
   2.8456914e-01  -8.5008044e+00
   2.8657315e-01  -8.5386163e+00
   2.8857715e-01  -8.5761198e+00
   2.9058116e-01  -8.6133148e+00
   2.9258517e-01  -8.6502014e+00
   2.9458918e-01  -8.6867796e+00
   2.9659319e-01  -8.7230493e+00
   2.9859719e-01  -8.7590106e+00
   3.0060120e-01  -8.7946635e+00
   3.0260521e-01  -8.8300079e+00
   3.0460922e-01  -8.8650439e+00
   3.0661323e-01  -8.8997715e+00
   3.0861723e-01  -8.9341906e+00
   3.1062124e-01  -8.9683013e+00
   3.1262525e-01  -9.0021036e+00
   3.1462926e-01  -9.0355974e+00
   3.1663327e-01  -9.0687829e+00
   3.1863727e-01  -9.1016598e+00
   3.2064128e-01  -9.1342284e+00
   3.2264529e-01  -9.1664885e+00
   3.2464930e-01  -9.1984402e+00
   3.2665331e-01  -9.2300834e+00
   3.2865731e-01  -9.2614182e+00
   3.3066132e-01  -9.2924446e+00
   3.3266533e-01  -9.3231626e+00
   3.3466934e-01  -9.3535721e+00
   3.3667335e-01  -9.3836732e+00
   3.3867735e-01  -9.4134658e+00
   3.4068136e-01  -9.4429500e+00
   3.4268537e-01  -9.4721258e+00
   3.4468938e-01  -9.5009932e+00
   3.4669339e-01  -9.5295521e+00
   3.4869739e-01  -9.5578026e+00
   3.5070140e-01  -9.5857446e+00
   3.5270541e-01  -9.6133783e+00
   3.5470942e-01  -9.6407035e+00
   3.5671343e-01  -9.6677202e+00
   3.5871743e-01  -9.6944285e+00
   3.6072144e-01  -9.7208284e+00
   3.6272545e-01  -9.7469199e+00
   3.6472946e-01  -9.7727029e+00
   3.6673347e-01  -9.7981775e+00
   3.6873747e-01  -9.8233437e+00
   3.7074148e-01  -9.8482014e+00
   3.7274549e-01  -9.8727507e+00
   3.7474950e-01  -9.8969916e+00
   3.7675351e-01  -9.9209240e+00
   3.7875752e-01  -9.9445480e+00
   3.8076152e-01  -9.9678636e+00
   3.8276553e-01  -9.9908707e+00
   3.8476954e-01  -1.0013569e+01
   3.8677355e-01  -1.0035960e+01
   3.8877756e-01  -1.0058042e+01
   3.9078156e-01  -1.0079815e+01
   3.9278557e-01  -1.0101280e+01
   3.9478958e-01  -1.0122436e+01
   3.9679359e-01  -1.0143285e+01
   3.9879760e-01  -1.0163824e+01
   4.0080160e-01  -1.0184055e+01
   4.0280561e-01  -1.0203978e+01
   4.0480962e-01  -1.0223593e+01
   4.0681363e-01  -1.0242899e+01
   4.0881764e-01  -1.0261896e+01
   4.1082164e-01  -1.0280585e+01
   4.1282565e-01  -1.0298966e+01
   4.1482966e-01  -1.0317038e+01
   4.1683367e-01  -1.0334802e+01
   4.1883768e-01  -1.0352257e+01
   4.2084168e-01  -1.0369404e+01
   4.2284569e-01  -1.0386243e+01
   4.2484970e-01  -1.0402773e+01
   4.2685371e-01  -1.0418994e+01
   4.2885772e-01  -1.0434907e+01
   4.3086172e-01  -1.0450512e+01
   4.3286573e-01  -1.0465809e+01
   4.3486974e-01  -1.0480796e+01
   4.3687375e-01  -1.0495476e+01
   4.3887776e-01  -1.0509847e+01
   4.4088176e-01  -1.0523910e+01
   4.4288577e-01  -1.0537664e+01
   4.4488978e-01  -1.0551109e+01
   4.4689379e-01  -1.0564247e+01
   4.4889780e-01  -1.0577076e+01
   4.5090180e-01  -1.0589596e+01
   4.5290581e-01  -1.0601808e+01
   4.5490982e-01  -1.0613712e+01
   4.5691383e-01  -1.0625307e+01
   4.5891784e-01  -1.0636593e+01
   4.6092184e-01  -1.0647572e+01
   4.6292585e-01  -1.0658242e+01
   4.6492986e-01  -1.0668603e+01
   4.6693387e-01  -1.0678656e+01
   4.6893788e-01  -1.0688400e+01
   4.7094188e-01  -1.0697837e+01
   4.7294589e-01  -1.0706964e+01
   4.7494990e-01  -1.0715783e+01
   4.7695391e-01  -1.0724294e+01
   4.7895792e-01  -1.0732497e+01
   4.8096192e-01  -1.0740391e+01
   4.8296593e-01  -1.0747976e+01
   4.8496994e-01  -1.0755253e+01
   4.8697395e-01  -1.0762222e+01
   4.8897796e-01  -1.0768882e+01
   4.9098196e-01  -1.0775234e+01
   4.9298597e-01  -1.0781277e+01
   4.9498998e-01  -1.0787012e+01
   4.9699399e-01  -1.0792439e+01
   4.9899800e-01  -1.0797557e+01
   5.0100200e-01  -1.0802402e+01
   5.0300601e-01  -1.0807193e+01
   5.0501002e-01  -1.0811964e+01
   5.0701403e-01  -1.0816716e+01
   5.0901804e-01  -1.0821448e+01
   5.1102204e-01  -1.0826161e+01
   5.1302605e-01  -1.0830855e+01
   5.1503006e-01  -1.0835530e+01
   5.1703407e-01  -1.0840185e+01
   5.1903808e-01  -1.0844822e+01
   5.2104208e-01  -1.0849438e+01
   5.2304609e-01  -1.0854036e+01
   5.2505010e-01  -1.0858614e+01
   5.2705411e-01  -1.0863173e+01
   5.2905812e-01  -1.0867713e+01
   5.3106212e-01  -1.0872233e+01
   5.3306613e-01  -1.0876735e+01
   5.3507014e-01  -1.0881217e+01
   5.3707415e-01  -1.0885679e+01
   5.3907816e-01  -1.0890123e+01
   5.4108216e-01  -1.0894547e+01
   5.4308617e-01  -1.0898951e+01
   5.4509018e-01  -1.0903337e+01
   5.4709419e-01  -1.0907703e+01
   5.4909820e-01  -1.0912050e+01
   5.5110220e-01  -1.0916378e+01
   5.5310621e-01  -1.0920686e+01
   5.5511022e-01  -1.0924975e+01
   5.5711423e-01  -1.0929245e+01
   5.5911824e-01  -1.0933496e+01
   5.6112224e-01  -1.0937727e+01
   5.6312625e-01  -1.0941939e+01
   5.6513026e-01  -1.0946132e+01
   5.6713427e-01  -1.0950305e+01
   5.6913828e-01  -1.0954460e+01
   5.7114228e-01  -1.0958595e+01
   5.7314629e-01  -1.0962710e+01
   5.7515030e-01  -1.0966807e+01
   5.7715431e-01  -1.0970884e+01
   5.7915832e-01  -1.0974941e+01
   5.8116232e-01  -1.0978980e+01
   5.8316633e-01  -1.0982999e+01
   5.8517034e-01  -1.0986999e+01
   5.8717435e-01  -1.0990980e+01
   5.8917836e-01  -1.0994941e+01
   5.9118236e-01  -1.0998884e+01
   5.9318637e-01  -1.1002806e+01
   5.9519038e-01  -1.1006710e+01
   5.9719439e-01  -1.1010594e+01
   5.9919840e-01  -1.1014459e+01
   6.0120240e-01  -1.1018305e+01
   6.0320641e-01  -1.1022132e+01
   6.0521042e-01  -1.1025939e+01
   6.0721443e-01  -1.1029727e+01
   6.0921844e-01  -1.1033495e+01
   6.1122244e-01  -1.1037245e+01
   6.1322645e-01  -1.1040975e+01
   6.1523046e-01  -1.1044686e+01
   6.1723447e-01  -1.1048377e+01
   6.1923848e-01  -1.1052050e+01
   6.2124248e-01  -1.1055703e+01
   6.2324649e-01  -1.1059336e+01
   6.2525050e-01  -1.1062951e+01
   6.2725451e-01  -1.1066546e+01
   6.2925852e-01  -1.1070122e+01
   6.3126253e-01  -1.1073678e+01
   6.3326653e-01  -1.1077216e+01
   6.3527054e-01  -1.1080734e+01
   6.3727455e-01  -1.1084233e+01
   6.3927856e-01  -1.1087712e+01
   6.4128257e-01  -1.1091172e+01
   6.4328657e-01  -1.1094613e+01
   6.4529058e-01  -1.1098035e+01
   6.4729459e-01  -1.1101437e+01
   6.4929860e-01  -1.1104820e+01
   6.5130261e-01  -1.1108184e+01
   6.5330661e-01  -1.1111529e+01
   6.5531062e-01  -1.1114854e+01
   6.5731463e-01  -1.1118160e+01
   6.5931864e-01  -1.1121447e+01
   6.6132265e-01  -1.1124714e+01
   6.6332665e-01  -1.1127963e+01
   6.6533066e-01  -1.1131191e+01
   6.6733467e-01  -1.1134401e+01
   6.6933868e-01  -1.1137591e+01
   6.7134269e-01  -1.1140762e+01
   6.7334669e-01  -1.1143914e+01
   6.7535070e-01  -1.1147047e+01
   6.7735471e-01  -1.1150160e+01
   6.7935872e-01  -1.1153254e+01
   6.8136273e-01  -1.1156329e+01
   6.8336673e-01  -1.1159384e+01
   6.8537074e-01  -1.1162420e+01
   6.8737475e-01  -1.1165437e+01
   6.8937876e-01  -1.1168435e+01
   6.9138277e-01  -1.1171413e+01
   6.9338677e-01  -1.1174372e+01
   6.9539078e-01  -1.1177312e+01
   6.9739479e-01  -1.1180232e+01
   6.9939880e-01  -1.1183133e+01
   7.0140281e-01  -1.1186015e+01
   7.0340681e-01  -1.1188878e+01
   7.0541082e-01  -1.1191721e+01
   7.0741483e-01  -1.1194545e+01
   7.0941884e-01  -1.1197350e+01
   7.1142285e-01  -1.1200136e+01
   7.1342685e-01  -1.1202902e+01
   7.1543086e-01  -1.1205649e+01
   7.1743487e-01  -1.1208377e+01
   7.1943888e-01  -1.1211085e+01
   7.2144289e-01  -1.1213774e+01
   7.2344689e-01  -1.1216444e+01
   7.2545090e-01  -1.1219095e+01
   7.2745491e-01  -1.1221726e+01
   7.2945892e-01  -1.1224338e+01
   7.3146293e-01  -1.1226931e+01
   7.3346693e-01  -1.1229504e+01
   7.3547094e-01  -1.1232059e+01
   7.3747495e-01  -1.1234593e+01
   7.3947896e-01  -1.1237109e+01
   7.4148297e-01  -1.1239605e+01
   7.4348697e-01  -1.1242083e+01
   7.4549098e-01  -1.1244540e+01
   7.4749499e-01  -1.1246979e+01
   7.4949900e-01  -1.1249398e+01
   7.5150301e-01  -1.1251798e+01
   7.5350701e-01  -1.1254179e+01
   7.5551102e-01  -1.1256540e+01
   7.5751503e-01  -1.1258882e+01
   7.5951904e-01  -1.1261205e+01
   7.6152305e-01  -1.1263509e+01
   7.6352705e-01  -1.1265793e+01
   7.6553106e-01  -1.1268058e+01
   7.6753507e-01  -1.1270304e+01
   7.6953908e-01  -1.1272531e+01
   7.7154309e-01  -1.1274738e+01
   7.7354709e-01  -1.1276926e+01
   7.7555110e-01  -1.1279094e+01
   7.7755511e-01  -1.1281244e+01
   7.7955912e-01  -1.1283374e+01
   7.8156313e-01  -1.1285485e+01
   7.8356713e-01  -1.1287576e+01
   7.8557114e-01  -1.1289649e+01
   7.8757515e-01  -1.1291702e+01
   7.8957916e-01  -1.1293735e+01
   7.9158317e-01  -1.1295750e+01
   7.9358717e-01  -1.1297745e+01
   7.9559118e-01  -1.1299721e+01
   7.9759519e-01  -1.1301678e+01
   7.9959920e-01  -1.1303615e+01
   8.0160321e-01  -1.1305533e+01
   8.0360721e-01  -1.1307432e+01
   8.0561122e-01  -1.1309311e+01
   8.0761523e-01  -1.1311171e+01
   8.0961924e-01  -1.1313012e+01
   8.1162325e-01  -1.1314834e+01
   8.1362725e-01  -1.1316636e+01
   8.1563126e-01  -1.1318420e+01
   8.1763527e-01  -1.1320183e+01
   8.1963928e-01  -1.1321928e+01
   8.2164329e-01  -1.1323653e+01
   8.2364729e-01  -1.1325359e+01
   8.2565130e-01  -1.1327046e+01
   8.2765531e-01  -1.1328714e+01
   8.2965932e-01  -1.1330362e+01
   8.3166333e-01  -1.1331991e+01
   8.3366733e-01  -1.1333600e+01
   8.3567134e-01  -1.1335191e+01
   8.3767535e-01  -1.1336762e+01
   8.3967936e-01  -1.1338314e+01
   8.4168337e-01  -1.1339846e+01
   8.4368737e-01  -1.1341359e+01
   8.4569138e-01  -1.1342853e+01
   8.4769539e-01  -1.1344328e+01
   8.4969940e-01  -1.1345783e+01
   8.5170341e-01  -1.1347219e+01
   8.5370741e-01  -1.1348636e+01
   8.5571142e-01  -1.1350034e+01
   8.5771543e-01  -1.1351412e+01
   8.5971944e-01  -1.1352771e+01
   8.6172345e-01  -1.1354111e+01
   8.6372745e-01  -1.1355432e+01
   8.6573146e-01  -1.1356733e+01
   8.6773547e-01  -1.1358015e+01
   8.6973948e-01  -1.1359277e+01
   8.7174349e-01  -1.1360521e+01
   8.7374749e-01  -1.1361745e+01
   8.7575150e-01  -1.1362950e+01
   8.7775551e-01  -1.1364135e+01
   8.7975952e-01  -1.1365301e+01
   8.8176353e-01  -1.1366448e+01
   8.8376754e-01  -1.1367576e+01
   8.8577154e-01  -1.1368684e+01
   8.8777555e-01  -1.1369774e+01
   8.8977956e-01  -1.1370843e+01
   8.9178357e-01  -1.1371894e+01
   8.9378758e-01  -1.1372925e+01
   8.9579158e-01  -1.1373937e+01
   8.9779559e-01  -1.1374930e+01
   8.9979960e-01  -1.1375904e+01
   9.0180361e-01  -1.1376858e+01
   9.0380762e-01  -1.1377793e+01
   9.0581162e-01  -1.1378709e+01
   9.0781563e-01  -1.1379605e+01
   9.0981964e-01  -1.1380482e+01
   9.1182365e-01  -1.1381340e+01
   9.1382766e-01  -1.1382178e+01
   9.1583166e-01  -1.1382998e+01
   9.1783567e-01  -1.1383798e+01
   9.1983968e-01  -1.1384578e+01
   9.2184369e-01  -1.1385340e+01
   9.2384770e-01  -1.1386082e+01
   9.2585170e-01  -1.1386805e+01
   9.2785571e-01  -1.1387508e+01
   9.2985972e-01  -1.1388193e+01
   9.3186373e-01  -1.1388858e+01
   9.3386774e-01  -1.1389504e+01
   9.3587174e-01  -1.1390130e+01
   9.3787575e-01  -1.1390737e+01
   9.3987976e-01  -1.1391325e+01
   9.4188377e-01  -1.1391894e+01
   9.4388778e-01  -1.1392443e+01
   9.4589178e-01  -1.1392974e+01
   9.4789579e-01  -1.1393484e+01
   9.4989980e-01  -1.1393976e+01
   9.5190381e-01  -1.1394448e+01
   9.5390782e-01  -1.1394901e+01
   9.5591182e-01  -1.1395335e+01
   9.5791583e-01  -1.1395749e+01
   9.5991984e-01  -1.1396145e+01
   9.6192385e-01  -1.1396520e+01
   9.6392786e-01  -1.1396877e+01
   9.6593186e-01  -1.1397214e+01
   9.6793587e-01  -1.1397533e+01
   9.6993988e-01  -1.1397831e+01
   9.7194389e-01  -1.1398111e+01
   9.7394790e-01  -1.1398371e+01
   9.7595190e-01  -1.1398612e+01
   9.7795591e-01  -1.1398834e+01
   9.7995992e-01  -1.1399036e+01
   9.8196393e-01  -1.1399219e+01
   9.8396794e-01  -1.1399383e+01
   9.8597194e-01  -1.1399528e+01
   9.8797595e-01  -1.1399653e+01
   9.8997996e-01  -1.1399759e+01
   9.9198397e-01  -1.1399846e+01
   9.9398798e-01  -1.1399913e+01
   9.9599198e-01  -1.1399961e+01
   9.9799599e-01  -1.1399990e+01
   1.0000000e+00  -1.1400000e+01


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -8.1609311e-01
   4.0080160e-03  -1.6291019e+00
   6.0120240e-03  -2.4390263e+00
   8.0160321e-03  -3.2458665e+00
   1.0020040e-02  -4.0496223e+00
   1.2024048e-02  -4.8502938e+00
   1.4028056e-02  -5.6478809e+00
   1.6032064e-02  -6.4423838e+00
   1.8036072e-02  -7.2338023e+00
   2.0040080e-02  -8.0221365e+00
   2.2044088e-02  -8.8073863e+00
   2.4048096e-02  -9.5895518e+00
   2.6052104e-02  -1.0368633e+01
   2.8056112e-02  -1.1144630e+01
   3.0060120e-02  -1.1917542e+01
   3.2064128e-02  -1.2687371e+01
   3.4068136e-02  -1.3454115e+01
   3.6072144e-02  -1.4217774e+01
   3.8076152e-02  -1.4978349e+01
   4.0080160e-02  -1.5735840e+01
   4.2084168e-02  -1.6490247e+01
   4.4088176e-02  -1.7241569e+01
   4.6092184e-02  -1.7989807e+01
   4.8096192e-02  -1.8734961e+01
   5.0100200e-02  -1.9477030e+01
   5.2104208e-02  -2.0216015e+01
   5.4108216e-02  -2.0951916e+01
   5.6112224e-02  -2.1684732e+01
   5.8116232e-02  -2.2414464e+01
   6.0120240e-02  -2.3141112e+01
   6.2124248e-02  -2.3864675e+01
   6.4128257e-02  -2.4585154e+01
   6.6132265e-02  -2.5302549e+01
   6.8136273e-02  -2.6016859e+01
   7.0140281e-02  -2.6728085e+01
   7.2144289e-02  -2.7436227e+01
   7.4148297e-02  -2.8141285e+01
   7.6152305e-02  -2.8843258e+01
   7.8156313e-02  -2.9542146e+01
   8.0160321e-02  -3.0237951e+01
   8.2164329e-02  -3.0930671e+01
   8.4168337e-02  -3.1620307e+01
   8.6172345e-02  -3.2306858e+01
   8.8176353e-02  -3.2990325e+01
   9.0180361e-02  -3.3670708e+01
   9.2184369e-02  -3.4348007e+01
   9.4188377e-02  -3.5022221e+01
   9.6192385e-02  -3.5693351e+01
   9.8196393e-02  -3.6361396e+01
   1.0020040e-01  -3.7026357e+01
   1.0220441e-01  -3.7688234e+01
   1.0420842e-01  -3.8347027e+01
   1.0621242e-01  -3.9002735e+01
   1.0821643e-01  -3.9655359e+01
   1.1022044e-01  -4.0304898e+01
   1.1222445e-01  -4.0951354e+01
   1.1422846e-01  -4.1594725e+01
   1.1623246e-01  -4.2235011e+01
   1.1823647e-01  -4.2872213e+01
   1.2024048e-01  -4.3506331e+01
   1.2224449e-01  -4.4137365e+01
   1.2424850e-01  -4.4765314e+01
   1.2625251e-01  -4.5390179e+01
   1.2825651e-01  -4.6011960e+01
   1.3026052e-01  -4.6630656e+01
   1.3226453e-01  -4.7246268e+01
   1.3426854e-01  -4.7858796e+01
   1.3627255e-01  -4.8468239e+01
   1.3827655e-01  -4.9074598e+01
   1.4028056e-01  -4.9677873e+01
   1.4228457e-01  -5.0278063e+01
   1.4428858e-01  -5.0875169e+01
   1.4629259e-01  -5.1469191e+01
   1.4829659e-01  -5.2060128e+01
   1.5030060e-01  -5.2647981e+01
   1.5230461e-01  -5.3232750e+01
   1.5430862e-01  -5.3814434e+01
   1.5631263e-01  -5.4393035e+01
   1.5831663e-01  -5.4968550e+01
   1.6032064e-01  -5.5540982e+01
   1.6232465e-01  -5.6110329e+01
   1.6432866e-01  -5.6676592e+01
   1.6633267e-01  -5.7239770e+01
   1.6833667e-01  -5.7799864e+01
   1.7034068e-01  -5.8356874e+01
   1.7234469e-01  -5.8910800e+01
   1.7434870e-01  -5.9461641e+01
   1.7635271e-01  -6.0009398e+01
   1.7835671e-01  -6.0554070e+01
   1.8036072e-01  -6.1095658e+01
   1.8236473e-01  -6.1634162e+01
   1.8436874e-01  -6.2169582e+01
   1.8637275e-01  -6.2701917e+01
   1.8837675e-01  -6.3231168e+01
   1.9038076e-01  -6.3757334e+01
   1.9238477e-01  -6.4280417e+01
   1.9438878e-01  -6.4800414e+01
   1.9639279e-01  -6.5317328e+01
   1.9839679e-01  -6.5831157e+01
   2.0040080e-01  -6.6341902e+01
   2.0240481e-01  -6.6849563e+01
   2.0440882e-01  -6.7354139e+01
   2.0641283e-01  -6.7855631e+01
   2.0841683e-01  -6.8354039e+01
   2.1042084e-01  -6.8849362e+01
   2.1242485e-01  -6.9341601e+01
   2.1442886e-01  -6.9830756e+01
   2.1643287e-01  -7.0316826e+01
   2.1843687e-01  -7.0799812e+01
   2.2044088e-01  -7.1279714e+01
   2.2244489e-01  -7.1756531e+01
   2.2444890e-01  -7.2230264e+01
   2.2645291e-01  -7.2700913e+01
   2.2845691e-01  -7.3168477e+01
   2.3046092e-01  -7.3632957e+01
   2.3246493e-01  -7.4094353e+01
   2.3446894e-01  -7.4552664e+01
   2.3647295e-01  -7.5007892e+01
   2.3847695e-01  -7.5460034e+01
   2.4048096e-01  -7.5909093e+01
   2.4248497e-01  -7.6355067e+01
   2.4448898e-01  -7.6797957e+01
   2.4649299e-01  -7.7237762e+01
   2.4849699e-01  -7.7674483e+01
   2.5050100e-01  -7.8108120e+01
   2.5250501e-01  -7.8538673e+01
   2.5450902e-01  -7.8966141e+01
   2.5651303e-01  -7.9390525e+01
   2.5851703e-01  -7.9811824e+01
   2.6052104e-01  -8.0230039e+01
   2.6252505e-01  -8.0645170e+01
   2.6452906e-01  -8.1057217e+01
   2.6653307e-01  -8.1466179e+01
   2.6853707e-01  -8.1872057e+01
   2.7054108e-01  -8.2274850e+01
   2.7254509e-01  -8.2674560e+01
   2.7454910e-01  -8.3071184e+01
   2.7655311e-01  -8.3464725e+01
   2.7855711e-01  -8.3855181e+01
   2.8056112e-01  -8.4242553e+01
   2.8256513e-01  -8.4626841e+01
   2.8456914e-01  -8.5008044e+01
   2.8657315e-01  -8.5386163e+01
   2.8857715e-01  -8.5761198e+01
   2.9058116e-01  -8.6133148e+01
   2.9258517e-01  -8.6502014e+01
   2.9458918e-01  -8.6867796e+01
   2.9659319e-01  -8.7230493e+01
   2.9859719e-01  -8.7590106e+01
   3.0060120e-01  -8.7946635e+01
   3.0260521e-01  -8.8300079e+01
   3.0460922e-01  -8.8650439e+01
   3.0661323e-01  -8.8997715e+01
   3.0861723e-01  -8.9341906e+01
   3.1062124e-01  -8.9683013e+01
   3.1262525e-01  -9.0021036e+01
   3.1462926e-01  -9.0355974e+01
   3.1663327e-01  -9.0687829e+01
   3.1863727e-01  -9.1016598e+01
   3.2064128e-01  -9.1342284e+01
   3.2264529e-01  -9.1664885e+01
   3.2464930e-01  -9.1984402e+01
   3.2665331e-01  -9.2300834e+01
   3.2865731e-01  -9.2614182e+01
   3.3066132e-01  -9.2924446e+01
   3.3266533e-01  -9.3231626e+01
   3.3466934e-01  -9.3535721e+01
   3.3667335e-01  -9.3836732e+01
   3.3867735e-01  -9.4134658e+01
   3.4068136e-01  -9.4429500e+01
   3.4268537e-01  -9.4721258e+01
   3.4468938e-01  -9.5009932e+01
   3.4669339e-01  -9.5295521e+01
   3.4869739e-01  -9.5578026e+01
   3.5070140e-01  -9.5857446e+01
   3.5270541e-01  -9.6133783e+01
   3.5470942e-01  -9.6407035e+01
   3.5671343e-01  -9.6677202e+01
   3.5871743e-01  -9.6944285e+01
   3.6072144e-01  -9.7208284e+01
   3.6272545e-01  -9.7469199e+01
   3.6472946e-01  -9.7727029e+01
   3.6673347e-01  -9.7981775e+01
   3.6873747e-01  -9.8233437e+01
   3.7074148e-01  -9.8482014e+01
   3.7274549e-01  -9.8727507e+01
   3.7474950e-01  -9.8969916e+01
   3.7675351e-01  -9.9209240e+01
   3.7875752e-01  -9.9445480e+01
   3.8076152e-01  -9.9678636e+01
   3.8276553e-01  -9.9908707e+01
   3.8476954e-01  -1.0013569e+02
   3.8677355e-01  -1.0035960e+02
   3.8877756e-01  -1.0058042e+02
   3.9078156e-01  -1.0079815e+02
   3.9278557e-01  -1.0101280e+02
   3.9478958e-01  -1.0122436e+02
   3.9679359e-01  -1.0143285e+02
   3.9879760e-01  -1.0163824e+02
   4.0080160e-01  -1.0184055e+02
   4.0280561e-01  -1.0203978e+02
   4.0480962e-01  -1.0223593e+02
   4.0681363e-01  -1.0242899e+02
   4.0881764e-01  -1.0261896e+02
   4.1082164e-01  -1.0280585e+02
   4.1282565e-01  -1.0298966e+02
   4.1482966e-01  -1.0317038e+02
   4.1683367e-01  -1.0334802e+02
   4.1883768e-01  -1.0352257e+02
   4.2084168e-01  -1.0369404e+02
   4.2284569e-01  -1.0386243e+02
   4.2484970e-01  -1.0402773e+02
   4.2685371e-01  -1.0418994e+02
   4.2885772e-01  -1.0434907e+02
   4.3086172e-01  -1.0450512e+02
   4.3286573e-01  -1.0465809e+02
   4.3486974e-01  -1.0480796e+02
   4.3687375e-01  -1.0495476e+02
   4.3887776e-01  -1.0509847e+02
   4.4088176e-01  -1.0523910e+02
   4.4288577e-01  -1.0537664e+02
   4.4488978e-01  -1.0551109e+02
   4.4689379e-01  -1.0564247e+02
   4.4889780e-01  -1.0577076e+02
   4.5090180e-01  -1.0589596e+02
   4.5290581e-01  -1.0601808e+02
   4.5490982e-01  -1.0613712e+02
   4.5691383e-01  -1.0625307e+02
   4.5891784e-01  -1.0636593e+02
   4.6092184e-01  -1.0647572e+02
   4.6292585e-01  -1.0658242e+02
   4.6492986e-01  -1.0668603e+02
   4.6693387e-01  -1.0678656e+02
   4.6893788e-01  -1.0688400e+02
   4.7094188e-01  -1.0697837e+02
   4.7294589e-01  -1.0706964e+02
   4.7494990e-01  -1.0715783e+02
   4.7695391e-01  -1.0724294e+02
   4.7895792e-01  -1.0732497e+02
   4.8096192e-01  -1.0740391e+02
   4.8296593e-01  -1.0747976e+02
   4.8496994e-01  -1.0755253e+02
   4.8697395e-01  -1.0762222e+02
   4.8897796e-01  -1.0768882e+02
   4.9098196e-01  -1.0775234e+02
   4.9298597e-01  -1.0781277e+02
   4.9498998e-01  -1.0787012e+02
   4.9699399e-01  -1.0792439e+02
   4.9899800e-01  -1.0797557e+02
   5.0100200e-01  -1.0802402e+02
   5.0300601e-01  -1.0807193e+02
   5.0501002e-01  -1.0811964e+02
   5.0701403e-01  -1.0816716e+02
   5.0901804e-01  -1.0821448e+02
   5.1102204e-01  -1.0826161e+02
   5.1302605e-01  -1.0830855e+02
   5.1503006e-01  -1.0835530e+02
   5.1703407e-01  -1.0840185e+02
   5.1903808e-01  -1.0844822e+02
   5.2104208e-01  -1.0849438e+02
   5.2304609e-01  -1.0854036e+02
   5.2505010e-01  -1.0858614e+02
   5.2705411e-01  -1.0863173e+02
   5.2905812e-01  -1.0867713e+02
   5.3106212e-01  -1.0872233e+02
   5.3306613e-01  -1.0876735e+02
   5.3507014e-01  -1.0881217e+02
   5.3707415e-01  -1.0885679e+02
   5.3907816e-01  -1.0890123e+02
   5.4108216e-01  -1.0894547e+02
   5.4308617e-01  -1.0898951e+02
   5.4509018e-01  -1.0903337e+02
   5.4709419e-01  -1.0907703e+02
   5.4909820e-01  -1.0912050e+02
   5.5110220e-01  -1.0916378e+02
   5.5310621e-01  -1.0920686e+02
   5.5511022e-01  -1.0924975e+02
   5.5711423e-01  -1.0929245e+02
   5.5911824e-01  -1.0933496e+02
   5.6112224e-01  -1.0937727e+02
   5.6312625e-01  -1.0941939e+02
   5.6513026e-01  -1.0946132e+02
   5.6713427e-01  -1.0950305e+02
   5.6913828e-01  -1.0954460e+02
   5.7114228e-01  -1.0958595e+02
   5.7314629e-01  -1.0962710e+02
   5.7515030e-01  -1.0966807e+02
   5.7715431e-01  -1.0970884e+02
   5.7915832e-01  -1.0974941e+02
   5.8116232e-01  -1.0978980e+02
   5.8316633e-01  -1.0982999e+02
   5.8517034e-01  -1.0986999e+02
   5.8717435e-01  -1.0990980e+02
   5.8917836e-01  -1.0994941e+02
   5.9118236e-01  -1.0998884e+02
   5.9318637e-01  -1.1002806e+02
   5.9519038e-01  -1.1006710e+02
   5.9719439e-01  -1.1010594e+02
   5.9919840e-01  -1.1014459e+02
   6.0120240e-01  -1.1018305e+02
   6.0320641e-01  -1.1022132e+02
   6.0521042e-01  -1.1025939e+02
   6.0721443e-01  -1.1029727e+02
   6.0921844e-01  -1.1033495e+02
   6.1122244e-01  -1.1037245e+02
   6.1322645e-01  -1.1040975e+02
   6.1523046e-01  -1.1044686e+02
   6.1723447e-01  -1.1048377e+02
   6.1923848e-01  -1.1052050e+02
   6.2124248e-01  -1.1055703e+02
   6.2324649e-01  -1.1059336e+02
   6.2525050e-01  -1.1062951e+02
   6.2725451e-01  -1.1066546e+02
   6.2925852e-01  -1.1070122e+02
   6.3126253e-01  -1.1073678e+02
   6.3326653e-01  -1.1077216e+02
   6.3527054e-01  -1.1080734e+02
   6.3727455e-01  -1.1084233e+02
   6.3927856e-01  -1.1087712e+02
   6.4128257e-01  -1.1091172e+02
   6.4328657e-01  -1.1094613e+02
   6.4529058e-01  -1.1098035e+02
   6.4729459e-01  -1.1101437e+02
   6.4929860e-01  -1.1104820e+02
   6.5130261e-01  -1.1108184e+02
   6.5330661e-01  -1.1111529e+02
   6.5531062e-01  -1.1114854e+02
   6.5731463e-01  -1.1118160e+02
   6.5931864e-01  -1.1121447e+02
   6.6132265e-01  -1.1124714e+02
   6.6332665e-01  -1.1127963e+02
   6.6533066e-01  -1.1131191e+02
   6.6733467e-01  -1.1134401e+02
   6.6933868e-01  -1.1137591e+02
   6.7134269e-01  -1.1140762e+02
   6.7334669e-01  -1.1143914e+02
   6.7535070e-01  -1.1147047e+02
   6.7735471e-01  -1.1150160e+02
   6.7935872e-01  -1.1153254e+02
   6.8136273e-01  -1.1156329e+02
   6.8336673e-01  -1.1159384e+02
   6.8537074e-01  -1.1162420e+02
   6.8737475e-01  -1.1165437e+02
   6.8937876e-01  -1.1168435e+02
   6.9138277e-01  -1.1171413e+02
   6.9338677e-01  -1.1174372e+02
   6.9539078e-01  -1.1177312e+02
   6.9739479e-01  -1.1180232e+02
   6.9939880e-01  -1.1183133e+02
   7.0140281e-01  -1.1186015e+02
   7.0340681e-01  -1.1188878e+02
   7.0541082e-01  -1.1191721e+02
   7.0741483e-01  -1.1194545e+02
   7.0941884e-01  -1.1197350e+02
   7.1142285e-01  -1.1200136e+02
   7.1342685e-01  -1.1202902e+02
   7.1543086e-01  -1.1205649e+02
   7.1743487e-01  -1.1208377e+02
   7.1943888e-01  -1.1211085e+02
   7.2144289e-01  -1.1213774e+02
   7.2344689e-01  -1.1216444e+02
   7.2545090e-01  -1.1219095e+02
   7.2745491e-01  -1.1221726e+02
   7.2945892e-01  -1.1224338e+02
   7.3146293e-01  -1.1226931e+02
   7.3346693e-01  -1.1229504e+02
   7.3547094e-01  -1.1232059e+02
   7.3747495e-01  -1.1234593e+02
   7.3947896e-01  -1.1237109e+02
   7.4148297e-01  -1.1239605e+02
   7.4348697e-01  -1.1242083e+02
   7.4549098e-01  -1.1244540e+02
   7.4749499e-01  -1.1246979e+02
   7.4949900e-01  -1.1249398e+02
   7.5150301e-01  -1.1251798e+02
   7.5350701e-01  -1.1254179e+02
   7.5551102e-01  -1.1256540e+02
   7.5751503e-01  -1.1258882e+02
   7.5951904e-01  -1.1261205e+02
   7.6152305e-01  -1.1263509e+02
   7.6352705e-01  -1.1265793e+02
   7.6553106e-01  -1.1268058e+02
   7.6753507e-01  -1.1270304e+02
   7.6953908e-01  -1.1272531e+02
   7.7154309e-01  -1.1274738e+02
   7.7354709e-01  -1.1276926e+02
   7.7555110e-01  -1.1279094e+02
   7.7755511e-01  -1.1281244e+02
   7.7955912e-01  -1.1283374e+02
   7.8156313e-01  -1.1285485e+02
   7.8356713e-01  -1.1287576e+02
   7.8557114e-01  -1.1289649e+02
   7.8757515e-01  -1.1291702e+02
   7.8957916e-01  -1.1293735e+02
   7.9158317e-01  -1.1295750e+02
   7.9358717e-01  -1.1297745e+02
   7.9559118e-01  -1.1299721e+02
   7.9759519e-01  -1.1301678e+02
   7.9959920e-01  -1.1303615e+02
   8.0160321e-01  -1.1305533e+02
   8.0360721e-01  -1.1307432e+02
   8.0561122e-01  -1.1309311e+02
   8.0761523e-01  -1.1311171e+02
   8.0961924e-01  -1.1313012e+02
   8.1162325e-01  -1.1314834e+02
   8.1362725e-01  -1.1316636e+02
   8.1563126e-01  -1.1318420e+02
   8.1763527e-01  -1.1320183e+02
   8.1963928e-01  -1.1321928e+02
   8.2164329e-01  -1.1323653e+02
   8.2364729e-01  -1.1325359e+02
   8.2565130e-01  -1.1327046e+02
   8.2765531e-01  -1.1328714e+02
   8.2965932e-01  -1.1330362e+02
   8.3166333e-01  -1.1331991e+02
   8.3366733e-01  -1.1333600e+02
   8.3567134e-01  -1.1335191e+02
   8.3767535e-01  -1.1336762e+02
   8.3967936e-01  -1.1338314e+02
   8.4168337e-01  -1.1339846e+02
   8.4368737e-01  -1.1341359e+02
   8.4569138e-01  -1.1342853e+02
   8.4769539e-01  -1.1344328e+02
   8.4969940e-01  -1.1345783e+02
   8.5170341e-01  -1.1347219e+02
   8.5370741e-01  -1.1348636e+02
   8.5571142e-01  -1.1350034e+02
   8.5771543e-01  -1.1351412e+02
   8.5971944e-01  -1.1352771e+02
   8.6172345e-01  -1.1354111e+02
   8.6372745e-01  -1.1355432e+02
   8.6573146e-01  -1.1356733e+02
   8.6773547e-01  -1.1358015e+02
   8.6973948e-01  -1.1359277e+02
   8.7174349e-01  -1.1360521e+02
   8.7374749e-01  -1.1361745e+02
   8.7575150e-01  -1.1362950e+02
   8.7775551e-01  -1.1364135e+02
   8.7975952e-01  -1.1365301e+02
   8.8176353e-01  -1.1366448e+02
   8.8376754e-01  -1.1367576e+02
   8.8577154e-01  -1.1368684e+02
   8.8777555e-01  -1.1369774e+02
   8.8977956e-01  -1.1370843e+02
   8.9178357e-01  -1.1371894e+02
   8.9378758e-01  -1.1372925e+02
   8.9579158e-01  -1.1373937e+02
   8.9779559e-01  -1.1374930e+02
   8.9979960e-01  -1.1375904e+02
   9.0180361e-01  -1.1376858e+02
   9.0380762e-01  -1.1377793e+02
   9.0581162e-01  -1.1378709e+02
   9.0781563e-01  -1.1379605e+02
   9.0981964e-01  -1.1380482e+02
   9.1182365e-01  -1.1381340e+02
   9.1382766e-01  -1.1382178e+02
   9.1583166e-01  -1.1382998e+02
   9.1783567e-01  -1.1383798e+02
   9.1983968e-01  -1.1384578e+02
   9.2184369e-01  -1.1385340e+02
   9.2384770e-01  -1.1386082e+02
   9.2585170e-01  -1.1386805e+02
   9.2785571e-01  -1.1387508e+02
   9.2985972e-01  -1.1388193e+02
   9.3186373e-01  -1.1388858e+02
   9.3386774e-01  -1.1389504e+02
   9.3587174e-01  -1.1390130e+02
   9.3787575e-01  -1.1390737e+02
   9.3987976e-01  -1.1391325e+02
   9.4188377e-01  -1.1391894e+02
   9.4388778e-01  -1.1392443e+02
   9.4589178e-01  -1.1392974e+02
   9.4789579e-01  -1.1393484e+02
   9.4989980e-01  -1.1393976e+02
   9.5190381e-01  -1.1394448e+02
   9.5390782e-01  -1.1394901e+02
   9.5591182e-01  -1.1395335e+02
   9.5791583e-01  -1.1395749e+02
   9.5991984e-01  -1.1396145e+02
   9.6192385e-01  -1.1396520e+02
   9.6392786e-01  -1.1396877e+02
   9.6593186e-01  -1.1397214e+02
   9.6793587e-01  -1.1397533e+02
   9.6993988e-01  -1.1397831e+02
   9.7194389e-01  -1.1398111e+02
   9.7394790e-01  -1.1398371e+02
   9.7595190e-01  -1.1398612e+02
   9.7795591e-01  -1.1398834e+02
   9.7995992e-01  -1.1399036e+02
   9.8196393e-01  -1.1399219e+02
   9.8396794e-01  -1.1399383e+02
   9.8597194e-01  -1.1399528e+02
   9.8797595e-01  -1.1399653e+02
   9.8997996e-01  -1.1399759e+02
   9.9198397e-01  -1.1399846e+02
   9.9398798e-01  -1.1399913e+02
   9.9599198e-01  -1.1399961e+02
   9.9799599e-01  -1.1399990e+02
   1.0000000e+00  -1.1400000e+02


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -8.1609311e+00
   4.0080160e-03  -1.6291019e+01
   6.0120240e-03  -2.4390263e+01
   8.0160321e-03  -3.2458665e+01
   1.0020040e-02  -4.0496223e+01
   1.2024048e-02  -4.8502938e+01
   1.4028056e-02  -5.6478809e+01
   1.6032064e-02  -6.4423838e+01
   1.8036072e-02  -7.2338023e+01
   2.0040080e-02  -8.0221365e+01
   2.2044088e-02  -8.8073863e+01
   2.4048096e-02  -9.5895518e+01
   2.6052104e-02  -1.0368633e+02
   2.8056112e-02  -1.1144630e+02
   3.0060120e-02  -1.1917542e+02
   3.2064128e-02  -1.2687371e+02
   3.4068136e-02  -1.3454115e+02
   3.6072144e-02  -1.4217774e+02
   3.8076152e-02  -1.4978349e+02
   4.0080160e-02  -1.5735840e+02
   4.2084168e-02  -1.6490247e+02
   4.4088176e-02  -1.7241569e+02
   4.6092184e-02  -1.7989807e+02
   4.8096192e-02  -1.8734961e+02
   5.0100200e-02  -1.9477030e+02
   5.2104208e-02  -2.0216015e+02
   5.4108216e-02  -2.0951916e+02
   5.6112224e-02  -2.1684732e+02
   5.8116232e-02  -2.2414464e+02
   6.0120240e-02  -2.3141112e+02
   6.2124248e-02  -2.3864675e+02
   6.4128257e-02  -2.4585154e+02
   6.6132265e-02  -2.5302549e+02
   6.8136273e-02  -2.6016859e+02
   7.0140281e-02  -2.6728085e+02
   7.2144289e-02  -2.7436227e+02
   7.4148297e-02  -2.8141285e+02
   7.6152305e-02  -2.8843258e+02
   7.8156313e-02  -2.9542146e+02
   8.0160321e-02  -3.0237951e+02
   8.2164329e-02  -3.0930671e+02
   8.4168337e-02  -3.1620307e+02
   8.6172345e-02  -3.2306858e+02
   8.8176353e-02  -3.2990325e+02
   9.0180361e-02  -3.3670708e+02
   9.2184369e-02  -3.4348007e+02
   9.4188377e-02  -3.5022221e+02
   9.6192385e-02  -3.5693351e+02
   9.8196393e-02  -3.6361396e+02
   1.0020040e-01  -3.7026357e+02
   1.0220441e-01  -3.7688234e+02
   1.0420842e-01  -3.8347027e+02
   1.0621242e-01  -3.9002735e+02
   1.0821643e-01  -3.9655359e+02
   1.1022044e-01  -4.0304898e+02
   1.1222445e-01  -4.0951354e+02
   1.1422846e-01  -4.1594725e+02
   1.1623246e-01  -4.2235011e+02
   1.1823647e-01  -4.2872213e+02
   1.2024048e-01  -4.3506331e+02
   1.2224449e-01  -4.4137365e+02
   1.2424850e-01  -4.4765314e+02
   1.2625251e-01  -4.5390179e+02
   1.2825651e-01  -4.6011960e+02
   1.3026052e-01  -4.6630656e+02
   1.3226453e-01  -4.7246268e+02
   1.3426854e-01  -4.7858796e+02
   1.3627255e-01  -4.8468239e+02
   1.3827655e-01  -4.9074598e+02
   1.4028056e-01  -4.9677873e+02
   1.4228457e-01  -5.0278063e+02
   1.4428858e-01  -5.0875169e+02
   1.4629259e-01  -5.1469191e+02
   1.4829659e-01  -5.2060128e+02
   1.5030060e-01  -5.2647981e+02
   1.5230461e-01  -5.3232750e+02
   1.5430862e-01  -5.3814434e+02
   1.5631263e-01  -5.4393035e+02
   1.5831663e-01  -5.4968550e+02
   1.6032064e-01  -5.5540982e+02
   1.6232465e-01  -5.6110329e+02
   1.6432866e-01  -5.6676592e+02
   1.6633267e-01  -5.7239770e+02
   1.6833667e-01  -5.7799864e+02
   1.7034068e-01  -5.8356874e+02
   1.7234469e-01  -5.8910800e+02
   1.7434870e-01  -5.9461641e+02
   1.7635271e-01  -6.0009398e+02
   1.7835671e-01  -6.0554070e+02
   1.8036072e-01  -6.1095658e+02
   1.8236473e-01  -6.1634162e+02
   1.8436874e-01  -6.2169582e+02
   1.8637275e-01  -6.2701917e+02
   1.8837675e-01  -6.3231168e+02
   1.9038076e-01  -6.3757334e+02
   1.9238477e-01  -6.4280417e+02
   1.9438878e-01  -6.4800414e+02
   1.9639279e-01  -6.5317328e+02
   1.9839679e-01  -6.5831157e+02
   2.0040080e-01  -6.6341902e+02
   2.0240481e-01  -6.6849563e+02
   2.0440882e-01  -6.7354139e+02
   2.0641283e-01  -6.7855631e+02
   2.0841683e-01  -6.8354039e+02
   2.1042084e-01  -6.8849362e+02
   2.1242485e-01  -6.9341601e+02
   2.1442886e-01  -6.9830756e+02
   2.1643287e-01  -7.0316826e+02
   2.1843687e-01  -7.0799812e+02
   2.2044088e-01  -7.1279714e+02
   2.2244489e-01  -7.1756531e+02
   2.2444890e-01  -7.2230264e+02
   2.2645291e-01  -7.2700913e+02
   2.2845691e-01  -7.3168477e+02
   2.3046092e-01  -7.3632957e+02
   2.3246493e-01  -7.4094353e+02
   2.3446894e-01  -7.4552664e+02
   2.3647295e-01  -7.5007892e+02
   2.3847695e-01  -7.5460034e+02
   2.4048096e-01  -7.5909093e+02
   2.4248497e-01  -7.6355067e+02
   2.4448898e-01  -7.6797957e+02
   2.4649299e-01  -7.7237762e+02
   2.4849699e-01  -7.7674483e+02
   2.5050100e-01  -7.8108120e+02
   2.5250501e-01  -7.8538673e+02
   2.5450902e-01  -7.8966141e+02
   2.5651303e-01  -7.9390525e+02
   2.5851703e-01  -7.9811824e+02
   2.6052104e-01  -8.0230039e+02
   2.6252505e-01  -8.0645170e+02
   2.6452906e-01  -8.1057217e+02
   2.6653307e-01  -8.1466179e+02
   2.6853707e-01  -8.1872057e+02
   2.7054108e-01  -8.2274850e+02
   2.7254509e-01  -8.2674560e+02
   2.7454910e-01  -8.3071184e+02
   2.7655311e-01  -8.3464725e+02
   2.7855711e-01  -8.3855181e+02
   2.8056112e-01  -8.4242553e+02
   2.8256513e-01  -8.4626841e+02
   2.8456914e-01  -8.5008044e+02
   2.8657315e-01  -8.5386163e+02
   2.8857715e-01  -8.5761198e+02
   2.9058116e-01  -8.6133148e+02
   2.9258517e-01  -8.6502014e+02
   2.9458918e-01  -8.6867796e+02
   2.9659319e-01  -8.7230493e+02
   2.9859719e-01  -8.7590106e+02
   3.0060120e-01  -8.7946635e+02
   3.0260521e-01  -8.8300079e+02
   3.0460922e-01  -8.8650439e+02
   3.0661323e-01  -8.8997715e+02
   3.0861723e-01  -8.9341906e+02
   3.1062124e-01  -8.9683013e+02
   3.1262525e-01  -9.0021036e+02
   3.1462926e-01  -9.0355974e+02
   3.1663327e-01  -9.0687829e+02
   3.1863727e-01  -9.1016598e+02
   3.2064128e-01  -9.1342284e+02
   3.2264529e-01  -9.1664885e+02
   3.2464930e-01  -9.1984402e+02
   3.2665331e-01  -9.2300834e+02
   3.2865731e-01  -9.2614182e+02
   3.3066132e-01  -9.2924446e+02
   3.3266533e-01  -9.3231626e+02
   3.3466934e-01  -9.3535721e+02
   3.3667335e-01  -9.3836732e+02
   3.3867735e-01  -9.4134658e+02
   3.4068136e-01  -9.4429500e+02
   3.4268537e-01  -9.4721258e+02
   3.4468938e-01  -9.5009932e+02
   3.4669339e-01  -9.5295521e+02
   3.4869739e-01  -9.5578026e+02
   3.5070140e-01  -9.5857446e+02
   3.5270541e-01  -9.6133783e+02
   3.5470942e-01  -9.6407035e+02
   3.5671343e-01  -9.6677202e+02
   3.5871743e-01  -9.6944285e+02
   3.6072144e-01  -9.7208284e+02
   3.6272545e-01  -9.7469199e+02
   3.6472946e-01  -9.7727029e+02
   3.6673347e-01  -9.7981775e+02
   3.6873747e-01  -9.8233437e+02
   3.7074148e-01  -9.8482014e+02
   3.7274549e-01  -9.8727507e+02
   3.7474950e-01  -9.8969916e+02
   3.7675351e-01  -9.9209240e+02
   3.7875752e-01  -9.9445480e+02
   3.8076152e-01  -9.9678636e+02
   3.8276553e-01  -9.9908707e+02
   3.8476954e-01  -1.0013569e+03
   3.8677355e-01  -1.0035960e+03
   3.8877756e-01  -1.0058042e+03
   3.9078156e-01  -1.0079815e+03
   3.9278557e-01  -1.0101280e+03
   3.9478958e-01  -1.0122436e+03
   3.9679359e-01  -1.0143285e+03
   3.9879760e-01  -1.0163824e+03
   4.0080160e-01  -1.0184055e+03
   4.0280561e-01  -1.0203978e+03
   4.0480962e-01  -1.0223593e+03
   4.0681363e-01  -1.0242899e+03
   4.0881764e-01  -1.0261896e+03
   4.1082164e-01  -1.0280585e+03
   4.1282565e-01  -1.0298966e+03
   4.1482966e-01  -1.0317038e+03
   4.1683367e-01  -1.0334802e+03
   4.1883768e-01  -1.0352257e+03
   4.2084168e-01  -1.0369404e+03
   4.2284569e-01  -1.0386243e+03
   4.2484970e-01  -1.0402773e+03
   4.2685371e-01  -1.0418994e+03
   4.2885772e-01  -1.0434907e+03
   4.3086172e-01  -1.0450512e+03
   4.3286573e-01  -1.0465809e+03
   4.3486974e-01  -1.0480796e+03
   4.3687375e-01  -1.0495476e+03
   4.3887776e-01  -1.0509847e+03
   4.4088176e-01  -1.0523910e+03
   4.4288577e-01  -1.0537664e+03
   4.4488978e-01  -1.0551109e+03
   4.4689379e-01  -1.0564247e+03
   4.4889780e-01  -1.0577076e+03
   4.5090180e-01  -1.0589596e+03
   4.5290581e-01  -1.0601808e+03
   4.5490982e-01  -1.0613712e+03
   4.5691383e-01  -1.0625307e+03
   4.5891784e-01  -1.0636593e+03
   4.6092184e-01  -1.0647572e+03
   4.6292585e-01  -1.0658242e+03
   4.6492986e-01  -1.0668603e+03
   4.6693387e-01  -1.0678656e+03
   4.6893788e-01  -1.0688400e+03
   4.7094188e-01  -1.0697837e+03
   4.7294589e-01  -1.0706964e+03
   4.7494990e-01  -1.0715783e+03
   4.7695391e-01  -1.0724294e+03
   4.7895792e-01  -1.0732497e+03
   4.8096192e-01  -1.0740391e+03
   4.8296593e-01  -1.0747976e+03
   4.8496994e-01  -1.0755253e+03
   4.8697395e-01  -1.0762222e+03
   4.8897796e-01  -1.0768882e+03
   4.9098196e-01  -1.0775234e+03
   4.9298597e-01  -1.0781277e+03
   4.9498998e-01  -1.0787012e+03
   4.9699399e-01  -1.0792439e+03
   4.9899800e-01  -1.0797557e+03
   5.0100200e-01  -1.0802402e+03
   5.0300601e-01  -1.0807193e+03
   5.0501002e-01  -1.0811964e+03
   5.0701403e-01  -1.0816716e+03
   5.0901804e-01  -1.0821448e+03
   5.1102204e-01  -1.0826161e+03
   5.1302605e-01  -1.0830855e+03
   5.1503006e-01  -1.0835530e+03
   5.1703407e-01  -1.0840185e+03
   5.1903808e-01  -1.0844822e+03
   5.2104208e-01  -1.0849438e+03
   5.2304609e-01  -1.0854036e+03
   5.2505010e-01  -1.0858614e+03
   5.2705411e-01  -1.0863173e+03
   5.2905812e-01  -1.0867713e+03
   5.3106212e-01  -1.0872233e+03
   5.3306613e-01  -1.0876735e+03
   5.3507014e-01  -1.0881217e+03
   5.3707415e-01  -1.0885679e+03
   5.3907816e-01  -1.0890123e+03
   5.4108216e-01  -1.0894547e+03
   5.4308617e-01  -1.0898951e+03
   5.4509018e-01  -1.0903337e+03
   5.4709419e-01  -1.0907703e+03
   5.4909820e-01  -1.0912050e+03
   5.5110220e-01  -1.0916378e+03
   5.5310621e-01  -1.0920686e+03
   5.5511022e-01  -1.0924975e+03
   5.5711423e-01  -1.0929245e+03
   5.5911824e-01  -1.0933496e+03
   5.6112224e-01  -1.0937727e+03
   5.6312625e-01  -1.0941939e+03
   5.6513026e-01  -1.0946132e+03
   5.6713427e-01  -1.0950305e+03
   5.6913828e-01  -1.0954460e+03
   5.7114228e-01  -1.0958595e+03
   5.7314629e-01  -1.0962710e+03
   5.7515030e-01  -1.0966807e+03
   5.7715431e-01  -1.0970884e+03
   5.7915832e-01  -1.0974941e+03
   5.8116232e-01  -1.0978980e+03
   5.8316633e-01  -1.0982999e+03
   5.8517034e-01  -1.0986999e+03
   5.8717435e-01  -1.0990980e+03
   5.8917836e-01  -1.0994941e+03
   5.9118236e-01  -1.0998884e+03
   5.9318637e-01  -1.1002806e+03
   5.9519038e-01  -1.1006710e+03
   5.9719439e-01  -1.1010594e+03
   5.9919840e-01  -1.1014459e+03
   6.0120240e-01  -1.1018305e+03
   6.0320641e-01  -1.1022132e+03
   6.0521042e-01  -1.1025939e+03
   6.0721443e-01  -1.1029727e+03
   6.0921844e-01  -1.1033495e+03
   6.1122244e-01  -1.1037245e+03
   6.1322645e-01  -1.1040975e+03
   6.1523046e-01  -1.1044686e+03
   6.1723447e-01  -1.1048377e+03
   6.1923848e-01  -1.1052050e+03
   6.2124248e-01  -1.1055703e+03
   6.2324649e-01  -1.1059336e+03
   6.2525050e-01  -1.1062951e+03
   6.2725451e-01  -1.1066546e+03
   6.2925852e-01  -1.1070122e+03
   6.3126253e-01  -1.1073678e+03
   6.3326653e-01  -1.1077216e+03
   6.3527054e-01  -1.1080734e+03
   6.3727455e-01  -1.1084233e+03
   6.3927856e-01  -1.1087712e+03
   6.4128257e-01  -1.1091172e+03
   6.4328657e-01  -1.1094613e+03
   6.4529058e-01  -1.1098035e+03
   6.4729459e-01  -1.1101437e+03
   6.4929860e-01  -1.1104820e+03
   6.5130261e-01  -1.1108184e+03
   6.5330661e-01  -1.1111529e+03
   6.5531062e-01  -1.1114854e+03
   6.5731463e-01  -1.1118160e+03
   6.5931864e-01  -1.1121447e+03
   6.6132265e-01  -1.1124714e+03
   6.6332665e-01  -1.1127963e+03
   6.6533066e-01  -1.1131191e+03
   6.6733467e-01  -1.1134401e+03
   6.6933868e-01  -1.1137591e+03
   6.7134269e-01  -1.1140762e+03
   6.7334669e-01  -1.1143914e+03
   6.7535070e-01  -1.1147047e+03
   6.7735471e-01  -1.1150160e+03
   6.7935872e-01  -1.1153254e+03
   6.8136273e-01  -1.1156329e+03
   6.8336673e-01  -1.1159384e+03
   6.8537074e-01  -1.1162420e+03
   6.8737475e-01  -1.1165437e+03
   6.8937876e-01  -1.1168435e+03
   6.9138277e-01  -1.1171413e+03
   6.9338677e-01  -1.1174372e+03
   6.9539078e-01  -1.1177312e+03
   6.9739479e-01  -1.1180232e+03
   6.9939880e-01  -1.1183133e+03
   7.0140281e-01  -1.1186015e+03
   7.0340681e-01  -1.1188878e+03
   7.0541082e-01  -1.1191721e+03
   7.0741483e-01  -1.1194545e+03
   7.0941884e-01  -1.1197350e+03
   7.1142285e-01  -1.1200136e+03
   7.1342685e-01  -1.1202902e+03
   7.1543086e-01  -1.1205649e+03
   7.1743487e-01  -1.1208377e+03
   7.1943888e-01  -1.1211085e+03
   7.2144289e-01  -1.1213774e+03
   7.2344689e-01  -1.1216444e+03
   7.2545090e-01  -1.1219095e+03
   7.2745491e-01  -1.1221726e+03
   7.2945892e-01  -1.1224338e+03
   7.3146293e-01  -1.1226931e+03
   7.3346693e-01  -1.1229504e+03
   7.3547094e-01  -1.1232059e+03
   7.3747495e-01  -1.1234593e+03
   7.3947896e-01  -1.1237109e+03
   7.4148297e-01  -1.1239605e+03
   7.4348697e-01  -1.1242083e+03
   7.4549098e-01  -1.1244540e+03
   7.4749499e-01  -1.1246979e+03
   7.4949900e-01  -1.1249398e+03
   7.5150301e-01  -1.1251798e+03
   7.5350701e-01  -1.1254179e+03
   7.5551102e-01  -1.1256540e+03
   7.5751503e-01  -1.1258882e+03
   7.5951904e-01  -1.1261205e+03
   7.6152305e-01  -1.1263509e+03
   7.6352705e-01  -1.1265793e+03
   7.6553106e-01  -1.1268058e+03
   7.6753507e-01  -1.1270304e+03
   7.6953908e-01  -1.1272531e+03
   7.7154309e-01  -1.1274738e+03
   7.7354709e-01  -1.1276926e+03
   7.7555110e-01  -1.1279094e+03
   7.7755511e-01  -1.1281244e+03
   7.7955912e-01  -1.1283374e+03
   7.8156313e-01  -1.1285485e+03
   7.8356713e-01  -1.1287576e+03
   7.8557114e-01  -1.1289649e+03
   7.8757515e-01  -1.1291702e+03
   7.8957916e-01  -1.1293735e+03
   7.9158317e-01  -1.1295750e+03
   7.9358717e-01  -1.1297745e+03
   7.9559118e-01  -1.1299721e+03
   7.9759519e-01  -1.1301678e+03
   7.9959920e-01  -1.1303615e+03
   8.0160321e-01  -1.1305533e+03
   8.0360721e-01  -1.1307432e+03
   8.0561122e-01  -1.1309311e+03
   8.0761523e-01  -1.1311171e+03
   8.0961924e-01  -1.1313012e+03
   8.1162325e-01  -1.1314834e+03
   8.1362725e-01  -1.1316636e+03
   8.1563126e-01  -1.1318420e+03
   8.1763527e-01  -1.1320183e+03
   8.1963928e-01  -1.1321928e+03
   8.2164329e-01  -1.1323653e+03
   8.2364729e-01  -1.1325359e+03
   8.2565130e-01  -1.1327046e+03
   8.2765531e-01  -1.1328714e+03
   8.2965932e-01  -1.1330362e+03
   8.3166333e-01  -1.1331991e+03
   8.3366733e-01  -1.1333600e+03
   8.3567134e-01  -1.1335191e+03
   8.3767535e-01  -1.1336762e+03
   8.3967936e-01  -1.1338314e+03
   8.4168337e-01  -1.1339846e+03
   8.4368737e-01  -1.1341359e+03
   8.4569138e-01  -1.1342853e+03
   8.4769539e-01  -1.1344328e+03
   8.4969940e-01  -1.1345783e+03
   8.5170341e-01  -1.1347219e+03
   8.5370741e-01  -1.1348636e+03
   8.5571142e-01  -1.1350034e+03
   8.5771543e-01  -1.1351412e+03
   8.5971944e-01  -1.1352771e+03
   8.6172345e-01  -1.1354111e+03
   8.6372745e-01  -1.1355432e+03
   8.6573146e-01  -1.1356733e+03
   8.6773547e-01  -1.1358015e+03
   8.6973948e-01  -1.1359277e+03
   8.7174349e-01  -1.1360521e+03
   8.7374749e-01  -1.1361745e+03
   8.7575150e-01  -1.1362950e+03
   8.7775551e-01  -1.1364135e+03
   8.7975952e-01  -1.1365301e+03
   8.8176353e-01  -1.1366448e+03
   8.8376754e-01  -1.1367576e+03
   8.8577154e-01  -1.1368684e+03
   8.8777555e-01  -1.1369774e+03
   8.8977956e-01  -1.1370843e+03
   8.9178357e-01  -1.1371894e+03
   8.9378758e-01  -1.1372925e+03
   8.9579158e-01  -1.1373937e+03
   8.9779559e-01  -1.1374930e+03
   8.9979960e-01  -1.1375904e+03
   9.0180361e-01  -1.1376858e+03
   9.0380762e-01  -1.1377793e+03
   9.0581162e-01  -1.1378709e+03
   9.0781563e-01  -1.1379605e+03
   9.0981964e-01  -1.1380482e+03
   9.1182365e-01  -1.1381340e+03
   9.1382766e-01  -1.1382178e+03
   9.1583166e-01  -1.1382998e+03
   9.1783567e-01  -1.1383798e+03
   9.1983968e-01  -1.1384578e+03
   9.2184369e-01  -1.1385340e+03
   9.2384770e-01  -1.1386082e+03
   9.2585170e-01  -1.1386805e+03
   9.2785571e-01  -1.1387508e+03
   9.2985972e-01  -1.1388193e+03
   9.3186373e-01  -1.1388858e+03
   9.3386774e-01  -1.1389504e+03
   9.3587174e-01  -1.1390130e+03
   9.3787575e-01  -1.1390737e+03
   9.3987976e-01  -1.1391325e+03
   9.4188377e-01  -1.1391894e+03
   9.4388778e-01  -1.1392443e+03
   9.4589178e-01  -1.1392974e+03
   9.4789579e-01  -1.1393484e+03
   9.4989980e-01  -1.1393976e+03
   9.5190381e-01  -1.1394448e+03
   9.5390782e-01  -1.1394901e+03
   9.5591182e-01  -1.1395335e+03
   9.5791583e-01  -1.1395749e+03
   9.5991984e-01  -1.1396145e+03
   9.6192385e-01  -1.1396520e+03
   9.6392786e-01  -1.1396877e+03
   9.6593186e-01  -1.1397214e+03
   9.6793587e-01  -1.1397533e+03
   9.6993988e-01  -1.1397831e+03
   9.7194389e-01  -1.1398111e+03
   9.7394790e-01  -1.1398371e+03
   9.7595190e-01  -1.1398612e+03
   9.7795591e-01  -1.1398834e+03
   9.7995992e-01  -1.1399036e+03
   9.8196393e-01  -1.1399219e+03
   9.8396794e-01  -1.1399383e+03
   9.8597194e-01  -1.1399528e+03
   9.8797595e-01  -1.1399653e+03
   9.8997996e-01  -1.1399759e+03
   9.9198397e-01  -1.1399846e+03
   9.9398798e-01  -1.1399913e+03
   9.9599198e-01  -1.1399961e+03
   9.9799599e-01  -1.1399990e+03
   1.0000000e+00  -1.1400000e+03


==> data/Couette_Results_Varphi_00_matRatio_4_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -7.1587115e-03
   4.0080160e-03  -1.4290367e-02
   6.0120240e-03  -2.1394968e-02
   8.0160321e-03  -2.8472513e-02
   1.0020040e-02  -3.5523003e-02
   1.2024048e-02  -4.2546437e-02
   1.4028056e-02  -4.9542815e-02
   1.6032064e-02  -5.6512138e-02
   1.8036072e-02  -6.3454406e-02
   2.0040080e-02  -7.0369618e-02
   2.2044088e-02  -7.7257775e-02
   2.4048096e-02  -8.4118876e-02
   2.6052104e-02  -9.0952922e-02
   2.8056112e-02  -9.7759912e-02
   3.0060120e-02  -1.0453985e-01
   3.2064128e-02  -1.1129273e-01
   3.4068136e-02  -1.1801855e-01
   3.6072144e-02  -1.2471732e-01
   3.8076152e-02  -1.3138903e-01
   4.0080160e-02  -1.3803369e-01
   4.2084168e-02  -1.4465129e-01
   4.4088176e-02  -1.5124184e-01
   4.6092184e-02  -1.5780533e-01
   4.8096192e-02  -1.6434176e-01
   5.0100200e-02  -1.7085114e-01
   5.2104208e-02  -1.7733347e-01
   5.4108216e-02  -1.8378874e-01
   5.6112224e-02  -1.9021695e-01
   5.8116232e-02  -1.9661811e-01
   6.0120240e-02  -2.0299221e-01
   6.2124248e-02  -2.0933926e-01
   6.4128257e-02  -2.1565925e-01
   6.6132265e-02  -2.2195218e-01
   6.8136273e-02  -2.2821806e-01
   7.0140281e-02  -2.3445689e-01
   7.2144289e-02  -2.4066866e-01
   7.4148297e-02  -2.4685337e-01
   7.6152305e-02  -2.5301103e-01
   7.8156313e-02  -2.5914164e-01
   8.0160321e-02  -2.6524518e-01
   8.2164329e-02  -2.7132168e-01
   8.4168337e-02  -2.7737111e-01
   8.6172345e-02  -2.8339349e-01
   8.8176353e-02  -2.8938882e-01
   9.0180361e-02  -2.9535709e-01
   9.2184369e-02  -3.0129830e-01
   9.4188377e-02  -3.0721246e-01
   9.6192385e-02  -3.1309957e-01
   9.8196393e-02  -3.1895962e-01
   1.0020040e-01  -3.2479261e-01
   1.0220441e-01  -3.3059855e-01
   1.0420842e-01  -3.3637743e-01
   1.0621242e-01  -3.4212925e-01
   1.0821643e-01  -3.4785402e-01
   1.1022044e-01  -3.5355174e-01
   1.1222445e-01  -3.5922240e-01
   1.1422846e-01  -3.6486600e-01
   1.1623246e-01  -3.7048255e-01
   1.1823647e-01  -3.7607205e-01
   1.2024048e-01  -3.8163449e-01
   1.2224449e-01  -3.8716987e-01
   1.2424850e-01  -3.9267819e-01
   1.2625251e-01  -3.9815947e-01
   1.2825651e-01  -4.0361368e-01
   1.3026052e-01  -4.0904084e-01
   1.3226453e-01  -4.1444095e-01
   1.3426854e-01  -4.1981400e-01
   1.3627255e-01  -4.2515999e-01
   1.3827655e-01  -4.3047893e-01
   1.4028056e-01  -4.3577081e-01
   1.4228457e-01  -4.4103564e-01
   1.4428858e-01  -4.4627341e-01
   1.4629259e-01  -4.5148413e-01
   1.4829659e-01  -4.5666779e-01
   1.5030060e-01  -4.6182440e-01
   1.5230461e-01  -4.6695395e-01
   1.5430862e-01  -4.7205644e-01
   1.5631263e-01  -4.7713188e-01
   1.5831663e-01  -4.8218027e-01
   1.6032064e-01  -4.8720159e-01
   1.6232465e-01  -4.9219587e-01
   1.6432866e-01  -4.9716308e-01
   1.6633267e-01  -5.0210325e-01
   1.6833667e-01  -5.0701635e-01
   1.7034068e-01  -5.1190240e-01
   1.7234469e-01  -5.1676140e-01
   1.7434870e-01  -5.2159334e-01
   1.7635271e-01  -5.2639822e-01
   1.7835671e-01  -5.3117605e-01
   1.8036072e-01  -5.3592683e-01
   1.8236473e-01  -5.4065054e-01
   1.8436874e-01  -5.4534721e-01
   1.8637275e-01  -5.5001681e-01
   1.8837675e-01  -5.5465937e-01
   1.9038076e-01  -5.5927486e-01
   1.9238477e-01  -5.6386330e-01
   1.9438878e-01  -5.6842469e-01
   1.9639279e-01  -5.7295902e-01
   1.9839679e-01  -5.7746629e-01
   2.0040080e-01  -5.8194651e-01
   2.0240481e-01  -5.8639967e-01
   2.0440882e-01  -5.9082578e-01
   2.0641283e-01  -5.9522483e-01
   2.0841683e-01  -5.9959683e-01
   2.1042084e-01  -6.0394177e-01
   2.1242485e-01  -6.0825966e-01
   2.1442886e-01  -6.1255049e-01
   2.1643287e-01  -6.1681426e-01
   2.1843687e-01  -6.2105098e-01
   2.2044088e-01  -6.2526065e-01
   2.2244489e-01  -6.2944326e-01
   2.2444890e-01  -6.3359881e-01
   2.2645291e-01  -6.3772731e-01
   2.2845691e-01  -6.4182875e-01
   2.3046092e-01  -6.4590313e-01
   2.3246493e-01  -6.4995047e-01
   2.3446894e-01  -6.5397074e-01
   2.3647295e-01  -6.5796396e-01
   2.3847695e-01  -6.6193013e-01
   2.4048096e-01  -6.6586923e-01
   2.4248497e-01  -6.6978129e-01
   2.4448898e-01  -6.7366629e-01
   2.4649299e-01  -6.7752423e-01
   2.4849699e-01  -6.8135512e-01
   2.5050100e-01  -6.8515895e-01
   2.5250501e-01  -6.8893572e-01
   2.5450902e-01  -6.9268544e-01
   2.5651303e-01  -6.9640811e-01
   2.5851703e-01  -7.0010372e-01
   2.6052104e-01  -7.0377227e-01
   2.6252505e-01  -7.0741377e-01
   2.6452906e-01  -7.1102822e-01
   2.6653307e-01  -7.1461560e-01
   2.6853707e-01  -7.1817594e-01
   2.7054108e-01  -7.2170921e-01
   2.7254509e-01  -7.2521543e-01
   2.7454910e-01  -7.2869460e-01
   2.7655311e-01  -7.3214671e-01
   2.7855711e-01  -7.3557177e-01
   2.8056112e-01  -7.3896977e-01
   2.8256513e-01  -7.4234071e-01
   2.8456914e-01  -7.4568460e-01
   2.8657315e-01  -7.4900143e-01
   2.8857715e-01  -7.5229121e-01
   2.9058116e-01  -7.5555393e-01
   2.9258517e-01  -7.5878960e-01
   2.9458918e-01  -7.6199821e-01
   2.9659319e-01  -7.6517976e-01
   2.9859719e-01  -7.6833426e-01
   3.0060120e-01  -7.7146171e-01
   3.0260521e-01  -7.7456210e-01
   3.0460922e-01  -7.7763543e-01
   3.0661323e-01  -7.8068171e-01
   3.0861723e-01  -7.8370093e-01
   3.1062124e-01  -7.8669310e-01
   3.1262525e-01  -7.8965821e-01
   3.1462926e-01  -7.9259627e-01
   3.1663327e-01  -7.9550727e-01
   3.1863727e-01  -7.9839121e-01
   3.2064128e-01  -8.0124810e-01
   3.2264529e-01  -8.0407794e-01
   3.2464930e-01  -8.0688072e-01
   3.2665331e-01  -8.0965644e-01
   3.2865731e-01  -8.1240511e-01
   3.3066132e-01  -8.1512672e-01
   3.3266533e-01  -8.1782128e-01
   3.3466934e-01  -8.2048878e-01
   3.3667335e-01  -8.2312922e-01
   3.3867735e-01  -8.2574261e-01
   3.4068136e-01  -8.2832895e-01
   3.4268537e-01  -8.3088823e-01
   3.4468938e-01  -8.3342045e-01
   3.4669339e-01  -8.3592562e-01
   3.4869739e-01  -8.3840374e-01
   3.5070140e-01  -8.4085479e-01
   3.5270541e-01  -8.4327879e-01
   3.5470942e-01  -8.4567574e-01
   3.5671343e-01  -8.4804563e-01
   3.5871743e-01  -8.5038847e-01
   3.6072144e-01  -8.5270425e-01
   3.6272545e-01  -8.5499297e-01
   3.6472946e-01  -8.5725464e-01
   3.6673347e-01  -8.5948926e-01
   3.6873747e-01  -8.6169681e-01
   3.7074148e-01  -8.6387732e-01
   3.7274549e-01  -8.6603076e-01
   3.7474950e-01  -8.6815716e-01
   3.7675351e-01  -8.7025649e-01
   3.7875752e-01  -8.7232877e-01
   3.8076152e-01  -8.7437400e-01
   3.8276553e-01  -8.7639217e-01
   3.8476954e-01  -8.7838328e-01
   3.8677355e-01  -8.8034734e-01
   3.8877756e-01  -8.8228435e-01
   3.9078156e-01  -8.8419429e-01
   3.9278557e-01  -8.8607719e-01
   3.9478958e-01  -8.8793302e-01
   3.9679359e-01  -8.8976180e-01
   3.9879760e-01  -8.9156353e-01
   4.0080160e-01  -8.9333820e-01
   4.0280561e-01  -8.9508582e-01
   4.0480962e-01  -8.9680638e-01
   4.0681363e-01  -8.9849988e-01
   4.0881764e-01  -9.0016633e-01
   4.1082164e-01  -9.0180572e-01
   4.1282565e-01  -9.0341806e-01
   4.1482966e-01  -9.0500334e-01
   4.1683367e-01  -9.0656157e-01
   4.1883768e-01  -9.0809274e-01
   4.2084168e-01  -9.0959685e-01
   4.2284569e-01  -9.1107391e-01
   4.2484970e-01  -9.1252392e-01
   4.2685371e-01  -9.1394687e-01
   4.2885772e-01  -9.1534276e-01
   4.3086172e-01  -9.1671160e-01
   4.3286573e-01  -9.1805338e-01
   4.3486974e-01  -9.1936811e-01
   4.3687375e-01  -9.2065578e-01
   4.3887776e-01  -9.2191640e-01
   4.4088176e-01  -9.2314996e-01
   4.4288577e-01  -9.2435647e-01
   4.4488978e-01  -9.2553592e-01
   4.4689379e-01  -9.2668831e-01
   4.4889780e-01  -9.2781365e-01
   4.5090180e-01  -9.2891193e-01
   4.5290581e-01  -9.2998316e-01
   4.5490982e-01  -9.3102733e-01
   4.5691383e-01  -9.3204445e-01
   4.5891784e-01  -9.3303451e-01
   4.6092184e-01  -9.3399752e-01
   4.6292585e-01  -9.3493347e-01
   4.6492986e-01  -9.3584236e-01
   4.6693387e-01  -9.3672420e-01
   4.6893788e-01  -9.3757899e-01
   4.7094188e-01  -9.3840672e-01
   4.7294589e-01  -9.3920739e-01
   4.7494990e-01  -9.3998101e-01
   4.7695391e-01  -9.4072757e-01
   4.7895792e-01  -9.4144708e-01
   4.8096192e-01  -9.4213953e-01
   4.8296593e-01  -9.4280492e-01
   4.8496994e-01  -9.4344326e-01
   4.8697395e-01  -9.4405455e-01
   4.8897796e-01  -9.4463878e-01
   4.9098196e-01  -9.4519595e-01
   4.9298597e-01  -9.4572607e-01
   4.9498998e-01  -9.4622913e-01
   4.9699399e-01  -9.4670514e-01
   4.9899800e-01  -9.4715409e-01
   5.0100200e-01  -9.4757916e-01
   5.0300601e-01  -9.4799936e-01
   5.0501002e-01  -9.4841788e-01
   5.0701403e-01  -9.4883470e-01
   5.0901804e-01  -9.4924983e-01
   5.1102204e-01  -9.4966328e-01
   5.1302605e-01  -9.5007503e-01
   5.1503006e-01  -9.5048509e-01
   5.1703407e-01  -9.5089345e-01
   5.1903808e-01  -9.5130013e-01
   5.2104208e-01  -9.5170512e-01
   5.2304609e-01  -9.5210841e-01
   5.2505010e-01  -9.5251002e-01
   5.2705411e-01  -9.5290993e-01
   5.2905812e-01  -9.5330816e-01
   5.3106212e-01  -9.5370469e-01
   5.3306613e-01  -9.5409953e-01
   5.3507014e-01  -9.5449268e-01
   5.3707415e-01  -9.5488414e-01
   5.3907816e-01  -9.5527391e-01
   5.4108216e-01  -9.5566198e-01
   5.4308617e-01  -9.5604837e-01
   5.4509018e-01  -9.5643306e-01
   5.4709419e-01  -9.5681607e-01
   5.4909820e-01  -9.5719738e-01
   5.5110220e-01  -9.5757700e-01
   5.5310621e-01  -9.5795494e-01
   5.5511022e-01  -9.5833118e-01
   5.5711423e-01  -9.5870572e-01
   5.5911824e-01  -9.5907858e-01
   5.6112224e-01  -9.5944975e-01
   5.6312625e-01  -9.5981923e-01
   5.6513026e-01  -9.6018701e-01
   5.6713427e-01  -9.6055311e-01
   5.6913828e-01  -9.6091751e-01
   5.7114228e-01  -9.6128022e-01
   5.7314629e-01  -9.6164124e-01
   5.7515030e-01  -9.6200058e-01
   5.7715431e-01  -9.6235822e-01
   5.7915832e-01  -9.6271416e-01
   5.8116232e-01  -9.6306842e-01
   5.8316633e-01  -9.6342099e-01
   5.8517034e-01  -9.6377186e-01
   5.8717435e-01  -9.6412105e-01
   5.8917836e-01  -9.6446854e-01
   5.9118236e-01  -9.6481435e-01
   5.9318637e-01  -9.6515846e-01
   5.9519038e-01  -9.6550088e-01
   5.9719439e-01  -9.6584161e-01
   5.9919840e-01  -9.6618065e-01
   6.0120240e-01  -9.6651800e-01
   6.0320641e-01  -9.6685365e-01
   6.0521042e-01  -9.6718762e-01
   6.0721443e-01  -9.6751989e-01
   6.0921844e-01  -9.6785048e-01
   6.1122244e-01  -9.6817937e-01
   6.1322645e-01  -9.6850657e-01
   6.1523046e-01  -9.6883208e-01
   6.1723447e-01  -9.6915590e-01
   6.1923848e-01  -9.6947803e-01
   6.2124248e-01  -9.6979847e-01
   6.2324649e-01  -9.7011722e-01
   6.2525050e-01  -9.7043428e-01
   6.2725451e-01  -9.7074964e-01
   6.2925852e-01  -9.7106332e-01
   6.3126253e-01  -9.7137530e-01
   6.3326653e-01  -9.7168559e-01
   6.3527054e-01  -9.7199419e-01
   6.3727455e-01  -9.7230110e-01
   6.3927856e-01  -9.7260632e-01
   6.4128257e-01  -9.7290985e-01
   6.4328657e-01  -9.7321169e-01
   6.4529058e-01  -9.7351184e-01
   6.4729459e-01  -9.7381029e-01
   6.4929860e-01  -9.7410706e-01
   6.5130261e-01  -9.7440213e-01
   6.5330661e-01  -9.7469551e-01
   6.5531062e-01  -9.7498721e-01
   6.5731463e-01  -9.7527721e-01
   6.5931864e-01  -9.7556552e-01
   6.6132265e-01  -9.7585214e-01
   6.6332665e-01  -9.7613706e-01
   6.6533066e-01  -9.7642030e-01
   6.6733467e-01  -9.7670185e-01
   6.6933868e-01  -9.7698170e-01
   6.7134269e-01  -9.7725987e-01
   6.7334669e-01  -9.7753634e-01
   6.7535070e-01  -9.7781112e-01
   6.7735471e-01  -9.7808421e-01
   6.7935872e-01  -9.7835561e-01
   6.8136273e-01  -9.7862532e-01
   6.8336673e-01  -9.7889334e-01
   6.8537074e-01  -9.7915967e-01
   6.8737475e-01  -9.7942431e-01
   6.8937876e-01  -9.7968725e-01
   6.9138277e-01  -9.7994851e-01
   6.9338677e-01  -9.8020807e-01
   6.9539078e-01  -9.8046594e-01
   6.9739479e-01  -9.8072212e-01
   6.9939880e-01  -9.8097661e-01
   7.0140281e-01  -9.8122941e-01
   7.0340681e-01  -9.8148052e-01
   7.0541082e-01  -9.8172994e-01
   7.0741483e-01  -9.8197767e-01
   7.0941884e-01  -9.8222370e-01
   7.1142285e-01  -9.8246805e-01
   7.1342685e-01  -9.8271070e-01
   7.1543086e-01  -9.8295166e-01
   7.1743487e-01  -9.8319094e-01
   7.1943888e-01  -9.8342852e-01
   7.2144289e-01  -9.8366441e-01
   7.2344689e-01  -9.8389861e-01
   7.2545090e-01  -9.8413111e-01
   7.2745491e-01  -9.8436193e-01
   7.2945892e-01  -9.8459106e-01
   7.3146293e-01  -9.8481849e-01
   7.3346693e-01  -9.8504424e-01
   7.3547094e-01  -9.8526829e-01
   7.3747495e-01  -9.8549065e-01
   7.3947896e-01  -9.8571132e-01
   7.4148297e-01  -9.8593030e-01
   7.4348697e-01  -9.8614759e-01
   7.4549098e-01  -9.8636319e-01
   7.4749499e-01  -9.8657710e-01
   7.4949900e-01  -9.8678932e-01
   7.5150301e-01  -9.8699984e-01
   7.5350701e-01  -9.8720868e-01
   7.5551102e-01  -9.8741582e-01
   7.5751503e-01  -9.8762127e-01
   7.5951904e-01  -9.8782503e-01
   7.6152305e-01  -9.8802710e-01
   7.6352705e-01  -9.8822748e-01
   7.6553106e-01  -9.8842617e-01
   7.6753507e-01  -9.8862317e-01
   7.6953908e-01  -9.8881848e-01
   7.7154309e-01  -9.8901209e-01
   7.7354709e-01  -9.8920402e-01
   7.7555110e-01  -9.8939425e-01
   7.7755511e-01  -9.8958279e-01
   7.7955912e-01  -9.8976965e-01
   7.8156313e-01  -9.8995481e-01
   7.8356713e-01  -9.9013828e-01
   7.8557114e-01  -9.9032006e-01
   7.8757515e-01  -9.9050014e-01
   7.8957916e-01  -9.9067854e-01
   7.9158317e-01  -9.9085525e-01
   7.9358717e-01  -9.9103026e-01
   7.9559118e-01  -9.9120359e-01
   7.9759519e-01  -9.9137522e-01
   7.9959920e-01  -9.9154516e-01
   8.0160321e-01  -9.9171341e-01
   8.0360721e-01  -9.9187997e-01
   8.0561122e-01  -9.9204484e-01
   8.0761523e-01  -9.9220802e-01
   8.0961924e-01  -9.9236951e-01
   8.1162325e-01  -9.9252930e-01
   8.1362725e-01  -9.9268741e-01
   8.1563126e-01  -9.9284382e-01
   8.1763527e-01  -9.9299855e-01
   8.1963928e-01  -9.9315158e-01
   8.2164329e-01  -9.9330292e-01
   8.2364729e-01  -9.9345257e-01
   8.2565130e-01  -9.9360053e-01
   8.2765531e-01  -9.9374680e-01
   8.2965932e-01  -9.9389138e-01
   8.3166333e-01  -9.9403427e-01
   8.3366733e-01  -9.9417546e-01
   8.3567134e-01  -9.9431497e-01
   8.3767535e-01  -9.9445278e-01
   8.3967936e-01  -9.9458890e-01
   8.4168337e-01  -9.9472334e-01
   8.4368737e-01  -9.9485608e-01
   8.4569138e-01  -9.9498713e-01
   8.4769539e-01  -9.9511649e-01
   8.4969940e-01  -9.9524415e-01
   8.5170341e-01  -9.9537013e-01
   8.5370741e-01  -9.9549442e-01
   8.5571142e-01  -9.9561701e-01
   8.5771543e-01  -9.9573792e-01
   8.5971944e-01  -9.9585713e-01
   8.6172345e-01  -9.9597465e-01
   8.6372745e-01  -9.9609048e-01
   8.6573146e-01  -9.9620462e-01
   8.6773547e-01  -9.9631707e-01
   8.6973948e-01  -9.9642783e-01
   8.7174349e-01  -9.9653690e-01
   8.7374749e-01  -9.9664427e-01
   8.7575150e-01  -9.9674996e-01
   8.7775551e-01  -9.9685395e-01
   8.7975952e-01  -9.9695626e-01
   8.8176353e-01  -9.9705687e-01
   8.8376754e-01  -9.9715579e-01
   8.8577154e-01  -9.9725302e-01
   8.8777555e-01  -9.9734856e-01
   8.8977956e-01  -9.9744241e-01
   8.9178357e-01  -9.9753457e-01
   8.9378758e-01  -9.9762504e-01
   8.9579158e-01  -9.9771381e-01
   8.9779559e-01  -9.9780090e-01
   8.9979960e-01  -9.9788629e-01
   9.0180361e-01  -9.9796999e-01
   9.0380762e-01  -9.9805201e-01
   9.0581162e-01  -9.9813233e-01
   9.0781563e-01  -9.9821096e-01
   9.0981964e-01  -9.9828790e-01
   9.1182365e-01  -9.9836314e-01
   9.1382766e-01  -9.9843670e-01
   9.1583166e-01  -9.9850857e-01
   9.1783567e-01  -9.9857874e-01
   9.1983968e-01  -9.9864723e-01
   9.2184369e-01  -9.9871402e-01
   9.2384770e-01  -9.9877912e-01
   9.2585170e-01  -9.9884253e-01
   9.2785571e-01  -9.9890425e-01
   9.2985972e-01  -9.9896428e-01
   9.3186373e-01  -9.9902262e-01
   9.3386774e-01  -9.9907927e-01
   9.3587174e-01  -9.9913422e-01
   9.3787575e-01  -9.9918749e-01
   9.3987976e-01  -9.9923906e-01
   9.4188377e-01  -9.9928895e-01
   9.4388778e-01  -9.9933714e-01
   9.4589178e-01  -9.9938364e-01
   9.4789579e-01  -9.9942845e-01
   9.4989980e-01  -9.9947157e-01
   9.5190381e-01  -9.9951300e-01
   9.5390782e-01  -9.9955274e-01
   9.5591182e-01  -9.9959079e-01
   9.5791583e-01  -9.9962714e-01
   9.5991984e-01  -9.9966181e-01
   9.6192385e-01  -9.9969478e-01
   9.6392786e-01  -9.9972606e-01
   9.6593186e-01  -9.9975566e-01
   9.6793587e-01  -9.9978356e-01
   9.6993988e-01  -9.9980977e-01
   9.7194389e-01  -9.9983429e-01
   9.7394790e-01  -9.9985711e-01
   9.7595190e-01  -9.9987825e-01
   9.7795591e-01  -9.9989770e-01
   9.7995992e-01  -9.9991545e-01
   9.8196393e-01  -9.9993152e-01
   9.8396794e-01  -9.9994589e-01
   9.8597194e-01  -9.9995857e-01
   9.8797595e-01  -9.9996956e-01
   9.8997996e-01  -9.9997886e-01
   9.9198397e-01  -9.9998647e-01
   9.9398798e-01  -9.9999239e-01
   9.9599198e-01  -9.9999662e-01
   9.9799599e-01  -9.9999915e-01
   1.0000000e+00  -1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.2362940e-03
   1.3163558e-02   1.7104029e-02
   1.9262189e-02   2.6655677e-02
   2.5847735e-02   3.6878447e-02
   3.2910864e-02   4.7727491e-02
   4.0437094e-02   5.9148263e-02
   4.8407098e-02   7.1082521e-02
   5.6797117e-02   8.3467966e-02
   6.5579447e-02   9.6237738e-02
   7.4722998e-02   1.0932124e-01
   8.4193893e-02   1.2264568e-01
   9.3956090e-02   1.3613766e-01
   1.0397200e-01   1.4972464e-01
   1.1420311e-01   1.6333623e-01
   1.2461054e-01   1.7690520e-01
   1.3515560e-01   1.9036849e-01
   1.4580029e-01   2.0366791e-01
   1.5650769e-01   2.1675067e-01
   1.6724237e-01   2.2956976e-01
   1.7797066e-01   2.4208411e-01
   1.8866095e-01   2.5425870e-01
   1.9928379e-01   2.6606438e-01
   2.0981209e-01   2.7747769e-01
   2.2022116e-01   2.8848060e-01
   2.3048875e-01   2.9906007e-01
   2.4059501e-01   3.0920770e-01
   2.5052248e-01   3.1891926e-01
   2.6025597e-01   3.2819421e-01
   2.6978249e-01   3.3703529e-01
   2.7909113e-01   3.4544800e-01
   2.8817289e-01   3.5344026e-01
   2.9702058e-01   3.6102192e-01
   3.0562865e-01   3.6820444e-01
   3.1399303e-01   3.7500052e-01
   3.2211102e-01   3.8142383e-01
   3.2998109e-01   3.8748868e-01
   3.3760280e-01   3.9320983e-01
   3.4497662e-01   3.9860228e-01
   3.5210383e-01   4.0368105e-01
   3.5898638e-01   4.0846108e-01
   3.6562683e-01   4.1295711e-01
   3.7202819e-01   4.1718352e-01
   3.7819389e-01   4.2115433e-01
   3.8412763e-01   4.2488308e-01
   3.8983341e-01   4.2838282e-01
   3.9531537e-01   4.3166606e-01
   4.0057778e-01   4.3474476e-01
   4.0562503e-01   4.3763031e-01
   4.1046151e-01   4.4033354e-01
   4.1509165e-01   4.4286472e-01
   4.1951988e-01   4.4523356e-01
   4.2375059e-01   4.4744925e-01
   4.2778814e-01   4.4952045e-01
   4.3163684e-01   4.5145533e-01
   4.3530095e-01   4.5326157e-01
   4.3878469e-01   4.5494643e-01
   4.4209224e-01   4.5651672e-01
   4.4522775e-01   4.5797886e-01
   4.4819533e-01   4.5933888e-01
   4.5099911e-01   4.6060249e-01
   4.5364320e-01   4.6177506e-01
   4.5613173e-01   4.6286167e-01
   4.5846890e-01   4.6386711e-01
   4.6065893e-01   4.6479593e-01
   4.6270611e-01   4.6565245e-01
   4.6461483e-01   4.6644076e-01
   4.6638958e-01   4.6716474e-01
   4.6803493e-01   4.6782808e-01
   4.6955560e-01   4.6843429e-01
   4.7095640e-01   4.6898666e-01
   4.7224229e-01   4.6948838e-01
   4.7341836e-01   4.6994253e-01
   4.7448979e-01   4.7035218e-01
   4.7551020e-01   4.7073883e-01
   4.7653061e-01   4.7112243e-01
   4.7755101e-01   4.7150318e-01
   4.7857142e-01   4.7188105e-01
   4.7959183e-01   4.7225595e-01
   4.8061224e-01   4.7262771e-01
   4.8163264e-01   4.7299615e-01
   4.8265305e-01   4.7336109e-01
   4.8367346e-01   4.7372227e-01
   4.8469387e-01   4.7407940e-01
   4.8571428e-01   4.7443208e-01
   4.8673468e-01   4.7477980e-01
   4.8775509e-01   4.7512184e-01
   4.8877550e-01   4.7545721e-01
   4.8979591e-01   4.7578448e-01
   4.9081631e-01   4.7610159e-01
   4.9183672e-01   4.7640566e-01
   4.9285713e-01   4.7669293e-01
   4.9387754e-01   4.7695899e-01
   4.9489795e-01   4.7719958e-01
   4.9591835e-01   4.7741231e-01
   4.9693876e-01   4.7760083e-01
   4.9795917e-01   4.7778379e-01
   4.9897958e-01   4.7800644e-01
   4.9999999e-01   4.7835313e-01
   5.0102039e-01   4.7894999e-01
   5.0204080e-01   4.7953128e-01
   5.0306121e-01   4.8002115e-01
   5.0408162e-01   4.8043270e-01
   5.0510202e-01   4.8079536e-01
   5.0612243e-01   4.8113393e-01
   5.0714284e-01   4.8146208e-01
   5.0816325e-01   4.8178704e-01
   5.0918366e-01   4.8211194e-01
   5.1020406e-01   4.8243757e-01
   5.1122447e-01   4.8276370e-01
   5.1224488e-01   4.8308980e-01
   5.1326529e-01   4.8341547e-01
   5.1428569e-01   4.8374043e-01
   5.1530610e-01   4.8406458e-01
   5.1632651e-01   4.8438787e-01
   5.1734692e-01   4.8471029e-01
   5.1836733e-01   4.8503186e-01
   5.1938773e-01   4.8535261e-01
   5.2040814e-01   4.8567258e-01
   5.2142855e-01   4.8599180e-01
   5.2244896e-01   4.8631033e-01
   5.2346936e-01   4.8662821e-01
   5.2448977e-01   4.8694540e-01
   5.2551018e-01   4.8726172e-01
   5.2658161e-01   4.8759262e-01
   5.2775816e-01   4.8795433e-01
   5.2904612e-01   4.8834844e-01
   5.3045193e-01   4.8877665e-01
   5.3198198e-01   4.8924062e-01
   5.3364270e-01   4.8974198e-01
   5.3544056e-01   4.9028224e-01
   5.3738202e-01   4.9086287e-01
   5.3947351e-01   4.9148520e-01
   5.4172149e-01   4.9215050e-01
   5.4413234e-01   4.9285995e-01
   5.4671244e-01   4.9361459e-01
   5.4946809e-01   4.9441541e-01
   5.5240554e-01   4.9526323e-01
   5.5553097e-01   4.9615879e-01
   5.5885044e-01   4.9710267e-01
   5.6236994e-01   4.9809530e-01
   5.6609531e-01   4.9913697e-01
   5.7003225e-01   5.0022777e-01
   5.7418631e-01   5.0136763e-01
   5.7856282e-01   5.0255628e-01
   5.8316692e-01   5.0379321e-01
   5.8800348e-01   5.0507771e-01
   5.9307708e-01   5.0640885e-01
   5.9839198e-01   5.0778540e-01
   6.0395208e-01   5.0920591e-01
   6.0976083e-01   5.1066864e-01
   6.1582122e-01   5.1217155e-01
   6.2213572e-01   5.1371233e-01
   6.2870616e-01   5.1528834e-01
   6.3553376e-01   5.1689664e-01
   6.4261895e-01   5.1853397e-01
   6.4996138e-01   5.2019674e-01
   6.5755977e-01   5.2188107e-01
   6.6541190e-01   5.2358274e-01
   6.7351445e-01   5.2529725e-01
   6.8186295e-01   5.2701978e-01
   6.9045169e-01   5.2874527e-01
   6.9927363e-01   5.3046840e-01
   7.0832033e-01   5.3218366e-01
   7.1758182e-01   5.3388533e-01
   7.2704660e-01   5.3556759e-01
   7.3670151e-01   5.3722452e-01
   7.4653173e-01   5.3885021e-01
   7.5652070e-01   5.4043875e-01
   7.6665012e-01   5.4198438e-01
   7.7689995e-01   5.4348149e-01
   7.8724839e-01   5.4492476e-01
   7.9767200e-01   5.4630918e-01
   8.0814569e-01   5.4763016e-01
   8.1864287e-01   5.4888363e-01
   8.2913557e-01   5.5006604e-01
   8.3959460e-01   5.5117448e-01
   8.4998976e-01   5.5220674e-01
   8.6029005e-01   5.5316133e-01
   8.7046398e-01   5.5403750e-01
   8.8047982e-01   5.5483531e-01
   8.9030595e-01   5.5555557e-01
   8.9991120e-01   5.5619988e-01
   9.0926522e-01   5.5677056e-01
   9.1833887e-01   5.5727059e-01
   9.2710458e-01   5.5770358e-01
   9.3553675e-01   5.5807367e-01
   9.4361215e-01   5.5838542e-01
   9.5131019e-01   5.5864373e-01
   9.5861330e-01   5.5885372e-01
   9.6550719e-01   5.5902062e-01
   9.7198105e-01   5.5914965e-01
   9.7802775e-01   5.5924595e-01
   9.8364391e-01   5.5931445e-01
   9.8882992e-01   5.5935977e-01
   9.9359015e-01   5.5938620e-01
   9.9793230e-01   5.5939756e-01


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.2284898e-03
   1.3163558e-02   1.7096917e-02
   1.9262189e-02   2.6650709e-02
   2.5847735e-02   3.6874733e-02
   3.2910864e-02   4.7724227e-02
   4.0437094e-02   5.9145165e-02
   4.8407098e-02   7.1079583e-02
   5.6797117e-02   8.3465236e-02
   6.5579447e-02   9.6235245e-02
   7.4722998e-02   1.0931899e-01
   8.4193893e-02   1.2264368e-01
   9.3956090e-02   1.3613591e-01
   1.0397200e-01   1.4972315e-01
   1.1420311e-01   1.6333498e-01
   1.2461054e-01   1.7690420e-01
   1.3515560e-01   1.9036775e-01
   1.4580029e-01   2.0366741e-01
   1.5650769e-01   2.1675041e-01
   1.6724237e-01   2.2956973e-01
   1.7797066e-01   2.4208431e-01
   1.8866095e-01   2.5425912e-01
   1.9928379e-01   2.6606501e-01
   2.0981209e-01   2.7747853e-01
   2.2022116e-01   2.8848163e-01
   2.3048875e-01   2.9906130e-01
   2.4059501e-01   3.0920911e-01
   2.5052248e-01   3.1892084e-01
   2.6025597e-01   3.2819596e-01
   2.6978249e-01   3.3703719e-01
   2.7909113e-01   3.4545005e-01
   2.8817289e-01   3.5344245e-01
   2.9702058e-01   3.6102425e-01
   3.0562865e-01   3.6820689e-01
   3.1399303e-01   3.7500310e-01
   3.2211102e-01   3.8142651e-01
   3.2998109e-01   3.8749147e-01
   3.3760280e-01   3.9321273e-01
   3.4497662e-01   3.9860526e-01
   3.5210383e-01   4.0368412e-01
   3.5898638e-01   4.0846424e-01
   3.6562683e-01   4.1296034e-01
   3.7202819e-01   4.1718683e-01
   3.7819389e-01   4.2115771e-01
   3.8412763e-01   4.2488652e-01
   3.8983341e-01   4.2838632e-01
   3.9531537e-01   4.3166962e-01
   4.0057778e-01   4.3474837e-01
   4.0562503e-01   4.3763397e-01
   4.1046151e-01   4.4033725e-01
   4.1509165e-01   4.4286847e-01
   4.1951988e-01   4.4523736e-01
   4.2375059e-01   4.4745308e-01
   4.2778814e-01   4.4952432e-01
   4.3163684e-01   4.5145923e-01
   4.3530095e-01   4.5326551e-01
   4.3878469e-01   4.5495040e-01
   4.4209224e-01   4.5652072e-01
   4.4522775e-01   4.5798288e-01
   4.4819533e-01   4.5934292e-01
   4.5099911e-01   4.6060656e-01
   4.5364320e-01   4.6177915e-01
   4.5613173e-01   4.6286577e-01
   4.5846890e-01   4.6387123e-01
   4.6065893e-01   4.6480007e-01
   4.6270611e-01   4.6565660e-01
   4.6461483e-01   4.6644493e-01
   4.6638958e-01   4.6716892e-01
   4.6803493e-01   4.6783228e-01
   4.6955560e-01   4.6843849e-01
   4.7095640e-01   4.6899088e-01
   4.7224229e-01   4.6949261e-01
   4.7341836e-01   4.6994676e-01
   4.7448979e-01   4.7035642e-01
   4.7551020e-01   4.7074308e-01
   4.7653061e-01   4.7112669e-01
   4.7755101e-01   4.7150744e-01
   4.7857142e-01   4.7188532e-01
   4.7959183e-01   4.7226022e-01
   4.8061224e-01   4.7263199e-01
   4.8163264e-01   4.7300044e-01
   4.8265305e-01   4.7336539e-01
   4.8367346e-01   4.7372658e-01
   4.8469387e-01   4.7408371e-01
   4.8571428e-01   4.7443640e-01
   4.8673468e-01   4.7478412e-01
   4.8775509e-01   4.7512617e-01
   4.8877550e-01   4.7546155e-01
   4.8979591e-01   4.7578882e-01
   4.9081631e-01   4.7610592e-01
   4.9183672e-01   4.7640996e-01
   4.9285713e-01   4.7669722e-01
   4.9387754e-01   4.7696330e-01
   4.9489795e-01   4.7720404e-01
   4.9591835e-01   4.7741715e-01
   4.9693876e-01   4.7760629e-01
   4.9795917e-01   4.7778977e-01
   4.9897958e-01   4.7801171e-01
   4.9999999e-01   4.7835429e-01
   5.0102039e-01   4.7894065e-01
   5.0204080e-01   4.7950410e-01
   5.0306121e-01   4.7997235e-01
   5.0408162e-01   4.8036107e-01
   5.0510202e-01   4.8070096e-01
   5.0612243e-01   4.8101715e-01
   5.0714284e-01   4.8132325e-01
   5.0816325e-01   4.8162635e-01
   5.0918366e-01   4.8192947e-01
   5.1020406e-01   4.8223338e-01
   5.1122447e-01   4.8253780e-01
   5.1224488e-01   4.8284224e-01
   5.1326529e-01   4.8314627e-01
   5.1428569e-01   4.8344966e-01
   5.1530610e-01   4.8375227e-01
   5.1632651e-01   4.8405406e-01
   5.1734692e-01   4.8435504e-01
   5.1836733e-01   4.8465521e-01
   5.1938773e-01   4.8495461e-01
   5.2040814e-01   4.8525326e-01
   5.2142855e-01   4.8555122e-01
   5.2244896e-01   4.8584853e-01
   5.2346936e-01   4.8614523e-01
   5.2448977e-01   4.8644130e-01
   5.2551018e-01   4.8673654e-01
   5.2658161e-01   4.8704535e-01
   5.2775816e-01   4.8738286e-01
   5.2904612e-01   4.8775055e-01
   5.3045193e-01   4.8815000e-01
   5.3198198e-01   4.8858278e-01
   5.3364270e-01   4.8905039e-01
   5.3544056e-01   4.8955425e-01
   5.3738202e-01   4.9009573e-01
   5.3947351e-01   4.9067607e-01
   5.4172149e-01   4.9129645e-01
   5.4413234e-01   4.9195796e-01
   5.4671244e-01   4.9266159e-01
   5.4946809e-01   4.9340824e-01
   5.5240554e-01   4.9419869e-01
   5.5553097e-01   4.9503361e-01
   5.5885044e-01   4.9591355e-01
   5.6236994e-01   4.9683892e-01
   5.6609531e-01   4.9780998e-01
   5.7003225e-01   4.9882682e-01
   5.7418631e-01   4.9988937e-01
   5.7856282e-01   5.0099737e-01
   5.8316692e-01   5.0215036e-01
   5.8800348e-01   5.0334769e-01
   5.9307708e-01   5.0458847e-01
   5.9839198e-01   5.0587157e-01
   6.0395208e-01   5.0719563e-01
   6.0976083e-01   5.0855904e-01
   6.1582122e-01   5.0995989e-01
   6.2213572e-01   5.1139602e-01
   6.2870616e-01   5.1286499e-01
   6.3553376e-01   5.1436405e-01
   6.4261895e-01   5.1589015e-01
   6.4996138e-01   5.1743998e-01
   6.5755977e-01   5.1900988e-01
   6.6541190e-01   5.2059595e-01
   6.7351445e-01   5.2219398e-01
   6.8186295e-01   5.2379948e-01
   6.9045169e-01   5.2540774e-01
   6.9927363e-01   5.2701379e-01
   7.0832033e-01   5.2861250e-01
   7.1758182e-01   5.3019855e-01
   7.2704660e-01   5.3176650e-01
   7.3670151e-01   5.3331085e-01
   7.4653173e-01   5.3482606e-01
   7.5652070e-01   5.3630665e-01
   7.6665012e-01   5.3774724e-01
   7.7689995e-01   5.3914261e-01
   7.8724839e-01   5.4048778e-01
   7.9767200e-01   5.4177810e-01
   8.0814569e-01   5.4300929e-01
   8.1864287e-01   5.4417755e-01
   8.2913557e-01   5.4527957e-01
   8.3959460e-01   5.4631265e-01
   8.4998976e-01   5.4727472e-01
   8.6029005e-01   5.4816438e-01
   8.7046398e-01   5.4898096e-01
   8.8047982e-01   5.4972449e-01
   8.9030595e-01   5.5039575e-01
   8.9991120e-01   5.5099620e-01
   9.0926522e-01   5.5152802e-01
   9.1833887e-01   5.5199400e-01
   9.2710458e-01   5.5239749e-01
   9.3553675e-01   5.5274236e-01
   9.4361215e-01   5.5303285e-01
   9.5131019e-01   5.5327353e-01
   9.5861330e-01   5.5346918e-01
   9.6550719e-01   5.5362467e-01
   9.7198105e-01   5.5374488e-01
   9.7802775e-01   5.5383458e-01
   9.8364391e-01   5.5389836e-01
   9.8882992e-01   5.5394054e-01
   9.9359015e-01   5.5396509e-01
   9.9793230e-01   5.5397557e-01


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.2484332e-03
   1.3163558e-02   1.7110843e-02
   1.9262189e-02   2.6657675e-02
   2.5847735e-02   3.6879678e-02
   3.2910864e-02   4.7730192e-02
   4.0437094e-02   5.9152929e-02
   4.8407098e-02   7.1089043e-02
   5.6797117e-02   8.3476240e-02
   6.5579447e-02   9.6247765e-02
   7.4722998e-02   1.0933307e-01
   8.4193893e-02   1.2265934e-01
   9.3956090e-02   1.3615319e-01
   1.0397200e-01   1.4974206e-01
   1.1420311e-01   1.6335552e-01
   1.2461054e-01   1.7692637e-01
   1.3515560e-01   1.9039153e-01
   1.4580029e-01   2.0369278e-01
   1.5650769e-01   2.1677735e-01
   1.6724237e-01   2.2959820e-01
   1.7797066e-01   2.4211428e-01
   1.8866095e-01   2.5429055e-01
   1.9928379e-01   2.6609785e-01
   2.0981209e-01   2.7751274e-01
   2.2022116e-01   2.8851716e-01
   2.3048875e-01   2.9909809e-01
   2.4059501e-01   3.0924712e-01
   2.5052248e-01   3.1896001e-01
   2.6025597e-01   3.2823624e-01
   2.6978249e-01   3.3707853e-01
   2.7909113e-01   3.4549240e-01
   2.8817289e-01   3.5348575e-01
   2.9702058e-01   3.6106845e-01
   3.0562865e-01   3.6825196e-01
   3.1399303e-01   3.7504898e-01
   3.2211102e-01   3.8147316e-01
   3.2998109e-01   3.8753885e-01
   3.3760280e-01   3.9326078e-01
   3.4497662e-01   3.9865397e-01
   3.5210383e-01   4.0373343e-01
   3.5898638e-01   4.0851412e-01
   3.6562683e-01   4.1301076e-01
   3.7202819e-01   4.1723776e-01
   3.7819389e-01   4.2120911e-01
   3.8412763e-01   4.2493837e-01
   3.8983341e-01   4.2843859e-01
   3.9531537e-01   4.3172228e-01
   4.0057778e-01   4.3480140e-01
   4.0562503e-01   4.3768735e-01
   4.1046151e-01   4.4039095e-01
   4.1509165e-01   4.4292247e-01
   4.1951988e-01   4.4529164e-01
   4.2375059e-01   4.4750764e-01
   4.2778814e-01   4.4957912e-01
   4.3163684e-01   4.5151426e-01
   4.3530095e-01   4.5332076e-01
   4.3878469e-01   4.5500585e-01
   4.4209224e-01   4.5657635e-01
   4.4522775e-01   4.5803869e-01
   4.4819533e-01   4.5939890e-01
   4.5099911e-01   4.6066268e-01
   4.5364320e-01   4.6183541e-01
   4.5613173e-01   4.6292217e-01
   4.5846890e-01   4.6392775e-01
   4.6065893e-01   4.6485670e-01
   4.6270611e-01   4.6571333e-01
   4.6461483e-01   4.6650175e-01
   4.6638958e-01   4.6722583e-01
   4.6803493e-01   4.6788927e-01
   4.6955560e-01   4.6849555e-01
   4.7095640e-01   4.6904801e-01
   4.7224229e-01   4.6954980e-01
   4.7341836e-01   4.7000400e-01
   4.7448979e-01   4.7041371e-01
   4.7551020e-01   4.7080042e-01
   4.7653061e-01   4.7118407e-01
   4.7755101e-01   4.7156487e-01
   4.7857142e-01   4.7194279e-01
   4.7959183e-01   4.7231774e-01
   4.8061224e-01   4.7268955e-01
   4.8163264e-01   4.7305805e-01
   4.8265305e-01   4.7342304e-01
   4.8367346e-01   4.7378427e-01
   4.8469387e-01   4.7414145e-01
   4.8571428e-01   4.7449418e-01
   4.8673468e-01   4.7484196e-01
   4.8775509e-01   4.7518406e-01
   4.8877550e-01   4.7551947e-01
   4.8979591e-01   4.7584673e-01
   4.9081631e-01   4.7616373e-01
   4.9183672e-01   4.7646757e-01
   4.9285713e-01   4.7675462e-01
   4.9387754e-01   4.7702093e-01
   4.9489795e-01   4.7726314e-01
   4.9591835e-01   4.7748001e-01
   4.9693876e-01   4.7767535e-01
   4.9795917e-01   4.7786397e-01
   4.9897958e-01   4.7807886e-01
   4.9999999e-01   4.7838032e-01
   5.0102039e-01   4.7886157e-01
   5.0204080e-01   4.7924657e-01
   5.0306121e-01   4.7949852e-01
   5.0408162e-01   4.7965883e-01
   5.0510202e-01   4.7977095e-01
   5.0612243e-01   4.7986330e-01
   5.0714284e-01   4.7994886e-01
   5.0816325e-01   4.8003328e-01
   5.0918366e-01   4.8011861e-01
   5.1020406e-01   4.8020512e-01
   5.1122447e-01   4.8029246e-01
   5.1224488e-01   4.8038016e-01
   5.1326529e-01   4.8046786e-01
   5.1428569e-01   4.8055535e-01
   5.1530610e-01   4.8064252e-01
   5.1632651e-01   4.8072933e-01
   5.1734692e-01   4.8081579e-01
   5.1836733e-01   4.8090189e-01
   5.1938773e-01   4.8098767e-01
   5.2040814e-01   4.8107316e-01
   5.2142855e-01   4.8115841e-01
   5.2244896e-01   4.8124346e-01
   5.2346936e-01   4.8132835e-01
   5.2448977e-01   4.8141305e-01
   5.2551018e-01   4.8149740e-01
   5.2658161e-01   4.8158525e-01
   5.2775816e-01   4.8168072e-01
   5.2904612e-01   4.8178414e-01
   5.3045193e-01   4.8189597e-01
   5.3198198e-01   4.8201667e-01
   5.3364270e-01   4.8214671e-01
   5.3544056e-01   4.8228648e-01
   5.3738202e-01   4.8243636e-01
   5.3947351e-01   4.8259668e-01
   5.4172149e-01   4.8276775e-01
   5.4413234e-01   4.8294983e-01
   5.4671244e-01   4.8314318e-01
   5.4946809e-01   4.8334803e-01
   5.5240554e-01   4.8356457e-01
   5.5553097e-01   4.8379299e-01
   5.5885044e-01   4.8403343e-01
   5.6236994e-01   4.8428600e-01
   5.6609531e-01   4.8455077e-01
   5.7003225e-01   4.8482778e-01
   5.7418631e-01   4.8511701e-01
   5.7856282e-01   4.8541841e-01
   5.8316692e-01   4.8573186e-01
   5.8800348e-01   4.8605719e-01
   5.9307708e-01   4.8639417e-01
   5.9839198e-01   4.8674251e-01
   6.0395208e-01   4.8710184e-01
   6.0976083e-01   4.8747173e-01
   6.1582122e-01   4.8785169e-01
   6.2213572e-01   4.8824113e-01
   6.2870616e-01   4.8863939e-01
   6.3553376e-01   4.8904574e-01
   6.4261895e-01   4.8945936e-01
   6.4996138e-01   4.8987935e-01
   6.5755977e-01   4.9030473e-01
   6.6541190e-01   4.9073445e-01
   6.7351445e-01   4.9116737e-01
   6.8186295e-01   4.9160227e-01
   6.9045169e-01   4.9203789e-01
   6.9927363e-01   4.9247287e-01
   7.0832033e-01   4.9290584e-01
   7.1758182e-01   4.9333534e-01
   7.2704660e-01   4.9375990e-01
   7.3670151e-01   4.9417804e-01
   7.4653173e-01   4.9458825e-01
   7.5652070e-01   4.9498905e-01
   7.6665012e-01   4.9537897e-01
   7.7689995e-01   4.9575661e-01
   7.8724839e-01   4.9612060e-01
   7.9767200e-01   4.9646970e-01
   8.0814569e-01   4.9680274e-01
   8.1864287e-01   4.9711868e-01
   8.2913557e-01   4.9741664e-01
   8.3959460e-01   4.9769587e-01
   8.4998976e-01   4.9795582e-01
   8.6029005e-01   4.9819612e-01
   8.7046398e-01   4.9841658e-01
   8.8047982e-01   4.9861722e-01
   8.9030595e-01   4.9879824e-01
   8.9991120e-01   4.9896007e-01
   9.0926522e-01   4.9910328e-01
   9.1833887e-01   4.9922864e-01
   9.2710458e-01   4.9933707e-01
   9.3553675e-01   4.9942963e-01
   9.4361215e-01   4.9950747e-01
   9.5131019e-01   4.9957184e-01
   9.5861330e-01   4.9962405e-01
   9.6550719e-01   4.9966541e-01
   9.7198105e-01   4.9969729e-01
   9.7802775e-01   4.9972096e-01
   9.8364391e-01   4.9973764e-01
   9.8882992e-01   4.9974835e-01
   9.9359015e-01   4.9975403e-01
   9.9793230e-01   4.9975566e-01


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.1250399e-03
   1.3163558e-02   1.6847143e-02
   1.9262189e-02   2.6242694e-02
   2.5847735e-02   3.6304245e-02
   3.2910864e-02   4.6985340e-02
   4.0437094e-02   5.8229932e-02
   4.8407098e-02   6.9979847e-02
   5.6797117e-02   8.2173749e-02
   6.5579447e-02   9.4745963e-02
   7.4722998e-02   1.0762706e-01
   8.4193893e-02   1.2074537e-01
   9.3956090e-02   1.3402864e-01
   1.0397200e-01   1.4740545e-01
   1.1420311e-01   1.6080647e-01
   1.2461054e-01   1.7416554e-01
   1.3515560e-01   1.8742056e-01
   1.4580029e-01   2.0051425e-01
   1.5650769e-01   2.1339462e-01
   1.6724237e-01   2.2601540e-01
   1.7797066e-01   2.3833617e-01
   1.8866095e-01   2.5032242e-01
   1.9928379e-01   2.6194547e-01
   2.0981209e-01   2.7318222e-01
   2.2022116e-01   2.8401491e-01
   2.3048875e-01   2.9443072e-01
   2.4059501e-01   3.0442137e-01
   2.5052248e-01   3.1398269e-01
   2.6025597e-01   3.2311416e-01
   2.6978249e-01   3.3181846e-01
   2.7909113e-01   3.4010103e-01
   2.8817289e-01   3.4796965e-01
   2.9702058e-01   3.5543402e-01
   3.0562865e-01   3.6250542e-01
   3.1399303e-01   3.6919637e-01
   3.2211102e-01   3.7552030e-01
   3.2998109e-01   3.8149133e-01
   3.3760280e-01   3.8712398e-01
   3.4497662e-01   3.9243300e-01
   3.5210383e-01   3.9743320e-01
   3.5898638e-01   4.0213928e-01
   3.6562683e-01   4.0656575e-01
   3.7202819e-01   4.1072678e-01
   3.7819389e-01   4.1463616e-01
   3.8412763e-01   4.1830723e-01
   3.8983341e-01   4.2175282e-01
   3.9531537e-01   4.2498527e-01
   4.0057778e-01   4.2801634e-01
   4.0562503e-01   4.3085725e-01
   4.1046151e-01   4.3351866e-01
   4.1509165e-01   4.3601068e-01
   4.1951988e-01   4.3834288e-01
   4.2375059e-01   4.4052429e-01
   4.2778814e-01   4.4256345e-01
   4.3163684e-01   4.4446839e-01
   4.3530095e-01   4.4624670e-01
   4.3878469e-01   4.4790549e-01
   4.4209224e-01   4.4945149e-01
   4.4522775e-01   4.5089101e-01
   4.4819533e-01   4.5222999e-01
   4.5099911e-01   4.5347405e-01
   4.5364320e-01   4.5462849e-01
   4.5613173e-01   4.5569828e-01
   4.5846890e-01   4.5668817e-01
   4.6065893e-01   4.5760262e-01
   4.6270611e-01   4.5844589e-01
   4.6461483e-01   4.5922201e-01
   4.6638958e-01   4.5993479e-01
   4.6803493e-01   4.6058787e-01
   4.6955560e-01   4.6118470e-01
   4.7095640e-01   4.6172853e-01
   4.7224229e-01   4.6222249e-01
   4.7341836e-01   4.6266961e-01
   4.7448979e-01   4.6307292e-01
   4.7551020e-01   4.6345359e-01
   4.7653061e-01   4.6383126e-01
   4.7755101e-01   4.6420612e-01
   4.7857142e-01   4.6457815e-01
   4.7959183e-01   4.6494724e-01
   4.8061224e-01   4.6531325e-01
   4.8163264e-01   4.6567599e-01
   4.8265305e-01   4.6603528e-01
   4.8367346e-01   4.6639088e-01
   4.8469387e-01   4.6674250e-01
   4.8571428e-01   4.6708978e-01
   4.8673468e-01   4.6743222e-01
   4.8775509e-01   4.6776908e-01
   4.8877550e-01   4.6809922e-01
   4.8979591e-01   4.6842088e-01
   4.9081631e-01   4.6873156e-01
   4.9183672e-01   4.6902827e-01
   4.9285713e-01   4.6930857e-01
   4.9387754e-01   4.6957258e-01
   4.9489795e-01   4.6982517e-01
   4.9591835e-01   4.7007545e-01
   4.9693876e-01   4.7032850e-01
   4.9795917e-01   4.7056468e-01
   4.9897958e-01   4.7070650e-01
   4.9999999e-01   4.7059805e-01
   5.0102039e-01   4.7003647e-01
   5.0204080e-01   4.6865803e-01
   5.0306121e-01   4.6677629e-01
   5.0408162e-01   4.6468527e-01
   5.0510202e-01   4.6255308e-01
   5.0612243e-01   4.6044012e-01
   5.0714284e-01   4.5835294e-01
   5.0816325e-01   4.5628309e-01
   5.0918366e-01   4.5422267e-01
   5.1020406e-01   4.5216750e-01
   5.1122447e-01   4.5011618e-01
   5.1224488e-01   4.4806861e-01
   5.1326529e-01   4.4602499e-01
   5.1428569e-01   4.4398549e-01
   5.1530610e-01   4.4195016e-01
   5.1632651e-01   4.3991900e-01
   5.1734692e-01   4.3789198e-01
   5.1836733e-01   4.3586911e-01
   5.1938773e-01   4.3385038e-01
   5.2040814e-01   4.3183582e-01
   5.2142855e-01   4.2982547e-01
   5.2244896e-01   4.2781938e-01
   5.2346936e-01   4.2581755e-01
   5.2448977e-01   4.2381996e-01
   5.2551018e-01   4.2182652e-01
   5.2658161e-01   4.1973764e-01
   5.2775816e-01   4.1744857e-01
   5.2904612e-01   4.1494845e-01
   5.3045193e-01   4.1222667e-01
   5.3198198e-01   4.0927296e-01
   5.3364270e-01   4.0607738e-01
   5.3544056e-01   4.0263027e-01
   5.3738202e-01   3.9892237e-01
   5.3947351e-01   3.9494488e-01
   5.4172149e-01   3.9068948e-01
   5.4413234e-01   3.8614847e-01
   5.4671244e-01   3.8131480e-01
   5.4946809e-01   3.7618211e-01
   5.5240554e-01   3.7074485e-01
   5.5553097e-01   3.6499831e-01
   5.5885044e-01   3.5893870e-01
   5.6236994e-01   3.5256321e-01
   5.6609531e-01   3.4587010e-01
   5.7003225e-01   3.3885876e-01
   5.7418631e-01   3.3152977e-01
   5.7856282e-01   3.2388502e-01
   5.8316692e-01   3.1592776e-01
   5.8800348e-01   3.0766268e-01
   5.9307708e-01   2.9909602e-01
   5.9839198e-01   2.9023562e-01
   6.0395208e-01   2.8109100e-01
   6.0976083e-01   2.7167349e-01
   6.1582122e-01   2.6199622e-01
   6.2213572e-01   2.5207424e-01
   6.2870616e-01   2.4192459e-01
   6.3553376e-01   2.3156627e-01
   6.4261895e-01   2.2102036e-01
   6.4996138e-01   2.1030996e-01
   6.5755977e-01   1.9946023e-01
   6.6541190e-01   1.8849833e-01
   6.7351445e-01   1.7745337e-01
   6.8186295e-01   1.6635629e-01
   6.9045169e-01   1.5523979e-01
   6.9927363e-01   1.4413812e-01
   7.0832033e-01   1.3308689e-01
   7.1758182e-01   1.2212283e-01
   7.2704660e-01   1.1128350e-01
   7.3670151e-01   1.0060696e-01
   7.4653173e-01   9.0131399e-02
   7.5652070e-01   7.9894750e-02
   7.6665012e-01   6.9934216e-02
   7.7689995e-01   6.0285822e-02
   7.8724839e-01   5.0983920e-02
   7.9767200e-01   4.2060696e-02
   8.0814569e-01   3.3545663e-02
   8.1864287e-01   2.5465183e-02
   8.2913557e-01   1.7842006e-02
   8.3959460e-01   1.0694847e-02
   8.4998976e-01   4.0380332e-03
   8.6029005e-01  -2.1187935e-03
   8.7046398e-01  -7.7708819e-03
   8.8047982e-01  -1.2918484e-02
   8.9030595e-01  -1.7566861e-02
   8.9991120e-01  -2.1726180e-02
   9.0926522e-01  -2.5411297e-02
   9.1833887e-01  -2.8641427e-02
   9.2710458e-01  -3.1439713e-02
   9.3553675e-01  -3.3832698e-02
   9.4361215e-01  -3.5849721e-02
   9.5131019e-01  -3.7522249e-02
   9.5861330e-01  -3.8883164e-02
   9.6550719e-01  -3.9966015e-02
   9.7198105e-01  -4.0804330e-02
   9.7802775e-01  -4.1431090e-02
   9.8364391e-01  -4.1878477e-02
   9.8882992e-01  -4.2177718e-02
   9.9359015e-01  -4.2357932e-02
   9.9793230e-01  -4.2443364e-02


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.5247978e-03
   1.3163558e-02   1.7267474e-02
   1.9262189e-02   2.6678045e-02
   2.5847735e-02   3.6836619e-02
   3.2910864e-02   4.7667952e-02
   4.0437094e-02   5.9081613e-02
   4.8407098e-02   7.1005507e-02
   5.6797117e-02   8.3376771e-02
   6.5579447e-02   9.6130762e-02
   7.4722998e-02   1.0919811e-01
   8.4193893e-02   1.2250627e-01
   9.3956090e-02   1.3598184e-01
   1.0397200e-01   1.4955231e-01
   1.1420311e-01   1.6314734e-01
   1.2461054e-01   1.7669981e-01
   1.3515560e-01   1.9014672e-01
   1.4580029e-01   2.0342997e-01
   1.5650769e-01   2.1649681e-01
   1.6724237e-01   2.2930030e-01
   1.7797066e-01   2.4179944e-01
   1.8866095e-01   2.5395922e-01
   1.9928379e-01   2.6575054e-01
   2.0981209e-01   2.7714997e-01
   2.2022116e-01   2.8813949e-01
   2.3048875e-01   2.9870610e-01
   2.4059501e-01   3.0884139e-01
   2.5052248e-01   3.1854113e-01
   2.6025597e-01   3.2780480e-01
   2.6978249e-01   3.3663512e-01
   2.7909113e-01   3.4503760e-01
   2.8817289e-01   3.5302014e-01
   2.9702058e-01   3.6059257e-01
   3.0562865e-01   3.6776635e-01
   3.1399303e-01   3.7455417e-01
   3.2211102e-01   3.8096966e-01
   3.2998109e-01   3.8702714e-01
   3.3760280e-01   3.9274133e-01
   3.4497662e-01   3.9812721e-01
   3.5210383e-01   4.0319980e-01
   3.5898638e-01   4.0797402e-01
   3.6562683e-01   4.1246458e-01
   3.7202819e-01   4.1668585e-01
   3.7819389e-01   4.2065183e-01
   3.8412763e-01   4.2437605e-01
   3.8983341e-01   4.2787153e-01
   3.9531537e-01   4.3115078e-01
   4.0057778e-01   4.3422574e-01
   4.0562503e-01   4.3710778e-01
   4.1046151e-01   4.3980773e-01
   4.1509165e-01   4.4233583e-01
   4.1951988e-01   4.4470180e-01
   4.2375059e-01   4.4691480e-01
   4.2778814e-01   4.4898348e-01
   4.3163684e-01   4.5091601e-01
   4.3530095e-01   4.5272007e-01
   4.3878469e-01   4.5440289e-01
   4.4209224e-01   4.5597127e-01
   4.4522775e-01   4.5743163e-01
   4.4819533e-01   4.5879001e-01
   4.5099911e-01   4.6005209e-01
   4.5364320e-01   4.6122325e-01
   4.5613173e-01   4.6230854e-01
   4.5846890e-01   4.6331276e-01
   4.6065893e-01   4.6424047e-01
   4.6270611e-01   4.6509595e-01
   4.6461483e-01   4.6588331e-01
   4.6638958e-01   4.6660642e-01
   4.6803493e-01   4.6726896e-01
   4.6955560e-01   4.6787443e-01
   4.7095640e-01   4.6842615e-01
   4.7224229e-01   4.6892726e-01
   4.7341836e-01   4.6938086e-01
   4.7448979e-01   4.6979001e-01
   4.7551020e-01   4.7017620e-01
   4.7653061e-01   4.7055934e-01
   4.7755101e-01   4.7093962e-01
   4.7857142e-01   4.7131704e-01
   4.7959183e-01   4.7169147e-01
   4.8061224e-01   4.7206276e-01
   4.8163264e-01   4.7243073e-01
   4.8265305e-01   4.7279517e-01
   4.8367346e-01   4.7315593e-01
   4.8469387e-01   4.7351281e-01
   4.8571428e-01   4.7386564e-01
   4.8673468e-01   4.7421398e-01
   4.8775509e-01   4.7455673e-01
   4.8877550e-01   4.7489124e-01
   4.8979591e-01   4.7521256e-01
   4.9081631e-01   4.7551385e-01
   4.9183672e-01   4.7579064e-01
   4.9285713e-01   4.7605190e-01
   4.9387754e-01   4.7633852e-01
   4.9489795e-01   4.7673851e-01
   4.9591835e-01   4.7736562e-01
   4.9693876e-01   4.7823875e-01
   4.9795917e-01   4.7899062e-01
   4.9897958e-01   4.7842730e-01
   4.9999999e-01   4.7420649e-01
   5.0102039e-01   4.6313371e-01
   5.0204080e-01   4.4390656e-01
   5.0306121e-01   4.2039156e-01
   5.0408162e-01   3.9545627e-01
   5.0510202e-01   3.7054287e-01
   5.0612243e-01   3.4604156e-01
   5.0714284e-01   3.2189565e-01
   5.0816325e-01   2.9795456e-01
   5.0918366e-01   2.7410964e-01
   5.1020406e-01   2.5031140e-01
   5.1122447e-01   2.2654796e-01
   5.1224488e-01   2.0282270e-01
   5.1326529e-01   1.7914154e-01
   5.1428569e-01   1.5550845e-01
   5.1530610e-01   1.3192512e-01
   5.1632651e-01   1.0839186e-01
   5.1734692e-01   8.4908470e-02
   5.1836733e-01   6.1474733e-02
   5.1938773e-01   3.8090508e-02
   5.2040814e-01   1.4755743e-02
   5.2142855e-01  -8.5296034e-03
   5.2244896e-01  -3.1765610e-02
   5.2346936e-01  -5.4952382e-02
   5.2448977e-01  -7.8089876e-02
   5.2551018e-01  -1.0117750e-01
   5.2658161e-01  -1.2536535e-01
   5.2775816e-01  -1.5186317e-01
   5.2904612e-01  -1.8079545e-01
   5.3045193e-01  -2.1228536e-01
   5.3198198e-01  -2.4645200e-01
   5.3364270e-01  -2.8341103e-01
   5.3544056e-01  -3.2327415e-01
   5.3738202e-01  -3.6614842e-01
   5.3947351e-01  -4.1213550e-01
   5.4172149e-01  -4.6133102e-01
   5.4413234e-01  -5.1382376e-01
   5.4671244e-01  -5.6969503e-01
   5.4946809e-01  -6.2901786e-01
   5.5240554e-01  -6.9185631e-01
   5.5553097e-01  -7.5826468e-01
   5.5885044e-01  -8.2828673e-01
   5.6236994e-01  -9.0195487e-01
   5.6609531e-01  -9.7928935e-01
   5.7003225e-01  -1.0602973e+00
   5.7418631e-01  -1.1449720e+00
   5.7856282e-01  -1.2332919e+00
   5.8316692e-01  -1.3252195e+00
   5.8800348e-01  -1.4207008e+00
   5.9307708e-01  -1.5196638e+00
   5.9839198e-01  -1.6220183e+00
   6.0395208e-01  -1.7276540e+00
   6.0976083e-01  -1.8364407e+00
   6.1582122e-01  -1.9482266e+00
   6.2213572e-01  -2.0628378e+00
   6.2870616e-01  -2.1800780e+00
   6.3553376e-01  -2.2997274e+00
   6.4261895e-01  -2.4215428e+00
   6.4996138e-01  -2.5452574e+00
   6.5755977e-01  -2.6705807e+00
   6.6541190e-01  -2.7971991e+00
   6.7351445e-01  -2.9247764e+00
   6.8186295e-01  -3.0529550e+00
   6.9045169e-01  -3.1813574e+00
   6.9927363e-01  -3.3095881e+00
   7.0832033e-01  -3.4372357e+00
   7.1758182e-01  -3.5638760e+00
   7.2704660e-01  -3.6890751e+00
   7.3670151e-01  -3.8123934e+00
   7.4653173e-01  -3.9333897e+00
   7.5652070e-01  -4.0516259e+00
   7.6665012e-01  -4.1666724e+00
   7.7689995e-01  -4.2781128e+00
   7.8724839e-01  -4.3855504e+00
   7.9767200e-01  -4.4886135e+00
   8.0814569e-01  -4.5869610e+00
   8.1864287e-01  -4.6802886e+00
   8.2913557e-01  -4.7683333e+00
   8.3959460e-01  -4.8508791e+00
   8.4998976e-01  -4.9277604e+00
   8.6029005e-01  -4.9988659e+00
   8.7046398e-01  -5.0641408e+00
   8.8047982e-01  -5.1235880e+00
   8.9030595e-01  -5.1772684e+00
   8.9991120e-01  -5.2252994e+00
   9.0926522e-01  -5.2678529e+00
   9.1833887e-01  -5.3051507e+00
   9.2710458e-01  -5.3374605e+00
   9.3553675e-01  -5.3650888e+00
   9.4361215e-01  -5.3883747e+00
   9.5131019e-01  -5.4076818e+00
   9.5861330e-01  -5.4233899e+00
   9.6550719e-01  -5.4358869e+00
   9.7198105e-01  -5.4455602e+00
   9.7802775e-01  -5.4527908e+00
   9.8364391e-01  -5.4579499e+00
   9.8882992e-01  -5.4613962e+00
   9.9359015e-01  -5.4634639e+00
   9.9793230e-01  -5.4644336e+00


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.1288393e-02
   1.3163558e-02   1.8995576e-02
   1.9262189e-02   2.7220666e-02
   2.5847735e-02   3.6902606e-02
   3.2910864e-02   4.7690942e-02
   4.0437094e-02   5.9166392e-02
   4.8407098e-02   7.1128722e-02
   5.6797117e-02   8.3508699e-02
   6.5579447e-02   9.6261081e-02
   7.4722998e-02   1.0932686e-01
   8.4193893e-02   1.2263511e-01
   9.3956090e-02   1.3611148e-01
   1.0397200e-01   1.4968283e-01
   1.1420311e-01   1.6327867e-01
   1.2461054e-01   1.7683194e-01
   1.3515560e-01   1.9027967e-01
   1.4580029e-01   2.0356375e-01
   1.5650769e-01   2.1663143e-01
   1.6724237e-01   2.2943576e-01
   1.7797066e-01   2.4193572e-01
   1.8866095e-01   2.5409632e-01
   1.9928379e-01   2.6588845e-01
   2.0981209e-01   2.7728867e-01
   2.2022116e-01   2.8827895e-01
   2.3048875e-01   2.9884630e-01
   2.4059501e-01   3.0898230e-01
   2.5052248e-01   3.1868274e-01
   2.6025597e-01   3.2794707e-01
   2.6978249e-01   3.3677802e-01
   2.7909113e-01   3.4518110e-01
   2.8817289e-01   3.5316421e-01
   2.9702058e-01   3.6073720e-01
   3.0562865e-01   3.6791150e-01
   3.1399303e-01   3.7469981e-01
   3.2211102e-01   3.8111577e-01
   3.2998109e-01   3.8717369e-01
   3.3760280e-01   3.9288830e-01
   3.4497662e-01   3.9827459e-01
   3.5210383e-01   4.0334756e-01
   3.5898638e-01   4.0812214e-01
   3.6562683e-01   4.1261304e-01
   3.7202819e-01   4.1683464e-01
   3.7819389e-01   4.2080093e-01
   3.8412763e-01   4.2452544e-01
   3.8983341e-01   4.2802121e-01
   3.9531537e-01   4.3130073e-01
   4.0057778e-01   4.3437595e-01
   4.0562503e-01   4.3725824e-01
   4.1046151e-01   4.3995843e-01
   4.1509165e-01   4.4248677e-01
   4.1951988e-01   4.4485296e-01
   4.2375059e-01   4.4706618e-01
   4.2778814e-01   4.4913508e-01
   4.3163684e-01   4.5106781e-01
   4.3530095e-01   4.5287207e-01
   4.3878469e-01   4.5455507e-01
   4.4209224e-01   4.5612365e-01
   4.4522775e-01   4.5758419e-01
   4.4819533e-01   4.5894274e-01
   4.5099911e-01   4.6020500e-01
   4.5364320e-01   4.6137631e-01
   4.5613173e-01   4.6246176e-01
   4.5846890e-01   4.6346614e-01
   4.6065893e-01   4.6439398e-01
   4.6270611e-01   4.6524961e-01
   4.6461483e-01   4.6603710e-01
   4.6638958e-01   4.6676033e-01
   4.6803493e-01   4.6742299e-01
   4.6955560e-01   4.6802856e-01
   4.7095640e-01   4.6858037e-01
   4.7224229e-01   4.6908156e-01
   4.7341836e-01   4.6953522e-01
   4.7448979e-01   4.6994443e-01
   4.7551020e-01   4.7033067e-01
   4.7653061e-01   4.7071386e-01
   4.7755101e-01   4.7109421e-01
   4.7857142e-01   4.7147168e-01
   4.7959183e-01   4.7184611e-01
   4.8061224e-01   4.7221726e-01
   4.8163264e-01   4.7258490e-01
   4.8265305e-01   4.7294898e-01
   4.8367346e-01   4.7330982e-01
   4.8469387e-01   4.7366848e-01
   4.8571428e-01   4.7402649e-01
   4.8673468e-01   4.7438433e-01
   4.8775509e-01   4.7473716e-01
   4.8877550e-01   4.7506759e-01
   4.8979591e-01   4.7533892e-01
   4.9081631e-01   4.7550137e-01
   4.9183672e-01   4.7553588e-01
   4.9285713e-01   4.7556611e-01
   4.9387754e-01   4.7604063e-01
   4.9489795e-01   4.7787814e-01
   4.9591835e-01   4.8223779e-01
   4.9693876e-01   4.8927577e-01
   4.9795917e-01   4.9515094e-01
   4.9897958e-01   4.8751486e-01
   4.9999999e-01   4.4218161e-01
   5.0102039e-01   3.2606621e-01
   5.0204080e-01   1.2853123e-01
   5.0306121e-01  -1.1106842e-01
   5.0408162e-01  -3.6416955e-01
   5.0510202e-01  -6.1661215e-01
   5.0612243e-01  -8.6471650e-01
   5.0714284e-01  -1.1091725e+00
   5.0816325e-01  -1.3515513e+00
   5.0918366e-01  -1.5929677e+00
   5.1020406e-01  -1.8339237e+00
   5.1122447e-01  -2.0745361e+00
   5.1224488e-01  -2.3147665e+00
   5.1326529e-01  -2.5545518e+00
   5.1428569e-01  -2.7938500e+00
   5.1530610e-01  -3.0326432e+00
   5.1632651e-01  -3.2709279e+00
   5.1734692e-01  -3.5087059e+00
   5.1836733e-01  -3.7459797e+00
   5.1938773e-01  -3.9827509e+00
   5.2040814e-01  -4.2190203e+00
   5.2142855e-01  -4.4547888e+00
   5.2244896e-01  -4.6900576e+00
   5.2346936e-01  -4.9248281e+00
   5.2448977e-01  -5.1590995e+00
   5.2551018e-01  -5.3928643e+00
   5.2658161e-01  -5.6377645e+00
   5.2775816e-01  -5.9060459e+00
   5.2904612e-01  -6.1989679e+00
   5.3045193e-01  -6.5177778e+00
   5.3198198e-01  -6.8636816e+00
   5.3364270e-01  -7.2378508e+00
   5.3544056e-01  -7.6414164e+00
   5.3738202e-01  -8.0754621e+00
   5.3947351e-01  -8.5410170e+00
   5.4172149e-01  -9.0390486e+00
   5.4413234e-01  -9.5704558e+00
   5.4671244e-01  -1.0136061e+01
   5.4946809e-01  -1.0736604e+01
   5.5240554e-01  -1.1372732e+01
   5.5553097e-01  -1.2044996e+01
   5.5885044e-01  -1.2753838e+01
   5.6236994e-01  -1.3499586e+01
   5.6609531e-01  -1.4282446e+01
   5.7003225e-01  -1.5102489e+01
   5.7418631e-01  -1.5959648e+01
   5.7856282e-01  -1.6853704e+01
   5.8316692e-01  -1.7784278e+01
   5.8800348e-01  -1.8750824e+01
   5.9307708e-01  -1.9752613e+01
   5.9839198e-01  -2.0788731e+01
   6.0395208e-01  -2.1858065e+01
   6.0976083e-01  -2.2959293e+01
   6.1582122e-01  -2.4090879e+01
   6.2213572e-01  -2.5251066e+01
   6.2870616e-01  -2.6437863e+01
   6.3553376e-01  -2.7649048e+01
   6.4261895e-01  -2.8882159e+01
   6.4996138e-01  -3.0134493e+01
   6.5755977e-01  -3.1403112e+01
   6.6541190e-01  -3.2684839e+01
   6.7351445e-01  -3.3976273e+01
   6.8186295e-01  -3.5273793e+01
   6.9045169e-01  -3.6573579e+01
   6.9927363e-01  -3.7871626e+01
   7.0832033e-01  -3.9163770e+01
   7.1758182e-01  -4.0445716e+01
   7.2704660e-01  -4.1713074e+01
   7.3670151e-01  -4.2961392e+01
   7.4653173e-01  -4.4186205e+01
   7.5652070e-01  -4.5383078e+01
   7.6665012e-01  -4.6547660e+01
   7.7689995e-01  -4.7675740e+01
   7.8724839e-01  -4.8763300e+01
   7.9767200e-01  -4.9806576e+01
   8.0814569e-01  -5.0802119e+01
   8.1864287e-01  -5.1746844e+01
   8.2913557e-01  -5.2638092e+01
   8.3959460e-01  -5.3473675e+01
   8.4998976e-01  -5.4251917e+01
   8.6029005e-01  -5.4971692e+01
   8.7046398e-01  -5.5632444e+01
   8.8047982e-01  -5.6234204e+01
   8.9030595e-01  -5.6777587e+01
   8.9991120e-01  -5.7263783e+01
   9.0926522e-01  -5.7694530e+01
   9.1833887e-01  -5.8072077e+01
   9.2710458e-01  -5.8399129e+01
   9.3553675e-01  -5.8678793e+01
   9.4361215e-01  -5.8914500e+01
   9.5131019e-01  -5.9109931e+01
   9.5861330e-01  -5.9268931e+01
   9.6550719e-01  -5.9395425e+01
   9.7198105e-01  -5.9493337e+01
   9.7802775e-01  -5.9566522e+01
   9.8364391e-01  -5.9618739e+01
   9.8882992e-01  -5.9653616e+01
   9.9359015e-01  -5.9674535e+01
   9.9793230e-01  -5.9684336e+01


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.8913494e-04
   1.3163558e-02   3.1826737e-04
   1.9262189e-02   4.5607721e-04
   2.5847735e-02   6.1829633e-04
   3.2910864e-02   7.9905289e-04
   4.0437094e-02   9.9132194e-04
   4.8407098e-02   1.1917486e-03
   5.6797117e-02   1.3991728e-03
   6.5579447e-02   1.6128366e-03
   7.4722998e-02   1.8317513e-03
   8.4193893e-02   2.0547285e-03
   9.3956090e-02   2.2805227e-03
   1.0397200e-01   2.5079081e-03
   1.1420311e-01   2.7357039e-03
   1.2461054e-01   2.9627864e-03
   1.3515560e-01   3.1881007e-03
   1.4580029e-01   3.4106729e-03
   1.5650769e-01   3.6296194e-03
   1.6724237e-01   3.8441536e-03
   1.7797066e-01   4.0535882e-03
   1.8866095e-01   4.2573369e-03
   1.9928379e-01   4.4549117e-03
   2.0981209e-01   4.6459202e-03
   2.2022116e-01   4.8300605e-03
   2.3048875e-01   5.0071144e-03
   2.4059501e-01   5.1769413e-03
   2.5052248e-01   5.3394702e-03
   2.6025597e-01   5.4946924e-03
   2.6978249e-01   5.6426533e-03
   2.7909113e-01   5.7834455e-03
   2.8817289e-01   5.9172010e-03
   2.9702058e-01   6.0440849e-03
   3.0562865e-01   6.1642890e-03
   3.1399303e-01   6.2780259e-03
   3.2211102e-01   6.3855241e-03
   3.2998109e-01   6.4870234e-03
   3.3760280e-01   6.5827707e-03
   3.4497662e-01   6.6730169e-03
   3.5210383e-01   6.7580136e-03
   3.5898638e-01   6.8380108e-03
   3.6562683e-01   6.9132550e-03
   3.7202819e-01   6.9839871e-03
   3.7819389e-01   7.0504416e-03
   3.8412763e-01   7.1128451e-03
   3.8983341e-01   7.1714161e-03
   3.9531537e-01   7.2263639e-03
   4.0057778e-01   7.2778886e-03
   4.0562503e-01   7.3261809e-03
   4.1046151e-01   7.3714220e-03
   4.1509165e-01   7.4137838e-03
   4.1951988e-01   7.4534289e-03
   4.2375059e-01   7.4905110e-03
   4.2778814e-01   7.5251750e-03
   4.3163684e-01   7.5575576e-03
   4.3530095e-01   7.5877876e-03
   4.3878469e-01   7.6159861e-03
   4.4209224e-01   7.6422672e-03
   4.4522775e-01   7.6667384e-03
   4.4819533e-01   7.6895007e-03
   4.5099911e-01   7.7106494e-03
   4.5364320e-01   7.7302746e-03
   4.5613173e-01   7.7484611e-03
   4.5846890e-01   7.7652893e-03
   4.6065893e-01   7.7808352e-03
   4.6270611e-01   7.7951710e-03
   4.6461483e-01   7.8083652e-03
   4.6638958e-01   7.8204828e-03
   4.6803493e-01   7.8315856e-03
   4.6955560e-01   7.8417319e-03
   4.7095640e-01   7.8509773e-03
   4.7224229e-01   7.8593747e-03
   4.7341836e-01   7.8669757e-03
   4.7448979e-01   7.8738319e-03
   4.7551020e-01   7.8803033e-03
   4.7653061e-01   7.8867236e-03
   4.7755101e-01   7.8930963e-03
   4.7857142e-01   7.8994207e-03
   4.7959183e-01   7.9056941e-03
   4.8061224e-01   7.9119127e-03
   4.8163264e-01   7.9180725e-03
   4.8265305e-01   7.9241725e-03
   4.8367346e-01   7.9302184e-03
   4.8469387e-01   7.9362277e-03
   4.8571428e-01   7.9422261e-03
   4.8673468e-01   7.9482216e-03
   4.8775509e-01   7.9541332e-03
   4.8877550e-01   7.9596694e-03
   4.8979591e-01   7.9642156e-03
   4.9081631e-01   7.9669374e-03
   4.9183672e-01   7.9675156e-03
   4.9285713e-01   7.9680221e-03
   4.9387754e-01   7.9759726e-03
   4.9489795e-01   8.0067596e-03
   4.9591835e-01   8.0798048e-03
   4.9693876e-01   8.1977249e-03
   4.9795917e-01   8.2961622e-03
   4.9897958e-01   8.1682212e-03
   4.9999999e-01   7.4086710e-03
   5.0102039e-01   5.4631790e-03
   5.0204080e-01   2.1535169e-03
   5.0306121e-01  -1.8609307e-03
   5.0408162e-01  -6.1015934e-03
   5.0510202e-01  -1.0331222e-02
   5.0612243e-01  -1.4488165e-02
   5.0714284e-01  -1.8583980e-02
   5.0816325e-01  -2.2644991e-02
   5.0918366e-01  -2.6689878e-02
   5.1020406e-01  -3.0727052e-02
   5.1122447e-01  -3.4758468e-02
   5.1224488e-01  -3.8783484e-02
   5.1326529e-01  -4.2801042e-02
   5.1428569e-01  -4.6810439e-02
   5.1530610e-01  -5.0811375e-02
   5.1632651e-01  -5.4803791e-02
   5.1734692e-01  -5.8787717e-02
   5.1836733e-01  -6.2763196e-02
   5.1938773e-01  -6.6730254e-02
   5.2040814e-01  -7.0688904e-02
   5.2142855e-01  -7.4639161e-02
   5.2244896e-01  -7.8581046e-02
   5.2346936e-01  -8.2514582e-02
   5.2448977e-01  -8.6439756e-02
   5.2551018e-01  -9.0356443e-02
   5.2658161e-01  -9.4459701e-02
   5.2775816e-01  -9.8954706e-02
   5.2904612e-01  -1.0386256e-01
   5.3045193e-01  -1.0920416e-01
   5.3198198e-01  -1.1499971e-01
   5.3364270e-01  -1.2126885e-01
   5.3544056e-01  -1.2803052e-01
   5.3738202e-01  -1.3530287e-01
   5.3947351e-01  -1.4310316e-01
   5.4172149e-01  -1.5144759e-01
   5.4413234e-01  -1.6035121e-01
   5.4671244e-01  -1.6982783e-01
   5.4946809e-01  -1.7988981e-01
   5.5240554e-01  -1.9054802e-01
   5.5553097e-01  -2.0181168e-01
   5.5885044e-01  -2.1368819e-01
   5.6236994e-01  -2.2618307e-01
   5.6609531e-01  -2.3929973e-01
   5.7003225e-01  -2.5303940e-01
   5.7418631e-01  -2.6740094e-01
   5.7856282e-01  -2.8238069e-01
   5.8316692e-01  -2.9797229e-01
   5.8800348e-01  -3.1416658e-01
   5.9307708e-01  -3.3095138e-01
   5.9839198e-01  -3.4831134e-01
   6.0395208e-01  -3.6622782e-01
   6.0976083e-01  -3.8467869e-01
   6.1582122e-01  -4.0363822e-01
   6.2213572e-01  -4.2307693e-01
   6.2870616e-01  -4.4296150e-01
   6.3553376e-01  -4.6325468e-01
   6.4261895e-01  -4.8391522e-01
   6.4996138e-01  -5.0489785e-01
   6.5755977e-01  -5.2615332e-01
   6.6541190e-01  -5.4762842e-01
   6.7351445e-01  -5.6926615e-01
   6.8186295e-01  -5.9100587e-01
   6.9045169e-01  -6.1278354e-01
   6.9927363e-01  -6.3453207e-01
   7.0832033e-01  -6.5618170e-01
   7.1758182e-01  -6.7766048e-01
   7.2704660e-01  -6.9889482e-01
   7.3670151e-01  -7.1981017e-01
   7.4653173e-01  -7.4033168e-01
   7.5652070e-01  -7.6038506e-01
   7.6665012e-01  -7.7989743e-01
   7.7689995e-01  -7.9879819e-01
   7.8724839e-01  -8.1702006e-01
   7.9767200e-01  -8.3449996e-01
   8.0814569e-01  -8.5118009e-01
   8.1864287e-01  -8.6700878e-01
   8.2913557e-01  -8.8194148e-01
   8.3959460e-01  -8.9594151e-01
   8.4998976e-01  -9.0898082e-01
   8.6029005e-01  -9.2104051e-01
   8.7046398e-01  -9.3211130e-01
   8.8047982e-01  -9.4219367e-01
   8.9030595e-01  -9.5129795e-01
   8.9991120e-01  -9.5944408e-01
   9.0926522e-01  -9.6666117e-01
   9.1833887e-01  -9.7298689e-01
   9.2710458e-01  -9.7846660e-01
   9.3553675e-01  -9.8315231e-01
   9.4361215e-01  -9.8710154e-01
   9.5131019e-01  -9.9037594e-01
   9.5861330e-01  -9.9303995e-01
   9.6550719e-01  -9.9515934e-01
   9.7198105e-01  -9.9679983e-01
   9.7802775e-01  -9.9802605e-01
   9.8364391e-01  -9.9890093e-01
   9.8882992e-01  -9.9948529e-01
   9.9359015e-01  -9.9983578e-01
   9.9793230e-01  -1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2012723e-03
   4.0080160e-03   6.3922635e-03
   6.0120240e-03   9.5729736e-03
   8.0160321e-03   1.2743403e-02
   1.0020040e-02   1.5903551e-02
   1.2024048e-02   1.9053417e-02
   1.4028056e-02   2.2193003e-02
   1.6032064e-02   2.5322308e-02
   1.8036072e-02   2.8441332e-02
   2.0040080e-02   3.1550074e-02
   2.2044088e-02   3.4648536e-02
   2.4048096e-02   3.7736716e-02
   2.6052104e-02   4.0814615e-02
   2.8056112e-02   4.3882233e-02
   3.0060120e-02   4.6939571e-02
   3.2064128e-02   4.9986627e-02
   3.4068136e-02   5.3023402e-02
   3.6072144e-02   5.6049895e-02
   3.8076152e-02   5.9066108e-02
   4.0080160e-02   6.2072040e-02
   4.2084168e-02   6.5067690e-02
   4.4088176e-02   6.8053060e-02
   4.6092184e-02   7.1028148e-02
   4.8096192e-02   7.3992956e-02
   5.0100200e-02   7.6947482e-02
   5.2104208e-02   7.9891727e-02
   5.4108216e-02   8.2825691e-02
   5.6112224e-02   8.5749375e-02
   5.8116232e-02   8.8662776e-02
   6.0120240e-02   9.1565897e-02
   6.2124248e-02   9.4458737e-02
   6.4128257e-02   9.7341296e-02
   6.6132265e-02   1.0021357e-01
   6.8136273e-02   1.0307557e-01
   7.0140281e-02   1.0592729e-01
   7.2144289e-02   1.0876872e-01
   7.4148297e-02   1.1159987e-01
   7.6152305e-02   1.1442075e-01
   7.8156313e-02   1.1723134e-01
   8.0160321e-02   1.2003165e-01
   8.2164329e-02   1.2282168e-01
   8.4168337e-02   1.2560142e-01
   8.6172345e-02   1.2837089e-01
   8.8176353e-02   1.3113008e-01
   9.0180361e-02   1.3387898e-01
   9.2184369e-02   1.3661760e-01
   9.4188377e-02   1.3934595e-01
   9.6192385e-02   1.4206401e-01
   9.8196393e-02   1.4477179e-01
   1.0020040e-01   1.4746929e-01
   1.0220441e-01   1.5015651e-01
   1.0420842e-01   1.5283344e-01
   1.0621242e-01   1.5550010e-01
   1.0821643e-01   1.5815647e-01
   1.1022044e-01   1.6080257e-01
   1.1222445e-01   1.6343838e-01
   1.1422846e-01   1.6606391e-01
   1.1623246e-01   1.6867916e-01
   1.1823647e-01   1.7128413e-01
   1.2024048e-01   1.7387882e-01
   1.2224449e-01   1.7646323e-01
   1.2424850e-01   1.7903735e-01
   1.2625251e-01   1.8160120e-01
   1.2825651e-01   1.8415476e-01
   1.3026052e-01   1.8669805e-01
   1.3226453e-01   1.8923105e-01
   1.3426854e-01   1.9175377e-01
   1.3627255e-01   1.9426621e-01
   1.3827655e-01   1.9676837e-01
   1.4028056e-01   1.9926024e-01
   1.4228457e-01   2.0174184e-01
   1.4428858e-01   2.0421316e-01
   1.4629259e-01   2.0667419e-01
   1.4829659e-01   2.0912494e-01
   1.5030060e-01   2.1156542e-01
   1.5230461e-01   2.1399561e-01
   1.5430862e-01   2.1641552e-01
   1.5631263e-01   2.1882515e-01
   1.5831663e-01   2.2122449e-01
   1.6032064e-01   2.2361356e-01
   1.6232465e-01   2.2599235e-01
   1.6432866e-01   2.2836085e-01
   1.6633267e-01   2.3071907e-01
   1.6833667e-01   2.3306702e-01
   1.7034068e-01   2.3540468e-01
   1.7234469e-01   2.3773206e-01
   1.7434870e-01   2.4004916e-01
   1.7635271e-01   2.4235597e-01
   1.7835671e-01   2.4465251e-01
   1.8036072e-01   2.4693877e-01
   1.8236473e-01   2.4921474e-01
   1.8436874e-01   2.5148044e-01
   1.8637275e-01   2.5373585e-01
   1.8837675e-01   2.5598098e-01
   1.9038076e-01   2.5821583e-01
   1.9238477e-01   2.6044040e-01
   1.9438878e-01   2.6265469e-01
   1.9639279e-01   2.6485870e-01
   1.9839679e-01   2.6705242e-01
   2.0040080e-01   2.6923587e-01
   2.0240481e-01   2.7140903e-01
   2.0440882e-01   2.7357191e-01
   2.0641283e-01   2.7572452e-01
   2.0841683e-01   2.7786684e-01
   2.1042084e-01   2.7999888e-01
   2.1242485e-01   2.8212063e-01
   2.1442886e-01   2.8423211e-01
   2.1643287e-01   2.8633331e-01
   2.1843687e-01   2.8842422e-01
   2.2044088e-01   2.9050486e-01
   2.2244489e-01   2.9257521e-01
   2.2444890e-01   2.9463528e-01
   2.2645291e-01   2.9668507e-01
   2.2845691e-01   2.9872458e-01
   2.3046092e-01   3.0075381e-01
   2.3246493e-01   3.0277276e-01
   2.3446894e-01   3.0478143e-01
   2.3647295e-01   3.0677981e-01
   2.3847695e-01   3.0876792e-01
   2.4048096e-01   3.1074574e-01
   2.4248497e-01   3.1271328e-01
   2.4448898e-01   3.1467054e-01
   2.4649299e-01   3.1661752e-01
   2.4849699e-01   3.1855422e-01
   2.5050100e-01   3.2048064e-01
   2.5250501e-01   3.2239678e-01
   2.5450902e-01   3.2430263e-01
   2.5651303e-01   3.2619821e-01
   2.5851703e-01   3.2808350e-01
   2.6052104e-01   3.2995851e-01
   2.6252505e-01   3.3182325e-01
   2.6452906e-01   3.3367770e-01
   2.6653307e-01   3.3552187e-01
   2.6853707e-01   3.3735575e-01
   2.7054108e-01   3.3917936e-01
   2.7254509e-01   3.4099269e-01
   2.7454910e-01   3.4279573e-01
   2.7655311e-01   3.4458850e-01
   2.7855711e-01   3.4637098e-01
   2.8056112e-01   3.4814318e-01
   2.8256513e-01   3.4990510e-01
   2.8456914e-01   3.5165674e-01
   2.8657315e-01   3.5339810e-01
   2.8857715e-01   3.5512918e-01
   2.9058116e-01   3.5684997e-01
   2.9258517e-01   3.5856049e-01
   2.9458918e-01   3.6026072e-01
   2.9659319e-01   3.6195067e-01
   2.9859719e-01   3.6363035e-01
   3.0060120e-01   3.6529974e-01
   3.0260521e-01   3.6695885e-01
   3.0460922e-01   3.6860768e-01
   3.0661323e-01   3.7024622e-01
   3.0861723e-01   3.7187449e-01
   3.1062124e-01   3.7349248e-01
   3.1262525e-01   3.7510018e-01
   3.1462926e-01   3.7669760e-01
   3.1663327e-01   3.7828475e-01
   3.1863727e-01   3.7986161e-01
   3.2064128e-01   3.8142819e-01
   3.2264529e-01   3.8298449e-01
   3.2464930e-01   3.8453050e-01
   3.2665331e-01   3.8606624e-01
   3.2865731e-01   3.8759170e-01
   3.3066132e-01   3.8910687e-01
   3.3266533e-01   3.9061176e-01
   3.3466934e-01   3.9210638e-01
   3.3667335e-01   3.9359071e-01
   3.3867735e-01   3.9506476e-01
   3.4068136e-01   3.9652853e-01
   3.4268537e-01   3.9798202e-01
   3.4468938e-01   3.9942522e-01
   3.4669339e-01   4.0085815e-01
   3.4869739e-01   4.0228079e-01
   3.5070140e-01   4.0369316e-01
   3.5270541e-01   4.0509524e-01
   3.5470942e-01   4.0648704e-01
   3.5671343e-01   4.0786856e-01
   3.5871743e-01   4.0923980e-01
   3.6072144e-01   4.1060076e-01
   3.6272545e-01   4.1195144e-01
   3.6472946e-01   4.1329183e-01
   3.6673347e-01   4.1462195e-01
   3.6873747e-01   4.1594178e-01
   3.7074148e-01   4.1725134e-01
   3.7274549e-01   4.1855061e-01
   3.7474950e-01   4.1983960e-01
   3.7675351e-01   4.2111831e-01
   3.7875752e-01   4.2238674e-01
   3.8076152e-01   4.2364488e-01
   3.8276553e-01   4.2489275e-01
   3.8476954e-01   4.2613034e-01
   3.8677355e-01   4.2735764e-01
   3.8877756e-01   4.2857466e-01
   3.9078156e-01   4.2978141e-01
   3.9278557e-01   4.3097787e-01
   3.9478958e-01   4.3216405e-01
   3.9679359e-01   4.3333995e-01
   3.9879760e-01   4.3450556e-01
   4.0080160e-01   4.3566090e-01
   4.0280561e-01   4.3680596e-01
   4.0480962e-01   4.3794073e-01
   4.0681363e-01   4.3906522e-01
   4.0881764e-01   4.4017944e-01
   4.1082164e-01   4.4128337e-01
   4.1282565e-01   4.4237702e-01
   4.1482966e-01   4.4346039e-01
   4.1683367e-01   4.4453348e-01
   4.1883768e-01   4.4559628e-01
   4.2084168e-01   4.4664881e-01
   4.2284569e-01   4.4769105e-01
   4.2484970e-01   4.4872302e-01
   4.2685371e-01   4.4974470e-01
   4.2885772e-01   4.5075610e-01
   4.3086172e-01   4.5175722e-01
   4.3286573e-01   4.5274806e-01
   4.3486974e-01   4.5372862e-01
   4.3687375e-01   4.5469890e-01
   4.3887776e-01   4.5565889e-01
   4.4088176e-01   4.5660861e-01
   4.4288577e-01   4.5754804e-01
   4.4488978e-01   4.5847719e-01
   4.4689379e-01   4.5939607e-01
   4.4889780e-01   4.6030466e-01
   4.5090180e-01   4.6120297e-01
   4.5290581e-01   4.6209100e-01
   4.5490982e-01   4.6296874e-01
   4.5691383e-01   4.6383621e-01
   4.5891784e-01   4.6469339e-01
   4.6092184e-01   4.6554030e-01
   4.6292585e-01   4.6637692e-01
   4.6492986e-01   4.6720326e-01
   4.6693387e-01   4.6801933e-01
   4.6893788e-01   4.6882511e-01
   4.7094188e-01   4.6962060e-01
   4.7294589e-01   4.7040582e-01
   4.7494990e-01   4.7118076e-01
   4.7695391e-01   4.7194541e-01
   4.7895792e-01   4.7269979e-01
   4.8096192e-01   4.7344388e-01
   4.8296593e-01   4.7417769e-01
   4.8496994e-01   4.7490123e-01
   4.8697395e-01   4.7561448e-01
   4.8897796e-01   4.7631744e-01
   4.9098196e-01   4.7701013e-01
   4.9298597e-01   4.7769254e-01
   4.9498998e-01   4.7836467e-01
   4.9699399e-01   4.7902651e-01
   4.9899800e-01   4.7967807e-01
   5.0100200e-01   4.8031547e-01
   5.0300601e-01   4.8094940e-01
   5.0501002e-01   4.8158077e-01
   5.0701403e-01   4.8220959e-01
   5.0901804e-01   4.8283586e-01
   5.1102204e-01   4.8345957e-01
   5.1302605e-01   4.8408074e-01
   5.1503006e-01   4.8469936e-01
   5.1703407e-01   4.8531542e-01
   5.1903808e-01   4.8592894e-01
   5.2104208e-01   4.8653990e-01
   5.2304609e-01   4.8714831e-01
   5.2505010e-01   4.8775417e-01
   5.2705411e-01   4.8835748e-01
   5.2905812e-01   4.8895824e-01
   5.3106212e-01   4.8955645e-01
   5.3306613e-01   4.9015211e-01
   5.3507014e-01   4.9074521e-01
   5.3707415e-01   4.9133577e-01
   5.3907816e-01   4.9192377e-01
   5.4108216e-01   4.9250922e-01
   5.4308617e-01   4.9309213e-01
   5.4509018e-01   4.9367248e-01
   5.4709419e-01   4.9425028e-01
   5.4909820e-01   4.9482553e-01
   5.5110220e-01   4.9539822e-01
   5.5310621e-01   4.9596837e-01
   5.5511022e-01   4.9653597e-01
   5.5711423e-01   4.9710101e-01
   5.5911824e-01   4.9766351e-01
   5.6112224e-01   4.9822345e-01
   5.6312625e-01   4.9878084e-01
   5.6513026e-01   4.9933568e-01
   5.6713427e-01   4.9988797e-01
   5.6913828e-01   5.0043771e-01
   5.7114228e-01   5.0098490e-01
   5.7314629e-01   5.0152954e-01
   5.7515030e-01   5.0207162e-01
   5.7715431e-01   5.0261116e-01
   5.7915832e-01   5.0314814e-01
   5.8116232e-01   5.0368258e-01
   5.8316633e-01   5.0421446e-01
   5.8517034e-01   5.0474379e-01
   5.8717435e-01   5.0527057e-01
   5.8917836e-01   5.0579480e-01
   5.9118236e-01   5.0631648e-01
   5.9318637e-01   5.0683561e-01
   5.9519038e-01   5.0735218e-01
   5.9719439e-01   5.0786621e-01
   5.9919840e-01   5.0837768e-01
   6.0120240e-01   5.0888660e-01
   6.0320641e-01   5.0939298e-01
   6.0521042e-01   5.0989680e-01
   6.0721443e-01   5.1039807e-01
   6.0921844e-01   5.1089679e-01
   6.1122244e-01   5.1139296e-01
   6.1322645e-01   5.1188657e-01
   6.1523046e-01   5.1237764e-01
   6.1723447e-01   5.1286615e-01
   6.1923848e-01   5.1335212e-01
   6.2124248e-01   5.1383553e-01
   6.2324649e-01   5.1431639e-01
   6.2525050e-01   5.1479471e-01
   6.2725451e-01   5.1527047e-01
   6.2925852e-01   5.1574368e-01
   6.3126253e-01   5.1621433e-01
   6.3326653e-01   5.1668244e-01
   6.3527054e-01   5.1714800e-01
   6.3727455e-01   5.1761100e-01
   6.3927856e-01   5.1807146e-01
   6.4128257e-01   5.1852936e-01
   6.4328657e-01   5.1898471e-01
   6.4529058e-01   5.1943751e-01
   6.4729459e-01   5.1988777e-01
   6.4929860e-01   5.2033546e-01
   6.5130261e-01   5.2078061e-01
   6.5330661e-01   5.2122321e-01
   6.5531062e-01   5.2166326e-01
   6.5731463e-01   5.2210075e-01
   6.5931864e-01   5.2253570e-01
   6.6132265e-01   5.2296809e-01
   6.6332665e-01   5.2339793e-01
   6.6533066e-01   5.2382522e-01
   6.6733467e-01   5.2424996e-01
   6.6933868e-01   5.2467215e-01
   6.7134269e-01   5.2509179e-01
   6.7334669e-01   5.2550888e-01
   6.7535070e-01   5.2592342e-01
   6.7735471e-01   5.2633540e-01
   6.7935872e-01   5.2674484e-01
   6.8136273e-01   5.2715172e-01
   6.8336673e-01   5.2755605e-01
   6.8537074e-01   5.2795783e-01
   6.8737475e-01   5.2835706e-01
   6.8937876e-01   5.2875374e-01
   6.9138277e-01   5.2914787e-01
   6.9338677e-01   5.2953945e-01
   6.9539078e-01   5.2992848e-01
   6.9739479e-01   5.3031495e-01
   6.9939880e-01   5.3069888e-01
   7.0140281e-01   5.3108025e-01
   7.0340681e-01   5.3145907e-01
   7.0541082e-01   5.3183534e-01
   7.0741483e-01   5.3220907e-01
   7.0941884e-01   5.3258023e-01
   7.1142285e-01   5.3294885e-01
   7.1342685e-01   5.3331492e-01
   7.1543086e-01   5.3367844e-01
   7.1743487e-01   5.3403940e-01
   7.1943888e-01   5.3439782e-01
   7.2144289e-01   5.3475368e-01
   7.2344689e-01   5.3510699e-01
   7.2545090e-01   5.3545776e-01
   7.2745491e-01   5.3580597e-01
   7.2945892e-01   5.3615163e-01
   7.3146293e-01   5.3649473e-01
   7.3346693e-01   5.3683529e-01
   7.3547094e-01   5.3717330e-01
   7.3747495e-01   5.3750875e-01
   7.3947896e-01   5.3784166e-01
   7.4148297e-01   5.3817201e-01
   7.4348697e-01   5.3849982e-01
   7.4549098e-01   5.3882507e-01
   7.4749499e-01   5.3914777e-01
   7.4949900e-01   5.3946792e-01
   7.5150301e-01   5.3978552e-01
   7.5350701e-01   5.4010056e-01
   7.5551102e-01   5.4041306e-01
   7.5751503e-01   5.4072301e-01
   7.5951904e-01   5.4103040e-01
   7.6152305e-01   5.4133525e-01
   7.6352705e-01   5.4163754e-01
   7.6553106e-01   5.4193728e-01
   7.6753507e-01   5.4223447e-01
   7.6953908e-01   5.4252911e-01
   7.7154309e-01   5.4282120e-01
   7.7354709e-01   5.4311074e-01
   7.7555110e-01   5.4339772e-01
   7.7755511e-01   5.4368216e-01
   7.7955912e-01   5.4396404e-01
   7.8156313e-01   5.4424338e-01
   7.8356713e-01   5.4452016e-01
   7.8557114e-01   5.4479439e-01
   7.8757515e-01   5.4506607e-01
   7.8957916e-01   5.4533520e-01
   7.9158317e-01   5.4560178e-01
   7.9358717e-01   5.4586581e-01
   7.9559118e-01   5.4612729e-01
   7.9759519e-01   5.4638621e-01
   7.9959920e-01   5.4664259e-01
   8.0160321e-01   5.4689641e-01
   8.0360721e-01   5.4714768e-01
   8.0561122e-01   5.4739641e-01
   8.0761523e-01   5.4764258e-01
   8.0961924e-01   5.4788620e-01
   8.1162325e-01   5.4812727e-01
   8.1362725e-01   5.4836578e-01
   8.1563126e-01   5.4860175e-01
   8.1763527e-01   5.4883517e-01
   8.1963928e-01   5.4906603e-01
   8.2164329e-01   5.4929435e-01
   8.2364729e-01   5.4952011e-01
   8.2565130e-01   5.4974332e-01
   8.2765531e-01   5.4996398e-01
   8.2965932e-01   5.5018209e-01
   8.3166333e-01   5.5039765e-01
   8.3366733e-01   5.5061066e-01
   8.3567134e-01   5.5082112e-01
   8.3767535e-01   5.5102902e-01
   8.3967936e-01   5.5123438e-01
   8.4168337e-01   5.5143718e-01
   8.4368737e-01   5.5163743e-01
   8.4569138e-01   5.5183514e-01
   8.4769539e-01   5.5203029e-01
   8.4969940e-01   5.5222289e-01
   8.5170341e-01   5.5241294e-01
   8.5370741e-01   5.5260043e-01
   8.5571142e-01   5.5278538e-01
   8.5771543e-01   5.5296778e-01
   8.5971944e-01   5.5314762e-01
   8.6172345e-01   5.5332492e-01
   8.6372745e-01   5.5349966e-01
   8.6573146e-01   5.5367185e-01
   8.6773547e-01   5.5384149e-01
   8.6973948e-01   5.5400858e-01
   8.7174349e-01   5.5417312e-01
   8.7374749e-01   5.5433511e-01
   8.7575150e-01   5.5449455e-01
   8.7775551e-01   5.5465143e-01
   8.7975952e-01   5.5480577e-01
   8.8176353e-01   5.5495755e-01
   8.8376754e-01   5.5510679e-01
   8.8577154e-01   5.5525347e-01
   8.8777555e-01   5.5539760e-01
   8.8977956e-01   5.5553918e-01
   8.9178357e-01   5.5567821e-01
   8.9378758e-01   5.5581469e-01
   8.9579158e-01   5.5594861e-01
   8.9779559e-01   5.5607999e-01
   8.9979960e-01   5.5620881e-01
   9.0180361e-01   5.5633509e-01
   9.0380762e-01   5.5645881e-01
   9.0581162e-01   5.5657998e-01
   9.0781563e-01   5.5669861e-01
   9.0981964e-01   5.5681468e-01
   9.1182365e-01   5.5692819e-01
   9.1382766e-01   5.5703916e-01
   9.1583166e-01   5.5714758e-01
   9.1783567e-01   5.5725345e-01
   9.1983968e-01   5.5735676e-01
   9.2184369e-01   5.5745753e-01
   9.2384770e-01   5.5755574e-01
   9.2585170e-01   5.5765140e-01
   9.2785571e-01   5.5774451e-01
   9.2985972e-01   5.5783507e-01
   9.3186373e-01   5.5792308e-01
   9.3386774e-01   5.5800854e-01
   9.3587174e-01   5.5809145e-01
   9.3787575e-01   5.5817180e-01
   9.3987976e-01   5.5824961e-01
   9.4188377e-01   5.5832486e-01
   9.4388778e-01   5.5839757e-01
   9.4589178e-01   5.5846772e-01
   9.4789579e-01   5.5853532e-01
   9.4989980e-01   5.5860037e-01
   9.5190381e-01   5.5866287e-01
   9.5390782e-01   5.5872282e-01
   9.5591182e-01   5.5878022e-01
   9.5791583e-01   5.5883506e-01
   9.5991984e-01   5.5888736e-01
   9.6192385e-01   5.5893710e-01
   9.6392786e-01   5.5898430e-01
   9.6593186e-01   5.5902894e-01
   9.6793587e-01   5.5907103e-01
   9.6993988e-01   5.5911057e-01
   9.7194389e-01   5.5914756e-01
   9.7394790e-01   5.5918200e-01
   9.7595190e-01   5.5921389e-01
   9.7795591e-01   5.5924322e-01
   9.7995992e-01   5.5927001e-01
   9.8196393e-01   5.5929424e-01
   9.8396794e-01   5.5931592e-01
   9.8597194e-01   5.5933506e-01
   9.8797595e-01   5.5935164e-01
   9.8997996e-01   5.5936567e-01
   9.9198397e-01   5.5937715e-01
   9.9398798e-01   5.5938608e-01
   9.9599198e-01   5.5939245e-01
   9.9799599e-01   5.5939628e-01
   1.0000000e+00   5.5939756e-01


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2012723e-03
   4.0080160e-03   6.3922635e-03
   6.0120240e-03   9.5729736e-03
   8.0160321e-03   1.2743403e-02
   1.0020040e-02   1.5903551e-02
   1.2024048e-02   1.9053417e-02
   1.4028056e-02   2.2193003e-02
   1.6032064e-02   2.5322308e-02
   1.8036072e-02   2.8441332e-02
   2.0040080e-02   3.1550074e-02
   2.2044088e-02   3.4648536e-02
   2.4048096e-02   3.7736716e-02
   2.6052104e-02   4.0814615e-02
   2.8056112e-02   4.3882233e-02
   3.0060120e-02   4.6939571e-02
   3.2064128e-02   4.9986627e-02
   3.4068136e-02   5.3023402e-02
   3.6072144e-02   5.6049895e-02
   3.8076152e-02   5.9066108e-02
   4.0080160e-02   6.2072040e-02
   4.2084168e-02   6.5067690e-02
   4.4088176e-02   6.8053060e-02
   4.6092184e-02   7.1028148e-02
   4.8096192e-02   7.3992956e-02
   5.0100200e-02   7.6947482e-02
   5.2104208e-02   7.9891727e-02
   5.4108216e-02   8.2825691e-02
   5.6112224e-02   8.5749375e-02
   5.8116232e-02   8.8662776e-02
   6.0120240e-02   9.1565897e-02
   6.2124248e-02   9.4458737e-02
   6.4128257e-02   9.7341296e-02
   6.6132265e-02   1.0021357e-01
   6.8136273e-02   1.0307557e-01
   7.0140281e-02   1.0592729e-01
   7.2144289e-02   1.0876872e-01
   7.4148297e-02   1.1159987e-01
   7.6152305e-02   1.1442075e-01
   7.8156313e-02   1.1723134e-01
   8.0160321e-02   1.2003165e-01
   8.2164329e-02   1.2282168e-01
   8.4168337e-02   1.2560142e-01
   8.6172345e-02   1.2837089e-01
   8.8176353e-02   1.3113008e-01
   9.0180361e-02   1.3387898e-01
   9.2184369e-02   1.3661760e-01
   9.4188377e-02   1.3934595e-01
   9.6192385e-02   1.4206401e-01
   9.8196393e-02   1.4477179e-01
   1.0020040e-01   1.4746929e-01
   1.0220441e-01   1.5015651e-01
   1.0420842e-01   1.5283344e-01
   1.0621242e-01   1.5550010e-01
   1.0821643e-01   1.5815647e-01
   1.1022044e-01   1.6080257e-01
   1.1222445e-01   1.6343838e-01
   1.1422846e-01   1.6606391e-01
   1.1623246e-01   1.6867916e-01
   1.1823647e-01   1.7128413e-01
   1.2024048e-01   1.7387882e-01
   1.2224449e-01   1.7646323e-01
   1.2424850e-01   1.7903735e-01
   1.2625251e-01   1.8160120e-01
   1.2825651e-01   1.8415476e-01
   1.3026052e-01   1.8669805e-01
   1.3226453e-01   1.8923105e-01
   1.3426854e-01   1.9175377e-01
   1.3627255e-01   1.9426621e-01
   1.3827655e-01   1.9676837e-01
   1.4028056e-01   1.9926024e-01
   1.4228457e-01   2.0174184e-01
   1.4428858e-01   2.0421316e-01
   1.4629259e-01   2.0667419e-01
   1.4829659e-01   2.0912494e-01
   1.5030060e-01   2.1156542e-01
   1.5230461e-01   2.1399561e-01
   1.5430862e-01   2.1641552e-01
   1.5631263e-01   2.1882515e-01
   1.5831663e-01   2.2122449e-01
   1.6032064e-01   2.2361356e-01
   1.6232465e-01   2.2599235e-01
   1.6432866e-01   2.2836085e-01
   1.6633267e-01   2.3071907e-01
   1.6833667e-01   2.3306702e-01
   1.7034068e-01   2.3540468e-01
   1.7234469e-01   2.3773206e-01
   1.7434870e-01   2.4004916e-01
   1.7635271e-01   2.4235597e-01
   1.7835671e-01   2.4465251e-01
   1.8036072e-01   2.4693877e-01
   1.8236473e-01   2.4921474e-01
   1.8436874e-01   2.5148044e-01
   1.8637275e-01   2.5373585e-01
   1.8837675e-01   2.5598098e-01
   1.9038076e-01   2.5821583e-01
   1.9238477e-01   2.6044040e-01
   1.9438878e-01   2.6265469e-01
   1.9639279e-01   2.6485870e-01
   1.9839679e-01   2.6705242e-01
   2.0040080e-01   2.6923587e-01
   2.0240481e-01   2.7140903e-01
   2.0440882e-01   2.7357191e-01
   2.0641283e-01   2.7572452e-01
   2.0841683e-01   2.7786684e-01
   2.1042084e-01   2.7999888e-01
   2.1242485e-01   2.8212063e-01
   2.1442886e-01   2.8423211e-01
   2.1643287e-01   2.8633331e-01
   2.1843687e-01   2.8842422e-01
   2.2044088e-01   2.9050486e-01
   2.2244489e-01   2.9257521e-01
   2.2444890e-01   2.9463528e-01
   2.2645291e-01   2.9668507e-01
   2.2845691e-01   2.9872458e-01
   2.3046092e-01   3.0075381e-01
   2.3246493e-01   3.0277276e-01
   2.3446894e-01   3.0478143e-01
   2.3647295e-01   3.0677981e-01
   2.3847695e-01   3.0876792e-01
   2.4048096e-01   3.1074574e-01
   2.4248497e-01   3.1271328e-01
   2.4448898e-01   3.1467054e-01
   2.4649299e-01   3.1661752e-01
   2.4849699e-01   3.1855422e-01
   2.5050100e-01   3.2048064e-01
   2.5250501e-01   3.2239678e-01
   2.5450902e-01   3.2430263e-01
   2.5651303e-01   3.2619821e-01
   2.5851703e-01   3.2808350e-01
   2.6052104e-01   3.2995851e-01
   2.6252505e-01   3.3182325e-01
   2.6452906e-01   3.3367770e-01
   2.6653307e-01   3.3552187e-01
   2.6853707e-01   3.3735575e-01
   2.7054108e-01   3.3917936e-01
   2.7254509e-01   3.4099269e-01
   2.7454910e-01   3.4279573e-01
   2.7655311e-01   3.4458850e-01
   2.7855711e-01   3.4637098e-01
   2.8056112e-01   3.4814318e-01
   2.8256513e-01   3.4990510e-01
   2.8456914e-01   3.5165674e-01
   2.8657315e-01   3.5339810e-01
   2.8857715e-01   3.5512918e-01
   2.9058116e-01   3.5684997e-01
   2.9258517e-01   3.5856049e-01
   2.9458918e-01   3.6026072e-01
   2.9659319e-01   3.6195067e-01
   2.9859719e-01   3.6363035e-01
   3.0060120e-01   3.6529974e-01
   3.0260521e-01   3.6695885e-01
   3.0460922e-01   3.6860768e-01
   3.0661323e-01   3.7024622e-01
   3.0861723e-01   3.7187449e-01
   3.1062124e-01   3.7349248e-01
   3.1262525e-01   3.7510018e-01
   3.1462926e-01   3.7669760e-01
   3.1663327e-01   3.7828475e-01
   3.1863727e-01   3.7986161e-01
   3.2064128e-01   3.8142819e-01
   3.2264529e-01   3.8298449e-01
   3.2464930e-01   3.8453050e-01
   3.2665331e-01   3.8606624e-01
   3.2865731e-01   3.8759170e-01
   3.3066132e-01   3.8910687e-01
   3.3266533e-01   3.9061176e-01
   3.3466934e-01   3.9210638e-01
   3.3667335e-01   3.9359071e-01
   3.3867735e-01   3.9506476e-01
   3.4068136e-01   3.9652853e-01
   3.4268537e-01   3.9798202e-01
   3.4468938e-01   3.9942522e-01
   3.4669339e-01   4.0085815e-01
   3.4869739e-01   4.0228079e-01
   3.5070140e-01   4.0369316e-01
   3.5270541e-01   4.0509524e-01
   3.5470942e-01   4.0648704e-01
   3.5671343e-01   4.0786856e-01
   3.5871743e-01   4.0923980e-01
   3.6072144e-01   4.1060076e-01
   3.6272545e-01   4.1195144e-01
   3.6472946e-01   4.1329183e-01
   3.6673347e-01   4.1462195e-01
   3.6873747e-01   4.1594178e-01
   3.7074148e-01   4.1725134e-01
   3.7274549e-01   4.1855061e-01
   3.7474950e-01   4.1983960e-01
   3.7675351e-01   4.2111831e-01
   3.7875752e-01   4.2238674e-01
   3.8076152e-01   4.2364488e-01
   3.8276553e-01   4.2489275e-01
   3.8476954e-01   4.2613034e-01
   3.8677355e-01   4.2735764e-01
   3.8877756e-01   4.2857466e-01
   3.9078156e-01   4.2978141e-01
   3.9278557e-01   4.3097787e-01
   3.9478958e-01   4.3216405e-01
   3.9679359e-01   4.3333995e-01
   3.9879760e-01   4.3450556e-01
   4.0080160e-01   4.3566090e-01
   4.0280561e-01   4.3680596e-01
   4.0480962e-01   4.3794073e-01
   4.0681363e-01   4.3906522e-01
   4.0881764e-01   4.4017944e-01
   4.1082164e-01   4.4128337e-01
   4.1282565e-01   4.4237702e-01
   4.1482966e-01   4.4346039e-01
   4.1683367e-01   4.4453348e-01
   4.1883768e-01   4.4559628e-01
   4.2084168e-01   4.4664881e-01
   4.2284569e-01   4.4769105e-01
   4.2484970e-01   4.4872302e-01
   4.2685371e-01   4.4974470e-01
   4.2885772e-01   4.5075610e-01
   4.3086172e-01   4.5175722e-01
   4.3286573e-01   4.5274806e-01
   4.3486974e-01   4.5372862e-01
   4.3687375e-01   4.5469890e-01
   4.3887776e-01   4.5565889e-01
   4.4088176e-01   4.5660861e-01
   4.4288577e-01   4.5754804e-01
   4.4488978e-01   4.5847719e-01
   4.4689379e-01   4.5939607e-01
   4.4889780e-01   4.6030466e-01
   4.5090180e-01   4.6120297e-01
   4.5290581e-01   4.6209100e-01
   4.5490982e-01   4.6296874e-01
   4.5691383e-01   4.6383621e-01
   4.5891784e-01   4.6469339e-01
   4.6092184e-01   4.6554030e-01
   4.6292585e-01   4.6637692e-01
   4.6492986e-01   4.6720326e-01
   4.6693387e-01   4.6801933e-01
   4.6893788e-01   4.6882511e-01
   4.7094188e-01   4.6962060e-01
   4.7294589e-01   4.7040582e-01
   4.7494990e-01   4.7118076e-01
   4.7695391e-01   4.7194541e-01
   4.7895792e-01   4.7269979e-01
   4.8096192e-01   4.7344388e-01
   4.8296593e-01   4.7417769e-01
   4.8496994e-01   4.7490123e-01
   4.8697395e-01   4.7561448e-01
   4.8897796e-01   4.7631744e-01
   4.9098196e-01   4.7701013e-01
   4.9298597e-01   4.7769254e-01
   4.9498998e-01   4.7836467e-01
   4.9699399e-01   4.7902651e-01
   4.9899800e-01   4.7967807e-01
   5.0100200e-01   4.8027186e-01
   5.0300601e-01   4.8086267e-01
   5.0501002e-01   4.8145110e-01
   5.0701403e-01   4.8203716e-01
   5.0901804e-01   4.8262083e-01
   5.1102204e-01   4.8320213e-01
   5.1302605e-01   4.8378105e-01
   5.1503006e-01   4.8435760e-01
   5.1703407e-01   4.8493176e-01
   5.1903808e-01   4.8550355e-01
   5.2104208e-01   4.8607296e-01
   5.2304609e-01   4.8664000e-01
   5.2505010e-01   4.8720465e-01
   5.2705411e-01   4.8776693e-01
   5.2905812e-01   4.8832683e-01
   5.3106212e-01   4.8888436e-01
   5.3306613e-01   4.8943950e-01
   5.3507014e-01   4.8999227e-01
   5.3707415e-01   4.9054266e-01
   5.3907816e-01   4.9109068e-01
   5.4108216e-01   4.9163631e-01
   5.4308617e-01   4.9217957e-01
   5.4509018e-01   4.9272045e-01
   5.4709419e-01   4.9325896e-01
   5.4909820e-01   4.9379509e-01
   5.5110220e-01   4.9432883e-01
   5.5310621e-01   4.9486021e-01
   5.5511022e-01   4.9538920e-01
   5.5711423e-01   4.9591582e-01
   5.5911824e-01   4.9644005e-01
   5.6112224e-01   4.9696192e-01
   5.6312625e-01   4.9748140e-01
   5.6513026e-01   4.9799851e-01
   5.6713427e-01   4.9851323e-01
   5.6913828e-01   4.9902559e-01
   5.7114228e-01   4.9953556e-01
   5.7314629e-01   5.0004316e-01
   5.7515030e-01   5.0054838e-01
   5.7715431e-01   5.0105122e-01
   5.7915832e-01   5.0155168e-01
   5.8116232e-01   5.0204977e-01
   5.8316633e-01   5.0254548e-01
   5.8517034e-01   5.0303881e-01
   5.8717435e-01   5.0352976e-01
   5.8917836e-01   5.0401834e-01
   5.9118236e-01   5.0450454e-01
   5.9318637e-01   5.0498836e-01
   5.9519038e-01   5.0546980e-01
   5.9719439e-01   5.0594887e-01
   5.9919840e-01   5.0642556e-01
   6.0120240e-01   5.0689987e-01
   6.0320641e-01   5.0737180e-01
   6.0521042e-01   5.0784136e-01
   6.0721443e-01   5.0830854e-01
   6.0921844e-01   5.0877334e-01
   6.1122244e-01   5.0923576e-01
   6.1322645e-01   5.0969581e-01
   6.1523046e-01   5.1015348e-01
   6.1723447e-01   5.1060877e-01
   6.1923848e-01   5.1106168e-01
   6.2124248e-01   5.1151222e-01
   6.2324649e-01   5.1196038e-01
   6.2525050e-01   5.1240616e-01
   6.2725451e-01   5.1284956e-01
   6.2925852e-01   5.1329059e-01
   6.3126253e-01   5.1372924e-01
   6.3326653e-01   5.1416551e-01
   6.3527054e-01   5.1459940e-01
   6.3727455e-01   5.1503092e-01
   6.3927856e-01   5.1546006e-01
   6.4128257e-01   5.1588682e-01
   6.4328657e-01   5.1631120e-01
   6.4529058e-01   5.1673321e-01
   6.4729459e-01   5.1715284e-01
   6.4929860e-01   5.1757009e-01
   6.5130261e-01   5.1798496e-01
   6.5330661e-01   5.1839746e-01
   6.5531062e-01   5.1880758e-01
   6.5731463e-01   5.1921532e-01
   6.5931864e-01   5.1962068e-01
   6.6132265e-01   5.2002367e-01
   6.6332665e-01   5.2042428e-01
   6.6533066e-01   5.2082251e-01
   6.6733467e-01   5.2121836e-01
   6.6933868e-01   5.2161184e-01
   6.7134269e-01   5.2200294e-01
   6.7334669e-01   5.2239166e-01
   6.7535070e-01   5.2277800e-01
   6.7735471e-01   5.2316197e-01
   6.7935872e-01   5.2354356e-01
   6.8136273e-01   5.2392277e-01
   6.8336673e-01   5.2429961e-01
   6.8537074e-01   5.2467406e-01
   6.8737475e-01   5.2504614e-01
   6.8937876e-01   5.2541584e-01
   6.9138277e-01   5.2578317e-01
   6.9338677e-01   5.2614811e-01
   6.9539078e-01   5.2651068e-01
   6.9739479e-01   5.2687087e-01
   6.9939880e-01   5.2722869e-01
   7.0140281e-01   5.2758412e-01
   7.0340681e-01   5.2793718e-01
   7.0541082e-01   5.2828786e-01
   7.0741483e-01   5.2863617e-01
   7.0941884e-01   5.2898209e-01
   7.1142285e-01   5.2932564e-01
   7.1342685e-01   5.2966681e-01
   7.1543086e-01   5.3000561e-01
   7.1743487e-01   5.3034202e-01
   7.1943888e-01   5.3067606e-01
   7.2144289e-01   5.3100772e-01
   7.2344689e-01   5.3133701e-01
   7.2545090e-01   5.3166391e-01
   7.2745491e-01   5.3198844e-01
   7.2945892e-01   5.3231059e-01
   7.3146293e-01   5.3263037e-01
   7.3346693e-01   5.3294776e-01
   7.3547094e-01   5.3326278e-01
   7.3747495e-01   5.3357542e-01
   7.3947896e-01   5.3388569e-01
   7.4148297e-01   5.3419357e-01
   7.4348697e-01   5.3449908e-01
   7.4549098e-01   5.3480221e-01
   7.4749499e-01   5.3510297e-01
   7.4949900e-01   5.3540134e-01
   7.5150301e-01   5.3569734e-01
   7.5350701e-01   5.3599096e-01
   7.5551102e-01   5.3628221e-01
   7.5751503e-01   5.3657107e-01
   7.5951904e-01   5.3685756e-01
   7.6152305e-01   5.3714167e-01
   7.6352705e-01   5.3742341e-01
   7.6553106e-01   5.3770276e-01
   7.6753507e-01   5.3797974e-01
   7.6953908e-01   5.3825434e-01
   7.7154309e-01   5.3852657e-01
   7.7354709e-01   5.3879641e-01
   7.7555110e-01   5.3906388e-01
   7.7755511e-01   5.3932897e-01
   7.7955912e-01   5.3959169e-01
   7.8156313e-01   5.3985202e-01
   7.8356713e-01   5.4010998e-01
   7.8557114e-01   5.4036556e-01
   7.8757515e-01   5.4061877e-01
   7.8957916e-01   5.4086959e-01
   7.9158317e-01   5.4111804e-01
   7.9358717e-01   5.4136412e-01
   7.9559118e-01   5.4160781e-01
   7.9759519e-01   5.4184913e-01
   7.9959920e-01   5.4208806e-01
   8.0160321e-01   5.4232463e-01
   8.0360721e-01   5.4255881e-01
   8.0561122e-01   5.4279062e-01
   8.0761523e-01   5.4302004e-01
   8.0961924e-01   5.4324710e-01
   8.1162325e-01   5.4347177e-01
   8.1362725e-01   5.4369407e-01
   8.1563126e-01   5.4391398e-01
   8.1763527e-01   5.4413153e-01
   8.1963928e-01   5.4434669e-01
   8.2164329e-01   5.4455948e-01
   8.2364729e-01   5.4476988e-01
   8.2565130e-01   5.4497792e-01
   8.2765531e-01   5.4518357e-01
   8.2965932e-01   5.4538685e-01
   8.3166333e-01   5.4558774e-01
   8.3366733e-01   5.4578627e-01
   8.3567134e-01   5.4598241e-01
   8.3767535e-01   5.4617618e-01
   8.3967936e-01   5.4636756e-01
   8.4168337e-01   5.4655658e-01
   8.4368737e-01   5.4674321e-01
   8.4569138e-01   5.4692747e-01
   8.4769539e-01   5.4710934e-01
   8.4969940e-01   5.4728885e-01
   8.5170341e-01   5.4746597e-01
   8.5370741e-01   5.4764072e-01
   8.5571142e-01   5.4781309e-01
   8.5771543e-01   5.4798308e-01
   8.5971944e-01   5.4815069e-01
   8.6172345e-01   5.4831593e-01
   8.6372745e-01   5.4847879e-01
   8.6573146e-01   5.4863927e-01
   8.6773547e-01   5.4879737e-01
   8.6973948e-01   5.4895310e-01
   8.7174349e-01   5.4910645e-01
   8.7374749e-01   5.4925742e-01
   8.7575150e-01   5.4940601e-01
   8.7775551e-01   5.4955223e-01
   8.7975952e-01   5.4969607e-01
   8.8176353e-01   5.4983753e-01
   8.8376754e-01   5.4997661e-01
   8.8577154e-01   5.5011332e-01
   8.8777555e-01   5.5024765e-01
   8.8977956e-01   5.5037960e-01
   8.9178357e-01   5.5050917e-01
   8.9378758e-01   5.5063637e-01
   8.9579158e-01   5.5076119e-01
   8.9779559e-01   5.5088363e-01
   8.9979960e-01   5.5100369e-01
   9.0180361e-01   5.5112138e-01
   9.0380762e-01   5.5123669e-01
   9.0581162e-01   5.5134962e-01
   9.0781563e-01   5.5146017e-01
   9.0981964e-01   5.5156835e-01
   9.1182365e-01   5.5167415e-01
   9.1382766e-01   5.5177757e-01
   9.1583166e-01   5.5187861e-01
   9.1783567e-01   5.5197728e-01
   9.1983968e-01   5.5207357e-01
   9.2184369e-01   5.5216748e-01
   9.2384770e-01   5.5225901e-01
   9.2585170e-01   5.5234817e-01
   9.2785571e-01   5.5243495e-01
   9.2985972e-01   5.5251935e-01
   9.3186373e-01   5.5260137e-01
   9.3386774e-01   5.5268102e-01
   9.3587174e-01   5.5275829e-01
   9.3787575e-01   5.5283318e-01
   9.3987976e-01   5.5290569e-01
   9.4188377e-01   5.5297583e-01
   9.4388778e-01   5.5304359e-01
   9.4589178e-01   5.5310897e-01
   9.4789579e-01   5.5317197e-01
   9.4989980e-01   5.5323260e-01
   9.5190381e-01   5.5329085e-01
   9.5390782e-01   5.5334672e-01
   9.5591182e-01   5.5340021e-01
   9.5791583e-01   5.5345133e-01
   9.5991984e-01   5.5350007e-01
   9.6192385e-01   5.5354643e-01
   9.6392786e-01   5.5359041e-01
   9.6593186e-01   5.5363202e-01
   9.6793587e-01   5.5367125e-01
   9.6993988e-01   5.5370810e-01
   9.7194389e-01   5.5374257e-01
   9.7394790e-01   5.5377467e-01
   9.7595190e-01   5.5380439e-01
   9.7795591e-01   5.5383173e-01
   9.7995992e-01   5.5385669e-01
   9.8196393e-01   5.5387928e-01
   9.8396794e-01   5.5389949e-01
   9.8597194e-01   5.5391732e-01
   9.8797595e-01   5.5393277e-01
   9.8997996e-01   5.5394585e-01
   9.9198397e-01   5.5395655e-01
   9.9398798e-01   5.5396487e-01
   9.9599198e-01   5.5397081e-01
   9.9799599e-01   5.5397438e-01
   1.0000000e+00   5.5397557e-01


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2012723e-03
   4.0080160e-03   6.3922635e-03
   6.0120240e-03   9.5729736e-03
   8.0160321e-03   1.2743403e-02
   1.0020040e-02   1.5903551e-02
   1.2024048e-02   1.9053417e-02
   1.4028056e-02   2.2193003e-02
   1.6032064e-02   2.5322308e-02
   1.8036072e-02   2.8441332e-02
   2.0040080e-02   3.1550074e-02
   2.2044088e-02   3.4648536e-02
   2.4048096e-02   3.7736716e-02
   2.6052104e-02   4.0814615e-02
   2.8056112e-02   4.3882233e-02
   3.0060120e-02   4.6939571e-02
   3.2064128e-02   4.9986627e-02
   3.4068136e-02   5.3023402e-02
   3.6072144e-02   5.6049895e-02
   3.8076152e-02   5.9066108e-02
   4.0080160e-02   6.2072040e-02
   4.2084168e-02   6.5067690e-02
   4.4088176e-02   6.8053060e-02
   4.6092184e-02   7.1028148e-02
   4.8096192e-02   7.3992956e-02
   5.0100200e-02   7.6947482e-02
   5.2104208e-02   7.9891727e-02
   5.4108216e-02   8.2825691e-02
   5.6112224e-02   8.5749375e-02
   5.8116232e-02   8.8662776e-02
   6.0120240e-02   9.1565897e-02
   6.2124248e-02   9.4458737e-02
   6.4128257e-02   9.7341296e-02
   6.6132265e-02   1.0021357e-01
   6.8136273e-02   1.0307557e-01
   7.0140281e-02   1.0592729e-01
   7.2144289e-02   1.0876872e-01
   7.4148297e-02   1.1159987e-01
   7.6152305e-02   1.1442075e-01
   7.8156313e-02   1.1723134e-01
   8.0160321e-02   1.2003165e-01
   8.2164329e-02   1.2282168e-01
   8.4168337e-02   1.2560142e-01
   8.6172345e-02   1.2837089e-01
   8.8176353e-02   1.3113008e-01
   9.0180361e-02   1.3387898e-01
   9.2184369e-02   1.3661760e-01
   9.4188377e-02   1.3934595e-01
   9.6192385e-02   1.4206401e-01
   9.8196393e-02   1.4477179e-01
   1.0020040e-01   1.4746929e-01
   1.0220441e-01   1.5015651e-01
   1.0420842e-01   1.5283344e-01
   1.0621242e-01   1.5550010e-01
   1.0821643e-01   1.5815647e-01
   1.1022044e-01   1.6080257e-01
   1.1222445e-01   1.6343838e-01
   1.1422846e-01   1.6606391e-01
   1.1623246e-01   1.6867916e-01
   1.1823647e-01   1.7128413e-01
   1.2024048e-01   1.7387882e-01
   1.2224449e-01   1.7646323e-01
   1.2424850e-01   1.7903735e-01
   1.2625251e-01   1.8160120e-01
   1.2825651e-01   1.8415476e-01
   1.3026052e-01   1.8669805e-01
   1.3226453e-01   1.8923105e-01
   1.3426854e-01   1.9175377e-01
   1.3627255e-01   1.9426621e-01
   1.3827655e-01   1.9676837e-01
   1.4028056e-01   1.9926024e-01
   1.4228457e-01   2.0174184e-01
   1.4428858e-01   2.0421316e-01
   1.4629259e-01   2.0667419e-01
   1.4829659e-01   2.0912494e-01
   1.5030060e-01   2.1156542e-01
   1.5230461e-01   2.1399561e-01
   1.5430862e-01   2.1641552e-01
   1.5631263e-01   2.1882515e-01
   1.5831663e-01   2.2122449e-01
   1.6032064e-01   2.2361356e-01
   1.6232465e-01   2.2599235e-01
   1.6432866e-01   2.2836085e-01
   1.6633267e-01   2.3071907e-01
   1.6833667e-01   2.3306702e-01
   1.7034068e-01   2.3540468e-01
   1.7234469e-01   2.3773206e-01
   1.7434870e-01   2.4004916e-01
   1.7635271e-01   2.4235597e-01
   1.7835671e-01   2.4465251e-01
   1.8036072e-01   2.4693877e-01
   1.8236473e-01   2.4921474e-01
   1.8436874e-01   2.5148044e-01
   1.8637275e-01   2.5373585e-01
   1.8837675e-01   2.5598098e-01
   1.9038076e-01   2.5821583e-01
   1.9238477e-01   2.6044040e-01
   1.9438878e-01   2.6265469e-01
   1.9639279e-01   2.6485870e-01
   1.9839679e-01   2.6705242e-01
   2.0040080e-01   2.6923587e-01
   2.0240481e-01   2.7140903e-01
   2.0440882e-01   2.7357191e-01
   2.0641283e-01   2.7572452e-01
   2.0841683e-01   2.7786684e-01
   2.1042084e-01   2.7999888e-01
   2.1242485e-01   2.8212063e-01
   2.1442886e-01   2.8423211e-01
   2.1643287e-01   2.8633331e-01
   2.1843687e-01   2.8842422e-01
   2.2044088e-01   2.9050486e-01
   2.2244489e-01   2.9257521e-01
   2.2444890e-01   2.9463528e-01
   2.2645291e-01   2.9668507e-01
   2.2845691e-01   2.9872458e-01
   2.3046092e-01   3.0075381e-01
   2.3246493e-01   3.0277276e-01
   2.3446894e-01   3.0478143e-01
   2.3647295e-01   3.0677981e-01
   2.3847695e-01   3.0876792e-01
   2.4048096e-01   3.1074574e-01
   2.4248497e-01   3.1271328e-01
   2.4448898e-01   3.1467054e-01
   2.4649299e-01   3.1661752e-01
   2.4849699e-01   3.1855422e-01
   2.5050100e-01   3.2048064e-01
   2.5250501e-01   3.2239678e-01
   2.5450902e-01   3.2430263e-01
   2.5651303e-01   3.2619821e-01
   2.5851703e-01   3.2808350e-01
   2.6052104e-01   3.2995851e-01
   2.6252505e-01   3.3182325e-01
   2.6452906e-01   3.3367770e-01
   2.6653307e-01   3.3552187e-01
   2.6853707e-01   3.3735575e-01
   2.7054108e-01   3.3917936e-01
   2.7254509e-01   3.4099269e-01
   2.7454910e-01   3.4279573e-01
   2.7655311e-01   3.4458850e-01
   2.7855711e-01   3.4637098e-01
   2.8056112e-01   3.4814318e-01
   2.8256513e-01   3.4990510e-01
   2.8456914e-01   3.5165674e-01
   2.8657315e-01   3.5339810e-01
   2.8857715e-01   3.5512918e-01
   2.9058116e-01   3.5684997e-01
   2.9258517e-01   3.5856049e-01
   2.9458918e-01   3.6026072e-01
   2.9659319e-01   3.6195067e-01
   2.9859719e-01   3.6363035e-01
   3.0060120e-01   3.6529974e-01
   3.0260521e-01   3.6695885e-01
   3.0460922e-01   3.6860768e-01
   3.0661323e-01   3.7024622e-01
   3.0861723e-01   3.7187449e-01
   3.1062124e-01   3.7349248e-01
   3.1262525e-01   3.7510018e-01
   3.1462926e-01   3.7669760e-01
   3.1663327e-01   3.7828475e-01
   3.1863727e-01   3.7986161e-01
   3.2064128e-01   3.8142819e-01
   3.2264529e-01   3.8298449e-01
   3.2464930e-01   3.8453050e-01
   3.2665331e-01   3.8606624e-01
   3.2865731e-01   3.8759170e-01
   3.3066132e-01   3.8910687e-01
   3.3266533e-01   3.9061176e-01
   3.3466934e-01   3.9210638e-01
   3.3667335e-01   3.9359071e-01
   3.3867735e-01   3.9506476e-01
   3.4068136e-01   3.9652853e-01
   3.4268537e-01   3.9798202e-01
   3.4468938e-01   3.9942522e-01
   3.4669339e-01   4.0085815e-01
   3.4869739e-01   4.0228079e-01
   3.5070140e-01   4.0369316e-01
   3.5270541e-01   4.0509524e-01
   3.5470942e-01   4.0648704e-01
   3.5671343e-01   4.0786856e-01
   3.5871743e-01   4.0923980e-01
   3.6072144e-01   4.1060076e-01
   3.6272545e-01   4.1195144e-01
   3.6472946e-01   4.1329183e-01
   3.6673347e-01   4.1462195e-01
   3.6873747e-01   4.1594178e-01
   3.7074148e-01   4.1725134e-01
   3.7274549e-01   4.1855061e-01
   3.7474950e-01   4.1983960e-01
   3.7675351e-01   4.2111831e-01
   3.7875752e-01   4.2238674e-01
   3.8076152e-01   4.2364488e-01
   3.8276553e-01   4.2489275e-01
   3.8476954e-01   4.2613034e-01
   3.8677355e-01   4.2735764e-01
   3.8877756e-01   4.2857466e-01
   3.9078156e-01   4.2978141e-01
   3.9278557e-01   4.3097787e-01
   3.9478958e-01   4.3216405e-01
   3.9679359e-01   4.3333995e-01
   3.9879760e-01   4.3450556e-01
   4.0080160e-01   4.3566090e-01
   4.0280561e-01   4.3680596e-01
   4.0480962e-01   4.3794073e-01
   4.0681363e-01   4.3906522e-01
   4.0881764e-01   4.4017944e-01
   4.1082164e-01   4.4128337e-01
   4.1282565e-01   4.4237702e-01
   4.1482966e-01   4.4346039e-01
   4.1683367e-01   4.4453348e-01
   4.1883768e-01   4.4559628e-01
   4.2084168e-01   4.4664881e-01
   4.2284569e-01   4.4769105e-01
   4.2484970e-01   4.4872302e-01
   4.2685371e-01   4.4974470e-01
   4.2885772e-01   4.5075610e-01
   4.3086172e-01   4.5175722e-01
   4.3286573e-01   4.5274806e-01
   4.3486974e-01   4.5372862e-01
   4.3687375e-01   4.5469890e-01
   4.3887776e-01   4.5565889e-01
   4.4088176e-01   4.5660861e-01
   4.4288577e-01   4.5754804e-01
   4.4488978e-01   4.5847719e-01
   4.4689379e-01   4.5939607e-01
   4.4889780e-01   4.6030466e-01
   4.5090180e-01   4.6120297e-01
   4.5290581e-01   4.6209100e-01
   4.5490982e-01   4.6296874e-01
   4.5691383e-01   4.6383621e-01
   4.5891784e-01   4.6469339e-01
   4.6092184e-01   4.6554030e-01
   4.6292585e-01   4.6637692e-01
   4.6492986e-01   4.6720326e-01
   4.6693387e-01   4.6801933e-01
   4.6893788e-01   4.6882511e-01
   4.7094188e-01   4.6962060e-01
   4.7294589e-01   4.7040582e-01
   4.7494990e-01   4.7118076e-01
   4.7695391e-01   4.7194541e-01
   4.7895792e-01   4.7269979e-01
   4.8096192e-01   4.7344388e-01
   4.8296593e-01   4.7417769e-01
   4.8496994e-01   4.7490123e-01
   4.8697395e-01   4.7561448e-01
   4.8897796e-01   4.7631744e-01
   4.9098196e-01   4.7701013e-01
   4.9298597e-01   4.7769254e-01
   4.9498998e-01   4.7836467e-01
   4.9699399e-01   4.7902651e-01
   4.9899800e-01   4.7967807e-01
   5.0100200e-01   4.7983574e-01
   5.0300601e-01   4.7999542e-01
   5.0501002e-01   4.8015446e-01
   5.0701403e-01   4.8031285e-01
   5.0901804e-01   4.8047060e-01
   5.1102204e-01   4.8062771e-01
   5.1302605e-01   4.8078417e-01
   5.1503006e-01   4.8094000e-01
   5.1703407e-01   4.8109518e-01
   5.1903808e-01   4.8124971e-01
   5.2104208e-01   4.8140361e-01
   5.2304609e-01   4.8155686e-01
   5.2505010e-01   4.8170947e-01
   5.2705411e-01   4.8186144e-01
   5.2905812e-01   4.8201276e-01
   5.3106212e-01   4.8216345e-01
   5.3306613e-01   4.8231348e-01
   5.3507014e-01   4.8246288e-01
   5.3707415e-01   4.8261164e-01
   5.3907816e-01   4.8275975e-01
   5.4108216e-01   4.8290722e-01
   5.4308617e-01   4.8305404e-01
   5.4509018e-01   4.8320023e-01
   5.4709419e-01   4.8334577e-01
   5.4909820e-01   4.8349067e-01
   5.5110220e-01   4.8363493e-01
   5.5310621e-01   4.8377854e-01
   5.5511022e-01   4.8392151e-01
   5.5711423e-01   4.8406384e-01
   5.5911824e-01   4.8420553e-01
   5.6112224e-01   4.8434657e-01
   5.6312625e-01   4.8448697e-01
   5.6513026e-01   4.8462673e-01
   5.6713427e-01   4.8476584e-01
   5.6913828e-01   4.8490432e-01
   5.7114228e-01   4.8504215e-01
   5.7314629e-01   4.8517934e-01
   5.7515030e-01   4.8531588e-01
   5.7715431e-01   4.8545179e-01
   5.7915832e-01   4.8558705e-01
   5.8116232e-01   4.8572166e-01
   5.8316633e-01   4.8585564e-01
   5.8517034e-01   4.8598897e-01
   5.8717435e-01   4.8612166e-01
   5.8917836e-01   4.8625371e-01
   5.9118236e-01   4.8638511e-01
   5.9318637e-01   4.8651588e-01
   5.9519038e-01   4.8664600e-01
   5.9719439e-01   4.8677547e-01
   5.9919840e-01   4.8690431e-01
   6.0120240e-01   4.8703250e-01
   6.0320641e-01   4.8716005e-01
   6.0521042e-01   4.8728696e-01
   6.0721443e-01   4.8741322e-01
   6.0921844e-01   4.8753885e-01
   6.1122244e-01   4.8766382e-01
   6.1322645e-01   4.8778816e-01
   6.1523046e-01   4.8791186e-01
   6.1723447e-01   4.8803491e-01
   6.1923848e-01   4.8815732e-01
   6.2124248e-01   4.8827908e-01
   6.2324649e-01   4.8840021e-01
   6.2525050e-01   4.8852069e-01
   6.2725451e-01   4.8864053e-01
   6.2925852e-01   4.8875972e-01
   6.3126253e-01   4.8887828e-01
   6.3326653e-01   4.8899619e-01
   6.3527054e-01   4.8911346e-01
   6.3727455e-01   4.8923008e-01
   6.3927856e-01   4.8934607e-01
   6.4128257e-01   4.8946141e-01
   6.4328657e-01   4.8957611e-01
   6.4529058e-01   4.8969016e-01
   6.4729459e-01   4.8980358e-01
   6.4929860e-01   4.8991635e-01
   6.5130261e-01   4.9002847e-01
   6.5330661e-01   4.9013996e-01
   6.5531062e-01   4.9025080e-01
   6.5731463e-01   4.9036100e-01
   6.5931864e-01   4.9047056e-01
   6.6132265e-01   4.9057948e-01
   6.6332665e-01   4.9068775e-01
   6.6533066e-01   4.9079538e-01
   6.6733467e-01   4.9090237e-01
   6.6933868e-01   4.9100871e-01
   6.7134269e-01   4.9111441e-01
   6.7334669e-01   4.9121947e-01
   6.7535070e-01   4.9132389e-01
   6.7735471e-01   4.9142766e-01
   6.7935872e-01   4.9153080e-01
   6.8136273e-01   4.9163329e-01
   6.8336673e-01   4.9173513e-01
   6.8537074e-01   4.9183634e-01
   6.8737475e-01   4.9193690e-01
   6.8937876e-01   4.9203682e-01
   6.9138277e-01   4.9213610e-01
   6.9338677e-01   4.9223473e-01
   6.9539078e-01   4.9233272e-01
   6.9739479e-01   4.9243007e-01
   6.9939880e-01   4.9252678e-01
   7.0140281e-01   4.9262284e-01
   7.0340681e-01   4.9271826e-01
   7.0541082e-01   4.9281304e-01
   7.0741483e-01   4.9290718e-01
   7.0941884e-01   4.9300067e-01
   7.1142285e-01   4.9309352e-01
   7.1342685e-01   4.9318573e-01
   7.1543086e-01   4.9327730e-01
   7.1743487e-01   4.9336822e-01
   7.1943888e-01   4.9345850e-01
   7.2144289e-01   4.9354814e-01
   7.2344689e-01   4.9363713e-01
   7.2545090e-01   4.9372549e-01
   7.2745491e-01   4.9381320e-01
   7.2945892e-01   4.9390027e-01
   7.3146293e-01   4.9398669e-01
   7.3346693e-01   4.9407247e-01
   7.3547094e-01   4.9415761e-01
   7.3747495e-01   4.9424211e-01
   7.3947896e-01   4.9432597e-01
   7.4148297e-01   4.9440918e-01
   7.4348697e-01   4.9449175e-01
   7.4549098e-01   4.9457368e-01
   7.4749499e-01   4.9465496e-01
   7.4949900e-01   4.9473560e-01
   7.5150301e-01   4.9481560e-01
   7.5350701e-01   4.9489496e-01
   7.5551102e-01   4.9497367e-01
   7.5751503e-01   4.9505175e-01
   7.5951904e-01   4.9512918e-01
   7.6152305e-01   4.9520596e-01
   7.6352705e-01   4.9528211e-01
   7.6553106e-01   4.9535761e-01
   7.6753507e-01   4.9543247e-01
   7.6953908e-01   4.9550668e-01
   7.7154309e-01   4.9558026e-01
   7.7354709e-01   4.9565319e-01
   7.7555110e-01   4.9572548e-01
   7.7755511e-01   4.9579713e-01
   7.7955912e-01   4.9586813e-01
   7.8156313e-01   4.9593849e-01
   7.8356713e-01   4.9600821e-01
   7.8557114e-01   4.9607728e-01
   7.8757515e-01   4.9614572e-01
   7.8957916e-01   4.9621351e-01
   7.9158317e-01   4.9628066e-01
   7.9358717e-01   4.9634716e-01
   7.9559118e-01   4.9641303e-01
   7.9759519e-01   4.9647825e-01
   7.9959920e-01   4.9654283e-01
   8.0160321e-01   4.9660676e-01
   8.0360721e-01   4.9667005e-01
   8.0561122e-01   4.9673270e-01
   8.0761523e-01   4.9679471e-01
   8.0961924e-01   4.9685608e-01
   8.1162325e-01   4.9691680e-01
   8.1362725e-01   4.9697688e-01
   8.1563126e-01   4.9703632e-01
   8.1763527e-01   4.9709511e-01
   8.1963928e-01   4.9715326e-01
   8.2164329e-01   4.9721077e-01
   8.2364729e-01   4.9726764e-01
   8.2565130e-01   4.9732387e-01
   8.2765531e-01   4.9737945e-01
   8.2965932e-01   4.9743439e-01
   8.3166333e-01   4.9748868e-01
   8.3366733e-01   4.9754234e-01
   8.3567134e-01   4.9759535e-01
   8.3767535e-01   4.9764772e-01
   8.3967936e-01   4.9769945e-01
   8.4168337e-01   4.9775053e-01
   8.4368737e-01   4.9780097e-01
   8.4569138e-01   4.9785077e-01
   8.4769539e-01   4.9789993e-01
   8.4969940e-01   4.9794844e-01
   8.5170341e-01   4.9799631e-01
   8.5370741e-01   4.9804354e-01
   8.5571142e-01   4.9809013e-01
   8.5771543e-01   4.9813607e-01
   8.5971944e-01   4.9818137e-01
   8.6172345e-01   4.9822603e-01
   8.6372745e-01   4.9827005e-01
   8.6573146e-01   4.9831342e-01
   8.6773547e-01   4.9835615e-01
   8.6973948e-01   4.9839824e-01
   8.7174349e-01   4.9843968e-01
   8.7374749e-01   4.9848049e-01
   8.7575150e-01   4.9852065e-01
   8.7775551e-01   4.9856017e-01
   8.7975952e-01   4.9859904e-01
   8.8176353e-01   4.9863727e-01
   8.8376754e-01   4.9867486e-01
   8.8577154e-01   4.9871181e-01
   8.8777555e-01   4.9874812e-01
   8.8977956e-01   4.9878378e-01
   8.9178357e-01   4.9881880e-01
   8.9378758e-01   4.9885318e-01
   8.9579158e-01   4.9888691e-01
   8.9779559e-01   4.9892000e-01
   8.9979960e-01   4.9895245e-01
   9.0180361e-01   4.9898426e-01
   9.0380762e-01   4.9901543e-01
   9.0581162e-01   4.9904595e-01
   9.0781563e-01   4.9907583e-01
   9.0981964e-01   4.9910506e-01
   9.1182365e-01   4.9913366e-01
   9.1382766e-01   4.9916161e-01
   9.1583166e-01   4.9918892e-01
   9.1783567e-01   4.9921559e-01
   9.1983968e-01   4.9924161e-01
   9.2184369e-01   4.9926699e-01
   9.2384770e-01   4.9929173e-01
   9.2585170e-01   4.9931583e-01
   9.2785571e-01   4.9933928e-01
   9.2985972e-01   4.9936209e-01
   9.3186373e-01   4.9938426e-01
   9.3386774e-01   4.9940579e-01
   9.3587174e-01   4.9942667e-01
   9.3787575e-01   4.9944691e-01
   9.3987976e-01   4.9946651e-01
   9.4188377e-01   4.9948546e-01
   9.4388778e-01   4.9950378e-01
   9.4589178e-01   4.9952145e-01
   9.4789579e-01   4.9953848e-01
   9.4989980e-01   4.9955486e-01
   9.5190381e-01   4.9957060e-01
   9.5390782e-01   4.9958570e-01
   9.5591182e-01   4.9960016e-01
   9.5791583e-01   4.9961398e-01
   9.5991984e-01   4.9962715e-01
   9.6192385e-01   4.9963968e-01
   9.6392786e-01   4.9965157e-01
   9.6593186e-01   4.9966281e-01
   9.6793587e-01   4.9967341e-01
   9.6993988e-01   4.9968337e-01
   9.7194389e-01   4.9969269e-01
   9.7394790e-01   4.9970137e-01
   9.7595190e-01   4.9970940e-01
   9.7795591e-01   4.9971679e-01
   9.7995992e-01   4.9972354e-01
   9.8196393e-01   4.9972964e-01
   9.8396794e-01   4.9973510e-01
   9.8597194e-01   4.9973992e-01
   9.8797595e-01   4.9974410e-01
   9.8997996e-01   4.9974763e-01
   9.9198397e-01   4.9975052e-01
   9.9398798e-01   4.9975277e-01
   9.9599198e-01   4.9975438e-01
   9.9799599e-01   4.9975534e-01
   1.0000000e+00   4.9975566e-01


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2012723e-03
   4.0080160e-03   6.3922635e-03
   6.0120240e-03   9.5729736e-03
   8.0160321e-03   1.2743403e-02
   1.0020040e-02   1.5903551e-02
   1.2024048e-02   1.9053417e-02
   1.4028056e-02   2.2193003e-02
   1.6032064e-02   2.5322308e-02
   1.8036072e-02   2.8441332e-02
   2.0040080e-02   3.1550074e-02
   2.2044088e-02   3.4648536e-02
   2.4048096e-02   3.7736716e-02
   2.6052104e-02   4.0814615e-02
   2.8056112e-02   4.3882233e-02
   3.0060120e-02   4.6939571e-02
   3.2064128e-02   4.9986627e-02
   3.4068136e-02   5.3023402e-02
   3.6072144e-02   5.6049895e-02
   3.8076152e-02   5.9066108e-02
   4.0080160e-02   6.2072040e-02
   4.2084168e-02   6.5067690e-02
   4.4088176e-02   6.8053060e-02
   4.6092184e-02   7.1028148e-02
   4.8096192e-02   7.3992956e-02
   5.0100200e-02   7.6947482e-02
   5.2104208e-02   7.9891727e-02
   5.4108216e-02   8.2825691e-02
   5.6112224e-02   8.5749375e-02
   5.8116232e-02   8.8662776e-02
   6.0120240e-02   9.1565897e-02
   6.2124248e-02   9.4458737e-02
   6.4128257e-02   9.7341296e-02
   6.6132265e-02   1.0021357e-01
   6.8136273e-02   1.0307557e-01
   7.0140281e-02   1.0592729e-01
   7.2144289e-02   1.0876872e-01
   7.4148297e-02   1.1159987e-01
   7.6152305e-02   1.1442075e-01
   7.8156313e-02   1.1723134e-01
   8.0160321e-02   1.2003165e-01
   8.2164329e-02   1.2282168e-01
   8.4168337e-02   1.2560142e-01
   8.6172345e-02   1.2837089e-01
   8.8176353e-02   1.3113008e-01
   9.0180361e-02   1.3387898e-01
   9.2184369e-02   1.3661760e-01
   9.4188377e-02   1.3934595e-01
   9.6192385e-02   1.4206401e-01
   9.8196393e-02   1.4477179e-01
   1.0020040e-01   1.4746929e-01
   1.0220441e-01   1.5015651e-01
   1.0420842e-01   1.5283344e-01
   1.0621242e-01   1.5550010e-01
   1.0821643e-01   1.5815647e-01
   1.1022044e-01   1.6080257e-01
   1.1222445e-01   1.6343838e-01
   1.1422846e-01   1.6606391e-01
   1.1623246e-01   1.6867916e-01
   1.1823647e-01   1.7128413e-01
   1.2024048e-01   1.7387882e-01
   1.2224449e-01   1.7646323e-01
   1.2424850e-01   1.7903735e-01
   1.2625251e-01   1.8160120e-01
   1.2825651e-01   1.8415476e-01
   1.3026052e-01   1.8669805e-01
   1.3226453e-01   1.8923105e-01
   1.3426854e-01   1.9175377e-01
   1.3627255e-01   1.9426621e-01
   1.3827655e-01   1.9676837e-01
   1.4028056e-01   1.9926024e-01
   1.4228457e-01   2.0174184e-01
   1.4428858e-01   2.0421316e-01
   1.4629259e-01   2.0667419e-01
   1.4829659e-01   2.0912494e-01
   1.5030060e-01   2.1156542e-01
   1.5230461e-01   2.1399561e-01
   1.5430862e-01   2.1641552e-01
   1.5631263e-01   2.1882515e-01
   1.5831663e-01   2.2122449e-01
   1.6032064e-01   2.2361356e-01
   1.6232465e-01   2.2599235e-01
   1.6432866e-01   2.2836085e-01
   1.6633267e-01   2.3071907e-01
   1.6833667e-01   2.3306702e-01
   1.7034068e-01   2.3540468e-01
   1.7234469e-01   2.3773206e-01
   1.7434870e-01   2.4004916e-01
   1.7635271e-01   2.4235597e-01
   1.7835671e-01   2.4465251e-01
   1.8036072e-01   2.4693877e-01
   1.8236473e-01   2.4921474e-01
   1.8436874e-01   2.5148044e-01
   1.8637275e-01   2.5373585e-01
   1.8837675e-01   2.5598098e-01
   1.9038076e-01   2.5821583e-01
   1.9238477e-01   2.6044040e-01
   1.9438878e-01   2.6265469e-01
   1.9639279e-01   2.6485870e-01
   1.9839679e-01   2.6705242e-01
   2.0040080e-01   2.6923587e-01
   2.0240481e-01   2.7140903e-01
   2.0440882e-01   2.7357191e-01
   2.0641283e-01   2.7572452e-01
   2.0841683e-01   2.7786684e-01
   2.1042084e-01   2.7999888e-01
   2.1242485e-01   2.8212063e-01
   2.1442886e-01   2.8423211e-01
   2.1643287e-01   2.8633331e-01
   2.1843687e-01   2.8842422e-01
   2.2044088e-01   2.9050486e-01
   2.2244489e-01   2.9257521e-01
   2.2444890e-01   2.9463528e-01
   2.2645291e-01   2.9668507e-01
   2.2845691e-01   2.9872458e-01
   2.3046092e-01   3.0075381e-01
   2.3246493e-01   3.0277276e-01
   2.3446894e-01   3.0478143e-01
   2.3647295e-01   3.0677981e-01
   2.3847695e-01   3.0876792e-01
   2.4048096e-01   3.1074574e-01
   2.4248497e-01   3.1271328e-01
   2.4448898e-01   3.1467054e-01
   2.4649299e-01   3.1661752e-01
   2.4849699e-01   3.1855422e-01
   2.5050100e-01   3.2048064e-01
   2.5250501e-01   3.2239678e-01
   2.5450902e-01   3.2430263e-01
   2.5651303e-01   3.2619821e-01
   2.5851703e-01   3.2808350e-01
   2.6052104e-01   3.2995851e-01
   2.6252505e-01   3.3182325e-01
   2.6452906e-01   3.3367770e-01
   2.6653307e-01   3.3552187e-01
   2.6853707e-01   3.3735575e-01
   2.7054108e-01   3.3917936e-01
   2.7254509e-01   3.4099269e-01
   2.7454910e-01   3.4279573e-01
   2.7655311e-01   3.4458850e-01
   2.7855711e-01   3.4637098e-01
   2.8056112e-01   3.4814318e-01
   2.8256513e-01   3.4990510e-01
   2.8456914e-01   3.5165674e-01
   2.8657315e-01   3.5339810e-01
   2.8857715e-01   3.5512918e-01
   2.9058116e-01   3.5684997e-01
   2.9258517e-01   3.5856049e-01
   2.9458918e-01   3.6026072e-01
   2.9659319e-01   3.6195067e-01
   2.9859719e-01   3.6363035e-01
   3.0060120e-01   3.6529974e-01
   3.0260521e-01   3.6695885e-01
   3.0460922e-01   3.6860768e-01
   3.0661323e-01   3.7024622e-01
   3.0861723e-01   3.7187449e-01
   3.1062124e-01   3.7349248e-01
   3.1262525e-01   3.7510018e-01
   3.1462926e-01   3.7669760e-01
   3.1663327e-01   3.7828475e-01
   3.1863727e-01   3.7986161e-01
   3.2064128e-01   3.8142819e-01
   3.2264529e-01   3.8298449e-01
   3.2464930e-01   3.8453050e-01
   3.2665331e-01   3.8606624e-01
   3.2865731e-01   3.8759170e-01
   3.3066132e-01   3.8910687e-01
   3.3266533e-01   3.9061176e-01
   3.3466934e-01   3.9210638e-01
   3.3667335e-01   3.9359071e-01
   3.3867735e-01   3.9506476e-01
   3.4068136e-01   3.9652853e-01
   3.4268537e-01   3.9798202e-01
   3.4468938e-01   3.9942522e-01
   3.4669339e-01   4.0085815e-01
   3.4869739e-01   4.0228079e-01
   3.5070140e-01   4.0369316e-01
   3.5270541e-01   4.0509524e-01
   3.5470942e-01   4.0648704e-01
   3.5671343e-01   4.0786856e-01
   3.5871743e-01   4.0923980e-01
   3.6072144e-01   4.1060076e-01
   3.6272545e-01   4.1195144e-01
   3.6472946e-01   4.1329183e-01
   3.6673347e-01   4.1462195e-01
   3.6873747e-01   4.1594178e-01
   3.7074148e-01   4.1725134e-01
   3.7274549e-01   4.1855061e-01
   3.7474950e-01   4.1983960e-01
   3.7675351e-01   4.2111831e-01
   3.7875752e-01   4.2238674e-01
   3.8076152e-01   4.2364488e-01
   3.8276553e-01   4.2489275e-01
   3.8476954e-01   4.2613034e-01
   3.8677355e-01   4.2735764e-01
   3.8877756e-01   4.2857466e-01
   3.9078156e-01   4.2978141e-01
   3.9278557e-01   4.3097787e-01
   3.9478958e-01   4.3216405e-01
   3.9679359e-01   4.3333995e-01
   3.9879760e-01   4.3450556e-01
   4.0080160e-01   4.3566090e-01
   4.0280561e-01   4.3680596e-01
   4.0480962e-01   4.3794073e-01
   4.0681363e-01   4.3906522e-01
   4.0881764e-01   4.4017944e-01
   4.1082164e-01   4.4128337e-01
   4.1282565e-01   4.4237702e-01
   4.1482966e-01   4.4346039e-01
   4.1683367e-01   4.4453348e-01
   4.1883768e-01   4.4559628e-01
   4.2084168e-01   4.4664881e-01
   4.2284569e-01   4.4769105e-01
   4.2484970e-01   4.4872302e-01
   4.2685371e-01   4.4974470e-01
   4.2885772e-01   4.5075610e-01
   4.3086172e-01   4.5175722e-01
   4.3286573e-01   4.5274806e-01
   4.3486974e-01   4.5372862e-01
   4.3687375e-01   4.5469890e-01
   4.3887776e-01   4.5565889e-01
   4.4088176e-01   4.5660861e-01
   4.4288577e-01   4.5754804e-01
   4.4488978e-01   4.5847719e-01
   4.4689379e-01   4.5939607e-01
   4.4889780e-01   4.6030466e-01
   4.5090180e-01   4.6120297e-01
   4.5290581e-01   4.6209100e-01
   4.5490982e-01   4.6296874e-01
   4.5691383e-01   4.6383621e-01
   4.5891784e-01   4.6469339e-01
   4.6092184e-01   4.6554030e-01
   4.6292585e-01   4.6637692e-01
   4.6492986e-01   4.6720326e-01
   4.6693387e-01   4.6801933e-01
   4.6893788e-01   4.6882511e-01
   4.7094188e-01   4.6962060e-01
   4.7294589e-01   4.7040582e-01
   4.7494990e-01   4.7118076e-01
   4.7695391e-01   4.7194541e-01
   4.7895792e-01   4.7269979e-01
   4.8096192e-01   4.7344388e-01
   4.8296593e-01   4.7417769e-01
   4.8496994e-01   4.7490123e-01
   4.8697395e-01   4.7561448e-01
   4.8897796e-01   4.7631744e-01
   4.9098196e-01   4.7701013e-01
   4.9298597e-01   4.7769254e-01
   4.9498998e-01   4.7836467e-01
   4.9699399e-01   4.7902651e-01
   4.9899800e-01   4.7967807e-01
   5.0100200e-01   4.7547456e-01
   5.0300601e-01   4.7132293e-01
   5.0501002e-01   4.6718800e-01
   5.0701403e-01   4.6306979e-01
   5.0901804e-01   4.5896828e-01
   5.1102204e-01   4.5488347e-01
   5.1302605e-01   4.5081538e-01
   5.1503006e-01   4.4676399e-01
   5.1703407e-01   4.4272931e-01
   5.1903808e-01   4.3871133e-01
   5.2104208e-01   4.3471006e-01
   5.2304609e-01   4.3072550e-01
   5.2505010e-01   4.2675764e-01
   5.2705411e-01   4.2280649e-01
   5.2905812e-01   4.1887205e-01
   5.3106212e-01   4.1495432e-01
   5.3306613e-01   4.1105329e-01
   5.3507014e-01   4.0716897e-01
   5.3707415e-01   4.0330135e-01
   5.3907816e-01   3.9945044e-01
   5.4108216e-01   3.9561624e-01
   5.4308617e-01   3.9179875e-01
   5.4509018e-01   3.8799796e-01
   5.4709419e-01   3.8421388e-01
   5.4909820e-01   3.8044650e-01
   5.5110220e-01   3.7669584e-01
   5.5310621e-01   3.7296188e-01
   5.5511022e-01   3.6924462e-01
   5.5711423e-01   3.6554407e-01
   5.5911824e-01   3.6186023e-01
   5.6112224e-01   3.5819310e-01
   5.6312625e-01   3.5454267e-01
   5.6513026e-01   3.5090895e-01
   5.6713427e-01   3.4729194e-01
   5.6913828e-01   3.4369163e-01
   5.7114228e-01   3.4010803e-01
   5.7314629e-01   3.3654114e-01
   5.7515030e-01   3.3299095e-01
   5.7715431e-01   3.2945747e-01
   5.7915832e-01   3.2594070e-01
   5.8116232e-01   3.2244063e-01
   5.8316633e-01   3.1895727e-01
   5.8517034e-01   3.1549062e-01
   5.8717435e-01   3.1204067e-01
   5.8917836e-01   3.0860744e-01
   5.9118236e-01   3.0519090e-01
   5.9318637e-01   3.0179108e-01
   5.9519038e-01   2.9840796e-01
   5.9719439e-01   2.9504155e-01
   5.9919840e-01   2.9169184e-01
   6.0120240e-01   2.8835884e-01
   6.0320641e-01   2.8504255e-01
   6.0521042e-01   2.8174296e-01
   6.0721443e-01   2.7846009e-01
   6.0921844e-01   2.7519391e-01
   6.1122244e-01   2.7194445e-01
   6.1322645e-01   2.6871169e-01
   6.1523046e-01   2.6549564e-01
   6.1723447e-01   2.6229630e-01
   6.1923848e-01   2.5911366e-01
   6.2124248e-01   2.5594773e-01
   6.2324649e-01   2.5279850e-01
   6.2525050e-01   2.4966599e-01
   6.2725451e-01   2.4655017e-01
   6.2925852e-01   2.4345107e-01
   6.3126253e-01   2.4036867e-01
   6.3326653e-01   2.3730298e-01
   6.3527054e-01   2.3425400e-01
   6.3727455e-01   2.3122172e-01
   6.3927856e-01   2.2820615e-01
   6.4128257e-01   2.2520729e-01
   6.4328657e-01   2.2222513e-01
   6.4529058e-01   2.1925968e-01
   6.4729459e-01   2.1631094e-01
   6.4929860e-01   2.1337890e-01
   6.5130261e-01   2.1046357e-01
   6.5330661e-01   2.0756495e-01
   6.5531062e-01   2.0468303e-01
   6.5731463e-01   2.0181782e-01
   6.5931864e-01   1.9896932e-01
   6.6132265e-01   1.9613753e-01
   6.6332665e-01   1.9332244e-01
   6.6533066e-01   1.9052405e-01
   6.6733467e-01   1.8774238e-01
   6.6933868e-01   1.8497741e-01
   6.7134269e-01   1.8222915e-01
   6.7334669e-01   1.7949759e-01
   6.7535070e-01   1.7678274e-01
   6.7735471e-01   1.7408460e-01
   6.7935872e-01   1.7140317e-01
   6.8136273e-01   1.6873844e-01
   6.8336673e-01   1.6609042e-01
   6.8537074e-01   1.6345910e-01
   6.8737475e-01   1.6084449e-01
   6.8937876e-01   1.5824659e-01
   6.9138277e-01   1.5566540e-01
   6.9338677e-01   1.5310091e-01
   6.9539078e-01   1.5055313e-01
   6.9739479e-01   1.4802206e-01
   6.9939880e-01   1.4550769e-01
   7.0140281e-01   1.4301003e-01
   7.0340681e-01   1.4052907e-01
   7.0541082e-01   1.3806483e-01
   7.0741483e-01   1.3561729e-01
   7.0941884e-01   1.3318645e-01
   7.1142285e-01   1.3077233e-01
   7.1342685e-01   1.2837491e-01
   7.1543086e-01   1.2599419e-01
   7.1743487e-01   1.2363019e-01
   7.1943888e-01   1.2128289e-01
   7.2144289e-01   1.1895229e-01
   7.2344689e-01   1.1663841e-01
   7.2545090e-01   1.1434123e-01
   7.2745491e-01   1.1206075e-01
   7.2945892e-01   1.0979699e-01
   7.3146293e-01   1.0754993e-01
   7.3346693e-01   1.0531958e-01
   7.3547094e-01   1.0310593e-01
   7.3747495e-01   1.0090899e-01
   7.3947896e-01   9.8728760e-02
   7.4148297e-01   9.6565235e-02
   7.4348697e-01   9.4418416e-02
   7.4549098e-01   9.2288304e-02
   7.4749499e-01   9.0174899e-02
   7.4949900e-01   8.8078200e-02
   7.5150301e-01   8.5998209e-02
   7.5350701e-01   8.3934924e-02
   7.5551102e-01   8.1888346e-02
   7.5751503e-01   7.9858474e-02
   7.5951904e-01   7.7845310e-02
   7.6152305e-01   7.5848852e-02
   7.6352705e-01   7.3869101e-02
   7.6553106e-01   7.1906057e-02
   7.6753507e-01   6.9959719e-02
   7.6953908e-01   6.8030088e-02
   7.7154309e-01   6.6117164e-02
   7.7354709e-01   6.4220947e-02
   7.7555110e-01   6.2341436e-02
   7.7755511e-01   6.0478633e-02
   7.7955912e-01   5.8632536e-02
   7.8156313e-01   5.6803145e-02
   7.8356713e-01   5.4990462e-02
   7.8557114e-01   5.3194485e-02
   7.8757515e-01   5.1415215e-02
   7.8957916e-01   4.9652652e-02
   7.9158317e-01   4.7906796e-02
   7.9358717e-01   4.6177646e-02
   7.9559118e-01   4.4465203e-02
   7.9759519e-01   4.2769467e-02
   7.9959920e-01   4.1090437e-02
   8.0160321e-01   3.9428115e-02
   8.0360721e-01   3.7782499e-02
   8.0561122e-01   3.6153590e-02
   8.0761523e-01   3.4541387e-02
   8.0961924e-01   3.2945892e-02
   8.1162325e-01   3.1367103e-02
   8.1362725e-01   2.9805021e-02
   8.1563126e-01   2.8259646e-02
   8.1763527e-01   2.6730977e-02
   8.1963928e-01   2.5219015e-02
   8.2164329e-01   2.3723760e-02
   8.2364729e-01   2.2245212e-02
   8.2565130e-01   2.0783370e-02
   8.2765531e-01   1.9338236e-02
   8.2965932e-01   1.7909808e-02
   8.3166333e-01   1.6498086e-02
   8.3366733e-01   1.5103072e-02
   8.3567134e-01   1.3724764e-02
   8.3767535e-01   1.2363163e-02
   8.3967936e-01   1.1018269e-02
   8.4168337e-01   9.6900816e-03
   8.4368737e-01   8.3786009e-03
   8.4569138e-01   7.0838270e-03
   8.4769539e-01   5.8057598e-03
   8.4969940e-01   4.5443994e-03
   8.5170341e-01   3.2997458e-03
   8.5370741e-01   2.0717989e-03
   8.5571142e-01   8.6055879e-04
   8.5771543e-01  -3.3397456e-04
   8.5971944e-01  -1.5118012e-03
   8.6172345e-01  -2.6729210e-03
   8.6372745e-01  -3.8173341e-03
   8.6573146e-01  -4.9450404e-03
   8.6773547e-01  -6.0560399e-03
   8.6973948e-01  -7.1503327e-03
   8.7174349e-01  -8.2279188e-03
   8.7374749e-01  -9.2887980e-03
   8.7575150e-01  -1.0332971e-02
   8.7775551e-01  -1.1360436e-02
   8.7975952e-01  -1.2371195e-02
   8.8176353e-01  -1.3365248e-02
   8.8376754e-01  -1.4342593e-02
   8.8577154e-01  -1.5303232e-02
   8.8777555e-01  -1.6247164e-02
   8.8977956e-01  -1.7174389e-02
   8.9178357e-01  -1.8084907e-02
   8.9378758e-01  -1.8978719e-02
   8.9579158e-01  -1.9855824e-02
   8.9779559e-01  -2.0716222e-02
   8.9979960e-01  -2.1559913e-02
   9.0180361e-01  -2.2386898e-02
   9.0380762e-01  -2.3197176e-02
   9.0581162e-01  -2.3990747e-02
   9.0781563e-01  -2.4767611e-02
   9.0981964e-01  -2.5527769e-02
   9.1182365e-01  -2.6271220e-02
   9.1382766e-01  -2.6997964e-02
   9.1583166e-01  -2.7708001e-02
   9.1783567e-01  -2.8401332e-02
   9.1983968e-01  -2.9077956e-02
   9.2184369e-01  -2.9737873e-02
   9.2384770e-01  -3.0381083e-02
   9.2585170e-01  -3.1007586e-02
   9.2785571e-01  -3.1617383e-02
   9.2985972e-01  -3.2210473e-02
   9.3186373e-01  -3.2786856e-02
   9.3386774e-01  -3.3346533e-02
   9.3587174e-01  -3.3889502e-02
   9.3787575e-01  -3.4415765e-02
   9.3987976e-01  -3.4925322e-02
   9.4188377e-01  -3.5418171e-02
   9.4388778e-01  -3.5894314e-02
   9.4589178e-01  -3.6353750e-02
   9.4789579e-01  -3.6796479e-02
   9.4989980e-01  -3.7222501e-02
   9.5190381e-01  -3.7631817e-02
   9.5390782e-01  -3.8024426e-02
   9.5591182e-01  -3.8400328e-02
   9.5791583e-01  -3.8759523e-02
   9.5991984e-01  -3.9102012e-02
   9.6192385e-01  -3.9427793e-02
   9.6392786e-01  -3.9736869e-02
   9.6593186e-01  -4.0029237e-02
   9.6793587e-01  -4.0304898e-02
   9.6993988e-01  -4.0563853e-02
   9.7194389e-01  -4.0806101e-02
   9.7394790e-01  -4.1031642e-02
   9.7595190e-01  -4.1240477e-02
   9.7795591e-01  -4.1432605e-02
   9.7995992e-01  -4.1608026e-02
   9.8196393e-01  -4.1766740e-02
   9.8396794e-01  -4.1908747e-02
   9.8597194e-01  -4.2034048e-02
   9.8797595e-01  -4.2142642e-02
   9.8997996e-01  -4.2234529e-02
   9.9198397e-01  -4.2309710e-02
   9.9398798e-01  -4.2368183e-02
   9.9599198e-01  -4.2409950e-02
   9.9799599e-01  -4.2435010e-02
   1.0000000e+00  -4.2443364e-02


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2012723e-03
   4.0080160e-03   6.3922635e-03
   6.0120240e-03   9.5729736e-03
   8.0160321e-03   1.2743403e-02
   1.0020040e-02   1.5903551e-02
   1.2024048e-02   1.9053417e-02
   1.4028056e-02   2.2193003e-02
   1.6032064e-02   2.5322308e-02
   1.8036072e-02   2.8441332e-02
   2.0040080e-02   3.1550074e-02
   2.2044088e-02   3.4648536e-02
   2.4048096e-02   3.7736716e-02
   2.6052104e-02   4.0814615e-02
   2.8056112e-02   4.3882233e-02
   3.0060120e-02   4.6939571e-02
   3.2064128e-02   4.9986627e-02
   3.4068136e-02   5.3023402e-02
   3.6072144e-02   5.6049895e-02
   3.8076152e-02   5.9066108e-02
   4.0080160e-02   6.2072040e-02
   4.2084168e-02   6.5067690e-02
   4.4088176e-02   6.8053060e-02
   4.6092184e-02   7.1028148e-02
   4.8096192e-02   7.3992956e-02
   5.0100200e-02   7.6947482e-02
   5.2104208e-02   7.9891727e-02
   5.4108216e-02   8.2825691e-02
   5.6112224e-02   8.5749375e-02
   5.8116232e-02   8.8662776e-02
   6.0120240e-02   9.1565897e-02
   6.2124248e-02   9.4458737e-02
   6.4128257e-02   9.7341296e-02
   6.6132265e-02   1.0021357e-01
   6.8136273e-02   1.0307557e-01
   7.0140281e-02   1.0592729e-01
   7.2144289e-02   1.0876872e-01
   7.4148297e-02   1.1159987e-01
   7.6152305e-02   1.1442075e-01
   7.8156313e-02   1.1723134e-01
   8.0160321e-02   1.2003165e-01
   8.2164329e-02   1.2282168e-01
   8.4168337e-02   1.2560142e-01
   8.6172345e-02   1.2837089e-01
   8.8176353e-02   1.3113008e-01
   9.0180361e-02   1.3387898e-01
   9.2184369e-02   1.3661760e-01
   9.4188377e-02   1.3934595e-01
   9.6192385e-02   1.4206401e-01
   9.8196393e-02   1.4477179e-01
   1.0020040e-01   1.4746929e-01
   1.0220441e-01   1.5015651e-01
   1.0420842e-01   1.5283344e-01
   1.0621242e-01   1.5550010e-01
   1.0821643e-01   1.5815647e-01
   1.1022044e-01   1.6080257e-01
   1.1222445e-01   1.6343838e-01
   1.1422846e-01   1.6606391e-01
   1.1623246e-01   1.6867916e-01
   1.1823647e-01   1.7128413e-01
   1.2024048e-01   1.7387882e-01
   1.2224449e-01   1.7646323e-01
   1.2424850e-01   1.7903735e-01
   1.2625251e-01   1.8160120e-01
   1.2825651e-01   1.8415476e-01
   1.3026052e-01   1.8669805e-01
   1.3226453e-01   1.8923105e-01
   1.3426854e-01   1.9175377e-01
   1.3627255e-01   1.9426621e-01
   1.3827655e-01   1.9676837e-01
   1.4028056e-01   1.9926024e-01
   1.4228457e-01   2.0174184e-01
   1.4428858e-01   2.0421316e-01
   1.4629259e-01   2.0667419e-01
   1.4829659e-01   2.0912494e-01
   1.5030060e-01   2.1156542e-01
   1.5230461e-01   2.1399561e-01
   1.5430862e-01   2.1641552e-01
   1.5631263e-01   2.1882515e-01
   1.5831663e-01   2.2122449e-01
   1.6032064e-01   2.2361356e-01
   1.6232465e-01   2.2599235e-01
   1.6432866e-01   2.2836085e-01
   1.6633267e-01   2.3071907e-01
   1.6833667e-01   2.3306702e-01
   1.7034068e-01   2.3540468e-01
   1.7234469e-01   2.3773206e-01
   1.7434870e-01   2.4004916e-01
   1.7635271e-01   2.4235597e-01
   1.7835671e-01   2.4465251e-01
   1.8036072e-01   2.4693877e-01
   1.8236473e-01   2.4921474e-01
   1.8436874e-01   2.5148044e-01
   1.8637275e-01   2.5373585e-01
   1.8837675e-01   2.5598098e-01
   1.9038076e-01   2.5821583e-01
   1.9238477e-01   2.6044040e-01
   1.9438878e-01   2.6265469e-01
   1.9639279e-01   2.6485870e-01
   1.9839679e-01   2.6705242e-01
   2.0040080e-01   2.6923587e-01
   2.0240481e-01   2.7140903e-01
   2.0440882e-01   2.7357191e-01
   2.0641283e-01   2.7572452e-01
   2.0841683e-01   2.7786684e-01
   2.1042084e-01   2.7999888e-01
   2.1242485e-01   2.8212063e-01
   2.1442886e-01   2.8423211e-01
   2.1643287e-01   2.8633331e-01
   2.1843687e-01   2.8842422e-01
   2.2044088e-01   2.9050486e-01
   2.2244489e-01   2.9257521e-01
   2.2444890e-01   2.9463528e-01
   2.2645291e-01   2.9668507e-01
   2.2845691e-01   2.9872458e-01
   2.3046092e-01   3.0075381e-01
   2.3246493e-01   3.0277276e-01
   2.3446894e-01   3.0478143e-01
   2.3647295e-01   3.0677981e-01
   2.3847695e-01   3.0876792e-01
   2.4048096e-01   3.1074574e-01
   2.4248497e-01   3.1271328e-01
   2.4448898e-01   3.1467054e-01
   2.4649299e-01   3.1661752e-01
   2.4849699e-01   3.1855422e-01
   2.5050100e-01   3.2048064e-01
   2.5250501e-01   3.2239678e-01
   2.5450902e-01   3.2430263e-01
   2.5651303e-01   3.2619821e-01
   2.5851703e-01   3.2808350e-01
   2.6052104e-01   3.2995851e-01
   2.6252505e-01   3.3182325e-01
   2.6452906e-01   3.3367770e-01
   2.6653307e-01   3.3552187e-01
   2.6853707e-01   3.3735575e-01
   2.7054108e-01   3.3917936e-01
   2.7254509e-01   3.4099269e-01
   2.7454910e-01   3.4279573e-01
   2.7655311e-01   3.4458850e-01
   2.7855711e-01   3.4637098e-01
   2.8056112e-01   3.4814318e-01
   2.8256513e-01   3.4990510e-01
   2.8456914e-01   3.5165674e-01
   2.8657315e-01   3.5339810e-01
   2.8857715e-01   3.5512918e-01
   2.9058116e-01   3.5684997e-01
   2.9258517e-01   3.5856049e-01
   2.9458918e-01   3.6026072e-01
   2.9659319e-01   3.6195067e-01
   2.9859719e-01   3.6363035e-01
   3.0060120e-01   3.6529974e-01
   3.0260521e-01   3.6695885e-01
   3.0460922e-01   3.6860768e-01
   3.0661323e-01   3.7024622e-01
   3.0861723e-01   3.7187449e-01
   3.1062124e-01   3.7349248e-01
   3.1262525e-01   3.7510018e-01
   3.1462926e-01   3.7669760e-01
   3.1663327e-01   3.7828475e-01
   3.1863727e-01   3.7986161e-01
   3.2064128e-01   3.8142819e-01
   3.2264529e-01   3.8298449e-01
   3.2464930e-01   3.8453050e-01
   3.2665331e-01   3.8606624e-01
   3.2865731e-01   3.8759170e-01
   3.3066132e-01   3.8910687e-01
   3.3266533e-01   3.9061176e-01
   3.3466934e-01   3.9210638e-01
   3.3667335e-01   3.9359071e-01
   3.3867735e-01   3.9506476e-01
   3.4068136e-01   3.9652853e-01
   3.4268537e-01   3.9798202e-01
   3.4468938e-01   3.9942522e-01
   3.4669339e-01   4.0085815e-01
   3.4869739e-01   4.0228079e-01
   3.5070140e-01   4.0369316e-01
   3.5270541e-01   4.0509524e-01
   3.5470942e-01   4.0648704e-01
   3.5671343e-01   4.0786856e-01
   3.5871743e-01   4.0923980e-01
   3.6072144e-01   4.1060076e-01
   3.6272545e-01   4.1195144e-01
   3.6472946e-01   4.1329183e-01
   3.6673347e-01   4.1462195e-01
   3.6873747e-01   4.1594178e-01
   3.7074148e-01   4.1725134e-01
   3.7274549e-01   4.1855061e-01
   3.7474950e-01   4.1983960e-01
   3.7675351e-01   4.2111831e-01
   3.7875752e-01   4.2238674e-01
   3.8076152e-01   4.2364488e-01
   3.8276553e-01   4.2489275e-01
   3.8476954e-01   4.2613034e-01
   3.8677355e-01   4.2735764e-01
   3.8877756e-01   4.2857466e-01
   3.9078156e-01   4.2978141e-01
   3.9278557e-01   4.3097787e-01
   3.9478958e-01   4.3216405e-01
   3.9679359e-01   4.3333995e-01
   3.9879760e-01   4.3450556e-01
   4.0080160e-01   4.3566090e-01
   4.0280561e-01   4.3680596e-01
   4.0480962e-01   4.3794073e-01
   4.0681363e-01   4.3906522e-01
   4.0881764e-01   4.4017944e-01
   4.1082164e-01   4.4128337e-01
   4.1282565e-01   4.4237702e-01
   4.1482966e-01   4.4346039e-01
   4.1683367e-01   4.4453348e-01
   4.1883768e-01   4.4559628e-01
   4.2084168e-01   4.4664881e-01
   4.2284569e-01   4.4769105e-01
   4.2484970e-01   4.4872302e-01
   4.2685371e-01   4.4974470e-01
   4.2885772e-01   4.5075610e-01
   4.3086172e-01   4.5175722e-01
   4.3286573e-01   4.5274806e-01
   4.3486974e-01   4.5372862e-01
   4.3687375e-01   4.5469890e-01
   4.3887776e-01   4.5565889e-01
   4.4088176e-01   4.5660861e-01
   4.4288577e-01   4.5754804e-01
   4.4488978e-01   4.5847719e-01
   4.4689379e-01   4.5939607e-01
   4.4889780e-01   4.6030466e-01
   4.5090180e-01   4.6120297e-01
   4.5290581e-01   4.6209100e-01
   4.5490982e-01   4.6296874e-01
   4.5691383e-01   4.6383621e-01
   4.5891784e-01   4.6469339e-01
   4.6092184e-01   4.6554030e-01
   4.6292585e-01   4.6637692e-01
   4.6492986e-01   4.6720326e-01
   4.6693387e-01   4.6801933e-01
   4.6893788e-01   4.6882511e-01
   4.7094188e-01   4.6962060e-01
   4.7294589e-01   4.7040582e-01
   4.7494990e-01   4.7118076e-01
   4.7695391e-01   4.7194541e-01
   4.7895792e-01   4.7269979e-01
   4.8096192e-01   4.7344388e-01
   4.8296593e-01   4.7417769e-01
   4.8496994e-01   4.7490123e-01
   4.8697395e-01   4.7561448e-01
   4.8897796e-01   4.7631744e-01
   4.9098196e-01   4.7701013e-01
   4.9298597e-01   4.7769254e-01
   4.9498998e-01   4.7836467e-01
   4.9699399e-01   4.7902651e-01
   4.9899800e-01   4.7967807e-01
   5.0100200e-01   4.3186268e-01
   5.0300601e-01   3.8459797e-01
   5.0501002e-01   3.3752346e-01
   5.0701403e-01   2.9063915e-01
   5.0901804e-01   2.4394504e-01
   5.1102204e-01   1.9744113e-01
   5.1302605e-01   1.5112743e-01
   5.1503006e-01   1.0500392e-01
   5.1703407e-01   5.9070606e-02
   5.1903808e-01   1.3327497e-02
   5.2104208e-01  -3.2225413e-02
   5.2304609e-01  -7.7588122e-02
   5.2505010e-01  -1.2276063e-01
   5.2705411e-01  -1.6774294e-01
   5.2905812e-01  -2.1253505e-01
   5.3106212e-01  -2.5713696e-01
   5.3306613e-01  -3.0154867e-01
   5.3507014e-01  -3.4577018e-01
   5.3707415e-01  -3.8980149e-01
   5.3907816e-01  -4.3364260e-01
   5.4108216e-01  -4.7729350e-01
   5.4308617e-01  -5.2075421e-01
   5.4509018e-01  -5.6402472e-01
   5.4709419e-01  -6.0710503e-01
   5.4909820e-01  -6.4999514e-01
   5.5110220e-01  -6.9269505e-01
   5.5310621e-01  -7.3520476e-01
   5.5511022e-01  -7.7752427e-01
   5.5711423e-01  -8.1965358e-01
   5.5911824e-01  -8.6159268e-01
   5.6112224e-01  -9.0334159e-01
   5.6312625e-01  -9.4490030e-01
   5.6513026e-01  -9.8626881e-01
   5.6713427e-01  -1.0274471e+00
   5.6913828e-01  -1.0684352e+00
   5.7114228e-01  -1.1092331e+00
   5.7314629e-01  -1.1498408e+00
   5.7515030e-01  -1.1902584e+00
   5.7715431e-01  -1.2304857e+00
   5.7915832e-01  -1.2705228e+00
   5.8116232e-01  -1.3103697e+00
   5.8316633e-01  -1.3500264e+00
   5.8517034e-01  -1.3894929e+00
   5.8717435e-01  -1.4287692e+00
   5.8917836e-01  -1.4678553e+00
   5.9118236e-01  -1.5067512e+00
   5.9318637e-01  -1.5454569e+00
   5.9519038e-01  -1.5839724e+00
   5.9719439e-01  -1.6222977e+00
   5.9919840e-01  -1.6604328e+00
   6.0120240e-01  -1.6983778e+00
   6.0320641e-01  -1.7361325e+00
   6.0521042e-01  -1.7736970e+00
   6.0721443e-01  -1.8110713e+00
   6.0921844e-01  -1.8482554e+00
   6.1122244e-01  -1.8852493e+00
   6.1322645e-01  -1.9220530e+00
   6.1523046e-01  -1.9586665e+00
   6.1723447e-01  -1.9950898e+00
   6.1923848e-01  -2.0313229e+00
   6.2124248e-01  -2.0673658e+00
   6.2324649e-01  -2.1032185e+00
   6.2525050e-01  -2.1388810e+00
   6.2725451e-01  -2.1743534e+00
   6.2925852e-01  -2.2096355e+00
   6.3126253e-01  -2.2447274e+00
   6.3326653e-01  -2.2796291e+00
   6.3527054e-01  -2.3143406e+00
   6.3727455e-01  -2.3488619e+00
   6.3927856e-01  -2.3831930e+00
   6.4128257e-01  -2.4173339e+00
   6.4328657e-01  -2.4512846e+00
   6.4529058e-01  -2.4850451e+00
   6.4729459e-01  -2.5186154e+00
   6.4929860e-01  -2.5519955e+00
   6.5130261e-01  -2.5851854e+00
   6.5330661e-01  -2.6181851e+00
   6.5531062e-01  -2.6509947e+00
   6.5731463e-01  -2.6836140e+00
   6.5931864e-01  -2.7160431e+00
   6.6132265e-01  -2.7482820e+00
   6.6332665e-01  -2.7803307e+00
   6.6533066e-01  -2.8121892e+00
   6.6733467e-01  -2.8438575e+00
   6.6933868e-01  -2.8753356e+00
   6.7134269e-01  -2.9066235e+00
   6.7334669e-01  -2.9377212e+00
   6.7535070e-01  -2.9686287e+00
   6.7735471e-01  -2.9993460e+00
   6.7935872e-01  -3.0298731e+00
   6.8136273e-01  -3.0602100e+00
   6.8336673e-01  -3.0903567e+00
   6.8537074e-01  -3.1203133e+00
   6.8737475e-01  -3.1500796e+00
   6.8937876e-01  -3.1796557e+00
   6.9138277e-01  -3.2090416e+00
   6.9338677e-01  -3.2382373e+00
   6.9539078e-01  -3.2672428e+00
   6.9739479e-01  -3.2960581e+00
   6.9939880e-01  -3.3246832e+00
   7.0140281e-01  -3.3531181e+00
   7.0340681e-01  -3.3813628e+00
   7.0541082e-01  -3.4094173e+00
   7.0741483e-01  -3.4372816e+00
   7.0941884e-01  -3.4649557e+00
   7.1142285e-01  -3.4924396e+00
   7.1342685e-01  -3.5197333e+00
   7.1543086e-01  -3.5468368e+00
   7.1743487e-01  -3.5737501e+00
   7.1943888e-01  -3.6004733e+00
   7.2144289e-01  -3.6270062e+00
   7.2344689e-01  -3.6533489e+00
   7.2545090e-01  -3.6795014e+00
   7.2745491e-01  -3.7054637e+00
   7.2945892e-01  -3.7312358e+00
   7.3146293e-01  -3.7568177e+00
   7.3346693e-01  -3.7822094e+00
   7.3547094e-01  -3.8074109e+00
   7.3747495e-01  -3.8324222e+00
   7.3947896e-01  -3.8572433e+00
   7.4148297e-01  -3.8818742e+00
   7.4348697e-01  -3.9063149e+00
   7.4549098e-01  -3.9305654e+00
   7.4749499e-01  -3.9546257e+00
   7.4949900e-01  -3.9784958e+00
   7.5150301e-01  -4.0021757e+00
   7.5350701e-01  -4.0256654e+00
   7.5551102e-01  -4.0489649e+00
   7.5751503e-01  -4.0720742e+00
   7.5951904e-01  -4.0949934e+00
   7.6152305e-01  -4.1177223e+00
   7.6352705e-01  -4.1402610e+00
   7.6553106e-01  -4.1626095e+00
   7.6753507e-01  -4.1847678e+00
   7.6953908e-01  -4.2067359e+00
   7.7154309e-01  -4.2285138e+00
   7.7354709e-01  -4.2501015e+00
   7.7555110e-01  -4.2714990e+00
   7.7755511e-01  -4.2927063e+00
   7.7955912e-01  -4.3137234e+00
   7.8156313e-01  -4.3345503e+00
   7.8356713e-01  -4.3551870e+00
   7.8557114e-01  -4.3756335e+00
   7.8757515e-01  -4.3958898e+00
   7.8957916e-01  -4.4159559e+00
   7.9158317e-01  -4.4358318e+00
   7.9358717e-01  -4.4555175e+00
   7.9559118e-01  -4.4750130e+00
   7.9759519e-01  -4.4943183e+00
   7.9959920e-01  -4.5134334e+00
   8.0160321e-01  -4.5323583e+00
   8.0360721e-01  -4.5510930e+00
   8.0561122e-01  -4.5696376e+00
   8.0761523e-01  -4.5879919e+00
   8.0961924e-01  -4.6061560e+00
   8.1162325e-01  -4.6241299e+00
   8.1362725e-01  -4.6419136e+00
   8.1563126e-01  -4.6595071e+00
   8.1763527e-01  -4.6769104e+00
   8.1963928e-01  -4.6941235e+00
   8.2164329e-01  -4.7111464e+00
   8.2364729e-01  -4.7279791e+00
   8.2565130e-01  -4.7446216e+00
   8.2765531e-01  -4.7610739e+00
   8.2965932e-01  -4.7773360e+00
   8.3166333e-01  -4.7934079e+00
   8.3366733e-01  -4.8092896e+00
   8.3567134e-01  -4.8249811e+00
   8.3767535e-01  -4.8404824e+00
   8.3967936e-01  -4.8557935e+00
   8.4168337e-01  -4.8709144e+00
   8.4368737e-01  -4.8858451e+00
   8.4569138e-01  -4.9005856e+00
   8.4769539e-01  -4.9151359e+00
   8.4969940e-01  -4.9294960e+00
   8.5170341e-01  -4.9436659e+00
   8.5370741e-01  -4.9576456e+00
   8.5571142e-01  -4.9714351e+00
   8.5771543e-01  -4.9850344e+00
   8.5971944e-01  -4.9984435e+00
   8.6172345e-01  -5.0116624e+00
   8.6372745e-01  -5.0246911e+00
   8.6573146e-01  -5.0375296e+00
   8.6773547e-01  -5.0501780e+00
   8.6973948e-01  -5.0626361e+00
   8.7174349e-01  -5.0749040e+00
   8.7374749e-01  -5.0869817e+00
   8.7575150e-01  -5.0988692e+00
   8.7775551e-01  -5.1105665e+00
   8.7975952e-01  -5.1220736e+00
   8.8176353e-01  -5.1333905e+00
   8.8376754e-01  -5.1445172e+00
   8.8577154e-01  -5.1554537e+00
   8.8777555e-01  -5.1662000e+00
   8.8977956e-01  -5.1767561e+00
   8.9178357e-01  -5.1871220e+00
   8.9378758e-01  -5.1972977e+00
   8.9579158e-01  -5.2072832e+00
   8.9779559e-01  -5.2170785e+00
   8.9979960e-01  -5.2266836e+00
   9.0180361e-01  -5.2360985e+00
   9.0380762e-01  -5.2453232e+00
   9.0581162e-01  -5.2543577e+00
   9.0781563e-01  -5.2632020e+00
   9.0981964e-01  -5.2718561e+00
   9.1182365e-01  -5.2803200e+00
   9.1382766e-01  -5.2885937e+00
   9.1583166e-01  -5.2966772e+00
   9.1783567e-01  -5.3045705e+00
   9.1983968e-01  -5.3122736e+00
   9.2184369e-01  -5.3197865e+00
   9.2384770e-01  -5.3271092e+00
   9.2585170e-01  -5.3342417e+00
   9.2785571e-01  -5.3411840e+00
   9.2985972e-01  -5.3479361e+00
   9.3186373e-01  -5.3544980e+00
   9.3386774e-01  -5.3608697e+00
   9.3587174e-01  -5.3670512e+00
   9.3787575e-01  -5.3730425e+00
   9.3987976e-01  -5.3788436e+00
   9.4188377e-01  -5.3844545e+00
   9.4388778e-01  -5.3898752e+00
   9.4589178e-01  -5.3951057e+00
   9.4789579e-01  -5.4001460e+00
   9.4989980e-01  -5.4049961e+00
   9.5190381e-01  -5.4096560e+00
   9.5390782e-01  -5.4141257e+00
   9.5591182e-01  -5.4184052e+00
   9.5791583e-01  -5.4224945e+00
   9.5991984e-01  -5.4263936e+00
   9.6192385e-01  -5.4301025e+00
   9.6392786e-01  -5.4336212e+00
   9.6593186e-01  -5.4369497e+00
   9.6793587e-01  -5.4400880e+00
   9.6993988e-01  -5.4430361e+00
   9.7194389e-01  -5.4457940e+00
   9.7394790e-01  -5.4483617e+00
   9.7595190e-01  -5.4507392e+00
   9.7795591e-01  -5.4529265e+00
   9.7995992e-01  -5.4549236e+00
   9.8196393e-01  -5.4567305e+00
   9.8396794e-01  -5.4583472e+00
   9.8597194e-01  -5.4597737e+00
   9.8797595e-01  -5.4610100e+00
   9.8997996e-01  -5.4620561e+00
   9.9198397e-01  -5.4629120e+00
   9.9398798e-01  -5.4635777e+00
   9.9599198e-01  -5.4640532e+00
   9.9799599e-01  -5.4643385e+00
   1.0000000e+00  -5.4644336e+00


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2012723e-03
   4.0080160e-03   6.3922635e-03
   6.0120240e-03   9.5729736e-03
   8.0160321e-03   1.2743403e-02
   1.0020040e-02   1.5903551e-02
   1.2024048e-02   1.9053417e-02
   1.4028056e-02   2.2193003e-02
   1.6032064e-02   2.5322308e-02
   1.8036072e-02   2.8441332e-02
   2.0040080e-02   3.1550074e-02
   2.2044088e-02   3.4648536e-02
   2.4048096e-02   3.7736716e-02
   2.6052104e-02   4.0814615e-02
   2.8056112e-02   4.3882233e-02
   3.0060120e-02   4.6939571e-02
   3.2064128e-02   4.9986627e-02
   3.4068136e-02   5.3023402e-02
   3.6072144e-02   5.6049895e-02
   3.8076152e-02   5.9066108e-02
   4.0080160e-02   6.2072040e-02
   4.2084168e-02   6.5067690e-02
   4.4088176e-02   6.8053060e-02
   4.6092184e-02   7.1028148e-02
   4.8096192e-02   7.3992956e-02
   5.0100200e-02   7.6947482e-02
   5.2104208e-02   7.9891727e-02
   5.4108216e-02   8.2825691e-02
   5.6112224e-02   8.5749375e-02
   5.8116232e-02   8.8662776e-02
   6.0120240e-02   9.1565897e-02
   6.2124248e-02   9.4458737e-02
   6.4128257e-02   9.7341296e-02
   6.6132265e-02   1.0021357e-01
   6.8136273e-02   1.0307557e-01
   7.0140281e-02   1.0592729e-01
   7.2144289e-02   1.0876872e-01
   7.4148297e-02   1.1159987e-01
   7.6152305e-02   1.1442075e-01
   7.8156313e-02   1.1723134e-01
   8.0160321e-02   1.2003165e-01
   8.2164329e-02   1.2282168e-01
   8.4168337e-02   1.2560142e-01
   8.6172345e-02   1.2837089e-01
   8.8176353e-02   1.3113008e-01
   9.0180361e-02   1.3387898e-01
   9.2184369e-02   1.3661760e-01
   9.4188377e-02   1.3934595e-01
   9.6192385e-02   1.4206401e-01
   9.8196393e-02   1.4477179e-01
   1.0020040e-01   1.4746929e-01
   1.0220441e-01   1.5015651e-01
   1.0420842e-01   1.5283344e-01
   1.0621242e-01   1.5550010e-01
   1.0821643e-01   1.5815647e-01
   1.1022044e-01   1.6080257e-01
   1.1222445e-01   1.6343838e-01
   1.1422846e-01   1.6606391e-01
   1.1623246e-01   1.6867916e-01
   1.1823647e-01   1.7128413e-01
   1.2024048e-01   1.7387882e-01
   1.2224449e-01   1.7646323e-01
   1.2424850e-01   1.7903735e-01
   1.2625251e-01   1.8160120e-01
   1.2825651e-01   1.8415476e-01
   1.3026052e-01   1.8669805e-01
   1.3226453e-01   1.8923105e-01
   1.3426854e-01   1.9175377e-01
   1.3627255e-01   1.9426621e-01
   1.3827655e-01   1.9676837e-01
   1.4028056e-01   1.9926024e-01
   1.4228457e-01   2.0174184e-01
   1.4428858e-01   2.0421316e-01
   1.4629259e-01   2.0667419e-01
   1.4829659e-01   2.0912494e-01
   1.5030060e-01   2.1156542e-01
   1.5230461e-01   2.1399561e-01
   1.5430862e-01   2.1641552e-01
   1.5631263e-01   2.1882515e-01
   1.5831663e-01   2.2122449e-01
   1.6032064e-01   2.2361356e-01
   1.6232465e-01   2.2599235e-01
   1.6432866e-01   2.2836085e-01
   1.6633267e-01   2.3071907e-01
   1.6833667e-01   2.3306702e-01
   1.7034068e-01   2.3540468e-01
   1.7234469e-01   2.3773206e-01
   1.7434870e-01   2.4004916e-01
   1.7635271e-01   2.4235597e-01
   1.7835671e-01   2.4465251e-01
   1.8036072e-01   2.4693877e-01
   1.8236473e-01   2.4921474e-01
   1.8436874e-01   2.5148044e-01
   1.8637275e-01   2.5373585e-01
   1.8837675e-01   2.5598098e-01
   1.9038076e-01   2.5821583e-01
   1.9238477e-01   2.6044040e-01
   1.9438878e-01   2.6265469e-01
   1.9639279e-01   2.6485870e-01
   1.9839679e-01   2.6705242e-01
   2.0040080e-01   2.6923587e-01
   2.0240481e-01   2.7140903e-01
   2.0440882e-01   2.7357191e-01
   2.0641283e-01   2.7572452e-01
   2.0841683e-01   2.7786684e-01
   2.1042084e-01   2.7999888e-01
   2.1242485e-01   2.8212063e-01
   2.1442886e-01   2.8423211e-01
   2.1643287e-01   2.8633331e-01
   2.1843687e-01   2.8842422e-01
   2.2044088e-01   2.9050486e-01
   2.2244489e-01   2.9257521e-01
   2.2444890e-01   2.9463528e-01
   2.2645291e-01   2.9668507e-01
   2.2845691e-01   2.9872458e-01
   2.3046092e-01   3.0075381e-01
   2.3246493e-01   3.0277276e-01
   2.3446894e-01   3.0478143e-01
   2.3647295e-01   3.0677981e-01
   2.3847695e-01   3.0876792e-01
   2.4048096e-01   3.1074574e-01
   2.4248497e-01   3.1271328e-01
   2.4448898e-01   3.1467054e-01
   2.4649299e-01   3.1661752e-01
   2.4849699e-01   3.1855422e-01
   2.5050100e-01   3.2048064e-01
   2.5250501e-01   3.2239678e-01
   2.5450902e-01   3.2430263e-01
   2.5651303e-01   3.2619821e-01
   2.5851703e-01   3.2808350e-01
   2.6052104e-01   3.2995851e-01
   2.6252505e-01   3.3182325e-01
   2.6452906e-01   3.3367770e-01
   2.6653307e-01   3.3552187e-01
   2.6853707e-01   3.3735575e-01
   2.7054108e-01   3.3917936e-01
   2.7254509e-01   3.4099269e-01
   2.7454910e-01   3.4279573e-01
   2.7655311e-01   3.4458850e-01
   2.7855711e-01   3.4637098e-01
   2.8056112e-01   3.4814318e-01
   2.8256513e-01   3.4990510e-01
   2.8456914e-01   3.5165674e-01
   2.8657315e-01   3.5339810e-01
   2.8857715e-01   3.5512918e-01
   2.9058116e-01   3.5684997e-01
   2.9258517e-01   3.5856049e-01
   2.9458918e-01   3.6026072e-01
   2.9659319e-01   3.6195067e-01
   2.9859719e-01   3.6363035e-01
   3.0060120e-01   3.6529974e-01
   3.0260521e-01   3.6695885e-01
   3.0460922e-01   3.6860768e-01
   3.0661323e-01   3.7024622e-01
   3.0861723e-01   3.7187449e-01
   3.1062124e-01   3.7349248e-01
   3.1262525e-01   3.7510018e-01
   3.1462926e-01   3.7669760e-01
   3.1663327e-01   3.7828475e-01
   3.1863727e-01   3.7986161e-01
   3.2064128e-01   3.8142819e-01
   3.2264529e-01   3.8298449e-01
   3.2464930e-01   3.8453050e-01
   3.2665331e-01   3.8606624e-01
   3.2865731e-01   3.8759170e-01
   3.3066132e-01   3.8910687e-01
   3.3266533e-01   3.9061176e-01
   3.3466934e-01   3.9210638e-01
   3.3667335e-01   3.9359071e-01
   3.3867735e-01   3.9506476e-01
   3.4068136e-01   3.9652853e-01
   3.4268537e-01   3.9798202e-01
   3.4468938e-01   3.9942522e-01
   3.4669339e-01   4.0085815e-01
   3.4869739e-01   4.0228079e-01
   3.5070140e-01   4.0369316e-01
   3.5270541e-01   4.0509524e-01
   3.5470942e-01   4.0648704e-01
   3.5671343e-01   4.0786856e-01
   3.5871743e-01   4.0923980e-01
   3.6072144e-01   4.1060076e-01
   3.6272545e-01   4.1195144e-01
   3.6472946e-01   4.1329183e-01
   3.6673347e-01   4.1462195e-01
   3.6873747e-01   4.1594178e-01
   3.7074148e-01   4.1725134e-01
   3.7274549e-01   4.1855061e-01
   3.7474950e-01   4.1983960e-01
   3.7675351e-01   4.2111831e-01
   3.7875752e-01   4.2238674e-01
   3.8076152e-01   4.2364488e-01
   3.8276553e-01   4.2489275e-01
   3.8476954e-01   4.2613034e-01
   3.8677355e-01   4.2735764e-01
   3.8877756e-01   4.2857466e-01
   3.9078156e-01   4.2978141e-01
   3.9278557e-01   4.3097787e-01
   3.9478958e-01   4.3216405e-01
   3.9679359e-01   4.3333995e-01
   3.9879760e-01   4.3450556e-01
   4.0080160e-01   4.3566090e-01
   4.0280561e-01   4.3680596e-01
   4.0480962e-01   4.3794073e-01
   4.0681363e-01   4.3906522e-01
   4.0881764e-01   4.4017944e-01
   4.1082164e-01   4.4128337e-01
   4.1282565e-01   4.4237702e-01
   4.1482966e-01   4.4346039e-01
   4.1683367e-01   4.4453348e-01
   4.1883768e-01   4.4559628e-01
   4.2084168e-01   4.4664881e-01
   4.2284569e-01   4.4769105e-01
   4.2484970e-01   4.4872302e-01
   4.2685371e-01   4.4974470e-01
   4.2885772e-01   4.5075610e-01
   4.3086172e-01   4.5175722e-01
   4.3286573e-01   4.5274806e-01
   4.3486974e-01   4.5372862e-01
   4.3687375e-01   4.5469890e-01
   4.3887776e-01   4.5565889e-01
   4.4088176e-01   4.5660861e-01
   4.4288577e-01   4.5754804e-01
   4.4488978e-01   4.5847719e-01
   4.4689379e-01   4.5939607e-01
   4.4889780e-01   4.6030466e-01
   4.5090180e-01   4.6120297e-01
   4.5290581e-01   4.6209100e-01
   4.5490982e-01   4.6296874e-01
   4.5691383e-01   4.6383621e-01
   4.5891784e-01   4.6469339e-01
   4.6092184e-01   4.6554030e-01
   4.6292585e-01   4.6637692e-01
   4.6492986e-01   4.6720326e-01
   4.6693387e-01   4.6801933e-01
   4.6893788e-01   4.6882511e-01
   4.7094188e-01   4.6962060e-01
   4.7294589e-01   4.7040582e-01
   4.7494990e-01   4.7118076e-01
   4.7695391e-01   4.7194541e-01
   4.7895792e-01   4.7269979e-01
   4.8096192e-01   4.7344388e-01
   4.8296593e-01   4.7417769e-01
   4.8496994e-01   4.7490123e-01
   4.8697395e-01   4.7561448e-01
   4.8897796e-01   4.7631744e-01
   4.9098196e-01   4.7701013e-01
   4.9298597e-01   4.7769254e-01
   4.9498998e-01   4.7836467e-01
   4.9699399e-01   4.7902651e-01
   4.9899800e-01   4.7967807e-01
   5.0100200e-01  -4.2560472e-03
   5.0300601e-01  -4.8265156e-01
   5.0501002e-01  -9.5912193e-01
   5.0701403e-01  -1.4336672e+00
   5.0901804e-01  -1.9062873e+00
   5.1102204e-01  -2.3769823e+00
   5.1302605e-01  -2.8457521e+00
   5.1503006e-01  -3.3125968e+00
   5.1703407e-01  -3.7775164e+00
   5.1903808e-01  -4.2405108e+00
   5.2104208e-01  -4.7015802e+00
   5.2304609e-01  -5.1607243e+00
   5.2505010e-01  -5.6179434e+00
   5.2705411e-01  -6.0732373e+00
   5.2905812e-01  -6.5266061e+00
   5.3106212e-01  -6.9780497e+00
   5.3306613e-01  -7.4275682e+00
   5.3507014e-01  -7.8751616e+00
   5.3707415e-01  -8.3208299e+00
   5.3907816e-01  -8.7645730e+00
   5.4108216e-01  -9.2063910e+00
   5.4308617e-01  -9.6462838e+00
   5.4509018e-01  -1.0084252e+01
   5.4709419e-01  -1.0520294e+01
   5.4909820e-01  -1.0954412e+01
   5.5110220e-01  -1.1386604e+01
   5.5310621e-01  -1.1816871e+01
   5.5511022e-01  -1.2245213e+01
   5.5711423e-01  -1.2671630e+01
   5.5911824e-01  -1.3096122e+01
   5.6112224e-01  -1.3518689e+01
   5.6312625e-01  -1.3939330e+01
   5.6513026e-01  -1.4358046e+01
   5.6713427e-01  -1.4774838e+01
   5.6913828e-01  -1.5189704e+01
   5.7114228e-01  -1.5602645e+01
   5.7314629e-01  -1.6013661e+01
   5.7515030e-01  -1.6422751e+01
   5.7715431e-01  -1.6829917e+01
   5.7915832e-01  -1.7235157e+01
   5.8116232e-01  -1.7638473e+01
   5.8316633e-01  -1.8039863e+01
   5.8517034e-01  -1.8439328e+01
   5.8717435e-01  -1.8836868e+01
   5.8917836e-01  -1.9232483e+01
   5.9118236e-01  -1.9626172e+01
   5.9318637e-01  -2.0017937e+01
   5.9519038e-01  -2.0407776e+01
   5.9719439e-01  -2.0795691e+01
   5.9919840e-01  -2.1181680e+01
   6.0120240e-01  -2.1565744e+01
   6.0320641e-01  -2.1947883e+01
   6.0521042e-01  -2.2328096e+01
   6.0721443e-01  -2.2706385e+01
   6.0921844e-01  -2.3082748e+01
   6.1122244e-01  -2.3457187e+01
   6.1322645e-01  -2.3829700e+01
   6.1523046e-01  -2.4200288e+01
   6.1723447e-01  -2.4568951e+01
   6.1923848e-01  -2.4935689e+01
   6.2124248e-01  -2.5300501e+01
   6.2324649e-01  -2.5663389e+01
   6.2525050e-01  -2.6024351e+01
   6.2725451e-01  -2.6383389e+01
   6.2925852e-01  -2.6740501e+01
   6.3126253e-01  -2.7095688e+01
   6.3326653e-01  -2.7448950e+01
   6.3527054e-01  -2.7800286e+01
   6.3727455e-01  -2.8149698e+01
   6.3927856e-01  -2.8497185e+01
   6.4128257e-01  -2.8842746e+01
   6.4328657e-01  -2.9186382e+01
   6.4529058e-01  -2.9528093e+01
   6.4729459e-01  -2.9867879e+01
   6.4929860e-01  -3.0205740e+01
   6.5130261e-01  -3.0541676e+01
   6.5330661e-01  -3.0875686e+01
   6.5531062e-01  -3.1207772e+01
   6.5731463e-01  -3.1537932e+01
   6.5931864e-01  -3.1866167e+01
   6.6132265e-01  -3.2192477e+01
   6.6332665e-01  -3.2516862e+01
   6.6533066e-01  -3.2839322e+01
   6.6733467e-01  -3.3159856e+01
   6.6933868e-01  -3.3478466e+01
   6.7134269e-01  -3.3795150e+01
   6.7334669e-01  -3.4109909e+01
   6.7535070e-01  -3.4422743e+01
   6.7735471e-01  -3.4733652e+01
   6.7935872e-01  -3.5042636e+01
   6.8136273e-01  -3.5349695e+01
   6.8336673e-01  -3.5654828e+01
   6.8537074e-01  -3.5958037e+01
   6.8737475e-01  -3.6259320e+01
   6.8937876e-01  -3.6558678e+01
   6.9138277e-01  -3.6856111e+01
   6.9338677e-01  -3.7151619e+01
   6.9539078e-01  -3.7445202e+01
   6.9739479e-01  -3.7736860e+01
   6.9939880e-01  -3.8026592e+01
   7.0140281e-01  -3.8314399e+01
   7.0340681e-01  -3.8600282e+01
   7.0541082e-01  -3.8884239e+01
   7.0741483e-01  -3.9166271e+01
   7.0941884e-01  -3.9446377e+01
   7.1142285e-01  -3.9724559e+01
   7.1342685e-01  -4.0000816e+01
   7.1543086e-01  -4.0275147e+01
   7.1743487e-01  -4.0547553e+01
   7.1943888e-01  -4.0818035e+01
   7.2144289e-01  -4.1086591e+01
   7.2344689e-01  -4.1353222e+01
   7.2545090e-01  -4.1617927e+01
   7.2745491e-01  -4.1880708e+01
   7.2945892e-01  -4.2141563e+01
   7.3146293e-01  -4.2400494e+01
   7.3346693e-01  -4.2657499e+01
   7.3547094e-01  -4.2912579e+01
   7.3747495e-01  -4.3165734e+01
   7.3947896e-01  -4.3416964e+01
   7.4148297e-01  -4.3666269e+01
   7.4348697e-01  -4.3913648e+01
   7.4549098e-01  -4.4159103e+01
   7.4749499e-01  -4.4402632e+01
   7.4949900e-01  -4.4644236e+01
   7.5150301e-01  -4.4883915e+01
   7.5350701e-01  -4.5121669e+01
   7.5551102e-01  -4.5357498e+01
   7.5751503e-01  -4.5591401e+01
   7.5951904e-01  -4.5823380e+01
   7.6152305e-01  -4.6053433e+01
   7.6352705e-01  -4.6281562e+01
   7.6553106e-01  -4.6507765e+01
   7.6753507e-01  -4.6732043e+01
   7.6953908e-01  -4.6954396e+01
   7.7154309e-01  -4.7174823e+01
   7.7354709e-01  -4.7393326e+01
   7.7555110e-01  -4.7609903e+01
   7.7755511e-01  -4.7824556e+01
   7.7955912e-01  -4.8037283e+01
   7.8156313e-01  -4.8248085e+01
   7.8356713e-01  -4.8456962e+01
   7.8557114e-01  -4.8663913e+01
   7.8757515e-01  -4.8868940e+01
   7.8957916e-01  -4.9072042e+01
   7.9158317e-01  -4.9273218e+01
   7.9358717e-01  -4.9472469e+01
   7.9559118e-01  -4.9669795e+01
   7.9759519e-01  -4.9865196e+01
   7.9959920e-01  -5.0058672e+01
   8.0160321e-01  -5.0250223e+01
   8.0360721e-01  -5.0439849e+01
   8.0561122e-01  -5.0627549e+01
   8.0761523e-01  -5.0813324e+01
   8.0961924e-01  -5.0997174e+01
   8.1162325e-01  -5.1179100e+01
   8.1362725e-01  -5.1359099e+01
   8.1563126e-01  -5.1537174e+01
   8.1763527e-01  -5.1713324e+01
   8.1963928e-01  -5.1887548e+01
   8.2164329e-01  -5.2059848e+01
   8.2364729e-01  -5.2230222e+01
   8.2565130e-01  -5.2398671e+01
   8.2765531e-01  -5.2565195e+01
   8.2965932e-01  -5.2729794e+01
   8.3166333e-01  -5.2892468e+01
   8.3366733e-01  -5.3053216e+01
   8.3567134e-01  -5.3212040e+01
   8.3767535e-01  -5.3368938e+01
   8.3967936e-01  -5.3523911e+01
   8.4168337e-01  -5.3676959e+01
   8.4368737e-01  -5.3828082e+01
   8.4569138e-01  -5.3977280e+01
   8.4769539e-01  -5.4124553e+01
   8.4969940e-01  -5.4269900e+01
   8.5170341e-01  -5.4413323e+01
   8.5370741e-01  -5.4554820e+01
   8.5571142e-01  -5.4694392e+01
   8.5771543e-01  -5.4832039e+01
   8.5971944e-01  -5.4967761e+01
   8.6172345e-01  -5.5101558e+01
   8.6372745e-01  -5.5233429e+01
   8.6573146e-01  -5.5363376e+01
   8.6773547e-01  -5.5491397e+01
   8.6973948e-01  -5.5617493e+01
   8.7174349e-01  -5.5741664e+01
   8.7374749e-01  -5.5863910e+01
   8.7575150e-01  -5.5984231e+01
   8.7775551e-01  -5.6102627e+01
   8.7975952e-01  -5.6219097e+01
   8.8176353e-01  -5.6333643e+01
   8.8376754e-01  -5.6446263e+01
   8.8577154e-01  -5.6556958e+01
   8.8777555e-01  -5.6665728e+01
   8.8977956e-01  -5.6772573e+01
   8.9178357e-01  -5.6877493e+01
   8.9378758e-01  -5.6980487e+01
   8.9579158e-01  -5.7081557e+01
   8.9779559e-01  -5.7180701e+01
   8.9979960e-01  -5.7277920e+01
   9.0180361e-01  -5.7373214e+01
   9.0380762e-01  -5.7466583e+01
   9.0581162e-01  -5.7558027e+01
   9.0781563e-01  -5.7647546e+01
   9.0981964e-01  -5.7735139e+01
   9.1182365e-01  -5.7820808e+01
   9.1382766e-01  -5.7904551e+01
   9.1583166e-01  -5.7986369e+01
   9.1783567e-01  -5.8066262e+01
   9.1983968e-01  -5.8144230e+01
   9.2184369e-01  -5.8220273e+01
   9.2384770e-01  -5.8294390e+01
   9.2585170e-01  -5.8366583e+01
   9.2785571e-01  -5.8436850e+01
   9.2985972e-01  -5.8505193e+01
   9.3186373e-01  -5.8571610e+01
   9.3386774e-01  -5.8636102e+01
   9.3587174e-01  -5.8698668e+01
   9.3787575e-01  -5.8759310e+01
   9.3987976e-01  -5.8818027e+01
   9.4188377e-01  -5.8874818e+01
   9.4388778e-01  -5.8929684e+01
   9.4589178e-01  -5.8982625e+01
   9.4789579e-01  -5.9033641e+01
   9.4989980e-01  -5.9082732e+01
   9.5190381e-01  -5.9129898e+01
   9.5390782e-01  -5.9175139e+01
   9.5591182e-01  -5.9218454e+01
   9.5791583e-01  -5.9259845e+01
   9.5991984e-01  -5.9299310e+01
   9.6192385e-01  -5.9336850e+01
   9.6392786e-01  -5.9372465e+01
   9.6593186e-01  -5.9406155e+01
   9.6793587e-01  -5.9437919e+01
   9.6993988e-01  -5.9467759e+01
   9.7194389e-01  -5.9495673e+01
   9.7394790e-01  -5.9521663e+01
   9.7595190e-01  -5.9545727e+01
   9.7795591e-01  -5.9567866e+01
   9.7995992e-01  -5.9588080e+01
   9.8196393e-01  -5.9606368e+01
   9.8396794e-01  -5.9622732e+01
   9.8597194e-01  -5.9637171e+01
   9.8797595e-01  -5.9649684e+01
   9.8997996e-01  -5.9660272e+01
   9.9198397e-01  -5.9668935e+01
   9.9398798e-01  -5.9675673e+01
   9.9599198e-01  -5.9680486e+01
   9.9799599e-01  -5.9683374e+01
   1.0000000e+00  -5.9684336e+01


==> data/Couette_Results_Varphi_00_matRatio_4_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   5.3636724e-05
   4.0080160e-03   1.0710119e-04
   6.0120240e-03   1.6039340e-04
   8.0160321e-03   2.1351335e-04
   1.0020040e-02   2.6646104e-04
   1.2024048e-02   3.1923648e-04
   1.4028056e-02   3.7183966e-04
   1.6032064e-02   4.2427058e-04
   1.8036072e-02   4.7652924e-04
   2.0040080e-02   5.2861565e-04
   2.2044088e-02   5.8052979e-04
   2.4048096e-02   6.3227168e-04
   2.6052104e-02   6.8384132e-04
   2.8056112e-02   7.3523869e-04
   3.0060120e-02   7.8646381e-04
   3.2064128e-02   8.3751667e-04
   3.4068136e-02   8.8839727e-04
   3.6072144e-02   9.3910561e-04
   3.8076152e-02   9.8964170e-04
   4.0080160e-02   1.0400055e-03
   4.2084168e-02   1.0901971e-03
   4.4088176e-02   1.1402164e-03
   4.6092184e-02   1.1900635e-03
   4.8096192e-02   1.2397383e-03
   5.0100200e-02   1.2892408e-03
   5.2104208e-02   1.3385711e-03
   5.4108216e-02   1.3877291e-03
   5.6112224e-02   1.4367149e-03
   5.8116232e-02   1.4855284e-03
   6.0120240e-02   1.5341696e-03
   6.2124248e-02   1.5826386e-03
   6.4128257e-02   1.6309354e-03
   6.6132265e-02   1.6790599e-03
   6.8136273e-02   1.7270121e-03
   7.0140281e-02   1.7747920e-03
   7.2144289e-02   1.8223998e-03
   7.4148297e-02   1.8698352e-03
   7.6152305e-02   1.9170984e-03
   7.8156313e-02   1.9641893e-03
   8.0160321e-02   2.0111080e-03
   8.2164329e-02   2.0578544e-03
   8.4168337e-02   2.1044286e-03
   8.6172345e-02   2.1508305e-03
   8.8176353e-02   2.1970601e-03
   9.0180361e-02   2.2431175e-03
   9.2184369e-02   2.2890026e-03
   9.4188377e-02   2.3347155e-03
   9.6192385e-02   2.3802561e-03
   9.8196393e-02   2.4256245e-03
   1.0020040e-01   2.4708206e-03
   1.0220441e-01   2.5158444e-03
   1.0420842e-01   2.5606960e-03
   1.0621242e-01   2.6053753e-03
   1.0821643e-01   2.6498824e-03
   1.1022044e-01   2.6942172e-03
   1.1222445e-01   2.7383798e-03
   1.1422846e-01   2.7823701e-03
   1.1623246e-01   2.8261881e-03
   1.1823647e-01   2.8698339e-03
   1.2024048e-01   2.9133074e-03
   1.2224449e-01   2.9566087e-03
   1.2424850e-01   2.9997377e-03
   1.2625251e-01   3.0426944e-03
   1.2825651e-01   3.0854789e-03
   1.3026052e-01   3.1280912e-03
   1.3226453e-01   3.1705311e-03
   1.3426854e-01   3.2127989e-03
   1.3627255e-01   3.2548943e-03
   1.3827655e-01   3.2968175e-03
   1.4028056e-01   3.3385685e-03
   1.4228457e-01   3.3801472e-03
   1.4428858e-01   3.4215536e-03
   1.4629259e-01   3.4627878e-03
   1.4829659e-01   3.5038497e-03
   1.5030060e-01   3.5447393e-03
   1.5230461e-01   3.5854567e-03
   1.5430862e-01   3.6260019e-03
   1.5631263e-01   3.6663748e-03
   1.5831663e-01   3.7065754e-03
   1.6032064e-01   3.7466038e-03
   1.6232465e-01   3.7864599e-03
   1.6432866e-01   3.8261437e-03
   1.6633267e-01   3.8656553e-03
   1.6833667e-01   3.9049947e-03
   1.7034068e-01   3.9441618e-03
   1.7234469e-01   3.9831566e-03
   1.7434870e-01   4.0219791e-03
   1.7635271e-01   4.0606295e-03
   1.7835671e-01   4.0991075e-03
   1.8036072e-01   4.1374133e-03
   1.8236473e-01   4.1755468e-03
   1.8436874e-01   4.2135081e-03
   1.8637275e-01   4.2512971e-03
   1.8837675e-01   4.2889139e-03
   1.9038076e-01   4.3263584e-03
   1.9238477e-01   4.3636307e-03
   1.9438878e-01   4.4007306e-03
   1.9639279e-01   4.4376584e-03
   1.9839679e-01   4.4744139e-03
   2.0040080e-01   4.5109971e-03
   2.0240481e-01   4.5474080e-03
   2.0440882e-01   4.5836467e-03
   2.0641283e-01   4.6197132e-03
   2.0841683e-01   4.6556074e-03
   2.1042084e-01   4.6913293e-03
   2.1242485e-01   4.7268790e-03
   2.1442886e-01   4.7622564e-03
   2.1643287e-01   4.7974615e-03
   2.1843687e-01   4.8324944e-03
   2.2044088e-01   4.8673551e-03
   2.2244489e-01   4.9020435e-03
   2.2444890e-01   4.9365596e-03
   2.2645291e-01   4.9709034e-03
   2.2845691e-01   5.0050751e-03
   2.3046092e-01   5.0390744e-03
   2.3246493e-01   5.0729015e-03
   2.3446894e-01   5.1065563e-03
   2.3647295e-01   5.1400389e-03
   2.3847695e-01   5.1733492e-03
   2.4048096e-01   5.2064873e-03
   2.4248497e-01   5.2394531e-03
   2.4448898e-01   5.2722467e-03
   2.4649299e-01   5.3048680e-03
   2.4849699e-01   5.3373170e-03
   2.5050100e-01   5.3695938e-03
   2.5250501e-01   5.4016983e-03
   2.5450902e-01   5.4336305e-03
   2.5651303e-01   5.4653906e-03
   2.5851703e-01   5.4969783e-03
   2.6052104e-01   5.5283938e-03
   2.6252505e-01   5.5596370e-03
   2.6452906e-01   5.5907080e-03
   2.6653307e-01   5.6216067e-03
   2.6853707e-01   5.6523332e-03
   2.7054108e-01   5.6828874e-03
   2.7254509e-01   5.7132693e-03
   2.7454910e-01   5.7434790e-03
   2.7655311e-01   5.7735164e-03
   2.7855711e-01   5.8033816e-03
   2.8056112e-01   5.8330745e-03
   2.8256513e-01   5.8625951e-03
   2.8456914e-01   5.8919435e-03
   2.8657315e-01   5.9211197e-03
   2.8857715e-01   5.9501236e-03
   2.9058116e-01   5.9789552e-03
   2.9258517e-01   6.0076146e-03
   2.9458918e-01   6.0361017e-03
   2.9659319e-01   6.0644165e-03
   2.9859719e-01   6.0925591e-03
   3.0060120e-01   6.1205294e-03
   3.0260521e-01   6.1483275e-03
   3.0460922e-01   6.1759533e-03
   3.0661323e-01   6.2034069e-03
   3.0861723e-01   6.2306882e-03
   3.1062124e-01   6.2577972e-03
   3.1262525e-01   6.2847340e-03
   3.1462926e-01   6.3114986e-03
   3.1663327e-01   6.3380908e-03
   3.1863727e-01   6.3645109e-03
   3.2064128e-01   6.3907586e-03
   3.2264529e-01   6.4168341e-03
   3.2464930e-01   6.4427374e-03
   3.2665331e-01   6.4684683e-03
   3.2865731e-01   6.4940271e-03
   3.3066132e-01   6.5194135e-03
   3.3266533e-01   6.5446278e-03
   3.3466934e-01   6.5696697e-03
   3.3667335e-01   6.5945394e-03
   3.3867735e-01   6.6192369e-03
   3.4068136e-01   6.6437620e-03
   3.4268537e-01   6.6681150e-03
   3.4468938e-01   6.6922956e-03
   3.4669339e-01   6.7163040e-03
   3.4869739e-01   6.7401402e-03
   3.5070140e-01   6.7638041e-03
   3.5270541e-01   6.7872957e-03
   3.5470942e-01   6.8106151e-03
   3.5671343e-01   6.8337622e-03
   3.5871743e-01   6.8567371e-03
   3.6072144e-01   6.8795397e-03
   3.6272545e-01   6.9021700e-03
   3.6472946e-01   6.9246281e-03
   3.6673347e-01   6.9469140e-03
   3.6873747e-01   6.9690275e-03
   3.7074148e-01   6.9909688e-03
   3.7274549e-01   7.0127379e-03
   3.7474950e-01   7.0343347e-03
   3.7675351e-01   7.0557593e-03
   3.7875752e-01   7.0770115e-03
   3.8076152e-01   7.0980916e-03
   3.8276553e-01   7.1189993e-03
   3.8476954e-01   7.1397349e-03
   3.8677355e-01   7.1602981e-03
   3.8877756e-01   7.1806891e-03
   3.9078156e-01   7.2009079e-03
   3.9278557e-01   7.2209543e-03
   3.9478958e-01   7.2408286e-03
   3.9679359e-01   7.2605305e-03
   3.9879760e-01   7.2800602e-03
   4.0080160e-01   7.2994177e-03
   4.0280561e-01   7.3186029e-03
   4.0480962e-01   7.3376158e-03
   4.0681363e-01   7.3564565e-03
   4.0881764e-01   7.3751249e-03
   4.1082164e-01   7.3936211e-03
   4.1282565e-01   7.4119450e-03
   4.1482966e-01   7.4300967e-03
   4.1683367e-01   7.4480760e-03
   4.1883768e-01   7.4658832e-03
   4.2084168e-01   7.4835181e-03
   4.2284569e-01   7.5009807e-03
   4.2484970e-01   7.5182710e-03
   4.2685371e-01   7.5353891e-03
   4.2885772e-01   7.5523350e-03
   4.3086172e-01   7.5691086e-03
   4.3286573e-01   7.5857099e-03
   4.3486974e-01   7.6021390e-03
   4.3687375e-01   7.6183958e-03
   4.3887776e-01   7.6344803e-03
   4.4088176e-01   7.6503926e-03
   4.4288577e-01   7.6661327e-03
   4.4488978e-01   7.6817005e-03
   4.4689379e-01   7.6970960e-03
   4.4889780e-01   7.7123193e-03
   4.5090180e-01   7.7273703e-03
   4.5290581e-01   7.7422490e-03
   4.5490982e-01   7.7569555e-03
   4.5691383e-01   7.7714898e-03
   4.5891784e-01   7.7858518e-03
   4.6092184e-01   7.8000415e-03
   4.6292585e-01   7.8140589e-03
   4.6492986e-01   7.8279041e-03
   4.6693387e-01   7.8415771e-03
   4.6893788e-01   7.8550778e-03
   4.7094188e-01   7.8684062e-03
   4.7294589e-01   7.8815624e-03
   4.7494990e-01   7.8945463e-03
   4.7695391e-01   7.9073580e-03
   4.7895792e-01   7.9199974e-03
   4.8096192e-01   7.9324645e-03
   4.8296593e-01   7.9447594e-03
   4.8496994e-01   7.9568821e-03
   4.8697395e-01   7.9688324e-03
   4.8897796e-01   7.9806106e-03
   4.9098196e-01   7.9922164e-03
   4.9298597e-01   8.0036500e-03
   4.9498998e-01   8.0149114e-03
   4.9699399e-01   8.0260004e-03
   4.9899800e-01   8.0369173e-03
   5.0100200e-01  -7.1309282e-05
   5.0300601e-01  -8.0867374e-03
   5.0501002e-01  -1.6069910e-02
   5.0701403e-01  -2.4020828e-02
   5.0901804e-01  -3.1939490e-02
   5.1102204e-01  -3.9825897e-02
   5.1302605e-01  -4.7680049e-02
   5.1503006e-01  -5.5501946e-02
   5.1703407e-01  -6.3291587e-02
   5.1903808e-01  -7.1048974e-02
   5.2104208e-01  -7.8774105e-02
   5.2304609e-01  -8.6466980e-02
   5.2505010e-01  -9.4127601e-02
   5.2705411e-01  -1.0175597e-01
   5.2905812e-01  -1.0935208e-01
   5.3106212e-01  -1.1691593e-01
   5.3306613e-01  -1.2444753e-01
   5.3507014e-01  -1.3194687e-01
   5.3707415e-01  -1.3941396e-01
   5.3907816e-01  -1.4684880e-01
   5.4108216e-01  -1.5425138e-01
   5.4308617e-01  -1.6162170e-01
   5.4509018e-01  -1.6895977e-01
   5.4709419e-01  -1.7626558e-01
   5.4909820e-01  -1.8353914e-01
   5.5110220e-01  -1.9078044e-01
   5.5310621e-01  -1.9798949e-01
   5.5511022e-01  -2.0516628e-01
   5.5711423e-01  -2.1231081e-01
   5.5911824e-01  -2.1942310e-01
   5.6112224e-01  -2.2650312e-01
   5.6312625e-01  -2.3355089e-01
   5.6513026e-01  -2.4056641e-01
   5.6713427e-01  -2.4754967e-01
   5.6913828e-01  -2.5450067e-01
   5.7114228e-01  -2.6141942e-01
   5.7314629e-01  -2.6830592e-01
   5.7515030e-01  -2.7516016e-01
   5.7715431e-01  -2.8198214e-01
   5.7915832e-01  -2.8877187e-01
   5.8116232e-01  -2.9552934e-01
   5.8316633e-01  -3.0225456e-01
   5.8517034e-01  -3.0894753e-01
   5.8717435e-01  -3.1560823e-01
   5.8917836e-01  -3.2223669e-01
   5.9118236e-01  -3.2883288e-01
   5.9318637e-01  -3.3539683e-01
   5.9519038e-01  -3.4192851e-01
   5.9719439e-01  -3.4842794e-01
   5.9919840e-01  -3.5489512e-01
   6.0120240e-01  -3.6133004e-01
   6.0320641e-01  -3.6773271e-01
   6.0521042e-01  -3.7410312e-01
   6.0721443e-01  -3.8044127e-01
   6.0921844e-01  -3.8674717e-01
   6.1122244e-01  -3.9302082e-01
   6.1322645e-01  -3.9926221e-01
   6.1523046e-01  -4.0547134e-01
   6.1723447e-01  -4.1164822e-01
   6.1923848e-01  -4.1779285e-01
   6.2124248e-01  -4.2390522e-01
   6.2324649e-01  -4.2998533e-01
   6.2525050e-01  -4.3603319e-01
   6.2725451e-01  -4.4204879e-01
   6.2925852e-01  -4.4803214e-01
   6.3126253e-01  -4.5398323e-01
   6.3326653e-01  -4.5990207e-01
   6.3527054e-01  -4.6578865e-01
   6.3727455e-01  -4.7164298e-01
   6.3927856e-01  -4.7746505e-01
   6.4128257e-01  -4.8325486e-01
   6.4328657e-01  -4.8901243e-01
   6.4529058e-01  -4.9473773e-01
   6.4729459e-01  -5.0043078e-01
   6.4929860e-01  -5.0609158e-01
   6.5130261e-01  -5.1172012e-01
   6.5330661e-01  -5.1731640e-01
   6.5531062e-01  -5.2288043e-01
   6.5731463e-01  -5.2841221e-01
   6.5931864e-01  -5.3391172e-01
   6.6132265e-01  -5.3937899e-01
   6.6332665e-01  -5.4481400e-01
   6.6533066e-01  -5.5021675e-01
   6.6733467e-01  -5.5558725e-01
   6.6933868e-01  -5.6092549e-01
   6.7134269e-01  -5.6623148e-01
   6.7334669e-01  -5.7150521e-01
   6.7535070e-01  -5.7674669e-01
   6.7735471e-01  -5.8195591e-01
   6.7935872e-01  -5.8713288e-01
   6.8136273e-01  -5.9227759e-01
   6.8336673e-01  -5.9739004e-01
   6.8537074e-01  -6.0247025e-01
   6.8737475e-01  -6.0751819e-01
   6.8937876e-01  -6.1253388e-01
   6.9138277e-01  -6.1751732e-01
   6.9338677e-01  -6.2246850e-01
   6.9539078e-01  -6.2738742e-01
   6.9739479e-01  -6.3227409e-01
   6.9939880e-01  -6.3712851e-01
   7.0140281e-01  -6.4195066e-01
   7.0340681e-01  -6.4674057e-01
   7.0541082e-01  -6.5149822e-01
   7.0741483e-01  -6.5622361e-01
   7.0941884e-01  -6.6091675e-01
   7.1142285e-01  -6.6557763e-01
   7.1342685e-01  -6.7020626e-01
   7.1543086e-01  -6.7480263e-01
   7.1743487e-01  -6.7936675e-01
   7.1943888e-01  -6.8389861e-01
   7.2144289e-01  -6.8839822e-01
   7.2344689e-01  -6.9286557e-01
   7.2545090e-01  -6.9730066e-01
   7.2745491e-01  -7.0170350e-01
   7.2945892e-01  -7.0607409e-01
   7.3146293e-01  -7.1041242e-01
   7.3346693e-01  -7.1471849e-01
   7.3547094e-01  -7.1899231e-01
   7.3747495e-01  -7.2323388e-01
   7.3947896e-01  -7.2744319e-01
   7.4148297e-01  -7.3162024e-01
   7.4348697e-01  -7.3576504e-01
   7.4549098e-01  -7.3987758e-01
   7.4749499e-01  -7.4395787e-01
   7.4949900e-01  -7.4800591e-01
   7.5150301e-01  -7.5202168e-01
   7.5350701e-01  -7.5600521e-01
   7.5551102e-01  -7.5995647e-01
   7.5751503e-01  -7.6387549e-01
   7.5951904e-01  -7.6776224e-01
   7.6152305e-01  -7.7161675e-01
   7.6352705e-01  -7.7543899e-01
   7.6553106e-01  -7.7922898e-01
   7.6753507e-01  -7.8298672e-01
   7.6953908e-01  -7.8671220e-01
   7.7154309e-01  -7.9040542e-01
   7.7354709e-01  -7.9406639e-01
   7.7555110e-01  -7.9769511e-01
   7.7755511e-01  -8.0129157e-01
   7.7955912e-01  -8.0485577e-01
   7.8156313e-01  -8.0838772e-01
   7.8356713e-01  -8.1188742e-01
   7.8557114e-01  -8.1535486e-01
   7.8757515e-01  -8.1879004e-01
   7.8957916e-01  -8.2219297e-01
   7.9158317e-01  -8.2556364e-01
   7.9358717e-01  -8.2890206e-01
   7.9559118e-01  -8.3220822e-01
   7.9759519e-01  -8.3548213e-01
   7.9959920e-01  -8.3872378e-01
   8.0160321e-01  -8.4193318e-01
   8.0360721e-01  -8.4511032e-01
   8.0561122e-01  -8.4825520e-01
   8.0761523e-01  -8.5136784e-01
   8.0961924e-01  -8.5444821e-01
   8.1162325e-01  -8.5749633e-01
   8.1362725e-01  -8.6051220e-01
   8.1563126e-01  -8.6349581e-01
   8.1763527e-01  -8.6644716e-01
   8.1963928e-01  -8.6936626e-01
   8.2164329e-01  -8.7225311e-01
   8.2364729e-01  -8.7510770e-01
   8.2565130e-01  -8.7793003e-01
   8.2765531e-01  -8.8072011e-01
   8.2965932e-01  -8.8347793e-01
   8.3166333e-01  -8.8620350e-01
   8.3366733e-01  -8.8889681e-01
   8.3567134e-01  -8.9155787e-01
   8.3767535e-01  -8.9418667e-01
   8.3967936e-01  -8.9678322e-01
   8.4168337e-01  -8.9934751e-01
   8.4368737e-01  -9.0187955e-01
   8.4569138e-01  -9.0437933e-01
   8.4769539e-01  -9.0684686e-01
   8.4969940e-01  -9.0928213e-01
   8.5170341e-01  -9.1168514e-01
   8.5370741e-01  -9.1405590e-01
   8.5571142e-01  -9.1639441e-01
   8.5771543e-01  -9.1870066e-01
   8.5971944e-01  -9.2097465e-01
   8.6172345e-01  -9.2321639e-01
   8.6372745e-01  -9.2542588e-01
   8.6573146e-01  -9.2760310e-01
   8.6773547e-01  -9.2974808e-01
   8.6973948e-01  -9.3186080e-01
   8.7174349e-01  -9.3394126e-01
   8.7374749e-01  -9.3598947e-01
   8.7575150e-01  -9.3800542e-01
   8.7775551e-01  -9.3998912e-01
   8.7975952e-01  -9.4194056e-01
   8.8176353e-01  -9.4385975e-01
   8.8376754e-01  -9.4574668e-01
   8.8577154e-01  -9.4760136e-01
   8.8777555e-01  -9.4942378e-01
   8.8977956e-01  -9.5121394e-01
   8.9178357e-01  -9.5297185e-01
   8.9378758e-01  -9.5469751e-01
   8.9579158e-01  -9.5639091e-01
   8.9779559e-01  -9.5805206e-01
   8.9979960e-01  -9.5968095e-01
   9.0180361e-01  -9.6127758e-01
   9.0380762e-01  -9.6284196e-01
   9.0581162e-01  -9.6437408e-01
   9.0781563e-01  -9.6587395e-01
   9.0981964e-01  -9.6734157e-01
   9.1182365e-01  -9.6877692e-01
   9.1382766e-01  -9.7018003e-01
   9.1583166e-01  -9.7155087e-01
   9.1783567e-01  -9.7288947e-01
   9.1983968e-01  -9.7419580e-01
   9.2184369e-01  -9.7546989e-01
   9.2384770e-01  -9.7671171e-01
   9.2585170e-01  -9.7792129e-01
   9.2785571e-01  -9.7909860e-01
   9.2985972e-01  -9.8024366e-01
   9.3186373e-01  -9.8135647e-01
   9.3386774e-01  -9.8243702e-01
   9.3587174e-01  -9.8348532e-01
   9.3787575e-01  -9.8450136e-01
   9.3987976e-01  -9.8548514e-01
   9.4188377e-01  -9.8643667e-01
   9.4388778e-01  -9.8735594e-01
   9.4589178e-01  -9.8824296e-01
   9.4789579e-01  -9.8909773e-01
   9.4989980e-01  -9.8992024e-01
   9.5190381e-01  -9.9071049e-01
   9.5390782e-01  -9.9146849e-01
   9.5591182e-01  -9.9219423e-01
   9.5791583e-01  -9.9288772e-01
   9.5991984e-01  -9.9354895e-01
   9.6192385e-01  -9.9417793e-01
   9.6392786e-01  -9.9477465e-01
   9.6593186e-01  -9.9533912e-01
   9.6793587e-01  -9.9587133e-01
   9.6993988e-01  -9.9637129e-01
   9.7194389e-01  -9.9683899e-01
   9.7394790e-01  -9.9727443e-01
   9.7595190e-01  -9.9767762e-01
   9.7795591e-01  -9.9804856e-01
   9.7995992e-01  -9.9838724e-01
   9.8196393e-01  -9.9869366e-01
   9.8396794e-01  -9.9896783e-01
   9.8597194e-01  -9.9920975e-01
   9.8797595e-01  -9.9941941e-01
   9.8997996e-01  -9.9959681e-01
   9.9198397e-01  -9.9974196e-01
   9.9398798e-01  -9.9985485e-01
   9.9599198e-01  -9.9993549e-01
   9.9799599e-01  -9.9998387e-01
   1.0000000e+00  -1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   2.4074124e-35
   4.8979591e-01   7.0055702e-33
   4.9081631e-01   1.7158606e-30
   4.9183672e-01   3.1615958e-28
   4.9285713e-01   3.4831518e-26
   4.9387754e-01   6.8686343e-23
   4.9489795e-01   1.5841499e-19
   4.9591835e-01   4.2856191e-16
   4.9693876e-01   1.3023843e-12
   4.9795917e-01   7.9298881e-09
   4.9897958e-01   1.2614797e-05
   4.9999999e-01   2.3685581e-02
   5.0102039e-01   9.8261147e-01
   5.0204080e-01   9.9999335e-01
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_pressure_FreSCo.dat <==
   2.4373350e-03   1.0000000e-01
   7.5557384e-03   9.9794265e-02
   1.3163558e-02   9.9568838e-02
   1.9262189e-02   9.9323682e-02
   2.5847735e-02   9.9058952e-02
   3.2910864e-02   9.8775024e-02
   4.0437094e-02   9.8472481e-02
   4.8407098e-02   9.8152098e-02
   5.6797117e-02   9.7814833e-02
   6.5579447e-02   9.7461797e-02
   7.4722998e-02   9.7094241e-02
   8.4193893e-02   9.6713527e-02
   9.3956090e-02   9.6321104e-02
   1.0397200e-01   9.5918481e-02
   1.1420311e-01   9.5507209e-02
   1.2461054e-01   9.5088848e-02
   1.3515560e-01   9.4664956e-02
   1.4580029e-01   9.4237058e-02
   1.5650769e-01   9.3806640e-02
   1.6724237e-01   9.3375126e-02
   1.7797066e-01   9.2943869e-02
   1.8866095e-01   9.2514139e-02
   1.9928379e-01   9.2087121e-02
   2.0981209e-01   9.1663904e-02
   2.2022116e-01   9.1245480e-02
   2.3048875e-01   9.0832744e-02
   2.4059501e-01   9.0426493e-02
   2.5052248e-01   9.0027431e-02
   2.6025597e-01   8.9636166e-02
   2.6978249e-01   8.9253222e-02
   2.7909113e-01   8.8879037e-02
   2.8817289e-01   8.8513973e-02
   2.9702058e-01   8.8158319e-02
   3.0562865e-01   8.7812298e-02
   3.1399303e-01   8.7476074e-02
   3.2211102e-01   8.7149755e-02
   3.2998109e-01   8.6833403e-02
   3.3760280e-01   8.6527035e-02
   3.4497662e-01   8.6230632e-02
   3.5210383e-01   8.5944144e-02
   3.5898638e-01   8.5667490e-02
   3.6562683e-01   8.5400570e-02
   3.7202819e-01   8.5143260e-02
   3.7819389e-01   8.4895425e-02
   3.8412763e-01   8.4656913e-02
   3.8983341e-01   8.4427566e-02
   3.9531537e-01   8.4207216e-02
   4.0057778e-01   8.3995692e-02
   4.0562503e-01   8.3792817e-02
   4.1046151e-01   8.3598414e-02
   4.1509165e-01   8.3412305e-02
   4.1951988e-01   8.3234312e-02
   4.2375059e-01   8.3064260e-02
   4.2778814e-01   8.2901971e-02
   4.3163684e-01   8.2747274e-02
   4.3530095e-01   8.2599996e-02
   4.3878469e-01   8.2459968e-02
   4.4209224e-01   8.2327022e-02
   4.4522775e-01   8.2200992e-02
   4.4819533e-01   8.2081711e-02
   4.5099911e-01   8.1969014e-02
   4.5364320e-01   8.1862735e-02
   4.5613173e-01   8.1762709e-02
   4.5846890e-01   8.1668767e-02
   4.6065893e-01   8.1580739e-02
   4.6270611e-01   8.1498453e-02
   4.6461483e-01   8.1421732e-02
   4.6638958e-01   8.1350396e-02
   4.6803493e-01   8.1284260e-02
   4.6955560e-01   8.1223136e-02
   4.7095640e-01   8.1166830e-02
   4.7224229e-01   8.1115143e-02
   4.7341836e-01   8.1067869e-02
   4.7448979e-01   8.1024801e-02
   4.7551020e-01   8.0983784e-02
   4.7653061e-01   8.0942767e-02
   4.7755101e-01   8.0901750e-02
   4.7857142e-01   8.0860732e-02
   4.7959183e-01   8.0819715e-02
   4.8061224e-01   8.0778698e-02
   4.8163264e-01   8.0737680e-02
   4.8265305e-01   8.0696663e-02
   4.8367346e-01   8.0655646e-02
   4.8469387e-01   8.0614628e-02
   4.8571428e-01   8.0573611e-02
   4.8673468e-01   8.0532593e-02
   4.8775509e-01   8.0491576e-02
   4.8877550e-01   8.0450558e-02
   4.8979591e-01   8.0409540e-02
   4.9081631e-01   8.0368523e-02
   4.9183672e-01   8.0327505e-02
   4.9285713e-01   8.0286487e-02
   4.9387754e-01   8.0245469e-02
   4.9489795e-01   8.0204451e-02
   4.9591835e-01   8.0163433e-02
   4.9693876e-01   8.0122414e-02
   4.9795917e-01   8.0081395e-02
   4.9897958e-01   8.0040374e-02
   4.9999999e-01   7.9997902e-02
   5.0102039e-01   7.9894982e-02
   5.0204080e-01   7.9731986e-02
   5.0306121e-01   7.9567914e-02
   5.0408162e-01   7.9403840e-02
   5.0510202e-01   7.9239766e-02
   5.0612243e-01   7.9075693e-02
   5.0714284e-01   7.8911621e-02
   5.0816325e-01   7.8747549e-02
   5.0918366e-01   7.8583477e-02
   5.1020406e-01   7.8419406e-02
   5.1122447e-01   7.8255336e-02
   5.1224488e-01   7.8091266e-02
   5.1326529e-01   7.7927196e-02
   5.1428569e-01   7.7763127e-02
   5.1530610e-01   7.7599059e-02
   5.1632651e-01   7.7434991e-02
   5.1734692e-01   7.7270924e-02
   5.1836733e-01   7.7106857e-02
   5.1938773e-01   7.6942791e-02
   5.2040814e-01   7.6778725e-02
   5.2142855e-01   7.6614660e-02
   5.2244896e-01   7.6450596e-02
   5.2346936e-01   7.6286532e-02
   5.2448977e-01   7.6122468e-02
   5.2551018e-01   7.5958405e-02
   5.2658161e-01   7.5786142e-02
   5.2775816e-01   7.5596980e-02
   5.2904612e-01   7.5389906e-02
   5.3045193e-01   7.5163888e-02
   5.3198198e-01   7.4917898e-02
   5.3364270e-01   7.4650899e-02
   5.3544056e-01   7.4361854e-02
   5.3738202e-01   7.4049725e-02
   5.3947351e-01   7.3713474e-02
   5.4172149e-01   7.3352066e-02
   5.4413234e-01   7.2964474e-02
   5.4671244e-01   7.2549672e-02
   5.4946809e-01   7.2106646e-02
   5.5240554e-01   7.1634393e-02
   5.5553097e-01   7.1131919e-02
   5.5885044e-01   7.0598247e-02
   5.6236994e-01   7.0032417e-02
   5.6609531e-01   6.9433489e-02
   5.7003225e-01   6.8800544e-02
   5.7418631e-01   6.8132693e-02
   5.7856282e-01   6.7429075e-02
   5.8316692e-01   6.6688867e-02
   5.8800348e-01   6.5911282e-02
   5.9307708e-01   6.5095585e-02
   5.9839198e-01   6.4241089e-02
   6.0395208e-01   6.3347169e-02
   6.0976083e-01   6.2413268e-02
   6.1582122e-01   6.1438905e-02
   6.2213572e-01   6.0423684e-02
   6.2870616e-01   5.9367307e-02
   6.3553376e-01   5.8269581e-02
   6.4261895e-01   5.7130434e-02
   6.4996138e-01   5.5949923e-02
   6.5755977e-01   5.4728252e-02
   6.6541190e-01   5.3465780e-02
   6.7351445e-01   5.2163040e-02
   6.8186295e-01   5.0820750e-02
   6.9045169e-01   4.9439827e-02
   6.9927363e-01   4.8021403e-02
   7.0832033e-01   4.6566837e-02
   7.1758182e-01   4.5077729e-02
   7.2704660e-01   4.3555929e-02
   7.3670151e-01   4.2003553e-02
   7.4653173e-01   4.0422985e-02
   7.5652070e-01   3.8816886e-02
   7.6665012e-01   3.7188198e-02
   7.7689995e-01   3.5540146e-02
   7.8724839e-01   3.3876232e-02
   7.9767200e-01   3.2200228e-02
   8.0814569e-01   3.0516166e-02
   8.1864287e-01   2.8828323e-02
   8.2913557e-01   2.7141197e-02
   8.3959460e-01   2.5459482e-02
   8.4998976e-01   2.3788033e-02
   8.6029005e-01   2.2131834e-02
   8.7046398e-01   2.0495951e-02
   8.8047982e-01   1.8885485e-02
   8.9030595e-01   1.7305522e-02
   8.9991120e-01   1.5761073e-02
   9.0926522e-01   1.4257019e-02
   9.1833887e-01   1.2798045e-02
   9.2710458e-01   1.1388584e-02
   9.3553675e-01   1.0032752e-02
   9.4361215e-01   8.7342882e-03
   9.5131019e-01   7.4964996e-03
   9.5861330e-01   6.3222121e-03
   9.6550719e-01   5.2137246e-03
   9.7198105e-01   4.1727736e-03
   9.7802775e-01   3.2005072e-03
   9.8364391e-01   2.2974694e-03
   9.8882992e-01   1.4635956e-03
   9.9359015e-01   6.9818595e-04
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_pressure_analytic.dat <==
   0.0000000e+00   1.0000000e-01
   2.0040080e-03   9.9919840e-02
   4.0080160e-03   9.9839679e-02
   6.0120240e-03   9.9759519e-02
   8.0160321e-03   9.9679359e-02
   1.0020040e-02   9.9599198e-02
   1.2024048e-02   9.9519038e-02
   1.4028056e-02   9.9438878e-02
   1.6032064e-02   9.9358717e-02
   1.8036072e-02   9.9278557e-02
   2.0040080e-02   9.9198397e-02
   2.2044088e-02   9.9118236e-02
   2.4048096e-02   9.9038076e-02
   2.6052104e-02   9.8957916e-02
   2.8056112e-02   9.8877756e-02
   3.0060120e-02   9.8797595e-02
   3.2064128e-02   9.8717435e-02
   3.4068136e-02   9.8637275e-02
   3.6072144e-02   9.8557114e-02
   3.8076152e-02   9.8476954e-02
   4.0080160e-02   9.8396794e-02
   4.2084168e-02   9.8316633e-02
   4.4088176e-02   9.8236473e-02
   4.6092184e-02   9.8156313e-02
   4.8096192e-02   9.8076152e-02
   5.0100200e-02   9.7995992e-02
   5.2104208e-02   9.7915832e-02
   5.4108216e-02   9.7835671e-02
   5.6112224e-02   9.7755511e-02
   5.8116232e-02   9.7675351e-02
   6.0120240e-02   9.7595190e-02
   6.2124248e-02   9.7515030e-02
   6.4128257e-02   9.7434870e-02
   6.6132265e-02   9.7354709e-02
   6.8136273e-02   9.7274549e-02
   7.0140281e-02   9.7194389e-02
   7.2144289e-02   9.7114228e-02
   7.4148297e-02   9.7034068e-02
   7.6152305e-02   9.6953908e-02
   7.8156313e-02   9.6873747e-02
   8.0160321e-02   9.6793587e-02
   8.2164329e-02   9.6713427e-02
   8.4168337e-02   9.6633267e-02
   8.6172345e-02   9.6553106e-02
   8.8176353e-02   9.6472946e-02
   9.0180361e-02   9.6392786e-02
   9.2184369e-02   9.6312625e-02
   9.4188377e-02   9.6232465e-02
   9.6192385e-02   9.6152305e-02
   9.8196393e-02   9.6072144e-02
   1.0020040e-01   9.5991984e-02
   1.0220441e-01   9.5911824e-02
   1.0420842e-01   9.5831663e-02
   1.0621242e-01   9.5751503e-02
   1.0821643e-01   9.5671343e-02
   1.1022044e-01   9.5591182e-02
   1.1222445e-01   9.5511022e-02
   1.1422846e-01   9.5430862e-02
   1.1623246e-01   9.5350701e-02
   1.1823647e-01   9.5270541e-02
   1.2024048e-01   9.5190381e-02
   1.2224449e-01   9.5110220e-02
   1.2424850e-01   9.5030060e-02
   1.2625251e-01   9.4949900e-02
   1.2825651e-01   9.4869739e-02
   1.3026052e-01   9.4789579e-02
   1.3226453e-01   9.4709419e-02
   1.3426854e-01   9.4629259e-02
   1.3627255e-01   9.4549098e-02
   1.3827655e-01   9.4468938e-02
   1.4028056e-01   9.4388778e-02
   1.4228457e-01   9.4308617e-02
   1.4428858e-01   9.4228457e-02
   1.4629259e-01   9.4148297e-02
   1.4829659e-01   9.4068136e-02
   1.5030060e-01   9.3987976e-02
   1.5230461e-01   9.3907816e-02
   1.5430862e-01   9.3827655e-02
   1.5631263e-01   9.3747495e-02
   1.5831663e-01   9.3667335e-02
   1.6032064e-01   9.3587174e-02
   1.6232465e-01   9.3507014e-02
   1.6432866e-01   9.3426854e-02
   1.6633267e-01   9.3346693e-02
   1.6833667e-01   9.3266533e-02
   1.7034068e-01   9.3186373e-02
   1.7234469e-01   9.3106212e-02
   1.7434870e-01   9.3026052e-02
   1.7635271e-01   9.2945892e-02
   1.7835671e-01   9.2865731e-02
   1.8036072e-01   9.2785571e-02
   1.8236473e-01   9.2705411e-02
   1.8436874e-01   9.2625251e-02
   1.8637275e-01   9.2545090e-02
   1.8837675e-01   9.2464930e-02
   1.9038076e-01   9.2384770e-02
   1.9238477e-01   9.2304609e-02
   1.9438878e-01   9.2224449e-02
   1.9639279e-01   9.2144289e-02
   1.9839679e-01   9.2064128e-02
   2.0040080e-01   9.1983968e-02
   2.0240481e-01   9.1903808e-02
   2.0440882e-01   9.1823647e-02
   2.0641283e-01   9.1743487e-02
   2.0841683e-01   9.1663327e-02
   2.1042084e-01   9.1583166e-02
   2.1242485e-01   9.1503006e-02
   2.1442886e-01   9.1422846e-02
   2.1643287e-01   9.1342685e-02
   2.1843687e-01   9.1262525e-02
   2.2044088e-01   9.1182365e-02
   2.2244489e-01   9.1102204e-02
   2.2444890e-01   9.1022044e-02
   2.2645291e-01   9.0941884e-02
   2.2845691e-01   9.0861723e-02
   2.3046092e-01   9.0781563e-02
   2.3246493e-01   9.0701403e-02
   2.3446894e-01   9.0621242e-02
   2.3647295e-01   9.0541082e-02
   2.3847695e-01   9.0460922e-02
   2.4048096e-01   9.0380762e-02
   2.4248497e-01   9.0300601e-02
   2.4448898e-01   9.0220441e-02
   2.4649299e-01   9.0140281e-02
   2.4849699e-01   9.0060120e-02
   2.5050100e-01   8.9979960e-02
   2.5250501e-01   8.9899800e-02
   2.5450902e-01   8.9819639e-02
   2.5651303e-01   8.9739479e-02
   2.5851703e-01   8.9659319e-02
   2.6052104e-01   8.9579158e-02
   2.6252505e-01   8.9498998e-02
   2.6452906e-01   8.9418838e-02
   2.6653307e-01   8.9338677e-02
   2.6853707e-01   8.9258517e-02
   2.7054108e-01   8.9178357e-02
   2.7254509e-01   8.9098196e-02
   2.7454910e-01   8.9018036e-02
   2.7655311e-01   8.8937876e-02
   2.7855711e-01   8.8857715e-02
   2.8056112e-01   8.8777555e-02
   2.8256513e-01   8.8697395e-02
   2.8456914e-01   8.8617234e-02
   2.8657315e-01   8.8537074e-02
   2.8857715e-01   8.8456914e-02
   2.9058116e-01   8.8376754e-02
   2.9258517e-01   8.8296593e-02
   2.9458918e-01   8.8216433e-02
   2.9659319e-01   8.8136273e-02
   2.9859719e-01   8.8056112e-02
   3.0060120e-01   8.7975952e-02
   3.0260521e-01   8.7895792e-02
   3.0460922e-01   8.7815631e-02
   3.0661323e-01   8.7735471e-02
   3.0861723e-01   8.7655311e-02
   3.1062124e-01   8.7575150e-02
   3.1262525e-01   8.7494990e-02
   3.1462926e-01   8.7414830e-02
   3.1663327e-01   8.7334669e-02
   3.1863727e-01   8.7254509e-02
   3.2064128e-01   8.7174349e-02
   3.2264529e-01   8.7094188e-02
   3.2464930e-01   8.7014028e-02
   3.2665331e-01   8.6933868e-02
   3.2865731e-01   8.6853707e-02
   3.3066132e-01   8.6773547e-02
   3.3266533e-01   8.6693387e-02
   3.3466934e-01   8.6613226e-02
   3.3667335e-01   8.6533066e-02
   3.3867735e-01   8.6452906e-02
   3.4068136e-01   8.6372745e-02
   3.4268537e-01   8.6292585e-02
   3.4468938e-01   8.6212425e-02
   3.4669339e-01   8.6132265e-02
   3.4869739e-01   8.6052104e-02
   3.5070140e-01   8.5971944e-02
   3.5270541e-01   8.5891784e-02
   3.5470942e-01   8.5811623e-02
   3.5671343e-01   8.5731463e-02
   3.5871743e-01   8.5651303e-02
   3.6072144e-01   8.5571142e-02
   3.6272545e-01   8.5490982e-02
   3.6472946e-01   8.5410822e-02
   3.6673347e-01   8.5330661e-02
   3.6873747e-01   8.5250501e-02
   3.7074148e-01   8.5170341e-02
   3.7274549e-01   8.5090180e-02
   3.7474950e-01   8.5010020e-02
   3.7675351e-01   8.4929860e-02
   3.7875752e-01   8.4849699e-02
   3.8076152e-01   8.4769539e-02
   3.8276553e-01   8.4689379e-02
   3.8476954e-01   8.4609218e-02
   3.8677355e-01   8.4529058e-02
   3.8877756e-01   8.4448898e-02
   3.9078156e-01   8.4368737e-02
   3.9278557e-01   8.4288577e-02
   3.9478958e-01   8.4208417e-02
   3.9679359e-01   8.4128257e-02
   3.9879760e-01   8.4048096e-02
   4.0080160e-01   8.3967936e-02
   4.0280561e-01   8.3887776e-02
   4.0480962e-01   8.3807615e-02
   4.0681363e-01   8.3727455e-02
   4.0881764e-01   8.3647295e-02
   4.1082164e-01   8.3567134e-02
   4.1282565e-01   8.3486974e-02
   4.1482966e-01   8.3406814e-02
   4.1683367e-01   8.3326653e-02
   4.1883768e-01   8.3246493e-02
   4.2084168e-01   8.3166333e-02
   4.2284569e-01   8.3086172e-02
   4.2484970e-01   8.3006012e-02
   4.2685371e-01   8.2925852e-02
   4.2885772e-01   8.2845691e-02
   4.3086172e-01   8.2765531e-02
   4.3286573e-01   8.2685371e-02
   4.3486974e-01   8.2605210e-02
   4.3687375e-01   8.2525050e-02
   4.3887776e-01   8.2444890e-02
   4.4088176e-01   8.2364729e-02
   4.4288577e-01   8.2284569e-02
   4.4488978e-01   8.2204409e-02
   4.4689379e-01   8.2124248e-02
   4.4889780e-01   8.2044088e-02
   4.5090180e-01   8.1963928e-02
   4.5290581e-01   8.1883768e-02
   4.5490982e-01   8.1803607e-02
   4.5691383e-01   8.1723447e-02
   4.5891784e-01   8.1643287e-02
   4.6092184e-01   8.1563126e-02
   4.6292585e-01   8.1482966e-02
   4.6492986e-01   8.1402806e-02
   4.6693387e-01   8.1322645e-02
   4.6893788e-01   8.1242485e-02
   4.7094188e-01   8.1162325e-02
   4.7294589e-01   8.1082164e-02
   4.7494990e-01   8.1002004e-02
   4.7695391e-01   8.0921844e-02
   4.7895792e-01   8.0841683e-02
   4.8096192e-01   8.0761523e-02
   4.8296593e-01   8.0681363e-02
   4.8496994e-01   8.0601202e-02
   4.8697395e-01   8.0521042e-02
   4.8897796e-01   8.0440882e-02
   4.9098196e-01   8.0360721e-02
   4.9298597e-01   8.0280561e-02
   4.9498998e-01   8.0200401e-02
   4.9699399e-01   8.0120240e-02
   4.9899800e-01   8.0040080e-02
   5.0100200e-01   7.9839679e-02
   5.0300601e-01   7.9519038e-02
   5.0501002e-01   7.9198397e-02
   5.0701403e-01   7.8877756e-02
   5.0901804e-01   7.8557114e-02
   5.1102204e-01   7.8236473e-02
   5.1302605e-01   7.7915832e-02
   5.1503006e-01   7.7595190e-02
   5.1703407e-01   7.7274549e-02
   5.1903808e-01   7.6953908e-02
   5.2104208e-01   7.6633267e-02
   5.2304609e-01   7.6312625e-02
   5.2505010e-01   7.5991984e-02
   5.2705411e-01   7.5671343e-02
   5.2905812e-01   7.5350701e-02
   5.3106212e-01   7.5030060e-02
   5.3306613e-01   7.4709419e-02
   5.3507014e-01   7.4388778e-02
   5.3707415e-01   7.4068136e-02
   5.3907816e-01   7.3747495e-02
   5.4108216e-01   7.3426854e-02
   5.4308617e-01   7.3106212e-02
   5.4509018e-01   7.2785571e-02
   5.4709419e-01   7.2464930e-02
   5.4909820e-01   7.2144289e-02
   5.5110220e-01   7.1823647e-02
   5.5310621e-01   7.1503006e-02
   5.5511022e-01   7.1182365e-02
   5.5711423e-01   7.0861723e-02
   5.5911824e-01   7.0541082e-02
   5.6112224e-01   7.0220441e-02
   5.6312625e-01   6.9899800e-02
   5.6513026e-01   6.9579158e-02
   5.6713427e-01   6.9258517e-02
   5.6913828e-01   6.8937876e-02
   5.7114228e-01   6.8617234e-02
   5.7314629e-01   6.8296593e-02
   5.7515030e-01   6.7975952e-02
   5.7715431e-01   6.7655311e-02
   5.7915832e-01   6.7334669e-02
   5.8116232e-01   6.7014028e-02
   5.8316633e-01   6.6693387e-02
   5.8517034e-01   6.6372745e-02
   5.8717435e-01   6.6052104e-02
   5.8917836e-01   6.5731463e-02
   5.9118236e-01   6.5410822e-02
   5.9318637e-01   6.5090180e-02
   5.9519038e-01   6.4769539e-02
   5.9719439e-01   6.4448898e-02
   5.9919840e-01   6.4128257e-02
   6.0120240e-01   6.3807615e-02
   6.0320641e-01   6.3486974e-02
   6.0521042e-01   6.3166333e-02
   6.0721443e-01   6.2845691e-02
   6.0921844e-01   6.2525050e-02
   6.1122244e-01   6.2204409e-02
   6.1322645e-01   6.1883768e-02
   6.1523046e-01   6.1563126e-02
   6.1723447e-01   6.1242485e-02
   6.1923848e-01   6.0921844e-02
   6.2124248e-01   6.0601202e-02
   6.2324649e-01   6.0280561e-02
   6.2525050e-01   5.9959920e-02
   6.2725451e-01   5.9639279e-02
   6.2925852e-01   5.9318637e-02
   6.3126253e-01   5.8997996e-02
   6.3326653e-01   5.8677355e-02
   6.3527054e-01   5.8356713e-02
   6.3727455e-01   5.8036072e-02
   6.3927856e-01   5.7715431e-02
   6.4128257e-01   5.7394790e-02
   6.4328657e-01   5.7074148e-02
   6.4529058e-01   5.6753507e-02
   6.4729459e-01   5.6432866e-02
   6.4929860e-01   5.6112224e-02
   6.5130261e-01   5.5791583e-02
   6.5330661e-01   5.5470942e-02
   6.5531062e-01   5.5150301e-02
   6.5731463e-01   5.4829659e-02
   6.5931864e-01   5.4509018e-02
   6.6132265e-01   5.4188377e-02
   6.6332665e-01   5.3867735e-02
   6.6533066e-01   5.3547094e-02
   6.6733467e-01   5.3226453e-02
   6.6933868e-01   5.2905812e-02
   6.7134269e-01   5.2585170e-02
   6.7334669e-01   5.2264529e-02
   6.7535070e-01   5.1943888e-02
   6.7735471e-01   5.1623246e-02
   6.7935872e-01   5.1302605e-02
   6.8136273e-01   5.0981964e-02
   6.8336673e-01   5.0661323e-02
   6.8537074e-01   5.0340681e-02
   6.8737475e-01   5.0020040e-02
   6.8937876e-01   4.9699399e-02
   6.9138277e-01   4.9378758e-02
   6.9338677e-01   4.9058116e-02
   6.9539078e-01   4.8737475e-02
   6.9739479e-01   4.8416834e-02
   6.9939880e-01   4.8096192e-02
   7.0140281e-01   4.7775551e-02
   7.0340681e-01   4.7454910e-02
   7.0541082e-01   4.7134269e-02
   7.0741483e-01   4.6813627e-02
   7.0941884e-01   4.6492986e-02
   7.1142285e-01   4.6172345e-02
   7.1342685e-01   4.5851703e-02
   7.1543086e-01   4.5531062e-02
   7.1743487e-01   4.5210421e-02
   7.1943888e-01   4.4889780e-02
   7.2144289e-01   4.4569138e-02
   7.2344689e-01   4.4248497e-02
   7.2545090e-01   4.3927856e-02
   7.2745491e-01   4.3607214e-02
   7.2945892e-01   4.3286573e-02
   7.3146293e-01   4.2965932e-02
   7.3346693e-01   4.2645291e-02
   7.3547094e-01   4.2324649e-02
   7.3747495e-01   4.2004008e-02
   7.3947896e-01   4.1683367e-02
   7.4148297e-01   4.1362725e-02
   7.4348697e-01   4.1042084e-02
   7.4549098e-01   4.0721443e-02
   7.4749499e-01   4.0400802e-02
   7.4949900e-01   4.0080160e-02
   7.5150301e-01   3.9759519e-02
   7.5350701e-01   3.9438878e-02
   7.5551102e-01   3.9118236e-02
   7.5751503e-01   3.8797595e-02
   7.5951904e-01   3.8476954e-02
   7.6152305e-01   3.8156313e-02
   7.6352705e-01   3.7835671e-02
   7.6553106e-01   3.7515030e-02
   7.6753507e-01   3.7194389e-02
   7.6953908e-01   3.6873747e-02
   7.7154309e-01   3.6553106e-02
   7.7354709e-01   3.6232465e-02
   7.7555110e-01   3.5911824e-02
   7.7755511e-01   3.5591182e-02
   7.7955912e-01   3.5270541e-02
   7.8156313e-01   3.4949900e-02
   7.8356713e-01   3.4629259e-02
   7.8557114e-01   3.4308617e-02
   7.8757515e-01   3.3987976e-02
   7.8957916e-01   3.3667335e-02
   7.9158317e-01   3.3346693e-02
   7.9358717e-01   3.3026052e-02
   7.9559118e-01   3.2705411e-02
   7.9759519e-01   3.2384770e-02
   7.9959920e-01   3.2064128e-02
   8.0160321e-01   3.1743487e-02
   8.0360721e-01   3.1422846e-02
   8.0561122e-01   3.1102204e-02
   8.0761523e-01   3.0781563e-02
   8.0961924e-01   3.0460922e-02
   8.1162325e-01   3.0140281e-02
   8.1362725e-01   2.9819639e-02
   8.1563126e-01   2.9498998e-02
   8.1763527e-01   2.9178357e-02
   8.1963928e-01   2.8857715e-02
   8.2164329e-01   2.8537074e-02
   8.2364729e-01   2.8216433e-02
   8.2565130e-01   2.7895792e-02
   8.2765531e-01   2.7575150e-02
   8.2965932e-01   2.7254509e-02
   8.3166333e-01   2.6933868e-02
   8.3366733e-01   2.6613226e-02
   8.3567134e-01   2.6292585e-02
   8.3767535e-01   2.5971944e-02
   8.3967936e-01   2.5651303e-02
   8.4168337e-01   2.5330661e-02
   8.4368737e-01   2.5010020e-02
   8.4569138e-01   2.4689379e-02
   8.4769539e-01   2.4368737e-02
   8.4969940e-01   2.4048096e-02
   8.5170341e-01   2.3727455e-02
   8.5370741e-01   2.3406814e-02
   8.5571142e-01   2.3086172e-02
   8.5771543e-01   2.2765531e-02
   8.5971944e-01   2.2444890e-02
   8.6172345e-01   2.2124248e-02
   8.6372745e-01   2.1803607e-02
   8.6573146e-01   2.1482966e-02
   8.6773547e-01   2.1162325e-02
   8.6973948e-01   2.0841683e-02
   8.7174349e-01   2.0521042e-02
   8.7374749e-01   2.0200401e-02
   8.7575150e-01   1.9879760e-02
   8.7775551e-01   1.9559118e-02
   8.7975952e-01   1.9238477e-02
   8.8176353e-01   1.8917836e-02
   8.8376754e-01   1.8597194e-02
   8.8577154e-01   1.8276553e-02
   8.8777555e-01   1.7955912e-02
   8.8977956e-01   1.7635271e-02
   8.9178357e-01   1.7314629e-02
   8.9378758e-01   1.6993988e-02
   8.9579158e-01   1.6673347e-02
   8.9779559e-01   1.6352705e-02
   8.9979960e-01   1.6032064e-02
   9.0180361e-01   1.5711423e-02
   9.0380762e-01   1.5390782e-02
   9.0581162e-01   1.5070140e-02
   9.0781563e-01   1.4749499e-02
   9.0981964e-01   1.4428858e-02
   9.1182365e-01   1.4108216e-02
   9.1382766e-01   1.3787575e-02
   9.1583166e-01   1.3466934e-02
   9.1783567e-01   1.3146293e-02
   9.1983968e-01   1.2825651e-02
   9.2184369e-01   1.2505010e-02
   9.2384770e-01   1.2184369e-02
   9.2585170e-01   1.1863727e-02
   9.2785571e-01   1.1543086e-02
   9.2985972e-01   1.1222445e-02
   9.3186373e-01   1.0901804e-02
   9.3386774e-01   1.0581162e-02
   9.3587174e-01   1.0260521e-02
   9.3787575e-01   9.9398798e-03
   9.3987976e-01   9.6192385e-03
   9.4188377e-01   9.2985972e-03
   9.4388778e-01   8.9779559e-03
   9.4589178e-01   8.6573146e-03
   9.4789579e-01   8.3366733e-03
   9.4989980e-01   8.0160321e-03
   9.5190381e-01   7.6953908e-03
   9.5390782e-01   7.3747495e-03
   9.5591182e-01   7.0541082e-03
   9.5791583e-01   6.7334669e-03
   9.5991984e-01   6.4128257e-03
   9.6192385e-01   6.0921844e-03
   9.6392786e-01   5.7715431e-03
   9.6593186e-01   5.4509018e-03
   9.6793587e-01   5.1302605e-03
   9.6993988e-01   4.8096192e-03
   9.7194389e-01   4.4889780e-03
   9.7394790e-01   4.1683367e-03
   9.7595190e-01   3.8476954e-03
   9.7795591e-01   3.5270541e-03
   9.7995992e-01   3.2064128e-03
   9.8196393e-01   2.8857715e-03
   9.8396794e-01   2.5651303e-03
   9.8597194e-01   2.2444890e-03
   9.8797595e-01   1.9238477e-03
   9.8997996e-01   1.6032064e-03
   9.9198397e-01   1.2825651e-03
   9.9398798e-01   9.6192385e-04
   9.9599198e-01   6.4128257e-04
   9.9799599e-01   3.2064128e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.2291532e-03
   1.3163558e-02   1.7245134e-02
   1.9262189e-02   2.7050173e-02
   2.5847735e-02   3.7637988e-02
   3.2910864e-02   4.8993562e-02
   4.0437094e-02   6.1093595e-02
   4.8407098e-02   7.3906999e-02
   5.6797117e-02   8.7395557e-02
   6.5579447e-02   1.0151471e-01
   7.4722998e-02   1.1621447e-01
   8.4193893e-02   1.3144034e-01
   9.3956090e-02   1.4713438e-01
   1.0397200e-01   1.6323614e-01
   1.1420311e-01   1.7968368e-01
   1.2461054e-01   1.9641449e-01
   1.3515560e-01   2.1336638e-01
   1.4580029e-01   2.3047823e-01
   1.5650769e-01   2.4769070e-01
   1.6724237e-01   2.6494681e-01
   1.7797066e-01   2.8219246e-01
   1.8866095e-01   2.9937679e-01
   1.9928379e-01   3.1645251e-01
   2.0981209e-01   3.3337605e-01
   2.2022116e-01   3.5010773e-01
   2.3048875e-01   3.6661177e-01
   2.4059501e-01   3.8285630e-01
   2.5052248e-01   3.9881323e-01
   2.6025597e-01   4.1445818e-01
   2.6978249e-01   4.2977028e-01
   2.7909113e-01   4.4473199e-01
   2.8817289e-01   4.5932886e-01
   2.9702058e-01   4.7354934e-01
   3.0562865e-01   4.8738451e-01
   3.1399303e-01   5.0082787e-01
   3.2211102e-01   5.1387507e-01
   3.2998109e-01   5.2652368e-01
   3.3760280e-01   5.3877298e-01
   3.4497662e-01   5.5062376e-01
   3.5210383e-01   5.6207807e-01
   3.5898638e-01   5.7313909e-01
   3.6562683e-01   5.8381090e-01
   3.7202819e-01   5.9409838e-01
   3.7819389e-01   6.0400702e-01
   3.8412763e-01   6.1354283e-01
   3.8983341e-01   6.2271219e-01
   3.9531537e-01   6.3152179e-01
   4.0057778e-01   6.3997852e-01
   4.0562503e-01   6.4808939e-01
   4.1046151e-01   6.5586151e-01
   4.1509165e-01   6.6330199e-01
   4.1951988e-01   6.7041796e-01
   4.2375059e-01   6.7721646e-01
   4.2778814e-01   6.8370453e-01
   4.3163684e-01   6.8988907e-01
   4.3530095e-01   6.9577697e-01
   4.3878469e-01   7.0137500e-01
   4.4209224e-01   7.0668987e-01
   4.4522775e-01   7.1172826e-01
   4.4819533e-01   7.1649679e-01
   4.5099911e-01   7.2100207e-01
   4.5364320e-01   7.2525074e-01
   4.5613173e-01   7.2924944e-01
   4.5846890e-01   7.3300489e-01
   4.6065893e-01   7.3652388e-01
   4.6270611e-01   7.3981334e-01
   4.6461483e-01   7.4288031e-01
   4.6638958e-01   7.4573198e-01
   4.6803493e-01   7.4837574e-01
   4.6955560e-01   7.5081914e-01
   4.7095640e-01   7.5306993e-01
   4.7224229e-01   7.5513607e-01
   4.7341836e-01   7.5702574e-01
   4.7448979e-01   7.5874728e-01
   4.7551020e-01   7.6038682e-01
   4.7653061e-01   7.6202636e-01
   4.7755101e-01   7.6366589e-01
   4.7857142e-01   7.6530542e-01
   4.7959183e-01   7.6694494e-01
   4.8061224e-01   7.6858445e-01
   4.8163264e-01   7.7022395e-01
   4.8265305e-01   7.7186345e-01
   4.8367346e-01   7.7350295e-01
   4.8469387e-01   7.7514244e-01
   4.8571428e-01   7.7678192e-01
   4.8673468e-01   7.7842140e-01
   4.8775509e-01   7.8006088e-01
   4.8877550e-01   7.8170035e-01
   4.8979591e-01   7.8333982e-01
   4.9081631e-01   7.8497929e-01
   4.9183672e-01   7.8661876e-01
   4.9285713e-01   7.8825822e-01
   4.9387754e-01   7.8989768e-01
   4.9489795e-01   7.9153714e-01
   4.9591835e-01   7.9317660e-01
   4.9693876e-01   7.9481607e-01
   4.9795917e-01   7.9645553e-01
   4.9897958e-01   7.9809496e-01
   4.9999999e-01   7.9967815e-01
   5.0102039e-01   8.0033147e-01
   5.0204080e-01   8.0074403e-01
   5.0306121e-01   8.0115391e-01
   5.0408162e-01   8.0156378e-01
   5.0510202e-01   8.0197365e-01
   5.0612243e-01   8.0238353e-01
   5.0714284e-01   8.0279341e-01
   5.0816325e-01   8.0320329e-01
   5.0918366e-01   8.0361318e-01
   5.1020406e-01   8.0402307e-01
   5.1122447e-01   8.0443296e-01
   5.1224488e-01   8.0484285e-01
   5.1326529e-01   8.0525274e-01
   5.1428569e-01   8.0566264e-01
   5.1530610e-01   8.0607254e-01
   5.1632651e-01   8.0648245e-01
   5.1734692e-01   8.0689236e-01
   5.1836733e-01   8.0730227e-01
   5.1938773e-01   8.0771218e-01
   5.2040814e-01   8.0812210e-01
   5.2142855e-01   8.0853202e-01
   5.2244896e-01   8.0894194e-01
   5.2346936e-01   8.0935187e-01
   5.2448977e-01   8.0976180e-01
   5.2551018e-01   8.1017174e-01
   5.2658161e-01   8.1060217e-01
   5.2775816e-01   8.1107484e-01
   5.2904612e-01   8.1159228e-01
   5.3045193e-01   8.1215706e-01
   5.3198198e-01   8.1277176e-01
   5.3364270e-01   8.1343896e-01
   5.3544056e-01   8.1416126e-01
   5.3738202e-01   8.1494126e-01
   5.3947351e-01   8.1578153e-01
   5.4172149e-01   8.1668468e-01
   5.4413234e-01   8.1765327e-01
   5.4671244e-01   8.1868986e-01
   5.4946809e-01   8.1979699e-01
   5.5240554e-01   8.2097716e-01
   5.5553097e-01   8.2223286e-01
   5.5885044e-01   8.2356652e-01
   5.6236994e-01   8.2498055e-01
   5.6609531e-01   8.2647730e-01
   5.7003225e-01   8.2805905e-01
   5.7418631e-01   8.2972804e-01
   5.7856282e-01   8.3148641e-01
   5.8316692e-01   8.3333623e-01
   5.8800348e-01   8.3527945e-01
   5.9307708e-01   8.3731791e-01
   5.9839198e-01   8.3945334e-01
   6.0395208e-01   8.4168728e-01
   6.0976083e-01   8.4402114e-01
   6.1582122e-01   8.4645611e-01
   6.2213572e-01   8.4899319e-01
   6.2870616e-01   8.5163312e-01
   6.3553376e-01   8.5437638e-01
   6.4261895e-01   8.5722315e-01
   6.4996138e-01   8.6017330e-01
   6.5755977e-01   8.6322631e-01
   6.6541190e-01   8.6638128e-01
   6.7351445e-01   8.6963689e-01
   6.8186295e-01   8.7299134e-01
   6.9045169e-01   8.7644235e-01
   6.9927363e-01   8.7998707e-01
   7.0832033e-01   8.8362213e-01
   7.1758182e-01   8.8734352e-01
   7.2704660e-01   8.9114661e-01
   7.3670151e-01   8.9502613e-01
   7.4653173e-01   8.9897611e-01
   7.5652070e-01   9.0298991e-01
   7.6665012e-01   9.0706017e-01
   7.7689995e-01   9.1117883e-01
   7.8724839e-01   9.1533715e-01
   7.9767200e-01   9.1952569e-01
   8.0814569e-01   9.2373438e-01
   8.1864287e-01   9.2795253e-01
   8.2913557e-01   9.3216890e-01
   8.3959460e-01   9.3637176e-01
   8.4998976e-01   9.4054898e-01
   8.6029005e-01   9.4468809e-01
   8.7046398e-01   9.4877643e-01
   8.8047982e-01   9.5280127e-01
   8.9030595e-01   9.5674988e-01
   8.9991120e-01   9.6060974e-01
   9.0926522e-01   9.6436866e-01
   9.1833887e-01   9.6801492e-01
   9.2710458e-01   9.7153744e-01
   9.3553675e-01   9.7492594e-01
   9.4361215e-01   9.7817107e-01
   9.5131019e-01   9.8126457e-01
   9.5861330e-01   9.8419937e-01
   9.6550719e-01   9.8696972e-01
   9.7198105e-01   9.8957128e-01
   9.7802775e-01   9.9200120e-01
   9.8364391e-01   9.9425809e-01
   9.8882992e-01   9.9634213e-01
   9.9359015e-01   9.9825507e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_00_matRatio_4_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2064128e-03
   4.0080160e-03   6.4128257e-03
   6.0120240e-03   9.6192385e-03
   8.0160321e-03   1.2825651e-02
   1.0020040e-02   1.6032064e-02
   1.2024048e-02   1.9238477e-02
   1.4028056e-02   2.2444890e-02
   1.6032064e-02   2.5651303e-02
   1.8036072e-02   2.8857715e-02
   2.0040080e-02   3.2064128e-02
   2.2044088e-02   3.5270541e-02
   2.4048096e-02   3.8476954e-02
   2.6052104e-02   4.1683367e-02
   2.8056112e-02   4.4889780e-02
   3.0060120e-02   4.8096192e-02
   3.2064128e-02   5.1302605e-02
   3.4068136e-02   5.4509018e-02
   3.6072144e-02   5.7715431e-02
   3.8076152e-02   6.0921844e-02
   4.0080160e-02   6.4128257e-02
   4.2084168e-02   6.7334669e-02
   4.4088176e-02   7.0541082e-02
   4.6092184e-02   7.3747495e-02
   4.8096192e-02   7.6953908e-02
   5.0100200e-02   8.0160321e-02
   5.2104208e-02   8.3366733e-02
   5.4108216e-02   8.6573146e-02
   5.6112224e-02   8.9779559e-02
   5.8116232e-02   9.2985972e-02
   6.0120240e-02   9.6192385e-02
   6.2124248e-02   9.9398798e-02
   6.4128257e-02   1.0260521e-01
   6.6132265e-02   1.0581162e-01
   6.8136273e-02   1.0901804e-01
   7.0140281e-02   1.1222445e-01
   7.2144289e-02   1.1543086e-01
   7.4148297e-02   1.1863727e-01
   7.6152305e-02   1.2184369e-01
   7.8156313e-02   1.2505010e-01
   8.0160321e-02   1.2825651e-01
   8.2164329e-02   1.3146293e-01
   8.4168337e-02   1.3466934e-01
   8.6172345e-02   1.3787575e-01
   8.8176353e-02   1.4108216e-01
   9.0180361e-02   1.4428858e-01
   9.2184369e-02   1.4749499e-01
   9.4188377e-02   1.5070140e-01
   9.6192385e-02   1.5390782e-01
   9.8196393e-02   1.5711423e-01
   1.0020040e-01   1.6032064e-01
   1.0220441e-01   1.6352705e-01
   1.0420842e-01   1.6673347e-01
   1.0621242e-01   1.6993988e-01
   1.0821643e-01   1.7314629e-01
   1.1022044e-01   1.7635271e-01
   1.1222445e-01   1.7955912e-01
   1.1422846e-01   1.8276553e-01
   1.1623246e-01   1.8597194e-01
   1.1823647e-01   1.8917836e-01
   1.2024048e-01   1.9238477e-01
   1.2224449e-01   1.9559118e-01
   1.2424850e-01   1.9879760e-01
   1.2625251e-01   2.0200401e-01
   1.2825651e-01   2.0521042e-01
   1.3026052e-01   2.0841683e-01
   1.3226453e-01   2.1162325e-01
   1.3426854e-01   2.1482966e-01
   1.3627255e-01   2.1803607e-01
   1.3827655e-01   2.2124248e-01
   1.4028056e-01   2.2444890e-01
   1.4228457e-01   2.2765531e-01
   1.4428858e-01   2.3086172e-01
   1.4629259e-01   2.3406814e-01
   1.4829659e-01   2.3727455e-01
   1.5030060e-01   2.4048096e-01
   1.5230461e-01   2.4368737e-01
   1.5430862e-01   2.4689379e-01
   1.5631263e-01   2.5010020e-01
   1.5831663e-01   2.5330661e-01
   1.6032064e-01   2.5651303e-01
   1.6232465e-01   2.5971944e-01
   1.6432866e-01   2.6292585e-01
   1.6633267e-01   2.6613226e-01
   1.6833667e-01   2.6933868e-01
   1.7034068e-01   2.7254509e-01
   1.7234469e-01   2.7575150e-01
   1.7434870e-01   2.7895792e-01
   1.7635271e-01   2.8216433e-01
   1.7835671e-01   2.8537074e-01
   1.8036072e-01   2.8857715e-01
   1.8236473e-01   2.9178357e-01
   1.8436874e-01   2.9498998e-01
   1.8637275e-01   2.9819639e-01
   1.8837675e-01   3.0140281e-01
   1.9038076e-01   3.0460922e-01
   1.9238477e-01   3.0781563e-01
   1.9438878e-01   3.1102204e-01
   1.9639279e-01   3.1422846e-01
   1.9839679e-01   3.1743487e-01
   2.0040080e-01   3.2064128e-01
   2.0240481e-01   3.2384770e-01
   2.0440882e-01   3.2705411e-01
   2.0641283e-01   3.3026052e-01
   2.0841683e-01   3.3346693e-01
   2.1042084e-01   3.3667335e-01
   2.1242485e-01   3.3987976e-01
   2.1442886e-01   3.4308617e-01
   2.1643287e-01   3.4629259e-01
   2.1843687e-01   3.4949900e-01
   2.2044088e-01   3.5270541e-01
   2.2244489e-01   3.5591182e-01
   2.2444890e-01   3.5911824e-01
   2.2645291e-01   3.6232465e-01
   2.2845691e-01   3.6553106e-01
   2.3046092e-01   3.6873747e-01
   2.3246493e-01   3.7194389e-01
   2.3446894e-01   3.7515030e-01
   2.3647295e-01   3.7835671e-01
   2.3847695e-01   3.8156313e-01
   2.4048096e-01   3.8476954e-01
   2.4248497e-01   3.8797595e-01
   2.4448898e-01   3.9118236e-01
   2.4649299e-01   3.9438878e-01
   2.4849699e-01   3.9759519e-01
   2.5050100e-01   4.0080160e-01
   2.5250501e-01   4.0400802e-01
   2.5450902e-01   4.0721443e-01
   2.5651303e-01   4.1042084e-01
   2.5851703e-01   4.1362725e-01
   2.6052104e-01   4.1683367e-01
   2.6252505e-01   4.2004008e-01
   2.6452906e-01   4.2324649e-01
   2.6653307e-01   4.2645291e-01
   2.6853707e-01   4.2965932e-01
   2.7054108e-01   4.3286573e-01
   2.7254509e-01   4.3607214e-01
   2.7454910e-01   4.3927856e-01
   2.7655311e-01   4.4248497e-01
   2.7855711e-01   4.4569138e-01
   2.8056112e-01   4.4889780e-01
   2.8256513e-01   4.5210421e-01
   2.8456914e-01   4.5531062e-01
   2.8657315e-01   4.5851703e-01
   2.8857715e-01   4.6172345e-01
   2.9058116e-01   4.6492986e-01
   2.9258517e-01   4.6813627e-01
   2.9458918e-01   4.7134269e-01
   2.9659319e-01   4.7454910e-01
   2.9859719e-01   4.7775551e-01
   3.0060120e-01   4.8096192e-01
   3.0260521e-01   4.8416834e-01
   3.0460922e-01   4.8737475e-01
   3.0661323e-01   4.9058116e-01
   3.0861723e-01   4.9378758e-01
   3.1062124e-01   4.9699399e-01
   3.1262525e-01   5.0020040e-01
   3.1462926e-01   5.0340681e-01
   3.1663327e-01   5.0661323e-01
   3.1863727e-01   5.0981964e-01
   3.2064128e-01   5.1302605e-01
   3.2264529e-01   5.1623246e-01
   3.2464930e-01   5.1943888e-01
   3.2665331e-01   5.2264529e-01
   3.2865731e-01   5.2585170e-01
   3.3066132e-01   5.2905812e-01
   3.3266533e-01   5.3226453e-01
   3.3466934e-01   5.3547094e-01
   3.3667335e-01   5.3867735e-01
   3.3867735e-01   5.4188377e-01
   3.4068136e-01   5.4509018e-01
   3.4268537e-01   5.4829659e-01
   3.4468938e-01   5.5150301e-01
   3.4669339e-01   5.5470942e-01
   3.4869739e-01   5.5791583e-01
   3.5070140e-01   5.6112224e-01
   3.5270541e-01   5.6432866e-01
   3.5470942e-01   5.6753507e-01
   3.5671343e-01   5.7074148e-01
   3.5871743e-01   5.7394790e-01
   3.6072144e-01   5.7715431e-01
   3.6272545e-01   5.8036072e-01
   3.6472946e-01   5.8356713e-01
   3.6673347e-01   5.8677355e-01
   3.6873747e-01   5.8997996e-01
   3.7074148e-01   5.9318637e-01
   3.7274549e-01   5.9639279e-01
   3.7474950e-01   5.9959920e-01
   3.7675351e-01   6.0280561e-01
   3.7875752e-01   6.0601202e-01
   3.8076152e-01   6.0921844e-01
   3.8276553e-01   6.1242485e-01
   3.8476954e-01   6.1563126e-01
   3.8677355e-01   6.1883768e-01
   3.8877756e-01   6.2204409e-01
   3.9078156e-01   6.2525050e-01
   3.9278557e-01   6.2845691e-01
   3.9478958e-01   6.3166333e-01
   3.9679359e-01   6.3486974e-01
   3.9879760e-01   6.3807615e-01
   4.0080160e-01   6.4128257e-01
   4.0280561e-01   6.4448898e-01
   4.0480962e-01   6.4769539e-01
   4.0681363e-01   6.5090180e-01
   4.0881764e-01   6.5410822e-01
   4.1082164e-01   6.5731463e-01
   4.1282565e-01   6.6052104e-01
   4.1482966e-01   6.6372745e-01
   4.1683367e-01   6.6693387e-01
   4.1883768e-01   6.7014028e-01
   4.2084168e-01   6.7334669e-01
   4.2284569e-01   6.7655311e-01
   4.2484970e-01   6.7975952e-01
   4.2685371e-01   6.8296593e-01
   4.2885772e-01   6.8617234e-01
   4.3086172e-01   6.8937876e-01
   4.3286573e-01   6.9258517e-01
   4.3486974e-01   6.9579158e-01
   4.3687375e-01   6.9899800e-01
   4.3887776e-01   7.0220441e-01
   4.4088176e-01   7.0541082e-01
   4.4288577e-01   7.0861723e-01
   4.4488978e-01   7.1182365e-01
   4.4689379e-01   7.1503006e-01
   4.4889780e-01   7.1823647e-01
   4.5090180e-01   7.2144289e-01
   4.5290581e-01   7.2464930e-01
   4.5490982e-01   7.2785571e-01
   4.5691383e-01   7.3106212e-01
   4.5891784e-01   7.3426854e-01
   4.6092184e-01   7.3747495e-01
   4.6292585e-01   7.4068136e-01
   4.6492986e-01   7.4388778e-01
   4.6693387e-01   7.4709419e-01
   4.6893788e-01   7.5030060e-01
   4.7094188e-01   7.5350701e-01
   4.7294589e-01   7.5671343e-01
   4.7494990e-01   7.5991984e-01
   4.7695391e-01   7.6312625e-01
   4.7895792e-01   7.6633267e-01
   4.8096192e-01   7.6953908e-01
   4.8296593e-01   7.7274549e-01
   4.8496994e-01   7.7595190e-01
   4.8697395e-01   7.7915832e-01
   4.8897796e-01   7.8236473e-01
   4.9098196e-01   7.8557114e-01
   4.9298597e-01   7.8877756e-01
   4.9498998e-01   7.9198397e-01
   4.9699399e-01   7.9519038e-01
   4.9899800e-01   7.9839679e-01
   5.0100200e-01   8.0040080e-01
   5.0300601e-01   8.0120240e-01
   5.0501002e-01   8.0200401e-01
   5.0701403e-01   8.0280561e-01
   5.0901804e-01   8.0360721e-01
   5.1102204e-01   8.0440882e-01
   5.1302605e-01   8.0521042e-01
   5.1503006e-01   8.0601202e-01
   5.1703407e-01   8.0681363e-01
   5.1903808e-01   8.0761523e-01
   5.2104208e-01   8.0841683e-01
   5.2304609e-01   8.0921844e-01
   5.2505010e-01   8.1002004e-01
   5.2705411e-01   8.1082164e-01
   5.2905812e-01   8.1162325e-01
   5.3106212e-01   8.1242485e-01
   5.3306613e-01   8.1322645e-01
   5.3507014e-01   8.1402806e-01
   5.3707415e-01   8.1482966e-01
   5.3907816e-01   8.1563126e-01
   5.4108216e-01   8.1643287e-01
   5.4308617e-01   8.1723447e-01
   5.4509018e-01   8.1803607e-01
   5.4709419e-01   8.1883768e-01
   5.4909820e-01   8.1963928e-01
   5.5110220e-01   8.2044088e-01
   5.5310621e-01   8.2124248e-01
   5.5511022e-01   8.2204409e-01
   5.5711423e-01   8.2284569e-01
   5.5911824e-01   8.2364729e-01
   5.6112224e-01   8.2444890e-01
   5.6312625e-01   8.2525050e-01
   5.6513026e-01   8.2605210e-01
   5.6713427e-01   8.2685371e-01
   5.6913828e-01   8.2765531e-01
   5.7114228e-01   8.2845691e-01
   5.7314629e-01   8.2925852e-01
   5.7515030e-01   8.3006012e-01
   5.7715431e-01   8.3086172e-01
   5.7915832e-01   8.3166333e-01
   5.8116232e-01   8.3246493e-01
   5.8316633e-01   8.3326653e-01
   5.8517034e-01   8.3406814e-01
   5.8717435e-01   8.3486974e-01
   5.8917836e-01   8.3567134e-01
   5.9118236e-01   8.3647295e-01
   5.9318637e-01   8.3727455e-01
   5.9519038e-01   8.3807615e-01
   5.9719439e-01   8.3887776e-01
   5.9919840e-01   8.3967936e-01
   6.0120240e-01   8.4048096e-01
   6.0320641e-01   8.4128257e-01
   6.0521042e-01   8.4208417e-01
   6.0721443e-01   8.4288577e-01
   6.0921844e-01   8.4368737e-01
   6.1122244e-01   8.4448898e-01
   6.1322645e-01   8.4529058e-01
   6.1523046e-01   8.4609218e-01
   6.1723447e-01   8.4689379e-01
   6.1923848e-01   8.4769539e-01
   6.2124248e-01   8.4849699e-01
   6.2324649e-01   8.4929860e-01
   6.2525050e-01   8.5010020e-01
   6.2725451e-01   8.5090180e-01
   6.2925852e-01   8.5170341e-01
   6.3126253e-01   8.5250501e-01
   6.3326653e-01   8.5330661e-01
   6.3527054e-01   8.5410822e-01
   6.3727455e-01   8.5490982e-01
   6.3927856e-01   8.5571142e-01
   6.4128257e-01   8.5651303e-01
   6.4328657e-01   8.5731463e-01
   6.4529058e-01   8.5811623e-01
   6.4729459e-01   8.5891784e-01
   6.4929860e-01   8.5971944e-01
   6.5130261e-01   8.6052104e-01
   6.5330661e-01   8.6132265e-01
   6.5531062e-01   8.6212425e-01
   6.5731463e-01   8.6292585e-01
   6.5931864e-01   8.6372745e-01
   6.6132265e-01   8.6452906e-01
   6.6332665e-01   8.6533066e-01
   6.6533066e-01   8.6613226e-01
   6.6733467e-01   8.6693387e-01
   6.6933868e-01   8.6773547e-01
   6.7134269e-01   8.6853707e-01
   6.7334669e-01   8.6933868e-01
   6.7535070e-01   8.7014028e-01
   6.7735471e-01   8.7094188e-01
   6.7935872e-01   8.7174349e-01
   6.8136273e-01   8.7254509e-01
   6.8336673e-01   8.7334669e-01
   6.8537074e-01   8.7414830e-01
   6.8737475e-01   8.7494990e-01
   6.8937876e-01   8.7575150e-01
   6.9138277e-01   8.7655311e-01
   6.9338677e-01   8.7735471e-01
   6.9539078e-01   8.7815631e-01
   6.9739479e-01   8.7895792e-01
   6.9939880e-01   8.7975952e-01
   7.0140281e-01   8.8056112e-01
   7.0340681e-01   8.8136273e-01
   7.0541082e-01   8.8216433e-01
   7.0741483e-01   8.8296593e-01
   7.0941884e-01   8.8376754e-01
   7.1142285e-01   8.8456914e-01
   7.1342685e-01   8.8537074e-01
   7.1543086e-01   8.8617234e-01
   7.1743487e-01   8.8697395e-01
   7.1943888e-01   8.8777555e-01
   7.2144289e-01   8.8857715e-01
   7.2344689e-01   8.8937876e-01
   7.2545090e-01   8.9018036e-01
   7.2745491e-01   8.9098196e-01
   7.2945892e-01   8.9178357e-01
   7.3146293e-01   8.9258517e-01
   7.3346693e-01   8.9338677e-01
   7.3547094e-01   8.9418838e-01
   7.3747495e-01   8.9498998e-01
   7.3947896e-01   8.9579158e-01
   7.4148297e-01   8.9659319e-01
   7.4348697e-01   8.9739479e-01
   7.4549098e-01   8.9819639e-01
   7.4749499e-01   8.9899800e-01
   7.4949900e-01   8.9979960e-01
   7.5150301e-01   9.0060120e-01
   7.5350701e-01   9.0140281e-01
   7.5551102e-01   9.0220441e-01
   7.5751503e-01   9.0300601e-01
   7.5951904e-01   9.0380762e-01
   7.6152305e-01   9.0460922e-01
   7.6352705e-01   9.0541082e-01
   7.6553106e-01   9.0621242e-01
   7.6753507e-01   9.0701403e-01
   7.6953908e-01   9.0781563e-01
   7.7154309e-01   9.0861723e-01
   7.7354709e-01   9.0941884e-01
   7.7555110e-01   9.1022044e-01
   7.7755511e-01   9.1102204e-01
   7.7955912e-01   9.1182365e-01
   7.8156313e-01   9.1262525e-01
   7.8356713e-01   9.1342685e-01
   7.8557114e-01   9.1422846e-01
   7.8757515e-01   9.1503006e-01
   7.8957916e-01   9.1583166e-01
   7.9158317e-01   9.1663327e-01
   7.9358717e-01   9.1743487e-01
   7.9559118e-01   9.1823647e-01
   7.9759519e-01   9.1903808e-01
   7.9959920e-01   9.1983968e-01
   8.0160321e-01   9.2064128e-01
   8.0360721e-01   9.2144289e-01
   8.0561122e-01   9.2224449e-01
   8.0761523e-01   9.2304609e-01
   8.0961924e-01   9.2384770e-01
   8.1162325e-01   9.2464930e-01
   8.1362725e-01   9.2545090e-01
   8.1563126e-01   9.2625251e-01
   8.1763527e-01   9.2705411e-01
   8.1963928e-01   9.2785571e-01
   8.2164329e-01   9.2865731e-01
   8.2364729e-01   9.2945892e-01
   8.2565130e-01   9.3026052e-01
   8.2765531e-01   9.3106212e-01
   8.2965932e-01   9.3186373e-01
   8.3166333e-01   9.3266533e-01
   8.3366733e-01   9.3346693e-01
   8.3567134e-01   9.3426854e-01
   8.3767535e-01   9.3507014e-01
   8.3967936e-01   9.3587174e-01
   8.4168337e-01   9.3667335e-01
   8.4368737e-01   9.3747495e-01
   8.4569138e-01   9.3827655e-01
   8.4769539e-01   9.3907816e-01
   8.4969940e-01   9.3987976e-01
   8.5170341e-01   9.4068136e-01
   8.5370741e-01   9.4148297e-01
   8.5571142e-01   9.4228457e-01
   8.5771543e-01   9.4308617e-01
   8.5971944e-01   9.4388778e-01
   8.6172345e-01   9.4468938e-01
   8.6372745e-01   9.4549098e-01
   8.6573146e-01   9.4629259e-01
   8.6773547e-01   9.4709419e-01
   8.6973948e-01   9.4789579e-01
   8.7174349e-01   9.4869739e-01
   8.7374749e-01   9.4949900e-01
   8.7575150e-01   9.5030060e-01
   8.7775551e-01   9.5110220e-01
   8.7975952e-01   9.5190381e-01
   8.8176353e-01   9.5270541e-01
   8.8376754e-01   9.5350701e-01
   8.8577154e-01   9.5430862e-01
   8.8777555e-01   9.5511022e-01
   8.8977956e-01   9.5591182e-01
   8.9178357e-01   9.5671343e-01
   8.9378758e-01   9.5751503e-01
   8.9579158e-01   9.5831663e-01
   8.9779559e-01   9.5911824e-01
   8.9979960e-01   9.5991984e-01
   9.0180361e-01   9.6072144e-01
   9.0380762e-01   9.6152305e-01
   9.0581162e-01   9.6232465e-01
   9.0781563e-01   9.6312625e-01
   9.0981964e-01   9.6392786e-01
   9.1182365e-01   9.6472946e-01
   9.1382766e-01   9.6553106e-01
   9.1583166e-01   9.6633267e-01
   9.1783567e-01   9.6713427e-01
   9.1983968e-01   9.6793587e-01
   9.2184369e-01   9.6873747e-01
   9.2384770e-01   9.6953908e-01
   9.2585170e-01   9.7034068e-01
   9.2785571e-01   9.7114228e-01
   9.2985972e-01   9.7194389e-01
   9.3186373e-01   9.7274549e-01
   9.3386774e-01   9.7354709e-01
   9.3587174e-01   9.7434870e-01
   9.3787575e-01   9.7515030e-01
   9.3987976e-01   9.7595190e-01
   9.4188377e-01   9.7675351e-01
   9.4388778e-01   9.7755511e-01
   9.4589178e-01   9.7835671e-01
   9.4789579e-01   9.7915832e-01
   9.4989980e-01   9.7995992e-01
   9.5190381e-01   9.8076152e-01
   9.5390782e-01   9.8156313e-01
   9.5591182e-01   9.8236473e-01
   9.5791583e-01   9.8316633e-01
   9.5991984e-01   9.8396794e-01
   9.6192385e-01   9.8476954e-01
   9.6392786e-01   9.8557114e-01
   9.6593186e-01   9.8637275e-01
   9.6793587e-01   9.8717435e-01
   9.6993988e-01   9.8797595e-01
   9.7194389e-01   9.8877756e-01
   9.7394790e-01   9.8957916e-01
   9.7595190e-01   9.9038076e-01
   9.7795591e-01   9.9118236e-01
   9.7995992e-01   9.9198397e-01
   9.8196393e-01   9.9278557e-01
   9.8396794e-01   9.9358717e-01
   9.8597194e-01   9.9438878e-01
   9.8797595e-01   9.9519038e-01
   9.8997996e-01   9.9599198e-01
   9.9198397e-01   9.9679359e-01
   9.9398798e-01   9.9759519e-01
   9.9599198e-01   9.9839679e-01
   9.9799599e-01   9.9919840e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_025_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065892e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   1.0891022e-21
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   1.8262230e-20
   4.8775509e-01   2.9415474e-20
   4.8877550e-01   3.8709316e-20
   4.8979591e-01   7.5596446e-21
   4.9081631e-01   2.6364873e-20
   4.9183672e-01   2.5868445e-20
   4.9285713e-01   3.7640556e-20
   4.9387754e-01   5.9687078e-20
   4.9489795e-01   1.5941362e-20
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   2.1459840e-14
   4.9795917e-01   9.4246241e-11
   4.9897958e-01   3.2678751e-07
   4.9999999e-01   3.2263152e-02
   5.0102039e-01   9.6396742e-01
   5.0204080e-01   9.9999891e-01
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802776e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_025_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_025_pressure_FreSCo.dat <==
   2.4373350e-03   1.0000000e-01
   7.5557384e-03   9.9796047e-02
   1.3163558e-02   9.9572806e-02
   1.9262189e-02   9.9330035e-02
   2.5847735e-02   9.9067929e-02
   3.2910864e-02   9.8786860e-02
   4.0437094e-02   9.8487418e-02
   4.8407098e-02   9.8170376e-02
   5.6797117e-02   9.7836689e-02
   6.5579447e-02   9.7487465e-02
   7.4722998e-02   9.7123951e-02
   8.4193893e-02   9.6747503e-02
   9.3956090e-02   9.6359569e-02
   1.0397200e-01   9.5961656e-02
   1.1420311e-01   9.5555312e-02
   1.2461054e-01   9.5142099e-02
   1.3515560e-01   9.4723572e-02
   1.4580029e-01   9.4301260e-02
   1.5650769e-01   9.3876648e-02
   1.6724237e-01   9.3451160e-02
   1.7797066e-01   9.3026149e-02
   1.8866095e-01   9.2602887e-02
   1.9928379e-01   9.2182553e-02
   2.0981209e-01   9.1766232e-02
   2.2022116e-01   9.1354913e-02
   2.3048875e-01   9.0949481e-02
   2.4059501e-01   9.0550724e-02
   2.5052248e-01   9.0159329e-02
   2.6025597e-01   8.9775894e-02
   2.6978249e-01   8.9400921e-02
   2.7909113e-01   8.9034824e-02
   2.8817289e-01   8.8677940e-02
   2.9702058e-01   8.8330534e-02
   3.0562865e-01   8.7992805e-02
   3.1399303e-01   8.7664883e-02
   3.2211102e-01   8.7346848e-02
   3.2998109e-01   8.7038731e-02
   3.3760280e-01   8.6740521e-02
   3.4497662e-01   8.6452169e-02
   3.5210383e-01   8.6173598e-02
   3.5898638e-01   8.5904702e-02
   3.6562683e-01   8.5645357e-02
   3.7202819e-01   8.5395421e-02
   3.7819389e-01   8.5154740e-02
   3.8412763e-01   8.4923148e-02
   3.8983341e-01   8.4700474e-02
   3.9531537e-01   8.4486542e-02
   4.0057778e-01   8.4281174e-02
   4.0562503e-01   8.4084188e-02
   4.1046151e-01   8.3895408e-02
   4.1509165e-01   8.3714650e-02
   4.1951988e-01   8.3541747e-02
   4.2375059e-01   8.3376513e-02
   4.2778814e-01   8.3218792e-02
   4.3163684e-01   8.3068395e-02
   4.3530095e-01   8.2925182e-02
   4.3878469e-01   8.2788961e-02
   4.4209224e-01   8.2659601e-02
   4.4522775e-01   8.2536911e-02
   4.4819533e-01   8.2420765e-02
   4.5099911e-01   8.2310972e-02
   4.5364320e-01   8.2207410e-02
   4.5613173e-01   8.2109880e-02
   4.5846890e-01   8.2018265e-02
   4.6065892e-01   8.1932357e-02
   4.6270611e-01   8.1852039e-02
   4.6461483e-01   8.1777090e-02
   4.6638958e-01   8.1707393e-02
   4.6803493e-01   8.1642709e-02
   4.6955560e-01   8.1582924e-02
   4.7095640e-01   8.1527774e-02
   4.7224229e-01   8.1477151e-02
   4.7341836e-01   8.1430758e-02
   4.7448979e-01   8.1388506e-02
   4.7551020e-01   8.1348180e-02
   4.7653061e-01   8.1307898e-02
   4.7755101e-01   8.1267549e-02
   4.7857142e-01   8.1227250e-02
   4.7959183e-01   8.1186884e-02
   4.8061224e-01   8.1146562e-02
   4.8163264e-01   8.1106179e-02
   4.8265305e-01   8.1065832e-02
   4.8367346e-01   8.1025430e-02
   4.8469387e-01   8.0985061e-02
   4.8571428e-01   8.0944636e-02
   4.8673468e-01   8.0904244e-02
   4.8775509e-01   8.0863795e-02
   4.8877550e-01   8.0823378e-02
   4.8979591e-01   8.0782906e-02
   4.9081631e-01   8.0742465e-02
   4.9183672e-01   8.0701969e-02
   4.9285713e-01   8.0661501e-02
   4.9387754e-01   8.0620968e-02
   4.9489795e-01   8.0580446e-02
   4.9591835e-01   8.0539912e-02
   4.9693876e-01   8.0499709e-02
   4.9795917e-01   8.0459906e-02
   4.9897958e-01   8.0419107e-02
   4.9999999e-01   8.0366015e-02
   5.0102039e-01   8.0249788e-02
   5.0204080e-01   8.0087916e-02
   5.0306121e-01   7.9926216e-02
   5.0408162e-01   7.9764556e-02
   5.0510202e-01   7.9602377e-02
   5.0612243e-01   7.9440217e-02
   5.0714284e-01   7.9277901e-02
   5.0816325e-01   7.9115727e-02
   5.0918366e-01   7.8953385e-02
   5.1020406e-01   7.8791181e-02
   5.1122447e-01   7.8628800e-02
   5.1224488e-01   7.8466563e-02
   5.1326529e-01   7.8304143e-02
   5.1428569e-01   7.8141873e-02
   5.1530610e-01   7.7979414e-02
   5.1632651e-01   7.7817110e-02
   5.1734692e-01   7.7654611e-02
   5.1836733e-01   7.7492277e-02
   5.1938773e-01   7.7329731e-02
   5.2040814e-01   7.7167373e-02
   5.2142855e-01   7.7004773e-02
   5.2244896e-01   7.6842388e-02
   5.2346936e-01   7.6679738e-02
   5.2448977e-01   7.6517308e-02
   5.2551018e-01   7.6354631e-02
   5.2658161e-01   7.6184117e-02
   5.2775816e-01   7.5996707e-02
   5.2904612e-01   7.5791862e-02
   5.3045193e-01   7.5568137e-02
   5.3198198e-01   7.5324876e-02
   5.3364270e-01   7.5060729e-02
   5.3544056e-01   7.4774958e-02
   5.3738202e-01   7.4466255e-02
   5.3947351e-01   7.4133767e-02
   5.4172149e-01   7.3776179e-02
   5.4413234e-01   7.3392661e-02
   5.4671244e-01   7.2981981e-02
   5.4946809e-01   7.2543335e-02
   5.5240554e-01   7.2075563e-02
   5.5553097e-01   7.1577806e-02
   5.5885044e-01   7.1048880e-02
   5.6236994e-01   7.0487942e-02
   5.6609531e-01   6.9893880e-02
   5.7003225e-01   6.9265872e-02
   5.7418631e-01   6.8602856e-02
   5.7856282e-01   6.7904041e-02
   5.8316692e-01   6.7168460e-02
   5.8800348e-01   6.6395348e-02
   5.9307708e-01   6.5583854e-02
   5.9839198e-01   6.4733263e-02
   6.0395208e-01   6.3842858e-02
   6.0976083e-01   6.2912015e-02
   6.1582122e-01   6.1940162e-02
   6.2213572e-01   6.0926815e-02
   6.2870616e-01   5.9871576e-02
   6.3553376e-01   5.8774147e-02
   6.4261895e-01   5.7634345e-02
   6.4996138e-01   5.6452112e-02
   6.5755977e-01   5.5227531e-02
   6.6541190e-01   5.3960841e-02
   6.7351445e-01   5.2652453e-02
   6.8186295e-01   5.1302971e-02
   6.9045169e-01   4.9913205e-02
   6.9927363e-01   4.8484192e-02
   7.0832033e-01   4.7017224e-02
   7.1758182e-01   4.5513761e-02
   7.2704660e-01   4.3975674e-02
   7.3670151e-01   4.2405233e-02
   7.4653173e-01   4.0804659e-02
   7.5652070e-01   3.9176763e-02
   7.6665012e-01   3.7524610e-02
   7.7689995e-01   3.5851603e-02
   7.8724839e-01   3.4161475e-02
   7.9767200e-01   3.2458286e-02
   8.0814569e-01   3.0746410e-02
   8.1864287e-01   2.9030511e-02
   8.2913557e-01   2.7315518e-02
   8.3959460e-01   2.5606581e-02
   8.4998976e-01   2.3909024e-02
   8.6029005e-01   2.2228286e-02
   8.7046398e-01   2.0569849e-02
   8.8047982e-01   1.8939166e-02
   8.9030595e-01   1.7341586e-02
   8.9991120e-01   1.5782280e-02
   9.0926522e-01   1.4266168e-02
   9.1833887e-01   1.2797862e-02
   9.2710458e-01   1.1381613e-02
   9.3553675e-01   1.0021269e-02
   9.4361215e-01   8.7202452e-03
   9.5131019e-01   7.4814977e-03
   9.5861330e-01   6.3075037e-03
   9.6550719e-01   5.2002399e-03
   9.7198105e-01   4.1611730e-03
   9.7802776e-01   3.1912230e-03
   9.8364391e-01   2.2908264e-03
   9.8882992e-01   1.4597213e-03
   9.9359015e-01   6.9736075e-04
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_025_pressure_analytic.dat <==
   0.0000000e+00   1.0000000e-01
   2.0040080e-03   9.9919840e-02
   4.0080160e-03   9.9839679e-02
   6.0120240e-03   9.9759519e-02
   8.0160321e-03   9.9679359e-02
   1.0020040e-02   9.9599198e-02
   1.2024048e-02   9.9519038e-02
   1.4028056e-02   9.9438878e-02
   1.6032064e-02   9.9358717e-02
   1.8036072e-02   9.9278557e-02
   2.0040080e-02   9.9198397e-02
   2.2044088e-02   9.9118236e-02
   2.4048096e-02   9.9038076e-02
   2.6052104e-02   9.8957916e-02
   2.8056112e-02   9.8877756e-02
   3.0060120e-02   9.8797595e-02
   3.2064128e-02   9.8717435e-02
   3.4068136e-02   9.8637275e-02
   3.6072144e-02   9.8557114e-02
   3.8076152e-02   9.8476954e-02
   4.0080160e-02   9.8396794e-02
   4.2084168e-02   9.8316633e-02
   4.4088176e-02   9.8236473e-02
   4.6092184e-02   9.8156313e-02
   4.8096192e-02   9.8076152e-02
   5.0100200e-02   9.7995992e-02
   5.2104208e-02   9.7915832e-02
   5.4108216e-02   9.7835671e-02
   5.6112224e-02   9.7755511e-02
   5.8116232e-02   9.7675351e-02
   6.0120240e-02   9.7595190e-02
   6.2124248e-02   9.7515030e-02
   6.4128257e-02   9.7434870e-02
   6.6132265e-02   9.7354709e-02
   6.8136273e-02   9.7274549e-02
   7.0140281e-02   9.7194389e-02
   7.2144289e-02   9.7114228e-02
   7.4148297e-02   9.7034068e-02
   7.6152305e-02   9.6953908e-02
   7.8156313e-02   9.6873747e-02
   8.0160321e-02   9.6793587e-02
   8.2164329e-02   9.6713427e-02
   8.4168337e-02   9.6633267e-02
   8.6172345e-02   9.6553106e-02
   8.8176353e-02   9.6472946e-02
   9.0180361e-02   9.6392786e-02
   9.2184369e-02   9.6312625e-02
   9.4188377e-02   9.6232465e-02
   9.6192385e-02   9.6152305e-02
   9.8196393e-02   9.6072144e-02
   1.0020040e-01   9.5991984e-02
   1.0220441e-01   9.5911824e-02
   1.0420842e-01   9.5831663e-02
   1.0621242e-01   9.5751503e-02
   1.0821643e-01   9.5671343e-02
   1.1022044e-01   9.5591182e-02
   1.1222445e-01   9.5511022e-02
   1.1422846e-01   9.5430862e-02
   1.1623246e-01   9.5350701e-02
   1.1823647e-01   9.5270541e-02
   1.2024048e-01   9.5190381e-02
   1.2224449e-01   9.5110220e-02
   1.2424850e-01   9.5030060e-02
   1.2625251e-01   9.4949900e-02
   1.2825651e-01   9.4869739e-02
   1.3026052e-01   9.4789579e-02
   1.3226453e-01   9.4709419e-02
   1.3426854e-01   9.4629259e-02
   1.3627255e-01   9.4549098e-02
   1.3827655e-01   9.4468938e-02
   1.4028056e-01   9.4388778e-02
   1.4228457e-01   9.4308617e-02
   1.4428858e-01   9.4228457e-02
   1.4629259e-01   9.4148297e-02
   1.4829659e-01   9.4068136e-02
   1.5030060e-01   9.3987976e-02
   1.5230461e-01   9.3907816e-02
   1.5430862e-01   9.3827655e-02
   1.5631263e-01   9.3747495e-02
   1.5831663e-01   9.3667335e-02
   1.6032064e-01   9.3587174e-02
   1.6232465e-01   9.3507014e-02
   1.6432866e-01   9.3426854e-02
   1.6633267e-01   9.3346693e-02
   1.6833667e-01   9.3266533e-02
   1.7034068e-01   9.3186373e-02
   1.7234469e-01   9.3106212e-02
   1.7434870e-01   9.3026052e-02
   1.7635271e-01   9.2945892e-02
   1.7835671e-01   9.2865731e-02
   1.8036072e-01   9.2785571e-02
   1.8236473e-01   9.2705411e-02
   1.8436874e-01   9.2625251e-02
   1.8637275e-01   9.2545090e-02
   1.8837675e-01   9.2464930e-02
   1.9038076e-01   9.2384770e-02
   1.9238477e-01   9.2304609e-02
   1.9438878e-01   9.2224449e-02
   1.9639279e-01   9.2144289e-02
   1.9839679e-01   9.2064128e-02
   2.0040080e-01   9.1983968e-02
   2.0240481e-01   9.1903808e-02
   2.0440882e-01   9.1823647e-02
   2.0641283e-01   9.1743487e-02
   2.0841683e-01   9.1663327e-02
   2.1042084e-01   9.1583166e-02
   2.1242485e-01   9.1503006e-02
   2.1442886e-01   9.1422846e-02
   2.1643287e-01   9.1342685e-02
   2.1843687e-01   9.1262525e-02
   2.2044088e-01   9.1182365e-02
   2.2244489e-01   9.1102204e-02
   2.2444890e-01   9.1022044e-02
   2.2645291e-01   9.0941884e-02
   2.2845691e-01   9.0861723e-02
   2.3046092e-01   9.0781563e-02
   2.3246493e-01   9.0701403e-02
   2.3446894e-01   9.0621242e-02
   2.3647295e-01   9.0541082e-02
   2.3847695e-01   9.0460922e-02
   2.4048096e-01   9.0380762e-02
   2.4248497e-01   9.0300601e-02
   2.4448898e-01   9.0220441e-02
   2.4649299e-01   9.0140281e-02
   2.4849699e-01   9.0060120e-02
   2.5050100e-01   8.9979960e-02
   2.5250501e-01   8.9899800e-02
   2.5450902e-01   8.9819639e-02
   2.5651303e-01   8.9739479e-02
   2.5851703e-01   8.9659319e-02
   2.6052104e-01   8.9579158e-02
   2.6252505e-01   8.9498998e-02
   2.6452906e-01   8.9418838e-02
   2.6653307e-01   8.9338677e-02
   2.6853707e-01   8.9258517e-02
   2.7054108e-01   8.9178357e-02
   2.7254509e-01   8.9098196e-02
   2.7454910e-01   8.9018036e-02
   2.7655311e-01   8.8937876e-02
   2.7855711e-01   8.8857715e-02
   2.8056112e-01   8.8777555e-02
   2.8256513e-01   8.8697395e-02
   2.8456914e-01   8.8617234e-02
   2.8657315e-01   8.8537074e-02
   2.8857715e-01   8.8456914e-02
   2.9058116e-01   8.8376754e-02
   2.9258517e-01   8.8296593e-02
   2.9458918e-01   8.8216433e-02
   2.9659319e-01   8.8136273e-02
   2.9859719e-01   8.8056112e-02
   3.0060120e-01   8.7975952e-02
   3.0260521e-01   8.7895792e-02
   3.0460922e-01   8.7815631e-02
   3.0661323e-01   8.7735471e-02
   3.0861723e-01   8.7655311e-02
   3.1062124e-01   8.7575150e-02
   3.1262525e-01   8.7494990e-02
   3.1462926e-01   8.7414830e-02
   3.1663327e-01   8.7334669e-02
   3.1863727e-01   8.7254509e-02
   3.2064128e-01   8.7174349e-02
   3.2264529e-01   8.7094188e-02
   3.2464930e-01   8.7014028e-02
   3.2665331e-01   8.6933868e-02
   3.2865731e-01   8.6853707e-02
   3.3066132e-01   8.6773547e-02
   3.3266533e-01   8.6693387e-02
   3.3466934e-01   8.6613226e-02
   3.3667335e-01   8.6533066e-02
   3.3867735e-01   8.6452906e-02
   3.4068136e-01   8.6372745e-02
   3.4268537e-01   8.6292585e-02
   3.4468938e-01   8.6212425e-02
   3.4669339e-01   8.6132265e-02
   3.4869739e-01   8.6052104e-02
   3.5070140e-01   8.5971944e-02
   3.5270541e-01   8.5891784e-02
   3.5470942e-01   8.5811623e-02
   3.5671343e-01   8.5731463e-02
   3.5871743e-01   8.5651303e-02
   3.6072144e-01   8.5571142e-02
   3.6272545e-01   8.5490982e-02
   3.6472946e-01   8.5410822e-02
   3.6673347e-01   8.5330661e-02
   3.6873747e-01   8.5250501e-02
   3.7074148e-01   8.5170341e-02
   3.7274549e-01   8.5090180e-02
   3.7474950e-01   8.5010020e-02
   3.7675351e-01   8.4929860e-02
   3.7875752e-01   8.4849699e-02
   3.8076152e-01   8.4769539e-02
   3.8276553e-01   8.4689379e-02
   3.8476954e-01   8.4609218e-02
   3.8677355e-01   8.4529058e-02
   3.8877756e-01   8.4448898e-02
   3.9078156e-01   8.4368737e-02
   3.9278557e-01   8.4288577e-02
   3.9478958e-01   8.4208417e-02
   3.9679359e-01   8.4128257e-02
   3.9879760e-01   8.4048096e-02
   4.0080160e-01   8.3967936e-02
   4.0280561e-01   8.3887776e-02
   4.0480962e-01   8.3807615e-02
   4.0681363e-01   8.3727455e-02
   4.0881764e-01   8.3647295e-02
   4.1082164e-01   8.3567134e-02
   4.1282565e-01   8.3486974e-02
   4.1482966e-01   8.3406814e-02
   4.1683367e-01   8.3326653e-02
   4.1883768e-01   8.3246493e-02
   4.2084168e-01   8.3166333e-02
   4.2284569e-01   8.3086172e-02
   4.2484970e-01   8.3006012e-02
   4.2685371e-01   8.2925852e-02
   4.2885772e-01   8.2845691e-02
   4.3086172e-01   8.2765531e-02
   4.3286573e-01   8.2685371e-02
   4.3486974e-01   8.2605210e-02
   4.3687375e-01   8.2525050e-02
   4.3887776e-01   8.2444890e-02
   4.4088176e-01   8.2364729e-02
   4.4288577e-01   8.2284569e-02
   4.4488978e-01   8.2204409e-02
   4.4689379e-01   8.2124248e-02
   4.4889780e-01   8.2044088e-02
   4.5090180e-01   8.1963928e-02
   4.5290581e-01   8.1883768e-02
   4.5490982e-01   8.1803607e-02
   4.5691383e-01   8.1723447e-02
   4.5891784e-01   8.1643287e-02
   4.6092184e-01   8.1563126e-02
   4.6292585e-01   8.1482966e-02
   4.6492986e-01   8.1402806e-02
   4.6693387e-01   8.1322645e-02
   4.6893788e-01   8.1242485e-02
   4.7094188e-01   8.1162325e-02
   4.7294589e-01   8.1082164e-02
   4.7494990e-01   8.1002004e-02
   4.7695391e-01   8.0921844e-02
   4.7895792e-01   8.0841683e-02
   4.8096192e-01   8.0761523e-02
   4.8296593e-01   8.0681363e-02
   4.8496994e-01   8.0601202e-02
   4.8697395e-01   8.0521042e-02
   4.8897796e-01   8.0440882e-02
   4.9098196e-01   8.0360721e-02
   4.9298597e-01   8.0280561e-02
   4.9498998e-01   8.0200401e-02
   4.9699399e-01   8.0120240e-02
   4.9899800e-01   8.0040080e-02
   5.0100200e-01   7.9839679e-02
   5.0300601e-01   7.9519038e-02
   5.0501002e-01   7.9198397e-02
   5.0701403e-01   7.8877756e-02
   5.0901804e-01   7.8557114e-02
   5.1102204e-01   7.8236473e-02
   5.1302605e-01   7.7915832e-02
   5.1503006e-01   7.7595190e-02
   5.1703407e-01   7.7274549e-02
   5.1903808e-01   7.6953908e-02
   5.2104208e-01   7.6633267e-02
   5.2304609e-01   7.6312625e-02
   5.2505010e-01   7.5991984e-02
   5.2705411e-01   7.5671343e-02
   5.2905812e-01   7.5350701e-02
   5.3106212e-01   7.5030060e-02
   5.3306613e-01   7.4709419e-02
   5.3507014e-01   7.4388778e-02
   5.3707415e-01   7.4068136e-02
   5.3907816e-01   7.3747495e-02
   5.4108216e-01   7.3426854e-02
   5.4308617e-01   7.3106212e-02
   5.4509018e-01   7.2785571e-02
   5.4709419e-01   7.2464930e-02
   5.4909820e-01   7.2144289e-02
   5.5110220e-01   7.1823647e-02
   5.5310621e-01   7.1503006e-02
   5.5511022e-01   7.1182365e-02
   5.5711423e-01   7.0861723e-02
   5.5911824e-01   7.0541082e-02
   5.6112224e-01   7.0220441e-02
   5.6312625e-01   6.9899800e-02
   5.6513026e-01   6.9579158e-02
   5.6713427e-01   6.9258517e-02
   5.6913828e-01   6.8937876e-02
   5.7114228e-01   6.8617234e-02
   5.7314629e-01   6.8296593e-02
   5.7515030e-01   6.7975952e-02
   5.7715431e-01   6.7655311e-02
   5.7915832e-01   6.7334669e-02
   5.8116232e-01   6.7014028e-02
   5.8316633e-01   6.6693387e-02
   5.8517034e-01   6.6372745e-02
   5.8717435e-01   6.6052104e-02
   5.8917836e-01   6.5731463e-02
   5.9118236e-01   6.5410822e-02
   5.9318637e-01   6.5090180e-02
   5.9519038e-01   6.4769539e-02
   5.9719439e-01   6.4448898e-02
   5.9919840e-01   6.4128257e-02
   6.0120240e-01   6.3807615e-02
   6.0320641e-01   6.3486974e-02
   6.0521042e-01   6.3166333e-02
   6.0721443e-01   6.2845691e-02
   6.0921844e-01   6.2525050e-02
   6.1122244e-01   6.2204409e-02
   6.1322645e-01   6.1883768e-02
   6.1523046e-01   6.1563126e-02
   6.1723447e-01   6.1242485e-02
   6.1923848e-01   6.0921844e-02
   6.2124248e-01   6.0601202e-02
   6.2324649e-01   6.0280561e-02
   6.2525050e-01   5.9959920e-02
   6.2725451e-01   5.9639279e-02
   6.2925852e-01   5.9318637e-02
   6.3126253e-01   5.8997996e-02
   6.3326653e-01   5.8677355e-02
   6.3527054e-01   5.8356713e-02
   6.3727455e-01   5.8036072e-02
   6.3927856e-01   5.7715431e-02
   6.4128257e-01   5.7394790e-02
   6.4328657e-01   5.7074148e-02
   6.4529058e-01   5.6753507e-02
   6.4729459e-01   5.6432866e-02
   6.4929860e-01   5.6112224e-02
   6.5130261e-01   5.5791583e-02
   6.5330661e-01   5.5470942e-02
   6.5531062e-01   5.5150301e-02
   6.5731463e-01   5.4829659e-02
   6.5931864e-01   5.4509018e-02
   6.6132265e-01   5.4188377e-02
   6.6332665e-01   5.3867735e-02
   6.6533066e-01   5.3547094e-02
   6.6733467e-01   5.3226453e-02
   6.6933868e-01   5.2905812e-02
   6.7134269e-01   5.2585170e-02
   6.7334669e-01   5.2264529e-02
   6.7535070e-01   5.1943888e-02
   6.7735471e-01   5.1623246e-02
   6.7935872e-01   5.1302605e-02
   6.8136273e-01   5.0981964e-02
   6.8336673e-01   5.0661323e-02
   6.8537074e-01   5.0340681e-02
   6.8737475e-01   5.0020040e-02
   6.8937876e-01   4.9699399e-02
   6.9138277e-01   4.9378758e-02
   6.9338677e-01   4.9058116e-02
   6.9539078e-01   4.8737475e-02
   6.9739479e-01   4.8416834e-02
   6.9939880e-01   4.8096192e-02
   7.0140281e-01   4.7775551e-02
   7.0340681e-01   4.7454910e-02
   7.0541082e-01   4.7134269e-02
   7.0741483e-01   4.6813627e-02
   7.0941884e-01   4.6492986e-02
   7.1142285e-01   4.6172345e-02
   7.1342685e-01   4.5851703e-02
   7.1543086e-01   4.5531062e-02
   7.1743487e-01   4.5210421e-02
   7.1943888e-01   4.4889780e-02
   7.2144289e-01   4.4569138e-02
   7.2344689e-01   4.4248497e-02
   7.2545090e-01   4.3927856e-02
   7.2745491e-01   4.3607214e-02
   7.2945892e-01   4.3286573e-02
   7.3146293e-01   4.2965932e-02
   7.3346693e-01   4.2645291e-02
   7.3547094e-01   4.2324649e-02
   7.3747495e-01   4.2004008e-02
   7.3947896e-01   4.1683367e-02
   7.4148297e-01   4.1362725e-02
   7.4348697e-01   4.1042084e-02
   7.4549098e-01   4.0721443e-02
   7.4749499e-01   4.0400802e-02
   7.4949900e-01   4.0080160e-02
   7.5150301e-01   3.9759519e-02
   7.5350701e-01   3.9438878e-02
   7.5551102e-01   3.9118236e-02
   7.5751503e-01   3.8797595e-02
   7.5951904e-01   3.8476954e-02
   7.6152305e-01   3.8156313e-02
   7.6352705e-01   3.7835671e-02
   7.6553106e-01   3.7515030e-02
   7.6753507e-01   3.7194389e-02
   7.6953908e-01   3.6873747e-02
   7.7154309e-01   3.6553106e-02
   7.7354709e-01   3.6232465e-02
   7.7555110e-01   3.5911824e-02
   7.7755511e-01   3.5591182e-02
   7.7955912e-01   3.5270541e-02
   7.8156313e-01   3.4949900e-02
   7.8356713e-01   3.4629259e-02
   7.8557114e-01   3.4308617e-02
   7.8757515e-01   3.3987976e-02
   7.8957916e-01   3.3667335e-02
   7.9158317e-01   3.3346693e-02
   7.9358717e-01   3.3026052e-02
   7.9559118e-01   3.2705411e-02
   7.9759519e-01   3.2384770e-02
   7.9959920e-01   3.2064128e-02
   8.0160321e-01   3.1743487e-02
   8.0360721e-01   3.1422846e-02
   8.0561122e-01   3.1102204e-02
   8.0761523e-01   3.0781563e-02
   8.0961924e-01   3.0460922e-02
   8.1162325e-01   3.0140281e-02
   8.1362725e-01   2.9819639e-02
   8.1563126e-01   2.9498998e-02
   8.1763527e-01   2.9178357e-02
   8.1963928e-01   2.8857715e-02
   8.2164329e-01   2.8537074e-02
   8.2364729e-01   2.8216433e-02
   8.2565130e-01   2.7895792e-02
   8.2765531e-01   2.7575150e-02
   8.2965932e-01   2.7254509e-02
   8.3166333e-01   2.6933868e-02
   8.3366733e-01   2.6613226e-02
   8.3567134e-01   2.6292585e-02
   8.3767535e-01   2.5971944e-02
   8.3967936e-01   2.5651303e-02
   8.4168337e-01   2.5330661e-02
   8.4368737e-01   2.5010020e-02
   8.4569138e-01   2.4689379e-02
   8.4769539e-01   2.4368737e-02
   8.4969940e-01   2.4048096e-02
   8.5170341e-01   2.3727455e-02
   8.5370741e-01   2.3406814e-02
   8.5571142e-01   2.3086172e-02
   8.5771543e-01   2.2765531e-02
   8.5971944e-01   2.2444890e-02
   8.6172345e-01   2.2124248e-02
   8.6372745e-01   2.1803607e-02
   8.6573146e-01   2.1482966e-02
   8.6773547e-01   2.1162325e-02
   8.6973948e-01   2.0841683e-02
   8.7174349e-01   2.0521042e-02
   8.7374749e-01   2.0200401e-02
   8.7575150e-01   1.9879760e-02
   8.7775551e-01   1.9559118e-02
   8.7975952e-01   1.9238477e-02
   8.8176353e-01   1.8917836e-02
   8.8376754e-01   1.8597194e-02
   8.8577154e-01   1.8276553e-02
   8.8777555e-01   1.7955912e-02
   8.8977956e-01   1.7635271e-02
   8.9178357e-01   1.7314629e-02
   8.9378758e-01   1.6993988e-02
   8.9579158e-01   1.6673347e-02
   8.9779559e-01   1.6352705e-02
   8.9979960e-01   1.6032064e-02
   9.0180361e-01   1.5711423e-02
   9.0380762e-01   1.5390782e-02
   9.0581162e-01   1.5070140e-02
   9.0781563e-01   1.4749499e-02
   9.0981964e-01   1.4428858e-02
   9.1182365e-01   1.4108216e-02
   9.1382766e-01   1.3787575e-02
   9.1583166e-01   1.3466934e-02
   9.1783567e-01   1.3146293e-02
   9.1983968e-01   1.2825651e-02
   9.2184369e-01   1.2505010e-02
   9.2384770e-01   1.2184369e-02
   9.2585170e-01   1.1863727e-02
   9.2785571e-01   1.1543086e-02
   9.2985972e-01   1.1222445e-02
   9.3186373e-01   1.0901804e-02
   9.3386774e-01   1.0581162e-02
   9.3587174e-01   1.0260521e-02
   9.3787575e-01   9.9398798e-03
   9.3987976e-01   9.6192385e-03
   9.4188377e-01   9.2985972e-03
   9.4388778e-01   8.9779559e-03
   9.4589178e-01   8.6573146e-03
   9.4789579e-01   8.3366733e-03
   9.4989980e-01   8.0160321e-03
   9.5190381e-01   7.6953908e-03
   9.5390782e-01   7.3747495e-03
   9.5591182e-01   7.0541082e-03
   9.5791583e-01   6.7334669e-03
   9.5991984e-01   6.4128257e-03
   9.6192385e-01   6.0921844e-03
   9.6392786e-01   5.7715431e-03
   9.6593186e-01   5.4509018e-03
   9.6793587e-01   5.1302605e-03
   9.6993988e-01   4.8096192e-03
   9.7194389e-01   4.4889780e-03
   9.7394790e-01   4.1683367e-03
   9.7595190e-01   3.8476954e-03
   9.7795591e-01   3.5270541e-03
   9.7995992e-01   3.2064128e-03
   9.8196393e-01   2.8857715e-03
   9.8396794e-01   2.5651303e-03
   9.8597194e-01   2.2444890e-03
   9.8797595e-01   1.9238477e-03
   9.8997996e-01   1.6032064e-03
   9.9198397e-01   1.2825651e-03
   9.9398798e-01   9.6192385e-04
   9.9599198e-01   6.4128257e-04
   9.9799599e-01   3.2064128e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_025_velocity_FreSCo.dat <==
   2.4373350e-03   3.8684607e-03
   7.5557384e-03   1.1995550e-02
   1.3163558e-02   2.0903557e-02
   1.9262189e-02   3.0595543e-02
   2.5847735e-02   4.1066146e-02
   3.2910864e-02   5.2301341e-02
   4.0437094e-02   6.4278841e-02
   4.8407098e-02   7.6968554e-02
   5.6797117e-02   9.0333197e-02
   6.5579447e-02   1.0432905e-01
   7.4722998e-02   1.1890683e-01
   8.4193893e-02   1.3401261e-01
   9.3956090e-02   1.4958886e-01
   1.0397200e-01   1.6557542e-01
   1.1420311e-01   1.8191047e-01
   1.2461054e-01   1.9853157e-01
   1.3515560e-01   2.1537646e-01
   1.4580029e-01   2.3238392e-01
   1.5650769e-01   2.4949449e-01
   1.6724237e-01   2.6665106e-01
   1.7797066e-01   2.8379939e-01
   1.8866095e-01   3.0088850e-01
   1.9928379e-01   3.1787100e-01
   2.0981209e-01   3.3470328e-01
   2.2022116e-01   3.5134562e-01
   2.3048875e-01   3.6776225e-01
   2.4059501e-01   3.8392133e-01
   2.5052248e-01   3.9979486e-01
   2.6025597e-01   4.1535851e-01
   2.6978249e-01   4.3059154e-01
   2.7909113e-01   4.4547653e-01
   2.8817289e-01   4.5999918e-01
   2.9702058e-01   4.7414808e-01
   3.0562865e-01   4.8791448e-01
   3.1399303e-01   5.0129201e-01
   3.2211102e-01   5.1427648e-01
   3.2998109e-01   5.2686562e-01
   3.3760280e-01   5.3905883e-01
   3.4497662e-01   5.5085700e-01
   3.5210383e-01   5.6226230e-01
   3.5898638e-01   5.7327794e-01
   3.6562683e-01   5.8390808e-01
   3.7202819e-01   5.9415758e-01
   3.7819389e-01   6.0403192e-01
   3.8412763e-01   6.1353706e-01
   3.8983341e-01   6.2267932e-01
   3.9531537e-01   6.3146525e-01
   4.0057778e-01   6.3990163e-01
   4.0562503e-01   6.4799533e-01
   4.1046151e-01   6.5575326e-01
   4.1509165e-01   6.6318236e-01
   4.1951988e-01   6.7028953e-01
   4.2375059e-01   6.7708164e-01
   4.2778814e-01   6.8356548e-01
   4.3163684e-01   6.8974776e-01
   4.3530095e-01   6.9563511e-01
   4.3878469e-01   7.0123412e-01
   4.4209224e-01   7.0655128e-01
   4.4522775e-01   7.1159306e-01
   4.4819533e-01   7.1636588e-01
   4.5099911e-01   7.2087619e-01
   4.5364320e-01   7.2513042e-01
   4.5613173e-01   7.2913509e-01
   4.5846890e-01   7.3289674e-01
   4.6065892e-01   7.3642205e-01
   4.6270611e-01   7.3971782e-01
   4.6461483e-01   7.4279097e-01
   4.6638958e-01   7.4564863e-01
   4.6803493e-01   7.4829808e-01
   4.6955560e-01   7.5074682e-01
   4.7095640e-01   7.5300256e-01
   4.7224229e-01   7.5507321e-01
   4.7341836e-01   7.5696692e-01
   4.7448979e-01   7.5869201e-01
   4.7551020e-01   7.6033479e-01
   4.7653061e-01   7.6197740e-01
   4.7755101e-01   7.6361984e-01
   4.7857142e-01   7.6526213e-01
   4.7959183e-01   7.6690427e-01
   4.8061224e-01   7.6854627e-01
   4.8163264e-01   7.7018814e-01
   4.8265305e-01   7.7182988e-01
   4.8367346e-01   7.7347150e-01
   4.8469387e-01   7.7511302e-01
   4.8571428e-01   7.7675443e-01
   4.8673468e-01   7.7839575e-01
   4.8775509e-01   7.8003698e-01
   4.8877550e-01   7.8167813e-01
   4.8979591e-01   7.8331921e-01
   4.9081631e-01   7.8496023e-01
   4.9183672e-01   7.8660120e-01
   4.9285713e-01   7.8824212e-01
   4.9387754e-01   7.8988301e-01
   4.9489795e-01   7.9152387e-01
   4.9591835e-01   7.9316472e-01
   4.9693876e-01   7.9480555e-01
   4.9795917e-01   7.9644639e-01
   4.9897958e-01   7.9808723e-01
   4.9999999e-01   7.9972808e-01
   5.0102039e-01   8.0016175e-01
   5.0204080e-01   8.0057203e-01
   5.0306121e-01   8.0098222e-01
   5.0408162e-01   8.0139234e-01
   5.0510202e-01   8.0180237e-01
   5.0612243e-01   8.0221233e-01
   5.0714284e-01   8.0262222e-01
   5.0816325e-01   8.0303203e-01
   5.0918366e-01   8.0344177e-01
   5.1020406e-01   8.0385145e-01
   5.1122447e-01   8.0426106e-01
   5.1224488e-01   8.0467061e-01
   5.1326529e-01   8.0508010e-01
   5.1428569e-01   8.0548954e-01
   5.1530610e-01   8.0589891e-01
   5.1632651e-01   8.0630823e-01
   5.1734692e-01   8.0671750e-01
   5.1836733e-01   8.0712673e-01
   5.1938773e-01   8.0753590e-01
   5.2040814e-01   8.0794503e-01
   5.2142855e-01   8.0835411e-01
   5.2244896e-01   8.0876316e-01
   5.2346936e-01   8.0917216e-01
   5.2448977e-01   8.0958113e-01
   5.2551018e-01   8.0999006e-01
   5.2658161e-01   8.1041941e-01
   5.2775816e-01   8.1089086e-01
   5.2904612e-01   8.1140697e-01
   5.3045193e-01   8.1197034e-01
   5.3198198e-01   8.1258356e-01
   5.3364270e-01   8.1324926e-01
   5.3544056e-01   8.1397006e-01
   5.3738202e-01   8.1474860e-01
   5.3947351e-01   8.1558754e-01
   5.4172149e-01   8.1648951e-01
   5.4413234e-01   8.1745715e-01
   5.4671244e-01   8.1849310e-01
   5.4946809e-01   8.1959998e-01
   5.5240554e-01   8.2078038e-01
   5.5553097e-01   8.2203689e-01
   5.5885044e-01   8.2337204e-01
   5.6236994e-01   8.2478836e-01
   5.6609531e-01   8.2628832e-01
   5.7003225e-01   8.2787433e-01
   5.7418631e-01   8.2954877e-01
   5.7856282e-01   8.3131392e-01
   5.8316692e-01   8.3317200e-01
   5.8800348e-01   8.3512513e-01
   5.9307708e-01   8.3717531e-01
   5.9839198e-01   8.3932443e-01
   6.0395208e-01   8.4157424e-01
   6.0976083e-01   8.4392632e-01
   6.1582122e-01   8.4638205e-01
   6.2213572e-01   8.4894263e-01
   6.2870616e-01   8.5160900e-01
   6.3553376e-01   8.5438183e-01
   6.4261895e-01   8.5726149e-01
   6.4996138e-01   8.6024801e-01
   6.5755977e-01   8.6334106e-01
   6.6541190e-01   8.6653986e-01
   6.7351445e-01   8.6984321e-01
   6.8186295e-01   8.7324937e-01
   6.9045169e-01   8.7675608e-01
   6.9927363e-01   8.8036047e-01
   7.0832033e-01   8.8405904e-01
   7.1758182e-01   8.8784762e-01
   7.2704660e-01   8.9172132e-01
   7.3670151e-01   8.9567446e-01
   7.4653173e-01   8.9970059e-01
   7.5652070e-01   9.0379241e-01
   7.6665012e-01   9.0794178e-01
   7.7689995e-01   9.1213966e-01
   7.8724839e-01   9.1637614e-01
   7.9767200e-01   9.2064041e-01
   8.0814569e-01   9.2492080e-01
   8.1864287e-01   9.2920483e-01
   8.2913557e-01   9.3347928e-01
   8.3959460e-01   9.3773031e-01
   8.4998976e-01   9.4194359e-01
   8.6029005e-01   9.4610451e-01
   8.7046398e-01   9.5019837e-01
   8.8047982e-01   9.5421065e-01
   8.9030595e-01   9.5812727e-01
   8.9991120e-01   9.6193483e-01
   9.0926522e-01   9.6562087e-01
   9.1833887e-01   9.6917405e-01
   9.2710458e-01   9.7258436e-01
   9.3553675e-01   9.7584319e-01
   9.4361215e-01   9.7894342e-01
   9.5131019e-01   9.8187940e-01
   9.5861330e-01   9.8464699e-01
   9.6550719e-01   9.8724349e-01
   9.7198105e-01   9.8966759e-01
   9.7802776e-01   9.9191931e-01
   9.8364391e-01   9.9399997e-01
   9.8882992e-01   9.9591211e-01
   9.9359015e-01   9.9765949e-01
   9.9793230e-01   9.9924691e-01


==> data/Couette_Results_Varphi_0_matRatio_1_025_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2064128e-03
   4.0080160e-03   6.4128257e-03
   6.0120240e-03   9.6192385e-03
   8.0160321e-03   1.2825651e-02
   1.0020040e-02   1.6032064e-02
   1.2024048e-02   1.9238477e-02
   1.4028056e-02   2.2444890e-02
   1.6032064e-02   2.5651303e-02
   1.8036072e-02   2.8857715e-02
   2.0040080e-02   3.2064128e-02
   2.2044088e-02   3.5270541e-02
   2.4048096e-02   3.8476954e-02
   2.6052104e-02   4.1683367e-02
   2.8056112e-02   4.4889780e-02
   3.0060120e-02   4.8096192e-02
   3.2064128e-02   5.1302605e-02
   3.4068136e-02   5.4509018e-02
   3.6072144e-02   5.7715431e-02
   3.8076152e-02   6.0921844e-02
   4.0080160e-02   6.4128257e-02
   4.2084168e-02   6.7334669e-02
   4.4088176e-02   7.0541082e-02
   4.6092184e-02   7.3747495e-02
   4.8096192e-02   7.6953908e-02
   5.0100200e-02   8.0160321e-02
   5.2104208e-02   8.3366733e-02
   5.4108216e-02   8.6573146e-02
   5.6112224e-02   8.9779559e-02
   5.8116232e-02   9.2985972e-02
   6.0120240e-02   9.6192385e-02
   6.2124248e-02   9.9398798e-02
   6.4128257e-02   1.0260521e-01
   6.6132265e-02   1.0581162e-01
   6.8136273e-02   1.0901804e-01
   7.0140281e-02   1.1222445e-01
   7.2144289e-02   1.1543086e-01
   7.4148297e-02   1.1863727e-01
   7.6152305e-02   1.2184369e-01
   7.8156313e-02   1.2505010e-01
   8.0160321e-02   1.2825651e-01
   8.2164329e-02   1.3146293e-01
   8.4168337e-02   1.3466934e-01
   8.6172345e-02   1.3787575e-01
   8.8176353e-02   1.4108216e-01
   9.0180361e-02   1.4428858e-01
   9.2184369e-02   1.4749499e-01
   9.4188377e-02   1.5070140e-01
   9.6192385e-02   1.5390782e-01
   9.8196393e-02   1.5711423e-01
   1.0020040e-01   1.6032064e-01
   1.0220441e-01   1.6352705e-01
   1.0420842e-01   1.6673347e-01
   1.0621242e-01   1.6993988e-01
   1.0821643e-01   1.7314629e-01
   1.1022044e-01   1.7635271e-01
   1.1222445e-01   1.7955912e-01
   1.1422846e-01   1.8276553e-01
   1.1623246e-01   1.8597194e-01
   1.1823647e-01   1.8917836e-01
   1.2024048e-01   1.9238477e-01
   1.2224449e-01   1.9559118e-01
   1.2424850e-01   1.9879760e-01
   1.2625251e-01   2.0200401e-01
   1.2825651e-01   2.0521042e-01
   1.3026052e-01   2.0841683e-01
   1.3226453e-01   2.1162325e-01
   1.3426854e-01   2.1482966e-01
   1.3627255e-01   2.1803607e-01
   1.3827655e-01   2.2124248e-01
   1.4028056e-01   2.2444890e-01
   1.4228457e-01   2.2765531e-01
   1.4428858e-01   2.3086172e-01
   1.4629259e-01   2.3406814e-01
   1.4829659e-01   2.3727455e-01
   1.5030060e-01   2.4048096e-01
   1.5230461e-01   2.4368737e-01
   1.5430862e-01   2.4689379e-01
   1.5631263e-01   2.5010020e-01
   1.5831663e-01   2.5330661e-01
   1.6032064e-01   2.5651303e-01
   1.6232465e-01   2.5971944e-01
   1.6432866e-01   2.6292585e-01
   1.6633267e-01   2.6613226e-01
   1.6833667e-01   2.6933868e-01
   1.7034068e-01   2.7254509e-01
   1.7234469e-01   2.7575150e-01
   1.7434870e-01   2.7895792e-01
   1.7635271e-01   2.8216433e-01
   1.7835671e-01   2.8537074e-01
   1.8036072e-01   2.8857715e-01
   1.8236473e-01   2.9178357e-01
   1.8436874e-01   2.9498998e-01
   1.8637275e-01   2.9819639e-01
   1.8837675e-01   3.0140281e-01
   1.9038076e-01   3.0460922e-01
   1.9238477e-01   3.0781563e-01
   1.9438878e-01   3.1102204e-01
   1.9639279e-01   3.1422846e-01
   1.9839679e-01   3.1743487e-01
   2.0040080e-01   3.2064128e-01
   2.0240481e-01   3.2384770e-01
   2.0440882e-01   3.2705411e-01
   2.0641283e-01   3.3026052e-01
   2.0841683e-01   3.3346693e-01
   2.1042084e-01   3.3667335e-01
   2.1242485e-01   3.3987976e-01
   2.1442886e-01   3.4308617e-01
   2.1643287e-01   3.4629259e-01
   2.1843687e-01   3.4949900e-01
   2.2044088e-01   3.5270541e-01
   2.2244489e-01   3.5591182e-01
   2.2444890e-01   3.5911824e-01
   2.2645291e-01   3.6232465e-01
   2.2845691e-01   3.6553106e-01
   2.3046092e-01   3.6873747e-01
   2.3246493e-01   3.7194389e-01
   2.3446894e-01   3.7515030e-01
   2.3647295e-01   3.7835671e-01
   2.3847695e-01   3.8156313e-01
   2.4048096e-01   3.8476954e-01
   2.4248497e-01   3.8797595e-01
   2.4448898e-01   3.9118236e-01
   2.4649299e-01   3.9438878e-01
   2.4849699e-01   3.9759519e-01
   2.5050100e-01   4.0080160e-01
   2.5250501e-01   4.0400802e-01
   2.5450902e-01   4.0721443e-01
   2.5651303e-01   4.1042084e-01
   2.5851703e-01   4.1362725e-01
   2.6052104e-01   4.1683367e-01
   2.6252505e-01   4.2004008e-01
   2.6452906e-01   4.2324649e-01
   2.6653307e-01   4.2645291e-01
   2.6853707e-01   4.2965932e-01
   2.7054108e-01   4.3286573e-01
   2.7254509e-01   4.3607214e-01
   2.7454910e-01   4.3927856e-01
   2.7655311e-01   4.4248497e-01
   2.7855711e-01   4.4569138e-01
   2.8056112e-01   4.4889780e-01
   2.8256513e-01   4.5210421e-01
   2.8456914e-01   4.5531062e-01
   2.8657315e-01   4.5851703e-01
   2.8857715e-01   4.6172345e-01
   2.9058116e-01   4.6492986e-01
   2.9258517e-01   4.6813627e-01
   2.9458918e-01   4.7134269e-01
   2.9659319e-01   4.7454910e-01
   2.9859719e-01   4.7775551e-01
   3.0060120e-01   4.8096192e-01
   3.0260521e-01   4.8416834e-01
   3.0460922e-01   4.8737475e-01
   3.0661323e-01   4.9058116e-01
   3.0861723e-01   4.9378758e-01
   3.1062124e-01   4.9699399e-01
   3.1262525e-01   5.0020040e-01
   3.1462926e-01   5.0340681e-01
   3.1663327e-01   5.0661323e-01
   3.1863727e-01   5.0981964e-01
   3.2064128e-01   5.1302605e-01
   3.2264529e-01   5.1623246e-01
   3.2464930e-01   5.1943888e-01
   3.2665331e-01   5.2264529e-01
   3.2865731e-01   5.2585170e-01
   3.3066132e-01   5.2905812e-01
   3.3266533e-01   5.3226453e-01
   3.3466934e-01   5.3547094e-01
   3.3667335e-01   5.3867735e-01
   3.3867735e-01   5.4188377e-01
   3.4068136e-01   5.4509018e-01
   3.4268537e-01   5.4829659e-01
   3.4468938e-01   5.5150301e-01
   3.4669339e-01   5.5470942e-01
   3.4869739e-01   5.5791583e-01
   3.5070140e-01   5.6112224e-01
   3.5270541e-01   5.6432866e-01
   3.5470942e-01   5.6753507e-01
   3.5671343e-01   5.7074148e-01
   3.5871743e-01   5.7394790e-01
   3.6072144e-01   5.7715431e-01
   3.6272545e-01   5.8036072e-01
   3.6472946e-01   5.8356713e-01
   3.6673347e-01   5.8677355e-01
   3.6873747e-01   5.8997996e-01
   3.7074148e-01   5.9318637e-01
   3.7274549e-01   5.9639279e-01
   3.7474950e-01   5.9959920e-01
   3.7675351e-01   6.0280561e-01
   3.7875752e-01   6.0601202e-01
   3.8076152e-01   6.0921844e-01
   3.8276553e-01   6.1242485e-01
   3.8476954e-01   6.1563126e-01
   3.8677355e-01   6.1883768e-01
   3.8877756e-01   6.2204409e-01
   3.9078156e-01   6.2525050e-01
   3.9278557e-01   6.2845691e-01
   3.9478958e-01   6.3166333e-01
   3.9679359e-01   6.3486974e-01
   3.9879760e-01   6.3807615e-01
   4.0080160e-01   6.4128257e-01
   4.0280561e-01   6.4448898e-01
   4.0480962e-01   6.4769539e-01
   4.0681363e-01   6.5090180e-01
   4.0881764e-01   6.5410822e-01
   4.1082164e-01   6.5731463e-01
   4.1282565e-01   6.6052104e-01
   4.1482966e-01   6.6372745e-01
   4.1683367e-01   6.6693387e-01
   4.1883768e-01   6.7014028e-01
   4.2084168e-01   6.7334669e-01
   4.2284569e-01   6.7655311e-01
   4.2484970e-01   6.7975952e-01
   4.2685371e-01   6.8296593e-01
   4.2885772e-01   6.8617234e-01
   4.3086172e-01   6.8937876e-01
   4.3286573e-01   6.9258517e-01
   4.3486974e-01   6.9579158e-01
   4.3687375e-01   6.9899800e-01
   4.3887776e-01   7.0220441e-01
   4.4088176e-01   7.0541082e-01
   4.4288577e-01   7.0861723e-01
   4.4488978e-01   7.1182365e-01
   4.4689379e-01   7.1503006e-01
   4.4889780e-01   7.1823647e-01
   4.5090180e-01   7.2144289e-01
   4.5290581e-01   7.2464930e-01
   4.5490982e-01   7.2785571e-01
   4.5691383e-01   7.3106212e-01
   4.5891784e-01   7.3426854e-01
   4.6092184e-01   7.3747495e-01
   4.6292585e-01   7.4068136e-01
   4.6492986e-01   7.4388778e-01
   4.6693387e-01   7.4709419e-01
   4.6893788e-01   7.5030060e-01
   4.7094188e-01   7.5350701e-01
   4.7294589e-01   7.5671343e-01
   4.7494990e-01   7.5991984e-01
   4.7695391e-01   7.6312625e-01
   4.7895792e-01   7.6633267e-01
   4.8096192e-01   7.6953908e-01
   4.8296593e-01   7.7274549e-01
   4.8496994e-01   7.7595190e-01
   4.8697395e-01   7.7915832e-01
   4.8897796e-01   7.8236473e-01
   4.9098196e-01   7.8557114e-01
   4.9298597e-01   7.8877756e-01
   4.9498998e-01   7.9198397e-01
   4.9699399e-01   7.9519038e-01
   4.9899800e-01   7.9839679e-01
   5.0100200e-01   8.0040080e-01
   5.0300601e-01   8.0120240e-01
   5.0501002e-01   8.0200401e-01
   5.0701403e-01   8.0280561e-01
   5.0901804e-01   8.0360721e-01
   5.1102204e-01   8.0440882e-01
   5.1302605e-01   8.0521042e-01
   5.1503006e-01   8.0601202e-01
   5.1703407e-01   8.0681363e-01
   5.1903808e-01   8.0761523e-01
   5.2104208e-01   8.0841683e-01
   5.2304609e-01   8.0921844e-01
   5.2505010e-01   8.1002004e-01
   5.2705411e-01   8.1082164e-01
   5.2905812e-01   8.1162325e-01
   5.3106212e-01   8.1242485e-01
   5.3306613e-01   8.1322645e-01
   5.3507014e-01   8.1402806e-01
   5.3707415e-01   8.1482966e-01
   5.3907816e-01   8.1563126e-01
   5.4108216e-01   8.1643287e-01
   5.4308617e-01   8.1723447e-01
   5.4509018e-01   8.1803607e-01
   5.4709419e-01   8.1883768e-01
   5.4909820e-01   8.1963928e-01
   5.5110220e-01   8.2044088e-01
   5.5310621e-01   8.2124248e-01
   5.5511022e-01   8.2204409e-01
   5.5711423e-01   8.2284569e-01
   5.5911824e-01   8.2364729e-01
   5.6112224e-01   8.2444890e-01
   5.6312625e-01   8.2525050e-01
   5.6513026e-01   8.2605210e-01
   5.6713427e-01   8.2685371e-01
   5.6913828e-01   8.2765531e-01
   5.7114228e-01   8.2845691e-01
   5.7314629e-01   8.2925852e-01
   5.7515030e-01   8.3006012e-01
   5.7715431e-01   8.3086172e-01
   5.7915832e-01   8.3166333e-01
   5.8116232e-01   8.3246493e-01
   5.8316633e-01   8.3326653e-01
   5.8517034e-01   8.3406814e-01
   5.8717435e-01   8.3486974e-01
   5.8917836e-01   8.3567134e-01
   5.9118236e-01   8.3647295e-01
   5.9318637e-01   8.3727455e-01
   5.9519038e-01   8.3807615e-01
   5.9719439e-01   8.3887776e-01
   5.9919840e-01   8.3967936e-01
   6.0120240e-01   8.4048096e-01
   6.0320641e-01   8.4128257e-01
   6.0521042e-01   8.4208417e-01
   6.0721443e-01   8.4288577e-01
   6.0921844e-01   8.4368737e-01
   6.1122244e-01   8.4448898e-01
   6.1322645e-01   8.4529058e-01
   6.1523046e-01   8.4609218e-01
   6.1723447e-01   8.4689379e-01
   6.1923848e-01   8.4769539e-01
   6.2124248e-01   8.4849699e-01
   6.2324649e-01   8.4929860e-01
   6.2525050e-01   8.5010020e-01
   6.2725451e-01   8.5090180e-01
   6.2925852e-01   8.5170341e-01
   6.3126253e-01   8.5250501e-01
   6.3326653e-01   8.5330661e-01
   6.3527054e-01   8.5410822e-01
   6.3727455e-01   8.5490982e-01
   6.3927856e-01   8.5571142e-01
   6.4128257e-01   8.5651303e-01
   6.4328657e-01   8.5731463e-01
   6.4529058e-01   8.5811623e-01
   6.4729459e-01   8.5891784e-01
   6.4929860e-01   8.5971944e-01
   6.5130261e-01   8.6052104e-01
   6.5330661e-01   8.6132265e-01
   6.5531062e-01   8.6212425e-01
   6.5731463e-01   8.6292585e-01
   6.5931864e-01   8.6372745e-01
   6.6132265e-01   8.6452906e-01
   6.6332665e-01   8.6533066e-01
   6.6533066e-01   8.6613226e-01
   6.6733467e-01   8.6693387e-01
   6.6933868e-01   8.6773547e-01
   6.7134269e-01   8.6853707e-01
   6.7334669e-01   8.6933868e-01
   6.7535070e-01   8.7014028e-01
   6.7735471e-01   8.7094188e-01
   6.7935872e-01   8.7174349e-01
   6.8136273e-01   8.7254509e-01
   6.8336673e-01   8.7334669e-01
   6.8537074e-01   8.7414830e-01
   6.8737475e-01   8.7494990e-01
   6.8937876e-01   8.7575150e-01
   6.9138277e-01   8.7655311e-01
   6.9338677e-01   8.7735471e-01
   6.9539078e-01   8.7815631e-01
   6.9739479e-01   8.7895792e-01
   6.9939880e-01   8.7975952e-01
   7.0140281e-01   8.8056112e-01
   7.0340681e-01   8.8136273e-01
   7.0541082e-01   8.8216433e-01
   7.0741483e-01   8.8296593e-01
   7.0941884e-01   8.8376754e-01
   7.1142285e-01   8.8456914e-01
   7.1342685e-01   8.8537074e-01
   7.1543086e-01   8.8617234e-01
   7.1743487e-01   8.8697395e-01
   7.1943888e-01   8.8777555e-01
   7.2144289e-01   8.8857715e-01
   7.2344689e-01   8.8937876e-01
   7.2545090e-01   8.9018036e-01
   7.2745491e-01   8.9098196e-01
   7.2945892e-01   8.9178357e-01
   7.3146293e-01   8.9258517e-01
   7.3346693e-01   8.9338677e-01
   7.3547094e-01   8.9418838e-01
   7.3747495e-01   8.9498998e-01
   7.3947896e-01   8.9579158e-01
   7.4148297e-01   8.9659319e-01
   7.4348697e-01   8.9739479e-01
   7.4549098e-01   8.9819639e-01
   7.4749499e-01   8.9899800e-01
   7.4949900e-01   8.9979960e-01
   7.5150301e-01   9.0060120e-01
   7.5350701e-01   9.0140281e-01
   7.5551102e-01   9.0220441e-01
   7.5751503e-01   9.0300601e-01
   7.5951904e-01   9.0380762e-01
   7.6152305e-01   9.0460922e-01
   7.6352705e-01   9.0541082e-01
   7.6553106e-01   9.0621242e-01
   7.6753507e-01   9.0701403e-01
   7.6953908e-01   9.0781563e-01
   7.7154309e-01   9.0861723e-01
   7.7354709e-01   9.0941884e-01
   7.7555110e-01   9.1022044e-01
   7.7755511e-01   9.1102204e-01
   7.7955912e-01   9.1182365e-01
   7.8156313e-01   9.1262525e-01
   7.8356713e-01   9.1342685e-01
   7.8557114e-01   9.1422846e-01
   7.8757515e-01   9.1503006e-01
   7.8957916e-01   9.1583166e-01
   7.9158317e-01   9.1663327e-01
   7.9358717e-01   9.1743487e-01
   7.9559118e-01   9.1823647e-01
   7.9759519e-01   9.1903808e-01
   7.9959920e-01   9.1983968e-01
   8.0160321e-01   9.2064128e-01
   8.0360721e-01   9.2144289e-01
   8.0561122e-01   9.2224449e-01
   8.0761523e-01   9.2304609e-01
   8.0961924e-01   9.2384770e-01
   8.1162325e-01   9.2464930e-01
   8.1362725e-01   9.2545090e-01
   8.1563126e-01   9.2625251e-01
   8.1763527e-01   9.2705411e-01
   8.1963928e-01   9.2785571e-01
   8.2164329e-01   9.2865731e-01
   8.2364729e-01   9.2945892e-01
   8.2565130e-01   9.3026052e-01
   8.2765531e-01   9.3106212e-01
   8.2965932e-01   9.3186373e-01
   8.3166333e-01   9.3266533e-01
   8.3366733e-01   9.3346693e-01
   8.3567134e-01   9.3426854e-01
   8.3767535e-01   9.3507014e-01
   8.3967936e-01   9.3587174e-01
   8.4168337e-01   9.3667335e-01
   8.4368737e-01   9.3747495e-01
   8.4569138e-01   9.3827655e-01
   8.4769539e-01   9.3907816e-01
   8.4969940e-01   9.3987976e-01
   8.5170341e-01   9.4068136e-01
   8.5370741e-01   9.4148297e-01
   8.5571142e-01   9.4228457e-01
   8.5771543e-01   9.4308617e-01
   8.5971944e-01   9.4388778e-01
   8.6172345e-01   9.4468938e-01
   8.6372745e-01   9.4549098e-01
   8.6573146e-01   9.4629259e-01
   8.6773547e-01   9.4709419e-01
   8.6973948e-01   9.4789579e-01
   8.7174349e-01   9.4869739e-01
   8.7374749e-01   9.4949900e-01
   8.7575150e-01   9.5030060e-01
   8.7775551e-01   9.5110220e-01
   8.7975952e-01   9.5190381e-01
   8.8176353e-01   9.5270541e-01
   8.8376754e-01   9.5350701e-01
   8.8577154e-01   9.5430862e-01
   8.8777555e-01   9.5511022e-01
   8.8977956e-01   9.5591182e-01
   8.9178357e-01   9.5671343e-01
   8.9378758e-01   9.5751503e-01
   8.9579158e-01   9.5831663e-01
   8.9779559e-01   9.5911824e-01
   8.9979960e-01   9.5991984e-01
   9.0180361e-01   9.6072144e-01
   9.0380762e-01   9.6152305e-01
   9.0581162e-01   9.6232465e-01
   9.0781563e-01   9.6312625e-01
   9.0981964e-01   9.6392786e-01
   9.1182365e-01   9.6472946e-01
   9.1382766e-01   9.6553106e-01
   9.1583166e-01   9.6633267e-01
   9.1783567e-01   9.6713427e-01
   9.1983968e-01   9.6793587e-01
   9.2184369e-01   9.6873747e-01
   9.2384770e-01   9.6953908e-01
   9.2585170e-01   9.7034068e-01
   9.2785571e-01   9.7114228e-01
   9.2985972e-01   9.7194389e-01
   9.3186373e-01   9.7274549e-01
   9.3386774e-01   9.7354709e-01
   9.3587174e-01   9.7434870e-01
   9.3787575e-01   9.7515030e-01
   9.3987976e-01   9.7595190e-01
   9.4188377e-01   9.7675351e-01
   9.4388778e-01   9.7755511e-01
   9.4589178e-01   9.7835671e-01
   9.4789579e-01   9.7915832e-01
   9.4989980e-01   9.7995992e-01
   9.5190381e-01   9.8076152e-01
   9.5390782e-01   9.8156313e-01
   9.5591182e-01   9.8236473e-01
   9.5791583e-01   9.8316633e-01
   9.5991984e-01   9.8396794e-01
   9.6192385e-01   9.8476954e-01
   9.6392786e-01   9.8557114e-01
   9.6593186e-01   9.8637275e-01
   9.6793587e-01   9.8717435e-01
   9.6993988e-01   9.8797595e-01
   9.7194389e-01   9.8877756e-01
   9.7394790e-01   9.8957916e-01
   9.7595190e-01   9.9038076e-01
   9.7795591e-01   9.9118236e-01
   9.7995992e-01   9.9198397e-01
   9.8196393e-01   9.9278557e-01
   9.8396794e-01   9.9358717e-01
   9.8597194e-01   9.9438878e-01
   9.8797595e-01   9.9519038e-01
   9.8997996e-01   9.9599198e-01
   9.9198397e-01   9.9679359e-01
   9.9398798e-01   9.9759519e-01
   9.9599198e-01   9.9839679e-01
   9.9799599e-01   9.9919840e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_1_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065892e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   9.0412742e-07
   5.0102039e-01   9.9999850e-01
   5.0204080e-01   1.0000000e+00
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802776e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_1_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_1_pressure_FreSCo.dat <==
   2.4373350e-03   2.7899368e-02
   7.5557384e-03   2.7737176e-02
   1.3163558e-02   2.7567846e-02
   1.9262189e-02   2.7391193e-02
   2.5847735e-02   2.7203172e-02
   3.2910864e-02   2.7002402e-02
   4.0437094e-02   2.6789077e-02
   4.8407098e-02   2.6563341e-02
   5.6797117e-02   2.6325923e-02
   6.5579447e-02   2.6077385e-02
   7.4722998e-02   2.5818700e-02
   8.4193893e-02   2.5550687e-02
   9.3956090e-02   2.5274450e-02
   1.0397200e-01   2.4990955e-02
   1.1420311e-01   2.4701364e-02
   1.2461054e-01   2.4406705e-02
   1.3515560e-01   2.4108137e-02
   1.4580029e-01   2.3806679e-02
   1.5650769e-01   2.3503430e-02
   1.6724237e-01   2.3199351e-02
   1.7797066e-01   2.2895442e-02
   1.8866095e-01   2.2592563e-02
   1.9928379e-01   2.2291591e-02
   2.0981209e-01   2.1993260e-02
   2.2022116e-01   2.1698311e-02
   2.3048875e-01   2.1407341e-02
   2.4059501e-01   2.1120953e-02
   2.5052248e-01   2.0839604e-02
   2.6025597e-01   2.0563769e-02
   2.6978249e-01   2.0293773e-02
   2.7909113e-01   2.0029969e-02
   2.8817289e-01   1.9772571e-02
   2.9702058e-01   1.9521818e-02
   3.0562865e-01   1.9277839e-02
   3.1399303e-01   1.9040765e-02
   3.2211102e-01   1.8810663e-02
   3.2998109e-01   1.8587575e-02
   3.3760280e-01   1.8371513e-02
   3.4497662e-01   1.8162464e-02
   3.5210383e-01   1.7960375e-02
   3.5898638e-01   1.7765216e-02
   3.6562683e-01   1.7576873e-02
   3.7202819e-01   1.7395303e-02
   3.7819389e-01   1.7220363e-02
   3.8412763e-01   1.7051980e-02
   3.8983341e-01   1.6890020e-02
   3.9531537e-01   1.6734363e-02
   4.0057778e-01   1.6584904e-02
   4.0562503e-01   1.6441486e-02
   4.1046151e-01   1.6304020e-02
   4.1509165e-01   1.6172341e-02
   4.1951988e-01   1.6046355e-02
   4.2375059e-01   1.5925913e-02
   4.2778814e-01   1.5810903e-02
   4.3163684e-01   1.5701198e-02
   4.3530095e-01   1.5596672e-02
   4.3878469e-01   1.5497214e-02
   4.4209224e-01   1.5402691e-02
   4.4522775e-01   1.5313002e-02
   4.4819533e-01   1.5228009e-02
   4.5099911e-01   1.5147619e-02
   4.5364320e-01   1.5071689e-02
   4.5613173e-01   1.5000131e-02
   4.5846890e-01   1.4932800e-02
   4.6065892e-01   1.4869611e-02
   4.6270611e-01   1.4810421e-02
   4.6461483e-01   1.4755148e-02
   4.6638958e-01   1.4703651e-02
   4.6803493e-01   1.4655848e-02
   4.6955560e-01   1.4611600e-02
   4.7095640e-01   1.4570812e-02
   4.7224229e-01   1.4533330e-02
   4.7341836e-01   1.4499076e-02
   4.7448979e-01   1.4468047e-02
   4.7551020e-01   1.4438982e-02
   4.7653061e-01   1.4410099e-02
   4.7755101e-01   1.4381246e-02
   4.7857142e-01   1.4352387e-02
   4.7959183e-01   1.4323537e-02
   4.8061224e-01   1.4294688e-02
   4.8163264e-01   1.4265849e-02
   4.8265305e-01   1.4237008e-02
   4.8367346e-01   1.4208173e-02
   4.8469387e-01   1.4179335e-02
   4.8571428e-01   1.4150499e-02
   4.8673468e-01   1.4121659e-02
   4.8775509e-01   1.4092822e-02
   4.8877550e-01   1.4063976e-02
   4.8979591e-01   1.4035137e-02
   4.9081631e-01   1.4006286e-02
   4.9183672e-01   1.3977441e-02
   4.9285713e-01   1.3948586e-02
   4.9387754e-01   1.3919734e-02
   4.9489795e-01   1.3890876e-02
   4.9591835e-01   1.3862017e-02
   4.9693876e-01   1.3833153e-02
   4.9795917e-01   1.3804290e-02
   4.9897958e-01   1.3775419e-02
   4.9999999e-01   1.3746552e-02
   5.0102039e-01   1.3717674e-02
   5.0204080e-01   1.3688802e-02
   5.0306121e-01   1.3659918e-02
   5.0408162e-01   1.3631041e-02
   5.0510202e-01   1.3602151e-02
   5.0612243e-01   1.3573269e-02
   5.0714284e-01   1.3544372e-02
   5.0816325e-01   1.3515485e-02
   5.0918366e-01   1.3486583e-02
   5.1020406e-01   1.3457691e-02
   5.1122447e-01   1.3428784e-02
   5.1224488e-01   1.3399886e-02
   5.1326529e-01   1.3370977e-02
   5.1428569e-01   1.3342073e-02
   5.1530610e-01   1.3313162e-02
   5.1632651e-01   1.3284255e-02
   5.1734692e-01   1.3255345e-02
   5.1836733e-01   1.3226439e-02
   5.1938773e-01   1.3197534e-02
   5.2040814e-01   1.3168636e-02
   5.2142855e-01   1.3139743e-02
   5.2244896e-01   1.3110856e-02
   5.2346936e-01   1.3081966e-02
   5.2448977e-01   1.3053103e-02
   5.2551018e-01   1.3024427e-02
   5.2658161e-01   1.2994825e-02
   5.2775816e-01   1.2962527e-02
   5.2904612e-01   1.2927203e-02
   5.3045193e-01   1.2888621e-02
   5.3198198e-01   1.2846603e-02
   5.3364270e-01   1.2800937e-02
   5.3544056e-01   1.2751432e-02
   5.3738202e-01   1.2697874e-02
   5.3947351e-01   1.2640074e-02
   5.4172149e-01   1.2577823e-02
   5.4413234e-01   1.2510946e-02
   5.4671244e-01   1.2439239e-02
   5.4946809e-01   1.2362536e-02
   5.5240554e-01   1.2280641e-02
   5.5553097e-01   1.2193394e-02
   5.5885044e-01   1.2100608e-02
   5.6236994e-01   1.2002128e-02
   5.6609531e-01   1.1897776e-02
   5.7003225e-01   1.1787402e-02
   5.7418631e-01   1.1670842e-02
   5.7856282e-01   1.1547952e-02
   5.8316692e-01   1.1418585e-02
   5.8800348e-01   1.1282603e-02
   5.9307708e-01   1.1139882e-02
   5.9839198e-01   1.0990296e-02
   6.0395208e-01   1.0833745e-02
   6.0976083e-01   1.0670124e-02
   6.1582122e-01   1.0499358e-02
   6.2213572e-01   1.0321375e-02
   6.2870616e-01   1.0136122e-02
   6.3553376e-01   9.9435766e-03
   6.4261895e-01   9.7437121e-03
   6.4996138e-01   9.5365613e-03
   6.5755977e-01   9.3221390e-03
   6.6541190e-01   9.1005322e-03
   6.7351445e-01   8.8718184e-03
   6.8186295e-01   8.6361377e-03
   6.9045169e-01   8.3936467e-03
   6.9927363e-01   8.1445471e-03
   7.0832033e-01   7.8890800e-03
   7.1758182e-01   7.6275259e-03
   7.2704660e-01   7.3602107e-03
   7.3670151e-01   7.0875090e-03
   7.4653173e-01   6.8098341e-03
   7.5652070e-01   6.5276632e-03
   7.6665012e-01   6.2415012e-03
   7.7689995e-01   5.9519295e-03
   7.8724839e-01   5.6595477e-03
   7.9767200e-01   5.3650371e-03
   8.0814569e-01   5.0690897e-03
   8.1864287e-01   4.7724773e-03
   8.2913557e-01   4.4759740e-03
   8.3959460e-01   4.1804266e-03
   8.4998976e-01   3.8866721e-03
   8.6029005e-01   3.5956090e-03
   8.7046398e-01   3.3081099e-03
   8.8047982e-01   3.0250940e-03
   8.9030595e-01   2.7474347e-03
   8.9991120e-01   2.4760342e-03
   9.0926522e-01   2.2117286e-03
   9.1833887e-01   1.9553616e-03
   9.2710458e-01   1.7076937e-03
   9.3553675e-01   1.4694683e-03
   9.4361215e-01   1.2413377e-03
   9.5131019e-01   1.0239085e-03
   9.5861330e-01   8.1770549e-04
   9.6550719e-01   6.2318841e-04
   9.7198105e-01   4.4077449e-04
   9.7802776e-01   2.7083591e-04
   9.8364391e-01   1.1390051e-04
   9.8882992e-01  -2.8740812e-05
   9.9359015e-01  -1.5377601e-04
   9.9793230e-01  -2.6319761e-04


==> data/Couette_Results_Varphi_0_matRatio_1_1_pressure_analytic.dat <==
   0.0000000e+00   2.5000000e-02
   2.0040080e-03   2.4919840e-02
   4.0080160e-03   2.4839679e-02
   6.0120240e-03   2.4759519e-02
   8.0160321e-03   2.4679359e-02
   1.0020040e-02   2.4599198e-02
   1.2024048e-02   2.4519038e-02
   1.4028056e-02   2.4438878e-02
   1.6032064e-02   2.4358717e-02
   1.8036072e-02   2.4278557e-02
   2.0040080e-02   2.4198397e-02
   2.2044088e-02   2.4118236e-02
   2.4048096e-02   2.4038076e-02
   2.6052104e-02   2.3957916e-02
   2.8056112e-02   2.3877756e-02
   3.0060120e-02   2.3797595e-02
   3.2064128e-02   2.3717435e-02
   3.4068136e-02   2.3637275e-02
   3.6072144e-02   2.3557114e-02
   3.8076152e-02   2.3476954e-02
   4.0080160e-02   2.3396794e-02
   4.2084168e-02   2.3316633e-02
   4.4088176e-02   2.3236473e-02
   4.6092184e-02   2.3156313e-02
   4.8096192e-02   2.3076152e-02
   5.0100200e-02   2.2995992e-02
   5.2104208e-02   2.2915832e-02
   5.4108216e-02   2.2835671e-02
   5.6112224e-02   2.2755511e-02
   5.8116232e-02   2.2675351e-02
   6.0120240e-02   2.2595190e-02
   6.2124248e-02   2.2515030e-02
   6.4128257e-02   2.2434870e-02
   6.6132265e-02   2.2354709e-02
   6.8136273e-02   2.2274549e-02
   7.0140281e-02   2.2194389e-02
   7.2144289e-02   2.2114228e-02
   7.4148297e-02   2.2034068e-02
   7.6152305e-02   2.1953908e-02
   7.8156313e-02   2.1873747e-02
   8.0160321e-02   2.1793587e-02
   8.2164329e-02   2.1713427e-02
   8.4168337e-02   2.1633267e-02
   8.6172345e-02   2.1553106e-02
   8.8176353e-02   2.1472946e-02
   9.0180361e-02   2.1392786e-02
   9.2184369e-02   2.1312625e-02
   9.4188377e-02   2.1232465e-02
   9.6192385e-02   2.1152305e-02
   9.8196393e-02   2.1072144e-02
   1.0020040e-01   2.0991984e-02
   1.0220441e-01   2.0911824e-02
   1.0420842e-01   2.0831663e-02
   1.0621242e-01   2.0751503e-02
   1.0821643e-01   2.0671343e-02
   1.1022044e-01   2.0591182e-02
   1.1222445e-01   2.0511022e-02
   1.1422846e-01   2.0430862e-02
   1.1623246e-01   2.0350701e-02
   1.1823647e-01   2.0270541e-02
   1.2024048e-01   2.0190381e-02
   1.2224449e-01   2.0110220e-02
   1.2424850e-01   2.0030060e-02
   1.2625251e-01   1.9949900e-02
   1.2825651e-01   1.9869739e-02
   1.3026052e-01   1.9789579e-02
   1.3226453e-01   1.9709419e-02
   1.3426854e-01   1.9629259e-02
   1.3627255e-01   1.9549098e-02
   1.3827655e-01   1.9468938e-02
   1.4028056e-01   1.9388778e-02
   1.4228457e-01   1.9308617e-02
   1.4428858e-01   1.9228457e-02
   1.4629259e-01   1.9148297e-02
   1.4829659e-01   1.9068136e-02
   1.5030060e-01   1.8987976e-02
   1.5230461e-01   1.8907816e-02
   1.5430862e-01   1.8827655e-02
   1.5631263e-01   1.8747495e-02
   1.5831663e-01   1.8667335e-02
   1.6032064e-01   1.8587174e-02
   1.6232465e-01   1.8507014e-02
   1.6432866e-01   1.8426854e-02
   1.6633267e-01   1.8346693e-02
   1.6833667e-01   1.8266533e-02
   1.7034068e-01   1.8186373e-02
   1.7234469e-01   1.8106212e-02
   1.7434870e-01   1.8026052e-02
   1.7635271e-01   1.7945892e-02
   1.7835671e-01   1.7865731e-02
   1.8036072e-01   1.7785571e-02
   1.8236473e-01   1.7705411e-02
   1.8436874e-01   1.7625251e-02
   1.8637275e-01   1.7545090e-02
   1.8837675e-01   1.7464930e-02
   1.9038076e-01   1.7384770e-02
   1.9238477e-01   1.7304609e-02
   1.9438878e-01   1.7224449e-02
   1.9639279e-01   1.7144289e-02
   1.9839679e-01   1.7064128e-02
   2.0040080e-01   1.6983968e-02
   2.0240481e-01   1.6903808e-02
   2.0440882e-01   1.6823647e-02
   2.0641283e-01   1.6743487e-02
   2.0841683e-01   1.6663327e-02
   2.1042084e-01   1.6583166e-02
   2.1242485e-01   1.6503006e-02
   2.1442886e-01   1.6422846e-02
   2.1643287e-01   1.6342685e-02
   2.1843687e-01   1.6262525e-02
   2.2044088e-01   1.6182365e-02
   2.2244489e-01   1.6102204e-02
   2.2444890e-01   1.6022044e-02
   2.2645291e-01   1.5941884e-02
   2.2845691e-01   1.5861723e-02
   2.3046092e-01   1.5781563e-02
   2.3246493e-01   1.5701403e-02
   2.3446894e-01   1.5621242e-02
   2.3647295e-01   1.5541082e-02
   2.3847695e-01   1.5460922e-02
   2.4048096e-01   1.5380762e-02
   2.4248497e-01   1.5300601e-02
   2.4448898e-01   1.5220441e-02
   2.4649299e-01   1.5140281e-02
   2.4849699e-01   1.5060120e-02
   2.5050100e-01   1.4979960e-02
   2.5250501e-01   1.4899800e-02
   2.5450902e-01   1.4819639e-02
   2.5651303e-01   1.4739479e-02
   2.5851703e-01   1.4659319e-02
   2.6052104e-01   1.4579158e-02
   2.6252505e-01   1.4498998e-02
   2.6452906e-01   1.4418838e-02
   2.6653307e-01   1.4338677e-02
   2.6853707e-01   1.4258517e-02
   2.7054108e-01   1.4178357e-02
   2.7254509e-01   1.4098196e-02
   2.7454910e-01   1.4018036e-02
   2.7655311e-01   1.3937876e-02
   2.7855711e-01   1.3857715e-02
   2.8056112e-01   1.3777555e-02
   2.8256513e-01   1.3697395e-02
   2.8456914e-01   1.3617234e-02
   2.8657315e-01   1.3537074e-02
   2.8857715e-01   1.3456914e-02
   2.9058116e-01   1.3376754e-02
   2.9258517e-01   1.3296593e-02
   2.9458918e-01   1.3216433e-02
   2.9659319e-01   1.3136273e-02
   2.9859719e-01   1.3056112e-02
   3.0060120e-01   1.2975952e-02
   3.0260521e-01   1.2895792e-02
   3.0460922e-01   1.2815631e-02
   3.0661323e-01   1.2735471e-02
   3.0861723e-01   1.2655311e-02
   3.1062124e-01   1.2575150e-02
   3.1262525e-01   1.2494990e-02
   3.1462926e-01   1.2414830e-02
   3.1663327e-01   1.2334669e-02
   3.1863727e-01   1.2254509e-02
   3.2064128e-01   1.2174349e-02
   3.2264529e-01   1.2094188e-02
   3.2464930e-01   1.2014028e-02
   3.2665331e-01   1.1933868e-02
   3.2865731e-01   1.1853707e-02
   3.3066132e-01   1.1773547e-02
   3.3266533e-01   1.1693387e-02
   3.3466934e-01   1.1613226e-02
   3.3667335e-01   1.1533066e-02
   3.3867735e-01   1.1452906e-02
   3.4068136e-01   1.1372745e-02
   3.4268537e-01   1.1292585e-02
   3.4468938e-01   1.1212425e-02
   3.4669339e-01   1.1132265e-02
   3.4869739e-01   1.1052104e-02
   3.5070140e-01   1.0971944e-02
   3.5270541e-01   1.0891784e-02
   3.5470942e-01   1.0811623e-02
   3.5671343e-01   1.0731463e-02
   3.5871743e-01   1.0651303e-02
   3.6072144e-01   1.0571142e-02
   3.6272545e-01   1.0490982e-02
   3.6472946e-01   1.0410822e-02
   3.6673347e-01   1.0330661e-02
   3.6873747e-01   1.0250501e-02
   3.7074148e-01   1.0170341e-02
   3.7274549e-01   1.0090180e-02
   3.7474950e-01   1.0010020e-02
   3.7675351e-01   9.9298597e-03
   3.7875752e-01   9.8496994e-03
   3.8076152e-01   9.7695391e-03
   3.8276553e-01   9.6893788e-03
   3.8476954e-01   9.6092184e-03
   3.8677355e-01   9.5290581e-03
   3.8877756e-01   9.4488978e-03
   3.9078156e-01   9.3687375e-03
   3.9278557e-01   9.2885772e-03
   3.9478958e-01   9.2084168e-03
   3.9679359e-01   9.1282565e-03
   3.9879760e-01   9.0480962e-03
   4.0080160e-01   8.9679359e-03
   4.0280561e-01   8.8877756e-03
   4.0480962e-01   8.8076152e-03
   4.0681363e-01   8.7274549e-03
   4.0881764e-01   8.6472946e-03
   4.1082164e-01   8.5671343e-03
   4.1282565e-01   8.4869739e-03
   4.1482966e-01   8.4068136e-03
   4.1683367e-01   8.3266533e-03
   4.1883768e-01   8.2464930e-03
   4.2084168e-01   8.1663327e-03
   4.2284569e-01   8.0861723e-03
   4.2484970e-01   8.0060120e-03
   4.2685371e-01   7.9258517e-03
   4.2885772e-01   7.8456914e-03
   4.3086172e-01   7.7655311e-03
   4.3286573e-01   7.6853707e-03
   4.3486974e-01   7.6052104e-03
   4.3687375e-01   7.5250501e-03
   4.3887776e-01   7.4448898e-03
   4.4088176e-01   7.3647295e-03
   4.4288577e-01   7.2845691e-03
   4.4488978e-01   7.2044088e-03
   4.4689379e-01   7.1242485e-03
   4.4889780e-01   7.0440882e-03
   4.5090180e-01   6.9639279e-03
   4.5290581e-01   6.8837675e-03
   4.5490982e-01   6.8036072e-03
   4.5691383e-01   6.7234469e-03
   4.5891784e-01   6.6432866e-03
   4.6092184e-01   6.5631263e-03
   4.6292585e-01   6.4829659e-03
   4.6492986e-01   6.4028056e-03
   4.6693387e-01   6.3226453e-03
   4.6893788e-01   6.2424850e-03
   4.7094188e-01   6.1623246e-03
   4.7294589e-01   6.0821643e-03
   4.7494990e-01   6.0020040e-03
   4.7695391e-01   5.9218437e-03
   4.7895792e-01   5.8416834e-03
   4.8096192e-01   5.7615230e-03
   4.8296593e-01   5.6813627e-03
   4.8496994e-01   5.6012024e-03
   4.8697395e-01   5.5210421e-03
   4.8897796e-01   5.4408818e-03
   4.9098196e-01   5.3607214e-03
   4.9298597e-01   5.2805611e-03
   4.9498998e-01   5.2004008e-03
   4.9699399e-01   5.1202405e-03
   4.9899800e-01   5.0400802e-03
   5.0100200e-01   4.9899800e-03
   5.0300601e-01   4.9699399e-03
   5.0501002e-01   4.9498998e-03
   5.0701403e-01   4.9298597e-03
   5.0901804e-01   4.9098196e-03
   5.1102204e-01   4.8897796e-03
   5.1302605e-01   4.8697395e-03
   5.1503006e-01   4.8496994e-03
   5.1703407e-01   4.8296593e-03
   5.1903808e-01   4.8096192e-03
   5.2104208e-01   4.7895792e-03
   5.2304609e-01   4.7695391e-03
   5.2505010e-01   4.7494990e-03
   5.2705411e-01   4.7294589e-03
   5.2905812e-01   4.7094188e-03
   5.3106212e-01   4.6893788e-03
   5.3306613e-01   4.6693387e-03
   5.3507014e-01   4.6492986e-03
   5.3707415e-01   4.6292585e-03
   5.3907816e-01   4.6092184e-03
   5.4108216e-01   4.5891784e-03
   5.4308617e-01   4.5691383e-03
   5.4509018e-01   4.5490982e-03
   5.4709419e-01   4.5290581e-03
   5.4909820e-01   4.5090180e-03
   5.5110220e-01   4.4889780e-03
   5.5310621e-01   4.4689379e-03
   5.5511022e-01   4.4488978e-03
   5.5711423e-01   4.4288577e-03
   5.5911824e-01   4.4088176e-03
   5.6112224e-01   4.3887776e-03
   5.6312625e-01   4.3687375e-03
   5.6513026e-01   4.3486974e-03
   5.6713427e-01   4.3286573e-03
   5.6913828e-01   4.3086172e-03
   5.7114228e-01   4.2885772e-03
   5.7314629e-01   4.2685371e-03
   5.7515030e-01   4.2484970e-03
   5.7715431e-01   4.2284569e-03
   5.7915832e-01   4.2084168e-03
   5.8116232e-01   4.1883768e-03
   5.8316633e-01   4.1683367e-03
   5.8517034e-01   4.1482966e-03
   5.8717435e-01   4.1282565e-03
   5.8917836e-01   4.1082164e-03
   5.9118236e-01   4.0881764e-03
   5.9318637e-01   4.0681363e-03
   5.9519038e-01   4.0480962e-03
   5.9719439e-01   4.0280561e-03
   5.9919840e-01   4.0080160e-03
   6.0120240e-01   3.9879760e-03
   6.0320641e-01   3.9679359e-03
   6.0521042e-01   3.9478958e-03
   6.0721443e-01   3.9278557e-03
   6.0921844e-01   3.9078156e-03
   6.1122244e-01   3.8877756e-03
   6.1322645e-01   3.8677355e-03
   6.1523046e-01   3.8476954e-03
   6.1723447e-01   3.8276553e-03
   6.1923848e-01   3.8076152e-03
   6.2124248e-01   3.7875752e-03
   6.2324649e-01   3.7675351e-03
   6.2525050e-01   3.7474950e-03
   6.2725451e-01   3.7274549e-03
   6.2925852e-01   3.7074148e-03
   6.3126253e-01   3.6873747e-03
   6.3326653e-01   3.6673347e-03
   6.3527054e-01   3.6472946e-03
   6.3727455e-01   3.6272545e-03
   6.3927856e-01   3.6072144e-03
   6.4128257e-01   3.5871743e-03
   6.4328657e-01   3.5671343e-03
   6.4529058e-01   3.5470942e-03
   6.4729459e-01   3.5270541e-03
   6.4929860e-01   3.5070140e-03
   6.5130261e-01   3.4869739e-03
   6.5330661e-01   3.4669339e-03
   6.5531062e-01   3.4468938e-03
   6.5731463e-01   3.4268537e-03
   6.5931864e-01   3.4068136e-03
   6.6132265e-01   3.3867735e-03
   6.6332665e-01   3.3667335e-03
   6.6533066e-01   3.3466934e-03
   6.6733467e-01   3.3266533e-03
   6.6933868e-01   3.3066132e-03
   6.7134269e-01   3.2865731e-03
   6.7334669e-01   3.2665331e-03
   6.7535070e-01   3.2464930e-03
   6.7735471e-01   3.2264529e-03
   6.7935872e-01   3.2064128e-03
   6.8136273e-01   3.1863727e-03
   6.8336673e-01   3.1663327e-03
   6.8537074e-01   3.1462926e-03
   6.8737475e-01   3.1262525e-03
   6.8937876e-01   3.1062124e-03
   6.9138277e-01   3.0861723e-03
   6.9338677e-01   3.0661323e-03
   6.9539078e-01   3.0460922e-03
   6.9739479e-01   3.0260521e-03
   6.9939880e-01   3.0060120e-03
   7.0140281e-01   2.9859719e-03
   7.0340681e-01   2.9659319e-03
   7.0541082e-01   2.9458918e-03
   7.0741483e-01   2.9258517e-03
   7.0941884e-01   2.9058116e-03
   7.1142285e-01   2.8857715e-03
   7.1342685e-01   2.8657315e-03
   7.1543086e-01   2.8456914e-03
   7.1743487e-01   2.8256513e-03
   7.1943888e-01   2.8056112e-03
   7.2144289e-01   2.7855711e-03
   7.2344689e-01   2.7655311e-03
   7.2545090e-01   2.7454910e-03
   7.2745491e-01   2.7254509e-03
   7.2945892e-01   2.7054108e-03
   7.3146293e-01   2.6853707e-03
   7.3346693e-01   2.6653307e-03
   7.3547094e-01   2.6452906e-03
   7.3747495e-01   2.6252505e-03
   7.3947896e-01   2.6052104e-03
   7.4148297e-01   2.5851703e-03
   7.4348697e-01   2.5651303e-03
   7.4549098e-01   2.5450902e-03
   7.4749499e-01   2.5250501e-03
   7.4949900e-01   2.5050100e-03
   7.5150301e-01   2.4849699e-03
   7.5350701e-01   2.4649299e-03
   7.5551102e-01   2.4448898e-03
   7.5751503e-01   2.4248497e-03
   7.5951904e-01   2.4048096e-03
   7.6152305e-01   2.3847695e-03
   7.6352705e-01   2.3647295e-03
   7.6553106e-01   2.3446894e-03
   7.6753507e-01   2.3246493e-03
   7.6953908e-01   2.3046092e-03
   7.7154309e-01   2.2845691e-03
   7.7354709e-01   2.2645291e-03
   7.7555110e-01   2.2444890e-03
   7.7755511e-01   2.2244489e-03
   7.7955912e-01   2.2044088e-03
   7.8156313e-01   2.1843687e-03
   7.8356713e-01   2.1643287e-03
   7.8557114e-01   2.1442886e-03
   7.8757515e-01   2.1242485e-03
   7.8957916e-01   2.1042084e-03
   7.9158317e-01   2.0841683e-03
   7.9358717e-01   2.0641283e-03
   7.9559118e-01   2.0440882e-03
   7.9759519e-01   2.0240481e-03
   7.9959920e-01   2.0040080e-03
   8.0160321e-01   1.9839679e-03
   8.0360721e-01   1.9639279e-03
   8.0561122e-01   1.9438878e-03
   8.0761523e-01   1.9238477e-03
   8.0961924e-01   1.9038076e-03
   8.1162325e-01   1.8837675e-03
   8.1362725e-01   1.8637275e-03
   8.1563126e-01   1.8436874e-03
   8.1763527e-01   1.8236473e-03
   8.1963928e-01   1.8036072e-03
   8.2164329e-01   1.7835671e-03
   8.2364729e-01   1.7635271e-03
   8.2565130e-01   1.7434870e-03
   8.2765531e-01   1.7234469e-03
   8.2965932e-01   1.7034068e-03
   8.3166333e-01   1.6833667e-03
   8.3366733e-01   1.6633267e-03
   8.3567134e-01   1.6432866e-03
   8.3767535e-01   1.6232465e-03
   8.3967936e-01   1.6032064e-03
   8.4168337e-01   1.5831663e-03
   8.4368737e-01   1.5631263e-03
   8.4569138e-01   1.5430862e-03
   8.4769539e-01   1.5230461e-03
   8.4969940e-01   1.5030060e-03
   8.5170341e-01   1.4829659e-03
   8.5370741e-01   1.4629259e-03
   8.5571142e-01   1.4428858e-03
   8.5771543e-01   1.4228457e-03
   8.5971944e-01   1.4028056e-03
   8.6172345e-01   1.3827655e-03
   8.6372745e-01   1.3627255e-03
   8.6573146e-01   1.3426854e-03
   8.6773547e-01   1.3226453e-03
   8.6973948e-01   1.3026052e-03
   8.7174349e-01   1.2825651e-03
   8.7374749e-01   1.2625251e-03
   8.7575150e-01   1.2424850e-03
   8.7775551e-01   1.2224449e-03
   8.7975952e-01   1.2024048e-03
   8.8176353e-01   1.1823647e-03
   8.8376754e-01   1.1623246e-03
   8.8577154e-01   1.1422846e-03
   8.8777555e-01   1.1222445e-03
   8.8977956e-01   1.1022044e-03
   8.9178357e-01   1.0821643e-03
   8.9378758e-01   1.0621242e-03
   8.9579158e-01   1.0420842e-03
   8.9779559e-01   1.0220441e-03
   8.9979960e-01   1.0020040e-03
   9.0180361e-01   9.8196393e-04
   9.0380762e-01   9.6192385e-04
   9.0581162e-01   9.4188377e-04
   9.0781563e-01   9.2184369e-04
   9.0981964e-01   9.0180361e-04
   9.1182365e-01   8.8176353e-04
   9.1382766e-01   8.6172345e-04
   9.1583166e-01   8.4168337e-04
   9.1783567e-01   8.2164329e-04
   9.1983968e-01   8.0160321e-04
   9.2184369e-01   7.8156313e-04
   9.2384770e-01   7.6152305e-04
   9.2585170e-01   7.4148297e-04
   9.2785571e-01   7.2144289e-04
   9.2985972e-01   7.0140281e-04
   9.3186373e-01   6.8136273e-04
   9.3386774e-01   6.6132265e-04
   9.3587174e-01   6.4128257e-04
   9.3787575e-01   6.2124248e-04
   9.3987976e-01   6.0120240e-04
   9.4188377e-01   5.8116232e-04
   9.4388778e-01   5.6112224e-04
   9.4589178e-01   5.4108216e-04
   9.4789579e-01   5.2104208e-04
   9.4989980e-01   5.0100200e-04
   9.5190381e-01   4.8096192e-04
   9.5390782e-01   4.6092184e-04
   9.5591182e-01   4.4088176e-04
   9.5791583e-01   4.2084168e-04
   9.5991984e-01   4.0080160e-04
   9.6192385e-01   3.8076152e-04
   9.6392786e-01   3.6072144e-04
   9.6593186e-01   3.4068136e-04
   9.6793587e-01   3.2064128e-04
   9.6993988e-01   3.0060120e-04
   9.7194389e-01   2.8056112e-04
   9.7394790e-01   2.6052104e-04
   9.7595190e-01   2.4048096e-04
   9.7795591e-01   2.2044088e-04
   9.7995992e-01   2.0040080e-04
   9.8196393e-01   1.8036072e-04
   9.8396794e-01   1.6032064e-04
   9.8597194e-01   1.4028056e-04
   9.8797595e-01   1.2024048e-04
   9.8997996e-01   1.0020040e-04
   9.9198397e-01   8.0160321e-05
   9.9398798e-01   6.0120240e-05
   9.9599198e-01   4.0080160e-05
   9.9799599e-01   2.0040080e-05
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_1_velocity_FreSCo.dat <==
   2.4373350e-03   5.8719172e-03
   7.5557384e-03   1.8151991e-02
   1.3163558e-02   3.1525499e-02
   1.9262189e-02   4.5969183e-02
   2.5847735e-02   6.1447928e-02
   3.2910864e-02   7.7912863e-02
   4.0437094e-02   9.5302044e-02
   4.8407098e-02   1.1354192e-01
   5.6797117e-02   1.3254890e-01
   6.5579447e-02   1.5223138e-01
   7.4722998e-02   1.7249160e-01
   8.4193893e-02   1.9322785e-01
   9.3956090e-02   2.1433637e-01
   1.0397200e-01   2.3571335e-01
   1.1420311e-01   2.5725667e-01
   1.2461054e-01   2.7886750e-01
   1.3515560e-01   3.0045167e-01
   1.4580029e-01   3.2192077e-01
   1.5650769e-01   3.4319303e-01
   1.6724237e-01   3.6419397e-01
   1.7797066e-01   3.8485679e-01
   1.8866095e-01   4.0512258e-01
   1.9928379e-01   4.2494033e-01
   2.0981209e-01   4.4426680e-01
   2.2022116e-01   4.6306618e-01
   2.3048875e-01   4.8130981e-01
   2.4059501e-01   4.9897559e-01
   2.5052248e-01   5.1604757e-01
   2.6025597e-01   5.3251535e-01
   2.6978249e-01   5.4837349e-01
   2.7909113e-01   5.6362097e-01
   2.8817289e-01   5.7826065e-01
   2.9702058e-01   5.9229866e-01
   3.0562865e-01   6.0574398e-01
   3.1399303e-01   6.1860791e-01
   3.2211102e-01   6.3090367e-01
   3.2998109e-01   6.4264600e-01
   3.3760280e-01   6.5385078e-01
   3.4497662e-01   6.6453477e-01
   3.5210383e-01   6.7471527e-01
   3.5898638e-01   6.8440997e-01
   3.6562683e-01   6.9363664e-01
   3.7202819e-01   7.0241305e-01
   3.7819389e-01   7.1075678e-01
   3.8412763e-01   7.1868510e-01
   3.8983341e-01   7.2621490e-01
   3.9531537e-01   7.3336261e-01
   4.0057778e-01   7.4014411e-01
   4.0562503e-01   7.4657475e-01
   4.1046151e-01   7.5266926e-01
   4.1509165e-01   7.5844179e-01
   4.1951988e-01   7.6390587e-01
   4.2375059e-01   7.6907442e-01
   4.2778814e-01   7.7395980e-01
   4.3163684e-01   7.7857376e-01
   4.3530095e-01   7.8292751e-01
   4.3878469e-01   7.8703175e-01
   4.4209224e-01   7.9089666e-01
   4.4522775e-01   7.9453198e-01
   4.4819533e-01   7.9794702e-01
   4.5099911e-01   8.0115069e-01
   4.5364320e-01   8.0415154e-01
   4.5613173e-01   8.0695781e-01
   4.5846890e-01   8.0957744e-01
   4.6065892e-01   8.1201816e-01
   4.6270611e-01   8.1428742e-01
   4.6461483e-01   8.1639254e-01
   4.6638958e-01   8.1834067e-01
   4.6803493e-01   8.2013880e-01
   4.6955560e-01   8.2179386e-01
   4.7095640e-01   8.2331267e-01
   4.7224229e-01   8.2470199e-01
   4.7341836e-01   8.2596854e-01
   4.7448979e-01   8.2711897e-01
   4.7551020e-01   8.2821164e-01
   4.7653061e-01   8.2930135e-01
   4.7755101e-01   8.3038809e-01
   4.7857142e-01   8.3147187e-01
   4.7959183e-01   8.3255270e-01
   4.8061224e-01   8.3363057e-01
   4.8163264e-01   8.3470549e-01
   4.8265305e-01   8.3577746e-01
   4.8367346e-01   8.3684648e-01
   4.8469387e-01   8.3791255e-01
   4.8571428e-01   8.3897567e-01
   4.8673468e-01   8.4003585e-01
   4.8775509e-01   8.4109308e-01
   4.8877550e-01   8.4214736e-01
   4.8979591e-01   8.4319870e-01
   4.9081631e-01   8.4424709e-01
   4.9183672e-01   8.4529254e-01
   4.9285713e-01   8.4633504e-01
   4.9387754e-01   8.4737459e-01
   4.9489795e-01   8.4841120e-01
   4.9591835e-01   8.4944486e-01
   4.9693876e-01   8.5047558e-01
   4.9795917e-01   8.5150335e-01
   4.9897958e-01   8.5252817e-01
   4.9999999e-01   8.5355005e-01
   5.0102039e-01   8.5456899e-01
   5.0204080e-01   8.5558498e-01
   5.0306121e-01   8.5659803e-01
   5.0408162e-01   8.5760812e-01
   5.0510202e-01   8.5861528e-01
   5.0612243e-01   8.5961949e-01
   5.0714284e-01   8.6062075e-01
   5.0816325e-01   8.6161907e-01
   5.0918366e-01   8.6261444e-01
   5.1020406e-01   8.6360686e-01
   5.1122447e-01   8.6459634e-01
   5.1224488e-01   8.6558288e-01
   5.1326529e-01   8.6656646e-01
   5.1428569e-01   8.6754710e-01
   5.1530610e-01   8.6852480e-01
   5.1632651e-01   8.6949954e-01
   5.1734692e-01   8.7047134e-01
   5.1836733e-01   8.7144018e-01
   5.1938773e-01   8.7240608e-01
   5.2040814e-01   8.7336902e-01
   5.2142855e-01   8.7432901e-01
   5.2244896e-01   8.7528605e-01
   5.2346936e-01   8.7624012e-01
   5.2448977e-01   8.7719123e-01
   5.2551018e-01   8.7813937e-01
   5.2658161e-01   8.7913180e-01
   5.2775816e-01   8.8021783e-01
   5.2904612e-01   8.8140219e-01
   5.3045193e-01   8.8268955e-01
   5.3198198e-01   8.8408432e-01
   5.3364270e-01   8.8559072e-01
   5.3544056e-01   8.8721271e-01
   5.3738202e-01   8.8895400e-01
   5.3947351e-01   8.9081795e-01
   5.4172149e-01   8.9280757e-01
   5.4413234e-01   8.9492550e-01
   5.4671244e-01   8.9717391e-01
   5.4946809e-01   8.9955454e-01
   5.5240554e-01   9.0206861e-01
   5.5553097e-01   9.0471677e-01
   5.5885044e-01   9.0749913e-01
   5.6236994e-01   9.1041512e-01
   5.6609531e-01   9.1346353e-01
   5.7003225e-01   9.1664243e-01
   5.7418631e-01   9.1994912e-01
   5.7856282e-01   9.2338010e-01
   5.8316692e-01   9.2693105e-01
   5.8800348e-01   9.3059671e-01
   5.9307708e-01   9.3437094e-01
   5.9839198e-01   9.3824661e-01
   6.0395208e-01   9.4221556e-01
   6.0976083e-01   9.4626863e-01
   6.1582122e-01   9.5039557e-01
   6.2213572e-01   9.5458504e-01
   6.2870616e-01   9.5882461e-01
   6.3553376e-01   9.6310074e-01
   6.4261895e-01   9.6739881e-01
   6.4996138e-01   9.7170311e-01
   6.5755977e-01   9.7599693e-01
   6.6541190e-01   9.8026256e-01
   6.7351445e-01   9.8448141e-01
   6.8186295e-01   9.8863410e-01
   6.9045169e-01   9.9270057e-01
   6.9927363e-01   9.9666024e-01
   7.0832033e-01   1.0004922e+00
   7.1758182e-01   1.0041753e+00
   7.2704660e-01   1.0076886e+00
   7.3670151e-01   1.0110115e+00
   7.4653173e-01   1.0141237e+00
   7.5652070e-01   1.0170063e+00
   7.6665012e-01   1.0196412e+00
   7.7689995e-01   1.0220120e+00
   7.8724839e-01   1.0241042e+00
   7.9767200e-01   1.0259054e+00
   8.0814569e-01   1.0274057e+00
   8.1864287e-01   1.0285980e+00
   8.2913557e-01   1.0294784e+00
   8.3959460e-01   1.0300461e+00
   8.4998976e-01   1.0303037e+00
   8.6029005e-01   1.0302574e+00
   8.7046398e-01   1.0299172e+00
   8.8047982e-01   1.0292963e+00
   8.9030595e-01   1.0284114e+00
   8.9991120e-01   1.0272825e+00
   9.0926522e-01   1.0259323e+00
   9.1833887e-01   1.0243860e+00
   9.2710458e-01   1.0226712e+00
   9.3553675e-01   1.0208165e+00
   9.4361215e-01   1.0188517e+00
   9.5131019e-01   1.0168071e+00
   9.5861330e-01   1.0147124e+00
   9.6550719e-01   1.0125968e+00
   9.7198105e-01   1.0104876e+00
   9.7802776e-01   1.0084105e+00
   9.8364391e-01   1.0063887e+00
   9.8882992e-01   1.0044426e+00
   9.9359015e-01   1.0025900e+00
   9.9793230e-01   1.0008474e+00


==> data/Couette_Results_Varphi_0_matRatio_1_1_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0160321e-04
   4.0080160e-03   1.6032064e-03
   6.0120240e-03   2.4048096e-03
   8.0160321e-03   3.2064128e-03
   1.0020040e-02   4.0080160e-03
   1.2024048e-02   4.8096192e-03
   1.4028056e-02   5.6112224e-03
   1.6032064e-02   6.4128257e-03
   1.8036072e-02   7.2144289e-03
   2.0040080e-02   8.0160321e-03
   2.2044088e-02   8.8176353e-03
   2.4048096e-02   9.6192385e-03
   2.6052104e-02   1.0420842e-02
   2.8056112e-02   1.1222445e-02
   3.0060120e-02   1.2024048e-02
   3.2064128e-02   1.2825651e-02
   3.4068136e-02   1.3627255e-02
   3.6072144e-02   1.4428858e-02
   3.8076152e-02   1.5230461e-02
   4.0080160e-02   1.6032064e-02
   4.2084168e-02   1.6833667e-02
   4.4088176e-02   1.7635271e-02
   4.6092184e-02   1.8436874e-02
   4.8096192e-02   1.9238477e-02
   5.0100200e-02   2.0040080e-02
   5.2104208e-02   2.0841683e-02
   5.4108216e-02   2.1643287e-02
   5.6112224e-02   2.2444890e-02
   5.8116232e-02   2.3246493e-02
   6.0120240e-02   2.4048096e-02
   6.2124248e-02   2.4849699e-02
   6.4128257e-02   2.5651303e-02
   6.6132265e-02   2.6452906e-02
   6.8136273e-02   2.7254509e-02
   7.0140281e-02   2.8056112e-02
   7.2144289e-02   2.8857715e-02
   7.4148297e-02   2.9659319e-02
   7.6152305e-02   3.0460922e-02
   7.8156313e-02   3.1262525e-02
   8.0160321e-02   3.2064128e-02
   8.2164329e-02   3.2865731e-02
   8.4168337e-02   3.3667335e-02
   8.6172345e-02   3.4468938e-02
   8.8176353e-02   3.5270541e-02
   9.0180361e-02   3.6072144e-02
   9.2184369e-02   3.6873747e-02
   9.4188377e-02   3.7675351e-02
   9.6192385e-02   3.8476954e-02
   9.8196393e-02   3.9278557e-02
   1.0020040e-01   4.0080160e-02
   1.0220441e-01   4.0881764e-02
   1.0420842e-01   4.1683367e-02
   1.0621242e-01   4.2484970e-02
   1.0821643e-01   4.3286573e-02
   1.1022044e-01   4.4088176e-02
   1.1222445e-01   4.4889780e-02
   1.1422846e-01   4.5691383e-02
   1.1623246e-01   4.6492986e-02
   1.1823647e-01   4.7294589e-02
   1.2024048e-01   4.8096192e-02
   1.2224449e-01   4.8897796e-02
   1.2424850e-01   4.9699399e-02
   1.2625251e-01   5.0501002e-02
   1.2825651e-01   5.1302605e-02
   1.3026052e-01   5.2104208e-02
   1.3226453e-01   5.2905812e-02
   1.3426854e-01   5.3707415e-02
   1.3627255e-01   5.4509018e-02
   1.3827655e-01   5.5310621e-02
   1.4028056e-01   5.6112224e-02
   1.4228457e-01   5.6913828e-02
   1.4428858e-01   5.7715431e-02
   1.4629259e-01   5.8517034e-02
   1.4829659e-01   5.9318637e-02
   1.5030060e-01   6.0120240e-02
   1.5230461e-01   6.0921844e-02
   1.5430862e-01   6.1723447e-02
   1.5631263e-01   6.2525050e-02
   1.5831663e-01   6.3326653e-02
   1.6032064e-01   6.4128257e-02
   1.6232465e-01   6.4929860e-02
   1.6432866e-01   6.5731463e-02
   1.6633267e-01   6.6533066e-02
   1.6833667e-01   6.7334669e-02
   1.7034068e-01   6.8136273e-02
   1.7234469e-01   6.8937876e-02
   1.7434870e-01   6.9739479e-02
   1.7635271e-01   7.0541082e-02
   1.7835671e-01   7.1342685e-02
   1.8036072e-01   7.2144289e-02
   1.8236473e-01   7.2945892e-02
   1.8436874e-01   7.3747495e-02
   1.8637275e-01   7.4549098e-02
   1.8837675e-01   7.5350701e-02
   1.9038076e-01   7.6152305e-02
   1.9238477e-01   7.6953908e-02
   1.9438878e-01   7.7755511e-02
   1.9639279e-01   7.8557114e-02
   1.9839679e-01   7.9358717e-02
   2.0040080e-01   8.0160321e-02
   2.0240481e-01   8.0961924e-02
   2.0440882e-01   8.1763527e-02
   2.0641283e-01   8.2565130e-02
   2.0841683e-01   8.3366733e-02
   2.1042084e-01   8.4168337e-02
   2.1242485e-01   8.4969940e-02
   2.1442886e-01   8.5771543e-02
   2.1643287e-01   8.6573146e-02
   2.1843687e-01   8.7374749e-02
   2.2044088e-01   8.8176353e-02
   2.2244489e-01   8.8977956e-02
   2.2444890e-01   8.9779559e-02
   2.2645291e-01   9.0581162e-02
   2.2845691e-01   9.1382766e-02
   2.3046092e-01   9.2184369e-02
   2.3246493e-01   9.2985972e-02
   2.3446894e-01   9.3787575e-02
   2.3647295e-01   9.4589178e-02
   2.3847695e-01   9.5390782e-02
   2.4048096e-01   9.6192385e-02
   2.4248497e-01   9.6993988e-02
   2.4448898e-01   9.7795591e-02
   2.4649299e-01   9.8597194e-02
   2.4849699e-01   9.9398798e-02
   2.5050100e-01   1.0020040e-01
   2.5250501e-01   1.0100200e-01
   2.5450902e-01   1.0180361e-01
   2.5651303e-01   1.0260521e-01
   2.5851703e-01   1.0340681e-01
   2.6052104e-01   1.0420842e-01
   2.6252505e-01   1.0501002e-01
   2.6452906e-01   1.0581162e-01
   2.6653307e-01   1.0661323e-01
   2.6853707e-01   1.0741483e-01
   2.7054108e-01   1.0821643e-01
   2.7254509e-01   1.0901804e-01
   2.7454910e-01   1.0981964e-01
   2.7655311e-01   1.1062124e-01
   2.7855711e-01   1.1142285e-01
   2.8056112e-01   1.1222445e-01
   2.8256513e-01   1.1302605e-01
   2.8456914e-01   1.1382766e-01
   2.8657315e-01   1.1462926e-01
   2.8857715e-01   1.1543086e-01
   2.9058116e-01   1.1623246e-01
   2.9258517e-01   1.1703407e-01
   2.9458918e-01   1.1783567e-01
   2.9659319e-01   1.1863727e-01
   2.9859719e-01   1.1943888e-01
   3.0060120e-01   1.2024048e-01
   3.0260521e-01   1.2104208e-01
   3.0460922e-01   1.2184369e-01
   3.0661323e-01   1.2264529e-01
   3.0861723e-01   1.2344689e-01
   3.1062124e-01   1.2424850e-01
   3.1262525e-01   1.2505010e-01
   3.1462926e-01   1.2585170e-01
   3.1663327e-01   1.2665331e-01
   3.1863727e-01   1.2745491e-01
   3.2064128e-01   1.2825651e-01
   3.2264529e-01   1.2905812e-01
   3.2464930e-01   1.2985972e-01
   3.2665331e-01   1.3066132e-01
   3.2865731e-01   1.3146293e-01
   3.3066132e-01   1.3226453e-01
   3.3266533e-01   1.3306613e-01
   3.3466934e-01   1.3386774e-01
   3.3667335e-01   1.3466934e-01
   3.3867735e-01   1.3547094e-01
   3.4068136e-01   1.3627255e-01
   3.4268537e-01   1.3707415e-01
   3.4468938e-01   1.3787575e-01
   3.4669339e-01   1.3867735e-01
   3.4869739e-01   1.3947896e-01
   3.5070140e-01   1.4028056e-01
   3.5270541e-01   1.4108216e-01
   3.5470942e-01   1.4188377e-01
   3.5671343e-01   1.4268537e-01
   3.5871743e-01   1.4348697e-01
   3.6072144e-01   1.4428858e-01
   3.6272545e-01   1.4509018e-01
   3.6472946e-01   1.4589178e-01
   3.6673347e-01   1.4669339e-01
   3.6873747e-01   1.4749499e-01
   3.7074148e-01   1.4829659e-01
   3.7274549e-01   1.4909820e-01
   3.7474950e-01   1.4989980e-01
   3.7675351e-01   1.5070140e-01
   3.7875752e-01   1.5150301e-01
   3.8076152e-01   1.5230461e-01
   3.8276553e-01   1.5310621e-01
   3.8476954e-01   1.5390782e-01
   3.8677355e-01   1.5470942e-01
   3.8877756e-01   1.5551102e-01
   3.9078156e-01   1.5631263e-01
   3.9278557e-01   1.5711423e-01
   3.9478958e-01   1.5791583e-01
   3.9679359e-01   1.5871743e-01
   3.9879760e-01   1.5951904e-01
   4.0080160e-01   1.6032064e-01
   4.0280561e-01   1.6112224e-01
   4.0480962e-01   1.6192385e-01
   4.0681363e-01   1.6272545e-01
   4.0881764e-01   1.6352705e-01
   4.1082164e-01   1.6432866e-01
   4.1282565e-01   1.6513026e-01
   4.1482966e-01   1.6593186e-01
   4.1683367e-01   1.6673347e-01
   4.1883768e-01   1.6753507e-01
   4.2084168e-01   1.6833667e-01
   4.2284569e-01   1.6913828e-01
   4.2484970e-01   1.6993988e-01
   4.2685371e-01   1.7074148e-01
   4.2885772e-01   1.7154309e-01
   4.3086172e-01   1.7234469e-01
   4.3286573e-01   1.7314629e-01
   4.3486974e-01   1.7394790e-01
   4.3687375e-01   1.7474950e-01
   4.3887776e-01   1.7555110e-01
   4.4088176e-01   1.7635271e-01
   4.4288577e-01   1.7715431e-01
   4.4488978e-01   1.7795591e-01
   4.4689379e-01   1.7875752e-01
   4.4889780e-01   1.7955912e-01
   4.5090180e-01   1.8036072e-01
   4.5290581e-01   1.8116232e-01
   4.5490982e-01   1.8196393e-01
   4.5691383e-01   1.8276553e-01
   4.5891784e-01   1.8356713e-01
   4.6092184e-01   1.8436874e-01
   4.6292585e-01   1.8517034e-01
   4.6492986e-01   1.8597194e-01
   4.6693387e-01   1.8677355e-01
   4.6893788e-01   1.8757515e-01
   4.7094188e-01   1.8837675e-01
   4.7294589e-01   1.8917836e-01
   4.7494990e-01   1.8997996e-01
   4.7695391e-01   1.9078156e-01
   4.7895792e-01   1.9158317e-01
   4.8096192e-01   1.9238477e-01
   4.8296593e-01   1.9318637e-01
   4.8496994e-01   1.9398798e-01
   4.8697395e-01   1.9478958e-01
   4.8897796e-01   1.9559118e-01
   4.9098196e-01   1.9639279e-01
   4.9298597e-01   1.9719439e-01
   4.9498998e-01   1.9799599e-01
   4.9699399e-01   1.9879760e-01
   4.9899800e-01   1.9959920e-01
   5.0100200e-01   2.0160321e-01
   5.0300601e-01   2.0480962e-01
   5.0501002e-01   2.0801603e-01
   5.0701403e-01   2.1122244e-01
   5.0901804e-01   2.1442886e-01
   5.1102204e-01   2.1763527e-01
   5.1302605e-01   2.2084168e-01
   5.1503006e-01   2.2404810e-01
   5.1703407e-01   2.2725451e-01
   5.1903808e-01   2.3046092e-01
   5.2104208e-01   2.3366733e-01
   5.2304609e-01   2.3687375e-01
   5.2505010e-01   2.4008016e-01
   5.2705411e-01   2.4328657e-01
   5.2905812e-01   2.4649299e-01
   5.3106212e-01   2.4969940e-01
   5.3306613e-01   2.5290581e-01
   5.3507014e-01   2.5611222e-01
   5.3707415e-01   2.5931864e-01
   5.3907816e-01   2.6252505e-01
   5.4108216e-01   2.6573146e-01
   5.4308617e-01   2.6893788e-01
   5.4509018e-01   2.7214429e-01
   5.4709419e-01   2.7535070e-01
   5.4909820e-01   2.7855711e-01
   5.5110220e-01   2.8176353e-01
   5.5310621e-01   2.8496994e-01
   5.5511022e-01   2.8817635e-01
   5.5711423e-01   2.9138277e-01
   5.5911824e-01   2.9458918e-01
   5.6112224e-01   2.9779559e-01
   5.6312625e-01   3.0100200e-01
   5.6513026e-01   3.0420842e-01
   5.6713427e-01   3.0741483e-01
   5.6913828e-01   3.1062124e-01
   5.7114228e-01   3.1382766e-01
   5.7314629e-01   3.1703407e-01
   5.7515030e-01   3.2024048e-01
   5.7715431e-01   3.2344689e-01
   5.7915832e-01   3.2665331e-01
   5.8116232e-01   3.2985972e-01
   5.8316633e-01   3.3306613e-01
   5.8517034e-01   3.3627255e-01
   5.8717435e-01   3.3947896e-01
   5.8917836e-01   3.4268537e-01
   5.9118236e-01   3.4589178e-01
   5.9318637e-01   3.4909820e-01
   5.9519038e-01   3.5230461e-01
   5.9719439e-01   3.5551102e-01
   5.9919840e-01   3.5871743e-01
   6.0120240e-01   3.6192385e-01
   6.0320641e-01   3.6513026e-01
   6.0521042e-01   3.6833667e-01
   6.0721443e-01   3.7154309e-01
   6.0921844e-01   3.7474950e-01
   6.1122244e-01   3.7795591e-01
   6.1322645e-01   3.8116232e-01
   6.1523046e-01   3.8436874e-01
   6.1723447e-01   3.8757515e-01
   6.1923848e-01   3.9078156e-01
   6.2124248e-01   3.9398798e-01
   6.2324649e-01   3.9719439e-01
   6.2525050e-01   4.0040080e-01
   6.2725451e-01   4.0360721e-01
   6.2925852e-01   4.0681363e-01
   6.3126253e-01   4.1002004e-01
   6.3326653e-01   4.1322645e-01
   6.3527054e-01   4.1643287e-01
   6.3727455e-01   4.1963928e-01
   6.3927856e-01   4.2284569e-01
   6.4128257e-01   4.2605210e-01
   6.4328657e-01   4.2925852e-01
   6.4529058e-01   4.3246493e-01
   6.4729459e-01   4.3567134e-01
   6.4929860e-01   4.3887776e-01
   6.5130261e-01   4.4208417e-01
   6.5330661e-01   4.4529058e-01
   6.5531062e-01   4.4849699e-01
   6.5731463e-01   4.5170341e-01
   6.5931864e-01   4.5490982e-01
   6.6132265e-01   4.5811623e-01
   6.6332665e-01   4.6132265e-01
   6.6533066e-01   4.6452906e-01
   6.6733467e-01   4.6773547e-01
   6.6933868e-01   4.7094188e-01
   6.7134269e-01   4.7414830e-01
   6.7334669e-01   4.7735471e-01
   6.7535070e-01   4.8056112e-01
   6.7735471e-01   4.8376754e-01
   6.7935872e-01   4.8697395e-01
   6.8136273e-01   4.9018036e-01
   6.8336673e-01   4.9338677e-01
   6.8537074e-01   4.9659319e-01
   6.8737475e-01   4.9979960e-01
   6.8937876e-01   5.0300601e-01
   6.9138277e-01   5.0621242e-01
   6.9338677e-01   5.0941884e-01
   6.9539078e-01   5.1262525e-01
   6.9739479e-01   5.1583166e-01
   6.9939880e-01   5.1903808e-01
   7.0140281e-01   5.2224449e-01
   7.0340681e-01   5.2545090e-01
   7.0541082e-01   5.2865731e-01
   7.0741483e-01   5.3186373e-01
   7.0941884e-01   5.3507014e-01
   7.1142285e-01   5.3827655e-01
   7.1342685e-01   5.4148297e-01
   7.1543086e-01   5.4468938e-01
   7.1743487e-01   5.4789579e-01
   7.1943888e-01   5.5110220e-01
   7.2144289e-01   5.5430862e-01
   7.2344689e-01   5.5751503e-01
   7.2545090e-01   5.6072144e-01
   7.2745491e-01   5.6392786e-01
   7.2945892e-01   5.6713427e-01
   7.3146293e-01   5.7034068e-01
   7.3346693e-01   5.7354709e-01
   7.3547094e-01   5.7675351e-01
   7.3747495e-01   5.7995992e-01
   7.3947896e-01   5.8316633e-01
   7.4148297e-01   5.8637275e-01
   7.4348697e-01   5.8957916e-01
   7.4549098e-01   5.9278557e-01
   7.4749499e-01   5.9599198e-01
   7.4949900e-01   5.9919840e-01
   7.5150301e-01   6.0240481e-01
   7.5350701e-01   6.0561122e-01
   7.5551102e-01   6.0881764e-01
   7.5751503e-01   6.1202405e-01
   7.5951904e-01   6.1523046e-01
   7.6152305e-01   6.1843687e-01
   7.6352705e-01   6.2164329e-01
   7.6553106e-01   6.2484970e-01
   7.6753507e-01   6.2805611e-01
   7.6953908e-01   6.3126253e-01
   7.7154309e-01   6.3446894e-01
   7.7354709e-01   6.3767535e-01
   7.7555110e-01   6.4088176e-01
   7.7755511e-01   6.4408818e-01
   7.7955912e-01   6.4729459e-01
   7.8156313e-01   6.5050100e-01
   7.8356713e-01   6.5370741e-01
   7.8557114e-01   6.5691383e-01
   7.8757515e-01   6.6012024e-01
   7.8957916e-01   6.6332665e-01
   7.9158317e-01   6.6653307e-01
   7.9358717e-01   6.6973948e-01
   7.9559118e-01   6.7294589e-01
   7.9759519e-01   6.7615230e-01
   7.9959920e-01   6.7935872e-01
   8.0160321e-01   6.8256513e-01
   8.0360721e-01   6.8577154e-01
   8.0561122e-01   6.8897796e-01
   8.0761523e-01   6.9218437e-01
   8.0961924e-01   6.9539078e-01
   8.1162325e-01   6.9859719e-01
   8.1362725e-01   7.0180361e-01
   8.1563126e-01   7.0501002e-01
   8.1763527e-01   7.0821643e-01
   8.1963928e-01   7.1142285e-01
   8.2164329e-01   7.1462926e-01
   8.2364729e-01   7.1783567e-01
   8.2565130e-01   7.2104208e-01
   8.2765531e-01   7.2424850e-01
   8.2965932e-01   7.2745491e-01
   8.3166333e-01   7.3066132e-01
   8.3366733e-01   7.3386774e-01
   8.3567134e-01   7.3707415e-01
   8.3767535e-01   7.4028056e-01
   8.3967936e-01   7.4348697e-01
   8.4168337e-01   7.4669339e-01
   8.4368737e-01   7.4989980e-01
   8.4569138e-01   7.5310621e-01
   8.4769539e-01   7.5631263e-01
   8.4969940e-01   7.5951904e-01
   8.5170341e-01   7.6272545e-01
   8.5370741e-01   7.6593186e-01
   8.5571142e-01   7.6913828e-01
   8.5771543e-01   7.7234469e-01
   8.5971944e-01   7.7555110e-01
   8.6172345e-01   7.7875752e-01
   8.6372745e-01   7.8196393e-01
   8.6573146e-01   7.8517034e-01
   8.6773547e-01   7.8837675e-01
   8.6973948e-01   7.9158317e-01
   8.7174349e-01   7.9478958e-01
   8.7374749e-01   7.9799599e-01
   8.7575150e-01   8.0120240e-01
   8.7775551e-01   8.0440882e-01
   8.7975952e-01   8.0761523e-01
   8.8176353e-01   8.1082164e-01
   8.8376754e-01   8.1402806e-01
   8.8577154e-01   8.1723447e-01
   8.8777555e-01   8.2044088e-01
   8.8977956e-01   8.2364729e-01
   8.9178357e-01   8.2685371e-01
   8.9378758e-01   8.3006012e-01
   8.9579158e-01   8.3326653e-01
   8.9779559e-01   8.3647295e-01
   8.9979960e-01   8.3967936e-01
   9.0180361e-01   8.4288577e-01
   9.0380762e-01   8.4609218e-01
   9.0581162e-01   8.4929860e-01
   9.0781563e-01   8.5250501e-01
   9.0981964e-01   8.5571142e-01
   9.1182365e-01   8.5891784e-01
   9.1382766e-01   8.6212425e-01
   9.1583166e-01   8.6533066e-01
   9.1783567e-01   8.6853707e-01
   9.1983968e-01   8.7174349e-01
   9.2184369e-01   8.7494990e-01
   9.2384770e-01   8.7815631e-01
   9.2585170e-01   8.8136273e-01
   9.2785571e-01   8.8456914e-01
   9.2985972e-01   8.8777555e-01
   9.3186373e-01   8.9098196e-01
   9.3386774e-01   8.9418838e-01
   9.3587174e-01   8.9739479e-01
   9.3787575e-01   9.0060120e-01
   9.3987976e-01   9.0380762e-01
   9.4188377e-01   9.0701403e-01
   9.4388778e-01   9.1022044e-01
   9.4589178e-01   9.1342685e-01
   9.4789579e-01   9.1663327e-01
   9.4989980e-01   9.1983968e-01
   9.5190381e-01   9.2304609e-01
   9.5390782e-01   9.2625251e-01
   9.5591182e-01   9.2945892e-01
   9.5791583e-01   9.3266533e-01
   9.5991984e-01   9.3587174e-01
   9.6192385e-01   9.3907816e-01
   9.6392786e-01   9.4228457e-01
   9.6593186e-01   9.4549098e-01
   9.6793587e-01   9.4869739e-01
   9.6993988e-01   9.5190381e-01
   9.7194389e-01   9.5511022e-01
   9.7394790e-01   9.5831663e-01
   9.7595190e-01   9.6152305e-01
   9.7795591e-01   9.6472946e-01
   9.7995992e-01   9.6793587e-01
   9.8196393e-01   9.7114228e-01
   9.8396794e-01   9.7434870e-01
   9.8597194e-01   9.7755511e-01
   9.8797595e-01   9.8076152e-01
   9.8997996e-01   9.8396794e-01
   9.9198397e-01   9.8717435e-01
   9.9398798e-01   9.9038076e-01
   9.9599198e-01   9.9358717e-01
   9.9799599e-01   9.9679359e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_4_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   3.7318971e-36
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   4.2658407e-31
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   7.5422515e-27
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   2.8135486e-23
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   2.0967999e-20
   7.4722998e-02   1.0886709e-20
   8.4193893e-02   1.7862906e-20
   9.3956090e-02   3.4404811e-20
   1.0397200e-01   3.4126761e-20
   1.1420311e-01   2.2249396e-20
   1.2461054e-01   3.4836502e-20
   1.3515560e-01   4.1722146e-20
   1.4580029e-01   2.4553683e-20
   1.5650769e-01   3.0012954e-20
   1.6724237e-01   1.7525393e-20
   1.7797066e-01   4.9507777e-20
   1.8866095e-01   2.9853583e-20
   1.9928379e-01   4.3774810e-20
   2.0981209e-01   3.8621590e-20
   2.2022116e-01   1.2986538e-20
   2.3048875e-01   3.3473725e-20
   2.4059501e-01   5.4310220e-20
   2.5052248e-01   3.5225959e-20
   2.6025597e-01   3.2719741e-20
   2.6978249e-01   3.4549081e-20
   2.7909113e-01   4.1263524e-20
   2.8817289e-01   2.3152454e-20
   2.9702058e-01   2.3285550e-20
   3.0562865e-01   2.0606174e-20
   3.1399303e-01   5.2837870e-20
   3.2211102e-01   3.1041484e-20
   3.2998109e-01   4.7197697e-20
   3.3760280e-01   4.8967905e-20
   3.4497662e-01   4.1500131e-20
   3.5210383e-01   5.7022822e-20
   3.5898638e-01   4.0253879e-20
   3.6562683e-01   3.4219806e-20
   3.7202819e-01   3.2700466e-20
   3.7819389e-01   4.8930461e-20
   3.8412763e-01   2.9703379e-20
   3.8983341e-01   3.9843843e-20
   3.9531537e-01   2.1412040e-20
   4.0057778e-01   4.8100216e-20
   4.0562503e-01   3.2612055e-20
   4.1046151e-01   3.5838501e-20
   4.1509165e-01   3.5360716e-20
   4.1951988e-01   3.6590375e-20
   4.2375059e-01   2.6435330e-20
   4.2778814e-01   2.3150886e-20
   4.3163684e-01   3.0534622e-20
   4.3530095e-01   1.2765048e-20
   4.3878469e-01   3.0068481e-20
   4.4209224e-01   3.3143792e-20
   4.4522775e-01   6.2165349e-20
   4.4819533e-01   2.4168075e-20
   4.5099911e-01   4.3576244e-20
   4.5364320e-01   3.9028678e-20
   4.5613173e-01   5.3633969e-20
   4.5846890e-01   3.3789103e-20
   4.6065892e-01   5.3159230e-20
   4.6270611e-01   4.0892415e-20
   4.6461483e-01   4.2252589e-20
   4.6638958e-01   3.7198063e-20
   4.6803493e-01   2.9143829e-20
   4.6955560e-01   4.9515097e-20
   4.7095640e-01   4.2887704e-20
   4.7224229e-01   4.7377618e-20
   4.7341836e-01   3.4098654e-20
   4.7448979e-01   4.3233287e-20
   4.7551020e-01   2.3514493e-20
   4.7653061e-01   5.1905681e-20
   4.7755101e-01   2.6494237e-20
   4.7857142e-01   3.2765145e-20
   4.7959183e-01   1.4063646e-20
   4.8061224e-01   3.1921383e-20
   4.8163264e-01   3.3013120e-20
   4.8265305e-01   4.2147104e-20
   4.8367346e-01   5.0349227e-20
   4.8469387e-01   6.0026791e-20
   4.8571428e-01   3.7248574e-20
   4.8673468e-01   3.4943944e-20
   4.8775509e-01   4.9403538e-20
   4.8877550e-01   2.7162172e-20
   4.8979591e-01   4.8723834e-20
   4.9081631e-01   3.4421341e-20
   4.9183672e-01   2.8116412e-20
   4.9285713e-01   2.2910640e-20
   4.9387754e-01   2.3379880e-20
   4.9489795e-01   2.2312618e-20
   4.9591835e-01   1.9761677e-20
   4.9693876e-01   6.3267329e-18
   4.9795917e-01   2.3960777e-13
   4.9897958e-01   9.4260533e-07
   4.9999999e-01   2.8698105e-01
   5.0102039e-01   7.8164767e-01
   5.0204080e-01   9.9999990e-01
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802776e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_4_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_4_pressure_FreSCo.dat <==
   2.4373350e-03   2.5155468e-02
   7.5557384e-03   2.4950649e-02
   1.3163558e-02   2.4726286e-02
   1.9262189e-02   2.4482289e-02
   2.5847735e-02   2.4218816e-02
   3.2910864e-02   2.3936243e-02
   4.0437094e-02   2.3635149e-02
   4.8407098e-02   2.3316308e-02
   5.6797117e-02   2.2980671e-02
   6.5579447e-02   2.2629347e-02
   7.4722998e-02   2.2263580e-02
   8.4193893e-02   2.1884724e-02
   9.3956090e-02   2.1494222e-02
   1.0397200e-01   2.1093577e-02
   1.1420311e-01   2.0684327e-02
   1.2461054e-01   2.0268029e-02
   1.3515560e-01   1.9846227e-02
   1.4580029e-01   1.9420441e-02
   1.5650769e-01   1.8992147e-02
   1.6724237e-01   1.8562761e-02
   1.7797066e-01   1.8133627e-02
   1.8866095e-01   1.7706009e-02
   1.9928379e-01   1.7281082e-02
   2.0981209e-01   1.6859930e-02
   2.2022116e-01   1.6443539e-02
   2.3048875e-01   1.6032795e-02
   2.4059501e-01   1.5628489e-02
   2.5052248e-01   1.5231314e-02
   2.6025597e-01   1.4841876e-02
   2.6978249e-01   1.4460693e-02
   2.7909113e-01   1.4088201e-02
   2.8817289e-01   1.3724758e-02
   2.9702058e-01   1.3370647e-02
   3.0562865e-01   1.3026092e-02
   3.1399303e-01   1.2691254e-02
   3.2211102e-01   1.2366244e-02
   3.2998109e-01   1.2051114e-02
   3.3760280e-01   1.1745878e-02
   3.4497662e-01   1.1450511e-02
   3.5210383e-01   1.1164960e-02
   3.5898638e-01   1.0889151e-02
   3.6562683e-01   1.0622984e-02
   3.7202819e-01   1.0366339e-02
   3.7819389e-01   1.0119081e-02
   3.8412763e-01   9.8810622e-03
   3.8983341e-01   9.6521264e-03
   3.9531537e-01   9.4321098e-03
   4.0057778e-01   9.2208442e-03
   4.0562503e-01   9.0181584e-03
   4.1046151e-01   8.8238797e-03
   4.1509165e-01   8.6378347e-03
   4.1951988e-01   8.4598509e-03
   4.2375059e-01   8.2897564e-03
   4.2778814e-01   8.1273812e-03
   4.3163684e-01   7.9725569e-03
   4.3530095e-01   7.8251171e-03
   4.3878469e-01   7.6848969e-03
   4.4209224e-01   7.5517331e-03
   4.4522775e-01   7.4254635e-03
   4.4819533e-01   7.3059266e-03
   4.5099911e-01   7.1929611e-03
   4.5364320e-01   7.0864052e-03
   4.5613173e-01   6.9860959e-03
   4.5846890e-01   6.8918687e-03
   4.6065892e-01   6.8035563e-03
   4.6270611e-01   6.7209886e-03
   4.6461483e-01   6.6439917e-03
   4.6638958e-01   6.5723877e-03
   4.6803493e-01   6.5059939e-03
   4.6955560e-01   6.4446226e-03
   4.7095640e-01   6.3880812e-03
   4.7224229e-01   6.3361718e-03
   4.7341836e-01   6.2886906e-03
   4.7448979e-01   6.2454300e-03
   4.7551020e-01   6.2042254e-03
   4.7653061e-01   6.1630165e-03
   4.7755101e-01   6.1218034e-03
   4.7857142e-01   6.0805863e-03
   4.7959183e-01   6.0393653e-03
   4.8061224e-01   5.9981403e-03
   4.8163264e-01   5.9569113e-03
   4.8265305e-01   5.9156784e-03
   4.8367346e-01   5.8744414e-03
   4.8469387e-01   5.8332004e-03
   4.8571428e-01   5.7919555e-03
   4.8673468e-01   5.7507064e-03
   4.8775509e-01   5.7094534e-03
   4.8877550e-01   5.6681963e-03
   4.8979591e-01   5.6269352e-03
   4.9081631e-01   5.5856703e-03
   4.9183672e-01   5.5444018e-03
   4.9285713e-01   5.5031274e-03
   4.9387754e-01   5.4618404e-03
   4.9489795e-01   5.4205401e-03
   4.9591835e-01   5.3792849e-03
   4.9693876e-01   5.3382777e-03
   4.9795917e-01   5.2974778e-03
   4.9897958e-01   5.2554202e-03
   4.9999999e-01   5.2095744e-03
   5.0102039e-01   5.1742068e-03
   5.0204080e-01   5.1544348e-03
   5.0306121e-01   5.1441919e-03
   5.0408162e-01   5.1344782e-03
   5.0510202e-01   5.1244522e-03
   5.0612243e-01   5.1142305e-03
   5.0714284e-01   5.1039825e-03
   5.0816325e-01   5.0937424e-03
   5.0918366e-01   5.0835046e-03
   5.1020406e-01   5.0732634e-03
   5.1122447e-01   5.0630176e-03
   5.1224488e-01   5.0527675e-03
   5.1326529e-01   5.0425132e-03
   5.1428569e-01   5.0322547e-03
   5.1530610e-01   5.0219921e-03
   5.1632651e-01   5.0117254e-03
   5.1734692e-01   5.0014546e-03
   5.1836733e-01   4.9911796e-03
   5.1938773e-01   4.9809005e-03
   5.2040814e-01   4.9706173e-03
   5.2142855e-01   4.9603300e-03
   5.2244896e-01   4.9500385e-03
   5.2346936e-01   4.9397430e-03
   5.2448977e-01   4.9294435e-03
   5.2551018e-01   4.9191402e-03
   5.2658161e-01   4.9083174e-03
   5.2775816e-01   4.8964273e-03
   5.2904612e-01   4.8834048e-03
   5.3045193e-01   4.8691836e-03
   5.3198198e-01   4.8536968e-03
   5.3364270e-01   4.8368770e-03
   5.3544056e-01   4.8186564e-03
   5.3738202e-01   4.7989666e-03
   5.3947351e-01   4.7777390e-03
   5.4172149e-01   4.7549048e-03
   5.4413234e-01   4.7303948e-03
   5.4671244e-01   4.7041400e-03
   5.4946809e-01   4.6760712e-03
   5.5240554e-01   4.6461196e-03
   5.5553097e-01   4.6142165e-03
   5.5885044e-01   4.5802933e-03
   5.6236994e-01   4.5442824e-03
   5.6609531e-01   4.5061164e-03
   5.7003225e-01   4.4657291e-03
   5.7418631e-01   4.4230551e-03
   5.7856282e-01   4.3780306e-03
   5.8316692e-01   4.3305931e-03
   5.8800348e-01   4.2806825e-03
   5.9307708e-01   4.2282406e-03
   5.9839198e-01   4.1732123e-03
   6.0395208e-01   4.1155457e-03
   6.0976083e-01   4.0551926e-03
   6.1582122e-01   3.9921097e-03
   6.2213572e-01   3.9262587e-03
   6.2870616e-01   3.8576061e-03
   6.3553376e-01   3.7861256e-03
   6.4261895e-01   3.7117984e-03
   6.4996138e-01   3.6346033e-03
   6.5755977e-01   3.5545496e-03
   6.6541190e-01   3.4716573e-03
   6.7351445e-01   3.3859769e-03
   6.8186295e-01   3.2975292e-03
   6.9045169e-01   3.2063573e-03
   6.9927363e-01   3.1125293e-03
   7.0832033e-01   3.0161255e-03
   7.1758182e-01   2.9172314e-03
   7.2704660e-01   2.8159997e-03
   7.3670151e-01   2.7125774e-03
   7.4653173e-01   2.6071347e-03
   7.5652070e-01   2.4998665e-03
   7.6665012e-01   2.3909905e-03
   7.7689995e-01   2.2807692e-03
   7.8724839e-01   2.1694416e-03
   7.9767200e-01   2.0572961e-03
   8.0814569e-01   1.9446599e-03
   8.1864287e-01   1.8318740e-03
   8.2913557e-01   1.7192936e-03
   8.3959460e-01   1.6072865e-03
   8.4998976e-01   1.4961884e-03
   8.6029005e-01   1.3864048e-03
   8.7046398e-01   1.2783816e-03
   8.8047982e-01   1.1725923e-03
   8.9030595e-01   1.0693979e-03
   8.9991120e-01   9.6917321e-04
   9.0926522e-01   8.7229828e-04
   9.1833887e-01   7.7894414e-04
   9.2710458e-01   6.8942940e-04
   9.3553675e-01   6.0418366e-04
   9.4361215e-01   5.2327028e-04
   9.5131019e-01   4.4677987e-04
   9.5861330e-01   3.7484128e-04
   9.6550719e-01   3.0750872e-04
   9.7198105e-01   2.4479348e-04
   9.7802776e-01   1.8667398e-04
   9.8364391e-01   1.3305868e-04
   9.8882992e-01   8.3899131e-05
   9.9359015e-01   3.9073048e-05
   9.9793230e-01  -8.5076160e-11


==> data/Couette_Results_Varphi_0_matRatio_1_4_pressure_analytic.dat <==
   0.0000000e+00   2.5000000e-02
   2.0040080e-03   2.4919840e-02
   4.0080160e-03   2.4839679e-02
   6.0120240e-03   2.4759519e-02
   8.0160321e-03   2.4679359e-02
   1.0020040e-02   2.4599198e-02
   1.2024048e-02   2.4519038e-02
   1.4028056e-02   2.4438878e-02
   1.6032064e-02   2.4358717e-02
   1.8036072e-02   2.4278557e-02
   2.0040080e-02   2.4198397e-02
   2.2044088e-02   2.4118236e-02
   2.4048096e-02   2.4038076e-02
   2.6052104e-02   2.3957916e-02
   2.8056112e-02   2.3877756e-02
   3.0060120e-02   2.3797595e-02
   3.2064128e-02   2.3717435e-02
   3.4068136e-02   2.3637275e-02
   3.6072144e-02   2.3557114e-02
   3.8076152e-02   2.3476954e-02
   4.0080160e-02   2.3396794e-02
   4.2084168e-02   2.3316633e-02
   4.4088176e-02   2.3236473e-02
   4.6092184e-02   2.3156313e-02
   4.8096192e-02   2.3076152e-02
   5.0100200e-02   2.2995992e-02
   5.2104208e-02   2.2915832e-02
   5.4108216e-02   2.2835671e-02
   5.6112224e-02   2.2755511e-02
   5.8116232e-02   2.2675351e-02
   6.0120240e-02   2.2595190e-02
   6.2124248e-02   2.2515030e-02
   6.4128257e-02   2.2434870e-02
   6.6132265e-02   2.2354709e-02
   6.8136273e-02   2.2274549e-02
   7.0140281e-02   2.2194389e-02
   7.2144289e-02   2.2114228e-02
   7.4148297e-02   2.2034068e-02
   7.6152305e-02   2.1953908e-02
   7.8156313e-02   2.1873747e-02
   8.0160321e-02   2.1793587e-02
   8.2164329e-02   2.1713427e-02
   8.4168337e-02   2.1633267e-02
   8.6172345e-02   2.1553106e-02
   8.8176353e-02   2.1472946e-02
   9.0180361e-02   2.1392786e-02
   9.2184369e-02   2.1312625e-02
   9.4188377e-02   2.1232465e-02
   9.6192385e-02   2.1152305e-02
   9.8196393e-02   2.1072144e-02
   1.0020040e-01   2.0991984e-02
   1.0220441e-01   2.0911824e-02
   1.0420842e-01   2.0831663e-02
   1.0621242e-01   2.0751503e-02
   1.0821643e-01   2.0671343e-02
   1.1022044e-01   2.0591182e-02
   1.1222445e-01   2.0511022e-02
   1.1422846e-01   2.0430862e-02
   1.1623246e-01   2.0350701e-02
   1.1823647e-01   2.0270541e-02
   1.2024048e-01   2.0190381e-02
   1.2224449e-01   2.0110220e-02
   1.2424850e-01   2.0030060e-02
   1.2625251e-01   1.9949900e-02
   1.2825651e-01   1.9869739e-02
   1.3026052e-01   1.9789579e-02
   1.3226453e-01   1.9709419e-02
   1.3426854e-01   1.9629259e-02
   1.3627255e-01   1.9549098e-02
   1.3827655e-01   1.9468938e-02
   1.4028056e-01   1.9388778e-02
   1.4228457e-01   1.9308617e-02
   1.4428858e-01   1.9228457e-02
   1.4629259e-01   1.9148297e-02
   1.4829659e-01   1.9068136e-02
   1.5030060e-01   1.8987976e-02
   1.5230461e-01   1.8907816e-02
   1.5430862e-01   1.8827655e-02
   1.5631263e-01   1.8747495e-02
   1.5831663e-01   1.8667335e-02
   1.6032064e-01   1.8587174e-02
   1.6232465e-01   1.8507014e-02
   1.6432866e-01   1.8426854e-02
   1.6633267e-01   1.8346693e-02
   1.6833667e-01   1.8266533e-02
   1.7034068e-01   1.8186373e-02
   1.7234469e-01   1.8106212e-02
   1.7434870e-01   1.8026052e-02
   1.7635271e-01   1.7945892e-02
   1.7835671e-01   1.7865731e-02
   1.8036072e-01   1.7785571e-02
   1.8236473e-01   1.7705411e-02
   1.8436874e-01   1.7625251e-02
   1.8637275e-01   1.7545090e-02
   1.8837675e-01   1.7464930e-02
   1.9038076e-01   1.7384770e-02
   1.9238477e-01   1.7304609e-02
   1.9438878e-01   1.7224449e-02
   1.9639279e-01   1.7144289e-02
   1.9839679e-01   1.7064128e-02
   2.0040080e-01   1.6983968e-02
   2.0240481e-01   1.6903808e-02
   2.0440882e-01   1.6823647e-02
   2.0641283e-01   1.6743487e-02
   2.0841683e-01   1.6663327e-02
   2.1042084e-01   1.6583166e-02
   2.1242485e-01   1.6503006e-02
   2.1442886e-01   1.6422846e-02
   2.1643287e-01   1.6342685e-02
   2.1843687e-01   1.6262525e-02
   2.2044088e-01   1.6182365e-02
   2.2244489e-01   1.6102204e-02
   2.2444890e-01   1.6022044e-02
   2.2645291e-01   1.5941884e-02
   2.2845691e-01   1.5861723e-02
   2.3046092e-01   1.5781563e-02
   2.3246493e-01   1.5701403e-02
   2.3446894e-01   1.5621242e-02
   2.3647295e-01   1.5541082e-02
   2.3847695e-01   1.5460922e-02
   2.4048096e-01   1.5380762e-02
   2.4248497e-01   1.5300601e-02
   2.4448898e-01   1.5220441e-02
   2.4649299e-01   1.5140281e-02
   2.4849699e-01   1.5060120e-02
   2.5050100e-01   1.4979960e-02
   2.5250501e-01   1.4899800e-02
   2.5450902e-01   1.4819639e-02
   2.5651303e-01   1.4739479e-02
   2.5851703e-01   1.4659319e-02
   2.6052104e-01   1.4579158e-02
   2.6252505e-01   1.4498998e-02
   2.6452906e-01   1.4418838e-02
   2.6653307e-01   1.4338677e-02
   2.6853707e-01   1.4258517e-02
   2.7054108e-01   1.4178357e-02
   2.7254509e-01   1.4098196e-02
   2.7454910e-01   1.4018036e-02
   2.7655311e-01   1.3937876e-02
   2.7855711e-01   1.3857715e-02
   2.8056112e-01   1.3777555e-02
   2.8256513e-01   1.3697395e-02
   2.8456914e-01   1.3617234e-02
   2.8657315e-01   1.3537074e-02
   2.8857715e-01   1.3456914e-02
   2.9058116e-01   1.3376754e-02
   2.9258517e-01   1.3296593e-02
   2.9458918e-01   1.3216433e-02
   2.9659319e-01   1.3136273e-02
   2.9859719e-01   1.3056112e-02
   3.0060120e-01   1.2975952e-02
   3.0260521e-01   1.2895792e-02
   3.0460922e-01   1.2815631e-02
   3.0661323e-01   1.2735471e-02
   3.0861723e-01   1.2655311e-02
   3.1062124e-01   1.2575150e-02
   3.1262525e-01   1.2494990e-02
   3.1462926e-01   1.2414830e-02
   3.1663327e-01   1.2334669e-02
   3.1863727e-01   1.2254509e-02
   3.2064128e-01   1.2174349e-02
   3.2264529e-01   1.2094188e-02
   3.2464930e-01   1.2014028e-02
   3.2665331e-01   1.1933868e-02
   3.2865731e-01   1.1853707e-02
   3.3066132e-01   1.1773547e-02
   3.3266533e-01   1.1693387e-02
   3.3466934e-01   1.1613226e-02
   3.3667335e-01   1.1533066e-02
   3.3867735e-01   1.1452906e-02
   3.4068136e-01   1.1372745e-02
   3.4268537e-01   1.1292585e-02
   3.4468938e-01   1.1212425e-02
   3.4669339e-01   1.1132265e-02
   3.4869739e-01   1.1052104e-02
   3.5070140e-01   1.0971944e-02
   3.5270541e-01   1.0891784e-02
   3.5470942e-01   1.0811623e-02
   3.5671343e-01   1.0731463e-02
   3.5871743e-01   1.0651303e-02
   3.6072144e-01   1.0571142e-02
   3.6272545e-01   1.0490982e-02
   3.6472946e-01   1.0410822e-02
   3.6673347e-01   1.0330661e-02
   3.6873747e-01   1.0250501e-02
   3.7074148e-01   1.0170341e-02
   3.7274549e-01   1.0090180e-02
   3.7474950e-01   1.0010020e-02
   3.7675351e-01   9.9298597e-03
   3.7875752e-01   9.8496994e-03
   3.8076152e-01   9.7695391e-03
   3.8276553e-01   9.6893788e-03
   3.8476954e-01   9.6092184e-03
   3.8677355e-01   9.5290581e-03
   3.8877756e-01   9.4488978e-03
   3.9078156e-01   9.3687375e-03
   3.9278557e-01   9.2885772e-03
   3.9478958e-01   9.2084168e-03
   3.9679359e-01   9.1282565e-03
   3.9879760e-01   9.0480962e-03
   4.0080160e-01   8.9679359e-03
   4.0280561e-01   8.8877756e-03
   4.0480962e-01   8.8076152e-03
   4.0681363e-01   8.7274549e-03
   4.0881764e-01   8.6472946e-03
   4.1082164e-01   8.5671343e-03
   4.1282565e-01   8.4869739e-03
   4.1482966e-01   8.4068136e-03
   4.1683367e-01   8.3266533e-03
   4.1883768e-01   8.2464930e-03
   4.2084168e-01   8.1663327e-03
   4.2284569e-01   8.0861723e-03
   4.2484970e-01   8.0060120e-03
   4.2685371e-01   7.9258517e-03
   4.2885772e-01   7.8456914e-03
   4.3086172e-01   7.7655311e-03
   4.3286573e-01   7.6853707e-03
   4.3486974e-01   7.6052104e-03
   4.3687375e-01   7.5250501e-03
   4.3887776e-01   7.4448898e-03
   4.4088176e-01   7.3647295e-03
   4.4288577e-01   7.2845691e-03
   4.4488978e-01   7.2044088e-03
   4.4689379e-01   7.1242485e-03
   4.4889780e-01   7.0440882e-03
   4.5090180e-01   6.9639279e-03
   4.5290581e-01   6.8837675e-03
   4.5490982e-01   6.8036072e-03
   4.5691383e-01   6.7234469e-03
   4.5891784e-01   6.6432866e-03
   4.6092184e-01   6.5631263e-03
   4.6292585e-01   6.4829659e-03
   4.6492986e-01   6.4028056e-03
   4.6693387e-01   6.3226453e-03
   4.6893788e-01   6.2424850e-03
   4.7094188e-01   6.1623246e-03
   4.7294589e-01   6.0821643e-03
   4.7494990e-01   6.0020040e-03
   4.7695391e-01   5.9218437e-03
   4.7895792e-01   5.8416834e-03
   4.8096192e-01   5.7615230e-03
   4.8296593e-01   5.6813627e-03
   4.8496994e-01   5.6012024e-03
   4.8697395e-01   5.5210421e-03
   4.8897796e-01   5.4408818e-03
   4.9098196e-01   5.3607214e-03
   4.9298597e-01   5.2805611e-03
   4.9498998e-01   5.2004008e-03
   4.9699399e-01   5.1202405e-03
   4.9899800e-01   5.0400802e-03
   5.0100200e-01   4.9899800e-03
   5.0300601e-01   4.9699399e-03
   5.0501002e-01   4.9498998e-03
   5.0701403e-01   4.9298597e-03
   5.0901804e-01   4.9098196e-03
   5.1102204e-01   4.8897796e-03
   5.1302605e-01   4.8697395e-03
   5.1503006e-01   4.8496994e-03
   5.1703407e-01   4.8296593e-03
   5.1903808e-01   4.8096192e-03
   5.2104208e-01   4.7895792e-03
   5.2304609e-01   4.7695391e-03
   5.2505010e-01   4.7494990e-03
   5.2705411e-01   4.7294589e-03
   5.2905812e-01   4.7094188e-03
   5.3106212e-01   4.6893788e-03
   5.3306613e-01   4.6693387e-03
   5.3507014e-01   4.6492986e-03
   5.3707415e-01   4.6292585e-03
   5.3907816e-01   4.6092184e-03
   5.4108216e-01   4.5891784e-03
   5.4308617e-01   4.5691383e-03
   5.4509018e-01   4.5490982e-03
   5.4709419e-01   4.5290581e-03
   5.4909820e-01   4.5090180e-03
   5.5110220e-01   4.4889780e-03
   5.5310621e-01   4.4689379e-03
   5.5511022e-01   4.4488978e-03
   5.5711423e-01   4.4288577e-03
   5.5911824e-01   4.4088176e-03
   5.6112224e-01   4.3887776e-03
   5.6312625e-01   4.3687375e-03
   5.6513026e-01   4.3486974e-03
   5.6713427e-01   4.3286573e-03
   5.6913828e-01   4.3086172e-03
   5.7114228e-01   4.2885772e-03
   5.7314629e-01   4.2685371e-03
   5.7515030e-01   4.2484970e-03
   5.7715431e-01   4.2284569e-03
   5.7915832e-01   4.2084168e-03
   5.8116232e-01   4.1883768e-03
   5.8316633e-01   4.1683367e-03
   5.8517034e-01   4.1482966e-03
   5.8717435e-01   4.1282565e-03
   5.8917836e-01   4.1082164e-03
   5.9118236e-01   4.0881764e-03
   5.9318637e-01   4.0681363e-03
   5.9519038e-01   4.0480962e-03
   5.9719439e-01   4.0280561e-03
   5.9919840e-01   4.0080160e-03
   6.0120240e-01   3.9879760e-03
   6.0320641e-01   3.9679359e-03
   6.0521042e-01   3.9478958e-03
   6.0721443e-01   3.9278557e-03
   6.0921844e-01   3.9078156e-03
   6.1122244e-01   3.8877756e-03
   6.1322645e-01   3.8677355e-03
   6.1523046e-01   3.8476954e-03
   6.1723447e-01   3.8276553e-03
   6.1923848e-01   3.8076152e-03
   6.2124248e-01   3.7875752e-03
   6.2324649e-01   3.7675351e-03
   6.2525050e-01   3.7474950e-03
   6.2725451e-01   3.7274549e-03
   6.2925852e-01   3.7074148e-03
   6.3126253e-01   3.6873747e-03
   6.3326653e-01   3.6673347e-03
   6.3527054e-01   3.6472946e-03
   6.3727455e-01   3.6272545e-03
   6.3927856e-01   3.6072144e-03
   6.4128257e-01   3.5871743e-03
   6.4328657e-01   3.5671343e-03
   6.4529058e-01   3.5470942e-03
   6.4729459e-01   3.5270541e-03
   6.4929860e-01   3.5070140e-03
   6.5130261e-01   3.4869739e-03
   6.5330661e-01   3.4669339e-03
   6.5531062e-01   3.4468938e-03
   6.5731463e-01   3.4268537e-03
   6.5931864e-01   3.4068136e-03
   6.6132265e-01   3.3867735e-03
   6.6332665e-01   3.3667335e-03
   6.6533066e-01   3.3466934e-03
   6.6733467e-01   3.3266533e-03
   6.6933868e-01   3.3066132e-03
   6.7134269e-01   3.2865731e-03
   6.7334669e-01   3.2665331e-03
   6.7535070e-01   3.2464930e-03
   6.7735471e-01   3.2264529e-03
   6.7935872e-01   3.2064128e-03
   6.8136273e-01   3.1863727e-03
   6.8336673e-01   3.1663327e-03
   6.8537074e-01   3.1462926e-03
   6.8737475e-01   3.1262525e-03
   6.8937876e-01   3.1062124e-03
   6.9138277e-01   3.0861723e-03
   6.9338677e-01   3.0661323e-03
   6.9539078e-01   3.0460922e-03
   6.9739479e-01   3.0260521e-03
   6.9939880e-01   3.0060120e-03
   7.0140281e-01   2.9859719e-03
   7.0340681e-01   2.9659319e-03
   7.0541082e-01   2.9458918e-03
   7.0741483e-01   2.9258517e-03
   7.0941884e-01   2.9058116e-03
   7.1142285e-01   2.8857715e-03
   7.1342685e-01   2.8657315e-03
   7.1543086e-01   2.8456914e-03
   7.1743487e-01   2.8256513e-03
   7.1943888e-01   2.8056112e-03
   7.2144289e-01   2.7855711e-03
   7.2344689e-01   2.7655311e-03
   7.2545090e-01   2.7454910e-03
   7.2745491e-01   2.7254509e-03
   7.2945892e-01   2.7054108e-03
   7.3146293e-01   2.6853707e-03
   7.3346693e-01   2.6653307e-03
   7.3547094e-01   2.6452906e-03
   7.3747495e-01   2.6252505e-03
   7.3947896e-01   2.6052104e-03
   7.4148297e-01   2.5851703e-03
   7.4348697e-01   2.5651303e-03
   7.4549098e-01   2.5450902e-03
   7.4749499e-01   2.5250501e-03
   7.4949900e-01   2.5050100e-03
   7.5150301e-01   2.4849699e-03
   7.5350701e-01   2.4649299e-03
   7.5551102e-01   2.4448898e-03
   7.5751503e-01   2.4248497e-03
   7.5951904e-01   2.4048096e-03
   7.6152305e-01   2.3847695e-03
   7.6352705e-01   2.3647295e-03
   7.6553106e-01   2.3446894e-03
   7.6753507e-01   2.3246493e-03
   7.6953908e-01   2.3046092e-03
   7.7154309e-01   2.2845691e-03
   7.7354709e-01   2.2645291e-03
   7.7555110e-01   2.2444890e-03
   7.7755511e-01   2.2244489e-03
   7.7955912e-01   2.2044088e-03
   7.8156313e-01   2.1843687e-03
   7.8356713e-01   2.1643287e-03
   7.8557114e-01   2.1442886e-03
   7.8757515e-01   2.1242485e-03
   7.8957916e-01   2.1042084e-03
   7.9158317e-01   2.0841683e-03
   7.9358717e-01   2.0641283e-03
   7.9559118e-01   2.0440882e-03
   7.9759519e-01   2.0240481e-03
   7.9959920e-01   2.0040080e-03
   8.0160321e-01   1.9839679e-03
   8.0360721e-01   1.9639279e-03
   8.0561122e-01   1.9438878e-03
   8.0761523e-01   1.9238477e-03
   8.0961924e-01   1.9038076e-03
   8.1162325e-01   1.8837675e-03
   8.1362725e-01   1.8637275e-03
   8.1563126e-01   1.8436874e-03
   8.1763527e-01   1.8236473e-03
   8.1963928e-01   1.8036072e-03
   8.2164329e-01   1.7835671e-03
   8.2364729e-01   1.7635271e-03
   8.2565130e-01   1.7434870e-03
   8.2765531e-01   1.7234469e-03
   8.2965932e-01   1.7034068e-03
   8.3166333e-01   1.6833667e-03
   8.3366733e-01   1.6633267e-03
   8.3567134e-01   1.6432866e-03
   8.3767535e-01   1.6232465e-03
   8.3967936e-01   1.6032064e-03
   8.4168337e-01   1.5831663e-03
   8.4368737e-01   1.5631263e-03
   8.4569138e-01   1.5430862e-03
   8.4769539e-01   1.5230461e-03
   8.4969940e-01   1.5030060e-03
   8.5170341e-01   1.4829659e-03
   8.5370741e-01   1.4629259e-03
   8.5571142e-01   1.4428858e-03
   8.5771543e-01   1.4228457e-03
   8.5971944e-01   1.4028056e-03
   8.6172345e-01   1.3827655e-03
   8.6372745e-01   1.3627255e-03
   8.6573146e-01   1.3426854e-03
   8.6773547e-01   1.3226453e-03
   8.6973948e-01   1.3026052e-03
   8.7174349e-01   1.2825651e-03
   8.7374749e-01   1.2625251e-03
   8.7575150e-01   1.2424850e-03
   8.7775551e-01   1.2224449e-03
   8.7975952e-01   1.2024048e-03
   8.8176353e-01   1.1823647e-03
   8.8376754e-01   1.1623246e-03
   8.8577154e-01   1.1422846e-03
   8.8777555e-01   1.1222445e-03
   8.8977956e-01   1.1022044e-03
   8.9178357e-01   1.0821643e-03
   8.9378758e-01   1.0621242e-03
   8.9579158e-01   1.0420842e-03
   8.9779559e-01   1.0220441e-03
   8.9979960e-01   1.0020040e-03
   9.0180361e-01   9.8196393e-04
   9.0380762e-01   9.6192385e-04
   9.0581162e-01   9.4188377e-04
   9.0781563e-01   9.2184369e-04
   9.0981964e-01   9.0180361e-04
   9.1182365e-01   8.8176353e-04
   9.1382766e-01   8.6172345e-04
   9.1583166e-01   8.4168337e-04
   9.1783567e-01   8.2164329e-04
   9.1983968e-01   8.0160321e-04
   9.2184369e-01   7.8156313e-04
   9.2384770e-01   7.6152305e-04
   9.2585170e-01   7.4148297e-04
   9.2785571e-01   7.2144289e-04
   9.2985972e-01   7.0140281e-04
   9.3186373e-01   6.8136273e-04
   9.3386774e-01   6.6132265e-04
   9.3587174e-01   6.4128257e-04
   9.3787575e-01   6.2124248e-04
   9.3987976e-01   6.0120240e-04
   9.4188377e-01   5.8116232e-04
   9.4388778e-01   5.6112224e-04
   9.4589178e-01   5.4108216e-04
   9.4789579e-01   5.2104208e-04
   9.4989980e-01   5.0100200e-04
   9.5190381e-01   4.8096192e-04
   9.5390782e-01   4.6092184e-04
   9.5591182e-01   4.4088176e-04
   9.5791583e-01   4.2084168e-04
   9.5991984e-01   4.0080160e-04
   9.6192385e-01   3.8076152e-04
   9.6392786e-01   3.6072144e-04
   9.6593186e-01   3.4068136e-04
   9.6793587e-01   3.2064128e-04
   9.6993988e-01   3.0060120e-04
   9.7194389e-01   2.8056112e-04
   9.7394790e-01   2.6052104e-04
   9.7595190e-01   2.4048096e-04
   9.7795591e-01   2.2044088e-04
   9.7995992e-01   2.0040080e-04
   9.8196393e-01   1.8036072e-04
   9.8396794e-01   1.6032064e-04
   9.8597194e-01   1.4028056e-04
   9.8797595e-01   1.2024048e-04
   9.8997996e-01   1.0020040e-04
   9.9198397e-01   8.0160321e-05
   9.9398798e-01   6.0120240e-05
   9.9599198e-01   4.0080160e-05
   9.9799599e-01   2.0040080e-05
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_0_matRatio_1_4_velocity_FreSCo.dat <==
   2.4373350e-03   1.1198444e-03
   7.5557384e-03   3.4681688e-03
   1.3163558e-02   6.0370128e-03
   1.9262189e-02   8.8259235e-03
   2.5847735e-02   1.1831939e-02
   3.2910864e-02   1.5049549e-02
   4.0437094e-02   1.8470855e-02
   4.8407098e-02   2.2085742e-02
   5.6797117e-02   2.5882099e-02
   6.5579447e-02   2.9846078e-02
   7.4722998e-02   3.3962381e-02
   8.4193893e-02   3.8214559e-02
   9.3956090e-02   4.2585327e-02
   1.0397200e-01   4.7056861e-02
   1.1420311e-01   5.1611096e-02
   1.2461054e-01   5.6229997e-02
   1.3515560e-01   6.0895809e-02
   1.4580029e-01   6.5591277e-02
   1.5650769e-01   7.0299832e-02
   1.6724237e-01   7.5005755e-02
   1.7797066e-01   7.9694292e-02
   1.8866095e-01   8.4351755e-02
   1.9928379e-01   8.8965582e-02
   2.0981209e-01   9.3524374e-02
   2.2022116e-01   9.8017907e-02
   2.3048875e-01   1.0243712e-01
   2.4059501e-01   1.0677411e-01
   2.5052248e-01   1.1102203e-01
   2.6025597e-01   1.1517514e-01
   2.6978249e-01   1.1922862e-01
   2.7909113e-01   1.2317863e-01
   2.8817289e-01   1.2702213e-01
   2.9702058e-01   1.3075686e-01
   3.0562865e-01   1.3438124e-01
   3.1399303e-01   1.3789434e-01
   3.2211102e-01   1.4129575e-01
   3.2998109e-01   1.4458557e-01
   3.3760280e-01   1.4776432e-01
   3.4497662e-01   1.5083287e-01
   3.5210383e-01   1.5379240e-01
   3.5898638e-01   1.5664435e-01
   3.6562683e-01   1.5939035e-01
   3.7202819e-01   1.6203222e-01
   3.7819389e-01   1.6457191e-01
   3.8412763e-01   1.6701148e-01
   3.8983341e-01   1.6935303e-01
   3.9531537e-01   1.7159874e-01
   4.0057778e-01   1.7375081e-01
   4.0562503e-01   1.7581143e-01
   4.1046151e-01   1.7778283e-01
   4.1509165e-01   1.7966717e-01
   4.1951988e-01   1.8146662e-01
   4.2375059e-01   1.8318330e-01
   4.2778814e-01   1.8481932e-01
   4.3163684e-01   1.8637671e-01
   4.3530095e-01   1.8785750e-01
   4.3878469e-01   1.8926366e-01
   4.4209224e-01   1.9059714e-01
   4.4522775e-01   1.9185983e-01
   4.4819533e-01   1.9305364e-01
   4.5099911e-01   1.9418040e-01
   4.5364320e-01   1.9524199e-01
   4.5613173e-01   1.9624022e-01
   4.5846890e-01   1.9717695e-01
   4.6065892e-01   1.9805402e-01
   4.6270611e-01   1.9887328e-01
   4.6461483e-01   1.9963662e-01
   4.6638958e-01   2.0034594e-01
   4.6803493e-01   2.0100316e-01
   4.6955560e-01   2.0161027e-01
   4.7095640e-01   2.0216926e-01
   4.7224229e-01   2.0268219e-01
   4.7341836e-01   2.0315113e-01
   4.7448979e-01   2.0357822e-01
   4.7551020e-01   2.0398485e-01
   4.7653061e-01   2.0439138e-01
   4.7755101e-01   2.0479780e-01
   4.7857142e-01   2.0520411e-01
   4.7959183e-01   2.0561031e-01
   4.8061224e-01   2.0601640e-01
   4.8163264e-01   2.0642239e-01
   4.8265305e-01   2.0682826e-01
   4.8367346e-01   2.0723403e-01
   4.8469387e-01   2.0763969e-01
   4.8571428e-01   2.0804524e-01
   4.8673468e-01   2.0845068e-01
   4.8775509e-01   2.0885602e-01
   4.8877550e-01   2.0926124e-01
   4.8979591e-01   2.0966636e-01
   4.9081631e-01   2.1007138e-01
   4.9183672e-01   2.1047629e-01
   4.9285713e-01   2.1088109e-01
   4.9387754e-01   2.1128578e-01
   4.9489795e-01   2.1169037e-01
   4.9591835e-01   2.1209485e-01
   4.9693876e-01   2.1249923e-01
   4.9795917e-01   2.1290351e-01
   4.9897958e-01   2.1330767e-01
   4.9999999e-01   2.1371174e-01
   5.0102039e-01   2.1442209e-01
   5.0204080e-01   2.1604170e-01
   5.0306121e-01   2.1766086e-01
   5.0408162e-01   2.1927956e-01
   5.0510202e-01   2.2089780e-01
   5.0612243e-01   2.2251559e-01
   5.0714284e-01   2.2413291e-01
   5.0816325e-01   2.2574978e-01
   5.0918366e-01   2.2736619e-01
   5.1020406e-01   2.2898213e-01
   5.1122447e-01   2.3059762e-01
   5.1224488e-01   2.3221265e-01
   5.1326529e-01   2.3382721e-01
   5.1428569e-01   2.3544132e-01
   5.1530610e-01   2.3705496e-01
   5.1632651e-01   2.3866815e-01
   5.1734692e-01   2.4028087e-01
   5.1836733e-01   2.4189313e-01
   5.1938773e-01   2.4350493e-01
   5.2040814e-01   2.4511626e-01
   5.2142855e-01   2.4672714e-01
   5.2244896e-01   2.4833756e-01
   5.2346936e-01   2.4994752e-01
   5.2448977e-01   2.5155701e-01
   5.2551018e-01   2.5316605e-01
   5.2658161e-01   2.5485505e-01
   5.2775816e-01   2.5670917e-01
   5.2904612e-01   2.5873816e-01
   5.3045193e-01   2.6095192e-01
   5.3198198e-01   2.6336028e-01
   5.3364270e-01   2.6597311e-01
   5.3544056e-01   2.6880024e-01
   5.3738202e-01   2.7185147e-01
   5.3947351e-01   2.7513654e-01
   5.4172149e-01   2.7866510e-01
   5.4413234e-01   2.8244672e-01
   5.4671244e-01   2.8649083e-01
   5.4946809e-01   2.9080671e-01
   5.5240554e-01   2.9540349e-01
   5.5553097e-01   3.0029012e-01
   5.5885044e-01   3.0547534e-01
   5.6236994e-01   3.1096767e-01
   5.6609531e-01   3.1677537e-01
   5.7003225e-01   3.2290643e-01
   5.7418631e-01   3.2936854e-01
   5.7856282e-01   3.3616905e-01
   5.8316692e-01   3.4331495e-01
   5.8800348e-01   3.5081283e-01
   5.9307708e-01   3.5866884e-01
   5.9839198e-01   3.6688866e-01
   6.0395208e-01   3.7547741e-01
   6.0976083e-01   3.8443967e-01
   6.1582122e-01   3.9377935e-01
   6.2213572e-01   4.0349967e-01
   6.2870616e-01   4.1360308e-01
   6.3553376e-01   4.2409116e-01
   6.4261895e-01   4.3496458e-01
   6.4996138e-01   4.4622296e-01
   6.5755977e-01   4.5786480e-01
   6.6541190e-01   4.6988735e-01
   6.7351445e-01   4.8228643e-01
   6.8186295e-01   4.9505655e-01
   6.9045169e-01   5.0819060e-01
   6.9927363e-01   5.2167982e-01
   7.0832033e-01   5.3551335e-01
   7.1758182e-01   5.4967847e-01
   7.2704660e-01   5.6416051e-01
   7.3670151e-01   5.7894256e-01
   7.4653173e-01   5.9400547e-01
   7.5652070e-01   6.0932767e-01
   7.6665012e-01   6.2488519e-01
   7.7689995e-01   6.4065152e-01
   7.8724839e-01   6.5659767e-01
   7.9767200e-01   6.7269205e-01
   8.0814569e-01   6.8890056e-01
   8.1864287e-01   7.0518670e-01
   8.2913557e-01   7.2151175e-01
   8.3959460e-01   7.3783492e-01
   8.4998976e-01   7.5411378e-01
   8.6029005e-01   7.7030436e-01
   8.7046398e-01   7.8636157e-01
   8.8047982e-01   8.0223974e-01
   8.9030595e-01   8.1789266e-01
   8.9991120e-01   8.3327407e-01
   9.0926522e-01   8.4833771e-01
   9.1833887e-01   8.6303733e-01
   9.2710458e-01   8.7732699e-01
   9.3553675e-01   8.9116158e-01
   9.4361215e-01   9.0449702e-01
   9.5131019e-01   9.1729098e-01
   9.5861330e-01   9.2950373e-01
   9.6550719e-01   9.4109933e-01
   9.7198105e-01   9.5204671e-01
   9.7802776e-01   9.6232076e-01
   9.8364391e-01   9.7190323e-01
   9.8882992e-01   9.8078334e-01
   9.9359015e-01   9.8895854e-01
   9.9793230e-01   9.9643369e-01


==> data/Couette_Results_Varphi_0_matRatio_1_4_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   8.0160321e-04
   4.0080160e-03   1.6032064e-03
   6.0120240e-03   2.4048096e-03
   8.0160321e-03   3.2064128e-03
   1.0020040e-02   4.0080160e-03
   1.2024048e-02   4.8096192e-03
   1.4028056e-02   5.6112224e-03
   1.6032064e-02   6.4128257e-03
   1.8036072e-02   7.2144289e-03
   2.0040080e-02   8.0160321e-03
   2.2044088e-02   8.8176353e-03
   2.4048096e-02   9.6192385e-03
   2.6052104e-02   1.0420842e-02
   2.8056112e-02   1.1222445e-02
   3.0060120e-02   1.2024048e-02
   3.2064128e-02   1.2825651e-02
   3.4068136e-02   1.3627255e-02
   3.6072144e-02   1.4428858e-02
   3.8076152e-02   1.5230461e-02
   4.0080160e-02   1.6032064e-02
   4.2084168e-02   1.6833667e-02
   4.4088176e-02   1.7635271e-02
   4.6092184e-02   1.8436874e-02
   4.8096192e-02   1.9238477e-02
   5.0100200e-02   2.0040080e-02
   5.2104208e-02   2.0841683e-02
   5.4108216e-02   2.1643287e-02
   5.6112224e-02   2.2444890e-02
   5.8116232e-02   2.3246493e-02
   6.0120240e-02   2.4048096e-02
   6.2124248e-02   2.4849699e-02
   6.4128257e-02   2.5651303e-02
   6.6132265e-02   2.6452906e-02
   6.8136273e-02   2.7254509e-02
   7.0140281e-02   2.8056112e-02
   7.2144289e-02   2.8857715e-02
   7.4148297e-02   2.9659319e-02
   7.6152305e-02   3.0460922e-02
   7.8156313e-02   3.1262525e-02
   8.0160321e-02   3.2064128e-02
   8.2164329e-02   3.2865731e-02
   8.4168337e-02   3.3667335e-02
   8.6172345e-02   3.4468938e-02
   8.8176353e-02   3.5270541e-02
   9.0180361e-02   3.6072144e-02
   9.2184369e-02   3.6873747e-02
   9.4188377e-02   3.7675351e-02
   9.6192385e-02   3.8476954e-02
   9.8196393e-02   3.9278557e-02
   1.0020040e-01   4.0080160e-02
   1.0220441e-01   4.0881764e-02
   1.0420842e-01   4.1683367e-02
   1.0621242e-01   4.2484970e-02
   1.0821643e-01   4.3286573e-02
   1.1022044e-01   4.4088176e-02
   1.1222445e-01   4.4889780e-02
   1.1422846e-01   4.5691383e-02
   1.1623246e-01   4.6492986e-02
   1.1823647e-01   4.7294589e-02
   1.2024048e-01   4.8096192e-02
   1.2224449e-01   4.8897796e-02
   1.2424850e-01   4.9699399e-02
   1.2625251e-01   5.0501002e-02
   1.2825651e-01   5.1302605e-02
   1.3026052e-01   5.2104208e-02
   1.3226453e-01   5.2905812e-02
   1.3426854e-01   5.3707415e-02
   1.3627255e-01   5.4509018e-02
   1.3827655e-01   5.5310621e-02
   1.4028056e-01   5.6112224e-02
   1.4228457e-01   5.6913828e-02
   1.4428858e-01   5.7715431e-02
   1.4629259e-01   5.8517034e-02
   1.4829659e-01   5.9318637e-02
   1.5030060e-01   6.0120240e-02
   1.5230461e-01   6.0921844e-02
   1.5430862e-01   6.1723447e-02
   1.5631263e-01   6.2525050e-02
   1.5831663e-01   6.3326653e-02
   1.6032064e-01   6.4128257e-02
   1.6232465e-01   6.4929860e-02
   1.6432866e-01   6.5731463e-02
   1.6633267e-01   6.6533066e-02
   1.6833667e-01   6.7334669e-02
   1.7034068e-01   6.8136273e-02
   1.7234469e-01   6.8937876e-02
   1.7434870e-01   6.9739479e-02
   1.7635271e-01   7.0541082e-02
   1.7835671e-01   7.1342685e-02
   1.8036072e-01   7.2144289e-02
   1.8236473e-01   7.2945892e-02
   1.8436874e-01   7.3747495e-02
   1.8637275e-01   7.4549098e-02
   1.8837675e-01   7.5350701e-02
   1.9038076e-01   7.6152305e-02
   1.9238477e-01   7.6953908e-02
   1.9438878e-01   7.7755511e-02
   1.9639279e-01   7.8557114e-02
   1.9839679e-01   7.9358717e-02
   2.0040080e-01   8.0160321e-02
   2.0240481e-01   8.0961924e-02
   2.0440882e-01   8.1763527e-02
   2.0641283e-01   8.2565130e-02
   2.0841683e-01   8.3366733e-02
   2.1042084e-01   8.4168337e-02
   2.1242485e-01   8.4969940e-02
   2.1442886e-01   8.5771543e-02
   2.1643287e-01   8.6573146e-02
   2.1843687e-01   8.7374749e-02
   2.2044088e-01   8.8176353e-02
   2.2244489e-01   8.8977956e-02
   2.2444890e-01   8.9779559e-02
   2.2645291e-01   9.0581162e-02
   2.2845691e-01   9.1382766e-02
   2.3046092e-01   9.2184369e-02
   2.3246493e-01   9.2985972e-02
   2.3446894e-01   9.3787575e-02
   2.3647295e-01   9.4589178e-02
   2.3847695e-01   9.5390782e-02
   2.4048096e-01   9.6192385e-02
   2.4248497e-01   9.6993988e-02
   2.4448898e-01   9.7795591e-02
   2.4649299e-01   9.8597194e-02
   2.4849699e-01   9.9398798e-02
   2.5050100e-01   1.0020040e-01
   2.5250501e-01   1.0100200e-01
   2.5450902e-01   1.0180361e-01
   2.5651303e-01   1.0260521e-01
   2.5851703e-01   1.0340681e-01
   2.6052104e-01   1.0420842e-01
   2.6252505e-01   1.0501002e-01
   2.6452906e-01   1.0581162e-01
   2.6653307e-01   1.0661323e-01
   2.6853707e-01   1.0741483e-01
   2.7054108e-01   1.0821643e-01
   2.7254509e-01   1.0901804e-01
   2.7454910e-01   1.0981964e-01
   2.7655311e-01   1.1062124e-01
   2.7855711e-01   1.1142285e-01
   2.8056112e-01   1.1222445e-01
   2.8256513e-01   1.1302605e-01
   2.8456914e-01   1.1382766e-01
   2.8657315e-01   1.1462926e-01
   2.8857715e-01   1.1543086e-01
   2.9058116e-01   1.1623246e-01
   2.9258517e-01   1.1703407e-01
   2.9458918e-01   1.1783567e-01
   2.9659319e-01   1.1863727e-01
   2.9859719e-01   1.1943888e-01
   3.0060120e-01   1.2024048e-01
   3.0260521e-01   1.2104208e-01
   3.0460922e-01   1.2184369e-01
   3.0661323e-01   1.2264529e-01
   3.0861723e-01   1.2344689e-01
   3.1062124e-01   1.2424850e-01
   3.1262525e-01   1.2505010e-01
   3.1462926e-01   1.2585170e-01
   3.1663327e-01   1.2665331e-01
   3.1863727e-01   1.2745491e-01
   3.2064128e-01   1.2825651e-01
   3.2264529e-01   1.2905812e-01
   3.2464930e-01   1.2985972e-01
   3.2665331e-01   1.3066132e-01
   3.2865731e-01   1.3146293e-01
   3.3066132e-01   1.3226453e-01
   3.3266533e-01   1.3306613e-01
   3.3466934e-01   1.3386774e-01
   3.3667335e-01   1.3466934e-01
   3.3867735e-01   1.3547094e-01
   3.4068136e-01   1.3627255e-01
   3.4268537e-01   1.3707415e-01
   3.4468938e-01   1.3787575e-01
   3.4669339e-01   1.3867735e-01
   3.4869739e-01   1.3947896e-01
   3.5070140e-01   1.4028056e-01
   3.5270541e-01   1.4108216e-01
   3.5470942e-01   1.4188377e-01
   3.5671343e-01   1.4268537e-01
   3.5871743e-01   1.4348697e-01
   3.6072144e-01   1.4428858e-01
   3.6272545e-01   1.4509018e-01
   3.6472946e-01   1.4589178e-01
   3.6673347e-01   1.4669339e-01
   3.6873747e-01   1.4749499e-01
   3.7074148e-01   1.4829659e-01
   3.7274549e-01   1.4909820e-01
   3.7474950e-01   1.4989980e-01
   3.7675351e-01   1.5070140e-01
   3.7875752e-01   1.5150301e-01
   3.8076152e-01   1.5230461e-01
   3.8276553e-01   1.5310621e-01
   3.8476954e-01   1.5390782e-01
   3.8677355e-01   1.5470942e-01
   3.8877756e-01   1.5551102e-01
   3.9078156e-01   1.5631263e-01
   3.9278557e-01   1.5711423e-01
   3.9478958e-01   1.5791583e-01
   3.9679359e-01   1.5871743e-01
   3.9879760e-01   1.5951904e-01
   4.0080160e-01   1.6032064e-01
   4.0280561e-01   1.6112224e-01
   4.0480962e-01   1.6192385e-01
   4.0681363e-01   1.6272545e-01
   4.0881764e-01   1.6352705e-01
   4.1082164e-01   1.6432866e-01
   4.1282565e-01   1.6513026e-01
   4.1482966e-01   1.6593186e-01
   4.1683367e-01   1.6673347e-01
   4.1883768e-01   1.6753507e-01
   4.2084168e-01   1.6833667e-01
   4.2284569e-01   1.6913828e-01
   4.2484970e-01   1.6993988e-01
   4.2685371e-01   1.7074148e-01
   4.2885772e-01   1.7154309e-01
   4.3086172e-01   1.7234469e-01
   4.3286573e-01   1.7314629e-01
   4.3486974e-01   1.7394790e-01
   4.3687375e-01   1.7474950e-01
   4.3887776e-01   1.7555110e-01
   4.4088176e-01   1.7635271e-01
   4.4288577e-01   1.7715431e-01
   4.4488978e-01   1.7795591e-01
   4.4689379e-01   1.7875752e-01
   4.4889780e-01   1.7955912e-01
   4.5090180e-01   1.8036072e-01
   4.5290581e-01   1.8116232e-01
   4.5490982e-01   1.8196393e-01
   4.5691383e-01   1.8276553e-01
   4.5891784e-01   1.8356713e-01
   4.6092184e-01   1.8436874e-01
   4.6292585e-01   1.8517034e-01
   4.6492986e-01   1.8597194e-01
   4.6693387e-01   1.8677355e-01
   4.6893788e-01   1.8757515e-01
   4.7094188e-01   1.8837675e-01
   4.7294589e-01   1.8917836e-01
   4.7494990e-01   1.8997996e-01
   4.7695391e-01   1.9078156e-01
   4.7895792e-01   1.9158317e-01
   4.8096192e-01   1.9238477e-01
   4.8296593e-01   1.9318637e-01
   4.8496994e-01   1.9398798e-01
   4.8697395e-01   1.9478958e-01
   4.8897796e-01   1.9559118e-01
   4.9098196e-01   1.9639279e-01
   4.9298597e-01   1.9719439e-01
   4.9498998e-01   1.9799599e-01
   4.9699399e-01   1.9879760e-01
   4.9899800e-01   1.9959920e-01
   5.0100200e-01   2.0160321e-01
   5.0300601e-01   2.0480962e-01
   5.0501002e-01   2.0801603e-01
   5.0701403e-01   2.1122244e-01
   5.0901804e-01   2.1442886e-01
   5.1102204e-01   2.1763527e-01
   5.1302605e-01   2.2084168e-01
   5.1503006e-01   2.2404810e-01
   5.1703407e-01   2.2725451e-01
   5.1903808e-01   2.3046092e-01
   5.2104208e-01   2.3366733e-01
   5.2304609e-01   2.3687375e-01
   5.2505010e-01   2.4008016e-01
   5.2705411e-01   2.4328657e-01
   5.2905812e-01   2.4649299e-01
   5.3106212e-01   2.4969940e-01
   5.3306613e-01   2.5290581e-01
   5.3507014e-01   2.5611222e-01
   5.3707415e-01   2.5931864e-01
   5.3907816e-01   2.6252505e-01
   5.4108216e-01   2.6573146e-01
   5.4308617e-01   2.6893788e-01
   5.4509018e-01   2.7214429e-01
   5.4709419e-01   2.7535070e-01
   5.4909820e-01   2.7855711e-01
   5.5110220e-01   2.8176353e-01
   5.5310621e-01   2.8496994e-01
   5.5511022e-01   2.8817635e-01
   5.5711423e-01   2.9138277e-01
   5.5911824e-01   2.9458918e-01
   5.6112224e-01   2.9779559e-01
   5.6312625e-01   3.0100200e-01
   5.6513026e-01   3.0420842e-01
   5.6713427e-01   3.0741483e-01
   5.6913828e-01   3.1062124e-01
   5.7114228e-01   3.1382766e-01
   5.7314629e-01   3.1703407e-01
   5.7515030e-01   3.2024048e-01
   5.7715431e-01   3.2344689e-01
   5.7915832e-01   3.2665331e-01
   5.8116232e-01   3.2985972e-01
   5.8316633e-01   3.3306613e-01
   5.8517034e-01   3.3627255e-01
   5.8717435e-01   3.3947896e-01
   5.8917836e-01   3.4268537e-01
   5.9118236e-01   3.4589178e-01
   5.9318637e-01   3.4909820e-01
   5.9519038e-01   3.5230461e-01
   5.9719439e-01   3.5551102e-01
   5.9919840e-01   3.5871743e-01
   6.0120240e-01   3.6192385e-01
   6.0320641e-01   3.6513026e-01
   6.0521042e-01   3.6833667e-01
   6.0721443e-01   3.7154309e-01
   6.0921844e-01   3.7474950e-01
   6.1122244e-01   3.7795591e-01
   6.1322645e-01   3.8116232e-01
   6.1523046e-01   3.8436874e-01
   6.1723447e-01   3.8757515e-01
   6.1923848e-01   3.9078156e-01
   6.2124248e-01   3.9398798e-01
   6.2324649e-01   3.9719439e-01
   6.2525050e-01   4.0040080e-01
   6.2725451e-01   4.0360721e-01
   6.2925852e-01   4.0681363e-01
   6.3126253e-01   4.1002004e-01
   6.3326653e-01   4.1322645e-01
   6.3527054e-01   4.1643287e-01
   6.3727455e-01   4.1963928e-01
   6.3927856e-01   4.2284569e-01
   6.4128257e-01   4.2605210e-01
   6.4328657e-01   4.2925852e-01
   6.4529058e-01   4.3246493e-01
   6.4729459e-01   4.3567134e-01
   6.4929860e-01   4.3887776e-01
   6.5130261e-01   4.4208417e-01
   6.5330661e-01   4.4529058e-01
   6.5531062e-01   4.4849699e-01
   6.5731463e-01   4.5170341e-01
   6.5931864e-01   4.5490982e-01
   6.6132265e-01   4.5811623e-01
   6.6332665e-01   4.6132265e-01
   6.6533066e-01   4.6452906e-01
   6.6733467e-01   4.6773547e-01
   6.6933868e-01   4.7094188e-01
   6.7134269e-01   4.7414830e-01
   6.7334669e-01   4.7735471e-01
   6.7535070e-01   4.8056112e-01
   6.7735471e-01   4.8376754e-01
   6.7935872e-01   4.8697395e-01
   6.8136273e-01   4.9018036e-01
   6.8336673e-01   4.9338677e-01
   6.8537074e-01   4.9659319e-01
   6.8737475e-01   4.9979960e-01
   6.8937876e-01   5.0300601e-01
   6.9138277e-01   5.0621242e-01
   6.9338677e-01   5.0941884e-01
   6.9539078e-01   5.1262525e-01
   6.9739479e-01   5.1583166e-01
   6.9939880e-01   5.1903808e-01
   7.0140281e-01   5.2224449e-01
   7.0340681e-01   5.2545090e-01
   7.0541082e-01   5.2865731e-01
   7.0741483e-01   5.3186373e-01
   7.0941884e-01   5.3507014e-01
   7.1142285e-01   5.3827655e-01
   7.1342685e-01   5.4148297e-01
   7.1543086e-01   5.4468938e-01
   7.1743487e-01   5.4789579e-01
   7.1943888e-01   5.5110220e-01
   7.2144289e-01   5.5430862e-01
   7.2344689e-01   5.5751503e-01
   7.2545090e-01   5.6072144e-01
   7.2745491e-01   5.6392786e-01
   7.2945892e-01   5.6713427e-01
   7.3146293e-01   5.7034068e-01
   7.3346693e-01   5.7354709e-01
   7.3547094e-01   5.7675351e-01
   7.3747495e-01   5.7995992e-01
   7.3947896e-01   5.8316633e-01
   7.4148297e-01   5.8637275e-01
   7.4348697e-01   5.8957916e-01
   7.4549098e-01   5.9278557e-01
   7.4749499e-01   5.9599198e-01
   7.4949900e-01   5.9919840e-01
   7.5150301e-01   6.0240481e-01
   7.5350701e-01   6.0561122e-01
   7.5551102e-01   6.0881764e-01
   7.5751503e-01   6.1202405e-01
   7.5951904e-01   6.1523046e-01
   7.6152305e-01   6.1843687e-01
   7.6352705e-01   6.2164329e-01
   7.6553106e-01   6.2484970e-01
   7.6753507e-01   6.2805611e-01
   7.6953908e-01   6.3126253e-01
   7.7154309e-01   6.3446894e-01
   7.7354709e-01   6.3767535e-01
   7.7555110e-01   6.4088176e-01
   7.7755511e-01   6.4408818e-01
   7.7955912e-01   6.4729459e-01
   7.8156313e-01   6.5050100e-01
   7.8356713e-01   6.5370741e-01
   7.8557114e-01   6.5691383e-01
   7.8757515e-01   6.6012024e-01
   7.8957916e-01   6.6332665e-01
   7.9158317e-01   6.6653307e-01
   7.9358717e-01   6.6973948e-01
   7.9559118e-01   6.7294589e-01
   7.9759519e-01   6.7615230e-01
   7.9959920e-01   6.7935872e-01
   8.0160321e-01   6.8256513e-01
   8.0360721e-01   6.8577154e-01
   8.0561122e-01   6.8897796e-01
   8.0761523e-01   6.9218437e-01
   8.0961924e-01   6.9539078e-01
   8.1162325e-01   6.9859719e-01
   8.1362725e-01   7.0180361e-01
   8.1563126e-01   7.0501002e-01
   8.1763527e-01   7.0821643e-01
   8.1963928e-01   7.1142285e-01
   8.2164329e-01   7.1462926e-01
   8.2364729e-01   7.1783567e-01
   8.2565130e-01   7.2104208e-01
   8.2765531e-01   7.2424850e-01
   8.2965932e-01   7.2745491e-01
   8.3166333e-01   7.3066132e-01
   8.3366733e-01   7.3386774e-01
   8.3567134e-01   7.3707415e-01
   8.3767535e-01   7.4028056e-01
   8.3967936e-01   7.4348697e-01
   8.4168337e-01   7.4669339e-01
   8.4368737e-01   7.4989980e-01
   8.4569138e-01   7.5310621e-01
   8.4769539e-01   7.5631263e-01
   8.4969940e-01   7.5951904e-01
   8.5170341e-01   7.6272545e-01
   8.5370741e-01   7.6593186e-01
   8.5571142e-01   7.6913828e-01
   8.5771543e-01   7.7234469e-01
   8.5971944e-01   7.7555110e-01
   8.6172345e-01   7.7875752e-01
   8.6372745e-01   7.8196393e-01
   8.6573146e-01   7.8517034e-01
   8.6773547e-01   7.8837675e-01
   8.6973948e-01   7.9158317e-01
   8.7174349e-01   7.9478958e-01
   8.7374749e-01   7.9799599e-01
   8.7575150e-01   8.0120240e-01
   8.7775551e-01   8.0440882e-01
   8.7975952e-01   8.0761523e-01
   8.8176353e-01   8.1082164e-01
   8.8376754e-01   8.1402806e-01
   8.8577154e-01   8.1723447e-01
   8.8777555e-01   8.2044088e-01
   8.8977956e-01   8.2364729e-01
   8.9178357e-01   8.2685371e-01
   8.9378758e-01   8.3006012e-01
   8.9579158e-01   8.3326653e-01
   8.9779559e-01   8.3647295e-01
   8.9979960e-01   8.3967936e-01
   9.0180361e-01   8.4288577e-01
   9.0380762e-01   8.4609218e-01
   9.0581162e-01   8.4929860e-01
   9.0781563e-01   8.5250501e-01
   9.0981964e-01   8.5571142e-01
   9.1182365e-01   8.5891784e-01
   9.1382766e-01   8.6212425e-01
   9.1583166e-01   8.6533066e-01
   9.1783567e-01   8.6853707e-01
   9.1983968e-01   8.7174349e-01
   9.2184369e-01   8.7494990e-01
   9.2384770e-01   8.7815631e-01
   9.2585170e-01   8.8136273e-01
   9.2785571e-01   8.8456914e-01
   9.2985972e-01   8.8777555e-01
   9.3186373e-01   8.9098196e-01
   9.3386774e-01   8.9418838e-01
   9.3587174e-01   8.9739479e-01
   9.3787575e-01   9.0060120e-01
   9.3987976e-01   9.0380762e-01
   9.4188377e-01   9.0701403e-01
   9.4388778e-01   9.1022044e-01
   9.4589178e-01   9.1342685e-01
   9.4789579e-01   9.1663327e-01
   9.4989980e-01   9.1983968e-01
   9.5190381e-01   9.2304609e-01
   9.5390782e-01   9.2625251e-01
   9.5591182e-01   9.2945892e-01
   9.5791583e-01   9.3266533e-01
   9.5991984e-01   9.3587174e-01
   9.6192385e-01   9.3907816e-01
   9.6392786e-01   9.4228457e-01
   9.6593186e-01   9.4549098e-01
   9.6793587e-01   9.4869739e-01
   9.6993988e-01   9.5190381e-01
   9.7194389e-01   9.5511022e-01
   9.7394790e-01   9.5831663e-01
   9.7595190e-01   9.6152305e-01
   9.7795591e-01   9.6472946e-01
   9.7995992e-01   9.6793587e-01
   9.8196393e-01   9.7114228e-01
   9.8396794e-01   9.7434870e-01
   9.8597194e-01   9.7755511e-01
   9.8797595e-01   9.8076152e-01
   9.8997996e-01   9.8396794e-01
   9.9198397e-01   9.8717435e-01
   9.9398798e-01   9.9038076e-01
   9.9599198e-01   9.9358717e-01
   9.9799599e-01   9.9679359e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   3.1187276e-05
   7.5557384e-03   9.6536739e-05
   1.3163558e-02   1.6791171e-04
   1.9262189e-02   2.4526962e-04
   2.5847735e-02   3.2849593e-04
   3.2910864e-02   4.1740388e-04
   4.0437094e-02   5.1173964e-04
   4.8407098e-02   6.1118810e-04
   5.6797117e-02   7.1537992e-04
   6.5579447e-02   8.2389969e-04
   7.4722998e-02   9.3629470e-04
   8.4193893e-02   1.0520842e-03
   9.3956090e-02   1.1707685e-03
   1.0397200e-01   1.2918382e-03
   1.1420311e-01   1.4147823e-03
   1.2461054e-01   1.5390960e-03
   1.3515560e-01   1.6642880e-03
   1.4580029e-01   1.7898859e-03
   1.5650769e-01   1.9154414e-03
   1.6724237e-01   2.0405343e-03
   1.7797066e-01   2.1647752e-03
   1.8866095e-01   2.2878078e-03
   1.9928379e-01   2.4093096e-03
   2.0981209e-01   2.5289930e-03
   2.2022116e-01   2.6466042e-03
   2.3048875e-01   2.7619233e-03
   2.4059501e-01   2.8747622e-03
   2.5052248e-01   2.9849635e-03
   2.6025597e-01   3.0923985e-03
   2.6978249e-01   3.1969649e-03
   2.7909113e-01   3.2985851e-03
   2.8817289e-01   3.3972033e-03
   2.9702058e-01   3.4927840e-03
   3.0562865e-01   3.5853093e-03
   3.1399303e-01   3.6747767e-03
   3.2211102e-01   3.7611976e-03
   3.2998109e-01   3.8445950e-03
   3.3760280e-01   3.9250018e-03
   3.4497662e-01   4.0024592e-03
   3.5210383e-01   4.0770154e-03
   3.5898638e-01   4.1487237e-03
   3.6562683e-01   4.2176422e-03
   3.7202819e-01   4.2838319e-03
   3.7819389e-01   4.3473562e-03
   3.8412763e-01   4.4082798e-03
   3.8983341e-01   4.4666685e-03
   3.9531537e-01   4.5225881e-03
   4.0057778e-01   4.5761042e-03
   4.0562503e-01   4.6272816e-03
   4.1046151e-01   4.6761842e-03
   4.1509165e-01   4.7228748e-03
   4.1951988e-01   4.7674145e-03
   4.2375059e-01   4.8098630e-03
   4.2778814e-01   4.8502785e-03
   4.3163684e-01   4.8887176e-03
   4.3530095e-01   4.9252354e-03
   4.3878469e-01   4.9598853e-03
   4.4209224e-01   4.9927197e-03
   4.4522775e-01   5.0237895e-03
   4.4819533e-01   5.0531447e-03
   4.5099911e-01   5.0808344e-03
   4.5364320e-01   5.1069068e-03
   4.5613173e-01   5.1314099e-03
   4.5846890e-01   5.1543912e-03
   4.6065893e-01   5.1758983e-03
   4.6270611e-01   5.1959785e-03
   4.6461483e-01   5.2146798e-03
   4.6638958e-01   5.2320504e-03
   4.6803493e-01   5.2481391e-03
   4.6955560e-01   5.2629953e-03
   4.7095640e-01   5.2766692e-03
   4.7224229e-01   5.2892120e-03
   4.7341836e-01   5.3006755e-03
   4.7448979e-01   5.3111126e-03
   4.7551020e-01   5.3210467e-03
   4.7653061e-01   5.3309752e-03
   4.7755101e-01   5.3408980e-03
   4.7857142e-01   5.3508151e-03
   4.7959183e-01   5.3607265e-03
   4.8061224e-01   5.3706322e-03
   4.8163264e-01   5.3805323e-03
   4.8265305e-01   5.3904267e-03
   4.8367346e-01   5.4003154e-03
   4.8469387e-01   5.4101985e-03
   4.8571428e-01   5.4200759e-03
   4.8673468e-01   5.4299477e-03
   4.8775509e-01   5.4398138e-03
   4.8877550e-01   5.4496743e-03
   4.8979591e-01   5.4595291e-03
   4.9081631e-01   5.4693784e-03
   4.9183672e-01   5.4792219e-03
   4.9285713e-01   5.4890599e-03
   4.9387754e-01   5.4988922e-03
   4.9489795e-01   5.5087190e-03
   4.9591835e-01   5.5185401e-03
   4.9693876e-01   5.5283556e-03
   4.9795917e-01   5.5381655e-03
   4.9897958e-01   5.5479698e-03
   4.9999999e-01   5.5577685e-03
   5.0102039e-01   5.5675522e-03
   5.0204080e-01   5.5773117e-03
   5.0306121e-01   5.5870468e-03
   5.0408162e-01   5.5967577e-03
   5.0510202e-01   5.6064443e-03
   5.0612243e-01   5.6161066e-03
   5.0714284e-01   5.6257448e-03
   5.0816325e-01   5.6353587e-03
   5.0918366e-01   5.6449485e-03
   5.1020406e-01   5.6545140e-03
   5.1122447e-01   5.6640554e-03
   5.1224488e-01   5.6735727e-03
   5.1326529e-01   5.6830659e-03
   5.1428569e-01   5.6925349e-03
   5.1530610e-01   5.7019799e-03
   5.1632651e-01   5.7114008e-03
   5.1734692e-01   5.7207977e-03
   5.1836733e-01   5.7301705e-03
   5.1938773e-01   5.7395194e-03
   5.2040814e-01   5.7488442e-03
   5.2142855e-01   5.7581450e-03
   5.2244896e-01   5.7674219e-03
   5.2346936e-01   5.7766749e-03
   5.2448977e-01   5.7859039e-03
   5.2551018e-01   5.7951090e-03
   5.2658161e-01   5.8047487e-03
   5.2775816e-01   5.8153038e-03
   5.2904612e-01   5.8268222e-03
   5.3045193e-01   5.8393510e-03
   5.3198198e-01   5.8529358e-03
   5.3364270e-01   5.8676203e-03
   5.3544056e-01   5.8834465e-03
   5.3738202e-01   5.9004540e-03
   5.3947351e-01   5.9186801e-03
   5.4172149e-01   5.9381589e-03
   5.4413234e-01   5.9589218e-03
   5.4671244e-01   5.9809966e-03
   5.4946809e-01   6.0044073e-03
   5.5240554e-01   6.0291741e-03
   5.5553097e-01   6.0553125e-03
   5.5885044e-01   6.0828339e-03
   5.6236994e-01   6.1117441e-03
   5.6609531e-01   6.1420442e-03
   5.7003225e-01   6.1737293e-03
   5.7418631e-01   6.2067886e-03
   5.7856282e-01   6.2412053e-03
   5.8316692e-01   6.2769557e-03
   5.8800348e-01   6.3140093e-03
   5.9307708e-01   6.3523284e-03
   5.9839198e-01   6.3918677e-03
   6.0395208e-01   6.4325742e-03
   6.0976083e-01   6.4743869e-03
   6.1582122e-01   6.5172364e-03
   6.2213572e-01   6.5610450e-03
   6.2870616e-01   6.6057264e-03
   6.3553376e-01   6.6511859e-03
   6.4261895e-01   6.6973203e-03
   6.4996138e-01   6.7440180e-03
   6.5755977e-01   6.7911591e-03
   6.6541190e-01   6.8386164e-03
   6.7351445e-01   6.8862551e-03
   6.8186295e-01   6.9339339e-03
   6.9045169e-01   6.9815057e-03
   6.9927363e-01   7.0288186e-03
   7.0832033e-01   7.0757167e-03
   7.1758182e-01   7.1220417e-03
   7.2704660e-01   7.1676342e-03
   7.3670151e-01   7.2123353e-03
   7.4653173e-01   7.2559880e-03
   7.5652070e-01   7.2984396e-03
   7.6665012e-01   7.3395428e-03
   7.7689995e-01   7.3791584e-03
   7.8724839e-01   7.4171566e-03
   7.9767200e-01   7.4534196e-03
   8.0814569e-01   7.4878425e-03
   8.1864287e-01   7.5203361e-03
   8.2913557e-01   7.5508276e-03
   8.3959460e-01   7.5792620e-03
   8.4998976e-01   7.6056035e-03
   8.6029005e-01   7.6298358e-03
   8.7046398e-01   7.6519625e-03
   8.8047982e-01   7.6720070e-03
   8.9030595e-01   7.6900122e-03
   8.9991120e-01   7.7060389e-03
   9.0926522e-01   7.7201655e-03
   9.1833887e-01   7.7324853e-03
   9.2710458e-01   7.7431050e-03
   9.3553675e-01   7.7521425e-03
   9.4361215e-01   7.7597239e-03
   9.5131019e-01   7.7659811e-03
   9.5861330e-01   7.7710493e-03
   9.6550719e-01   7.7750640e-03
   9.7198105e-01   7.7781587e-03
   9.7802775e-01   7.7804624e-03
   9.8364391e-01   7.7820976e-03
   9.8882992e-01   7.7831788e-03
   9.9359015e-01   7.7838110e-03
   9.9793230e-01   7.7840884e-03


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   3.1187276e-04
   7.5557384e-03   9.6536739e-04
   1.3163558e-02   1.6791171e-03
   1.9262189e-02   2.4526962e-03
   2.5847735e-02   3.2849593e-03
   3.2910864e-02   4.1740388e-03
   4.0437094e-02   5.1173964e-03
   4.8407098e-02   6.1118810e-03
   5.6797117e-02   7.1537992e-03
   6.5579447e-02   8.2389969e-03
   7.4722998e-02   9.3629470e-03
   8.4193893e-02   1.0520842e-02
   9.3956090e-02   1.1707685e-02
   1.0397200e-01   1.2918382e-02
   1.1420311e-01   1.4147823e-02
   1.2461054e-01   1.5390960e-02
   1.3515560e-01   1.6642880e-02
   1.4580029e-01   1.7898859e-02
   1.5650769e-01   1.9154414e-02
   1.6724237e-01   2.0405343e-02
   1.7797066e-01   2.1647752e-02
   1.8866095e-01   2.2878078e-02
   1.9928379e-01   2.4093096e-02
   2.0981209e-01   2.5289930e-02
   2.2022116e-01   2.6466042e-02
   2.3048875e-01   2.7619233e-02
   2.4059501e-01   2.8747622e-02
   2.5052248e-01   2.9849635e-02
   2.6025597e-01   3.0923985e-02
   2.6978249e-01   3.1969649e-02
   2.7909113e-01   3.2985851e-02
   2.8817289e-01   3.3972033e-02
   2.9702058e-01   3.4927840e-02
   3.0562865e-01   3.5853093e-02
   3.1399303e-01   3.6747767e-02
   3.2211102e-01   3.7611976e-02
   3.2998109e-01   3.8445950e-02
   3.3760280e-01   3.9250018e-02
   3.4497662e-01   4.0024592e-02
   3.5210383e-01   4.0770154e-02
   3.5898638e-01   4.1487237e-02
   3.6562683e-01   4.2176422e-02
   3.7202819e-01   4.2838319e-02
   3.7819389e-01   4.3473562e-02
   3.8412763e-01   4.4082798e-02
   3.8983341e-01   4.4666685e-02
   3.9531537e-01   4.5225881e-02
   4.0057778e-01   4.5761042e-02
   4.0562503e-01   4.6272816e-02
   4.1046151e-01   4.6761842e-02
   4.1509165e-01   4.7228748e-02
   4.1951988e-01   4.7674145e-02
   4.2375059e-01   4.8098630e-02
   4.2778814e-01   4.8502785e-02
   4.3163684e-01   4.8887176e-02
   4.3530095e-01   4.9252354e-02
   4.3878469e-01   4.9598853e-02
   4.4209224e-01   4.9927197e-02
   4.4522775e-01   5.0237895e-02
   4.4819533e-01   5.0531447e-02
   4.5099911e-01   5.0808344e-02
   4.5364320e-01   5.1069068e-02
   4.5613173e-01   5.1314099e-02
   4.5846890e-01   5.1543912e-02
   4.6065893e-01   5.1758983e-02
   4.6270611e-01   5.1959785e-02
   4.6461483e-01   5.2146798e-02
   4.6638958e-01   5.2320504e-02
   4.6803493e-01   5.2481391e-02
   4.6955560e-01   5.2629953e-02
   4.7095640e-01   5.2766692e-02
   4.7224229e-01   5.2892120e-02
   4.7341836e-01   5.3006755e-02
   4.7448979e-01   5.3111126e-02
   4.7551020e-01   5.3210467e-02
   4.7653061e-01   5.3309752e-02
   4.7755101e-01   5.3408980e-02
   4.7857142e-01   5.3508151e-02
   4.7959183e-01   5.3607265e-02
   4.8061224e-01   5.3706322e-02
   4.8163264e-01   5.3805323e-02
   4.8265305e-01   5.3904267e-02
   4.8367346e-01   5.4003154e-02
   4.8469387e-01   5.4101985e-02
   4.8571428e-01   5.4200759e-02
   4.8673468e-01   5.4299477e-02
   4.8775509e-01   5.4398138e-02
   4.8877550e-01   5.4496743e-02
   4.8979591e-01   5.4595292e-02
   4.9081631e-01   5.4693784e-02
   4.9183672e-01   5.4792219e-02
   4.9285713e-01   5.4890599e-02
   4.9387754e-01   5.4988922e-02
   4.9489795e-01   5.5087190e-02
   4.9591835e-01   5.5185401e-02
   4.9693876e-01   5.5283556e-02
   4.9795917e-01   5.5381655e-02
   4.9897958e-01   5.5479698e-02
   4.9999999e-01   5.5577685e-02
   5.0102039e-01   5.5675522e-02
   5.0204080e-01   5.5773117e-02
   5.0306121e-01   5.5870468e-02
   5.0408162e-01   5.5967577e-02
   5.0510202e-01   5.6064443e-02
   5.0612243e-01   5.6161066e-02
   5.0714284e-01   5.6257448e-02
   5.0816325e-01   5.6353587e-02
   5.0918366e-01   5.6449485e-02
   5.1020406e-01   5.6545140e-02
   5.1122447e-01   5.6640554e-02
   5.1224488e-01   5.6735727e-02
   5.1326529e-01   5.6830659e-02
   5.1428569e-01   5.6925349e-02
   5.1530610e-01   5.7019799e-02
   5.1632651e-01   5.7114008e-02
   5.1734692e-01   5.7207977e-02
   5.1836733e-01   5.7301705e-02
   5.1938773e-01   5.7395194e-02
   5.2040814e-01   5.7488442e-02
   5.2142855e-01   5.7581450e-02
   5.2244896e-01   5.7674219e-02
   5.2346936e-01   5.7766749e-02
   5.2448977e-01   5.7859039e-02
   5.2551018e-01   5.7951090e-02
   5.2658161e-01   5.8047487e-02
   5.2775816e-01   5.8153038e-02
   5.2904612e-01   5.8268222e-02
   5.3045193e-01   5.8393510e-02
   5.3198198e-01   5.8529358e-02
   5.3364270e-01   5.8676203e-02
   5.3544056e-01   5.8834465e-02
   5.3738202e-01   5.9004540e-02
   5.3947351e-01   5.9186801e-02
   5.4172149e-01   5.9381589e-02
   5.4413234e-01   5.9589218e-02
   5.4671244e-01   5.9809966e-02
   5.4946809e-01   6.0044073e-02
   5.5240554e-01   6.0291741e-02
   5.5553097e-01   6.0553125e-02
   5.5885044e-01   6.0828339e-02
   5.6236994e-01   6.1117441e-02
   5.6609531e-01   6.1420442e-02
   5.7003225e-01   6.1737293e-02
   5.7418631e-01   6.2067886e-02
   5.7856282e-01   6.2412053e-02
   5.8316692e-01   6.2769557e-02
   5.8800348e-01   6.3140093e-02
   5.9307708e-01   6.3523284e-02
   5.9839198e-01   6.3918677e-02
   6.0395208e-01   6.4325742e-02
   6.0976083e-01   6.4743869e-02
   6.1582122e-01   6.5172364e-02
   6.2213572e-01   6.5610450e-02
   6.2870616e-01   6.6057264e-02
   6.3553376e-01   6.6511859e-02
   6.4261895e-01   6.6973203e-02
   6.4996138e-01   6.7440180e-02
   6.5755977e-01   6.7911591e-02
   6.6541190e-01   6.8386164e-02
   6.7351445e-01   6.8862551e-02
   6.8186295e-01   6.9339339e-02
   6.9045169e-01   6.9815057e-02
   6.9927363e-01   7.0288186e-02
   7.0832033e-01   7.0757167e-02
   7.1758182e-01   7.1220417e-02
   7.2704660e-01   7.1676342e-02
   7.3670151e-01   7.2123353e-02
   7.4653173e-01   7.2559880e-02
   7.5652070e-01   7.2984396e-02
   7.6665012e-01   7.3395428e-02
   7.7689995e-01   7.3791584e-02
   7.8724839e-01   7.4171566e-02
   7.9767200e-01   7.4534196e-02
   8.0814569e-01   7.4878425e-02
   8.1864287e-01   7.5203361e-02
   8.2913557e-01   7.5508276e-02
   8.3959460e-01   7.5792620e-02
   8.4998976e-01   7.6056035e-02
   8.6029005e-01   7.6298358e-02
   8.7046398e-01   7.6519625e-02
   8.8047982e-01   7.6720070e-02
   8.9030595e-01   7.6900122e-02
   8.9991120e-01   7.7060389e-02
   9.0926522e-01   7.7201655e-02
   9.1833887e-01   7.7324853e-02
   9.2710458e-01   7.7431050e-02
   9.3553675e-01   7.7521425e-02
   9.4361215e-01   7.7597239e-02
   9.5131019e-01   7.7659811e-02
   9.5861330e-01   7.7710493e-02
   9.6550719e-01   7.7750640e-02
   9.7198105e-01   7.7781587e-02
   9.7802775e-01   7.7804624e-02
   9.8364391e-01   7.7820976e-02
   9.8882992e-01   7.7831788e-02
   9.9359015e-01   7.7838110e-02
   9.9793230e-01   7.7840884e-02


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   3.1187276e-03
   7.5557384e-03   9.6536739e-03
   1.3163558e-02   1.6791171e-02
   1.9262189e-02   2.4526962e-02
   2.5847735e-02   3.2849593e-02
   3.2910864e-02   4.1740388e-02
   4.0437094e-02   5.1173964e-02
   4.8407098e-02   6.1118810e-02
   5.6797117e-02   7.1537992e-02
   6.5579447e-02   8.2389969e-02
   7.4722998e-02   9.3629470e-02
   8.4193893e-02   1.0520842e-01
   9.3956090e-02   1.1707685e-01
   1.0397200e-01   1.2918382e-01
   1.1420311e-01   1.4147823e-01
   1.2461054e-01   1.5390960e-01
   1.3515560e-01   1.6642880e-01
   1.4580029e-01   1.7898859e-01
   1.5650769e-01   1.9154414e-01
   1.6724237e-01   2.0405343e-01
   1.7797066e-01   2.1647752e-01
   1.8866095e-01   2.2878078e-01
   1.9928379e-01   2.4093096e-01
   2.0981209e-01   2.5289930e-01
   2.2022116e-01   2.6466042e-01
   2.3048875e-01   2.7619233e-01
   2.4059501e-01   2.8747622e-01
   2.5052248e-01   2.9849635e-01
   2.6025597e-01   3.0923985e-01
   2.6978249e-01   3.1969649e-01
   2.7909113e-01   3.2985851e-01
   2.8817289e-01   3.3972033e-01
   2.9702058e-01   3.4927840e-01
   3.0562865e-01   3.5853093e-01
   3.1399303e-01   3.6747767e-01
   3.2211102e-01   3.7611976e-01
   3.2998109e-01   3.8445950e-01
   3.3760280e-01   3.9250018e-01
   3.4497662e-01   4.0024592e-01
   3.5210383e-01   4.0770154e-01
   3.5898638e-01   4.1487237e-01
   3.6562683e-01   4.2176422e-01
   3.7202819e-01   4.2838319e-01
   3.7819389e-01   4.3473562e-01
   3.8412763e-01   4.4082798e-01
   3.8983341e-01   4.4666685e-01
   3.9531537e-01   4.5225881e-01
   4.0057778e-01   4.5761042e-01
   4.0562503e-01   4.6272816e-01
   4.1046151e-01   4.6761842e-01
   4.1509165e-01   4.7228748e-01
   4.1951988e-01   4.7674145e-01
   4.2375059e-01   4.8098630e-01
   4.2778814e-01   4.8502785e-01
   4.3163684e-01   4.8887176e-01
   4.3530095e-01   4.9252354e-01
   4.3878469e-01   4.9598853e-01
   4.4209224e-01   4.9927197e-01
   4.4522775e-01   5.0237895e-01
   4.4819533e-01   5.0531447e-01
   4.5099911e-01   5.0808344e-01
   4.5364320e-01   5.1069068e-01
   4.5613173e-01   5.1314099e-01
   4.5846890e-01   5.1543912e-01
   4.6065893e-01   5.1758983e-01
   4.6270611e-01   5.1959785e-01
   4.6461483e-01   5.2146798e-01
   4.6638958e-01   5.2320504e-01
   4.6803493e-01   5.2481391e-01
   4.6955560e-01   5.2629953e-01
   4.7095640e-01   5.2766692e-01
   4.7224229e-01   5.2892120e-01
   4.7341836e-01   5.3006755e-01
   4.7448979e-01   5.3111126e-01
   4.7551020e-01   5.3210467e-01
   4.7653061e-01   5.3309752e-01
   4.7755101e-01   5.3408980e-01
   4.7857142e-01   5.3508151e-01
   4.7959183e-01   5.3607265e-01
   4.8061224e-01   5.3706322e-01
   4.8163264e-01   5.3805323e-01
   4.8265305e-01   5.3904267e-01
   4.8367346e-01   5.4003154e-01
   4.8469387e-01   5.4101985e-01
   4.8571428e-01   5.4200759e-01
   4.8673468e-01   5.4299477e-01
   4.8775509e-01   5.4398138e-01
   4.8877550e-01   5.4496743e-01
   4.8979591e-01   5.4595292e-01
   4.9081631e-01   5.4693784e-01
   4.9183672e-01   5.4792219e-01
   4.9285713e-01   5.4890599e-01
   4.9387754e-01   5.4988922e-01
   4.9489795e-01   5.5087190e-01
   4.9591835e-01   5.5185401e-01
   4.9693876e-01   5.5283556e-01
   4.9795917e-01   5.5381655e-01
   4.9897958e-01   5.5479698e-01
   4.9999999e-01   5.5577685e-01
   5.0102039e-01   5.5675522e-01
   5.0204080e-01   5.5773117e-01
   5.0306121e-01   5.5870468e-01
   5.0408162e-01   5.5967577e-01
   5.0510202e-01   5.6064443e-01
   5.0612243e-01   5.6161066e-01
   5.0714284e-01   5.6257448e-01
   5.0816325e-01   5.6353587e-01
   5.0918366e-01   5.6449485e-01
   5.1020406e-01   5.6545140e-01
   5.1122447e-01   5.6640554e-01
   5.1224488e-01   5.6735727e-01
   5.1326529e-01   5.6830659e-01
   5.1428569e-01   5.6925349e-01
   5.1530610e-01   5.7019799e-01
   5.1632651e-01   5.7114008e-01
   5.1734692e-01   5.7207977e-01
   5.1836733e-01   5.7301705e-01
   5.1938773e-01   5.7395194e-01
   5.2040814e-01   5.7488442e-01
   5.2142855e-01   5.7581450e-01
   5.2244896e-01   5.7674219e-01
   5.2346936e-01   5.7766749e-01
   5.2448977e-01   5.7859039e-01
   5.2551018e-01   5.7951090e-01
   5.2658161e-01   5.8047487e-01
   5.2775816e-01   5.8153038e-01
   5.2904612e-01   5.8268222e-01
   5.3045193e-01   5.8393510e-01
   5.3198198e-01   5.8529358e-01
   5.3364270e-01   5.8676203e-01
   5.3544056e-01   5.8834465e-01
   5.3738202e-01   5.9004540e-01
   5.3947351e-01   5.9186801e-01
   5.4172149e-01   5.9381589e-01
   5.4413234e-01   5.9589218e-01
   5.4671244e-01   5.9809966e-01
   5.4946809e-01   6.0044073e-01
   5.5240554e-01   6.0291741e-01
   5.5553097e-01   6.0553125e-01
   5.5885044e-01   6.0828339e-01
   5.6236994e-01   6.1117441e-01
   5.6609531e-01   6.1420442e-01
   5.7003225e-01   6.1737293e-01
   5.7418631e-01   6.2067886e-01
   5.7856282e-01   6.2412053e-01
   5.8316692e-01   6.2769557e-01
   5.8800348e-01   6.3140093e-01
   5.9307708e-01   6.3523284e-01
   5.9839198e-01   6.3918677e-01
   6.0395208e-01   6.4325742e-01
   6.0976083e-01   6.4743869e-01
   6.1582122e-01   6.5172364e-01
   6.2213572e-01   6.5610450e-01
   6.2870616e-01   6.6057264e-01
   6.3553376e-01   6.6511859e-01
   6.4261895e-01   6.6973203e-01
   6.4996138e-01   6.7440180e-01
   6.5755977e-01   6.7911591e-01
   6.6541190e-01   6.8386164e-01
   6.7351445e-01   6.8862551e-01
   6.8186295e-01   6.9339339e-01
   6.9045169e-01   6.9815057e-01
   6.9927363e-01   7.0288186e-01
   7.0832033e-01   7.0757167e-01
   7.1758182e-01   7.1220417e-01
   7.2704660e-01   7.1676342e-01
   7.3670151e-01   7.2123353e-01
   7.4653173e-01   7.2559880e-01
   7.5652070e-01   7.2984396e-01
   7.6665012e-01   7.3395428e-01
   7.7689995e-01   7.3791584e-01
   7.8724839e-01   7.4171566e-01
   7.9767200e-01   7.4534196e-01
   8.0814569e-01   7.4878425e-01
   8.1864287e-01   7.5203361e-01
   8.2913557e-01   7.5508276e-01
   8.3959460e-01   7.5792620e-01
   8.4998976e-01   7.6056035e-01
   8.6029005e-01   7.6298358e-01
   8.7046398e-01   7.6519625e-01
   8.8047982e-01   7.6720070e-01
   8.9030595e-01   7.6900122e-01
   8.9991120e-01   7.7060389e-01
   9.0926522e-01   7.7201655e-01
   9.1833887e-01   7.7324853e-01
   9.2710458e-01   7.7431050e-01
   9.3553675e-01   7.7521425e-01
   9.4361215e-01   7.7597239e-01
   9.5131019e-01   7.7659811e-01
   9.5861330e-01   7.7710493e-01
   9.6550719e-01   7.7750640e-01
   9.7198105e-01   7.7781587e-01
   9.7802775e-01   7.7804624e-01
   9.8364391e-01   7.7820976e-01
   9.8882992e-01   7.7831788e-01
   9.9359015e-01   7.7838110e-01
   9.9793230e-01   7.7840884e-01


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   3.1187276e-02
   7.5557384e-03   9.6536739e-02
   1.3163558e-02   1.6791171e-01
   1.9262189e-02   2.4526962e-01
   2.5847735e-02   3.2849593e-01
   3.2910864e-02   4.1740388e-01
   4.0437094e-02   5.1173964e-01
   4.8407098e-02   6.1118810e-01
   5.6797117e-02   7.1537992e-01
   6.5579447e-02   8.2389969e-01
   7.4722998e-02   9.3629470e-01
   8.4193893e-02   1.0520842e+00
   9.3956090e-02   1.1707685e+00
   1.0397200e-01   1.2918382e+00
   1.1420311e-01   1.4147823e+00
   1.2461054e-01   1.5390960e+00
   1.3515560e-01   1.6642880e+00
   1.4580029e-01   1.7898859e+00
   1.5650769e-01   1.9154414e+00
   1.6724237e-01   2.0405343e+00
   1.7797066e-01   2.1647752e+00
   1.8866095e-01   2.2878078e+00
   1.9928379e-01   2.4093096e+00
   2.0981209e-01   2.5289930e+00
   2.2022116e-01   2.6466042e+00
   2.3048875e-01   2.7619233e+00
   2.4059501e-01   2.8747622e+00
   2.5052248e-01   2.9849635e+00
   2.6025597e-01   3.0923985e+00
   2.6978249e-01   3.1969649e+00
   2.7909113e-01   3.2985851e+00
   2.8817289e-01   3.3972033e+00
   2.9702058e-01   3.4927840e+00
   3.0562865e-01   3.5853093e+00
   3.1399303e-01   3.6747767e+00
   3.2211102e-01   3.7611976e+00
   3.2998109e-01   3.8445950e+00
   3.3760280e-01   3.9250018e+00
   3.4497662e-01   4.0024592e+00
   3.5210383e-01   4.0770154e+00
   3.5898638e-01   4.1487237e+00
   3.6562683e-01   4.2176422e+00
   3.7202819e-01   4.2838319e+00
   3.7819389e-01   4.3473562e+00
   3.8412763e-01   4.4082798e+00
   3.8983341e-01   4.4666685e+00
   3.9531537e-01   4.5225881e+00
   4.0057778e-01   4.5761042e+00
   4.0562503e-01   4.6272816e+00
   4.1046151e-01   4.6761842e+00
   4.1509165e-01   4.7228748e+00
   4.1951988e-01   4.7674145e+00
   4.2375059e-01   4.8098630e+00
   4.2778814e-01   4.8502785e+00
   4.3163684e-01   4.8887176e+00
   4.3530095e-01   4.9252354e+00
   4.3878469e-01   4.9598853e+00
   4.4209224e-01   4.9927197e+00
   4.4522775e-01   5.0237895e+00
   4.4819533e-01   5.0531447e+00
   4.5099911e-01   5.0808344e+00
   4.5364320e-01   5.1069068e+00
   4.5613173e-01   5.1314099e+00
   4.5846890e-01   5.1543912e+00
   4.6065893e-01   5.1758983e+00
   4.6270611e-01   5.1959785e+00
   4.6461483e-01   5.2146798e+00
   4.6638958e-01   5.2320504e+00
   4.6803493e-01   5.2481391e+00
   4.6955560e-01   5.2629953e+00
   4.7095640e-01   5.2766692e+00
   4.7224229e-01   5.2892120e+00
   4.7341836e-01   5.3006755e+00
   4.7448979e-01   5.3111126e+00
   4.7551020e-01   5.3210467e+00
   4.7653061e-01   5.3309752e+00
   4.7755101e-01   5.3408980e+00
   4.7857142e-01   5.3508151e+00
   4.7959183e-01   5.3607265e+00
   4.8061224e-01   5.3706322e+00
   4.8163264e-01   5.3805323e+00
   4.8265305e-01   5.3904267e+00
   4.8367346e-01   5.4003154e+00
   4.8469387e-01   5.4101985e+00
   4.8571428e-01   5.4200759e+00
   4.8673468e-01   5.4299477e+00
   4.8775509e-01   5.4398138e+00
   4.8877550e-01   5.4496743e+00
   4.8979591e-01   5.4595292e+00
   4.9081631e-01   5.4693784e+00
   4.9183672e-01   5.4792219e+00
   4.9285713e-01   5.4890599e+00
   4.9387754e-01   5.4988922e+00
   4.9489795e-01   5.5087190e+00
   4.9591835e-01   5.5185401e+00
   4.9693876e-01   5.5283556e+00
   4.9795917e-01   5.5381655e+00
   4.9897958e-01   5.5479698e+00
   4.9999999e-01   5.5577685e+00
   5.0102039e-01   5.5675522e+00
   5.0204080e-01   5.5773117e+00
   5.0306121e-01   5.5870468e+00
   5.0408162e-01   5.5967577e+00
   5.0510202e-01   5.6064443e+00
   5.0612243e-01   5.6161066e+00
   5.0714284e-01   5.6257448e+00
   5.0816325e-01   5.6353587e+00
   5.0918366e-01   5.6449485e+00
   5.1020406e-01   5.6545140e+00
   5.1122447e-01   5.6640554e+00
   5.1224488e-01   5.6735727e+00
   5.1326529e-01   5.6830659e+00
   5.1428569e-01   5.6925349e+00
   5.1530610e-01   5.7019799e+00
   5.1632651e-01   5.7114008e+00
   5.1734692e-01   5.7207977e+00
   5.1836733e-01   5.7301705e+00
   5.1938773e-01   5.7395194e+00
   5.2040814e-01   5.7488442e+00
   5.2142855e-01   5.7581450e+00
   5.2244896e-01   5.7674219e+00
   5.2346936e-01   5.7766749e+00
   5.2448977e-01   5.7859039e+00
   5.2551018e-01   5.7951090e+00
   5.2658161e-01   5.8047487e+00
   5.2775816e-01   5.8153038e+00
   5.2904612e-01   5.8268222e+00
   5.3045193e-01   5.8393510e+00
   5.3198198e-01   5.8529358e+00
   5.3364270e-01   5.8676203e+00
   5.3544056e-01   5.8834465e+00
   5.3738202e-01   5.9004540e+00
   5.3947351e-01   5.9186801e+00
   5.4172149e-01   5.9381589e+00
   5.4413234e-01   5.9589218e+00
   5.4671244e-01   5.9809966e+00
   5.4946809e-01   6.0044073e+00
   5.5240554e-01   6.0291741e+00
   5.5553097e-01   6.0553125e+00
   5.5885044e-01   6.0828339e+00
   5.6236994e-01   6.1117441e+00
   5.6609531e-01   6.1420442e+00
   5.7003225e-01   6.1737293e+00
   5.7418631e-01   6.2067886e+00
   5.7856282e-01   6.2412053e+00
   5.8316692e-01   6.2769557e+00
   5.8800348e-01   6.3140093e+00
   5.9307708e-01   6.3523284e+00
   5.9839198e-01   6.3918677e+00
   6.0395208e-01   6.4325742e+00
   6.0976083e-01   6.4743869e+00
   6.1582122e-01   6.5172364e+00
   6.2213572e-01   6.5610450e+00
   6.2870616e-01   6.6057264e+00
   6.3553376e-01   6.6511859e+00
   6.4261895e-01   6.6973203e+00
   6.4996138e-01   6.7440180e+00
   6.5755977e-01   6.7911591e+00
   6.6541190e-01   6.8386164e+00
   6.7351445e-01   6.8862551e+00
   6.8186295e-01   6.9339339e+00
   6.9045169e-01   6.9815057e+00
   6.9927363e-01   7.0288186e+00
   7.0832033e-01   7.0757167e+00
   7.1758182e-01   7.1220417e+00
   7.2704660e-01   7.1676342e+00
   7.3670151e-01   7.2123353e+00
   7.4653173e-01   7.2559880e+00
   7.5652070e-01   7.2984396e+00
   7.6665012e-01   7.3395428e+00
   7.7689995e-01   7.3791584e+00
   7.8724839e-01   7.4171566e+00
   7.9767200e-01   7.4534196e+00
   8.0814569e-01   7.4878425e+00
   8.1864287e-01   7.5203361e+00
   8.2913557e-01   7.5508276e+00
   8.3959460e-01   7.5792620e+00
   8.4998976e-01   7.6056035e+00
   8.6029005e-01   7.6298358e+00
   8.7046398e-01   7.6519625e+00
   8.8047982e-01   7.6720070e+00
   8.9030595e-01   7.6900122e+00
   8.9991120e-01   7.7060389e+00
   9.0926522e-01   7.7201655e+00
   9.1833887e-01   7.7324853e+00
   9.2710458e-01   7.7431050e+00
   9.3553675e-01   7.7521425e+00
   9.4361215e-01   7.7597239e+00
   9.5131019e-01   7.7659811e+00
   9.5861330e-01   7.7710493e+00
   9.6550719e-01   7.7750640e+00
   9.7198105e-01   7.7781587e+00
   9.7802775e-01   7.7804624e+00
   9.8364391e-01   7.7820976e+00
   9.8882992e-01   7.7831788e+00
   9.9359015e-01   7.7838110e+00
   9.9793230e-01   7.7840884e+00


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   3.1187276e-01
   7.5557384e-03   9.6536739e-01
   1.3163558e-02   1.6791171e+00
   1.9262189e-02   2.4526962e+00
   2.5847735e-02   3.2849593e+00
   3.2910864e-02   4.1740388e+00
   4.0437094e-02   5.1173964e+00
   4.8407098e-02   6.1118810e+00
   5.6797117e-02   7.1537992e+00
   6.5579447e-02   8.2389969e+00
   7.4722998e-02   9.3629470e+00
   8.4193893e-02   1.0520842e+01
   9.3956090e-02   1.1707685e+01
   1.0397200e-01   1.2918382e+01
   1.1420311e-01   1.4147823e+01
   1.2461054e-01   1.5390960e+01
   1.3515560e-01   1.6642880e+01
   1.4580029e-01   1.7898859e+01
   1.5650769e-01   1.9154414e+01
   1.6724237e-01   2.0405343e+01
   1.7797066e-01   2.1647752e+01
   1.8866095e-01   2.2878078e+01
   1.9928379e-01   2.4093096e+01
   2.0981209e-01   2.5289930e+01
   2.2022116e-01   2.6466042e+01
   2.3048875e-01   2.7619233e+01
   2.4059501e-01   2.8747622e+01
   2.5052248e-01   2.9849635e+01
   2.6025597e-01   3.0923985e+01
   2.6978249e-01   3.1969649e+01
   2.7909113e-01   3.2985851e+01
   2.8817289e-01   3.3972033e+01
   2.9702058e-01   3.4927840e+01
   3.0562865e-01   3.5853093e+01
   3.1399303e-01   3.6747767e+01
   3.2211102e-01   3.7611976e+01
   3.2998109e-01   3.8445950e+01
   3.3760280e-01   3.9250018e+01
   3.4497662e-01   4.0024592e+01
   3.5210383e-01   4.0770154e+01
   3.5898638e-01   4.1487237e+01
   3.6562683e-01   4.2176422e+01
   3.7202819e-01   4.2838319e+01
   3.7819389e-01   4.3473562e+01
   3.8412763e-01   4.4082798e+01
   3.8983341e-01   4.4666685e+01
   3.9531537e-01   4.5225881e+01
   4.0057778e-01   4.5761042e+01
   4.0562503e-01   4.6272816e+01
   4.1046151e-01   4.6761842e+01
   4.1509165e-01   4.7228748e+01
   4.1951988e-01   4.7674145e+01
   4.2375059e-01   4.8098630e+01
   4.2778814e-01   4.8502785e+01
   4.3163684e-01   4.8887176e+01
   4.3530095e-01   4.9252354e+01
   4.3878469e-01   4.9598853e+01
   4.4209224e-01   4.9927197e+01
   4.4522775e-01   5.0237895e+01
   4.4819533e-01   5.0531447e+01
   4.5099911e-01   5.0808344e+01
   4.5364320e-01   5.1069068e+01
   4.5613173e-01   5.1314099e+01
   4.5846890e-01   5.1543912e+01
   4.6065893e-01   5.1758983e+01
   4.6270611e-01   5.1959785e+01
   4.6461483e-01   5.2146798e+01
   4.6638958e-01   5.2320504e+01
   4.6803493e-01   5.2481391e+01
   4.6955560e-01   5.2629953e+01
   4.7095640e-01   5.2766692e+01
   4.7224229e-01   5.2892120e+01
   4.7341836e-01   5.3006755e+01
   4.7448979e-01   5.3111126e+01
   4.7551020e-01   5.3210467e+01
   4.7653061e-01   5.3309752e+01
   4.7755101e-01   5.3408980e+01
   4.7857142e-01   5.3508151e+01
   4.7959183e-01   5.3607265e+01
   4.8061224e-01   5.3706322e+01
   4.8163264e-01   5.3805323e+01
   4.8265305e-01   5.3904267e+01
   4.8367346e-01   5.4003154e+01
   4.8469387e-01   5.4101985e+01
   4.8571428e-01   5.4200759e+01
   4.8673468e-01   5.4299477e+01
   4.8775509e-01   5.4398138e+01
   4.8877550e-01   5.4496743e+01
   4.8979591e-01   5.4595292e+01
   4.9081631e-01   5.4693784e+01
   4.9183672e-01   5.4792219e+01
   4.9285713e-01   5.4890599e+01
   4.9387754e-01   5.4988922e+01
   4.9489795e-01   5.5087190e+01
   4.9591835e-01   5.5185401e+01
   4.9693876e-01   5.5283556e+01
   4.9795917e-01   5.5381655e+01
   4.9897958e-01   5.5479698e+01
   4.9999999e-01   5.5577685e+01
   5.0102039e-01   5.5675522e+01
   5.0204080e-01   5.5773117e+01
   5.0306121e-01   5.5870468e+01
   5.0408162e-01   5.5967577e+01
   5.0510202e-01   5.6064443e+01
   5.0612243e-01   5.6161066e+01
   5.0714284e-01   5.6257448e+01
   5.0816325e-01   5.6353587e+01
   5.0918366e-01   5.6449485e+01
   5.1020406e-01   5.6545140e+01
   5.1122447e-01   5.6640554e+01
   5.1224488e-01   5.6735727e+01
   5.1326529e-01   5.6830659e+01
   5.1428569e-01   5.6925349e+01
   5.1530610e-01   5.7019799e+01
   5.1632651e-01   5.7114008e+01
   5.1734692e-01   5.7207977e+01
   5.1836733e-01   5.7301705e+01
   5.1938773e-01   5.7395194e+01
   5.2040814e-01   5.7488442e+01
   5.2142855e-01   5.7581450e+01
   5.2244896e-01   5.7674219e+01
   5.2346936e-01   5.7766749e+01
   5.2448977e-01   5.7859039e+01
   5.2551018e-01   5.7951090e+01
   5.2658161e-01   5.8047487e+01
   5.2775816e-01   5.8153038e+01
   5.2904612e-01   5.8268222e+01
   5.3045193e-01   5.8393510e+01
   5.3198198e-01   5.8529358e+01
   5.3364270e-01   5.8676203e+01
   5.3544056e-01   5.8834465e+01
   5.3738202e-01   5.9004540e+01
   5.3947351e-01   5.9186801e+01
   5.4172149e-01   5.9381589e+01
   5.4413234e-01   5.9589218e+01
   5.4671244e-01   5.9809966e+01
   5.4946809e-01   6.0044073e+01
   5.5240554e-01   6.0291741e+01
   5.5553097e-01   6.0553125e+01
   5.5885044e-01   6.0828339e+01
   5.6236994e-01   6.1117441e+01
   5.6609531e-01   6.1420442e+01
   5.7003225e-01   6.1737293e+01
   5.7418631e-01   6.2067886e+01
   5.7856282e-01   6.2412053e+01
   5.8316692e-01   6.2769557e+01
   5.8800348e-01   6.3140093e+01
   5.9307708e-01   6.3523284e+01
   5.9839198e-01   6.3918677e+01
   6.0395208e-01   6.4325742e+01
   6.0976083e-01   6.4743869e+01
   6.1582122e-01   6.5172364e+01
   6.2213572e-01   6.5610450e+01
   6.2870616e-01   6.6057264e+01
   6.3553376e-01   6.6511859e+01
   6.4261895e-01   6.6973203e+01
   6.4996138e-01   6.7440180e+01
   6.5755977e-01   6.7911591e+01
   6.6541190e-01   6.8386164e+01
   6.7351445e-01   6.8862551e+01
   6.8186295e-01   6.9339339e+01
   6.9045169e-01   6.9815057e+01
   6.9927363e-01   7.0288186e+01
   7.0832033e-01   7.0757167e+01
   7.1758182e-01   7.1220417e+01
   7.2704660e-01   7.1676342e+01
   7.3670151e-01   7.2123353e+01
   7.4653173e-01   7.2559880e+01
   7.5652070e-01   7.2984396e+01
   7.6665012e-01   7.3395428e+01
   7.7689995e-01   7.3791584e+01
   7.8724839e-01   7.4171566e+01
   7.9767200e-01   7.4534196e+01
   8.0814569e-01   7.4878425e+01
   8.1864287e-01   7.5203361e+01
   8.2913557e-01   7.5508276e+01
   8.3959460e-01   7.5792620e+01
   8.4998976e-01   7.6056035e+01
   8.6029005e-01   7.6298358e+01
   8.7046398e-01   7.6519625e+01
   8.8047982e-01   7.6720070e+01
   8.9030595e-01   7.6900122e+01
   8.9991120e-01   7.7060389e+01
   9.0926522e-01   7.7201655e+01
   9.1833887e-01   7.7324853e+01
   9.2710458e-01   7.7431050e+01
   9.3553675e-01   7.7521425e+01
   9.4361215e-01   7.7597239e+01
   9.5131019e-01   7.7659811e+01
   9.5861330e-01   7.7710493e+01
   9.6550719e-01   7.7750640e+01
   9.7198105e-01   7.7781587e+01
   9.7802775e-01   7.7804624e+01
   9.8364391e-01   7.7820976e+01
   9.8882992e-01   7.7831788e+01
   9.9359015e-01   7.7838110e+01
   9.9793230e-01   7.7840884e+01


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   3.1187276e+00
   7.5557384e-03   9.6536739e+00
   1.3163558e-02   1.6791171e+01
   1.9262189e-02   2.4526962e+01
   2.5847735e-02   3.2849593e+01
   3.2910864e-02   4.1740388e+01
   4.0437094e-02   5.1173964e+01
   4.8407098e-02   6.1118810e+01
   5.6797117e-02   7.1537992e+01
   6.5579447e-02   8.2389969e+01
   7.4722998e-02   9.3629470e+01
   8.4193893e-02   1.0520842e+02
   9.3956090e-02   1.1707685e+02
   1.0397200e-01   1.2918382e+02
   1.1420311e-01   1.4147823e+02
   1.2461054e-01   1.5390960e+02
   1.3515560e-01   1.6642880e+02
   1.4580029e-01   1.7898859e+02
   1.5650769e-01   1.9154414e+02
   1.6724237e-01   2.0405343e+02
   1.7797066e-01   2.1647752e+02
   1.8866095e-01   2.2878078e+02
   1.9928379e-01   2.4093096e+02
   2.0981209e-01   2.5289930e+02
   2.2022116e-01   2.6466042e+02
   2.3048875e-01   2.7619233e+02
   2.4059501e-01   2.8747622e+02
   2.5052248e-01   2.9849635e+02
   2.6025597e-01   3.0923985e+02
   2.6978249e-01   3.1969649e+02
   2.7909113e-01   3.2985851e+02
   2.8817289e-01   3.3972033e+02
   2.9702058e-01   3.4927840e+02
   3.0562865e-01   3.5853093e+02
   3.1399303e-01   3.6747767e+02
   3.2211102e-01   3.7611976e+02
   3.2998109e-01   3.8445950e+02
   3.3760280e-01   3.9250018e+02
   3.4497662e-01   4.0024592e+02
   3.5210383e-01   4.0770154e+02
   3.5898638e-01   4.1487237e+02
   3.6562683e-01   4.2176422e+02
   3.7202819e-01   4.2838319e+02
   3.7819389e-01   4.3473562e+02
   3.8412763e-01   4.4082798e+02
   3.8983341e-01   4.4666685e+02
   3.9531537e-01   4.5225881e+02
   4.0057778e-01   4.5761042e+02
   4.0562503e-01   4.6272816e+02
   4.1046151e-01   4.6761842e+02
   4.1509165e-01   4.7228748e+02
   4.1951988e-01   4.7674145e+02
   4.2375059e-01   4.8098630e+02
   4.2778814e-01   4.8502785e+02
   4.3163684e-01   4.8887176e+02
   4.3530095e-01   4.9252354e+02
   4.3878469e-01   4.9598853e+02
   4.4209224e-01   4.9927197e+02
   4.4522775e-01   5.0237895e+02
   4.4819533e-01   5.0531447e+02
   4.5099911e-01   5.0808344e+02
   4.5364320e-01   5.1069068e+02
   4.5613173e-01   5.1314099e+02
   4.5846890e-01   5.1543912e+02
   4.6065893e-01   5.1758983e+02
   4.6270611e-01   5.1959785e+02
   4.6461483e-01   5.2146798e+02
   4.6638958e-01   5.2320504e+02
   4.6803493e-01   5.2481391e+02
   4.6955560e-01   5.2629953e+02
   4.7095640e-01   5.2766692e+02
   4.7224229e-01   5.2892120e+02
   4.7341836e-01   5.3006755e+02
   4.7448979e-01   5.3111126e+02
   4.7551020e-01   5.3210467e+02
   4.7653061e-01   5.3309752e+02
   4.7755101e-01   5.3408980e+02
   4.7857142e-01   5.3508151e+02
   4.7959183e-01   5.3607265e+02
   4.8061224e-01   5.3706322e+02
   4.8163264e-01   5.3805323e+02
   4.8265305e-01   5.3904267e+02
   4.8367346e-01   5.4003154e+02
   4.8469387e-01   5.4101985e+02
   4.8571428e-01   5.4200759e+02
   4.8673468e-01   5.4299477e+02
   4.8775509e-01   5.4398138e+02
   4.8877550e-01   5.4496743e+02
   4.8979591e-01   5.4595292e+02
   4.9081631e-01   5.4693784e+02
   4.9183672e-01   5.4792219e+02
   4.9285713e-01   5.4890599e+02
   4.9387754e-01   5.4988922e+02
   4.9489795e-01   5.5087190e+02
   4.9591835e-01   5.5185401e+02
   4.9693876e-01   5.5283556e+02
   4.9795917e-01   5.5381655e+02
   4.9897958e-01   5.5479698e+02
   4.9999999e-01   5.5577685e+02
   5.0102039e-01   5.5675522e+02
   5.0204080e-01   5.5773117e+02
   5.0306121e-01   5.5870468e+02
   5.0408162e-01   5.5967577e+02
   5.0510202e-01   5.6064443e+02
   5.0612243e-01   5.6161066e+02
   5.0714284e-01   5.6257448e+02
   5.0816325e-01   5.6353587e+02
   5.0918366e-01   5.6449485e+02
   5.1020406e-01   5.6545140e+02
   5.1122447e-01   5.6640554e+02
   5.1224488e-01   5.6735727e+02
   5.1326529e-01   5.6830659e+02
   5.1428569e-01   5.6925349e+02
   5.1530610e-01   5.7019799e+02
   5.1632651e-01   5.7114008e+02
   5.1734692e-01   5.7207977e+02
   5.1836733e-01   5.7301705e+02
   5.1938773e-01   5.7395194e+02
   5.2040814e-01   5.7488442e+02
   5.2142855e-01   5.7581450e+02
   5.2244896e-01   5.7674219e+02
   5.2346936e-01   5.7766749e+02
   5.2448977e-01   5.7859039e+02
   5.2551018e-01   5.7951090e+02
   5.2658161e-01   5.8047487e+02
   5.2775816e-01   5.8153038e+02
   5.2904612e-01   5.8268222e+02
   5.3045193e-01   5.8393510e+02
   5.3198198e-01   5.8529358e+02
   5.3364270e-01   5.8676203e+02
   5.3544056e-01   5.8834465e+02
   5.3738202e-01   5.9004540e+02
   5.3947351e-01   5.9186801e+02
   5.4172149e-01   5.9381589e+02
   5.4413234e-01   5.9589218e+02
   5.4671244e-01   5.9809966e+02
   5.4946809e-01   6.0044073e+02
   5.5240554e-01   6.0291741e+02
   5.5553097e-01   6.0553125e+02
   5.5885044e-01   6.0828339e+02
   5.6236994e-01   6.1117441e+02
   5.6609531e-01   6.1420442e+02
   5.7003225e-01   6.1737293e+02
   5.7418631e-01   6.2067886e+02
   5.7856282e-01   6.2412053e+02
   5.8316692e-01   6.2769557e+02
   5.8800348e-01   6.3140093e+02
   5.9307708e-01   6.3523284e+02
   5.9839198e-01   6.3918677e+02
   6.0395208e-01   6.4325742e+02
   6.0976083e-01   6.4743869e+02
   6.1582122e-01   6.5172364e+02
   6.2213572e-01   6.5610450e+02
   6.2870616e-01   6.6057264e+02
   6.3553376e-01   6.6511859e+02
   6.4261895e-01   6.6973203e+02
   6.4996138e-01   6.7440180e+02
   6.5755977e-01   6.7911591e+02
   6.6541190e-01   6.8386164e+02
   6.7351445e-01   6.8862551e+02
   6.8186295e-01   6.9339339e+02
   6.9045169e-01   6.9815057e+02
   6.9927363e-01   7.0288186e+02
   7.0832033e-01   7.0757167e+02
   7.1758182e-01   7.1220417e+02
   7.2704660e-01   7.1676342e+02
   7.3670151e-01   7.2123353e+02
   7.4653173e-01   7.2559880e+02
   7.5652070e-01   7.2984396e+02
   7.6665012e-01   7.3395428e+02
   7.7689995e-01   7.3791584e+02
   7.8724839e-01   7.4171566e+02
   7.9767200e-01   7.4534196e+02
   8.0814569e-01   7.4878425e+02
   8.1864287e-01   7.5203361e+02
   8.2913557e-01   7.5508276e+02
   8.3959460e-01   7.5792620e+02
   8.4998976e-01   7.6056035e+02
   8.6029005e-01   7.6298358e+02
   8.7046398e-01   7.6519625e+02
   8.8047982e-01   7.6720070e+02
   8.9030595e-01   7.6900122e+02
   8.9991120e-01   7.7060389e+02
   9.0926522e-01   7.7201655e+02
   9.1833887e-01   7.7324853e+02
   9.2710458e-01   7.7431050e+02
   9.3553675e-01   7.7521425e+02
   9.4361215e-01   7.7597239e+02
   9.5131019e-01   7.7659811e+02
   9.5861330e-01   7.7710493e+02
   9.6550719e-01   7.7750640e+02
   9.7198105e-01   7.7781587e+02
   9.7802775e-01   7.7804624e+02
   9.8364391e-01   7.7820976e+02
   9.8882992e-01   7.7831788e+02
   9.9359015e-01   7.7838110e+02
   9.9793230e-01   7.7840884e+02


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   4.0065418e-03
   7.5557384e-03   1.2401804e-02
   1.3163558e-02   2.1571147e-02
   1.9262189e-02   3.1509100e-02
   2.5847735e-02   4.2200951e-02
   3.2910864e-02   5.3622706e-02
   4.0437094e-02   6.5741756e-02
   4.8407098e-02   7.8517621e-02
   5.6797117e-02   9.1902852e-02
   6.5579447e-02   1.0584408e-01
   7.4722998e-02   1.2028315e-01
   8.4193893e-02   1.3515831e-01
   9.3956090e-02   1.5040535e-01
   1.0397200e-01   1.6595883e-01
   1.1420311e-01   1.8175311e-01
   1.2461054e-01   1.9772335e-01
   1.3515560e-01   2.1380641e-01
   1.4580029e-01   2.2994162e-01
   1.5650769e-01   2.4607139e-01
   1.6724237e-01   2.6214172e-01
   1.7797066e-01   2.7810261e-01
   1.8866095e-01   2.9390825e-01
   1.9928379e-01   3.0951725e-01
   2.0981209e-01   3.2489264e-01
   2.2022116e-01   3.4000183e-01
   2.3048875e-01   3.5481654e-01
   2.4059501e-01   3.6931264e-01
   2.5052248e-01   3.8346989e-01
   2.6025597e-01   3.9727176e-01
   2.6978249e-01   4.1070512e-01
   2.7909113e-01   4.2375997e-01
   2.8817289e-01   4.3642918e-01
   2.9702058e-01   4.4870817e-01
   3.0562865e-01   4.6059463e-01
   3.1399303e-01   4.7208826e-01
   3.2211102e-01   4.8319051e-01
   3.2998109e-01   4.9390434e-01
   3.3760280e-01   5.0423397e-01
   3.4497662e-01   5.1418471e-01
   3.5210383e-01   5.2376273e-01
   3.5898638e-01   5.3297490e-01
   3.6562683e-01   5.4182867e-01
   3.7202819e-01   5.5033187e-01
   3.7819389e-01   5.5849266e-01
   3.8412763e-01   5.6631934e-01
   3.8983341e-01   5.7382038e-01
   3.9531537e-01   5.8100421e-01
   4.0057778e-01   5.8787927e-01
   4.0562503e-01   5.9445389e-01
   4.1046151e-01   6.0073628e-01
   4.1509165e-01   6.0673448e-01
   4.1951988e-01   6.1245636e-01
   4.2375059e-01   6.1790961e-01
   4.2778814e-01   6.2310168e-01
   4.3163684e-01   6.2803984e-01
   4.3530095e-01   6.3273118e-01
   4.3878469e-01   6.3718256e-01
   4.4209224e-01   6.4140070e-01
   4.4522775e-01   6.4539215e-01
   4.4819533e-01   6.4916333e-01
   4.5099911e-01   6.5272054e-01
   4.5364320e-01   6.5606999e-01
   4.5613173e-01   6.5921784e-01
   4.5846890e-01   6.6217019e-01
   4.6065893e-01   6.6493314e-01
   4.6270611e-01   6.6751279e-01
   4.6461483e-01   6.6991529e-01
   4.6638958e-01   6.7214684e-01
   4.6803493e-01   6.7421371e-01
   4.6955560e-01   6.7612224e-01
   4.7095640e-01   6.7787890e-01
   4.7224229e-01   6.7949023e-01
   4.7341836e-01   6.8096292e-01
   4.7448979e-01   6.8230373e-01
   4.7551020e-01   6.8357995e-01
   4.7653061e-01   6.8485543e-01
   4.7755101e-01   6.8613019e-01
   4.7857142e-01   6.8740421e-01
   4.7959183e-01   6.8867750e-01
   4.8061224e-01   6.8995006e-01
   4.8163264e-01   6.9122190e-01
   4.8265305e-01   6.9249300e-01
   4.8367346e-01   6.9376338e-01
   4.8469387e-01   6.9503303e-01
   4.8571428e-01   6.9630196e-01
   4.8673468e-01   6.9757015e-01
   4.8775509e-01   6.9883763e-01
   4.8877550e-01   7.0010437e-01
   4.8979591e-01   7.0137040e-01
   4.9081631e-01   7.0263570e-01
   4.9183672e-01   7.0390028e-01
   4.9285713e-01   7.0516413e-01
   4.9387754e-01   7.0642726e-01
   4.9489795e-01   7.0768967e-01
   4.9591835e-01   7.0895137e-01
   4.9693876e-01   7.1021234e-01
   4.9795917e-01   7.1147259e-01
   4.9897958e-01   7.1273212e-01
   4.9999999e-01   7.1399093e-01
   5.0102039e-01   7.1524782e-01
   5.0204080e-01   7.1650159e-01
   5.0306121e-01   7.1775223e-01
   5.0408162e-01   7.1899976e-01
   5.0510202e-01   7.2024417e-01
   5.0612243e-01   7.2148547e-01
   5.0714284e-01   7.2272365e-01
   5.0816325e-01   7.2395873e-01
   5.0918366e-01   7.2519070e-01
   5.1020406e-01   7.2641956e-01
   5.1122447e-01   7.2764532e-01
   5.1224488e-01   7.2886798e-01
   5.1326529e-01   7.3008754e-01
   5.1428569e-01   7.3130400e-01
   5.1530610e-01   7.3251737e-01
   5.1632651e-01   7.3372765e-01
   5.1734692e-01   7.3493484e-01
   5.1836733e-01   7.3613894e-01
   5.1938773e-01   7.3733996e-01
   5.2040814e-01   7.3853789e-01
   5.2142855e-01   7.3973274e-01
   5.2244896e-01   7.4092452e-01
   5.2346936e-01   7.4211322e-01
   5.2448977e-01   7.4329885e-01
   5.2551018e-01   7.4448140e-01
   5.2658161e-01   7.4571979e-01
   5.2775816e-01   7.4707577e-01
   5.2904612e-01   7.4855550e-01
   5.3045193e-01   7.5016505e-01
   5.3198198e-01   7.5191024e-01
   5.3364270e-01   7.5379672e-01
   5.3544056e-01   7.5582987e-01
   5.3738202e-01   7.5801478e-01
   5.3947351e-01   7.6035623e-01
   5.4172149e-01   7.6285862e-01
   5.4413234e-01   7.6552598e-01
   5.4671244e-01   7.6836186e-01
   5.4946809e-01   7.7136937e-01
   5.5240554e-01   7.7455108e-01
   5.5553097e-01   7.7790902e-01
   5.5885044e-01   7.8144461e-01
   5.6236994e-01   7.8515863e-01
   5.6609531e-01   7.8905119e-01
   5.7003225e-01   7.9312169e-01
   5.7418631e-01   7.9736873e-01
   5.7856282e-01   8.0179014e-01
   5.8316692e-01   8.0638289e-01
   5.8800348e-01   8.1114307e-01
   5.9307708e-01   8.1606581e-01
   5.9839198e-01   8.2114532e-01
   6.0395208e-01   8.2637477e-01
   6.0976083e-01   8.3174633e-01
   6.1582122e-01   8.3725108e-01
   6.2213572e-01   8.4287905e-01
   6.2870616e-01   8.4861915e-01
   6.3553376e-01   8.5445921e-01
   6.4261895e-01   8.6038596e-01
   6.4996138e-01   8.6638507e-01
   6.5755977e-01   8.7244117e-01
   6.6541190e-01   8.7853787e-01
   6.7351445e-01   8.8465788e-01
   6.8186295e-01   8.9078304e-01
   6.9045169e-01   8.9689446e-01
   6.9927363e-01   9.0297261e-01
   7.0832033e-01   9.0899748e-01
   7.1758182e-01   9.1494872e-01
   7.2704660e-01   9.2080587e-01
   7.3670151e-01   9.2654849e-01
   7.4653173e-01   9.3215643e-01
   7.5652070e-01   9.3761006e-01
   7.6665012e-01   9.4289048e-01
   7.7689995e-01   9.4797978e-01
   7.8724839e-01   9.5286131e-01
   7.9767200e-01   9.5751991e-01
   8.0814569e-01   9.6194213e-01
   8.1864287e-01   9.6611649e-01
   8.2913557e-01   9.7003364e-01
   8.3959460e-01   9.7368653e-01
   8.4998976e-01   9.7707055e-01
   8.6029005e-01   9.8018360e-01
   8.7046398e-01   9.8302616e-01
   8.8047982e-01   9.8560123e-01
   8.9030595e-01   9.8791430e-01
   8.9991120e-01   9.8997321e-01
   9.0926522e-01   9.9178801e-01
   9.1833887e-01   9.9337070e-01
   9.2710458e-01   9.9473499e-01
   9.3553675e-01   9.9589601e-01
   9.4361215e-01   9.9686996e-01
   9.5131019e-01   9.9767381e-01
   9.5861330e-01   9.9832491e-01
   9.6550719e-01   9.9884067e-01
   9.7198105e-01   9.9923823e-01
   9.7802775e-01   9.9953418e-01
   9.8364391e-01   9.9974425e-01
   9.8882992e-01   9.9988316e-01
   9.9359015e-01   9.9996436e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.5645810e-05
   4.0080160e-03   5.1261729e-05
   6.0120240e-03   7.6847789e-05
   8.0160321e-03   1.0240403e-04
   1.0020040e-02   1.2793047e-04
   1.2024048e-02   1.5342716e-04
   1.4028056e-02   1.7889413e-04
   1.6032064e-02   2.0433140e-04
   1.8036072e-02   2.2973902e-04
   2.0040080e-02   2.5511701e-04
   2.2044088e-02   2.8046542e-04
   2.4048096e-02   3.0578427e-04
   2.6052104e-02   3.3107360e-04
   2.8056112e-02   3.5633343e-04
   3.0060120e-02   3.8156382e-04
   3.2064128e-02   4.0676478e-04
   3.4068136e-02   4.3193635e-04
   3.6072144e-02   4.5707857e-04
   3.8076152e-02   4.8219147e-04
   4.0080160e-02   5.0727508e-04
   4.2084168e-02   5.3232943e-04
   4.4088176e-02   5.5735457e-04
   4.6092184e-02   5.8235051e-04
   4.8096192e-02   6.0731731e-04
   5.0100200e-02   6.3225498e-04
   5.2104208e-02   6.5716357e-04
   5.4108216e-02   6.8204311e-04
   5.6112224e-02   7.0689362e-04
   5.8116232e-02   7.3171515e-04
   6.0120240e-02   7.5650773e-04
   6.2124248e-02   7.8127139e-04
   6.4128257e-02   8.0600616e-04
   6.6132265e-02   8.3071208e-04
   6.8136273e-02   8.5538919e-04
   7.0140281e-02   8.8003751e-04
   7.2144289e-02   9.0465708e-04
   7.4148297e-02   9.2924793e-04
   7.6152305e-02   9.5381010e-04
   7.8156313e-02   9.7834361e-04
   8.0160321e-02   1.0028485e-03
   8.2164329e-02   1.0273248e-03
   8.4168337e-02   1.0517726e-03
   8.6172345e-02   1.0761919e-03
   8.8176353e-02   1.1005826e-03
   9.0180361e-02   1.1249449e-03
   9.2184369e-02   1.1492788e-03
   9.4188377e-02   1.1735844e-03
   9.6192385e-02   1.1978615e-03
   9.8196393e-02   1.2221104e-03
   1.0020040e-01   1.2463310e-03
   1.0220441e-01   1.2705233e-03
   1.0420842e-01   1.2946874e-03
   1.0621242e-01   1.3188234e-03
   1.0821643e-01   1.3429311e-03
   1.1022044e-01   1.3670108e-03
   1.1222445e-01   1.3910624e-03
   1.1422846e-01   1.4150860e-03
   1.1623246e-01   1.4390815e-03
   1.1823647e-01   1.4630490e-03
   1.2024048e-01   1.4869886e-03
   1.2224449e-01   1.5109003e-03
   1.2424850e-01   1.5347842e-03
   1.2625251e-01   1.5586401e-03
   1.2825651e-01   1.5824683e-03
   1.3026052e-01   1.6062687e-03
   1.3226453e-01   1.6300413e-03
   1.3426854e-01   1.6537862e-03
   1.3627255e-01   1.6775035e-03
   1.3827655e-01   1.7011931e-03
   1.4028056e-01   1.7248551e-03
   1.4228457e-01   1.7484895e-03
   1.4428858e-01   1.7720964e-03
   1.4629259e-01   1.7956757e-03
   1.4829659e-01   1.8192276e-03
   1.5030060e-01   1.8427521e-03
   1.5230461e-01   1.8662491e-03
   1.5430862e-01   1.8897187e-03
   1.5631263e-01   1.9131611e-03
   1.5831663e-01   1.9365761e-03
   1.6032064e-01   1.9599638e-03
   1.6232465e-01   1.9833243e-03
   1.6432866e-01   2.0066576e-03
   1.6633267e-01   2.0299637e-03
   1.6833667e-01   2.0532427e-03
   1.7034068e-01   2.0764945e-03
   1.7234469e-01   2.0997193e-03
   1.7434870e-01   2.1229170e-03
   1.7635271e-01   2.1460878e-03
   1.7835671e-01   2.1692315e-03
   1.8036072e-01   2.1923484e-03
   1.8236473e-01   2.2154383e-03
   1.8436874e-01   2.2385013e-03
   1.8637275e-01   2.2615375e-03
   1.8837675e-01   2.2845469e-03
   1.9038076e-01   2.3075296e-03
   1.9238477e-01   2.3304855e-03
   1.9438878e-01   2.3534147e-03
   1.9639279e-01   2.3763172e-03
   1.9839679e-01   2.3991930e-03
   2.0040080e-01   2.4220423e-03
   2.0240481e-01   2.4448650e-03
   2.0440882e-01   2.4676612e-03
   2.0641283e-01   2.4904308e-03
   2.0841683e-01   2.5131740e-03
   2.1042084e-01   2.5358908e-03
   2.1242485e-01   2.5585811e-03
   2.1442886e-01   2.5812451e-03
   2.1643287e-01   2.6038828e-03
   2.1843687e-01   2.6264941e-03
   2.2044088e-01   2.6490792e-03
   2.2244489e-01   2.6716380e-03
   2.2444890e-01   2.6941707e-03
   2.2645291e-01   2.7166771e-03
   2.2845691e-01   2.7391575e-03
   2.3046092e-01   2.7616117e-03
   2.3246493e-01   2.7840399e-03
   2.3446894e-01   2.8064420e-03
   2.3647295e-01   2.8288181e-03
   2.3847695e-01   2.8511683e-03
   2.4048096e-01   2.8734925e-03
   2.4248497e-01   2.8957908e-03
   2.4448898e-01   2.9180633e-03
   2.4649299e-01   2.9403099e-03
   2.4849699e-01   2.9625308e-03
   2.5050100e-01   2.9847258e-03
   2.5250501e-01   3.0068952e-03
   2.5450902e-01   3.0290388e-03
   2.5651303e-01   3.0511568e-03
   2.5851703e-01   3.0732491e-03
   2.6052104e-01   3.0953158e-03
   2.6252505e-01   3.1173570e-03
   2.6452906e-01   3.1393727e-03
   2.6653307e-01   3.1613628e-03
   2.6853707e-01   3.1833275e-03
   2.7054108e-01   3.2052667e-03
   2.7254509e-01   3.2271806e-03
   2.7454910e-01   3.2490691e-03
   2.7655311e-01   3.2709323e-03
   2.7855711e-01   3.2927701e-03
   2.8056112e-01   3.3145827e-03
   2.8256513e-01   3.3363701e-03
   2.8456914e-01   3.3581323e-03
   2.8657315e-01   3.3798693e-03
   2.8857715e-01   3.4015812e-03
   2.9058116e-01   3.4232680e-03
   2.9258517e-01   3.4449297e-03
   2.9458918e-01   3.4665664e-03
   2.9659319e-01   3.4881781e-03
   2.9859719e-01   3.5097649e-03
   3.0060120e-01   3.5313267e-03
   3.0260521e-01   3.5528636e-03
   3.0460922e-01   3.5743757e-03
   3.0661323e-01   3.5958629e-03
   3.0861723e-01   3.6173254e-03
   3.1062124e-01   3.6387631e-03
   3.1262525e-01   3.6601760e-03
   3.1462926e-01   3.6815643e-03
   3.1663327e-01   3.7029279e-03
   3.1863727e-01   3.7242669e-03
   3.2064128e-01   3.7455813e-03
   3.2264529e-01   3.7668711e-03
   3.2464930e-01   3.7881364e-03
   3.2665331e-01   3.8093772e-03
   3.2865731e-01   3.8305936e-03
   3.3066132e-01   3.8517855e-03
   3.3266533e-01   3.8729531e-03
   3.3466934e-01   3.8940963e-03
   3.3667335e-01   3.9152151e-03
   3.3867735e-01   3.9363097e-03
   3.4068136e-01   3.9573800e-03
   3.4268537e-01   3.9784261e-03
   3.4468938e-01   3.9994480e-03
   3.4669339e-01   4.0204458e-03
   3.4869739e-01   4.0414194e-03
   3.5070140e-01   4.0623690e-03
   3.5270541e-01   4.0832945e-03
   3.5470942e-01   4.1041959e-03
   3.5671343e-01   4.1250734e-03
   3.5871743e-01   4.1459269e-03
   3.6072144e-01   4.1667565e-03
   3.6272545e-01   4.1875622e-03
   3.6472946e-01   4.2083441e-03
   3.6673347e-01   4.2291021e-03
   3.6873747e-01   4.2498364e-03
   3.7074148e-01   4.2705469e-03
   3.7274549e-01   4.2912336e-03
   3.7474950e-01   4.3118967e-03
   3.7675351e-01   4.3325362e-03
   3.7875752e-01   4.3531520e-03
   3.8076152e-01   4.3737442e-03
   3.8276553e-01   4.3943129e-03
   3.8476954e-01   4.4148581e-03
   3.8677355e-01   4.4353798e-03
   3.8877756e-01   4.4558780e-03
   3.9078156e-01   4.4763528e-03
   3.9278557e-01   4.4968042e-03
   3.9478958e-01   4.5172323e-03
   3.9679359e-01   4.5376371e-03
   3.9879760e-01   4.5580185e-03
   4.0080160e-01   4.5783767e-03
   4.0280561e-01   4.5987118e-03
   4.0480962e-01   4.6190236e-03
   4.0681363e-01   4.6393123e-03
   4.0881764e-01   4.6595778e-03
   4.1082164e-01   4.6798203e-03
   4.1282565e-01   4.7000397e-03
   4.1482966e-01   4.7202361e-03
   4.1683367e-01   4.7404096e-03
   4.1883768e-01   4.7605600e-03
   4.2084168e-01   4.7806876e-03
   4.2284569e-01   4.8007923e-03
   4.2484970e-01   4.8208741e-03
   4.2685371e-01   4.8409331e-03
   4.2885772e-01   4.8609694e-03
   4.3086172e-01   4.8809829e-03
   4.3286573e-01   4.9009737e-03
   4.3486974e-01   4.9209418e-03
   4.3687375e-01   4.9408872e-03
   4.3887776e-01   4.9608101e-03
   4.4088176e-01   4.9807103e-03
   4.4288577e-01   5.0005880e-03
   4.4488978e-01   5.0204432e-03
   4.4689379e-01   5.0402760e-03
   4.4889780e-01   5.0600863e-03
   4.5090180e-01   5.0798741e-03
   4.5290581e-01   5.0996396e-03
   4.5490982e-01   5.1193828e-03
   4.5691383e-01   5.1391036e-03
   4.5891784e-01   5.1588022e-03
   4.6092184e-01   5.1784785e-03
   4.6292585e-01   5.1981326e-03
   4.6492986e-01   5.2177645e-03
   4.6693387e-01   5.2373743e-03
   4.6893788e-01   5.2569620e-03
   4.7094188e-01   5.2765276e-03
   4.7294589e-01   5.2960711e-03
   4.7494990e-01   5.3155927e-03
   4.7695391e-01   5.3350922e-03
   4.7895792e-01   5.3545698e-03
   4.8096192e-01   5.3740256e-03
   4.8296593e-01   5.3934594e-03
   4.8496994e-01   5.4128714e-03
   4.8697395e-01   5.4322616e-03
   4.8897796e-01   5.4516300e-03
   4.9098196e-01   5.4709767e-03
   4.9298597e-01   5.4903017e-03
   4.9498998e-01   5.5096050e-03
   4.9699399e-01   5.5288866e-03
   4.9899800e-01   5.5481467e-03
   5.0100200e-01   5.5673761e-03
   5.0300601e-01   5.5865208e-03
   5.0501002e-01   5.6055719e-03
   5.0701403e-01   5.6245294e-03
   5.0901804e-01   5.6433936e-03
   5.1102204e-01   5.6621646e-03
   5.1302605e-01   5.6808424e-03
   5.1503006e-01   5.6994272e-03
   5.1703407e-01   5.7179192e-03
   5.1903808e-01   5.7363186e-03
   5.2104208e-01   5.7546253e-03
   5.2304609e-01   5.7728396e-03
   5.2505010e-01   5.7909616e-03
   5.2705411e-01   5.8089914e-03
   5.2905812e-01   5.8269292e-03
   5.3106212e-01   5.8447751e-03
   5.3306613e-01   5.8625293e-03
   5.3507014e-01   5.8801918e-03
   5.3707415e-01   5.8977628e-03
   5.3907816e-01   5.9152424e-03
   5.4108216e-01   5.9326308e-03
   5.4308617e-01   5.9499281e-03
   5.4509018e-01   5.9671345e-03
   5.4709419e-01   5.9842500e-03
   5.4909820e-01   6.0012748e-03
   5.5110220e-01   6.0182091e-03
   5.5310621e-01   6.0350530e-03
   5.5511022e-01   6.0518065e-03
   5.5711423e-01   6.0684700e-03
   5.5911824e-01   6.0850433e-03
   5.6112224e-01   6.1015268e-03
   5.6312625e-01   6.1179206e-03
   5.6513026e-01   6.1342247e-03
   5.6713427e-01   6.1504394e-03
   5.6913828e-01   6.1665647e-03
   5.7114228e-01   6.1826007e-03
   5.7314629e-01   6.1985477e-03
   5.7515030e-01   6.2144058e-03
   5.7715431e-01   6.2301750e-03
   5.7915832e-01   6.2458555e-03
   5.8116232e-01   6.2614476e-03
   5.8316633e-01   6.2769511e-03
   5.8517034e-01   6.2923665e-03
   5.8717435e-01   6.3076936e-03
   5.8917836e-01   6.3229328e-03
   5.9118236e-01   6.3380841e-03
   5.9318637e-01   6.3531476e-03
   5.9519038e-01   6.3681236e-03
   5.9719439e-01   6.3830121e-03
   5.9919840e-01   6.3978132e-03
   6.0120240e-01   6.4125271e-03
   6.0320641e-01   6.4271540e-03
   6.0521042e-01   6.4416939e-03
   6.0721443e-01   6.4561470e-03
   6.0921844e-01   6.4705135e-03
   6.1122244e-01   6.4847934e-03
   6.1322645e-01   6.4989869e-03
   6.1523046e-01   6.5130942e-03
   6.1723447e-01   6.5271153e-03
   6.1923848e-01   6.5410504e-03
   6.2124248e-01   6.5548997e-03
   6.2324649e-01   6.5686632e-03
   6.2525050e-01   6.5823412e-03
   6.2725451e-01   6.5959336e-03
   6.2925852e-01   6.6094408e-03
   6.3126253e-01   6.6228628e-03
   6.3326653e-01   6.6361997e-03
   6.3527054e-01   6.6494517e-03
   6.3727455e-01   6.6626189e-03
   6.3927856e-01   6.6757014e-03
   6.4128257e-01   6.6886994e-03
   6.4328657e-01   6.7016131e-03
   6.4529058e-01   6.7144424e-03
   6.4729459e-01   6.7271877e-03
   6.4929860e-01   6.7398490e-03
   6.5130261e-01   6.7524264e-03
   6.5330661e-01   6.7649201e-03
   6.5531062e-01   6.7773303e-03
   6.5731463e-01   6.7896569e-03
   6.5931864e-01   6.8019003e-03
   6.6132265e-01   6.8140605e-03
   6.6332665e-01   6.8261377e-03
   6.6533066e-01   6.8381319e-03
   6.6733467e-01   6.8500434e-03
   6.6933868e-01   6.8618722e-03
   6.7134269e-01   6.8736185e-03
   6.7334669e-01   6.8852824e-03
   6.7535070e-01   6.8968641e-03
   6.7735471e-01   6.9083637e-03
   6.7935872e-01   6.9197813e-03
   6.8136273e-01   6.9311171e-03
   6.8336673e-01   6.9423712e-03
   6.8537074e-01   6.9535437e-03
   6.8737475e-01   6.9646348e-03
   6.8937876e-01   6.9756445e-03
   6.9138277e-01   6.9865731e-03
   6.9338677e-01   6.9974207e-03
   6.9539078e-01   7.0081874e-03
   6.9739479e-01   7.0188733e-03
   6.9939880e-01   7.0294786e-03
   7.0140281e-01   7.0400034e-03
   7.0340681e-01   7.0504478e-03
   7.0541082e-01   7.0608120e-03
   7.0741483e-01   7.0710961e-03
   7.0941884e-01   7.0813002e-03
   7.1142285e-01   7.0914246e-03
   7.1342685e-01   7.1014692e-03
   7.1543086e-01   7.1114343e-03
   7.1743487e-01   7.1213199e-03
   7.1943888e-01   7.1311263e-03
   7.2144289e-01   7.1408535e-03
   7.2344689e-01   7.1505017e-03
   7.2545090e-01   7.1600710e-03
   7.2745491e-01   7.1695615e-03
   7.2945892e-01   7.1789734e-03
   7.3146293e-01   7.1883069e-03
   7.3346693e-01   7.1975620e-03
   7.3547094e-01   7.2067389e-03
   7.3747495e-01   7.2158377e-03
   7.3947896e-01   7.2248585e-03
   7.4148297e-01   7.2338016e-03
   7.4348697e-01   7.2426669e-03
   7.4549098e-01   7.2514548e-03
   7.4749499e-01   7.2601652e-03
   7.4949900e-01   7.2687983e-03
   7.5150301e-01   7.2773543e-03
   7.5350701e-01   7.2858333e-03
   7.5551102e-01   7.2942354e-03
   7.5751503e-01   7.3025608e-03
   7.5951904e-01   7.3108095e-03
   7.6152305e-01   7.3189818e-03
   7.6352705e-01   7.3270778e-03
   7.6553106e-01   7.3350976e-03
   7.6753507e-01   7.3430413e-03
   7.6953908e-01   7.3509090e-03
   7.7154309e-01   7.3587010e-03
   7.7354709e-01   7.3664173e-03
   7.7555110e-01   7.3740580e-03
   7.7755511e-01   7.3816234e-03
   7.7955912e-01   7.3891135e-03
   7.8156313e-01   7.3965284e-03
   7.8356713e-01   7.4038684e-03
   7.8557114e-01   7.4111335e-03
   7.8757515e-01   7.4183239e-03
   7.8957916e-01   7.4254397e-03
   7.9158317e-01   7.4324811e-03
   7.9358717e-01   7.4394481e-03
   7.9559118e-01   7.4463409e-03
   7.9759519e-01   7.4531596e-03
   7.9959920e-01   7.4599045e-03
   8.0160321e-01   7.4665755e-03
   8.0360721e-01   7.4731730e-03
   8.0561122e-01   7.4796968e-03
   8.0761523e-01   7.4861473e-03
   8.0961924e-01   7.4925246e-03
   8.1162325e-01   7.4988287e-03
   8.1362725e-01   7.5050599e-03
   8.1563126e-01   7.5112182e-03
   8.1763527e-01   7.5173037e-03
   8.1963928e-01   7.5233168e-03
   8.2164329e-01   7.5292573e-03
   8.2364729e-01   7.5351256e-03
   8.2565130e-01   7.5409216e-03
   8.2765531e-01   7.5466457e-03
   8.2965932e-01   7.5522978e-03
   8.3166333e-01   7.5578781e-03
   8.3366733e-01   7.5633868e-03
   8.3567134e-01   7.5688240e-03
   8.3767535e-01   7.5741898e-03
   8.3967936e-01   7.5794844e-03
   8.4168337e-01   7.5847079e-03
   8.4368737e-01   7.5898604e-03
   8.4569138e-01   7.5949421e-03
   8.4769539e-01   7.5999531e-03
   8.4969940e-01   7.6048935e-03
   8.5170341e-01   7.6097634e-03
   8.5370741e-01   7.6145631e-03
   8.5571142e-01   7.6192926e-03
   8.5771543e-01   7.6239521e-03
   8.5971944e-01   7.6285417e-03
   8.6172345e-01   7.6330615e-03
   8.6372745e-01   7.6375117e-03
   8.6573146e-01   7.6418924e-03
   8.6773547e-01   7.6462037e-03
   8.6973948e-01   7.6504458e-03
   8.7174349e-01   7.6546188e-03
   8.7374749e-01   7.6587229e-03
   8.7575150e-01   7.6627581e-03
   8.7775551e-01   7.6667247e-03
   8.7975952e-01   7.6706227e-03
   8.8176353e-01   7.6744522e-03
   8.8376754e-01   7.6782135e-03
   8.8577154e-01   7.6819067e-03
   8.8777555e-01   7.6855318e-03
   8.8977956e-01   7.6890890e-03
   8.9178357e-01   7.6925785e-03
   8.9378758e-01   7.6960003e-03
   8.9579158e-01   7.6993547e-03
   8.9779559e-01   7.7026417e-03
   8.9979960e-01   7.7058616e-03
   9.0180361e-01   7.7090143e-03
   9.0380762e-01   7.7121001e-03
   9.0581162e-01   7.7151191e-03
   9.0781563e-01   7.7180714e-03
   9.0981964e-01   7.7209572e-03
   9.1182365e-01   7.7237765e-03
   9.1382766e-01   7.7265296e-03
   9.1583166e-01   7.7292165e-03
   9.1783567e-01   7.7318375e-03
   9.1983968e-01   7.7343925e-03
   9.2184369e-01   7.7368819e-03
   9.2384770e-01   7.7393056e-03
   9.2585170e-01   7.7416638e-03
   9.2785571e-01   7.7439568e-03
   9.2985972e-01   7.7461845e-03
   9.3186373e-01   7.7483471e-03
   9.3386774e-01   7.7504448e-03
   9.3587174e-01   7.7524778e-03
   9.3787575e-01   7.7544460e-03
   9.3987976e-01   7.7563497e-03
   9.4188377e-01   7.7581891e-03
   9.4388778e-01   7.7599641e-03
   9.4589178e-01   7.7616751e-03
   9.4789579e-01   7.7633220e-03
   9.4989980e-01   7.7649051e-03
   9.5190381e-01   7.7664245e-03
   9.5390782e-01   7.7678802e-03
   9.5591182e-01   7.7692726e-03
   9.5791583e-01   7.7706016e-03
   9.5991984e-01   7.7718674e-03
   9.6192385e-01   7.7730701e-03
   9.6392786e-01   7.7742099e-03
   9.6593186e-01   7.7752870e-03
   9.6793587e-01   7.7763014e-03
   9.6993988e-01   7.7772532e-03
   9.7194389e-01   7.7781427e-03
   9.7394790e-01   7.7789700e-03
   9.7595190e-01   7.7797351e-03
   9.7795591e-01   7.7804382e-03
   9.7995992e-01   7.7810795e-03
   9.8196393e-01   7.7816591e-03
   9.8396794e-01   7.7821771e-03
   9.8597194e-01   7.7826337e-03
   9.8797595e-01   7.7830289e-03
   9.8997996e-01   7.7833630e-03
   9.9198397e-01   7.7836360e-03
   9.9398798e-01   7.7838482e-03
   9.9599198e-01   7.7839995e-03
   9.9799599e-01   7.7840902e-03
   1.0000000e+00   7.7841204e-03


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.5645810e-04
   4.0080160e-03   5.1261729e-04
   6.0120240e-03   7.6847789e-04
   8.0160321e-03   1.0240403e-03
   1.0020040e-02   1.2793047e-03
   1.2024048e-02   1.5342716e-03
   1.4028056e-02   1.7889413e-03
   1.6032064e-02   2.0433140e-03
   1.8036072e-02   2.2973902e-03
   2.0040080e-02   2.5511701e-03
   2.2044088e-02   2.8046542e-03
   2.4048096e-02   3.0578427e-03
   2.6052104e-02   3.3107360e-03
   2.8056112e-02   3.5633343e-03
   3.0060120e-02   3.8156382e-03
   3.2064128e-02   4.0676478e-03
   3.4068136e-02   4.3193635e-03
   3.6072144e-02   4.5707857e-03
   3.8076152e-02   4.8219147e-03
   4.0080160e-02   5.0727508e-03
   4.2084168e-02   5.3232943e-03
   4.4088176e-02   5.5735457e-03
   4.6092184e-02   5.8235051e-03
   4.8096192e-02   6.0731731e-03
   5.0100200e-02   6.3225498e-03
   5.2104208e-02   6.5716357e-03
   5.4108216e-02   6.8204311e-03
   5.6112224e-02   7.0689362e-03
   5.8116232e-02   7.3171515e-03
   6.0120240e-02   7.5650773e-03
   6.2124248e-02   7.8127139e-03
   6.4128257e-02   8.0600616e-03
   6.6132265e-02   8.3071208e-03
   6.8136273e-02   8.5538919e-03
   7.0140281e-02   8.8003751e-03
   7.2144289e-02   9.0465708e-03
   7.4148297e-02   9.2924793e-03
   7.6152305e-02   9.5381010e-03
   7.8156313e-02   9.7834361e-03
   8.0160321e-02   1.0028485e-02
   8.2164329e-02   1.0273248e-02
   8.4168337e-02   1.0517726e-02
   8.6172345e-02   1.0761919e-02
   8.8176353e-02   1.1005826e-02
   9.0180361e-02   1.1249449e-02
   9.2184369e-02   1.1492788e-02
   9.4188377e-02   1.1735844e-02
   9.6192385e-02   1.1978615e-02
   9.8196393e-02   1.2221104e-02
   1.0020040e-01   1.2463310e-02
   1.0220441e-01   1.2705233e-02
   1.0420842e-01   1.2946874e-02
   1.0621242e-01   1.3188234e-02
   1.0821643e-01   1.3429311e-02
   1.1022044e-01   1.3670108e-02
   1.1222445e-01   1.3910624e-02
   1.1422846e-01   1.4150860e-02
   1.1623246e-01   1.4390815e-02
   1.1823647e-01   1.4630490e-02
   1.2024048e-01   1.4869886e-02
   1.2224449e-01   1.5109003e-02
   1.2424850e-01   1.5347842e-02
   1.2625251e-01   1.5586401e-02
   1.2825651e-01   1.5824683e-02
   1.3026052e-01   1.6062687e-02
   1.3226453e-01   1.6300413e-02
   1.3426854e-01   1.6537862e-02
   1.3627255e-01   1.6775035e-02
   1.3827655e-01   1.7011931e-02
   1.4028056e-01   1.7248551e-02
   1.4228457e-01   1.7484895e-02
   1.4428858e-01   1.7720964e-02
   1.4629259e-01   1.7956757e-02
   1.4829659e-01   1.8192276e-02
   1.5030060e-01   1.8427521e-02
   1.5230461e-01   1.8662491e-02
   1.5430862e-01   1.8897187e-02
   1.5631263e-01   1.9131611e-02
   1.5831663e-01   1.9365761e-02
   1.6032064e-01   1.9599638e-02
   1.6232465e-01   1.9833243e-02
   1.6432866e-01   2.0066576e-02
   1.6633267e-01   2.0299637e-02
   1.6833667e-01   2.0532427e-02
   1.7034068e-01   2.0764945e-02
   1.7234469e-01   2.0997193e-02
   1.7434870e-01   2.1229170e-02
   1.7635271e-01   2.1460878e-02
   1.7835671e-01   2.1692315e-02
   1.8036072e-01   2.1923484e-02
   1.8236473e-01   2.2154383e-02
   1.8436874e-01   2.2385013e-02
   1.8637275e-01   2.2615375e-02
   1.8837675e-01   2.2845469e-02
   1.9038076e-01   2.3075296e-02
   1.9238477e-01   2.3304855e-02
   1.9438878e-01   2.3534147e-02
   1.9639279e-01   2.3763172e-02
   1.9839679e-01   2.3991930e-02
   2.0040080e-01   2.4220423e-02
   2.0240481e-01   2.4448650e-02
   2.0440882e-01   2.4676612e-02
   2.0641283e-01   2.4904308e-02
   2.0841683e-01   2.5131740e-02
   2.1042084e-01   2.5358908e-02
   2.1242485e-01   2.5585811e-02
   2.1442886e-01   2.5812451e-02
   2.1643287e-01   2.6038828e-02
   2.1843687e-01   2.6264941e-02
   2.2044088e-01   2.6490792e-02
   2.2244489e-01   2.6716380e-02
   2.2444890e-01   2.6941707e-02
   2.2645291e-01   2.7166771e-02
   2.2845691e-01   2.7391575e-02
   2.3046092e-01   2.7616117e-02
   2.3246493e-01   2.7840399e-02
   2.3446894e-01   2.8064420e-02
   2.3647295e-01   2.8288181e-02
   2.3847695e-01   2.8511683e-02
   2.4048096e-01   2.8734925e-02
   2.4248497e-01   2.8957908e-02
   2.4448898e-01   2.9180633e-02
   2.4649299e-01   2.9403099e-02
   2.4849699e-01   2.9625308e-02
   2.5050100e-01   2.9847258e-02
   2.5250501e-01   3.0068952e-02
   2.5450902e-01   3.0290388e-02
   2.5651303e-01   3.0511568e-02
   2.5851703e-01   3.0732491e-02
   2.6052104e-01   3.0953158e-02
   2.6252505e-01   3.1173570e-02
   2.6452906e-01   3.1393727e-02
   2.6653307e-01   3.1613628e-02
   2.6853707e-01   3.1833275e-02
   2.7054108e-01   3.2052667e-02
   2.7254509e-01   3.2271806e-02
   2.7454910e-01   3.2490691e-02
   2.7655311e-01   3.2709323e-02
   2.7855711e-01   3.2927701e-02
   2.8056112e-01   3.3145827e-02
   2.8256513e-01   3.3363701e-02
   2.8456914e-01   3.3581323e-02
   2.8657315e-01   3.3798693e-02
   2.8857715e-01   3.4015812e-02
   2.9058116e-01   3.4232680e-02
   2.9258517e-01   3.4449297e-02
   2.9458918e-01   3.4665664e-02
   2.9659319e-01   3.4881781e-02
   2.9859719e-01   3.5097649e-02
   3.0060120e-01   3.5313267e-02
   3.0260521e-01   3.5528636e-02
   3.0460922e-01   3.5743757e-02
   3.0661323e-01   3.5958629e-02
   3.0861723e-01   3.6173254e-02
   3.1062124e-01   3.6387631e-02
   3.1262525e-01   3.6601760e-02
   3.1462926e-01   3.6815643e-02
   3.1663327e-01   3.7029279e-02
   3.1863727e-01   3.7242669e-02
   3.2064128e-01   3.7455813e-02
   3.2264529e-01   3.7668711e-02
   3.2464930e-01   3.7881364e-02
   3.2665331e-01   3.8093772e-02
   3.2865731e-01   3.8305936e-02
   3.3066132e-01   3.8517855e-02
   3.3266533e-01   3.8729531e-02
   3.3466934e-01   3.8940963e-02
   3.3667335e-01   3.9152151e-02
   3.3867735e-01   3.9363097e-02
   3.4068136e-01   3.9573800e-02
   3.4268537e-01   3.9784261e-02
   3.4468938e-01   3.9994480e-02
   3.4669339e-01   4.0204458e-02
   3.4869739e-01   4.0414194e-02
   3.5070140e-01   4.0623690e-02
   3.5270541e-01   4.0832945e-02
   3.5470942e-01   4.1041959e-02
   3.5671343e-01   4.1250734e-02
   3.5871743e-01   4.1459269e-02
   3.6072144e-01   4.1667565e-02
   3.6272545e-01   4.1875622e-02
   3.6472946e-01   4.2083441e-02
   3.6673347e-01   4.2291021e-02
   3.6873747e-01   4.2498364e-02
   3.7074148e-01   4.2705469e-02
   3.7274549e-01   4.2912336e-02
   3.7474950e-01   4.3118967e-02
   3.7675351e-01   4.3325362e-02
   3.7875752e-01   4.3531520e-02
   3.8076152e-01   4.3737442e-02
   3.8276553e-01   4.3943129e-02
   3.8476954e-01   4.4148581e-02
   3.8677355e-01   4.4353798e-02
   3.8877756e-01   4.4558780e-02
   3.9078156e-01   4.4763528e-02
   3.9278557e-01   4.4968042e-02
   3.9478958e-01   4.5172323e-02
   3.9679359e-01   4.5376371e-02
   3.9879760e-01   4.5580185e-02
   4.0080160e-01   4.5783767e-02
   4.0280561e-01   4.5987118e-02
   4.0480962e-01   4.6190236e-02
   4.0681363e-01   4.6393123e-02
   4.0881764e-01   4.6595778e-02
   4.1082164e-01   4.6798203e-02
   4.1282565e-01   4.7000397e-02
   4.1482966e-01   4.7202361e-02
   4.1683367e-01   4.7404096e-02
   4.1883768e-01   4.7605600e-02
   4.2084168e-01   4.7806876e-02
   4.2284569e-01   4.8007923e-02
   4.2484970e-01   4.8208741e-02
   4.2685371e-01   4.8409331e-02
   4.2885772e-01   4.8609694e-02
   4.3086172e-01   4.8809829e-02
   4.3286573e-01   4.9009737e-02
   4.3486974e-01   4.9209418e-02
   4.3687375e-01   4.9408872e-02
   4.3887776e-01   4.9608101e-02
   4.4088176e-01   4.9807103e-02
   4.4288577e-01   5.0005880e-02
   4.4488978e-01   5.0204432e-02
   4.4689379e-01   5.0402760e-02
   4.4889780e-01   5.0600863e-02
   4.5090180e-01   5.0798741e-02
   4.5290581e-01   5.0996396e-02
   4.5490982e-01   5.1193828e-02
   4.5691383e-01   5.1391036e-02
   4.5891784e-01   5.1588022e-02
   4.6092184e-01   5.1784785e-02
   4.6292585e-01   5.1981326e-02
   4.6492986e-01   5.2177645e-02
   4.6693387e-01   5.2373743e-02
   4.6893788e-01   5.2569620e-02
   4.7094188e-01   5.2765276e-02
   4.7294589e-01   5.2960711e-02
   4.7494990e-01   5.3155927e-02
   4.7695391e-01   5.3350922e-02
   4.7895792e-01   5.3545698e-02
   4.8096192e-01   5.3740256e-02
   4.8296593e-01   5.3934594e-02
   4.8496994e-01   5.4128714e-02
   4.8697395e-01   5.4322616e-02
   4.8897796e-01   5.4516300e-02
   4.9098196e-01   5.4709767e-02
   4.9298597e-01   5.4903017e-02
   4.9498998e-01   5.5096050e-02
   4.9699399e-01   5.5288866e-02
   4.9899800e-01   5.5481467e-02
   5.0100200e-01   5.5673761e-02
   5.0300601e-01   5.5865208e-02
   5.0501002e-01   5.6055719e-02
   5.0701403e-01   5.6245294e-02
   5.0901804e-01   5.6433936e-02
   5.1102204e-01   5.6621646e-02
   5.1302605e-01   5.6808424e-02
   5.1503006e-01   5.6994272e-02
   5.1703407e-01   5.7179192e-02
   5.1903808e-01   5.7363186e-02
   5.2104208e-01   5.7546253e-02
   5.2304609e-01   5.7728396e-02
   5.2505010e-01   5.7909616e-02
   5.2705411e-01   5.8089914e-02
   5.2905812e-01   5.8269292e-02
   5.3106212e-01   5.8447751e-02
   5.3306613e-01   5.8625293e-02
   5.3507014e-01   5.8801918e-02
   5.3707415e-01   5.8977628e-02
   5.3907816e-01   5.9152424e-02
   5.4108216e-01   5.9326308e-02
   5.4308617e-01   5.9499281e-02
   5.4509018e-01   5.9671345e-02
   5.4709419e-01   5.9842500e-02
   5.4909820e-01   6.0012748e-02
   5.5110220e-01   6.0182091e-02
   5.5310621e-01   6.0350530e-02
   5.5511022e-01   6.0518065e-02
   5.5711423e-01   6.0684700e-02
   5.5911824e-01   6.0850433e-02
   5.6112224e-01   6.1015268e-02
   5.6312625e-01   6.1179206e-02
   5.6513026e-01   6.1342247e-02
   5.6713427e-01   6.1504394e-02
   5.6913828e-01   6.1665647e-02
   5.7114228e-01   6.1826007e-02
   5.7314629e-01   6.1985477e-02
   5.7515030e-01   6.2144058e-02
   5.7715431e-01   6.2301750e-02
   5.7915832e-01   6.2458555e-02
   5.8116232e-01   6.2614476e-02
   5.8316633e-01   6.2769511e-02
   5.8517034e-01   6.2923665e-02
   5.8717435e-01   6.3076936e-02
   5.8917836e-01   6.3229328e-02
   5.9118236e-01   6.3380841e-02
   5.9318637e-01   6.3531476e-02
   5.9519038e-01   6.3681236e-02
   5.9719439e-01   6.3830121e-02
   5.9919840e-01   6.3978132e-02
   6.0120240e-01   6.4125271e-02
   6.0320641e-01   6.4271540e-02
   6.0521042e-01   6.4416939e-02
   6.0721443e-01   6.4561470e-02
   6.0921844e-01   6.4705135e-02
   6.1122244e-01   6.4847934e-02
   6.1322645e-01   6.4989869e-02
   6.1523046e-01   6.5130942e-02
   6.1723447e-01   6.5271153e-02
   6.1923848e-01   6.5410504e-02
   6.2124248e-01   6.5548997e-02
   6.2324649e-01   6.5686632e-02
   6.2525050e-01   6.5823412e-02
   6.2725451e-01   6.5959336e-02
   6.2925852e-01   6.6094408e-02
   6.3126253e-01   6.6228628e-02
   6.3326653e-01   6.6361997e-02
   6.3527054e-01   6.6494517e-02
   6.3727455e-01   6.6626189e-02
   6.3927856e-01   6.6757014e-02
   6.4128257e-01   6.6886994e-02
   6.4328657e-01   6.7016131e-02
   6.4529058e-01   6.7144424e-02
   6.4729459e-01   6.7271877e-02
   6.4929860e-01   6.7398490e-02
   6.5130261e-01   6.7524264e-02
   6.5330661e-01   6.7649201e-02
   6.5531062e-01   6.7773303e-02
   6.5731463e-01   6.7896569e-02
   6.5931864e-01   6.8019003e-02
   6.6132265e-01   6.8140605e-02
   6.6332665e-01   6.8261377e-02
   6.6533066e-01   6.8381319e-02
   6.6733467e-01   6.8500434e-02
   6.6933868e-01   6.8618722e-02
   6.7134269e-01   6.8736185e-02
   6.7334669e-01   6.8852824e-02
   6.7535070e-01   6.8968641e-02
   6.7735471e-01   6.9083637e-02
   6.7935872e-01   6.9197813e-02
   6.8136273e-01   6.9311171e-02
   6.8336673e-01   6.9423712e-02
   6.8537074e-01   6.9535437e-02
   6.8737475e-01   6.9646348e-02
   6.8937876e-01   6.9756445e-02
   6.9138277e-01   6.9865731e-02
   6.9338677e-01   6.9974207e-02
   6.9539078e-01   7.0081874e-02
   6.9739479e-01   7.0188733e-02
   6.9939880e-01   7.0294786e-02
   7.0140281e-01   7.0400034e-02
   7.0340681e-01   7.0504478e-02
   7.0541082e-01   7.0608120e-02
   7.0741483e-01   7.0710961e-02
   7.0941884e-01   7.0813002e-02
   7.1142285e-01   7.0914246e-02
   7.1342685e-01   7.1014692e-02
   7.1543086e-01   7.1114343e-02
   7.1743487e-01   7.1213199e-02
   7.1943888e-01   7.1311263e-02
   7.2144289e-01   7.1408535e-02
   7.2344689e-01   7.1505017e-02
   7.2545090e-01   7.1600710e-02
   7.2745491e-01   7.1695615e-02
   7.2945892e-01   7.1789734e-02
   7.3146293e-01   7.1883069e-02
   7.3346693e-01   7.1975620e-02
   7.3547094e-01   7.2067389e-02
   7.3747495e-01   7.2158377e-02
   7.3947896e-01   7.2248585e-02
   7.4148297e-01   7.2338016e-02
   7.4348697e-01   7.2426669e-02
   7.4549098e-01   7.2514548e-02
   7.4749499e-01   7.2601652e-02
   7.4949900e-01   7.2687983e-02
   7.5150301e-01   7.2773543e-02
   7.5350701e-01   7.2858333e-02
   7.5551102e-01   7.2942354e-02
   7.5751503e-01   7.3025608e-02
   7.5951904e-01   7.3108095e-02
   7.6152305e-01   7.3189818e-02
   7.6352705e-01   7.3270778e-02
   7.6553106e-01   7.3350976e-02
   7.6753507e-01   7.3430413e-02
   7.6953908e-01   7.3509090e-02
   7.7154309e-01   7.3587010e-02
   7.7354709e-01   7.3664173e-02
   7.7555110e-01   7.3740580e-02
   7.7755511e-01   7.3816234e-02
   7.7955912e-01   7.3891135e-02
   7.8156313e-01   7.3965284e-02
   7.8356713e-01   7.4038684e-02
   7.8557114e-01   7.4111335e-02
   7.8757515e-01   7.4183239e-02
   7.8957916e-01   7.4254397e-02
   7.9158317e-01   7.4324811e-02
   7.9358717e-01   7.4394481e-02
   7.9559118e-01   7.4463409e-02
   7.9759519e-01   7.4531596e-02
   7.9959920e-01   7.4599045e-02
   8.0160321e-01   7.4665755e-02
   8.0360721e-01   7.4731730e-02
   8.0561122e-01   7.4796968e-02
   8.0761523e-01   7.4861473e-02
   8.0961924e-01   7.4925246e-02
   8.1162325e-01   7.4988287e-02
   8.1362725e-01   7.5050599e-02
   8.1563126e-01   7.5112182e-02
   8.1763527e-01   7.5173037e-02
   8.1963928e-01   7.5233168e-02
   8.2164329e-01   7.5292573e-02
   8.2364729e-01   7.5351256e-02
   8.2565130e-01   7.5409216e-02
   8.2765531e-01   7.5466457e-02
   8.2965932e-01   7.5522978e-02
   8.3166333e-01   7.5578781e-02
   8.3366733e-01   7.5633868e-02
   8.3567134e-01   7.5688240e-02
   8.3767535e-01   7.5741898e-02
   8.3967936e-01   7.5794844e-02
   8.4168337e-01   7.5847079e-02
   8.4368737e-01   7.5898604e-02
   8.4569138e-01   7.5949421e-02
   8.4769539e-01   7.5999531e-02
   8.4969940e-01   7.6048935e-02
   8.5170341e-01   7.6097634e-02
   8.5370741e-01   7.6145631e-02
   8.5571142e-01   7.6192926e-02
   8.5771543e-01   7.6239521e-02
   8.5971944e-01   7.6285417e-02
   8.6172345e-01   7.6330615e-02
   8.6372745e-01   7.6375117e-02
   8.6573146e-01   7.6418924e-02
   8.6773547e-01   7.6462037e-02
   8.6973948e-01   7.6504458e-02
   8.7174349e-01   7.6546188e-02
   8.7374749e-01   7.6587229e-02
   8.7575150e-01   7.6627581e-02
   8.7775551e-01   7.6667247e-02
   8.7975952e-01   7.6706227e-02
   8.8176353e-01   7.6744522e-02
   8.8376754e-01   7.6782135e-02
   8.8577154e-01   7.6819067e-02
   8.8777555e-01   7.6855318e-02
   8.8977956e-01   7.6890890e-02
   8.9178357e-01   7.6925785e-02
   8.9378758e-01   7.6960003e-02
   8.9579158e-01   7.6993547e-02
   8.9779559e-01   7.7026417e-02
   8.9979960e-01   7.7058616e-02
   9.0180361e-01   7.7090143e-02
   9.0380762e-01   7.7121001e-02
   9.0581162e-01   7.7151191e-02
   9.0781563e-01   7.7180714e-02
   9.0981964e-01   7.7209572e-02
   9.1182365e-01   7.7237765e-02
   9.1382766e-01   7.7265296e-02
   9.1583166e-01   7.7292165e-02
   9.1783567e-01   7.7318375e-02
   9.1983968e-01   7.7343925e-02
   9.2184369e-01   7.7368819e-02
   9.2384770e-01   7.7393056e-02
   9.2585170e-01   7.7416638e-02
   9.2785571e-01   7.7439568e-02
   9.2985972e-01   7.7461845e-02
   9.3186373e-01   7.7483471e-02
   9.3386774e-01   7.7504448e-02
   9.3587174e-01   7.7524778e-02
   9.3787575e-01   7.7544460e-02
   9.3987976e-01   7.7563497e-02
   9.4188377e-01   7.7581891e-02
   9.4388778e-01   7.7599641e-02
   9.4589178e-01   7.7616751e-02
   9.4789579e-01   7.7633220e-02
   9.4989980e-01   7.7649051e-02
   9.5190381e-01   7.7664245e-02
   9.5390782e-01   7.7678802e-02
   9.5591182e-01   7.7692726e-02
   9.5791583e-01   7.7706016e-02
   9.5991984e-01   7.7718674e-02
   9.6192385e-01   7.7730701e-02
   9.6392786e-01   7.7742099e-02
   9.6593186e-01   7.7752870e-02
   9.6793587e-01   7.7763014e-02
   9.6993988e-01   7.7772532e-02
   9.7194389e-01   7.7781427e-02
   9.7394790e-01   7.7789700e-02
   9.7595190e-01   7.7797351e-02
   9.7795591e-01   7.7804382e-02
   9.7995992e-01   7.7810795e-02
   9.8196393e-01   7.7816591e-02
   9.8396794e-01   7.7821771e-02
   9.8597194e-01   7.7826337e-02
   9.8797595e-01   7.7830289e-02
   9.8997996e-01   7.7833630e-02
   9.9198397e-01   7.7836360e-02
   9.9398798e-01   7.7838482e-02
   9.9599198e-01   7.7839995e-02
   9.9799599e-01   7.7840902e-02
   1.0000000e+00   7.7841204e-02


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.5645810e-03
   4.0080160e-03   5.1261729e-03
   6.0120240e-03   7.6847789e-03
   8.0160321e-03   1.0240403e-02
   1.0020040e-02   1.2793047e-02
   1.2024048e-02   1.5342716e-02
   1.4028056e-02   1.7889413e-02
   1.6032064e-02   2.0433140e-02
   1.8036072e-02   2.2973902e-02
   2.0040080e-02   2.5511701e-02
   2.2044088e-02   2.8046542e-02
   2.4048096e-02   3.0578427e-02
   2.6052104e-02   3.3107360e-02
   2.8056112e-02   3.5633343e-02
   3.0060120e-02   3.8156382e-02
   3.2064128e-02   4.0676478e-02
   3.4068136e-02   4.3193635e-02
   3.6072144e-02   4.5707857e-02
   3.8076152e-02   4.8219147e-02
   4.0080160e-02   5.0727508e-02
   4.2084168e-02   5.3232943e-02
   4.4088176e-02   5.5735457e-02
   4.6092184e-02   5.8235051e-02
   4.8096192e-02   6.0731731e-02
   5.0100200e-02   6.3225498e-02
   5.2104208e-02   6.5716357e-02
   5.4108216e-02   6.8204311e-02
   5.6112224e-02   7.0689362e-02
   5.8116232e-02   7.3171515e-02
   6.0120240e-02   7.5650773e-02
   6.2124248e-02   7.8127139e-02
   6.4128257e-02   8.0600616e-02
   6.6132265e-02   8.3071208e-02
   6.8136273e-02   8.5538919e-02
   7.0140281e-02   8.8003751e-02
   7.2144289e-02   9.0465708e-02
   7.4148297e-02   9.2924793e-02
   7.6152305e-02   9.5381010e-02
   7.8156313e-02   9.7834361e-02
   8.0160321e-02   1.0028485e-01
   8.2164329e-02   1.0273248e-01
   8.4168337e-02   1.0517726e-01
   8.6172345e-02   1.0761919e-01
   8.8176353e-02   1.1005826e-01
   9.0180361e-02   1.1249449e-01
   9.2184369e-02   1.1492788e-01
   9.4188377e-02   1.1735844e-01
   9.6192385e-02   1.1978615e-01
   9.8196393e-02   1.2221104e-01
   1.0020040e-01   1.2463310e-01
   1.0220441e-01   1.2705233e-01
   1.0420842e-01   1.2946874e-01
   1.0621242e-01   1.3188234e-01
   1.0821643e-01   1.3429311e-01
   1.1022044e-01   1.3670108e-01
   1.1222445e-01   1.3910624e-01
   1.1422846e-01   1.4150860e-01
   1.1623246e-01   1.4390815e-01
   1.1823647e-01   1.4630490e-01
   1.2024048e-01   1.4869886e-01
   1.2224449e-01   1.5109003e-01
   1.2424850e-01   1.5347842e-01
   1.2625251e-01   1.5586401e-01
   1.2825651e-01   1.5824683e-01
   1.3026052e-01   1.6062687e-01
   1.3226453e-01   1.6300413e-01
   1.3426854e-01   1.6537862e-01
   1.3627255e-01   1.6775035e-01
   1.3827655e-01   1.7011931e-01
   1.4028056e-01   1.7248551e-01
   1.4228457e-01   1.7484895e-01
   1.4428858e-01   1.7720964e-01
   1.4629259e-01   1.7956757e-01
   1.4829659e-01   1.8192276e-01
   1.5030060e-01   1.8427521e-01
   1.5230461e-01   1.8662491e-01
   1.5430862e-01   1.8897187e-01
   1.5631263e-01   1.9131611e-01
   1.5831663e-01   1.9365761e-01
   1.6032064e-01   1.9599638e-01
   1.6232465e-01   1.9833243e-01
   1.6432866e-01   2.0066576e-01
   1.6633267e-01   2.0299637e-01
   1.6833667e-01   2.0532427e-01
   1.7034068e-01   2.0764945e-01
   1.7234469e-01   2.0997193e-01
   1.7434870e-01   2.1229170e-01
   1.7635271e-01   2.1460878e-01
   1.7835671e-01   2.1692315e-01
   1.8036072e-01   2.1923484e-01
   1.8236473e-01   2.2154383e-01
   1.8436874e-01   2.2385013e-01
   1.8637275e-01   2.2615375e-01
   1.8837675e-01   2.2845469e-01
   1.9038076e-01   2.3075296e-01
   1.9238477e-01   2.3304855e-01
   1.9438878e-01   2.3534147e-01
   1.9639279e-01   2.3763172e-01
   1.9839679e-01   2.3991930e-01
   2.0040080e-01   2.4220423e-01
   2.0240481e-01   2.4448650e-01
   2.0440882e-01   2.4676612e-01
   2.0641283e-01   2.4904308e-01
   2.0841683e-01   2.5131740e-01
   2.1042084e-01   2.5358908e-01
   2.1242485e-01   2.5585811e-01
   2.1442886e-01   2.5812451e-01
   2.1643287e-01   2.6038828e-01
   2.1843687e-01   2.6264941e-01
   2.2044088e-01   2.6490792e-01
   2.2244489e-01   2.6716380e-01
   2.2444890e-01   2.6941707e-01
   2.2645291e-01   2.7166771e-01
   2.2845691e-01   2.7391575e-01
   2.3046092e-01   2.7616117e-01
   2.3246493e-01   2.7840399e-01
   2.3446894e-01   2.8064420e-01
   2.3647295e-01   2.8288181e-01
   2.3847695e-01   2.8511683e-01
   2.4048096e-01   2.8734925e-01
   2.4248497e-01   2.8957908e-01
   2.4448898e-01   2.9180633e-01
   2.4649299e-01   2.9403099e-01
   2.4849699e-01   2.9625308e-01
   2.5050100e-01   2.9847258e-01
   2.5250501e-01   3.0068952e-01
   2.5450902e-01   3.0290388e-01
   2.5651303e-01   3.0511568e-01
   2.5851703e-01   3.0732491e-01
   2.6052104e-01   3.0953158e-01
   2.6252505e-01   3.1173570e-01
   2.6452906e-01   3.1393727e-01
   2.6653307e-01   3.1613628e-01
   2.6853707e-01   3.1833275e-01
   2.7054108e-01   3.2052667e-01
   2.7254509e-01   3.2271806e-01
   2.7454910e-01   3.2490691e-01
   2.7655311e-01   3.2709323e-01
   2.7855711e-01   3.2927701e-01
   2.8056112e-01   3.3145827e-01
   2.8256513e-01   3.3363701e-01
   2.8456914e-01   3.3581323e-01
   2.8657315e-01   3.3798693e-01
   2.8857715e-01   3.4015812e-01
   2.9058116e-01   3.4232680e-01
   2.9258517e-01   3.4449297e-01
   2.9458918e-01   3.4665664e-01
   2.9659319e-01   3.4881781e-01
   2.9859719e-01   3.5097649e-01
   3.0060120e-01   3.5313267e-01
   3.0260521e-01   3.5528636e-01
   3.0460922e-01   3.5743757e-01
   3.0661323e-01   3.5958629e-01
   3.0861723e-01   3.6173254e-01
   3.1062124e-01   3.6387631e-01
   3.1262525e-01   3.6601760e-01
   3.1462926e-01   3.6815643e-01
   3.1663327e-01   3.7029279e-01
   3.1863727e-01   3.7242669e-01
   3.2064128e-01   3.7455813e-01
   3.2264529e-01   3.7668711e-01
   3.2464930e-01   3.7881364e-01
   3.2665331e-01   3.8093772e-01
   3.2865731e-01   3.8305936e-01
   3.3066132e-01   3.8517855e-01
   3.3266533e-01   3.8729531e-01
   3.3466934e-01   3.8940963e-01
   3.3667335e-01   3.9152151e-01
   3.3867735e-01   3.9363097e-01
   3.4068136e-01   3.9573800e-01
   3.4268537e-01   3.9784261e-01
   3.4468938e-01   3.9994480e-01
   3.4669339e-01   4.0204458e-01
   3.4869739e-01   4.0414194e-01
   3.5070140e-01   4.0623690e-01
   3.5270541e-01   4.0832945e-01
   3.5470942e-01   4.1041959e-01
   3.5671343e-01   4.1250734e-01
   3.5871743e-01   4.1459269e-01
   3.6072144e-01   4.1667565e-01
   3.6272545e-01   4.1875622e-01
   3.6472946e-01   4.2083441e-01
   3.6673347e-01   4.2291021e-01
   3.6873747e-01   4.2498364e-01
   3.7074148e-01   4.2705469e-01
   3.7274549e-01   4.2912336e-01
   3.7474950e-01   4.3118967e-01
   3.7675351e-01   4.3325362e-01
   3.7875752e-01   4.3531520e-01
   3.8076152e-01   4.3737442e-01
   3.8276553e-01   4.3943129e-01
   3.8476954e-01   4.4148581e-01
   3.8677355e-01   4.4353798e-01
   3.8877756e-01   4.4558780e-01
   3.9078156e-01   4.4763528e-01
   3.9278557e-01   4.4968042e-01
   3.9478958e-01   4.5172323e-01
   3.9679359e-01   4.5376371e-01
   3.9879760e-01   4.5580185e-01
   4.0080160e-01   4.5783767e-01
   4.0280561e-01   4.5987118e-01
   4.0480962e-01   4.6190236e-01
   4.0681363e-01   4.6393123e-01
   4.0881764e-01   4.6595778e-01
   4.1082164e-01   4.6798203e-01
   4.1282565e-01   4.7000397e-01
   4.1482966e-01   4.7202361e-01
   4.1683367e-01   4.7404096e-01
   4.1883768e-01   4.7605600e-01
   4.2084168e-01   4.7806876e-01
   4.2284569e-01   4.8007923e-01
   4.2484970e-01   4.8208741e-01
   4.2685371e-01   4.8409331e-01
   4.2885772e-01   4.8609694e-01
   4.3086172e-01   4.8809829e-01
   4.3286573e-01   4.9009737e-01
   4.3486974e-01   4.9209418e-01
   4.3687375e-01   4.9408872e-01
   4.3887776e-01   4.9608101e-01
   4.4088176e-01   4.9807103e-01
   4.4288577e-01   5.0005880e-01
   4.4488978e-01   5.0204432e-01
   4.4689379e-01   5.0402760e-01
   4.4889780e-01   5.0600863e-01
   4.5090180e-01   5.0798741e-01
   4.5290581e-01   5.0996396e-01
   4.5490982e-01   5.1193828e-01
   4.5691383e-01   5.1391036e-01
   4.5891784e-01   5.1588022e-01
   4.6092184e-01   5.1784785e-01
   4.6292585e-01   5.1981326e-01
   4.6492986e-01   5.2177645e-01
   4.6693387e-01   5.2373743e-01
   4.6893788e-01   5.2569620e-01
   4.7094188e-01   5.2765276e-01
   4.7294589e-01   5.2960711e-01
   4.7494990e-01   5.3155927e-01
   4.7695391e-01   5.3350922e-01
   4.7895792e-01   5.3545698e-01
   4.8096192e-01   5.3740256e-01
   4.8296593e-01   5.3934594e-01
   4.8496994e-01   5.4128714e-01
   4.8697395e-01   5.4322616e-01
   4.8897796e-01   5.4516300e-01
   4.9098196e-01   5.4709767e-01
   4.9298597e-01   5.4903017e-01
   4.9498998e-01   5.5096050e-01
   4.9699399e-01   5.5288866e-01
   4.9899800e-01   5.5481467e-01
   5.0100200e-01   5.5673761e-01
   5.0300601e-01   5.5865208e-01
   5.0501002e-01   5.6055719e-01
   5.0701403e-01   5.6245294e-01
   5.0901804e-01   5.6433936e-01
   5.1102204e-01   5.6621646e-01
   5.1302605e-01   5.6808424e-01
   5.1503006e-01   5.6994272e-01
   5.1703407e-01   5.7179192e-01
   5.1903808e-01   5.7363186e-01
   5.2104208e-01   5.7546253e-01
   5.2304609e-01   5.7728396e-01
   5.2505010e-01   5.7909616e-01
   5.2705411e-01   5.8089914e-01
   5.2905812e-01   5.8269292e-01
   5.3106212e-01   5.8447751e-01
   5.3306613e-01   5.8625293e-01
   5.3507014e-01   5.8801918e-01
   5.3707415e-01   5.8977628e-01
   5.3907816e-01   5.9152424e-01
   5.4108216e-01   5.9326308e-01
   5.4308617e-01   5.9499281e-01
   5.4509018e-01   5.9671345e-01
   5.4709419e-01   5.9842500e-01
   5.4909820e-01   6.0012748e-01
   5.5110220e-01   6.0182091e-01
   5.5310621e-01   6.0350530e-01
   5.5511022e-01   6.0518065e-01
   5.5711423e-01   6.0684700e-01
   5.5911824e-01   6.0850433e-01
   5.6112224e-01   6.1015268e-01
   5.6312625e-01   6.1179206e-01
   5.6513026e-01   6.1342247e-01
   5.6713427e-01   6.1504394e-01
   5.6913828e-01   6.1665647e-01
   5.7114228e-01   6.1826007e-01
   5.7314629e-01   6.1985477e-01
   5.7515030e-01   6.2144058e-01
   5.7715431e-01   6.2301750e-01
   5.7915832e-01   6.2458555e-01
   5.8116232e-01   6.2614476e-01
   5.8316633e-01   6.2769511e-01
   5.8517034e-01   6.2923665e-01
   5.8717435e-01   6.3076936e-01
   5.8917836e-01   6.3229328e-01
   5.9118236e-01   6.3380841e-01
   5.9318637e-01   6.3531476e-01
   5.9519038e-01   6.3681236e-01
   5.9719439e-01   6.3830121e-01
   5.9919840e-01   6.3978132e-01
   6.0120240e-01   6.4125271e-01
   6.0320641e-01   6.4271540e-01
   6.0521042e-01   6.4416939e-01
   6.0721443e-01   6.4561470e-01
   6.0921844e-01   6.4705135e-01
   6.1122244e-01   6.4847934e-01
   6.1322645e-01   6.4989869e-01
   6.1523046e-01   6.5130942e-01
   6.1723447e-01   6.5271153e-01
   6.1923848e-01   6.5410504e-01
   6.2124248e-01   6.5548997e-01
   6.2324649e-01   6.5686632e-01
   6.2525050e-01   6.5823412e-01
   6.2725451e-01   6.5959336e-01
   6.2925852e-01   6.6094408e-01
   6.3126253e-01   6.6228628e-01
   6.3326653e-01   6.6361997e-01
   6.3527054e-01   6.6494517e-01
   6.3727455e-01   6.6626189e-01
   6.3927856e-01   6.6757014e-01
   6.4128257e-01   6.6886994e-01
   6.4328657e-01   6.7016131e-01
   6.4529058e-01   6.7144424e-01
   6.4729459e-01   6.7271877e-01
   6.4929860e-01   6.7398490e-01
   6.5130261e-01   6.7524264e-01
   6.5330661e-01   6.7649201e-01
   6.5531062e-01   6.7773303e-01
   6.5731463e-01   6.7896569e-01
   6.5931864e-01   6.8019003e-01
   6.6132265e-01   6.8140605e-01
   6.6332665e-01   6.8261377e-01
   6.6533066e-01   6.8381319e-01
   6.6733467e-01   6.8500434e-01
   6.6933868e-01   6.8618722e-01
   6.7134269e-01   6.8736185e-01
   6.7334669e-01   6.8852824e-01
   6.7535070e-01   6.8968641e-01
   6.7735471e-01   6.9083637e-01
   6.7935872e-01   6.9197813e-01
   6.8136273e-01   6.9311171e-01
   6.8336673e-01   6.9423712e-01
   6.8537074e-01   6.9535437e-01
   6.8737475e-01   6.9646348e-01
   6.8937876e-01   6.9756445e-01
   6.9138277e-01   6.9865731e-01
   6.9338677e-01   6.9974207e-01
   6.9539078e-01   7.0081874e-01
   6.9739479e-01   7.0188733e-01
   6.9939880e-01   7.0294786e-01
   7.0140281e-01   7.0400034e-01
   7.0340681e-01   7.0504478e-01
   7.0541082e-01   7.0608120e-01
   7.0741483e-01   7.0710961e-01
   7.0941884e-01   7.0813002e-01
   7.1142285e-01   7.0914246e-01
   7.1342685e-01   7.1014692e-01
   7.1543086e-01   7.1114343e-01
   7.1743487e-01   7.1213199e-01
   7.1943888e-01   7.1311263e-01
   7.2144289e-01   7.1408535e-01
   7.2344689e-01   7.1505017e-01
   7.2545090e-01   7.1600710e-01
   7.2745491e-01   7.1695615e-01
   7.2945892e-01   7.1789734e-01
   7.3146293e-01   7.1883069e-01
   7.3346693e-01   7.1975620e-01
   7.3547094e-01   7.2067389e-01
   7.3747495e-01   7.2158377e-01
   7.3947896e-01   7.2248585e-01
   7.4148297e-01   7.2338016e-01
   7.4348697e-01   7.2426669e-01
   7.4549098e-01   7.2514548e-01
   7.4749499e-01   7.2601652e-01
   7.4949900e-01   7.2687983e-01
   7.5150301e-01   7.2773543e-01
   7.5350701e-01   7.2858333e-01
   7.5551102e-01   7.2942354e-01
   7.5751503e-01   7.3025608e-01
   7.5951904e-01   7.3108095e-01
   7.6152305e-01   7.3189818e-01
   7.6352705e-01   7.3270778e-01
   7.6553106e-01   7.3350976e-01
   7.6753507e-01   7.3430413e-01
   7.6953908e-01   7.3509090e-01
   7.7154309e-01   7.3587010e-01
   7.7354709e-01   7.3664173e-01
   7.7555110e-01   7.3740580e-01
   7.7755511e-01   7.3816234e-01
   7.7955912e-01   7.3891135e-01
   7.8156313e-01   7.3965284e-01
   7.8356713e-01   7.4038684e-01
   7.8557114e-01   7.4111335e-01
   7.8757515e-01   7.4183239e-01
   7.8957916e-01   7.4254397e-01
   7.9158317e-01   7.4324811e-01
   7.9358717e-01   7.4394481e-01
   7.9559118e-01   7.4463409e-01
   7.9759519e-01   7.4531596e-01
   7.9959920e-01   7.4599045e-01
   8.0160321e-01   7.4665755e-01
   8.0360721e-01   7.4731730e-01
   8.0561122e-01   7.4796968e-01
   8.0761523e-01   7.4861473e-01
   8.0961924e-01   7.4925246e-01
   8.1162325e-01   7.4988287e-01
   8.1362725e-01   7.5050599e-01
   8.1563126e-01   7.5112182e-01
   8.1763527e-01   7.5173037e-01
   8.1963928e-01   7.5233168e-01
   8.2164329e-01   7.5292573e-01
   8.2364729e-01   7.5351256e-01
   8.2565130e-01   7.5409216e-01
   8.2765531e-01   7.5466457e-01
   8.2965932e-01   7.5522978e-01
   8.3166333e-01   7.5578781e-01
   8.3366733e-01   7.5633868e-01
   8.3567134e-01   7.5688240e-01
   8.3767535e-01   7.5741898e-01
   8.3967936e-01   7.5794844e-01
   8.4168337e-01   7.5847079e-01
   8.4368737e-01   7.5898604e-01
   8.4569138e-01   7.5949421e-01
   8.4769539e-01   7.5999531e-01
   8.4969940e-01   7.6048935e-01
   8.5170341e-01   7.6097634e-01
   8.5370741e-01   7.6145631e-01
   8.5571142e-01   7.6192926e-01
   8.5771543e-01   7.6239521e-01
   8.5971944e-01   7.6285417e-01
   8.6172345e-01   7.6330615e-01
   8.6372745e-01   7.6375117e-01
   8.6573146e-01   7.6418924e-01
   8.6773547e-01   7.6462037e-01
   8.6973948e-01   7.6504458e-01
   8.7174349e-01   7.6546188e-01
   8.7374749e-01   7.6587229e-01
   8.7575150e-01   7.6627581e-01
   8.7775551e-01   7.6667247e-01
   8.7975952e-01   7.6706227e-01
   8.8176353e-01   7.6744522e-01
   8.8376754e-01   7.6782135e-01
   8.8577154e-01   7.6819067e-01
   8.8777555e-01   7.6855318e-01
   8.8977956e-01   7.6890890e-01
   8.9178357e-01   7.6925785e-01
   8.9378758e-01   7.6960003e-01
   8.9579158e-01   7.6993547e-01
   8.9779559e-01   7.7026417e-01
   8.9979960e-01   7.7058616e-01
   9.0180361e-01   7.7090143e-01
   9.0380762e-01   7.7121001e-01
   9.0581162e-01   7.7151191e-01
   9.0781563e-01   7.7180714e-01
   9.0981964e-01   7.7209572e-01
   9.1182365e-01   7.7237765e-01
   9.1382766e-01   7.7265296e-01
   9.1583166e-01   7.7292165e-01
   9.1783567e-01   7.7318375e-01
   9.1983968e-01   7.7343925e-01
   9.2184369e-01   7.7368819e-01
   9.2384770e-01   7.7393056e-01
   9.2585170e-01   7.7416638e-01
   9.2785571e-01   7.7439568e-01
   9.2985972e-01   7.7461845e-01
   9.3186373e-01   7.7483471e-01
   9.3386774e-01   7.7504448e-01
   9.3587174e-01   7.7524778e-01
   9.3787575e-01   7.7544460e-01
   9.3987976e-01   7.7563497e-01
   9.4188377e-01   7.7581891e-01
   9.4388778e-01   7.7599641e-01
   9.4589178e-01   7.7616751e-01
   9.4789579e-01   7.7633220e-01
   9.4989980e-01   7.7649051e-01
   9.5190381e-01   7.7664245e-01
   9.5390782e-01   7.7678802e-01
   9.5591182e-01   7.7692726e-01
   9.5791583e-01   7.7706016e-01
   9.5991984e-01   7.7718674e-01
   9.6192385e-01   7.7730701e-01
   9.6392786e-01   7.7742099e-01
   9.6593186e-01   7.7752870e-01
   9.6793587e-01   7.7763014e-01
   9.6993988e-01   7.7772532e-01
   9.7194389e-01   7.7781427e-01
   9.7394790e-01   7.7789700e-01
   9.7595190e-01   7.7797351e-01
   9.7795591e-01   7.7804382e-01
   9.7995992e-01   7.7810795e-01
   9.8196393e-01   7.7816591e-01
   9.8396794e-01   7.7821771e-01
   9.8597194e-01   7.7826337e-01
   9.8797595e-01   7.7830289e-01
   9.8997996e-01   7.7833630e-01
   9.9198397e-01   7.7836360e-01
   9.9398798e-01   7.7838482e-01
   9.9599198e-01   7.7839995e-01
   9.9799599e-01   7.7840902e-01
   1.0000000e+00   7.7841204e-01


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.5645810e-02
   4.0080160e-03   5.1261729e-02
   6.0120240e-03   7.6847789e-02
   8.0160321e-03   1.0240403e-01
   1.0020040e-02   1.2793047e-01
   1.2024048e-02   1.5342716e-01
   1.4028056e-02   1.7889413e-01
   1.6032064e-02   2.0433140e-01
   1.8036072e-02   2.2973902e-01
   2.0040080e-02   2.5511701e-01
   2.2044088e-02   2.8046542e-01
   2.4048096e-02   3.0578427e-01
   2.6052104e-02   3.3107360e-01
   2.8056112e-02   3.5633343e-01
   3.0060120e-02   3.8156382e-01
   3.2064128e-02   4.0676478e-01
   3.4068136e-02   4.3193635e-01
   3.6072144e-02   4.5707857e-01
   3.8076152e-02   4.8219147e-01
   4.0080160e-02   5.0727508e-01
   4.2084168e-02   5.3232943e-01
   4.4088176e-02   5.5735457e-01
   4.6092184e-02   5.8235051e-01
   4.8096192e-02   6.0731731e-01
   5.0100200e-02   6.3225498e-01
   5.2104208e-02   6.5716357e-01
   5.4108216e-02   6.8204311e-01
   5.6112224e-02   7.0689362e-01
   5.8116232e-02   7.3171515e-01
   6.0120240e-02   7.5650773e-01
   6.2124248e-02   7.8127139e-01
   6.4128257e-02   8.0600616e-01
   6.6132265e-02   8.3071208e-01
   6.8136273e-02   8.5538919e-01
   7.0140281e-02   8.8003751e-01
   7.2144289e-02   9.0465708e-01
   7.4148297e-02   9.2924793e-01
   7.6152305e-02   9.5381010e-01
   7.8156313e-02   9.7834361e-01
   8.0160321e-02   1.0028485e+00
   8.2164329e-02   1.0273248e+00
   8.4168337e-02   1.0517726e+00
   8.6172345e-02   1.0761919e+00
   8.8176353e-02   1.1005826e+00
   9.0180361e-02   1.1249449e+00
   9.2184369e-02   1.1492788e+00
   9.4188377e-02   1.1735844e+00
   9.6192385e-02   1.1978615e+00
   9.8196393e-02   1.2221104e+00
   1.0020040e-01   1.2463310e+00
   1.0220441e-01   1.2705233e+00
   1.0420842e-01   1.2946874e+00
   1.0621242e-01   1.3188234e+00
   1.0821643e-01   1.3429311e+00
   1.1022044e-01   1.3670108e+00
   1.1222445e-01   1.3910624e+00
   1.1422846e-01   1.4150860e+00
   1.1623246e-01   1.4390815e+00
   1.1823647e-01   1.4630490e+00
   1.2024048e-01   1.4869886e+00
   1.2224449e-01   1.5109003e+00
   1.2424850e-01   1.5347842e+00
   1.2625251e-01   1.5586401e+00
   1.2825651e-01   1.5824683e+00
   1.3026052e-01   1.6062687e+00
   1.3226453e-01   1.6300413e+00
   1.3426854e-01   1.6537862e+00
   1.3627255e-01   1.6775035e+00
   1.3827655e-01   1.7011931e+00
   1.4028056e-01   1.7248551e+00
   1.4228457e-01   1.7484895e+00
   1.4428858e-01   1.7720964e+00
   1.4629259e-01   1.7956757e+00
   1.4829659e-01   1.8192276e+00
   1.5030060e-01   1.8427521e+00
   1.5230461e-01   1.8662491e+00
   1.5430862e-01   1.8897187e+00
   1.5631263e-01   1.9131611e+00
   1.5831663e-01   1.9365761e+00
   1.6032064e-01   1.9599638e+00
   1.6232465e-01   1.9833243e+00
   1.6432866e-01   2.0066576e+00
   1.6633267e-01   2.0299637e+00
   1.6833667e-01   2.0532427e+00
   1.7034068e-01   2.0764945e+00
   1.7234469e-01   2.0997193e+00
   1.7434870e-01   2.1229170e+00
   1.7635271e-01   2.1460878e+00
   1.7835671e-01   2.1692315e+00
   1.8036072e-01   2.1923484e+00
   1.8236473e-01   2.2154383e+00
   1.8436874e-01   2.2385013e+00
   1.8637275e-01   2.2615375e+00
   1.8837675e-01   2.2845469e+00
   1.9038076e-01   2.3075296e+00
   1.9238477e-01   2.3304855e+00
   1.9438878e-01   2.3534147e+00
   1.9639279e-01   2.3763172e+00
   1.9839679e-01   2.3991930e+00
   2.0040080e-01   2.4220423e+00
   2.0240481e-01   2.4448650e+00
   2.0440882e-01   2.4676612e+00
   2.0641283e-01   2.4904308e+00
   2.0841683e-01   2.5131740e+00
   2.1042084e-01   2.5358908e+00
   2.1242485e-01   2.5585811e+00
   2.1442886e-01   2.5812451e+00
   2.1643287e-01   2.6038828e+00
   2.1843687e-01   2.6264941e+00
   2.2044088e-01   2.6490792e+00
   2.2244489e-01   2.6716380e+00
   2.2444890e-01   2.6941707e+00
   2.2645291e-01   2.7166771e+00
   2.2845691e-01   2.7391575e+00
   2.3046092e-01   2.7616117e+00
   2.3246493e-01   2.7840399e+00
   2.3446894e-01   2.8064420e+00
   2.3647295e-01   2.8288181e+00
   2.3847695e-01   2.8511683e+00
   2.4048096e-01   2.8734925e+00
   2.4248497e-01   2.8957908e+00
   2.4448898e-01   2.9180633e+00
   2.4649299e-01   2.9403099e+00
   2.4849699e-01   2.9625308e+00
   2.5050100e-01   2.9847258e+00
   2.5250501e-01   3.0068952e+00
   2.5450902e-01   3.0290388e+00
   2.5651303e-01   3.0511568e+00
   2.5851703e-01   3.0732491e+00
   2.6052104e-01   3.0953158e+00
   2.6252505e-01   3.1173570e+00
   2.6452906e-01   3.1393727e+00
   2.6653307e-01   3.1613628e+00
   2.6853707e-01   3.1833275e+00
   2.7054108e-01   3.2052667e+00
   2.7254509e-01   3.2271806e+00
   2.7454910e-01   3.2490691e+00
   2.7655311e-01   3.2709323e+00
   2.7855711e-01   3.2927701e+00
   2.8056112e-01   3.3145827e+00
   2.8256513e-01   3.3363701e+00
   2.8456914e-01   3.3581323e+00
   2.8657315e-01   3.3798693e+00
   2.8857715e-01   3.4015812e+00
   2.9058116e-01   3.4232680e+00
   2.9258517e-01   3.4449297e+00
   2.9458918e-01   3.4665664e+00
   2.9659319e-01   3.4881781e+00
   2.9859719e-01   3.5097649e+00
   3.0060120e-01   3.5313267e+00
   3.0260521e-01   3.5528636e+00
   3.0460922e-01   3.5743757e+00
   3.0661323e-01   3.5958629e+00
   3.0861723e-01   3.6173254e+00
   3.1062124e-01   3.6387631e+00
   3.1262525e-01   3.6601760e+00
   3.1462926e-01   3.6815643e+00
   3.1663327e-01   3.7029279e+00
   3.1863727e-01   3.7242669e+00
   3.2064128e-01   3.7455813e+00
   3.2264529e-01   3.7668711e+00
   3.2464930e-01   3.7881364e+00
   3.2665331e-01   3.8093772e+00
   3.2865731e-01   3.8305936e+00
   3.3066132e-01   3.8517855e+00
   3.3266533e-01   3.8729531e+00
   3.3466934e-01   3.8940963e+00
   3.3667335e-01   3.9152151e+00
   3.3867735e-01   3.9363097e+00
   3.4068136e-01   3.9573800e+00
   3.4268537e-01   3.9784261e+00
   3.4468938e-01   3.9994480e+00
   3.4669339e-01   4.0204458e+00
   3.4869739e-01   4.0414194e+00
   3.5070140e-01   4.0623690e+00
   3.5270541e-01   4.0832945e+00
   3.5470942e-01   4.1041959e+00
   3.5671343e-01   4.1250734e+00
   3.5871743e-01   4.1459269e+00
   3.6072144e-01   4.1667565e+00
   3.6272545e-01   4.1875622e+00
   3.6472946e-01   4.2083441e+00
   3.6673347e-01   4.2291021e+00
   3.6873747e-01   4.2498364e+00
   3.7074148e-01   4.2705469e+00
   3.7274549e-01   4.2912336e+00
   3.7474950e-01   4.3118967e+00
   3.7675351e-01   4.3325362e+00
   3.7875752e-01   4.3531520e+00
   3.8076152e-01   4.3737442e+00
   3.8276553e-01   4.3943129e+00
   3.8476954e-01   4.4148581e+00
   3.8677355e-01   4.4353798e+00
   3.8877756e-01   4.4558780e+00
   3.9078156e-01   4.4763528e+00
   3.9278557e-01   4.4968042e+00
   3.9478958e-01   4.5172323e+00
   3.9679359e-01   4.5376371e+00
   3.9879760e-01   4.5580185e+00
   4.0080160e-01   4.5783767e+00
   4.0280561e-01   4.5987118e+00
   4.0480962e-01   4.6190236e+00
   4.0681363e-01   4.6393123e+00
   4.0881764e-01   4.6595778e+00
   4.1082164e-01   4.6798203e+00
   4.1282565e-01   4.7000397e+00
   4.1482966e-01   4.7202361e+00
   4.1683367e-01   4.7404096e+00
   4.1883768e-01   4.7605600e+00
   4.2084168e-01   4.7806876e+00
   4.2284569e-01   4.8007923e+00
   4.2484970e-01   4.8208741e+00
   4.2685371e-01   4.8409331e+00
   4.2885772e-01   4.8609694e+00
   4.3086172e-01   4.8809829e+00
   4.3286573e-01   4.9009737e+00
   4.3486974e-01   4.9209418e+00
   4.3687375e-01   4.9408872e+00
   4.3887776e-01   4.9608101e+00
   4.4088176e-01   4.9807103e+00
   4.4288577e-01   5.0005880e+00
   4.4488978e-01   5.0204432e+00
   4.4689379e-01   5.0402760e+00
   4.4889780e-01   5.0600863e+00
   4.5090180e-01   5.0798741e+00
   4.5290581e-01   5.0996396e+00
   4.5490982e-01   5.1193828e+00
   4.5691383e-01   5.1391036e+00
   4.5891784e-01   5.1588022e+00
   4.6092184e-01   5.1784785e+00
   4.6292585e-01   5.1981326e+00
   4.6492986e-01   5.2177645e+00
   4.6693387e-01   5.2373743e+00
   4.6893788e-01   5.2569620e+00
   4.7094188e-01   5.2765276e+00
   4.7294589e-01   5.2960711e+00
   4.7494990e-01   5.3155927e+00
   4.7695391e-01   5.3350922e+00
   4.7895792e-01   5.3545698e+00
   4.8096192e-01   5.3740256e+00
   4.8296593e-01   5.3934594e+00
   4.8496994e-01   5.4128714e+00
   4.8697395e-01   5.4322616e+00
   4.8897796e-01   5.4516300e+00
   4.9098196e-01   5.4709767e+00
   4.9298597e-01   5.4903017e+00
   4.9498998e-01   5.5096050e+00
   4.9699399e-01   5.5288866e+00
   4.9899800e-01   5.5481467e+00
   5.0100200e-01   5.5673761e+00
   5.0300601e-01   5.5865208e+00
   5.0501002e-01   5.6055719e+00
   5.0701403e-01   5.6245294e+00
   5.0901804e-01   5.6433936e+00
   5.1102204e-01   5.6621646e+00
   5.1302605e-01   5.6808424e+00
   5.1503006e-01   5.6994272e+00
   5.1703407e-01   5.7179192e+00
   5.1903808e-01   5.7363186e+00
   5.2104208e-01   5.7546253e+00
   5.2304609e-01   5.7728396e+00
   5.2505010e-01   5.7909616e+00
   5.2705411e-01   5.8089914e+00
   5.2905812e-01   5.8269292e+00
   5.3106212e-01   5.8447751e+00
   5.3306613e-01   5.8625293e+00
   5.3507014e-01   5.8801918e+00
   5.3707415e-01   5.8977628e+00
   5.3907816e-01   5.9152424e+00
   5.4108216e-01   5.9326308e+00
   5.4308617e-01   5.9499281e+00
   5.4509018e-01   5.9671345e+00
   5.4709419e-01   5.9842500e+00
   5.4909820e-01   6.0012748e+00
   5.5110220e-01   6.0182091e+00
   5.5310621e-01   6.0350530e+00
   5.5511022e-01   6.0518065e+00
   5.5711423e-01   6.0684700e+00
   5.5911824e-01   6.0850433e+00
   5.6112224e-01   6.1015268e+00
   5.6312625e-01   6.1179206e+00
   5.6513026e-01   6.1342247e+00
   5.6713427e-01   6.1504394e+00
   5.6913828e-01   6.1665647e+00
   5.7114228e-01   6.1826007e+00
   5.7314629e-01   6.1985477e+00
   5.7515030e-01   6.2144058e+00
   5.7715431e-01   6.2301750e+00
   5.7915832e-01   6.2458555e+00
   5.8116232e-01   6.2614476e+00
   5.8316633e-01   6.2769511e+00
   5.8517034e-01   6.2923665e+00
   5.8717435e-01   6.3076936e+00
   5.8917836e-01   6.3229328e+00
   5.9118236e-01   6.3380841e+00
   5.9318637e-01   6.3531476e+00
   5.9519038e-01   6.3681236e+00
   5.9719439e-01   6.3830121e+00
   5.9919840e-01   6.3978132e+00
   6.0120240e-01   6.4125271e+00
   6.0320641e-01   6.4271540e+00
   6.0521042e-01   6.4416939e+00
   6.0721443e-01   6.4561470e+00
   6.0921844e-01   6.4705135e+00
   6.1122244e-01   6.4847934e+00
   6.1322645e-01   6.4989869e+00
   6.1523046e-01   6.5130942e+00
   6.1723447e-01   6.5271153e+00
   6.1923848e-01   6.5410504e+00
   6.2124248e-01   6.5548997e+00
   6.2324649e-01   6.5686632e+00
   6.2525050e-01   6.5823412e+00
   6.2725451e-01   6.5959336e+00
   6.2925852e-01   6.6094408e+00
   6.3126253e-01   6.6228628e+00
   6.3326653e-01   6.6361997e+00
   6.3527054e-01   6.6494517e+00
   6.3727455e-01   6.6626189e+00
   6.3927856e-01   6.6757014e+00
   6.4128257e-01   6.6886994e+00
   6.4328657e-01   6.7016131e+00
   6.4529058e-01   6.7144424e+00
   6.4729459e-01   6.7271877e+00
   6.4929860e-01   6.7398490e+00
   6.5130261e-01   6.7524264e+00
   6.5330661e-01   6.7649201e+00
   6.5531062e-01   6.7773303e+00
   6.5731463e-01   6.7896569e+00
   6.5931864e-01   6.8019003e+00
   6.6132265e-01   6.8140605e+00
   6.6332665e-01   6.8261377e+00
   6.6533066e-01   6.8381319e+00
   6.6733467e-01   6.8500434e+00
   6.6933868e-01   6.8618722e+00
   6.7134269e-01   6.8736185e+00
   6.7334669e-01   6.8852824e+00
   6.7535070e-01   6.8968641e+00
   6.7735471e-01   6.9083637e+00
   6.7935872e-01   6.9197813e+00
   6.8136273e-01   6.9311171e+00
   6.8336673e-01   6.9423712e+00
   6.8537074e-01   6.9535437e+00
   6.8737475e-01   6.9646348e+00
   6.8937876e-01   6.9756445e+00
   6.9138277e-01   6.9865731e+00
   6.9338677e-01   6.9974207e+00
   6.9539078e-01   7.0081874e+00
   6.9739479e-01   7.0188733e+00
   6.9939880e-01   7.0294786e+00
   7.0140281e-01   7.0400034e+00
   7.0340681e-01   7.0504478e+00
   7.0541082e-01   7.0608120e+00
   7.0741483e-01   7.0710961e+00
   7.0941884e-01   7.0813002e+00
   7.1142285e-01   7.0914246e+00
   7.1342685e-01   7.1014692e+00
   7.1543086e-01   7.1114343e+00
   7.1743487e-01   7.1213199e+00
   7.1943888e-01   7.1311263e+00
   7.2144289e-01   7.1408535e+00
   7.2344689e-01   7.1505017e+00
   7.2545090e-01   7.1600710e+00
   7.2745491e-01   7.1695615e+00
   7.2945892e-01   7.1789734e+00
   7.3146293e-01   7.1883069e+00
   7.3346693e-01   7.1975620e+00
   7.3547094e-01   7.2067389e+00
   7.3747495e-01   7.2158377e+00
   7.3947896e-01   7.2248585e+00
   7.4148297e-01   7.2338016e+00
   7.4348697e-01   7.2426669e+00
   7.4549098e-01   7.2514548e+00
   7.4749499e-01   7.2601652e+00
   7.4949900e-01   7.2687983e+00
   7.5150301e-01   7.2773543e+00
   7.5350701e-01   7.2858333e+00
   7.5551102e-01   7.2942354e+00
   7.5751503e-01   7.3025608e+00
   7.5951904e-01   7.3108095e+00
   7.6152305e-01   7.3189818e+00
   7.6352705e-01   7.3270778e+00
   7.6553106e-01   7.3350976e+00
   7.6753507e-01   7.3430413e+00
   7.6953908e-01   7.3509090e+00
   7.7154309e-01   7.3587010e+00
   7.7354709e-01   7.3664173e+00
   7.7555110e-01   7.3740580e+00
   7.7755511e-01   7.3816234e+00
   7.7955912e-01   7.3891135e+00
   7.8156313e-01   7.3965284e+00
   7.8356713e-01   7.4038684e+00
   7.8557114e-01   7.4111335e+00
   7.8757515e-01   7.4183239e+00
   7.8957916e-01   7.4254397e+00
   7.9158317e-01   7.4324811e+00
   7.9358717e-01   7.4394481e+00
   7.9559118e-01   7.4463409e+00
   7.9759519e-01   7.4531596e+00
   7.9959920e-01   7.4599045e+00
   8.0160321e-01   7.4665755e+00
   8.0360721e-01   7.4731730e+00
   8.0561122e-01   7.4796968e+00
   8.0761523e-01   7.4861473e+00
   8.0961924e-01   7.4925246e+00
   8.1162325e-01   7.4988287e+00
   8.1362725e-01   7.5050599e+00
   8.1563126e-01   7.5112182e+00
   8.1763527e-01   7.5173037e+00
   8.1963928e-01   7.5233168e+00
   8.2164329e-01   7.5292573e+00
   8.2364729e-01   7.5351256e+00
   8.2565130e-01   7.5409216e+00
   8.2765531e-01   7.5466457e+00
   8.2965932e-01   7.5522978e+00
   8.3166333e-01   7.5578781e+00
   8.3366733e-01   7.5633868e+00
   8.3567134e-01   7.5688240e+00
   8.3767535e-01   7.5741898e+00
   8.3967936e-01   7.5794844e+00
   8.4168337e-01   7.5847079e+00
   8.4368737e-01   7.5898604e+00
   8.4569138e-01   7.5949421e+00
   8.4769539e-01   7.5999531e+00
   8.4969940e-01   7.6048935e+00
   8.5170341e-01   7.6097634e+00
   8.5370741e-01   7.6145631e+00
   8.5571142e-01   7.6192926e+00
   8.5771543e-01   7.6239521e+00
   8.5971944e-01   7.6285417e+00
   8.6172345e-01   7.6330615e+00
   8.6372745e-01   7.6375117e+00
   8.6573146e-01   7.6418924e+00
   8.6773547e-01   7.6462037e+00
   8.6973948e-01   7.6504458e+00
   8.7174349e-01   7.6546188e+00
   8.7374749e-01   7.6587229e+00
   8.7575150e-01   7.6627581e+00
   8.7775551e-01   7.6667247e+00
   8.7975952e-01   7.6706227e+00
   8.8176353e-01   7.6744522e+00
   8.8376754e-01   7.6782135e+00
   8.8577154e-01   7.6819067e+00
   8.8777555e-01   7.6855318e+00
   8.8977956e-01   7.6890890e+00
   8.9178357e-01   7.6925785e+00
   8.9378758e-01   7.6960003e+00
   8.9579158e-01   7.6993547e+00
   8.9779559e-01   7.7026417e+00
   8.9979960e-01   7.7058616e+00
   9.0180361e-01   7.7090143e+00
   9.0380762e-01   7.7121001e+00
   9.0581162e-01   7.7151191e+00
   9.0781563e-01   7.7180714e+00
   9.0981964e-01   7.7209572e+00
   9.1182365e-01   7.7237765e+00
   9.1382766e-01   7.7265296e+00
   9.1583166e-01   7.7292165e+00
   9.1783567e-01   7.7318375e+00
   9.1983968e-01   7.7343925e+00
   9.2184369e-01   7.7368819e+00
   9.2384770e-01   7.7393056e+00
   9.2585170e-01   7.7416638e+00
   9.2785571e-01   7.7439568e+00
   9.2985972e-01   7.7461845e+00
   9.3186373e-01   7.7483471e+00
   9.3386774e-01   7.7504448e+00
   9.3587174e-01   7.7524778e+00
   9.3787575e-01   7.7544460e+00
   9.3987976e-01   7.7563497e+00
   9.4188377e-01   7.7581891e+00
   9.4388778e-01   7.7599641e+00
   9.4589178e-01   7.7616751e+00
   9.4789579e-01   7.7633220e+00
   9.4989980e-01   7.7649051e+00
   9.5190381e-01   7.7664245e+00
   9.5390782e-01   7.7678802e+00
   9.5591182e-01   7.7692726e+00
   9.5791583e-01   7.7706016e+00
   9.5991984e-01   7.7718674e+00
   9.6192385e-01   7.7730701e+00
   9.6392786e-01   7.7742099e+00
   9.6593186e-01   7.7752870e+00
   9.6793587e-01   7.7763014e+00
   9.6993988e-01   7.7772532e+00
   9.7194389e-01   7.7781427e+00
   9.7394790e-01   7.7789700e+00
   9.7595190e-01   7.7797351e+00
   9.7795591e-01   7.7804382e+00
   9.7995992e-01   7.7810795e+00
   9.8196393e-01   7.7816591e+00
   9.8396794e-01   7.7821771e+00
   9.8597194e-01   7.7826337e+00
   9.8797595e-01   7.7830289e+00
   9.8997996e-01   7.7833630e+00
   9.9198397e-01   7.7836360e+00
   9.9398798e-01   7.7838482e+00
   9.9599198e-01   7.7839995e+00
   9.9799599e-01   7.7840902e+00
   1.0000000e+00   7.7841204e+00


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.5645810e-01
   4.0080160e-03   5.1261729e-01
   6.0120240e-03   7.6847789e-01
   8.0160321e-03   1.0240403e+00
   1.0020040e-02   1.2793047e+00
   1.2024048e-02   1.5342716e+00
   1.4028056e-02   1.7889413e+00
   1.6032064e-02   2.0433140e+00
   1.8036072e-02   2.2973902e+00
   2.0040080e-02   2.5511701e+00
   2.2044088e-02   2.8046542e+00
   2.4048096e-02   3.0578427e+00
   2.6052104e-02   3.3107360e+00
   2.8056112e-02   3.5633343e+00
   3.0060120e-02   3.8156382e+00
   3.2064128e-02   4.0676478e+00
   3.4068136e-02   4.3193635e+00
   3.6072144e-02   4.5707857e+00
   3.8076152e-02   4.8219147e+00
   4.0080160e-02   5.0727508e+00
   4.2084168e-02   5.3232943e+00
   4.4088176e-02   5.5735457e+00
   4.6092184e-02   5.8235051e+00
   4.8096192e-02   6.0731731e+00
   5.0100200e-02   6.3225498e+00
   5.2104208e-02   6.5716357e+00
   5.4108216e-02   6.8204311e+00
   5.6112224e-02   7.0689362e+00
   5.8116232e-02   7.3171515e+00
   6.0120240e-02   7.5650773e+00
   6.2124248e-02   7.8127139e+00
   6.4128257e-02   8.0600616e+00
   6.6132265e-02   8.3071208e+00
   6.8136273e-02   8.5538919e+00
   7.0140281e-02   8.8003751e+00
   7.2144289e-02   9.0465708e+00
   7.4148297e-02   9.2924793e+00
   7.6152305e-02   9.5381010e+00
   7.8156313e-02   9.7834361e+00
   8.0160321e-02   1.0028485e+01
   8.2164329e-02   1.0273248e+01
   8.4168337e-02   1.0517726e+01
   8.6172345e-02   1.0761919e+01
   8.8176353e-02   1.1005826e+01
   9.0180361e-02   1.1249449e+01
   9.2184369e-02   1.1492788e+01
   9.4188377e-02   1.1735844e+01
   9.6192385e-02   1.1978615e+01
   9.8196393e-02   1.2221104e+01
   1.0020040e-01   1.2463310e+01
   1.0220441e-01   1.2705233e+01
   1.0420842e-01   1.2946874e+01
   1.0621242e-01   1.3188234e+01
   1.0821643e-01   1.3429311e+01
   1.1022044e-01   1.3670108e+01
   1.1222445e-01   1.3910624e+01
   1.1422846e-01   1.4150860e+01
   1.1623246e-01   1.4390815e+01
   1.1823647e-01   1.4630490e+01
   1.2024048e-01   1.4869886e+01
   1.2224449e-01   1.5109003e+01
   1.2424850e-01   1.5347842e+01
   1.2625251e-01   1.5586401e+01
   1.2825651e-01   1.5824683e+01
   1.3026052e-01   1.6062687e+01
   1.3226453e-01   1.6300413e+01
   1.3426854e-01   1.6537862e+01
   1.3627255e-01   1.6775035e+01
   1.3827655e-01   1.7011931e+01
   1.4028056e-01   1.7248551e+01
   1.4228457e-01   1.7484895e+01
   1.4428858e-01   1.7720964e+01
   1.4629259e-01   1.7956757e+01
   1.4829659e-01   1.8192276e+01
   1.5030060e-01   1.8427521e+01
   1.5230461e-01   1.8662491e+01
   1.5430862e-01   1.8897187e+01
   1.5631263e-01   1.9131611e+01
   1.5831663e-01   1.9365761e+01
   1.6032064e-01   1.9599638e+01
   1.6232465e-01   1.9833243e+01
   1.6432866e-01   2.0066576e+01
   1.6633267e-01   2.0299637e+01
   1.6833667e-01   2.0532427e+01
   1.7034068e-01   2.0764945e+01
   1.7234469e-01   2.0997193e+01
   1.7434870e-01   2.1229170e+01
   1.7635271e-01   2.1460878e+01
   1.7835671e-01   2.1692315e+01
   1.8036072e-01   2.1923484e+01
   1.8236473e-01   2.2154383e+01
   1.8436874e-01   2.2385013e+01
   1.8637275e-01   2.2615375e+01
   1.8837675e-01   2.2845469e+01
   1.9038076e-01   2.3075296e+01
   1.9238477e-01   2.3304855e+01
   1.9438878e-01   2.3534147e+01
   1.9639279e-01   2.3763172e+01
   1.9839679e-01   2.3991930e+01
   2.0040080e-01   2.4220423e+01
   2.0240481e-01   2.4448650e+01
   2.0440882e-01   2.4676612e+01
   2.0641283e-01   2.4904308e+01
   2.0841683e-01   2.5131740e+01
   2.1042084e-01   2.5358908e+01
   2.1242485e-01   2.5585811e+01
   2.1442886e-01   2.5812451e+01
   2.1643287e-01   2.6038828e+01
   2.1843687e-01   2.6264941e+01
   2.2044088e-01   2.6490792e+01
   2.2244489e-01   2.6716380e+01
   2.2444890e-01   2.6941707e+01
   2.2645291e-01   2.7166771e+01
   2.2845691e-01   2.7391575e+01
   2.3046092e-01   2.7616117e+01
   2.3246493e-01   2.7840399e+01
   2.3446894e-01   2.8064420e+01
   2.3647295e-01   2.8288181e+01
   2.3847695e-01   2.8511683e+01
   2.4048096e-01   2.8734925e+01
   2.4248497e-01   2.8957908e+01
   2.4448898e-01   2.9180633e+01
   2.4649299e-01   2.9403099e+01
   2.4849699e-01   2.9625308e+01
   2.5050100e-01   2.9847258e+01
   2.5250501e-01   3.0068952e+01
   2.5450902e-01   3.0290388e+01
   2.5651303e-01   3.0511568e+01
   2.5851703e-01   3.0732491e+01
   2.6052104e-01   3.0953158e+01
   2.6252505e-01   3.1173570e+01
   2.6452906e-01   3.1393727e+01
   2.6653307e-01   3.1613628e+01
   2.6853707e-01   3.1833275e+01
   2.7054108e-01   3.2052667e+01
   2.7254509e-01   3.2271806e+01
   2.7454910e-01   3.2490691e+01
   2.7655311e-01   3.2709323e+01
   2.7855711e-01   3.2927701e+01
   2.8056112e-01   3.3145827e+01
   2.8256513e-01   3.3363701e+01
   2.8456914e-01   3.3581323e+01
   2.8657315e-01   3.3798693e+01
   2.8857715e-01   3.4015812e+01
   2.9058116e-01   3.4232680e+01
   2.9258517e-01   3.4449297e+01
   2.9458918e-01   3.4665664e+01
   2.9659319e-01   3.4881781e+01
   2.9859719e-01   3.5097649e+01
   3.0060120e-01   3.5313267e+01
   3.0260521e-01   3.5528636e+01
   3.0460922e-01   3.5743757e+01
   3.0661323e-01   3.5958629e+01
   3.0861723e-01   3.6173254e+01
   3.1062124e-01   3.6387631e+01
   3.1262525e-01   3.6601760e+01
   3.1462926e-01   3.6815643e+01
   3.1663327e-01   3.7029279e+01
   3.1863727e-01   3.7242669e+01
   3.2064128e-01   3.7455813e+01
   3.2264529e-01   3.7668711e+01
   3.2464930e-01   3.7881364e+01
   3.2665331e-01   3.8093772e+01
   3.2865731e-01   3.8305936e+01
   3.3066132e-01   3.8517855e+01
   3.3266533e-01   3.8729531e+01
   3.3466934e-01   3.8940963e+01
   3.3667335e-01   3.9152151e+01
   3.3867735e-01   3.9363097e+01
   3.4068136e-01   3.9573800e+01
   3.4268537e-01   3.9784261e+01
   3.4468938e-01   3.9994480e+01
   3.4669339e-01   4.0204458e+01
   3.4869739e-01   4.0414194e+01
   3.5070140e-01   4.0623690e+01
   3.5270541e-01   4.0832945e+01
   3.5470942e-01   4.1041959e+01
   3.5671343e-01   4.1250734e+01
   3.5871743e-01   4.1459269e+01
   3.6072144e-01   4.1667565e+01
   3.6272545e-01   4.1875622e+01
   3.6472946e-01   4.2083441e+01
   3.6673347e-01   4.2291021e+01
   3.6873747e-01   4.2498364e+01
   3.7074148e-01   4.2705469e+01
   3.7274549e-01   4.2912336e+01
   3.7474950e-01   4.3118967e+01
   3.7675351e-01   4.3325362e+01
   3.7875752e-01   4.3531520e+01
   3.8076152e-01   4.3737442e+01
   3.8276553e-01   4.3943129e+01
   3.8476954e-01   4.4148581e+01
   3.8677355e-01   4.4353798e+01
   3.8877756e-01   4.4558780e+01
   3.9078156e-01   4.4763528e+01
   3.9278557e-01   4.4968042e+01
   3.9478958e-01   4.5172323e+01
   3.9679359e-01   4.5376371e+01
   3.9879760e-01   4.5580185e+01
   4.0080160e-01   4.5783767e+01
   4.0280561e-01   4.5987118e+01
   4.0480962e-01   4.6190236e+01
   4.0681363e-01   4.6393123e+01
   4.0881764e-01   4.6595778e+01
   4.1082164e-01   4.6798203e+01
   4.1282565e-01   4.7000397e+01
   4.1482966e-01   4.7202361e+01
   4.1683367e-01   4.7404096e+01
   4.1883768e-01   4.7605600e+01
   4.2084168e-01   4.7806876e+01
   4.2284569e-01   4.8007923e+01
   4.2484970e-01   4.8208741e+01
   4.2685371e-01   4.8409331e+01
   4.2885772e-01   4.8609694e+01
   4.3086172e-01   4.8809829e+01
   4.3286573e-01   4.9009737e+01
   4.3486974e-01   4.9209418e+01
   4.3687375e-01   4.9408872e+01
   4.3887776e-01   4.9608101e+01
   4.4088176e-01   4.9807103e+01
   4.4288577e-01   5.0005880e+01
   4.4488978e-01   5.0204432e+01
   4.4689379e-01   5.0402760e+01
   4.4889780e-01   5.0600863e+01
   4.5090180e-01   5.0798741e+01
   4.5290581e-01   5.0996396e+01
   4.5490982e-01   5.1193828e+01
   4.5691383e-01   5.1391036e+01
   4.5891784e-01   5.1588022e+01
   4.6092184e-01   5.1784785e+01
   4.6292585e-01   5.1981326e+01
   4.6492986e-01   5.2177645e+01
   4.6693387e-01   5.2373743e+01
   4.6893788e-01   5.2569620e+01
   4.7094188e-01   5.2765276e+01
   4.7294589e-01   5.2960711e+01
   4.7494990e-01   5.3155927e+01
   4.7695391e-01   5.3350922e+01
   4.7895792e-01   5.3545698e+01
   4.8096192e-01   5.3740256e+01
   4.8296593e-01   5.3934594e+01
   4.8496994e-01   5.4128714e+01
   4.8697395e-01   5.4322616e+01
   4.8897796e-01   5.4516300e+01
   4.9098196e-01   5.4709767e+01
   4.9298597e-01   5.4903017e+01
   4.9498998e-01   5.5096050e+01
   4.9699399e-01   5.5288866e+01
   4.9899800e-01   5.5481467e+01
   5.0100200e-01   5.5673761e+01
   5.0300601e-01   5.5865208e+01
   5.0501002e-01   5.6055719e+01
   5.0701403e-01   5.6245294e+01
   5.0901804e-01   5.6433936e+01
   5.1102204e-01   5.6621646e+01
   5.1302605e-01   5.6808424e+01
   5.1503006e-01   5.6994272e+01
   5.1703407e-01   5.7179192e+01
   5.1903808e-01   5.7363186e+01
   5.2104208e-01   5.7546253e+01
   5.2304609e-01   5.7728396e+01
   5.2505010e-01   5.7909616e+01
   5.2705411e-01   5.8089914e+01
   5.2905812e-01   5.8269292e+01
   5.3106212e-01   5.8447751e+01
   5.3306613e-01   5.8625293e+01
   5.3507014e-01   5.8801918e+01
   5.3707415e-01   5.8977628e+01
   5.3907816e-01   5.9152424e+01
   5.4108216e-01   5.9326308e+01
   5.4308617e-01   5.9499281e+01
   5.4509018e-01   5.9671345e+01
   5.4709419e-01   5.9842500e+01
   5.4909820e-01   6.0012748e+01
   5.5110220e-01   6.0182091e+01
   5.5310621e-01   6.0350530e+01
   5.5511022e-01   6.0518065e+01
   5.5711423e-01   6.0684700e+01
   5.5911824e-01   6.0850433e+01
   5.6112224e-01   6.1015268e+01
   5.6312625e-01   6.1179206e+01
   5.6513026e-01   6.1342247e+01
   5.6713427e-01   6.1504394e+01
   5.6913828e-01   6.1665647e+01
   5.7114228e-01   6.1826007e+01
   5.7314629e-01   6.1985477e+01
   5.7515030e-01   6.2144058e+01
   5.7715431e-01   6.2301750e+01
   5.7915832e-01   6.2458555e+01
   5.8116232e-01   6.2614476e+01
   5.8316633e-01   6.2769511e+01
   5.8517034e-01   6.2923665e+01
   5.8717435e-01   6.3076936e+01
   5.8917836e-01   6.3229328e+01
   5.9118236e-01   6.3380841e+01
   5.9318637e-01   6.3531476e+01
   5.9519038e-01   6.3681236e+01
   5.9719439e-01   6.3830121e+01
   5.9919840e-01   6.3978132e+01
   6.0120240e-01   6.4125271e+01
   6.0320641e-01   6.4271540e+01
   6.0521042e-01   6.4416939e+01
   6.0721443e-01   6.4561470e+01
   6.0921844e-01   6.4705135e+01
   6.1122244e-01   6.4847934e+01
   6.1322645e-01   6.4989869e+01
   6.1523046e-01   6.5130942e+01
   6.1723447e-01   6.5271153e+01
   6.1923848e-01   6.5410504e+01
   6.2124248e-01   6.5548997e+01
   6.2324649e-01   6.5686632e+01
   6.2525050e-01   6.5823412e+01
   6.2725451e-01   6.5959336e+01
   6.2925852e-01   6.6094408e+01
   6.3126253e-01   6.6228628e+01
   6.3326653e-01   6.6361997e+01
   6.3527054e-01   6.6494517e+01
   6.3727455e-01   6.6626189e+01
   6.3927856e-01   6.6757014e+01
   6.4128257e-01   6.6886994e+01
   6.4328657e-01   6.7016131e+01
   6.4529058e-01   6.7144424e+01
   6.4729459e-01   6.7271877e+01
   6.4929860e-01   6.7398490e+01
   6.5130261e-01   6.7524264e+01
   6.5330661e-01   6.7649201e+01
   6.5531062e-01   6.7773303e+01
   6.5731463e-01   6.7896569e+01
   6.5931864e-01   6.8019003e+01
   6.6132265e-01   6.8140605e+01
   6.6332665e-01   6.8261377e+01
   6.6533066e-01   6.8381319e+01
   6.6733467e-01   6.8500434e+01
   6.6933868e-01   6.8618722e+01
   6.7134269e-01   6.8736185e+01
   6.7334669e-01   6.8852824e+01
   6.7535070e-01   6.8968641e+01
   6.7735471e-01   6.9083637e+01
   6.7935872e-01   6.9197813e+01
   6.8136273e-01   6.9311171e+01
   6.8336673e-01   6.9423712e+01
   6.8537074e-01   6.9535437e+01
   6.8737475e-01   6.9646348e+01
   6.8937876e-01   6.9756445e+01
   6.9138277e-01   6.9865731e+01
   6.9338677e-01   6.9974207e+01
   6.9539078e-01   7.0081874e+01
   6.9739479e-01   7.0188733e+01
   6.9939880e-01   7.0294786e+01
   7.0140281e-01   7.0400034e+01
   7.0340681e-01   7.0504478e+01
   7.0541082e-01   7.0608120e+01
   7.0741483e-01   7.0710961e+01
   7.0941884e-01   7.0813002e+01
   7.1142285e-01   7.0914246e+01
   7.1342685e-01   7.1014692e+01
   7.1543086e-01   7.1114343e+01
   7.1743487e-01   7.1213199e+01
   7.1943888e-01   7.1311263e+01
   7.2144289e-01   7.1408535e+01
   7.2344689e-01   7.1505017e+01
   7.2545090e-01   7.1600710e+01
   7.2745491e-01   7.1695615e+01
   7.2945892e-01   7.1789734e+01
   7.3146293e-01   7.1883069e+01
   7.3346693e-01   7.1975620e+01
   7.3547094e-01   7.2067389e+01
   7.3747495e-01   7.2158377e+01
   7.3947896e-01   7.2248585e+01
   7.4148297e-01   7.2338016e+01
   7.4348697e-01   7.2426669e+01
   7.4549098e-01   7.2514548e+01
   7.4749499e-01   7.2601652e+01
   7.4949900e-01   7.2687983e+01
   7.5150301e-01   7.2773543e+01
   7.5350701e-01   7.2858333e+01
   7.5551102e-01   7.2942354e+01
   7.5751503e-01   7.3025608e+01
   7.5951904e-01   7.3108095e+01
   7.6152305e-01   7.3189818e+01
   7.6352705e-01   7.3270778e+01
   7.6553106e-01   7.3350976e+01
   7.6753507e-01   7.3430413e+01
   7.6953908e-01   7.3509090e+01
   7.7154309e-01   7.3587010e+01
   7.7354709e-01   7.3664173e+01
   7.7555110e-01   7.3740580e+01
   7.7755511e-01   7.3816234e+01
   7.7955912e-01   7.3891135e+01
   7.8156313e-01   7.3965284e+01
   7.8356713e-01   7.4038684e+01
   7.8557114e-01   7.4111335e+01
   7.8757515e-01   7.4183239e+01
   7.8957916e-01   7.4254397e+01
   7.9158317e-01   7.4324811e+01
   7.9358717e-01   7.4394481e+01
   7.9559118e-01   7.4463409e+01
   7.9759519e-01   7.4531596e+01
   7.9959920e-01   7.4599045e+01
   8.0160321e-01   7.4665755e+01
   8.0360721e-01   7.4731730e+01
   8.0561122e-01   7.4796968e+01
   8.0761523e-01   7.4861473e+01
   8.0961924e-01   7.4925246e+01
   8.1162325e-01   7.4988287e+01
   8.1362725e-01   7.5050599e+01
   8.1563126e-01   7.5112182e+01
   8.1763527e-01   7.5173037e+01
   8.1963928e-01   7.5233168e+01
   8.2164329e-01   7.5292573e+01
   8.2364729e-01   7.5351256e+01
   8.2565130e-01   7.5409216e+01
   8.2765531e-01   7.5466457e+01
   8.2965932e-01   7.5522978e+01
   8.3166333e-01   7.5578781e+01
   8.3366733e-01   7.5633868e+01
   8.3567134e-01   7.5688240e+01
   8.3767535e-01   7.5741898e+01
   8.3967936e-01   7.5794844e+01
   8.4168337e-01   7.5847079e+01
   8.4368737e-01   7.5898604e+01
   8.4569138e-01   7.5949421e+01
   8.4769539e-01   7.5999531e+01
   8.4969940e-01   7.6048935e+01
   8.5170341e-01   7.6097634e+01
   8.5370741e-01   7.6145631e+01
   8.5571142e-01   7.6192926e+01
   8.5771543e-01   7.6239521e+01
   8.5971944e-01   7.6285417e+01
   8.6172345e-01   7.6330615e+01
   8.6372745e-01   7.6375117e+01
   8.6573146e-01   7.6418924e+01
   8.6773547e-01   7.6462037e+01
   8.6973948e-01   7.6504458e+01
   8.7174349e-01   7.6546188e+01
   8.7374749e-01   7.6587229e+01
   8.7575150e-01   7.6627581e+01
   8.7775551e-01   7.6667247e+01
   8.7975952e-01   7.6706227e+01
   8.8176353e-01   7.6744522e+01
   8.8376754e-01   7.6782135e+01
   8.8577154e-01   7.6819067e+01
   8.8777555e-01   7.6855318e+01
   8.8977956e-01   7.6890890e+01
   8.9178357e-01   7.6925785e+01
   8.9378758e-01   7.6960003e+01
   8.9579158e-01   7.6993547e+01
   8.9779559e-01   7.7026417e+01
   8.9979960e-01   7.7058616e+01
   9.0180361e-01   7.7090143e+01
   9.0380762e-01   7.7121001e+01
   9.0581162e-01   7.7151191e+01
   9.0781563e-01   7.7180714e+01
   9.0981964e-01   7.7209572e+01
   9.1182365e-01   7.7237765e+01
   9.1382766e-01   7.7265296e+01
   9.1583166e-01   7.7292165e+01
   9.1783567e-01   7.7318375e+01
   9.1983968e-01   7.7343925e+01
   9.2184369e-01   7.7368819e+01
   9.2384770e-01   7.7393056e+01
   9.2585170e-01   7.7416638e+01
   9.2785571e-01   7.7439568e+01
   9.2985972e-01   7.7461845e+01
   9.3186373e-01   7.7483471e+01
   9.3386774e-01   7.7504448e+01
   9.3587174e-01   7.7524778e+01
   9.3787575e-01   7.7544460e+01
   9.3987976e-01   7.7563497e+01
   9.4188377e-01   7.7581891e+01
   9.4388778e-01   7.7599641e+01
   9.4589178e-01   7.7616751e+01
   9.4789579e-01   7.7633220e+01
   9.4989980e-01   7.7649051e+01
   9.5190381e-01   7.7664245e+01
   9.5390782e-01   7.7678802e+01
   9.5591182e-01   7.7692726e+01
   9.5791583e-01   7.7706016e+01
   9.5991984e-01   7.7718674e+01
   9.6192385e-01   7.7730701e+01
   9.6392786e-01   7.7742099e+01
   9.6593186e-01   7.7752870e+01
   9.6793587e-01   7.7763014e+01
   9.6993988e-01   7.7772532e+01
   9.7194389e-01   7.7781427e+01
   9.7394790e-01   7.7789700e+01
   9.7595190e-01   7.7797351e+01
   9.7795591e-01   7.7804382e+01
   9.7995992e-01   7.7810795e+01
   9.8196393e-01   7.7816591e+01
   9.8396794e-01   7.7821771e+01
   9.8597194e-01   7.7826337e+01
   9.8797595e-01   7.7830289e+01
   9.8997996e-01   7.7833630e+01
   9.9198397e-01   7.7836360e+01
   9.9398798e-01   7.7838482e+01
   9.9599198e-01   7.7839995e+01
   9.9799599e-01   7.7840902e+01
   1.0000000e+00   7.7841204e+01


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.5645810e+00
   4.0080160e-03   5.1261729e+00
   6.0120240e-03   7.6847789e+00
   8.0160321e-03   1.0240403e+01
   1.0020040e-02   1.2793047e+01
   1.2024048e-02   1.5342716e+01
   1.4028056e-02   1.7889413e+01
   1.6032064e-02   2.0433140e+01
   1.8036072e-02   2.2973902e+01
   2.0040080e-02   2.5511701e+01
   2.2044088e-02   2.8046542e+01
   2.4048096e-02   3.0578427e+01
   2.6052104e-02   3.3107360e+01
   2.8056112e-02   3.5633343e+01
   3.0060120e-02   3.8156382e+01
   3.2064128e-02   4.0676478e+01
   3.4068136e-02   4.3193635e+01
   3.6072144e-02   4.5707857e+01
   3.8076152e-02   4.8219147e+01
   4.0080160e-02   5.0727508e+01
   4.2084168e-02   5.3232943e+01
   4.4088176e-02   5.5735457e+01
   4.6092184e-02   5.8235051e+01
   4.8096192e-02   6.0731731e+01
   5.0100200e-02   6.3225498e+01
   5.2104208e-02   6.5716357e+01
   5.4108216e-02   6.8204311e+01
   5.6112224e-02   7.0689362e+01
   5.8116232e-02   7.3171515e+01
   6.0120240e-02   7.5650773e+01
   6.2124248e-02   7.8127139e+01
   6.4128257e-02   8.0600616e+01
   6.6132265e-02   8.3071208e+01
   6.8136273e-02   8.5538919e+01
   7.0140281e-02   8.8003751e+01
   7.2144289e-02   9.0465708e+01
   7.4148297e-02   9.2924793e+01
   7.6152305e-02   9.5381010e+01
   7.8156313e-02   9.7834361e+01
   8.0160321e-02   1.0028485e+02
   8.2164329e-02   1.0273248e+02
   8.4168337e-02   1.0517726e+02
   8.6172345e-02   1.0761919e+02
   8.8176353e-02   1.1005826e+02
   9.0180361e-02   1.1249449e+02
   9.2184369e-02   1.1492788e+02
   9.4188377e-02   1.1735844e+02
   9.6192385e-02   1.1978615e+02
   9.8196393e-02   1.2221104e+02
   1.0020040e-01   1.2463310e+02
   1.0220441e-01   1.2705233e+02
   1.0420842e-01   1.2946874e+02
   1.0621242e-01   1.3188234e+02
   1.0821643e-01   1.3429311e+02
   1.1022044e-01   1.3670108e+02
   1.1222445e-01   1.3910624e+02
   1.1422846e-01   1.4150860e+02
   1.1623246e-01   1.4390815e+02
   1.1823647e-01   1.4630490e+02
   1.2024048e-01   1.4869886e+02
   1.2224449e-01   1.5109003e+02
   1.2424850e-01   1.5347842e+02
   1.2625251e-01   1.5586401e+02
   1.2825651e-01   1.5824683e+02
   1.3026052e-01   1.6062687e+02
   1.3226453e-01   1.6300413e+02
   1.3426854e-01   1.6537862e+02
   1.3627255e-01   1.6775035e+02
   1.3827655e-01   1.7011931e+02
   1.4028056e-01   1.7248551e+02
   1.4228457e-01   1.7484895e+02
   1.4428858e-01   1.7720964e+02
   1.4629259e-01   1.7956757e+02
   1.4829659e-01   1.8192276e+02
   1.5030060e-01   1.8427521e+02
   1.5230461e-01   1.8662491e+02
   1.5430862e-01   1.8897187e+02
   1.5631263e-01   1.9131611e+02
   1.5831663e-01   1.9365761e+02
   1.6032064e-01   1.9599638e+02
   1.6232465e-01   1.9833243e+02
   1.6432866e-01   2.0066576e+02
   1.6633267e-01   2.0299637e+02
   1.6833667e-01   2.0532427e+02
   1.7034068e-01   2.0764945e+02
   1.7234469e-01   2.0997193e+02
   1.7434870e-01   2.1229170e+02
   1.7635271e-01   2.1460878e+02
   1.7835671e-01   2.1692315e+02
   1.8036072e-01   2.1923484e+02
   1.8236473e-01   2.2154383e+02
   1.8436874e-01   2.2385013e+02
   1.8637275e-01   2.2615375e+02
   1.8837675e-01   2.2845469e+02
   1.9038076e-01   2.3075296e+02
   1.9238477e-01   2.3304855e+02
   1.9438878e-01   2.3534147e+02
   1.9639279e-01   2.3763172e+02
   1.9839679e-01   2.3991930e+02
   2.0040080e-01   2.4220423e+02
   2.0240481e-01   2.4448650e+02
   2.0440882e-01   2.4676612e+02
   2.0641283e-01   2.4904308e+02
   2.0841683e-01   2.5131740e+02
   2.1042084e-01   2.5358908e+02
   2.1242485e-01   2.5585811e+02
   2.1442886e-01   2.5812451e+02
   2.1643287e-01   2.6038828e+02
   2.1843687e-01   2.6264941e+02
   2.2044088e-01   2.6490792e+02
   2.2244489e-01   2.6716380e+02
   2.2444890e-01   2.6941707e+02
   2.2645291e-01   2.7166771e+02
   2.2845691e-01   2.7391575e+02
   2.3046092e-01   2.7616117e+02
   2.3246493e-01   2.7840399e+02
   2.3446894e-01   2.8064420e+02
   2.3647295e-01   2.8288181e+02
   2.3847695e-01   2.8511683e+02
   2.4048096e-01   2.8734925e+02
   2.4248497e-01   2.8957908e+02
   2.4448898e-01   2.9180633e+02
   2.4649299e-01   2.9403099e+02
   2.4849699e-01   2.9625308e+02
   2.5050100e-01   2.9847258e+02
   2.5250501e-01   3.0068952e+02
   2.5450902e-01   3.0290388e+02
   2.5651303e-01   3.0511568e+02
   2.5851703e-01   3.0732491e+02
   2.6052104e-01   3.0953158e+02
   2.6252505e-01   3.1173570e+02
   2.6452906e-01   3.1393727e+02
   2.6653307e-01   3.1613628e+02
   2.6853707e-01   3.1833275e+02
   2.7054108e-01   3.2052667e+02
   2.7254509e-01   3.2271806e+02
   2.7454910e-01   3.2490691e+02
   2.7655311e-01   3.2709323e+02
   2.7855711e-01   3.2927701e+02
   2.8056112e-01   3.3145827e+02
   2.8256513e-01   3.3363701e+02
   2.8456914e-01   3.3581323e+02
   2.8657315e-01   3.3798693e+02
   2.8857715e-01   3.4015812e+02
   2.9058116e-01   3.4232680e+02
   2.9258517e-01   3.4449297e+02
   2.9458918e-01   3.4665664e+02
   2.9659319e-01   3.4881781e+02
   2.9859719e-01   3.5097649e+02
   3.0060120e-01   3.5313267e+02
   3.0260521e-01   3.5528636e+02
   3.0460922e-01   3.5743757e+02
   3.0661323e-01   3.5958629e+02
   3.0861723e-01   3.6173254e+02
   3.1062124e-01   3.6387631e+02
   3.1262525e-01   3.6601760e+02
   3.1462926e-01   3.6815643e+02
   3.1663327e-01   3.7029279e+02
   3.1863727e-01   3.7242669e+02
   3.2064128e-01   3.7455813e+02
   3.2264529e-01   3.7668711e+02
   3.2464930e-01   3.7881364e+02
   3.2665331e-01   3.8093772e+02
   3.2865731e-01   3.8305936e+02
   3.3066132e-01   3.8517855e+02
   3.3266533e-01   3.8729531e+02
   3.3466934e-01   3.8940963e+02
   3.3667335e-01   3.9152151e+02
   3.3867735e-01   3.9363097e+02
   3.4068136e-01   3.9573800e+02
   3.4268537e-01   3.9784261e+02
   3.4468938e-01   3.9994480e+02
   3.4669339e-01   4.0204458e+02
   3.4869739e-01   4.0414194e+02
   3.5070140e-01   4.0623690e+02
   3.5270541e-01   4.0832945e+02
   3.5470942e-01   4.1041959e+02
   3.5671343e-01   4.1250734e+02
   3.5871743e-01   4.1459269e+02
   3.6072144e-01   4.1667565e+02
   3.6272545e-01   4.1875622e+02
   3.6472946e-01   4.2083441e+02
   3.6673347e-01   4.2291021e+02
   3.6873747e-01   4.2498364e+02
   3.7074148e-01   4.2705469e+02
   3.7274549e-01   4.2912336e+02
   3.7474950e-01   4.3118967e+02
   3.7675351e-01   4.3325362e+02
   3.7875752e-01   4.3531520e+02
   3.8076152e-01   4.3737442e+02
   3.8276553e-01   4.3943129e+02
   3.8476954e-01   4.4148581e+02
   3.8677355e-01   4.4353798e+02
   3.8877756e-01   4.4558780e+02
   3.9078156e-01   4.4763528e+02
   3.9278557e-01   4.4968042e+02
   3.9478958e-01   4.5172323e+02
   3.9679359e-01   4.5376371e+02
   3.9879760e-01   4.5580185e+02
   4.0080160e-01   4.5783767e+02
   4.0280561e-01   4.5987118e+02
   4.0480962e-01   4.6190236e+02
   4.0681363e-01   4.6393123e+02
   4.0881764e-01   4.6595778e+02
   4.1082164e-01   4.6798203e+02
   4.1282565e-01   4.7000397e+02
   4.1482966e-01   4.7202361e+02
   4.1683367e-01   4.7404096e+02
   4.1883768e-01   4.7605600e+02
   4.2084168e-01   4.7806876e+02
   4.2284569e-01   4.8007923e+02
   4.2484970e-01   4.8208741e+02
   4.2685371e-01   4.8409331e+02
   4.2885772e-01   4.8609694e+02
   4.3086172e-01   4.8809829e+02
   4.3286573e-01   4.9009737e+02
   4.3486974e-01   4.9209418e+02
   4.3687375e-01   4.9408872e+02
   4.3887776e-01   4.9608101e+02
   4.4088176e-01   4.9807103e+02
   4.4288577e-01   5.0005880e+02
   4.4488978e-01   5.0204432e+02
   4.4689379e-01   5.0402760e+02
   4.4889780e-01   5.0600863e+02
   4.5090180e-01   5.0798741e+02
   4.5290581e-01   5.0996396e+02
   4.5490982e-01   5.1193828e+02
   4.5691383e-01   5.1391036e+02
   4.5891784e-01   5.1588022e+02
   4.6092184e-01   5.1784785e+02
   4.6292585e-01   5.1981326e+02
   4.6492986e-01   5.2177645e+02
   4.6693387e-01   5.2373743e+02
   4.6893788e-01   5.2569620e+02
   4.7094188e-01   5.2765276e+02
   4.7294589e-01   5.2960711e+02
   4.7494990e-01   5.3155927e+02
   4.7695391e-01   5.3350922e+02
   4.7895792e-01   5.3545698e+02
   4.8096192e-01   5.3740256e+02
   4.8296593e-01   5.3934594e+02
   4.8496994e-01   5.4128714e+02
   4.8697395e-01   5.4322616e+02
   4.8897796e-01   5.4516300e+02
   4.9098196e-01   5.4709767e+02
   4.9298597e-01   5.4903017e+02
   4.9498998e-01   5.5096050e+02
   4.9699399e-01   5.5288866e+02
   4.9899800e-01   5.5481467e+02
   5.0100200e-01   5.5673761e+02
   5.0300601e-01   5.5865208e+02
   5.0501002e-01   5.6055719e+02
   5.0701403e-01   5.6245294e+02
   5.0901804e-01   5.6433936e+02
   5.1102204e-01   5.6621646e+02
   5.1302605e-01   5.6808424e+02
   5.1503006e-01   5.6994272e+02
   5.1703407e-01   5.7179192e+02
   5.1903808e-01   5.7363186e+02
   5.2104208e-01   5.7546253e+02
   5.2304609e-01   5.7728396e+02
   5.2505010e-01   5.7909616e+02
   5.2705411e-01   5.8089914e+02
   5.2905812e-01   5.8269292e+02
   5.3106212e-01   5.8447751e+02
   5.3306613e-01   5.8625293e+02
   5.3507014e-01   5.8801918e+02
   5.3707415e-01   5.8977628e+02
   5.3907816e-01   5.9152424e+02
   5.4108216e-01   5.9326308e+02
   5.4308617e-01   5.9499281e+02
   5.4509018e-01   5.9671345e+02
   5.4709419e-01   5.9842500e+02
   5.4909820e-01   6.0012748e+02
   5.5110220e-01   6.0182091e+02
   5.5310621e-01   6.0350530e+02
   5.5511022e-01   6.0518065e+02
   5.5711423e-01   6.0684700e+02
   5.5911824e-01   6.0850433e+02
   5.6112224e-01   6.1015268e+02
   5.6312625e-01   6.1179206e+02
   5.6513026e-01   6.1342247e+02
   5.6713427e-01   6.1504394e+02
   5.6913828e-01   6.1665647e+02
   5.7114228e-01   6.1826007e+02
   5.7314629e-01   6.1985477e+02
   5.7515030e-01   6.2144058e+02
   5.7715431e-01   6.2301750e+02
   5.7915832e-01   6.2458555e+02
   5.8116232e-01   6.2614476e+02
   5.8316633e-01   6.2769511e+02
   5.8517034e-01   6.2923665e+02
   5.8717435e-01   6.3076936e+02
   5.8917836e-01   6.3229328e+02
   5.9118236e-01   6.3380841e+02
   5.9318637e-01   6.3531476e+02
   5.9519038e-01   6.3681236e+02
   5.9719439e-01   6.3830121e+02
   5.9919840e-01   6.3978132e+02
   6.0120240e-01   6.4125271e+02
   6.0320641e-01   6.4271540e+02
   6.0521042e-01   6.4416939e+02
   6.0721443e-01   6.4561470e+02
   6.0921844e-01   6.4705135e+02
   6.1122244e-01   6.4847934e+02
   6.1322645e-01   6.4989869e+02
   6.1523046e-01   6.5130942e+02
   6.1723447e-01   6.5271153e+02
   6.1923848e-01   6.5410504e+02
   6.2124248e-01   6.5548997e+02
   6.2324649e-01   6.5686632e+02
   6.2525050e-01   6.5823412e+02
   6.2725451e-01   6.5959336e+02
   6.2925852e-01   6.6094408e+02
   6.3126253e-01   6.6228628e+02
   6.3326653e-01   6.6361997e+02
   6.3527054e-01   6.6494517e+02
   6.3727455e-01   6.6626189e+02
   6.3927856e-01   6.6757014e+02
   6.4128257e-01   6.6886994e+02
   6.4328657e-01   6.7016131e+02
   6.4529058e-01   6.7144424e+02
   6.4729459e-01   6.7271877e+02
   6.4929860e-01   6.7398490e+02
   6.5130261e-01   6.7524264e+02
   6.5330661e-01   6.7649201e+02
   6.5531062e-01   6.7773303e+02
   6.5731463e-01   6.7896569e+02
   6.5931864e-01   6.8019003e+02
   6.6132265e-01   6.8140605e+02
   6.6332665e-01   6.8261377e+02
   6.6533066e-01   6.8381319e+02
   6.6733467e-01   6.8500434e+02
   6.6933868e-01   6.8618722e+02
   6.7134269e-01   6.8736185e+02
   6.7334669e-01   6.8852824e+02
   6.7535070e-01   6.8968641e+02
   6.7735471e-01   6.9083637e+02
   6.7935872e-01   6.9197813e+02
   6.8136273e-01   6.9311171e+02
   6.8336673e-01   6.9423712e+02
   6.8537074e-01   6.9535437e+02
   6.8737475e-01   6.9646348e+02
   6.8937876e-01   6.9756445e+02
   6.9138277e-01   6.9865731e+02
   6.9338677e-01   6.9974207e+02
   6.9539078e-01   7.0081874e+02
   6.9739479e-01   7.0188733e+02
   6.9939880e-01   7.0294786e+02
   7.0140281e-01   7.0400034e+02
   7.0340681e-01   7.0504478e+02
   7.0541082e-01   7.0608120e+02
   7.0741483e-01   7.0710961e+02
   7.0941884e-01   7.0813002e+02
   7.1142285e-01   7.0914246e+02
   7.1342685e-01   7.1014692e+02
   7.1543086e-01   7.1114343e+02
   7.1743487e-01   7.1213199e+02
   7.1943888e-01   7.1311263e+02
   7.2144289e-01   7.1408535e+02
   7.2344689e-01   7.1505017e+02
   7.2545090e-01   7.1600710e+02
   7.2745491e-01   7.1695615e+02
   7.2945892e-01   7.1789734e+02
   7.3146293e-01   7.1883069e+02
   7.3346693e-01   7.1975620e+02
   7.3547094e-01   7.2067389e+02
   7.3747495e-01   7.2158377e+02
   7.3947896e-01   7.2248585e+02
   7.4148297e-01   7.2338016e+02
   7.4348697e-01   7.2426669e+02
   7.4549098e-01   7.2514548e+02
   7.4749499e-01   7.2601652e+02
   7.4949900e-01   7.2687983e+02
   7.5150301e-01   7.2773543e+02
   7.5350701e-01   7.2858333e+02
   7.5551102e-01   7.2942354e+02
   7.5751503e-01   7.3025608e+02
   7.5951904e-01   7.3108095e+02
   7.6152305e-01   7.3189818e+02
   7.6352705e-01   7.3270778e+02
   7.6553106e-01   7.3350976e+02
   7.6753507e-01   7.3430413e+02
   7.6953908e-01   7.3509090e+02
   7.7154309e-01   7.3587010e+02
   7.7354709e-01   7.3664173e+02
   7.7555110e-01   7.3740580e+02
   7.7755511e-01   7.3816234e+02
   7.7955912e-01   7.3891135e+02
   7.8156313e-01   7.3965284e+02
   7.8356713e-01   7.4038684e+02
   7.8557114e-01   7.4111335e+02
   7.8757515e-01   7.4183239e+02
   7.8957916e-01   7.4254397e+02
   7.9158317e-01   7.4324811e+02
   7.9358717e-01   7.4394481e+02
   7.9559118e-01   7.4463409e+02
   7.9759519e-01   7.4531596e+02
   7.9959920e-01   7.4599045e+02
   8.0160321e-01   7.4665755e+02
   8.0360721e-01   7.4731730e+02
   8.0561122e-01   7.4796968e+02
   8.0761523e-01   7.4861473e+02
   8.0961924e-01   7.4925246e+02
   8.1162325e-01   7.4988287e+02
   8.1362725e-01   7.5050599e+02
   8.1563126e-01   7.5112182e+02
   8.1763527e-01   7.5173037e+02
   8.1963928e-01   7.5233168e+02
   8.2164329e-01   7.5292573e+02
   8.2364729e-01   7.5351256e+02
   8.2565130e-01   7.5409216e+02
   8.2765531e-01   7.5466457e+02
   8.2965932e-01   7.5522978e+02
   8.3166333e-01   7.5578781e+02
   8.3366733e-01   7.5633868e+02
   8.3567134e-01   7.5688240e+02
   8.3767535e-01   7.5741898e+02
   8.3967936e-01   7.5794844e+02
   8.4168337e-01   7.5847079e+02
   8.4368737e-01   7.5898604e+02
   8.4569138e-01   7.5949421e+02
   8.4769539e-01   7.5999531e+02
   8.4969940e-01   7.6048935e+02
   8.5170341e-01   7.6097634e+02
   8.5370741e-01   7.6145631e+02
   8.5571142e-01   7.6192926e+02
   8.5771543e-01   7.6239521e+02
   8.5971944e-01   7.6285417e+02
   8.6172345e-01   7.6330615e+02
   8.6372745e-01   7.6375117e+02
   8.6573146e-01   7.6418924e+02
   8.6773547e-01   7.6462037e+02
   8.6973948e-01   7.6504458e+02
   8.7174349e-01   7.6546188e+02
   8.7374749e-01   7.6587229e+02
   8.7575150e-01   7.6627581e+02
   8.7775551e-01   7.6667247e+02
   8.7975952e-01   7.6706227e+02
   8.8176353e-01   7.6744522e+02
   8.8376754e-01   7.6782135e+02
   8.8577154e-01   7.6819067e+02
   8.8777555e-01   7.6855318e+02
   8.8977956e-01   7.6890890e+02
   8.9178357e-01   7.6925785e+02
   8.9378758e-01   7.6960003e+02
   8.9579158e-01   7.6993547e+02
   8.9779559e-01   7.7026417e+02
   8.9979960e-01   7.7058616e+02
   9.0180361e-01   7.7090143e+02
   9.0380762e-01   7.7121001e+02
   9.0581162e-01   7.7151191e+02
   9.0781563e-01   7.7180714e+02
   9.0981964e-01   7.7209572e+02
   9.1182365e-01   7.7237765e+02
   9.1382766e-01   7.7265296e+02
   9.1583166e-01   7.7292165e+02
   9.1783567e-01   7.7318375e+02
   9.1983968e-01   7.7343925e+02
   9.2184369e-01   7.7368819e+02
   9.2384770e-01   7.7393056e+02
   9.2585170e-01   7.7416638e+02
   9.2785571e-01   7.7439568e+02
   9.2985972e-01   7.7461845e+02
   9.3186373e-01   7.7483471e+02
   9.3386774e-01   7.7504448e+02
   9.3587174e-01   7.7524778e+02
   9.3787575e-01   7.7544460e+02
   9.3987976e-01   7.7563497e+02
   9.4188377e-01   7.7581891e+02
   9.4388778e-01   7.7599641e+02
   9.4589178e-01   7.7616751e+02
   9.4789579e-01   7.7633220e+02
   9.4989980e-01   7.7649051e+02
   9.5190381e-01   7.7664245e+02
   9.5390782e-01   7.7678802e+02
   9.5591182e-01   7.7692726e+02
   9.5791583e-01   7.7706016e+02
   9.5991984e-01   7.7718674e+02
   9.6192385e-01   7.7730701e+02
   9.6392786e-01   7.7742099e+02
   9.6593186e-01   7.7752870e+02
   9.6793587e-01   7.7763014e+02
   9.6993988e-01   7.7772532e+02
   9.7194389e-01   7.7781427e+02
   9.7394790e-01   7.7789700e+02
   9.7595190e-01   7.7797351e+02
   9.7795591e-01   7.7804382e+02
   9.7995992e-01   7.7810795e+02
   9.8196393e-01   7.7816591e+02
   9.8396794e-01   7.7821771e+02
   9.8597194e-01   7.7826337e+02
   9.8797595e-01   7.7830289e+02
   9.8997996e-01   7.7833630e+02
   9.9198397e-01   7.7836360e+02
   9.9398798e-01   7.7838482e+02
   9.9599198e-01   7.7839995e+02
   9.9799599e-01   7.7840902e+02
   1.0000000e+00   7.7841204e+02


==> data/Couette_Results_Varphi_10_matRatio_025_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.2946317e-03
   4.0080160e-03   6.5854234e-03
   6.0120240e-03   9.8723793e-03
   8.0160321e-03   1.3155504e-02
   1.0020040e-02   1.6434801e-02
   1.2024048e-02   1.9710276e-02
   1.4028056e-02   2.2981932e-02
   1.6032064e-02   2.6249774e-02
   1.8036072e-02   2.9513806e-02
   2.0040080e-02   3.2774032e-02
   2.2044088e-02   3.6030457e-02
   2.4048096e-02   3.9283085e-02
   2.6052104e-02   4.2531921e-02
   2.8056112e-02   4.5776968e-02
   3.0060120e-02   4.9018231e-02
   3.2064128e-02   5.2255715e-02
   3.4068136e-02   5.5489423e-02
   3.6072144e-02   5.8719360e-02
   3.8076152e-02   6.1945530e-02
   4.0080160e-02   6.5167938e-02
   4.2084168e-02   6.8386587e-02
   4.4088176e-02   7.1601483e-02
   4.6092184e-02   7.4812629e-02
   4.8096192e-02   7.8020030e-02
   5.0100200e-02   8.1223689e-02
   5.2104208e-02   8.4423613e-02
   5.4108216e-02   8.7619804e-02
   5.6112224e-02   9.0812267e-02
   5.8116232e-02   9.4001006e-02
   6.0120240e-02   9.7186026e-02
   6.2124248e-02   1.0036733e-01
   6.4128257e-02   1.0354492e-01
   6.6132265e-02   1.0671881e-01
   6.8136273e-02   1.0988900e-01
   7.0140281e-02   1.1305548e-01
   7.2144289e-02   1.1621828e-01
   7.4148297e-02   1.1937738e-01
   7.6152305e-02   1.2253280e-01
   7.8156313e-02   1.2568454e-01
   8.0160321e-02   1.2883260e-01
   8.2164329e-02   1.3197700e-01
   8.4168337e-02   1.3511772e-01
   8.6172345e-02   1.3825478e-01
   8.8176353e-02   1.4138818e-01
   9.0180361e-02   1.4451793e-01
   9.2184369e-02   1.4764402e-01
   9.4188377e-02   1.5076647e-01
   9.6192385e-02   1.5388528e-01
   9.8196393e-02   1.5700045e-01
   1.0020040e-01   1.6011198e-01
   1.0220441e-01   1.6321989e-01
   1.0420842e-01   1.6632418e-01
   1.0621242e-01   1.6942484e-01
   1.0821643e-01   1.7252189e-01
   1.1022044e-01   1.7561532e-01
   1.1222445e-01   1.7870515e-01
   1.1422846e-01   1.8179137e-01
   1.1623246e-01   1.8487400e-01
   1.1823647e-01   1.8795303e-01
   1.2024048e-01   1.9102847e-01
   1.2224449e-01   1.9410033e-01
   1.2424850e-01   1.9716860e-01
   1.2625251e-01   2.0023330e-01
   1.2825651e-01   2.0329442e-01
   1.3026052e-01   2.0635198e-01
   1.3226453e-01   2.0940597e-01
   1.3426854e-01   2.1245640e-01
   1.3627255e-01   2.1550328e-01
   1.3827655e-01   2.1854660e-01
   1.4028056e-01   2.2158638e-01
   1.4228457e-01   2.2462262e-01
   1.4428858e-01   2.2765531e-01
   1.4629259e-01   2.3068447e-01
   1.4829659e-01   2.3371011e-01
   1.5030060e-01   2.3673221e-01
   1.5230461e-01   2.3975080e-01
   1.5430862e-01   2.4276587e-01
   1.5631263e-01   2.4577742e-01
   1.5831663e-01   2.4878547e-01
   1.6032064e-01   2.5179002e-01
   1.6232465e-01   2.5479106e-01
   1.6432866e-01   2.5778861e-01
   1.6633267e-01   2.6078267e-01
   1.6833667e-01   2.6377324e-01
   1.7034068e-01   2.6676033e-01
   1.7234469e-01   2.6974394e-01
   1.7434870e-01   2.7272407e-01
   1.7635271e-01   2.7570074e-01
   1.7835671e-01   2.7867394e-01
   1.8036072e-01   2.8164369e-01
   1.8236473e-01   2.8460997e-01
   1.8436874e-01   2.8757280e-01
   1.8637275e-01   2.9053219e-01
   1.8837675e-01   2.9348813e-01
   1.9038076e-01   2.9644063e-01
   1.9238477e-01   2.9938970e-01
   1.9438878e-01   3.0233533e-01
   1.9639279e-01   3.0527754e-01
   1.9839679e-01   3.0821633e-01
   2.0040080e-01   3.1115170e-01
   2.0240481e-01   3.1408366e-01
   2.0440882e-01   3.1701220e-01
   2.0641283e-01   3.1993735e-01
   2.0841683e-01   3.2285909e-01
   2.1042084e-01   3.2577743e-01
   2.1242485e-01   3.2869239e-01
   2.1442886e-01   3.3160395e-01
   2.1643287e-01   3.3451214e-01
   2.1843687e-01   3.3741694e-01
   2.2044088e-01   3.4031837e-01
   2.2244489e-01   3.4321643e-01
   2.2444890e-01   3.4611112e-01
   2.2645291e-01   3.4900245e-01
   2.2845691e-01   3.5189043e-01
   2.3046092e-01   3.5477505e-01
   2.3246493e-01   3.5765632e-01
   2.3446894e-01   3.6053425e-01
   2.3647295e-01   3.6340883e-01
   2.3847695e-01   3.6628008e-01
   2.4048096e-01   3.6914800e-01
   2.4248497e-01   3.7201259e-01
   2.4448898e-01   3.7487386e-01
   2.4649299e-01   3.7773181e-01
   2.4849699e-01   3.8058645e-01
   2.5050100e-01   3.8343778e-01
   2.5250501e-01   3.8628580e-01
   2.5450902e-01   3.8913052e-01
   2.5651303e-01   3.9197194e-01
   2.5851703e-01   3.9481007e-01
   2.6052104e-01   3.9764491e-01
   2.6252505e-01   4.0047646e-01
   2.6452906e-01   4.0330474e-01
   2.6653307e-01   4.0612974e-01
   2.6853707e-01   4.0895147e-01
   2.7054108e-01   4.1176993e-01
   2.7254509e-01   4.1458513e-01
   2.7454910e-01   4.1739707e-01
   2.7655311e-01   4.2020576e-01
   2.7855711e-01   4.2301120e-01
   2.8056112e-01   4.2581339e-01
   2.8256513e-01   4.2861234e-01
   2.8456914e-01   4.3140806e-01
   2.8657315e-01   4.3420054e-01
   2.8857715e-01   4.3698979e-01
   2.9058116e-01   4.3977582e-01
   2.9258517e-01   4.4255863e-01
   2.9458918e-01   4.4533823e-01
   2.9659319e-01   4.4811461e-01
   2.9859719e-01   4.5088779e-01
   3.0060120e-01   4.5365777e-01
   3.0260521e-01   4.5642454e-01
   3.0460922e-01   4.5918813e-01
   3.0661323e-01   4.6194852e-01
   3.0861723e-01   4.6470573e-01
   3.1062124e-01   4.6745976e-01
   3.1262525e-01   4.7021061e-01
   3.1462926e-01   4.7295829e-01
   3.1663327e-01   4.7570280e-01
   3.1863727e-01   4.7844415e-01
   3.2064128e-01   4.8118234e-01
   3.2264529e-01   4.8391737e-01
   3.2464930e-01   4.8664926e-01
   3.2665331e-01   4.8937799e-01
   3.2865731e-01   4.9210359e-01
   3.3066132e-01   4.9482605e-01
   3.3266533e-01   4.9754537e-01
   3.3466934e-01   5.0026157e-01
   3.3667335e-01   5.0297464e-01
   3.3867735e-01   5.0568459e-01
   3.4068136e-01   5.0839142e-01
   3.4268537e-01   5.1109514e-01
   3.4468938e-01   5.1379576e-01
   3.4669339e-01   5.1649327e-01
   3.4869739e-01   5.1918768e-01
   3.5070140e-01   5.2187900e-01
   3.5270541e-01   5.2456722e-01
   3.5470942e-01   5.2725237e-01
   3.5671343e-01   5.2993442e-01
   3.5871743e-01   5.3261341e-01
   3.6072144e-01   5.3528932e-01
   3.6272545e-01   5.3796216e-01
   3.6472946e-01   5.4063193e-01
   3.6673347e-01   5.4329865e-01
   3.6873747e-01   5.4596231e-01
   3.7074148e-01   5.4862292e-01
   3.7274549e-01   5.5128048e-01
   3.7474950e-01   5.5393500e-01
   3.7675351e-01   5.5658648e-01
   3.7875752e-01   5.5923492e-01
   3.8076152e-01   5.6188034e-01
   3.8276553e-01   5.6452273e-01
   3.8476954e-01   5.6716210e-01
   3.8677355e-01   5.6979845e-01
   3.8877756e-01   5.7243179e-01
   3.9078156e-01   5.7506212e-01
   3.9278557e-01   5.7768945e-01
   3.9478958e-01   5.8031377e-01
   3.9679359e-01   5.8293510e-01
   3.9879760e-01   5.8555344e-01
   4.0080160e-01   5.8816880e-01
   4.0280561e-01   5.9078117e-01
   4.0480962e-01   5.9339056e-01
   4.0681363e-01   5.9599698e-01
   4.0881764e-01   5.9860043e-01
   4.1082164e-01   6.0120091e-01
   4.1282565e-01   6.0379843e-01
   4.1482966e-01   6.0639300e-01
   4.1683367e-01   6.0898461e-01
   4.1883768e-01   6.1157328e-01
   4.2084168e-01   6.1415900e-01
   4.2284569e-01   6.1674178e-01
   4.2484970e-01   6.1932162e-01
   4.2685371e-01   6.2189854e-01
   4.2885772e-01   6.2447253e-01
   4.3086172e-01   6.2704360e-01
   4.3286573e-01   6.2961175e-01
   4.3486974e-01   6.3217698e-01
   4.3687375e-01   6.3473931e-01
   4.3887776e-01   6.3729873e-01
   4.4088176e-01   6.3985525e-01
   4.4288577e-01   6.4240887e-01
   4.4488978e-01   6.4495960e-01
   4.4689379e-01   6.4750745e-01
   4.4889780e-01   6.5005241e-01
   4.5090180e-01   6.5259449e-01
   4.5290581e-01   6.5513370e-01
   4.5490982e-01   6.5767003e-01
   4.5691383e-01   6.6020350e-01
   4.5891784e-01   6.6273411e-01
   4.6092184e-01   6.6526186e-01
   4.6292585e-01   6.6778676e-01
   4.6492986e-01   6.7030881e-01
   4.6693387e-01   6.7282801e-01
   4.6893788e-01   6.7534437e-01
   4.7094188e-01   6.7785790e-01
   4.7294589e-01   6.8036860e-01
   4.7494990e-01   6.8287646e-01
   4.7695391e-01   6.8538151e-01
   4.7895792e-01   6.8788374e-01
   4.8096192e-01   6.9038315e-01
   4.8296593e-01   6.9287975e-01
   4.8496994e-01   6.9537354e-01
   4.8697395e-01   6.9786454e-01
   4.8897796e-01   7.0035273e-01
   4.9098196e-01   7.0283814e-01
   4.9298597e-01   7.0532075e-01
   4.9498998e-01   7.0780058e-01
   4.9699399e-01   7.1027763e-01
   4.9899800e-01   7.1275191e-01
   5.0100200e-01   7.1522225e-01
   5.0300601e-01   7.1768171e-01
   5.0501002e-01   7.2012913e-01
   5.0701403e-01   7.2256455e-01
   5.0901804e-01   7.2498796e-01
   5.1102204e-01   7.2739940e-01
   5.1302605e-01   7.2979888e-01
   5.1503006e-01   7.3218641e-01
   5.1703407e-01   7.3456202e-01
   5.1903808e-01   7.3692572e-01
   5.2104208e-01   7.3927753e-01
   5.2304609e-01   7.4161746e-01
   5.2505010e-01   7.4394553e-01
   5.2705411e-01   7.4626176e-01
   5.2905812e-01   7.4856617e-01
   5.3106212e-01   7.5085877e-01
   5.3306613e-01   7.5313959e-01
   5.3507014e-01   7.5540863e-01
   5.3707415e-01   7.5766592e-01
   5.3907816e-01   7.5991147e-01
   5.4108216e-01   7.6214530e-01
   5.4308617e-01   7.6436743e-01
   5.4509018e-01   7.6657787e-01
   5.4709419e-01   7.6877665e-01
   5.4909820e-01   7.7096377e-01
   5.5110220e-01   7.7313926e-01
   5.5310621e-01   7.7530313e-01
   5.5511022e-01   7.7745541e-01
   5.5711423e-01   7.7959610e-01
   5.5911824e-01   7.8172523e-01
   5.6112224e-01   7.8384281e-01
   5.6312625e-01   7.8594886e-01
   5.6513026e-01   7.8804340e-01
   5.6713427e-01   7.9012644e-01
   5.6913828e-01   7.9219800e-01
   5.7114228e-01   7.9425810e-01
   5.7314629e-01   7.9630676e-01
   5.7515030e-01   7.9834399e-01
   5.7715431e-01   8.0036981e-01
   5.7915832e-01   8.0238424e-01
   5.8116232e-01   8.0438729e-01
   5.8316633e-01   8.0637899e-01
   5.8517034e-01   8.0835934e-01
   5.8717435e-01   8.1032837e-01
   5.8917836e-01   8.1228610e-01
   5.9118236e-01   8.1423253e-01
   5.9318637e-01   8.1616769e-01
   5.9519038e-01   8.1809160e-01
   5.9719439e-01   8.2000428e-01
   5.9919840e-01   8.2190573e-01
   6.0120240e-01   8.2379598e-01
   6.0320641e-01   8.2567504e-01
   6.0521042e-01   8.2754294e-01
   6.0721443e-01   8.2939968e-01
   6.0921844e-01   8.3124529e-01
   6.1122244e-01   8.3307978e-01
   6.1322645e-01   8.3490318e-01
   6.1523046e-01   8.3671549e-01
   6.1723447e-01   8.3851674e-01
   6.1923848e-01   8.4030694e-01
   6.2124248e-01   8.4208611e-01
   6.2324649e-01   8.4385426e-01
   6.2525050e-01   8.4561142e-01
   6.2725451e-01   8.4735760e-01
   6.2925852e-01   8.4909282e-01
   6.3126253e-01   8.5081710e-01
   6.3326653e-01   8.5253045e-01
   6.3527054e-01   8.5423288e-01
   6.3727455e-01   8.5592443e-01
   6.3927856e-01   8.5760510e-01
   6.4128257e-01   8.5927491e-01
   6.4328657e-01   8.6093389e-01
   6.4529058e-01   8.6258203e-01
   6.4729459e-01   8.6421937e-01
   6.4929860e-01   8.6584593e-01
   6.5130261e-01   8.6746171e-01
   6.5330661e-01   8.6906673e-01
   6.5531062e-01   8.7066102e-01
   6.5731463e-01   8.7224459e-01
   6.5931864e-01   8.7381746e-01
   6.6132265e-01   8.7537963e-01
   6.6332665e-01   8.7693115e-01
   6.6533066e-01   8.7847201e-01
   6.6733467e-01   8.8000223e-01
   6.6933868e-01   8.8152184e-01
   6.7134269e-01   8.8303085e-01
   6.7334669e-01   8.8452928e-01
   6.7535070e-01   8.8601714e-01
   6.7735471e-01   8.8749445e-01
   6.7935872e-01   8.8896123e-01
   6.8136273e-01   8.9041750e-01
   6.8336673e-01   8.9186328e-01
   6.8537074e-01   8.9329857e-01
   6.8737475e-01   8.9472341e-01
   6.8937876e-01   8.9613780e-01
   6.9138277e-01   8.9754176e-01
   6.9338677e-01   8.9893531e-01
   6.9539078e-01   9.0031847e-01
   6.9739479e-01   9.0169125e-01
   6.9939880e-01   9.0305368e-01
   7.0140281e-01   9.0440576e-01
   7.0340681e-01   9.0574752e-01
   7.0541082e-01   9.0707897e-01
   7.0741483e-01   9.0840014e-01
   7.0941884e-01   9.0971103e-01
   7.1142285e-01   9.1101167e-01
   7.1342685e-01   9.1230207e-01
   7.1543086e-01   9.1358225e-01
   7.1743487e-01   9.1485222e-01
   7.1943888e-01   9.1611201e-01
   7.2144289e-01   9.1736164e-01
   7.2344689e-01   9.1860111e-01
   7.2545090e-01   9.1983044e-01
   7.2745491e-01   9.2104966e-01
   7.2945892e-01   9.2225878e-01
   7.3146293e-01   9.2345782e-01
   7.3346693e-01   9.2464679e-01
   7.3547094e-01   9.2582571e-01
   7.3747495e-01   9.2699461e-01
   7.3947896e-01   9.2815349e-01
   7.4148297e-01   9.2930237e-01
   7.4348697e-01   9.3044127e-01
   7.4549098e-01   9.3157022e-01
   7.4749499e-01   9.3268921e-01
   7.4949900e-01   9.3379828e-01
   7.5150301e-01   9.3489744e-01
   7.5350701e-01   9.3598671e-01
   7.5551102e-01   9.3706610e-01
   7.5751503e-01   9.3813564e-01
   7.5951904e-01   9.3919533e-01
   7.6152305e-01   9.4024519e-01
   7.6352705e-01   9.4128526e-01
   7.6553106e-01   9.4231553e-01
   7.6753507e-01   9.4333603e-01
   7.6953908e-01   9.4434677e-01
   7.7154309e-01   9.4534778e-01
   7.7354709e-01   9.4633906e-01
   7.7555110e-01   9.4732065e-01
   7.7755511e-01   9.4829254e-01
   7.7955912e-01   9.4925477e-01
   7.8156313e-01   9.5020735e-01
   7.8356713e-01   9.5115029e-01
   7.8557114e-01   9.5208362e-01
   7.8757515e-01   9.5300734e-01
   7.8957916e-01   9.5392148e-01
   7.9158317e-01   9.5482606e-01
   7.9358717e-01   9.5572109e-01
   7.9559118e-01   9.5660659e-01
   7.9759519e-01   9.5748257e-01
   7.9959920e-01   9.5834906e-01
   8.0160321e-01   9.5920607e-01
   8.0360721e-01   9.6005361e-01
   8.0561122e-01   9.6089171e-01
   8.0761523e-01   9.6172039e-01
   8.0961924e-01   9.6253965e-01
   8.1162325e-01   9.6334952e-01
   8.1362725e-01   9.6415002e-01
   8.1563126e-01   9.6494115e-01
   8.1763527e-01   9.6572295e-01
   8.1963928e-01   9.6649542e-01
   8.2164329e-01   9.6725858e-01
   8.2364729e-01   9.6801246e-01
   8.2565130e-01   9.6875706e-01
   8.2765531e-01   9.6949241e-01
   8.2965932e-01   9.7021851e-01
   8.3166333e-01   9.7093540e-01
   8.3366733e-01   9.7164309e-01
   8.3567134e-01   9.7234159e-01
   8.3767535e-01   9.7303092e-01
   8.3967936e-01   9.7371109e-01
   8.4168337e-01   9.7438214e-01
   8.4368737e-01   9.7504406e-01
   8.4569138e-01   9.7569689e-01
   8.4769539e-01   9.7634063e-01
   8.4969940e-01   9.7697531e-01
   8.5170341e-01   9.7760094e-01
   8.5370741e-01   9.7821753e-01
   8.5571142e-01   9.7882512e-01
   8.5771543e-01   9.7942371e-01
   8.5971944e-01   9.8001331e-01
   8.6172345e-01   9.8059396e-01
   8.6372745e-01   9.8116566e-01
   8.6573146e-01   9.8172843e-01
   8.6773547e-01   9.8228230e-01
   8.6973948e-01   9.8282727e-01
   8.7174349e-01   9.8336336e-01
   8.7374749e-01   9.8389059e-01
   8.7575150e-01   9.8440899e-01
   8.7775551e-01   9.8491856e-01
   8.7975952e-01   9.8541932e-01
   8.8176353e-01   9.8591129e-01
   8.8376754e-01   9.8639449e-01
   8.8577154e-01   9.8686893e-01
   8.8777555e-01   9.8733464e-01
   8.8977956e-01   9.8779163e-01
   8.9178357e-01   9.8823991e-01
   8.9378758e-01   9.8867950e-01
   8.9579158e-01   9.8911043e-01
   8.9779559e-01   9.8953270e-01
   8.9979960e-01   9.8994634e-01
   9.0180361e-01   9.9035136e-01
   9.0380762e-01   9.9074779e-01
   9.0581162e-01   9.9113563e-01
   9.0781563e-01   9.9151490e-01
   9.0981964e-01   9.9188562e-01
   9.1182365e-01   9.9224782e-01
   9.1382766e-01   9.9260150e-01
   9.1583166e-01   9.9294668e-01
   9.1783567e-01   9.9328338e-01
   9.1983968e-01   9.9361162e-01
   9.2184369e-01   9.9393142e-01
   9.2384770e-01   9.9424278e-01
   9.2585170e-01   9.9454574e-01
   9.2785571e-01   9.9484030e-01
   9.2985972e-01   9.9512649e-01
   9.3186373e-01   9.9540432e-01
   9.3386774e-01   9.9567381e-01
   9.3587174e-01   9.9593497e-01
   9.3787575e-01   9.9618783e-01
   9.3987976e-01   9.9643239e-01
   9.4188377e-01   9.9666868e-01
   9.4388778e-01   9.9689672e-01
   9.4589178e-01   9.9711652e-01
   9.4789579e-01   9.9732810e-01
   9.4989980e-01   9.9753147e-01
   9.5190381e-01   9.9772666e-01
   9.5390782e-01   9.9791368e-01
   9.5591182e-01   9.9809254e-01
   9.5791583e-01   9.9826327e-01
   9.5991984e-01   9.9842589e-01
   9.6192385e-01   9.9858040e-01
   9.6392786e-01   9.9872683e-01
   9.6593186e-01   9.9886519e-01
   9.6793587e-01   9.9899551e-01
   9.6993988e-01   9.9911779e-01
   9.7194389e-01   9.9923206e-01
   9.7394790e-01   9.9933834e-01
   9.7595190e-01   9.9943663e-01
   9.7795591e-01   9.9952696e-01
   9.7995992e-01   9.9960934e-01
   9.8196393e-01   9.9968380e-01
   9.8396794e-01   9.9975035e-01
   9.8597194e-01   9.9980900e-01
   9.8797595e-01   9.9985978e-01
   9.8997996e-01   9.9990270e-01
   9.9198397e-01   9.9993777e-01
   9.9398798e-01   9.9996502e-01
   9.9599198e-01   9.9998447e-01
   9.9799599e-01   9.9999612e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   4.1473384e-03
   1.3163558e-02   8.1663791e-03
   1.9262189e-02   1.2497019e-02
   2.5847735e-02   1.7231744e-02
   3.2910864e-02   2.2320010e-02
   4.0437094e-02   2.7701260e-02
   4.8407098e-02   3.3336260e-02
   5.6797117e-02   3.9197757e-02
   6.5579447e-02   4.5259251e-02
   7.4722998e-02   5.1491386e-02
   8.4193893e-02   5.7862651e-02
   9.3956090e-02   6.4340790e-02
   1.0397200e-01   7.0893743e-02
   1.1420311e-01   7.7490223e-02
   1.2461054e-01   8.4100145e-02
   1.3515560e-01   9.0695011e-02
   1.4580029e-01   9.7248230e-02
   1.5650769e-01   1.0373537e-01
   1.6724237e-01   1.1013431e-01
   1.7797066e-01   1.1642539e-01
   1.8866095e-01   1.2259136e-01
   1.9928379e-01   1.2861745e-01
   2.0981209e-01   1.3449123e-01
   2.2022116e-01   1.4020256e-01
   2.3048875e-01   1.4574342e-01
   2.4059501e-01   1.5110776e-01
   2.5052248e-01   1.5629134e-01
   2.6025597e-01   1.6129155e-01
   2.6978249e-01   1.6610722e-01
   2.7909113e-01   1.7073848e-01
   2.8817289e-01   1.7518653e-01
   2.9702058e-01   1.7945354e-01
   3.0562865e-01   1.8354244e-01
   3.1399303e-01   1.8745684e-01
   3.2211102e-01   1.9120087e-01
   3.2998109e-01   1.9477904e-01
   3.3760280e-01   1.9819621e-01
   3.4497662e-01   2.0145744e-01
   3.5210383e-01   2.0456791e-01
   3.5898638e-01   2.0753290e-01
   3.6562683e-01   2.1035771e-01
   3.7202819e-01   2.1304758e-01
   3.7819389e-01   2.1560771e-01
   3.8412763e-01   2.1804318e-01
   3.8983341e-01   2.2035893e-01
   3.9531537e-01   2.2255979e-01
   4.0057778e-01   2.2465038e-01
   4.0562503e-01   2.2663518e-01
   4.1046151e-01   2.2851848e-01
   4.1509165e-01   2.3030439e-01
   4.1951988e-01   2.3199684e-01
   4.2375059e-01   2.3359958e-01
   4.2778814e-01   2.3511618e-01
   4.3163684e-01   2.3655005e-01
   4.3530095e-01   2.3790443e-01
   4.3878469e-01   2.3918243e-01
   4.4209224e-01   2.4038701e-01
   4.4522775e-01   2.4152099e-01
   4.4819533e-01   2.4258708e-01
   4.5099911e-01   2.4358789e-01
   4.5364320e-01   2.4452593e-01
   4.5613173e-01   2.4540363e-01
   4.5846890e-01   2.4622335e-01
   4.6065893e-01   2.4698738e-01
   4.6270611e-01   2.4769798e-01
   4.6461483e-01   2.4835734e-01
   4.6638958e-01   2.4896760e-01
   4.6803493e-01   2.4953088e-01
   4.6955560e-01   2.5004924e-01
   4.7095640e-01   2.5052469e-01
   4.7224229e-01   2.5095923e-01
   4.7341836e-01   2.5135487e-01
   4.7448979e-01   2.5171373e-01
   4.7551020e-01   2.5205423e-01
   4.7653061e-01   2.5239378e-01
   4.7755101e-01   2.5273254e-01
   4.7857142e-01   2.5307055e-01
   4.7959183e-01   2.5340778e-01
   4.8061224e-01   2.5374418e-01
   4.8163264e-01   2.5407970e-01
   4.8265305e-01   2.5441430e-01
   4.8367346e-01   2.5474796e-01
   4.8469387e-01   2.5508067e-01
   4.8571428e-01   2.5541240e-01
   4.8673468e-01   2.5574318e-01
   4.8775509e-01   2.5607308e-01
   4.8877550e-01   2.5640227e-01
   4.8979591e-01   2.5673102e-01
   4.9081631e-01   2.5705969e-01
   4.9183672e-01   2.5738845e-01
   4.9285713e-01   2.5771687e-01
   4.9387754e-01   2.5804316e-01
   4.9489795e-01   2.5836379e-01
   4.9591835e-01   2.5867394e-01
   4.9693876e-01   2.5896876e-01
   4.9795917e-01   2.5924212e-01
   4.9897958e-01   2.5948763e-01
   4.9999999e-01   2.5970360e-01
   5.0102039e-01   2.5986915e-01
   5.0204080e-01   2.6022285e-01
   5.0306121e-01   2.6067298e-01
   5.0408162e-01   2.6115454e-01
   5.0510202e-01   2.6163212e-01
   5.0612243e-01   2.6208981e-01
   5.0714284e-01   2.6252367e-01
   5.0816325e-01   2.6293506e-01
   5.0918366e-01   2.6332748e-01
   5.1020406e-01   2.6370500e-01
   5.1122447e-01   2.6407127e-01
   5.1224488e-01   2.6442917e-01
   5.1326529e-01   2.6478081e-01
   5.1428569e-01   2.6512765e-01
   5.1530610e-01   2.6547068e-01
   5.1632651e-01   2.6581064e-01
   5.1734692e-01   2.6614803e-01
   5.1836733e-01   2.6648325e-01
   5.1938773e-01   2.6681660e-01
   5.2040814e-01   2.6714836e-01
   5.2142855e-01   2.6747872e-01
   5.2244896e-01   2.6780787e-01
   5.2346936e-01   2.6813593e-01
   5.2448977e-01   2.6846292e-01
   5.2551018e-01   2.6878868e-01
   5.2658161e-01   2.6912901e-01
   5.2775816e-01   2.6950053e-01
   5.2904612e-01   2.6990481e-01
   5.3045193e-01   2.7034351e-01
   5.3198198e-01   2.7081830e-01
   5.3364270e-01   2.7133076e-01
   5.3544056e-01   2.7188238e-01
   5.3738202e-01   2.7247452e-01
   5.3947351e-01   2.7310848e-01
   5.4172149e-01   2.7378540e-01
   5.4413234e-01   2.7450634e-01
   5.4671244e-01   2.7527224e-01
   5.4946809e-01   2.7608392e-01
   5.5240554e-01   2.7694205e-01
   5.5553097e-01   2.7784719e-01
   5.5885044e-01   2.7879971e-01
   5.6236994e-01   2.7979983e-01
   5.6609531e-01   2.8084761e-01
   5.7003225e-01   2.8194287e-01
   5.7418631e-01   2.8308528e-01
   5.7856282e-01   2.8427427e-01
   5.8316692e-01   2.8550903e-01
   5.8800348e-01   2.8678853e-01
   5.9307708e-01   2.8811149e-01
   5.9839198e-01   2.8947636e-01
   6.0395208e-01   2.9088132e-01
   6.0976083e-01   2.9232430e-01
   6.1582122e-01   2.9380289e-01
   6.2213572e-01   2.9531445e-01
   6.2870616e-01   2.9685600e-01
   6.3553376e-01   2.9842429e-01
   6.4261895e-01   3.0001576e-01
   6.4996138e-01   3.0162657e-01
   6.5755977e-01   3.0325260e-01
   6.6541190e-01   3.0488947e-01
   6.7351445e-01   3.0653253e-01
   6.8186295e-01   3.0817692e-01
   6.9045169e-01   3.0981756e-01
   6.9927363e-01   3.1144923e-01
   7.0832033e-01   3.1306654e-01
   7.1758182e-01   3.1466406e-01
   7.2704660e-01   3.1623627e-01
   7.3670151e-01   3.1777770e-01
   7.4653173e-01   3.1928294e-01
   7.5652070e-01   3.2074673e-01
   7.6665012e-01   3.2216398e-01
   7.7689995e-01   3.2352990e-01
   7.8724839e-01   3.2484002e-01
   7.9767200e-01   3.2609026e-01
   8.0814569e-01   3.2727702e-01
   8.1864287e-01   3.2839722e-01
   8.2913557e-01   3.2944835e-01
   8.3959460e-01   3.3042852e-01
   8.4998976e-01   3.3133648e-01
   8.6029005e-01   3.3217169e-01
   8.7046398e-01   3.3293427e-01
   8.8047982e-01   3.3362504e-01
   8.9030595e-01   3.3424546e-01
   8.9991120e-01   3.3479764e-01
   9.0926522e-01   3.3528429e-01
   9.1833887e-01   3.3570864e-01
   9.2710458e-01   3.3607436e-01
   9.3553675e-01   3.3638553e-01
   9.4361215e-01   3.3664650e-01
   9.5131019e-01   3.3686182e-01
   9.5861330e-01   3.3703616e-01
   9.6550719e-01   3.3717419e-01
   9.7198105e-01   3.3728053e-01
   9.7802775e-01   3.3735962e-01
   9.8364391e-01   3.3741570e-01
   9.8882992e-01   3.3745271e-01
   9.9359015e-01   3.3747426e-01
   9.9793230e-01   3.3748352e-01


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   4.1314713e-03
   1.3163558e-02   8.1572585e-03
   1.9262189e-02   1.2495602e-02
   2.5847735e-02   1.7233878e-02
   3.2910864e-02   2.2323160e-02
   4.0437094e-02   2.7704839e-02
   4.8407098e-02   3.3340439e-02
   5.6797117e-02   3.9202743e-02
   6.5579447e-02   4.5265134e-02
   7.4722998e-02   5.1498190e-02
   8.4193893e-02   5.7870385e-02
   9.3956090e-02   6.4349465e-02
   1.0397200e-01   7.0903370e-02
   1.1420311e-01   7.7500807e-02
   1.2461054e-01   8.4111688e-02
   1.3515560e-01   9.0707510e-02
   1.4580029e-01   9.7261679e-02
   1.5650769e-01   1.0374976e-01
   1.6724237e-01   1.1014963e-01
   1.7797066e-01   1.1644161e-01
   1.8866095e-01   1.2260848e-01
   1.9928379e-01   1.2863544e-01
   2.0981209e-01   1.3451007e-01
   2.2022116e-01   1.4022223e-01
   2.3048875e-01   1.4576389e-01
   2.4059501e-01   1.5112900e-01
   2.5052248e-01   1.5631333e-01
   2.6025597e-01   1.6131426e-01
   2.6978249e-01   1.6613064e-01
   2.7909113e-01   1.7076256e-01
   2.8817289e-01   1.7521126e-01
   2.9702058e-01   1.7947888e-01
   3.0562865e-01   1.8356837e-01
   3.1399303e-01   1.8748334e-01
   3.2211102e-01   1.9122791e-01
   3.2998109e-01   1.9480660e-01
   3.3760280e-01   1.9822427e-01
   3.4497662e-01   2.0148596e-01
   3.5210383e-01   2.0459688e-01
   3.5898638e-01   2.0756230e-01
   3.6562683e-01   2.1038752e-01
   3.7202819e-01   2.1307778e-01
   3.7819389e-01   2.1563828e-01
   3.8412763e-01   2.1807410e-01
   3.8983341e-01   2.2039019e-01
   3.9531537e-01   2.2259136e-01
   4.0057778e-01   2.2468225e-01
   4.0562503e-01   2.2666734e-01
   4.1046151e-01   2.2855091e-01
   4.1509165e-01   2.3033708e-01
   4.1951988e-01   2.3202978e-01
   4.2375059e-01   2.3363274e-01
   4.2778814e-01   2.3514956e-01
   4.3163684e-01   2.3658364e-01
   4.3530095e-01   2.3793822e-01
   4.3878469e-01   2.3921640e-01
   4.4209224e-01   2.4042115e-01
   4.4522775e-01   2.4155529e-01
   4.4819533e-01   2.4262154e-01
   4.5099911e-01   2.4362249e-01
   4.5364320e-01   2.4456067e-01
   4.5613173e-01   2.4543849e-01
   4.5846890e-01   2.4625833e-01
   4.6065893e-01   2.4702248e-01
   4.6270611e-01   2.4773318e-01
   4.6461483e-01   2.4839263e-01
   4.6638958e-01   2.4900299e-01
   4.6803493e-01   2.4956635e-01
   4.6955560e-01   2.5008478e-01
   4.7095640e-01   2.5056030e-01
   4.7224229e-01   2.5099490e-01
   4.7341836e-01   2.5139060e-01
   4.7448979e-01   2.5174951e-01
   4.7551020e-01   2.5209006e-01
   4.7653061e-01   2.5242966e-01
   4.7755101e-01   2.5276847e-01
   4.7857142e-01   2.5310653e-01
   4.7959183e-01   2.5344381e-01
   4.8061224e-01   2.5378025e-01
   4.8163264e-01   2.5411582e-01
   4.8265305e-01   2.5445047e-01
   4.8367346e-01   2.5478418e-01
   4.8469387e-01   2.5511693e-01
   4.8571428e-01   2.5544871e-01
   4.8673468e-01   2.5577954e-01
   4.8775509e-01   2.5610948e-01
   4.8877550e-01   2.5643872e-01
   4.8979591e-01   2.5676754e-01
   4.9081631e-01   2.5709631e-01
   4.9183672e-01   2.5742525e-01
   4.9285713e-01   2.5775384e-01
   4.9387754e-01   2.5808015e-01
   4.9489795e-01   2.5840024e-01
   4.9591835e-01   2.5870870e-01
   4.9693876e-01   2.5900047e-01
   4.9795917e-01   2.5927073e-01
   4.9897958e-01   2.5951814e-01
   4.9999999e-01   2.5975123e-01
   5.0102039e-01   2.5996316e-01
   5.0204080e-01   2.6038867e-01
   5.0306121e-01   2.6092403e-01
   5.0408162e-01   2.6149548e-01
   5.0510202e-01   2.6206314e-01
   5.0612243e-01   2.6260972e-01
   5.0714284e-01   2.6313132e-01
   5.0816325e-01   2.6362973e-01
   5.0918366e-01   2.6410878e-01
   5.1020406e-01   2.6457270e-01
   5.1122447e-01   2.6502520e-01
   5.1224488e-01   2.6546915e-01
   5.1326529e-01   2.6590663e-01
   5.1428569e-01   2.6633910e-01
   5.1530610e-01   2.6676755e-01
   5.1632651e-01   2.6719269e-01
   5.1734692e-01   2.6761505e-01
   5.1836733e-01   2.6803503e-01
   5.1938773e-01   2.6845292e-01
   5.2040814e-01   2.6886900e-01
   5.2142855e-01   2.6928346e-01
   5.2244896e-01   2.6969650e-01
   5.2346936e-01   2.7010823e-01
   5.2448977e-01   2.7051869e-01
   5.2551018e-01   2.7092768e-01
   5.2658161e-01   2.7135517e-01
   5.2775816e-01   2.7182214e-01
   5.2904612e-01   2.7233056e-01
   5.3045193e-01   2.7288255e-01
   5.3198198e-01   2.7348017e-01
   5.3364270e-01   2.7412540e-01
   5.3544056e-01   2.7482011e-01
   5.3738202e-01   2.7556604e-01
   5.3947351e-01   2.7636478e-01
   5.4172149e-01   2.7721782e-01
   5.4413234e-01   2.7812649e-01
   5.4671244e-01   2.7909198e-01
   5.4946809e-01   2.8011532e-01
   5.5240554e-01   2.8119738e-01
   5.5553097e-01   2.8233884e-01
   5.5885044e-01   2.8354019e-01
   5.6236994e-01   2.8480170e-01
   5.6609531e-01   2.8612342e-01
   5.7003225e-01   2.8750515e-01
   5.7418631e-01   2.8894645e-01
   5.7856282e-01   2.9044660e-01
   5.8316692e-01   2.9200457e-01
   5.8800348e-01   2.9361907e-01
   5.9307708e-01   2.9528847e-01
   5.9839198e-01   2.9701081e-01
   6.0395208e-01   2.9878380e-01
   6.0976083e-01   3.0060479e-01
   6.1582122e-01   3.0247077e-01
   6.2213572e-01   3.0437839e-01
   6.2870616e-01   3.0632388e-01
   6.3553376e-01   3.0830315e-01
   6.4261895e-01   3.1031170e-01
   6.4996138e-01   3.1234468e-01
   6.5755977e-01   3.1439689e-01
   6.6541190e-01   3.1646280e-01
   6.7351445e-01   3.1853653e-01
   6.8186295e-01   3.2061196e-01
   6.9045169e-01   3.2268268e-01
   6.9927363e-01   3.2474207e-01
   7.0832033e-01   3.2678337e-01
   7.1758182e-01   3.2879969e-01
   7.2704660e-01   3.3078408e-01
   7.3670151e-01   3.3272964e-01
   7.4653173e-01   3.3462954e-01
   7.5652070e-01   3.3647712e-01
   7.6665012e-01   3.3826600e-01
   7.7689995e-01   3.3999009e-01
   7.8724839e-01   3.4164376e-01
   7.9767200e-01   3.4322188e-01
   8.0814569e-01   3.4471990e-01
   8.1864287e-01   3.4613392e-01
   8.2913557e-01   3.4746077e-01
   8.3959460e-01   3.4869807e-01
   8.4998976e-01   3.4984427e-01
   8.6029005e-01   3.5089864e-01
   8.7046398e-01   3.5186136e-01
   8.8047982e-01   3.5273344e-01
   8.9030595e-01   3.5351675e-01
   8.9991120e-01   3.5421395e-01
   9.0926522e-01   3.5482844e-01
   9.1833887e-01   3.5536428e-01
   9.2710458e-01   3.5582614e-01
   9.3553675e-01   3.5621914e-01
   9.4361215e-01   3.5654877e-01
   9.5131019e-01   3.5682078e-01
   9.5861330e-01   3.5704106e-01
   9.6550719e-01   3.5721550e-01
   9.7198105e-01   3.5734991e-01
   9.7802775e-01   3.5744992e-01
   9.8364391e-01   3.5752087e-01
   9.8882992e-01   3.5756779e-01
   9.9359015e-01   3.5759525e-01
   9.9793230e-01   3.5760728e-01


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   3.9678206e-03
   1.3163558e-02   8.0597308e-03
   1.9262189e-02   1.2473759e-02
   2.5847735e-02   1.7245301e-02
   3.2910864e-02   2.2341907e-02
   4.0437094e-02   2.7724762e-02
   4.8407098e-02   3.3363125e-02
   5.6797117e-02   3.9230165e-02
   6.5579447e-02   4.5298082e-02
   7.4722998e-02   5.1536806e-02
   8.4193893e-02   5.7914688e-02
   9.3956090e-02   6.4399498e-02
   1.0397200e-01   7.0959190e-02
   1.1420311e-01   7.7562451e-02
   1.2461054e-01   8.4179164e-02
   1.3515560e-01   9.0780801e-02
   1.4580029e-01   9.7340742e-02
   1.5650769e-01   1.0383453e-01
   1.6724237e-01   1.1024003e-01
   1.7797066e-01   1.1653755e-01
   1.8866095e-01   1.2270983e-01
   1.9928379e-01   1.2874208e-01
   2.0981209e-01   1.3462188e-01
   2.2022116e-01   1.4033905e-01
   2.3048875e-01   1.4588557e-01
   2.4059501e-01   1.5125539e-01
   2.5052248e-01   1.5644426e-01
   2.6025597e-01   1.6144958e-01
   2.6978249e-01   1.6627018e-01
   2.7909113e-01   1.7090616e-01
   2.8817289e-01   1.7535876e-01
   2.9702058e-01   1.7963012e-01
   3.0562865e-01   1.8372320e-01
   3.1399303e-01   1.8764159e-01
   3.2211102e-01   1.9138944e-01
   3.2998109e-01   1.9497127e-01
   3.3760280e-01   1.9839193e-01
   3.4497662e-01   2.0165648e-01
   3.5210383e-01   2.0477012e-01
   3.5898638e-01   2.0773814e-01
   3.6562683e-01   2.1056583e-01
   3.7202819e-01   2.1325845e-01
   3.7819389e-01   2.1582119e-01
   3.8412763e-01   2.1825914e-01
   3.8983341e-01   2.2057726e-01
   3.9531537e-01   2.2278036e-01
   4.0057778e-01   2.2487308e-01
   4.0562503e-01   2.2685991e-01
   4.1046151e-01   2.2874513e-01
   4.1509165e-01   2.3053286e-01
   4.1951988e-01   2.3222704e-01
   4.2375059e-01   2.3383141e-01
   4.2778814e-01   2.3534955e-01
   4.3163684e-01   2.3678488e-01
   4.3530095e-01   2.3814065e-01
   4.3878469e-01   2.3941995e-01
   4.4209224e-01   2.4062575e-01
   4.4522775e-01   2.4176089e-01
   4.4819533e-01   2.4282806e-01
   4.5099911e-01   2.4382989e-01
   4.5364320e-01   2.4476889e-01
   4.5613173e-01   2.4564748e-01
   4.5846890e-01   2.4646804e-01
   4.6065893e-01   2.4723285e-01
   4.6270611e-01   2.4794417e-01
   4.6461483e-01   2.4860420e-01
   4.6638958e-01   2.4921509e-01
   4.6803493e-01   2.4977894e-01
   4.6955560e-01   2.5029782e-01
   4.7095640e-01   2.5077376e-01
   4.7224229e-01   2.5120874e-01
   4.7341836e-01   2.5160479e-01
   4.7448979e-01   2.5196402e-01
   4.7551020e-01   2.5230487e-01
   4.7653061e-01   2.5264477e-01
   4.7755101e-01   2.5298388e-01
   4.7857142e-01   2.5332224e-01
   4.7959183e-01   2.5365981e-01
   4.8061224e-01   2.5399656e-01
   4.8163264e-01   2.5433242e-01
   4.8265305e-01   2.5466737e-01
   4.8367346e-01   2.5500137e-01
   4.8469387e-01   2.5533441e-01
   4.8571428e-01   2.5566645e-01
   4.8673468e-01   2.5599753e-01
   4.8775509e-01   2.5632770e-01
   4.8877550e-01   2.5665723e-01
   4.8979591e-01   2.5698654e-01
   4.9081631e-01   2.5731624e-01
   4.9183672e-01   2.5764667e-01
   4.9285713e-01   2.5797690e-01
   4.9387754e-01   2.5830319e-01
   4.9489795e-01   2.5861758e-01
   4.9591835e-01   2.5890907e-01
   4.9693876e-01   2.5917010e-01
   4.9795917e-01   2.5940911e-01
   4.9897958e-01   2.5967546e-01
   4.9999999e-01   2.6007979e-01
   5.0102039e-01   2.6075582e-01
   5.0204080e-01   2.6189993e-01
   5.0306121e-01   2.6328818e-01
   5.0408162e-01   2.6475914e-01
   5.0510202e-01   2.6622821e-01
   5.0612243e-01   2.6766421e-01
   5.0714284e-01   2.6906382e-01
   5.0816325e-01   2.7043302e-01
   5.0918366e-01   2.7177899e-01
   5.1020406e-01   2.7310758e-01
   5.1122447e-01   2.7442297e-01
   5.1224488e-01   2.7572797e-01
   5.1326529e-01   2.7702451e-01
   5.1428569e-01   2.7831390e-01
   5.1530610e-01   2.7959709e-01
   5.1632651e-01   2.8087478e-01
   5.1734692e-01   2.8214750e-01
   5.1836733e-01   2.8341564e-01
   5.1938773e-01   2.8467953e-01
   5.2040814e-01   2.8593942e-01
   5.2142855e-01   2.8719554e-01
   5.2244896e-01   2.8844808e-01
   5.2346936e-01   2.8969716e-01
   5.2448977e-01   2.9094281e-01
   5.2551018e-01   2.9218482e-01
   5.2658161e-01   2.9348459e-01
   5.2775816e-01   2.9490663e-01
   5.2904612e-01   2.9645728e-01
   5.3045193e-01   2.9814293e-01
   5.3198198e-01   2.9996976e-01
   5.3364270e-01   3.0194371e-01
   5.3544056e-01   3.0407044e-01
   5.3738202e-01   3.0635526e-01
   5.3947351e-01   3.0880314e-01
   5.4172149e-01   3.1141867e-01
   5.4413234e-01   3.1420600e-01
   5.4671244e-01   3.1716884e-01
   5.4946809e-01   3.2031040e-01
   5.5240554e-01   3.2363336e-01
   5.5553097e-01   3.2713982e-01
   5.5885044e-01   3.3083127e-01
   5.6236994e-01   3.3470855e-01
   5.6609531e-01   3.3877176e-01
   5.7003225e-01   3.4302029e-01
   5.7418631e-01   3.4745272e-01
   5.7856282e-01   3.5206677e-01
   5.8316692e-01   3.5685931e-01
   5.8800348e-01   3.6182627e-01
   5.9307708e-01   3.6696261e-01
   5.9839198e-01   3.7226226e-01
   6.0395208e-01   3.7771816e-01
   6.0976083e-01   3.8332211e-01
   6.1582122e-01   3.8906485e-01
   6.2213572e-01   3.9493597e-01
   6.2870616e-01   4.0092393e-01
   6.3553376e-01   4.0701603e-01
   6.4261895e-01   4.1319846e-01
   6.4996138e-01   4.1945627e-01
   6.5755977e-01   4.2577342e-01
   6.6541190e-01   4.3213286e-01
   6.7351445e-01   4.3851653e-01
   6.8186295e-01   4.4490553e-01
   6.9045169e-01   4.5128013e-01
   6.9927363e-01   4.5762000e-01
   7.0832033e-01   4.6390425e-01
   7.1758182e-01   4.7011170e-01
   7.2704660e-01   4.7622098e-01
   7.3670151e-01   4.8221081e-01
   7.4653173e-01   4.8806017e-01
   7.5652070e-01   4.9374860e-01
   7.6665012e-01   4.9925638e-01
   7.7689995e-01   5.0456485e-01
   7.8724839e-01   5.0965666e-01
   7.9767200e-01   5.1451598e-01
   8.0814569e-01   5.1912882e-01
   8.1864287e-01   5.2348319e-01
   8.2913557e-01   5.2756935e-01
   8.3959460e-01   5.3137993e-01
   8.4998976e-01   5.3491014e-01
   8.6029005e-01   5.3815780e-01
   8.7046398e-01   5.4112338e-01
   8.8047982e-01   5.4381001e-01
   8.9030595e-01   5.4622342e-01
   8.9991120e-01   5.4837179e-01
   9.0926522e-01   5.5026556e-01
   9.1833887e-01   5.5191726e-01
   9.2710458e-01   5.5334117e-01
   9.3553675e-01   5.5455307e-01
   9.4361215e-01   5.5556985e-01
   9.5131019e-01   5.5640918e-01
   9.5861330e-01   5.5708916e-01
   9.6550719e-01   5.5762792e-01
   9.7198105e-01   5.5804331e-01
   9.7802775e-01   5.5835262e-01
   9.8364391e-01   5.5857243e-01
   9.8882992e-01   5.5871848e-01
   9.9359015e-01   5.5880522e-01
   9.9793230e-01   5.5884492e-01


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   2.2957630e-03
   1.3163558e-02   7.0205002e-03
   1.9262189e-02   1.2160883e-02
   2.5847735e-02   1.7230430e-02
   3.2910864e-02   2.2362251e-02
   4.0437094e-02   2.7716488e-02
   4.8407098e-02   3.3340230e-02
   5.6797117e-02   3.9210731e-02
   6.5579447e-02   4.5288536e-02
   7.4722998e-02   5.1537288e-02
   8.4193893e-02   5.7924328e-02
   9.3956090e-02   6.4417948e-02
   1.0397200e-01   7.0986449e-02
   1.1420311e-01   7.7598562e-02
   1.2461054e-01   8.4224109e-02
   1.3515560e-01   9.0834510e-02
   1.4580029e-01   9.7403112e-02
   1.5650769e-01   1.0390543e-01
   1.6724237e-01   1.1031932e-01
   1.7797066e-01   1.1662504e-01
   1.8866095e-01   1.2280535e-01
   1.9928379e-01   1.2884542e-01
   2.0981209e-01   1.3473281e-01
   2.2022116e-01   1.4045736e-01
   2.3048875e-01   1.4601102e-01
   2.4059501e-01   1.5138774e-01
   2.5052248e-01   1.5658327e-01
   2.6025597e-01   1.6159500e-01
   2.6978249e-01   1.6642176e-01
   2.7909113e-01   1.7106367e-01
   2.8817289e-01   1.7552195e-01
   2.9702058e-01   1.7979876e-01
   3.0562865e-01   1.8389706e-01
   3.1399303e-01   1.8782045e-01
   3.2211102e-01   1.9157307e-01
   3.2998109e-01   1.9515946e-01
   3.3760280e-01   1.9858446e-01
   3.4497662e-01   2.0185316e-01
   3.5210383e-01   2.0497077e-01
   3.5898638e-01   2.0794256e-01
   3.6562683e-01   2.1077383e-01
   3.7202819e-01   2.1346987e-01
   3.7819389e-01   2.1603586e-01
   3.8412763e-01   2.1847691e-01
   3.8983341e-01   2.2079796e-01
   3.9531537e-01   2.2300386e-01
   4.0057778e-01   2.2509923e-01
   4.0562503e-01   2.2708857e-01
   4.1046151e-01   2.2897618e-01
   4.1509165e-01   2.3076618e-01
   4.1951988e-01   2.3246249e-01
   4.2375059e-01   2.3406889e-01
   4.2778814e-01   2.3558895e-01
   4.3163684e-01   2.3702609e-01
   4.3530095e-01   2.3838357e-01
   4.3878469e-01   2.3966449e-01
   4.4209224e-01   2.4087181e-01
   4.4522775e-01   2.4200837e-01
   4.4819533e-01   2.4307688e-01
   4.5099911e-01   2.4407997e-01
   4.5364320e-01   2.4502014e-01
   4.5613173e-01   2.4589984e-01
   4.5846890e-01   2.4672142e-01
   4.6065893e-01   2.4748719e-01
   4.6270611e-01   2.4819941e-01
   4.6461483e-01   2.4886026e-01
   4.6638958e-01   2.4947191e-01
   4.6803493e-01   2.5003647e-01
   4.6955560e-01   2.5055601e-01
   4.7095640e-01   2.5103255e-01
   4.7224229e-01   2.5146809e-01
   4.7341836e-01   2.5186465e-01
   4.7448979e-01   2.5222436e-01
   4.7551020e-01   2.5256567e-01
   4.7653061e-01   2.5290602e-01
   4.7755101e-01   2.5324558e-01
   4.7857142e-01   2.5358438e-01
   4.7959183e-01   2.5392240e-01
   4.8061224e-01   2.5425960e-01
   4.8163264e-01   2.5459592e-01
   4.8265305e-01   2.5493133e-01
   4.8367346e-01   2.5526578e-01
   4.8469387e-01   2.5559918e-01
   4.8571428e-01   2.5593143e-01
   4.8673468e-01   2.5626247e-01
   4.8775509e-01   2.5659251e-01
   4.8877550e-01   2.5692244e-01
   4.8979591e-01   2.5725422e-01
   4.9081631e-01   2.5759071e-01
   4.9183672e-01   2.5793363e-01
   4.9285713e-01   2.5827782e-01
   4.9387754e-01   2.5860143e-01
   4.9489795e-01   2.5885646e-01
   4.9591835e-01   2.5897555e-01
   4.9693876e-01   2.5892668e-01
   4.9795917e-01   2.5885066e-01
   4.9897958e-01   2.5930479e-01
   4.9999999e-01   2.6142210e-01
   5.0102039e-01   2.6674377e-01
   5.0204080e-01   2.7508030e-01
   5.0306121e-01   2.8500471e-01
   5.0408162e-01   2.9547840e-01
   5.0510202e-01   3.0596937e-01
   5.0612243e-01   3.1630738e-01
   5.0714284e-01   3.2649488e-01
   5.0816325e-01   3.3657988e-01
   5.0918366e-01   3.4660295e-01
   5.1020406e-01   3.5658630e-01
   5.1122447e-01   3.6653871e-01
   5.1224488e-01   3.7646243e-01
   5.1326529e-01   3.8635767e-01
   5.1428569e-01   3.9622449e-01
   5.1530610e-01   4.0606327e-01
   5.1632651e-01   4.1587457e-01
   5.1734692e-01   4.2565897e-01
   5.1836733e-01   4.3541696e-01
   5.1938773e-01   4.4514892e-01
   5.2040814e-01   4.5485516e-01
   5.2142855e-01   4.6453595e-01
   5.2244896e-01   4.7419155e-01
   5.2346936e-01   4.8382218e-01
   5.2448977e-01   4.9342785e-01
   5.2551018e-01   5.0300801e-01
   5.2658161e-01   5.1303901e-01
   5.2775816e-01   5.2402104e-01
   5.2904612e-01   5.3600404e-01
   5.3045193e-01   5.4903728e-01
   5.3198198e-01   5.6316811e-01
   5.3364270e-01   5.7844210e-01
   5.3544056e-01   5.9490282e-01
   5.3738202e-01   6.1259151e-01
   5.3947351e-01   6.3154677e-01
   5.4172149e-01   6.5180427e-01
   5.4413234e-01   6.7339643e-01
   5.4671244e-01   6.9635215e-01
   5.4946809e-01   7.2069643e-01
   5.5240554e-01   7.4645011e-01
   5.5553097e-01   7.7362955e-01
   5.5885044e-01   8.0224624e-01
   5.6236994e-01   8.3230656e-01
   5.6609531e-01   8.6381136e-01
   5.7003225e-01   8.9675568e-01
   5.7418631e-01   9.3112838e-01
   5.7856282e-01   9.6691179e-01
   5.8316692e-01   1.0040814e+00
   5.8800348e-01   1.0426055e+00
   5.9307708e-01   1.0824449e+00
   5.9839198e-01   1.1235525e+00
   6.0395208e-01   1.1658732e+00
   6.0976083e-01   1.2093436e+00
   6.1582122e-01   1.2538915e+00
   6.2213572e-01   1.2994362e+00
   6.2870616e-01   1.3458880e+00
   6.3553376e-01   1.3931485e+00
   6.4261895e-01   1.4411103e+00
   6.4996138e-01   1.4896574e+00
   6.5755977e-01   1.5386654e+00
   6.6541190e-01   1.5880018e+00
   6.7351445e-01   1.6375268e+00
   6.8186295e-01   1.6870934e+00
   6.9045169e-01   1.7365487e+00
   6.9927363e-01   1.7857348e+00
   7.0832033e-01   1.8344899e+00
   7.1758182e-01   1.8826494e+00
   7.2704660e-01   1.9300476e+00
   7.3670151e-01   1.9765194e+00
   7.4653173e-01   2.0219018e+00
   7.5652070e-01   2.0660359e+00
   7.6665012e-01   2.1087690e+00
   7.7689995e-01   2.1499561e+00
   7.8724839e-01   2.1894626e+00
   7.9767200e-01   2.2271659e+00
   8.0814569e-01   2.2629572e+00
   8.1864287e-01   2.2967437e+00
   8.2913557e-01   2.3284497e+00
   8.3959460e-01   2.3580181e+00
   8.4998976e-01   2.3854117e+00
   8.6029005e-01   2.4106134e+00
   8.7046398e-01   2.4336271e+00
   8.8047982e-01   2.4544768e+00
   8.9030595e-01   2.4732071e+00
   8.9991120e-01   2.4898813e+00
   9.0926522e-01   2.5045803e+00
   9.1833887e-01   2.5174014e+00
   9.2710458e-01   2.5284552e+00
   9.3553675e-01   2.5378641e+00
   9.4361215e-01   2.5457590e+00
   9.5131019e-01   2.5522771e+00
   9.5861330e-01   2.5575586e+00
   9.6550719e-01   2.5617441e+00
   9.7198105e-01   2.5649720e+00
   9.7802775e-01   2.5673764e+00
   9.8364391e-01   2.5690862e+00
   9.8882992e-01   2.5702245e+00
   9.9359015e-01   2.5709046e+00
   9.9793230e-01   2.5712213e+00


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -1.4463610e-02
   1.3163558e-02  -3.4592939e-03
   1.9262189e-02   8.8904621e-03
   2.5847735e-02   1.6882577e-02
   3.2910864e-02   2.2306122e-02
   4.0437094e-02   2.7310642e-02
   4.8407098e-02   3.2721606e-02
   5.6797117e-02   3.8557388e-02
   6.5579447e-02   4.4662339e-02
   7.4722998e-02   5.0937615e-02
   8.4193893e-02   5.7340842e-02
   9.3956090e-02   6.3845887e-02
   1.0397200e-01   7.0424934e-02
   1.1420311e-01   7.7047500e-02
   1.2461054e-01   8.3683170e-02
   1.3515560e-01   9.0303173e-02
   1.4580029e-01   9.6880836e-02
   1.5650769e-01   1.0339172e-01
   1.6724237e-01   1.0981370e-01
   1.7797066e-01   1.1612709e-01
   1.8866095e-01   1.2231465e-01
   1.9928379e-01   1.2836159e-01
   2.0981209e-01   1.3425549e-01
   2.2022116e-01   1.3998619e-01
   2.3048875e-01   1.4554568e-01
   2.4059501e-01   1.5092793e-01
   2.5052248e-01   1.5612869e-01
   2.6025597e-01   1.6114538e-01
   2.6978249e-01   1.6597684e-01
   2.7909113e-01   1.7062321e-01
   2.8817289e-01   1.7508571e-01
   2.9702058e-01   1.7936653e-01
   3.0562865e-01   1.8346862e-01
   3.1399303e-01   1.8739562e-01
   3.2211102e-01   1.9115165e-01
   3.2998109e-01   1.9474128e-01
   3.3760280e-01   1.9816936e-01
   3.4497662e-01   2.0144098e-01
   3.5210383e-01   2.0456134e-01
   3.5898638e-01   2.0753575e-01
   3.6562683e-01   2.1036951e-01
   3.7202819e-01   2.1306790e-01
   3.7819389e-01   2.1563612e-01
   3.8412763e-01   2.1807927e-01
   3.8983341e-01   2.2040232e-01
   3.9531537e-01   2.2261009e-01
   4.0057778e-01   2.2470724e-01
   4.0562503e-01   2.2669826e-01
   4.1046151e-01   2.2858745e-01
   4.1509165e-01   2.3037893e-01
   4.1951988e-01   2.3207664e-01
   4.2375059e-01   2.3368434e-01
   4.2778814e-01   2.3520563e-01
   4.3163684e-01   2.3664392e-01
   4.3530095e-01   2.3800246e-01
   4.3878469e-01   2.3928437e-01
   4.4209224e-01   2.4049262e-01
   4.4522775e-01   2.4163004e-01
   4.4819533e-01   2.4269936e-01
   4.5099911e-01   2.4370318e-01
   4.5364320e-01   2.4464403e-01
   4.5613173e-01   2.4552435e-01
   4.5846890e-01   2.4634651e-01
   4.6065893e-01   2.4711281e-01
   4.6270611e-01   2.4782551e-01
   4.6461483e-01   2.4848682e-01
   4.6638958e-01   2.4909889e-01
   4.6803493e-01   2.4966386e-01
   4.6955560e-01   2.5018380e-01
   4.7095640e-01   2.5066076e-01
   4.7224229e-01   2.5109675e-01
   4.7341836e-01   2.5149381e-01
   4.7448979e-01   2.5185404e-01
   4.7551020e-01   2.5219589e-01
   4.7653061e-01   2.5253677e-01
   4.7755101e-01   2.5287684e-01
   4.7857142e-01   2.5321614e-01
   4.7959183e-01   2.5355465e-01
   4.8061224e-01   2.5389237e-01
   4.8163264e-01   2.5422931e-01
   4.8265305e-01   2.5456538e-01
   4.8367346e-01   2.5490031e-01
   4.8469387e-01   2.5523344e-01
   4.8571428e-01   2.5556376e-01
   4.8673468e-01   2.5589055e-01
   4.8775509e-01   2.5621531e-01
   4.8877550e-01   2.5654539e-01
   4.8979591e-01   2.5689790e-01
   4.9081631e-01   2.5729840e-01
   4.9183672e-01   2.5776227e-01
   4.9285713e-01   2.5824220e-01
   4.9387754e-01   2.5853552e-01
   4.9489795e-01   2.5819360e-01
   4.9591835e-01   2.5658566e-01
   4.9693876e-01   2.5343439e-01
   4.9795917e-01   2.5020420e-01
   4.9897958e-01   2.5253314e-01
   4.9999999e-01   2.7178074e-01
   5.0102039e-01   3.2356605e-01
   5.0204080e-01   4.0383686e-01
   5.0306121e-01   4.9913448e-01
   5.0408162e-01   5.9964766e-01
   5.0510202e-01   7.0036990e-01
   5.0612243e-01   7.9974044e-01
   5.0714284e-01   8.9781900e-01
   5.0816325e-01   9.9507420e-01
   5.0918366e-01   1.0918804e+00
   5.1020406e-01   1.1884237e+00
   5.1122447e-01   1.2847588e+00
   5.1224488e-01   1.3808824e+00
   5.1326529e-01   1.4767774e+00
   5.1428569e-01   1.5724314e+00
   5.1530610e-01   1.6678389e+00
   5.1632651e-01   1.7629992e+00
   5.1734692e-01   1.8579133e+00
   5.1836733e-01   1.9525826e+00
   5.1938773e-01   2.0470081e+00
   5.2040814e-01   2.1411905e+00
   5.2142855e-01   2.2351308e+00
   5.2244896e-01   2.3288298e+00
   5.2346936e-01   2.4222887e+00
   5.2448977e-01   2.5155071e+00
   5.2551018e-01   2.6084815e+00
   5.2658161e-01   2.7058380e+00
   5.2775816e-01   2.8124345e+00
   5.2904612e-01   2.9287568e+00
   5.3045193e-01   3.0552833e+00
   5.3198198e-01   3.1924729e+00
   5.3364270e-01   3.3407676e+00
   5.3544056e-01   3.5005902e+00
   5.3738202e-01   3.6723411e+00
   5.3947351e-01   3.8563953e+00
   5.4172149e-01   4.0530995e+00
   5.4413234e-01   4.2627688e+00
   5.4671244e-01   4.4856838e+00
   5.4946809e-01   4.7220877e+00
   5.5240554e-01   4.9721830e+00
   5.5553097e-01   5.2361284e+00
   5.5885044e-01   5.5140356e+00
   5.6236994e-01   5.8059665e+00
   5.6609531e-01   6.1119291e+00
   5.7003225e-01   6.4318753e+00
   5.7418631e-01   6.7656965e+00
   5.7856282e-01   7.1132212e+00
   5.8316692e-01   7.4742110e+00
   5.8800348e-01   7.8483579e+00
   5.9307708e-01   8.2352809e+00
   5.9839198e-01   8.6345230e+00
   6.0395208e-01   9.0455486e+00
   6.0976083e-01   9.4677410e+00
   6.1582122e-01   9.9004001e+00
   6.2213572e-01   1.0342741e+01
   6.2870616e-01   1.0793894e+01
   6.3553376e-01   1.1252901e+01
   6.4261895e-01   1.1718720e+01
   6.4996138e-01   1.2190225e+01
   6.5755977e-01   1.2666207e+01
   6.6541190e-01   1.3145380e+01
   6.7351445e-01   1.3626383e+01
   6.8186295e-01   1.4107792e+01
   6.9045169e-01   1.4588120e+01
   6.9927363e-01   1.5065835e+01
   7.0832033e-01   1.5539363e+01
   7.1758182e-01   1.6007107e+01
   7.2704660e-01   1.6467458e+01
   7.3670151e-01   1.6918812e+01
   7.4653173e-01   1.7359585e+01
   7.5652070e-01   1.7788235e+01
   7.6665012e-01   1.8203277e+01
   7.7689995e-01   1.8603306e+01
   7.8724839e-01   1.8987012e+01
   7.9767200e-01   1.9353205e+01
   8.0814569e-01   1.9700830e+01
   8.1864287e-01   2.0028982e+01
   8.2913557e-01   2.0336929e+01
   8.3959460e-01   2.0624115e+01
   8.4998976e-01   2.0890179e+01
   8.6029005e-01   2.1134955e+01
   8.7046398e-01   2.1358480e+01
   8.8047982e-01   2.1560989e+01
   8.9030595e-01   2.1742913e+01
   8.9991120e-01   2.1904867e+01
   9.0926522e-01   2.2047639e+01
   9.1833887e-01   2.2172171e+01
   9.2710458e-01   2.2279539e+01
   9.3553675e-01   2.2370930e+01
   9.4361215e-01   2.2447617e+01
   9.5131019e-01   2.2510931e+01
   9.5861330e-01   2.2562235e+01
   9.6550719e-01   2.2602893e+01
   9.7198105e-01   2.2634250e+01
   9.7802775e-01   2.2657609e+01
   9.8364391e-01   2.2674221e+01
   9.8882992e-01   2.2685283e+01
   9.9359015e-01   2.2691898e+01
   9.9793230e-01   2.2694985e+01


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -1.8199969e-01
   1.3163558e-02  -1.0815785e-01
   1.9262189e-02  -2.3715720e-02
   2.5847735e-02   1.3477884e-02
   3.2910864e-02   2.1796266e-02
   4.0437094e-02   2.3287353e-02
   4.8407098e-02   2.6554914e-02
   5.6797117e-02   3.2025593e-02
   6.5579447e-02   3.8382375e-02
   7.4722998e-02   4.4902662e-02
   8.4193893e-02   5.1447280e-02
   9.3956090e-02   5.8045791e-02
   1.0397200e-01   6.4709205e-02
   1.1420311e-01   7.1415023e-02
   1.2461054e-01   7.8130590e-02
   1.3515560e-01   8.4825343e-02
   1.4580029e-01   9.1472504e-02
   1.5650769e-01   9.8048120e-02
   1.6724237e-01   1.0453054e-01
   1.7797066e-01   1.1090041e-01
   1.8866095e-01   1.1714080e-01
   1.9928379e-01   1.2323716e-01
   2.0981209e-01   1.2917734e-01
   2.2022116e-01   1.3495141e-01
   2.3048875e-01   1.4055158e-01
   2.4059501e-01   1.4597201e-01
   2.5052248e-01   1.5120865e-01
   2.6025597e-01   1.5625907e-01
   2.6978249e-01   1.6112228e-01
   2.7909113e-01   1.6579856e-01
   2.8817289e-01   1.7028925e-01
   2.9702058e-01   1.7459666e-01
   3.0562865e-01   1.7872385e-01
   3.1399303e-01   1.8267455e-01
   3.2211102e-01   1.8645298e-01
   3.2998109e-01   1.9006377e-01
   3.3760280e-01   1.9351187e-01
   3.4497662e-01   1.9680240e-01
   3.5210383e-01   1.9994067e-01
   3.5898638e-01   2.0293200e-01
   3.6562683e-01   2.0578175e-01
   3.7202819e-01   2.0849526e-01
   3.7819389e-01   2.1107776e-01
   3.8412763e-01   2.1353439e-01
   3.8983341e-01   2.1587015e-01
   3.9531537e-01   2.1808991e-01
   4.0057778e-01   2.2019835e-01
   4.0562503e-01   2.2219998e-01
   4.1046151e-01   2.2409913e-01
   4.1509165e-01   2.2589996e-01
   4.1951988e-01   2.2760643e-01
   4.2375059e-01   2.2922231e-01
   4.2778814e-01   2.3075123e-01
   4.3163684e-01   2.3219663e-01
   4.3530095e-01   2.3356178e-01
   4.3878469e-01   2.3484981e-01
   4.4209224e-01   2.3606371e-01
   4.4522775e-01   2.3720636e-01
   4.4819533e-01   2.3828047e-01
   4.5099911e-01   2.3928871e-01
   4.5364320e-01   2.4023360e-01
   4.5613173e-01   2.4111761e-01
   4.5846890e-01   2.4194315e-01
   4.6065893e-01   2.4271253e-01
   4.6270611e-01   2.4342806e-01
   4.6461483e-01   2.4409198e-01
   4.6638958e-01   2.4470654e-01
   4.6803493e-01   2.4527394e-01
   4.6955560e-01   2.4579641e-01
   4.7095640e-01   2.4627614e-01
   4.7224229e-01   2.4671532e-01
   4.7341836e-01   2.4711607e-01
   4.7448979e-01   2.4748037e-01
   4.7551020e-01   2.4782646e-01
   4.7653061e-01   2.4817155e-01
   4.7755101e-01   2.4851558e-01
   4.7857142e-01   2.4885864e-01
   4.7959183e-01   2.4920097e-01
   4.8061224e-01   2.4954299e-01
   4.8163264e-01   2.4988505e-01
   4.8265305e-01   2.5022675e-01
   4.8367346e-01   2.5056556e-01
   4.8469387e-01   2.5089516e-01
   4.8571428e-01   2.5120552e-01
   4.8673468e-01   2.5148925e-01
   4.8775509e-01   2.5176079e-01
   4.8877550e-01   2.5209226e-01
   4.8979591e-01   2.5265244e-01
   4.9081631e-01   2.5369385e-01
   4.9183672e-01   2.5536836e-01
   4.9285713e-01   2.5720617e-01
   4.9387754e-01   2.5719518e-01
   4.9489795e-01   2.5087924e-01
   4.9591835e-01   2.3199272e-01
   4.9693876e-01   1.9780843e-01
   4.9795917e-01   1.6303102e-01
   4.9897958e-01   1.8410343e-01
   4.9999999e-01   3.7465003e-01
   5.0102039e-01   8.9107029e-01
   5.0204080e-01   1.6906837e+00
   5.0306121e-01   2.6397139e+00
   5.0408162e-01   3.6406237e+00
   5.0510202e-01   4.6436621e+00
   5.0612243e-01   5.6333621e+00
   5.0714284e-01   6.6103574e+00
   5.0816325e-01   7.5793223e+00
   5.0918366e-01   8.5439682e+00
   5.1020406e-01   9.5061177e+00
   5.1122447e-01   1.0466286e+01
   5.1224488e-01   1.1424413e+01
   5.1326529e-01   1.2380310e+01
   5.1428569e-01   1.3333839e+01
   5.1530610e-01   1.4284938e+01
   5.1632651e-01   1.5233591e+01
   5.1734692e-01   1.6179805e+01
   5.1836733e-01   1.7123591e+01
   5.1938773e-01   1.8064954e+01
   5.2040814e-01   1.9003902e+01
   5.2142855e-01   1.9940440e+01
   5.2244896e-01   2.0874576e+01
   5.2346936e-01   2.1806320e+01
   5.2448977e-01   2.2735670e+01
   5.2551018e-01   2.3662589e+01
   5.2658161e-01   2.4633204e+01
   5.2775816e-01   2.5695948e+01
   5.2904612e-01   2.6855668e+01
   5.3045193e-01   2.8117131e+01
   5.3198198e-01   2.9484912e+01
   5.3364270e-01   3.0963418e+01
   5.3544056e-01   3.2556865e+01
   5.3738202e-01   3.4269243e+01
   5.3947351e-01   3.6104293e+01
   5.4172149e-01   3.8065470e+01
   5.4413234e-01   4.0155916e+01
   5.4671244e-01   4.2378431e+01
   5.4946809e-01   4.4735439e+01
   5.5240554e-01   4.7228958e+01
   5.5553097e-01   4.9860571e+01
   5.5885044e-01   5.2631392e+01
   5.6236994e-01   5.5542037e+01
   5.6609531e-01   5.8592588e+01
   5.7003225e-01   6.1782563e+01
   5.7418631e-01   6.5110880e+01
   5.7856282e-01   6.8575828e+01
   5.8316692e-01   7.2175031e+01
   5.8800348e-01   7.5905417e+01
   5.9307708e-01   7.9763188e+01
   5.9839198e-01   8.3743788e+01
   6.0395208e-01   8.7841875e+01
   6.0976083e-01   9.2051300e+01
   6.1582122e-01   9.6365085e+01
   6.2213572e-01   1.0077540e+02
   6.2870616e-01   1.0527358e+02
   6.3553376e-01   1.0985006e+02
   6.4261895e-01   1.1449447e+02
   6.4996138e-01   1.1919557e+02
   6.5755977e-01   1.2394131e+02
   6.6541190e-01   1.2871885e+02
   6.7351445e-01   1.3351466e+02
   6.8186295e-01   1.3831450e+02
   6.9045169e-01   1.4310358e+02
   6.9927363e-01   1.4786659e+02
   7.0832033e-01   1.5258787e+02
   7.1758182e-01   1.5725147e+02
   7.2704660e-01   1.6184136e+02
   7.3670151e-01   1.6634155e+02
   7.4653173e-01   1.7073625e+02
   7.5652070e-01   1.7501007e+02
   7.6665012e-01   1.7914822e+02
   7.7689995e-01   1.8313667e+02
   7.8724839e-01   1.8696239e+02
   7.9767200e-01   1.9061349e+02
   8.0814569e-01   1.9407946e+02
   8.1864287e-01   1.9735128e+02
   8.2913557e-01   2.0042164e+02
   8.3959460e-01   2.0328501e+02
   8.4998976e-01   2.0593779e+02
   8.6029005e-01   2.0837832e+02
   8.7046398e-01   2.1060696e+02
   8.8047982e-01   2.1262607e+02
   8.9030595e-01   2.1443994e+02
   8.9991120e-01   2.1605470e+02
   9.0926522e-01   2.1747820e+02
   9.1833887e-01   2.1871985e+02
   9.2710458e-01   2.1979036e+02
   9.3553675e-01   2.2070158e+02
   9.4361215e-01   2.2146619e+02
   9.5131019e-01   2.2209747e+02
   9.5861330e-01   2.2260899e+02
   9.6550719e-01   2.2301438e+02
   9.7198105e-01   2.2332703e+02
   9.7802775e-01   2.2355993e+02
   9.8364391e-01   2.2372557e+02
   9.8882992e-01   2.2383587e+02
   9.9359015e-01   2.2390183e+02
   9.9793230e-01   2.2393262e+02


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -8.1274309e-04
   1.3163558e-02  -4.8299282e-04
   1.9262189e-02  -1.0590561e-04
   2.5847735e-02   6.0187229e-05
   3.2910864e-02   9.7334036e-05
   4.0437094e-02   1.0399268e-04
   4.8407098e-02   1.1858439e-04
   5.6797117e-02   1.4301441e-04
   6.5579447e-02   1.7140145e-04
   7.4722998e-02   2.0051863e-04
   8.4193893e-02   2.2974446e-04
   9.3956090e-02   2.5921096e-04
   1.0397200e-01   2.8896730e-04
   1.1420311e-01   3.1891299e-04
   1.2461054e-01   3.4890222e-04
   1.3515560e-01   3.7879850e-04
   1.4580029e-01   4.0848226e-04
   1.5650769e-01   4.3784652e-04
   1.6724237e-01   4.6679460e-04
   1.7797066e-01   4.9524010e-04
   1.8866095e-01   5.2310733e-04
   1.9928379e-01   5.5033143e-04
   2.0981209e-01   5.7685805e-04
   2.2022116e-01   6.0264291e-04
   2.3048875e-01   6.2765119e-04
   2.4059501e-01   6.5185681e-04
   2.5052248e-01   6.7524171e-04
   2.6025597e-01   6.9779503e-04
   2.6978249e-01   7.1951234e-04
   2.7909113e-01   7.4039483e-04
   2.8817289e-01   7.6044860e-04
   2.9702058e-01   7.7968388e-04
   3.0562865e-01   7.9811440e-04
   3.1399303e-01   8.1575674e-04
   3.2211102e-01   8.3262981e-04
   3.2998109e-01   8.4875428e-04
   3.3760280e-01   8.6415219e-04
   3.4497662e-01   8.7884651e-04
   3.5210383e-01   8.9286082e-04
   3.5898638e-01   9.0621899e-04
   3.6562683e-01   9.1894495e-04
   3.7202819e-01   9.3106246e-04
   3.7819389e-01   9.4259494e-04
   3.8412763e-01   9.5356533e-04
   3.8983341e-01   9.6399600e-04
   3.9531537e-01   9.7390862e-04
   4.0057778e-01   9.8332412e-04
   4.0562503e-01   9.9226266e-04
   4.1046151e-01   1.0007436e-03
   4.1509165e-01   1.0087854e-03
   4.1951988e-01   1.0164058e-03
   4.2375059e-01   1.0236218e-03
   4.2778814e-01   1.0304494e-03
   4.3163684e-01   1.0369040e-03
   4.3530095e-01   1.0430002e-03
   4.3878469e-01   1.0487521e-03
   4.4209224e-01   1.0541730e-03
   4.4522775e-01   1.0592756e-03
   4.4819533e-01   1.0640722e-03
   4.5099911e-01   1.0685746e-03
   4.5364320e-01   1.0727941e-03
   4.5613173e-01   1.0767418e-03
   4.5846890e-01   1.0804283e-03
   4.6065893e-01   1.0838641e-03
   4.6270611e-01   1.0870594e-03
   4.6461483e-01   1.0900242e-03
   4.6638958e-01   1.0927686e-03
   4.6803493e-01   1.0953024e-03
   4.6955560e-01   1.0976356e-03
   4.7095640e-01   1.0997779e-03
   4.7224229e-01   1.1017391e-03
   4.7341836e-01   1.1035287e-03
   4.7448979e-01   1.1051555e-03
   4.7551020e-01   1.1067010e-03
   4.7653061e-01   1.1082420e-03
   4.7755101e-01   1.1097784e-03
   4.7857142e-01   1.1113103e-03
   4.7959183e-01   1.1128391e-03
   4.8061224e-01   1.1143664e-03
   4.8163264e-01   1.1158939e-03
   4.8265305e-01   1.1174198e-03
   4.8367346e-01   1.1189328e-03
   4.8469387e-01   1.1204047e-03
   4.8571428e-01   1.1217907e-03
   4.8673468e-01   1.1230577e-03
   4.8775509e-01   1.1242703e-03
   4.8877550e-01   1.1257505e-03
   4.8979591e-01   1.1282520e-03
   4.9081631e-01   1.1329026e-03
   4.9183672e-01   1.1403803e-03
   4.9285713e-01   1.1485873e-03
   4.9387754e-01   1.1485382e-03
   4.9489795e-01   1.1203336e-03
   4.9591835e-01   1.0359934e-03
   4.9693876e-01   8.8333906e-04
   4.9795917e-01   7.2803602e-04
   4.9897958e-01   8.2213758e-04
   4.9999999e-01   1.6730480e-03
   5.0102039e-01   3.9791893e-03
   5.0204080e-01   7.5499660e-03
   5.0306121e-01   1.1787983e-02
   5.0408162e-01   1.6257674e-02
   5.0510202e-01   2.0736872e-02
   5.0612243e-01   2.5156505e-02
   5.0714284e-01   2.9519403e-02
   5.0816325e-01   3.3846441e-02
   5.0918366e-01   3.8154191e-02
   5.1020406e-01   4.2450794e-02
   5.1122447e-01   4.6738551e-02
   5.1224488e-01   5.1017190e-02
   5.1326529e-01   5.5285871e-02
   5.1428569e-01   5.9543978e-02
   5.1530610e-01   6.3791230e-02
   5.1632651e-01   6.8027564e-02
   5.1734692e-01   7.2253007e-02
   5.1836733e-01   7.6467601e-02
   5.1938773e-01   8.0671382e-02
   5.2040814e-01   8.4864374e-02
   5.2142855e-01   8.9046605e-02
   5.2244896e-01   9.3218112e-02
   5.2346936e-01   9.7378935e-02
   5.2448977e-01   1.0152906e-01
   5.2551018e-01   1.0566834e-01
   5.2658161e-01   1.1000275e-01
   5.2775816e-01   1.1474857e-01
   5.2904612e-01   1.1992745e-01
   5.3045193e-01   1.2556067e-01
   5.3198198e-01   1.3166867e-01
   5.3364270e-01   1.3827114e-01
   5.3544056e-01   1.4538688e-01
   5.3738202e-01   1.5303372e-01
   5.3947351e-01   1.6122837e-01
   5.4172149e-01   1.6998626e-01
   5.4413234e-01   1.7932142e-01
   5.4671244e-01   1.8924635e-01
   5.4946809e-01   1.9977187e-01
   5.5240554e-01   2.1090700e-01
   5.5553097e-01   2.2265881e-01
   5.5885044e-01   2.3503227e-01
   5.6236994e-01   2.4803013e-01
   5.6609531e-01   2.6165276e-01
   5.7003225e-01   2.7589800e-01
   5.7418631e-01   2.9076103e-01
   5.7856282e-01   3.0623420e-01
   5.8316692e-01   3.2230691e-01
   5.8800348e-01   3.3896543e-01
   5.9307708e-01   3.5619280e-01
   5.9839198e-01   3.7396868e-01
   6.0395208e-01   3.9226922e-01
   6.0976083e-01   4.1106695e-01
   6.1582122e-01   4.3033071e-01
   6.2213572e-01   4.5002556e-01
   6.2870616e-01   4.7011273e-01
   6.3553376e-01   4.9054963e-01
   6.4261895e-01   5.1128984e-01
   6.4996138e-01   5.3228319e-01
   6.5755977e-01   5.5347588e-01
   6.6541190e-01   5.7481064e-01
   6.7351445e-01   5.9622693e-01
   6.8186295e-01   6.1766125e-01
   6.9045169e-01   6.3904749e-01
   6.9927363e-01   6.6031734e-01
   7.0832033e-01   6.8140079e-01
   7.1758182e-01   7.0222672e-01
   7.2704660e-01   7.2272348e-01
   7.3670151e-01   7.4281963e-01
   7.4653173e-01   7.6244472e-01
   7.5652070e-01   7.8153002e-01
   7.6665012e-01   8.0000946e-01
   7.7689995e-01   8.1782042e-01
   7.8724839e-01   8.3490465e-01
   7.9767200e-01   8.5120912e-01
   8.0814569e-01   8.6668683e-01
   8.1864287e-01   8.8129758e-01
   8.2913557e-01   8.9500867e-01
   8.3959460e-01   9.0779543e-01
   8.4998976e-01   9.1964174e-01
   8.6029005e-01   9.3054024e-01
   8.7046398e-01   9.4049255e-01
   8.8047982e-01   9.4950914e-01
   8.9030595e-01   9.5760920e-01
   8.9991120e-01   9.6482012e-01
   9.0926522e-01   9.7117696e-01
   9.1833887e-01   9.7672167e-01
   9.2710458e-01   9.8150218e-01
   9.3553675e-01   9.8557134e-01
   9.4361215e-01   9.8898581e-01
   9.5131019e-01   9.9180487e-01
   9.5861330e-01   9.9408916e-01
   9.6550719e-01   9.9589948e-01
   9.7198105e-01   9.9729566e-01
   9.7802775e-01   9.9833571e-01
   9.8364391e-01   9.9907538e-01
   9.8882992e-01   9.9956794e-01
   9.9359015e-01   9.9986248e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.4955936e-03
   4.0080160e-03   2.9872018e-03
   6.0120240e-03   4.4748288e-03
   8.0160321e-03   5.9584793e-03
   1.0020040e-02   7.4381577e-03
   1.2024048e-02   8.9138685e-03
   1.4028056e-02   1.0385616e-02
   1.6032064e-02   1.1853405e-02
   1.8036072e-02   1.3317240e-02
   2.0040080e-02   1.4777125e-02
   2.2044088e-02   1.6233064e-02
   2.4048096e-02   1.7685063e-02
   2.6052104e-02   1.9133126e-02
   2.8056112e-02   2.0577257e-02
   3.0060120e-02   2.2017460e-02
   3.2064128e-02   2.3453741e-02
   3.4068136e-02   2.4886103e-02
   3.6072144e-02   2.6314551e-02
   3.8076152e-02   2.7739089e-02
   4.0080160e-02   2.9159723e-02
   4.2084168e-02   3.0576456e-02
   4.4088176e-02   3.1989293e-02
   4.6092184e-02   3.3398238e-02
   4.8096192e-02   3.4803296e-02
   5.0100200e-02   3.6204472e-02
   5.2104208e-02   3.7601769e-02
   5.4108216e-02   3.8995193e-02
   5.6112224e-02   4.0384747e-02
   5.8116232e-02   4.1770437e-02
   6.0120240e-02   4.3152266e-02
   6.2124248e-02   4.4530240e-02
   6.4128257e-02   4.5904362e-02
   6.6132265e-02   4.7274637e-02
   6.8136273e-02   4.8641070e-02
   7.0140281e-02   5.0003665e-02
   7.2144289e-02   5.1362427e-02
   7.4148297e-02   5.2717359e-02
   7.6152305e-02   5.4068467e-02
   7.8156313e-02   5.5415755e-02
   8.0160321e-02   5.6759227e-02
   8.2164329e-02   5.8098889e-02
   8.4168337e-02   5.9434743e-02
   8.6172345e-02   6.0766796e-02
   8.8176353e-02   6.2095051e-02
   9.0180361e-02   6.3419512e-02
   9.2184369e-02   6.4740185e-02
   9.4188377e-02   6.6057074e-02
   9.6192385e-02   6.7370182e-02
   9.8196393e-02   6.8679516e-02
   1.0020040e-01   6.9985078e-02
   1.0220441e-01   7.1286875e-02
   1.0420842e-01   7.2584909e-02
   1.0621242e-01   7.3879186e-02
   1.0821643e-01   7.5169710e-02
   1.1022044e-01   7.6456485e-02
   1.1222445e-01   7.7739516e-02
   1.1422846e-01   7.9018808e-02
   1.1623246e-01   8.0294365e-02
   1.1823647e-01   8.1566191e-02
   1.2024048e-01   8.2834291e-02
   1.2224449e-01   8.4098670e-02
   1.2424850e-01   8.5359331e-02
   1.2625251e-01   8.6616279e-02
   1.2825651e-01   8.7869519e-02
   1.3026052e-01   8.9119056e-02
   1.3226453e-01   9.0364893e-02
   1.3426854e-01   9.1607035e-02
   1.3627255e-01   9.2845487e-02
   1.3827655e-01   9.4080253e-02
   1.4028056e-01   9.5311338e-02
   1.4228457e-01   9.6538746e-02
   1.4428858e-01   9.7762481e-02
   1.4629259e-01   9.8982549e-02
   1.4829659e-01   1.0019895e-01
   1.5030060e-01   1.0141170e-01
   1.5230461e-01   1.0262079e-01
   1.5430862e-01   1.0382623e-01
   1.5631263e-01   1.0502802e-01
   1.5831663e-01   1.0622617e-01
   1.6032064e-01   1.0742069e-01
   1.6232465e-01   1.0861158e-01
   1.6432866e-01   1.0979883e-01
   1.6633267e-01   1.1098247e-01
   1.6833667e-01   1.1216248e-01
   1.7034068e-01   1.1333888e-01
   1.7234469e-01   1.1451167e-01
   1.7434870e-01   1.1568086e-01
   1.7635271e-01   1.1684644e-01
   1.7835671e-01   1.1800843e-01
   1.8036072e-01   1.1916682e-01
   1.8236473e-01   1.2032163e-01
   1.8436874e-01   1.2147286e-01
   1.8637275e-01   1.2262050e-01
   1.8837675e-01   1.2376458e-01
   1.9038076e-01   1.2490508e-01
   1.9238477e-01   1.2604202e-01
   1.9438878e-01   1.2717539e-01
   1.9639279e-01   1.2830521e-01
   1.9839679e-01   1.2943148e-01
   2.0040080e-01   1.3055421e-01
   2.0240481e-01   1.3167338e-01
   2.0440882e-01   1.3278903e-01
   2.0641283e-01   1.3390113e-01
   2.0841683e-01   1.3500971e-01
   2.1042084e-01   1.3611476e-01
   2.1242485e-01   1.3721630e-01
   2.1442886e-01   1.3831431e-01
   2.1643287e-01   1.3940882e-01
   2.1843687e-01   1.4049982e-01
   2.2044088e-01   1.4158731e-01
   2.2244489e-01   1.4267131e-01
   2.2444890e-01   1.4375181e-01
   2.2645291e-01   1.4482883e-01
   2.2845691e-01   1.4590236e-01
   2.3046092e-01   1.4697241e-01
   2.3246493e-01   1.4803898e-01
   2.3446894e-01   1.4910208e-01
   2.3647295e-01   1.5016172e-01
   2.3847695e-01   1.5121790e-01
   2.4048096e-01   1.5227061e-01
   2.4248497e-01   1.5331987e-01
   2.4448898e-01   1.5436569e-01
   2.4649299e-01   1.5540806e-01
   2.4849699e-01   1.5644699e-01
   2.5050100e-01   1.5748248e-01
   2.5250501e-01   1.5851455e-01
   2.5450902e-01   1.5954318e-01
   2.5651303e-01   1.6056840e-01
   2.5851703e-01   1.6159019e-01
   2.6052104e-01   1.6260858e-01
   2.6252505e-01   1.6362355e-01
   2.6452906e-01   1.6463513e-01
   2.6653307e-01   1.6564330e-01
   2.6853707e-01   1.6664807e-01
   2.7054108e-01   1.6764946e-01
   2.7254509e-01   1.6864746e-01
   2.7454910e-01   1.6964208e-01
   2.7655311e-01   1.7063332e-01
   2.7855711e-01   1.7162119e-01
   2.8056112e-01   1.7260569e-01
   2.8256513e-01   1.7358682e-01
   2.8456914e-01   1.7456460e-01
   2.8657315e-01   1.7553902e-01
   2.8857715e-01   1.7651009e-01
   2.9058116e-01   1.7747781e-01
   2.9258517e-01   1.7844220e-01
   2.9458918e-01   1.7940324e-01
   2.9659319e-01   1.8036096e-01
   2.9859719e-01   1.8131534e-01
   3.0060120e-01   1.8226640e-01
   3.0260521e-01   1.8321415e-01
   3.0460922e-01   1.8415857e-01
   3.0661323e-01   1.8509969e-01
   3.0861723e-01   1.8603750e-01
   3.1062124e-01   1.8697201e-01
   3.1262525e-01   1.8790323e-01
   3.1462926e-01   1.8883115e-01
   3.1663327e-01   1.8975578e-01
   3.1863727e-01   1.9067713e-01
   3.2064128e-01   1.9159521e-01
   3.2264529e-01   1.9251000e-01
   3.2464930e-01   1.9342153e-01
   3.2665331e-01   1.9432979e-01
   3.2865731e-01   1.9523479e-01
   3.3066132e-01   1.9613654e-01
   3.3266533e-01   1.9703503e-01
   3.3466934e-01   1.9793027e-01
   3.3667335e-01   1.9882227e-01
   3.3867735e-01   1.9971104e-01
   3.4068136e-01   2.0059656e-01
   3.4268537e-01   2.0147886e-01
   3.4468938e-01   2.0235794e-01
   3.4669339e-01   2.0323379e-01
   3.4869739e-01   2.0410642e-01
   3.5070140e-01   2.0497585e-01
   3.5270541e-01   2.0584207e-01
   3.5470942e-01   2.0670508e-01
   3.5671343e-01   2.0756490e-01
   3.5871743e-01   2.0842152e-01
   3.6072144e-01   2.0927495e-01
   3.6272545e-01   2.1012520e-01
   3.6472946e-01   2.1097226e-01
   3.6673347e-01   2.1181615e-01
   3.6873747e-01   2.1265687e-01
   3.7074148e-01   2.1349443e-01
   3.7274549e-01   2.1432881e-01
   3.7474950e-01   2.1516005e-01
   3.7675351e-01   2.1598812e-01
   3.7875752e-01   2.1681305e-01
   3.8076152e-01   2.1763484e-01
   3.8276553e-01   2.1845348e-01
   3.8476954e-01   2.1926899e-01
   3.8677355e-01   2.2008136e-01
   3.8877756e-01   2.2089061e-01
   3.9078156e-01   2.2169674e-01
   3.9278557e-01   2.2249975e-01
   3.9478958e-01   2.2329964e-01
   3.9679359e-01   2.2409643e-01
   3.9879760e-01   2.2489011e-01
   4.0080160e-01   2.2568069e-01
   4.0280561e-01   2.2646818e-01
   4.0480962e-01   2.2725258e-01
   4.0681363e-01   2.2803388e-01
   4.0881764e-01   2.2881211e-01
   4.1082164e-01   2.2958726e-01
   4.1282565e-01   2.3035934e-01
   4.1482966e-01   2.3112834e-01
   4.1683367e-01   2.3189429e-01
   4.1883768e-01   2.3265717e-01
   4.2084168e-01   2.3341700e-01
   4.2284569e-01   2.3417377e-01
   4.2484970e-01   2.3492750e-01
   4.2685371e-01   2.3567819e-01
   4.2885772e-01   2.3642584e-01
   4.3086172e-01   2.3717046e-01
   4.3286573e-01   2.3791205e-01
   4.3486974e-01   2.3865062e-01
   4.3687375e-01   2.3938616e-01
   4.3887776e-01   2.4011870e-01
   4.4088176e-01   2.4084822e-01
   4.4288577e-01   2.4157473e-01
   4.4488978e-01   2.4229824e-01
   4.4689379e-01   2.4301876e-01
   4.4889780e-01   2.4373628e-01
   4.5090180e-01   2.4445082e-01
   4.5290581e-01   2.4516237e-01
   4.5490982e-01   2.4587094e-01
   4.5691383e-01   2.4657654e-01
   4.5891784e-01   2.4727916e-01
   4.6092184e-01   2.4797883e-01
   4.6292585e-01   2.4867553e-01
   4.6492986e-01   2.4936927e-01
   4.6693387e-01   2.5006006e-01
   4.6893788e-01   2.5074790e-01
   4.7094188e-01   2.5143280e-01
   4.7294589e-01   2.5211476e-01
   4.7494990e-01   2.5279378e-01
   4.7695391e-01   2.5346988e-01
   4.7895792e-01   2.5414305e-01
   4.8096192e-01   2.5481330e-01
   4.8296593e-01   2.5548063e-01
   4.8496994e-01   2.5614505e-01
   4.8697395e-01   2.5680656e-01
   4.8897796e-01   2.5746517e-01
   4.9098196e-01   2.5812088e-01
   4.9298597e-01   2.5877369e-01
   4.9498998e-01   2.5942362e-01
   4.9699399e-01   2.6007066e-01
   4.9899800e-01   2.6071482e-01
   5.0100200e-01   2.6137530e-01
   5.0300601e-01   2.6203260e-01
   5.0501002e-01   2.6268668e-01
   5.0701403e-01   2.6333756e-01
   5.0901804e-01   2.6398523e-01
   5.1102204e-01   2.6462970e-01
   5.1302605e-01   2.6527097e-01
   5.1503006e-01   2.6590905e-01
   5.1703407e-01   2.6654394e-01
   5.1903808e-01   2.6717565e-01
   5.2104208e-01   2.6780418e-01
   5.2304609e-01   2.6842954e-01
   5.2505010e-01   2.6905173e-01
   5.2705411e-01   2.6967075e-01
   5.2905812e-01   2.7028662e-01
   5.3106212e-01   2.7089933e-01
   5.3306613e-01   2.7150889e-01
   5.3507014e-01   2.7211530e-01
   5.3707415e-01   2.7271857e-01
   5.3907816e-01   2.7331870e-01
   5.4108216e-01   2.7391571e-01
   5.4308617e-01   2.7450958e-01
   5.4509018e-01   2.7510033e-01
   5.4709419e-01   2.7568797e-01
   5.4909820e-01   2.7627249e-01
   5.5110220e-01   2.7685390e-01
   5.5310621e-01   2.7743220e-01
   5.5511022e-01   2.7800741e-01
   5.5711423e-01   2.7857952e-01
   5.5911824e-01   2.7914854e-01
   5.6112224e-01   2.7971447e-01
   5.6312625e-01   2.8027732e-01
   5.6513026e-01   2.8083710e-01
   5.6713427e-01   2.8139380e-01
   5.6913828e-01   2.8194744e-01
   5.7114228e-01   2.8249801e-01
   5.7314629e-01   2.8304552e-01
   5.7515030e-01   2.8358998e-01
   5.7715431e-01   2.8413139e-01
   5.7915832e-01   2.8466976e-01
   5.8116232e-01   2.8520508e-01
   5.8316633e-01   2.8573737e-01
   5.8517034e-01   2.8626663e-01
   5.8717435e-01   2.8679286e-01
   5.8917836e-01   2.8731608e-01
   5.9118236e-01   2.8783627e-01
   5.9318637e-01   2.8835345e-01
   5.9519038e-01   2.8886763e-01
   5.9719439e-01   2.8937880e-01
   5.9919840e-01   2.8988697e-01
   6.0120240e-01   2.9039215e-01
   6.0320641e-01   2.9089434e-01
   6.0521042e-01   2.9139354e-01
   6.0721443e-01   2.9188976e-01
   6.0921844e-01   2.9238301e-01
   6.1122244e-01   2.9287329e-01
   6.1322645e-01   2.9336060e-01
   6.1523046e-01   2.9384495e-01
   6.1723447e-01   2.9432634e-01
   6.1923848e-01   2.9480478e-01
   6.2124248e-01   2.9528027e-01
   6.2324649e-01   2.9575282e-01
   6.2525050e-01   2.9622243e-01
   6.2725451e-01   2.9668910e-01
   6.2925852e-01   2.9715285e-01
   6.3126253e-01   2.9761367e-01
   6.3326653e-01   2.9807157e-01
   6.3527054e-01   2.9852656e-01
   6.3727455e-01   2.9897863e-01
   6.3927856e-01   2.9942780e-01
   6.4128257e-01   2.9987406e-01
   6.4328657e-01   3.0031743e-01
   6.4529058e-01   3.0075791e-01
   6.4729459e-01   3.0119549e-01
   6.4929860e-01   3.0163020e-01
   6.5130261e-01   3.0206202e-01
   6.5330661e-01   3.0249097e-01
   6.5531062e-01   3.0291705e-01
   6.5731463e-01   3.0334027e-01
   6.5931864e-01   3.0376063e-01
   6.6132265e-01   3.0417813e-01
   6.6332665e-01   3.0459278e-01
   6.6533066e-01   3.0500458e-01
   6.6733467e-01   3.0541354e-01
   6.6933868e-01   3.0581966e-01
   6.7134269e-01   3.0622295e-01
   6.7334669e-01   3.0662341e-01
   6.7535070e-01   3.0702105e-01
   6.7735471e-01   3.0741587e-01
   6.7935872e-01   3.0780787e-01
   6.8136273e-01   3.0819707e-01
   6.8336673e-01   3.0858346e-01
   6.8537074e-01   3.0896705e-01
   6.8737475e-01   3.0934784e-01
   6.8937876e-01   3.0972584e-01
   6.9138277e-01   3.1010106e-01
   6.9338677e-01   3.1047349e-01
   6.9539078e-01   3.1084315e-01
   6.9739479e-01   3.1121003e-01
   6.9939880e-01   3.1157415e-01
   7.0140281e-01   3.1193550e-01
   7.0340681e-01   3.1229409e-01
   7.0541082e-01   3.1264993e-01
   7.0741483e-01   3.1300301e-01
   7.0941884e-01   3.1335336e-01
   7.1142285e-01   3.1370096e-01
   7.1342685e-01   3.1404582e-01
   7.1543086e-01   3.1438796e-01
   7.1743487e-01   3.1472737e-01
   7.1943888e-01   3.1506405e-01
   7.2144289e-01   3.1539802e-01
   7.2344689e-01   3.1572927e-01
   7.2545090e-01   3.1605782e-01
   7.2745491e-01   3.1638366e-01
   7.2945892e-01   3.1670680e-01
   7.3146293e-01   3.1702725e-01
   7.3346693e-01   3.1734501e-01
   7.3547094e-01   3.1766008e-01
   7.3747495e-01   3.1797248e-01
   7.3947896e-01   3.1828219e-01
   7.4148297e-01   3.1858924e-01
   7.4348697e-01   3.1889361e-01
   7.4549098e-01   3.1919533e-01
   7.4749499e-01   3.1949439e-01
   7.4949900e-01   3.1979079e-01
   7.5150301e-01   3.2008455e-01
   7.5350701e-01   3.2037566e-01
   7.5551102e-01   3.2066413e-01
   7.5751503e-01   3.2094997e-01
   7.5951904e-01   3.2123318e-01
   7.6152305e-01   3.2151376e-01
   7.6352705e-01   3.2179172e-01
   7.6553106e-01   3.2206707e-01
   7.6753507e-01   3.2233980e-01
   7.6953908e-01   3.2260992e-01
   7.7154309e-01   3.2287745e-01
   7.7354709e-01   3.2314237e-01
   7.7555110e-01   3.2340471e-01
   7.7755511e-01   3.2366445e-01
   7.7955912e-01   3.2392161e-01
   7.8156313e-01   3.2417619e-01
   7.8356713e-01   3.2442820e-01
   7.8557114e-01   3.2467763e-01
   7.8757515e-01   3.2492450e-01
   7.8957916e-01   3.2516881e-01
   7.9158317e-01   3.2541056e-01
   7.9358717e-01   3.2564977e-01
   7.9559118e-01   3.2588642e-01
   7.9759519e-01   3.2612053e-01
   7.9959920e-01   3.2635210e-01
   8.0160321e-01   3.2658114e-01
   8.0360721e-01   3.2680765e-01
   8.0561122e-01   3.2703164e-01
   8.0761523e-01   3.2725311e-01
   8.0961924e-01   3.2747206e-01
   8.1162325e-01   3.2768850e-01
   8.1362725e-01   3.2790244e-01
   8.1563126e-01   3.2811387e-01
   8.1763527e-01   3.2832281e-01
   8.1963928e-01   3.2852926e-01
   8.2164329e-01   3.2873322e-01
   8.2364729e-01   3.2893469e-01
   8.2565130e-01   3.2913369e-01
   8.2765531e-01   3.2933022e-01
   8.2965932e-01   3.2952427e-01
   8.3166333e-01   3.2971586e-01
   8.3366733e-01   3.2990500e-01
   8.3567134e-01   3.3009167e-01
   8.3767535e-01   3.3027590e-01
   8.3967936e-01   3.3045768e-01
   8.4168337e-01   3.3063702e-01
   8.4368737e-01   3.3081392e-01
   8.4569138e-01   3.3098839e-01
   8.4769539e-01   3.3116044e-01
   8.4969940e-01   3.3133006e-01
   8.5170341e-01   3.3149726e-01
   8.5370741e-01   3.3166205e-01
   8.5571142e-01   3.3182443e-01
   8.5771543e-01   3.3198440e-01
   8.5971944e-01   3.3214198e-01
   8.6172345e-01   3.3229716e-01
   8.6372745e-01   3.3244995e-01
   8.6573146e-01   3.3260035e-01
   8.6773547e-01   3.3274838e-01
   8.6973948e-01   3.3289402e-01
   8.7174349e-01   3.3303730e-01
   8.7374749e-01   3.3317820e-01
   8.7575150e-01   3.3331674e-01
   8.7775551e-01   3.3345293e-01
   8.7975952e-01   3.3358676e-01
   8.8176353e-01   3.3371824e-01
   8.8376754e-01   3.3384738e-01
   8.8577154e-01   3.3397418e-01
   8.8777555e-01   3.3409864e-01
   8.8977956e-01   3.3422077e-01
   8.9178357e-01   3.3434058e-01
   8.9378758e-01   3.3445806e-01
   8.9579158e-01   3.3457323e-01
   8.9779559e-01   3.3468608e-01
   8.9979960e-01   3.3479663e-01
   9.0180361e-01   3.3490487e-01
   9.0380762e-01   3.3501082e-01
   9.0581162e-01   3.3511447e-01
   9.0781563e-01   3.3521583e-01
   9.0981964e-01   3.3531491e-01
   9.1182365e-01   3.3541171e-01
   9.1382766e-01   3.3550623e-01
   9.1583166e-01   3.3559848e-01
   9.1783567e-01   3.3568847e-01
   9.1983968e-01   3.3577619e-01
   9.2184369e-01   3.3586166e-01
   9.2384770e-01   3.3594487e-01
   9.2585170e-01   3.3602584e-01
   9.2785571e-01   3.3610456e-01
   9.2985972e-01   3.3618105e-01
   9.3186373e-01   3.3625530e-01
   9.3386774e-01   3.3632732e-01
   9.3587174e-01   3.3639712e-01
   9.3787575e-01   3.3646470e-01
   9.3987976e-01   3.3653006e-01
   9.4188377e-01   3.3659321e-01
   9.4388778e-01   3.3665415e-01
   9.4589178e-01   3.3671289e-01
   9.4789579e-01   3.3676944e-01
   9.4989980e-01   3.3682379e-01
   9.5190381e-01   3.3687596e-01
   9.5390782e-01   3.3692594e-01
   9.5591182e-01   3.3697374e-01
   9.5791583e-01   3.3701937e-01
   9.5991984e-01   3.3706283e-01
   9.6192385e-01   3.3710412e-01
   9.6392786e-01   3.3714326e-01
   9.6593186e-01   3.3718023e-01
   9.6793587e-01   3.3721506e-01
   9.6993988e-01   3.3724774e-01
   9.7194389e-01   3.3727828e-01
   9.7394790e-01   3.3730668e-01
   9.7595190e-01   3.3733295e-01
   9.7795591e-01   3.3735709e-01
   9.7995992e-01   3.3737911e-01
   9.8196393e-01   3.3739901e-01
   9.8396794e-01   3.3741680e-01
   9.8597194e-01   3.3743247e-01
   9.8797595e-01   3.3744604e-01
   9.8997996e-01   3.3745751e-01
   9.9198397e-01   3.3746689e-01
   9.9398798e-01   3.3747417e-01
   9.9599198e-01   3.3747937e-01
   9.9799599e-01   3.3748248e-01
   1.0000000e+00   3.3748352e-01


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.4955936e-03
   4.0080160e-03   2.9872018e-03
   6.0120240e-03   4.4748288e-03
   8.0160321e-03   5.9584793e-03
   1.0020040e-02   7.4381577e-03
   1.2024048e-02   8.9138685e-03
   1.4028056e-02   1.0385616e-02
   1.6032064e-02   1.1853405e-02
   1.8036072e-02   1.3317240e-02
   2.0040080e-02   1.4777125e-02
   2.2044088e-02   1.6233064e-02
   2.4048096e-02   1.7685063e-02
   2.6052104e-02   1.9133126e-02
   2.8056112e-02   2.0577257e-02
   3.0060120e-02   2.2017460e-02
   3.2064128e-02   2.3453741e-02
   3.4068136e-02   2.4886103e-02
   3.6072144e-02   2.6314551e-02
   3.8076152e-02   2.7739089e-02
   4.0080160e-02   2.9159723e-02
   4.2084168e-02   3.0576456e-02
   4.4088176e-02   3.1989293e-02
   4.6092184e-02   3.3398238e-02
   4.8096192e-02   3.4803296e-02
   5.0100200e-02   3.6204472e-02
   5.2104208e-02   3.7601769e-02
   5.4108216e-02   3.8995193e-02
   5.6112224e-02   4.0384747e-02
   5.8116232e-02   4.1770437e-02
   6.0120240e-02   4.3152266e-02
   6.2124248e-02   4.4530240e-02
   6.4128257e-02   4.5904362e-02
   6.6132265e-02   4.7274637e-02
   6.8136273e-02   4.8641070e-02
   7.0140281e-02   5.0003665e-02
   7.2144289e-02   5.1362427e-02
   7.4148297e-02   5.2717359e-02
   7.6152305e-02   5.4068467e-02
   7.8156313e-02   5.5415755e-02
   8.0160321e-02   5.6759227e-02
   8.2164329e-02   5.8098889e-02
   8.4168337e-02   5.9434743e-02
   8.6172345e-02   6.0766796e-02
   8.8176353e-02   6.2095051e-02
   9.0180361e-02   6.3419512e-02
   9.2184369e-02   6.4740185e-02
   9.4188377e-02   6.6057074e-02
   9.6192385e-02   6.7370182e-02
   9.8196393e-02   6.8679516e-02
   1.0020040e-01   6.9985078e-02
   1.0220441e-01   7.1286875e-02
   1.0420842e-01   7.2584909e-02
   1.0621242e-01   7.3879186e-02
   1.0821643e-01   7.5169710e-02
   1.1022044e-01   7.6456485e-02
   1.1222445e-01   7.7739516e-02
   1.1422846e-01   7.9018808e-02
   1.1623246e-01   8.0294365e-02
   1.1823647e-01   8.1566191e-02
   1.2024048e-01   8.2834291e-02
   1.2224449e-01   8.4098670e-02
   1.2424850e-01   8.5359331e-02
   1.2625251e-01   8.6616279e-02
   1.2825651e-01   8.7869519e-02
   1.3026052e-01   8.9119056e-02
   1.3226453e-01   9.0364893e-02
   1.3426854e-01   9.1607035e-02
   1.3627255e-01   9.2845487e-02
   1.3827655e-01   9.4080253e-02
   1.4028056e-01   9.5311338e-02
   1.4228457e-01   9.6538746e-02
   1.4428858e-01   9.7762481e-02
   1.4629259e-01   9.8982549e-02
   1.4829659e-01   1.0019895e-01
   1.5030060e-01   1.0141170e-01
   1.5230461e-01   1.0262079e-01
   1.5430862e-01   1.0382623e-01
   1.5631263e-01   1.0502802e-01
   1.5831663e-01   1.0622617e-01
   1.6032064e-01   1.0742069e-01
   1.6232465e-01   1.0861158e-01
   1.6432866e-01   1.0979883e-01
   1.6633267e-01   1.1098247e-01
   1.6833667e-01   1.1216248e-01
   1.7034068e-01   1.1333888e-01
   1.7234469e-01   1.1451167e-01
   1.7434870e-01   1.1568086e-01
   1.7635271e-01   1.1684644e-01
   1.7835671e-01   1.1800843e-01
   1.8036072e-01   1.1916682e-01
   1.8236473e-01   1.2032163e-01
   1.8436874e-01   1.2147286e-01
   1.8637275e-01   1.2262050e-01
   1.8837675e-01   1.2376458e-01
   1.9038076e-01   1.2490508e-01
   1.9238477e-01   1.2604202e-01
   1.9438878e-01   1.2717539e-01
   1.9639279e-01   1.2830521e-01
   1.9839679e-01   1.2943148e-01
   2.0040080e-01   1.3055421e-01
   2.0240481e-01   1.3167338e-01
   2.0440882e-01   1.3278903e-01
   2.0641283e-01   1.3390113e-01
   2.0841683e-01   1.3500971e-01
   2.1042084e-01   1.3611476e-01
   2.1242485e-01   1.3721630e-01
   2.1442886e-01   1.3831431e-01
   2.1643287e-01   1.3940882e-01
   2.1843687e-01   1.4049982e-01
   2.2044088e-01   1.4158731e-01
   2.2244489e-01   1.4267131e-01
   2.2444890e-01   1.4375181e-01
   2.2645291e-01   1.4482883e-01
   2.2845691e-01   1.4590236e-01
   2.3046092e-01   1.4697241e-01
   2.3246493e-01   1.4803898e-01
   2.3446894e-01   1.4910208e-01
   2.3647295e-01   1.5016172e-01
   2.3847695e-01   1.5121790e-01
   2.4048096e-01   1.5227061e-01
   2.4248497e-01   1.5331987e-01
   2.4448898e-01   1.5436569e-01
   2.4649299e-01   1.5540806e-01
   2.4849699e-01   1.5644699e-01
   2.5050100e-01   1.5748248e-01
   2.5250501e-01   1.5851455e-01
   2.5450902e-01   1.5954318e-01
   2.5651303e-01   1.6056840e-01
   2.5851703e-01   1.6159019e-01
   2.6052104e-01   1.6260858e-01
   2.6252505e-01   1.6362355e-01
   2.6452906e-01   1.6463513e-01
   2.6653307e-01   1.6564330e-01
   2.6853707e-01   1.6664807e-01
   2.7054108e-01   1.6764946e-01
   2.7254509e-01   1.6864746e-01
   2.7454910e-01   1.6964208e-01
   2.7655311e-01   1.7063332e-01
   2.7855711e-01   1.7162119e-01
   2.8056112e-01   1.7260569e-01
   2.8256513e-01   1.7358682e-01
   2.8456914e-01   1.7456460e-01
   2.8657315e-01   1.7553902e-01
   2.8857715e-01   1.7651009e-01
   2.9058116e-01   1.7747781e-01
   2.9258517e-01   1.7844220e-01
   2.9458918e-01   1.7940324e-01
   2.9659319e-01   1.8036096e-01
   2.9859719e-01   1.8131534e-01
   3.0060120e-01   1.8226640e-01
   3.0260521e-01   1.8321415e-01
   3.0460922e-01   1.8415857e-01
   3.0661323e-01   1.8509969e-01
   3.0861723e-01   1.8603750e-01
   3.1062124e-01   1.8697201e-01
   3.1262525e-01   1.8790323e-01
   3.1462926e-01   1.8883115e-01
   3.1663327e-01   1.8975578e-01
   3.1863727e-01   1.9067713e-01
   3.2064128e-01   1.9159521e-01
   3.2264529e-01   1.9251000e-01
   3.2464930e-01   1.9342153e-01
   3.2665331e-01   1.9432979e-01
   3.2865731e-01   1.9523479e-01
   3.3066132e-01   1.9613654e-01
   3.3266533e-01   1.9703503e-01
   3.3466934e-01   1.9793027e-01
   3.3667335e-01   1.9882227e-01
   3.3867735e-01   1.9971104e-01
   3.4068136e-01   2.0059656e-01
   3.4268537e-01   2.0147886e-01
   3.4468938e-01   2.0235794e-01
   3.4669339e-01   2.0323379e-01
   3.4869739e-01   2.0410642e-01
   3.5070140e-01   2.0497585e-01
   3.5270541e-01   2.0584207e-01
   3.5470942e-01   2.0670508e-01
   3.5671343e-01   2.0756490e-01
   3.5871743e-01   2.0842152e-01
   3.6072144e-01   2.0927495e-01
   3.6272545e-01   2.1012520e-01
   3.6472946e-01   2.1097226e-01
   3.6673347e-01   2.1181615e-01
   3.6873747e-01   2.1265687e-01
   3.7074148e-01   2.1349443e-01
   3.7274549e-01   2.1432881e-01
   3.7474950e-01   2.1516005e-01
   3.7675351e-01   2.1598812e-01
   3.7875752e-01   2.1681305e-01
   3.8076152e-01   2.1763484e-01
   3.8276553e-01   2.1845348e-01
   3.8476954e-01   2.1926899e-01
   3.8677355e-01   2.2008136e-01
   3.8877756e-01   2.2089061e-01
   3.9078156e-01   2.2169674e-01
   3.9278557e-01   2.2249975e-01
   3.9478958e-01   2.2329964e-01
   3.9679359e-01   2.2409643e-01
   3.9879760e-01   2.2489011e-01
   4.0080160e-01   2.2568069e-01
   4.0280561e-01   2.2646818e-01
   4.0480962e-01   2.2725258e-01
   4.0681363e-01   2.2803388e-01
   4.0881764e-01   2.2881211e-01
   4.1082164e-01   2.2958726e-01
   4.1282565e-01   2.3035934e-01
   4.1482966e-01   2.3112834e-01
   4.1683367e-01   2.3189429e-01
   4.1883768e-01   2.3265717e-01
   4.2084168e-01   2.3341700e-01
   4.2284569e-01   2.3417377e-01
   4.2484970e-01   2.3492750e-01
   4.2685371e-01   2.3567819e-01
   4.2885772e-01   2.3642584e-01
   4.3086172e-01   2.3717046e-01
   4.3286573e-01   2.3791205e-01
   4.3486974e-01   2.3865062e-01
   4.3687375e-01   2.3938616e-01
   4.3887776e-01   2.4011870e-01
   4.4088176e-01   2.4084822e-01
   4.4288577e-01   2.4157473e-01
   4.4488978e-01   2.4229824e-01
   4.4689379e-01   2.4301876e-01
   4.4889780e-01   2.4373628e-01
   4.5090180e-01   2.4445082e-01
   4.5290581e-01   2.4516237e-01
   4.5490982e-01   2.4587094e-01
   4.5691383e-01   2.4657654e-01
   4.5891784e-01   2.4727916e-01
   4.6092184e-01   2.4797883e-01
   4.6292585e-01   2.4867553e-01
   4.6492986e-01   2.4936927e-01
   4.6693387e-01   2.5006006e-01
   4.6893788e-01   2.5074790e-01
   4.7094188e-01   2.5143280e-01
   4.7294589e-01   2.5211476e-01
   4.7494990e-01   2.5279378e-01
   4.7695391e-01   2.5346988e-01
   4.7895792e-01   2.5414305e-01
   4.8096192e-01   2.5481330e-01
   4.8296593e-01   2.5548063e-01
   4.8496994e-01   2.5614505e-01
   4.8697395e-01   2.5680656e-01
   4.8897796e-01   2.5746517e-01
   4.9098196e-01   2.5812088e-01
   4.9298597e-01   2.5877369e-01
   4.9498998e-01   2.5942362e-01
   4.9699399e-01   2.6007066e-01
   4.9899800e-01   2.6071482e-01
   5.0100200e-01   2.6154836e-01
   5.0300601e-01   2.6237796e-01
   5.0501002e-01   2.6320351e-01
   5.0701403e-01   2.6402500e-01
   5.0901804e-01   2.6484245e-01
   5.1102204e-01   2.6565586e-01
   5.1302605e-01   2.6646523e-01
   5.1503006e-01   2.6727058e-01
   5.1703407e-01   2.6807190e-01
   5.1903808e-01   2.6886920e-01
   5.2104208e-01   2.6966249e-01
   5.2304609e-01   2.7045178e-01
   5.2505010e-01   2.7123706e-01
   5.2705411e-01   2.7201836e-01
   5.2905812e-01   2.7279566e-01
   5.3106212e-01   2.7356898e-01
   5.3306613e-01   2.7433833e-01
   5.3507014e-01   2.7510370e-01
   5.3707415e-01   2.7586511e-01
   5.3907816e-01   2.7662257e-01
   5.4108216e-01   2.7737606e-01
   5.4308617e-01   2.7812561e-01
   5.4509018e-01   2.7887122e-01
   5.4709419e-01   2.7961290e-01
   5.4909820e-01   2.8035064e-01
   5.5110220e-01   2.8108446e-01
   5.5310621e-01   2.8181436e-01
   5.5511022e-01   2.8254035e-01
   5.5711423e-01   2.8326243e-01
   5.5911824e-01   2.8398061e-01
   5.6112224e-01   2.8469489e-01
   5.6312625e-01   2.8540529e-01
   5.6513026e-01   2.8611180e-01
   5.6713427e-01   2.8681443e-01
   5.6913828e-01   2.8751320e-01
   5.7114228e-01   2.8820809e-01
   5.7314629e-01   2.8889913e-01
   5.7515030e-01   2.8958631e-01
   5.7715431e-01   2.9026965e-01
   5.7915832e-01   2.9094914e-01
   5.8116232e-01   2.9162479e-01
   5.8316633e-01   2.9229661e-01
   5.8517034e-01   2.9296461e-01
   5.8717435e-01   2.9362879e-01
   5.8917836e-01   2.9428915e-01
   5.9118236e-01   2.9494571e-01
   5.9318637e-01   2.9559846e-01
   5.9519038e-01   2.9624742e-01
   5.9719439e-01   2.9689258e-01
   5.9919840e-01   2.9753397e-01
   6.0120240e-01   2.9817157e-01
   6.0320641e-01   2.9880540e-01
   6.0521042e-01   2.9943546e-01
   6.0721443e-01   3.0006177e-01
   6.0921844e-01   3.0068431e-01
   6.1122244e-01   3.0130311e-01
   6.1322645e-01   3.0191816e-01
   6.1523046e-01   3.0252948e-01
   6.1723447e-01   3.0313706e-01
   6.1923848e-01   3.0374091e-01
   6.2124248e-01   3.0434105e-01
   6.2324649e-01   3.0493747e-01
   6.2525050e-01   3.0553018e-01
   6.2725451e-01   3.0611919e-01
   6.2925852e-01   3.0670450e-01
   6.3126253e-01   3.0728612e-01
   6.3326653e-01   3.0786405e-01
   6.3527054e-01   3.0843830e-01
   6.3727455e-01   3.0900888e-01
   6.3927856e-01   3.0957579e-01
   6.4128257e-01   3.1013904e-01
   6.4328657e-01   3.1069863e-01
   6.4529058e-01   3.1125457e-01
   6.4729459e-01   3.1180686e-01
   6.4929860e-01   3.1235552e-01
   6.5130261e-01   3.1290054e-01
   6.5330661e-01   3.1344193e-01
   6.5531062e-01   3.1397971e-01
   6.5731463e-01   3.1451386e-01
   6.5931864e-01   3.1504441e-01
   6.6132265e-01   3.1557135e-01
   6.6332665e-01   3.1609469e-01
   6.6533066e-01   3.1661444e-01
   6.6733467e-01   3.1713061e-01
   6.6933868e-01   3.1764319e-01
   6.7134269e-01   3.1815220e-01
   6.7334669e-01   3.1865763e-01
   6.7535070e-01   3.1915951e-01
   6.7735471e-01   3.1965782e-01
   6.7935872e-01   3.2015259e-01
   6.8136273e-01   3.2064380e-01
   6.8336673e-01   3.2113148e-01
   6.8537074e-01   3.2161562e-01
   6.8737475e-01   3.2209623e-01
   6.8937876e-01   3.2257333e-01
   6.9138277e-01   3.2304690e-01
   6.9338677e-01   3.2351696e-01
   6.9539078e-01   3.2398352e-01
   6.9739479e-01   3.2444657e-01
   6.9939880e-01   3.2490613e-01
   7.0140281e-01   3.2536221e-01
   7.0340681e-01   3.2581480e-01
   7.0541082e-01   3.2626391e-01
   7.0741483e-01   3.2670956e-01
   7.0941884e-01   3.2715174e-01
   7.1142285e-01   3.2759046e-01
   7.1342685e-01   3.2802573e-01
   7.1543086e-01   3.2845755e-01
   7.1743487e-01   3.2888592e-01
   7.1943888e-01   3.2931087e-01
   7.2144289e-01   3.2973238e-01
   7.2344689e-01   3.3015047e-01
   7.2545090e-01   3.3056514e-01
   7.2745491e-01   3.3097639e-01
   7.2945892e-01   3.3138424e-01
   7.3146293e-01   3.3178869e-01
   7.3346693e-01   3.3218975e-01
   7.3547094e-01   3.3258741e-01
   7.3747495e-01   3.3298169e-01
   7.3947896e-01   3.3337260e-01
   7.4148297e-01   3.3376013e-01
   7.4348697e-01   3.3414430e-01
   7.4549098e-01   3.3452510e-01
   7.4749499e-01   3.3490255e-01
   7.4949900e-01   3.3527666e-01
   7.5150301e-01   3.3564742e-01
   7.5350701e-01   3.3601484e-01
   7.5551102e-01   3.3637893e-01
   7.5751503e-01   3.3673970e-01
   7.5951904e-01   3.3709714e-01
   7.6152305e-01   3.3745128e-01
   7.6352705e-01   3.3780210e-01
   7.6553106e-01   3.3814962e-01
   7.6753507e-01   3.3849385e-01
   7.6953908e-01   3.3883479e-01
   7.7154309e-01   3.3917244e-01
   7.7354709e-01   3.3950681e-01
   7.7555110e-01   3.3983791e-01
   7.7755511e-01   3.4016574e-01
   7.7955912e-01   3.4049031e-01
   7.8156313e-01   3.4081163e-01
   7.8356713e-01   3.4112969e-01
   7.8557114e-01   3.4144452e-01
   7.8757515e-01   3.4175610e-01
   7.8957916e-01   3.4206445e-01
   7.9158317e-01   3.4236957e-01
   7.9358717e-01   3.4267148e-01
   7.9559118e-01   3.4297017e-01
   7.9759519e-01   3.4326565e-01
   7.9959920e-01   3.4355792e-01
   8.0160321e-01   3.4384700e-01
   8.0360721e-01   3.4413289e-01
   8.0561122e-01   3.4441559e-01
   8.0761523e-01   3.4469511e-01
   8.0961924e-01   3.4497146e-01
   8.1162325e-01   3.4524464e-01
   8.1362725e-01   3.4551466e-01
   8.1563126e-01   3.4578152e-01
   8.1763527e-01   3.4604522e-01
   8.1963928e-01   3.4630579e-01
   8.2164329e-01   3.4656321e-01
   8.2364729e-01   3.4681750e-01
   8.2565130e-01   3.4706867e-01
   8.2765531e-01   3.4731671e-01
   8.2965932e-01   3.4756163e-01
   8.3166333e-01   3.4780345e-01
   8.3366733e-01   3.4804216e-01
   8.3567134e-01   3.4827777e-01
   8.3767535e-01   3.4851029e-01
   8.3967936e-01   3.4873972e-01
   8.4168337e-01   3.4896607e-01
   8.4368737e-01   3.4918935e-01
   8.4569138e-01   3.4940955e-01
   8.4769539e-01   3.4962669e-01
   8.4969940e-01   3.4984078e-01
   8.5170341e-01   3.5005181e-01
   8.5370741e-01   3.5025980e-01
   8.5571142e-01   3.5046474e-01
   8.5771543e-01   3.5066665e-01
   8.5971944e-01   3.5086553e-01
   8.6172345e-01   3.5106139e-01
   8.6372745e-01   3.5125423e-01
   8.6573146e-01   3.5144406e-01
   8.6773547e-01   3.5163089e-01
   8.6973948e-01   3.5181471e-01
   8.7174349e-01   3.5199554e-01
   8.7374749e-01   3.5217339e-01
   8.7575150e-01   3.5234825e-01
   8.7775551e-01   3.5252013e-01
   8.7975952e-01   3.5268904e-01
   8.8176353e-01   3.5285499e-01
   8.8376754e-01   3.5301798e-01
   8.8577154e-01   3.5317802e-01
   8.8777555e-01   3.5333511e-01
   8.8977956e-01   3.5348925e-01
   8.9178357e-01   3.5364046e-01
   8.9378758e-01   3.5378874e-01
   8.9579158e-01   3.5393410e-01
   8.9779559e-01   3.5407654e-01
   8.9979960e-01   3.5421606e-01
   9.0180361e-01   3.5435268e-01
   9.0380762e-01   3.5448640e-01
   9.0581162e-01   3.5461722e-01
   9.0781563e-01   3.5474516e-01
   9.0981964e-01   3.5487021e-01
   9.1182365e-01   3.5499238e-01
   9.1382766e-01   3.5511168e-01
   9.1583166e-01   3.5522811e-01
   9.1783567e-01   3.5534169e-01
   9.1983968e-01   3.5545241e-01
   9.2184369e-01   3.5556028e-01
   9.2384770e-01   3.5566530e-01
   9.2585170e-01   3.5576749e-01
   9.2785571e-01   3.5586685e-01
   9.2985972e-01   3.5596339e-01
   9.3186373e-01   3.5605710e-01
   9.3386774e-01   3.5614801e-01
   9.3587174e-01   3.5623610e-01
   9.3787575e-01   3.5632139e-01
   9.3987976e-01   3.5640388e-01
   9.4188377e-01   3.5648359e-01
   9.4388778e-01   3.5656051e-01
   9.4589178e-01   3.5663465e-01
   9.4789579e-01   3.5670602e-01
   9.4989980e-01   3.5677462e-01
   9.5190381e-01   3.5684046e-01
   9.5390782e-01   3.5690354e-01
   9.5591182e-01   3.5696387e-01
   9.5791583e-01   3.5702146e-01
   9.5991984e-01   3.5707631e-01
   9.6192385e-01   3.5712843e-01
   9.6392786e-01   3.5717783e-01
   9.6593186e-01   3.5722450e-01
   9.6793587e-01   3.5726845e-01
   9.6993988e-01   3.5730970e-01
   9.7194389e-01   3.5734825e-01
   9.7394790e-01   3.5738409e-01
   9.7595190e-01   3.5741725e-01
   9.7795591e-01   3.5744772e-01
   9.7995992e-01   3.5747551e-01
   9.8196393e-01   3.5750062e-01
   9.8396794e-01   3.5752307e-01
   9.8597194e-01   3.5754285e-01
   9.8797595e-01   3.5755998e-01
   9.8997996e-01   3.5757446e-01
   9.9198397e-01   3.5758629e-01
   9.9398798e-01   3.5759548e-01
   9.9599198e-01   3.5760204e-01
   9.9799599e-01   3.5760597e-01
   1.0000000e+00   3.5760728e-01


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.4955936e-03
   4.0080160e-03   2.9872018e-03
   6.0120240e-03   4.4748288e-03
   8.0160321e-03   5.9584793e-03
   1.0020040e-02   7.4381577e-03
   1.2024048e-02   8.9138685e-03
   1.4028056e-02   1.0385616e-02
   1.6032064e-02   1.1853405e-02
   1.8036072e-02   1.3317240e-02
   2.0040080e-02   1.4777125e-02
   2.2044088e-02   1.6233064e-02
   2.4048096e-02   1.7685063e-02
   2.6052104e-02   1.9133126e-02
   2.8056112e-02   2.0577257e-02
   3.0060120e-02   2.2017460e-02
   3.2064128e-02   2.3453741e-02
   3.4068136e-02   2.4886103e-02
   3.6072144e-02   2.6314551e-02
   3.8076152e-02   2.7739089e-02
   4.0080160e-02   2.9159723e-02
   4.2084168e-02   3.0576456e-02
   4.4088176e-02   3.1989293e-02
   4.6092184e-02   3.3398238e-02
   4.8096192e-02   3.4803296e-02
   5.0100200e-02   3.6204472e-02
   5.2104208e-02   3.7601769e-02
   5.4108216e-02   3.8995193e-02
   5.6112224e-02   4.0384747e-02
   5.8116232e-02   4.1770437e-02
   6.0120240e-02   4.3152266e-02
   6.2124248e-02   4.4530240e-02
   6.4128257e-02   4.5904362e-02
   6.6132265e-02   4.7274637e-02
   6.8136273e-02   4.8641070e-02
   7.0140281e-02   5.0003665e-02
   7.2144289e-02   5.1362427e-02
   7.4148297e-02   5.2717359e-02
   7.6152305e-02   5.4068467e-02
   7.8156313e-02   5.5415755e-02
   8.0160321e-02   5.6759227e-02
   8.2164329e-02   5.8098889e-02
   8.4168337e-02   5.9434743e-02
   8.6172345e-02   6.0766796e-02
   8.8176353e-02   6.2095051e-02
   9.0180361e-02   6.3419512e-02
   9.2184369e-02   6.4740185e-02
   9.4188377e-02   6.6057074e-02
   9.6192385e-02   6.7370182e-02
   9.8196393e-02   6.8679516e-02
   1.0020040e-01   6.9985078e-02
   1.0220441e-01   7.1286875e-02
   1.0420842e-01   7.2584909e-02
   1.0621242e-01   7.3879186e-02
   1.0821643e-01   7.5169710e-02
   1.1022044e-01   7.6456485e-02
   1.1222445e-01   7.7739516e-02
   1.1422846e-01   7.9018808e-02
   1.1623246e-01   8.0294365e-02
   1.1823647e-01   8.1566191e-02
   1.2024048e-01   8.2834291e-02
   1.2224449e-01   8.4098670e-02
   1.2424850e-01   8.5359331e-02
   1.2625251e-01   8.6616279e-02
   1.2825651e-01   8.7869519e-02
   1.3026052e-01   8.9119056e-02
   1.3226453e-01   9.0364893e-02
   1.3426854e-01   9.1607035e-02
   1.3627255e-01   9.2845487e-02
   1.3827655e-01   9.4080253e-02
   1.4028056e-01   9.5311338e-02
   1.4228457e-01   9.6538746e-02
   1.4428858e-01   9.7762481e-02
   1.4629259e-01   9.8982549e-02
   1.4829659e-01   1.0019895e-01
   1.5030060e-01   1.0141170e-01
   1.5230461e-01   1.0262079e-01
   1.5430862e-01   1.0382623e-01
   1.5631263e-01   1.0502802e-01
   1.5831663e-01   1.0622617e-01
   1.6032064e-01   1.0742069e-01
   1.6232465e-01   1.0861158e-01
   1.6432866e-01   1.0979883e-01
   1.6633267e-01   1.1098247e-01
   1.6833667e-01   1.1216248e-01
   1.7034068e-01   1.1333888e-01
   1.7234469e-01   1.1451167e-01
   1.7434870e-01   1.1568086e-01
   1.7635271e-01   1.1684644e-01
   1.7835671e-01   1.1800843e-01
   1.8036072e-01   1.1916682e-01
   1.8236473e-01   1.2032163e-01
   1.8436874e-01   1.2147286e-01
   1.8637275e-01   1.2262050e-01
   1.8837675e-01   1.2376458e-01
   1.9038076e-01   1.2490508e-01
   1.9238477e-01   1.2604202e-01
   1.9438878e-01   1.2717539e-01
   1.9639279e-01   1.2830521e-01
   1.9839679e-01   1.2943148e-01
   2.0040080e-01   1.3055421e-01
   2.0240481e-01   1.3167338e-01
   2.0440882e-01   1.3278903e-01
   2.0641283e-01   1.3390113e-01
   2.0841683e-01   1.3500971e-01
   2.1042084e-01   1.3611476e-01
   2.1242485e-01   1.3721630e-01
   2.1442886e-01   1.3831431e-01
   2.1643287e-01   1.3940882e-01
   2.1843687e-01   1.4049982e-01
   2.2044088e-01   1.4158731e-01
   2.2244489e-01   1.4267131e-01
   2.2444890e-01   1.4375181e-01
   2.2645291e-01   1.4482883e-01
   2.2845691e-01   1.4590236e-01
   2.3046092e-01   1.4697241e-01
   2.3246493e-01   1.4803898e-01
   2.3446894e-01   1.4910208e-01
   2.3647295e-01   1.5016172e-01
   2.3847695e-01   1.5121790e-01
   2.4048096e-01   1.5227061e-01
   2.4248497e-01   1.5331987e-01
   2.4448898e-01   1.5436569e-01
   2.4649299e-01   1.5540806e-01
   2.4849699e-01   1.5644699e-01
   2.5050100e-01   1.5748248e-01
   2.5250501e-01   1.5851455e-01
   2.5450902e-01   1.5954318e-01
   2.5651303e-01   1.6056840e-01
   2.5851703e-01   1.6159019e-01
   2.6052104e-01   1.6260858e-01
   2.6252505e-01   1.6362355e-01
   2.6452906e-01   1.6463513e-01
   2.6653307e-01   1.6564330e-01
   2.6853707e-01   1.6664807e-01
   2.7054108e-01   1.6764946e-01
   2.7254509e-01   1.6864746e-01
   2.7454910e-01   1.6964208e-01
   2.7655311e-01   1.7063332e-01
   2.7855711e-01   1.7162119e-01
   2.8056112e-01   1.7260569e-01
   2.8256513e-01   1.7358682e-01
   2.8456914e-01   1.7456460e-01
   2.8657315e-01   1.7553902e-01
   2.8857715e-01   1.7651009e-01
   2.9058116e-01   1.7747781e-01
   2.9258517e-01   1.7844220e-01
   2.9458918e-01   1.7940324e-01
   2.9659319e-01   1.8036096e-01
   2.9859719e-01   1.8131534e-01
   3.0060120e-01   1.8226640e-01
   3.0260521e-01   1.8321415e-01
   3.0460922e-01   1.8415857e-01
   3.0661323e-01   1.8509969e-01
   3.0861723e-01   1.8603750e-01
   3.1062124e-01   1.8697201e-01
   3.1262525e-01   1.8790323e-01
   3.1462926e-01   1.8883115e-01
   3.1663327e-01   1.8975578e-01
   3.1863727e-01   1.9067713e-01
   3.2064128e-01   1.9159521e-01
   3.2264529e-01   1.9251000e-01
   3.2464930e-01   1.9342153e-01
   3.2665331e-01   1.9432979e-01
   3.2865731e-01   1.9523479e-01
   3.3066132e-01   1.9613654e-01
   3.3266533e-01   1.9703503e-01
   3.3466934e-01   1.9793027e-01
   3.3667335e-01   1.9882227e-01
   3.3867735e-01   1.9971104e-01
   3.4068136e-01   2.0059656e-01
   3.4268537e-01   2.0147886e-01
   3.4468938e-01   2.0235794e-01
   3.4669339e-01   2.0323379e-01
   3.4869739e-01   2.0410642e-01
   3.5070140e-01   2.0497585e-01
   3.5270541e-01   2.0584207e-01
   3.5470942e-01   2.0670508e-01
   3.5671343e-01   2.0756490e-01
   3.5871743e-01   2.0842152e-01
   3.6072144e-01   2.0927495e-01
   3.6272545e-01   2.1012520e-01
   3.6472946e-01   2.1097226e-01
   3.6673347e-01   2.1181615e-01
   3.6873747e-01   2.1265687e-01
   3.7074148e-01   2.1349443e-01
   3.7274549e-01   2.1432881e-01
   3.7474950e-01   2.1516005e-01
   3.7675351e-01   2.1598812e-01
   3.7875752e-01   2.1681305e-01
   3.8076152e-01   2.1763484e-01
   3.8276553e-01   2.1845348e-01
   3.8476954e-01   2.1926899e-01
   3.8677355e-01   2.2008136e-01
   3.8877756e-01   2.2089061e-01
   3.9078156e-01   2.2169674e-01
   3.9278557e-01   2.2249975e-01
   3.9478958e-01   2.2329964e-01
   3.9679359e-01   2.2409643e-01
   3.9879760e-01   2.2489011e-01
   4.0080160e-01   2.2568069e-01
   4.0280561e-01   2.2646818e-01
   4.0480962e-01   2.2725258e-01
   4.0681363e-01   2.2803388e-01
   4.0881764e-01   2.2881211e-01
   4.1082164e-01   2.2958726e-01
   4.1282565e-01   2.3035934e-01
   4.1482966e-01   2.3112834e-01
   4.1683367e-01   2.3189429e-01
   4.1883768e-01   2.3265717e-01
   4.2084168e-01   2.3341700e-01
   4.2284569e-01   2.3417377e-01
   4.2484970e-01   2.3492750e-01
   4.2685371e-01   2.3567819e-01
   4.2885772e-01   2.3642584e-01
   4.3086172e-01   2.3717046e-01
   4.3286573e-01   2.3791205e-01
   4.3486974e-01   2.3865062e-01
   4.3687375e-01   2.3938616e-01
   4.3887776e-01   2.4011870e-01
   4.4088176e-01   2.4084822e-01
   4.4288577e-01   2.4157473e-01
   4.4488978e-01   2.4229824e-01
   4.4689379e-01   2.4301876e-01
   4.4889780e-01   2.4373628e-01
   4.5090180e-01   2.4445082e-01
   4.5290581e-01   2.4516237e-01
   4.5490982e-01   2.4587094e-01
   4.5691383e-01   2.4657654e-01
   4.5891784e-01   2.4727916e-01
   4.6092184e-01   2.4797883e-01
   4.6292585e-01   2.4867553e-01
   4.6492986e-01   2.4936927e-01
   4.6693387e-01   2.5006006e-01
   4.6893788e-01   2.5074790e-01
   4.7094188e-01   2.5143280e-01
   4.7294589e-01   2.5211476e-01
   4.7494990e-01   2.5279378e-01
   4.7695391e-01   2.5346988e-01
   4.7895792e-01   2.5414305e-01
   4.8096192e-01   2.5481330e-01
   4.8296593e-01   2.5548063e-01
   4.8496994e-01   2.5614505e-01
   4.8697395e-01   2.5680656e-01
   4.8897796e-01   2.5746517e-01
   4.9098196e-01   2.5812088e-01
   4.9298597e-01   2.5877369e-01
   4.9498998e-01   2.5942362e-01
   4.9699399e-01   2.6007066e-01
   4.9899800e-01   2.6071482e-01
   5.0100200e-01   2.6327901e-01
   5.0300601e-01   2.6583164e-01
   5.0501002e-01   2.6837178e-01
   5.0701403e-01   2.7089945e-01
   5.0901804e-01   2.7341468e-01
   5.1102204e-01   2.7591747e-01
   5.1302605e-01   2.7840784e-01
   5.1503006e-01   2.8088582e-01
   5.1703407e-01   2.8335143e-01
   5.1903808e-01   2.8580467e-01
   5.2104208e-01   2.8824557e-01
   5.2304609e-01   2.9067414e-01
   5.2505010e-01   2.9309041e-01
   5.2705411e-01   2.9549438e-01
   5.2905812e-01   2.9788609e-01
   5.3106212e-01   3.0026554e-01
   5.3306613e-01   3.0263276e-01
   5.3507014e-01   3.0498776e-01
   5.3707415e-01   3.0733056e-01
   5.3907816e-01   3.0966118e-01
   5.4108216e-01   3.1197963e-01
   5.4308617e-01   3.1428594e-01
   5.4509018e-01   3.1658012e-01
   5.4709419e-01   3.1886220e-01
   5.4909820e-01   3.2113217e-01
   5.5110220e-01   3.2339008e-01
   5.5310621e-01   3.2563592e-01
   5.5511022e-01   3.2786973e-01
   5.5711423e-01   3.3009152e-01
   5.5911824e-01   3.3230131e-01
   5.6112224e-01   3.3449911e-01
   5.6312625e-01   3.3668494e-01
   5.6513026e-01   3.3885882e-01
   5.6713427e-01   3.4102077e-01
   5.6913828e-01   3.4317081e-01
   5.7114228e-01   3.4530896e-01
   5.7314629e-01   3.4743522e-01
   5.7515030e-01   3.4954963e-01
   5.7715431e-01   3.5165219e-01
   5.7915832e-01   3.5374293e-01
   5.8116232e-01   3.5582187e-01
   5.8316633e-01   3.5788901e-01
   5.8517034e-01   3.5994439e-01
   5.8717435e-01   3.6198801e-01
   5.8917836e-01   3.6401990e-01
   5.9118236e-01   3.6604007e-01
   5.9318637e-01   3.6804855e-01
   5.9519038e-01   3.7004534e-01
   5.9719439e-01   3.7203047e-01
   5.9919840e-01   3.7400395e-01
   6.0120240e-01   3.7596581e-01
   6.0320641e-01   3.7791606e-01
   6.0521042e-01   3.7985471e-01
   6.0721443e-01   3.8178179e-01
   6.0921844e-01   3.8369732e-01
   6.1122244e-01   3.8560131e-01
   6.1322645e-01   3.8749378e-01
   6.1523046e-01   3.8937475e-01
   6.1723447e-01   3.9124423e-01
   6.1923848e-01   3.9310225e-01
   6.2124248e-01   3.9494882e-01
   6.2324649e-01   3.9678396e-01
   6.2525050e-01   3.9860768e-01
   6.2725451e-01   4.0042001e-01
   6.2925852e-01   4.0222097e-01
   6.3126253e-01   4.0401056e-01
   6.3326653e-01   4.0578882e-01
   6.3527054e-01   4.0755575e-01
   6.3727455e-01   4.0931137e-01
   6.3927856e-01   4.1105571e-01
   6.4128257e-01   4.1278878e-01
   6.4328657e-01   4.1451060e-01
   6.4529058e-01   4.1622119e-01
   6.4729459e-01   4.1792055e-01
   6.4929860e-01   4.1960872e-01
   6.5130261e-01   4.2128572e-01
   6.5330661e-01   4.2295154e-01
   6.5531062e-01   4.2460623e-01
   6.5731463e-01   4.2624979e-01
   6.5931864e-01   4.2788224e-01
   6.6132265e-01   4.2950359e-01
   6.6332665e-01   4.3111388e-01
   6.6533066e-01   4.3271311e-01
   6.6733467e-01   4.3430131e-01
   6.6933868e-01   4.3587848e-01
   6.7134269e-01   4.3744466e-01
   6.7334669e-01   4.3899985e-01
   6.7535070e-01   4.4054408e-01
   6.7735471e-01   4.4207735e-01
   6.7935872e-01   4.4359970e-01
   6.8136273e-01   4.4511114e-01
   6.8336673e-01   4.4661168e-01
   6.8537074e-01   4.4810135e-01
   6.8737475e-01   4.4958016e-01
   6.8937876e-01   4.5104813e-01
   6.9138277e-01   4.5250528e-01
   6.9338677e-01   4.5395162e-01
   6.9539078e-01   4.5538718e-01
   6.9739479e-01   4.5681197e-01
   6.9939880e-01   4.5822600e-01
   7.0140281e-01   4.5962931e-01
   7.0340681e-01   4.6102190e-01
   7.0541082e-01   4.6240379e-01
   7.0741483e-01   4.6377501e-01
   7.0941884e-01   4.6513556e-01
   7.1142285e-01   4.6648547e-01
   7.1342685e-01   4.6782475e-01
   7.1543086e-01   4.6915343e-01
   7.1743487e-01   4.7047151e-01
   7.1943888e-01   4.7177903e-01
   7.2144289e-01   4.7307599e-01
   7.2344689e-01   4.7436241e-01
   7.2545090e-01   4.7563832e-01
   7.2745491e-01   4.7690373e-01
   7.2945892e-01   4.7815865e-01
   7.3146293e-01   4.7940311e-01
   7.3346693e-01   4.8063712e-01
   7.3547094e-01   4.8186071e-01
   7.3747495e-01   4.8307388e-01
   7.3947896e-01   4.8427666e-01
   7.4148297e-01   4.8546907e-01
   7.4348697e-01   4.8665112e-01
   7.4549098e-01   4.8782283e-01
   7.4749499e-01   4.8898422e-01
   7.4949900e-01   4.9013530e-01
   7.5150301e-01   4.9127610e-01
   7.5350701e-01   4.9240663e-01
   7.5551102e-01   4.9352691e-01
   7.5751503e-01   4.9463696e-01
   7.5951904e-01   4.9573680e-01
   7.6152305e-01   4.9682644e-01
   7.6352705e-01   4.9790590e-01
   7.6553106e-01   4.9897520e-01
   7.6753507e-01   5.0003436e-01
   7.6953908e-01   5.0108339e-01
   7.7154309e-01   5.0212232e-01
   7.7354709e-01   5.0315116e-01
   7.7555110e-01   5.0416993e-01
   7.7755511e-01   5.0517864e-01
   7.7955912e-01   5.0617732e-01
   7.8156313e-01   5.0716599e-01
   7.8356713e-01   5.0814465e-01
   7.8557114e-01   5.0911333e-01
   7.8757515e-01   5.1007205e-01
   7.8957916e-01   5.1102082e-01
   7.9158317e-01   5.1195967e-01
   7.9358717e-01   5.1288860e-01
   7.9559118e-01   5.1380764e-01
   7.9759519e-01   5.1471681e-01
   7.9959920e-01   5.1561613e-01
   8.0160321e-01   5.1650560e-01
   8.0360721e-01   5.1738525e-01
   8.0561122e-01   5.1825510e-01
   8.0761523e-01   5.1911517e-01
   8.0961924e-01   5.1996547e-01
   8.1162325e-01   5.2080602e-01
   8.1362725e-01   5.2163684e-01
   8.1563126e-01   5.2245795e-01
   8.1763527e-01   5.2326936e-01
   8.1963928e-01   5.2407109e-01
   8.2164329e-01   5.2486317e-01
   8.2364729e-01   5.2564560e-01
   8.2565130e-01   5.2641841e-01
   8.2765531e-01   5.2718161e-01
   8.2965932e-01   5.2793523e-01
   8.3166333e-01   5.2867928e-01
   8.3366733e-01   5.2941377e-01
   8.3567134e-01   5.3013873e-01
   8.3767535e-01   5.3085417e-01
   8.3967936e-01   5.3156012e-01
   8.4168337e-01   5.3225658e-01
   8.4368737e-01   5.3294358e-01
   8.4569138e-01   5.3362114e-01
   8.4769539e-01   5.3428927e-01
   8.4969940e-01   5.3494799e-01
   8.5170341e-01   5.3559732e-01
   8.5370741e-01   5.3623727e-01
   8.5571142e-01   5.3686788e-01
   8.5771543e-01   5.3748914e-01
   8.5971944e-01   5.3810108e-01
   8.6172345e-01   5.3870373e-01
   8.6372745e-01   5.3929708e-01
   8.6573146e-01   5.3988118e-01
   8.6773547e-01   5.4045602e-01
   8.6973948e-01   5.4102164e-01
   8.7174349e-01   5.4157804e-01
   8.7374749e-01   5.4212525e-01
   8.7575150e-01   5.4266328e-01
   8.7775551e-01   5.4319215e-01
   8.7975952e-01   5.4371188e-01
   8.8176353e-01   5.4422249e-01
   8.8376754e-01   5.4472400e-01
   8.8577154e-01   5.4521641e-01
   8.8777555e-01   5.4569976e-01
   8.8977956e-01   5.4617406e-01
   8.9178357e-01   5.4663932e-01
   8.9378758e-01   5.4709557e-01
   8.9579158e-01   5.4754282e-01
   8.9779559e-01   5.4798109e-01
   8.9979960e-01   5.4841040e-01
   9.0180361e-01   5.4883077e-01
   9.0380762e-01   5.4924221e-01
   9.0581162e-01   5.4964474e-01
   9.0781563e-01   5.5003838e-01
   9.0981964e-01   5.5042315e-01
   9.1182365e-01   5.5079906e-01
   9.1382766e-01   5.5116614e-01
   9.1583166e-01   5.5152440e-01
   9.1783567e-01   5.5187386e-01
   9.1983968e-01   5.5221453e-01
   9.2184369e-01   5.5254644e-01
   9.2384770e-01   5.5286960e-01
   9.2585170e-01   5.5318404e-01
   9.2785571e-01   5.5348976e-01
   9.2985972e-01   5.5378679e-01
   9.3186373e-01   5.5407514e-01
   9.3386774e-01   5.5435484e-01
   9.3587174e-01   5.5462590e-01
   9.3787575e-01   5.5488833e-01
   9.3987976e-01   5.5514216e-01
   9.4188377e-01   5.5538740e-01
   9.4388778e-01   5.5562408e-01
   9.4589178e-01   5.5585220e-01
   9.4789579e-01   5.5607180e-01
   9.4989980e-01   5.5628288e-01
   9.5190381e-01   5.5648546e-01
   9.5390782e-01   5.5667956e-01
   9.5591182e-01   5.5686520e-01
   9.5791583e-01   5.5704240e-01
   9.5991984e-01   5.5721117e-01
   9.6192385e-01   5.5737154e-01
   9.6392786e-01   5.5752352e-01
   9.6593186e-01   5.5766712e-01
   9.6793587e-01   5.5780238e-01
   9.6993988e-01   5.5792929e-01
   9.7194389e-01   5.5804789e-01
   9.7394790e-01   5.5815819e-01
   9.7595190e-01   5.5826021e-01
   9.7795591e-01   5.5835396e-01
   9.7995992e-01   5.5843946e-01
   9.8196393e-01   5.5851674e-01
   9.8396794e-01   5.5858581e-01
   9.8597194e-01   5.5864668e-01
   9.8797595e-01   5.5869938e-01
   9.8997996e-01   5.5874393e-01
   9.9198397e-01   5.5878033e-01
   9.9398798e-01   5.5880862e-01
   9.9599198e-01   5.5882880e-01
   9.9799599e-01   5.5884089e-01
   1.0000000e+00   5.5884492e-01


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.4955936e-03
   4.0080160e-03   2.9872018e-03
   6.0120240e-03   4.4748288e-03
   8.0160321e-03   5.9584793e-03
   1.0020040e-02   7.4381577e-03
   1.2024048e-02   8.9138685e-03
   1.4028056e-02   1.0385616e-02
   1.6032064e-02   1.1853405e-02
   1.8036072e-02   1.3317240e-02
   2.0040080e-02   1.4777125e-02
   2.2044088e-02   1.6233064e-02
   2.4048096e-02   1.7685063e-02
   2.6052104e-02   1.9133126e-02
   2.8056112e-02   2.0577257e-02
   3.0060120e-02   2.2017460e-02
   3.2064128e-02   2.3453741e-02
   3.4068136e-02   2.4886103e-02
   3.6072144e-02   2.6314551e-02
   3.8076152e-02   2.7739089e-02
   4.0080160e-02   2.9159723e-02
   4.2084168e-02   3.0576456e-02
   4.4088176e-02   3.1989293e-02
   4.6092184e-02   3.3398238e-02
   4.8096192e-02   3.4803296e-02
   5.0100200e-02   3.6204472e-02
   5.2104208e-02   3.7601769e-02
   5.4108216e-02   3.8995193e-02
   5.6112224e-02   4.0384747e-02
   5.8116232e-02   4.1770437e-02
   6.0120240e-02   4.3152266e-02
   6.2124248e-02   4.4530240e-02
   6.4128257e-02   4.5904362e-02
   6.6132265e-02   4.7274637e-02
   6.8136273e-02   4.8641070e-02
   7.0140281e-02   5.0003665e-02
   7.2144289e-02   5.1362427e-02
   7.4148297e-02   5.2717359e-02
   7.6152305e-02   5.4068467e-02
   7.8156313e-02   5.5415755e-02
   8.0160321e-02   5.6759227e-02
   8.2164329e-02   5.8098889e-02
   8.4168337e-02   5.9434743e-02
   8.6172345e-02   6.0766796e-02
   8.8176353e-02   6.2095051e-02
   9.0180361e-02   6.3419512e-02
   9.2184369e-02   6.4740185e-02
   9.4188377e-02   6.6057074e-02
   9.6192385e-02   6.7370182e-02
   9.8196393e-02   6.8679516e-02
   1.0020040e-01   6.9985078e-02
   1.0220441e-01   7.1286875e-02
   1.0420842e-01   7.2584909e-02
   1.0621242e-01   7.3879186e-02
   1.0821643e-01   7.5169710e-02
   1.1022044e-01   7.6456485e-02
   1.1222445e-01   7.7739516e-02
   1.1422846e-01   7.9018808e-02
   1.1623246e-01   8.0294365e-02
   1.1823647e-01   8.1566191e-02
   1.2024048e-01   8.2834291e-02
   1.2224449e-01   8.4098670e-02
   1.2424850e-01   8.5359331e-02
   1.2625251e-01   8.6616279e-02
   1.2825651e-01   8.7869519e-02
   1.3026052e-01   8.9119056e-02
   1.3226453e-01   9.0364893e-02
   1.3426854e-01   9.1607035e-02
   1.3627255e-01   9.2845487e-02
   1.3827655e-01   9.4080253e-02
   1.4028056e-01   9.5311338e-02
   1.4228457e-01   9.6538746e-02
   1.4428858e-01   9.7762481e-02
   1.4629259e-01   9.8982549e-02
   1.4829659e-01   1.0019895e-01
   1.5030060e-01   1.0141170e-01
   1.5230461e-01   1.0262079e-01
   1.5430862e-01   1.0382623e-01
   1.5631263e-01   1.0502802e-01
   1.5831663e-01   1.0622617e-01
   1.6032064e-01   1.0742069e-01
   1.6232465e-01   1.0861158e-01
   1.6432866e-01   1.0979883e-01
   1.6633267e-01   1.1098247e-01
   1.6833667e-01   1.1216248e-01
   1.7034068e-01   1.1333888e-01
   1.7234469e-01   1.1451167e-01
   1.7434870e-01   1.1568086e-01
   1.7635271e-01   1.1684644e-01
   1.7835671e-01   1.1800843e-01
   1.8036072e-01   1.1916682e-01
   1.8236473e-01   1.2032163e-01
   1.8436874e-01   1.2147286e-01
   1.8637275e-01   1.2262050e-01
   1.8837675e-01   1.2376458e-01
   1.9038076e-01   1.2490508e-01
   1.9238477e-01   1.2604202e-01
   1.9438878e-01   1.2717539e-01
   1.9639279e-01   1.2830521e-01
   1.9839679e-01   1.2943148e-01
   2.0040080e-01   1.3055421e-01
   2.0240481e-01   1.3167338e-01
   2.0440882e-01   1.3278903e-01
   2.0641283e-01   1.3390113e-01
   2.0841683e-01   1.3500971e-01
   2.1042084e-01   1.3611476e-01
   2.1242485e-01   1.3721630e-01
   2.1442886e-01   1.3831431e-01
   2.1643287e-01   1.3940882e-01
   2.1843687e-01   1.4049982e-01
   2.2044088e-01   1.4158731e-01
   2.2244489e-01   1.4267131e-01
   2.2444890e-01   1.4375181e-01
   2.2645291e-01   1.4482883e-01
   2.2845691e-01   1.4590236e-01
   2.3046092e-01   1.4697241e-01
   2.3246493e-01   1.4803898e-01
   2.3446894e-01   1.4910208e-01
   2.3647295e-01   1.5016172e-01
   2.3847695e-01   1.5121790e-01
   2.4048096e-01   1.5227061e-01
   2.4248497e-01   1.5331987e-01
   2.4448898e-01   1.5436569e-01
   2.4649299e-01   1.5540806e-01
   2.4849699e-01   1.5644699e-01
   2.5050100e-01   1.5748248e-01
   2.5250501e-01   1.5851455e-01
   2.5450902e-01   1.5954318e-01
   2.5651303e-01   1.6056840e-01
   2.5851703e-01   1.6159019e-01
   2.6052104e-01   1.6260858e-01
   2.6252505e-01   1.6362355e-01
   2.6452906e-01   1.6463513e-01
   2.6653307e-01   1.6564330e-01
   2.6853707e-01   1.6664807e-01
   2.7054108e-01   1.6764946e-01
   2.7254509e-01   1.6864746e-01
   2.7454910e-01   1.6964208e-01
   2.7655311e-01   1.7063332e-01
   2.7855711e-01   1.7162119e-01
   2.8056112e-01   1.7260569e-01
   2.8256513e-01   1.7358682e-01
   2.8456914e-01   1.7456460e-01
   2.8657315e-01   1.7553902e-01
   2.8857715e-01   1.7651009e-01
   2.9058116e-01   1.7747781e-01
   2.9258517e-01   1.7844220e-01
   2.9458918e-01   1.7940324e-01
   2.9659319e-01   1.8036096e-01
   2.9859719e-01   1.8131534e-01
   3.0060120e-01   1.8226640e-01
   3.0260521e-01   1.8321415e-01
   3.0460922e-01   1.8415857e-01
   3.0661323e-01   1.8509969e-01
   3.0861723e-01   1.8603750e-01
   3.1062124e-01   1.8697201e-01
   3.1262525e-01   1.8790323e-01
   3.1462926e-01   1.8883115e-01
   3.1663327e-01   1.8975578e-01
   3.1863727e-01   1.9067713e-01
   3.2064128e-01   1.9159521e-01
   3.2264529e-01   1.9251000e-01
   3.2464930e-01   1.9342153e-01
   3.2665331e-01   1.9432979e-01
   3.2865731e-01   1.9523479e-01
   3.3066132e-01   1.9613654e-01
   3.3266533e-01   1.9703503e-01
   3.3466934e-01   1.9793027e-01
   3.3667335e-01   1.9882227e-01
   3.3867735e-01   1.9971104e-01
   3.4068136e-01   2.0059656e-01
   3.4268537e-01   2.0147886e-01
   3.4468938e-01   2.0235794e-01
   3.4669339e-01   2.0323379e-01
   3.4869739e-01   2.0410642e-01
   3.5070140e-01   2.0497585e-01
   3.5270541e-01   2.0584207e-01
   3.5470942e-01   2.0670508e-01
   3.5671343e-01   2.0756490e-01
   3.5871743e-01   2.0842152e-01
   3.6072144e-01   2.0927495e-01
   3.6272545e-01   2.1012520e-01
   3.6472946e-01   2.1097226e-01
   3.6673347e-01   2.1181615e-01
   3.6873747e-01   2.1265687e-01
   3.7074148e-01   2.1349443e-01
   3.7274549e-01   2.1432881e-01
   3.7474950e-01   2.1516005e-01
   3.7675351e-01   2.1598812e-01
   3.7875752e-01   2.1681305e-01
   3.8076152e-01   2.1763484e-01
   3.8276553e-01   2.1845348e-01
   3.8476954e-01   2.1926899e-01
   3.8677355e-01   2.2008136e-01
   3.8877756e-01   2.2089061e-01
   3.9078156e-01   2.2169674e-01
   3.9278557e-01   2.2249975e-01
   3.9478958e-01   2.2329964e-01
   3.9679359e-01   2.2409643e-01
   3.9879760e-01   2.2489011e-01
   4.0080160e-01   2.2568069e-01
   4.0280561e-01   2.2646818e-01
   4.0480962e-01   2.2725258e-01
   4.0681363e-01   2.2803388e-01
   4.0881764e-01   2.2881211e-01
   4.1082164e-01   2.2958726e-01
   4.1282565e-01   2.3035934e-01
   4.1482966e-01   2.3112834e-01
   4.1683367e-01   2.3189429e-01
   4.1883768e-01   2.3265717e-01
   4.2084168e-01   2.3341700e-01
   4.2284569e-01   2.3417377e-01
   4.2484970e-01   2.3492750e-01
   4.2685371e-01   2.3567819e-01
   4.2885772e-01   2.3642584e-01
   4.3086172e-01   2.3717046e-01
   4.3286573e-01   2.3791205e-01
   4.3486974e-01   2.3865062e-01
   4.3687375e-01   2.3938616e-01
   4.3887776e-01   2.4011870e-01
   4.4088176e-01   2.4084822e-01
   4.4288577e-01   2.4157473e-01
   4.4488978e-01   2.4229824e-01
   4.4689379e-01   2.4301876e-01
   4.4889780e-01   2.4373628e-01
   4.5090180e-01   2.4445082e-01
   4.5290581e-01   2.4516237e-01
   4.5490982e-01   2.4587094e-01
   4.5691383e-01   2.4657654e-01
   4.5891784e-01   2.4727916e-01
   4.6092184e-01   2.4797883e-01
   4.6292585e-01   2.4867553e-01
   4.6492986e-01   2.4936927e-01
   4.6693387e-01   2.5006006e-01
   4.6893788e-01   2.5074790e-01
   4.7094188e-01   2.5143280e-01
   4.7294589e-01   2.5211476e-01
   4.7494990e-01   2.5279378e-01
   4.7695391e-01   2.5346988e-01
   4.7895792e-01   2.5414305e-01
   4.8096192e-01   2.5481330e-01
   4.8296593e-01   2.5548063e-01
   4.8496994e-01   2.5614505e-01
   4.8697395e-01   2.5680656e-01
   4.8897796e-01   2.5746517e-01
   4.9098196e-01   2.5812088e-01
   4.9298597e-01   2.5877369e-01
   4.9498998e-01   2.5942362e-01
   4.9699399e-01   2.6007066e-01
   4.9899800e-01   2.6071482e-01
   5.0100200e-01   2.8058551e-01
   5.0300601e-01   3.0036837e-01
   5.0501002e-01   3.2005447e-01
   5.0701403e-01   3.3964394e-01
   5.0901804e-01   3.5913692e-01
   5.1102204e-01   3.7853355e-01
   5.1302605e-01   3.9783397e-01
   5.1503006e-01   4.1703832e-01
   5.1703407e-01   4.3614673e-01
   5.1903808e-01   4.5515935e-01
   5.2104208e-01   4.7407631e-01
   5.2304609e-01   4.9289776e-01
   5.2505010e-01   5.1162383e-01
   5.2705411e-01   5.3025465e-01
   5.2905812e-01   5.4879038e-01
   5.3106212e-01   5.6723114e-01
   5.3306613e-01   5.8557707e-01
   5.3507014e-01   6.0382832e-01
   5.3707415e-01   6.2198503e-01
   5.3907816e-01   6.4004732e-01
   5.4108216e-01   6.5801535e-01
   5.4308617e-01   6.7588924e-01
   5.4509018e-01   6.9366914e-01
   5.4709419e-01   7.1135519e-01
   5.4909820e-01   7.2894752e-01
   5.5110220e-01   7.4644627e-01
   5.5310621e-01   7.6385159e-01
   5.5511022e-01   7.8116361e-01
   5.5711423e-01   7.9838246e-01
   5.5911824e-01   8.1550829e-01
   5.6112224e-01   8.3254124e-01
   5.6312625e-01   8.4948145e-01
   5.6513026e-01   8.6632905e-01
   5.6713427e-01   8.8308418e-01
   5.6913828e-01   8.9974698e-01
   5.7114228e-01   9.1631759e-01
   5.7314629e-01   9.3279615e-01
   5.7515030e-01   9.4918280e-01
   5.7715431e-01   9.6547767e-01
   5.7915832e-01   9.8168091e-01
   5.8116232e-01   9.9779265e-01
   5.8316633e-01   1.0138130e+00
   5.8517034e-01   1.0297422e+00
   5.8717435e-01   1.0455803e+00
   5.8917836e-01   1.0613274e+00
   5.9118236e-01   1.0769837e+00
   5.9318637e-01   1.0925494e+00
   5.9519038e-01   1.1080245e+00
   5.9719439e-01   1.1234093e+00
   5.9919840e-01   1.1387038e+00
   6.0120240e-01   1.1539082e+00
   6.0320641e-01   1.1690226e+00
   6.0521042e-01   1.1840472e+00
   6.0721443e-01   1.1989821e+00
   6.0921844e-01   1.2138274e+00
   6.1122244e-01   1.2285833e+00
   6.1322645e-01   1.2432500e+00
   6.1523046e-01   1.2578275e+00
   6.1723447e-01   1.2723160e+00
   6.1923848e-01   1.2867156e+00
   6.2124248e-01   1.3010265e+00
   6.2324649e-01   1.3152488e+00
   6.2525050e-01   1.3293827e+00
   6.2725451e-01   1.3434283e+00
   6.2925852e-01   1.3573857e+00
   6.3126253e-01   1.3712550e+00
   6.3326653e-01   1.3850365e+00
   6.3527054e-01   1.3987302e+00
   6.3727455e-01   1.4123363e+00
   6.3927856e-01   1.4258550e+00
   6.4128257e-01   1.4392862e+00
   6.4328657e-01   1.4526303e+00
   6.4529058e-01   1.4658874e+00
   6.4729459e-01   1.4790575e+00
   6.4929860e-01   1.4921408e+00
   6.5130261e-01   1.5051375e+00
   6.5330661e-01   1.5180476e+00
   6.5531062e-01   1.5308714e+00
   6.5731463e-01   1.5436090e+00
   6.5931864e-01   1.5562605e+00
   6.6132265e-01   1.5688260e+00
   6.6332665e-01   1.5813058e+00
   6.6533066e-01   1.5936998e+00
   6.6733467e-01   1.6060083e+00
   6.6933868e-01   1.6182314e+00
   6.7134269e-01   1.6303693e+00
   6.7334669e-01   1.6424220e+00
   6.7535070e-01   1.6543898e+00
   6.7735471e-01   1.6662727e+00
   6.7935872e-01   1.6780709e+00
   6.8136273e-01   1.6897845e+00
   6.8336673e-01   1.7014137e+00
   6.8537074e-01   1.7129587e+00
   6.8737475e-01   1.7244194e+00
   6.8937876e-01   1.7357962e+00
   6.9138277e-01   1.7470891e+00
   6.9338677e-01   1.7582982e+00
   6.9539078e-01   1.7694238e+00
   6.9739479e-01   1.7804659e+00
   6.9939880e-01   1.7914247e+00
   7.0140281e-01   1.8023003e+00
   7.0340681e-01   1.8130929e+00
   7.0541082e-01   1.8238026e+00
   7.0741483e-01   1.8344295e+00
   7.0941884e-01   1.8449737e+00
   7.1142285e-01   1.8554355e+00
   7.1342685e-01   1.8658150e+00
   7.1543086e-01   1.8761122e+00
   7.1743487e-01   1.8863274e+00
   7.1943888e-01   1.8964606e+00
   7.2144289e-01   1.9065121e+00
   7.2344689e-01   1.9164819e+00
   7.2545090e-01   1.9263702e+00
   7.2745491e-01   1.9361771e+00
   7.2945892e-01   1.9459027e+00
   7.3146293e-01   1.9555473e+00
   7.3346693e-01   1.9651109e+00
   7.3547094e-01   1.9745937e+00
   7.3747495e-01   1.9839958e+00
   7.3947896e-01   1.9933173e+00
   7.4148297e-01   2.0025585e+00
   7.4348697e-01   2.0117193e+00
   7.4549098e-01   2.0208001e+00
   7.4749499e-01   2.0298009e+00
   7.4949900e-01   2.0387218e+00
   7.5150301e-01   2.0475630e+00
   7.5350701e-01   2.0563246e+00
   7.5551102e-01   2.0650068e+00
   7.5751503e-01   2.0736096e+00
   7.5951904e-01   2.0821334e+00
   7.6152305e-01   2.0905781e+00
   7.6352705e-01   2.0989439e+00
   7.6553106e-01   2.1072310e+00
   7.6753507e-01   2.1154395e+00
   7.6953908e-01   2.1235695e+00
   7.7154309e-01   2.1316212e+00
   7.7354709e-01   2.1395947e+00
   7.7555110e-01   2.1474901e+00
   7.7755511e-01   2.1553077e+00
   7.7955912e-01   2.1630474e+00
   7.8156313e-01   2.1707096e+00
   7.8356713e-01   2.1782942e+00
   7.8557114e-01   2.1858015e+00
   7.8757515e-01   2.1932316e+00
   7.8957916e-01   2.2005845e+00
   7.9158317e-01   2.2078606e+00
   7.9358717e-01   2.2150598e+00
   7.9559118e-01   2.2221824e+00
   7.9759519e-01   2.2292285e+00
   7.9959920e-01   2.2361981e+00
   8.0160321e-01   2.2430916e+00
   8.0360721e-01   2.2499089e+00
   8.0561122e-01   2.2566502e+00
   8.0761523e-01   2.2633158e+00
   8.0961924e-01   2.2699056e+00
   8.1162325e-01   2.2764198e+00
   8.1362725e-01   2.2828587e+00
   8.1563126e-01   2.2892223e+00
   8.1763527e-01   2.2955107e+00
   8.1963928e-01   2.3017242e+00
   8.2164329e-01   2.3078627e+00
   8.2364729e-01   2.3139266e+00
   8.2565130e-01   2.3199159e+00
   8.2765531e-01   2.3258307e+00
   8.2965932e-01   2.3316712e+00
   8.3166333e-01   2.3374376e+00
   8.3366733e-01   2.3431299e+00
   8.3567134e-01   2.3487483e+00
   8.3767535e-01   2.3542930e+00
   8.3967936e-01   2.3597641e+00
   8.4168337e-01   2.3651617e+00
   8.4368737e-01   2.3704859e+00
   8.4569138e-01   2.3757370e+00
   8.4769539e-01   2.3809150e+00
   8.4969940e-01   2.3860201e+00
   8.5170341e-01   2.3910524e+00
   8.5370741e-01   2.3960121e+00
   8.5571142e-01   2.4008992e+00
   8.5771543e-01   2.4057140e+00
   8.5971944e-01   2.4104566e+00
   8.6172345e-01   2.4151270e+00
   8.6372745e-01   2.4197256e+00
   8.6573146e-01   2.4242523e+00
   8.6773547e-01   2.4287073e+00
   8.6973948e-01   2.4330909e+00
   8.7174349e-01   2.4374030e+00
   8.7374749e-01   2.4416438e+00
   8.7575150e-01   2.4458136e+00
   8.7775551e-01   2.4499123e+00
   8.7975952e-01   2.4539403e+00
   8.8176353e-01   2.4578975e+00
   8.8376754e-01   2.4617841e+00
   8.8577154e-01   2.4656004e+00
   8.8777555e-01   2.4693463e+00
   8.8977956e-01   2.4730221e+00
   8.9178357e-01   2.4766279e+00
   8.9378758e-01   2.4801639e+00
   8.9579158e-01   2.4836300e+00
   8.9779559e-01   2.4870266e+00
   8.9979960e-01   2.4903538e+00
   9.0180361e-01   2.4936116e+00
   9.0380762e-01   2.4968003e+00
   9.0581162e-01   2.4999199e+00
   9.0781563e-01   2.5029706e+00
   9.0981964e-01   2.5059526e+00
   9.1182365e-01   2.5088659e+00
   9.1382766e-01   2.5117108e+00
   9.1583166e-01   2.5144873e+00
   9.1783567e-01   2.5171956e+00
   9.1983968e-01   2.5198358e+00
   9.2184369e-01   2.5224081e+00
   9.2384770e-01   2.5249126e+00
   9.2585170e-01   2.5273495e+00
   9.2785571e-01   2.5297188e+00
   9.2985972e-01   2.5320208e+00
   9.3186373e-01   2.5342555e+00
   9.3386774e-01   2.5364232e+00
   9.3587174e-01   2.5385239e+00
   9.3787575e-01   2.5405577e+00
   9.3987976e-01   2.5425249e+00
   9.4188377e-01   2.5444255e+00
   9.4388778e-01   2.5462598e+00
   9.4589178e-01   2.5480278e+00
   9.4789579e-01   2.5497296e+00
   9.4989980e-01   2.5513655e+00
   9.5190381e-01   2.5529355e+00
   9.5390782e-01   2.5544398e+00
   9.5591182e-01   2.5558785e+00
   9.5791583e-01   2.5572518e+00
   9.5991984e-01   2.5585598e+00
   9.6192385e-01   2.5598026e+00
   9.6392786e-01   2.5609804e+00
   9.6593186e-01   2.5620934e+00
   9.6793587e-01   2.5631416e+00
   9.6993988e-01   2.5641252e+00
   9.7194389e-01   2.5650443e+00
   9.7394790e-01   2.5658991e+00
   9.7595190e-01   2.5666898e+00
   9.7795591e-01   2.5674164e+00
   9.7995992e-01   2.5680790e+00
   9.8196393e-01   2.5686779e+00
   9.8396794e-01   2.5692132e+00
   9.8597194e-01   2.5696850e+00
   9.8797595e-01   2.5700934e+00
   9.8997996e-01   2.5704386e+00
   9.9198397e-01   2.5707208e+00
   9.9398798e-01   2.5709400e+00
   9.9599198e-01   2.5710963e+00
   9.9799599e-01   2.5711901e+00
   1.0000000e+00   2.5712213e+00


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.4955936e-03
   4.0080160e-03   2.9872018e-03
   6.0120240e-03   4.4748288e-03
   8.0160321e-03   5.9584793e-03
   1.0020040e-02   7.4381577e-03
   1.2024048e-02   8.9138685e-03
   1.4028056e-02   1.0385616e-02
   1.6032064e-02   1.1853405e-02
   1.8036072e-02   1.3317240e-02
   2.0040080e-02   1.4777125e-02
   2.2044088e-02   1.6233064e-02
   2.4048096e-02   1.7685063e-02
   2.6052104e-02   1.9133126e-02
   2.8056112e-02   2.0577257e-02
   3.0060120e-02   2.2017460e-02
   3.2064128e-02   2.3453741e-02
   3.4068136e-02   2.4886103e-02
   3.6072144e-02   2.6314551e-02
   3.8076152e-02   2.7739089e-02
   4.0080160e-02   2.9159723e-02
   4.2084168e-02   3.0576456e-02
   4.4088176e-02   3.1989293e-02
   4.6092184e-02   3.3398238e-02
   4.8096192e-02   3.4803296e-02
   5.0100200e-02   3.6204472e-02
   5.2104208e-02   3.7601769e-02
   5.4108216e-02   3.8995193e-02
   5.6112224e-02   4.0384747e-02
   5.8116232e-02   4.1770437e-02
   6.0120240e-02   4.3152266e-02
   6.2124248e-02   4.4530240e-02
   6.4128257e-02   4.5904362e-02
   6.6132265e-02   4.7274637e-02
   6.8136273e-02   4.8641070e-02
   7.0140281e-02   5.0003665e-02
   7.2144289e-02   5.1362427e-02
   7.4148297e-02   5.2717359e-02
   7.6152305e-02   5.4068467e-02
   7.8156313e-02   5.5415755e-02
   8.0160321e-02   5.6759227e-02
   8.2164329e-02   5.8098889e-02
   8.4168337e-02   5.9434743e-02
   8.6172345e-02   6.0766796e-02
   8.8176353e-02   6.2095051e-02
   9.0180361e-02   6.3419512e-02
   9.2184369e-02   6.4740185e-02
   9.4188377e-02   6.6057074e-02
   9.6192385e-02   6.7370182e-02
   9.8196393e-02   6.8679516e-02
   1.0020040e-01   6.9985078e-02
   1.0220441e-01   7.1286875e-02
   1.0420842e-01   7.2584909e-02
   1.0621242e-01   7.3879186e-02
   1.0821643e-01   7.5169710e-02
   1.1022044e-01   7.6456485e-02
   1.1222445e-01   7.7739516e-02
   1.1422846e-01   7.9018808e-02
   1.1623246e-01   8.0294365e-02
   1.1823647e-01   8.1566191e-02
   1.2024048e-01   8.2834291e-02
   1.2224449e-01   8.4098670e-02
   1.2424850e-01   8.5359331e-02
   1.2625251e-01   8.6616279e-02
   1.2825651e-01   8.7869519e-02
   1.3026052e-01   8.9119056e-02
   1.3226453e-01   9.0364893e-02
   1.3426854e-01   9.1607035e-02
   1.3627255e-01   9.2845487e-02
   1.3827655e-01   9.4080253e-02
   1.4028056e-01   9.5311338e-02
   1.4228457e-01   9.6538746e-02
   1.4428858e-01   9.7762481e-02
   1.4629259e-01   9.8982549e-02
   1.4829659e-01   1.0019895e-01
   1.5030060e-01   1.0141170e-01
   1.5230461e-01   1.0262079e-01
   1.5430862e-01   1.0382623e-01
   1.5631263e-01   1.0502802e-01
   1.5831663e-01   1.0622617e-01
   1.6032064e-01   1.0742069e-01
   1.6232465e-01   1.0861158e-01
   1.6432866e-01   1.0979883e-01
   1.6633267e-01   1.1098247e-01
   1.6833667e-01   1.1216248e-01
   1.7034068e-01   1.1333888e-01
   1.7234469e-01   1.1451167e-01
   1.7434870e-01   1.1568086e-01
   1.7635271e-01   1.1684644e-01
   1.7835671e-01   1.1800843e-01
   1.8036072e-01   1.1916682e-01
   1.8236473e-01   1.2032163e-01
   1.8436874e-01   1.2147286e-01
   1.8637275e-01   1.2262050e-01
   1.8837675e-01   1.2376458e-01
   1.9038076e-01   1.2490508e-01
   1.9238477e-01   1.2604202e-01
   1.9438878e-01   1.2717539e-01
   1.9639279e-01   1.2830521e-01
   1.9839679e-01   1.2943148e-01
   2.0040080e-01   1.3055421e-01
   2.0240481e-01   1.3167338e-01
   2.0440882e-01   1.3278903e-01
   2.0641283e-01   1.3390113e-01
   2.0841683e-01   1.3500971e-01
   2.1042084e-01   1.3611476e-01
   2.1242485e-01   1.3721630e-01
   2.1442886e-01   1.3831431e-01
   2.1643287e-01   1.3940882e-01
   2.1843687e-01   1.4049982e-01
   2.2044088e-01   1.4158731e-01
   2.2244489e-01   1.4267131e-01
   2.2444890e-01   1.4375181e-01
   2.2645291e-01   1.4482883e-01
   2.2845691e-01   1.4590236e-01
   2.3046092e-01   1.4697241e-01
   2.3246493e-01   1.4803898e-01
   2.3446894e-01   1.4910208e-01
   2.3647295e-01   1.5016172e-01
   2.3847695e-01   1.5121790e-01
   2.4048096e-01   1.5227061e-01
   2.4248497e-01   1.5331987e-01
   2.4448898e-01   1.5436569e-01
   2.4649299e-01   1.5540806e-01
   2.4849699e-01   1.5644699e-01
   2.5050100e-01   1.5748248e-01
   2.5250501e-01   1.5851455e-01
   2.5450902e-01   1.5954318e-01
   2.5651303e-01   1.6056840e-01
   2.5851703e-01   1.6159019e-01
   2.6052104e-01   1.6260858e-01
   2.6252505e-01   1.6362355e-01
   2.6452906e-01   1.6463513e-01
   2.6653307e-01   1.6564330e-01
   2.6853707e-01   1.6664807e-01
   2.7054108e-01   1.6764946e-01
   2.7254509e-01   1.6864746e-01
   2.7454910e-01   1.6964208e-01
   2.7655311e-01   1.7063332e-01
   2.7855711e-01   1.7162119e-01
   2.8056112e-01   1.7260569e-01
   2.8256513e-01   1.7358682e-01
   2.8456914e-01   1.7456460e-01
   2.8657315e-01   1.7553902e-01
   2.8857715e-01   1.7651009e-01
   2.9058116e-01   1.7747781e-01
   2.9258517e-01   1.7844220e-01
   2.9458918e-01   1.7940324e-01
   2.9659319e-01   1.8036096e-01
   2.9859719e-01   1.8131534e-01
   3.0060120e-01   1.8226640e-01
   3.0260521e-01   1.8321415e-01
   3.0460922e-01   1.8415857e-01
   3.0661323e-01   1.8509969e-01
   3.0861723e-01   1.8603750e-01
   3.1062124e-01   1.8697201e-01
   3.1262525e-01   1.8790323e-01
   3.1462926e-01   1.8883115e-01
   3.1663327e-01   1.8975578e-01
   3.1863727e-01   1.9067713e-01
   3.2064128e-01   1.9159521e-01
   3.2264529e-01   1.9251000e-01
   3.2464930e-01   1.9342153e-01
   3.2665331e-01   1.9432979e-01
   3.2865731e-01   1.9523479e-01
   3.3066132e-01   1.9613654e-01
   3.3266533e-01   1.9703503e-01
   3.3466934e-01   1.9793027e-01
   3.3667335e-01   1.9882227e-01
   3.3867735e-01   1.9971104e-01
   3.4068136e-01   2.0059656e-01
   3.4268537e-01   2.0147886e-01
   3.4468938e-01   2.0235794e-01
   3.4669339e-01   2.0323379e-01
   3.4869739e-01   2.0410642e-01
   3.5070140e-01   2.0497585e-01
   3.5270541e-01   2.0584207e-01
   3.5470942e-01   2.0670508e-01
   3.5671343e-01   2.0756490e-01
   3.5871743e-01   2.0842152e-01
   3.6072144e-01   2.0927495e-01
   3.6272545e-01   2.1012520e-01
   3.6472946e-01   2.1097226e-01
   3.6673347e-01   2.1181615e-01
   3.6873747e-01   2.1265687e-01
   3.7074148e-01   2.1349443e-01
   3.7274549e-01   2.1432881e-01
   3.7474950e-01   2.1516005e-01
   3.7675351e-01   2.1598812e-01
   3.7875752e-01   2.1681305e-01
   3.8076152e-01   2.1763484e-01
   3.8276553e-01   2.1845348e-01
   3.8476954e-01   2.1926899e-01
   3.8677355e-01   2.2008136e-01
   3.8877756e-01   2.2089061e-01
   3.9078156e-01   2.2169674e-01
   3.9278557e-01   2.2249975e-01
   3.9478958e-01   2.2329964e-01
   3.9679359e-01   2.2409643e-01
   3.9879760e-01   2.2489011e-01
   4.0080160e-01   2.2568069e-01
   4.0280561e-01   2.2646818e-01
   4.0480962e-01   2.2725258e-01
   4.0681363e-01   2.2803388e-01
   4.0881764e-01   2.2881211e-01
   4.1082164e-01   2.2958726e-01
   4.1282565e-01   2.3035934e-01
   4.1482966e-01   2.3112834e-01
   4.1683367e-01   2.3189429e-01
   4.1883768e-01   2.3265717e-01
   4.2084168e-01   2.3341700e-01
   4.2284569e-01   2.3417377e-01
   4.2484970e-01   2.3492750e-01
   4.2685371e-01   2.3567819e-01
   4.2885772e-01   2.3642584e-01
   4.3086172e-01   2.3717046e-01
   4.3286573e-01   2.3791205e-01
   4.3486974e-01   2.3865062e-01
   4.3687375e-01   2.3938616e-01
   4.3887776e-01   2.4011870e-01
   4.4088176e-01   2.4084822e-01
   4.4288577e-01   2.4157473e-01
   4.4488978e-01   2.4229824e-01
   4.4689379e-01   2.4301876e-01
   4.4889780e-01   2.4373628e-01
   4.5090180e-01   2.4445082e-01
   4.5290581e-01   2.4516237e-01
   4.5490982e-01   2.4587094e-01
   4.5691383e-01   2.4657654e-01
   4.5891784e-01   2.4727916e-01
   4.6092184e-01   2.4797883e-01
   4.6292585e-01   2.4867553e-01
   4.6492986e-01   2.4936927e-01
   4.6693387e-01   2.5006006e-01
   4.6893788e-01   2.5074790e-01
   4.7094188e-01   2.5143280e-01
   4.7294589e-01   2.5211476e-01
   4.7494990e-01   2.5279378e-01
   4.7695391e-01   2.5346988e-01
   4.7895792e-01   2.5414305e-01
   4.8096192e-01   2.5481330e-01
   4.8296593e-01   2.5548063e-01
   4.8496994e-01   2.5614505e-01
   4.8697395e-01   2.5680656e-01
   4.8897796e-01   2.5746517e-01
   4.9098196e-01   2.5812088e-01
   4.9298597e-01   2.5877369e-01
   4.9498998e-01   2.5942362e-01
   4.9699399e-01   2.6007066e-01
   4.9899800e-01   2.6071482e-01
   5.0100200e-01   4.5365051e-01
   5.0300601e-01   6.4573571e-01
   5.0501002e-01   8.3688135e-01
   5.0701403e-01   1.0270888e+00
   5.0901804e-01   1.2163593e+00
   5.1102204e-01   1.4046944e+00
   5.1302605e-01   1.5920952e+00
   5.1503006e-01   1.7785632e+00
   5.1703407e-01   1.9640998e+00
   5.1903808e-01   2.1487062e+00
   5.2104208e-01   2.3323838e+00
   5.2304609e-01   2.5151340e+00
   5.2505010e-01   2.6969580e+00
   5.2705411e-01   2.8778573e+00
   5.2905812e-01   3.0578332e+00
   5.3106212e-01   3.2368871e+00
   5.3306613e-01   3.4150202e+00
   5.3507014e-01   3.5922340e+00
   5.3707415e-01   3.7685297e+00
   5.3907816e-01   3.9439087e+00
   5.4108216e-01   4.1183725e+00
   5.4308617e-01   4.2919222e+00
   5.4509018e-01   4.4645593e+00
   5.4709419e-01   4.6362851e+00
   5.4909820e-01   4.8071010e+00
   5.5110220e-01   4.9770082e+00
   5.5310621e-01   5.1460082e+00
   5.5511022e-01   5.3141023e+00
   5.5711423e-01   5.4812919e+00
   5.5911824e-01   5.6475782e+00
   5.6112224e-01   5.8129626e+00
   5.6312625e-01   5.9774466e+00
   5.6513026e-01   6.1410313e+00
   5.6713427e-01   6.3037182e+00
   5.6913828e-01   6.4655087e+00
   5.7114228e-01   6.6264039e+00
   5.7314629e-01   6.7864054e+00
   5.7515030e-01   6.9455145e+00
   5.7715431e-01   7.1037325e+00
   5.7915832e-01   7.2610606e+00
   5.8116232e-01   7.4175004e+00
   5.8316633e-01   7.5730532e+00
   5.8517034e-01   7.7277202e+00
   5.8717435e-01   7.8815028e+00
   5.8917836e-01   8.0344024e+00
   5.9118236e-01   8.1864204e+00
   5.9318637e-01   8.3375580e+00
   5.9519038e-01   8.4878166e+00
   5.9719439e-01   8.6371976e+00
   5.9919840e-01   8.7857023e+00
   6.0120240e-01   8.9333320e+00
   6.0320641e-01   9.0800881e+00
   6.0521042e-01   9.2259720e+00
   6.0721443e-01   9.3709850e+00
   6.0921844e-01   9.5151284e+00
   6.1122244e-01   9.6584036e+00
   6.1322645e-01   9.8008119e+00
   6.1523046e-01   9.9423547e+00
   6.1723447e-01   1.0083033e+01
   6.1923848e-01   1.0222849e+01
   6.2124248e-01   1.0361803e+01
   6.2324649e-01   1.0499898e+01
   6.2525050e-01   1.0637133e+01
   6.2725451e-01   1.0773511e+01
   6.2925852e-01   1.0909033e+01
   6.3126253e-01   1.1043700e+01
   6.3326653e-01   1.1177513e+01
   6.3527054e-01   1.1310475e+01
   6.3727455e-01   1.1442586e+01
   6.3927856e-01   1.1573847e+01
   6.4128257e-01   1.1704261e+01
   6.4328657e-01   1.1833828e+01
   6.4529058e-01   1.1962549e+01
   6.4729459e-01   1.2090427e+01
   6.4929860e-01   1.2217461e+01
   6.5130261e-01   1.2343655e+01
   6.5330661e-01   1.2469009e+01
   6.5531062e-01   1.2593524e+01
   6.5731463e-01   1.2717201e+01
   6.5931864e-01   1.2840043e+01
   6.6132265e-01   1.2962050e+01
   6.6332665e-01   1.3083224e+01
   6.6533066e-01   1.3203567e+01
   6.6733467e-01   1.3323078e+01
   6.6933868e-01   1.3441761e+01
   6.7134269e-01   1.3559615e+01
   6.7334669e-01   1.3676644e+01
   6.7535070e-01   1.3792847e+01
   6.7735471e-01   1.3908226e+01
   6.7935872e-01   1.4022783e+01
   6.8136273e-01   1.4136518e+01
   6.8336673e-01   1.4249434e+01
   6.8537074e-01   1.4361532e+01
   6.8737475e-01   1.4472812e+01
   6.8937876e-01   1.4583277e+01
   6.9138277e-01   1.4692927e+01
   6.9338677e-01   1.4801764e+01
   6.9539078e-01   1.4909790e+01
   6.9739479e-01   1.5017005e+01
   6.9939880e-01   1.5123412e+01
   7.0140281e-01   1.5229010e+01
   7.0340681e-01   1.5333803e+01
   7.0541082e-01   1.5437790e+01
   7.0741483e-01   1.5540974e+01
   7.0941884e-01   1.5643356e+01
   7.1142285e-01   1.5744936e+01
   7.1342685e-01   1.5845717e+01
   7.1543086e-01   1.5945700e+01
   7.1743487e-01   1.6044886e+01
   7.1943888e-01   1.6143277e+01
   7.2144289e-01   1.6240873e+01
   7.2344689e-01   1.6337677e+01
   7.2545090e-01   1.6433689e+01
   7.2745491e-01   1.6528910e+01
   7.2945892e-01   1.6623343e+01
   7.3146293e-01   1.6716989e+01
   7.3346693e-01   1.6809849e+01
   7.3547094e-01   1.6901923e+01
   7.3747495e-01   1.6993215e+01
   7.3947896e-01   1.7083724e+01
   7.4148297e-01   1.7173452e+01
   7.4348697e-01   1.7262402e+01
   7.4549098e-01   1.7350573e+01
   7.4749499e-01   1.7437967e+01
   7.4949900e-01   1.7524586e+01
   7.5150301e-01   1.7610431e+01
   7.5350701e-01   1.7695504e+01
   7.5551102e-01   1.7779805e+01
   7.5751503e-01   1.7863336e+01
   7.5951904e-01   1.7946099e+01
   7.6152305e-01   1.8028094e+01
   7.6352705e-01   1.8109324e+01
   7.6553106e-01   1.8189789e+01
   7.6753507e-01   1.8269491e+01
   7.6953908e-01   1.8348430e+01
   7.7154309e-01   1.8426610e+01
   7.7354709e-01   1.8504030e+01
   7.7555110e-01   1.8580692e+01
   7.7755511e-01   1.8656598e+01
   7.7955912e-01   1.8731749e+01
   7.8156313e-01   1.8806145e+01
   7.8356713e-01   1.8879790e+01
   7.8557114e-01   1.8952683e+01
   7.8757515e-01   1.9024827e+01
   7.8957916e-01   1.9096222e+01
   7.9158317e-01   1.9166870e+01
   7.9358717e-01   1.9236772e+01
   7.9559118e-01   1.9305930e+01
   7.9759519e-01   1.9374345e+01
   7.9959920e-01   1.9442018e+01
   8.0160321e-01   1.9508951e+01
   8.0360721e-01   1.9575145e+01
   8.0561122e-01   1.9640602e+01
   8.0761523e-01   1.9705322e+01
   8.0961924e-01   1.9769307e+01
   8.1162325e-01   1.9832558e+01
   8.1362725e-01   1.9895077e+01
   8.1563126e-01   1.9956866e+01
   8.1763527e-01   2.0017924e+01
   8.1963928e-01   2.0078255e+01
   8.2164329e-01   2.0137858e+01
   8.2364729e-01   2.0196736e+01
   8.2565130e-01   2.0254890e+01
   8.2765531e-01   2.0312321e+01
   8.2965932e-01   2.0369031e+01
   8.3166333e-01   2.0425020e+01
   8.3366733e-01   2.0480291e+01
   8.3567134e-01   2.0534844e+01
   8.3767535e-01   2.0588681e+01
   8.3967936e-01   2.0641804e+01
   8.4168337e-01   2.0694213e+01
   8.4368737e-01   2.0745909e+01
   8.4569138e-01   2.0796896e+01
   8.4769539e-01   2.0847172e+01
   8.4969940e-01   2.0896741e+01
   8.5170341e-01   2.0945603e+01
   8.5370741e-01   2.0993760e+01
   8.5571142e-01   2.1041213e+01
   8.5771543e-01   2.1087963e+01
   8.5971944e-01   2.1134011e+01
   8.6172345e-01   2.1179360e+01
   8.6372745e-01   2.1224011e+01
   8.6573146e-01   2.1267963e+01
   8.6773547e-01   2.1311221e+01
   8.6973948e-01   2.1353783e+01
   8.7174349e-01   2.1395652e+01
   8.7374749e-01   2.1436830e+01
   8.7575150e-01   2.1477317e+01
   8.7775551e-01   2.1517114e+01
   8.7975952e-01   2.1556224e+01
   8.8176353e-01   2.1594647e+01
   8.8376754e-01   2.1632386e+01
   8.8577154e-01   2.1669440e+01
   8.8777555e-01   2.1705812e+01
   8.8977956e-01   2.1741503e+01
   8.9178357e-01   2.1776514e+01
   8.9378758e-01   2.1810847e+01
   8.9579158e-01   2.1844502e+01
   8.9779559e-01   2.1877482e+01
   8.9979960e-01   2.1909788e+01
   9.0180361e-01   2.1941420e+01
   9.0380762e-01   2.1972381e+01
   9.0581162e-01   2.2002671e+01
   9.0781563e-01   2.2032293e+01
   9.0981964e-01   2.2061247e+01
   9.1182365e-01   2.2089534e+01
   9.1382766e-01   2.2117157e+01
   9.1583166e-01   2.2144116e+01
   9.1783567e-01   2.2170413e+01
   9.1983968e-01   2.2196048e+01
   9.2184369e-01   2.2221025e+01
   9.2384770e-01   2.2245343e+01
   9.2585170e-01   2.2269004e+01
   9.2785571e-01   2.2292009e+01
   9.2985972e-01   2.2314361e+01
   9.3186373e-01   2.2336059e+01
   9.3386774e-01   2.2357107e+01
   9.3587174e-01   2.2377504e+01
   9.3787575e-01   2.2397252e+01
   9.3987976e-01   2.2416352e+01
   9.4188377e-01   2.2434807e+01
   9.4388778e-01   2.2452617e+01
   9.4589178e-01   2.2469783e+01
   9.4789579e-01   2.2486308e+01
   9.4989980e-01   2.2502191e+01
   9.5190381e-01   2.2517436e+01
   9.5390782e-01   2.2532042e+01
   9.5591182e-01   2.2546011e+01
   9.5791583e-01   2.2559346e+01
   9.5991984e-01   2.2572046e+01
   9.6192385e-01   2.2584113e+01
   9.6392786e-01   2.2595550e+01
   9.6593186e-01   2.2606356e+01
   9.6793587e-01   2.2616534e+01
   9.6993988e-01   2.2626084e+01
   9.7194389e-01   2.2635009e+01
   9.7394790e-01   2.2643309e+01
   9.7595190e-01   2.2650985e+01
   9.7795591e-01   2.2658040e+01
   9.7995992e-01   2.2664475e+01
   9.8196393e-01   2.2670290e+01
   9.8396794e-01   2.2675487e+01
   9.8597194e-01   2.2680068e+01
   9.8797595e-01   2.2684034e+01
   9.8997996e-01   2.2687386e+01
   9.9198397e-01   2.2690125e+01
   9.9398798e-01   2.2692253e+01
   9.9599198e-01   2.2693772e+01
   9.9799599e-01   2.2694682e+01
   1.0000000e+00   2.2694985e+01


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.4955936e-03
   4.0080160e-03   2.9872018e-03
   6.0120240e-03   4.4748288e-03
   8.0160321e-03   5.9584793e-03
   1.0020040e-02   7.4381577e-03
   1.2024048e-02   8.9138685e-03
   1.4028056e-02   1.0385616e-02
   1.6032064e-02   1.1853405e-02
   1.8036072e-02   1.3317240e-02
   2.0040080e-02   1.4777125e-02
   2.2044088e-02   1.6233064e-02
   2.4048096e-02   1.7685063e-02
   2.6052104e-02   1.9133126e-02
   2.8056112e-02   2.0577257e-02
   3.0060120e-02   2.2017460e-02
   3.2064128e-02   2.3453741e-02
   3.4068136e-02   2.4886103e-02
   3.6072144e-02   2.6314551e-02
   3.8076152e-02   2.7739089e-02
   4.0080160e-02   2.9159723e-02
   4.2084168e-02   3.0576456e-02
   4.4088176e-02   3.1989293e-02
   4.6092184e-02   3.3398238e-02
   4.8096192e-02   3.4803296e-02
   5.0100200e-02   3.6204472e-02
   5.2104208e-02   3.7601769e-02
   5.4108216e-02   3.8995193e-02
   5.6112224e-02   4.0384747e-02
   5.8116232e-02   4.1770437e-02
   6.0120240e-02   4.3152266e-02
   6.2124248e-02   4.4530240e-02
   6.4128257e-02   4.5904362e-02
   6.6132265e-02   4.7274637e-02
   6.8136273e-02   4.8641070e-02
   7.0140281e-02   5.0003665e-02
   7.2144289e-02   5.1362427e-02
   7.4148297e-02   5.2717359e-02
   7.6152305e-02   5.4068467e-02
   7.8156313e-02   5.5415755e-02
   8.0160321e-02   5.6759227e-02
   8.2164329e-02   5.8098889e-02
   8.4168337e-02   5.9434743e-02
   8.6172345e-02   6.0766796e-02
   8.8176353e-02   6.2095051e-02
   9.0180361e-02   6.3419512e-02
   9.2184369e-02   6.4740185e-02
   9.4188377e-02   6.6057074e-02
   9.6192385e-02   6.7370182e-02
   9.8196393e-02   6.8679516e-02
   1.0020040e-01   6.9985078e-02
   1.0220441e-01   7.1286875e-02
   1.0420842e-01   7.2584909e-02
   1.0621242e-01   7.3879186e-02
   1.0821643e-01   7.5169710e-02
   1.1022044e-01   7.6456485e-02
   1.1222445e-01   7.7739516e-02
   1.1422846e-01   7.9018808e-02
   1.1623246e-01   8.0294365e-02
   1.1823647e-01   8.1566191e-02
   1.2024048e-01   8.2834291e-02
   1.2224449e-01   8.4098670e-02
   1.2424850e-01   8.5359331e-02
   1.2625251e-01   8.6616279e-02
   1.2825651e-01   8.7869519e-02
   1.3026052e-01   8.9119056e-02
   1.3226453e-01   9.0364893e-02
   1.3426854e-01   9.1607035e-02
   1.3627255e-01   9.2845487e-02
   1.3827655e-01   9.4080253e-02
   1.4028056e-01   9.5311338e-02
   1.4228457e-01   9.6538746e-02
   1.4428858e-01   9.7762481e-02
   1.4629259e-01   9.8982549e-02
   1.4829659e-01   1.0019895e-01
   1.5030060e-01   1.0141170e-01
   1.5230461e-01   1.0262079e-01
   1.5430862e-01   1.0382623e-01
   1.5631263e-01   1.0502802e-01
   1.5831663e-01   1.0622617e-01
   1.6032064e-01   1.0742069e-01
   1.6232465e-01   1.0861158e-01
   1.6432866e-01   1.0979883e-01
   1.6633267e-01   1.1098247e-01
   1.6833667e-01   1.1216248e-01
   1.7034068e-01   1.1333888e-01
   1.7234469e-01   1.1451167e-01
   1.7434870e-01   1.1568086e-01
   1.7635271e-01   1.1684644e-01
   1.7835671e-01   1.1800843e-01
   1.8036072e-01   1.1916682e-01
   1.8236473e-01   1.2032163e-01
   1.8436874e-01   1.2147286e-01
   1.8637275e-01   1.2262050e-01
   1.8837675e-01   1.2376458e-01
   1.9038076e-01   1.2490508e-01
   1.9238477e-01   1.2604202e-01
   1.9438878e-01   1.2717539e-01
   1.9639279e-01   1.2830521e-01
   1.9839679e-01   1.2943148e-01
   2.0040080e-01   1.3055421e-01
   2.0240481e-01   1.3167338e-01
   2.0440882e-01   1.3278903e-01
   2.0641283e-01   1.3390113e-01
   2.0841683e-01   1.3500971e-01
   2.1042084e-01   1.3611476e-01
   2.1242485e-01   1.3721630e-01
   2.1442886e-01   1.3831431e-01
   2.1643287e-01   1.3940882e-01
   2.1843687e-01   1.4049982e-01
   2.2044088e-01   1.4158731e-01
   2.2244489e-01   1.4267131e-01
   2.2444890e-01   1.4375181e-01
   2.2645291e-01   1.4482883e-01
   2.2845691e-01   1.4590236e-01
   2.3046092e-01   1.4697241e-01
   2.3246493e-01   1.4803898e-01
   2.3446894e-01   1.4910208e-01
   2.3647295e-01   1.5016172e-01
   2.3847695e-01   1.5121790e-01
   2.4048096e-01   1.5227061e-01
   2.4248497e-01   1.5331987e-01
   2.4448898e-01   1.5436569e-01
   2.4649299e-01   1.5540806e-01
   2.4849699e-01   1.5644699e-01
   2.5050100e-01   1.5748248e-01
   2.5250501e-01   1.5851455e-01
   2.5450902e-01   1.5954318e-01
   2.5651303e-01   1.6056840e-01
   2.5851703e-01   1.6159019e-01
   2.6052104e-01   1.6260858e-01
   2.6252505e-01   1.6362355e-01
   2.6452906e-01   1.6463513e-01
   2.6653307e-01   1.6564330e-01
   2.6853707e-01   1.6664807e-01
   2.7054108e-01   1.6764946e-01
   2.7254509e-01   1.6864746e-01
   2.7454910e-01   1.6964208e-01
   2.7655311e-01   1.7063332e-01
   2.7855711e-01   1.7162119e-01
   2.8056112e-01   1.7260569e-01
   2.8256513e-01   1.7358682e-01
   2.8456914e-01   1.7456460e-01
   2.8657315e-01   1.7553902e-01
   2.8857715e-01   1.7651009e-01
   2.9058116e-01   1.7747781e-01
   2.9258517e-01   1.7844220e-01
   2.9458918e-01   1.7940324e-01
   2.9659319e-01   1.8036096e-01
   2.9859719e-01   1.8131534e-01
   3.0060120e-01   1.8226640e-01
   3.0260521e-01   1.8321415e-01
   3.0460922e-01   1.8415857e-01
   3.0661323e-01   1.8509969e-01
   3.0861723e-01   1.8603750e-01
   3.1062124e-01   1.8697201e-01
   3.1262525e-01   1.8790323e-01
   3.1462926e-01   1.8883115e-01
   3.1663327e-01   1.8975578e-01
   3.1863727e-01   1.9067713e-01
   3.2064128e-01   1.9159521e-01
   3.2264529e-01   1.9251000e-01
   3.2464930e-01   1.9342153e-01
   3.2665331e-01   1.9432979e-01
   3.2865731e-01   1.9523479e-01
   3.3066132e-01   1.9613654e-01
   3.3266533e-01   1.9703503e-01
   3.3466934e-01   1.9793027e-01
   3.3667335e-01   1.9882227e-01
   3.3867735e-01   1.9971104e-01
   3.4068136e-01   2.0059656e-01
   3.4268537e-01   2.0147886e-01
   3.4468938e-01   2.0235794e-01
   3.4669339e-01   2.0323379e-01
   3.4869739e-01   2.0410642e-01
   3.5070140e-01   2.0497585e-01
   3.5270541e-01   2.0584207e-01
   3.5470942e-01   2.0670508e-01
   3.5671343e-01   2.0756490e-01
   3.5871743e-01   2.0842152e-01
   3.6072144e-01   2.0927495e-01
   3.6272545e-01   2.1012520e-01
   3.6472946e-01   2.1097226e-01
   3.6673347e-01   2.1181615e-01
   3.6873747e-01   2.1265687e-01
   3.7074148e-01   2.1349443e-01
   3.7274549e-01   2.1432881e-01
   3.7474950e-01   2.1516005e-01
   3.7675351e-01   2.1598812e-01
   3.7875752e-01   2.1681305e-01
   3.8076152e-01   2.1763484e-01
   3.8276553e-01   2.1845348e-01
   3.8476954e-01   2.1926899e-01
   3.8677355e-01   2.2008136e-01
   3.8877756e-01   2.2089061e-01
   3.9078156e-01   2.2169674e-01
   3.9278557e-01   2.2249975e-01
   3.9478958e-01   2.2329964e-01
   3.9679359e-01   2.2409643e-01
   3.9879760e-01   2.2489011e-01
   4.0080160e-01   2.2568069e-01
   4.0280561e-01   2.2646818e-01
   4.0480962e-01   2.2725258e-01
   4.0681363e-01   2.2803388e-01
   4.0881764e-01   2.2881211e-01
   4.1082164e-01   2.2958726e-01
   4.1282565e-01   2.3035934e-01
   4.1482966e-01   2.3112834e-01
   4.1683367e-01   2.3189429e-01
   4.1883768e-01   2.3265717e-01
   4.2084168e-01   2.3341700e-01
   4.2284569e-01   2.3417377e-01
   4.2484970e-01   2.3492750e-01
   4.2685371e-01   2.3567819e-01
   4.2885772e-01   2.3642584e-01
   4.3086172e-01   2.3717046e-01
   4.3286573e-01   2.3791205e-01
   4.3486974e-01   2.3865062e-01
   4.3687375e-01   2.3938616e-01
   4.3887776e-01   2.4011870e-01
   4.4088176e-01   2.4084822e-01
   4.4288577e-01   2.4157473e-01
   4.4488978e-01   2.4229824e-01
   4.4689379e-01   2.4301876e-01
   4.4889780e-01   2.4373628e-01
   4.5090180e-01   2.4445082e-01
   4.5290581e-01   2.4516237e-01
   4.5490982e-01   2.4587094e-01
   4.5691383e-01   2.4657654e-01
   4.5891784e-01   2.4727916e-01
   4.6092184e-01   2.4797883e-01
   4.6292585e-01   2.4867553e-01
   4.6492986e-01   2.4936927e-01
   4.6693387e-01   2.5006006e-01
   4.6893788e-01   2.5074790e-01
   4.7094188e-01   2.5143280e-01
   4.7294589e-01   2.5211476e-01
   4.7494990e-01   2.5279378e-01
   4.7695391e-01   2.5346988e-01
   4.7895792e-01   2.5414305e-01
   4.8096192e-01   2.5481330e-01
   4.8296593e-01   2.5548063e-01
   4.8496994e-01   2.5614505e-01
   4.8697395e-01   2.5680656e-01
   4.8897796e-01   2.5746517e-01
   4.9098196e-01   2.5812088e-01
   4.9298597e-01   2.5877369e-01
   4.9498998e-01   2.5942362e-01
   4.9699399e-01   2.6007066e-01
   4.9899800e-01   2.6071482e-01
   5.0100200e-01   2.1843005e+00
   5.0300601e-01   4.0994091e+00
   5.0501002e-01   6.0051502e+00
   5.0701403e-01   7.9015372e+00
   5.0901804e-01   9.7885835e+00
   5.1102204e-01   1.1666302e+01
   5.1302605e-01   1.3534708e+01
   5.1503006e-01   1.5393812e+01
   5.1703407e-01   1.7243630e+01
   5.1903808e-01   1.9084175e+01
   5.2104208e-01   2.0915459e+01
   5.2304609e-01   2.2737496e+01
   5.2505010e-01   2.4550300e+01
   5.2705411e-01   2.6353884e+01
   5.2905812e-01   2.8148262e+01
   5.3106212e-01   2.9933446e+01
   5.3306613e-01   3.1709451e+01
   5.3507014e-01   3.3476290e+01
   5.3707415e-01   3.5233976e+01
   5.3907816e-01   3.6982523e+01
   5.4108216e-01   3.8721944e+01
   5.4308617e-01   4.0452252e+01
   5.4509018e-01   4.2173461e+01
   5.4709419e-01   4.3885584e+01
   5.4909820e-01   4.5588635e+01
   5.5110220e-01   4.7282628e+01
   5.5310621e-01   4.8967575e+01
   5.5511022e-01   5.0643490e+01
   5.5711423e-01   5.2310386e+01
   5.5911824e-01   5.3968277e+01
   5.6112224e-01   5.5617177e+01
   5.6312625e-01   5.7257098e+01
   5.6513026e-01   5.8888054e+01
   5.6713427e-01   6.0510059e+01
   5.6913828e-01   6.2123125e+01
   5.7114228e-01   6.3727268e+01
   5.7314629e-01   6.5322498e+01
   5.7515030e-01   6.6908832e+01
   5.7715431e-01   6.8486280e+01
   5.7915832e-01   7.0054858e+01
   5.8116232e-01   7.1614578e+01
   5.8316633e-01   7.3165455e+01
   5.8517034e-01   7.4707500e+01
   5.8717435e-01   7.6240728e+01
   5.8917836e-01   7.7765153e+01
   5.9118236e-01   7.9280787e+01
   5.9318637e-01   8.0787644e+01
   5.9519038e-01   8.2285737e+01
   5.9719439e-01   8.3775080e+01
   5.9919840e-01   8.5255687e+01
   6.0120240e-01   8.6727570e+01
   6.0320641e-01   8.8190743e+01
   6.0521042e-01   8.9645220e+01
   6.0721443e-01   9.1091014e+01
   6.0921844e-01   9.2528138e+01
   6.1122244e-01   9.3956606e+01
   6.1322645e-01   9.5376431e+01
   6.1523046e-01   9.6787627e+01
   6.1723447e-01   9.8190207e+01
   6.1923848e-01   9.9584184e+01
   6.2124248e-01   1.0096957e+02
   6.2324649e-01   1.0234639e+02
   6.2525050e-01   1.0371464e+02
   6.2725451e-01   1.0507434e+02
   6.2925852e-01   1.0642550e+02
   6.3126253e-01   1.0776815e+02
   6.3326653e-01   1.0910228e+02
   6.3527054e-01   1.1042792e+02
   6.3727455e-01   1.1174508e+02
   6.3927856e-01   1.1305377e+02
   6.4128257e-01   1.1435401e+02
   6.4328657e-01   1.1564580e+02
   6.4529058e-01   1.1692917e+02
   6.4729459e-01   1.1820412e+02
   6.4929860e-01   1.1947067e+02
   6.5130261e-01   1.2072883e+02
   6.5330661e-01   1.2197862e+02
   6.5531062e-01   1.2322005e+02
   6.5731463e-01   1.2445312e+02
   6.5931864e-01   1.2567787e+02
   6.6132265e-01   1.2689429e+02
   6.6332665e-01   1.2810241e+02
   6.6533066e-01   1.2930224e+02
   6.6733467e-01   1.3049378e+02
   6.6933868e-01   1.3167705e+02
   6.7134269e-01   1.3285208e+02
   6.7334669e-01   1.3401886e+02
   6.7535070e-01   1.3517741e+02
   6.7735471e-01   1.3632776e+02
   6.7935872e-01   1.3746990e+02
   6.8136273e-01   1.3860386e+02
   6.8336673e-01   1.3972964e+02
   6.8537074e-01   1.4084726e+02
   6.8737475e-01   1.4195674e+02
   6.8937876e-01   1.4305808e+02
   6.9138277e-01   1.4415131e+02
   6.9338677e-01   1.4523643e+02
   6.9539078e-01   1.4631345e+02
   6.9739479e-01   1.4738240e+02
   6.9939880e-01   1.4844328e+02
   7.0140281e-01   1.4949611e+02
   7.0340681e-01   1.5054090e+02
   7.0541082e-01   1.5157767e+02
   7.0741483e-01   1.5260642e+02
   7.0941884e-01   1.5362717e+02
   7.1142285e-01   1.5463994e+02
   7.1342685e-01   1.5564474e+02
   7.1543086e-01   1.5664158e+02
   7.1743487e-01   1.5763048e+02
   7.1943888e-01   1.5861144e+02
   7.2144289e-01   1.5958448e+02
   7.2344689e-01   1.6054962e+02
   7.2545090e-01   1.6150687e+02
   7.2745491e-01   1.6245624e+02
   7.2945892e-01   1.6339775e+02
   7.3146293e-01   1.6433141e+02
   7.3346693e-01   1.6525723e+02
   7.3547094e-01   1.6617522e+02
   7.3747495e-01   1.6708540e+02
   7.3947896e-01   1.6798779e+02
   7.4148297e-01   1.6888239e+02
   7.4348697e-01   1.6976922e+02
   7.4549098e-01   1.7064830e+02
   7.4749499e-01   1.7151963e+02
   7.4949900e-01   1.7238323e+02
   7.5150301e-01   1.7323912e+02
   7.5350701e-01   1.7408730e+02
   7.5551102e-01   1.7492779e+02
   7.5751503e-01   1.7576060e+02
   7.5951904e-01   1.7658576e+02
   7.6152305e-01   1.7740326e+02
   7.6352705e-01   1.7821312e+02
   7.6553106e-01   1.7901537e+02
   7.6753507e-01   1.7981000e+02
   7.6953908e-01   1.8059704e+02
   7.7154309e-01   1.8137649e+02
   7.7354709e-01   1.8214838e+02
   7.7555110e-01   1.8291271e+02
   7.7755511e-01   1.8366950e+02
   7.7955912e-01   1.8441876e+02
   7.8156313e-01   1.8516050e+02
   7.8356713e-01   1.8589475e+02
   7.8557114e-01   1.8662150e+02
   7.8757515e-01   1.8734078e+02
   7.8957916e-01   1.8805259e+02
   7.9158317e-01   1.8875696e+02
   7.9358717e-01   1.8945390e+02
   7.9559118e-01   1.9014341e+02
   7.9759519e-01   1.9082551e+02
   7.9959920e-01   1.9150022e+02
   8.0160321e-01   1.9216755e+02
   8.0360721e-01   1.9282751e+02
   8.0561122e-01   1.9348011e+02
   8.0761523e-01   1.9412538e+02
   8.0961924e-01   1.9476332e+02
   8.1162325e-01   1.9539394e+02
   8.1362725e-01   1.9601726e+02
   8.1563126e-01   1.9663330e+02
   8.1763527e-01   1.9724206e+02
   8.1963928e-01   1.9784356e+02
   8.2164329e-01   1.9843781e+02
   8.2364729e-01   1.9902484e+02
   8.2565130e-01   1.9960464e+02
   8.2765531e-01   2.0017723e+02
   8.2965932e-01   2.0074263e+02
   8.3166333e-01   2.0130085e+02
   8.3366733e-01   2.0185190e+02
   8.3567134e-01   2.0239580e+02
   8.3767535e-01   2.0293257e+02
   8.3967936e-01   2.0346220e+02
   8.4168337e-01   2.0398472e+02
   8.4368737e-01   2.0450015e+02
   8.4569138e-01   2.0500848e+02
   8.4769539e-01   2.0550975e+02
   8.4969940e-01   2.0600395e+02
   8.5170341e-01   2.0649111e+02
   8.5370741e-01   2.0697124e+02
   8.5571142e-01   2.0744435e+02
   8.5771543e-01   2.0791045e+02
   8.5971944e-01   2.0836956e+02
   8.6172345e-01   2.0882169e+02
   8.6372745e-01   2.0926686e+02
   8.6573146e-01   2.0970508e+02
   8.6773547e-01   2.1013635e+02
   8.6973948e-01   2.1056070e+02
   8.7174349e-01   2.1097815e+02
   8.7374749e-01   2.1138869e+02
   8.7575150e-01   2.1179235e+02
   8.7775551e-01   2.1218913e+02
   8.7975952e-01   2.1257906e+02
   8.8176353e-01   2.1296215e+02
   8.8376754e-01   2.1333840e+02
   8.8577154e-01   2.1370784e+02
   8.8777555e-01   2.1407047e+02
   8.8977956e-01   2.1442631e+02
   8.9178357e-01   2.1477537e+02
   8.9378758e-01   2.1511767e+02
   8.9579158e-01   2.1545322e+02
   8.9779559e-01   2.1578204e+02
   8.9979960e-01   2.1610413e+02
   9.0180361e-01   2.1641951e+02
   9.0380762e-01   2.1672819e+02
   9.0581162e-01   2.1703019e+02
   9.0781563e-01   2.1732552e+02
   9.0981964e-01   2.1761419e+02
   9.1182365e-01   2.1789622e+02
   9.1382766e-01   2.1817162e+02
   9.1583166e-01   2.1844040e+02
   9.1783567e-01   2.1870258e+02
   9.1983968e-01   2.1895817e+02
   9.2184369e-01   2.1920719e+02
   9.2384770e-01   2.1944964e+02
   9.2585170e-01   2.1968555e+02
   9.2785571e-01   2.1991492e+02
   9.2985972e-01   2.2013776e+02
   9.3186373e-01   2.2035410e+02
   9.3386774e-01   2.2056394e+02
   9.3587174e-01   2.2076730e+02
   9.3787575e-01   2.2096419e+02
   9.3987976e-01   2.2115463e+02
   9.4188377e-01   2.2133862e+02
   9.4388778e-01   2.2151619e+02
   9.4589178e-01   2.2168734e+02
   9.4789579e-01   2.2185209e+02
   9.4989980e-01   2.2201045e+02
   9.5190381e-01   2.2216244e+02
   9.5390782e-01   2.2230806e+02
   9.5591182e-01   2.2244734e+02
   9.5791583e-01   2.2258028e+02
   9.5991984e-01   2.2270691e+02
   9.6192385e-01   2.2282722e+02
   9.6392786e-01   2.2294124e+02
   9.6593186e-01   2.2304898e+02
   9.6793587e-01   2.2315045e+02
   9.6993988e-01   2.2324567e+02
   9.7194389e-01   2.2333465e+02
   9.7394790e-01   2.2341740e+02
   9.7595190e-01   2.2349394e+02
   9.7795591e-01   2.2356428e+02
   9.7995992e-01   2.2362843e+02
   9.8196393e-01   2.2368641e+02
   9.8396794e-01   2.2373823e+02
   9.8597194e-01   2.2378390e+02
   9.8797595e-01   2.2382344e+02
   9.8997996e-01   2.2385685e+02
   9.9198397e-01   2.2388417e+02
   9.9398798e-01   2.2390539e+02
   9.9599198e-01   2.2392053e+02
   9.9799599e-01   2.2392960e+02
   1.0000000e+00   2.2393262e+02


==> data/Couette_Results_Varphi_10_matRatio_025_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   6.6787662e-06
   4.0080160e-03   1.3339735e-05
   6.0120240e-03   1.9982925e-05
   8.0160321e-03   2.6608358e-05
   1.0020040e-02   3.3216052e-05
   1.2024048e-02   3.9806029e-05
   1.4028056e-02   4.6378308e-05
   1.6032064e-02   5.2932909e-05
   1.8036072e-02   5.9469851e-05
   2.0040080e-02   6.5989156e-05
   2.2044088e-02   7.2490842e-05
   2.4048096e-02   7.8974931e-05
   2.6052104e-02   8.5441441e-05
   2.8056112e-02   9.1890393e-05
   3.0060120e-02   9.8321807e-05
   3.2064128e-02   1.0473570e-04
   3.4068136e-02   1.1113210e-04
   3.6072144e-02   1.1751102e-04
   3.8076152e-02   1.2387248e-04
   4.0080160e-02   1.3021650e-04
   4.2084168e-02   1.3654311e-04
   4.4088176e-02   1.4285231e-04
   4.6092184e-02   1.4914414e-04
   4.8096192e-02   1.5541861e-04
   5.0100200e-02   1.6167574e-04
   5.2104208e-02   1.6791555e-04
   5.4108216e-02   1.7413806e-04
   5.6112224e-02   1.8034330e-04
   5.8116232e-02   1.8653127e-04
   6.0120240e-02   1.9270201e-04
   6.2124248e-02   1.9885553e-04
   6.4128257e-02   2.0499185e-04
   6.6132265e-02   2.1111099e-04
   6.8136273e-02   2.1721297e-04
   7.0140281e-02   2.2329781e-04
   7.2144289e-02   2.2936554e-04
   7.4148297e-02   2.3541616e-04
   7.6152305e-02   2.4144971e-04
   7.8156313e-02   2.4746620e-04
   8.0160321e-02   2.5346565e-04
   8.2164329e-02   2.5944808e-04
   8.4168337e-02   2.6541351e-04
   8.6172345e-02   2.7136196e-04
   8.8176353e-02   2.7729345e-04
   9.0180361e-02   2.8320801e-04
   9.2184369e-02   2.8910564e-04
   9.4188377e-02   2.9498638e-04
   9.6192385e-02   3.0085024e-04
   9.8196393e-02   3.0669723e-04
   1.0020040e-01   3.1252739e-04
   1.0220441e-01   3.1834073e-04
   1.0420842e-01   3.2413727e-04
   1.0621242e-01   3.2991703e-04
   1.0821643e-01   3.3568003e-04
   1.1022044e-01   3.4142629e-04
   1.1222445e-01   3.4715583e-04
   1.1422846e-01   3.5286868e-04
   1.1623246e-01   3.5856484e-04
   1.1823647e-01   3.6424434e-04
   1.2024048e-01   3.6990721e-04
   1.2224449e-01   3.7555345e-04
   1.2424850e-01   3.8118310e-04
   1.2625251e-01   3.8679616e-04
   1.2825651e-01   3.9239267e-04
   1.3026052e-01   3.9797263e-04
   1.3226453e-01   4.0353608e-04
   1.3426854e-01   4.0908303e-04
   1.3627255e-01   4.1461349e-04
   1.3827655e-01   4.2012750e-04
   1.4028056e-01   4.2562507e-04
   1.4228457e-01   4.3110622e-04
   1.4428858e-01   4.3657096e-04
   1.4629259e-01   4.4201933e-04
   1.4829659e-01   4.4745134e-04
   1.5030060e-01   4.5286701e-04
   1.5230461e-01   4.5826636e-04
   1.5430862e-01   4.6364940e-04
   1.5631263e-01   4.6901617e-04
   1.5831663e-01   4.7436668e-04
   1.6032064e-01   4.7970095e-04
   1.6232465e-01   4.8501900e-04
   1.6432866e-01   4.9032084e-04
   1.6633267e-01   4.9560651e-04
   1.6833667e-01   5.0087602e-04
   1.7034068e-01   5.0612938e-04
   1.7234469e-01   5.1136663e-04
   1.7434870e-01   5.1658778e-04
   1.7635271e-01   5.2179284e-04
   1.7835671e-01   5.2698185e-04
   1.8036072e-01   5.3215481e-04
   1.8236473e-01   5.3731176e-04
   1.8436874e-01   5.4245270e-04
   1.8637275e-01   5.4757767e-04
   1.8837675e-01   5.5268667e-04
   1.9038076e-01   5.5777973e-04
   1.9238477e-01   5.6285687e-04
   1.9438878e-01   5.6791812e-04
   1.9639279e-01   5.7296348e-04
   1.9839679e-01   5.7799298e-04
   2.0040080e-01   5.8300664e-04
   2.0240481e-01   5.8800448e-04
   2.0440882e-01   5.9298652e-04
   2.0641283e-01   5.9795277e-04
   2.0841683e-01   6.0290327e-04
   2.1042084e-01   6.0783803e-04
   2.1242485e-01   6.1275706e-04
   2.1442886e-01   6.1766039e-04
   2.1643287e-01   6.2254805e-04
   2.1843687e-01   6.2742004e-04
   2.2044088e-01   6.3227639e-04
   2.2244489e-01   6.3711712e-04
   2.2444890e-01   6.4194225e-04
   2.2645291e-01   6.4675180e-04
   2.2845691e-01   6.5154579e-04
   2.3046092e-01   6.5632423e-04
   2.3246493e-01   6.6108716e-04
   2.3446894e-01   6.6583458e-04
   2.3647295e-01   6.7056653e-04
   2.3847695e-01   6.7528301e-04
   2.4048096e-01   6.7998405e-04
   2.4248497e-01   6.8466967e-04
   2.4448898e-01   6.8933988e-04
   2.4649299e-01   6.9399472e-04
   2.4849699e-01   6.9863419e-04
   2.5050100e-01   7.0325833e-04
   2.5250501e-01   7.0786714e-04
   2.5450902e-01   7.1246065e-04
   2.5651303e-01   7.1703888e-04
   2.5851703e-01   7.2160185e-04
   2.6052104e-01   7.2614957e-04
   2.6252505e-01   7.3068208e-04
   2.6452906e-01   7.3519938e-04
   2.6653307e-01   7.3970150e-04
   2.6853707e-01   7.4418846e-04
   2.7054108e-01   7.4866028e-04
   2.7254509e-01   7.5311698e-04
   2.7454910e-01   7.5755857e-04
   2.7655311e-01   7.6198508e-04
   2.7855711e-01   7.6639653e-04
   2.8056112e-01   7.7079294e-04
   2.8256513e-01   7.7517433e-04
   2.8456914e-01   7.7954071e-04
   2.8657315e-01   7.8389212e-04
   2.8857715e-01   7.8822856e-04
   2.9058116e-01   7.9255006e-04
   2.9258517e-01   7.9685664e-04
   2.9458918e-01   8.0114831e-04
   2.9659319e-01   8.0542511e-04
   2.9859719e-01   8.0968704e-04
   3.0060120e-01   8.1393413e-04
   3.0260521e-01   8.1816639e-04
   3.0460922e-01   8.2238386e-04
   3.0661323e-01   8.2658654e-04
   3.0861723e-01   8.3077446e-04
   3.1062124e-01   8.3494764e-04
   3.1262525e-01   8.3910609e-04
   3.1462926e-01   8.4324985e-04
   3.1663327e-01   8.4737892e-04
   3.1863727e-01   8.5149333e-04
   3.2064128e-01   8.5559309e-04
   3.2264529e-01   8.5967824e-04
   3.2464930e-01   8.6374878e-04
   3.2665331e-01   8.6780474e-04
   3.2865731e-01   8.7184613e-04
   3.3066132e-01   8.7587299e-04
   3.3266533e-01   8.7988532e-04
   3.3466934e-01   8.8388315e-04
   3.3667335e-01   8.8786649e-04
   3.3867735e-01   8.9183538e-04
   3.4068136e-01   8.9578982e-04
   3.4268537e-01   8.9972984e-04
   3.4468938e-01   9.0365545e-04
   3.4669339e-01   9.0756668e-04
   3.4869739e-01   9.1146355e-04
   3.5070140e-01   9.1534608e-04
   3.5270541e-01   9.1921428e-04
   3.5470942e-01   9.2306818e-04
   3.5671343e-01   9.2690780e-04
   3.5871743e-01   9.3073316e-04
   3.6072144e-01   9.3454427e-04
   3.6272545e-01   9.3834116e-04
   3.6472946e-01   9.4212384e-04
   3.6673347e-01   9.4589235e-04
   3.6873747e-01   9.4964669e-04
   3.7074148e-01   9.5338688e-04
   3.7274549e-01   9.5711296e-04
   3.7474950e-01   9.6082493e-04
   3.7675351e-01   9.6452281e-04
   3.7875752e-01   9.6820664e-04
   3.8076152e-01   9.7187642e-04
   3.8276553e-01   9.7553218e-04
   3.8476954e-01   9.7917393e-04
   3.8677355e-01   9.8280170e-04
   3.8877756e-01   9.8641551e-04
   3.9078156e-01   9.9001537e-04
   3.9278557e-01   9.9360131e-04
   3.9478958e-01   9.9717335e-04
   3.9679359e-01   1.0007315e-03
   3.9879760e-01   1.0042758e-03
   4.0080160e-01   1.0078062e-03
   4.0280561e-01   1.0113229e-03
   4.0480962e-01   1.0148257e-03
   4.0681363e-01   1.0183147e-03
   4.0881764e-01   1.0217900e-03
   4.1082164e-01   1.0252515e-03
   4.1282565e-01   1.0286993e-03
   4.1482966e-01   1.0321334e-03
   4.1683367e-01   1.0355538e-03
   4.1883768e-01   1.0389606e-03
   4.2084168e-01   1.0423537e-03
   4.2284569e-01   1.0457332e-03
   4.2484970e-01   1.0490991e-03
   4.2685371e-01   1.0524514e-03
   4.2885772e-01   1.0557901e-03
   4.3086172e-01   1.0591153e-03
   4.3286573e-01   1.0624269e-03
   4.3486974e-01   1.0657251e-03
   4.3687375e-01   1.0690098e-03
   4.3887776e-01   1.0722810e-03
   4.4088176e-01   1.0755388e-03
   4.4288577e-01   1.0787831e-03
   4.4488978e-01   1.0820140e-03
   4.4689379e-01   1.0852316e-03
   4.4889780e-01   1.0884358e-03
   4.5090180e-01   1.0916266e-03
   4.5290581e-01   1.0948042e-03
   4.5490982e-01   1.0979684e-03
   4.5691383e-01   1.1011193e-03
   4.5891784e-01   1.1042570e-03
   4.6092184e-01   1.1073814e-03
   4.6292585e-01   1.1104926e-03
   4.6492986e-01   1.1135906e-03
   4.6693387e-01   1.1166754e-03
   4.6893788e-01   1.1197471e-03
   4.7094188e-01   1.1228056e-03
   4.7294589e-01   1.1258510e-03
   4.7494990e-01   1.1288832e-03
   4.7695391e-01   1.1319024e-03
   4.7895792e-01   1.1349085e-03
   4.8096192e-01   1.1379016e-03
   4.8296593e-01   1.1408817e-03
   4.8496994e-01   1.1438487e-03
   4.8697395e-01   1.1468028e-03
   4.8897796e-01   1.1497439e-03
   4.9098196e-01   1.1526720e-03
   4.9298597e-01   1.1555873e-03
   4.9498998e-01   1.1584896e-03
   4.9699399e-01   1.1613790e-03
   4.9899800e-01   1.1642556e-03
   5.0100200e-01   9.7542755e-03
   5.0300601e-01   1.8306440e-02
   5.0501002e-01   2.6816772e-02
   5.0701403e-01   3.5285333e-02
   5.0901804e-01   4.3712181e-02
   5.1102204e-01   5.2097378e-02
   5.1302605e-01   6.0440982e-02
   5.1503006e-01   6.8743054e-02
   5.1703407e-01   7.7003654e-02
   5.1903808e-01   8.5222842e-02
   5.2104208e-01   9.3400677e-02
   5.2304609e-01   1.0153722e-01
   5.2505010e-01   1.0963253e-01
   5.2705411e-01   1.1768667e-01
   5.2905812e-01   1.2569969e-01
   5.3106212e-01   1.3367166e-01
   5.3306613e-01   1.4160264e-01
   5.3507014e-01   1.4949269e-01
   5.3707415e-01   1.5734186e-01
   5.3907816e-01   1.6515022e-01
   5.4108216e-01   1.7291783e-01
   5.4308617e-01   1.8064475e-01
   5.4509018e-01   1.8833103e-01
   5.4709419e-01   1.9597673e-01
   5.4909820e-01   2.0358193e-01
   5.5110220e-01   2.1114667e-01
   5.5310621e-01   2.1867102e-01
   5.5511022e-01   2.2615503e-01
   5.5711423e-01   2.3359877e-01
   5.5911824e-01   2.4100230e-01
   5.6112224e-01   2.4836567e-01
   5.6312625e-01   2.5568895e-01
   5.6513026e-01   2.6297220e-01
   5.6713427e-01   2.7021547e-01
   5.6913828e-01   2.7741883e-01
   5.7114228e-01   2.8458233e-01
   5.7314629e-01   2.9170604e-01
   5.7515030e-01   2.9879001e-01
   5.7715431e-01   3.0583431e-01
   5.7915832e-01   3.1283900e-01
   5.8116232e-01   3.1980413e-01
   5.8316633e-01   3.2672977e-01
   5.8517034e-01   3.3361597e-01
   5.8717435e-01   3.4046280e-01
   5.8917836e-01   3.4727032e-01
   5.9118236e-01   3.5403857e-01
   5.9318637e-01   3.6076764e-01
   5.9519038e-01   3.6745757e-01
   5.9719439e-01   3.7410842e-01
   5.9919840e-01   3.8072026e-01
   6.0120240e-01   3.8729315e-01
   6.0320641e-01   3.9382713e-01
   6.0521042e-01   4.0032229e-01
   6.0721443e-01   4.0677867e-01
   6.0921844e-01   4.1319633e-01
   6.1122244e-01   4.1957534e-01
   6.1322645e-01   4.2591575e-01
   6.1523046e-01   4.3221763e-01
   6.1723447e-01   4.3848103e-01
   6.1923848e-01   4.4470601e-01
   6.2124248e-01   4.5089264e-01
   6.2324649e-01   4.5704098e-01
   6.2525050e-01   4.6315108e-01
   6.2725451e-01   4.6922300e-01
   6.2925852e-01   4.7525680e-01
   6.3126253e-01   4.8125256e-01
   6.3326653e-01   4.8721031e-01
   6.3527054e-01   4.9313013e-01
   6.3727455e-01   4.9901207e-01
   6.3927856e-01   5.0485619e-01
   6.4128257e-01   5.1066256e-01
   6.4328657e-01   5.1643123e-01
   6.4529058e-01   5.2216227e-01
   6.4729459e-01   5.2785573e-01
   6.4929860e-01   5.3351167e-01
   6.5130261e-01   5.3913016e-01
   6.5330661e-01   5.4471125e-01
   6.5531062e-01   5.5025500e-01
   6.5731463e-01   5.5576147e-01
   6.5931864e-01   5.6123073e-01
   6.6132265e-01   5.6666283e-01
   6.6332665e-01   5.7205784e-01
   6.6533066e-01   5.7741580e-01
   6.6733467e-01   5.8273679e-01
   6.6933868e-01   5.8802086e-01
   6.7134269e-01   5.9326808e-01
   6.7334669e-01   5.9847849e-01
   6.7535070e-01   6.0365217e-01
   6.7735471e-01   6.0878918e-01
   6.7935872e-01   6.1388956e-01
   6.8136273e-01   6.1895339e-01
   6.8336673e-01   6.2398072e-01
   6.8537074e-01   6.2897161e-01
   6.8737475e-01   6.3392612e-01
   6.8937876e-01   6.3884431e-01
   6.9138277e-01   6.4372625e-01
   6.9338677e-01   6.4857199e-01
   6.9539078e-01   6.5338159e-01
   6.9739479e-01   6.5815511e-01
   6.9939880e-01   6.6289262e-01
   7.0140281e-01   6.6759416e-01
   7.0340681e-01   6.7225981e-01
   7.0541082e-01   6.7688962e-01
   7.0741483e-01   6.8148365e-01
   7.0941884e-01   6.8604196e-01
   7.1142285e-01   6.9056461e-01
   7.1342685e-01   6.9505166e-01
   7.1543086e-01   6.9950318e-01
   7.1743487e-01   7.0391921e-01
   7.1943888e-01   7.0829983e-01
   7.2144289e-01   7.1264509e-01
   7.2344689e-01   7.1695504e-01
   7.2545090e-01   7.2122976e-01
   7.2745491e-01   7.2546930e-01
   7.2945892e-01   7.2967372e-01
   7.3146293e-01   7.3384308e-01
   7.3346693e-01   7.3797745e-01
   7.3547094e-01   7.4207687e-01
   7.3747495e-01   7.4614141e-01
   7.3947896e-01   7.5017113e-01
   7.4148297e-01   7.5416610e-01
   7.4348697e-01   7.5812636e-01
   7.4549098e-01   7.6205198e-01
   7.4749499e-01   7.6594302e-01
   7.4949900e-01   7.6979955e-01
   7.5150301e-01   7.7362161e-01
   7.5350701e-01   7.7740927e-01
   7.5551102e-01   7.8116260e-01
   7.5751503e-01   7.8488164e-01
   7.5951904e-01   7.8856646e-01
   7.6152305e-01   7.9221712e-01
   7.6352705e-01   7.9583368e-01
   7.6553106e-01   7.9941620e-01
   7.6753507e-01   8.0296474e-01
   7.6953908e-01   8.0647936e-01
   7.7154309e-01   8.0996012e-01
   7.7354709e-01   8.1340708e-01
   7.7555110e-01   8.1682030e-01
   7.7755511e-01   8.2019983e-01
   7.7955912e-01   8.2354575e-01
   7.8156313e-01   8.2685810e-01
   7.8356713e-01   8.3013695e-01
   7.8557114e-01   8.3338237e-01
   7.8757515e-01   8.3659440e-01
   7.8957916e-01   8.3977310e-01
   7.9158317e-01   8.4291855e-01
   7.9358717e-01   8.4603080e-01
   7.9559118e-01   8.4910990e-01
   7.9759519e-01   8.5215592e-01
   7.9959920e-01   8.5516893e-01
   8.0160321e-01   8.5814897e-01
   8.0360721e-01   8.6109610e-01
   8.0561122e-01   8.6401040e-01
   8.0761523e-01   8.6689191e-01
   8.0961924e-01   8.6974070e-01
   8.1162325e-01   8.7255683e-01
   8.1362725e-01   8.7534036e-01
   8.1563126e-01   8.7809134e-01
   8.1763527e-01   8.8080985e-01
   8.1963928e-01   8.8349593e-01
   8.2164329e-01   8.8614965e-01
   8.2364729e-01   8.8877106e-01
   8.2565130e-01   8.9136023e-01
   8.2765531e-01   8.9391722e-01
   8.2965932e-01   8.9644209e-01
   8.3166333e-01   8.9893490e-01
   8.3366733e-01   9.0139570e-01
   8.3567134e-01   9.0382456e-01
   8.3767535e-01   9.0622153e-01
   8.3967936e-01   9.0858669e-01
   8.4168337e-01   9.1092008e-01
   8.4368737e-01   9.1322176e-01
   8.4569138e-01   9.1549181e-01
   8.4769539e-01   9.1773027e-01
   8.4969940e-01   9.1993720e-01
   8.5170341e-01   9.2211268e-01
   8.5370741e-01   9.2425675e-01
   8.5571142e-01   9.2636947e-01
   8.5771543e-01   9.2845092e-01
   8.5971944e-01   9.3050114e-01
   8.6172345e-01   9.3252019e-01
   8.6372745e-01   9.3450814e-01
   8.6573146e-01   9.3646505e-01
   8.6773547e-01   9.3839097e-01
   8.6973948e-01   9.4028597e-01
   8.7174349e-01   9.4215011e-01
   8.7374749e-01   9.4398344e-01
   8.7575150e-01   9.4578603e-01
   8.7775551e-01   9.4755793e-01
   8.7975952e-01   9.4929921e-01
   8.8176353e-01   9.5100992e-01
   8.8376754e-01   9.5269013e-01
   8.8577154e-01   9.5433990e-01
   8.8777555e-01   9.5595928e-01
   8.8977956e-01   9.5754833e-01
   8.9178357e-01   9.5910712e-01
   8.9378758e-01   9.6063571e-01
   8.9579158e-01   9.6213415e-01
   8.9779559e-01   9.6360251e-01
   8.9979960e-01   9.6504084e-01
   9.0180361e-01   9.6644921e-01
   9.0380762e-01   9.6782767e-01
   9.0581162e-01   9.6917628e-01
   9.0781563e-01   9.7049511e-01
   9.0981964e-01   9.7178422e-01
   9.1182365e-01   9.7304366e-01
   9.1382766e-01   9.7427349e-01
   9.1583166e-01   9.7547378e-01
   9.1783567e-01   9.7664458e-01
   9.1983968e-01   9.7778596e-01
   9.2184369e-01   9.7889797e-01
   9.2384770e-01   9.7998068e-01
   9.2585170e-01   9.8103414e-01
   9.2785571e-01   9.8205841e-01
   9.2985972e-01   9.8305356e-01
   9.3186373e-01   9.8401964e-01
   9.3386774e-01   9.8495671e-01
   9.3587174e-01   9.8586484e-01
   9.3787575e-01   9.8674409e-01
   9.3987976e-01   9.8759450e-01
   9.4188377e-01   9.8841615e-01
   9.4388778e-01   9.8920909e-01
   9.4589178e-01   9.8997339e-01
   9.4789579e-01   9.9070910e-01
   9.4989980e-01   9.9141629e-01
   9.5190381e-01   9.9209500e-01
   9.5390782e-01   9.9274531e-01
   9.5591182e-01   9.9336728e-01
   9.5791583e-01   9.9396095e-01
   9.5991984e-01   9.9452640e-01
   9.6192385e-01   9.9506368e-01
   9.6392786e-01   9.9557286e-01
   9.6593186e-01   9.9605398e-01
   9.6793587e-01   9.9650712e-01
   9.6993988e-01   9.9693234e-01
   9.7194389e-01   9.9732968e-01
   9.7394790e-01   9.9769922e-01
   9.7595190e-01   9.9804101e-01
   9.7795591e-01   9.9835511e-01
   9.7995992e-01   9.9864159e-01
   9.8196393e-01   9.9890050e-01
   9.8396794e-01   9.9913190e-01
   9.8597194e-01   9.9933585e-01
   9.8797595e-01   9.9951241e-01
   9.8997996e-01   9.9966165e-01
   9.9198397e-01   9.9978361e-01
   9.9398798e-01   9.9987837e-01
   9.9599198e-01   9.9994598e-01
   9.9799599e-01   9.9998651e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   1.5046328e-36
   4.8571428e-01   8.4259435e-35
   4.8673468e-01   4.5470002e-33
   4.8775509e-01   2.2317616e-31
   4.8877550e-01   9.8444526e-30
   4.8979591e-01   3.7891483e-28
   4.9081631e-01   1.2011861e-26
   4.9183672e-01   2.7273158e-25
   4.9285713e-01   2.2308564e-23
   4.9387754e-01   9.5406133e-21
   4.9489795e-01   1.1536484e-18
   4.9591835e-01   1.9827720e-16
   4.9693876e-01   1.3108955e-12
   4.9795917e-01   3.3302222e-09
   4.9897958e-01   3.1677802e-05
   4.9999999e-01   1.2596116e-01
   5.0102039e-01   8.6767632e-01
   5.0204080e-01   9.9997451e-01
   5.0306121e-01   9.9999999e-01
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_pressure_FreSCo.dat <==
   2.4373350e-03   2.4620194e-02
   7.5557384e-03   2.4424701e-02
   1.3163558e-02   2.4203766e-02
   1.9262189e-02   2.3963462e-02
   2.5847735e-02   2.3703933e-02
   3.2910864e-02   2.3425737e-02
   4.0437094e-02   2.3129396e-02
   4.8407098e-02   2.2815696e-02
   5.6797117e-02   2.2485559e-02
   6.5579447e-02   2.2140063e-02
   7.4722998e-02   2.1780411e-02
   8.4193893e-02   2.1407917e-02
   9.3956090e-02   2.1023975e-02
   1.0397200e-01   2.0630043e-02
   1.1420311e-01   2.0227611e-02
   1.2461054e-01   1.9818189e-02
   1.3515560e-01   1.9403276e-02
   1.4580029e-01   1.8984351e-02
   1.5650769e-01   1.8562849e-02
   1.6724237e-01   1.8140149e-02
   1.7797066e-01   1.7717566e-02
   1.8866095e-01   1.7296336e-02
   1.9928379e-01   1.6877610e-02
   2.0981209e-01   1.6462454e-02
   2.2022116e-01   1.6051838e-02
   2.3048875e-01   1.5646641e-02
   2.4059501e-01   1.5247647e-02
   2.5052248e-01   1.4855550e-02
   2.6025597e-01   1.4470955e-02
   2.6978249e-01   1.4094382e-02
   2.7909113e-01   1.3726269e-02
   2.8817289e-01   1.3366982e-02
   2.9702058e-01   1.3016814e-02
   3.0562865e-01   1.2675995e-02
   3.1399303e-01   1.2344697e-02
   3.2211102e-01   1.2023036e-02
   3.2998109e-01   1.1711083e-02
   3.3760280e-01   1.1408867e-02
   3.4497662e-01   1.1116379e-02
   3.5210383e-01   1.0833578e-02
   3.5898638e-01   1.0560396e-02
   3.6562683e-01   1.0296742e-02
   3.7202819e-01   1.0042504e-02
   3.7819389e-01   9.7975538e-03
   3.8412763e-01   9.5617508e-03
   3.8983341e-01   9.3349483e-03
   3.9531537e-01   9.1169813e-03
   4.0057778e-01   8.9076896e-03
   4.0562503e-01   8.7069041e-03
   4.1046151e-01   8.5144509e-03
   4.1509165e-01   8.3301625e-03
   4.1951988e-01   8.1538603e-03
   4.2375059e-01   7.9853784e-03
   4.2778814e-01   7.8245399e-03
   4.3163684e-01   7.6711805e-03
   4.3530095e-01   7.5251284e-03
   4.3878469e-01   7.3862210e-03
   4.4209224e-01   7.2542928e-03
   4.4522775e-01   7.1291826e-03
   4.4819533e-01   7.0107297e-03
   4.5099911e-01   6.8987724e-03
   4.5364320e-01   6.7931549e-03
   4.5613173e-01   6.6937139e-03
   4.5846890e-01   6.6002928e-03
   4.6065893e-01   6.5127263e-03
   4.6270611e-01   6.4308514e-03
   4.6461483e-01   6.3545013e-03
   4.6638958e-01   6.2835041e-03
   4.6803493e-01   6.2176809e-03
   4.6955560e-01   6.1568516e-03
   4.7095640e-01   6.1008246e-03
   4.7224229e-01   6.0494081e-03
   4.7341836e-01   6.0023972e-03
   4.7448979e-01   5.9596017e-03
   4.7551020e-01   5.9189025e-03
   4.7653061e-01   5.8782350e-03
   4.7755101e-01   5.8375805e-03
   4.7857142e-01   5.7969369e-03
   4.7959183e-01   5.7563070e-03
   4.8061224e-01   5.7156890e-03
   4.8163264e-01   5.6750808e-03
   4.8265305e-01   5.6344822e-03
   4.8367346e-01   5.5938952e-03
   4.8469387e-01   5.5533140e-03
   4.8571428e-01   5.5127400e-03
   4.8673468e-01   5.4721704e-03
   4.8775509e-01   5.4316049e-03
   4.8877550e-01   5.3910398e-03
   4.8979591e-01   5.3504729e-03
   4.9081631e-01   5.3098999e-03
   4.9183672e-01   5.2693181e-03
   4.9285713e-01   5.2287203e-03
   4.9387754e-01   5.1881002e-03
   4.9489795e-01   5.1474510e-03
   4.9591835e-01   5.1067618e-03
   4.9693876e-01   5.0659984e-03
   4.9795917e-01   5.0251108e-03
   4.9897958e-01   4.9841125e-03
   4.9999999e-01   4.9453433e-03
   5.0102039e-01   4.9207844e-03
   5.0204080e-01   4.9096271e-03
   5.0306121e-01   4.8992784e-03
   5.0408162e-01   4.8889223e-03
   5.0510202e-01   4.8786628e-03
   5.0612243e-01   4.8684734e-03
   5.0714284e-01   4.8583150e-03
   5.0816325e-01   4.8481766e-03
   5.0918366e-01   4.8380539e-03
   5.1020406e-01   4.8279445e-03
   5.1122447e-01   4.8178452e-03
   5.1224488e-01   4.8077538e-03
   5.1326529e-01   4.7976684e-03
   5.1428569e-01   4.7875868e-03
   5.1530610e-01   4.7775087e-03
   5.1632651e-01   4.7674327e-03
   5.1734692e-01   4.7573578e-03
   5.1836733e-01   4.7472838e-03
   5.1938773e-01   4.7372104e-03
   5.2040814e-01   4.7271367e-03
   5.2142855e-01   4.7170629e-03
   5.2244896e-01   4.7069871e-03
   5.2346936e-01   4.6969114e-03
   5.2448977e-01   4.6868321e-03
   5.2551018e-01   4.6767521e-03
   5.2658161e-01   4.6661677e-03
   5.2775816e-01   4.6545407e-03
   5.2904612e-01   4.6418065e-03
   5.3045193e-01   4.6279019e-03
   5.3198198e-01   4.6127623e-03
   5.3364270e-01   4.5963248e-03
   5.3544056e-01   4.5785234e-03
   5.3738202e-01   4.5592944e-03
   5.3947351e-01   4.5385721e-03
   5.4172149e-01   4.5162909e-03
   5.4413234e-01   4.4923873e-03
   5.4671244e-01   4.4667945e-03
   5.4946809e-01   4.4394493e-03
   5.5240554e-01   4.4102873e-03
   5.5553097e-01   4.3792444e-03
   5.5885044e-01   4.3462605e-03
   5.6236994e-01   4.3112717e-03
   5.6609531e-01   4.2742214e-03
   5.7003225e-01   4.2350489e-03
   5.7418631e-01   4.1937002e-03
   5.7856282e-01   4.1501200e-03
   5.8316692e-01   4.1042566e-03
   5.8800348e-01   4.0560613e-03
   5.9307708e-01   4.0054862e-03
   5.9839198e-01   3.9524900e-03
   6.0395208e-01   3.8970317e-03
   6.0976083e-01   3.8390769e-03
   6.1582122e-01   3.7785966e-03
   6.2213572e-01   3.7155641e-03
   6.2870616e-01   3.6499660e-03
   6.3553376e-01   3.5817882e-03
   6.4261895e-01   3.5110297e-03
   6.4996138e-01   3.4376991e-03
   6.5755977e-01   3.3618120e-03
   6.6541190e-01   3.2833954e-03
   6.7351445e-01   3.2024891e-03
   6.8186295e-01   3.1191447e-03
   6.9045169e-01   3.0334268e-03
   6.9927363e-01   2.9454145e-03
   7.0832033e-01   2.8552010e-03
   7.1758182e-01   2.7628952e-03
   7.2704660e-01   2.6686218e-03
   7.3670151e-01   2.5725214e-03
   7.4653173e-01   2.4747513e-03
   7.5652070e-01   2.3754854e-03
   7.6665012e-01   2.2749138e-03
   7.7689995e-01   2.1732430e-03
   7.8724839e-01   2.0706948e-03
   7.9767200e-01   1.9675063e-03
   8.0814569e-01   1.8639280e-03
   8.1864287e-01   1.7602239e-03
   8.2913557e-01   1.6566684e-03
   8.3959460e-01   1.5535463e-03
   8.4998976e-01   1.4511499e-03
   8.6029005e-01   1.3497771e-03
   8.7046398e-01   1.2497293e-03
   8.8047982e-01   1.1513090e-03
   8.9030595e-01   1.0548157e-03
   8.9991120e-01   9.6054599e-04
   9.0926522e-01   8.6878764e-04
   9.1833887e-01   7.7981806e-04
   9.2710458e-01   6.9390037e-04
   9.3553675e-01   6.1127974e-04
   9.4361215e-01   5.3217985e-04
   9.5131019e-01   4.5679937e-04
   9.5861330e-01   3.8530855e-04
   9.6550719e-01   3.1784575e-04
   9.7198105e-01   2.5451467e-04
   9.7802775e-01   1.9537998e-04
   9.8364391e-01   1.4047498e-04
   9.8882992e-01   8.9771715e-05
   9.9359015e-01   4.3187548e-05
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_pressure_analytic.dat <==
   0.0000000e+00   2.4620194e-02
   2.0040080e-03   2.4541251e-02
   4.0080160e-03   2.4462309e-02
   6.0120240e-03   2.4383366e-02
   8.0160321e-03   2.4304424e-02
   1.0020040e-02   2.4225481e-02
   1.2024048e-02   2.4146539e-02
   1.4028056e-02   2.4067596e-02
   1.6032064e-02   2.3988654e-02
   1.8036072e-02   2.3909711e-02
   2.0040080e-02   2.3830769e-02
   2.2044088e-02   2.3751826e-02
   2.4048096e-02   2.3672884e-02
   2.6052104e-02   2.3593941e-02
   2.8056112e-02   2.3514999e-02
   3.0060120e-02   2.3436056e-02
   3.2064128e-02   2.3357114e-02
   3.4068136e-02   2.3278171e-02
   3.6072144e-02   2.3199229e-02
   3.8076152e-02   2.3120286e-02
   4.0080160e-02   2.3041344e-02
   4.2084168e-02   2.2962401e-02
   4.4088176e-02   2.2883459e-02
   4.6092184e-02   2.2804516e-02
   4.8096192e-02   2.2725574e-02
   5.0100200e-02   2.2646631e-02
   5.2104208e-02   2.2567689e-02
   5.4108216e-02   2.2488746e-02
   5.6112224e-02   2.2409804e-02
   5.8116232e-02   2.2330861e-02
   6.0120240e-02   2.2251919e-02
   6.2124248e-02   2.2172976e-02
   6.4128257e-02   2.2094034e-02
   6.6132265e-02   2.2015091e-02
   6.8136273e-02   2.1936149e-02
   7.0140281e-02   2.1857206e-02
   7.2144289e-02   2.1778264e-02
   7.4148297e-02   2.1699321e-02
   7.6152305e-02   2.1620379e-02
   7.8156313e-02   2.1541436e-02
   8.0160321e-02   2.1462494e-02
   8.2164329e-02   2.1383551e-02
   8.4168337e-02   2.1304609e-02
   8.6172345e-02   2.1225666e-02
   8.8176353e-02   2.1146724e-02
   9.0180361e-02   2.1067781e-02
   9.2184369e-02   2.0988839e-02
   9.4188377e-02   2.0909896e-02
   9.6192385e-02   2.0830954e-02
   9.8196393e-02   2.0752011e-02
   1.0020040e-01   2.0673069e-02
   1.0220441e-01   2.0594126e-02
   1.0420842e-01   2.0515184e-02
   1.0621242e-01   2.0436241e-02
   1.0821643e-01   2.0357299e-02
   1.1022044e-01   2.0278356e-02
   1.1222445e-01   2.0199414e-02
   1.1422846e-01   2.0120471e-02
   1.1623246e-01   2.0041529e-02
   1.1823647e-01   1.9962586e-02
   1.2024048e-01   1.9883644e-02
   1.2224449e-01   1.9804701e-02
   1.2424850e-01   1.9725758e-02
   1.2625251e-01   1.9646816e-02
   1.2825651e-01   1.9567873e-02
   1.3026052e-01   1.9488931e-02
   1.3226453e-01   1.9409988e-02
   1.3426854e-01   1.9331046e-02
   1.3627255e-01   1.9252103e-02
   1.3827655e-01   1.9173161e-02
   1.4028056e-01   1.9094218e-02
   1.4228457e-01   1.9015276e-02
   1.4428858e-01   1.8936333e-02
   1.4629259e-01   1.8857391e-02
   1.4829659e-01   1.8778448e-02
   1.5030060e-01   1.8699506e-02
   1.5230461e-01   1.8620563e-02
   1.5430862e-01   1.8541621e-02
   1.5631263e-01   1.8462678e-02
   1.5831663e-01   1.8383736e-02
   1.6032064e-01   1.8304793e-02
   1.6232465e-01   1.8225851e-02
   1.6432866e-01   1.8146908e-02
   1.6633267e-01   1.8067966e-02
   1.6833667e-01   1.7989023e-02
   1.7034068e-01   1.7910081e-02
   1.7234469e-01   1.7831138e-02
   1.7434870e-01   1.7752196e-02
   1.7635271e-01   1.7673253e-02
   1.7835671e-01   1.7594311e-02
   1.8036072e-01   1.7515368e-02
   1.8236473e-01   1.7436426e-02
   1.8436874e-01   1.7357483e-02
   1.8637275e-01   1.7278541e-02
   1.8837675e-01   1.7199598e-02
   1.9038076e-01   1.7120656e-02
   1.9238477e-01   1.7041713e-02
   1.9438878e-01   1.6962771e-02
   1.9639279e-01   1.6883828e-02
   1.9839679e-01   1.6804886e-02
   2.0040080e-01   1.6725943e-02
   2.0240481e-01   1.6647001e-02
   2.0440882e-01   1.6568058e-02
   2.0641283e-01   1.6489116e-02
   2.0841683e-01   1.6410173e-02
   2.1042084e-01   1.6331231e-02
   2.1242485e-01   1.6252288e-02
   2.1442886e-01   1.6173346e-02
   2.1643287e-01   1.6094403e-02
   2.1843687e-01   1.6015461e-02
   2.2044088e-01   1.5936518e-02
   2.2244489e-01   1.5857576e-02
   2.2444890e-01   1.5778633e-02
   2.2645291e-01   1.5699691e-02
   2.2845691e-01   1.5620748e-02
   2.3046092e-01   1.5541806e-02
   2.3246493e-01   1.5462863e-02
   2.3446894e-01   1.5383921e-02
   2.3647295e-01   1.5304978e-02
   2.3847695e-01   1.5226036e-02
   2.4048096e-01   1.5147093e-02
   2.4248497e-01   1.5068151e-02
   2.4448898e-01   1.4989208e-02
   2.4649299e-01   1.4910266e-02
   2.4849699e-01   1.4831323e-02
   2.5050100e-01   1.4752381e-02
   2.5250501e-01   1.4673438e-02
   2.5450902e-01   1.4594496e-02
   2.5651303e-01   1.4515553e-02
   2.5851703e-01   1.4436611e-02
   2.6052104e-01   1.4357668e-02
   2.6252505e-01   1.4278726e-02
   2.6452906e-01   1.4199783e-02
   2.6653307e-01   1.4120841e-02
   2.6853707e-01   1.4041898e-02
   2.7054108e-01   1.3962956e-02
   2.7254509e-01   1.3884013e-02
   2.7454910e-01   1.3805071e-02
   2.7655311e-01   1.3726128e-02
   2.7855711e-01   1.3647186e-02
   2.8056112e-01   1.3568243e-02
   2.8256513e-01   1.3489301e-02
   2.8456914e-01   1.3410358e-02
   2.8657315e-01   1.3331416e-02
   2.8857715e-01   1.3252473e-02
   2.9058116e-01   1.3173531e-02
   2.9258517e-01   1.3094588e-02
   2.9458918e-01   1.3015646e-02
   2.9659319e-01   1.2936703e-02
   2.9859719e-01   1.2857761e-02
   3.0060120e-01   1.2778818e-02
   3.0260521e-01   1.2699876e-02
   3.0460922e-01   1.2620933e-02
   3.0661323e-01   1.2541991e-02
   3.0861723e-01   1.2463048e-02
   3.1062124e-01   1.2384106e-02
   3.1262525e-01   1.2305163e-02
   3.1462926e-01   1.2226221e-02
   3.1663327e-01   1.2147278e-02
   3.1863727e-01   1.2068335e-02
   3.2064128e-01   1.1989393e-02
   3.2264529e-01   1.1910450e-02
   3.2464930e-01   1.1831508e-02
   3.2665331e-01   1.1752565e-02
   3.2865731e-01   1.1673623e-02
   3.3066132e-01   1.1594680e-02
   3.3266533e-01   1.1515738e-02
   3.3466934e-01   1.1436795e-02
   3.3667335e-01   1.1357853e-02
   3.3867735e-01   1.1278910e-02
   3.4068136e-01   1.1199968e-02
   3.4268537e-01   1.1121025e-02
   3.4468938e-01   1.1042083e-02
   3.4669339e-01   1.0963140e-02
   3.4869739e-01   1.0884198e-02
   3.5070140e-01   1.0805255e-02
   3.5270541e-01   1.0726313e-02
   3.5470942e-01   1.0647370e-02
   3.5671343e-01   1.0568428e-02
   3.5871743e-01   1.0489485e-02
   3.6072144e-01   1.0410543e-02
   3.6272545e-01   1.0331600e-02
   3.6472946e-01   1.0252658e-02
   3.6673347e-01   1.0173715e-02
   3.6873747e-01   1.0094773e-02
   3.7074148e-01   1.0015830e-02
   3.7274549e-01   9.9368878e-03
   3.7474950e-01   9.8579453e-03
   3.7675351e-01   9.7790028e-03
   3.7875752e-01   9.7000603e-03
   3.8076152e-01   9.6211178e-03
   3.8276553e-01   9.5421753e-03
   3.8476954e-01   9.4632328e-03
   3.8677355e-01   9.3842903e-03
   3.8877756e-01   9.3053478e-03
   3.9078156e-01   9.2264053e-03
   3.9278557e-01   9.1474628e-03
   3.9478958e-01   9.0685203e-03
   3.9679359e-01   8.9895778e-03
   3.9879760e-01   8.9106353e-03
   4.0080160e-01   8.8316928e-03
   4.0280561e-01   8.7527503e-03
   4.0480962e-01   8.6738078e-03
   4.0681363e-01   8.5948653e-03
   4.0881764e-01   8.5159228e-03
   4.1082164e-01   8.4369802e-03
   4.1282565e-01   8.3580377e-03
   4.1482966e-01   8.2790952e-03
   4.1683367e-01   8.2001527e-03
   4.1883768e-01   8.1212102e-03
   4.2084168e-01   8.0422677e-03
   4.2284569e-01   7.9633252e-03
   4.2484970e-01   7.8843827e-03
   4.2685371e-01   7.8054402e-03
   4.2885772e-01   7.7264977e-03
   4.3086172e-01   7.6475552e-03
   4.3286573e-01   7.5686127e-03
   4.3486974e-01   7.4896702e-03
   4.3687375e-01   7.4107277e-03
   4.3887776e-01   7.3317852e-03
   4.4088176e-01   7.2528427e-03
   4.4288577e-01   7.1739002e-03
   4.4488978e-01   7.0949577e-03
   4.4689379e-01   7.0160152e-03
   4.4889780e-01   6.9370726e-03
   4.5090180e-01   6.8581301e-03
   4.5290581e-01   6.7791876e-03
   4.5490982e-01   6.7002451e-03
   4.5691383e-01   6.6213026e-03
   4.5891784e-01   6.5423601e-03
   4.6092184e-01   6.4634176e-03
   4.6292585e-01   6.3844751e-03
   4.6492986e-01   6.3055326e-03
   4.6693387e-01   6.2265901e-03
   4.6893788e-01   6.1476476e-03
   4.7094188e-01   6.0687051e-03
   4.7294589e-01   5.9897626e-03
   4.7494990e-01   5.9108201e-03
   4.7695391e-01   5.8318776e-03
   4.7895792e-01   5.7529351e-03
   4.8096192e-01   5.6739926e-03
   4.8296593e-01   5.5950501e-03
   4.8496994e-01   5.5161076e-03
   4.8697395e-01   5.4371650e-03
   4.8897796e-01   5.3582225e-03
   4.9098196e-01   5.2792800e-03
   4.9298597e-01   5.2003375e-03
   4.9498998e-01   5.1213950e-03
   4.9699399e-01   5.0424525e-03
   4.9899800e-01   4.9635100e-03
   5.0100200e-01   4.9141710e-03
   5.0300601e-01   4.8944353e-03
   5.0501002e-01   4.8746997e-03
   5.0701403e-01   4.8549641e-03
   5.0901804e-01   4.8352284e-03
   5.1102204e-01   4.8154928e-03
   5.1302605e-01   4.7957572e-03
   5.1503006e-01   4.7760216e-03
   5.1703407e-01   4.7562859e-03
   5.1903808e-01   4.7365503e-03
   5.2104208e-01   4.7168147e-03
   5.2304609e-01   4.6970791e-03
   5.2505010e-01   4.6773434e-03
   5.2705411e-01   4.6576078e-03
   5.2905812e-01   4.6378722e-03
   5.3106212e-01   4.6181366e-03
   5.3306613e-01   4.5984009e-03
   5.3507014e-01   4.5786653e-03
   5.3707415e-01   4.5589297e-03
   5.3907816e-01   4.5391941e-03
   5.4108216e-01   4.5194584e-03
   5.4308617e-01   4.4997228e-03
   5.4509018e-01   4.4799872e-03
   5.4709419e-01   4.4602515e-03
   5.4909820e-01   4.4405159e-03
   5.5110220e-01   4.4207803e-03
   5.5310621e-01   4.4010447e-03
   5.5511022e-01   4.3813090e-03
   5.5711423e-01   4.3615734e-03
   5.5911824e-01   4.3418378e-03
   5.6112224e-01   4.3221022e-03
   5.6312625e-01   4.3023665e-03
   5.6513026e-01   4.2826309e-03
   5.6713427e-01   4.2628953e-03
   5.6913828e-01   4.2431597e-03
   5.7114228e-01   4.2234240e-03
   5.7314629e-01   4.2036884e-03
   5.7515030e-01   4.1839528e-03
   5.7715431e-01   4.1642172e-03
   5.7915832e-01   4.1444815e-03
   5.8116232e-01   4.1247459e-03
   5.8316633e-01   4.1050103e-03
   5.8517034e-01   4.0852746e-03
   5.8717435e-01   4.0655390e-03
   5.8917836e-01   4.0458034e-03
   5.9118236e-01   4.0260678e-03
   5.9318637e-01   4.0063321e-03
   5.9519038e-01   3.9865965e-03
   5.9719439e-01   3.9668609e-03
   5.9919840e-01   3.9471253e-03
   6.0120240e-01   3.9273896e-03
   6.0320641e-01   3.9076540e-03
   6.0521042e-01   3.8879184e-03
   6.0721443e-01   3.8681828e-03
   6.0921844e-01   3.8484471e-03
   6.1122244e-01   3.8287115e-03
   6.1322645e-01   3.8089759e-03
   6.1523046e-01   3.7892403e-03
   6.1723447e-01   3.7695046e-03
   6.1923848e-01   3.7497690e-03
   6.2124248e-01   3.7300334e-03
   6.2324649e-01   3.7102977e-03
   6.2525050e-01   3.6905621e-03
   6.2725451e-01   3.6708265e-03
   6.2925852e-01   3.6510909e-03
   6.3126253e-01   3.6313552e-03
   6.3326653e-01   3.6116196e-03
   6.3527054e-01   3.5918840e-03
   6.3727455e-01   3.5721484e-03
   6.3927856e-01   3.5524127e-03
   6.4128257e-01   3.5326771e-03
   6.4328657e-01   3.5129415e-03
   6.4529058e-01   3.4932059e-03
   6.4729459e-01   3.4734702e-03
   6.4929860e-01   3.4537346e-03
   6.5130261e-01   3.4339990e-03
   6.5330661e-01   3.4142634e-03
   6.5531062e-01   3.3945277e-03
   6.5731463e-01   3.3747921e-03
   6.5931864e-01   3.3550565e-03
   6.6132265e-01   3.3353208e-03
   6.6332665e-01   3.3155852e-03
   6.6533066e-01   3.2958496e-03
   6.6733467e-01   3.2761140e-03
   6.6933868e-01   3.2563783e-03
   6.7134269e-01   3.2366427e-03
   6.7334669e-01   3.2169071e-03
   6.7535070e-01   3.1971715e-03
   6.7735471e-01   3.1774358e-03
   6.7935872e-01   3.1577002e-03
   6.8136273e-01   3.1379646e-03
   6.8336673e-01   3.1182290e-03
   6.8537074e-01   3.0984933e-03
   6.8737475e-01   3.0787577e-03
   6.8937876e-01   3.0590221e-03
   6.9138277e-01   3.0392865e-03
   6.9338677e-01   3.0195508e-03
   6.9539078e-01   2.9998152e-03
   6.9739479e-01   2.9800796e-03
   6.9939880e-01   2.9603439e-03
   7.0140281e-01   2.9406083e-03
   7.0340681e-01   2.9208727e-03
   7.0541082e-01   2.9011371e-03
   7.0741483e-01   2.8814014e-03
   7.0941884e-01   2.8616658e-03
   7.1142285e-01   2.8419302e-03
   7.1342685e-01   2.8221946e-03
   7.1543086e-01   2.8024589e-03
   7.1743487e-01   2.7827233e-03
   7.1943888e-01   2.7629877e-03
   7.2144289e-01   2.7432521e-03
   7.2344689e-01   2.7235164e-03
   7.2545090e-01   2.7037808e-03
   7.2745491e-01   2.6840452e-03
   7.2945892e-01   2.6643096e-03
   7.3146293e-01   2.6445739e-03
   7.3346693e-01   2.6248383e-03
   7.3547094e-01   2.6051027e-03
   7.3747495e-01   2.5853670e-03
   7.3947896e-01   2.5656314e-03
   7.4148297e-01   2.5458958e-03
   7.4348697e-01   2.5261602e-03
   7.4549098e-01   2.5064245e-03
   7.4749499e-01   2.4866889e-03
   7.4949900e-01   2.4669533e-03
   7.5150301e-01   2.4472177e-03
   7.5350701e-01   2.4274820e-03
   7.5551102e-01   2.4077464e-03
   7.5751503e-01   2.3880108e-03
   7.5951904e-01   2.3682752e-03
   7.6152305e-01   2.3485395e-03
   7.6352705e-01   2.3288039e-03
   7.6553106e-01   2.3090683e-03
   7.6753507e-01   2.2893327e-03
   7.6953908e-01   2.2695970e-03
   7.7154309e-01   2.2498614e-03
   7.7354709e-01   2.2301258e-03
   7.7555110e-01   2.2103901e-03
   7.7755511e-01   2.1906545e-03
   7.7955912e-01   2.1709189e-03
   7.8156313e-01   2.1511833e-03
   7.8356713e-01   2.1314476e-03
   7.8557114e-01   2.1117120e-03
   7.8757515e-01   2.0919764e-03
   7.8957916e-01   2.0722408e-03
   7.9158317e-01   2.0525051e-03
   7.9358717e-01   2.0327695e-03
   7.9559118e-01   2.0130339e-03
   7.9759519e-01   1.9932983e-03
   7.9959920e-01   1.9735626e-03
   8.0160321e-01   1.9538270e-03
   8.0360721e-01   1.9340914e-03
   8.0561122e-01   1.9143558e-03
   8.0761523e-01   1.8946201e-03
   8.0961924e-01   1.8748845e-03
   8.1162325e-01   1.8551489e-03
   8.1362725e-01   1.8354132e-03
   8.1563126e-01   1.8156776e-03
   8.1763527e-01   1.7959420e-03
   8.1963928e-01   1.7762064e-03
   8.2164329e-01   1.7564707e-03
   8.2364729e-01   1.7367351e-03
   8.2565130e-01   1.7169995e-03
   8.2765531e-01   1.6972639e-03
   8.2965932e-01   1.6775282e-03
   8.3166333e-01   1.6577926e-03
   8.3366733e-01   1.6380570e-03
   8.3567134e-01   1.6183214e-03
   8.3767535e-01   1.5985857e-03
   8.3967936e-01   1.5788501e-03
   8.4168337e-01   1.5591145e-03
   8.4368737e-01   1.5393789e-03
   8.4569138e-01   1.5196432e-03
   8.4769539e-01   1.4999076e-03
   8.4969940e-01   1.4801720e-03
   8.5170341e-01   1.4604363e-03
   8.5370741e-01   1.4407007e-03
   8.5571142e-01   1.4209651e-03
   8.5771543e-01   1.4012295e-03
   8.5971944e-01   1.3814938e-03
   8.6172345e-01   1.3617582e-03
   8.6372745e-01   1.3420226e-03
   8.6573146e-01   1.3222870e-03
   8.6773547e-01   1.3025513e-03
   8.6973948e-01   1.2828157e-03
   8.7174349e-01   1.2630801e-03
   8.7374749e-01   1.2433445e-03
   8.7575150e-01   1.2236088e-03
   8.7775551e-01   1.2038732e-03
   8.7975952e-01   1.1841376e-03
   8.8176353e-01   1.1644020e-03
   8.8376754e-01   1.1446663e-03
   8.8577154e-01   1.1249307e-03
   8.8777555e-01   1.1051951e-03
   8.8977956e-01   1.0854594e-03
   8.9178357e-01   1.0657238e-03
   8.9378758e-01   1.0459882e-03
   8.9579158e-01   1.0262526e-03
   8.9779559e-01   1.0065169e-03
   8.9979960e-01   9.8678132e-04
   9.0180361e-01   9.6704569e-04
   9.0380762e-01   9.4731006e-04
   9.0581162e-01   9.2757444e-04
   9.0781563e-01   9.0783881e-04
   9.0981964e-01   8.8810318e-04
   9.1182365e-01   8.6836756e-04
   9.1382766e-01   8.4863193e-04
   9.1583166e-01   8.2889631e-04
   9.1783567e-01   8.0916068e-04
   9.1983968e-01   7.8942505e-04
   9.2184369e-01   7.6968943e-04
   9.2384770e-01   7.4995380e-04
   9.2585170e-01   7.3021817e-04
   9.2785571e-01   7.1048255e-04
   9.2985972e-01   6.9074692e-04
   9.3186373e-01   6.7101129e-04
   9.3386774e-01   6.5127567e-04
   9.3587174e-01   6.3154004e-04
   9.3787575e-01   6.1180442e-04
   9.3987976e-01   5.9206879e-04
   9.4188377e-01   5.7233316e-04
   9.4388778e-01   5.5259754e-04
   9.4589178e-01   5.3286191e-04
   9.4789579e-01   5.1312628e-04
   9.4989980e-01   4.9339066e-04
   9.5190381e-01   4.7365503e-04
   9.5390782e-01   4.5391941e-04
   9.5591182e-01   4.3418378e-04
   9.5791583e-01   4.1444815e-04
   9.5991984e-01   3.9471253e-04
   9.6192385e-01   3.7497690e-04
   9.6392786e-01   3.5524127e-04
   9.6593186e-01   3.3550565e-04
   9.6793587e-01   3.1577002e-04
   9.6993988e-01   2.9603439e-04
   9.7194389e-01   2.7629877e-04
   9.7394790e-01   2.5656314e-04
   9.7595190e-01   2.3682752e-04
   9.7795591e-01   2.1709189e-04
   9.7995992e-01   1.9735626e-04
   9.8196393e-01   1.7762064e-04
   9.8396794e-01   1.5788501e-04
   9.8597194e-01   1.3814938e-04
   9.8797595e-01   1.1841376e-04
   9.8997996e-01   9.8678132e-05
   9.9198397e-01   7.8942505e-05
   9.9398798e-01   5.9206879e-05
   9.9599198e-01   3.9471253e-05
   9.9799599e-01   1.9735626e-05
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   3.6636819e-03
   1.3163558e-02   7.6655133e-03
   1.9262189e-02   1.2001316e-02
   2.5847735e-02   1.6663066e-02
   3.2910864e-02   2.1638604e-02
   4.0437094e-02   2.6911947e-02
   4.8407098e-02   3.2463603e-02
   5.6797117e-02   3.8270992e-02
   6.5579447e-02   4.4308931e-02
   7.4722998e-02   5.0550173e-02
   8.4193893e-02   5.6965958e-02
   9.3956090e-02   6.3526578e-02
   1.0397200e-01   7.0201916e-02
   1.1420311e-01   7.6961957e-02
   1.2461054e-01   8.3777256e-02
   1.3515560e-01   9.0619342e-02
   1.4580029e-01   9.7461076e-02
   1.5650769e-01   1.0427693e-01
   1.6724237e-01   1.1104322e-01
   1.7797066e-01   1.1773825e-01
   1.8866095e-01   1.2434243e-01
   1.9928379e-01   1.3083831e-01
   2.0981209e-01   1.3721060e-01
   2.2022116e-01   1.4344612e-01
   2.3048875e-01   1.4953374e-01
   2.4059501e-01   1.5546425e-01
   2.5052248e-01   1.6123029e-01
   2.6025597e-01   1.6682619e-01
   2.6978249e-01   1.7224781e-01
   2.7909113e-01   1.7749244e-01
   2.8817289e-01   1.8255861e-01
   2.9702058e-01   1.8744597e-01
   3.0562865e-01   1.9215514e-01
   3.1399303e-01   1.9668757e-01
   3.2211102e-01   2.0104544e-01
   3.2998109e-01   2.0523151e-01
   3.3760280e-01   2.0924903e-01
   3.4497662e-01   2.1310165e-01
   3.5210383e-01   2.1679333e-01
   3.5898638e-01   2.2032826e-01
   3.6562683e-01   2.2371078e-01
   3.7202819e-01   2.2694534e-01
   3.7819389e-01   2.3003644e-01
   3.8412763e-01   2.3298861e-01
   3.8983341e-01   2.3580632e-01
   3.9531537e-01   2.3849400e-01
   4.0057778e-01   2.4105600e-01
   4.0562503e-01   2.4349657e-01
   4.1046151e-01   2.4581984e-01
   4.1509165e-01   2.4802983e-01
   4.1951988e-01   2.5013041e-01
   4.2375059e-01   2.5212533e-01
   4.2778814e-01   2.5401820e-01
   4.3163684e-01   2.5581250e-01
   4.3530095e-01   2.5751158e-01
   4.3878469e-01   2.5911865e-01
   4.4209224e-01   2.6063685e-01
   4.4522775e-01   2.6206916e-01
   4.4819533e-01   2.6341849e-01
   4.5099911e-01   2.6468767e-01
   4.5364320e-01   2.6587942e-01
   4.5613173e-01   2.6699644e-01
   4.5846890e-01   2.6804134e-01
   4.6065893e-01   2.6901671e-01
   4.6270611e-01   2.6992509e-01
   4.6461483e-01   2.7076900e-01
   4.6638958e-01   2.7155097e-01
   4.6803493e-01   2.7227349e-01
   4.6955560e-01   2.7293908e-01
   4.7095640e-01   2.7355025e-01
   4.7224229e-01   2.7410952e-01
   4.7341836e-01   2.7461945e-01
   4.7448979e-01   2.7508258e-01
   4.7551020e-01   2.7552232e-01
   4.7653061e-01   2.7596069e-01
   4.7755101e-01   2.7639771e-01
   4.7857142e-01   2.7683338e-01
   4.7959183e-01   2.7726769e-01
   4.8061224e-01   2.7770064e-01
   4.8163264e-01   2.7813225e-01
   4.8265305e-01   2.7856250e-01
   4.8367346e-01   2.7899141e-01
   4.8469387e-01   2.7941897e-01
   4.8571428e-01   2.7984519e-01
   4.8673468e-01   2.8027006e-01
   4.8775509e-01   2.8069358e-01
   4.8877550e-01   2.8111577e-01
   4.8979591e-01   2.8153662e-01
   4.9081631e-01   2.8195614e-01
   4.9183672e-01   2.8237432e-01
   4.9285713e-01   2.8279118e-01
   4.9387754e-01   2.8320671e-01
   4.9489795e-01   2.8362092e-01
   4.9591835e-01   2.8403382e-01
   4.9693876e-01   2.8444542e-01
   4.9795917e-01   2.8485571e-01
   4.9897958e-01   2.8526474e-01
   4.9999999e-01   2.8569271e-01
   5.0102039e-01   2.8634109e-01
   5.0204080e-01   2.8769738e-01
   5.0306121e-01   2.8932117e-01
   5.0408162e-01   2.9094360e-01
   5.0510202e-01   2.9256459e-01
   5.0612243e-01   2.9418416e-01
   5.0714284e-01   2.9580232e-01
   5.0816325e-01   2.9741904e-01
   5.0918366e-01   2.9903435e-01
   5.1020406e-01   3.0064823e-01
   5.1122447e-01   3.0226067e-01
   5.1224488e-01   3.0387167e-01
   5.1326529e-01   3.0548120e-01
   5.1428569e-01   3.0708927e-01
   5.1530610e-01   3.0869586e-01
   5.1632651e-01   3.1030096e-01
   5.1734692e-01   3.1190454e-01
   5.1836733e-01   3.1350661e-01
   5.1938773e-01   3.1510713e-01
   5.2040814e-01   3.1670610e-01
   5.2142855e-01   3.1830350e-01
   5.2244896e-01   3.1989931e-01
   5.2346936e-01   3.2149352e-01
   5.2448977e-01   3.2308612e-01
   5.2551018e-01   3.2467707e-01
   5.2658161e-01   3.2634587e-01
   5.2775816e-01   3.2817656e-01
   5.2904612e-01   3.3017864e-01
   5.3045193e-01   3.3236179e-01
   5.3198198e-01   3.3473562e-01
   5.3364270e-01   3.3730974e-01
   5.3544056e-01   3.4009377e-01
   5.3738202e-01   3.4309726e-01
   5.3947351e-01   3.4632972e-01
   5.4172149e-01   3.4980060e-01
   5.4413234e-01   3.5351920e-01
   5.4671244e-01   3.5749473e-01
   5.4946809e-01   3.6173625e-01
   5.5240554e-01   3.6625264e-01
   5.5553097e-01   3.7105261e-01
   5.5885044e-01   3.7614461e-01
   5.6236994e-01   3.8153687e-01
   5.6609531e-01   3.8723733e-01
   5.7003225e-01   3.9325358e-01
   5.7418631e-01   3.9959289e-01
   5.7856282e-01   4.0626211e-01
   5.8316692e-01   4.1326763e-01
   5.8800348e-01   4.2061535e-01
   5.9307708e-01   4.2831058e-01
   5.9839198e-01   4.3635802e-01
   6.0395208e-01   4.4476166e-01
   6.0976083e-01   4.5352471e-01
   6.1582122e-01   4.6264951e-01
   6.2213572e-01   4.7213748e-01
   6.2870616e-01   4.8198895e-01
   6.3553376e-01   4.9220313e-01
   6.4261895e-01   5.0277799e-01
   6.4996138e-01   5.1371013e-01
   6.5755977e-01   5.2499470e-01
   6.6541190e-01   5.3662527e-01
   6.7351445e-01   5.4859377e-01
   6.8186295e-01   5.6089033e-01
   6.9045169e-01   5.7350322e-01
   6.9927363e-01   5.8641875e-01
   7.0832033e-01   5.9962119e-01
   7.1758182e-01   6.1309271e-01
   7.2704660e-01   6.2681333e-01
   7.3670151e-01   6.4076088e-01
   7.4653173e-01   6.5491101e-01
   7.5652070e-01   6.6923718e-01
   7.6665012e-01   6.8371068e-01
   7.7689995e-01   6.9830077e-01
   7.8724839e-01   7.1297468e-01
   7.9767200e-01   7.2769782e-01
   8.0814569e-01   7.4243390e-01
   8.1864287e-01   7.5714511e-01
   8.2913557e-01   7.7179239e-01
   8.3959460e-01   7.8633566e-01
   8.4998976e-01   8.0073412e-01
   8.6029005e-01   8.1494660e-01
   8.7046398e-01   8.2893186e-01
   8.8047982e-01   8.4264902e-01
   8.9030595e-01   8.5605792e-01
   8.9991120e-01   8.6911958e-01
   9.0926522e-01   8.8179662e-01
   9.1833887e-01   8.9405369e-01
   9.2710458e-01   9.0585792e-01
   9.3553675e-01   9.1717934e-01
   9.4361215e-01   9.2799125e-01
   9.5131019e-01   9.3827067e-01
   9.5861330e-01   9.4799860e-01
   9.6550719e-01   9.5716034e-01
   9.7198105e-01   9.6574572e-01
   9.7802775e-01   9.7374921e-01
   9.8364391e-01   9.8117002e-01
   9.8882992e-01   9.8801212e-01
   9.9359015e-01   9.9428439e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_025_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.4961931e-03
   4.0080160e-03   2.9895967e-03
   6.0120240e-03   4.4802108e-03
   8.0160321e-03   5.9680354e-03
   1.0020040e-02   7.4530705e-03
   1.2024048e-02   8.9353160e-03
   1.4028056e-02   1.0414772e-02
   1.6032064e-02   1.1891439e-02
   1.8036072e-02   1.3365316e-02
   2.0040080e-02   1.4836403e-02
   2.2044088e-02   1.6304701e-02
   2.4048096e-02   1.7770209e-02
   2.6052104e-02   1.9232928e-02
   2.8056112e-02   2.0692858e-02
   3.0060120e-02   2.2149998e-02
   3.2064128e-02   2.3604348e-02
   3.4068136e-02   2.5055909e-02
   3.6072144e-02   2.6504680e-02
   3.8076152e-02   2.7950662e-02
   4.0080160e-02   2.9393854e-02
   4.2084168e-02   3.0834257e-02
   4.4088176e-02   3.2271870e-02
   4.6092184e-02   3.3706694e-02
   4.8096192e-02   3.5138728e-02
   5.0100200e-02   3.6567973e-02
   5.2104208e-02   3.7994428e-02
   5.4108216e-02   3.9418094e-02
   5.6112224e-02   4.0838970e-02
   5.8116232e-02   4.2257056e-02
   6.0120240e-02   4.3672354e-02
   6.2124248e-02   4.5084861e-02
   6.4128257e-02   4.6494579e-02
   6.6132265e-02   4.7901508e-02
   6.8136273e-02   4.9305647e-02
   7.0140281e-02   5.0706996e-02
   7.2144289e-02   5.2105556e-02
   7.4148297e-02   5.3501327e-02
   7.6152305e-02   5.4894308e-02
   7.8156313e-02   5.6284499e-02
   8.0160321e-02   5.7671901e-02
   8.2164329e-02   5.9056514e-02
   8.4168337e-02   6.0438337e-02
   8.6172345e-02   6.1817370e-02
   8.8176353e-02   6.3193614e-02
   9.0180361e-02   6.4567068e-02
   9.2184369e-02   6.5937733e-02
   9.4188377e-02   6.7305608e-02
   9.6192385e-02   6.8670694e-02
   9.8196393e-02   7.0032990e-02
   1.0020040e-01   7.1392497e-02
   1.0220441e-01   7.2749214e-02
   1.0420842e-01   7.4103142e-02
   1.0621242e-01   7.5454280e-02
   1.0821643e-01   7.6802629e-02
   1.1022044e-01   7.8148188e-02
   1.1222445e-01   7.9490958e-02
   1.1422846e-01   8.0830938e-02
   1.1623246e-01   8.2168129e-02
   1.1823647e-01   8.3502530e-02
   1.2024048e-01   8.4834141e-02
   1.2224449e-01   8.6162963e-02
   1.2424850e-01   8.7488996e-02
   1.2625251e-01   8.8812239e-02
   1.2825651e-01   9.0132692e-02
   1.3026052e-01   9.1450356e-02
   1.3226453e-01   9.2765231e-02
   1.3426854e-01   9.4077316e-02
   1.3627255e-01   9.5386611e-02
   1.3827655e-01   9.6693117e-02
   1.4028056e-01   9.7996834e-02
   1.4228457e-01   9.9297760e-02
   1.4428858e-01   1.0059590e-01
   1.4629259e-01   1.0189125e-01
   1.4829659e-01   1.0318380e-01
   1.5030060e-01   1.0447357e-01
   1.5230461e-01   1.0576055e-01
   1.5430862e-01   1.0704474e-01
   1.5631263e-01   1.0832614e-01
   1.5831663e-01   1.0960475e-01
   1.6032064e-01   1.1088057e-01
   1.6232465e-01   1.1215361e-01
   1.6432866e-01   1.1342385e-01
   1.6633267e-01   1.1469130e-01
   1.6833667e-01   1.1595596e-01
   1.7034068e-01   1.1721784e-01
   1.7234469e-01   1.1847692e-01
   1.7434870e-01   1.1973322e-01
   1.7635271e-01   1.2098672e-01
   1.7835671e-01   1.2223744e-01
   1.8036072e-01   1.2348536e-01
   1.8236473e-01   1.2473050e-01
   1.8436874e-01   1.2597285e-01
   1.8637275e-01   1.2721240e-01
   1.8837675e-01   1.2844917e-01
   1.9038076e-01   1.2968315e-01
   1.9238477e-01   1.3091434e-01
   1.9438878e-01   1.3214274e-01
   1.9639279e-01   1.3336835e-01
   1.9839679e-01   1.3459117e-01
   2.0040080e-01   1.3581120e-01
   2.0240481e-01   1.3702844e-01
   2.0440882e-01   1.3824289e-01
   2.0641283e-01   1.3945456e-01
   2.0841683e-01   1.4066343e-01
   2.1042084e-01   1.4186951e-01
   2.1242485e-01   1.4307281e-01
   2.1442886e-01   1.4427331e-01
   2.1643287e-01   1.4547102e-01
   2.1843687e-01   1.4666595e-01
   2.2044088e-01   1.4785809e-01
   2.2244489e-01   1.4904743e-01
   2.2444890e-01   1.5023399e-01
   2.2645291e-01   1.5141776e-01
   2.2845691e-01   1.5259873e-01
   2.3046092e-01   1.5377692e-01
   2.3246493e-01   1.5495232e-01
   2.3446894e-01   1.5612493e-01
   2.3647295e-01   1.5729475e-01
   2.3847695e-01   1.5846178e-01
   2.4048096e-01   1.5962602e-01
   2.4248497e-01   1.6078747e-01
   2.4448898e-01   1.6194613e-01
   2.4649299e-01   1.6310200e-01
   2.4849699e-01   1.6425509e-01
   2.5050100e-01   1.6540538e-01
   2.5250501e-01   1.6655288e-01
   2.5450902e-01   1.6769760e-01
   2.5651303e-01   1.6883952e-01
   2.5851703e-01   1.6997865e-01
   2.6052104e-01   1.7111500e-01
   2.6252505e-01   1.7224856e-01
   2.6452906e-01   1.7337932e-01
   2.6653307e-01   1.7450730e-01
   2.6853707e-01   1.7563249e-01
   2.7054108e-01   1.7675488e-01
   2.7254509e-01   1.7787449e-01
   2.7454910e-01   1.7899131e-01
   2.7655311e-01   1.8010534e-01
   2.7855711e-01   1.8121658e-01
   2.8056112e-01   1.8232503e-01
   2.8256513e-01   1.8343069e-01
   2.8456914e-01   1.8453356e-01
   2.8657315e-01   1.8563364e-01
   2.8857715e-01   1.8673094e-01
   2.9058116e-01   1.8782544e-01
   2.9258517e-01   1.8891715e-01
   2.9458918e-01   1.9000607e-01
   2.9659319e-01   1.9109221e-01
   2.9859719e-01   1.9217555e-01
   3.0060120e-01   1.9325611e-01
   3.0260521e-01   1.9433387e-01
   3.0460922e-01   1.9540885e-01
   3.0661323e-01   1.9648104e-01
   3.0861723e-01   1.9755043e-01
   3.1062124e-01   1.9861704e-01
   3.1262525e-01   1.9968086e-01
   3.1462926e-01   2.0074189e-01
   3.1663327e-01   2.0180013e-01
   3.1863727e-01   2.0285557e-01
   3.2064128e-01   2.0390823e-01
   3.2264529e-01   2.0495810e-01
   3.2464930e-01   2.0600519e-01
   3.2665331e-01   2.0704948e-01
   3.2865731e-01   2.0809098e-01
   3.3066132e-01   2.0912969e-01
   3.3266533e-01   2.1016561e-01
   3.3466934e-01   2.1119875e-01
   3.3667335e-01   2.1222909e-01
   3.3867735e-01   2.1325664e-01
   3.4068136e-01   2.1428141e-01
   3.4268537e-01   2.1530338e-01
   3.4468938e-01   2.1632257e-01
   3.4669339e-01   2.1733897e-01
   3.4869739e-01   2.1835257e-01
   3.5070140e-01   2.1936339e-01
   3.5270541e-01   2.2037142e-01
   3.5470942e-01   2.2137666e-01
   3.5671343e-01   2.2237910e-01
   3.5871743e-01   2.2337876e-01
   3.6072144e-01   2.2437563e-01
   3.6272545e-01   2.2536971e-01
   3.6472946e-01   2.2636100e-01
   3.6673347e-01   2.2734950e-01
   3.6873747e-01   2.2833521e-01
   3.7074148e-01   2.2931814e-01
   3.7274549e-01   2.3029827e-01
   3.7474950e-01   2.3127561e-01
   3.7675351e-01   2.3225016e-01
   3.7875752e-01   2.3322193e-01
   3.8076152e-01   2.3419090e-01
   3.8276553e-01   2.3515709e-01
   3.8476954e-01   2.3612048e-01
   3.8677355e-01   2.3708109e-01
   3.8877756e-01   2.3803890e-01
   3.9078156e-01   2.3899393e-01
   3.9278557e-01   2.3994617e-01
   3.9478958e-01   2.4089562e-01
   3.9679359e-01   2.4184227e-01
   3.9879760e-01   2.4278614e-01
   4.0080160e-01   2.4372722e-01
   4.0280561e-01   2.4466551e-01
   4.0480962e-01   2.4560101e-01
   4.0681363e-01   2.4653372e-01
   4.0881764e-01   2.4746364e-01
   4.1082164e-01   2.4839077e-01
   4.1282565e-01   2.4931512e-01
   4.1482966e-01   2.5023667e-01
   4.1683367e-01   2.5115543e-01
   4.1883768e-01   2.5207141e-01
   4.2084168e-01   2.5298459e-01
   4.2284569e-01   2.5389498e-01
   4.2484970e-01   2.5480259e-01
   4.2685371e-01   2.5570740e-01
   4.2885772e-01   2.5660943e-01
   4.3086172e-01   2.5750867e-01
   4.3286573e-01   2.5840511e-01
   4.3486974e-01   2.5929877e-01
   4.3687375e-01   2.6018964e-01
   4.3887776e-01   2.6107772e-01
   4.4088176e-01   2.6196301e-01
   4.4288577e-01   2.6284550e-01
   4.4488978e-01   2.6372521e-01
   4.4689379e-01   2.6460213e-01
   4.4889780e-01   2.6547627e-01
   4.5090180e-01   2.6634761e-01
   4.5290581e-01   2.6721616e-01
   4.5490982e-01   2.6808192e-01
   4.5691383e-01   2.6894489e-01
   4.5891784e-01   2.6980508e-01
   4.6092184e-01   2.7066247e-01
   4.6292585e-01   2.7151707e-01
   4.6492986e-01   2.7236889e-01
   4.6693387e-01   2.7321791e-01
   4.6893788e-01   2.7406415e-01
   4.7094188e-01   2.7490759e-01
   4.7294589e-01   2.7574825e-01
   4.7494990e-01   2.7658612e-01
   4.7695391e-01   2.7742120e-01
   4.7895792e-01   2.7825348e-01
   4.8096192e-01   2.7908298e-01
   4.8296593e-01   2.7990969e-01
   4.8496994e-01   2.8073361e-01
   4.8697395e-01   2.8155474e-01
   4.8897796e-01   2.8237308e-01
   4.9098196e-01   2.8318863e-01
   4.9298597e-01   2.8400139e-01
   4.9498998e-01   2.8481136e-01
   4.9699399e-01   2.8561855e-01
   4.9899800e-01   2.8642294e-01
   5.0100200e-01   2.8842695e-01
   5.0300601e-01   2.9163057e-01
   5.0501002e-01   2.9483140e-01
   5.0701403e-01   2.9802945e-01
   5.0901804e-01   3.0122470e-01
   5.1102204e-01   3.0441717e-01
   5.1302605e-01   3.0760684e-01
   5.1503006e-01   3.1079373e-01
   5.1703407e-01   3.1397783e-01
   5.1903808e-01   3.1715913e-01
   5.2104208e-01   3.2033765e-01
   5.2304609e-01   3.2351338e-01
   5.2505010e-01   3.2668632e-01
   5.2705411e-01   3.2985647e-01
   5.2905812e-01   3.3302383e-01
   5.3106212e-01   3.3618840e-01
   5.3306613e-01   3.3935018e-01
   5.3507014e-01   3.4250917e-01
   5.3707415e-01   3.4566537e-01
   5.3907816e-01   3.4881878e-01
   5.4108216e-01   3.5196940e-01
   5.4308617e-01   3.5511724e-01
   5.4509018e-01   3.5826228e-01
   5.4709419e-01   3.6140453e-01
   5.4909820e-01   3.6454400e-01
   5.5110220e-01   3.6768067e-01
   5.5310621e-01   3.7081456e-01
   5.5511022e-01   3.7394566e-01
   5.5711423e-01   3.7707396e-01
   5.5911824e-01   3.8019948e-01
   5.6112224e-01   3.8332221e-01
   5.6312625e-01   3.8644214e-01
   5.6513026e-01   3.8955929e-01
   5.6713427e-01   3.9267365e-01
   5.6913828e-01   3.9578522e-01
   5.7114228e-01   3.9889400e-01
   5.7314629e-01   4.0199999e-01
   5.7515030e-01   4.0510319e-01
   5.7715431e-01   4.0820360e-01
   5.7915832e-01   4.1130122e-01
   5.8116232e-01   4.1439606e-01
   5.8316633e-01   4.1748810e-01
   5.8517034e-01   4.2057735e-01
   5.8717435e-01   4.2366381e-01
   5.8917836e-01   4.2674749e-01
   5.9118236e-01   4.2982837e-01
   5.9318637e-01   4.3290647e-01
   5.9519038e-01   4.3598177e-01
   5.9719439e-01   4.3905429e-01
   5.9919840e-01   4.4212402e-01
   6.0120240e-01   4.4519095e-01
   6.0320641e-01   4.4825510e-01
   6.0521042e-01   4.5131646e-01
   6.0721443e-01   4.5437503e-01
   6.0921844e-01   4.5743081e-01
   6.1122244e-01   4.6048379e-01
   6.1322645e-01   4.6353399e-01
   6.1523046e-01   4.6658140e-01
   6.1723447e-01   4.6962603e-01
   6.1923848e-01   4.7266786e-01
   6.2124248e-01   4.7570690e-01
   6.2324649e-01   4.7874315e-01
   6.2525050e-01   4.8177661e-01
   6.2725451e-01   4.8480729e-01
   6.2925852e-01   4.8783517e-01
   6.3126253e-01   4.9086026e-01
   6.3326653e-01   4.9388257e-01
   6.3527054e-01   4.9690208e-01
   6.3727455e-01   4.9991881e-01
   6.3927856e-01   5.0293275e-01
   6.4128257e-01   5.0594389e-01
   6.4328657e-01   5.0895225e-01
   6.4529058e-01   5.1195782e-01
   6.4729459e-01   5.1496060e-01
   6.4929860e-01   5.1796058e-01
   6.5130261e-01   5.2095778e-01
   6.5330661e-01   5.2395219e-01
   6.5531062e-01   5.2694381e-01
   6.5731463e-01   5.2993264e-01
   6.5931864e-01   5.3291868e-01
   6.6132265e-01   5.3590194e-01
   6.6332665e-01   5.3888240e-01
   6.6533066e-01   5.4186007e-01
   6.6733467e-01   5.4483495e-01
   6.6933868e-01   5.4780705e-01
   6.7134269e-01   5.5077635e-01
   6.7334669e-01   5.5374286e-01
   6.7535070e-01   5.5670659e-01
   6.7735471e-01   5.5966752e-01
   6.7935872e-01   5.6262567e-01
   6.8136273e-01   5.6558103e-01
   6.8336673e-01   5.6853359e-01
   6.8537074e-01   5.7148337e-01
   6.8737475e-01   5.7443036e-01
   6.8937876e-01   5.7737456e-01
   6.9138277e-01   5.8031596e-01
   6.9338677e-01   5.8325458e-01
   6.9539078e-01   5.8619041e-01
   6.9739479e-01   5.8912345e-01
   6.9939880e-01   5.9205370e-01
   7.0140281e-01   5.9498116e-01
   7.0340681e-01   5.9790584e-01
   7.0541082e-01   6.0082772e-01
   7.0741483e-01   6.0374681e-01
   7.0941884e-01   6.0666311e-01
   7.1142285e-01   6.0957663e-01
   7.1342685e-01   6.1248735e-01
   7.1543086e-01   6.1539529e-01
   7.1743487e-01   6.1830043e-01
   7.1943888e-01   6.2120279e-01
   7.2144289e-01   6.2410235e-01
   7.2344689e-01   6.2699913e-01
   7.2545090e-01   6.2989311e-01
   7.2745491e-01   6.3278431e-01
   7.2945892e-01   6.3567272e-01
   7.3146293e-01   6.3855834e-01
   7.3346693e-01   6.4144117e-01
   7.3547094e-01   6.4432121e-01
   7.3747495e-01   6.4719846e-01
   7.3947896e-01   6.5007292e-01
   7.4148297e-01   6.5294459e-01
   7.4348697e-01   6.5581347e-01
   7.4549098e-01   6.5867956e-01
   7.4749499e-01   6.6154286e-01
   7.4949900e-01   6.6440337e-01
   7.5150301e-01   6.6726110e-01
   7.5350701e-01   6.7011603e-01
   7.5551102e-01   6.7296818e-01
   7.5751503e-01   6.7581753e-01
   7.5951904e-01   6.7866409e-01
   7.6152305e-01   6.8150787e-01
   7.6352705e-01   6.8434886e-01
   7.6553106e-01   6.8718705e-01
   7.6753507e-01   6.9002246e-01
   7.6953908e-01   6.9285508e-01
   7.7154309e-01   6.9568491e-01
   7.7354709e-01   6.9851194e-01
   7.7555110e-01   7.0133619e-01
   7.7755511e-01   7.0415765e-01
   7.7955912e-01   7.0697632e-01
   7.8156313e-01   7.0979220e-01
   7.8356713e-01   7.1260529e-01
   7.8557114e-01   7.1541559e-01
   7.8757515e-01   7.1822311e-01
   7.8957916e-01   7.2102783e-01
   7.9158317e-01   7.2382976e-01
   7.9358717e-01   7.2662890e-01
   7.9559118e-01   7.2942526e-01
   7.9759519e-01   7.3221882e-01
   7.9959920e-01   7.3500960e-01
   8.0160321e-01   7.3779758e-01
   8.0360721e-01   7.4058278e-01
   8.0561122e-01   7.4336518e-01
   8.0761523e-01   7.4614480e-01
   8.0961924e-01   7.4892163e-01
   8.1162325e-01   7.5169566e-01
   8.1362725e-01   7.5446691e-01
   8.1563126e-01   7.5723537e-01
   8.1763527e-01   7.6000104e-01
   8.1963928e-01   7.6276392e-01
   8.2164329e-01   7.6552401e-01
   8.2364729e-01   7.6828131e-01
   8.2565130e-01   7.7103582e-01
   8.2765531e-01   7.7378754e-01
   8.2965932e-01   7.7653647e-01
   8.3166333e-01   7.7928262e-01
   8.3366733e-01   7.8202597e-01
   8.3567134e-01   7.8476653e-01
   8.3767535e-01   7.8750431e-01
   8.3967936e-01   7.9023929e-01
   8.4168337e-01   7.9297149e-01
   8.4368737e-01   7.9570089e-01
   8.4569138e-01   7.9842751e-01
   8.4769539e-01   8.0115133e-01
   8.4969940e-01   8.0387237e-01
   8.5170341e-01   8.0659062e-01
   8.5370741e-01   8.0930608e-01
   8.5571142e-01   8.1201874e-01
   8.5771543e-01   8.1472862e-01
   8.5971944e-01   8.1743571e-01
   8.6172345e-01   8.2014001e-01
   8.6372745e-01   8.2284152e-01
   8.6573146e-01   8.2554024e-01
   8.6773547e-01   8.2823617e-01
   8.6973948e-01   8.3092931e-01
   8.7174349e-01   8.3361967e-01
   8.7374749e-01   8.3630723e-01
   8.7575150e-01   8.3899200e-01
   8.7775551e-01   8.4167399e-01
   8.7975952e-01   8.4435318e-01
   8.8176353e-01   8.4702958e-01
   8.8376754e-01   8.4970320e-01
   8.8577154e-01   8.5237402e-01
   8.8777555e-01   8.5504206e-01
   8.8977956e-01   8.5770731e-01
   8.9178357e-01   8.6036976e-01
   8.9378758e-01   8.6302943e-01
   8.9579158e-01   8.6568631e-01
   8.9779559e-01   8.6834040e-01
   8.9979960e-01   8.7099170e-01
   9.0180361e-01   8.7364020e-01
   9.0380762e-01   8.7628592e-01
   9.0581162e-01   8.7892885e-01
   9.0781563e-01   8.8156900e-01
   9.0981964e-01   8.8420635e-01
   9.1182365e-01   8.8684091e-01
   9.1382766e-01   8.8947268e-01
   9.1583166e-01   8.9210166e-01
   9.1783567e-01   8.9472786e-01
   9.1983968e-01   8.9735126e-01
   9.2184369e-01   8.9997187e-01
   9.2384770e-01   9.0258970e-01
   9.2585170e-01   9.0520473e-01
   9.2785571e-01   9.0781698e-01
   9.2985972e-01   9.1042644e-01
   9.3186373e-01   9.1303310e-01
   9.3386774e-01   9.1563698e-01
   9.3587174e-01   9.1823807e-01
   9.3787575e-01   9.2083636e-01
   9.3987976e-01   9.2343187e-01
   9.4188377e-01   9.2602459e-01
   9.4388778e-01   9.2861452e-01
   9.4589178e-01   9.3120166e-01
   9.4789579e-01   9.3378601e-01
   9.4989980e-01   9.3636757e-01
   9.5190381e-01   9.3894634e-01
   9.5390782e-01   9.4152233e-01
   9.5591182e-01   9.4409552e-01
   9.5791583e-01   9.4666592e-01
   9.5991984e-01   9.4923353e-01
   9.6192385e-01   9.5179836e-01
   9.6392786e-01   9.5436039e-01
   9.6593186e-01   9.5691964e-01
   9.6793587e-01   9.5947609e-01
   9.6993988e-01   9.6202976e-01
   9.7194389e-01   9.6458063e-01
   9.7394790e-01   9.6712872e-01
   9.7595190e-01   9.6967402e-01
   9.7795591e-01   9.7221652e-01
   9.7995992e-01   9.7475624e-01
   9.8196393e-01   9.7729317e-01
   9.8396794e-01   9.7982731e-01
   9.8597194e-01   9.8235866e-01
   9.8797595e-01   9.8488722e-01
   9.8997996e-01   9.8741299e-01
   9.9198397e-01   9.8993597e-01
   9.9398798e-01   9.9245616e-01
   9.9599198e-01   9.9497356e-01
   9.9799599e-01   9.9748818e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   7.0584438e-03
   1.3163558e-02   1.4473241e-02
   1.9262189e-02   2.2461403e-02
   2.5847735e-02   3.1054043e-02
   3.2910864e-02   4.0202329e-02
   4.0437094e-02   4.9846989e-02
   4.8407098e-02   5.9935246e-02
   5.6797117e-02   7.0416786e-02
   6.5579447e-02   8.1238824e-02
   7.4722998e-02   9.2345123e-02
   8.4193893e-02   1.0367724e-01
   9.3956090e-02   1.1517612e-01
   1.0397200e-01   1.2678336e-01
   1.1420311e-01   1.3844223e-01
   1.2461054e-01   1.5009851e-01
   1.3515560e-01   1.6170120e-01
   1.4580029e-01   1.7320311e-01
   1.5650769e-01   1.8456121e-01
   1.6724237e-01   1.9573697e-01
   1.7797066e-01   2.0669646e-01
   1.8866095e-01   2.1741039e-01
   1.9928379e-01   2.2785401e-01
   2.0981209e-01   2.3800696e-01
   2.2022116e-01   2.4785301e-01
   2.3048875e-01   2.5737983e-01
   2.4059501e-01   2.6657863e-01
   2.5052248e-01   2.7544384e-01
   2.6025597e-01   2.8397278e-01
   2.6978249e-01   2.9216527e-01
   2.7909113e-01   3.0002336e-01
   2.8817289e-01   3.0755095e-01
   2.9702058e-01   3.1475354e-01
   3.0562865e-01   3.2163793e-01
   3.1399303e-01   3.2821193e-01
   3.2211102e-01   3.3448422e-01
   3.2998109e-01   3.4046405e-01
   3.3760280e-01   3.4616113e-01
   3.4497662e-01   3.5158543e-01
   3.5210383e-01   3.5674710e-01
   3.5898638e-01   3.6165628e-01
   3.6562683e-01   3.6632308e-01
   3.7202819e-01   3.7075744e-01
   3.7819389e-01   3.7496911e-01
   3.8412763e-01   3.7896759e-01
   3.8983341e-01   3.8276207e-01
   3.9531537e-01   3.8636143e-01
   4.0057778e-01   3.8977419e-01
   4.0562503e-01   3.9300854e-01
   4.1046151e-01   3.9607229e-01
   4.1509165e-01   3.9897288e-01
   4.1951988e-01   4.0171743e-01
   4.2375059e-01   4.0431268e-01
   4.2778814e-01   4.0676503e-01
   4.3163684e-01   4.0908059e-01
   4.3530095e-01   4.1126512e-01
   4.3878469e-01   4.1332412e-01
   4.4209224e-01   4.1526280e-01
   4.4522775e-01   4.1708614e-01
   4.4819533e-01   4.1879886e-01
   4.5099911e-01   4.2040550e-01
   4.5364320e-01   4.2191037e-01
   4.5613173e-01   4.2331765e-01
   4.5846890e-01   4.2463134e-01
   4.6065893e-01   4.2585531e-01
   4.6270611e-01   4.2699334e-01
   4.6461483e-01   4.2804909e-01
   4.6638958e-01   4.2902614e-01
   4.6803493e-01   4.2992801e-01
   4.6955560e-01   4.3075817e-01
   4.7095640e-01   4.3152004e-01
   4.7224229e-01   4.3221700e-01
   4.7341836e-01   4.3285243e-01
   4.7448979e-01   4.3342964e-01
   4.7551020e-01   4.3397785e-01
   4.7653061e-01   4.3452462e-01
   4.7755101e-01   4.3506996e-01
   4.7857142e-01   4.3561387e-01
   4.7959183e-01   4.3615634e-01
   4.8061224e-01   4.3669737e-01
   4.8163264e-01   4.3723697e-01
   4.8265305e-01   4.3777512e-01
   4.8367346e-01   4.3831184e-01
   4.8469387e-01   4.3884712e-01
   4.8571428e-01   4.3938097e-01
   4.8673468e-01   4.3991339e-01
   4.8775509e-01   4.4044437e-01
   4.8877550e-01   4.4097393e-01
   4.8979591e-01   4.4150206e-01
   4.9081631e-01   4.4202877e-01
   4.9183672e-01   4.4255405e-01
   4.9285713e-01   4.4307790e-01
   4.9387754e-01   4.4360034e-01
   4.9489795e-01   4.4412135e-01
   4.9591835e-01   4.4464095e-01
   4.9693876e-01   4.4515913e-01
   4.9795917e-01   4.4567589e-01
   4.9897958e-01   4.4619124e-01
   4.9999999e-01   4.4670518e-01
   5.0102039e-01   4.4721770e-01
   5.0204080e-01   4.4772882e-01
   5.0306121e-01   4.4823853e-01
   5.0408162e-01   4.4874683e-01
   5.0510202e-01   4.4925372e-01
   5.0612243e-01   4.4975921e-01
   5.0714284e-01   4.5026330e-01
   5.0816325e-01   4.5076599e-01
   5.0918366e-01   4.5126728e-01
   5.1020406e-01   4.5176717e-01
   5.1122447e-01   4.5226567e-01
   5.1224488e-01   4.5276277e-01
   5.1326529e-01   4.5325848e-01
   5.1428569e-01   4.5375279e-01
   5.1530610e-01   4.5424572e-01
   5.1632651e-01   4.5473725e-01
   5.1734692e-01   4.5522740e-01
   5.1836733e-01   4.5571616e-01
   5.1938773e-01   4.5620354e-01
   5.2040814e-01   4.5668953e-01
   5.2142855e-01   4.5717415e-01
   5.2244896e-01   4.5765739e-01
   5.2346936e-01   4.5813926e-01
   5.2448977e-01   4.5861977e-01
   5.2551018e-01   4.5909890e-01
   5.2658161e-01   4.5960049e-01
   5.2775816e-01   4.6014955e-01
   5.2904612e-01   4.6074852e-01
   5.3045193e-01   4.6139981e-01
   5.3198198e-01   4.6210571e-01
   5.3364270e-01   4.6286844e-01
   5.3544056e-01   4.6369008e-01
   5.3738202e-01   4.6457261e-01
   5.3947351e-01   4.6551785e-01
   5.4172149e-01   4.6652746e-01
   5.4413234e-01   4.6760295e-01
   5.4671244e-01   4.6874561e-01
   5.4946809e-01   4.6995654e-01
   5.5240554e-01   4.7123661e-01
   5.5553097e-01   4.7258644e-01
   5.5885044e-01   4.7400642e-01
   5.6236994e-01   4.7549665e-01
   5.6609531e-01   4.7705693e-01
   5.7003225e-01   4.7868678e-01
   5.7418631e-01   4.8038539e-01
   5.7856282e-01   4.8215160e-01
   5.8316692e-01   4.8398391e-01
   5.8800348e-01   4.8588045e-01
   5.9307708e-01   4.8783896e-01
   5.9839198e-01   4.8985680e-01
   6.0395208e-01   4.9193091e-01
   6.0976083e-01   4.9405783e-01
   6.1582122e-01   4.9623366e-01
   6.2213572e-01   4.9845410e-01
   6.2870616e-01   5.0071440e-01
   6.3553376e-01   5.0300939e-01
   6.4261895e-01   5.0533351e-01
   6.4996138e-01   5.0768079e-01
   6.5755977e-01   5.1004485e-01
   6.6541190e-01   5.1241900e-01
   6.7351445e-01   5.1479619e-01
   6.8186295e-01   5.1716913e-01
   6.9045169e-01   5.1953024e-01
   6.9927363e-01   5.2187181e-01
   7.0832033e-01   5.2418599e-01
   7.1758182e-01   5.2646488e-01
   7.2704660e-01   5.2870061e-01
   7.3670151e-01   5.3088542e-01
   7.4653173e-01   5.3301176e-01
   7.5652070e-01   5.3507236e-01
   7.6665012e-01   5.3706032e-01
   7.7689995e-01   5.3896926e-01
   7.8724839e-01   5.4079332e-01
   7.9767200e-01   5.4252732e-01
   8.0814569e-01   5.4416681e-01
   8.1864287e-01   5.4570816e-01
   8.2913557e-01   5.4714859e-01
   8.3959460e-01   5.4848625e-01
   8.4998976e-01   5.4972023e-01
   8.6029005e-01   5.5085057e-01
   8.7046398e-01   5.5187827e-01
   8.8047982e-01   5.5280526e-01
   8.9030595e-01   5.5363436e-01
   8.9991120e-01   5.5436919e-01
   9.0926522e-01   5.5501414e-01
   9.1833887e-01   5.5557422e-01
   9.2710458e-01   5.5605499e-01
   9.3553675e-01   5.5646245e-01
   9.4361215e-01   5.5680287e-01
   9.5131019e-01   5.5708271e-01
   9.5861330e-01   5.5730848e-01
   9.6550719e-01   5.5748663e-01
   9.7198105e-01   5.5762342e-01
   9.7802775e-01   5.5772484e-01
   9.8364391e-01   5.5779654e-01
   9.8882992e-01   5.5784372e-01
   9.9359015e-01   5.5787106e-01
   9.9793230e-01   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   7.0584438e-03
   1.3163558e-02   1.4473241e-02
   1.9262189e-02   2.2461403e-02
   2.5847735e-02   3.1054043e-02
   3.2910864e-02   4.0202329e-02
   4.0437094e-02   4.9846989e-02
   4.8407098e-02   5.9935246e-02
   5.6797117e-02   7.0416786e-02
   6.5579447e-02   8.1238824e-02
   7.4722998e-02   9.2345123e-02
   8.4193893e-02   1.0367724e-01
   9.3956090e-02   1.1517612e-01
   1.0397200e-01   1.2678336e-01
   1.1420311e-01   1.3844223e-01
   1.2461054e-01   1.5009851e-01
   1.3515560e-01   1.6170120e-01
   1.4580029e-01   1.7320311e-01
   1.5650769e-01   1.8456121e-01
   1.6724237e-01   1.9573697e-01
   1.7797066e-01   2.0669646e-01
   1.8866095e-01   2.1741039e-01
   1.9928379e-01   2.2785401e-01
   2.0981209e-01   2.3800696e-01
   2.2022116e-01   2.4785301e-01
   2.3048875e-01   2.5737983e-01
   2.4059501e-01   2.6657863e-01
   2.5052248e-01   2.7544384e-01
   2.6025597e-01   2.8397278e-01
   2.6978249e-01   2.9216527e-01
   2.7909113e-01   3.0002336e-01
   2.8817289e-01   3.0755095e-01
   2.9702058e-01   3.1475354e-01
   3.0562865e-01   3.2163793e-01
   3.1399303e-01   3.2821193e-01
   3.2211102e-01   3.3448422e-01
   3.2998109e-01   3.4046405e-01
   3.3760280e-01   3.4616113e-01
   3.4497662e-01   3.5158543e-01
   3.5210383e-01   3.5674710e-01
   3.5898638e-01   3.6165628e-01
   3.6562683e-01   3.6632308e-01
   3.7202819e-01   3.7075744e-01
   3.7819389e-01   3.7496911e-01
   3.8412763e-01   3.7896759e-01
   3.8983341e-01   3.8276207e-01
   3.9531537e-01   3.8636143e-01
   4.0057778e-01   3.8977419e-01
   4.0562503e-01   3.9300854e-01
   4.1046151e-01   3.9607229e-01
   4.1509165e-01   3.9897288e-01
   4.1951988e-01   4.0171743e-01
   4.2375059e-01   4.0431268e-01
   4.2778814e-01   4.0676503e-01
   4.3163684e-01   4.0908059e-01
   4.3530095e-01   4.1126512e-01
   4.3878469e-01   4.1332412e-01
   4.4209224e-01   4.1526280e-01
   4.4522775e-01   4.1708614e-01
   4.4819533e-01   4.1879886e-01
   4.5099911e-01   4.2040550e-01
   4.5364320e-01   4.2191037e-01
   4.5613173e-01   4.2331765e-01
   4.5846890e-01   4.2463134e-01
   4.6065893e-01   4.2585531e-01
   4.6270611e-01   4.2699334e-01
   4.6461483e-01   4.2804909e-01
   4.6638958e-01   4.2902614e-01
   4.6803493e-01   4.2992801e-01
   4.6955560e-01   4.3075817e-01
   4.7095640e-01   4.3152004e-01
   4.7224229e-01   4.3221700e-01
   4.7341836e-01   4.3285243e-01
   4.7448979e-01   4.3342964e-01
   4.7551020e-01   4.3397785e-01
   4.7653061e-01   4.3452462e-01
   4.7755101e-01   4.3506996e-01
   4.7857142e-01   4.3561387e-01
   4.7959183e-01   4.3615634e-01
   4.8061224e-01   4.3669737e-01
   4.8163264e-01   4.3723697e-01
   4.8265305e-01   4.3777512e-01
   4.8367346e-01   4.3831184e-01
   4.8469387e-01   4.3884712e-01
   4.8571428e-01   4.3938097e-01
   4.8673468e-01   4.3991339e-01
   4.8775509e-01   4.4044437e-01
   4.8877550e-01   4.4097393e-01
   4.8979591e-01   4.4150206e-01
   4.9081631e-01   4.4202877e-01
   4.9183672e-01   4.4255405e-01
   4.9285713e-01   4.4307790e-01
   4.9387754e-01   4.4360034e-01
   4.9489795e-01   4.4412135e-01
   4.9591835e-01   4.4464095e-01
   4.9693876e-01   4.4515913e-01
   4.9795917e-01   4.4567589e-01
   4.9897958e-01   4.4619124e-01
   4.9999999e-01   4.4670518e-01
   5.0102039e-01   4.4721770e-01
   5.0204080e-01   4.4772882e-01
   5.0306121e-01   4.4823853e-01
   5.0408162e-01   4.4874683e-01
   5.0510202e-01   4.4925372e-01
   5.0612243e-01   4.4975921e-01
   5.0714284e-01   4.5026330e-01
   5.0816325e-01   4.5076599e-01
   5.0918366e-01   4.5126728e-01
   5.1020406e-01   4.5176717e-01
   5.1122447e-01   4.5226567e-01
   5.1224488e-01   4.5276277e-01
   5.1326529e-01   4.5325848e-01
   5.1428569e-01   4.5375279e-01
   5.1530610e-01   4.5424572e-01
   5.1632651e-01   4.5473725e-01
   5.1734692e-01   4.5522740e-01
   5.1836733e-01   4.5571616e-01
   5.1938773e-01   4.5620354e-01
   5.2040814e-01   4.5668953e-01
   5.2142855e-01   4.5717415e-01
   5.2244896e-01   4.5765739e-01
   5.2346936e-01   4.5813926e-01
   5.2448977e-01   4.5861977e-01
   5.2551018e-01   4.5909890e-01
   5.2658161e-01   4.5960049e-01
   5.2775816e-01   4.6014955e-01
   5.2904612e-01   4.6074852e-01
   5.3045193e-01   4.6139981e-01
   5.3198198e-01   4.6210571e-01
   5.3364270e-01   4.6286844e-01
   5.3544056e-01   4.6369008e-01
   5.3738202e-01   4.6457261e-01
   5.3947351e-01   4.6551785e-01
   5.4172149e-01   4.6652746e-01
   5.4413234e-01   4.6760295e-01
   5.4671244e-01   4.6874561e-01
   5.4946809e-01   4.6995654e-01
   5.5240554e-01   4.7123661e-01
   5.5553097e-01   4.7258644e-01
   5.5885044e-01   4.7400642e-01
   5.6236994e-01   4.7549665e-01
   5.6609531e-01   4.7705693e-01
   5.7003225e-01   4.7868678e-01
   5.7418631e-01   4.8038539e-01
   5.7856282e-01   4.8215160e-01
   5.8316692e-01   4.8398391e-01
   5.8800348e-01   4.8588045e-01
   5.9307708e-01   4.8783896e-01
   5.9839198e-01   4.8985680e-01
   6.0395208e-01   4.9193091e-01
   6.0976083e-01   4.9405783e-01
   6.1582122e-01   4.9623366e-01
   6.2213572e-01   4.9845410e-01
   6.2870616e-01   5.0071440e-01
   6.3553376e-01   5.0300939e-01
   6.4261895e-01   5.0533351e-01
   6.4996138e-01   5.0768079e-01
   6.5755977e-01   5.1004485e-01
   6.6541190e-01   5.1241900e-01
   6.7351445e-01   5.1479619e-01
   6.8186295e-01   5.1716913e-01
   6.9045169e-01   5.1953024e-01
   6.9927363e-01   5.2187181e-01
   7.0832033e-01   5.2418599e-01
   7.1758182e-01   5.2646488e-01
   7.2704660e-01   5.2870061e-01
   7.3670151e-01   5.3088542e-01
   7.4653173e-01   5.3301176e-01
   7.5652070e-01   5.3507236e-01
   7.6665012e-01   5.3706032e-01
   7.7689995e-01   5.3896926e-01
   7.8724839e-01   5.4079332e-01
   7.9767200e-01   5.4252732e-01
   8.0814569e-01   5.4416681e-01
   8.1864287e-01   5.4570816e-01
   8.2913557e-01   5.4714859e-01
   8.3959460e-01   5.4848625e-01
   8.4998976e-01   5.4972023e-01
   8.6029005e-01   5.5085057e-01
   8.7046398e-01   5.5187827e-01
   8.8047982e-01   5.5280526e-01
   8.9030595e-01   5.5363436e-01
   8.9991120e-01   5.5436919e-01
   9.0926522e-01   5.5501414e-01
   9.1833887e-01   5.5557422e-01
   9.2710458e-01   5.5605499e-01
   9.3553675e-01   5.5646245e-01
   9.4361215e-01   5.5680287e-01
   9.5131019e-01   5.5708271e-01
   9.5861330e-01   5.5730848e-01
   9.6550719e-01   5.5748663e-01
   9.7198105e-01   5.5762342e-01
   9.7802775e-01   5.5772484e-01
   9.8364391e-01   5.5779654e-01
   9.8882992e-01   5.5784372e-01
   9.9359015e-01   5.5787106e-01
   9.9793230e-01   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   7.0584438e-03
   1.3163558e-02   1.4473241e-02
   1.9262189e-02   2.2461403e-02
   2.5847735e-02   3.1054043e-02
   3.2910864e-02   4.0202329e-02
   4.0437094e-02   4.9846989e-02
   4.8407098e-02   5.9935246e-02
   5.6797117e-02   7.0416786e-02
   6.5579447e-02   8.1238824e-02
   7.4722998e-02   9.2345123e-02
   8.4193893e-02   1.0367724e-01
   9.3956090e-02   1.1517612e-01
   1.0397200e-01   1.2678336e-01
   1.1420311e-01   1.3844223e-01
   1.2461054e-01   1.5009851e-01
   1.3515560e-01   1.6170120e-01
   1.4580029e-01   1.7320311e-01
   1.5650769e-01   1.8456121e-01
   1.6724237e-01   1.9573697e-01
   1.7797066e-01   2.0669646e-01
   1.8866095e-01   2.1741039e-01
   1.9928379e-01   2.2785401e-01
   2.0981209e-01   2.3800696e-01
   2.2022116e-01   2.4785301e-01
   2.3048875e-01   2.5737983e-01
   2.4059501e-01   2.6657863e-01
   2.5052248e-01   2.7544384e-01
   2.6025597e-01   2.8397278e-01
   2.6978249e-01   2.9216527e-01
   2.7909113e-01   3.0002336e-01
   2.8817289e-01   3.0755095e-01
   2.9702058e-01   3.1475354e-01
   3.0562865e-01   3.2163793e-01
   3.1399303e-01   3.2821193e-01
   3.2211102e-01   3.3448422e-01
   3.2998109e-01   3.4046405e-01
   3.3760280e-01   3.4616113e-01
   3.4497662e-01   3.5158543e-01
   3.5210383e-01   3.5674710e-01
   3.5898638e-01   3.6165628e-01
   3.6562683e-01   3.6632308e-01
   3.7202819e-01   3.7075744e-01
   3.7819389e-01   3.7496911e-01
   3.8412763e-01   3.7896759e-01
   3.8983341e-01   3.8276207e-01
   3.9531537e-01   3.8636143e-01
   4.0057778e-01   3.8977419e-01
   4.0562503e-01   3.9300854e-01
   4.1046151e-01   3.9607229e-01
   4.1509165e-01   3.9897288e-01
   4.1951988e-01   4.0171743e-01
   4.2375059e-01   4.0431268e-01
   4.2778814e-01   4.0676503e-01
   4.3163684e-01   4.0908059e-01
   4.3530095e-01   4.1126512e-01
   4.3878469e-01   4.1332412e-01
   4.4209224e-01   4.1526280e-01
   4.4522775e-01   4.1708614e-01
   4.4819533e-01   4.1879886e-01
   4.5099911e-01   4.2040550e-01
   4.5364320e-01   4.2191037e-01
   4.5613173e-01   4.2331765e-01
   4.5846890e-01   4.2463134e-01
   4.6065893e-01   4.2585531e-01
   4.6270611e-01   4.2699334e-01
   4.6461483e-01   4.2804909e-01
   4.6638958e-01   4.2902614e-01
   4.6803493e-01   4.2992801e-01
   4.6955560e-01   4.3075817e-01
   4.7095640e-01   4.3152004e-01
   4.7224229e-01   4.3221700e-01
   4.7341836e-01   4.3285243e-01
   4.7448979e-01   4.3342964e-01
   4.7551020e-01   4.3397785e-01
   4.7653061e-01   4.3452462e-01
   4.7755101e-01   4.3506996e-01
   4.7857142e-01   4.3561387e-01
   4.7959183e-01   4.3615634e-01
   4.8061224e-01   4.3669737e-01
   4.8163264e-01   4.3723697e-01
   4.8265305e-01   4.3777512e-01
   4.8367346e-01   4.3831184e-01
   4.8469387e-01   4.3884712e-01
   4.8571428e-01   4.3938097e-01
   4.8673468e-01   4.3991339e-01
   4.8775509e-01   4.4044437e-01
   4.8877550e-01   4.4097393e-01
   4.8979591e-01   4.4150206e-01
   4.9081631e-01   4.4202877e-01
   4.9183672e-01   4.4255405e-01
   4.9285713e-01   4.4307790e-01
   4.9387754e-01   4.4360034e-01
   4.9489795e-01   4.4412135e-01
   4.9591835e-01   4.4464095e-01
   4.9693876e-01   4.4515913e-01
   4.9795917e-01   4.4567589e-01
   4.9897958e-01   4.4619124e-01
   4.9999999e-01   4.4670518e-01
   5.0102039e-01   4.4721770e-01
   5.0204080e-01   4.4772882e-01
   5.0306121e-01   4.4823853e-01
   5.0408162e-01   4.4874683e-01
   5.0510202e-01   4.4925372e-01
   5.0612243e-01   4.4975921e-01
   5.0714284e-01   4.5026330e-01
   5.0816325e-01   4.5076599e-01
   5.0918366e-01   4.5126728e-01
   5.1020406e-01   4.5176717e-01
   5.1122447e-01   4.5226567e-01
   5.1224488e-01   4.5276277e-01
   5.1326529e-01   4.5325848e-01
   5.1428569e-01   4.5375279e-01
   5.1530610e-01   4.5424572e-01
   5.1632651e-01   4.5473725e-01
   5.1734692e-01   4.5522740e-01
   5.1836733e-01   4.5571616e-01
   5.1938773e-01   4.5620354e-01
   5.2040814e-01   4.5668953e-01
   5.2142855e-01   4.5717415e-01
   5.2244896e-01   4.5765739e-01
   5.2346936e-01   4.5813926e-01
   5.2448977e-01   4.5861977e-01
   5.2551018e-01   4.5909890e-01
   5.2658161e-01   4.5960049e-01
   5.2775816e-01   4.6014955e-01
   5.2904612e-01   4.6074852e-01
   5.3045193e-01   4.6139981e-01
   5.3198198e-01   4.6210571e-01
   5.3364270e-01   4.6286844e-01
   5.3544056e-01   4.6369008e-01
   5.3738202e-01   4.6457261e-01
   5.3947351e-01   4.6551785e-01
   5.4172149e-01   4.6652746e-01
   5.4413234e-01   4.6760295e-01
   5.4671244e-01   4.6874561e-01
   5.4946809e-01   4.6995654e-01
   5.5240554e-01   4.7123661e-01
   5.5553097e-01   4.7258644e-01
   5.5885044e-01   4.7400642e-01
   5.6236994e-01   4.7549665e-01
   5.6609531e-01   4.7705693e-01
   5.7003225e-01   4.7868678e-01
   5.7418631e-01   4.8038539e-01
   5.7856282e-01   4.8215160e-01
   5.8316692e-01   4.8398391e-01
   5.8800348e-01   4.8588045e-01
   5.9307708e-01   4.8783896e-01
   5.9839198e-01   4.8985680e-01
   6.0395208e-01   4.9193091e-01
   6.0976083e-01   4.9405783e-01
   6.1582122e-01   4.9623366e-01
   6.2213572e-01   4.9845410e-01
   6.2870616e-01   5.0071440e-01
   6.3553376e-01   5.0300939e-01
   6.4261895e-01   5.0533351e-01
   6.4996138e-01   5.0768079e-01
   6.5755977e-01   5.1004485e-01
   6.6541190e-01   5.1241900e-01
   6.7351445e-01   5.1479619e-01
   6.8186295e-01   5.1716913e-01
   6.9045169e-01   5.1953024e-01
   6.9927363e-01   5.2187181e-01
   7.0832033e-01   5.2418599e-01
   7.1758182e-01   5.2646488e-01
   7.2704660e-01   5.2870061e-01
   7.3670151e-01   5.3088542e-01
   7.4653173e-01   5.3301176e-01
   7.5652070e-01   5.3507236e-01
   7.6665012e-01   5.3706032e-01
   7.7689995e-01   5.3896926e-01
   7.8724839e-01   5.4079332e-01
   7.9767200e-01   5.4252732e-01
   8.0814569e-01   5.4416681e-01
   8.1864287e-01   5.4570816e-01
   8.2913557e-01   5.4714859e-01
   8.3959460e-01   5.4848625e-01
   8.4998976e-01   5.4972023e-01
   8.6029005e-01   5.5085057e-01
   8.7046398e-01   5.5187827e-01
   8.8047982e-01   5.5280526e-01
   8.9030595e-01   5.5363436e-01
   8.9991120e-01   5.5436919e-01
   9.0926522e-01   5.5501414e-01
   9.1833887e-01   5.5557422e-01
   9.2710458e-01   5.5605499e-01
   9.3553675e-01   5.5646245e-01
   9.4361215e-01   5.5680287e-01
   9.5131019e-01   5.5708271e-01
   9.5861330e-01   5.5730848e-01
   9.6550719e-01   5.5748663e-01
   9.7198105e-01   5.5762342e-01
   9.7802775e-01   5.5772484e-01
   9.8364391e-01   5.5779654e-01
   9.8882992e-01   5.5784372e-01
   9.9359015e-01   5.5787106e-01
   9.9793230e-01   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   7.0584438e-03
   1.3163558e-02   1.4473241e-02
   1.9262189e-02   2.2461403e-02
   2.5847735e-02   3.1054043e-02
   3.2910864e-02   4.0202329e-02
   4.0437094e-02   4.9846989e-02
   4.8407098e-02   5.9935246e-02
   5.6797117e-02   7.0416786e-02
   6.5579447e-02   8.1238824e-02
   7.4722998e-02   9.2345123e-02
   8.4193893e-02   1.0367724e-01
   9.3956090e-02   1.1517612e-01
   1.0397200e-01   1.2678336e-01
   1.1420311e-01   1.3844223e-01
   1.2461054e-01   1.5009851e-01
   1.3515560e-01   1.6170120e-01
   1.4580029e-01   1.7320311e-01
   1.5650769e-01   1.8456121e-01
   1.6724237e-01   1.9573697e-01
   1.7797066e-01   2.0669646e-01
   1.8866095e-01   2.1741039e-01
   1.9928379e-01   2.2785401e-01
   2.0981209e-01   2.3800696e-01
   2.2022116e-01   2.4785301e-01
   2.3048875e-01   2.5737983e-01
   2.4059501e-01   2.6657863e-01
   2.5052248e-01   2.7544384e-01
   2.6025597e-01   2.8397278e-01
   2.6978249e-01   2.9216527e-01
   2.7909113e-01   3.0002336e-01
   2.8817289e-01   3.0755095e-01
   2.9702058e-01   3.1475354e-01
   3.0562865e-01   3.2163793e-01
   3.1399303e-01   3.2821193e-01
   3.2211102e-01   3.3448422e-01
   3.2998109e-01   3.4046405e-01
   3.3760280e-01   3.4616113e-01
   3.4497662e-01   3.5158543e-01
   3.5210383e-01   3.5674710e-01
   3.5898638e-01   3.6165628e-01
   3.6562683e-01   3.6632308e-01
   3.7202819e-01   3.7075744e-01
   3.7819389e-01   3.7496911e-01
   3.8412763e-01   3.7896759e-01
   3.8983341e-01   3.8276207e-01
   3.9531537e-01   3.8636143e-01
   4.0057778e-01   3.8977419e-01
   4.0562503e-01   3.9300854e-01
   4.1046151e-01   3.9607229e-01
   4.1509165e-01   3.9897288e-01
   4.1951988e-01   4.0171743e-01
   4.2375059e-01   4.0431268e-01
   4.2778814e-01   4.0676503e-01
   4.3163684e-01   4.0908059e-01
   4.3530095e-01   4.1126512e-01
   4.3878469e-01   4.1332412e-01
   4.4209224e-01   4.1526280e-01
   4.4522775e-01   4.1708614e-01
   4.4819533e-01   4.1879886e-01
   4.5099911e-01   4.2040550e-01
   4.5364320e-01   4.2191037e-01
   4.5613173e-01   4.2331765e-01
   4.5846890e-01   4.2463134e-01
   4.6065893e-01   4.2585531e-01
   4.6270611e-01   4.2699334e-01
   4.6461483e-01   4.2804909e-01
   4.6638958e-01   4.2902614e-01
   4.6803493e-01   4.2992801e-01
   4.6955560e-01   4.3075817e-01
   4.7095640e-01   4.3152004e-01
   4.7224229e-01   4.3221700e-01
   4.7341836e-01   4.3285243e-01
   4.7448979e-01   4.3342964e-01
   4.7551020e-01   4.3397785e-01
   4.7653061e-01   4.3452462e-01
   4.7755101e-01   4.3506996e-01
   4.7857142e-01   4.3561387e-01
   4.7959183e-01   4.3615634e-01
   4.8061224e-01   4.3669737e-01
   4.8163264e-01   4.3723697e-01
   4.8265305e-01   4.3777512e-01
   4.8367346e-01   4.3831184e-01
   4.8469387e-01   4.3884712e-01
   4.8571428e-01   4.3938097e-01
   4.8673468e-01   4.3991339e-01
   4.8775509e-01   4.4044437e-01
   4.8877550e-01   4.4097393e-01
   4.8979591e-01   4.4150206e-01
   4.9081631e-01   4.4202877e-01
   4.9183672e-01   4.4255405e-01
   4.9285713e-01   4.4307790e-01
   4.9387754e-01   4.4360034e-01
   4.9489795e-01   4.4412135e-01
   4.9591835e-01   4.4464095e-01
   4.9693876e-01   4.4515913e-01
   4.9795917e-01   4.4567589e-01
   4.9897958e-01   4.4619124e-01
   4.9999999e-01   4.4670518e-01
   5.0102039e-01   4.4721770e-01
   5.0204080e-01   4.4772882e-01
   5.0306121e-01   4.4823853e-01
   5.0408162e-01   4.4874683e-01
   5.0510202e-01   4.4925372e-01
   5.0612243e-01   4.4975921e-01
   5.0714284e-01   4.5026330e-01
   5.0816325e-01   4.5076599e-01
   5.0918366e-01   4.5126728e-01
   5.1020406e-01   4.5176717e-01
   5.1122447e-01   4.5226567e-01
   5.1224488e-01   4.5276277e-01
   5.1326529e-01   4.5325848e-01
   5.1428569e-01   4.5375279e-01
   5.1530610e-01   4.5424572e-01
   5.1632651e-01   4.5473725e-01
   5.1734692e-01   4.5522740e-01
   5.1836733e-01   4.5571616e-01
   5.1938773e-01   4.5620354e-01
   5.2040814e-01   4.5668953e-01
   5.2142855e-01   4.5717415e-01
   5.2244896e-01   4.5765739e-01
   5.2346936e-01   4.5813926e-01
   5.2448977e-01   4.5861977e-01
   5.2551018e-01   4.5909890e-01
   5.2658161e-01   4.5960049e-01
   5.2775816e-01   4.6014955e-01
   5.2904612e-01   4.6074852e-01
   5.3045193e-01   4.6139981e-01
   5.3198198e-01   4.6210571e-01
   5.3364270e-01   4.6286844e-01
   5.3544056e-01   4.6369008e-01
   5.3738202e-01   4.6457261e-01
   5.3947351e-01   4.6551785e-01
   5.4172149e-01   4.6652746e-01
   5.4413234e-01   4.6760295e-01
   5.4671244e-01   4.6874561e-01
   5.4946809e-01   4.6995654e-01
   5.5240554e-01   4.7123661e-01
   5.5553097e-01   4.7258644e-01
   5.5885044e-01   4.7400642e-01
   5.6236994e-01   4.7549665e-01
   5.6609531e-01   4.7705693e-01
   5.7003225e-01   4.7868678e-01
   5.7418631e-01   4.8038539e-01
   5.7856282e-01   4.8215160e-01
   5.8316692e-01   4.8398391e-01
   5.8800348e-01   4.8588045e-01
   5.9307708e-01   4.8783896e-01
   5.9839198e-01   4.8985680e-01
   6.0395208e-01   4.9193091e-01
   6.0976083e-01   4.9405783e-01
   6.1582122e-01   4.9623366e-01
   6.2213572e-01   4.9845410e-01
   6.2870616e-01   5.0071440e-01
   6.3553376e-01   5.0300939e-01
   6.4261895e-01   5.0533351e-01
   6.4996138e-01   5.0768079e-01
   6.5755977e-01   5.1004485e-01
   6.6541190e-01   5.1241900e-01
   6.7351445e-01   5.1479619e-01
   6.8186295e-01   5.1716913e-01
   6.9045169e-01   5.1953024e-01
   6.9927363e-01   5.2187181e-01
   7.0832033e-01   5.2418599e-01
   7.1758182e-01   5.2646488e-01
   7.2704660e-01   5.2870061e-01
   7.3670151e-01   5.3088542e-01
   7.4653173e-01   5.3301176e-01
   7.5652070e-01   5.3507236e-01
   7.6665012e-01   5.3706032e-01
   7.7689995e-01   5.3896926e-01
   7.8724839e-01   5.4079332e-01
   7.9767200e-01   5.4252732e-01
   8.0814569e-01   5.4416681e-01
   8.1864287e-01   5.4570816e-01
   8.2913557e-01   5.4714859e-01
   8.3959460e-01   5.4848625e-01
   8.4998976e-01   5.4972023e-01
   8.6029005e-01   5.5085057e-01
   8.7046398e-01   5.5187827e-01
   8.8047982e-01   5.5280526e-01
   8.9030595e-01   5.5363436e-01
   8.9991120e-01   5.5436919e-01
   9.0926522e-01   5.5501414e-01
   9.1833887e-01   5.5557422e-01
   9.2710458e-01   5.5605499e-01
   9.3553675e-01   5.5646245e-01
   9.4361215e-01   5.5680287e-01
   9.5131019e-01   5.5708271e-01
   9.5861330e-01   5.5730848e-01
   9.6550719e-01   5.5748663e-01
   9.7198105e-01   5.5762342e-01
   9.7802775e-01   5.5772484e-01
   9.8364391e-01   5.5779654e-01
   9.8882992e-01   5.5784372e-01
   9.9359015e-01   5.5787106e-01
   9.9793230e-01   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   7.0584438e-03
   1.3163558e-02   1.4473241e-02
   1.9262189e-02   2.2461403e-02
   2.5847735e-02   3.1054043e-02
   3.2910864e-02   4.0202329e-02
   4.0437094e-02   4.9846989e-02
   4.8407098e-02   5.9935246e-02
   5.6797117e-02   7.0416786e-02
   6.5579447e-02   8.1238824e-02
   7.4722998e-02   9.2345123e-02
   8.4193893e-02   1.0367724e-01
   9.3956090e-02   1.1517612e-01
   1.0397200e-01   1.2678336e-01
   1.1420311e-01   1.3844223e-01
   1.2461054e-01   1.5009851e-01
   1.3515560e-01   1.6170120e-01
   1.4580029e-01   1.7320311e-01
   1.5650769e-01   1.8456121e-01
   1.6724237e-01   1.9573697e-01
   1.7797066e-01   2.0669646e-01
   1.8866095e-01   2.1741039e-01
   1.9928379e-01   2.2785401e-01
   2.0981209e-01   2.3800696e-01
   2.2022116e-01   2.4785301e-01
   2.3048875e-01   2.5737983e-01
   2.4059501e-01   2.6657863e-01
   2.5052248e-01   2.7544384e-01
   2.6025597e-01   2.8397278e-01
   2.6978249e-01   2.9216527e-01
   2.7909113e-01   3.0002336e-01
   2.8817289e-01   3.0755095e-01
   2.9702058e-01   3.1475354e-01
   3.0562865e-01   3.2163793e-01
   3.1399303e-01   3.2821193e-01
   3.2211102e-01   3.3448422e-01
   3.2998109e-01   3.4046405e-01
   3.3760280e-01   3.4616113e-01
   3.4497662e-01   3.5158543e-01
   3.5210383e-01   3.5674710e-01
   3.5898638e-01   3.6165628e-01
   3.6562683e-01   3.6632308e-01
   3.7202819e-01   3.7075744e-01
   3.7819389e-01   3.7496911e-01
   3.8412763e-01   3.7896759e-01
   3.8983341e-01   3.8276207e-01
   3.9531537e-01   3.8636143e-01
   4.0057778e-01   3.8977419e-01
   4.0562503e-01   3.9300854e-01
   4.1046151e-01   3.9607229e-01
   4.1509165e-01   3.9897288e-01
   4.1951988e-01   4.0171743e-01
   4.2375059e-01   4.0431268e-01
   4.2778814e-01   4.0676503e-01
   4.3163684e-01   4.0908059e-01
   4.3530095e-01   4.1126512e-01
   4.3878469e-01   4.1332412e-01
   4.4209224e-01   4.1526280e-01
   4.4522775e-01   4.1708614e-01
   4.4819533e-01   4.1879886e-01
   4.5099911e-01   4.2040550e-01
   4.5364320e-01   4.2191037e-01
   4.5613173e-01   4.2331765e-01
   4.5846890e-01   4.2463134e-01
   4.6065893e-01   4.2585531e-01
   4.6270611e-01   4.2699334e-01
   4.6461483e-01   4.2804909e-01
   4.6638958e-01   4.2902614e-01
   4.6803493e-01   4.2992801e-01
   4.6955560e-01   4.3075817e-01
   4.7095640e-01   4.3152004e-01
   4.7224229e-01   4.3221700e-01
   4.7341836e-01   4.3285243e-01
   4.7448979e-01   4.3342964e-01
   4.7551020e-01   4.3397785e-01
   4.7653061e-01   4.3452462e-01
   4.7755101e-01   4.3506996e-01
   4.7857142e-01   4.3561387e-01
   4.7959183e-01   4.3615634e-01
   4.8061224e-01   4.3669737e-01
   4.8163264e-01   4.3723697e-01
   4.8265305e-01   4.3777512e-01
   4.8367346e-01   4.3831184e-01
   4.8469387e-01   4.3884712e-01
   4.8571428e-01   4.3938097e-01
   4.8673468e-01   4.3991339e-01
   4.8775509e-01   4.4044437e-01
   4.8877550e-01   4.4097393e-01
   4.8979591e-01   4.4150206e-01
   4.9081631e-01   4.4202877e-01
   4.9183672e-01   4.4255405e-01
   4.9285713e-01   4.4307790e-01
   4.9387754e-01   4.4360034e-01
   4.9489795e-01   4.4412135e-01
   4.9591835e-01   4.4464095e-01
   4.9693876e-01   4.4515913e-01
   4.9795917e-01   4.4567589e-01
   4.9897958e-01   4.4619124e-01
   4.9999999e-01   4.4670518e-01
   5.0102039e-01   4.4721770e-01
   5.0204080e-01   4.4772882e-01
   5.0306121e-01   4.4823853e-01
   5.0408162e-01   4.4874683e-01
   5.0510202e-01   4.4925372e-01
   5.0612243e-01   4.4975921e-01
   5.0714284e-01   4.5026330e-01
   5.0816325e-01   4.5076599e-01
   5.0918366e-01   4.5126728e-01
   5.1020406e-01   4.5176717e-01
   5.1122447e-01   4.5226567e-01
   5.1224488e-01   4.5276277e-01
   5.1326529e-01   4.5325848e-01
   5.1428569e-01   4.5375279e-01
   5.1530610e-01   4.5424572e-01
   5.1632651e-01   4.5473725e-01
   5.1734692e-01   4.5522740e-01
   5.1836733e-01   4.5571616e-01
   5.1938773e-01   4.5620354e-01
   5.2040814e-01   4.5668953e-01
   5.2142855e-01   4.5717415e-01
   5.2244896e-01   4.5765739e-01
   5.2346936e-01   4.5813926e-01
   5.2448977e-01   4.5861977e-01
   5.2551018e-01   4.5909890e-01
   5.2658161e-01   4.5960049e-01
   5.2775816e-01   4.6014955e-01
   5.2904612e-01   4.6074852e-01
   5.3045193e-01   4.6139981e-01
   5.3198198e-01   4.6210571e-01
   5.3364270e-01   4.6286844e-01
   5.3544056e-01   4.6369008e-01
   5.3738202e-01   4.6457261e-01
   5.3947351e-01   4.6551785e-01
   5.4172149e-01   4.6652746e-01
   5.4413234e-01   4.6760295e-01
   5.4671244e-01   4.6874561e-01
   5.4946809e-01   4.6995654e-01
   5.5240554e-01   4.7123661e-01
   5.5553097e-01   4.7258644e-01
   5.5885044e-01   4.7400642e-01
   5.6236994e-01   4.7549665e-01
   5.6609531e-01   4.7705693e-01
   5.7003225e-01   4.7868678e-01
   5.7418631e-01   4.8038539e-01
   5.7856282e-01   4.8215160e-01
   5.8316692e-01   4.8398391e-01
   5.8800348e-01   4.8588045e-01
   5.9307708e-01   4.8783896e-01
   5.9839198e-01   4.8985680e-01
   6.0395208e-01   4.9193091e-01
   6.0976083e-01   4.9405783e-01
   6.1582122e-01   4.9623366e-01
   6.2213572e-01   4.9845410e-01
   6.2870616e-01   5.0071440e-01
   6.3553376e-01   5.0300939e-01
   6.4261895e-01   5.0533351e-01
   6.4996138e-01   5.0768079e-01
   6.5755977e-01   5.1004485e-01
   6.6541190e-01   5.1241900e-01
   6.7351445e-01   5.1479619e-01
   6.8186295e-01   5.1716913e-01
   6.9045169e-01   5.1953024e-01
   6.9927363e-01   5.2187181e-01
   7.0832033e-01   5.2418599e-01
   7.1758182e-01   5.2646488e-01
   7.2704660e-01   5.2870061e-01
   7.3670151e-01   5.3088542e-01
   7.4653173e-01   5.3301176e-01
   7.5652070e-01   5.3507236e-01
   7.6665012e-01   5.3706032e-01
   7.7689995e-01   5.3896926e-01
   7.8724839e-01   5.4079332e-01
   7.9767200e-01   5.4252732e-01
   8.0814569e-01   5.4416681e-01
   8.1864287e-01   5.4570816e-01
   8.2913557e-01   5.4714859e-01
   8.3959460e-01   5.4848625e-01
   8.4998976e-01   5.4972023e-01
   8.6029005e-01   5.5085057e-01
   8.7046398e-01   5.5187827e-01
   8.8047982e-01   5.5280526e-01
   8.9030595e-01   5.5363436e-01
   8.9991120e-01   5.5436919e-01
   9.0926522e-01   5.5501414e-01
   9.1833887e-01   5.5557422e-01
   9.2710458e-01   5.5605499e-01
   9.3553675e-01   5.5646245e-01
   9.4361215e-01   5.5680287e-01
   9.5131019e-01   5.5708271e-01
   9.5861330e-01   5.5730848e-01
   9.6550719e-01   5.5748663e-01
   9.7198105e-01   5.5762342e-01
   9.7802775e-01   5.5772484e-01
   9.8364391e-01   5.5779654e-01
   9.8882992e-01   5.5784372e-01
   9.9359015e-01   5.5787106e-01
   9.9793230e-01   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   7.0584438e-03
   1.3163558e-02   1.4473241e-02
   1.9262189e-02   2.2461403e-02
   2.5847735e-02   3.1054043e-02
   3.2910864e-02   4.0202329e-02
   4.0437094e-02   4.9846989e-02
   4.8407098e-02   5.9935246e-02
   5.6797117e-02   7.0416786e-02
   6.5579447e-02   8.1238824e-02
   7.4722998e-02   9.2345123e-02
   8.4193893e-02   1.0367724e-01
   9.3956090e-02   1.1517612e-01
   1.0397200e-01   1.2678336e-01
   1.1420311e-01   1.3844223e-01
   1.2461054e-01   1.5009851e-01
   1.3515560e-01   1.6170120e-01
   1.4580029e-01   1.7320311e-01
   1.5650769e-01   1.8456121e-01
   1.6724237e-01   1.9573697e-01
   1.7797066e-01   2.0669646e-01
   1.8866095e-01   2.1741039e-01
   1.9928379e-01   2.2785401e-01
   2.0981209e-01   2.3800696e-01
   2.2022116e-01   2.4785301e-01
   2.3048875e-01   2.5737983e-01
   2.4059501e-01   2.6657863e-01
   2.5052248e-01   2.7544384e-01
   2.6025597e-01   2.8397278e-01
   2.6978249e-01   2.9216527e-01
   2.7909113e-01   3.0002336e-01
   2.8817289e-01   3.0755095e-01
   2.9702058e-01   3.1475354e-01
   3.0562865e-01   3.2163793e-01
   3.1399303e-01   3.2821193e-01
   3.2211102e-01   3.3448422e-01
   3.2998109e-01   3.4046405e-01
   3.3760280e-01   3.4616113e-01
   3.4497662e-01   3.5158543e-01
   3.5210383e-01   3.5674710e-01
   3.5898638e-01   3.6165628e-01
   3.6562683e-01   3.6632308e-01
   3.7202819e-01   3.7075744e-01
   3.7819389e-01   3.7496911e-01
   3.8412763e-01   3.7896759e-01
   3.8983341e-01   3.8276207e-01
   3.9531537e-01   3.8636143e-01
   4.0057778e-01   3.8977419e-01
   4.0562503e-01   3.9300854e-01
   4.1046151e-01   3.9607229e-01
   4.1509165e-01   3.9897288e-01
   4.1951988e-01   4.0171743e-01
   4.2375059e-01   4.0431268e-01
   4.2778814e-01   4.0676503e-01
   4.3163684e-01   4.0908059e-01
   4.3530095e-01   4.1126512e-01
   4.3878469e-01   4.1332412e-01
   4.4209224e-01   4.1526280e-01
   4.4522775e-01   4.1708614e-01
   4.4819533e-01   4.1879886e-01
   4.5099911e-01   4.2040550e-01
   4.5364320e-01   4.2191037e-01
   4.5613173e-01   4.2331765e-01
   4.5846890e-01   4.2463134e-01
   4.6065893e-01   4.2585531e-01
   4.6270611e-01   4.2699334e-01
   4.6461483e-01   4.2804909e-01
   4.6638958e-01   4.2902614e-01
   4.6803493e-01   4.2992801e-01
   4.6955560e-01   4.3075817e-01
   4.7095640e-01   4.3152004e-01
   4.7224229e-01   4.3221700e-01
   4.7341836e-01   4.3285243e-01
   4.7448979e-01   4.3342964e-01
   4.7551020e-01   4.3397785e-01
   4.7653061e-01   4.3452462e-01
   4.7755101e-01   4.3506996e-01
   4.7857142e-01   4.3561387e-01
   4.7959183e-01   4.3615634e-01
   4.8061224e-01   4.3669737e-01
   4.8163264e-01   4.3723697e-01
   4.8265305e-01   4.3777512e-01
   4.8367346e-01   4.3831184e-01
   4.8469387e-01   4.3884712e-01
   4.8571428e-01   4.3938097e-01
   4.8673468e-01   4.3991339e-01
   4.8775509e-01   4.4044437e-01
   4.8877550e-01   4.4097393e-01
   4.8979591e-01   4.4150206e-01
   4.9081631e-01   4.4202877e-01
   4.9183672e-01   4.4255405e-01
   4.9285713e-01   4.4307790e-01
   4.9387754e-01   4.4360034e-01
   4.9489795e-01   4.4412135e-01
   4.9591835e-01   4.4464095e-01
   4.9693876e-01   4.4515913e-01
   4.9795917e-01   4.4567589e-01
   4.9897958e-01   4.4619124e-01
   4.9999999e-01   4.4670518e-01
   5.0102039e-01   4.4721770e-01
   5.0204080e-01   4.4772882e-01
   5.0306121e-01   4.4823853e-01
   5.0408162e-01   4.4874683e-01
   5.0510202e-01   4.4925372e-01
   5.0612243e-01   4.4975921e-01
   5.0714284e-01   4.5026330e-01
   5.0816325e-01   4.5076599e-01
   5.0918366e-01   4.5126728e-01
   5.1020406e-01   4.5176717e-01
   5.1122447e-01   4.5226567e-01
   5.1224488e-01   4.5276277e-01
   5.1326529e-01   4.5325848e-01
   5.1428569e-01   4.5375279e-01
   5.1530610e-01   4.5424572e-01
   5.1632651e-01   4.5473725e-01
   5.1734692e-01   4.5522740e-01
   5.1836733e-01   4.5571616e-01
   5.1938773e-01   4.5620354e-01
   5.2040814e-01   4.5668953e-01
   5.2142855e-01   4.5717415e-01
   5.2244896e-01   4.5765739e-01
   5.2346936e-01   4.5813926e-01
   5.2448977e-01   4.5861977e-01
   5.2551018e-01   4.5909890e-01
   5.2658161e-01   4.5960049e-01
   5.2775816e-01   4.6014955e-01
   5.2904612e-01   4.6074852e-01
   5.3045193e-01   4.6139981e-01
   5.3198198e-01   4.6210571e-01
   5.3364270e-01   4.6286844e-01
   5.3544056e-01   4.6369008e-01
   5.3738202e-01   4.6457261e-01
   5.3947351e-01   4.6551785e-01
   5.4172149e-01   4.6652746e-01
   5.4413234e-01   4.6760295e-01
   5.4671244e-01   4.6874561e-01
   5.4946809e-01   4.6995654e-01
   5.5240554e-01   4.7123661e-01
   5.5553097e-01   4.7258644e-01
   5.5885044e-01   4.7400642e-01
   5.6236994e-01   4.7549665e-01
   5.6609531e-01   4.7705693e-01
   5.7003225e-01   4.7868678e-01
   5.7418631e-01   4.8038539e-01
   5.7856282e-01   4.8215160e-01
   5.8316692e-01   4.8398391e-01
   5.8800348e-01   4.8588045e-01
   5.9307708e-01   4.8783896e-01
   5.9839198e-01   4.8985680e-01
   6.0395208e-01   4.9193091e-01
   6.0976083e-01   4.9405783e-01
   6.1582122e-01   4.9623366e-01
   6.2213572e-01   4.9845410e-01
   6.2870616e-01   5.0071440e-01
   6.3553376e-01   5.0300939e-01
   6.4261895e-01   5.0533351e-01
   6.4996138e-01   5.0768079e-01
   6.5755977e-01   5.1004485e-01
   6.6541190e-01   5.1241900e-01
   6.7351445e-01   5.1479619e-01
   6.8186295e-01   5.1716913e-01
   6.9045169e-01   5.1953024e-01
   6.9927363e-01   5.2187181e-01
   7.0832033e-01   5.2418599e-01
   7.1758182e-01   5.2646488e-01
   7.2704660e-01   5.2870061e-01
   7.3670151e-01   5.3088542e-01
   7.4653173e-01   5.3301176e-01
   7.5652070e-01   5.3507236e-01
   7.6665012e-01   5.3706032e-01
   7.7689995e-01   5.3896926e-01
   7.8724839e-01   5.4079332e-01
   7.9767200e-01   5.4252732e-01
   8.0814569e-01   5.4416681e-01
   8.1864287e-01   5.4570816e-01
   8.2913557e-01   5.4714859e-01
   8.3959460e-01   5.4848625e-01
   8.4998976e-01   5.4972023e-01
   8.6029005e-01   5.5085057e-01
   8.7046398e-01   5.5187827e-01
   8.8047982e-01   5.5280526e-01
   8.9030595e-01   5.5363436e-01
   8.9991120e-01   5.5436919e-01
   9.0926522e-01   5.5501414e-01
   9.1833887e-01   5.5557422e-01
   9.2710458e-01   5.5605499e-01
   9.3553675e-01   5.5646245e-01
   9.4361215e-01   5.5680287e-01
   9.5131019e-01   5.5708271e-01
   9.5861330e-01   5.5730848e-01
   9.6550719e-01   5.5748663e-01
   9.7198105e-01   5.5762342e-01
   9.7802775e-01   5.5772484e-01
   9.8364391e-01   5.5779654e-01
   9.8882992e-01   5.5784372e-01
   9.9359015e-01   5.5787106e-01
   9.9793230e-01   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.2652200e-02
   1.3163558e-02   2.5943160e-02
   1.9262189e-02   4.0261873e-02
   2.5847735e-02   5.5664106e-02
   3.2910864e-02   7.2062329e-02
   4.0437094e-02   8.9350301e-02
   4.8407098e-02   1.0743341e-01
   5.6797117e-02   1.2622148e-01
   6.5579447e-02   1.4561989e-01
   7.4722998e-02   1.6552784e-01
   8.4193893e-02   1.8584057e-01
   9.3956090e-02   2.0645222e-01
   1.0397200e-01   2.2725809e-01
   1.1420311e-01   2.4815651e-01
   1.2461054e-01   2.6905029e-01
   1.3515560e-01   2.8984802e-01
   1.4580029e-01   3.1046508e-01
   1.5650769e-01   3.3082438e-01
   1.6724237e-01   3.5085684e-01
   1.7797066e-01   3.7050164e-01
   1.8866095e-01   3.8970627e-01
   1.9928379e-01   4.0842636e-01
   2.0981209e-01   4.2662543e-01
   2.2022116e-01   4.4427439e-01
   2.3048875e-01   4.6135114e-01
   2.4059501e-01   4.7783991e-01
   2.5052248e-01   4.9373073e-01
   2.6025597e-01   5.0901877e-01
   2.6978249e-01   5.2370374e-01
   2.7909113e-01   5.3778929e-01
   2.8817289e-01   5.5128244e-01
   2.9702058e-01   5.6419303e-01
   3.0562865e-01   5.7653322e-01
   3.1399303e-01   5.8831707e-01
   3.2211102e-01   5.9956009e-01
   3.2998109e-01   6.1027888e-01
   3.3760280e-01   6.2049085e-01
   3.4497662e-01   6.3021388e-01
   3.5210383e-01   6.3946612e-01
   3.5898638e-01   6.4826579e-01
   3.6562683e-01   6.5663098e-01
   3.7202819e-01   6.6457953e-01
   3.7819389e-01   6.7212892e-01
   3.8412763e-01   6.7929616e-01
   3.8983341e-01   6.8609773e-01
   3.9531537e-01   6.9254955e-01
   4.0057778e-01   6.9866690e-01
   4.0562503e-01   7.0446444e-01
   4.1046151e-01   7.0995618e-01
   4.1509165e-01   7.1515547e-01
   4.1951988e-01   7.2007505e-01
   4.2375059e-01   7.2472701e-01
   4.2778814e-01   7.2912283e-01
   4.3163684e-01   7.3327344e-01
   4.3530095e-01   7.3718920e-01
   4.3878469e-01   7.4087993e-01
   4.4209224e-01   7.4435501e-01
   4.4522775e-01   7.4762333e-01
   4.4819533e-01   7.5069337e-01
   4.5099911e-01   7.5357325e-01
   4.5364320e-01   7.5627072e-01
   4.5613173e-01   7.5879325e-01
   4.5846890e-01   7.6114803e-01
   4.6065893e-01   7.6334200e-01
   4.6270611e-01   7.6538190e-01
   4.6461483e-01   7.6727432e-01
   4.6638958e-01   7.6902567e-01
   4.6803493e-01   7.7064227e-01
   4.6955560e-01   7.7213032e-01
   4.7095640e-01   7.7349597e-01
   4.7224229e-01   7.7474527e-01
   4.7341836e-01   7.7588427e-01
   4.7448979e-01   7.7691891e-01
   4.7551020e-01   7.7790158e-01
   4.7653061e-01   7.7888166e-01
   4.7755101e-01   7.7985917e-01
   4.7857142e-01   7.8083412e-01
   4.7959183e-01   7.8180650e-01
   4.8061224e-01   7.8277630e-01
   4.8163264e-01   7.8374351e-01
   4.8265305e-01   7.8470815e-01
   4.8367346e-01   7.8567021e-01
   4.8469387e-01   7.8662970e-01
   4.8571428e-01   7.8758662e-01
   4.8673468e-01   7.8854097e-01
   4.8775509e-01   7.8949276e-01
   4.8877550e-01   7.9044199e-01
   4.8979591e-01   7.9138866e-01
   4.9081631e-01   7.9233277e-01
   4.9183672e-01   7.9327433e-01
   4.9285713e-01   7.9421334e-01
   4.9387754e-01   7.9514980e-01
   4.9489795e-01   7.9608371e-01
   4.9591835e-01   7.9701509e-01
   4.9693876e-01   7.9794392e-01
   4.9795917e-01   7.9887021e-01
   4.9897958e-01   7.9979397e-01
   4.9999999e-01   8.0071520e-01
   5.0102039e-01   8.0163390e-01
   5.0204080e-01   8.0255007e-01
   5.0306121e-01   8.0346371e-01
   5.0408162e-01   8.0437484e-01
   5.0510202e-01   8.0528344e-01
   5.0612243e-01   8.0618953e-01
   5.0714284e-01   8.0709311e-01
   5.0816325e-01   8.0799418e-01
   5.0918366e-01   8.0889273e-01
   5.1020406e-01   8.0978878e-01
   5.1122447e-01   8.1068233e-01
   5.1224488e-01   8.1157338e-01
   5.1326529e-01   8.1246193e-01
   5.1428569e-01   8.1334799e-01
   5.1530610e-01   8.1423155e-01
   5.1632651e-01   8.1511262e-01
   5.1734692e-01   8.1599121e-01
   5.1836733e-01   8.1686731e-01
   5.1938773e-01   8.1774093e-01
   5.2040814e-01   8.1861207e-01
   5.2142855e-01   8.1948073e-01
   5.2244896e-01   8.2034694e-01
   5.2346936e-01   8.2121069e-01
   5.2448977e-01   8.2207200e-01
   5.2551018e-01   8.2293084e-01
   5.2658161e-01   8.2382994e-01
   5.2775816e-01   8.2481412e-01
   5.2904612e-01   8.2588777e-01
   5.3045193e-01   8.2705519e-01
   5.3198198e-01   8.2832052e-01
   5.3364270e-01   8.2968771e-01
   5.3544056e-01   8.3116049e-01
   5.3738202e-01   8.3274242e-01
   5.3947351e-01   8.3443675e-01
   5.4172149e-01   8.3624647e-01
   5.4413234e-01   8.3817428e-01
   5.4671244e-01   8.4022249e-01
   5.4946809e-01   8.4239307e-01
   5.5240554e-01   8.4468757e-01
   5.5553097e-01   8.4710714e-01
   5.5885044e-01   8.4965244e-01
   5.6236994e-01   8.5232366e-01
   5.6609531e-01   8.5512045e-01
   5.7003225e-01   8.5804195e-01
   5.7418631e-01   8.6108669e-01
   5.7856282e-01   8.6425260e-01
   5.8316692e-01   8.6753700e-01
   5.8800348e-01   8.7093653e-01
   5.9307708e-01   8.7444715e-01
   5.9839198e-01   8.7806410e-01
   6.0395208e-01   8.8178193e-01
   6.0976083e-01   8.8559442e-01
   6.1582122e-01   8.8949458e-01
   6.2213572e-01   8.9347469e-01
   6.2870616e-01   8.9752626e-01
   6.3553376e-01   9.0164002e-01
   6.4261895e-01   9.0580599e-01
   6.4996138e-01   9.1001345e-01
   6.5755977e-01   9.1425102e-01
   6.6541190e-01   9.1850665e-01
   6.7351445e-01   9.2276776e-01
   6.8186295e-01   9.2702122e-01
   6.9045169e-01   9.3125350e-01
   6.9927363e-01   9.3545075e-01
   7.0832033e-01   9.3959889e-01
   7.1758182e-01   9.4368378e-01
   7.2704660e-01   9.4769130e-01
   7.3670151e-01   9.5160756e-01
   7.4653173e-01   9.5541900e-01
   7.5652070e-01   9.5911261e-01
   7.6665012e-01   9.6267602e-01
   7.7689995e-01   9.6609777e-01
   7.8724839e-01   9.6936738e-01
   7.9767200e-01   9.7247556e-01
   8.0814569e-01   9.7541434e-01
   8.1864287e-01   9.7817719e-01
   8.2913557e-01   9.8075916e-01
   8.3959460e-01   9.8315690e-01
   8.4998976e-01   9.8536879e-01
   8.6029005e-01   9.8739491e-01
   8.7046398e-01   9.8923706e-01
   8.8047982e-01   9.9089869e-01
   8.9030595e-01   9.9238484e-01
   8.9991120e-01   9.9370202e-01
   9.0926522e-01   9.9485808e-01
   9.1833887e-01   9.9586202e-01
   9.2710458e-01   9.9672381e-01
   9.3553675e-01   9.9745417e-01
   9.4361215e-01   9.9806436e-01
   9.5131019e-01   9.9856598e-01
   9.5861330e-01   9.9897067e-01
   9.6550719e-01   9.9929000e-01
   9.7198105e-01   9.9953519e-01
   9.7802775e-01   9.9971700e-01
   9.8364391e-01   9.9984552e-01
   9.8882992e-01   9.9993008e-01
   9.9359015e-01   9.9997909e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.6958944e-03
   4.0080160e-03   5.3835996e-03
   6.0120240e-03   8.0631269e-03
   8.0160321e-03   1.0734487e-02
   1.0020040e-02   1.3397692e-02
   1.2024048e-02   1.6052753e-02
   1.4028056e-02   1.8699680e-02
   1.6032064e-02   2.1338485e-02
   1.8036072e-02   2.3969180e-02
   2.0040080e-02   2.6591774e-02
   2.2044088e-02   2.9206280e-02
   2.4048096e-02   3.1812709e-02
   2.6052104e-02   3.4411072e-02
   2.8056112e-02   3.7001379e-02
   3.0060120e-02   3.9583643e-02
   3.2064128e-02   4.2157874e-02
   3.4068136e-02   4.4724084e-02
   3.6072144e-02   4.7282283e-02
   3.8076152e-02   4.9832484e-02
   4.0080160e-02   5.2374696e-02
   4.2084168e-02   5.4908932e-02
   4.4088176e-02   5.7435202e-02
   4.6092184e-02   5.9953518e-02
   4.8096192e-02   6.2463891e-02
   5.0100200e-02   6.4966332e-02
   5.2104208e-02   6.7460852e-02
   5.4108216e-02   6.9947462e-02
   5.6112224e-02   7.2426174e-02
   5.8116232e-02   7.4896998e-02
   6.0120240e-02   7.7359947e-02
   6.2124248e-02   7.9815030e-02
   6.4128257e-02   8.2262260e-02
   6.6132265e-02   8.4701647e-02
   6.8136273e-02   8.7133203e-02
   7.0140281e-02   8.9556939e-02
   7.2144289e-02   9.1972866e-02
   7.4148297e-02   9.4380995e-02
   7.6152305e-02   9.6781337e-02
   7.8156313e-02   9.9173904e-02
   8.0160321e-02   1.0155871e-01
   8.2164329e-02   1.0393576e-01
   8.4168337e-02   1.0630506e-01
   8.6172345e-02   1.0866664e-01
   8.8176353e-02   1.1102050e-01
   9.0180361e-02   1.1336665e-01
   9.2184369e-02   1.1570510e-01
   9.4188377e-02   1.1803586e-01
   9.6192385e-02   1.2035895e-01
   9.8196393e-02   1.2267438e-01
   1.0020040e-01   1.2498215e-01
   1.0220441e-01   1.2728229e-01
   1.0420842e-01   1.2957479e-01
   1.0621242e-01   1.3185967e-01
   1.0821643e-01   1.3413695e-01
   1.1022044e-01   1.3640663e-01
   1.1222445e-01   1.3866873e-01
   1.1422846e-01   1.4092325e-01
   1.1623246e-01   1.4317020e-01
   1.1823647e-01   1.4540961e-01
   1.2024048e-01   1.4764147e-01
   1.2224449e-01   1.4986581e-01
   1.2424850e-01   1.5208262e-01
   1.2625251e-01   1.5429193e-01
   1.2825651e-01   1.5649375e-01
   1.3026052e-01   1.5868808e-01
   1.3226453e-01   1.6087493e-01
   1.3426854e-01   1.6305433e-01
   1.3627255e-01   1.6522627e-01
   1.3827655e-01   1.6739077e-01
   1.4028056e-01   1.6954784e-01
   1.4228457e-01   1.7169750e-01
   1.4428858e-01   1.7383974e-01
   1.4629259e-01   1.7597460e-01
   1.4829659e-01   1.7810207e-01
   1.5030060e-01   1.8022216e-01
   1.5230461e-01   1.8233490e-01
   1.5430862e-01   1.8444028e-01
   1.5631263e-01   1.8653833e-01
   1.5831663e-01   1.8862904e-01
   1.6032064e-01   1.9071244e-01
   1.6232465e-01   1.9278853e-01
   1.6432866e-01   1.9485733e-01
   1.6633267e-01   1.9691885e-01
   1.6833667e-01   1.9897309e-01
   1.7034068e-01   2.0102007e-01
   1.7234469e-01   2.0305980e-01
   1.7434870e-01   2.0509229e-01
   1.7635271e-01   2.0711756e-01
   1.7835671e-01   2.0913561e-01
   1.8036072e-01   2.1114645e-01
   1.8236473e-01   2.1315010e-01
   1.8436874e-01   2.1514657e-01
   1.8637275e-01   2.1713586e-01
   1.8837675e-01   2.1911799e-01
   1.9038076e-01   2.2109298e-01
   1.9238477e-01   2.2306082e-01
   1.9438878e-01   2.2502154e-01
   1.9639279e-01   2.2697515e-01
   1.9839679e-01   2.2892165e-01
   2.0040080e-01   2.3086105e-01
   2.0240481e-01   2.3279337e-01
   2.0440882e-01   2.3471863e-01
   2.0641283e-01   2.3663682e-01
   2.0841683e-01   2.3854796e-01
   2.1042084e-01   2.4045207e-01
   2.1242485e-01   2.4234915e-01
   2.1442886e-01   2.4423921e-01
   2.1643287e-01   2.4612227e-01
   2.1843687e-01   2.4799834e-01
   2.2044088e-01   2.4986742e-01
   2.2244489e-01   2.5172954e-01
   2.2444890e-01   2.5358470e-01
   2.2645291e-01   2.5543290e-01
   2.2845691e-01   2.5727417e-01
   2.3046092e-01   2.5910852e-01
   2.3246493e-01   2.6093595e-01
   2.3446894e-01   2.6275648e-01
   2.3647295e-01   2.6457011e-01
   2.3847695e-01   2.6637687e-01
   2.4048096e-01   2.6817675e-01
   2.4248497e-01   2.6996977e-01
   2.4448898e-01   2.7175595e-01
   2.4649299e-01   2.7353529e-01
   2.4849699e-01   2.7530781e-01
   2.5050100e-01   2.7707351e-01
   2.5250501e-01   2.7883241e-01
   2.5450902e-01   2.8058452e-01
   2.5651303e-01   2.8232985e-01
   2.5851703e-01   2.8406841e-01
   2.6052104e-01   2.8580021e-01
   2.6252505e-01   2.8752526e-01
   2.6452906e-01   2.8924358e-01
   2.6653307e-01   2.9095517e-01
   2.6853707e-01   2.9266005e-01
   2.7054108e-01   2.9435823e-01
   2.7254509e-01   2.9604972e-01
   2.7454910e-01   2.9773452e-01
   2.7655311e-01   2.9941266e-01
   2.7855711e-01   3.0108414e-01
   2.8056112e-01   3.0274898e-01
   2.8256513e-01   3.0440718e-01
   2.8456914e-01   3.0605875e-01
   2.8657315e-01   3.0770372e-01
   2.8857715e-01   3.0934208e-01
   2.9058116e-01   3.1097385e-01
   2.9258517e-01   3.1259904e-01
   2.9458918e-01   3.1421767e-01
   2.9659319e-01   3.1582973e-01
   2.9859719e-01   3.1743526e-01
   3.0060120e-01   3.1903424e-01
   3.0260521e-01   3.2062671e-01
   3.0460922e-01   3.2221266e-01
   3.0661323e-01   3.2379211e-01
   3.0861723e-01   3.2536507e-01
   3.1062124e-01   3.2693156e-01
   3.1262525e-01   3.2849157e-01
   3.1462926e-01   3.3004513e-01
   3.1663327e-01   3.3159224e-01
   3.1863727e-01   3.3313292e-01
   3.2064128e-01   3.3466718e-01
   3.2264529e-01   3.3619503e-01
   3.2464930e-01   3.3771648e-01
   3.2665331e-01   3.3923153e-01
   3.2865731e-01   3.4074021e-01
   3.3066132e-01   3.4224252e-01
   3.3266533e-01   3.4373848e-01
   3.3466934e-01   3.4522809e-01
   3.3667335e-01   3.4671137e-01
   3.3867735e-01   3.4818833e-01
   3.4068136e-01   3.4965898e-01
   3.4268537e-01   3.5112332e-01
   3.4468938e-01   3.5258138e-01
   3.4669339e-01   3.5403316e-01
   3.4869739e-01   3.5547868e-01
   3.5070140e-01   3.5691794e-01
   3.5270541e-01   3.5835095e-01
   3.5470942e-01   3.5977774e-01
   3.5671343e-01   3.6119830e-01
   3.5871743e-01   3.6261265e-01
   3.6072144e-01   3.6402080e-01
   3.6272545e-01   3.6542277e-01
   3.6472946e-01   3.6681856e-01
   3.6673347e-01   3.6820818e-01
   3.6873747e-01   3.6959165e-01
   3.7074148e-01   3.7096897e-01
   3.7274549e-01   3.7234017e-01
   3.7474950e-01   3.7370524e-01
   3.7675351e-01   3.7506420e-01
   3.7875752e-01   3.7641707e-01
   3.8076152e-01   3.7776385e-01
   3.8276553e-01   3.7910455e-01
   3.8476954e-01   3.8043919e-01
   3.8677355e-01   3.8176777e-01
   3.8877756e-01   3.8309031e-01
   3.9078156e-01   3.8440682e-01
   3.9278557e-01   3.8571731e-01
   3.9478958e-01   3.8702179e-01
   3.9679359e-01   3.8832027e-01
   3.9879760e-01   3.8961277e-01
   4.0080160e-01   3.9089929e-01
   4.0280561e-01   3.9217984e-01
   4.0480962e-01   3.9345445e-01
   4.0681363e-01   3.9472311e-01
   4.0881764e-01   3.9598584e-01
   4.1082164e-01   3.9724265e-01
   4.1282565e-01   3.9849355e-01
   4.1482966e-01   3.9973856e-01
   4.1683367e-01   4.0097768e-01
   4.1883768e-01   4.0221092e-01
   4.2084168e-01   4.0343830e-01
   4.2284569e-01   4.0465983e-01
   4.2484970e-01   4.0587552e-01
   4.2685371e-01   4.0708538e-01
   4.2885772e-01   4.0828941e-01
   4.3086172e-01   4.0948764e-01
   4.3286573e-01   4.1068008e-01
   4.3486974e-01   4.1186673e-01
   4.3687375e-01   4.1304760e-01
   4.3887776e-01   4.1422271e-01
   4.4088176e-01   4.1539207e-01
   4.4288577e-01   4.1655569e-01
   4.4488978e-01   4.1771358e-01
   4.4689379e-01   4.1886575e-01
   4.4889780e-01   4.2001222e-01
   4.5090180e-01   4.2115299e-01
   4.5290581e-01   4.2228807e-01
   4.5490982e-01   4.2341748e-01
   4.5691383e-01   4.2454123e-01
   4.5891784e-01   4.2565933e-01
   4.6092184e-01   4.2677178e-01
   4.6292585e-01   4.2787861e-01
   4.6492986e-01   4.2897982e-01
   4.6693387e-01   4.3007542e-01
   4.6893788e-01   4.3116543e-01
   4.7094188e-01   4.3224986e-01
   4.7294589e-01   4.3332871e-01
   4.7494990e-01   4.3440200e-01
   4.7695391e-01   4.3546974e-01
   4.7895792e-01   4.3653194e-01
   4.8096192e-01   4.3758861e-01
   4.8296593e-01   4.3863976e-01
   4.8496994e-01   4.3968541e-01
   4.8697395e-01   4.4072557e-01
   4.8897796e-01   4.4176024e-01
   4.9098196e-01   4.4278944e-01
   4.9298597e-01   4.4381317e-01
   4.9498998e-01   4.4483146e-01
   4.9699399e-01   4.4584431e-01
   4.9899800e-01   4.4685173e-01
   5.0100200e-01   4.4785373e-01
   5.0300601e-01   4.4885033e-01
   5.0501002e-01   4.4984154e-01
   5.0701403e-01   4.5082736e-01
   5.0901804e-01   4.5180781e-01
   5.1102204e-01   4.5278290e-01
   5.1302605e-01   4.5375264e-01
   5.1503006e-01   4.5471704e-01
   5.1703407e-01   4.5567612e-01
   5.1903808e-01   4.5662988e-01
   5.2104208e-01   4.5757834e-01
   5.2304609e-01   4.5852150e-01
   5.2505010e-01   4.5945938e-01
   5.2705411e-01   4.6039199e-01
   5.2905812e-01   4.6131934e-01
   5.3106212e-01   4.6224144e-01
   5.3306613e-01   4.6315830e-01
   5.3507014e-01   4.6406993e-01
   5.3707415e-01   4.6497636e-01
   5.3907816e-01   4.6587757e-01
   5.4108216e-01   4.6677360e-01
   5.4308617e-01   4.6766444e-01
   5.4509018e-01   4.6855011e-01
   5.4709419e-01   4.6943063e-01
   5.4909820e-01   4.7030599e-01
   5.5110220e-01   4.7117622e-01
   5.5310621e-01   4.7204132e-01
   5.5511022e-01   4.7290131e-01
   5.5711423e-01   4.7375619e-01
   5.5911824e-01   4.7460599e-01
   5.6112224e-01   4.7545070e-01
   5.6312625e-01   4.7629034e-01
   5.6513026e-01   4.7712492e-01
   5.6713427e-01   4.7795446e-01
   5.6913828e-01   4.7877896e-01
   5.7114228e-01   4.7959843e-01
   5.7314629e-01   4.8041289e-01
   5.7515030e-01   4.8122235e-01
   5.7715431e-01   4.8202682e-01
   5.7915832e-01   4.8282630e-01
   5.8116232e-01   4.8362082e-01
   5.8316633e-01   4.8441038e-01
   5.8517034e-01   4.8519499e-01
   5.8717435e-01   4.8597466e-01
   5.8917836e-01   4.8674942e-01
   5.9118236e-01   4.8751925e-01
   5.9318637e-01   4.8828419e-01
   5.9519038e-01   4.8904424e-01
   5.9719439e-01   4.8979940e-01
   5.9919840e-01   4.9054970e-01
   6.0120240e-01   4.9129514e-01
   6.0320641e-01   4.9203573e-01
   6.0521042e-01   4.9277149e-01
   6.0721443e-01   4.9350242e-01
   6.0921844e-01   4.9422855e-01
   6.1122244e-01   4.9494987e-01
   6.1322645e-01   4.9566640e-01
   6.1523046e-01   4.9637815e-01
   6.1723447e-01   4.9708513e-01
   6.1923848e-01   4.9778736e-01
   6.2124248e-01   4.9848484e-01
   6.2324649e-01   4.9917759e-01
   6.2525050e-01   4.9986561e-01
   6.2725451e-01   5.0054892e-01
   6.2925852e-01   5.0122753e-01
   6.3126253e-01   5.0190145e-01
   6.3326653e-01   5.0257069e-01
   6.3527054e-01   5.0323527e-01
   6.3727455e-01   5.0389519e-01
   6.3927856e-01   5.0455046e-01
   6.4128257e-01   5.0520110e-01
   6.4328657e-01   5.0584712e-01
   6.4529058e-01   5.0648852e-01
   6.4729459e-01   5.0712533e-01
   6.4929860e-01   5.0775755e-01
   6.5130261e-01   5.0838519e-01
   6.5330661e-01   5.0900826e-01
   6.5531062e-01   5.0962677e-01
   6.5731463e-01   5.1024075e-01
   6.5931864e-01   5.1085019e-01
   6.6132265e-01   5.1145510e-01
   6.6332665e-01   5.1205551e-01
   6.6533066e-01   5.1265142e-01
   6.6733467e-01   5.1324284e-01
   6.6933868e-01   5.1382978e-01
   6.7134269e-01   5.1441225e-01
   6.7334669e-01   5.1499027e-01
   6.7535070e-01   5.1556385e-01
   6.7735471e-01   5.1613299e-01
   6.7935872e-01   5.1669772e-01
   6.8136273e-01   5.1725803e-01
   6.8336673e-01   5.1781394e-01
   6.8537074e-01   5.1836547e-01
   6.8737475e-01   5.1891262e-01
   6.8937876e-01   5.1945540e-01
   6.9138277e-01   5.1999383e-01
   6.9338677e-01   5.2052792e-01
   6.9539078e-01   5.2105767e-01
   6.9739479e-01   5.2158310e-01
   6.9939880e-01   5.2210423e-01
   7.0140281e-01   5.2262105e-01
   7.0340681e-01   5.2313359e-01
   7.0541082e-01   5.2364186e-01
   7.0741483e-01   5.2414585e-01
   7.0941884e-01   5.2464560e-01
   7.1142285e-01   5.2514110e-01
   7.1342685e-01   5.2563237e-01
   7.1543086e-01   5.2611942e-01
   7.1743487e-01   5.2660226e-01
   7.1943888e-01   5.2708091e-01
   7.2144289e-01   5.2755536e-01
   7.2344689e-01   5.2802565e-01
   7.2545090e-01   5.2849176e-01
   7.2745491e-01   5.2895373e-01
   7.2945892e-01   5.2941155e-01
   7.3146293e-01   5.2986524e-01
   7.3346693e-01   5.3031482e-01
   7.3547094e-01   5.3076028e-01
   7.3747495e-01   5.3120165e-01
   7.3947896e-01   5.3163893e-01
   7.4148297e-01   5.3207214e-01
   7.4348697e-01   5.3250128e-01
   7.4549098e-01   5.3292637e-01
   7.4749499e-01   5.3334742e-01
   7.4949900e-01   5.3376444e-01
   7.5150301e-01   5.3417744e-01
   7.5350701e-01   5.3458643e-01
   7.5551102e-01   5.3499143e-01
   7.5751503e-01   5.3539244e-01
   7.5951904e-01   5.3578948e-01
   7.6152305e-01   5.3618255e-01
   7.6352705e-01   5.3657168e-01
   7.6553106e-01   5.3695686e-01
   7.6753507e-01   5.3733811e-01
   7.6953908e-01   5.3771544e-01
   7.7154309e-01   5.3808887e-01
   7.7354709e-01   5.3845840e-01
   7.7555110e-01   5.3882405e-01
   7.7755511e-01   5.3918582e-01
   7.7955912e-01   5.3954373e-01
   7.8156313e-01   5.3989779e-01
   7.8356713e-01   5.4024801e-01
   7.8557114e-01   5.4059440e-01
   7.8757515e-01   5.4093698e-01
   7.8957916e-01   5.4127574e-01
   7.9158317e-01   5.4161072e-01
   7.9358717e-01   5.4194190e-01
   7.9559118e-01   5.4226932e-01
   7.9759519e-01   5.4259297e-01
   7.9959920e-01   5.4291287e-01
   8.0160321e-01   5.4322904e-01
   8.0360721e-01   5.4354147e-01
   8.0561122e-01   5.4385019e-01
   8.0761523e-01   5.4415520e-01
   8.0961924e-01   5.4445652e-01
   8.1162325e-01   5.4475416e-01
   8.1362725e-01   5.4504812e-01
   8.1563126e-01   5.4533842e-01
   8.1763527e-01   5.4562507e-01
   8.1963928e-01   5.4590808e-01
   8.2164329e-01   5.4618747e-01
   8.2364729e-01   5.4646324e-01
   8.2565130e-01   5.4673540e-01
   8.2765531e-01   5.4700397e-01
   8.2965932e-01   5.4726895e-01
   8.3166333e-01   5.4753037e-01
   8.3366733e-01   5.4778822e-01
   8.3567134e-01   5.4804253e-01
   8.3767535e-01   5.4829330e-01
   8.3967936e-01   5.4854054e-01
   8.4168337e-01   5.4878426e-01
   8.4368737e-01   5.4902448e-01
   8.4569138e-01   5.4926121e-01
   8.4769539e-01   5.4949445e-01
   8.4969940e-01   5.4972423e-01
   8.5170341e-01   5.4995054e-01
   8.5370741e-01   5.5017340e-01
   8.5571142e-01   5.5039283e-01
   8.5771543e-01   5.5060883e-01
   8.5971944e-01   5.5082142e-01
   8.6172345e-01   5.5103060e-01
   8.6372745e-01   5.5123639e-01
   8.6573146e-01   5.5143880e-01
   8.6773547e-01   5.5163784e-01
   8.6973948e-01   5.5183351e-01
   8.7174349e-01   5.5202584e-01
   8.7374749e-01   5.5221484e-01
   8.7575150e-01   5.5240051e-01
   8.7775551e-01   5.5258286e-01
   8.7975952e-01   5.5276191e-01
   8.8176353e-01   5.5293767e-01
   8.8376754e-01   5.5311014e-01
   8.8577154e-01   5.5327935e-01
   8.8777555e-01   5.5344530e-01
   8.8977956e-01   5.5360800e-01
   8.9178357e-01   5.5376747e-01
   8.9378758e-01   5.5392371e-01
   8.9579158e-01   5.5407673e-01
   8.9779559e-01   5.5422656e-01
   8.9979960e-01   5.5437319e-01
   9.0180361e-01   5.5451664e-01
   9.0380762e-01   5.5465692e-01
   9.0581162e-01   5.5479405e-01
   9.0781563e-01   5.5492803e-01
   9.0981964e-01   5.5505887e-01
   9.1182365e-01   5.5518659e-01
   9.1382766e-01   5.5531119e-01
   9.1583166e-01   5.5543269e-01
   9.1783567e-01   5.5555110e-01
   9.1983968e-01   5.5566644e-01
   9.2184369e-01   5.5577870e-01
   9.2384770e-01   5.5588791e-01
   9.2585170e-01   5.5599407e-01
   9.2785571e-01   5.5609719e-01
   9.2985972e-01   5.5619729e-01
   9.3186373e-01   5.5629438e-01
   9.3386774e-01   5.5638847e-01
   9.3587174e-01   5.5647957e-01
   9.3787575e-01   5.5656768e-01
   9.3987976e-01   5.5665283e-01
   9.4188377e-01   5.5673503e-01
   9.4388778e-01   5.5681428e-01
   9.4589178e-01   5.5689059e-01
   9.4789579e-01   5.5696398e-01
   9.4989980e-01   5.5703446e-01
   9.5190381e-01   5.5710203e-01
   9.5390782e-01   5.5716672e-01
   9.5591182e-01   5.5722853e-01
   9.5791583e-01   5.5728747e-01
   9.5991984e-01   5.5734356e-01
   9.6192385e-01   5.5739680e-01
   9.6392786e-01   5.5744721e-01
   9.6593186e-01   5.5749479e-01
   9.6793587e-01   5.5753957e-01
   9.6993988e-01   5.5758154e-01
   9.7194389e-01   5.5762073e-01
   9.7394790e-01   5.5765713e-01
   9.7595190e-01   5.5769077e-01
   9.7795591e-01   5.5772166e-01
   9.7995992e-01   5.5774980e-01
   9.8196393e-01   5.5777521e-01
   9.8396794e-01   5.5779789e-01
   9.8597194e-01   5.5781787e-01
   9.8797595e-01   5.5783514e-01
   9.8997996e-01   5.5784973e-01
   9.9198397e-01   5.5786164e-01
   9.9398798e-01   5.5787088e-01
   9.9599198e-01   5.5787747e-01
   9.9799599e-01   5.5788141e-01
   1.0000000e+00   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.6958944e-03
   4.0080160e-03   5.3835996e-03
   6.0120240e-03   8.0631269e-03
   8.0160321e-03   1.0734487e-02
   1.0020040e-02   1.3397692e-02
   1.2024048e-02   1.6052753e-02
   1.4028056e-02   1.8699680e-02
   1.6032064e-02   2.1338485e-02
   1.8036072e-02   2.3969180e-02
   2.0040080e-02   2.6591774e-02
   2.2044088e-02   2.9206280e-02
   2.4048096e-02   3.1812709e-02
   2.6052104e-02   3.4411072e-02
   2.8056112e-02   3.7001379e-02
   3.0060120e-02   3.9583643e-02
   3.2064128e-02   4.2157874e-02
   3.4068136e-02   4.4724084e-02
   3.6072144e-02   4.7282283e-02
   3.8076152e-02   4.9832484e-02
   4.0080160e-02   5.2374696e-02
   4.2084168e-02   5.4908932e-02
   4.4088176e-02   5.7435202e-02
   4.6092184e-02   5.9953518e-02
   4.8096192e-02   6.2463891e-02
   5.0100200e-02   6.4966332e-02
   5.2104208e-02   6.7460852e-02
   5.4108216e-02   6.9947462e-02
   5.6112224e-02   7.2426174e-02
   5.8116232e-02   7.4896998e-02
   6.0120240e-02   7.7359947e-02
   6.2124248e-02   7.9815030e-02
   6.4128257e-02   8.2262260e-02
   6.6132265e-02   8.4701647e-02
   6.8136273e-02   8.7133203e-02
   7.0140281e-02   8.9556939e-02
   7.2144289e-02   9.1972866e-02
   7.4148297e-02   9.4380995e-02
   7.6152305e-02   9.6781337e-02
   7.8156313e-02   9.9173904e-02
   8.0160321e-02   1.0155871e-01
   8.2164329e-02   1.0393576e-01
   8.4168337e-02   1.0630506e-01
   8.6172345e-02   1.0866664e-01
   8.8176353e-02   1.1102050e-01
   9.0180361e-02   1.1336665e-01
   9.2184369e-02   1.1570510e-01
   9.4188377e-02   1.1803586e-01
   9.6192385e-02   1.2035895e-01
   9.8196393e-02   1.2267438e-01
   1.0020040e-01   1.2498215e-01
   1.0220441e-01   1.2728229e-01
   1.0420842e-01   1.2957479e-01
   1.0621242e-01   1.3185967e-01
   1.0821643e-01   1.3413695e-01
   1.1022044e-01   1.3640663e-01
   1.1222445e-01   1.3866873e-01
   1.1422846e-01   1.4092325e-01
   1.1623246e-01   1.4317020e-01
   1.1823647e-01   1.4540961e-01
   1.2024048e-01   1.4764147e-01
   1.2224449e-01   1.4986581e-01
   1.2424850e-01   1.5208262e-01
   1.2625251e-01   1.5429193e-01
   1.2825651e-01   1.5649375e-01
   1.3026052e-01   1.5868808e-01
   1.3226453e-01   1.6087493e-01
   1.3426854e-01   1.6305433e-01
   1.3627255e-01   1.6522627e-01
   1.3827655e-01   1.6739077e-01
   1.4028056e-01   1.6954784e-01
   1.4228457e-01   1.7169750e-01
   1.4428858e-01   1.7383974e-01
   1.4629259e-01   1.7597460e-01
   1.4829659e-01   1.7810207e-01
   1.5030060e-01   1.8022216e-01
   1.5230461e-01   1.8233490e-01
   1.5430862e-01   1.8444028e-01
   1.5631263e-01   1.8653833e-01
   1.5831663e-01   1.8862904e-01
   1.6032064e-01   1.9071244e-01
   1.6232465e-01   1.9278853e-01
   1.6432866e-01   1.9485733e-01
   1.6633267e-01   1.9691885e-01
   1.6833667e-01   1.9897309e-01
   1.7034068e-01   2.0102007e-01
   1.7234469e-01   2.0305980e-01
   1.7434870e-01   2.0509229e-01
   1.7635271e-01   2.0711756e-01
   1.7835671e-01   2.0913561e-01
   1.8036072e-01   2.1114645e-01
   1.8236473e-01   2.1315010e-01
   1.8436874e-01   2.1514657e-01
   1.8637275e-01   2.1713586e-01
   1.8837675e-01   2.1911799e-01
   1.9038076e-01   2.2109298e-01
   1.9238477e-01   2.2306082e-01
   1.9438878e-01   2.2502154e-01
   1.9639279e-01   2.2697515e-01
   1.9839679e-01   2.2892165e-01
   2.0040080e-01   2.3086105e-01
   2.0240481e-01   2.3279337e-01
   2.0440882e-01   2.3471863e-01
   2.0641283e-01   2.3663682e-01
   2.0841683e-01   2.3854796e-01
   2.1042084e-01   2.4045207e-01
   2.1242485e-01   2.4234915e-01
   2.1442886e-01   2.4423921e-01
   2.1643287e-01   2.4612227e-01
   2.1843687e-01   2.4799834e-01
   2.2044088e-01   2.4986742e-01
   2.2244489e-01   2.5172954e-01
   2.2444890e-01   2.5358470e-01
   2.2645291e-01   2.5543290e-01
   2.2845691e-01   2.5727417e-01
   2.3046092e-01   2.5910852e-01
   2.3246493e-01   2.6093595e-01
   2.3446894e-01   2.6275648e-01
   2.3647295e-01   2.6457011e-01
   2.3847695e-01   2.6637687e-01
   2.4048096e-01   2.6817675e-01
   2.4248497e-01   2.6996977e-01
   2.4448898e-01   2.7175595e-01
   2.4649299e-01   2.7353529e-01
   2.4849699e-01   2.7530781e-01
   2.5050100e-01   2.7707351e-01
   2.5250501e-01   2.7883241e-01
   2.5450902e-01   2.8058452e-01
   2.5651303e-01   2.8232985e-01
   2.5851703e-01   2.8406841e-01
   2.6052104e-01   2.8580021e-01
   2.6252505e-01   2.8752526e-01
   2.6452906e-01   2.8924358e-01
   2.6653307e-01   2.9095517e-01
   2.6853707e-01   2.9266005e-01
   2.7054108e-01   2.9435823e-01
   2.7254509e-01   2.9604972e-01
   2.7454910e-01   2.9773452e-01
   2.7655311e-01   2.9941266e-01
   2.7855711e-01   3.0108414e-01
   2.8056112e-01   3.0274898e-01
   2.8256513e-01   3.0440718e-01
   2.8456914e-01   3.0605875e-01
   2.8657315e-01   3.0770372e-01
   2.8857715e-01   3.0934208e-01
   2.9058116e-01   3.1097385e-01
   2.9258517e-01   3.1259904e-01
   2.9458918e-01   3.1421767e-01
   2.9659319e-01   3.1582973e-01
   2.9859719e-01   3.1743526e-01
   3.0060120e-01   3.1903424e-01
   3.0260521e-01   3.2062671e-01
   3.0460922e-01   3.2221266e-01
   3.0661323e-01   3.2379211e-01
   3.0861723e-01   3.2536507e-01
   3.1062124e-01   3.2693156e-01
   3.1262525e-01   3.2849157e-01
   3.1462926e-01   3.3004513e-01
   3.1663327e-01   3.3159224e-01
   3.1863727e-01   3.3313292e-01
   3.2064128e-01   3.3466718e-01
   3.2264529e-01   3.3619503e-01
   3.2464930e-01   3.3771648e-01
   3.2665331e-01   3.3923153e-01
   3.2865731e-01   3.4074021e-01
   3.3066132e-01   3.4224252e-01
   3.3266533e-01   3.4373848e-01
   3.3466934e-01   3.4522809e-01
   3.3667335e-01   3.4671137e-01
   3.3867735e-01   3.4818833e-01
   3.4068136e-01   3.4965898e-01
   3.4268537e-01   3.5112332e-01
   3.4468938e-01   3.5258138e-01
   3.4669339e-01   3.5403316e-01
   3.4869739e-01   3.5547868e-01
   3.5070140e-01   3.5691794e-01
   3.5270541e-01   3.5835095e-01
   3.5470942e-01   3.5977774e-01
   3.5671343e-01   3.6119830e-01
   3.5871743e-01   3.6261265e-01
   3.6072144e-01   3.6402080e-01
   3.6272545e-01   3.6542277e-01
   3.6472946e-01   3.6681856e-01
   3.6673347e-01   3.6820818e-01
   3.6873747e-01   3.6959165e-01
   3.7074148e-01   3.7096897e-01
   3.7274549e-01   3.7234017e-01
   3.7474950e-01   3.7370524e-01
   3.7675351e-01   3.7506420e-01
   3.7875752e-01   3.7641707e-01
   3.8076152e-01   3.7776385e-01
   3.8276553e-01   3.7910455e-01
   3.8476954e-01   3.8043919e-01
   3.8677355e-01   3.8176777e-01
   3.8877756e-01   3.8309031e-01
   3.9078156e-01   3.8440682e-01
   3.9278557e-01   3.8571731e-01
   3.9478958e-01   3.8702179e-01
   3.9679359e-01   3.8832027e-01
   3.9879760e-01   3.8961277e-01
   4.0080160e-01   3.9089929e-01
   4.0280561e-01   3.9217984e-01
   4.0480962e-01   3.9345445e-01
   4.0681363e-01   3.9472311e-01
   4.0881764e-01   3.9598584e-01
   4.1082164e-01   3.9724265e-01
   4.1282565e-01   3.9849355e-01
   4.1482966e-01   3.9973856e-01
   4.1683367e-01   4.0097768e-01
   4.1883768e-01   4.0221092e-01
   4.2084168e-01   4.0343830e-01
   4.2284569e-01   4.0465983e-01
   4.2484970e-01   4.0587552e-01
   4.2685371e-01   4.0708538e-01
   4.2885772e-01   4.0828941e-01
   4.3086172e-01   4.0948764e-01
   4.3286573e-01   4.1068008e-01
   4.3486974e-01   4.1186673e-01
   4.3687375e-01   4.1304760e-01
   4.3887776e-01   4.1422271e-01
   4.4088176e-01   4.1539207e-01
   4.4288577e-01   4.1655569e-01
   4.4488978e-01   4.1771358e-01
   4.4689379e-01   4.1886575e-01
   4.4889780e-01   4.2001222e-01
   4.5090180e-01   4.2115299e-01
   4.5290581e-01   4.2228807e-01
   4.5490982e-01   4.2341748e-01
   4.5691383e-01   4.2454123e-01
   4.5891784e-01   4.2565933e-01
   4.6092184e-01   4.2677178e-01
   4.6292585e-01   4.2787861e-01
   4.6492986e-01   4.2897982e-01
   4.6693387e-01   4.3007542e-01
   4.6893788e-01   4.3116543e-01
   4.7094188e-01   4.3224986e-01
   4.7294589e-01   4.3332871e-01
   4.7494990e-01   4.3440200e-01
   4.7695391e-01   4.3546974e-01
   4.7895792e-01   4.3653194e-01
   4.8096192e-01   4.3758861e-01
   4.8296593e-01   4.3863976e-01
   4.8496994e-01   4.3968541e-01
   4.8697395e-01   4.4072557e-01
   4.8897796e-01   4.4176024e-01
   4.9098196e-01   4.4278944e-01
   4.9298597e-01   4.4381317e-01
   4.9498998e-01   4.4483146e-01
   4.9699399e-01   4.4584431e-01
   4.9899800e-01   4.4685173e-01
   5.0100200e-01   4.4785373e-01
   5.0300601e-01   4.4885033e-01
   5.0501002e-01   4.4984154e-01
   5.0701403e-01   4.5082736e-01
   5.0901804e-01   4.5180781e-01
   5.1102204e-01   4.5278290e-01
   5.1302605e-01   4.5375264e-01
   5.1503006e-01   4.5471704e-01
   5.1703407e-01   4.5567612e-01
   5.1903808e-01   4.5662988e-01
   5.2104208e-01   4.5757834e-01
   5.2304609e-01   4.5852150e-01
   5.2505010e-01   4.5945938e-01
   5.2705411e-01   4.6039199e-01
   5.2905812e-01   4.6131934e-01
   5.3106212e-01   4.6224144e-01
   5.3306613e-01   4.6315830e-01
   5.3507014e-01   4.6406993e-01
   5.3707415e-01   4.6497636e-01
   5.3907816e-01   4.6587757e-01
   5.4108216e-01   4.6677360e-01
   5.4308617e-01   4.6766444e-01
   5.4509018e-01   4.6855011e-01
   5.4709419e-01   4.6943063e-01
   5.4909820e-01   4.7030599e-01
   5.5110220e-01   4.7117622e-01
   5.5310621e-01   4.7204132e-01
   5.5511022e-01   4.7290131e-01
   5.5711423e-01   4.7375619e-01
   5.5911824e-01   4.7460599e-01
   5.6112224e-01   4.7545070e-01
   5.6312625e-01   4.7629034e-01
   5.6513026e-01   4.7712492e-01
   5.6713427e-01   4.7795446e-01
   5.6913828e-01   4.7877896e-01
   5.7114228e-01   4.7959843e-01
   5.7314629e-01   4.8041289e-01
   5.7515030e-01   4.8122235e-01
   5.7715431e-01   4.8202682e-01
   5.7915832e-01   4.8282630e-01
   5.8116232e-01   4.8362082e-01
   5.8316633e-01   4.8441038e-01
   5.8517034e-01   4.8519499e-01
   5.8717435e-01   4.8597466e-01
   5.8917836e-01   4.8674942e-01
   5.9118236e-01   4.8751925e-01
   5.9318637e-01   4.8828419e-01
   5.9519038e-01   4.8904424e-01
   5.9719439e-01   4.8979940e-01
   5.9919840e-01   4.9054970e-01
   6.0120240e-01   4.9129514e-01
   6.0320641e-01   4.9203573e-01
   6.0521042e-01   4.9277149e-01
   6.0721443e-01   4.9350242e-01
   6.0921844e-01   4.9422855e-01
   6.1122244e-01   4.9494987e-01
   6.1322645e-01   4.9566640e-01
   6.1523046e-01   4.9637815e-01
   6.1723447e-01   4.9708513e-01
   6.1923848e-01   4.9778736e-01
   6.2124248e-01   4.9848484e-01
   6.2324649e-01   4.9917759e-01
   6.2525050e-01   4.9986561e-01
   6.2725451e-01   5.0054892e-01
   6.2925852e-01   5.0122753e-01
   6.3126253e-01   5.0190145e-01
   6.3326653e-01   5.0257069e-01
   6.3527054e-01   5.0323527e-01
   6.3727455e-01   5.0389519e-01
   6.3927856e-01   5.0455046e-01
   6.4128257e-01   5.0520110e-01
   6.4328657e-01   5.0584712e-01
   6.4529058e-01   5.0648852e-01
   6.4729459e-01   5.0712533e-01
   6.4929860e-01   5.0775755e-01
   6.5130261e-01   5.0838519e-01
   6.5330661e-01   5.0900826e-01
   6.5531062e-01   5.0962677e-01
   6.5731463e-01   5.1024075e-01
   6.5931864e-01   5.1085019e-01
   6.6132265e-01   5.1145510e-01
   6.6332665e-01   5.1205551e-01
   6.6533066e-01   5.1265142e-01
   6.6733467e-01   5.1324284e-01
   6.6933868e-01   5.1382978e-01
   6.7134269e-01   5.1441225e-01
   6.7334669e-01   5.1499027e-01
   6.7535070e-01   5.1556385e-01
   6.7735471e-01   5.1613299e-01
   6.7935872e-01   5.1669772e-01
   6.8136273e-01   5.1725803e-01
   6.8336673e-01   5.1781394e-01
   6.8537074e-01   5.1836547e-01
   6.8737475e-01   5.1891262e-01
   6.8937876e-01   5.1945540e-01
   6.9138277e-01   5.1999383e-01
   6.9338677e-01   5.2052792e-01
   6.9539078e-01   5.2105767e-01
   6.9739479e-01   5.2158310e-01
   6.9939880e-01   5.2210423e-01
   7.0140281e-01   5.2262105e-01
   7.0340681e-01   5.2313359e-01
   7.0541082e-01   5.2364186e-01
   7.0741483e-01   5.2414585e-01
   7.0941884e-01   5.2464560e-01
   7.1142285e-01   5.2514110e-01
   7.1342685e-01   5.2563237e-01
   7.1543086e-01   5.2611942e-01
   7.1743487e-01   5.2660226e-01
   7.1943888e-01   5.2708091e-01
   7.2144289e-01   5.2755536e-01
   7.2344689e-01   5.2802565e-01
   7.2545090e-01   5.2849176e-01
   7.2745491e-01   5.2895373e-01
   7.2945892e-01   5.2941155e-01
   7.3146293e-01   5.2986524e-01
   7.3346693e-01   5.3031482e-01
   7.3547094e-01   5.3076028e-01
   7.3747495e-01   5.3120165e-01
   7.3947896e-01   5.3163893e-01
   7.4148297e-01   5.3207214e-01
   7.4348697e-01   5.3250128e-01
   7.4549098e-01   5.3292637e-01
   7.4749499e-01   5.3334742e-01
   7.4949900e-01   5.3376444e-01
   7.5150301e-01   5.3417744e-01
   7.5350701e-01   5.3458643e-01
   7.5551102e-01   5.3499143e-01
   7.5751503e-01   5.3539244e-01
   7.5951904e-01   5.3578948e-01
   7.6152305e-01   5.3618255e-01
   7.6352705e-01   5.3657168e-01
   7.6553106e-01   5.3695686e-01
   7.6753507e-01   5.3733811e-01
   7.6953908e-01   5.3771544e-01
   7.7154309e-01   5.3808887e-01
   7.7354709e-01   5.3845840e-01
   7.7555110e-01   5.3882405e-01
   7.7755511e-01   5.3918582e-01
   7.7955912e-01   5.3954373e-01
   7.8156313e-01   5.3989779e-01
   7.8356713e-01   5.4024801e-01
   7.8557114e-01   5.4059440e-01
   7.8757515e-01   5.4093698e-01
   7.8957916e-01   5.4127574e-01
   7.9158317e-01   5.4161072e-01
   7.9358717e-01   5.4194190e-01
   7.9559118e-01   5.4226932e-01
   7.9759519e-01   5.4259297e-01
   7.9959920e-01   5.4291287e-01
   8.0160321e-01   5.4322904e-01
   8.0360721e-01   5.4354147e-01
   8.0561122e-01   5.4385019e-01
   8.0761523e-01   5.4415520e-01
   8.0961924e-01   5.4445652e-01
   8.1162325e-01   5.4475416e-01
   8.1362725e-01   5.4504812e-01
   8.1563126e-01   5.4533842e-01
   8.1763527e-01   5.4562507e-01
   8.1963928e-01   5.4590808e-01
   8.2164329e-01   5.4618747e-01
   8.2364729e-01   5.4646324e-01
   8.2565130e-01   5.4673540e-01
   8.2765531e-01   5.4700397e-01
   8.2965932e-01   5.4726895e-01
   8.3166333e-01   5.4753037e-01
   8.3366733e-01   5.4778822e-01
   8.3567134e-01   5.4804253e-01
   8.3767535e-01   5.4829330e-01
   8.3967936e-01   5.4854054e-01
   8.4168337e-01   5.4878426e-01
   8.4368737e-01   5.4902448e-01
   8.4569138e-01   5.4926121e-01
   8.4769539e-01   5.4949445e-01
   8.4969940e-01   5.4972423e-01
   8.5170341e-01   5.4995054e-01
   8.5370741e-01   5.5017340e-01
   8.5571142e-01   5.5039283e-01
   8.5771543e-01   5.5060883e-01
   8.5971944e-01   5.5082142e-01
   8.6172345e-01   5.5103060e-01
   8.6372745e-01   5.5123639e-01
   8.6573146e-01   5.5143880e-01
   8.6773547e-01   5.5163784e-01
   8.6973948e-01   5.5183351e-01
   8.7174349e-01   5.5202584e-01
   8.7374749e-01   5.5221484e-01
   8.7575150e-01   5.5240051e-01
   8.7775551e-01   5.5258286e-01
   8.7975952e-01   5.5276191e-01
   8.8176353e-01   5.5293767e-01
   8.8376754e-01   5.5311014e-01
   8.8577154e-01   5.5327935e-01
   8.8777555e-01   5.5344530e-01
   8.8977956e-01   5.5360800e-01
   8.9178357e-01   5.5376747e-01
   8.9378758e-01   5.5392371e-01
   8.9579158e-01   5.5407673e-01
   8.9779559e-01   5.5422656e-01
   8.9979960e-01   5.5437319e-01
   9.0180361e-01   5.5451664e-01
   9.0380762e-01   5.5465692e-01
   9.0581162e-01   5.5479405e-01
   9.0781563e-01   5.5492803e-01
   9.0981964e-01   5.5505887e-01
   9.1182365e-01   5.5518659e-01
   9.1382766e-01   5.5531119e-01
   9.1583166e-01   5.5543269e-01
   9.1783567e-01   5.5555110e-01
   9.1983968e-01   5.5566644e-01
   9.2184369e-01   5.5577870e-01
   9.2384770e-01   5.5588791e-01
   9.2585170e-01   5.5599407e-01
   9.2785571e-01   5.5609719e-01
   9.2985972e-01   5.5619729e-01
   9.3186373e-01   5.5629438e-01
   9.3386774e-01   5.5638847e-01
   9.3587174e-01   5.5647957e-01
   9.3787575e-01   5.5656768e-01
   9.3987976e-01   5.5665283e-01
   9.4188377e-01   5.5673503e-01
   9.4388778e-01   5.5681428e-01
   9.4589178e-01   5.5689059e-01
   9.4789579e-01   5.5696398e-01
   9.4989980e-01   5.5703446e-01
   9.5190381e-01   5.5710203e-01
   9.5390782e-01   5.5716672e-01
   9.5591182e-01   5.5722853e-01
   9.5791583e-01   5.5728747e-01
   9.5991984e-01   5.5734356e-01
   9.6192385e-01   5.5739680e-01
   9.6392786e-01   5.5744721e-01
   9.6593186e-01   5.5749479e-01
   9.6793587e-01   5.5753957e-01
   9.6993988e-01   5.5758154e-01
   9.7194389e-01   5.5762073e-01
   9.7394790e-01   5.5765713e-01
   9.7595190e-01   5.5769077e-01
   9.7795591e-01   5.5772166e-01
   9.7995992e-01   5.5774980e-01
   9.8196393e-01   5.5777521e-01
   9.8396794e-01   5.5779789e-01
   9.8597194e-01   5.5781787e-01
   9.8797595e-01   5.5783514e-01
   9.8997996e-01   5.5784973e-01
   9.9198397e-01   5.5786164e-01
   9.9398798e-01   5.5787088e-01
   9.9599198e-01   5.5787747e-01
   9.9799599e-01   5.5788141e-01
   1.0000000e+00   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.6958944e-03
   4.0080160e-03   5.3835996e-03
   6.0120240e-03   8.0631269e-03
   8.0160321e-03   1.0734487e-02
   1.0020040e-02   1.3397692e-02
   1.2024048e-02   1.6052753e-02
   1.4028056e-02   1.8699680e-02
   1.6032064e-02   2.1338485e-02
   1.8036072e-02   2.3969180e-02
   2.0040080e-02   2.6591774e-02
   2.2044088e-02   2.9206280e-02
   2.4048096e-02   3.1812709e-02
   2.6052104e-02   3.4411072e-02
   2.8056112e-02   3.7001379e-02
   3.0060120e-02   3.9583643e-02
   3.2064128e-02   4.2157874e-02
   3.4068136e-02   4.4724084e-02
   3.6072144e-02   4.7282283e-02
   3.8076152e-02   4.9832484e-02
   4.0080160e-02   5.2374696e-02
   4.2084168e-02   5.4908932e-02
   4.4088176e-02   5.7435202e-02
   4.6092184e-02   5.9953518e-02
   4.8096192e-02   6.2463891e-02
   5.0100200e-02   6.4966332e-02
   5.2104208e-02   6.7460852e-02
   5.4108216e-02   6.9947462e-02
   5.6112224e-02   7.2426174e-02
   5.8116232e-02   7.4896998e-02
   6.0120240e-02   7.7359947e-02
   6.2124248e-02   7.9815030e-02
   6.4128257e-02   8.2262260e-02
   6.6132265e-02   8.4701647e-02
   6.8136273e-02   8.7133203e-02
   7.0140281e-02   8.9556939e-02
   7.2144289e-02   9.1972866e-02
   7.4148297e-02   9.4380995e-02
   7.6152305e-02   9.6781337e-02
   7.8156313e-02   9.9173904e-02
   8.0160321e-02   1.0155871e-01
   8.2164329e-02   1.0393576e-01
   8.4168337e-02   1.0630506e-01
   8.6172345e-02   1.0866664e-01
   8.8176353e-02   1.1102050e-01
   9.0180361e-02   1.1336665e-01
   9.2184369e-02   1.1570510e-01
   9.4188377e-02   1.1803586e-01
   9.6192385e-02   1.2035895e-01
   9.8196393e-02   1.2267438e-01
   1.0020040e-01   1.2498215e-01
   1.0220441e-01   1.2728229e-01
   1.0420842e-01   1.2957479e-01
   1.0621242e-01   1.3185967e-01
   1.0821643e-01   1.3413695e-01
   1.1022044e-01   1.3640663e-01
   1.1222445e-01   1.3866873e-01
   1.1422846e-01   1.4092325e-01
   1.1623246e-01   1.4317020e-01
   1.1823647e-01   1.4540961e-01
   1.2024048e-01   1.4764147e-01
   1.2224449e-01   1.4986581e-01
   1.2424850e-01   1.5208262e-01
   1.2625251e-01   1.5429193e-01
   1.2825651e-01   1.5649375e-01
   1.3026052e-01   1.5868808e-01
   1.3226453e-01   1.6087493e-01
   1.3426854e-01   1.6305433e-01
   1.3627255e-01   1.6522627e-01
   1.3827655e-01   1.6739077e-01
   1.4028056e-01   1.6954784e-01
   1.4228457e-01   1.7169750e-01
   1.4428858e-01   1.7383974e-01
   1.4629259e-01   1.7597460e-01
   1.4829659e-01   1.7810207e-01
   1.5030060e-01   1.8022216e-01
   1.5230461e-01   1.8233490e-01
   1.5430862e-01   1.8444028e-01
   1.5631263e-01   1.8653833e-01
   1.5831663e-01   1.8862904e-01
   1.6032064e-01   1.9071244e-01
   1.6232465e-01   1.9278853e-01
   1.6432866e-01   1.9485733e-01
   1.6633267e-01   1.9691885e-01
   1.6833667e-01   1.9897309e-01
   1.7034068e-01   2.0102007e-01
   1.7234469e-01   2.0305980e-01
   1.7434870e-01   2.0509229e-01
   1.7635271e-01   2.0711756e-01
   1.7835671e-01   2.0913561e-01
   1.8036072e-01   2.1114645e-01
   1.8236473e-01   2.1315010e-01
   1.8436874e-01   2.1514657e-01
   1.8637275e-01   2.1713586e-01
   1.8837675e-01   2.1911799e-01
   1.9038076e-01   2.2109298e-01
   1.9238477e-01   2.2306082e-01
   1.9438878e-01   2.2502154e-01
   1.9639279e-01   2.2697515e-01
   1.9839679e-01   2.2892165e-01
   2.0040080e-01   2.3086105e-01
   2.0240481e-01   2.3279337e-01
   2.0440882e-01   2.3471863e-01
   2.0641283e-01   2.3663682e-01
   2.0841683e-01   2.3854796e-01
   2.1042084e-01   2.4045207e-01
   2.1242485e-01   2.4234915e-01
   2.1442886e-01   2.4423921e-01
   2.1643287e-01   2.4612227e-01
   2.1843687e-01   2.4799834e-01
   2.2044088e-01   2.4986742e-01
   2.2244489e-01   2.5172954e-01
   2.2444890e-01   2.5358470e-01
   2.2645291e-01   2.5543290e-01
   2.2845691e-01   2.5727417e-01
   2.3046092e-01   2.5910852e-01
   2.3246493e-01   2.6093595e-01
   2.3446894e-01   2.6275648e-01
   2.3647295e-01   2.6457011e-01
   2.3847695e-01   2.6637687e-01
   2.4048096e-01   2.6817675e-01
   2.4248497e-01   2.6996977e-01
   2.4448898e-01   2.7175595e-01
   2.4649299e-01   2.7353529e-01
   2.4849699e-01   2.7530781e-01
   2.5050100e-01   2.7707351e-01
   2.5250501e-01   2.7883241e-01
   2.5450902e-01   2.8058452e-01
   2.5651303e-01   2.8232985e-01
   2.5851703e-01   2.8406841e-01
   2.6052104e-01   2.8580021e-01
   2.6252505e-01   2.8752526e-01
   2.6452906e-01   2.8924358e-01
   2.6653307e-01   2.9095517e-01
   2.6853707e-01   2.9266005e-01
   2.7054108e-01   2.9435823e-01
   2.7254509e-01   2.9604972e-01
   2.7454910e-01   2.9773452e-01
   2.7655311e-01   2.9941266e-01
   2.7855711e-01   3.0108414e-01
   2.8056112e-01   3.0274898e-01
   2.8256513e-01   3.0440718e-01
   2.8456914e-01   3.0605875e-01
   2.8657315e-01   3.0770372e-01
   2.8857715e-01   3.0934208e-01
   2.9058116e-01   3.1097385e-01
   2.9258517e-01   3.1259904e-01
   2.9458918e-01   3.1421767e-01
   2.9659319e-01   3.1582973e-01
   2.9859719e-01   3.1743526e-01
   3.0060120e-01   3.1903424e-01
   3.0260521e-01   3.2062671e-01
   3.0460922e-01   3.2221266e-01
   3.0661323e-01   3.2379211e-01
   3.0861723e-01   3.2536507e-01
   3.1062124e-01   3.2693156e-01
   3.1262525e-01   3.2849157e-01
   3.1462926e-01   3.3004513e-01
   3.1663327e-01   3.3159224e-01
   3.1863727e-01   3.3313292e-01
   3.2064128e-01   3.3466718e-01
   3.2264529e-01   3.3619503e-01
   3.2464930e-01   3.3771648e-01
   3.2665331e-01   3.3923153e-01
   3.2865731e-01   3.4074021e-01
   3.3066132e-01   3.4224252e-01
   3.3266533e-01   3.4373848e-01
   3.3466934e-01   3.4522809e-01
   3.3667335e-01   3.4671137e-01
   3.3867735e-01   3.4818833e-01
   3.4068136e-01   3.4965898e-01
   3.4268537e-01   3.5112332e-01
   3.4468938e-01   3.5258138e-01
   3.4669339e-01   3.5403316e-01
   3.4869739e-01   3.5547868e-01
   3.5070140e-01   3.5691794e-01
   3.5270541e-01   3.5835095e-01
   3.5470942e-01   3.5977774e-01
   3.5671343e-01   3.6119830e-01
   3.5871743e-01   3.6261265e-01
   3.6072144e-01   3.6402080e-01
   3.6272545e-01   3.6542277e-01
   3.6472946e-01   3.6681856e-01
   3.6673347e-01   3.6820818e-01
   3.6873747e-01   3.6959165e-01
   3.7074148e-01   3.7096897e-01
   3.7274549e-01   3.7234017e-01
   3.7474950e-01   3.7370524e-01
   3.7675351e-01   3.7506420e-01
   3.7875752e-01   3.7641707e-01
   3.8076152e-01   3.7776385e-01
   3.8276553e-01   3.7910455e-01
   3.8476954e-01   3.8043919e-01
   3.8677355e-01   3.8176777e-01
   3.8877756e-01   3.8309031e-01
   3.9078156e-01   3.8440682e-01
   3.9278557e-01   3.8571731e-01
   3.9478958e-01   3.8702179e-01
   3.9679359e-01   3.8832027e-01
   3.9879760e-01   3.8961277e-01
   4.0080160e-01   3.9089929e-01
   4.0280561e-01   3.9217984e-01
   4.0480962e-01   3.9345445e-01
   4.0681363e-01   3.9472311e-01
   4.0881764e-01   3.9598584e-01
   4.1082164e-01   3.9724265e-01
   4.1282565e-01   3.9849355e-01
   4.1482966e-01   3.9973856e-01
   4.1683367e-01   4.0097768e-01
   4.1883768e-01   4.0221092e-01
   4.2084168e-01   4.0343830e-01
   4.2284569e-01   4.0465983e-01
   4.2484970e-01   4.0587552e-01
   4.2685371e-01   4.0708538e-01
   4.2885772e-01   4.0828941e-01
   4.3086172e-01   4.0948764e-01
   4.3286573e-01   4.1068008e-01
   4.3486974e-01   4.1186673e-01
   4.3687375e-01   4.1304760e-01
   4.3887776e-01   4.1422271e-01
   4.4088176e-01   4.1539207e-01
   4.4288577e-01   4.1655569e-01
   4.4488978e-01   4.1771358e-01
   4.4689379e-01   4.1886575e-01
   4.4889780e-01   4.2001222e-01
   4.5090180e-01   4.2115299e-01
   4.5290581e-01   4.2228807e-01
   4.5490982e-01   4.2341748e-01
   4.5691383e-01   4.2454123e-01
   4.5891784e-01   4.2565933e-01
   4.6092184e-01   4.2677178e-01
   4.6292585e-01   4.2787861e-01
   4.6492986e-01   4.2897982e-01
   4.6693387e-01   4.3007542e-01
   4.6893788e-01   4.3116543e-01
   4.7094188e-01   4.3224986e-01
   4.7294589e-01   4.3332871e-01
   4.7494990e-01   4.3440200e-01
   4.7695391e-01   4.3546974e-01
   4.7895792e-01   4.3653194e-01
   4.8096192e-01   4.3758861e-01
   4.8296593e-01   4.3863976e-01
   4.8496994e-01   4.3968541e-01
   4.8697395e-01   4.4072557e-01
   4.8897796e-01   4.4176024e-01
   4.9098196e-01   4.4278944e-01
   4.9298597e-01   4.4381317e-01
   4.9498998e-01   4.4483146e-01
   4.9699399e-01   4.4584431e-01
   4.9899800e-01   4.4685173e-01
   5.0100200e-01   4.4785373e-01
   5.0300601e-01   4.4885033e-01
   5.0501002e-01   4.4984154e-01
   5.0701403e-01   4.5082736e-01
   5.0901804e-01   4.5180781e-01
   5.1102204e-01   4.5278290e-01
   5.1302605e-01   4.5375264e-01
   5.1503006e-01   4.5471704e-01
   5.1703407e-01   4.5567612e-01
   5.1903808e-01   4.5662988e-01
   5.2104208e-01   4.5757834e-01
   5.2304609e-01   4.5852150e-01
   5.2505010e-01   4.5945938e-01
   5.2705411e-01   4.6039199e-01
   5.2905812e-01   4.6131934e-01
   5.3106212e-01   4.6224144e-01
   5.3306613e-01   4.6315830e-01
   5.3507014e-01   4.6406993e-01
   5.3707415e-01   4.6497636e-01
   5.3907816e-01   4.6587757e-01
   5.4108216e-01   4.6677360e-01
   5.4308617e-01   4.6766444e-01
   5.4509018e-01   4.6855011e-01
   5.4709419e-01   4.6943063e-01
   5.4909820e-01   4.7030599e-01
   5.5110220e-01   4.7117622e-01
   5.5310621e-01   4.7204132e-01
   5.5511022e-01   4.7290131e-01
   5.5711423e-01   4.7375619e-01
   5.5911824e-01   4.7460599e-01
   5.6112224e-01   4.7545070e-01
   5.6312625e-01   4.7629034e-01
   5.6513026e-01   4.7712492e-01
   5.6713427e-01   4.7795446e-01
   5.6913828e-01   4.7877896e-01
   5.7114228e-01   4.7959843e-01
   5.7314629e-01   4.8041289e-01
   5.7515030e-01   4.8122235e-01
   5.7715431e-01   4.8202682e-01
   5.7915832e-01   4.8282630e-01
   5.8116232e-01   4.8362082e-01
   5.8316633e-01   4.8441038e-01
   5.8517034e-01   4.8519499e-01
   5.8717435e-01   4.8597466e-01
   5.8917836e-01   4.8674942e-01
   5.9118236e-01   4.8751925e-01
   5.9318637e-01   4.8828419e-01
   5.9519038e-01   4.8904424e-01
   5.9719439e-01   4.8979940e-01
   5.9919840e-01   4.9054970e-01
   6.0120240e-01   4.9129514e-01
   6.0320641e-01   4.9203573e-01
   6.0521042e-01   4.9277149e-01
   6.0721443e-01   4.9350242e-01
   6.0921844e-01   4.9422855e-01
   6.1122244e-01   4.9494987e-01
   6.1322645e-01   4.9566640e-01
   6.1523046e-01   4.9637815e-01
   6.1723447e-01   4.9708513e-01
   6.1923848e-01   4.9778736e-01
   6.2124248e-01   4.9848484e-01
   6.2324649e-01   4.9917759e-01
   6.2525050e-01   4.9986561e-01
   6.2725451e-01   5.0054892e-01
   6.2925852e-01   5.0122753e-01
   6.3126253e-01   5.0190145e-01
   6.3326653e-01   5.0257069e-01
   6.3527054e-01   5.0323527e-01
   6.3727455e-01   5.0389519e-01
   6.3927856e-01   5.0455046e-01
   6.4128257e-01   5.0520110e-01
   6.4328657e-01   5.0584712e-01
   6.4529058e-01   5.0648852e-01
   6.4729459e-01   5.0712533e-01
   6.4929860e-01   5.0775755e-01
   6.5130261e-01   5.0838519e-01
   6.5330661e-01   5.0900826e-01
   6.5531062e-01   5.0962677e-01
   6.5731463e-01   5.1024075e-01
   6.5931864e-01   5.1085019e-01
   6.6132265e-01   5.1145510e-01
   6.6332665e-01   5.1205551e-01
   6.6533066e-01   5.1265142e-01
   6.6733467e-01   5.1324284e-01
   6.6933868e-01   5.1382978e-01
   6.7134269e-01   5.1441225e-01
   6.7334669e-01   5.1499027e-01
   6.7535070e-01   5.1556385e-01
   6.7735471e-01   5.1613299e-01
   6.7935872e-01   5.1669772e-01
   6.8136273e-01   5.1725803e-01
   6.8336673e-01   5.1781394e-01
   6.8537074e-01   5.1836547e-01
   6.8737475e-01   5.1891262e-01
   6.8937876e-01   5.1945540e-01
   6.9138277e-01   5.1999383e-01
   6.9338677e-01   5.2052792e-01
   6.9539078e-01   5.2105767e-01
   6.9739479e-01   5.2158310e-01
   6.9939880e-01   5.2210423e-01
   7.0140281e-01   5.2262105e-01
   7.0340681e-01   5.2313359e-01
   7.0541082e-01   5.2364186e-01
   7.0741483e-01   5.2414585e-01
   7.0941884e-01   5.2464560e-01
   7.1142285e-01   5.2514110e-01
   7.1342685e-01   5.2563237e-01
   7.1543086e-01   5.2611942e-01
   7.1743487e-01   5.2660226e-01
   7.1943888e-01   5.2708091e-01
   7.2144289e-01   5.2755536e-01
   7.2344689e-01   5.2802565e-01
   7.2545090e-01   5.2849176e-01
   7.2745491e-01   5.2895373e-01
   7.2945892e-01   5.2941155e-01
   7.3146293e-01   5.2986524e-01
   7.3346693e-01   5.3031482e-01
   7.3547094e-01   5.3076028e-01
   7.3747495e-01   5.3120165e-01
   7.3947896e-01   5.3163893e-01
   7.4148297e-01   5.3207214e-01
   7.4348697e-01   5.3250128e-01
   7.4549098e-01   5.3292637e-01
   7.4749499e-01   5.3334742e-01
   7.4949900e-01   5.3376444e-01
   7.5150301e-01   5.3417744e-01
   7.5350701e-01   5.3458643e-01
   7.5551102e-01   5.3499143e-01
   7.5751503e-01   5.3539244e-01
   7.5951904e-01   5.3578948e-01
   7.6152305e-01   5.3618255e-01
   7.6352705e-01   5.3657168e-01
   7.6553106e-01   5.3695686e-01
   7.6753507e-01   5.3733811e-01
   7.6953908e-01   5.3771544e-01
   7.7154309e-01   5.3808887e-01
   7.7354709e-01   5.3845840e-01
   7.7555110e-01   5.3882405e-01
   7.7755511e-01   5.3918582e-01
   7.7955912e-01   5.3954373e-01
   7.8156313e-01   5.3989779e-01
   7.8356713e-01   5.4024801e-01
   7.8557114e-01   5.4059440e-01
   7.8757515e-01   5.4093698e-01
   7.8957916e-01   5.4127574e-01
   7.9158317e-01   5.4161072e-01
   7.9358717e-01   5.4194190e-01
   7.9559118e-01   5.4226932e-01
   7.9759519e-01   5.4259297e-01
   7.9959920e-01   5.4291287e-01
   8.0160321e-01   5.4322904e-01
   8.0360721e-01   5.4354147e-01
   8.0561122e-01   5.4385019e-01
   8.0761523e-01   5.4415520e-01
   8.0961924e-01   5.4445652e-01
   8.1162325e-01   5.4475416e-01
   8.1362725e-01   5.4504812e-01
   8.1563126e-01   5.4533842e-01
   8.1763527e-01   5.4562507e-01
   8.1963928e-01   5.4590808e-01
   8.2164329e-01   5.4618747e-01
   8.2364729e-01   5.4646324e-01
   8.2565130e-01   5.4673540e-01
   8.2765531e-01   5.4700397e-01
   8.2965932e-01   5.4726895e-01
   8.3166333e-01   5.4753037e-01
   8.3366733e-01   5.4778822e-01
   8.3567134e-01   5.4804253e-01
   8.3767535e-01   5.4829330e-01
   8.3967936e-01   5.4854054e-01
   8.4168337e-01   5.4878426e-01
   8.4368737e-01   5.4902448e-01
   8.4569138e-01   5.4926121e-01
   8.4769539e-01   5.4949445e-01
   8.4969940e-01   5.4972423e-01
   8.5170341e-01   5.4995054e-01
   8.5370741e-01   5.5017340e-01
   8.5571142e-01   5.5039283e-01
   8.5771543e-01   5.5060883e-01
   8.5971944e-01   5.5082142e-01
   8.6172345e-01   5.5103060e-01
   8.6372745e-01   5.5123639e-01
   8.6573146e-01   5.5143880e-01
   8.6773547e-01   5.5163784e-01
   8.6973948e-01   5.5183351e-01
   8.7174349e-01   5.5202584e-01
   8.7374749e-01   5.5221484e-01
   8.7575150e-01   5.5240051e-01
   8.7775551e-01   5.5258286e-01
   8.7975952e-01   5.5276191e-01
   8.8176353e-01   5.5293767e-01
   8.8376754e-01   5.5311014e-01
   8.8577154e-01   5.5327935e-01
   8.8777555e-01   5.5344530e-01
   8.8977956e-01   5.5360800e-01
   8.9178357e-01   5.5376747e-01
   8.9378758e-01   5.5392371e-01
   8.9579158e-01   5.5407673e-01
   8.9779559e-01   5.5422656e-01
   8.9979960e-01   5.5437319e-01
   9.0180361e-01   5.5451664e-01
   9.0380762e-01   5.5465692e-01
   9.0581162e-01   5.5479405e-01
   9.0781563e-01   5.5492803e-01
   9.0981964e-01   5.5505887e-01
   9.1182365e-01   5.5518659e-01
   9.1382766e-01   5.5531119e-01
   9.1583166e-01   5.5543269e-01
   9.1783567e-01   5.5555110e-01
   9.1983968e-01   5.5566644e-01
   9.2184369e-01   5.5577870e-01
   9.2384770e-01   5.5588791e-01
   9.2585170e-01   5.5599407e-01
   9.2785571e-01   5.5609719e-01
   9.2985972e-01   5.5619729e-01
   9.3186373e-01   5.5629438e-01
   9.3386774e-01   5.5638847e-01
   9.3587174e-01   5.5647957e-01
   9.3787575e-01   5.5656768e-01
   9.3987976e-01   5.5665283e-01
   9.4188377e-01   5.5673503e-01
   9.4388778e-01   5.5681428e-01
   9.4589178e-01   5.5689059e-01
   9.4789579e-01   5.5696398e-01
   9.4989980e-01   5.5703446e-01
   9.5190381e-01   5.5710203e-01
   9.5390782e-01   5.5716672e-01
   9.5591182e-01   5.5722853e-01
   9.5791583e-01   5.5728747e-01
   9.5991984e-01   5.5734356e-01
   9.6192385e-01   5.5739680e-01
   9.6392786e-01   5.5744721e-01
   9.6593186e-01   5.5749479e-01
   9.6793587e-01   5.5753957e-01
   9.6993988e-01   5.5758154e-01
   9.7194389e-01   5.5762073e-01
   9.7394790e-01   5.5765713e-01
   9.7595190e-01   5.5769077e-01
   9.7795591e-01   5.5772166e-01
   9.7995992e-01   5.5774980e-01
   9.8196393e-01   5.5777521e-01
   9.8396794e-01   5.5779789e-01
   9.8597194e-01   5.5781787e-01
   9.8797595e-01   5.5783514e-01
   9.8997996e-01   5.5784973e-01
   9.9198397e-01   5.5786164e-01
   9.9398798e-01   5.5787088e-01
   9.9599198e-01   5.5787747e-01
   9.9799599e-01   5.5788141e-01
   1.0000000e+00   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.6958944e-03
   4.0080160e-03   5.3835996e-03
   6.0120240e-03   8.0631269e-03
   8.0160321e-03   1.0734487e-02
   1.0020040e-02   1.3397692e-02
   1.2024048e-02   1.6052753e-02
   1.4028056e-02   1.8699680e-02
   1.6032064e-02   2.1338485e-02
   1.8036072e-02   2.3969180e-02
   2.0040080e-02   2.6591774e-02
   2.2044088e-02   2.9206280e-02
   2.4048096e-02   3.1812709e-02
   2.6052104e-02   3.4411072e-02
   2.8056112e-02   3.7001379e-02
   3.0060120e-02   3.9583643e-02
   3.2064128e-02   4.2157874e-02
   3.4068136e-02   4.4724084e-02
   3.6072144e-02   4.7282283e-02
   3.8076152e-02   4.9832484e-02
   4.0080160e-02   5.2374696e-02
   4.2084168e-02   5.4908932e-02
   4.4088176e-02   5.7435202e-02
   4.6092184e-02   5.9953518e-02
   4.8096192e-02   6.2463891e-02
   5.0100200e-02   6.4966332e-02
   5.2104208e-02   6.7460852e-02
   5.4108216e-02   6.9947462e-02
   5.6112224e-02   7.2426174e-02
   5.8116232e-02   7.4896998e-02
   6.0120240e-02   7.7359947e-02
   6.2124248e-02   7.9815030e-02
   6.4128257e-02   8.2262260e-02
   6.6132265e-02   8.4701647e-02
   6.8136273e-02   8.7133203e-02
   7.0140281e-02   8.9556939e-02
   7.2144289e-02   9.1972866e-02
   7.4148297e-02   9.4380995e-02
   7.6152305e-02   9.6781337e-02
   7.8156313e-02   9.9173904e-02
   8.0160321e-02   1.0155871e-01
   8.2164329e-02   1.0393576e-01
   8.4168337e-02   1.0630506e-01
   8.6172345e-02   1.0866664e-01
   8.8176353e-02   1.1102050e-01
   9.0180361e-02   1.1336665e-01
   9.2184369e-02   1.1570510e-01
   9.4188377e-02   1.1803586e-01
   9.6192385e-02   1.2035895e-01
   9.8196393e-02   1.2267438e-01
   1.0020040e-01   1.2498215e-01
   1.0220441e-01   1.2728229e-01
   1.0420842e-01   1.2957479e-01
   1.0621242e-01   1.3185967e-01
   1.0821643e-01   1.3413695e-01
   1.1022044e-01   1.3640663e-01
   1.1222445e-01   1.3866873e-01
   1.1422846e-01   1.4092325e-01
   1.1623246e-01   1.4317020e-01
   1.1823647e-01   1.4540961e-01
   1.2024048e-01   1.4764147e-01
   1.2224449e-01   1.4986581e-01
   1.2424850e-01   1.5208262e-01
   1.2625251e-01   1.5429193e-01
   1.2825651e-01   1.5649375e-01
   1.3026052e-01   1.5868808e-01
   1.3226453e-01   1.6087493e-01
   1.3426854e-01   1.6305433e-01
   1.3627255e-01   1.6522627e-01
   1.3827655e-01   1.6739077e-01
   1.4028056e-01   1.6954784e-01
   1.4228457e-01   1.7169750e-01
   1.4428858e-01   1.7383974e-01
   1.4629259e-01   1.7597460e-01
   1.4829659e-01   1.7810207e-01
   1.5030060e-01   1.8022216e-01
   1.5230461e-01   1.8233490e-01
   1.5430862e-01   1.8444028e-01
   1.5631263e-01   1.8653833e-01
   1.5831663e-01   1.8862904e-01
   1.6032064e-01   1.9071244e-01
   1.6232465e-01   1.9278853e-01
   1.6432866e-01   1.9485733e-01
   1.6633267e-01   1.9691885e-01
   1.6833667e-01   1.9897309e-01
   1.7034068e-01   2.0102007e-01
   1.7234469e-01   2.0305980e-01
   1.7434870e-01   2.0509229e-01
   1.7635271e-01   2.0711756e-01
   1.7835671e-01   2.0913561e-01
   1.8036072e-01   2.1114645e-01
   1.8236473e-01   2.1315010e-01
   1.8436874e-01   2.1514657e-01
   1.8637275e-01   2.1713586e-01
   1.8837675e-01   2.1911799e-01
   1.9038076e-01   2.2109298e-01
   1.9238477e-01   2.2306082e-01
   1.9438878e-01   2.2502154e-01
   1.9639279e-01   2.2697515e-01
   1.9839679e-01   2.2892165e-01
   2.0040080e-01   2.3086105e-01
   2.0240481e-01   2.3279337e-01
   2.0440882e-01   2.3471863e-01
   2.0641283e-01   2.3663682e-01
   2.0841683e-01   2.3854796e-01
   2.1042084e-01   2.4045207e-01
   2.1242485e-01   2.4234915e-01
   2.1442886e-01   2.4423921e-01
   2.1643287e-01   2.4612227e-01
   2.1843687e-01   2.4799834e-01
   2.2044088e-01   2.4986742e-01
   2.2244489e-01   2.5172954e-01
   2.2444890e-01   2.5358470e-01
   2.2645291e-01   2.5543290e-01
   2.2845691e-01   2.5727417e-01
   2.3046092e-01   2.5910852e-01
   2.3246493e-01   2.6093595e-01
   2.3446894e-01   2.6275648e-01
   2.3647295e-01   2.6457011e-01
   2.3847695e-01   2.6637687e-01
   2.4048096e-01   2.6817675e-01
   2.4248497e-01   2.6996977e-01
   2.4448898e-01   2.7175595e-01
   2.4649299e-01   2.7353529e-01
   2.4849699e-01   2.7530781e-01
   2.5050100e-01   2.7707351e-01
   2.5250501e-01   2.7883241e-01
   2.5450902e-01   2.8058452e-01
   2.5651303e-01   2.8232985e-01
   2.5851703e-01   2.8406841e-01
   2.6052104e-01   2.8580021e-01
   2.6252505e-01   2.8752526e-01
   2.6452906e-01   2.8924358e-01
   2.6653307e-01   2.9095517e-01
   2.6853707e-01   2.9266005e-01
   2.7054108e-01   2.9435823e-01
   2.7254509e-01   2.9604972e-01
   2.7454910e-01   2.9773452e-01
   2.7655311e-01   2.9941266e-01
   2.7855711e-01   3.0108414e-01
   2.8056112e-01   3.0274898e-01
   2.8256513e-01   3.0440718e-01
   2.8456914e-01   3.0605875e-01
   2.8657315e-01   3.0770372e-01
   2.8857715e-01   3.0934208e-01
   2.9058116e-01   3.1097385e-01
   2.9258517e-01   3.1259904e-01
   2.9458918e-01   3.1421767e-01
   2.9659319e-01   3.1582973e-01
   2.9859719e-01   3.1743526e-01
   3.0060120e-01   3.1903424e-01
   3.0260521e-01   3.2062671e-01
   3.0460922e-01   3.2221266e-01
   3.0661323e-01   3.2379211e-01
   3.0861723e-01   3.2536507e-01
   3.1062124e-01   3.2693156e-01
   3.1262525e-01   3.2849157e-01
   3.1462926e-01   3.3004513e-01
   3.1663327e-01   3.3159224e-01
   3.1863727e-01   3.3313292e-01
   3.2064128e-01   3.3466718e-01
   3.2264529e-01   3.3619503e-01
   3.2464930e-01   3.3771648e-01
   3.2665331e-01   3.3923153e-01
   3.2865731e-01   3.4074021e-01
   3.3066132e-01   3.4224252e-01
   3.3266533e-01   3.4373848e-01
   3.3466934e-01   3.4522809e-01
   3.3667335e-01   3.4671137e-01
   3.3867735e-01   3.4818833e-01
   3.4068136e-01   3.4965898e-01
   3.4268537e-01   3.5112332e-01
   3.4468938e-01   3.5258138e-01
   3.4669339e-01   3.5403316e-01
   3.4869739e-01   3.5547868e-01
   3.5070140e-01   3.5691794e-01
   3.5270541e-01   3.5835095e-01
   3.5470942e-01   3.5977774e-01
   3.5671343e-01   3.6119830e-01
   3.5871743e-01   3.6261265e-01
   3.6072144e-01   3.6402080e-01
   3.6272545e-01   3.6542277e-01
   3.6472946e-01   3.6681856e-01
   3.6673347e-01   3.6820818e-01
   3.6873747e-01   3.6959165e-01
   3.7074148e-01   3.7096897e-01
   3.7274549e-01   3.7234017e-01
   3.7474950e-01   3.7370524e-01
   3.7675351e-01   3.7506420e-01
   3.7875752e-01   3.7641707e-01
   3.8076152e-01   3.7776385e-01
   3.8276553e-01   3.7910455e-01
   3.8476954e-01   3.8043919e-01
   3.8677355e-01   3.8176777e-01
   3.8877756e-01   3.8309031e-01
   3.9078156e-01   3.8440682e-01
   3.9278557e-01   3.8571731e-01
   3.9478958e-01   3.8702179e-01
   3.9679359e-01   3.8832027e-01
   3.9879760e-01   3.8961277e-01
   4.0080160e-01   3.9089929e-01
   4.0280561e-01   3.9217984e-01
   4.0480962e-01   3.9345445e-01
   4.0681363e-01   3.9472311e-01
   4.0881764e-01   3.9598584e-01
   4.1082164e-01   3.9724265e-01
   4.1282565e-01   3.9849355e-01
   4.1482966e-01   3.9973856e-01
   4.1683367e-01   4.0097768e-01
   4.1883768e-01   4.0221092e-01
   4.2084168e-01   4.0343830e-01
   4.2284569e-01   4.0465983e-01
   4.2484970e-01   4.0587552e-01
   4.2685371e-01   4.0708538e-01
   4.2885772e-01   4.0828941e-01
   4.3086172e-01   4.0948764e-01
   4.3286573e-01   4.1068008e-01
   4.3486974e-01   4.1186673e-01
   4.3687375e-01   4.1304760e-01
   4.3887776e-01   4.1422271e-01
   4.4088176e-01   4.1539207e-01
   4.4288577e-01   4.1655569e-01
   4.4488978e-01   4.1771358e-01
   4.4689379e-01   4.1886575e-01
   4.4889780e-01   4.2001222e-01
   4.5090180e-01   4.2115299e-01
   4.5290581e-01   4.2228807e-01
   4.5490982e-01   4.2341748e-01
   4.5691383e-01   4.2454123e-01
   4.5891784e-01   4.2565933e-01
   4.6092184e-01   4.2677178e-01
   4.6292585e-01   4.2787861e-01
   4.6492986e-01   4.2897982e-01
   4.6693387e-01   4.3007542e-01
   4.6893788e-01   4.3116543e-01
   4.7094188e-01   4.3224986e-01
   4.7294589e-01   4.3332871e-01
   4.7494990e-01   4.3440200e-01
   4.7695391e-01   4.3546974e-01
   4.7895792e-01   4.3653194e-01
   4.8096192e-01   4.3758861e-01
   4.8296593e-01   4.3863976e-01
   4.8496994e-01   4.3968541e-01
   4.8697395e-01   4.4072557e-01
   4.8897796e-01   4.4176024e-01
   4.9098196e-01   4.4278944e-01
   4.9298597e-01   4.4381317e-01
   4.9498998e-01   4.4483146e-01
   4.9699399e-01   4.4584431e-01
   4.9899800e-01   4.4685173e-01
   5.0100200e-01   4.4785373e-01
   5.0300601e-01   4.4885033e-01
   5.0501002e-01   4.4984154e-01
   5.0701403e-01   4.5082736e-01
   5.0901804e-01   4.5180781e-01
   5.1102204e-01   4.5278290e-01
   5.1302605e-01   4.5375264e-01
   5.1503006e-01   4.5471704e-01
   5.1703407e-01   4.5567612e-01
   5.1903808e-01   4.5662988e-01
   5.2104208e-01   4.5757834e-01
   5.2304609e-01   4.5852150e-01
   5.2505010e-01   4.5945938e-01
   5.2705411e-01   4.6039199e-01
   5.2905812e-01   4.6131934e-01
   5.3106212e-01   4.6224144e-01
   5.3306613e-01   4.6315830e-01
   5.3507014e-01   4.6406993e-01
   5.3707415e-01   4.6497636e-01
   5.3907816e-01   4.6587757e-01
   5.4108216e-01   4.6677360e-01
   5.4308617e-01   4.6766444e-01
   5.4509018e-01   4.6855011e-01
   5.4709419e-01   4.6943063e-01
   5.4909820e-01   4.7030599e-01
   5.5110220e-01   4.7117622e-01
   5.5310621e-01   4.7204132e-01
   5.5511022e-01   4.7290131e-01
   5.5711423e-01   4.7375619e-01
   5.5911824e-01   4.7460599e-01
   5.6112224e-01   4.7545070e-01
   5.6312625e-01   4.7629034e-01
   5.6513026e-01   4.7712492e-01
   5.6713427e-01   4.7795446e-01
   5.6913828e-01   4.7877896e-01
   5.7114228e-01   4.7959843e-01
   5.7314629e-01   4.8041289e-01
   5.7515030e-01   4.8122235e-01
   5.7715431e-01   4.8202682e-01
   5.7915832e-01   4.8282630e-01
   5.8116232e-01   4.8362082e-01
   5.8316633e-01   4.8441038e-01
   5.8517034e-01   4.8519499e-01
   5.8717435e-01   4.8597466e-01
   5.8917836e-01   4.8674942e-01
   5.9118236e-01   4.8751925e-01
   5.9318637e-01   4.8828419e-01
   5.9519038e-01   4.8904424e-01
   5.9719439e-01   4.8979940e-01
   5.9919840e-01   4.9054970e-01
   6.0120240e-01   4.9129514e-01
   6.0320641e-01   4.9203573e-01
   6.0521042e-01   4.9277149e-01
   6.0721443e-01   4.9350242e-01
   6.0921844e-01   4.9422855e-01
   6.1122244e-01   4.9494987e-01
   6.1322645e-01   4.9566640e-01
   6.1523046e-01   4.9637815e-01
   6.1723447e-01   4.9708513e-01
   6.1923848e-01   4.9778736e-01
   6.2124248e-01   4.9848484e-01
   6.2324649e-01   4.9917759e-01
   6.2525050e-01   4.9986561e-01
   6.2725451e-01   5.0054892e-01
   6.2925852e-01   5.0122753e-01
   6.3126253e-01   5.0190145e-01
   6.3326653e-01   5.0257069e-01
   6.3527054e-01   5.0323527e-01
   6.3727455e-01   5.0389519e-01
   6.3927856e-01   5.0455046e-01
   6.4128257e-01   5.0520110e-01
   6.4328657e-01   5.0584712e-01
   6.4529058e-01   5.0648852e-01
   6.4729459e-01   5.0712533e-01
   6.4929860e-01   5.0775755e-01
   6.5130261e-01   5.0838519e-01
   6.5330661e-01   5.0900826e-01
   6.5531062e-01   5.0962677e-01
   6.5731463e-01   5.1024075e-01
   6.5931864e-01   5.1085019e-01
   6.6132265e-01   5.1145510e-01
   6.6332665e-01   5.1205551e-01
   6.6533066e-01   5.1265142e-01
   6.6733467e-01   5.1324284e-01
   6.6933868e-01   5.1382978e-01
   6.7134269e-01   5.1441225e-01
   6.7334669e-01   5.1499027e-01
   6.7535070e-01   5.1556385e-01
   6.7735471e-01   5.1613299e-01
   6.7935872e-01   5.1669772e-01
   6.8136273e-01   5.1725803e-01
   6.8336673e-01   5.1781394e-01
   6.8537074e-01   5.1836547e-01
   6.8737475e-01   5.1891262e-01
   6.8937876e-01   5.1945540e-01
   6.9138277e-01   5.1999383e-01
   6.9338677e-01   5.2052792e-01
   6.9539078e-01   5.2105767e-01
   6.9739479e-01   5.2158310e-01
   6.9939880e-01   5.2210423e-01
   7.0140281e-01   5.2262105e-01
   7.0340681e-01   5.2313359e-01
   7.0541082e-01   5.2364186e-01
   7.0741483e-01   5.2414585e-01
   7.0941884e-01   5.2464560e-01
   7.1142285e-01   5.2514110e-01
   7.1342685e-01   5.2563237e-01
   7.1543086e-01   5.2611942e-01
   7.1743487e-01   5.2660226e-01
   7.1943888e-01   5.2708091e-01
   7.2144289e-01   5.2755536e-01
   7.2344689e-01   5.2802565e-01
   7.2545090e-01   5.2849176e-01
   7.2745491e-01   5.2895373e-01
   7.2945892e-01   5.2941155e-01
   7.3146293e-01   5.2986524e-01
   7.3346693e-01   5.3031482e-01
   7.3547094e-01   5.3076028e-01
   7.3747495e-01   5.3120165e-01
   7.3947896e-01   5.3163893e-01
   7.4148297e-01   5.3207214e-01
   7.4348697e-01   5.3250128e-01
   7.4549098e-01   5.3292637e-01
   7.4749499e-01   5.3334742e-01
   7.4949900e-01   5.3376444e-01
   7.5150301e-01   5.3417744e-01
   7.5350701e-01   5.3458643e-01
   7.5551102e-01   5.3499143e-01
   7.5751503e-01   5.3539244e-01
   7.5951904e-01   5.3578948e-01
   7.6152305e-01   5.3618255e-01
   7.6352705e-01   5.3657168e-01
   7.6553106e-01   5.3695686e-01
   7.6753507e-01   5.3733811e-01
   7.6953908e-01   5.3771544e-01
   7.7154309e-01   5.3808887e-01
   7.7354709e-01   5.3845840e-01
   7.7555110e-01   5.3882405e-01
   7.7755511e-01   5.3918582e-01
   7.7955912e-01   5.3954373e-01
   7.8156313e-01   5.3989779e-01
   7.8356713e-01   5.4024801e-01
   7.8557114e-01   5.4059440e-01
   7.8757515e-01   5.4093698e-01
   7.8957916e-01   5.4127574e-01
   7.9158317e-01   5.4161072e-01
   7.9358717e-01   5.4194190e-01
   7.9559118e-01   5.4226932e-01
   7.9759519e-01   5.4259297e-01
   7.9959920e-01   5.4291287e-01
   8.0160321e-01   5.4322904e-01
   8.0360721e-01   5.4354147e-01
   8.0561122e-01   5.4385019e-01
   8.0761523e-01   5.4415520e-01
   8.0961924e-01   5.4445652e-01
   8.1162325e-01   5.4475416e-01
   8.1362725e-01   5.4504812e-01
   8.1563126e-01   5.4533842e-01
   8.1763527e-01   5.4562507e-01
   8.1963928e-01   5.4590808e-01
   8.2164329e-01   5.4618747e-01
   8.2364729e-01   5.4646324e-01
   8.2565130e-01   5.4673540e-01
   8.2765531e-01   5.4700397e-01
   8.2965932e-01   5.4726895e-01
   8.3166333e-01   5.4753037e-01
   8.3366733e-01   5.4778822e-01
   8.3567134e-01   5.4804253e-01
   8.3767535e-01   5.4829330e-01
   8.3967936e-01   5.4854054e-01
   8.4168337e-01   5.4878426e-01
   8.4368737e-01   5.4902448e-01
   8.4569138e-01   5.4926121e-01
   8.4769539e-01   5.4949445e-01
   8.4969940e-01   5.4972423e-01
   8.5170341e-01   5.4995054e-01
   8.5370741e-01   5.5017340e-01
   8.5571142e-01   5.5039283e-01
   8.5771543e-01   5.5060883e-01
   8.5971944e-01   5.5082142e-01
   8.6172345e-01   5.5103060e-01
   8.6372745e-01   5.5123639e-01
   8.6573146e-01   5.5143880e-01
   8.6773547e-01   5.5163784e-01
   8.6973948e-01   5.5183351e-01
   8.7174349e-01   5.5202584e-01
   8.7374749e-01   5.5221484e-01
   8.7575150e-01   5.5240051e-01
   8.7775551e-01   5.5258286e-01
   8.7975952e-01   5.5276191e-01
   8.8176353e-01   5.5293767e-01
   8.8376754e-01   5.5311014e-01
   8.8577154e-01   5.5327935e-01
   8.8777555e-01   5.5344530e-01
   8.8977956e-01   5.5360800e-01
   8.9178357e-01   5.5376747e-01
   8.9378758e-01   5.5392371e-01
   8.9579158e-01   5.5407673e-01
   8.9779559e-01   5.5422656e-01
   8.9979960e-01   5.5437319e-01
   9.0180361e-01   5.5451664e-01
   9.0380762e-01   5.5465692e-01
   9.0581162e-01   5.5479405e-01
   9.0781563e-01   5.5492803e-01
   9.0981964e-01   5.5505887e-01
   9.1182365e-01   5.5518659e-01
   9.1382766e-01   5.5531119e-01
   9.1583166e-01   5.5543269e-01
   9.1783567e-01   5.5555110e-01
   9.1983968e-01   5.5566644e-01
   9.2184369e-01   5.5577870e-01
   9.2384770e-01   5.5588791e-01
   9.2585170e-01   5.5599407e-01
   9.2785571e-01   5.5609719e-01
   9.2985972e-01   5.5619729e-01
   9.3186373e-01   5.5629438e-01
   9.3386774e-01   5.5638847e-01
   9.3587174e-01   5.5647957e-01
   9.3787575e-01   5.5656768e-01
   9.3987976e-01   5.5665283e-01
   9.4188377e-01   5.5673503e-01
   9.4388778e-01   5.5681428e-01
   9.4589178e-01   5.5689059e-01
   9.4789579e-01   5.5696398e-01
   9.4989980e-01   5.5703446e-01
   9.5190381e-01   5.5710203e-01
   9.5390782e-01   5.5716672e-01
   9.5591182e-01   5.5722853e-01
   9.5791583e-01   5.5728747e-01
   9.5991984e-01   5.5734356e-01
   9.6192385e-01   5.5739680e-01
   9.6392786e-01   5.5744721e-01
   9.6593186e-01   5.5749479e-01
   9.6793587e-01   5.5753957e-01
   9.6993988e-01   5.5758154e-01
   9.7194389e-01   5.5762073e-01
   9.7394790e-01   5.5765713e-01
   9.7595190e-01   5.5769077e-01
   9.7795591e-01   5.5772166e-01
   9.7995992e-01   5.5774980e-01
   9.8196393e-01   5.5777521e-01
   9.8396794e-01   5.5779789e-01
   9.8597194e-01   5.5781787e-01
   9.8797595e-01   5.5783514e-01
   9.8997996e-01   5.5784973e-01
   9.9198397e-01   5.5786164e-01
   9.9398798e-01   5.5787088e-01
   9.9599198e-01   5.5787747e-01
   9.9799599e-01   5.5788141e-01
   1.0000000e+00   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.6958944e-03
   4.0080160e-03   5.3835996e-03
   6.0120240e-03   8.0631269e-03
   8.0160321e-03   1.0734487e-02
   1.0020040e-02   1.3397692e-02
   1.2024048e-02   1.6052753e-02
   1.4028056e-02   1.8699680e-02
   1.6032064e-02   2.1338485e-02
   1.8036072e-02   2.3969180e-02
   2.0040080e-02   2.6591774e-02
   2.2044088e-02   2.9206280e-02
   2.4048096e-02   3.1812709e-02
   2.6052104e-02   3.4411072e-02
   2.8056112e-02   3.7001379e-02
   3.0060120e-02   3.9583643e-02
   3.2064128e-02   4.2157874e-02
   3.4068136e-02   4.4724084e-02
   3.6072144e-02   4.7282283e-02
   3.8076152e-02   4.9832484e-02
   4.0080160e-02   5.2374696e-02
   4.2084168e-02   5.4908932e-02
   4.4088176e-02   5.7435202e-02
   4.6092184e-02   5.9953518e-02
   4.8096192e-02   6.2463891e-02
   5.0100200e-02   6.4966332e-02
   5.2104208e-02   6.7460852e-02
   5.4108216e-02   6.9947462e-02
   5.6112224e-02   7.2426174e-02
   5.8116232e-02   7.4896998e-02
   6.0120240e-02   7.7359947e-02
   6.2124248e-02   7.9815030e-02
   6.4128257e-02   8.2262260e-02
   6.6132265e-02   8.4701647e-02
   6.8136273e-02   8.7133203e-02
   7.0140281e-02   8.9556939e-02
   7.2144289e-02   9.1972866e-02
   7.4148297e-02   9.4380995e-02
   7.6152305e-02   9.6781337e-02
   7.8156313e-02   9.9173904e-02
   8.0160321e-02   1.0155871e-01
   8.2164329e-02   1.0393576e-01
   8.4168337e-02   1.0630506e-01
   8.6172345e-02   1.0866664e-01
   8.8176353e-02   1.1102050e-01
   9.0180361e-02   1.1336665e-01
   9.2184369e-02   1.1570510e-01
   9.4188377e-02   1.1803586e-01
   9.6192385e-02   1.2035895e-01
   9.8196393e-02   1.2267438e-01
   1.0020040e-01   1.2498215e-01
   1.0220441e-01   1.2728229e-01
   1.0420842e-01   1.2957479e-01
   1.0621242e-01   1.3185967e-01
   1.0821643e-01   1.3413695e-01
   1.1022044e-01   1.3640663e-01
   1.1222445e-01   1.3866873e-01
   1.1422846e-01   1.4092325e-01
   1.1623246e-01   1.4317020e-01
   1.1823647e-01   1.4540961e-01
   1.2024048e-01   1.4764147e-01
   1.2224449e-01   1.4986581e-01
   1.2424850e-01   1.5208262e-01
   1.2625251e-01   1.5429193e-01
   1.2825651e-01   1.5649375e-01
   1.3026052e-01   1.5868808e-01
   1.3226453e-01   1.6087493e-01
   1.3426854e-01   1.6305433e-01
   1.3627255e-01   1.6522627e-01
   1.3827655e-01   1.6739077e-01
   1.4028056e-01   1.6954784e-01
   1.4228457e-01   1.7169750e-01
   1.4428858e-01   1.7383974e-01
   1.4629259e-01   1.7597460e-01
   1.4829659e-01   1.7810207e-01
   1.5030060e-01   1.8022216e-01
   1.5230461e-01   1.8233490e-01
   1.5430862e-01   1.8444028e-01
   1.5631263e-01   1.8653833e-01
   1.5831663e-01   1.8862904e-01
   1.6032064e-01   1.9071244e-01
   1.6232465e-01   1.9278853e-01
   1.6432866e-01   1.9485733e-01
   1.6633267e-01   1.9691885e-01
   1.6833667e-01   1.9897309e-01
   1.7034068e-01   2.0102007e-01
   1.7234469e-01   2.0305980e-01
   1.7434870e-01   2.0509229e-01
   1.7635271e-01   2.0711756e-01
   1.7835671e-01   2.0913561e-01
   1.8036072e-01   2.1114645e-01
   1.8236473e-01   2.1315010e-01
   1.8436874e-01   2.1514657e-01
   1.8637275e-01   2.1713586e-01
   1.8837675e-01   2.1911799e-01
   1.9038076e-01   2.2109298e-01
   1.9238477e-01   2.2306082e-01
   1.9438878e-01   2.2502154e-01
   1.9639279e-01   2.2697515e-01
   1.9839679e-01   2.2892165e-01
   2.0040080e-01   2.3086105e-01
   2.0240481e-01   2.3279337e-01
   2.0440882e-01   2.3471863e-01
   2.0641283e-01   2.3663682e-01
   2.0841683e-01   2.3854796e-01
   2.1042084e-01   2.4045207e-01
   2.1242485e-01   2.4234915e-01
   2.1442886e-01   2.4423921e-01
   2.1643287e-01   2.4612227e-01
   2.1843687e-01   2.4799834e-01
   2.2044088e-01   2.4986742e-01
   2.2244489e-01   2.5172954e-01
   2.2444890e-01   2.5358470e-01
   2.2645291e-01   2.5543290e-01
   2.2845691e-01   2.5727417e-01
   2.3046092e-01   2.5910852e-01
   2.3246493e-01   2.6093595e-01
   2.3446894e-01   2.6275648e-01
   2.3647295e-01   2.6457011e-01
   2.3847695e-01   2.6637687e-01
   2.4048096e-01   2.6817675e-01
   2.4248497e-01   2.6996977e-01
   2.4448898e-01   2.7175595e-01
   2.4649299e-01   2.7353529e-01
   2.4849699e-01   2.7530781e-01
   2.5050100e-01   2.7707351e-01
   2.5250501e-01   2.7883241e-01
   2.5450902e-01   2.8058452e-01
   2.5651303e-01   2.8232985e-01
   2.5851703e-01   2.8406841e-01
   2.6052104e-01   2.8580021e-01
   2.6252505e-01   2.8752526e-01
   2.6452906e-01   2.8924358e-01
   2.6653307e-01   2.9095517e-01
   2.6853707e-01   2.9266005e-01
   2.7054108e-01   2.9435823e-01
   2.7254509e-01   2.9604972e-01
   2.7454910e-01   2.9773452e-01
   2.7655311e-01   2.9941266e-01
   2.7855711e-01   3.0108414e-01
   2.8056112e-01   3.0274898e-01
   2.8256513e-01   3.0440718e-01
   2.8456914e-01   3.0605875e-01
   2.8657315e-01   3.0770372e-01
   2.8857715e-01   3.0934208e-01
   2.9058116e-01   3.1097385e-01
   2.9258517e-01   3.1259904e-01
   2.9458918e-01   3.1421767e-01
   2.9659319e-01   3.1582973e-01
   2.9859719e-01   3.1743526e-01
   3.0060120e-01   3.1903424e-01
   3.0260521e-01   3.2062671e-01
   3.0460922e-01   3.2221266e-01
   3.0661323e-01   3.2379211e-01
   3.0861723e-01   3.2536507e-01
   3.1062124e-01   3.2693156e-01
   3.1262525e-01   3.2849157e-01
   3.1462926e-01   3.3004513e-01
   3.1663327e-01   3.3159224e-01
   3.1863727e-01   3.3313292e-01
   3.2064128e-01   3.3466718e-01
   3.2264529e-01   3.3619503e-01
   3.2464930e-01   3.3771648e-01
   3.2665331e-01   3.3923153e-01
   3.2865731e-01   3.4074021e-01
   3.3066132e-01   3.4224252e-01
   3.3266533e-01   3.4373848e-01
   3.3466934e-01   3.4522809e-01
   3.3667335e-01   3.4671137e-01
   3.3867735e-01   3.4818833e-01
   3.4068136e-01   3.4965898e-01
   3.4268537e-01   3.5112332e-01
   3.4468938e-01   3.5258138e-01
   3.4669339e-01   3.5403316e-01
   3.4869739e-01   3.5547868e-01
   3.5070140e-01   3.5691794e-01
   3.5270541e-01   3.5835095e-01
   3.5470942e-01   3.5977774e-01
   3.5671343e-01   3.6119830e-01
   3.5871743e-01   3.6261265e-01
   3.6072144e-01   3.6402080e-01
   3.6272545e-01   3.6542277e-01
   3.6472946e-01   3.6681856e-01
   3.6673347e-01   3.6820818e-01
   3.6873747e-01   3.6959165e-01
   3.7074148e-01   3.7096897e-01
   3.7274549e-01   3.7234017e-01
   3.7474950e-01   3.7370524e-01
   3.7675351e-01   3.7506420e-01
   3.7875752e-01   3.7641707e-01
   3.8076152e-01   3.7776385e-01
   3.8276553e-01   3.7910455e-01
   3.8476954e-01   3.8043919e-01
   3.8677355e-01   3.8176777e-01
   3.8877756e-01   3.8309031e-01
   3.9078156e-01   3.8440682e-01
   3.9278557e-01   3.8571731e-01
   3.9478958e-01   3.8702179e-01
   3.9679359e-01   3.8832027e-01
   3.9879760e-01   3.8961277e-01
   4.0080160e-01   3.9089929e-01
   4.0280561e-01   3.9217984e-01
   4.0480962e-01   3.9345445e-01
   4.0681363e-01   3.9472311e-01
   4.0881764e-01   3.9598584e-01
   4.1082164e-01   3.9724265e-01
   4.1282565e-01   3.9849355e-01
   4.1482966e-01   3.9973856e-01
   4.1683367e-01   4.0097768e-01
   4.1883768e-01   4.0221092e-01
   4.2084168e-01   4.0343830e-01
   4.2284569e-01   4.0465983e-01
   4.2484970e-01   4.0587552e-01
   4.2685371e-01   4.0708538e-01
   4.2885772e-01   4.0828941e-01
   4.3086172e-01   4.0948764e-01
   4.3286573e-01   4.1068008e-01
   4.3486974e-01   4.1186673e-01
   4.3687375e-01   4.1304760e-01
   4.3887776e-01   4.1422271e-01
   4.4088176e-01   4.1539207e-01
   4.4288577e-01   4.1655569e-01
   4.4488978e-01   4.1771358e-01
   4.4689379e-01   4.1886575e-01
   4.4889780e-01   4.2001222e-01
   4.5090180e-01   4.2115299e-01
   4.5290581e-01   4.2228807e-01
   4.5490982e-01   4.2341748e-01
   4.5691383e-01   4.2454123e-01
   4.5891784e-01   4.2565933e-01
   4.6092184e-01   4.2677178e-01
   4.6292585e-01   4.2787861e-01
   4.6492986e-01   4.2897982e-01
   4.6693387e-01   4.3007542e-01
   4.6893788e-01   4.3116543e-01
   4.7094188e-01   4.3224986e-01
   4.7294589e-01   4.3332871e-01
   4.7494990e-01   4.3440200e-01
   4.7695391e-01   4.3546974e-01
   4.7895792e-01   4.3653194e-01
   4.8096192e-01   4.3758861e-01
   4.8296593e-01   4.3863976e-01
   4.8496994e-01   4.3968541e-01
   4.8697395e-01   4.4072557e-01
   4.8897796e-01   4.4176024e-01
   4.9098196e-01   4.4278944e-01
   4.9298597e-01   4.4381317e-01
   4.9498998e-01   4.4483146e-01
   4.9699399e-01   4.4584431e-01
   4.9899800e-01   4.4685173e-01
   5.0100200e-01   4.4785373e-01
   5.0300601e-01   4.4885033e-01
   5.0501002e-01   4.4984154e-01
   5.0701403e-01   4.5082736e-01
   5.0901804e-01   4.5180781e-01
   5.1102204e-01   4.5278290e-01
   5.1302605e-01   4.5375264e-01
   5.1503006e-01   4.5471704e-01
   5.1703407e-01   4.5567612e-01
   5.1903808e-01   4.5662988e-01
   5.2104208e-01   4.5757834e-01
   5.2304609e-01   4.5852150e-01
   5.2505010e-01   4.5945938e-01
   5.2705411e-01   4.6039199e-01
   5.2905812e-01   4.6131934e-01
   5.3106212e-01   4.6224144e-01
   5.3306613e-01   4.6315830e-01
   5.3507014e-01   4.6406993e-01
   5.3707415e-01   4.6497636e-01
   5.3907816e-01   4.6587757e-01
   5.4108216e-01   4.6677360e-01
   5.4308617e-01   4.6766444e-01
   5.4509018e-01   4.6855011e-01
   5.4709419e-01   4.6943063e-01
   5.4909820e-01   4.7030599e-01
   5.5110220e-01   4.7117622e-01
   5.5310621e-01   4.7204132e-01
   5.5511022e-01   4.7290131e-01
   5.5711423e-01   4.7375619e-01
   5.5911824e-01   4.7460599e-01
   5.6112224e-01   4.7545070e-01
   5.6312625e-01   4.7629034e-01
   5.6513026e-01   4.7712492e-01
   5.6713427e-01   4.7795446e-01
   5.6913828e-01   4.7877896e-01
   5.7114228e-01   4.7959843e-01
   5.7314629e-01   4.8041289e-01
   5.7515030e-01   4.8122235e-01
   5.7715431e-01   4.8202682e-01
   5.7915832e-01   4.8282630e-01
   5.8116232e-01   4.8362082e-01
   5.8316633e-01   4.8441038e-01
   5.8517034e-01   4.8519499e-01
   5.8717435e-01   4.8597466e-01
   5.8917836e-01   4.8674942e-01
   5.9118236e-01   4.8751925e-01
   5.9318637e-01   4.8828419e-01
   5.9519038e-01   4.8904424e-01
   5.9719439e-01   4.8979940e-01
   5.9919840e-01   4.9054970e-01
   6.0120240e-01   4.9129514e-01
   6.0320641e-01   4.9203573e-01
   6.0521042e-01   4.9277149e-01
   6.0721443e-01   4.9350242e-01
   6.0921844e-01   4.9422855e-01
   6.1122244e-01   4.9494987e-01
   6.1322645e-01   4.9566640e-01
   6.1523046e-01   4.9637815e-01
   6.1723447e-01   4.9708513e-01
   6.1923848e-01   4.9778736e-01
   6.2124248e-01   4.9848484e-01
   6.2324649e-01   4.9917759e-01
   6.2525050e-01   4.9986561e-01
   6.2725451e-01   5.0054892e-01
   6.2925852e-01   5.0122753e-01
   6.3126253e-01   5.0190145e-01
   6.3326653e-01   5.0257069e-01
   6.3527054e-01   5.0323527e-01
   6.3727455e-01   5.0389519e-01
   6.3927856e-01   5.0455046e-01
   6.4128257e-01   5.0520110e-01
   6.4328657e-01   5.0584712e-01
   6.4529058e-01   5.0648852e-01
   6.4729459e-01   5.0712533e-01
   6.4929860e-01   5.0775755e-01
   6.5130261e-01   5.0838519e-01
   6.5330661e-01   5.0900826e-01
   6.5531062e-01   5.0962677e-01
   6.5731463e-01   5.1024075e-01
   6.5931864e-01   5.1085019e-01
   6.6132265e-01   5.1145510e-01
   6.6332665e-01   5.1205551e-01
   6.6533066e-01   5.1265142e-01
   6.6733467e-01   5.1324284e-01
   6.6933868e-01   5.1382978e-01
   6.7134269e-01   5.1441225e-01
   6.7334669e-01   5.1499027e-01
   6.7535070e-01   5.1556385e-01
   6.7735471e-01   5.1613299e-01
   6.7935872e-01   5.1669772e-01
   6.8136273e-01   5.1725803e-01
   6.8336673e-01   5.1781394e-01
   6.8537074e-01   5.1836547e-01
   6.8737475e-01   5.1891262e-01
   6.8937876e-01   5.1945540e-01
   6.9138277e-01   5.1999383e-01
   6.9338677e-01   5.2052792e-01
   6.9539078e-01   5.2105767e-01
   6.9739479e-01   5.2158310e-01
   6.9939880e-01   5.2210423e-01
   7.0140281e-01   5.2262105e-01
   7.0340681e-01   5.2313359e-01
   7.0541082e-01   5.2364186e-01
   7.0741483e-01   5.2414585e-01
   7.0941884e-01   5.2464560e-01
   7.1142285e-01   5.2514110e-01
   7.1342685e-01   5.2563237e-01
   7.1543086e-01   5.2611942e-01
   7.1743487e-01   5.2660226e-01
   7.1943888e-01   5.2708091e-01
   7.2144289e-01   5.2755536e-01
   7.2344689e-01   5.2802565e-01
   7.2545090e-01   5.2849176e-01
   7.2745491e-01   5.2895373e-01
   7.2945892e-01   5.2941155e-01
   7.3146293e-01   5.2986524e-01
   7.3346693e-01   5.3031482e-01
   7.3547094e-01   5.3076028e-01
   7.3747495e-01   5.3120165e-01
   7.3947896e-01   5.3163893e-01
   7.4148297e-01   5.3207214e-01
   7.4348697e-01   5.3250128e-01
   7.4549098e-01   5.3292637e-01
   7.4749499e-01   5.3334742e-01
   7.4949900e-01   5.3376444e-01
   7.5150301e-01   5.3417744e-01
   7.5350701e-01   5.3458643e-01
   7.5551102e-01   5.3499143e-01
   7.5751503e-01   5.3539244e-01
   7.5951904e-01   5.3578948e-01
   7.6152305e-01   5.3618255e-01
   7.6352705e-01   5.3657168e-01
   7.6553106e-01   5.3695686e-01
   7.6753507e-01   5.3733811e-01
   7.6953908e-01   5.3771544e-01
   7.7154309e-01   5.3808887e-01
   7.7354709e-01   5.3845840e-01
   7.7555110e-01   5.3882405e-01
   7.7755511e-01   5.3918582e-01
   7.7955912e-01   5.3954373e-01
   7.8156313e-01   5.3989779e-01
   7.8356713e-01   5.4024801e-01
   7.8557114e-01   5.4059440e-01
   7.8757515e-01   5.4093698e-01
   7.8957916e-01   5.4127574e-01
   7.9158317e-01   5.4161072e-01
   7.9358717e-01   5.4194190e-01
   7.9559118e-01   5.4226932e-01
   7.9759519e-01   5.4259297e-01
   7.9959920e-01   5.4291287e-01
   8.0160321e-01   5.4322904e-01
   8.0360721e-01   5.4354147e-01
   8.0561122e-01   5.4385019e-01
   8.0761523e-01   5.4415520e-01
   8.0961924e-01   5.4445652e-01
   8.1162325e-01   5.4475416e-01
   8.1362725e-01   5.4504812e-01
   8.1563126e-01   5.4533842e-01
   8.1763527e-01   5.4562507e-01
   8.1963928e-01   5.4590808e-01
   8.2164329e-01   5.4618747e-01
   8.2364729e-01   5.4646324e-01
   8.2565130e-01   5.4673540e-01
   8.2765531e-01   5.4700397e-01
   8.2965932e-01   5.4726895e-01
   8.3166333e-01   5.4753037e-01
   8.3366733e-01   5.4778822e-01
   8.3567134e-01   5.4804253e-01
   8.3767535e-01   5.4829330e-01
   8.3967936e-01   5.4854054e-01
   8.4168337e-01   5.4878426e-01
   8.4368737e-01   5.4902448e-01
   8.4569138e-01   5.4926121e-01
   8.4769539e-01   5.4949445e-01
   8.4969940e-01   5.4972423e-01
   8.5170341e-01   5.4995054e-01
   8.5370741e-01   5.5017340e-01
   8.5571142e-01   5.5039283e-01
   8.5771543e-01   5.5060883e-01
   8.5971944e-01   5.5082142e-01
   8.6172345e-01   5.5103060e-01
   8.6372745e-01   5.5123639e-01
   8.6573146e-01   5.5143880e-01
   8.6773547e-01   5.5163784e-01
   8.6973948e-01   5.5183351e-01
   8.7174349e-01   5.5202584e-01
   8.7374749e-01   5.5221484e-01
   8.7575150e-01   5.5240051e-01
   8.7775551e-01   5.5258286e-01
   8.7975952e-01   5.5276191e-01
   8.8176353e-01   5.5293767e-01
   8.8376754e-01   5.5311014e-01
   8.8577154e-01   5.5327935e-01
   8.8777555e-01   5.5344530e-01
   8.8977956e-01   5.5360800e-01
   8.9178357e-01   5.5376747e-01
   8.9378758e-01   5.5392371e-01
   8.9579158e-01   5.5407673e-01
   8.9779559e-01   5.5422656e-01
   8.9979960e-01   5.5437319e-01
   9.0180361e-01   5.5451664e-01
   9.0380762e-01   5.5465692e-01
   9.0581162e-01   5.5479405e-01
   9.0781563e-01   5.5492803e-01
   9.0981964e-01   5.5505887e-01
   9.1182365e-01   5.5518659e-01
   9.1382766e-01   5.5531119e-01
   9.1583166e-01   5.5543269e-01
   9.1783567e-01   5.5555110e-01
   9.1983968e-01   5.5566644e-01
   9.2184369e-01   5.5577870e-01
   9.2384770e-01   5.5588791e-01
   9.2585170e-01   5.5599407e-01
   9.2785571e-01   5.5609719e-01
   9.2985972e-01   5.5619729e-01
   9.3186373e-01   5.5629438e-01
   9.3386774e-01   5.5638847e-01
   9.3587174e-01   5.5647957e-01
   9.3787575e-01   5.5656768e-01
   9.3987976e-01   5.5665283e-01
   9.4188377e-01   5.5673503e-01
   9.4388778e-01   5.5681428e-01
   9.4589178e-01   5.5689059e-01
   9.4789579e-01   5.5696398e-01
   9.4989980e-01   5.5703446e-01
   9.5190381e-01   5.5710203e-01
   9.5390782e-01   5.5716672e-01
   9.5591182e-01   5.5722853e-01
   9.5791583e-01   5.5728747e-01
   9.5991984e-01   5.5734356e-01
   9.6192385e-01   5.5739680e-01
   9.6392786e-01   5.5744721e-01
   9.6593186e-01   5.5749479e-01
   9.6793587e-01   5.5753957e-01
   9.6993988e-01   5.5758154e-01
   9.7194389e-01   5.5762073e-01
   9.7394790e-01   5.5765713e-01
   9.7595190e-01   5.5769077e-01
   9.7795591e-01   5.5772166e-01
   9.7995992e-01   5.5774980e-01
   9.8196393e-01   5.5777521e-01
   9.8396794e-01   5.5779789e-01
   9.8597194e-01   5.5781787e-01
   9.8797595e-01   5.5783514e-01
   9.8997996e-01   5.5784973e-01
   9.9198397e-01   5.5786164e-01
   9.9398798e-01   5.5787088e-01
   9.9599198e-01   5.5787747e-01
   9.9799599e-01   5.5788141e-01
   1.0000000e+00   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.6958944e-03
   4.0080160e-03   5.3835996e-03
   6.0120240e-03   8.0631269e-03
   8.0160321e-03   1.0734487e-02
   1.0020040e-02   1.3397692e-02
   1.2024048e-02   1.6052753e-02
   1.4028056e-02   1.8699680e-02
   1.6032064e-02   2.1338485e-02
   1.8036072e-02   2.3969180e-02
   2.0040080e-02   2.6591774e-02
   2.2044088e-02   2.9206280e-02
   2.4048096e-02   3.1812709e-02
   2.6052104e-02   3.4411072e-02
   2.8056112e-02   3.7001379e-02
   3.0060120e-02   3.9583643e-02
   3.2064128e-02   4.2157874e-02
   3.4068136e-02   4.4724084e-02
   3.6072144e-02   4.7282283e-02
   3.8076152e-02   4.9832484e-02
   4.0080160e-02   5.2374696e-02
   4.2084168e-02   5.4908932e-02
   4.4088176e-02   5.7435202e-02
   4.6092184e-02   5.9953518e-02
   4.8096192e-02   6.2463891e-02
   5.0100200e-02   6.4966332e-02
   5.2104208e-02   6.7460852e-02
   5.4108216e-02   6.9947462e-02
   5.6112224e-02   7.2426174e-02
   5.8116232e-02   7.4896998e-02
   6.0120240e-02   7.7359947e-02
   6.2124248e-02   7.9815030e-02
   6.4128257e-02   8.2262260e-02
   6.6132265e-02   8.4701647e-02
   6.8136273e-02   8.7133203e-02
   7.0140281e-02   8.9556939e-02
   7.2144289e-02   9.1972866e-02
   7.4148297e-02   9.4380995e-02
   7.6152305e-02   9.6781337e-02
   7.8156313e-02   9.9173904e-02
   8.0160321e-02   1.0155871e-01
   8.2164329e-02   1.0393576e-01
   8.4168337e-02   1.0630506e-01
   8.6172345e-02   1.0866664e-01
   8.8176353e-02   1.1102050e-01
   9.0180361e-02   1.1336665e-01
   9.2184369e-02   1.1570510e-01
   9.4188377e-02   1.1803586e-01
   9.6192385e-02   1.2035895e-01
   9.8196393e-02   1.2267438e-01
   1.0020040e-01   1.2498215e-01
   1.0220441e-01   1.2728229e-01
   1.0420842e-01   1.2957479e-01
   1.0621242e-01   1.3185967e-01
   1.0821643e-01   1.3413695e-01
   1.1022044e-01   1.3640663e-01
   1.1222445e-01   1.3866873e-01
   1.1422846e-01   1.4092325e-01
   1.1623246e-01   1.4317020e-01
   1.1823647e-01   1.4540961e-01
   1.2024048e-01   1.4764147e-01
   1.2224449e-01   1.4986581e-01
   1.2424850e-01   1.5208262e-01
   1.2625251e-01   1.5429193e-01
   1.2825651e-01   1.5649375e-01
   1.3026052e-01   1.5868808e-01
   1.3226453e-01   1.6087493e-01
   1.3426854e-01   1.6305433e-01
   1.3627255e-01   1.6522627e-01
   1.3827655e-01   1.6739077e-01
   1.4028056e-01   1.6954784e-01
   1.4228457e-01   1.7169750e-01
   1.4428858e-01   1.7383974e-01
   1.4629259e-01   1.7597460e-01
   1.4829659e-01   1.7810207e-01
   1.5030060e-01   1.8022216e-01
   1.5230461e-01   1.8233490e-01
   1.5430862e-01   1.8444028e-01
   1.5631263e-01   1.8653833e-01
   1.5831663e-01   1.8862904e-01
   1.6032064e-01   1.9071244e-01
   1.6232465e-01   1.9278853e-01
   1.6432866e-01   1.9485733e-01
   1.6633267e-01   1.9691885e-01
   1.6833667e-01   1.9897309e-01
   1.7034068e-01   2.0102007e-01
   1.7234469e-01   2.0305980e-01
   1.7434870e-01   2.0509229e-01
   1.7635271e-01   2.0711756e-01
   1.7835671e-01   2.0913561e-01
   1.8036072e-01   2.1114645e-01
   1.8236473e-01   2.1315010e-01
   1.8436874e-01   2.1514657e-01
   1.8637275e-01   2.1713586e-01
   1.8837675e-01   2.1911799e-01
   1.9038076e-01   2.2109298e-01
   1.9238477e-01   2.2306082e-01
   1.9438878e-01   2.2502154e-01
   1.9639279e-01   2.2697515e-01
   1.9839679e-01   2.2892165e-01
   2.0040080e-01   2.3086105e-01
   2.0240481e-01   2.3279337e-01
   2.0440882e-01   2.3471863e-01
   2.0641283e-01   2.3663682e-01
   2.0841683e-01   2.3854796e-01
   2.1042084e-01   2.4045207e-01
   2.1242485e-01   2.4234915e-01
   2.1442886e-01   2.4423921e-01
   2.1643287e-01   2.4612227e-01
   2.1843687e-01   2.4799834e-01
   2.2044088e-01   2.4986742e-01
   2.2244489e-01   2.5172954e-01
   2.2444890e-01   2.5358470e-01
   2.2645291e-01   2.5543290e-01
   2.2845691e-01   2.5727417e-01
   2.3046092e-01   2.5910852e-01
   2.3246493e-01   2.6093595e-01
   2.3446894e-01   2.6275648e-01
   2.3647295e-01   2.6457011e-01
   2.3847695e-01   2.6637687e-01
   2.4048096e-01   2.6817675e-01
   2.4248497e-01   2.6996977e-01
   2.4448898e-01   2.7175595e-01
   2.4649299e-01   2.7353529e-01
   2.4849699e-01   2.7530781e-01
   2.5050100e-01   2.7707351e-01
   2.5250501e-01   2.7883241e-01
   2.5450902e-01   2.8058452e-01
   2.5651303e-01   2.8232985e-01
   2.5851703e-01   2.8406841e-01
   2.6052104e-01   2.8580021e-01
   2.6252505e-01   2.8752526e-01
   2.6452906e-01   2.8924358e-01
   2.6653307e-01   2.9095517e-01
   2.6853707e-01   2.9266005e-01
   2.7054108e-01   2.9435823e-01
   2.7254509e-01   2.9604972e-01
   2.7454910e-01   2.9773452e-01
   2.7655311e-01   2.9941266e-01
   2.7855711e-01   3.0108414e-01
   2.8056112e-01   3.0274898e-01
   2.8256513e-01   3.0440718e-01
   2.8456914e-01   3.0605875e-01
   2.8657315e-01   3.0770372e-01
   2.8857715e-01   3.0934208e-01
   2.9058116e-01   3.1097385e-01
   2.9258517e-01   3.1259904e-01
   2.9458918e-01   3.1421767e-01
   2.9659319e-01   3.1582973e-01
   2.9859719e-01   3.1743526e-01
   3.0060120e-01   3.1903424e-01
   3.0260521e-01   3.2062671e-01
   3.0460922e-01   3.2221266e-01
   3.0661323e-01   3.2379211e-01
   3.0861723e-01   3.2536507e-01
   3.1062124e-01   3.2693156e-01
   3.1262525e-01   3.2849157e-01
   3.1462926e-01   3.3004513e-01
   3.1663327e-01   3.3159224e-01
   3.1863727e-01   3.3313292e-01
   3.2064128e-01   3.3466718e-01
   3.2264529e-01   3.3619503e-01
   3.2464930e-01   3.3771648e-01
   3.2665331e-01   3.3923153e-01
   3.2865731e-01   3.4074021e-01
   3.3066132e-01   3.4224252e-01
   3.3266533e-01   3.4373848e-01
   3.3466934e-01   3.4522809e-01
   3.3667335e-01   3.4671137e-01
   3.3867735e-01   3.4818833e-01
   3.4068136e-01   3.4965898e-01
   3.4268537e-01   3.5112332e-01
   3.4468938e-01   3.5258138e-01
   3.4669339e-01   3.5403316e-01
   3.4869739e-01   3.5547868e-01
   3.5070140e-01   3.5691794e-01
   3.5270541e-01   3.5835095e-01
   3.5470942e-01   3.5977774e-01
   3.5671343e-01   3.6119830e-01
   3.5871743e-01   3.6261265e-01
   3.6072144e-01   3.6402080e-01
   3.6272545e-01   3.6542277e-01
   3.6472946e-01   3.6681856e-01
   3.6673347e-01   3.6820818e-01
   3.6873747e-01   3.6959165e-01
   3.7074148e-01   3.7096897e-01
   3.7274549e-01   3.7234017e-01
   3.7474950e-01   3.7370524e-01
   3.7675351e-01   3.7506420e-01
   3.7875752e-01   3.7641707e-01
   3.8076152e-01   3.7776385e-01
   3.8276553e-01   3.7910455e-01
   3.8476954e-01   3.8043919e-01
   3.8677355e-01   3.8176777e-01
   3.8877756e-01   3.8309031e-01
   3.9078156e-01   3.8440682e-01
   3.9278557e-01   3.8571731e-01
   3.9478958e-01   3.8702179e-01
   3.9679359e-01   3.8832027e-01
   3.9879760e-01   3.8961277e-01
   4.0080160e-01   3.9089929e-01
   4.0280561e-01   3.9217984e-01
   4.0480962e-01   3.9345445e-01
   4.0681363e-01   3.9472311e-01
   4.0881764e-01   3.9598584e-01
   4.1082164e-01   3.9724265e-01
   4.1282565e-01   3.9849355e-01
   4.1482966e-01   3.9973856e-01
   4.1683367e-01   4.0097768e-01
   4.1883768e-01   4.0221092e-01
   4.2084168e-01   4.0343830e-01
   4.2284569e-01   4.0465983e-01
   4.2484970e-01   4.0587552e-01
   4.2685371e-01   4.0708538e-01
   4.2885772e-01   4.0828941e-01
   4.3086172e-01   4.0948764e-01
   4.3286573e-01   4.1068008e-01
   4.3486974e-01   4.1186673e-01
   4.3687375e-01   4.1304760e-01
   4.3887776e-01   4.1422271e-01
   4.4088176e-01   4.1539207e-01
   4.4288577e-01   4.1655569e-01
   4.4488978e-01   4.1771358e-01
   4.4689379e-01   4.1886575e-01
   4.4889780e-01   4.2001222e-01
   4.5090180e-01   4.2115299e-01
   4.5290581e-01   4.2228807e-01
   4.5490982e-01   4.2341748e-01
   4.5691383e-01   4.2454123e-01
   4.5891784e-01   4.2565933e-01
   4.6092184e-01   4.2677178e-01
   4.6292585e-01   4.2787861e-01
   4.6492986e-01   4.2897982e-01
   4.6693387e-01   4.3007542e-01
   4.6893788e-01   4.3116543e-01
   4.7094188e-01   4.3224986e-01
   4.7294589e-01   4.3332871e-01
   4.7494990e-01   4.3440200e-01
   4.7695391e-01   4.3546974e-01
   4.7895792e-01   4.3653194e-01
   4.8096192e-01   4.3758861e-01
   4.8296593e-01   4.3863976e-01
   4.8496994e-01   4.3968541e-01
   4.8697395e-01   4.4072557e-01
   4.8897796e-01   4.4176024e-01
   4.9098196e-01   4.4278944e-01
   4.9298597e-01   4.4381317e-01
   4.9498998e-01   4.4483146e-01
   4.9699399e-01   4.4584431e-01
   4.9899800e-01   4.4685173e-01
   5.0100200e-01   4.4785373e-01
   5.0300601e-01   4.4885033e-01
   5.0501002e-01   4.4984154e-01
   5.0701403e-01   4.5082736e-01
   5.0901804e-01   4.5180781e-01
   5.1102204e-01   4.5278290e-01
   5.1302605e-01   4.5375264e-01
   5.1503006e-01   4.5471704e-01
   5.1703407e-01   4.5567612e-01
   5.1903808e-01   4.5662988e-01
   5.2104208e-01   4.5757834e-01
   5.2304609e-01   4.5852150e-01
   5.2505010e-01   4.5945938e-01
   5.2705411e-01   4.6039199e-01
   5.2905812e-01   4.6131934e-01
   5.3106212e-01   4.6224144e-01
   5.3306613e-01   4.6315830e-01
   5.3507014e-01   4.6406993e-01
   5.3707415e-01   4.6497636e-01
   5.3907816e-01   4.6587757e-01
   5.4108216e-01   4.6677360e-01
   5.4308617e-01   4.6766444e-01
   5.4509018e-01   4.6855011e-01
   5.4709419e-01   4.6943063e-01
   5.4909820e-01   4.7030599e-01
   5.5110220e-01   4.7117622e-01
   5.5310621e-01   4.7204132e-01
   5.5511022e-01   4.7290131e-01
   5.5711423e-01   4.7375619e-01
   5.5911824e-01   4.7460599e-01
   5.6112224e-01   4.7545070e-01
   5.6312625e-01   4.7629034e-01
   5.6513026e-01   4.7712492e-01
   5.6713427e-01   4.7795446e-01
   5.6913828e-01   4.7877896e-01
   5.7114228e-01   4.7959843e-01
   5.7314629e-01   4.8041289e-01
   5.7515030e-01   4.8122235e-01
   5.7715431e-01   4.8202682e-01
   5.7915832e-01   4.8282630e-01
   5.8116232e-01   4.8362082e-01
   5.8316633e-01   4.8441038e-01
   5.8517034e-01   4.8519499e-01
   5.8717435e-01   4.8597466e-01
   5.8917836e-01   4.8674942e-01
   5.9118236e-01   4.8751925e-01
   5.9318637e-01   4.8828419e-01
   5.9519038e-01   4.8904424e-01
   5.9719439e-01   4.8979940e-01
   5.9919840e-01   4.9054970e-01
   6.0120240e-01   4.9129514e-01
   6.0320641e-01   4.9203573e-01
   6.0521042e-01   4.9277149e-01
   6.0721443e-01   4.9350242e-01
   6.0921844e-01   4.9422855e-01
   6.1122244e-01   4.9494987e-01
   6.1322645e-01   4.9566640e-01
   6.1523046e-01   4.9637815e-01
   6.1723447e-01   4.9708513e-01
   6.1923848e-01   4.9778736e-01
   6.2124248e-01   4.9848484e-01
   6.2324649e-01   4.9917759e-01
   6.2525050e-01   4.9986561e-01
   6.2725451e-01   5.0054892e-01
   6.2925852e-01   5.0122753e-01
   6.3126253e-01   5.0190145e-01
   6.3326653e-01   5.0257069e-01
   6.3527054e-01   5.0323527e-01
   6.3727455e-01   5.0389519e-01
   6.3927856e-01   5.0455046e-01
   6.4128257e-01   5.0520110e-01
   6.4328657e-01   5.0584712e-01
   6.4529058e-01   5.0648852e-01
   6.4729459e-01   5.0712533e-01
   6.4929860e-01   5.0775755e-01
   6.5130261e-01   5.0838519e-01
   6.5330661e-01   5.0900826e-01
   6.5531062e-01   5.0962677e-01
   6.5731463e-01   5.1024075e-01
   6.5931864e-01   5.1085019e-01
   6.6132265e-01   5.1145510e-01
   6.6332665e-01   5.1205551e-01
   6.6533066e-01   5.1265142e-01
   6.6733467e-01   5.1324284e-01
   6.6933868e-01   5.1382978e-01
   6.7134269e-01   5.1441225e-01
   6.7334669e-01   5.1499027e-01
   6.7535070e-01   5.1556385e-01
   6.7735471e-01   5.1613299e-01
   6.7935872e-01   5.1669772e-01
   6.8136273e-01   5.1725803e-01
   6.8336673e-01   5.1781394e-01
   6.8537074e-01   5.1836547e-01
   6.8737475e-01   5.1891262e-01
   6.8937876e-01   5.1945540e-01
   6.9138277e-01   5.1999383e-01
   6.9338677e-01   5.2052792e-01
   6.9539078e-01   5.2105767e-01
   6.9739479e-01   5.2158310e-01
   6.9939880e-01   5.2210423e-01
   7.0140281e-01   5.2262105e-01
   7.0340681e-01   5.2313359e-01
   7.0541082e-01   5.2364186e-01
   7.0741483e-01   5.2414585e-01
   7.0941884e-01   5.2464560e-01
   7.1142285e-01   5.2514110e-01
   7.1342685e-01   5.2563237e-01
   7.1543086e-01   5.2611942e-01
   7.1743487e-01   5.2660226e-01
   7.1943888e-01   5.2708091e-01
   7.2144289e-01   5.2755536e-01
   7.2344689e-01   5.2802565e-01
   7.2545090e-01   5.2849176e-01
   7.2745491e-01   5.2895373e-01
   7.2945892e-01   5.2941155e-01
   7.3146293e-01   5.2986524e-01
   7.3346693e-01   5.3031482e-01
   7.3547094e-01   5.3076028e-01
   7.3747495e-01   5.3120165e-01
   7.3947896e-01   5.3163893e-01
   7.4148297e-01   5.3207214e-01
   7.4348697e-01   5.3250128e-01
   7.4549098e-01   5.3292637e-01
   7.4749499e-01   5.3334742e-01
   7.4949900e-01   5.3376444e-01
   7.5150301e-01   5.3417744e-01
   7.5350701e-01   5.3458643e-01
   7.5551102e-01   5.3499143e-01
   7.5751503e-01   5.3539244e-01
   7.5951904e-01   5.3578948e-01
   7.6152305e-01   5.3618255e-01
   7.6352705e-01   5.3657168e-01
   7.6553106e-01   5.3695686e-01
   7.6753507e-01   5.3733811e-01
   7.6953908e-01   5.3771544e-01
   7.7154309e-01   5.3808887e-01
   7.7354709e-01   5.3845840e-01
   7.7555110e-01   5.3882405e-01
   7.7755511e-01   5.3918582e-01
   7.7955912e-01   5.3954373e-01
   7.8156313e-01   5.3989779e-01
   7.8356713e-01   5.4024801e-01
   7.8557114e-01   5.4059440e-01
   7.8757515e-01   5.4093698e-01
   7.8957916e-01   5.4127574e-01
   7.9158317e-01   5.4161072e-01
   7.9358717e-01   5.4194190e-01
   7.9559118e-01   5.4226932e-01
   7.9759519e-01   5.4259297e-01
   7.9959920e-01   5.4291287e-01
   8.0160321e-01   5.4322904e-01
   8.0360721e-01   5.4354147e-01
   8.0561122e-01   5.4385019e-01
   8.0761523e-01   5.4415520e-01
   8.0961924e-01   5.4445652e-01
   8.1162325e-01   5.4475416e-01
   8.1362725e-01   5.4504812e-01
   8.1563126e-01   5.4533842e-01
   8.1763527e-01   5.4562507e-01
   8.1963928e-01   5.4590808e-01
   8.2164329e-01   5.4618747e-01
   8.2364729e-01   5.4646324e-01
   8.2565130e-01   5.4673540e-01
   8.2765531e-01   5.4700397e-01
   8.2965932e-01   5.4726895e-01
   8.3166333e-01   5.4753037e-01
   8.3366733e-01   5.4778822e-01
   8.3567134e-01   5.4804253e-01
   8.3767535e-01   5.4829330e-01
   8.3967936e-01   5.4854054e-01
   8.4168337e-01   5.4878426e-01
   8.4368737e-01   5.4902448e-01
   8.4569138e-01   5.4926121e-01
   8.4769539e-01   5.4949445e-01
   8.4969940e-01   5.4972423e-01
   8.5170341e-01   5.4995054e-01
   8.5370741e-01   5.5017340e-01
   8.5571142e-01   5.5039283e-01
   8.5771543e-01   5.5060883e-01
   8.5971944e-01   5.5082142e-01
   8.6172345e-01   5.5103060e-01
   8.6372745e-01   5.5123639e-01
   8.6573146e-01   5.5143880e-01
   8.6773547e-01   5.5163784e-01
   8.6973948e-01   5.5183351e-01
   8.7174349e-01   5.5202584e-01
   8.7374749e-01   5.5221484e-01
   8.7575150e-01   5.5240051e-01
   8.7775551e-01   5.5258286e-01
   8.7975952e-01   5.5276191e-01
   8.8176353e-01   5.5293767e-01
   8.8376754e-01   5.5311014e-01
   8.8577154e-01   5.5327935e-01
   8.8777555e-01   5.5344530e-01
   8.8977956e-01   5.5360800e-01
   8.9178357e-01   5.5376747e-01
   8.9378758e-01   5.5392371e-01
   8.9579158e-01   5.5407673e-01
   8.9779559e-01   5.5422656e-01
   8.9979960e-01   5.5437319e-01
   9.0180361e-01   5.5451664e-01
   9.0380762e-01   5.5465692e-01
   9.0581162e-01   5.5479405e-01
   9.0781563e-01   5.5492803e-01
   9.0981964e-01   5.5505887e-01
   9.1182365e-01   5.5518659e-01
   9.1382766e-01   5.5531119e-01
   9.1583166e-01   5.5543269e-01
   9.1783567e-01   5.5555110e-01
   9.1983968e-01   5.5566644e-01
   9.2184369e-01   5.5577870e-01
   9.2384770e-01   5.5588791e-01
   9.2585170e-01   5.5599407e-01
   9.2785571e-01   5.5609719e-01
   9.2985972e-01   5.5619729e-01
   9.3186373e-01   5.5629438e-01
   9.3386774e-01   5.5638847e-01
   9.3587174e-01   5.5647957e-01
   9.3787575e-01   5.5656768e-01
   9.3987976e-01   5.5665283e-01
   9.4188377e-01   5.5673503e-01
   9.4388778e-01   5.5681428e-01
   9.4589178e-01   5.5689059e-01
   9.4789579e-01   5.5696398e-01
   9.4989980e-01   5.5703446e-01
   9.5190381e-01   5.5710203e-01
   9.5390782e-01   5.5716672e-01
   9.5591182e-01   5.5722853e-01
   9.5791583e-01   5.5728747e-01
   9.5991984e-01   5.5734356e-01
   9.6192385e-01   5.5739680e-01
   9.6392786e-01   5.5744721e-01
   9.6593186e-01   5.5749479e-01
   9.6793587e-01   5.5753957e-01
   9.6993988e-01   5.5758154e-01
   9.7194389e-01   5.5762073e-01
   9.7394790e-01   5.5765713e-01
   9.7595190e-01   5.5769077e-01
   9.7795591e-01   5.5772166e-01
   9.7995992e-01   5.5774980e-01
   9.8196393e-01   5.5777521e-01
   9.8396794e-01   5.5779789e-01
   9.8597194e-01   5.5781787e-01
   9.8797595e-01   5.5783514e-01
   9.8997996e-01   5.5784973e-01
   9.9198397e-01   5.5786164e-01
   9.9398798e-01   5.5787088e-01
   9.9599198e-01   5.5787747e-01
   9.9799599e-01   5.5788141e-01
   1.0000000e+00   5.5788273e-01


==> data/Couette_Results_Varphi_10_matRatio_1_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.8323676e-03
   4.0080160e-03   9.6500562e-03
   6.0120240e-03   1.4453086e-02
   8.0160321e-03   1.9241477e-02
   1.0020040e-02   2.4015249e-02
   1.2024048e-02   2.8774422e-02
   1.4028056e-02   3.3519016e-02
   1.6032064e-02   3.8249052e-02
   1.8036072e-02   4.2964549e-02
   2.0040080e-02   4.7665527e-02
   2.2044088e-02   5.2352007e-02
   2.4048096e-02   5.7024008e-02
   2.6052104e-02   6.1681550e-02
   2.8056112e-02   6.6324655e-02
   3.0060120e-02   7.0953340e-02
   3.2064128e-02   7.5567628e-02
   3.4068136e-02   8.0167537e-02
   3.6072144e-02   8.4753087e-02
   3.8076152e-02   8.9324300e-02
   4.0080160e-02   9.3881194e-02
   4.2084168e-02   9.8423790e-02
   4.4088176e-02   1.0295211e-01
   4.6092184e-02   1.0746617e-01
   4.8096192e-02   1.1196599e-01
   5.0100200e-02   1.1645159e-01
   5.2104208e-02   1.2092300e-01
   5.4108216e-02   1.2538023e-01
   5.6112224e-02   1.2982329e-01
   5.8116232e-02   1.3425223e-01
   6.0120240e-02   1.3866704e-01
   6.2124248e-02   1.4306776e-01
   6.4128257e-02   1.4745440e-01
   6.6132265e-02   1.5182698e-01
   6.8136273e-02   1.5618552e-01
   7.0140281e-02   1.6053004e-01
   7.2144289e-02   1.6486057e-01
   7.4148297e-02   1.6917712e-01
   7.6152305e-02   1.7347972e-01
   7.8156313e-02   1.7776837e-01
   8.0160321e-02   1.8204311e-01
   8.2164329e-02   1.8630395e-01
   8.4168337e-02   1.9055091e-01
   8.6172345e-02   1.9478402e-01
   8.8176353e-02   1.9900329e-01
   9.0180361e-02   2.0320874e-01
   9.2184369e-02   2.0740039e-01
   9.4188377e-02   2.1157827e-01
   9.6192385e-02   2.1574239e-01
   9.8196393e-02   2.1989277e-01
   1.0020040e-01   2.2402944e-01
   1.0220441e-01   2.2815241e-01
   1.0420842e-01   2.3226170e-01
   1.0621242e-01   2.3635734e-01
   1.0821643e-01   2.4043933e-01
   1.1022044e-01   2.4450772e-01
   1.1222445e-01   2.4856250e-01
   1.1422846e-01   2.5260371e-01
   1.1623246e-01   2.5663136e-01
   1.1823647e-01   2.6064548e-01
   1.2024048e-01   2.6464607e-01
   1.2224449e-01   2.6863317e-01
   1.2424850e-01   2.7260680e-01
   1.2625251e-01   2.7656697e-01
   1.2825651e-01   2.8051370e-01
   1.3026052e-01   2.8444702e-01
   1.3226453e-01   2.8836694e-01
   1.3426854e-01   2.9227348e-01
   1.3627255e-01   2.9616667e-01
   1.3827655e-01   3.0004652e-01
   1.4028056e-01   3.0391305e-01
   1.4228457e-01   3.0776629e-01
   1.4428858e-01   3.1160625e-01
   1.4629259e-01   3.1543296e-01
   1.4829659e-01   3.1924643e-01
   1.5030060e-01   3.2304668e-01
   1.5230461e-01   3.2683374e-01
   1.5430862e-01   3.3060762e-01
   1.5631263e-01   3.3436835e-01
   1.5831663e-01   3.3811594e-01
   1.6032064e-01   3.4185041e-01
   1.6232465e-01   3.4557179e-01
   1.6432866e-01   3.4928009e-01
   1.6633267e-01   3.5297534e-01
   1.6833667e-01   3.5665755e-01
   1.7034068e-01   3.6032675e-01
   1.7234469e-01   3.6398295e-01
   1.7434870e-01   3.6762618e-01
   1.7635271e-01   3.7125645e-01
   1.7835671e-01   3.7487378e-01
   1.8036072e-01   3.7847820e-01
   1.8236473e-01   3.8206972e-01
   1.8436874e-01   3.8564837e-01
   1.8637275e-01   3.8921417e-01
   1.8837675e-01   3.9276712e-01
   1.9038076e-01   3.9630727e-01
   1.9238477e-01   3.9983461e-01
   1.9438878e-01   4.0334919e-01
   1.9639279e-01   4.0685100e-01
   1.9839679e-01   4.1034009e-01
   2.0040080e-01   4.1381645e-01
   2.0240481e-01   4.1728013e-01
   2.0440882e-01   4.2073112e-01
   2.0641283e-01   4.2416947e-01
   2.0841683e-01   4.2759517e-01
   2.1042084e-01   4.3100827e-01
   2.1242485e-01   4.3440877e-01
   2.1442886e-01   4.3779669e-01
   2.1643287e-01   4.4117206e-01
   2.1843687e-01   4.4453489e-01
   2.2044088e-01   4.4788521e-01
   2.2244489e-01   4.5122304e-01
   2.2444890e-01   4.5454839e-01
   2.2645291e-01   4.5786129e-01
   2.2845691e-01   4.6116175e-01
   2.3046092e-01   4.6444980e-01
   2.3246493e-01   4.6772545e-01
   2.3446894e-01   4.7098873e-01
   2.3647295e-01   4.7423966e-01
   2.3847695e-01   4.7747825e-01
   2.4048096e-01   4.8070452e-01
   2.4248497e-01   4.8391851e-01
   2.4448898e-01   4.8712021e-01
   2.4649299e-01   4.9030967e-01
   2.4849699e-01   4.9348689e-01
   2.5050100e-01   4.9665190e-01
   2.5250501e-01   4.9980471e-01
   2.5450902e-01   5.0294535e-01
   2.5651303e-01   5.0607383e-01
   2.5851703e-01   5.0919018e-01
   2.6052104e-01   5.1229442e-01
   2.6252505e-01   5.1538656e-01
   2.6452906e-01   5.1846663e-01
   2.6653307e-01   5.2153465e-01
   2.6853707e-01   5.2459063e-01
   2.7054108e-01   5.2763460e-01
   2.7254509e-01   5.3066658e-01
   2.7454910e-01   5.3368658e-01
   2.7655311e-01   5.3669463e-01
   2.7855711e-01   5.3969075e-01
   2.8056112e-01   5.4267495e-01
   2.8256513e-01   5.4564726e-01
   2.8456914e-01   5.4860769e-01
   2.8657315e-01   5.5155627e-01
   2.8857715e-01   5.5449302e-01
   2.9058116e-01   5.5741796e-01
   2.9258517e-01   5.6033110e-01
   2.9458918e-01   5.6323247e-01
   2.9659319e-01   5.6612209e-01
   2.9859719e-01   5.6899997e-01
   3.0060120e-01   5.7186614e-01
   3.0260521e-01   5.7472062e-01
   3.0460922e-01   5.7756343e-01
   3.0661323e-01   5.8039458e-01
   3.0861723e-01   5.8321410e-01
   3.1062124e-01   5.8602201e-01
   3.1262525e-01   5.8881832e-01
   3.1462926e-01   5.9160306e-01
   3.1663327e-01   5.9437625e-01
   3.1863727e-01   5.9713791e-01
   3.2064128e-01   5.9988805e-01
   3.2264529e-01   6.0262671e-01
   3.2464930e-01   6.0535388e-01
   3.2665331e-01   6.0806961e-01
   3.2865731e-01   6.1077391e-01
   3.3066132e-01   6.1346679e-01
   3.3266533e-01   6.1614828e-01
   3.3466934e-01   6.1881839e-01
   3.3667335e-01   6.2147716e-01
   3.3867735e-01   6.2412459e-01
   3.4068136e-01   6.2676071e-01
   3.4268537e-01   6.2938554e-01
   3.4468938e-01   6.3199910e-01
   3.4669339e-01   6.3460141e-01
   3.4869739e-01   6.3719248e-01
   3.5070140e-01   6.3977234e-01
   3.5270541e-01   6.4234101e-01
   3.5470942e-01   6.4489851e-01
   3.5671343e-01   6.4744485e-01
   3.5871743e-01   6.4998007e-01
   3.6072144e-01   6.5250417e-01
   3.6272545e-01   6.5501718e-01
   3.6472946e-01   6.5751912e-01
   3.6673347e-01   6.6001000e-01
   3.6873747e-01   6.6248986e-01
   3.7074148e-01   6.6495871e-01
   3.7274549e-01   6.6741656e-01
   3.7474950e-01   6.6986344e-01
   3.7675351e-01   6.7229937e-01
   3.7875752e-01   6.7472437e-01
   3.8076152e-01   6.7713846e-01
   3.8276553e-01   6.7954165e-01
   3.8476954e-01   6.8193398e-01
   3.8677355e-01   6.8431545e-01
   3.8877756e-01   6.8668609e-01
   3.9078156e-01   6.8904592e-01
   3.9278557e-01   6.9139497e-01
   3.9478958e-01   6.9373323e-01
   3.9679359e-01   6.9606075e-01
   3.9879760e-01   6.9837754e-01
   4.0080160e-01   7.0068362e-01
   4.0280561e-01   7.0297900e-01
   4.0480962e-01   7.0526372e-01
   4.0681363e-01   7.0753778e-01
   4.0881764e-01   7.0980122e-01
   4.1082164e-01   7.1205404e-01
   4.1282565e-01   7.1429627e-01
   4.1482966e-01   7.1652793e-01
   4.1683367e-01   7.1874904e-01
   4.1883768e-01   7.2095962e-01
   4.2084168e-01   7.2315969e-01
   4.2284569e-01   7.2534927e-01
   4.2484970e-01   7.2752838e-01
   4.2685371e-01   7.2969704e-01
   4.2885772e-01   7.3185527e-01
   4.3086172e-01   7.3400309e-01
   4.3286573e-01   7.3614052e-01
   4.3486974e-01   7.3826758e-01
   4.3687375e-01   7.4038428e-01
   4.3887776e-01   7.4249066e-01
   4.4088176e-01   7.4458673e-01
   4.4288577e-01   7.4667251e-01
   4.4488978e-01   7.4874801e-01
   4.4689379e-01   7.5081327e-01
   4.4889780e-01   7.5286830e-01
   4.5090180e-01   7.5491312e-01
   4.5290581e-01   7.5694774e-01
   4.5490982e-01   7.5897220e-01
   4.5691383e-01   7.6098651e-01
   4.5891784e-01   7.6299069e-01
   4.6092184e-01   7.6498476e-01
   4.6292585e-01   7.6696874e-01
   4.6492986e-01   7.6894265e-01
   4.6693387e-01   7.7090651e-01
   4.6893788e-01   7.7286034e-01
   4.7094188e-01   7.7480416e-01
   4.7294589e-01   7.7673799e-01
   4.7494990e-01   7.7866186e-01
   4.7695391e-01   7.8057577e-01
   4.7895792e-01   7.8247975e-01
   4.8096192e-01   7.8437383e-01
   4.8296593e-01   7.8625801e-01
   4.8496994e-01   7.8813233e-01
   4.8697395e-01   7.8999680e-01
   4.8897796e-01   7.9185143e-01
   4.9098196e-01   7.9369626e-01
   4.9298597e-01   7.9553130e-01
   4.9498998e-01   7.9735657e-01
   4.9699399e-01   7.9917210e-01
   4.9899800e-01   8.0097789e-01
   5.0100200e-01   8.0277397e-01
   5.0300601e-01   8.0456037e-01
   5.0501002e-01   8.0633710e-01
   5.0701403e-01   8.0810418e-01
   5.0901804e-01   8.0986162e-01
   5.1102204e-01   8.1160947e-01
   5.1302605e-01   8.1334772e-01
   5.1503006e-01   8.1507640e-01
   5.1703407e-01   8.1679554e-01
   5.1903808e-01   8.1850514e-01
   5.2104208e-01   8.2020524e-01
   5.2304609e-01   8.2189585e-01
   5.2505010e-01   8.2357699e-01
   5.2705411e-01   8.2524869e-01
   5.2905812e-01   8.2691095e-01
   5.3106212e-01   8.2856381e-01
   5.3306613e-01   8.3020728e-01
   5.3507014e-01   8.3184138e-01
   5.3707415e-01   8.3346613e-01
   5.3907816e-01   8.3508155e-01
   5.4108216e-01   8.3668767e-01
   5.4308617e-01   8.3828450e-01
   5.4509018e-01   8.3987206e-01
   5.4709419e-01   8.4145037e-01
   5.4909820e-01   8.4301945e-01
   5.5110220e-01   8.4457933e-01
   5.5310621e-01   8.4613002e-01
   5.5511022e-01   8.4767154e-01
   5.5711423e-01   8.4920391e-01
   5.5911824e-01   8.5072716e-01
   5.6112224e-01   8.5224130e-01
   5.6312625e-01   8.5374635e-01
   5.6513026e-01   8.5524233e-01
   5.6713427e-01   8.5672927e-01
   5.6913828e-01   8.5820717e-01
   5.7114228e-01   8.5967607e-01
   5.7314629e-01   8.6113599e-01
   5.7515030e-01   8.6258693e-01
   5.7715431e-01   8.6402893e-01
   5.7915832e-01   8.6546200e-01
   5.8116232e-01   8.6688617e-01
   5.8316633e-01   8.6830144e-01
   5.8517034e-01   8.6970785e-01
   5.8717435e-01   8.7110542e-01
   5.8917836e-01   8.7249415e-01
   5.9118236e-01   8.7387408e-01
   5.9318637e-01   8.7524522e-01
   5.9519038e-01   8.7660760e-01
   5.9719439e-01   8.7796122e-01
   5.9919840e-01   8.7930613e-01
   6.0120240e-01   8.8064232e-01
   6.0320641e-01   8.8196983e-01
   6.0521042e-01   8.8328867e-01
   6.0721443e-01   8.8459886e-01
   6.0921844e-01   8.8590043e-01
   6.1122244e-01   8.8719339e-01
   6.1322645e-01   8.8847776e-01
   6.1523046e-01   8.8975357e-01
   6.1723447e-01   8.9102083e-01
   6.1923848e-01   8.9227957e-01
   6.2124248e-01   8.9352980e-01
   6.2324649e-01   8.9477154e-01
   6.2525050e-01   8.9600481e-01
   6.2725451e-01   8.9722964e-01
   6.2925852e-01   8.9844605e-01
   6.3126253e-01   8.9965404e-01
   6.3326653e-01   9.0085366e-01
   6.3527054e-01   9.0204490e-01
   6.3727455e-01   9.0322780e-01
   6.3927856e-01   9.0440237e-01
   6.4128257e-01   9.0556864e-01
   6.4328657e-01   9.0672662e-01
   6.4529058e-01   9.0787633e-01
   6.4729459e-01   9.0901780e-01
   6.4929860e-01   9.1015105e-01
   6.5130261e-01   9.1127608e-01
   6.5330661e-01   9.1239293e-01
   6.5531062e-01   9.1350162e-01
   6.5731463e-01   9.1460216e-01
   6.5931864e-01   9.1569458e-01
   6.6132265e-01   9.1677888e-01
   6.6332665e-01   9.1785511e-01
   6.6533066e-01   9.1892327e-01
   6.6733467e-01   9.1998338e-01
   6.6933868e-01   9.2103547e-01
   6.7134269e-01   9.2207955e-01
   6.7334669e-01   9.2311564e-01
   6.7535070e-01   9.2414378e-01
   6.7735471e-01   9.2516396e-01
   6.7935872e-01   9.2617622e-01
   6.8136273e-01   9.2718058e-01
   6.8336673e-01   9.2817705e-01
   6.8537074e-01   9.2916565e-01
   6.8737475e-01   9.3014641e-01
   6.8937876e-01   9.3111935e-01
   6.9138277e-01   9.3208448e-01
   6.9338677e-01   9.3304182e-01
   6.9539078e-01   9.3399140e-01
   6.9739479e-01   9.3493324e-01
   6.9939880e-01   9.3586735e-01
   7.0140281e-01   9.3679376e-01
   7.0340681e-01   9.3771248e-01
   7.0541082e-01   9.3862354e-01
   7.0741483e-01   9.3952695e-01
   7.0941884e-01   9.4042273e-01
   7.1142285e-01   9.4131092e-01
   7.1342685e-01   9.4219152e-01
   7.1543086e-01   9.4306455e-01
   7.1743487e-01   9.4393004e-01
   7.1943888e-01   9.4478800e-01
   7.2144289e-01   9.4563846e-01
   7.2344689e-01   9.4648144e-01
   7.2545090e-01   9.4731695e-01
   7.2745491e-01   9.4814502e-01
   7.2945892e-01   9.4896566e-01
   7.3146293e-01   9.4977890e-01
   7.3346693e-01   9.5058476e-01
   7.3547094e-01   9.5138325e-01
   7.3747495e-01   9.5217440e-01
   7.3947896e-01   9.5295822e-01
   7.4148297e-01   9.5373474e-01
   7.4348697e-01   9.5450398e-01
   7.4549098e-01   9.5526595e-01
   7.4749499e-01   9.5602068e-01
   7.4949900e-01   9.5676818e-01
   7.5150301e-01   9.5750848e-01
   7.5350701e-01   9.5824160e-01
   7.5551102e-01   9.5896755e-01
   7.5751503e-01   9.5968636e-01
   7.5951904e-01   9.6039804e-01
   7.6152305e-01   9.6110263e-01
   7.6352705e-01   9.6180013e-01
   7.6553106e-01   9.6249056e-01
   7.6753507e-01   9.6317395e-01
   7.6953908e-01   9.6385032e-01
   7.7154309e-01   9.6451969e-01
   7.7354709e-01   9.6518207e-01
   7.7555110e-01   9.6583749e-01
   7.7755511e-01   9.6648596e-01
   7.7955912e-01   9.6712751e-01
   7.8156313e-01   9.6776216e-01
   7.8356713e-01   9.6838993e-01
   7.8557114e-01   9.6901083e-01
   7.8757515e-01   9.6962489e-01
   7.8957916e-01   9.7023213e-01
   7.9158317e-01   9.7083256e-01
   7.9358717e-01   9.7142621e-01
   7.9559118e-01   9.7201310e-01
   7.9759519e-01   9.7259325e-01
   7.9959920e-01   9.7316667e-01
   8.0160321e-01   9.7373339e-01
   8.0360721e-01   9.7429343e-01
   8.0561122e-01   9.7484680e-01
   8.0761523e-01   9.7539353e-01
   8.0961924e-01   9.7593364e-01
   8.1162325e-01   9.7646715e-01
   8.1362725e-01   9.7699407e-01
   8.1563126e-01   9.7751444e-01
   8.1763527e-01   9.7802826e-01
   8.1963928e-01   9.7853555e-01
   8.2164329e-01   9.7903635e-01
   8.2364729e-01   9.7953066e-01
   8.2565130e-01   9.8001851e-01
   8.2765531e-01   9.8049992e-01
   8.2965932e-01   9.8097491e-01
   8.3166333e-01   9.8144349e-01
   8.3366733e-01   9.8190569e-01
   8.3567134e-01   9.8236153e-01
   8.3767535e-01   9.8281103e-01
   8.3967936e-01   9.8325421e-01
   8.4168337e-01   9.8369108e-01
   8.4368737e-01   9.8412167e-01
   8.4569138e-01   9.8454600e-01
   8.4769539e-01   9.8496409e-01
   8.4969940e-01   9.8537596e-01
   8.5170341e-01   9.8578162e-01
   8.5370741e-01   9.8618111e-01
   8.5571142e-01   9.8657443e-01
   8.5771543e-01   9.8696161e-01
   8.5971944e-01   9.8734267e-01
   8.6172345e-01   9.8771763e-01
   8.6372745e-01   9.8808650e-01
   8.6573146e-01   9.8844932e-01
   8.6773547e-01   9.8880609e-01
   8.6973948e-01   9.8915684e-01
   8.7174349e-01   9.8950159e-01
   8.7374749e-01   9.8984036e-01
   8.7575150e-01   9.9017317e-01
   8.7775551e-01   9.9050004e-01
   8.7975952e-01   9.9082098e-01
   8.8176353e-01   9.9113603e-01
   8.8376754e-01   9.9144519e-01
   8.8577154e-01   9.9174849e-01
   8.8777555e-01   9.9204595e-01
   8.8977956e-01   9.9233759e-01
   8.9178357e-01   9.9262343e-01
   8.9378758e-01   9.9290349e-01
   8.9579158e-01   9.9317779e-01
   8.9779559e-01   9.9344635e-01
   8.9979960e-01   9.9370918e-01
   9.0180361e-01   9.9396632e-01
   9.0380762e-01   9.9421778e-01
   9.0581162e-01   9.9446357e-01
   9.0781563e-01   9.9470372e-01
   9.0981964e-01   9.9493826e-01
   9.1182365e-01   9.9516719e-01
   9.1382766e-01   9.9539054e-01
   9.1583166e-01   9.9560834e-01
   9.1783567e-01   9.9582059e-01
   9.1983968e-01   9.9602732e-01
   9.2184369e-01   9.9622855e-01
   9.2384770e-01   9.9642430e-01
   9.2585170e-01   9.9661459e-01
   9.2785571e-01   9.9679944e-01
   9.2985972e-01   9.9697888e-01
   9.3186373e-01   9.9715291e-01
   9.3386774e-01   9.9732156e-01
   9.3587174e-01   9.9748485e-01
   9.3787575e-01   9.9764280e-01
   9.3987976e-01   9.9779543e-01
   9.4188377e-01   9.9794276e-01
   9.4388778e-01   9.9808481e-01
   9.4589178e-01   9.9822160e-01
   9.4789579e-01   9.9835315e-01
   9.4989980e-01   9.9847949e-01
   9.5190381e-01   9.9860062e-01
   9.5390782e-01   9.9871657e-01
   9.5591182e-01   9.9882736e-01
   9.5791583e-01   9.9893302e-01
   9.5991984e-01   9.9903355e-01
   9.6192385e-01   9.9912899e-01
   9.6392786e-01   9.9921934e-01
   9.6593186e-01   9.9930464e-01
   9.6793587e-01   9.9938489e-01
   9.6993988e-01   9.9946013e-01
   9.7194389e-01   9.9953037e-01
   9.7394790e-01   9.9959563e-01
   9.7595190e-01   9.9965593e-01
   9.7795591e-01   9.9971129e-01
   9.7995992e-01   9.9976173e-01
   9.8196393e-01   9.9980727e-01
   9.8396794e-01   9.9984793e-01
   9.8597194e-01   9.9988374e-01
   9.8797595e-01   9.9991470e-01
   9.8997996e-01   9.9994085e-01
   9.9198397e-01   9.9996220e-01
   9.9398798e-01   9.9997877e-01
   9.9599198e-01   9.9999058e-01
   9.9799599e-01   9.9999765e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   7.6736271e-35
   4.8979591e-01   1.8801891e-32
   4.9081631e-01   3.8539122e-30
   4.9183672e-01   6.0318634e-28
   4.9285713e-01   5.7487261e-26
   4.9387754e-01   9.1881387e-23
   4.9489795e-01   1.4957254e-19
   4.9591835e-01   3.3956450e-16
   4.9693876e-01   1.0253305e-12
   4.9795917e-01   1.0357397e-08
   4.9897958e-01   1.4822027e-05
   4.9999999e-01   2.7030620e-02
   5.0102039e-01   9.8011250e-01
   5.0204080e-01   9.9999210e-01
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_pressure_FreSCo.dat <==
   2.4373350e-03   3.9392310e-02
   7.5557384e-03   3.9193939e-02
   1.3163558e-02   3.8971118e-02
   1.9262189e-02   3.8728800e-02
   2.5847735e-02   3.8467143e-02
   3.2910864e-02   3.8186680e-02
   4.0437094e-02   3.7887951e-02
   4.8407098e-02   3.7571745e-02
   5.6797117e-02   3.7238997e-02
   6.5579447e-02   3.6890798e-02
   7.4722998e-02   3.6528366e-02
   8.4193893e-02   3.6153032e-02
   9.3956090e-02   3.5766206e-02
   1.0397200e-01   3.5369363e-02
   1.1420311e-01   3.4964013e-02
   1.2461054e-01   3.4551683e-02
   1.3515560e-01   3.4133893e-02
   1.4580029e-01   3.3712138e-02
   1.5650769e-01   3.3287871e-02
   1.6724237e-01   3.2862493e-02
   1.7797066e-01   3.2437334e-02
   1.8866095e-01   3.2013645e-02
   1.9928379e-01   3.1592595e-02
   2.0981209e-01   3.1175261e-02
   2.2022116e-01   3.0762625e-02
   2.3048875e-01   3.0355576e-02
   2.4059501e-01   2.9954903e-02
   2.5052248e-01   2.9561306e-02
   2.6025597e-01   2.9175392e-02
   2.6978249e-01   2.8797679e-02
   2.7909113e-01   2.8428606e-02
   2.8817289e-01   2.8068531e-02
   2.9702058e-01   2.7717743e-02
   3.0562865e-01   2.7376461e-02
   3.1399303e-01   2.7044848e-02
   3.2211102e-01   2.6723012e-02
   3.2998109e-01   2.6411013e-02
   3.3760280e-01   2.6108868e-02
   3.4497662e-01   2.5816556e-02
   3.5210383e-01   2.5534025e-02
   3.5898638e-01   2.5261196e-02
   3.6562683e-01   2.4997966e-02
   3.7202819e-01   2.4744214e-02
   3.7819389e-01   2.4499804e-02
   3.8412763e-01   2.4264585e-02
   3.8983341e-01   2.4038400e-02
   3.9531537e-01   2.3821081e-02
   4.0057778e-01   2.3612458e-02
   4.0562503e-01   2.3412357e-02
   4.1046151e-01   2.3220600e-02
   4.1509165e-01   2.3037011e-02
   4.1951988e-01   2.2861412e-02
   4.2375059e-01   2.2693626e-02
   4.2778814e-01   2.2533481e-02
   4.3163684e-01   2.2380802e-02
   4.3530095e-01   2.2235419e-02
   4.3878469e-01   2.2097164e-02
   4.4209224e-01   2.1965872e-02
   4.4522775e-01   2.1841379e-02
   4.4819533e-01   2.1723524e-02
   4.5099911e-01   2.1612145e-02
   4.5364320e-01   2.1507083e-02
   4.5613173e-01   2.1408177e-02
   4.5846890e-01   2.1315266e-02
   4.6065893e-01   2.1228187e-02
   4.6270611e-01   2.1146773e-02
   4.6461483e-01   2.1070853e-02
   4.6638958e-01   2.1000255e-02
   4.6803493e-01   2.0934799e-02
   4.6955560e-01   2.0874301e-02
   4.7095640e-01   2.0818569e-02
   4.7224229e-01   2.0767404e-02
   4.7341836e-01   2.0720608e-02
   4.7448979e-01   2.0677980e-02
   4.7551020e-01   2.0637406e-02
   4.7653061e-01   2.0596843e-02
   4.7755101e-01   2.0556286e-02
   4.7857142e-01   2.0515734e-02
   4.7959183e-01   2.0475186e-02
   4.8061224e-01   2.0434644e-02
   4.8163264e-01   2.0394107e-02
   4.8265305e-01   2.0353577e-02
   4.8367346e-01   2.0313051e-02
   4.8469387e-01   2.0272530e-02
   4.8571428e-01   2.0232014e-02
   4.8673468e-01   2.0191504e-02
   4.8775509e-01   2.0150997e-02
   4.8877550e-01   2.0110496e-02
   4.8979591e-01   2.0069998e-02
   4.9081631e-01   2.0029507e-02
   4.9183672e-01   1.9989017e-02
   4.9285713e-01   1.9948533e-02
   4.9387754e-01   1.9908051e-02
   4.9489795e-01   1.9867574e-02
   4.9591835e-01   1.9827100e-02
   4.9693876e-01   1.9786631e-02
   4.9795917e-01   1.9746165e-02
   4.9897958e-01   1.9705704e-02
   4.9999999e-01   1.9665244e-02
   5.0102039e-01   1.9624791e-02
   5.0204080e-01   1.9584340e-02
   5.0306121e-01   1.9543894e-02
   5.0408162e-01   1.9503450e-02
   5.0510202e-01   1.9463012e-02
   5.0612243e-01   1.9422577e-02
   5.0714284e-01   1.9382147e-02
   5.0816325e-01   1.9341718e-02
   5.0918366e-01   1.9301296e-02
   5.1020406e-01   1.9260877e-02
   5.1122447e-01   1.9220464e-02
   5.1224488e-01   1.9180054e-02
   5.1326529e-01   1.9139649e-02
   5.1428569e-01   1.9099250e-02
   5.1530610e-01   1.9058856e-02
   5.1632651e-01   1.9018465e-02
   5.1734692e-01   1.8978081e-02
   5.1836733e-01   1.8937703e-02
   5.1938773e-01   1.8897330e-02
   5.2040814e-01   1.8856961e-02
   5.2142855e-01   1.8816601e-02
   5.2244896e-01   1.8776245e-02
   5.2346936e-01   1.8735894e-02
   5.2448977e-01   1.8695546e-02
   5.2551018e-01   1.8655214e-02
   5.2658161e-01   1.8612896e-02
   5.2775816e-01   1.8566442e-02
   5.2904612e-01   1.8515596e-02
   5.3045193e-01   1.8460107e-02
   5.3198198e-01   1.8399717e-02
   5.3364270e-01   1.8334174e-02
   5.3544056e-01   1.8263219e-02
   5.3738202e-01   1.8186596e-02
   5.3947351e-01   1.8104041e-02
   5.4172149e-01   1.8015296e-02
   5.4413234e-01   1.7920102e-02
   5.4671244e-01   1.7818203e-02
   5.4946809e-01   1.7709342e-02
   5.5240554e-01   1.7593266e-02
   5.5553097e-01   1.7469727e-02
   5.5885044e-01   1.7338483e-02
   5.6236994e-01   1.7199296e-02
   5.6609531e-01   1.7051932e-02
   5.7003225e-01   1.6896167e-02
   5.7418631e-01   1.6731783e-02
   5.7856282e-01   1.6558572e-02
   5.8316692e-01   1.6376329e-02
   5.8800348e-01   1.6184866e-02
   5.9307708e-01   1.5984003e-02
   5.9839198e-01   1.5773571e-02
   6.0395208e-01   1.5553420e-02
   6.0976083e-01   1.5323415e-02
   6.1582122e-01   1.5083439e-02
   6.2213572e-01   1.4833399e-02
   6.2870616e-01   1.4573225e-02
   6.3553376e-01   1.4302877e-02
   6.4261895e-01   1.4022342e-02
   6.4996138e-01   1.3731644e-02
   6.5755977e-01   1.3430839e-02
   6.6541190e-01   1.3120028e-02
   6.7351445e-01   1.2799353e-02
   6.8186295e-01   1.2469001e-02
   6.9045169e-01   1.2129213e-02
   6.9927363e-01   1.1780279e-02
   7.0832033e-01   1.1422546e-02
   7.1758182e-01   1.1056423e-02
   7.2704660e-01   1.0682377e-02
   7.3670151e-01   1.0300940e-02
   7.4653173e-01   9.9127075e-03
   7.5652070e-01   9.5183433e-03
   7.6665012e-01   9.1185755e-03
   7.7689995e-01   8.7141974e-03
   7.8724839e-01   8.3060684e-03
   7.9767200e-01   7.8951085e-03
   8.0814569e-01   7.4822977e-03
   8.1864287e-01   7.0686708e-03
   8.2913557e-01   6.6553134e-03
   8.3959460e-01   6.2433544e-03
   8.4998976e-01   5.8339611e-03
   8.6029005e-01   5.4283286e-03
   8.7046398e-01   5.0276745e-03
   8.8047982e-01   4.6332246e-03
   8.9030595e-01   4.2462061e-03
   8.9991120e-01   3.8678318e-03
   9.0926522e-01   3.4992902e-03
   9.1833887e-01   3.1417278e-03
   9.2710458e-01   2.7962382e-03
   9.3553675e-01   2.4638407e-03
   9.4361215e-01   2.1454713e-03
   9.5131019e-01   1.8419596e-03
   9.5861330e-01   1.5540205e-03
   9.6550719e-01   1.2822325e-03
   9.7198105e-01   1.0270332e-03
   9.7802775e-01   7.8869117e-04
   9.8364391e-01   5.6735769e-04
   9.8882992e-01   3.6290342e-04
   9.9359015e-01   1.7497792e-04
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_pressure_analytic.dat <==
   0.0000000e+00   3.9392310e-02
   2.0040080e-03   3.9313368e-02
   4.0080160e-03   3.9234425e-02
   6.0120240e-03   3.9155483e-02
   8.0160321e-03   3.9076540e-02
   1.0020040e-02   3.8997598e-02
   1.2024048e-02   3.8918655e-02
   1.4028056e-02   3.8839713e-02
   1.6032064e-02   3.8760770e-02
   1.8036072e-02   3.8681828e-02
   2.0040080e-02   3.8602885e-02
   2.2044088e-02   3.8523943e-02
   2.4048096e-02   3.8445000e-02
   2.6052104e-02   3.8366058e-02
   2.8056112e-02   3.8287115e-02
   3.0060120e-02   3.8208173e-02
   3.2064128e-02   3.8129230e-02
   3.4068136e-02   3.8050288e-02
   3.6072144e-02   3.7971345e-02
   3.8076152e-02   3.7892403e-02
   4.0080160e-02   3.7813460e-02
   4.2084168e-02   3.7734518e-02
   4.4088176e-02   3.7655575e-02
   4.6092184e-02   3.7576632e-02
   4.8096192e-02   3.7497690e-02
   5.0100200e-02   3.7418747e-02
   5.2104208e-02   3.7339805e-02
   5.4108216e-02   3.7260862e-02
   5.6112224e-02   3.7181920e-02
   5.8116232e-02   3.7102977e-02
   6.0120240e-02   3.7024035e-02
   6.2124248e-02   3.6945092e-02
   6.4128257e-02   3.6866150e-02
   6.6132265e-02   3.6787207e-02
   6.8136273e-02   3.6708265e-02
   7.0140281e-02   3.6629322e-02
   7.2144289e-02   3.6550380e-02
   7.4148297e-02   3.6471437e-02
   7.6152305e-02   3.6392495e-02
   7.8156313e-02   3.6313552e-02
   8.0160321e-02   3.6234610e-02
   8.2164329e-02   3.6155667e-02
   8.4168337e-02   3.6076725e-02
   8.6172345e-02   3.5997782e-02
   8.8176353e-02   3.5918840e-02
   9.0180361e-02   3.5839897e-02
   9.2184369e-02   3.5760955e-02
   9.4188377e-02   3.5682012e-02
   9.6192385e-02   3.5603070e-02
   9.8196393e-02   3.5524127e-02
   1.0020040e-01   3.5445185e-02
   1.0220441e-01   3.5366242e-02
   1.0420842e-01   3.5287300e-02
   1.0621242e-01   3.5208357e-02
   1.0821643e-01   3.5129415e-02
   1.1022044e-01   3.5050472e-02
   1.1222445e-01   3.4971530e-02
   1.1422846e-01   3.4892587e-02
   1.1623246e-01   3.4813645e-02
   1.1823647e-01   3.4734702e-02
   1.2024048e-01   3.4655760e-02
   1.2224449e-01   3.4576817e-02
   1.2424850e-01   3.4497875e-02
   1.2625251e-01   3.4418932e-02
   1.2825651e-01   3.4339990e-02
   1.3026052e-01   3.4261047e-02
   1.3226453e-01   3.4182105e-02
   1.3426854e-01   3.4103162e-02
   1.3627255e-01   3.4024220e-02
   1.3827655e-01   3.3945277e-02
   1.4028056e-01   3.3866335e-02
   1.4228457e-01   3.3787392e-02
   1.4428858e-01   3.3708450e-02
   1.4629259e-01   3.3629507e-02
   1.4829659e-01   3.3550565e-02
   1.5030060e-01   3.3471622e-02
   1.5230461e-01   3.3392680e-02
   1.5430862e-01   3.3313737e-02
   1.5631263e-01   3.3234795e-02
   1.5831663e-01   3.3155852e-02
   1.6032064e-01   3.3076910e-02
   1.6232465e-01   3.2997967e-02
   1.6432866e-01   3.2919025e-02
   1.6633267e-01   3.2840082e-02
   1.6833667e-01   3.2761140e-02
   1.7034068e-01   3.2682197e-02
   1.7234469e-01   3.2603255e-02
   1.7434870e-01   3.2524312e-02
   1.7635271e-01   3.2445370e-02
   1.7835671e-01   3.2366427e-02
   1.8036072e-01   3.2287485e-02
   1.8236473e-01   3.2208542e-02
   1.8436874e-01   3.2129600e-02
   1.8637275e-01   3.2050657e-02
   1.8837675e-01   3.1971715e-02
   1.9038076e-01   3.1892772e-02
   1.9238477e-01   3.1813830e-02
   1.9438878e-01   3.1734887e-02
   1.9639279e-01   3.1655945e-02
   1.9839679e-01   3.1577002e-02
   2.0040080e-01   3.1498060e-02
   2.0240481e-01   3.1419117e-02
   2.0440882e-01   3.1340175e-02
   2.0641283e-01   3.1261232e-02
   2.0841683e-01   3.1182290e-02
   2.1042084e-01   3.1103347e-02
   2.1242485e-01   3.1024405e-02
   2.1442886e-01   3.0945462e-02
   2.1643287e-01   3.0866520e-02
   2.1843687e-01   3.0787577e-02
   2.2044088e-01   3.0708635e-02
   2.2244489e-01   3.0629692e-02
   2.2444890e-01   3.0550750e-02
   2.2645291e-01   3.0471807e-02
   2.2845691e-01   3.0392865e-02
   2.3046092e-01   3.0313922e-02
   2.3246493e-01   3.0234980e-02
   2.3446894e-01   3.0156037e-02
   2.3647295e-01   3.0077095e-02
   2.3847695e-01   2.9998152e-02
   2.4048096e-01   2.9919209e-02
   2.4248497e-01   2.9840267e-02
   2.4448898e-01   2.9761324e-02
   2.4649299e-01   2.9682382e-02
   2.4849699e-01   2.9603439e-02
   2.5050100e-01   2.9524497e-02
   2.5250501e-01   2.9445554e-02
   2.5450902e-01   2.9366612e-02
   2.5651303e-01   2.9287669e-02
   2.5851703e-01   2.9208727e-02
   2.6052104e-01   2.9129784e-02
   2.6252505e-01   2.9050842e-02
   2.6452906e-01   2.8971899e-02
   2.6653307e-01   2.8892957e-02
   2.6853707e-01   2.8814014e-02
   2.7054108e-01   2.8735072e-02
   2.7254509e-01   2.8656129e-02
   2.7454910e-01   2.8577187e-02
   2.7655311e-01   2.8498244e-02
   2.7855711e-01   2.8419302e-02
   2.8056112e-01   2.8340359e-02
   2.8256513e-01   2.8261417e-02
   2.8456914e-01   2.8182474e-02
   2.8657315e-01   2.8103532e-02
   2.8857715e-01   2.8024589e-02
   2.9058116e-01   2.7945647e-02
   2.9258517e-01   2.7866704e-02
   2.9458918e-01   2.7787762e-02
   2.9659319e-01   2.7708819e-02
   2.9859719e-01   2.7629877e-02
   3.0060120e-01   2.7550934e-02
   3.0260521e-01   2.7471992e-02
   3.0460922e-01   2.7393049e-02
   3.0661323e-01   2.7314107e-02
   3.0861723e-01   2.7235164e-02
   3.1062124e-01   2.7156222e-02
   3.1262525e-01   2.7077279e-02
   3.1462926e-01   2.6998337e-02
   3.1663327e-01   2.6919394e-02
   3.1863727e-01   2.6840452e-02
   3.2064128e-01   2.6761509e-02
   3.2264529e-01   2.6682567e-02
   3.2464930e-01   2.6603624e-02
   3.2665331e-01   2.6524682e-02
   3.2865731e-01   2.6445739e-02
   3.3066132e-01   2.6366797e-02
   3.3266533e-01   2.6287854e-02
   3.3466934e-01   2.6208912e-02
   3.3667335e-01   2.6129969e-02
   3.3867735e-01   2.6051027e-02
   3.4068136e-01   2.5972084e-02
   3.4268537e-01   2.5893142e-02
   3.4468938e-01   2.5814199e-02
   3.4669339e-01   2.5735257e-02
   3.4869739e-01   2.5656314e-02
   3.5070140e-01   2.5577372e-02
   3.5270541e-01   2.5498429e-02
   3.5470942e-01   2.5419487e-02
   3.5671343e-01   2.5340544e-02
   3.5871743e-01   2.5261602e-02
   3.6072144e-01   2.5182659e-02
   3.6272545e-01   2.5103717e-02
   3.6472946e-01   2.5024774e-02
   3.6673347e-01   2.4945832e-02
   3.6873747e-01   2.4866889e-02
   3.7074148e-01   2.4787947e-02
   3.7274549e-01   2.4709004e-02
   3.7474950e-01   2.4630062e-02
   3.7675351e-01   2.4551119e-02
   3.7875752e-01   2.4472177e-02
   3.8076152e-01   2.4393234e-02
   3.8276553e-01   2.4314292e-02
   3.8476954e-01   2.4235349e-02
   3.8677355e-01   2.4156407e-02
   3.8877756e-01   2.4077464e-02
   3.9078156e-01   2.3998522e-02
   3.9278557e-01   2.3919579e-02
   3.9478958e-01   2.3840637e-02
   3.9679359e-01   2.3761694e-02
   3.9879760e-01   2.3682752e-02
   4.0080160e-01   2.3603809e-02
   4.0280561e-01   2.3524867e-02
   4.0480962e-01   2.3445924e-02
   4.0681363e-01   2.3366982e-02
   4.0881764e-01   2.3288039e-02
   4.1082164e-01   2.3209097e-02
   4.1282565e-01   2.3130154e-02
   4.1482966e-01   2.3051212e-02
   4.1683367e-01   2.2972269e-02
   4.1883768e-01   2.2893327e-02
   4.2084168e-01   2.2814384e-02
   4.2284569e-01   2.2735442e-02
   4.2484970e-01   2.2656499e-02
   4.2685371e-01   2.2577557e-02
   4.2885772e-01   2.2498614e-02
   4.3086172e-01   2.2419671e-02
   4.3286573e-01   2.2340729e-02
   4.3486974e-01   2.2261786e-02
   4.3687375e-01   2.2182844e-02
   4.3887776e-01   2.2103901e-02
   4.4088176e-01   2.2024959e-02
   4.4288577e-01   2.1946016e-02
   4.4488978e-01   2.1867074e-02
   4.4689379e-01   2.1788131e-02
   4.4889780e-01   2.1709189e-02
   4.5090180e-01   2.1630246e-02
   4.5290581e-01   2.1551304e-02
   4.5490982e-01   2.1472361e-02
   4.5691383e-01   2.1393419e-02
   4.5891784e-01   2.1314476e-02
   4.6092184e-01   2.1235534e-02
   4.6292585e-01   2.1156591e-02
   4.6492986e-01   2.1077649e-02
   4.6693387e-01   2.0998706e-02
   4.6893788e-01   2.0919764e-02
   4.7094188e-01   2.0840821e-02
   4.7294589e-01   2.0761879e-02
   4.7494990e-01   2.0682936e-02
   4.7695391e-01   2.0603994e-02
   4.7895792e-01   2.0525051e-02
   4.8096192e-01   2.0446109e-02
   4.8296593e-01   2.0367166e-02
   4.8496994e-01   2.0288224e-02
   4.8697395e-01   2.0209281e-02
   4.8897796e-01   2.0130339e-02
   4.9098196e-01   2.0051396e-02
   4.9298597e-01   1.9972454e-02
   4.9498998e-01   1.9893511e-02
   4.9699399e-01   1.9814569e-02
   4.9899800e-01   1.9735626e-02
   5.0100200e-01   1.9656684e-02
   5.0300601e-01   1.9577741e-02
   5.0501002e-01   1.9498799e-02
   5.0701403e-01   1.9419856e-02
   5.0901804e-01   1.9340914e-02
   5.1102204e-01   1.9261971e-02
   5.1302605e-01   1.9183029e-02
   5.1503006e-01   1.9104086e-02
   5.1703407e-01   1.9025144e-02
   5.1903808e-01   1.8946201e-02
   5.2104208e-01   1.8867259e-02
   5.2304609e-01   1.8788316e-02
   5.2505010e-01   1.8709374e-02
   5.2705411e-01   1.8630431e-02
   5.2905812e-01   1.8551489e-02
   5.3106212e-01   1.8472546e-02
   5.3306613e-01   1.8393604e-02
   5.3507014e-01   1.8314661e-02
   5.3707415e-01   1.8235719e-02
   5.3907816e-01   1.8156776e-02
   5.4108216e-01   1.8077834e-02
   5.4308617e-01   1.7998891e-02
   5.4509018e-01   1.7919949e-02
   5.4709419e-01   1.7841006e-02
   5.4909820e-01   1.7762064e-02
   5.5110220e-01   1.7683121e-02
   5.5310621e-01   1.7604179e-02
   5.5511022e-01   1.7525236e-02
   5.5711423e-01   1.7446294e-02
   5.5911824e-01   1.7367351e-02
   5.6112224e-01   1.7288409e-02
   5.6312625e-01   1.7209466e-02
   5.6513026e-01   1.7130524e-02
   5.6713427e-01   1.7051581e-02
   5.6913828e-01   1.6972639e-02
   5.7114228e-01   1.6893696e-02
   5.7314629e-01   1.6814754e-02
   5.7515030e-01   1.6735811e-02
   5.7715431e-01   1.6656869e-02
   5.7915832e-01   1.6577926e-02
   5.8116232e-01   1.6498984e-02
   5.8316633e-01   1.6420041e-02
   5.8517034e-01   1.6341099e-02
   5.8717435e-01   1.6262156e-02
   5.8917836e-01   1.6183214e-02
   5.9118236e-01   1.6104271e-02
   5.9318637e-01   1.6025329e-02
   5.9519038e-01   1.5946386e-02
   5.9719439e-01   1.5867444e-02
   5.9919840e-01   1.5788501e-02
   6.0120240e-01   1.5709559e-02
   6.0320641e-01   1.5630616e-02
   6.0521042e-01   1.5551674e-02
   6.0721443e-01   1.5472731e-02
   6.0921844e-01   1.5393789e-02
   6.1122244e-01   1.5314846e-02
   6.1322645e-01   1.5235904e-02
   6.1523046e-01   1.5156961e-02
   6.1723447e-01   1.5078019e-02
   6.1923848e-01   1.4999076e-02
   6.2124248e-01   1.4920133e-02
   6.2324649e-01   1.4841191e-02
   6.2525050e-01   1.4762248e-02
   6.2725451e-01   1.4683306e-02
   6.2925852e-01   1.4604363e-02
   6.3126253e-01   1.4525421e-02
   6.3326653e-01   1.4446478e-02
   6.3527054e-01   1.4367536e-02
   6.3727455e-01   1.4288593e-02
   6.3927856e-01   1.4209651e-02
   6.4128257e-01   1.4130708e-02
   6.4328657e-01   1.4051766e-02
   6.4529058e-01   1.3972823e-02
   6.4729459e-01   1.3893881e-02
   6.4929860e-01   1.3814938e-02
   6.5130261e-01   1.3735996e-02
   6.5330661e-01   1.3657053e-02
   6.5531062e-01   1.3578111e-02
   6.5731463e-01   1.3499168e-02
   6.5931864e-01   1.3420226e-02
   6.6132265e-01   1.3341283e-02
   6.6332665e-01   1.3262341e-02
   6.6533066e-01   1.3183398e-02
   6.6733467e-01   1.3104456e-02
   6.6933868e-01   1.3025513e-02
   6.7134269e-01   1.2946571e-02
   6.7334669e-01   1.2867628e-02
   6.7535070e-01   1.2788686e-02
   6.7735471e-01   1.2709743e-02
   6.7935872e-01   1.2630801e-02
   6.8136273e-01   1.2551858e-02
   6.8336673e-01   1.2472916e-02
   6.8537074e-01   1.2393973e-02
   6.8737475e-01   1.2315031e-02
   6.8937876e-01   1.2236088e-02
   6.9138277e-01   1.2157146e-02
   6.9338677e-01   1.2078203e-02
   6.9539078e-01   1.1999261e-02
   6.9739479e-01   1.1920318e-02
   6.9939880e-01   1.1841376e-02
   7.0140281e-01   1.1762433e-02
   7.0340681e-01   1.1683491e-02
   7.0541082e-01   1.1604548e-02
   7.0741483e-01   1.1525606e-02
   7.0941884e-01   1.1446663e-02
   7.1142285e-01   1.1367721e-02
   7.1342685e-01   1.1288778e-02
   7.1543086e-01   1.1209836e-02
   7.1743487e-01   1.1130893e-02
   7.1943888e-01   1.1051951e-02
   7.2144289e-01   1.0973008e-02
   7.2344689e-01   1.0894066e-02
   7.2545090e-01   1.0815123e-02
   7.2745491e-01   1.0736181e-02
   7.2945892e-01   1.0657238e-02
   7.3146293e-01   1.0578296e-02
   7.3346693e-01   1.0499353e-02
   7.3547094e-01   1.0420411e-02
   7.3747495e-01   1.0341468e-02
   7.3947896e-01   1.0262526e-02
   7.4148297e-01   1.0183583e-02
   7.4348697e-01   1.0104641e-02
   7.4549098e-01   1.0025698e-02
   7.4749499e-01   9.9467557e-03
   7.4949900e-01   9.8678132e-03
   7.5150301e-01   9.7888707e-03
   7.5350701e-01   9.7099281e-03
   7.5551102e-01   9.6309856e-03
   7.5751503e-01   9.5520431e-03
   7.5951904e-01   9.4731006e-03
   7.6152305e-01   9.3941581e-03
   7.6352705e-01   9.3152156e-03
   7.6553106e-01   9.2362731e-03
   7.6753507e-01   9.1573306e-03
   7.6953908e-01   9.0783881e-03
   7.7154309e-01   8.9994456e-03
   7.7354709e-01   8.9205031e-03
   7.7555110e-01   8.8415606e-03
   7.7755511e-01   8.7626181e-03
   7.7955912e-01   8.6836756e-03
   7.8156313e-01   8.6047331e-03
   7.8356713e-01   8.5257906e-03
   7.8557114e-01   8.4468481e-03
   7.8757515e-01   8.3679056e-03
   7.8957916e-01   8.2889631e-03
   7.9158317e-01   8.2100205e-03
   7.9358717e-01   8.1310780e-03
   7.9559118e-01   8.0521355e-03
   7.9759519e-01   7.9731930e-03
   7.9959920e-01   7.8942505e-03
   8.0160321e-01   7.8153080e-03
   8.0360721e-01   7.7363655e-03
   8.0561122e-01   7.6574230e-03
   8.0761523e-01   7.5784805e-03
   8.0961924e-01   7.4995380e-03
   8.1162325e-01   7.4205955e-03
   8.1362725e-01   7.3416530e-03
   8.1563126e-01   7.2627105e-03
   8.1763527e-01   7.1837680e-03
   8.1963928e-01   7.1048255e-03
   8.2164329e-01   7.0258830e-03
   8.2364729e-01   6.9469405e-03
   8.2565130e-01   6.8679980e-03
   8.2765531e-01   6.7890555e-03
   8.2965932e-01   6.7101129e-03
   8.3166333e-01   6.6311704e-03
   8.3366733e-01   6.5522279e-03
   8.3567134e-01   6.4732854e-03
   8.3767535e-01   6.3943429e-03
   8.3967936e-01   6.3154004e-03
   8.4168337e-01   6.2364579e-03
   8.4368737e-01   6.1575154e-03
   8.4569138e-01   6.0785729e-03
   8.4769539e-01   5.9996304e-03
   8.4969940e-01   5.9206879e-03
   8.5170341e-01   5.8417454e-03
   8.5370741e-01   5.7628029e-03
   8.5571142e-01   5.6838604e-03
   8.5771543e-01   5.6049179e-03
   8.5971944e-01   5.5259754e-03
   8.6172345e-01   5.4470329e-03
   8.6372745e-01   5.3680904e-03
   8.6573146e-01   5.2891479e-03
   8.6773547e-01   5.2102053e-03
   8.6973948e-01   5.1312628e-03
   8.7174349e-01   5.0523203e-03
   8.7374749e-01   4.9733778e-03
   8.7575150e-01   4.8944353e-03
   8.7775551e-01   4.8154928e-03
   8.7975952e-01   4.7365503e-03
   8.8176353e-01   4.6576078e-03
   8.8376754e-01   4.5786653e-03
   8.8577154e-01   4.4997228e-03
   8.8777555e-01   4.4207803e-03
   8.8977956e-01   4.3418378e-03
   8.9178357e-01   4.2628953e-03
   8.9378758e-01   4.1839528e-03
   8.9579158e-01   4.1050103e-03
   8.9779559e-01   4.0260678e-03
   8.9979960e-01   3.9471253e-03
   9.0180361e-01   3.8681828e-03
   9.0380762e-01   3.7892403e-03
   9.0581162e-01   3.7102977e-03
   9.0781563e-01   3.6313552e-03
   9.0981964e-01   3.5524127e-03
   9.1182365e-01   3.4734702e-03
   9.1382766e-01   3.3945277e-03
   9.1583166e-01   3.3155852e-03
   9.1783567e-01   3.2366427e-03
   9.1983968e-01   3.1577002e-03
   9.2184369e-01   3.0787577e-03
   9.2384770e-01   2.9998152e-03
   9.2585170e-01   2.9208727e-03
   9.2785571e-01   2.8419302e-03
   9.2985972e-01   2.7629877e-03
   9.3186373e-01   2.6840452e-03
   9.3386774e-01   2.6051027e-03
   9.3587174e-01   2.5261602e-03
   9.3787575e-01   2.4472177e-03
   9.3987976e-01   2.3682752e-03
   9.4188377e-01   2.2893327e-03
   9.4388778e-01   2.2103901e-03
   9.4589178e-01   2.1314476e-03
   9.4789579e-01   2.0525051e-03
   9.4989980e-01   1.9735626e-03
   9.5190381e-01   1.8946201e-03
   9.5390782e-01   1.8156776e-03
   9.5591182e-01   1.7367351e-03
   9.5791583e-01   1.6577926e-03
   9.5991984e-01   1.5788501e-03
   9.6192385e-01   1.4999076e-03
   9.6392786e-01   1.4209651e-03
   9.6593186e-01   1.3420226e-03
   9.6793587e-01   1.2630801e-03
   9.6993988e-01   1.1841376e-03
   9.7194389e-01   1.1051951e-03
   9.7394790e-01   1.0262526e-03
   9.7595190e-01   9.4731006e-04
   9.7795591e-01   8.6836756e-04
   9.7995992e-01   7.8942505e-04
   9.8196393e-01   7.1048255e-04
   9.8396794e-01   6.3154004e-04
   9.8597194e-01   5.5259754e-04
   9.8797595e-01   4.7365503e-04
   9.8997996e-01   3.9471253e-04
   9.9198397e-01   3.1577002e-04
   9.9398798e-01   2.3682752e-04
   9.9599198e-01   1.5788501e-04
   9.9799599e-01   7.8942505e-05
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   6.6862133e-03
   1.3163558e-02   1.4001404e-02
   1.9262189e-02   2.1942839e-02
   2.5847735e-02   3.0500765e-02
   3.2910864e-02   3.9658070e-02
   4.0437094e-02   4.9390746e-02
   4.8407098e-02   5.9668377e-02
   5.6797117e-02   7.0454782e-02
   6.5579447e-02   8.1708789e-02
   7.4722998e-02   9.3385082e-02
   8.4193893e-02   1.0543511e-01
   9.3956090e-02   1.1780801e-01
   1.0397200e-01   1.3045153e-01
   1.1420311e-01   1.4331286e-01
   1.2461054e-01   1.5633949e-01
   1.3515560e-01   1.6947995e-01
   1.4580029e-01   1.8268440e-01
   1.5650769e-01   1.9590523e-01
   1.6724237e-01   2.0909751e-01
   1.7797066e-01   2.2221930e-01
   1.8866095e-01   2.3523196e-01
   1.9928379e-01   2.4810027e-01
   2.0981209e-01   2.6079253e-01
   2.2022116e-01   2.7328059e-01
   2.3048875e-01   2.8553975e-01
   2.4059501e-01   2.9754873e-01
   2.5052248e-01   3.0928948e-01
   2.6025597e-01   3.2074699e-01
   2.6978249e-01   3.3190913e-01
   2.7909113e-01   3.4276642e-01
   2.8817289e-01   3.5331178e-01
   2.9702058e-01   3.6354032e-01
   3.0562865e-01   3.7344912e-01
   3.1399303e-01   3.8303699e-01
   3.2211102e-01   3.9230427e-01
   3.2998109e-01   4.0125262e-01
   3.3760280e-01   4.0988481e-01
   3.4497662e-01   4.1820458e-01
   3.5210383e-01   4.2621648e-01
   3.5898638e-01   4.3392567e-01
   3.6562683e-01   4.4133785e-01
   3.7202819e-01   4.4845910e-01
   3.7819389e-01   4.5529580e-01
   3.8412763e-01   4.6185455e-01
   3.8983341e-01   4.6814204e-01
   3.9531537e-01   4.7416505e-01
   4.0057778e-01   4.7993034e-01
   4.0562503e-01   4.8544465e-01
   4.1046151e-01   4.9071462e-01
   4.1509165e-01   4.9574680e-01
   4.1951988e-01   5.0054759e-01
   4.2375059e-01   5.0512328e-01
   4.2778814e-01   5.0947998e-01
   4.3163684e-01   5.1362366e-01
   4.3530095e-01   5.1756015e-01
   4.3878469e-01   5.2129513e-01
   4.4209224e-01   5.2483414e-01
   4.4522775e-01   5.2818261e-01
   4.4819533e-01   5.3134587e-01
   4.5099911e-01   5.3432916e-01
   4.5364320e-01   5.3713764e-01
   4.5613173e-01   5.3977646e-01
   4.5846890e-01   5.4225073e-01
   4.6065893e-01   5.4456555e-01
   4.6270611e-01   5.4672604e-01
   4.6461483e-01   5.4873737e-01
   4.6638958e-01   5.5060476e-01
   4.6803493e-01   5.5233348e-01
   4.6955560e-01   5.5392889e-01
   4.7095640e-01   5.5539645e-01
   4.7224229e-01   5.5674169e-01
   4.7341836e-01   5.5797027e-01
   4.7448979e-01   5.5908789e-01
   4.7551020e-01   5.6015072e-01
   4.7653061e-01   5.6121195e-01
   4.7755101e-01   5.6227161e-01
   4.7857142e-01   5.6332968e-01
   4.7959183e-01   5.6438618e-01
   4.8061224e-01   5.6544111e-01
   4.8163264e-01   5.6649448e-01
   4.8265305e-01   5.6754629e-01
   4.8367346e-01   5.6859655e-01
   4.8469387e-01   5.6964526e-01
   4.8571428e-01   5.7069243e-01
   4.8673468e-01   5.7173806e-01
   4.8775509e-01   5.7278215e-01
   4.8877550e-01   5.7382472e-01
   4.8979591e-01   5.7486575e-01
   4.9081631e-01   5.7590526e-01
   4.9183672e-01   5.7694325e-01
   4.9285713e-01   5.7797972e-01
   4.9387754e-01   5.7901468e-01
   4.9489795e-01   5.8004812e-01
   4.9591835e-01   5.8108004e-01
   4.9693876e-01   5.8211045e-01
   4.9795917e-01   5.8313935e-01
   4.9897958e-01   5.8416675e-01
   4.9999999e-01   5.8519263e-01
   5.0102039e-01   5.8621700e-01
   5.0204080e-01   5.8723987e-01
   5.0306121e-01   5.8826122e-01
   5.0408162e-01   5.8928106e-01
   5.0510202e-01   5.9029940e-01
   5.0612243e-01   5.9131622e-01
   5.0714284e-01   5.9233152e-01
   5.0816325e-01   5.9334531e-01
   5.0918366e-01   5.9435758e-01
   5.1020406e-01   5.9536833e-01
   5.1122447e-01   5.9637756e-01
   5.1224488e-01   5.9738525e-01
   5.1326529e-01   5.9839142e-01
   5.1428569e-01   5.9939606e-01
   5.1530610e-01   6.0039916e-01
   5.1632651e-01   6.0140072e-01
   5.1734692e-01   6.0240073e-01
   5.1836733e-01   6.0339919e-01
   5.1938773e-01   6.0439609e-01
   5.2040814e-01   6.0539143e-01
   5.2142855e-01   6.0638521e-01
   5.2244896e-01   6.0737742e-01
   5.2346936e-01   6.0836804e-01
   5.2448977e-01   6.0935709e-01
   5.2551018e-01   6.1034455e-01
   5.2658161e-01   6.1137972e-01
   5.2775816e-01   6.1251467e-01
   5.2904612e-01   6.1375515e-01
   5.3045193e-01   6.1510702e-01
   5.3198198e-01   6.1657607e-01
   5.3364270e-01   6.1816807e-01
   5.3544056e-01   6.1988877e-01
   5.3738202e-01   6.2174387e-01
   5.3947351e-01   6.2373898e-01
   5.4172149e-01   6.2587966e-01
   5.4413234e-01   6.2817134e-01
   5.4671244e-01   6.3061937e-01
   5.4946809e-01   6.3322893e-01
   5.5240554e-01   6.3600510e-01
   5.5553097e-01   6.3895275e-01
   5.5885044e-01   6.4207659e-01
   5.6236994e-01   6.4538111e-01
   5.6609531e-01   6.4887058e-01
   5.7003225e-01   6.5254901e-01
   5.7418631e-01   6.5642013e-01
   5.7856282e-01   6.6048737e-01
   5.8316692e-01   6.6475381e-01
   5.8800348e-01   6.6922217e-01
   5.9307708e-01   6.7389475e-01
   5.9839198e-01   6.7877342e-01
   6.0395208e-01   6.8385953e-01
   6.0976083e-01   6.8915392e-01
   6.1582122e-01   6.9465682e-01
   6.2213572e-01   7.0036786e-01
   6.2870616e-01   7.0628596e-01
   6.3553376e-01   7.1240930e-01
   6.4261895e-01   7.1873527e-01
   6.4996138e-01   7.2526043e-01
   6.5755977e-01   7.3198040e-01
   6.6541190e-01   7.3888989e-01
   6.7351445e-01   7.4598256e-01
   6.8186295e-01   7.5325106e-01
   6.9045169e-01   7.6068693e-01
   6.9927363e-01   7.6828059e-01
   7.0832033e-01   7.7602132e-01
   7.1758182e-01   7.8389722e-01
   7.2704660e-01   7.9189522e-01
   7.3670151e-01   8.0000111e-01
   7.4653173e-01   8.0819951e-01
   7.5652070e-01   8.1647393e-01
   7.6665012e-01   8.2480683e-01
   7.7689995e-01   8.3317965e-01
   7.8724839e-01   8.4157295e-01
   7.9767200e-01   8.4996643e-01
   8.0814569e-01   8.5833911e-01
   8.1864287e-01   8.6666944e-01
   8.2913557e-01   8.7493542e-01
   8.3959460e-01   8.8311481e-01
   8.4998976e-01   8.9118524e-01
   8.6029005e-01   8.9912445e-01
   8.7046398e-01   9.0691045e-01
   8.8047982e-01   9.1452175e-01
   8.9030595e-01   9.2193754e-01
   8.9991120e-01   9.2913791e-01
   9.0926522e-01   9.3610409e-01
   9.1833887e-01   9.4281862e-01
   9.2710458e-01   9.4926559e-01
   9.3553675e-01   9.5543084e-01
   9.4361215e-01   9.6130209e-01
   9.5131019e-01   9.6686918e-01
   9.5861330e-01   9.7212413e-01
   9.6550719e-01   9.7706131e-01
   9.7198105e-01   9.8167747e-01
   9.7802775e-01   9.8597180e-01
   9.8364391e-01   9.8994594e-01
   9.8882992e-01   9.9360395e-01
   9.9359015e-01   9.9695239e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_1_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.6985979e-03
   4.0080160e-03   5.3944064e-03
   6.0120240e-03   8.0874253e-03
   8.0160321e-03   1.0777655e-02
   1.0020040e-02   1.3465095e-02
   1.2024048e-02   1.6149745e-02
   1.4028056e-02   1.8831606e-02
   1.6032064e-02   2.1510677e-02
   1.8036072e-02   2.4186959e-02
   2.0040080e-02   2.6860451e-02
   2.2044088e-02   2.9531154e-02
   2.4048096e-02   3.2199067e-02
   2.6052104e-02   3.4864191e-02
   2.8056112e-02   3.7526525e-02
   3.0060120e-02   4.0186070e-02
   3.2064128e-02   4.2842825e-02
   3.4068136e-02   4.5496791e-02
   3.6072144e-02   4.8147967e-02
   3.8076152e-02   5.0796353e-02
   4.0080160e-02   5.3441950e-02
   4.2084168e-02   5.6084758e-02
   4.4088176e-02   5.8724776e-02
   4.6092184e-02   6.1362005e-02
   4.8096192e-02   6.3996444e-02
   5.0100200e-02   6.6628093e-02
   5.2104208e-02   6.9256953e-02
   5.4108216e-02   7.1883024e-02
   5.6112224e-02   7.4506305e-02
   5.8116232e-02   7.7126796e-02
   6.0120240e-02   7.9744498e-02
   6.2124248e-02   8.2359410e-02
   6.4128257e-02   8.4971533e-02
   6.6132265e-02   8.7580867e-02
   6.8136273e-02   9.0187410e-02
   7.0140281e-02   9.2791165e-02
   7.2144289e-02   9.5392130e-02
   7.4148297e-02   9.7990305e-02
   7.6152305e-02   1.0058569e-01
   7.8156313e-02   1.0317829e-01
   8.0160321e-02   1.0576809e-01
   8.2164329e-02   1.0835511e-01
   8.4168337e-02   1.1093934e-01
   8.6172345e-02   1.1352078e-01
   8.8176353e-02   1.1609943e-01
   9.0180361e-02   1.1867528e-01
   9.2184369e-02   1.2124835e-01
   9.4188377e-02   1.2381863e-01
   9.6192385e-02   1.2638612e-01
   9.8196393e-02   1.2895083e-01
   1.0020040e-01   1.3151274e-01
   1.0220441e-01   1.3407186e-01
   1.0420842e-01   1.3662819e-01
   1.0621242e-01   1.3918174e-01
   1.0821643e-01   1.4173249e-01
   1.1022044e-01   1.4428045e-01
   1.1222445e-01   1.4682563e-01
   1.1422846e-01   1.4936801e-01
   1.1623246e-01   1.5190761e-01
   1.1823647e-01   1.5444441e-01
   1.2024048e-01   1.5697843e-01
   1.2224449e-01   1.5950966e-01
   1.2424850e-01   1.6203809e-01
   1.2625251e-01   1.6456374e-01
   1.2825651e-01   1.6708660e-01
   1.3026052e-01   1.6960667e-01
   1.3226453e-01   1.7212395e-01
   1.3426854e-01   1.7463844e-01
   1.3627255e-01   1.7715014e-01
   1.3827655e-01   1.7965905e-01
   1.4028056e-01   1.8216517e-01
   1.4228457e-01   1.8466850e-01
   1.4428858e-01   1.8716904e-01
   1.4629259e-01   1.8966680e-01
   1.4829659e-01   1.9216176e-01
   1.5030060e-01   1.9465393e-01
   1.5230461e-01   1.9714332e-01
   1.5430862e-01   1.9962991e-01
   1.5631263e-01   2.0211372e-01
   1.5831663e-01   2.0459473e-01
   1.6032064e-01   2.0707296e-01
   1.6232465e-01   2.0954840e-01
   1.6432866e-01   2.1202104e-01
   1.6633267e-01   2.1449090e-01
   1.6833667e-01   2.1695797e-01
   1.7034068e-01   2.1942225e-01
   1.7234469e-01   2.2188374e-01
   1.7434870e-01   2.2434243e-01
   1.7635271e-01   2.2679834e-01
   1.7835671e-01   2.2925146e-01
   1.8036072e-01   2.3170180e-01
   1.8236473e-01   2.3414934e-01
   1.8436874e-01   2.3659409e-01
   1.8637275e-01   2.3903605e-01
   1.8837675e-01   2.4147522e-01
   1.9038076e-01   2.4391161e-01
   1.9238477e-01   2.4634520e-01
   1.9438878e-01   2.4877601e-01
   1.9639279e-01   2.5120402e-01
   1.9839679e-01   2.5362925e-01
   2.0040080e-01   2.5605168e-01
   2.0240481e-01   2.5847133e-01
   2.0440882e-01   2.6088818e-01
   2.0641283e-01   2.6330225e-01
   2.0841683e-01   2.6571353e-01
   2.1042084e-01   2.6812202e-01
   2.1242485e-01   2.7052772e-01
   2.1442886e-01   2.7293062e-01
   2.1643287e-01   2.7533074e-01
   2.1843687e-01   2.7772807e-01
   2.2044088e-01   2.8012261e-01
   2.2244489e-01   2.8251437e-01
   2.2444890e-01   2.8490333e-01
   2.2645291e-01   2.8728950e-01
   2.2845691e-01   2.8967288e-01
   2.3046092e-01   2.9205347e-01
   2.3246493e-01   2.9443128e-01
   2.3446894e-01   2.9680629e-01
   2.3647295e-01   2.9917852e-01
   2.3847695e-01   3.0154795e-01
   2.4048096e-01   3.0391460e-01
   2.4248497e-01   3.0627845e-01
   2.4448898e-01   3.0863952e-01
   2.4649299e-01   3.1099779e-01
   2.4849699e-01   3.1335328e-01
   2.5050100e-01   3.1570598e-01
   2.5250501e-01   3.1805589e-01
   2.5450902e-01   3.2040301e-01
   2.5651303e-01   3.2274734e-01
   2.5851703e-01   3.2508888e-01
   2.6052104e-01   3.2742763e-01
   2.6252505e-01   3.2976359e-01
   2.6452906e-01   3.3209676e-01
   2.6653307e-01   3.3442714e-01
   2.6853707e-01   3.3675473e-01
   2.7054108e-01   3.3907953e-01
   2.7254509e-01   3.4140155e-01
   2.7454910e-01   3.4372077e-01
   2.7655311e-01   3.4603720e-01
   2.7855711e-01   3.4835085e-01
   2.8056112e-01   3.5066170e-01
   2.8256513e-01   3.5296977e-01
   2.8456914e-01   3.5527504e-01
   2.8657315e-01   3.5757753e-01
   2.8857715e-01   3.5987723e-01
   2.9058116e-01   3.6217414e-01
   2.9258517e-01   3.6446825e-01
   2.9458918e-01   3.6675958e-01
   2.9659319e-01   3.6904812e-01
   2.9859719e-01   3.7133387e-01
   3.0060120e-01   3.7361683e-01
   3.0260521e-01   3.7589700e-01
   3.0460922e-01   3.7817438e-01
   3.0661323e-01   3.8044897e-01
   3.0861723e-01   3.8272077e-01
   3.1062124e-01   3.8498979e-01
   3.1262525e-01   3.8725601e-01
   3.1462926e-01   3.8951944e-01
   3.1663327e-01   3.9178009e-01
   3.1863727e-01   3.9403794e-01
   3.2064128e-01   3.9629300e-01
   3.2264529e-01   3.9854528e-01
   3.2464930e-01   4.0079476e-01
   3.2665331e-01   4.0304146e-01
   3.2865731e-01   4.0528537e-01
   3.3066132e-01   4.0752648e-01
   3.3266533e-01   4.0976481e-01
   3.3466934e-01   4.1200035e-01
   3.3667335e-01   4.1423310e-01
   3.3867735e-01   4.1646306e-01
   3.4068136e-01   4.1869023e-01
   3.4268537e-01   4.2091461e-01
   3.4468938e-01   4.2313620e-01
   3.4669339e-01   4.2535500e-01
   3.4869739e-01   4.2757101e-01
   3.5070140e-01   4.2978423e-01
   3.5270541e-01   4.3199466e-01
   3.5470942e-01   4.3420231e-01
   3.5671343e-01   4.3640716e-01
   3.5871743e-01   4.3860922e-01
   3.6072144e-01   4.4080850e-01
   3.6272545e-01   4.4300498e-01
   3.6472946e-01   4.4519868e-01
   3.6673347e-01   4.4738958e-01
   3.6873747e-01   4.4957770e-01
   3.7074148e-01   4.5176303e-01
   3.7274549e-01   4.5394556e-01
   3.7474950e-01   4.5612531e-01
   3.7675351e-01   4.5830227e-01
   3.7875752e-01   4.6047644e-01
   3.8076152e-01   4.6264782e-01
   3.8276553e-01   4.6481641e-01
   3.8476954e-01   4.6698221e-01
   3.8677355e-01   4.6914522e-01
   3.8877756e-01   4.7130544e-01
   3.9078156e-01   4.7346287e-01
   3.9278557e-01   4.7561751e-01
   3.9478958e-01   4.7776936e-01
   3.9679359e-01   4.7991843e-01
   3.9879760e-01   4.8206470e-01
   4.0080160e-01   4.8420818e-01
   4.0280561e-01   4.8634888e-01
   4.0480962e-01   4.8848678e-01
   4.0681363e-01   4.9062190e-01
   4.0881764e-01   4.9275422e-01
   4.1082164e-01   4.9488376e-01
   4.1282565e-01   4.9701051e-01
   4.1482966e-01   4.9913446e-01
   4.1683367e-01   5.0125563e-01
   4.1883768e-01   5.0337401e-01
   4.2084168e-01   5.0548960e-01
   4.2284569e-01   5.0760240e-01
   4.2484970e-01   5.0971241e-01
   4.2685371e-01   5.1181963e-01
   4.2885772e-01   5.1392406e-01
   4.3086172e-01   5.1602570e-01
   4.3286573e-01   5.1812455e-01
   4.3486974e-01   5.2022061e-01
   4.3687375e-01   5.2231389e-01
   4.3887776e-01   5.2440437e-01
   4.4088176e-01   5.2649206e-01
   4.4288577e-01   5.2857697e-01
   4.4488978e-01   5.3065908e-01
   4.4689379e-01   5.3273841e-01
   4.4889780e-01   5.3481494e-01
   4.5090180e-01   5.3688869e-01
   4.5290581e-01   5.3895964e-01
   4.5490982e-01   5.4102781e-01
   4.5691383e-01   5.4309319e-01
   4.5891784e-01   5.4515578e-01
   4.6092184e-01   5.4721558e-01
   4.6292585e-01   5.4927258e-01
   4.6492986e-01   5.5132680e-01
   4.6693387e-01   5.5337823e-01
   4.6893788e-01   5.5542687e-01
   4.7094188e-01   5.5747272e-01
   4.7294589e-01   5.5951579e-01
   4.7494990e-01   5.6155606e-01
   4.7695391e-01   5.6359354e-01
   4.7895792e-01   5.6562823e-01
   4.8096192e-01   5.6766014e-01
   4.8296593e-01   5.6968925e-01
   4.8496994e-01   5.7171557e-01
   4.8697395e-01   5.7373911e-01
   4.8897796e-01   5.7575985e-01
   4.9098196e-01   5.7777781e-01
   4.9298597e-01   5.7979297e-01
   4.9498998e-01   5.8180535e-01
   4.9699399e-01   5.8381494e-01
   4.9899800e-01   5.8582174e-01
   5.0100200e-01   5.8782574e-01
   5.0300601e-01   5.8982696e-01
   5.0501002e-01   5.9182539e-01
   5.0701403e-01   5.9382103e-01
   5.0901804e-01   5.9581388e-01
   5.1102204e-01   5.9780394e-01
   5.1302605e-01   5.9979121e-01
   5.1503006e-01   6.0177569e-01
   5.1703407e-01   6.0375739e-01
   5.1903808e-01   6.0573629e-01
   5.2104208e-01   6.0771240e-01
   5.2304609e-01   6.0968572e-01
   5.2505010e-01   6.1165626e-01
   5.2705411e-01   6.1362400e-01
   5.2905812e-01   6.1558896e-01
   5.3106212e-01   6.1755112e-01
   5.3306613e-01   6.1951050e-01
   5.3507014e-01   6.2146708e-01
   5.3707415e-01   6.2342088e-01
   5.3907816e-01   6.2537189e-01
   5.4108216e-01   6.2732011e-01
   5.4308617e-01   6.2926553e-01
   5.4509018e-01   6.3120817e-01
   5.4709419e-01   6.3314802e-01
   5.4909820e-01   6.3508508e-01
   5.5110220e-01   6.3701935e-01
   5.5310621e-01   6.3895083e-01
   5.5511022e-01   6.4087952e-01
   5.5711423e-01   6.4280542e-01
   5.5911824e-01   6.4472854e-01
   5.6112224e-01   6.4664886e-01
   5.6312625e-01   6.4856639e-01
   5.6513026e-01   6.5048114e-01
   5.6713427e-01   6.5239309e-01
   5.6913828e-01   6.5430225e-01
   5.7114228e-01   6.5620863e-01
   5.7314629e-01   6.5811221e-01
   5.7515030e-01   6.6001301e-01
   5.7715431e-01   6.6191102e-01
   5.7915832e-01   6.6380623e-01
   5.8116232e-01   6.6569866e-01
   5.8316633e-01   6.6758830e-01
   5.8517034e-01   6.6947515e-01
   5.8717435e-01   6.7135921e-01
   5.8917836e-01   6.7324047e-01
   5.9118236e-01   6.7511895e-01
   5.9318637e-01   6.7699464e-01
   5.9519038e-01   6.7886754e-01
   5.9719439e-01   6.8073766e-01
   5.9919840e-01   6.8260498e-01
   6.0120240e-01   6.8446951e-01
   6.0320641e-01   6.8633125e-01
   6.0521042e-01   6.8819021e-01
   6.0721443e-01   6.9004637e-01
   6.0921844e-01   6.9189974e-01
   6.1122244e-01   6.9375033e-01
   6.1322645e-01   6.9559812e-01
   6.1523046e-01   6.9744313e-01
   6.1723447e-01   6.9928534e-01
   6.1923848e-01   7.0112477e-01
   6.2124248e-01   7.0296141e-01
   6.2324649e-01   7.0479526e-01
   6.2525050e-01   7.0662631e-01
   6.2725451e-01   7.0845458e-01
   6.2925852e-01   7.1028006e-01
   6.3126253e-01   7.1210275e-01
   6.3326653e-01   7.1392265e-01
   6.3527054e-01   7.1573976e-01
   6.3727455e-01   7.1755408e-01
   6.3927856e-01   7.1936561e-01
   6.4128257e-01   7.2117435e-01
   6.4328657e-01   7.2298031e-01
   6.4529058e-01   7.2478347e-01
   6.4729459e-01   7.2658384e-01
   6.4929860e-01   7.2838143e-01
   6.5130261e-01   7.3017622e-01
   6.5330661e-01   7.3196822e-01
   6.5531062e-01   7.3375744e-01
   6.5731463e-01   7.3554387e-01
   6.5931864e-01   7.3732750e-01
   6.6132265e-01   7.3910835e-01
   6.6332665e-01   7.4088640e-01
   6.6533066e-01   7.4266167e-01
   6.6733467e-01   7.4443415e-01
   6.6933868e-01   7.4620384e-01
   6.7134269e-01   7.4797074e-01
   6.7334669e-01   7.4973485e-01
   6.7535070e-01   7.5149617e-01
   6.7735471e-01   7.5325470e-01
   6.7935872e-01   7.5501044e-01
   6.8136273e-01   7.5676339e-01
   6.8336673e-01   7.5851355e-01
   6.8537074e-01   7.6026092e-01
   6.8737475e-01   7.6200551e-01
   6.8937876e-01   7.6374730e-01
   6.9138277e-01   7.6548630e-01
   6.9338677e-01   7.6722252e-01
   6.9539078e-01   7.6895594e-01
   6.9739479e-01   7.7068658e-01
   6.9939880e-01   7.7241442e-01
   7.0140281e-01   7.7413948e-01
   7.0340681e-01   7.7586175e-01
   7.0541082e-01   7.7758123e-01
   7.0741483e-01   7.7929791e-01
   7.0941884e-01   7.8101181e-01
   7.1142285e-01   7.8272292e-01
   7.1342685e-01   7.8443124e-01
   7.1543086e-01   7.8613677e-01
   7.1743487e-01   7.8783951e-01
   7.1943888e-01   7.8953946e-01
   7.2144289e-01   7.9123662e-01
   7.2344689e-01   7.9293099e-01
   7.2545090e-01   7.9462257e-01
   7.2745491e-01   7.9631137e-01
   7.2945892e-01   7.9799737e-01
   7.3146293e-01   7.9968058e-01
   7.3346693e-01   8.0136101e-01
   7.3547094e-01   8.0303864e-01
   7.3747495e-01   8.0471349e-01
   7.3947896e-01   8.0638554e-01
   7.4148297e-01   8.0805481e-01
   7.4348697e-01   8.0972128e-01
   7.4549098e-01   8.1138497e-01
   7.4749499e-01   8.1304587e-01
   7.4949900e-01   8.1470398e-01
   7.5150301e-01   8.1635929e-01
   7.5350701e-01   8.1801182e-01
   7.5551102e-01   8.1966156e-01
   7.5751503e-01   8.2130851e-01
   7.5951904e-01   8.2295267e-01
   7.6152305e-01   8.2459404e-01
   7.6352705e-01   8.2623262e-01
   7.6553106e-01   8.2786842e-01
   7.6753507e-01   8.2950142e-01
   7.6953908e-01   8.3113163e-01
   7.7154309e-01   8.3275905e-01
   7.7354709e-01   8.3438369e-01
   7.7555110e-01   8.3600553e-01
   7.7755511e-01   8.3762459e-01
   7.7955912e-01   8.3924085e-01
   7.8156313e-01   8.4085433e-01
   7.8356713e-01   8.4246501e-01
   7.8557114e-01   8.4407291e-01
   7.8757515e-01   8.4567802e-01
   7.8957916e-01   8.4728033e-01
   7.9158317e-01   8.4887986e-01
   7.9358717e-01   8.5047660e-01
   7.9559118e-01   8.5207055e-01
   7.9759519e-01   8.5366171e-01
   7.9959920e-01   8.5525008e-01
   8.0160321e-01   8.5683566e-01
   8.0360721e-01   8.5841845e-01
   8.0561122e-01   8.5999845e-01
   8.0761523e-01   8.6157566e-01
   8.0961924e-01   8.6315008e-01
   8.1162325e-01   8.6472172e-01
   8.1362725e-01   8.6629056e-01
   8.1563126e-01   8.6785661e-01
   8.1763527e-01   8.6941988e-01
   8.1963928e-01   8.7098035e-01
   8.2164329e-01   8.7253804e-01
   8.2364729e-01   8.7409293e-01
   8.2565130e-01   8.7564504e-01
   8.2765531e-01   8.7719436e-01
   8.2965932e-01   8.7874088e-01
   8.3166333e-01   8.8028462e-01
   8.3366733e-01   8.8182557e-01
   8.3567134e-01   8.8336373e-01
   8.3767535e-01   8.8489910e-01
   8.3967936e-01   8.8643168e-01
   8.4168337e-01   8.8796147e-01
   8.4368737e-01   8.8948847e-01
   8.4569138e-01   8.9101268e-01
   8.4769539e-01   8.9253410e-01
   8.4969940e-01   8.9405273e-01
   8.5170341e-01   8.9556857e-01
   8.5370741e-01   8.9708163e-01
   8.5571142e-01   8.9859189e-01
   8.5771543e-01   9.0009936e-01
   8.5971944e-01   9.0160405e-01
   8.6172345e-01   9.0310594e-01
   8.6372745e-01   9.0460505e-01
   8.6573146e-01   9.0610136e-01
   8.6773547e-01   9.0759489e-01
   8.6973948e-01   9.0908563e-01
   8.7174349e-01   9.1057357e-01
   8.7374749e-01   9.1205873e-01
   8.7575150e-01   9.1354110e-01
   8.7775551e-01   9.1502068e-01
   8.7975952e-01   9.1649747e-01
   8.8176353e-01   9.1797147e-01
   8.8376754e-01   9.1944268e-01
   8.8577154e-01   9.2091110e-01
   8.8777555e-01   9.2237673e-01
   8.8977956e-01   9.2383957e-01
   8.9178357e-01   9.2529962e-01
   8.9378758e-01   9.2675689e-01
   8.9579158e-01   9.2821136e-01
   8.9779559e-01   9.2966304e-01
   8.9979960e-01   9.3111194e-01
   9.0180361e-01   9.3255804e-01
   9.0380762e-01   9.3400136e-01
   9.0581162e-01   9.3544188e-01
   9.0781563e-01   9.3687962e-01
   9.0981964e-01   9.3831456e-01
   9.1182365e-01   9.3974672e-01
   9.1382766e-01   9.4117609e-01
   9.1583166e-01   9.4260267e-01
   9.1783567e-01   9.4402645e-01
   9.1983968e-01   9.4544745e-01
   9.2184369e-01   9.4686566e-01
   9.2384770e-01   9.4828108e-01
   9.2585170e-01   9.4969371e-01
   9.2785571e-01   9.5110355e-01
   9.2985972e-01   9.5251060e-01
   9.3186373e-01   9.5391487e-01
   9.3386774e-01   9.5531634e-01
   9.3587174e-01   9.5671502e-01
   9.3787575e-01   9.5811091e-01
   9.3987976e-01   9.5950402e-01
   9.4188377e-01   9.6089433e-01
   9.4388778e-01   9.6228186e-01
   9.4589178e-01   9.6366659e-01
   9.4789579e-01   9.6504854e-01
   9.4989980e-01   9.6642769e-01
   9.5190381e-01   9.6780406e-01
   9.5390782e-01   9.6917764e-01
   9.5591182e-01   9.7054842e-01
   9.5791583e-01   9.7191642e-01
   9.5991984e-01   9.7328163e-01
   9.6192385e-01   9.7464405e-01
   9.6392786e-01   9.7600368e-01
   9.6593186e-01   9.7736052e-01
   9.6793587e-01   9.7871457e-01
   9.6993988e-01   9.8006583e-01
   9.7194389e-01   9.8141430e-01
   9.7394790e-01   9.8275998e-01
   9.7595190e-01   9.8410287e-01
   9.7795591e-01   9.8544298e-01
   9.7995992e-01   9.8678029e-01
   9.8196393e-01   9.8811481e-01
   9.8396794e-01   9.8944655e-01
   9.8597194e-01   9.9077549e-01
   9.8797595e-01   9.9210165e-01
   9.8997996e-01   9.9342501e-01
   9.9198397e-01   9.9474559e-01
   9.9398798e-01   9.9606338e-01
   9.9599198e-01   9.9737837e-01
   9.9799599e-01   9.9869058e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -1.2449823e-04
   7.5557384e-03  -3.8373846e-04
   1.3163558e-02  -6.6434458e-04
   1.9262189e-02  -9.6546144e-04
   2.5847735e-02  -1.2858993e-03
   3.2910864e-02  -1.6241492e-03
   4.0437094e-02  -1.9784221e-03
   4.8407098e-02  -2.3466925e-03
   5.6797117e-02  -2.7267478e-03
   6.5579447e-02  -3.1162408e-03
   7.4722998e-02  -3.5127449e-03
   8.4193893e-02  -3.9138080e-03
   9.3956090e-02  -4.3170034e-03
   1.0397200e-01  -4.7199768e-03
   1.1420311e-01  -5.1204873e-03
   1.2461054e-01  -5.5164422e-03
   1.3515560e-01  -5.9059238e-03
   1.4580029e-01  -6.2872100e-03
   1.5650769e-01  -6.6587872e-03
   1.6724237e-01  -7.0193568e-03
   1.7797066e-01  -7.3678357e-03
   1.8866095e-01  -7.7033517e-03
   1.9928379e-01  -8.0252350e-03
   2.0981209e-01  -8.3330056e-03
   2.2022116e-01  -8.6263590e-03
   2.3048875e-01  -8.9051496e-03
   2.4059501e-01  -9.1693736e-03
   2.5052248e-01  -9.4191509e-03
   2.6025597e-01  -9.6547082e-03
   2.6978249e-01  -9.8763618e-03
   2.7909113e-01  -1.0084502e-02
   2.8817289e-01  -1.0279577e-02
   2.9702058e-01  -1.0462081e-02
   3.0562865e-01  -1.0632542e-02
   3.1399303e-01  -1.0791510e-02
   3.2211102e-01  -1.0939548e-02
   3.2998109e-01  -1.1077224e-02
   3.3760280e-01  -1.1205106e-02
   3.4497662e-01  -1.1323754e-02
   3.5210383e-01  -1.1433714e-02
   3.5898638e-01  -1.1535521e-02
   3.6562683e-01  -1.1629689e-02
   3.7202819e-01  -1.1716712e-02
   3.7819389e-01  -1.1797064e-02
   3.8412763e-01  -1.1871195e-02
   3.8983341e-01  -1.1939532e-02
   3.9531537e-01  -1.2002481e-02
   4.0057778e-01  -1.2060422e-02
   4.0562503e-01  -1.2113714e-02
   4.1046151e-01  -1.2162696e-02
   4.1509165e-01  -1.2207682e-02
   4.1951988e-01  -1.2248969e-02
   4.2375059e-01  -1.2286833e-02
   4.2778814e-01  -1.2321532e-02
   4.3163684e-01  -1.2353306e-02
   4.3530095e-01  -1.2382379e-02
   4.3878469e-01  -1.2408958e-02
   4.4209224e-01  -1.2433239e-02
   4.4522775e-01  -1.2455399e-02
   4.4819533e-01  -1.2475606e-02
   4.5099911e-01  -1.2494015e-02
   4.5364320e-01  -1.2510769e-02
   4.5613173e-01  -1.2526000e-02
   4.5846890e-01  -1.2539832e-02
   4.6065893e-01  -1.2552377e-02
   4.6270611e-01  -1.2563742e-02
   4.6461483e-01  -1.2574023e-02
   4.6638958e-01  -1.2583310e-02
   4.6803493e-01  -1.2591686e-02
   4.6955560e-01  -1.2599227e-02
   4.7095640e-01  -1.2606004e-02
   4.7224229e-01  -1.2612081e-02
   4.7341836e-01  -1.2617520e-02
   4.7448979e-01  -1.2622375e-02
   4.7551020e-01  -1.2626911e-02
   4.7653061e-01  -1.2631361e-02
   4.7755101e-01  -1.2635725e-02
   4.7857142e-01  -1.2640003e-02
   4.7959183e-01  -1.2644195e-02
   4.8061224e-01  -1.2648301e-02
   4.8163264e-01  -1.2652322e-02
   4.8265305e-01  -1.2656257e-02
   4.8367346e-01  -1.2660107e-02
   4.8469387e-01  -1.2663871e-02
   4.8571428e-01  -1.2667550e-02
   4.8673468e-01  -1.2671143e-02
   4.8775509e-01  -1.2674652e-02
   4.8877550e-01  -1.2678075e-02
   4.8979591e-01  -1.2681413e-02
   4.9081631e-01  -1.2684666e-02
   4.9183672e-01  -1.2687834e-02
   4.9285713e-01  -1.2690918e-02
   4.9387754e-01  -1.2693916e-02
   4.9489795e-01  -1.2696830e-02
   4.9591835e-01  -1.2699659e-02
   4.9693876e-01  -1.2702403e-02
   4.9795917e-01  -1.2705063e-02
   4.9897958e-01  -1.2707639e-02
   4.9999999e-01  -1.2710130e-02
   5.0102039e-01  -1.2712574e-02
   5.0204080e-01  -1.2715009e-02
   5.0306121e-01  -1.2717435e-02
   5.0408162e-01  -1.2719851e-02
   5.0510202e-01  -1.2722258e-02
   5.0612243e-01  -1.2724656e-02
   5.0714284e-01  -1.2727045e-02
   5.0816325e-01  -1.2729424e-02
   5.0918366e-01  -1.2731795e-02
   5.1020406e-01  -1.2734156e-02
   5.1122447e-01  -1.2736508e-02
   5.1224488e-01  -1.2738850e-02
   5.1326529e-01  -1.2741184e-02
   5.1428569e-01  -1.2743509e-02
   5.1530610e-01  -1.2745824e-02
   5.1632651e-01  -1.2748130e-02
   5.1734692e-01  -1.2750428e-02
   5.1836733e-01  -1.2752716e-02
   5.1938773e-01  -1.2754995e-02
   5.2040814e-01  -1.2757266e-02
   5.2142855e-01  -1.2759527e-02
   5.2244896e-01  -1.2761779e-02
   5.2346936e-01  -1.2764023e-02
   5.2448977e-01  -1.2766257e-02
   5.2551018e-01  -1.2768483e-02
   5.2658161e-01  -1.2770810e-02
   5.2775816e-01  -1.2773354e-02
   5.2904612e-01  -1.2776126e-02
   5.3045193e-01  -1.2779135e-02
   5.3198198e-01  -1.2782391e-02
   5.3364270e-01  -1.2785903e-02
   5.3544056e-01  -1.2789679e-02
   5.3738202e-01  -1.2793726e-02
   5.3947351e-01  -1.2798051e-02
   5.4172149e-01  -1.2802658e-02
   5.4413234e-01  -1.2807553e-02
   5.4671244e-01  -1.2812739e-02
   5.4946809e-01  -1.2818217e-02
   5.5240554e-01  -1.2823989e-02
   5.5553097e-01  -1.2830053e-02
   5.5885044e-01  -1.2836408e-02
   5.6236994e-01  -1.2843050e-02
   5.6609531e-01  -1.2849973e-02
   5.7003225e-01  -1.2857171e-02
   5.7418631e-01  -1.2864634e-02
   5.7856282e-01  -1.2872353e-02
   5.8316692e-01  -1.2880316e-02
   5.8800348e-01  -1.2888507e-02
   5.9307708e-01  -1.2896911e-02
   5.9839198e-01  -1.2905510e-02
   6.0395208e-01  -1.2914284e-02
   6.0976083e-01  -1.2923212e-02
   6.1582122e-01  -1.2932270e-02
   6.2213572e-01  -1.2941432e-02
   6.2870616e-01  -1.2950673e-02
   6.3553376e-01  -1.2959964e-02
   6.4261895e-01  -1.2969274e-02
   6.4996138e-01  -1.2978574e-02
   6.5755977e-01  -1.2987831e-02
   6.6541190e-01  -1.2997012e-02
   6.7351445e-01  -1.3006085e-02
   6.8186295e-01  -1.3015016e-02
   6.9045169e-01  -1.3023772e-02
   6.9927363e-01  -1.3032322e-02
   7.0832033e-01  -1.3040633e-02
   7.1758182e-01  -1.3048675e-02
   7.2704660e-01  -1.3056421e-02
   7.3670151e-01  -1.3063844e-02
   7.4653173e-01  -1.3070922e-02
   7.5652070e-01  -1.3077632e-02
   7.6665012e-01  -1.3083960e-02
   7.7689995e-01  -1.3089890e-02
   7.8724839e-01  -1.3095413e-02
   7.9767200e-01  -1.3100524e-02
   8.0814569e-01  -1.3105222e-02
   8.1864287e-01  -1.3109508e-02
   8.2913557e-01  -1.3113390e-02
   8.3959460e-01  -1.3116878e-02
   8.4998976e-01  -1.3119987e-02
   8.6029005e-01  -1.3122733e-02
   8.7046398e-01  -1.3125137e-02
   8.8047982e-01  -1.3127221e-02
   8.9030595e-01  -1.3129009e-02
   8.9991120e-01  -1.3130528e-02
   9.0926522e-01  -1.3131803e-02
   9.1833887e-01  -1.3132860e-02
   9.2710458e-01  -1.3133725e-02
   9.3553675e-01  -1.3134423e-02
   9.4361215e-01  -1.3134978e-02
   9.5131019e-01  -1.3135411e-02
   9.5861330e-01  -1.3135743e-02
   9.6550719e-01  -1.3135992e-02
   9.7198105e-01  -1.3136172e-02
   9.7802775e-01  -1.3136300e-02
   9.8364391e-01  -1.3136385e-02
   9.8882992e-01  -1.3136438e-02
   9.9359015e-01  -1.3136468e-02
   9.9793230e-01  -1.3136480e-02


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -1.2449823e-03
   7.5557384e-03  -3.8373846e-03
   1.3163558e-02  -6.6434458e-03
   1.9262189e-02  -9.6546144e-03
   2.5847735e-02  -1.2858993e-02
   3.2910864e-02  -1.6241492e-02
   4.0437094e-02  -1.9784221e-02
   4.8407098e-02  -2.3466925e-02
   5.6797117e-02  -2.7267478e-02
   6.5579447e-02  -3.1162408e-02
   7.4722998e-02  -3.5127449e-02
   8.4193893e-02  -3.9138080e-02
   9.3956090e-02  -4.3170034e-02
   1.0397200e-01  -4.7199768e-02
   1.1420311e-01  -5.1204873e-02
   1.2461054e-01  -5.5164422e-02
   1.3515560e-01  -5.9059238e-02
   1.4580029e-01  -6.2872100e-02
   1.5650769e-01  -6.6587872e-02
   1.6724237e-01  -7.0193568e-02
   1.7797066e-01  -7.3678357e-02
   1.8866095e-01  -7.7033517e-02
   1.9928379e-01  -8.0252350e-02
   2.0981209e-01  -8.3330056e-02
   2.2022116e-01  -8.6263590e-02
   2.3048875e-01  -8.9051496e-02
   2.4059501e-01  -9.1693736e-02
   2.5052248e-01  -9.4191509e-02
   2.6025597e-01  -9.6547082e-02
   2.6978249e-01  -9.8763618e-02
   2.7909113e-01  -1.0084502e-01
   2.8817289e-01  -1.0279577e-01
   2.9702058e-01  -1.0462081e-01
   3.0562865e-01  -1.0632542e-01
   3.1399303e-01  -1.0791510e-01
   3.2211102e-01  -1.0939548e-01
   3.2998109e-01  -1.1077224e-01
   3.3760280e-01  -1.1205106e-01
   3.4497662e-01  -1.1323754e-01
   3.5210383e-01  -1.1433714e-01
   3.5898638e-01  -1.1535521e-01
   3.6562683e-01  -1.1629689e-01
   3.7202819e-01  -1.1716712e-01
   3.7819389e-01  -1.1797064e-01
   3.8412763e-01  -1.1871195e-01
   3.8983341e-01  -1.1939532e-01
   3.9531537e-01  -1.2002481e-01
   4.0057778e-01  -1.2060422e-01
   4.0562503e-01  -1.2113714e-01
   4.1046151e-01  -1.2162696e-01
   4.1509165e-01  -1.2207682e-01
   4.1951988e-01  -1.2248969e-01
   4.2375059e-01  -1.2286833e-01
   4.2778814e-01  -1.2321532e-01
   4.3163684e-01  -1.2353306e-01
   4.3530095e-01  -1.2382379e-01
   4.3878469e-01  -1.2408958e-01
   4.4209224e-01  -1.2433239e-01
   4.4522775e-01  -1.2455399e-01
   4.4819533e-01  -1.2475606e-01
   4.5099911e-01  -1.2494015e-01
   4.5364320e-01  -1.2510769e-01
   4.5613173e-01  -1.2526000e-01
   4.5846890e-01  -1.2539832e-01
   4.6065893e-01  -1.2552377e-01
   4.6270611e-01  -1.2563742e-01
   4.6461483e-01  -1.2574023e-01
   4.6638958e-01  -1.2583310e-01
   4.6803493e-01  -1.2591686e-01
   4.6955560e-01  -1.2599227e-01
   4.7095640e-01  -1.2606004e-01
   4.7224229e-01  -1.2612081e-01
   4.7341836e-01  -1.2617520e-01
   4.7448979e-01  -1.2622375e-01
   4.7551020e-01  -1.2626911e-01
   4.7653061e-01  -1.2631361e-01
   4.7755101e-01  -1.2635725e-01
   4.7857142e-01  -1.2640003e-01
   4.7959183e-01  -1.2644195e-01
   4.8061224e-01  -1.2648301e-01
   4.8163264e-01  -1.2652322e-01
   4.8265305e-01  -1.2656257e-01
   4.8367346e-01  -1.2660107e-01
   4.8469387e-01  -1.2663871e-01
   4.8571428e-01  -1.2667550e-01
   4.8673468e-01  -1.2671143e-01
   4.8775509e-01  -1.2674652e-01
   4.8877550e-01  -1.2678075e-01
   4.8979591e-01  -1.2681413e-01
   4.9081631e-01  -1.2684666e-01
   4.9183672e-01  -1.2687834e-01
   4.9285713e-01  -1.2690918e-01
   4.9387754e-01  -1.2693916e-01
   4.9489795e-01  -1.2696830e-01
   4.9591835e-01  -1.2699659e-01
   4.9693876e-01  -1.2702403e-01
   4.9795917e-01  -1.2705063e-01
   4.9897958e-01  -1.2707639e-01
   4.9999999e-01  -1.2710130e-01
   5.0102039e-01  -1.2712574e-01
   5.0204080e-01  -1.2715009e-01
   5.0306121e-01  -1.2717435e-01
   5.0408162e-01  -1.2719851e-01
   5.0510202e-01  -1.2722258e-01
   5.0612243e-01  -1.2724656e-01
   5.0714284e-01  -1.2727045e-01
   5.0816325e-01  -1.2729424e-01
   5.0918366e-01  -1.2731795e-01
   5.1020406e-01  -1.2734156e-01
   5.1122447e-01  -1.2736508e-01
   5.1224488e-01  -1.2738850e-01
   5.1326529e-01  -1.2741184e-01
   5.1428569e-01  -1.2743509e-01
   5.1530610e-01  -1.2745824e-01
   5.1632651e-01  -1.2748130e-01
   5.1734692e-01  -1.2750428e-01
   5.1836733e-01  -1.2752716e-01
   5.1938773e-01  -1.2754995e-01
   5.2040814e-01  -1.2757266e-01
   5.2142855e-01  -1.2759527e-01
   5.2244896e-01  -1.2761779e-01
   5.2346936e-01  -1.2764023e-01
   5.2448977e-01  -1.2766257e-01
   5.2551018e-01  -1.2768483e-01
   5.2658161e-01  -1.2770810e-01
   5.2775816e-01  -1.2773354e-01
   5.2904612e-01  -1.2776126e-01
   5.3045193e-01  -1.2779135e-01
   5.3198198e-01  -1.2782391e-01
   5.3364270e-01  -1.2785903e-01
   5.3544056e-01  -1.2789679e-01
   5.3738202e-01  -1.2793726e-01
   5.3947351e-01  -1.2798051e-01
   5.4172149e-01  -1.2802658e-01
   5.4413234e-01  -1.2807553e-01
   5.4671244e-01  -1.2812739e-01
   5.4946809e-01  -1.2818217e-01
   5.5240554e-01  -1.2823989e-01
   5.5553097e-01  -1.2830053e-01
   5.5885044e-01  -1.2836408e-01
   5.6236994e-01  -1.2843050e-01
   5.6609531e-01  -1.2849973e-01
   5.7003225e-01  -1.2857171e-01
   5.7418631e-01  -1.2864634e-01
   5.7856282e-01  -1.2872353e-01
   5.8316692e-01  -1.2880316e-01
   5.8800348e-01  -1.2888507e-01
   5.9307708e-01  -1.2896911e-01
   5.9839198e-01  -1.2905510e-01
   6.0395208e-01  -1.2914284e-01
   6.0976083e-01  -1.2923212e-01
   6.1582122e-01  -1.2932270e-01
   6.2213572e-01  -1.2941432e-01
   6.2870616e-01  -1.2950673e-01
   6.3553376e-01  -1.2959964e-01
   6.4261895e-01  -1.2969274e-01
   6.4996138e-01  -1.2978574e-01
   6.5755977e-01  -1.2987831e-01
   6.6541190e-01  -1.2997012e-01
   6.7351445e-01  -1.3006085e-01
   6.8186295e-01  -1.3015016e-01
   6.9045169e-01  -1.3023772e-01
   6.9927363e-01  -1.3032322e-01
   7.0832033e-01  -1.3040633e-01
   7.1758182e-01  -1.3048675e-01
   7.2704660e-01  -1.3056421e-01
   7.3670151e-01  -1.3063844e-01
   7.4653173e-01  -1.3070922e-01
   7.5652070e-01  -1.3077632e-01
   7.6665012e-01  -1.3083960e-01
   7.7689995e-01  -1.3089890e-01
   7.8724839e-01  -1.3095413e-01
   7.9767200e-01  -1.3100524e-01
   8.0814569e-01  -1.3105222e-01
   8.1864287e-01  -1.3109508e-01
   8.2913557e-01  -1.3113390e-01
   8.3959460e-01  -1.3116878e-01
   8.4998976e-01  -1.3119987e-01
   8.6029005e-01  -1.3122733e-01
   8.7046398e-01  -1.3125137e-01
   8.8047982e-01  -1.3127221e-01
   8.9030595e-01  -1.3129009e-01
   8.9991120e-01  -1.3130528e-01
   9.0926522e-01  -1.3131803e-01
   9.1833887e-01  -1.3132860e-01
   9.2710458e-01  -1.3133725e-01
   9.3553675e-01  -1.3134423e-01
   9.4361215e-01  -1.3134978e-01
   9.5131019e-01  -1.3135411e-01
   9.5861330e-01  -1.3135743e-01
   9.6550719e-01  -1.3135992e-01
   9.7198105e-01  -1.3136172e-01
   9.7802775e-01  -1.3136300e-01
   9.8364391e-01  -1.3136385e-01
   9.8882992e-01  -1.3136438e-01
   9.9359015e-01  -1.3136468e-01
   9.9793230e-01  -1.3136480e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -1.2449823e-02
   7.5557384e-03  -3.8373846e-02
   1.3163558e-02  -6.6434458e-02
   1.9262189e-02  -9.6546144e-02
   2.5847735e-02  -1.2858993e-01
   3.2910864e-02  -1.6241492e-01
   4.0437094e-02  -1.9784221e-01
   4.8407098e-02  -2.3466925e-01
   5.6797117e-02  -2.7267478e-01
   6.5579447e-02  -3.1162408e-01
   7.4722998e-02  -3.5127449e-01
   8.4193893e-02  -3.9138080e-01
   9.3956090e-02  -4.3170034e-01
   1.0397200e-01  -4.7199768e-01
   1.1420311e-01  -5.1204873e-01
   1.2461054e-01  -5.5164422e-01
   1.3515560e-01  -5.9059238e-01
   1.4580029e-01  -6.2872100e-01
   1.5650769e-01  -6.6587872e-01
   1.6724237e-01  -7.0193568e-01
   1.7797066e-01  -7.3678357e-01
   1.8866095e-01  -7.7033517e-01
   1.9928379e-01  -8.0252350e-01
   2.0981209e-01  -8.3330056e-01
   2.2022116e-01  -8.6263590e-01
   2.3048875e-01  -8.9051496e-01
   2.4059501e-01  -9.1693736e-01
   2.5052248e-01  -9.4191509e-01
   2.6025597e-01  -9.6547082e-01
   2.6978249e-01  -9.8763618e-01
   2.7909113e-01  -1.0084502e+00
   2.8817289e-01  -1.0279577e+00
   2.9702058e-01  -1.0462081e+00
   3.0562865e-01  -1.0632542e+00
   3.1399303e-01  -1.0791510e+00
   3.2211102e-01  -1.0939548e+00
   3.2998109e-01  -1.1077224e+00
   3.3760280e-01  -1.1205106e+00
   3.4497662e-01  -1.1323754e+00
   3.5210383e-01  -1.1433714e+00
   3.5898638e-01  -1.1535521e+00
   3.6562683e-01  -1.1629689e+00
   3.7202819e-01  -1.1716712e+00
   3.7819389e-01  -1.1797064e+00
   3.8412763e-01  -1.1871195e+00
   3.8983341e-01  -1.1939532e+00
   3.9531537e-01  -1.2002481e+00
   4.0057778e-01  -1.2060422e+00
   4.0562503e-01  -1.2113714e+00
   4.1046151e-01  -1.2162696e+00
   4.1509165e-01  -1.2207682e+00
   4.1951988e-01  -1.2248969e+00
   4.2375059e-01  -1.2286833e+00
   4.2778814e-01  -1.2321532e+00
   4.3163684e-01  -1.2353306e+00
   4.3530095e-01  -1.2382379e+00
   4.3878469e-01  -1.2408958e+00
   4.4209224e-01  -1.2433239e+00
   4.4522775e-01  -1.2455399e+00
   4.4819533e-01  -1.2475606e+00
   4.5099911e-01  -1.2494015e+00
   4.5364320e-01  -1.2510769e+00
   4.5613173e-01  -1.2526000e+00
   4.5846890e-01  -1.2539832e+00
   4.6065893e-01  -1.2552377e+00
   4.6270611e-01  -1.2563742e+00
   4.6461483e-01  -1.2574023e+00
   4.6638958e-01  -1.2583310e+00
   4.6803493e-01  -1.2591686e+00
   4.6955560e-01  -1.2599227e+00
   4.7095640e-01  -1.2606004e+00
   4.7224229e-01  -1.2612081e+00
   4.7341836e-01  -1.2617520e+00
   4.7448979e-01  -1.2622375e+00
   4.7551020e-01  -1.2626911e+00
   4.7653061e-01  -1.2631361e+00
   4.7755101e-01  -1.2635725e+00
   4.7857142e-01  -1.2640003e+00
   4.7959183e-01  -1.2644195e+00
   4.8061224e-01  -1.2648301e+00
   4.8163264e-01  -1.2652322e+00
   4.8265305e-01  -1.2656257e+00
   4.8367346e-01  -1.2660107e+00
   4.8469387e-01  -1.2663871e+00
   4.8571428e-01  -1.2667550e+00
   4.8673468e-01  -1.2671143e+00
   4.8775509e-01  -1.2674652e+00
   4.8877550e-01  -1.2678075e+00
   4.8979591e-01  -1.2681413e+00
   4.9081631e-01  -1.2684666e+00
   4.9183672e-01  -1.2687834e+00
   4.9285713e-01  -1.2690918e+00
   4.9387754e-01  -1.2693916e+00
   4.9489795e-01  -1.2696830e+00
   4.9591835e-01  -1.2699659e+00
   4.9693876e-01  -1.2702403e+00
   4.9795917e-01  -1.2705063e+00
   4.9897958e-01  -1.2707639e+00
   4.9999999e-01  -1.2710130e+00
   5.0102039e-01  -1.2712574e+00
   5.0204080e-01  -1.2715009e+00
   5.0306121e-01  -1.2717435e+00
   5.0408162e-01  -1.2719851e+00
   5.0510202e-01  -1.2722258e+00
   5.0612243e-01  -1.2724656e+00
   5.0714284e-01  -1.2727045e+00
   5.0816325e-01  -1.2729424e+00
   5.0918366e-01  -1.2731795e+00
   5.1020406e-01  -1.2734156e+00
   5.1122447e-01  -1.2736508e+00
   5.1224488e-01  -1.2738850e+00
   5.1326529e-01  -1.2741184e+00
   5.1428569e-01  -1.2743509e+00
   5.1530610e-01  -1.2745824e+00
   5.1632651e-01  -1.2748130e+00
   5.1734692e-01  -1.2750428e+00
   5.1836733e-01  -1.2752716e+00
   5.1938773e-01  -1.2754995e+00
   5.2040814e-01  -1.2757266e+00
   5.2142855e-01  -1.2759527e+00
   5.2244896e-01  -1.2761779e+00
   5.2346936e-01  -1.2764023e+00
   5.2448977e-01  -1.2766257e+00
   5.2551018e-01  -1.2768483e+00
   5.2658161e-01  -1.2770810e+00
   5.2775816e-01  -1.2773354e+00
   5.2904612e-01  -1.2776126e+00
   5.3045193e-01  -1.2779135e+00
   5.3198198e-01  -1.2782391e+00
   5.3364270e-01  -1.2785903e+00
   5.3544056e-01  -1.2789679e+00
   5.3738202e-01  -1.2793726e+00
   5.3947351e-01  -1.2798051e+00
   5.4172149e-01  -1.2802658e+00
   5.4413234e-01  -1.2807553e+00
   5.4671244e-01  -1.2812739e+00
   5.4946809e-01  -1.2818217e+00
   5.5240554e-01  -1.2823989e+00
   5.5553097e-01  -1.2830053e+00
   5.5885044e-01  -1.2836408e+00
   5.6236994e-01  -1.2843050e+00
   5.6609531e-01  -1.2849973e+00
   5.7003225e-01  -1.2857171e+00
   5.7418631e-01  -1.2864634e+00
   5.7856282e-01  -1.2872353e+00
   5.8316692e-01  -1.2880316e+00
   5.8800348e-01  -1.2888507e+00
   5.9307708e-01  -1.2896911e+00
   5.9839198e-01  -1.2905510e+00
   6.0395208e-01  -1.2914284e+00
   6.0976083e-01  -1.2923212e+00
   6.1582122e-01  -1.2932270e+00
   6.2213572e-01  -1.2941432e+00
   6.2870616e-01  -1.2950673e+00
   6.3553376e-01  -1.2959964e+00
   6.4261895e-01  -1.2969274e+00
   6.4996138e-01  -1.2978574e+00
   6.5755977e-01  -1.2987831e+00
   6.6541190e-01  -1.2997012e+00
   6.7351445e-01  -1.3006085e+00
   6.8186295e-01  -1.3015016e+00
   6.9045169e-01  -1.3023772e+00
   6.9927363e-01  -1.3032322e+00
   7.0832033e-01  -1.3040633e+00
   7.1758182e-01  -1.3048675e+00
   7.2704660e-01  -1.3056421e+00
   7.3670151e-01  -1.3063844e+00
   7.4653173e-01  -1.3070922e+00
   7.5652070e-01  -1.3077632e+00
   7.6665012e-01  -1.3083960e+00
   7.7689995e-01  -1.3089890e+00
   7.8724839e-01  -1.3095413e+00
   7.9767200e-01  -1.3100524e+00
   8.0814569e-01  -1.3105222e+00
   8.1864287e-01  -1.3109508e+00
   8.2913557e-01  -1.3113390e+00
   8.3959460e-01  -1.3116878e+00
   8.4998976e-01  -1.3119987e+00
   8.6029005e-01  -1.3122733e+00
   8.7046398e-01  -1.3125137e+00
   8.8047982e-01  -1.3127221e+00
   8.9030595e-01  -1.3129009e+00
   8.9991120e-01  -1.3130528e+00
   9.0926522e-01  -1.3131803e+00
   9.1833887e-01  -1.3132860e+00
   9.2710458e-01  -1.3133725e+00
   9.3553675e-01  -1.3134423e+00
   9.4361215e-01  -1.3134978e+00
   9.5131019e-01  -1.3135411e+00
   9.5861330e-01  -1.3135743e+00
   9.6550719e-01  -1.3135992e+00
   9.7198105e-01  -1.3136172e+00
   9.7802775e-01  -1.3136300e+00
   9.8364391e-01  -1.3136385e+00
   9.8882992e-01  -1.3136438e+00
   9.9359015e-01  -1.3136468e+00
   9.9793230e-01  -1.3136480e+00


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -1.2449823e-01
   7.5557384e-03  -3.8373846e-01
   1.3163558e-02  -6.6434458e-01
   1.9262189e-02  -9.6546144e-01
   2.5847735e-02  -1.2858993e+00
   3.2910864e-02  -1.6241492e+00
   4.0437094e-02  -1.9784221e+00
   4.8407098e-02  -2.3466925e+00
   5.6797117e-02  -2.7267478e+00
   6.5579447e-02  -3.1162408e+00
   7.4722998e-02  -3.5127449e+00
   8.4193893e-02  -3.9138080e+00
   9.3956090e-02  -4.3170034e+00
   1.0397200e-01  -4.7199768e+00
   1.1420311e-01  -5.1204873e+00
   1.2461054e-01  -5.5164422e+00
   1.3515560e-01  -5.9059238e+00
   1.4580029e-01  -6.2872100e+00
   1.5650769e-01  -6.6587872e+00
   1.6724237e-01  -7.0193568e+00
   1.7797066e-01  -7.3678357e+00
   1.8866095e-01  -7.7033517e+00
   1.9928379e-01  -8.0252350e+00
   2.0981209e-01  -8.3330056e+00
   2.2022116e-01  -8.6263590e+00
   2.3048875e-01  -8.9051496e+00
   2.4059501e-01  -9.1693736e+00
   2.5052248e-01  -9.4191509e+00
   2.6025597e-01  -9.6547082e+00
   2.6978249e-01  -9.8763618e+00
   2.7909113e-01  -1.0084502e+01
   2.8817289e-01  -1.0279577e+01
   2.9702058e-01  -1.0462081e+01
   3.0562865e-01  -1.0632542e+01
   3.1399303e-01  -1.0791510e+01
   3.2211102e-01  -1.0939548e+01
   3.2998109e-01  -1.1077224e+01
   3.3760280e-01  -1.1205106e+01
   3.4497662e-01  -1.1323754e+01
   3.5210383e-01  -1.1433714e+01
   3.5898638e-01  -1.1535521e+01
   3.6562683e-01  -1.1629689e+01
   3.7202819e-01  -1.1716712e+01
   3.7819389e-01  -1.1797064e+01
   3.8412763e-01  -1.1871195e+01
   3.8983341e-01  -1.1939532e+01
   3.9531537e-01  -1.2002481e+01
   4.0057778e-01  -1.2060422e+01
   4.0562503e-01  -1.2113714e+01
   4.1046151e-01  -1.2162696e+01
   4.1509165e-01  -1.2207682e+01
   4.1951988e-01  -1.2248969e+01
   4.2375059e-01  -1.2286833e+01
   4.2778814e-01  -1.2321532e+01
   4.3163684e-01  -1.2353306e+01
   4.3530095e-01  -1.2382379e+01
   4.3878469e-01  -1.2408958e+01
   4.4209224e-01  -1.2433239e+01
   4.4522775e-01  -1.2455399e+01
   4.4819533e-01  -1.2475606e+01
   4.5099911e-01  -1.2494015e+01
   4.5364320e-01  -1.2510769e+01
   4.5613173e-01  -1.2526000e+01
   4.5846890e-01  -1.2539832e+01
   4.6065893e-01  -1.2552377e+01
   4.6270611e-01  -1.2563742e+01
   4.6461483e-01  -1.2574023e+01
   4.6638958e-01  -1.2583310e+01
   4.6803493e-01  -1.2591686e+01
   4.6955560e-01  -1.2599227e+01
   4.7095640e-01  -1.2606004e+01
   4.7224229e-01  -1.2612081e+01
   4.7341836e-01  -1.2617520e+01
   4.7448979e-01  -1.2622375e+01
   4.7551020e-01  -1.2626911e+01
   4.7653061e-01  -1.2631361e+01
   4.7755101e-01  -1.2635725e+01
   4.7857142e-01  -1.2640003e+01
   4.7959183e-01  -1.2644195e+01
   4.8061224e-01  -1.2648301e+01
   4.8163264e-01  -1.2652322e+01
   4.8265305e-01  -1.2656257e+01
   4.8367346e-01  -1.2660107e+01
   4.8469387e-01  -1.2663871e+01
   4.8571428e-01  -1.2667550e+01
   4.8673468e-01  -1.2671143e+01
   4.8775509e-01  -1.2674652e+01
   4.8877550e-01  -1.2678075e+01
   4.8979591e-01  -1.2681413e+01
   4.9081631e-01  -1.2684666e+01
   4.9183672e-01  -1.2687834e+01
   4.9285713e-01  -1.2690918e+01
   4.9387754e-01  -1.2693916e+01
   4.9489795e-01  -1.2696830e+01
   4.9591835e-01  -1.2699659e+01
   4.9693876e-01  -1.2702403e+01
   4.9795917e-01  -1.2705063e+01
   4.9897958e-01  -1.2707639e+01
   4.9999999e-01  -1.2710130e+01
   5.0102039e-01  -1.2712574e+01
   5.0204080e-01  -1.2715009e+01
   5.0306121e-01  -1.2717435e+01
   5.0408162e-01  -1.2719851e+01
   5.0510202e-01  -1.2722258e+01
   5.0612243e-01  -1.2724656e+01
   5.0714284e-01  -1.2727045e+01
   5.0816325e-01  -1.2729424e+01
   5.0918366e-01  -1.2731795e+01
   5.1020406e-01  -1.2734156e+01
   5.1122447e-01  -1.2736508e+01
   5.1224488e-01  -1.2738850e+01
   5.1326529e-01  -1.2741184e+01
   5.1428569e-01  -1.2743509e+01
   5.1530610e-01  -1.2745824e+01
   5.1632651e-01  -1.2748130e+01
   5.1734692e-01  -1.2750428e+01
   5.1836733e-01  -1.2752716e+01
   5.1938773e-01  -1.2754995e+01
   5.2040814e-01  -1.2757266e+01
   5.2142855e-01  -1.2759527e+01
   5.2244896e-01  -1.2761779e+01
   5.2346936e-01  -1.2764023e+01
   5.2448977e-01  -1.2766257e+01
   5.2551018e-01  -1.2768483e+01
   5.2658161e-01  -1.2770810e+01
   5.2775816e-01  -1.2773354e+01
   5.2904612e-01  -1.2776126e+01
   5.3045193e-01  -1.2779135e+01
   5.3198198e-01  -1.2782391e+01
   5.3364270e-01  -1.2785903e+01
   5.3544056e-01  -1.2789679e+01
   5.3738202e-01  -1.2793726e+01
   5.3947351e-01  -1.2798051e+01
   5.4172149e-01  -1.2802658e+01
   5.4413234e-01  -1.2807553e+01
   5.4671244e-01  -1.2812739e+01
   5.4946809e-01  -1.2818217e+01
   5.5240554e-01  -1.2823989e+01
   5.5553097e-01  -1.2830053e+01
   5.5885044e-01  -1.2836408e+01
   5.6236994e-01  -1.2843050e+01
   5.6609531e-01  -1.2849973e+01
   5.7003225e-01  -1.2857171e+01
   5.7418631e-01  -1.2864634e+01
   5.7856282e-01  -1.2872353e+01
   5.8316692e-01  -1.2880316e+01
   5.8800348e-01  -1.2888507e+01
   5.9307708e-01  -1.2896911e+01
   5.9839198e-01  -1.2905510e+01
   6.0395208e-01  -1.2914284e+01
   6.0976083e-01  -1.2923212e+01
   6.1582122e-01  -1.2932270e+01
   6.2213572e-01  -1.2941432e+01
   6.2870616e-01  -1.2950673e+01
   6.3553376e-01  -1.2959964e+01
   6.4261895e-01  -1.2969274e+01
   6.4996138e-01  -1.2978574e+01
   6.5755977e-01  -1.2987831e+01
   6.6541190e-01  -1.2997012e+01
   6.7351445e-01  -1.3006085e+01
   6.8186295e-01  -1.3015016e+01
   6.9045169e-01  -1.3023772e+01
   6.9927363e-01  -1.3032322e+01
   7.0832033e-01  -1.3040633e+01
   7.1758182e-01  -1.3048675e+01
   7.2704660e-01  -1.3056421e+01
   7.3670151e-01  -1.3063844e+01
   7.4653173e-01  -1.3070922e+01
   7.5652070e-01  -1.3077632e+01
   7.6665012e-01  -1.3083960e+01
   7.7689995e-01  -1.3089890e+01
   7.8724839e-01  -1.3095413e+01
   7.9767200e-01  -1.3100524e+01
   8.0814569e-01  -1.3105222e+01
   8.1864287e-01  -1.3109508e+01
   8.2913557e-01  -1.3113390e+01
   8.3959460e-01  -1.3116878e+01
   8.4998976e-01  -1.3119987e+01
   8.6029005e-01  -1.3122733e+01
   8.7046398e-01  -1.3125137e+01
   8.8047982e-01  -1.3127221e+01
   8.9030595e-01  -1.3129009e+01
   8.9991120e-01  -1.3130528e+01
   9.0926522e-01  -1.3131803e+01
   9.1833887e-01  -1.3132860e+01
   9.2710458e-01  -1.3133725e+01
   9.3553675e-01  -1.3134423e+01
   9.4361215e-01  -1.3134978e+01
   9.5131019e-01  -1.3135411e+01
   9.5861330e-01  -1.3135743e+01
   9.6550719e-01  -1.3135992e+01
   9.7198105e-01  -1.3136172e+01
   9.7802775e-01  -1.3136300e+01
   9.8364391e-01  -1.3136385e+01
   9.8882992e-01  -1.3136438e+01
   9.9359015e-01  -1.3136468e+01
   9.9793230e-01  -1.3136480e+01


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -1.2449823e+00
   7.5557384e-03  -3.8373846e+00
   1.3163558e-02  -6.6434458e+00
   1.9262189e-02  -9.6546144e+00
   2.5847735e-02  -1.2858993e+01
   3.2910864e-02  -1.6241492e+01
   4.0437094e-02  -1.9784221e+01
   4.8407098e-02  -2.3466925e+01
   5.6797117e-02  -2.7267478e+01
   6.5579447e-02  -3.1162408e+01
   7.4722998e-02  -3.5127449e+01
   8.4193893e-02  -3.9138080e+01
   9.3956090e-02  -4.3170034e+01
   1.0397200e-01  -4.7199768e+01
   1.1420311e-01  -5.1204873e+01
   1.2461054e-01  -5.5164422e+01
   1.3515560e-01  -5.9059238e+01
   1.4580029e-01  -6.2872100e+01
   1.5650769e-01  -6.6587872e+01
   1.6724237e-01  -7.0193568e+01
   1.7797066e-01  -7.3678357e+01
   1.8866095e-01  -7.7033517e+01
   1.9928379e-01  -8.0252350e+01
   2.0981209e-01  -8.3330056e+01
   2.2022116e-01  -8.6263590e+01
   2.3048875e-01  -8.9051496e+01
   2.4059501e-01  -9.1693736e+01
   2.5052248e-01  -9.4191509e+01
   2.6025597e-01  -9.6547082e+01
   2.6978249e-01  -9.8763618e+01
   2.7909113e-01  -1.0084502e+02
   2.8817289e-01  -1.0279577e+02
   2.9702058e-01  -1.0462081e+02
   3.0562865e-01  -1.0632542e+02
   3.1399303e-01  -1.0791510e+02
   3.2211102e-01  -1.0939548e+02
   3.2998109e-01  -1.1077224e+02
   3.3760280e-01  -1.1205106e+02
   3.4497662e-01  -1.1323754e+02
   3.5210383e-01  -1.1433714e+02
   3.5898638e-01  -1.1535521e+02
   3.6562683e-01  -1.1629689e+02
   3.7202819e-01  -1.1716712e+02
   3.7819389e-01  -1.1797064e+02
   3.8412763e-01  -1.1871195e+02
   3.8983341e-01  -1.1939532e+02
   3.9531537e-01  -1.2002481e+02
   4.0057778e-01  -1.2060422e+02
   4.0562503e-01  -1.2113714e+02
   4.1046151e-01  -1.2162696e+02
   4.1509165e-01  -1.2207682e+02
   4.1951988e-01  -1.2248969e+02
   4.2375059e-01  -1.2286833e+02
   4.2778814e-01  -1.2321532e+02
   4.3163684e-01  -1.2353306e+02
   4.3530095e-01  -1.2382379e+02
   4.3878469e-01  -1.2408958e+02
   4.4209224e-01  -1.2433239e+02
   4.4522775e-01  -1.2455399e+02
   4.4819533e-01  -1.2475606e+02
   4.5099911e-01  -1.2494015e+02
   4.5364320e-01  -1.2510769e+02
   4.5613173e-01  -1.2526000e+02
   4.5846890e-01  -1.2539832e+02
   4.6065893e-01  -1.2552377e+02
   4.6270611e-01  -1.2563742e+02
   4.6461483e-01  -1.2574023e+02
   4.6638958e-01  -1.2583310e+02
   4.6803493e-01  -1.2591686e+02
   4.6955560e-01  -1.2599227e+02
   4.7095640e-01  -1.2606004e+02
   4.7224229e-01  -1.2612081e+02
   4.7341836e-01  -1.2617520e+02
   4.7448979e-01  -1.2622375e+02
   4.7551020e-01  -1.2626911e+02
   4.7653061e-01  -1.2631361e+02
   4.7755101e-01  -1.2635725e+02
   4.7857142e-01  -1.2640003e+02
   4.7959183e-01  -1.2644195e+02
   4.8061224e-01  -1.2648301e+02
   4.8163264e-01  -1.2652322e+02
   4.8265305e-01  -1.2656257e+02
   4.8367346e-01  -1.2660107e+02
   4.8469387e-01  -1.2663871e+02
   4.8571428e-01  -1.2667550e+02
   4.8673468e-01  -1.2671143e+02
   4.8775509e-01  -1.2674652e+02
   4.8877550e-01  -1.2678075e+02
   4.8979591e-01  -1.2681413e+02
   4.9081631e-01  -1.2684666e+02
   4.9183672e-01  -1.2687834e+02
   4.9285713e-01  -1.2690918e+02
   4.9387754e-01  -1.2693916e+02
   4.9489795e-01  -1.2696830e+02
   4.9591835e-01  -1.2699659e+02
   4.9693876e-01  -1.2702403e+02
   4.9795917e-01  -1.2705063e+02
   4.9897958e-01  -1.2707639e+02
   4.9999999e-01  -1.2710130e+02
   5.0102039e-01  -1.2712574e+02
   5.0204080e-01  -1.2715009e+02
   5.0306121e-01  -1.2717435e+02
   5.0408162e-01  -1.2719851e+02
   5.0510202e-01  -1.2722258e+02
   5.0612243e-01  -1.2724656e+02
   5.0714284e-01  -1.2727045e+02
   5.0816325e-01  -1.2729424e+02
   5.0918366e-01  -1.2731795e+02
   5.1020406e-01  -1.2734156e+02
   5.1122447e-01  -1.2736508e+02
   5.1224488e-01  -1.2738850e+02
   5.1326529e-01  -1.2741184e+02
   5.1428569e-01  -1.2743509e+02
   5.1530610e-01  -1.2745824e+02
   5.1632651e-01  -1.2748130e+02
   5.1734692e-01  -1.2750428e+02
   5.1836733e-01  -1.2752716e+02
   5.1938773e-01  -1.2754995e+02
   5.2040814e-01  -1.2757266e+02
   5.2142855e-01  -1.2759527e+02
   5.2244896e-01  -1.2761779e+02
   5.2346936e-01  -1.2764023e+02
   5.2448977e-01  -1.2766257e+02
   5.2551018e-01  -1.2768483e+02
   5.2658161e-01  -1.2770810e+02
   5.2775816e-01  -1.2773354e+02
   5.2904612e-01  -1.2776126e+02
   5.3045193e-01  -1.2779135e+02
   5.3198198e-01  -1.2782391e+02
   5.3364270e-01  -1.2785903e+02
   5.3544056e-01  -1.2789679e+02
   5.3738202e-01  -1.2793726e+02
   5.3947351e-01  -1.2798051e+02
   5.4172149e-01  -1.2802658e+02
   5.4413234e-01  -1.2807553e+02
   5.4671244e-01  -1.2812739e+02
   5.4946809e-01  -1.2818217e+02
   5.5240554e-01  -1.2823989e+02
   5.5553097e-01  -1.2830053e+02
   5.5885044e-01  -1.2836408e+02
   5.6236994e-01  -1.2843050e+02
   5.6609531e-01  -1.2849973e+02
   5.7003225e-01  -1.2857171e+02
   5.7418631e-01  -1.2864634e+02
   5.7856282e-01  -1.2872353e+02
   5.8316692e-01  -1.2880316e+02
   5.8800348e-01  -1.2888507e+02
   5.9307708e-01  -1.2896911e+02
   5.9839198e-01  -1.2905510e+02
   6.0395208e-01  -1.2914284e+02
   6.0976083e-01  -1.2923212e+02
   6.1582122e-01  -1.2932270e+02
   6.2213572e-01  -1.2941432e+02
   6.2870616e-01  -1.2950673e+02
   6.3553376e-01  -1.2959964e+02
   6.4261895e-01  -1.2969274e+02
   6.4996138e-01  -1.2978574e+02
   6.5755977e-01  -1.2987831e+02
   6.6541190e-01  -1.2997012e+02
   6.7351445e-01  -1.3006085e+02
   6.8186295e-01  -1.3015016e+02
   6.9045169e-01  -1.3023772e+02
   6.9927363e-01  -1.3032322e+02
   7.0832033e-01  -1.3040633e+02
   7.1758182e-01  -1.3048675e+02
   7.2704660e-01  -1.3056421e+02
   7.3670151e-01  -1.3063844e+02
   7.4653173e-01  -1.3070922e+02
   7.5652070e-01  -1.3077632e+02
   7.6665012e-01  -1.3083960e+02
   7.7689995e-01  -1.3089890e+02
   7.8724839e-01  -1.3095413e+02
   7.9767200e-01  -1.3100524e+02
   8.0814569e-01  -1.3105222e+02
   8.1864287e-01  -1.3109508e+02
   8.2913557e-01  -1.3113390e+02
   8.3959460e-01  -1.3116878e+02
   8.4998976e-01  -1.3119987e+02
   8.6029005e-01  -1.3122733e+02
   8.7046398e-01  -1.3125137e+02
   8.8047982e-01  -1.3127221e+02
   8.9030595e-01  -1.3129009e+02
   8.9991120e-01  -1.3130528e+02
   9.0926522e-01  -1.3131803e+02
   9.1833887e-01  -1.3132860e+02
   9.2710458e-01  -1.3133725e+02
   9.3553675e-01  -1.3134423e+02
   9.4361215e-01  -1.3134978e+02
   9.5131019e-01  -1.3135411e+02
   9.5861330e-01  -1.3135743e+02
   9.6550719e-01  -1.3135992e+02
   9.7198105e-01  -1.3136172e+02
   9.7802775e-01  -1.3136300e+02
   9.8364391e-01  -1.3136385e+02
   9.8882992e-01  -1.3136438e+02
   9.9359015e-01  -1.3136468e+02
   9.9793230e-01  -1.3136480e+02


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -1.2449823e+01
   7.5557384e-03  -3.8373846e+01
   1.3163558e-02  -6.6434458e+01
   1.9262189e-02  -9.6546144e+01
   2.5847735e-02  -1.2858993e+02
   3.2910864e-02  -1.6241492e+02
   4.0437094e-02  -1.9784221e+02
   4.8407098e-02  -2.3466925e+02
   5.6797117e-02  -2.7267478e+02
   6.5579447e-02  -3.1162408e+02
   7.4722998e-02  -3.5127449e+02
   8.4193893e-02  -3.9138080e+02
   9.3956090e-02  -4.3170034e+02
   1.0397200e-01  -4.7199768e+02
   1.1420311e-01  -5.1204873e+02
   1.2461054e-01  -5.5164422e+02
   1.3515560e-01  -5.9059238e+02
   1.4580029e-01  -6.2872100e+02
   1.5650769e-01  -6.6587872e+02
   1.6724237e-01  -7.0193568e+02
   1.7797066e-01  -7.3678357e+02
   1.8866095e-01  -7.7033517e+02
   1.9928379e-01  -8.0252350e+02
   2.0981209e-01  -8.3330056e+02
   2.2022116e-01  -8.6263590e+02
   2.3048875e-01  -8.9051496e+02
   2.4059501e-01  -9.1693736e+02
   2.5052248e-01  -9.4191509e+02
   2.6025597e-01  -9.6547082e+02
   2.6978249e-01  -9.8763618e+02
   2.7909113e-01  -1.0084502e+03
   2.8817289e-01  -1.0279577e+03
   2.9702058e-01  -1.0462081e+03
   3.0562865e-01  -1.0632542e+03
   3.1399303e-01  -1.0791510e+03
   3.2211102e-01  -1.0939548e+03
   3.2998109e-01  -1.1077224e+03
   3.3760280e-01  -1.1205106e+03
   3.4497662e-01  -1.1323754e+03
   3.5210383e-01  -1.1433714e+03
   3.5898638e-01  -1.1535521e+03
   3.6562683e-01  -1.1629689e+03
   3.7202819e-01  -1.1716712e+03
   3.7819389e-01  -1.1797064e+03
   3.8412763e-01  -1.1871195e+03
   3.8983341e-01  -1.1939532e+03
   3.9531537e-01  -1.2002481e+03
   4.0057778e-01  -1.2060422e+03
   4.0562503e-01  -1.2113714e+03
   4.1046151e-01  -1.2162696e+03
   4.1509165e-01  -1.2207682e+03
   4.1951988e-01  -1.2248969e+03
   4.2375059e-01  -1.2286833e+03
   4.2778814e-01  -1.2321532e+03
   4.3163684e-01  -1.2353306e+03
   4.3530095e-01  -1.2382379e+03
   4.3878469e-01  -1.2408958e+03
   4.4209224e-01  -1.2433239e+03
   4.4522775e-01  -1.2455399e+03
   4.4819533e-01  -1.2475606e+03
   4.5099911e-01  -1.2494015e+03
   4.5364320e-01  -1.2510769e+03
   4.5613173e-01  -1.2526000e+03
   4.5846890e-01  -1.2539832e+03
   4.6065893e-01  -1.2552377e+03
   4.6270611e-01  -1.2563742e+03
   4.6461483e-01  -1.2574023e+03
   4.6638958e-01  -1.2583310e+03
   4.6803493e-01  -1.2591686e+03
   4.6955560e-01  -1.2599227e+03
   4.7095640e-01  -1.2606004e+03
   4.7224229e-01  -1.2612081e+03
   4.7341836e-01  -1.2617520e+03
   4.7448979e-01  -1.2622375e+03
   4.7551020e-01  -1.2626911e+03
   4.7653061e-01  -1.2631361e+03
   4.7755101e-01  -1.2635725e+03
   4.7857142e-01  -1.2640003e+03
   4.7959183e-01  -1.2644195e+03
   4.8061224e-01  -1.2648301e+03
   4.8163264e-01  -1.2652322e+03
   4.8265305e-01  -1.2656257e+03
   4.8367346e-01  -1.2660107e+03
   4.8469387e-01  -1.2663871e+03
   4.8571428e-01  -1.2667550e+03
   4.8673468e-01  -1.2671143e+03
   4.8775509e-01  -1.2674652e+03
   4.8877550e-01  -1.2678075e+03
   4.8979591e-01  -1.2681413e+03
   4.9081631e-01  -1.2684666e+03
   4.9183672e-01  -1.2687834e+03
   4.9285713e-01  -1.2690918e+03
   4.9387754e-01  -1.2693916e+03
   4.9489795e-01  -1.2696830e+03
   4.9591835e-01  -1.2699659e+03
   4.9693876e-01  -1.2702403e+03
   4.9795917e-01  -1.2705063e+03
   4.9897958e-01  -1.2707639e+03
   4.9999999e-01  -1.2710130e+03
   5.0102039e-01  -1.2712574e+03
   5.0204080e-01  -1.2715009e+03
   5.0306121e-01  -1.2717435e+03
   5.0408162e-01  -1.2719851e+03
   5.0510202e-01  -1.2722258e+03
   5.0612243e-01  -1.2724656e+03
   5.0714284e-01  -1.2727045e+03
   5.0816325e-01  -1.2729424e+03
   5.0918366e-01  -1.2731795e+03
   5.1020406e-01  -1.2734156e+03
   5.1122447e-01  -1.2736508e+03
   5.1224488e-01  -1.2738850e+03
   5.1326529e-01  -1.2741184e+03
   5.1428569e-01  -1.2743509e+03
   5.1530610e-01  -1.2745824e+03
   5.1632651e-01  -1.2748130e+03
   5.1734692e-01  -1.2750428e+03
   5.1836733e-01  -1.2752716e+03
   5.1938773e-01  -1.2754995e+03
   5.2040814e-01  -1.2757266e+03
   5.2142855e-01  -1.2759527e+03
   5.2244896e-01  -1.2761779e+03
   5.2346936e-01  -1.2764023e+03
   5.2448977e-01  -1.2766257e+03
   5.2551018e-01  -1.2768483e+03
   5.2658161e-01  -1.2770810e+03
   5.2775816e-01  -1.2773354e+03
   5.2904612e-01  -1.2776126e+03
   5.3045193e-01  -1.2779135e+03
   5.3198198e-01  -1.2782391e+03
   5.3364270e-01  -1.2785903e+03
   5.3544056e-01  -1.2789679e+03
   5.3738202e-01  -1.2793726e+03
   5.3947351e-01  -1.2798051e+03
   5.4172149e-01  -1.2802658e+03
   5.4413234e-01  -1.2807553e+03
   5.4671244e-01  -1.2812739e+03
   5.4946809e-01  -1.2818217e+03
   5.5240554e-01  -1.2823989e+03
   5.5553097e-01  -1.2830053e+03
   5.5885044e-01  -1.2836408e+03
   5.6236994e-01  -1.2843050e+03
   5.6609531e-01  -1.2849973e+03
   5.7003225e-01  -1.2857171e+03
   5.7418631e-01  -1.2864634e+03
   5.7856282e-01  -1.2872353e+03
   5.8316692e-01  -1.2880316e+03
   5.8800348e-01  -1.2888507e+03
   5.9307708e-01  -1.2896911e+03
   5.9839198e-01  -1.2905510e+03
   6.0395208e-01  -1.2914284e+03
   6.0976083e-01  -1.2923212e+03
   6.1582122e-01  -1.2932270e+03
   6.2213572e-01  -1.2941432e+03
   6.2870616e-01  -1.2950673e+03
   6.3553376e-01  -1.2959964e+03
   6.4261895e-01  -1.2969274e+03
   6.4996138e-01  -1.2978574e+03
   6.5755977e-01  -1.2987831e+03
   6.6541190e-01  -1.2997012e+03
   6.7351445e-01  -1.3006085e+03
   6.8186295e-01  -1.3015016e+03
   6.9045169e-01  -1.3023772e+03
   6.9927363e-01  -1.3032322e+03
   7.0832033e-01  -1.3040633e+03
   7.1758182e-01  -1.3048675e+03
   7.2704660e-01  -1.3056421e+03
   7.3670151e-01  -1.3063844e+03
   7.4653173e-01  -1.3070922e+03
   7.5652070e-01  -1.3077632e+03
   7.6665012e-01  -1.3083960e+03
   7.7689995e-01  -1.3089890e+03
   7.8724839e-01  -1.3095413e+03
   7.9767200e-01  -1.3100524e+03
   8.0814569e-01  -1.3105222e+03
   8.1864287e-01  -1.3109508e+03
   8.2913557e-01  -1.3113390e+03
   8.3959460e-01  -1.3116878e+03
   8.4998976e-01  -1.3119987e+03
   8.6029005e-01  -1.3122733e+03
   8.7046398e-01  -1.3125137e+03
   8.8047982e-01  -1.3127221e+03
   8.9030595e-01  -1.3129009e+03
   8.9991120e-01  -1.3130528e+03
   9.0926522e-01  -1.3131803e+03
   9.1833887e-01  -1.3132860e+03
   9.2710458e-01  -1.3133725e+03
   9.3553675e-01  -1.3134423e+03
   9.4361215e-01  -1.3134978e+03
   9.5131019e-01  -1.3135411e+03
   9.5861330e-01  -1.3135743e+03
   9.6550719e-01  -1.3135992e+03
   9.7198105e-01  -1.3136172e+03
   9.7802775e-01  -1.3136300e+03
   9.8364391e-01  -1.3136385e+03
   9.8882992e-01  -1.3136438e+03
   9.9359015e-01  -1.3136468e+03
   9.9793230e-01  -1.3136480e+03


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03  -9.4772893e-03
   7.5557384e-03  -2.9211664e-02
   1.3163558e-02  -5.0572494e-02
   1.9262189e-02  -7.3494681e-02
   2.5847735e-02  -9.7887661e-02
   3.2910864e-02  -1.2363655e-01
   4.0437094e-02  -1.5060518e-01
   4.8407098e-02  -1.7863937e-01
   5.6797117e-02  -2.0757065e-01
   6.5579447e-02  -2.3722037e-01
   7.4722998e-02  -2.6740381e-01
   8.4193893e-02  -2.9793429e-01
   9.3956090e-02  -3.2862709e-01
   1.0397200e-01  -3.5930300e-01
   1.1420311e-01  -3.8979142e-01
   1.2461054e-01  -4.1993304e-01
   1.3515560e-01  -4.4958190e-01
   1.4580029e-01  -4.7860689e-01
   1.5650769e-01  -5.0689279e-01
   1.6724237e-01  -5.3434075e-01
   1.7797066e-01  -5.6086832e-01
   1.8866095e-01  -5.8640910e-01
   1.9928379e-01  -6.1091211e-01
   2.0981209e-01  -6.3434081e-01
   2.2022116e-01  -6.5667201e-01
   2.3048875e-01  -6.7789464e-01
   2.4059501e-01  -6.9800839e-01
   2.5052248e-01  -7.1702241e-01
   2.6025597e-01  -7.3495396e-01
   2.6978249e-01  -7.5182709e-01
   2.7909113e-01  -7.6767151e-01
   2.8817289e-01  -7.8252137e-01
   2.9702058e-01  -7.9641431e-01
   3.0562865e-01  -8.0939046e-01
   3.1399303e-01  -8.2149172e-01
   3.2211102e-01  -8.3276095e-01
   3.2998109e-01  -8.4324142e-01
   3.3760280e-01  -8.5297630e-01
   3.4497662e-01  -8.6200819e-01
   3.5210383e-01  -8.7037883e-01
   3.5898638e-01  -8.7812876e-01
   3.6562683e-01  -8.8529718e-01
   3.7202819e-01  -8.9192173e-01
   3.7819389e-01  -8.9803842e-01
   3.8412763e-01  -9.0368155e-01
   3.8983341e-01  -9.0888365e-01
   3.9531537e-01  -9.1367553e-01
   4.0057778e-01  -9.1808622e-01
   4.0562503e-01  -9.2214306e-01
   4.1046151e-01  -9.2587172e-01
   4.1509165e-01  -9.2929626e-01
   4.1951988e-01  -9.3243919e-01
   4.2375059e-01  -9.3532154e-01
   4.2778814e-01  -9.3796295e-01
   4.3163684e-01  -9.4038171e-01
   4.3530095e-01  -9.4259484e-01
   4.3878469e-01  -9.4461820e-01
   4.4209224e-01  -9.4646651e-01
   4.4522775e-01  -9.4815344e-01
   4.4819533e-01  -9.4969170e-01
   4.5099911e-01  -9.5109305e-01
   4.5364320e-01  -9.5236840e-01
   4.5613173e-01  -9.5352785e-01
   4.5846890e-01  -9.5458077e-01
   4.6065893e-01  -9.5553579e-01
   4.6270611e-01  -9.5640092e-01
   4.6461483e-01  -9.5718356e-01
   4.6638958e-01  -9.5789052e-01
   4.6803493e-01  -9.5852812e-01
   4.6955560e-01  -9.5910218e-01
   4.7095640e-01  -9.5961806e-01
   4.7224229e-01  -9.6008071e-01
   4.7341836e-01  -9.6049473e-01
   4.7448979e-01  -9.6086432e-01
   4.7551020e-01  -9.6120960e-01
   4.7653061e-01  -9.6154833e-01
   4.7755101e-01  -9.6188052e-01
   4.7857142e-01  -9.6220617e-01
   4.7959183e-01  -9.6252530e-01
   4.8061224e-01  -9.6283789e-01
   4.8163264e-01  -9.6314397e-01
   4.8265305e-01  -9.6344353e-01
   4.8367346e-01  -9.6373658e-01
   4.8469387e-01  -9.6402313e-01
   4.8571428e-01  -9.6430318e-01
   4.8673468e-01  -9.6457674e-01
   4.8775509e-01  -9.6484381e-01
   4.8877550e-01  -9.6510439e-01
   4.8979591e-01  -9.6535850e-01
   4.9081631e-01  -9.6560614e-01
   4.9183672e-01  -9.6584731e-01
   4.9285713e-01  -9.6608202e-01
   4.9387754e-01  -9.6631028e-01
   4.9489795e-01  -9.6653208e-01
   4.9591835e-01  -9.6674744e-01
   4.9693876e-01  -9.6695636e-01
   4.9795917e-01  -9.6715885e-01
   4.9897958e-01  -9.6735491e-01
   4.9999999e-01  -9.6754455e-01
   5.0102039e-01  -9.6773061e-01
   5.0204080e-01  -9.6791597e-01
   5.0306121e-01  -9.6810062e-01
   5.0408162e-01  -9.6828457e-01
   5.0510202e-01  -9.6846781e-01
   5.0612243e-01  -9.6865035e-01
   5.0714284e-01  -9.6883218e-01
   5.0816325e-01  -9.6901331e-01
   5.0918366e-01  -9.6919375e-01
   5.1020406e-01  -9.6937348e-01
   5.1122447e-01  -9.6955252e-01
   5.1224488e-01  -9.6973086e-01
   5.1326529e-01  -9.6990850e-01
   5.1428569e-01  -9.7008546e-01
   5.1530610e-01  -9.7026172e-01
   5.1632651e-01  -9.7043729e-01
   5.1734692e-01  -9.7061217e-01
   5.1836733e-01  -9.7078636e-01
   5.1938773e-01  -9.7095987e-01
   5.2040814e-01  -9.7113269e-01
   5.2142855e-01  -9.7130483e-01
   5.2244896e-01  -9.7147629e-01
   5.2346936e-01  -9.7164706e-01
   5.2448977e-01  -9.7181715e-01
   5.2551018e-01  -9.7198657e-01
   5.2658161e-01  -9.7216373e-01
   5.2775816e-01  -9.7235741e-01
   5.2904612e-01  -9.7256841e-01
   5.3045193e-01  -9.7279748e-01
   5.3198198e-01  -9.7304536e-01
   5.3364270e-01  -9.7331271e-01
   5.3544056e-01  -9.7360014e-01
   5.3738202e-01  -9.7390821e-01
   5.3947351e-01  -9.7423742e-01
   5.4172149e-01  -9.7458817e-01
   5.4413234e-01  -9.7496080e-01
   5.4671244e-01  -9.7535555e-01
   5.4946809e-01  -9.7577258e-01
   5.5240554e-01  -9.7621194e-01
   5.5553097e-01  -9.7667358e-01
   5.5885044e-01  -9.7715734e-01
   5.6236994e-01  -9.7766293e-01
   5.6609531e-01  -9.7818995e-01
   5.7003225e-01  -9.7873787e-01
   5.7418631e-01  -9.7930603e-01
   5.7856282e-01  -9.7989363e-01
   5.8316692e-01  -9.8049974e-01
   5.8800348e-01  -9.8112328e-01
   5.9307708e-01  -9.8176303e-01
   5.9839198e-01  -9.8241762e-01
   6.0395208e-01  -9.8308554e-01
   6.0976083e-01  -9.8376516e-01
   6.1582122e-01  -9.8445468e-01
   6.2213572e-01  -9.8515219e-01
   6.2870616e-01  -9.8585564e-01
   6.3553376e-01  -9.8656287e-01
   6.4261895e-01  -9.8727162e-01
   6.4996138e-01  -9.8797954e-01
   6.5755977e-01  -9.8868420e-01
   6.6541190e-01  -9.8938311e-01
   6.7351445e-01  -9.9007377e-01
   6.8186295e-01  -9.9075363e-01
   6.9045169e-01  -9.9142021e-01
   6.9927363e-01  -9.9207102e-01
   7.0832033e-01  -9.9270369e-01
   7.1758182e-01  -9.9331592e-01
   7.2704660e-01  -9.9390558e-01
   7.3670151e-01  -9.9447067e-01
   7.4653173e-01  -9.9500942e-01
   7.5652070e-01  -9.9552027e-01
   7.6665012e-01  -9.9600192e-01
   7.7689995e-01  -9.9645334e-01
   7.8724839e-01  -9.9687381e-01
   7.9767200e-01  -9.9726290e-01
   8.0814569e-01  -9.9762049e-01
   8.1864287e-01  -9.9794678e-01
   8.2913557e-01  -9.9824229e-01
   8.3959460e-01  -9.9850782e-01
   8.4998976e-01  -9.9874445e-01
   8.6029005e-01  -9.9895349e-01
   8.7046398e-01  -9.9913648e-01
   8.8047982e-01  -9.9929513e-01
   8.9030595e-01  -9.9943128e-01
   8.9991120e-01  -9.9954689e-01
   9.0926522e-01  -9.9964393e-01
   9.1833887e-01  -9.9972440e-01
   9.2710458e-01  -9.9979027e-01
   9.3553675e-01  -9.9984342e-01
   9.4361215e-01  -9.9988564e-01
   9.5131019e-01  -9.9991862e-01
   9.5861330e-01  -9.9994388e-01
   9.6550719e-01  -9.9996278e-01
   9.7198105e-01  -9.9997655e-01
   9.7802775e-01  -9.9998624e-01
   9.8364391e-01  -9.9999274e-01
   9.8882992e-01  -9.9999681e-01
   9.9359015e-01  -9.9999906e-01
   9.9793230e-01  -1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.0241362e-04
   4.0080160e-03  -2.0436872e-04
   6.0120240e-03  -3.0586582e-04
   8.0160321e-03  -4.0690546e-04
   1.0020040e-02  -5.0748819e-04
   1.2024048e-02  -6.0761453e-04
   1.4028056e-02  -7.0728502e-04
   1.6032064e-02  -8.0650021e-04
   1.8036072e-02  -9.0526062e-04
   2.0040080e-02  -1.0035668e-03
   2.2044088e-02  -1.1014193e-03
   2.4048096e-02  -1.1988186e-03
   2.6052104e-02  -1.2957653e-03
   2.8056112e-02  -1.3922599e-03
   3.0060120e-02  -1.4883029e-03
   3.2064128e-02  -1.5838949e-03
   3.4068136e-02  -1.6790365e-03
   3.6072144e-02  -1.7737281e-03
   3.8076152e-02  -1.8679703e-03
   4.0080160e-02  -1.9617636e-03
   4.2084168e-02  -2.0551086e-03
   4.4088176e-02  -2.1480058e-03
   4.6092184e-02  -2.2404557e-03
   4.8096192e-02  -2.3324589e-03
   5.0100200e-02  -2.4240160e-03
   5.2104208e-02  -2.5151274e-03
   5.4108216e-02  -2.6057936e-03
   5.6112224e-02  -2.6960153e-03
   5.8116232e-02  -2.7857929e-03
   6.0120240e-02  -2.8751271e-03
   6.2124248e-02  -2.9640183e-03
   6.4128257e-02  -3.0524670e-03
   6.6132265e-02  -3.1404739e-03
   6.8136273e-02  -3.2280394e-03
   7.0140281e-02  -3.3151640e-03
   7.2144289e-02  -3.4018484e-03
   7.4148297e-02  -3.4880931e-03
   7.6152305e-02  -3.5738985e-03
   7.8156313e-02  -3.6592653e-03
   8.0160321e-02  -3.7441939e-03
   8.2164329e-02  -3.8286849e-03
   8.4168337e-02  -3.9127389e-03
   8.6172345e-02  -3.9963563e-03
   8.8176353e-02  -4.0795378e-03
   9.0180361e-02  -4.1622838e-03
   9.2184369e-02  -4.2445949e-03
   9.4188377e-02  -4.3264716e-03
   9.6192385e-02  -4.4079144e-03
   9.8196393e-02  -4.4889240e-03
   1.0020040e-01  -4.5695007e-03
   1.0220441e-01  -4.6496453e-03
   1.0420842e-01  -4.7293581e-03
   1.0621242e-01  -4.8086398e-03
   1.0821643e-01  -4.8874909e-03
   1.1022044e-01  -4.9659119e-03
   1.1222445e-01  -5.0439033e-03
   1.1422846e-01  -5.1214657e-03
   1.1623246e-01  -5.1985996e-03
   1.1823647e-01  -5.2753056e-03
   1.2024048e-01  -5.3515842e-03
   1.2224449e-01  -5.4274359e-03
   1.2424850e-01  -5.5028613e-03
   1.2625251e-01  -5.5778609e-03
   1.2825651e-01  -5.6524353e-03
   1.3026052e-01  -5.7265849e-03
   1.3226453e-01  -5.8003103e-03
   1.3426854e-01  -5.8736121e-03
   1.3627255e-01  -5.9464908e-03
   1.3827655e-01  -6.0189469e-03
   1.4028056e-01  -6.0909810e-03
   1.4228457e-01  -6.1625936e-03
   1.4428858e-01  -6.2337852e-03
   1.4629259e-01  -6.3045564e-03
   1.4829659e-01  -6.3749077e-03
   1.5030060e-01  -6.4448396e-03
   1.5230461e-01  -6.5143527e-03
   1.5430862e-01  -6.5834476e-03
   1.5631263e-01  -6.6521247e-03
   1.5831663e-01  -6.7203846e-03
   1.6032064e-01  -6.7882278e-03
   1.6232465e-01  -6.8556549e-03
   1.6432866e-01  -6.9226664e-03
   1.6633267e-01  -6.9892628e-03
   1.6833667e-01  -7.0554447e-03
   1.7034068e-01  -7.1212126e-03
   1.7234469e-01  -7.1865671e-03
   1.7434870e-01  -7.2515087e-03
   1.7635271e-01  -7.3160378e-03
   1.7835671e-01  -7.3801552e-03
   1.8036072e-01  -7.4438612e-03
   1.8236473e-01  -7.5071565e-03
   1.8436874e-01  -7.5700415e-03
   1.8637275e-01  -7.6325169e-03
   1.8837675e-01  -7.6945830e-03
   1.9038076e-01  -7.7562406e-03
   1.9238477e-01  -7.8174901e-03
   1.9438878e-01  -7.8783320e-03
   1.9639279e-01  -7.9387670e-03
   1.9839679e-01  -7.9987954e-03
   2.0040080e-01  -8.0584179e-03
   2.0240481e-01  -8.1176350e-03
   2.0440882e-01  -8.1764473e-03
   2.0641283e-01  -8.2348552e-03
   2.0841683e-01  -8.2928593e-03
   2.1042084e-01  -8.3504602e-03
   2.1242485e-01  -8.4076584e-03
   2.1442886e-01  -8.4644544e-03
   2.1643287e-01  -8.5208487e-03
   2.1843687e-01  -8.5768419e-03
   2.2044088e-01  -8.6324346e-03
   2.2244489e-01  -8.6876272e-03
   2.2444890e-01  -8.7424204e-03
   2.2645291e-01  -8.7968145e-03
   2.2845691e-01  -8.8508103e-03
   2.3046092e-01  -8.9044081e-03
   2.3246493e-01  -8.9576086e-03
   2.3446894e-01  -9.0104123e-03
   2.3647295e-01  -9.0628198e-03
   2.3847695e-01  -9.1148314e-03
   2.4048096e-01  -9.1664479e-03
   2.4248497e-01  -9.2176697e-03
   2.4448898e-01  -9.2684974e-03
   2.4649299e-01  -9.3189315e-03
   2.4849699e-01  -9.3689725e-03
   2.5050100e-01  -9.4186210e-03
   2.5250501e-01  -9.4678775e-03
   2.5450902e-01  -9.5167426e-03
   2.5651303e-01  -9.5652168e-03
   2.5851703e-01  -9.6133005e-03
   2.6052104e-01  -9.6609945e-03
   2.6252505e-01  -9.7082991e-03
   2.6452906e-01  -9.7552150e-03
   2.6653307e-01  -9.8017427e-03
   2.6853707e-01  -9.8478827e-03
   2.7054108e-01  -9.8936355e-03
   2.7254509e-01  -9.9390017e-03
   2.7454910e-01  -9.9839818e-03
   2.7655311e-01  -1.0028576e-02
   2.7855711e-01  -1.0072786e-02
   2.8056112e-01  -1.0116611e-02
   2.8256513e-01  -1.0160052e-02
   2.8456914e-01  -1.0203110e-02
   2.8657315e-01  -1.0245785e-02
   2.8857715e-01  -1.0288077e-02
   2.9058116e-01  -1.0329988e-02
   2.9258517e-01  -1.0371518e-02
   2.9458918e-01  -1.0412667e-02
   2.9659319e-01  -1.0453435e-02
   2.9859719e-01  -1.0493824e-02
   3.0060120e-01  -1.0533834e-02
   3.0260521e-01  -1.0573465e-02
   3.0460922e-01  -1.0612719e-02
   3.0661323e-01  -1.0651595e-02
   3.0861723e-01  -1.0690093e-02
   3.1062124e-01  -1.0728216e-02
   3.1262525e-01  -1.0765962e-02
   3.1462926e-01  -1.0803334e-02
   3.1663327e-01  -1.0840330e-02
   3.1863727e-01  -1.0876952e-02
   3.2064128e-01  -1.0913201e-02
   3.2264529e-01  -1.0949076e-02
   3.2464930e-01  -1.0984578e-02
   3.2665331e-01  -1.1019709e-02
   3.2865731e-01  -1.1054467e-02
   3.3066132e-01  -1.1088855e-02
   3.3266533e-01  -1.1122872e-02
   3.3466934e-01  -1.1156520e-02
   3.3667335e-01  -1.1189797e-02
   3.3867735e-01  -1.1222706e-02
   3.4068136e-01  -1.1255247e-02
   3.4268537e-01  -1.1287420e-02
   3.4468938e-01  -1.1319225e-02
   3.4669339e-01  -1.1350664e-02
   3.4869739e-01  -1.1381736e-02
   3.5070140e-01  -1.1412443e-02
   3.5270541e-01  -1.1442784e-02
   3.5470942e-01  -1.1472761e-02
   3.5671343e-01  -1.1502374e-02
   3.5871743e-01  -1.1531623e-02
   3.6072144e-01  -1.1560510e-02
   3.6272545e-01  -1.1589034e-02
   3.6472946e-01  -1.1617196e-02
   3.6673347e-01  -1.1644996e-02
   3.6873747e-01  -1.1672436e-02
   3.7074148e-01  -1.1699515e-02
   3.7274549e-01  -1.1726235e-02
   3.7474950e-01  -1.1752595e-02
   3.7675351e-01  -1.1778597e-02
   3.7875752e-01  -1.1804240e-02
   3.8076152e-01  -1.1829526e-02
   3.8276553e-01  -1.1854455e-02
   3.8476954e-01  -1.1879027e-02
   3.8677355e-01  -1.1903243e-02
   3.8877756e-01  -1.1927104e-02
   3.9078156e-01  -1.1950609e-02
   3.9278557e-01  -1.1973760e-02
   3.9478958e-01  -1.1996558e-02
   3.9679359e-01  -1.2019002e-02
   3.9879760e-01  -1.2041093e-02
   4.0080160e-01  -1.2062832e-02
   4.0280561e-01  -1.2084219e-02
   4.0480962e-01  -1.2105255e-02
   4.0681363e-01  -1.2125941e-02
   4.0881764e-01  -1.2146276e-02
   4.1082164e-01  -1.2166261e-02
   4.1282565e-01  -1.2185898e-02
   4.1482966e-01  -1.2205186e-02
   4.1683367e-01  -1.2224126e-02
   4.1883768e-01  -1.2242719e-02
   4.2084168e-01  -1.2260965e-02
   4.2284569e-01  -1.2278864e-02
   4.2484970e-01  -1.2296418e-02
   4.2685371e-01  -1.2313626e-02
   4.2885772e-01  -1.2330489e-02
   4.3086172e-01  -1.2347009e-02
   4.3286573e-01  -1.2363184e-02
   4.3486974e-01  -1.2379017e-02
   4.3687375e-01  -1.2394507e-02
   4.3887776e-01  -1.2409654e-02
   4.4088176e-01  -1.2424461e-02
   4.4288577e-01  -1.2438926e-02
   4.4488978e-01  -1.2453051e-02
   4.4689379e-01  -1.2466835e-02
   4.4889780e-01  -1.2480281e-02
   4.5090180e-01  -1.2493387e-02
   4.5290581e-01  -1.2506156e-02
   4.5490982e-01  -1.2518586e-02
   4.5691383e-01  -1.2530679e-02
   4.5891784e-01  -1.2542436e-02
   4.6092184e-01  -1.2553856e-02
   4.6292585e-01  -1.2564941e-02
   4.6492986e-01  -1.2575691e-02
   4.6693387e-01  -1.2586106e-02
   4.6893788e-01  -1.2596187e-02
   4.7094188e-01  -1.2605934e-02
   4.7294589e-01  -1.2615349e-02
   4.7494990e-01  -1.2624431e-02
   4.7695391e-01  -1.2633181e-02
   4.7895792e-01  -1.2641600e-02
   4.8096192e-01  -1.2649689e-02
   4.8296593e-01  -1.2657447e-02
   4.8496994e-01  -1.2664875e-02
   4.8697395e-01  -1.2671974e-02
   4.8897796e-01  -1.2678744e-02
   4.9098196e-01  -1.2685186e-02
   4.9298597e-01  -1.2691301e-02
   4.9498998e-01  -1.2697088e-02
   4.9699399e-01  -1.2702549e-02
   4.9899800e-01  -1.2707684e-02
   5.0100200e-01  -1.2712530e-02
   5.0300601e-01  -1.2717304e-02
   5.0501002e-01  -1.2722042e-02
   5.0701403e-01  -1.2726744e-02
   5.0901804e-01  -1.2731411e-02
   5.1102204e-01  -1.2736042e-02
   5.1302605e-01  -1.2740638e-02
   5.1503006e-01  -1.2745199e-02
   5.1703407e-01  -1.2749724e-02
   5.1903808e-01  -1.2754215e-02
   5.2104208e-01  -1.2758672e-02
   5.2304609e-01  -1.2763093e-02
   5.2505010e-01  -1.2767480e-02
   5.2705411e-01  -1.2771833e-02
   5.2905812e-01  -1.2776152e-02
   5.3106212e-01  -1.2780436e-02
   5.3306613e-01  -1.2784687e-02
   5.3507014e-01  -1.2788903e-02
   5.3707415e-01  -1.2793087e-02
   5.3907816e-01  -1.2797236e-02
   5.4108216e-01  -1.2801352e-02
   5.4308617e-01  -1.2805435e-02
   5.4509018e-01  -1.2809485e-02
   5.4709419e-01  -1.2813502e-02
   5.4909820e-01  -1.2817486e-02
   5.5110220e-01  -1.2821437e-02
   5.5310621e-01  -1.2825356e-02
   5.5511022e-01  -1.2829242e-02
   5.5711423e-01  -1.2833095e-02
   5.5911824e-01  -1.2836917e-02
   5.6112224e-01  -1.2840707e-02
   5.6312625e-01  -1.2844464e-02
   5.6513026e-01  -1.2848190e-02
   5.6713427e-01  -1.2851884e-02
   5.6913828e-01  -1.2855547e-02
   5.7114228e-01  -1.2859178e-02
   5.7314629e-01  -1.2862778e-02
   5.7515030e-01  -1.2866347e-02
   5.7715431e-01  -1.2869885e-02
   5.7915832e-01  -1.2873392e-02
   5.8116232e-01  -1.2876869e-02
   5.8316633e-01  -1.2880315e-02
   5.8517034e-01  -1.2883730e-02
   5.8717435e-01  -1.2887115e-02
   5.8917836e-01  -1.2890470e-02
   5.9118236e-01  -1.2893795e-02
   5.9318637e-01  -1.2897090e-02
   5.9519038e-01  -1.2900355e-02
   5.9719439e-01  -1.2903590e-02
   5.9919840e-01  -1.2906796e-02
   6.0120240e-01  -1.2909973e-02
   6.0320641e-01  -1.2913120e-02
   6.0521042e-01  -1.2916239e-02
   6.0721443e-01  -1.2919328e-02
   6.0921844e-01  -1.2922388e-02
   6.1122244e-01  -1.2925420e-02
   6.1322645e-01  -1.2928423e-02
   6.1523046e-01  -1.2931398e-02
   6.1723447e-01  -1.2934345e-02
   6.1923848e-01  -1.2937263e-02
   6.2124248e-01  -1.2940153e-02
   6.2324649e-01  -1.2943016e-02
   6.2525050e-01  -1.2945850e-02
   6.2725451e-01  -1.2948657e-02
   6.2925852e-01  -1.2951437e-02
   6.3126253e-01  -1.2954189e-02
   6.3326653e-01  -1.2956914e-02
   6.3527054e-01  -1.2959612e-02
   6.3727455e-01  -1.2962282e-02
   6.3927856e-01  -1.2964926e-02
   6.4128257e-01  -1.2967544e-02
   6.4328657e-01  -1.2970135e-02
   6.4529058e-01  -1.2972699e-02
   6.4729459e-01  -1.2975237e-02
   6.4929860e-01  -1.2977749e-02
   6.5130261e-01  -1.2980235e-02
   6.5330661e-01  -1.2982695e-02
   6.5531062e-01  -1.2985129e-02
   6.5731463e-01  -1.2987538e-02
   6.5931864e-01  -1.2989921e-02
   6.6132265e-01  -1.2992279e-02
   6.6332665e-01  -1.2994611e-02
   6.6533066e-01  -1.2996919e-02
   6.6733467e-01  -1.2999201e-02
   6.6933868e-01  -1.3001459e-02
   6.7134269e-01  -1.3003692e-02
   6.7334669e-01  -1.3005901e-02
   6.7535070e-01  -1.3008085e-02
   6.7735471e-01  -1.3010245e-02
   6.7935872e-01  -1.3012381e-02
   6.8136273e-01  -1.3014492e-02
   6.8336673e-01  -1.3016580e-02
   6.8537074e-01  -1.3018644e-02
   6.8737475e-01  -1.3020685e-02
   6.8937876e-01  -1.3022702e-02
   6.9138277e-01  -1.3024696e-02
   6.9338677e-01  -1.3026666e-02
   6.9539078e-01  -1.3028614e-02
   6.9739479e-01  -1.3030538e-02
   6.9939880e-01  -1.3032440e-02
   7.0140281e-01  -1.3034319e-02
   7.0340681e-01  -1.3036175e-02
   7.0541082e-01  -1.3038009e-02
   7.0741483e-01  -1.3039821e-02
   7.0941884e-01  -1.3041611e-02
   7.1142285e-01  -1.3043379e-02
   7.1342685e-01  -1.3045125e-02
   7.1543086e-01  -1.3046849e-02
   7.1743487e-01  -1.3048551e-02
   7.1943888e-01  -1.3050232e-02
   7.2144289e-01  -1.3051892e-02
   7.2344689e-01  -1.3053531e-02
   7.2545090e-01  -1.3055148e-02
   7.2745491e-01  -1.3056745e-02
   7.2945892e-01  -1.3058321e-02
   7.3146293e-01  -1.3059876e-02
   7.3346693e-01  -1.3061410e-02
   7.3547094e-01  -1.3062925e-02
   7.3747495e-01  -1.3064419e-02
   7.3947896e-01  -1.3065893e-02
   7.4148297e-01  -1.3067347e-02
   7.4348697e-01  -1.3068781e-02
   7.4549098e-01  -1.3070195e-02
   7.4749499e-01  -1.3071590e-02
   7.4949900e-01  -1.3072965e-02
   7.5150301e-01  -1.3074321e-02
   7.5350701e-01  -1.3075658e-02
   7.5551102e-01  -1.3076976e-02
   7.5751503e-01  -1.3078275e-02
   7.5951904e-01  -1.3079555e-02
   7.6152305e-01  -1.3080816e-02
   7.6352705e-01  -1.3082059e-02
   7.6553106e-01  -1.3083284e-02
   7.6753507e-01  -1.3084490e-02
   7.6953908e-01  -1.3085678e-02
   7.7154309e-01  -1.3086849e-02
   7.7354709e-01  -1.3088001e-02
   7.7555110e-01  -1.3089136e-02
   7.7755511e-01  -1.3090253e-02
   7.7955912e-01  -1.3091353e-02
   7.8156313e-01  -1.3092435e-02
   7.8356713e-01  -1.3093501e-02
   7.8557114e-01  -1.3094549e-02
   7.8757515e-01  -1.3095580e-02
   7.8957916e-01  -1.3096595e-02
   7.9158317e-01  -1.3097593e-02
   7.9358717e-01  -1.3098574e-02
   7.9559118e-01  -1.3099540e-02
   7.9759519e-01  -1.3100488e-02
   7.9959920e-01  -1.3101421e-02
   8.0160321e-01  -1.3102338e-02
   8.0360721e-01  -1.3103239e-02
   8.0561122e-01  -1.3104125e-02
   8.0761523e-01  -1.3104994e-02
   8.0961924e-01  -1.3105849e-02
   8.1162325e-01  -1.3106688e-02
   8.1362725e-01  -1.3107512e-02
   8.1563126e-01  -1.3108321e-02
   8.1763527e-01  -1.3109115e-02
   8.1963928e-01  -1.3109894e-02
   8.2164329e-01  -1.3110659e-02
   8.2364729e-01  -1.3111409e-02
   8.2565130e-01  -1.3112145e-02
   8.2765531e-01  -1.3112866e-02
   8.2965932e-01  -1.3113574e-02
   8.3166333e-01  -1.3114268e-02
   8.3366733e-01  -1.3114947e-02
   8.3567134e-01  -1.3115613e-02
   8.3767535e-01  -1.3116266e-02
   8.3967936e-01  -1.3116905e-02
   8.4168337e-01  -1.3117531e-02
   8.4368737e-01  -1.3118144e-02
   8.4569138e-01  -1.3118744e-02
   8.4769539e-01  -1.3119331e-02
   8.4969940e-01  -1.3119905e-02
   8.5170341e-01  -1.3120466e-02
   8.5370741e-01  -1.3121015e-02
   8.5571142e-01  -1.3121552e-02
   8.5771543e-01  -1.3122077e-02
   8.5971944e-01  -1.3122589e-02
   8.6172345e-01  -1.3123090e-02
   8.6372745e-01  -1.3123579e-02
   8.6573146e-01  -1.3124056e-02
   8.6773547e-01  -1.3124521e-02
   8.6973948e-01  -1.3124975e-02
   8.7174349e-01  -1.3125418e-02
   8.7374749e-01  -1.3125850e-02
   8.7575150e-01  -1.3126271e-02
   8.7775551e-01  -1.3126681e-02
   8.7975952e-01  -1.3127080e-02
   8.8176353e-01  -1.3127469e-02
   8.8376754e-01  -1.3127847e-02
   8.8577154e-01  -1.3128215e-02
   8.8777555e-01  -1.3128572e-02
   8.8977956e-01  -1.3128920e-02
   8.9178357e-01  -1.3129258e-02
   8.9378758e-01  -1.3129585e-02
   8.9579158e-01  -1.3129904e-02
   8.9779559e-01  -1.3130212e-02
   8.9979960e-01  -1.3130512e-02
   9.0180361e-01  -1.3130802e-02
   9.0380762e-01  -1.3131083e-02
   9.0581162e-01  -1.3131355e-02
   9.0781563e-01  -1.3131618e-02
   9.0981964e-01  -1.3131872e-02
   9.1182365e-01  -1.3132118e-02
   9.1382766e-01  -1.3132356e-02
   9.1583166e-01  -1.3132585e-02
   9.1783567e-01  -1.3132806e-02
   9.1983968e-01  -1.3133019e-02
   9.2184369e-01  -1.3133224e-02
   9.2384770e-01  -1.3133421e-02
   9.2585170e-01  -1.3133611e-02
   9.2785571e-01  -1.3133793e-02
   9.2985972e-01  -1.3133967e-02
   9.3186373e-01  -1.3134135e-02
   9.3386774e-01  -1.3134295e-02
   9.3587174e-01  -1.3134449e-02
   9.3787575e-01  -1.3134595e-02
   9.3987976e-01  -1.3134735e-02
   9.4188377e-01  -1.3134868e-02
   9.4388778e-01  -1.3134995e-02
   9.4589178e-01  -1.3135116e-02
   9.4789579e-01  -1.3135230e-02
   9.4989980e-01  -1.3135339e-02
   9.5190381e-01  -1.3135441e-02
   9.5390782e-01  -1.3135538e-02
   9.5591182e-01  -1.3135629e-02
   9.5791583e-01  -1.3135715e-02
   9.5991984e-01  -1.3135795e-02
   9.6192385e-01  -1.3135870e-02
   9.6392786e-01  -1.3135940e-02
   9.6593186e-01  -1.3136005e-02
   9.6793587e-01  -1.3136065e-02
   9.6993988e-01  -1.3136121e-02
   9.7194389e-01  -1.3136172e-02
   9.7394790e-01  -1.3136218e-02
   9.7595190e-01  -1.3136260e-02
   9.7795591e-01  -1.3136298e-02
   9.7995992e-01  -1.3136332e-02
   9.8196393e-01  -1.3136363e-02
   9.8396794e-01  -1.3136389e-02
   9.8597194e-01  -1.3136412e-02
   9.8797595e-01  -1.3136431e-02
   9.8997996e-01  -1.3136447e-02
   9.9198397e-01  -1.3136460e-02
   9.9398798e-01  -1.3136470e-02
   9.9599198e-01  -1.3136477e-02
   9.9799599e-01  -1.3136480e-02
   1.0000000e+00  -1.3136482e-02


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.0241362e-03
   4.0080160e-03  -2.0436872e-03
   6.0120240e-03  -3.0586582e-03
   8.0160321e-03  -4.0690546e-03
   1.0020040e-02  -5.0748819e-03
   1.2024048e-02  -6.0761453e-03
   1.4028056e-02  -7.0728502e-03
   1.6032064e-02  -8.0650021e-03
   1.8036072e-02  -9.0526062e-03
   2.0040080e-02  -1.0035668e-02
   2.2044088e-02  -1.1014193e-02
   2.4048096e-02  -1.1988186e-02
   2.6052104e-02  -1.2957653e-02
   2.8056112e-02  -1.3922599e-02
   3.0060120e-02  -1.4883029e-02
   3.2064128e-02  -1.5838949e-02
   3.4068136e-02  -1.6790365e-02
   3.6072144e-02  -1.7737281e-02
   3.8076152e-02  -1.8679703e-02
   4.0080160e-02  -1.9617636e-02
   4.2084168e-02  -2.0551086e-02
   4.4088176e-02  -2.1480058e-02
   4.6092184e-02  -2.2404557e-02
   4.8096192e-02  -2.3324589e-02
   5.0100200e-02  -2.4240160e-02
   5.2104208e-02  -2.5151274e-02
   5.4108216e-02  -2.6057936e-02
   5.6112224e-02  -2.6960153e-02
   5.8116232e-02  -2.7857929e-02
   6.0120240e-02  -2.8751271e-02
   6.2124248e-02  -2.9640183e-02
   6.4128257e-02  -3.0524670e-02
   6.6132265e-02  -3.1404739e-02
   6.8136273e-02  -3.2280394e-02
   7.0140281e-02  -3.3151640e-02
   7.2144289e-02  -3.4018484e-02
   7.4148297e-02  -3.4880931e-02
   7.6152305e-02  -3.5738985e-02
   7.8156313e-02  -3.6592653e-02
   8.0160321e-02  -3.7441939e-02
   8.2164329e-02  -3.8286849e-02
   8.4168337e-02  -3.9127389e-02
   8.6172345e-02  -3.9963563e-02
   8.8176353e-02  -4.0795378e-02
   9.0180361e-02  -4.1622838e-02
   9.2184369e-02  -4.2445949e-02
   9.4188377e-02  -4.3264716e-02
   9.6192385e-02  -4.4079144e-02
   9.8196393e-02  -4.4889240e-02
   1.0020040e-01  -4.5695007e-02
   1.0220441e-01  -4.6496453e-02
   1.0420842e-01  -4.7293581e-02
   1.0621242e-01  -4.8086398e-02
   1.0821643e-01  -4.8874909e-02
   1.1022044e-01  -4.9659119e-02
   1.1222445e-01  -5.0439033e-02
   1.1422846e-01  -5.1214657e-02
   1.1623246e-01  -5.1985996e-02
   1.1823647e-01  -5.2753056e-02
   1.2024048e-01  -5.3515842e-02
   1.2224449e-01  -5.4274359e-02
   1.2424850e-01  -5.5028613e-02
   1.2625251e-01  -5.5778609e-02
   1.2825651e-01  -5.6524353e-02
   1.3026052e-01  -5.7265849e-02
   1.3226453e-01  -5.8003103e-02
   1.3426854e-01  -5.8736121e-02
   1.3627255e-01  -5.9464908e-02
   1.3827655e-01  -6.0189469e-02
   1.4028056e-01  -6.0909810e-02
   1.4228457e-01  -6.1625936e-02
   1.4428858e-01  -6.2337852e-02
   1.4629259e-01  -6.3045564e-02
   1.4829659e-01  -6.3749077e-02
   1.5030060e-01  -6.4448396e-02
   1.5230461e-01  -6.5143527e-02
   1.5430862e-01  -6.5834476e-02
   1.5631263e-01  -6.6521247e-02
   1.5831663e-01  -6.7203846e-02
   1.6032064e-01  -6.7882278e-02
   1.6232465e-01  -6.8556549e-02
   1.6432866e-01  -6.9226664e-02
   1.6633267e-01  -6.9892628e-02
   1.6833667e-01  -7.0554447e-02
   1.7034068e-01  -7.1212126e-02
   1.7234469e-01  -7.1865671e-02
   1.7434870e-01  -7.2515087e-02
   1.7635271e-01  -7.3160378e-02
   1.7835671e-01  -7.3801552e-02
   1.8036072e-01  -7.4438612e-02
   1.8236473e-01  -7.5071565e-02
   1.8436874e-01  -7.5700415e-02
   1.8637275e-01  -7.6325169e-02
   1.8837675e-01  -7.6945830e-02
   1.9038076e-01  -7.7562406e-02
   1.9238477e-01  -7.8174901e-02
   1.9438878e-01  -7.8783320e-02
   1.9639279e-01  -7.9387670e-02
   1.9839679e-01  -7.9987954e-02
   2.0040080e-01  -8.0584179e-02
   2.0240481e-01  -8.1176350e-02
   2.0440882e-01  -8.1764473e-02
   2.0641283e-01  -8.2348552e-02
   2.0841683e-01  -8.2928593e-02
   2.1042084e-01  -8.3504602e-02
   2.1242485e-01  -8.4076584e-02
   2.1442886e-01  -8.4644544e-02
   2.1643287e-01  -8.5208487e-02
   2.1843687e-01  -8.5768419e-02
   2.2044088e-01  -8.6324346e-02
   2.2244489e-01  -8.6876272e-02
   2.2444890e-01  -8.7424204e-02
   2.2645291e-01  -8.7968145e-02
   2.2845691e-01  -8.8508103e-02
   2.3046092e-01  -8.9044081e-02
   2.3246493e-01  -8.9576086e-02
   2.3446894e-01  -9.0104123e-02
   2.3647295e-01  -9.0628198e-02
   2.3847695e-01  -9.1148314e-02
   2.4048096e-01  -9.1664479e-02
   2.4248497e-01  -9.2176697e-02
   2.4448898e-01  -9.2684974e-02
   2.4649299e-01  -9.3189315e-02
   2.4849699e-01  -9.3689725e-02
   2.5050100e-01  -9.4186210e-02
   2.5250501e-01  -9.4678775e-02
   2.5450902e-01  -9.5167426e-02
   2.5651303e-01  -9.5652168e-02
   2.5851703e-01  -9.6133005e-02
   2.6052104e-01  -9.6609945e-02
   2.6252505e-01  -9.7082991e-02
   2.6452906e-01  -9.7552150e-02
   2.6653307e-01  -9.8017427e-02
   2.6853707e-01  -9.8478827e-02
   2.7054108e-01  -9.8936355e-02
   2.7254509e-01  -9.9390017e-02
   2.7454910e-01  -9.9839818e-02
   2.7655311e-01  -1.0028576e-01
   2.7855711e-01  -1.0072786e-01
   2.8056112e-01  -1.0116611e-01
   2.8256513e-01  -1.0160052e-01
   2.8456914e-01  -1.0203110e-01
   2.8657315e-01  -1.0245785e-01
   2.8857715e-01  -1.0288077e-01
   2.9058116e-01  -1.0329988e-01
   2.9258517e-01  -1.0371518e-01
   2.9458918e-01  -1.0412667e-01
   2.9659319e-01  -1.0453435e-01
   2.9859719e-01  -1.0493824e-01
   3.0060120e-01  -1.0533834e-01
   3.0260521e-01  -1.0573465e-01
   3.0460922e-01  -1.0612719e-01
   3.0661323e-01  -1.0651595e-01
   3.0861723e-01  -1.0690093e-01
   3.1062124e-01  -1.0728216e-01
   3.1262525e-01  -1.0765962e-01
   3.1462926e-01  -1.0803334e-01
   3.1663327e-01  -1.0840330e-01
   3.1863727e-01  -1.0876952e-01
   3.2064128e-01  -1.0913201e-01
   3.2264529e-01  -1.0949076e-01
   3.2464930e-01  -1.0984578e-01
   3.2665331e-01  -1.1019709e-01
   3.2865731e-01  -1.1054467e-01
   3.3066132e-01  -1.1088855e-01
   3.3266533e-01  -1.1122872e-01
   3.3466934e-01  -1.1156520e-01
   3.3667335e-01  -1.1189797e-01
   3.3867735e-01  -1.1222706e-01
   3.4068136e-01  -1.1255247e-01
   3.4268537e-01  -1.1287420e-01
   3.4468938e-01  -1.1319225e-01
   3.4669339e-01  -1.1350664e-01
   3.4869739e-01  -1.1381736e-01
   3.5070140e-01  -1.1412443e-01
   3.5270541e-01  -1.1442784e-01
   3.5470942e-01  -1.1472761e-01
   3.5671343e-01  -1.1502374e-01
   3.5871743e-01  -1.1531623e-01
   3.6072144e-01  -1.1560510e-01
   3.6272545e-01  -1.1589034e-01
   3.6472946e-01  -1.1617196e-01
   3.6673347e-01  -1.1644996e-01
   3.6873747e-01  -1.1672436e-01
   3.7074148e-01  -1.1699515e-01
   3.7274549e-01  -1.1726235e-01
   3.7474950e-01  -1.1752595e-01
   3.7675351e-01  -1.1778597e-01
   3.7875752e-01  -1.1804240e-01
   3.8076152e-01  -1.1829526e-01
   3.8276553e-01  -1.1854455e-01
   3.8476954e-01  -1.1879027e-01
   3.8677355e-01  -1.1903243e-01
   3.8877756e-01  -1.1927104e-01
   3.9078156e-01  -1.1950609e-01
   3.9278557e-01  -1.1973760e-01
   3.9478958e-01  -1.1996558e-01
   3.9679359e-01  -1.2019002e-01
   3.9879760e-01  -1.2041093e-01
   4.0080160e-01  -1.2062832e-01
   4.0280561e-01  -1.2084219e-01
   4.0480962e-01  -1.2105255e-01
   4.0681363e-01  -1.2125941e-01
   4.0881764e-01  -1.2146276e-01
   4.1082164e-01  -1.2166261e-01
   4.1282565e-01  -1.2185898e-01
   4.1482966e-01  -1.2205186e-01
   4.1683367e-01  -1.2224126e-01
   4.1883768e-01  -1.2242719e-01
   4.2084168e-01  -1.2260965e-01
   4.2284569e-01  -1.2278864e-01
   4.2484970e-01  -1.2296418e-01
   4.2685371e-01  -1.2313626e-01
   4.2885772e-01  -1.2330489e-01
   4.3086172e-01  -1.2347009e-01
   4.3286573e-01  -1.2363184e-01
   4.3486974e-01  -1.2379017e-01
   4.3687375e-01  -1.2394507e-01
   4.3887776e-01  -1.2409654e-01
   4.4088176e-01  -1.2424461e-01
   4.4288577e-01  -1.2438926e-01
   4.4488978e-01  -1.2453051e-01
   4.4689379e-01  -1.2466835e-01
   4.4889780e-01  -1.2480281e-01
   4.5090180e-01  -1.2493387e-01
   4.5290581e-01  -1.2506156e-01
   4.5490982e-01  -1.2518586e-01
   4.5691383e-01  -1.2530679e-01
   4.5891784e-01  -1.2542436e-01
   4.6092184e-01  -1.2553856e-01
   4.6292585e-01  -1.2564941e-01
   4.6492986e-01  -1.2575691e-01
   4.6693387e-01  -1.2586106e-01
   4.6893788e-01  -1.2596187e-01
   4.7094188e-01  -1.2605934e-01
   4.7294589e-01  -1.2615349e-01
   4.7494990e-01  -1.2624431e-01
   4.7695391e-01  -1.2633181e-01
   4.7895792e-01  -1.2641600e-01
   4.8096192e-01  -1.2649689e-01
   4.8296593e-01  -1.2657447e-01
   4.8496994e-01  -1.2664875e-01
   4.8697395e-01  -1.2671974e-01
   4.8897796e-01  -1.2678744e-01
   4.9098196e-01  -1.2685186e-01
   4.9298597e-01  -1.2691301e-01
   4.9498998e-01  -1.2697088e-01
   4.9699399e-01  -1.2702549e-01
   4.9899800e-01  -1.2707684e-01
   5.0100200e-01  -1.2712530e-01
   5.0300601e-01  -1.2717304e-01
   5.0501002e-01  -1.2722042e-01
   5.0701403e-01  -1.2726744e-01
   5.0901804e-01  -1.2731411e-01
   5.1102204e-01  -1.2736042e-01
   5.1302605e-01  -1.2740638e-01
   5.1503006e-01  -1.2745199e-01
   5.1703407e-01  -1.2749724e-01
   5.1903808e-01  -1.2754215e-01
   5.2104208e-01  -1.2758672e-01
   5.2304609e-01  -1.2763093e-01
   5.2505010e-01  -1.2767480e-01
   5.2705411e-01  -1.2771833e-01
   5.2905812e-01  -1.2776152e-01
   5.3106212e-01  -1.2780436e-01
   5.3306613e-01  -1.2784687e-01
   5.3507014e-01  -1.2788903e-01
   5.3707415e-01  -1.2793087e-01
   5.3907816e-01  -1.2797236e-01
   5.4108216e-01  -1.2801352e-01
   5.4308617e-01  -1.2805435e-01
   5.4509018e-01  -1.2809485e-01
   5.4709419e-01  -1.2813502e-01
   5.4909820e-01  -1.2817486e-01
   5.5110220e-01  -1.2821437e-01
   5.5310621e-01  -1.2825356e-01
   5.5511022e-01  -1.2829242e-01
   5.5711423e-01  -1.2833095e-01
   5.5911824e-01  -1.2836917e-01
   5.6112224e-01  -1.2840707e-01
   5.6312625e-01  -1.2844464e-01
   5.6513026e-01  -1.2848190e-01
   5.6713427e-01  -1.2851884e-01
   5.6913828e-01  -1.2855547e-01
   5.7114228e-01  -1.2859178e-01
   5.7314629e-01  -1.2862778e-01
   5.7515030e-01  -1.2866347e-01
   5.7715431e-01  -1.2869885e-01
   5.7915832e-01  -1.2873392e-01
   5.8116232e-01  -1.2876869e-01
   5.8316633e-01  -1.2880315e-01
   5.8517034e-01  -1.2883730e-01
   5.8717435e-01  -1.2887115e-01
   5.8917836e-01  -1.2890470e-01
   5.9118236e-01  -1.2893795e-01
   5.9318637e-01  -1.2897090e-01
   5.9519038e-01  -1.2900355e-01
   5.9719439e-01  -1.2903590e-01
   5.9919840e-01  -1.2906796e-01
   6.0120240e-01  -1.2909973e-01
   6.0320641e-01  -1.2913120e-01
   6.0521042e-01  -1.2916239e-01
   6.0721443e-01  -1.2919328e-01
   6.0921844e-01  -1.2922388e-01
   6.1122244e-01  -1.2925420e-01
   6.1322645e-01  -1.2928423e-01
   6.1523046e-01  -1.2931398e-01
   6.1723447e-01  -1.2934345e-01
   6.1923848e-01  -1.2937263e-01
   6.2124248e-01  -1.2940153e-01
   6.2324649e-01  -1.2943016e-01
   6.2525050e-01  -1.2945850e-01
   6.2725451e-01  -1.2948657e-01
   6.2925852e-01  -1.2951437e-01
   6.3126253e-01  -1.2954189e-01
   6.3326653e-01  -1.2956914e-01
   6.3527054e-01  -1.2959612e-01
   6.3727455e-01  -1.2962282e-01
   6.3927856e-01  -1.2964926e-01
   6.4128257e-01  -1.2967544e-01
   6.4328657e-01  -1.2970135e-01
   6.4529058e-01  -1.2972699e-01
   6.4729459e-01  -1.2975237e-01
   6.4929860e-01  -1.2977749e-01
   6.5130261e-01  -1.2980235e-01
   6.5330661e-01  -1.2982695e-01
   6.5531062e-01  -1.2985129e-01
   6.5731463e-01  -1.2987538e-01
   6.5931864e-01  -1.2989921e-01
   6.6132265e-01  -1.2992279e-01
   6.6332665e-01  -1.2994611e-01
   6.6533066e-01  -1.2996919e-01
   6.6733467e-01  -1.2999201e-01
   6.6933868e-01  -1.3001459e-01
   6.7134269e-01  -1.3003692e-01
   6.7334669e-01  -1.3005901e-01
   6.7535070e-01  -1.3008085e-01
   6.7735471e-01  -1.3010245e-01
   6.7935872e-01  -1.3012381e-01
   6.8136273e-01  -1.3014492e-01
   6.8336673e-01  -1.3016580e-01
   6.8537074e-01  -1.3018644e-01
   6.8737475e-01  -1.3020685e-01
   6.8937876e-01  -1.3022702e-01
   6.9138277e-01  -1.3024696e-01
   6.9338677e-01  -1.3026666e-01
   6.9539078e-01  -1.3028614e-01
   6.9739479e-01  -1.3030538e-01
   6.9939880e-01  -1.3032440e-01
   7.0140281e-01  -1.3034319e-01
   7.0340681e-01  -1.3036175e-01
   7.0541082e-01  -1.3038009e-01
   7.0741483e-01  -1.3039821e-01
   7.0941884e-01  -1.3041611e-01
   7.1142285e-01  -1.3043379e-01
   7.1342685e-01  -1.3045125e-01
   7.1543086e-01  -1.3046849e-01
   7.1743487e-01  -1.3048551e-01
   7.1943888e-01  -1.3050232e-01
   7.2144289e-01  -1.3051892e-01
   7.2344689e-01  -1.3053531e-01
   7.2545090e-01  -1.3055148e-01
   7.2745491e-01  -1.3056745e-01
   7.2945892e-01  -1.3058321e-01
   7.3146293e-01  -1.3059876e-01
   7.3346693e-01  -1.3061410e-01
   7.3547094e-01  -1.3062925e-01
   7.3747495e-01  -1.3064419e-01
   7.3947896e-01  -1.3065893e-01
   7.4148297e-01  -1.3067347e-01
   7.4348697e-01  -1.3068781e-01
   7.4549098e-01  -1.3070195e-01
   7.4749499e-01  -1.3071590e-01
   7.4949900e-01  -1.3072965e-01
   7.5150301e-01  -1.3074321e-01
   7.5350701e-01  -1.3075658e-01
   7.5551102e-01  -1.3076976e-01
   7.5751503e-01  -1.3078275e-01
   7.5951904e-01  -1.3079555e-01
   7.6152305e-01  -1.3080816e-01
   7.6352705e-01  -1.3082059e-01
   7.6553106e-01  -1.3083284e-01
   7.6753507e-01  -1.3084490e-01
   7.6953908e-01  -1.3085678e-01
   7.7154309e-01  -1.3086849e-01
   7.7354709e-01  -1.3088001e-01
   7.7555110e-01  -1.3089136e-01
   7.7755511e-01  -1.3090253e-01
   7.7955912e-01  -1.3091353e-01
   7.8156313e-01  -1.3092435e-01
   7.8356713e-01  -1.3093501e-01
   7.8557114e-01  -1.3094549e-01
   7.8757515e-01  -1.3095580e-01
   7.8957916e-01  -1.3096595e-01
   7.9158317e-01  -1.3097593e-01
   7.9358717e-01  -1.3098574e-01
   7.9559118e-01  -1.3099540e-01
   7.9759519e-01  -1.3100488e-01
   7.9959920e-01  -1.3101421e-01
   8.0160321e-01  -1.3102338e-01
   8.0360721e-01  -1.3103239e-01
   8.0561122e-01  -1.3104125e-01
   8.0761523e-01  -1.3104994e-01
   8.0961924e-01  -1.3105849e-01
   8.1162325e-01  -1.3106688e-01
   8.1362725e-01  -1.3107512e-01
   8.1563126e-01  -1.3108321e-01
   8.1763527e-01  -1.3109115e-01
   8.1963928e-01  -1.3109894e-01
   8.2164329e-01  -1.3110659e-01
   8.2364729e-01  -1.3111409e-01
   8.2565130e-01  -1.3112145e-01
   8.2765531e-01  -1.3112866e-01
   8.2965932e-01  -1.3113574e-01
   8.3166333e-01  -1.3114268e-01
   8.3366733e-01  -1.3114947e-01
   8.3567134e-01  -1.3115613e-01
   8.3767535e-01  -1.3116266e-01
   8.3967936e-01  -1.3116905e-01
   8.4168337e-01  -1.3117531e-01
   8.4368737e-01  -1.3118144e-01
   8.4569138e-01  -1.3118744e-01
   8.4769539e-01  -1.3119331e-01
   8.4969940e-01  -1.3119905e-01
   8.5170341e-01  -1.3120466e-01
   8.5370741e-01  -1.3121015e-01
   8.5571142e-01  -1.3121552e-01
   8.5771543e-01  -1.3122077e-01
   8.5971944e-01  -1.3122589e-01
   8.6172345e-01  -1.3123090e-01
   8.6372745e-01  -1.3123579e-01
   8.6573146e-01  -1.3124056e-01
   8.6773547e-01  -1.3124521e-01
   8.6973948e-01  -1.3124975e-01
   8.7174349e-01  -1.3125418e-01
   8.7374749e-01  -1.3125850e-01
   8.7575150e-01  -1.3126271e-01
   8.7775551e-01  -1.3126681e-01
   8.7975952e-01  -1.3127080e-01
   8.8176353e-01  -1.3127469e-01
   8.8376754e-01  -1.3127847e-01
   8.8577154e-01  -1.3128215e-01
   8.8777555e-01  -1.3128572e-01
   8.8977956e-01  -1.3128920e-01
   8.9178357e-01  -1.3129258e-01
   8.9378758e-01  -1.3129585e-01
   8.9579158e-01  -1.3129904e-01
   8.9779559e-01  -1.3130212e-01
   8.9979960e-01  -1.3130512e-01
   9.0180361e-01  -1.3130802e-01
   9.0380762e-01  -1.3131083e-01
   9.0581162e-01  -1.3131355e-01
   9.0781563e-01  -1.3131618e-01
   9.0981964e-01  -1.3131872e-01
   9.1182365e-01  -1.3132118e-01
   9.1382766e-01  -1.3132356e-01
   9.1583166e-01  -1.3132585e-01
   9.1783567e-01  -1.3132806e-01
   9.1983968e-01  -1.3133019e-01
   9.2184369e-01  -1.3133224e-01
   9.2384770e-01  -1.3133421e-01
   9.2585170e-01  -1.3133611e-01
   9.2785571e-01  -1.3133793e-01
   9.2985972e-01  -1.3133967e-01
   9.3186373e-01  -1.3134135e-01
   9.3386774e-01  -1.3134295e-01
   9.3587174e-01  -1.3134449e-01
   9.3787575e-01  -1.3134595e-01
   9.3987976e-01  -1.3134735e-01
   9.4188377e-01  -1.3134868e-01
   9.4388778e-01  -1.3134995e-01
   9.4589178e-01  -1.3135116e-01
   9.4789579e-01  -1.3135230e-01
   9.4989980e-01  -1.3135339e-01
   9.5190381e-01  -1.3135441e-01
   9.5390782e-01  -1.3135538e-01
   9.5591182e-01  -1.3135629e-01
   9.5791583e-01  -1.3135715e-01
   9.5991984e-01  -1.3135795e-01
   9.6192385e-01  -1.3135870e-01
   9.6392786e-01  -1.3135940e-01
   9.6593186e-01  -1.3136005e-01
   9.6793587e-01  -1.3136065e-01
   9.6993988e-01  -1.3136121e-01
   9.7194389e-01  -1.3136172e-01
   9.7394790e-01  -1.3136218e-01
   9.7595190e-01  -1.3136260e-01
   9.7795591e-01  -1.3136298e-01
   9.7995992e-01  -1.3136332e-01
   9.8196393e-01  -1.3136363e-01
   9.8396794e-01  -1.3136389e-01
   9.8597194e-01  -1.3136412e-01
   9.8797595e-01  -1.3136431e-01
   9.8997996e-01  -1.3136447e-01
   9.9198397e-01  -1.3136460e-01
   9.9398798e-01  -1.3136470e-01
   9.9599198e-01  -1.3136477e-01
   9.9799599e-01  -1.3136480e-01
   1.0000000e+00  -1.3136482e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.0241362e-02
   4.0080160e-03  -2.0436872e-02
   6.0120240e-03  -3.0586582e-02
   8.0160321e-03  -4.0690546e-02
   1.0020040e-02  -5.0748819e-02
   1.2024048e-02  -6.0761453e-02
   1.4028056e-02  -7.0728502e-02
   1.6032064e-02  -8.0650021e-02
   1.8036072e-02  -9.0526062e-02
   2.0040080e-02  -1.0035668e-01
   2.2044088e-02  -1.1014193e-01
   2.4048096e-02  -1.1988186e-01
   2.6052104e-02  -1.2957653e-01
   2.8056112e-02  -1.3922599e-01
   3.0060120e-02  -1.4883029e-01
   3.2064128e-02  -1.5838949e-01
   3.4068136e-02  -1.6790365e-01
   3.6072144e-02  -1.7737281e-01
   3.8076152e-02  -1.8679703e-01
   4.0080160e-02  -1.9617636e-01
   4.2084168e-02  -2.0551086e-01
   4.4088176e-02  -2.1480058e-01
   4.6092184e-02  -2.2404557e-01
   4.8096192e-02  -2.3324589e-01
   5.0100200e-02  -2.4240160e-01
   5.2104208e-02  -2.5151274e-01
   5.4108216e-02  -2.6057936e-01
   5.6112224e-02  -2.6960153e-01
   5.8116232e-02  -2.7857929e-01
   6.0120240e-02  -2.8751271e-01
   6.2124248e-02  -2.9640183e-01
   6.4128257e-02  -3.0524670e-01
   6.6132265e-02  -3.1404739e-01
   6.8136273e-02  -3.2280394e-01
   7.0140281e-02  -3.3151640e-01
   7.2144289e-02  -3.4018484e-01
   7.4148297e-02  -3.4880931e-01
   7.6152305e-02  -3.5738985e-01
   7.8156313e-02  -3.6592653e-01
   8.0160321e-02  -3.7441939e-01
   8.2164329e-02  -3.8286849e-01
   8.4168337e-02  -3.9127389e-01
   8.6172345e-02  -3.9963563e-01
   8.8176353e-02  -4.0795378e-01
   9.0180361e-02  -4.1622838e-01
   9.2184369e-02  -4.2445949e-01
   9.4188377e-02  -4.3264716e-01
   9.6192385e-02  -4.4079144e-01
   9.8196393e-02  -4.4889240e-01
   1.0020040e-01  -4.5695007e-01
   1.0220441e-01  -4.6496453e-01
   1.0420842e-01  -4.7293581e-01
   1.0621242e-01  -4.8086398e-01
   1.0821643e-01  -4.8874909e-01
   1.1022044e-01  -4.9659119e-01
   1.1222445e-01  -5.0439033e-01
   1.1422846e-01  -5.1214657e-01
   1.1623246e-01  -5.1985996e-01
   1.1823647e-01  -5.2753056e-01
   1.2024048e-01  -5.3515842e-01
   1.2224449e-01  -5.4274359e-01
   1.2424850e-01  -5.5028613e-01
   1.2625251e-01  -5.5778609e-01
   1.2825651e-01  -5.6524353e-01
   1.3026052e-01  -5.7265849e-01
   1.3226453e-01  -5.8003103e-01
   1.3426854e-01  -5.8736121e-01
   1.3627255e-01  -5.9464908e-01
   1.3827655e-01  -6.0189469e-01
   1.4028056e-01  -6.0909810e-01
   1.4228457e-01  -6.1625936e-01
   1.4428858e-01  -6.2337852e-01
   1.4629259e-01  -6.3045564e-01
   1.4829659e-01  -6.3749077e-01
   1.5030060e-01  -6.4448396e-01
   1.5230461e-01  -6.5143527e-01
   1.5430862e-01  -6.5834476e-01
   1.5631263e-01  -6.6521247e-01
   1.5831663e-01  -6.7203846e-01
   1.6032064e-01  -6.7882278e-01
   1.6232465e-01  -6.8556549e-01
   1.6432866e-01  -6.9226664e-01
   1.6633267e-01  -6.9892628e-01
   1.6833667e-01  -7.0554447e-01
   1.7034068e-01  -7.1212126e-01
   1.7234469e-01  -7.1865671e-01
   1.7434870e-01  -7.2515087e-01
   1.7635271e-01  -7.3160378e-01
   1.7835671e-01  -7.3801552e-01
   1.8036072e-01  -7.4438612e-01
   1.8236473e-01  -7.5071565e-01
   1.8436874e-01  -7.5700415e-01
   1.8637275e-01  -7.6325169e-01
   1.8837675e-01  -7.6945830e-01
   1.9038076e-01  -7.7562406e-01
   1.9238477e-01  -7.8174901e-01
   1.9438878e-01  -7.8783320e-01
   1.9639279e-01  -7.9387670e-01
   1.9839679e-01  -7.9987954e-01
   2.0040080e-01  -8.0584179e-01
   2.0240481e-01  -8.1176350e-01
   2.0440882e-01  -8.1764473e-01
   2.0641283e-01  -8.2348552e-01
   2.0841683e-01  -8.2928593e-01
   2.1042084e-01  -8.3504602e-01
   2.1242485e-01  -8.4076584e-01
   2.1442886e-01  -8.4644544e-01
   2.1643287e-01  -8.5208487e-01
   2.1843687e-01  -8.5768419e-01
   2.2044088e-01  -8.6324346e-01
   2.2244489e-01  -8.6876272e-01
   2.2444890e-01  -8.7424204e-01
   2.2645291e-01  -8.7968145e-01
   2.2845691e-01  -8.8508103e-01
   2.3046092e-01  -8.9044081e-01
   2.3246493e-01  -8.9576086e-01
   2.3446894e-01  -9.0104123e-01
   2.3647295e-01  -9.0628198e-01
   2.3847695e-01  -9.1148314e-01
   2.4048096e-01  -9.1664479e-01
   2.4248497e-01  -9.2176697e-01
   2.4448898e-01  -9.2684974e-01
   2.4649299e-01  -9.3189315e-01
   2.4849699e-01  -9.3689725e-01
   2.5050100e-01  -9.4186210e-01
   2.5250501e-01  -9.4678775e-01
   2.5450902e-01  -9.5167426e-01
   2.5651303e-01  -9.5652168e-01
   2.5851703e-01  -9.6133005e-01
   2.6052104e-01  -9.6609945e-01
   2.6252505e-01  -9.7082991e-01
   2.6452906e-01  -9.7552150e-01
   2.6653307e-01  -9.8017427e-01
   2.6853707e-01  -9.8478827e-01
   2.7054108e-01  -9.8936355e-01
   2.7254509e-01  -9.9390017e-01
   2.7454910e-01  -9.9839818e-01
   2.7655311e-01  -1.0028576e+00
   2.7855711e-01  -1.0072786e+00
   2.8056112e-01  -1.0116611e+00
   2.8256513e-01  -1.0160052e+00
   2.8456914e-01  -1.0203110e+00
   2.8657315e-01  -1.0245785e+00
   2.8857715e-01  -1.0288077e+00
   2.9058116e-01  -1.0329988e+00
   2.9258517e-01  -1.0371518e+00
   2.9458918e-01  -1.0412667e+00
   2.9659319e-01  -1.0453435e+00
   2.9859719e-01  -1.0493824e+00
   3.0060120e-01  -1.0533834e+00
   3.0260521e-01  -1.0573465e+00
   3.0460922e-01  -1.0612719e+00
   3.0661323e-01  -1.0651595e+00
   3.0861723e-01  -1.0690093e+00
   3.1062124e-01  -1.0728216e+00
   3.1262525e-01  -1.0765962e+00
   3.1462926e-01  -1.0803334e+00
   3.1663327e-01  -1.0840330e+00
   3.1863727e-01  -1.0876952e+00
   3.2064128e-01  -1.0913201e+00
   3.2264529e-01  -1.0949076e+00
   3.2464930e-01  -1.0984578e+00
   3.2665331e-01  -1.1019709e+00
   3.2865731e-01  -1.1054467e+00
   3.3066132e-01  -1.1088855e+00
   3.3266533e-01  -1.1122872e+00
   3.3466934e-01  -1.1156520e+00
   3.3667335e-01  -1.1189797e+00
   3.3867735e-01  -1.1222706e+00
   3.4068136e-01  -1.1255247e+00
   3.4268537e-01  -1.1287420e+00
   3.4468938e-01  -1.1319225e+00
   3.4669339e-01  -1.1350664e+00
   3.4869739e-01  -1.1381736e+00
   3.5070140e-01  -1.1412443e+00
   3.5270541e-01  -1.1442784e+00
   3.5470942e-01  -1.1472761e+00
   3.5671343e-01  -1.1502374e+00
   3.5871743e-01  -1.1531623e+00
   3.6072144e-01  -1.1560510e+00
   3.6272545e-01  -1.1589034e+00
   3.6472946e-01  -1.1617196e+00
   3.6673347e-01  -1.1644996e+00
   3.6873747e-01  -1.1672436e+00
   3.7074148e-01  -1.1699515e+00
   3.7274549e-01  -1.1726235e+00
   3.7474950e-01  -1.1752595e+00
   3.7675351e-01  -1.1778597e+00
   3.7875752e-01  -1.1804240e+00
   3.8076152e-01  -1.1829526e+00
   3.8276553e-01  -1.1854455e+00
   3.8476954e-01  -1.1879027e+00
   3.8677355e-01  -1.1903243e+00
   3.8877756e-01  -1.1927104e+00
   3.9078156e-01  -1.1950609e+00
   3.9278557e-01  -1.1973760e+00
   3.9478958e-01  -1.1996558e+00
   3.9679359e-01  -1.2019002e+00
   3.9879760e-01  -1.2041093e+00
   4.0080160e-01  -1.2062832e+00
   4.0280561e-01  -1.2084219e+00
   4.0480962e-01  -1.2105255e+00
   4.0681363e-01  -1.2125941e+00
   4.0881764e-01  -1.2146276e+00
   4.1082164e-01  -1.2166261e+00
   4.1282565e-01  -1.2185898e+00
   4.1482966e-01  -1.2205186e+00
   4.1683367e-01  -1.2224126e+00
   4.1883768e-01  -1.2242719e+00
   4.2084168e-01  -1.2260965e+00
   4.2284569e-01  -1.2278864e+00
   4.2484970e-01  -1.2296418e+00
   4.2685371e-01  -1.2313626e+00
   4.2885772e-01  -1.2330489e+00
   4.3086172e-01  -1.2347009e+00
   4.3286573e-01  -1.2363184e+00
   4.3486974e-01  -1.2379017e+00
   4.3687375e-01  -1.2394507e+00
   4.3887776e-01  -1.2409654e+00
   4.4088176e-01  -1.2424461e+00
   4.4288577e-01  -1.2438926e+00
   4.4488978e-01  -1.2453051e+00
   4.4689379e-01  -1.2466835e+00
   4.4889780e-01  -1.2480281e+00
   4.5090180e-01  -1.2493387e+00
   4.5290581e-01  -1.2506156e+00
   4.5490982e-01  -1.2518586e+00
   4.5691383e-01  -1.2530679e+00
   4.5891784e-01  -1.2542436e+00
   4.6092184e-01  -1.2553856e+00
   4.6292585e-01  -1.2564941e+00
   4.6492986e-01  -1.2575691e+00
   4.6693387e-01  -1.2586106e+00
   4.6893788e-01  -1.2596187e+00
   4.7094188e-01  -1.2605934e+00
   4.7294589e-01  -1.2615349e+00
   4.7494990e-01  -1.2624431e+00
   4.7695391e-01  -1.2633181e+00
   4.7895792e-01  -1.2641600e+00
   4.8096192e-01  -1.2649689e+00
   4.8296593e-01  -1.2657447e+00
   4.8496994e-01  -1.2664875e+00
   4.8697395e-01  -1.2671974e+00
   4.8897796e-01  -1.2678744e+00
   4.9098196e-01  -1.2685186e+00
   4.9298597e-01  -1.2691301e+00
   4.9498998e-01  -1.2697088e+00
   4.9699399e-01  -1.2702549e+00
   4.9899800e-01  -1.2707684e+00
   5.0100200e-01  -1.2712530e+00
   5.0300601e-01  -1.2717304e+00
   5.0501002e-01  -1.2722042e+00
   5.0701403e-01  -1.2726744e+00
   5.0901804e-01  -1.2731411e+00
   5.1102204e-01  -1.2736042e+00
   5.1302605e-01  -1.2740638e+00
   5.1503006e-01  -1.2745199e+00
   5.1703407e-01  -1.2749724e+00
   5.1903808e-01  -1.2754215e+00
   5.2104208e-01  -1.2758672e+00
   5.2304609e-01  -1.2763093e+00
   5.2505010e-01  -1.2767480e+00
   5.2705411e-01  -1.2771833e+00
   5.2905812e-01  -1.2776152e+00
   5.3106212e-01  -1.2780436e+00
   5.3306613e-01  -1.2784687e+00
   5.3507014e-01  -1.2788903e+00
   5.3707415e-01  -1.2793087e+00
   5.3907816e-01  -1.2797236e+00
   5.4108216e-01  -1.2801352e+00
   5.4308617e-01  -1.2805435e+00
   5.4509018e-01  -1.2809485e+00
   5.4709419e-01  -1.2813502e+00
   5.4909820e-01  -1.2817486e+00
   5.5110220e-01  -1.2821437e+00
   5.5310621e-01  -1.2825356e+00
   5.5511022e-01  -1.2829242e+00
   5.5711423e-01  -1.2833095e+00
   5.5911824e-01  -1.2836917e+00
   5.6112224e-01  -1.2840707e+00
   5.6312625e-01  -1.2844464e+00
   5.6513026e-01  -1.2848190e+00
   5.6713427e-01  -1.2851884e+00
   5.6913828e-01  -1.2855547e+00
   5.7114228e-01  -1.2859178e+00
   5.7314629e-01  -1.2862778e+00
   5.7515030e-01  -1.2866347e+00
   5.7715431e-01  -1.2869885e+00
   5.7915832e-01  -1.2873392e+00
   5.8116232e-01  -1.2876869e+00
   5.8316633e-01  -1.2880315e+00
   5.8517034e-01  -1.2883730e+00
   5.8717435e-01  -1.2887115e+00
   5.8917836e-01  -1.2890470e+00
   5.9118236e-01  -1.2893795e+00
   5.9318637e-01  -1.2897090e+00
   5.9519038e-01  -1.2900355e+00
   5.9719439e-01  -1.2903590e+00
   5.9919840e-01  -1.2906796e+00
   6.0120240e-01  -1.2909973e+00
   6.0320641e-01  -1.2913120e+00
   6.0521042e-01  -1.2916239e+00
   6.0721443e-01  -1.2919328e+00
   6.0921844e-01  -1.2922388e+00
   6.1122244e-01  -1.2925420e+00
   6.1322645e-01  -1.2928423e+00
   6.1523046e-01  -1.2931398e+00
   6.1723447e-01  -1.2934345e+00
   6.1923848e-01  -1.2937263e+00
   6.2124248e-01  -1.2940153e+00
   6.2324649e-01  -1.2943016e+00
   6.2525050e-01  -1.2945850e+00
   6.2725451e-01  -1.2948657e+00
   6.2925852e-01  -1.2951437e+00
   6.3126253e-01  -1.2954189e+00
   6.3326653e-01  -1.2956914e+00
   6.3527054e-01  -1.2959612e+00
   6.3727455e-01  -1.2962282e+00
   6.3927856e-01  -1.2964926e+00
   6.4128257e-01  -1.2967544e+00
   6.4328657e-01  -1.2970135e+00
   6.4529058e-01  -1.2972699e+00
   6.4729459e-01  -1.2975237e+00
   6.4929860e-01  -1.2977749e+00
   6.5130261e-01  -1.2980235e+00
   6.5330661e-01  -1.2982695e+00
   6.5531062e-01  -1.2985129e+00
   6.5731463e-01  -1.2987538e+00
   6.5931864e-01  -1.2989921e+00
   6.6132265e-01  -1.2992279e+00
   6.6332665e-01  -1.2994611e+00
   6.6533066e-01  -1.2996919e+00
   6.6733467e-01  -1.2999201e+00
   6.6933868e-01  -1.3001459e+00
   6.7134269e-01  -1.3003692e+00
   6.7334669e-01  -1.3005901e+00
   6.7535070e-01  -1.3008085e+00
   6.7735471e-01  -1.3010245e+00
   6.7935872e-01  -1.3012381e+00
   6.8136273e-01  -1.3014492e+00
   6.8336673e-01  -1.3016580e+00
   6.8537074e-01  -1.3018644e+00
   6.8737475e-01  -1.3020685e+00
   6.8937876e-01  -1.3022702e+00
   6.9138277e-01  -1.3024696e+00
   6.9338677e-01  -1.3026666e+00
   6.9539078e-01  -1.3028614e+00
   6.9739479e-01  -1.3030538e+00
   6.9939880e-01  -1.3032440e+00
   7.0140281e-01  -1.3034319e+00
   7.0340681e-01  -1.3036175e+00
   7.0541082e-01  -1.3038009e+00
   7.0741483e-01  -1.3039821e+00
   7.0941884e-01  -1.3041611e+00
   7.1142285e-01  -1.3043379e+00
   7.1342685e-01  -1.3045125e+00
   7.1543086e-01  -1.3046849e+00
   7.1743487e-01  -1.3048551e+00
   7.1943888e-01  -1.3050232e+00
   7.2144289e-01  -1.3051892e+00
   7.2344689e-01  -1.3053531e+00
   7.2545090e-01  -1.3055148e+00
   7.2745491e-01  -1.3056745e+00
   7.2945892e-01  -1.3058321e+00
   7.3146293e-01  -1.3059876e+00
   7.3346693e-01  -1.3061410e+00
   7.3547094e-01  -1.3062925e+00
   7.3747495e-01  -1.3064419e+00
   7.3947896e-01  -1.3065893e+00
   7.4148297e-01  -1.3067347e+00
   7.4348697e-01  -1.3068781e+00
   7.4549098e-01  -1.3070195e+00
   7.4749499e-01  -1.3071590e+00
   7.4949900e-01  -1.3072965e+00
   7.5150301e-01  -1.3074321e+00
   7.5350701e-01  -1.3075658e+00
   7.5551102e-01  -1.3076976e+00
   7.5751503e-01  -1.3078275e+00
   7.5951904e-01  -1.3079555e+00
   7.6152305e-01  -1.3080816e+00
   7.6352705e-01  -1.3082059e+00
   7.6553106e-01  -1.3083284e+00
   7.6753507e-01  -1.3084490e+00
   7.6953908e-01  -1.3085678e+00
   7.7154309e-01  -1.3086849e+00
   7.7354709e-01  -1.3088001e+00
   7.7555110e-01  -1.3089136e+00
   7.7755511e-01  -1.3090253e+00
   7.7955912e-01  -1.3091353e+00
   7.8156313e-01  -1.3092435e+00
   7.8356713e-01  -1.3093501e+00
   7.8557114e-01  -1.3094549e+00
   7.8757515e-01  -1.3095580e+00
   7.8957916e-01  -1.3096595e+00
   7.9158317e-01  -1.3097593e+00
   7.9358717e-01  -1.3098574e+00
   7.9559118e-01  -1.3099540e+00
   7.9759519e-01  -1.3100488e+00
   7.9959920e-01  -1.3101421e+00
   8.0160321e-01  -1.3102338e+00
   8.0360721e-01  -1.3103239e+00
   8.0561122e-01  -1.3104125e+00
   8.0761523e-01  -1.3104994e+00
   8.0961924e-01  -1.3105849e+00
   8.1162325e-01  -1.3106688e+00
   8.1362725e-01  -1.3107512e+00
   8.1563126e-01  -1.3108321e+00
   8.1763527e-01  -1.3109115e+00
   8.1963928e-01  -1.3109894e+00
   8.2164329e-01  -1.3110659e+00
   8.2364729e-01  -1.3111409e+00
   8.2565130e-01  -1.3112145e+00
   8.2765531e-01  -1.3112866e+00
   8.2965932e-01  -1.3113574e+00
   8.3166333e-01  -1.3114268e+00
   8.3366733e-01  -1.3114947e+00
   8.3567134e-01  -1.3115613e+00
   8.3767535e-01  -1.3116266e+00
   8.3967936e-01  -1.3116905e+00
   8.4168337e-01  -1.3117531e+00
   8.4368737e-01  -1.3118144e+00
   8.4569138e-01  -1.3118744e+00
   8.4769539e-01  -1.3119331e+00
   8.4969940e-01  -1.3119905e+00
   8.5170341e-01  -1.3120466e+00
   8.5370741e-01  -1.3121015e+00
   8.5571142e-01  -1.3121552e+00
   8.5771543e-01  -1.3122077e+00
   8.5971944e-01  -1.3122589e+00
   8.6172345e-01  -1.3123090e+00
   8.6372745e-01  -1.3123579e+00
   8.6573146e-01  -1.3124056e+00
   8.6773547e-01  -1.3124521e+00
   8.6973948e-01  -1.3124975e+00
   8.7174349e-01  -1.3125418e+00
   8.7374749e-01  -1.3125850e+00
   8.7575150e-01  -1.3126271e+00
   8.7775551e-01  -1.3126681e+00
   8.7975952e-01  -1.3127080e+00
   8.8176353e-01  -1.3127469e+00
   8.8376754e-01  -1.3127847e+00
   8.8577154e-01  -1.3128215e+00
   8.8777555e-01  -1.3128572e+00
   8.8977956e-01  -1.3128920e+00
   8.9178357e-01  -1.3129258e+00
   8.9378758e-01  -1.3129585e+00
   8.9579158e-01  -1.3129904e+00
   8.9779559e-01  -1.3130212e+00
   8.9979960e-01  -1.3130512e+00
   9.0180361e-01  -1.3130802e+00
   9.0380762e-01  -1.3131083e+00
   9.0581162e-01  -1.3131355e+00
   9.0781563e-01  -1.3131618e+00
   9.0981964e-01  -1.3131872e+00
   9.1182365e-01  -1.3132118e+00
   9.1382766e-01  -1.3132356e+00
   9.1583166e-01  -1.3132585e+00
   9.1783567e-01  -1.3132806e+00
   9.1983968e-01  -1.3133019e+00
   9.2184369e-01  -1.3133224e+00
   9.2384770e-01  -1.3133421e+00
   9.2585170e-01  -1.3133611e+00
   9.2785571e-01  -1.3133793e+00
   9.2985972e-01  -1.3133967e+00
   9.3186373e-01  -1.3134135e+00
   9.3386774e-01  -1.3134295e+00
   9.3587174e-01  -1.3134449e+00
   9.3787575e-01  -1.3134595e+00
   9.3987976e-01  -1.3134735e+00
   9.4188377e-01  -1.3134868e+00
   9.4388778e-01  -1.3134995e+00
   9.4589178e-01  -1.3135116e+00
   9.4789579e-01  -1.3135230e+00
   9.4989980e-01  -1.3135339e+00
   9.5190381e-01  -1.3135441e+00
   9.5390782e-01  -1.3135538e+00
   9.5591182e-01  -1.3135629e+00
   9.5791583e-01  -1.3135715e+00
   9.5991984e-01  -1.3135795e+00
   9.6192385e-01  -1.3135870e+00
   9.6392786e-01  -1.3135940e+00
   9.6593186e-01  -1.3136005e+00
   9.6793587e-01  -1.3136065e+00
   9.6993988e-01  -1.3136121e+00
   9.7194389e-01  -1.3136172e+00
   9.7394790e-01  -1.3136218e+00
   9.7595190e-01  -1.3136260e+00
   9.7795591e-01  -1.3136298e+00
   9.7995992e-01  -1.3136332e+00
   9.8196393e-01  -1.3136363e+00
   9.8396794e-01  -1.3136389e+00
   9.8597194e-01  -1.3136412e+00
   9.8797595e-01  -1.3136431e+00
   9.8997996e-01  -1.3136447e+00
   9.9198397e-01  -1.3136460e+00
   9.9398798e-01  -1.3136470e+00
   9.9599198e-01  -1.3136477e+00
   9.9799599e-01  -1.3136480e+00
   1.0000000e+00  -1.3136482e+00


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.0241362e-01
   4.0080160e-03  -2.0436872e-01
   6.0120240e-03  -3.0586582e-01
   8.0160321e-03  -4.0690546e-01
   1.0020040e-02  -5.0748819e-01
   1.2024048e-02  -6.0761453e-01
   1.4028056e-02  -7.0728502e-01
   1.6032064e-02  -8.0650021e-01
   1.8036072e-02  -9.0526062e-01
   2.0040080e-02  -1.0035668e+00
   2.2044088e-02  -1.1014193e+00
   2.4048096e-02  -1.1988186e+00
   2.6052104e-02  -1.2957653e+00
   2.8056112e-02  -1.3922599e+00
   3.0060120e-02  -1.4883029e+00
   3.2064128e-02  -1.5838949e+00
   3.4068136e-02  -1.6790365e+00
   3.6072144e-02  -1.7737281e+00
   3.8076152e-02  -1.8679703e+00
   4.0080160e-02  -1.9617636e+00
   4.2084168e-02  -2.0551086e+00
   4.4088176e-02  -2.1480058e+00
   4.6092184e-02  -2.2404557e+00
   4.8096192e-02  -2.3324589e+00
   5.0100200e-02  -2.4240160e+00
   5.2104208e-02  -2.5151274e+00
   5.4108216e-02  -2.6057936e+00
   5.6112224e-02  -2.6960153e+00
   5.8116232e-02  -2.7857929e+00
   6.0120240e-02  -2.8751271e+00
   6.2124248e-02  -2.9640183e+00
   6.4128257e-02  -3.0524670e+00
   6.6132265e-02  -3.1404739e+00
   6.8136273e-02  -3.2280394e+00
   7.0140281e-02  -3.3151640e+00
   7.2144289e-02  -3.4018484e+00
   7.4148297e-02  -3.4880931e+00
   7.6152305e-02  -3.5738985e+00
   7.8156313e-02  -3.6592653e+00
   8.0160321e-02  -3.7441939e+00
   8.2164329e-02  -3.8286849e+00
   8.4168337e-02  -3.9127389e+00
   8.6172345e-02  -3.9963563e+00
   8.8176353e-02  -4.0795378e+00
   9.0180361e-02  -4.1622838e+00
   9.2184369e-02  -4.2445949e+00
   9.4188377e-02  -4.3264716e+00
   9.6192385e-02  -4.4079144e+00
   9.8196393e-02  -4.4889240e+00
   1.0020040e-01  -4.5695007e+00
   1.0220441e-01  -4.6496453e+00
   1.0420842e-01  -4.7293581e+00
   1.0621242e-01  -4.8086398e+00
   1.0821643e-01  -4.8874909e+00
   1.1022044e-01  -4.9659119e+00
   1.1222445e-01  -5.0439033e+00
   1.1422846e-01  -5.1214657e+00
   1.1623246e-01  -5.1985996e+00
   1.1823647e-01  -5.2753056e+00
   1.2024048e-01  -5.3515842e+00
   1.2224449e-01  -5.4274359e+00
   1.2424850e-01  -5.5028613e+00
   1.2625251e-01  -5.5778609e+00
   1.2825651e-01  -5.6524353e+00
   1.3026052e-01  -5.7265849e+00
   1.3226453e-01  -5.8003103e+00
   1.3426854e-01  -5.8736121e+00
   1.3627255e-01  -5.9464908e+00
   1.3827655e-01  -6.0189469e+00
   1.4028056e-01  -6.0909810e+00
   1.4228457e-01  -6.1625936e+00
   1.4428858e-01  -6.2337852e+00
   1.4629259e-01  -6.3045564e+00
   1.4829659e-01  -6.3749077e+00
   1.5030060e-01  -6.4448396e+00
   1.5230461e-01  -6.5143527e+00
   1.5430862e-01  -6.5834476e+00
   1.5631263e-01  -6.6521247e+00
   1.5831663e-01  -6.7203846e+00
   1.6032064e-01  -6.7882278e+00
   1.6232465e-01  -6.8556549e+00
   1.6432866e-01  -6.9226664e+00
   1.6633267e-01  -6.9892628e+00
   1.6833667e-01  -7.0554447e+00
   1.7034068e-01  -7.1212126e+00
   1.7234469e-01  -7.1865671e+00
   1.7434870e-01  -7.2515087e+00
   1.7635271e-01  -7.3160378e+00
   1.7835671e-01  -7.3801552e+00
   1.8036072e-01  -7.4438612e+00
   1.8236473e-01  -7.5071565e+00
   1.8436874e-01  -7.5700415e+00
   1.8637275e-01  -7.6325169e+00
   1.8837675e-01  -7.6945830e+00
   1.9038076e-01  -7.7562406e+00
   1.9238477e-01  -7.8174901e+00
   1.9438878e-01  -7.8783320e+00
   1.9639279e-01  -7.9387670e+00
   1.9839679e-01  -7.9987954e+00
   2.0040080e-01  -8.0584179e+00
   2.0240481e-01  -8.1176350e+00
   2.0440882e-01  -8.1764473e+00
   2.0641283e-01  -8.2348552e+00
   2.0841683e-01  -8.2928593e+00
   2.1042084e-01  -8.3504602e+00
   2.1242485e-01  -8.4076584e+00
   2.1442886e-01  -8.4644544e+00
   2.1643287e-01  -8.5208487e+00
   2.1843687e-01  -8.5768419e+00
   2.2044088e-01  -8.6324346e+00
   2.2244489e-01  -8.6876272e+00
   2.2444890e-01  -8.7424204e+00
   2.2645291e-01  -8.7968145e+00
   2.2845691e-01  -8.8508103e+00
   2.3046092e-01  -8.9044081e+00
   2.3246493e-01  -8.9576086e+00
   2.3446894e-01  -9.0104123e+00
   2.3647295e-01  -9.0628198e+00
   2.3847695e-01  -9.1148314e+00
   2.4048096e-01  -9.1664479e+00
   2.4248497e-01  -9.2176697e+00
   2.4448898e-01  -9.2684974e+00
   2.4649299e-01  -9.3189315e+00
   2.4849699e-01  -9.3689725e+00
   2.5050100e-01  -9.4186210e+00
   2.5250501e-01  -9.4678775e+00
   2.5450902e-01  -9.5167426e+00
   2.5651303e-01  -9.5652168e+00
   2.5851703e-01  -9.6133005e+00
   2.6052104e-01  -9.6609945e+00
   2.6252505e-01  -9.7082991e+00
   2.6452906e-01  -9.7552150e+00
   2.6653307e-01  -9.8017427e+00
   2.6853707e-01  -9.8478827e+00
   2.7054108e-01  -9.8936355e+00
   2.7254509e-01  -9.9390017e+00
   2.7454910e-01  -9.9839818e+00
   2.7655311e-01  -1.0028576e+01
   2.7855711e-01  -1.0072786e+01
   2.8056112e-01  -1.0116611e+01
   2.8256513e-01  -1.0160052e+01
   2.8456914e-01  -1.0203110e+01
   2.8657315e-01  -1.0245785e+01
   2.8857715e-01  -1.0288077e+01
   2.9058116e-01  -1.0329988e+01
   2.9258517e-01  -1.0371518e+01
   2.9458918e-01  -1.0412667e+01
   2.9659319e-01  -1.0453435e+01
   2.9859719e-01  -1.0493824e+01
   3.0060120e-01  -1.0533834e+01
   3.0260521e-01  -1.0573465e+01
   3.0460922e-01  -1.0612719e+01
   3.0661323e-01  -1.0651595e+01
   3.0861723e-01  -1.0690093e+01
   3.1062124e-01  -1.0728216e+01
   3.1262525e-01  -1.0765962e+01
   3.1462926e-01  -1.0803334e+01
   3.1663327e-01  -1.0840330e+01
   3.1863727e-01  -1.0876952e+01
   3.2064128e-01  -1.0913201e+01
   3.2264529e-01  -1.0949076e+01
   3.2464930e-01  -1.0984578e+01
   3.2665331e-01  -1.1019709e+01
   3.2865731e-01  -1.1054467e+01
   3.3066132e-01  -1.1088855e+01
   3.3266533e-01  -1.1122872e+01
   3.3466934e-01  -1.1156520e+01
   3.3667335e-01  -1.1189797e+01
   3.3867735e-01  -1.1222706e+01
   3.4068136e-01  -1.1255247e+01
   3.4268537e-01  -1.1287420e+01
   3.4468938e-01  -1.1319225e+01
   3.4669339e-01  -1.1350664e+01
   3.4869739e-01  -1.1381736e+01
   3.5070140e-01  -1.1412443e+01
   3.5270541e-01  -1.1442784e+01
   3.5470942e-01  -1.1472761e+01
   3.5671343e-01  -1.1502374e+01
   3.5871743e-01  -1.1531623e+01
   3.6072144e-01  -1.1560510e+01
   3.6272545e-01  -1.1589034e+01
   3.6472946e-01  -1.1617196e+01
   3.6673347e-01  -1.1644996e+01
   3.6873747e-01  -1.1672436e+01
   3.7074148e-01  -1.1699515e+01
   3.7274549e-01  -1.1726235e+01
   3.7474950e-01  -1.1752595e+01
   3.7675351e-01  -1.1778597e+01
   3.7875752e-01  -1.1804240e+01
   3.8076152e-01  -1.1829526e+01
   3.8276553e-01  -1.1854455e+01
   3.8476954e-01  -1.1879027e+01
   3.8677355e-01  -1.1903243e+01
   3.8877756e-01  -1.1927104e+01
   3.9078156e-01  -1.1950609e+01
   3.9278557e-01  -1.1973760e+01
   3.9478958e-01  -1.1996558e+01
   3.9679359e-01  -1.2019002e+01
   3.9879760e-01  -1.2041093e+01
   4.0080160e-01  -1.2062832e+01
   4.0280561e-01  -1.2084219e+01
   4.0480962e-01  -1.2105255e+01
   4.0681363e-01  -1.2125941e+01
   4.0881764e-01  -1.2146276e+01
   4.1082164e-01  -1.2166261e+01
   4.1282565e-01  -1.2185898e+01
   4.1482966e-01  -1.2205186e+01
   4.1683367e-01  -1.2224126e+01
   4.1883768e-01  -1.2242719e+01
   4.2084168e-01  -1.2260965e+01
   4.2284569e-01  -1.2278864e+01
   4.2484970e-01  -1.2296418e+01
   4.2685371e-01  -1.2313626e+01
   4.2885772e-01  -1.2330489e+01
   4.3086172e-01  -1.2347009e+01
   4.3286573e-01  -1.2363184e+01
   4.3486974e-01  -1.2379017e+01
   4.3687375e-01  -1.2394507e+01
   4.3887776e-01  -1.2409654e+01
   4.4088176e-01  -1.2424461e+01
   4.4288577e-01  -1.2438926e+01
   4.4488978e-01  -1.2453051e+01
   4.4689379e-01  -1.2466835e+01
   4.4889780e-01  -1.2480281e+01
   4.5090180e-01  -1.2493387e+01
   4.5290581e-01  -1.2506156e+01
   4.5490982e-01  -1.2518586e+01
   4.5691383e-01  -1.2530679e+01
   4.5891784e-01  -1.2542436e+01
   4.6092184e-01  -1.2553856e+01
   4.6292585e-01  -1.2564941e+01
   4.6492986e-01  -1.2575691e+01
   4.6693387e-01  -1.2586106e+01
   4.6893788e-01  -1.2596187e+01
   4.7094188e-01  -1.2605934e+01
   4.7294589e-01  -1.2615349e+01
   4.7494990e-01  -1.2624431e+01
   4.7695391e-01  -1.2633181e+01
   4.7895792e-01  -1.2641600e+01
   4.8096192e-01  -1.2649689e+01
   4.8296593e-01  -1.2657447e+01
   4.8496994e-01  -1.2664875e+01
   4.8697395e-01  -1.2671974e+01
   4.8897796e-01  -1.2678744e+01
   4.9098196e-01  -1.2685186e+01
   4.9298597e-01  -1.2691301e+01
   4.9498998e-01  -1.2697088e+01
   4.9699399e-01  -1.2702549e+01
   4.9899800e-01  -1.2707684e+01
   5.0100200e-01  -1.2712530e+01
   5.0300601e-01  -1.2717304e+01
   5.0501002e-01  -1.2722042e+01
   5.0701403e-01  -1.2726744e+01
   5.0901804e-01  -1.2731411e+01
   5.1102204e-01  -1.2736042e+01
   5.1302605e-01  -1.2740638e+01
   5.1503006e-01  -1.2745199e+01
   5.1703407e-01  -1.2749724e+01
   5.1903808e-01  -1.2754215e+01
   5.2104208e-01  -1.2758672e+01
   5.2304609e-01  -1.2763093e+01
   5.2505010e-01  -1.2767480e+01
   5.2705411e-01  -1.2771833e+01
   5.2905812e-01  -1.2776152e+01
   5.3106212e-01  -1.2780436e+01
   5.3306613e-01  -1.2784687e+01
   5.3507014e-01  -1.2788903e+01
   5.3707415e-01  -1.2793087e+01
   5.3907816e-01  -1.2797236e+01
   5.4108216e-01  -1.2801352e+01
   5.4308617e-01  -1.2805435e+01
   5.4509018e-01  -1.2809485e+01
   5.4709419e-01  -1.2813502e+01
   5.4909820e-01  -1.2817486e+01
   5.5110220e-01  -1.2821437e+01
   5.5310621e-01  -1.2825356e+01
   5.5511022e-01  -1.2829242e+01
   5.5711423e-01  -1.2833095e+01
   5.5911824e-01  -1.2836917e+01
   5.6112224e-01  -1.2840707e+01
   5.6312625e-01  -1.2844464e+01
   5.6513026e-01  -1.2848190e+01
   5.6713427e-01  -1.2851884e+01
   5.6913828e-01  -1.2855547e+01
   5.7114228e-01  -1.2859178e+01
   5.7314629e-01  -1.2862778e+01
   5.7515030e-01  -1.2866347e+01
   5.7715431e-01  -1.2869885e+01
   5.7915832e-01  -1.2873392e+01
   5.8116232e-01  -1.2876869e+01
   5.8316633e-01  -1.2880315e+01
   5.8517034e-01  -1.2883730e+01
   5.8717435e-01  -1.2887115e+01
   5.8917836e-01  -1.2890470e+01
   5.9118236e-01  -1.2893795e+01
   5.9318637e-01  -1.2897090e+01
   5.9519038e-01  -1.2900355e+01
   5.9719439e-01  -1.2903590e+01
   5.9919840e-01  -1.2906796e+01
   6.0120240e-01  -1.2909973e+01
   6.0320641e-01  -1.2913120e+01
   6.0521042e-01  -1.2916239e+01
   6.0721443e-01  -1.2919328e+01
   6.0921844e-01  -1.2922388e+01
   6.1122244e-01  -1.2925420e+01
   6.1322645e-01  -1.2928423e+01
   6.1523046e-01  -1.2931398e+01
   6.1723447e-01  -1.2934345e+01
   6.1923848e-01  -1.2937263e+01
   6.2124248e-01  -1.2940153e+01
   6.2324649e-01  -1.2943016e+01
   6.2525050e-01  -1.2945850e+01
   6.2725451e-01  -1.2948657e+01
   6.2925852e-01  -1.2951437e+01
   6.3126253e-01  -1.2954189e+01
   6.3326653e-01  -1.2956914e+01
   6.3527054e-01  -1.2959612e+01
   6.3727455e-01  -1.2962282e+01
   6.3927856e-01  -1.2964926e+01
   6.4128257e-01  -1.2967544e+01
   6.4328657e-01  -1.2970135e+01
   6.4529058e-01  -1.2972699e+01
   6.4729459e-01  -1.2975237e+01
   6.4929860e-01  -1.2977749e+01
   6.5130261e-01  -1.2980235e+01
   6.5330661e-01  -1.2982695e+01
   6.5531062e-01  -1.2985129e+01
   6.5731463e-01  -1.2987538e+01
   6.5931864e-01  -1.2989921e+01
   6.6132265e-01  -1.2992279e+01
   6.6332665e-01  -1.2994611e+01
   6.6533066e-01  -1.2996919e+01
   6.6733467e-01  -1.2999201e+01
   6.6933868e-01  -1.3001459e+01
   6.7134269e-01  -1.3003692e+01
   6.7334669e-01  -1.3005901e+01
   6.7535070e-01  -1.3008085e+01
   6.7735471e-01  -1.3010245e+01
   6.7935872e-01  -1.3012381e+01
   6.8136273e-01  -1.3014492e+01
   6.8336673e-01  -1.3016580e+01
   6.8537074e-01  -1.3018644e+01
   6.8737475e-01  -1.3020685e+01
   6.8937876e-01  -1.3022702e+01
   6.9138277e-01  -1.3024696e+01
   6.9338677e-01  -1.3026666e+01
   6.9539078e-01  -1.3028614e+01
   6.9739479e-01  -1.3030538e+01
   6.9939880e-01  -1.3032440e+01
   7.0140281e-01  -1.3034319e+01
   7.0340681e-01  -1.3036175e+01
   7.0541082e-01  -1.3038009e+01
   7.0741483e-01  -1.3039821e+01
   7.0941884e-01  -1.3041611e+01
   7.1142285e-01  -1.3043379e+01
   7.1342685e-01  -1.3045125e+01
   7.1543086e-01  -1.3046849e+01
   7.1743487e-01  -1.3048551e+01
   7.1943888e-01  -1.3050232e+01
   7.2144289e-01  -1.3051892e+01
   7.2344689e-01  -1.3053531e+01
   7.2545090e-01  -1.3055148e+01
   7.2745491e-01  -1.3056745e+01
   7.2945892e-01  -1.3058321e+01
   7.3146293e-01  -1.3059876e+01
   7.3346693e-01  -1.3061410e+01
   7.3547094e-01  -1.3062925e+01
   7.3747495e-01  -1.3064419e+01
   7.3947896e-01  -1.3065893e+01
   7.4148297e-01  -1.3067347e+01
   7.4348697e-01  -1.3068781e+01
   7.4549098e-01  -1.3070195e+01
   7.4749499e-01  -1.3071590e+01
   7.4949900e-01  -1.3072965e+01
   7.5150301e-01  -1.3074321e+01
   7.5350701e-01  -1.3075658e+01
   7.5551102e-01  -1.3076976e+01
   7.5751503e-01  -1.3078275e+01
   7.5951904e-01  -1.3079555e+01
   7.6152305e-01  -1.3080816e+01
   7.6352705e-01  -1.3082059e+01
   7.6553106e-01  -1.3083284e+01
   7.6753507e-01  -1.3084490e+01
   7.6953908e-01  -1.3085678e+01
   7.7154309e-01  -1.3086849e+01
   7.7354709e-01  -1.3088001e+01
   7.7555110e-01  -1.3089136e+01
   7.7755511e-01  -1.3090253e+01
   7.7955912e-01  -1.3091353e+01
   7.8156313e-01  -1.3092435e+01
   7.8356713e-01  -1.3093501e+01
   7.8557114e-01  -1.3094549e+01
   7.8757515e-01  -1.3095580e+01
   7.8957916e-01  -1.3096595e+01
   7.9158317e-01  -1.3097593e+01
   7.9358717e-01  -1.3098574e+01
   7.9559118e-01  -1.3099540e+01
   7.9759519e-01  -1.3100488e+01
   7.9959920e-01  -1.3101421e+01
   8.0160321e-01  -1.3102338e+01
   8.0360721e-01  -1.3103239e+01
   8.0561122e-01  -1.3104125e+01
   8.0761523e-01  -1.3104994e+01
   8.0961924e-01  -1.3105849e+01
   8.1162325e-01  -1.3106688e+01
   8.1362725e-01  -1.3107512e+01
   8.1563126e-01  -1.3108321e+01
   8.1763527e-01  -1.3109115e+01
   8.1963928e-01  -1.3109894e+01
   8.2164329e-01  -1.3110659e+01
   8.2364729e-01  -1.3111409e+01
   8.2565130e-01  -1.3112145e+01
   8.2765531e-01  -1.3112866e+01
   8.2965932e-01  -1.3113574e+01
   8.3166333e-01  -1.3114268e+01
   8.3366733e-01  -1.3114947e+01
   8.3567134e-01  -1.3115613e+01
   8.3767535e-01  -1.3116266e+01
   8.3967936e-01  -1.3116905e+01
   8.4168337e-01  -1.3117531e+01
   8.4368737e-01  -1.3118144e+01
   8.4569138e-01  -1.3118744e+01
   8.4769539e-01  -1.3119331e+01
   8.4969940e-01  -1.3119905e+01
   8.5170341e-01  -1.3120466e+01
   8.5370741e-01  -1.3121015e+01
   8.5571142e-01  -1.3121552e+01
   8.5771543e-01  -1.3122077e+01
   8.5971944e-01  -1.3122589e+01
   8.6172345e-01  -1.3123090e+01
   8.6372745e-01  -1.3123579e+01
   8.6573146e-01  -1.3124056e+01
   8.6773547e-01  -1.3124521e+01
   8.6973948e-01  -1.3124975e+01
   8.7174349e-01  -1.3125418e+01
   8.7374749e-01  -1.3125850e+01
   8.7575150e-01  -1.3126271e+01
   8.7775551e-01  -1.3126681e+01
   8.7975952e-01  -1.3127080e+01
   8.8176353e-01  -1.3127469e+01
   8.8376754e-01  -1.3127847e+01
   8.8577154e-01  -1.3128215e+01
   8.8777555e-01  -1.3128572e+01
   8.8977956e-01  -1.3128920e+01
   8.9178357e-01  -1.3129258e+01
   8.9378758e-01  -1.3129585e+01
   8.9579158e-01  -1.3129904e+01
   8.9779559e-01  -1.3130212e+01
   8.9979960e-01  -1.3130512e+01
   9.0180361e-01  -1.3130802e+01
   9.0380762e-01  -1.3131083e+01
   9.0581162e-01  -1.3131355e+01
   9.0781563e-01  -1.3131618e+01
   9.0981964e-01  -1.3131872e+01
   9.1182365e-01  -1.3132118e+01
   9.1382766e-01  -1.3132356e+01
   9.1583166e-01  -1.3132585e+01
   9.1783567e-01  -1.3132806e+01
   9.1983968e-01  -1.3133019e+01
   9.2184369e-01  -1.3133224e+01
   9.2384770e-01  -1.3133421e+01
   9.2585170e-01  -1.3133611e+01
   9.2785571e-01  -1.3133793e+01
   9.2985972e-01  -1.3133967e+01
   9.3186373e-01  -1.3134135e+01
   9.3386774e-01  -1.3134295e+01
   9.3587174e-01  -1.3134449e+01
   9.3787575e-01  -1.3134595e+01
   9.3987976e-01  -1.3134735e+01
   9.4188377e-01  -1.3134868e+01
   9.4388778e-01  -1.3134995e+01
   9.4589178e-01  -1.3135116e+01
   9.4789579e-01  -1.3135230e+01
   9.4989980e-01  -1.3135339e+01
   9.5190381e-01  -1.3135441e+01
   9.5390782e-01  -1.3135538e+01
   9.5591182e-01  -1.3135629e+01
   9.5791583e-01  -1.3135715e+01
   9.5991984e-01  -1.3135795e+01
   9.6192385e-01  -1.3135870e+01
   9.6392786e-01  -1.3135940e+01
   9.6593186e-01  -1.3136005e+01
   9.6793587e-01  -1.3136065e+01
   9.6993988e-01  -1.3136121e+01
   9.7194389e-01  -1.3136172e+01
   9.7394790e-01  -1.3136218e+01
   9.7595190e-01  -1.3136260e+01
   9.7795591e-01  -1.3136298e+01
   9.7995992e-01  -1.3136332e+01
   9.8196393e-01  -1.3136363e+01
   9.8396794e-01  -1.3136389e+01
   9.8597194e-01  -1.3136412e+01
   9.8797595e-01  -1.3136431e+01
   9.8997996e-01  -1.3136447e+01
   9.9198397e-01  -1.3136460e+01
   9.9398798e-01  -1.3136470e+01
   9.9599198e-01  -1.3136477e+01
   9.9799599e-01  -1.3136480e+01
   1.0000000e+00  -1.3136482e+01


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.0241362e+00
   4.0080160e-03  -2.0436872e+00
   6.0120240e-03  -3.0586582e+00
   8.0160321e-03  -4.0690546e+00
   1.0020040e-02  -5.0748819e+00
   1.2024048e-02  -6.0761453e+00
   1.4028056e-02  -7.0728502e+00
   1.6032064e-02  -8.0650021e+00
   1.8036072e-02  -9.0526062e+00
   2.0040080e-02  -1.0035668e+01
   2.2044088e-02  -1.1014193e+01
   2.4048096e-02  -1.1988186e+01
   2.6052104e-02  -1.2957653e+01
   2.8056112e-02  -1.3922599e+01
   3.0060120e-02  -1.4883029e+01
   3.2064128e-02  -1.5838949e+01
   3.4068136e-02  -1.6790365e+01
   3.6072144e-02  -1.7737281e+01
   3.8076152e-02  -1.8679703e+01
   4.0080160e-02  -1.9617636e+01
   4.2084168e-02  -2.0551086e+01
   4.4088176e-02  -2.1480058e+01
   4.6092184e-02  -2.2404557e+01
   4.8096192e-02  -2.3324589e+01
   5.0100200e-02  -2.4240160e+01
   5.2104208e-02  -2.5151274e+01
   5.4108216e-02  -2.6057936e+01
   5.6112224e-02  -2.6960153e+01
   5.8116232e-02  -2.7857929e+01
   6.0120240e-02  -2.8751271e+01
   6.2124248e-02  -2.9640183e+01
   6.4128257e-02  -3.0524670e+01
   6.6132265e-02  -3.1404739e+01
   6.8136273e-02  -3.2280394e+01
   7.0140281e-02  -3.3151640e+01
   7.2144289e-02  -3.4018484e+01
   7.4148297e-02  -3.4880931e+01
   7.6152305e-02  -3.5738985e+01
   7.8156313e-02  -3.6592653e+01
   8.0160321e-02  -3.7441939e+01
   8.2164329e-02  -3.8286849e+01
   8.4168337e-02  -3.9127389e+01
   8.6172345e-02  -3.9963563e+01
   8.8176353e-02  -4.0795378e+01
   9.0180361e-02  -4.1622838e+01
   9.2184369e-02  -4.2445949e+01
   9.4188377e-02  -4.3264716e+01
   9.6192385e-02  -4.4079144e+01
   9.8196393e-02  -4.4889240e+01
   1.0020040e-01  -4.5695007e+01
   1.0220441e-01  -4.6496453e+01
   1.0420842e-01  -4.7293581e+01
   1.0621242e-01  -4.8086398e+01
   1.0821643e-01  -4.8874909e+01
   1.1022044e-01  -4.9659119e+01
   1.1222445e-01  -5.0439033e+01
   1.1422846e-01  -5.1214657e+01
   1.1623246e-01  -5.1985996e+01
   1.1823647e-01  -5.2753056e+01
   1.2024048e-01  -5.3515842e+01
   1.2224449e-01  -5.4274359e+01
   1.2424850e-01  -5.5028613e+01
   1.2625251e-01  -5.5778609e+01
   1.2825651e-01  -5.6524353e+01
   1.3026052e-01  -5.7265849e+01
   1.3226453e-01  -5.8003103e+01
   1.3426854e-01  -5.8736121e+01
   1.3627255e-01  -5.9464908e+01
   1.3827655e-01  -6.0189469e+01
   1.4028056e-01  -6.0909810e+01
   1.4228457e-01  -6.1625936e+01
   1.4428858e-01  -6.2337852e+01
   1.4629259e-01  -6.3045564e+01
   1.4829659e-01  -6.3749077e+01
   1.5030060e-01  -6.4448396e+01
   1.5230461e-01  -6.5143527e+01
   1.5430862e-01  -6.5834476e+01
   1.5631263e-01  -6.6521247e+01
   1.5831663e-01  -6.7203846e+01
   1.6032064e-01  -6.7882278e+01
   1.6232465e-01  -6.8556549e+01
   1.6432866e-01  -6.9226664e+01
   1.6633267e-01  -6.9892628e+01
   1.6833667e-01  -7.0554447e+01
   1.7034068e-01  -7.1212126e+01
   1.7234469e-01  -7.1865671e+01
   1.7434870e-01  -7.2515087e+01
   1.7635271e-01  -7.3160378e+01
   1.7835671e-01  -7.3801552e+01
   1.8036072e-01  -7.4438612e+01
   1.8236473e-01  -7.5071565e+01
   1.8436874e-01  -7.5700415e+01
   1.8637275e-01  -7.6325169e+01
   1.8837675e-01  -7.6945830e+01
   1.9038076e-01  -7.7562406e+01
   1.9238477e-01  -7.8174901e+01
   1.9438878e-01  -7.8783320e+01
   1.9639279e-01  -7.9387670e+01
   1.9839679e-01  -7.9987954e+01
   2.0040080e-01  -8.0584179e+01
   2.0240481e-01  -8.1176350e+01
   2.0440882e-01  -8.1764473e+01
   2.0641283e-01  -8.2348552e+01
   2.0841683e-01  -8.2928593e+01
   2.1042084e-01  -8.3504602e+01
   2.1242485e-01  -8.4076584e+01
   2.1442886e-01  -8.4644544e+01
   2.1643287e-01  -8.5208487e+01
   2.1843687e-01  -8.5768419e+01
   2.2044088e-01  -8.6324346e+01
   2.2244489e-01  -8.6876272e+01
   2.2444890e-01  -8.7424204e+01
   2.2645291e-01  -8.7968145e+01
   2.2845691e-01  -8.8508103e+01
   2.3046092e-01  -8.9044081e+01
   2.3246493e-01  -8.9576086e+01
   2.3446894e-01  -9.0104123e+01
   2.3647295e-01  -9.0628198e+01
   2.3847695e-01  -9.1148314e+01
   2.4048096e-01  -9.1664479e+01
   2.4248497e-01  -9.2176697e+01
   2.4448898e-01  -9.2684974e+01
   2.4649299e-01  -9.3189315e+01
   2.4849699e-01  -9.3689725e+01
   2.5050100e-01  -9.4186210e+01
   2.5250501e-01  -9.4678775e+01
   2.5450902e-01  -9.5167426e+01
   2.5651303e-01  -9.5652168e+01
   2.5851703e-01  -9.6133005e+01
   2.6052104e-01  -9.6609945e+01
   2.6252505e-01  -9.7082991e+01
   2.6452906e-01  -9.7552150e+01
   2.6653307e-01  -9.8017427e+01
   2.6853707e-01  -9.8478827e+01
   2.7054108e-01  -9.8936355e+01
   2.7254509e-01  -9.9390017e+01
   2.7454910e-01  -9.9839818e+01
   2.7655311e-01  -1.0028576e+02
   2.7855711e-01  -1.0072786e+02
   2.8056112e-01  -1.0116611e+02
   2.8256513e-01  -1.0160052e+02
   2.8456914e-01  -1.0203110e+02
   2.8657315e-01  -1.0245785e+02
   2.8857715e-01  -1.0288077e+02
   2.9058116e-01  -1.0329988e+02
   2.9258517e-01  -1.0371518e+02
   2.9458918e-01  -1.0412667e+02
   2.9659319e-01  -1.0453435e+02
   2.9859719e-01  -1.0493824e+02
   3.0060120e-01  -1.0533834e+02
   3.0260521e-01  -1.0573465e+02
   3.0460922e-01  -1.0612719e+02
   3.0661323e-01  -1.0651595e+02
   3.0861723e-01  -1.0690093e+02
   3.1062124e-01  -1.0728216e+02
   3.1262525e-01  -1.0765962e+02
   3.1462926e-01  -1.0803334e+02
   3.1663327e-01  -1.0840330e+02
   3.1863727e-01  -1.0876952e+02
   3.2064128e-01  -1.0913201e+02
   3.2264529e-01  -1.0949076e+02
   3.2464930e-01  -1.0984578e+02
   3.2665331e-01  -1.1019709e+02
   3.2865731e-01  -1.1054467e+02
   3.3066132e-01  -1.1088855e+02
   3.3266533e-01  -1.1122872e+02
   3.3466934e-01  -1.1156520e+02
   3.3667335e-01  -1.1189797e+02
   3.3867735e-01  -1.1222706e+02
   3.4068136e-01  -1.1255247e+02
   3.4268537e-01  -1.1287420e+02
   3.4468938e-01  -1.1319225e+02
   3.4669339e-01  -1.1350664e+02
   3.4869739e-01  -1.1381736e+02
   3.5070140e-01  -1.1412443e+02
   3.5270541e-01  -1.1442784e+02
   3.5470942e-01  -1.1472761e+02
   3.5671343e-01  -1.1502374e+02
   3.5871743e-01  -1.1531623e+02
   3.6072144e-01  -1.1560510e+02
   3.6272545e-01  -1.1589034e+02
   3.6472946e-01  -1.1617196e+02
   3.6673347e-01  -1.1644996e+02
   3.6873747e-01  -1.1672436e+02
   3.7074148e-01  -1.1699515e+02
   3.7274549e-01  -1.1726235e+02
   3.7474950e-01  -1.1752595e+02
   3.7675351e-01  -1.1778597e+02
   3.7875752e-01  -1.1804240e+02
   3.8076152e-01  -1.1829526e+02
   3.8276553e-01  -1.1854455e+02
   3.8476954e-01  -1.1879027e+02
   3.8677355e-01  -1.1903243e+02
   3.8877756e-01  -1.1927104e+02
   3.9078156e-01  -1.1950609e+02
   3.9278557e-01  -1.1973760e+02
   3.9478958e-01  -1.1996558e+02
   3.9679359e-01  -1.2019002e+02
   3.9879760e-01  -1.2041093e+02
   4.0080160e-01  -1.2062832e+02
   4.0280561e-01  -1.2084219e+02
   4.0480962e-01  -1.2105255e+02
   4.0681363e-01  -1.2125941e+02
   4.0881764e-01  -1.2146276e+02
   4.1082164e-01  -1.2166261e+02
   4.1282565e-01  -1.2185898e+02
   4.1482966e-01  -1.2205186e+02
   4.1683367e-01  -1.2224126e+02
   4.1883768e-01  -1.2242719e+02
   4.2084168e-01  -1.2260965e+02
   4.2284569e-01  -1.2278864e+02
   4.2484970e-01  -1.2296418e+02
   4.2685371e-01  -1.2313626e+02
   4.2885772e-01  -1.2330489e+02
   4.3086172e-01  -1.2347009e+02
   4.3286573e-01  -1.2363184e+02
   4.3486974e-01  -1.2379017e+02
   4.3687375e-01  -1.2394507e+02
   4.3887776e-01  -1.2409654e+02
   4.4088176e-01  -1.2424461e+02
   4.4288577e-01  -1.2438926e+02
   4.4488978e-01  -1.2453051e+02
   4.4689379e-01  -1.2466835e+02
   4.4889780e-01  -1.2480281e+02
   4.5090180e-01  -1.2493387e+02
   4.5290581e-01  -1.2506156e+02
   4.5490982e-01  -1.2518586e+02
   4.5691383e-01  -1.2530679e+02
   4.5891784e-01  -1.2542436e+02
   4.6092184e-01  -1.2553856e+02
   4.6292585e-01  -1.2564941e+02
   4.6492986e-01  -1.2575691e+02
   4.6693387e-01  -1.2586106e+02
   4.6893788e-01  -1.2596187e+02
   4.7094188e-01  -1.2605934e+02
   4.7294589e-01  -1.2615349e+02
   4.7494990e-01  -1.2624431e+02
   4.7695391e-01  -1.2633181e+02
   4.7895792e-01  -1.2641600e+02
   4.8096192e-01  -1.2649689e+02
   4.8296593e-01  -1.2657447e+02
   4.8496994e-01  -1.2664875e+02
   4.8697395e-01  -1.2671974e+02
   4.8897796e-01  -1.2678744e+02
   4.9098196e-01  -1.2685186e+02
   4.9298597e-01  -1.2691301e+02
   4.9498998e-01  -1.2697088e+02
   4.9699399e-01  -1.2702549e+02
   4.9899800e-01  -1.2707684e+02
   5.0100200e-01  -1.2712530e+02
   5.0300601e-01  -1.2717304e+02
   5.0501002e-01  -1.2722042e+02
   5.0701403e-01  -1.2726744e+02
   5.0901804e-01  -1.2731411e+02
   5.1102204e-01  -1.2736042e+02
   5.1302605e-01  -1.2740638e+02
   5.1503006e-01  -1.2745199e+02
   5.1703407e-01  -1.2749724e+02
   5.1903808e-01  -1.2754215e+02
   5.2104208e-01  -1.2758672e+02
   5.2304609e-01  -1.2763093e+02
   5.2505010e-01  -1.2767480e+02
   5.2705411e-01  -1.2771833e+02
   5.2905812e-01  -1.2776152e+02
   5.3106212e-01  -1.2780436e+02
   5.3306613e-01  -1.2784687e+02
   5.3507014e-01  -1.2788903e+02
   5.3707415e-01  -1.2793087e+02
   5.3907816e-01  -1.2797236e+02
   5.4108216e-01  -1.2801352e+02
   5.4308617e-01  -1.2805435e+02
   5.4509018e-01  -1.2809485e+02
   5.4709419e-01  -1.2813502e+02
   5.4909820e-01  -1.2817486e+02
   5.5110220e-01  -1.2821437e+02
   5.5310621e-01  -1.2825356e+02
   5.5511022e-01  -1.2829242e+02
   5.5711423e-01  -1.2833095e+02
   5.5911824e-01  -1.2836917e+02
   5.6112224e-01  -1.2840707e+02
   5.6312625e-01  -1.2844464e+02
   5.6513026e-01  -1.2848190e+02
   5.6713427e-01  -1.2851884e+02
   5.6913828e-01  -1.2855547e+02
   5.7114228e-01  -1.2859178e+02
   5.7314629e-01  -1.2862778e+02
   5.7515030e-01  -1.2866347e+02
   5.7715431e-01  -1.2869885e+02
   5.7915832e-01  -1.2873392e+02
   5.8116232e-01  -1.2876869e+02
   5.8316633e-01  -1.2880315e+02
   5.8517034e-01  -1.2883730e+02
   5.8717435e-01  -1.2887115e+02
   5.8917836e-01  -1.2890470e+02
   5.9118236e-01  -1.2893795e+02
   5.9318637e-01  -1.2897090e+02
   5.9519038e-01  -1.2900355e+02
   5.9719439e-01  -1.2903590e+02
   5.9919840e-01  -1.2906796e+02
   6.0120240e-01  -1.2909973e+02
   6.0320641e-01  -1.2913120e+02
   6.0521042e-01  -1.2916239e+02
   6.0721443e-01  -1.2919328e+02
   6.0921844e-01  -1.2922388e+02
   6.1122244e-01  -1.2925420e+02
   6.1322645e-01  -1.2928423e+02
   6.1523046e-01  -1.2931398e+02
   6.1723447e-01  -1.2934345e+02
   6.1923848e-01  -1.2937263e+02
   6.2124248e-01  -1.2940153e+02
   6.2324649e-01  -1.2943016e+02
   6.2525050e-01  -1.2945850e+02
   6.2725451e-01  -1.2948657e+02
   6.2925852e-01  -1.2951437e+02
   6.3126253e-01  -1.2954189e+02
   6.3326653e-01  -1.2956914e+02
   6.3527054e-01  -1.2959612e+02
   6.3727455e-01  -1.2962282e+02
   6.3927856e-01  -1.2964926e+02
   6.4128257e-01  -1.2967544e+02
   6.4328657e-01  -1.2970135e+02
   6.4529058e-01  -1.2972699e+02
   6.4729459e-01  -1.2975237e+02
   6.4929860e-01  -1.2977749e+02
   6.5130261e-01  -1.2980235e+02
   6.5330661e-01  -1.2982695e+02
   6.5531062e-01  -1.2985129e+02
   6.5731463e-01  -1.2987538e+02
   6.5931864e-01  -1.2989921e+02
   6.6132265e-01  -1.2992279e+02
   6.6332665e-01  -1.2994611e+02
   6.6533066e-01  -1.2996919e+02
   6.6733467e-01  -1.2999201e+02
   6.6933868e-01  -1.3001459e+02
   6.7134269e-01  -1.3003692e+02
   6.7334669e-01  -1.3005901e+02
   6.7535070e-01  -1.3008085e+02
   6.7735471e-01  -1.3010245e+02
   6.7935872e-01  -1.3012381e+02
   6.8136273e-01  -1.3014492e+02
   6.8336673e-01  -1.3016580e+02
   6.8537074e-01  -1.3018644e+02
   6.8737475e-01  -1.3020685e+02
   6.8937876e-01  -1.3022702e+02
   6.9138277e-01  -1.3024696e+02
   6.9338677e-01  -1.3026666e+02
   6.9539078e-01  -1.3028614e+02
   6.9739479e-01  -1.3030538e+02
   6.9939880e-01  -1.3032440e+02
   7.0140281e-01  -1.3034319e+02
   7.0340681e-01  -1.3036175e+02
   7.0541082e-01  -1.3038009e+02
   7.0741483e-01  -1.3039821e+02
   7.0941884e-01  -1.3041611e+02
   7.1142285e-01  -1.3043379e+02
   7.1342685e-01  -1.3045125e+02
   7.1543086e-01  -1.3046849e+02
   7.1743487e-01  -1.3048551e+02
   7.1943888e-01  -1.3050232e+02
   7.2144289e-01  -1.3051892e+02
   7.2344689e-01  -1.3053531e+02
   7.2545090e-01  -1.3055148e+02
   7.2745491e-01  -1.3056745e+02
   7.2945892e-01  -1.3058321e+02
   7.3146293e-01  -1.3059876e+02
   7.3346693e-01  -1.3061410e+02
   7.3547094e-01  -1.3062925e+02
   7.3747495e-01  -1.3064419e+02
   7.3947896e-01  -1.3065893e+02
   7.4148297e-01  -1.3067347e+02
   7.4348697e-01  -1.3068781e+02
   7.4549098e-01  -1.3070195e+02
   7.4749499e-01  -1.3071590e+02
   7.4949900e-01  -1.3072965e+02
   7.5150301e-01  -1.3074321e+02
   7.5350701e-01  -1.3075658e+02
   7.5551102e-01  -1.3076976e+02
   7.5751503e-01  -1.3078275e+02
   7.5951904e-01  -1.3079555e+02
   7.6152305e-01  -1.3080816e+02
   7.6352705e-01  -1.3082059e+02
   7.6553106e-01  -1.3083284e+02
   7.6753507e-01  -1.3084490e+02
   7.6953908e-01  -1.3085678e+02
   7.7154309e-01  -1.3086849e+02
   7.7354709e-01  -1.3088001e+02
   7.7555110e-01  -1.3089136e+02
   7.7755511e-01  -1.3090253e+02
   7.7955912e-01  -1.3091353e+02
   7.8156313e-01  -1.3092435e+02
   7.8356713e-01  -1.3093501e+02
   7.8557114e-01  -1.3094549e+02
   7.8757515e-01  -1.3095580e+02
   7.8957916e-01  -1.3096595e+02
   7.9158317e-01  -1.3097593e+02
   7.9358717e-01  -1.3098574e+02
   7.9559118e-01  -1.3099540e+02
   7.9759519e-01  -1.3100488e+02
   7.9959920e-01  -1.3101421e+02
   8.0160321e-01  -1.3102338e+02
   8.0360721e-01  -1.3103239e+02
   8.0561122e-01  -1.3104125e+02
   8.0761523e-01  -1.3104994e+02
   8.0961924e-01  -1.3105849e+02
   8.1162325e-01  -1.3106688e+02
   8.1362725e-01  -1.3107512e+02
   8.1563126e-01  -1.3108321e+02
   8.1763527e-01  -1.3109115e+02
   8.1963928e-01  -1.3109894e+02
   8.2164329e-01  -1.3110659e+02
   8.2364729e-01  -1.3111409e+02
   8.2565130e-01  -1.3112145e+02
   8.2765531e-01  -1.3112866e+02
   8.2965932e-01  -1.3113574e+02
   8.3166333e-01  -1.3114268e+02
   8.3366733e-01  -1.3114947e+02
   8.3567134e-01  -1.3115613e+02
   8.3767535e-01  -1.3116266e+02
   8.3967936e-01  -1.3116905e+02
   8.4168337e-01  -1.3117531e+02
   8.4368737e-01  -1.3118144e+02
   8.4569138e-01  -1.3118744e+02
   8.4769539e-01  -1.3119331e+02
   8.4969940e-01  -1.3119905e+02
   8.5170341e-01  -1.3120466e+02
   8.5370741e-01  -1.3121015e+02
   8.5571142e-01  -1.3121552e+02
   8.5771543e-01  -1.3122077e+02
   8.5971944e-01  -1.3122589e+02
   8.6172345e-01  -1.3123090e+02
   8.6372745e-01  -1.3123579e+02
   8.6573146e-01  -1.3124056e+02
   8.6773547e-01  -1.3124521e+02
   8.6973948e-01  -1.3124975e+02
   8.7174349e-01  -1.3125418e+02
   8.7374749e-01  -1.3125850e+02
   8.7575150e-01  -1.3126271e+02
   8.7775551e-01  -1.3126681e+02
   8.7975952e-01  -1.3127080e+02
   8.8176353e-01  -1.3127469e+02
   8.8376754e-01  -1.3127847e+02
   8.8577154e-01  -1.3128215e+02
   8.8777555e-01  -1.3128572e+02
   8.8977956e-01  -1.3128920e+02
   8.9178357e-01  -1.3129258e+02
   8.9378758e-01  -1.3129585e+02
   8.9579158e-01  -1.3129904e+02
   8.9779559e-01  -1.3130212e+02
   8.9979960e-01  -1.3130512e+02
   9.0180361e-01  -1.3130802e+02
   9.0380762e-01  -1.3131083e+02
   9.0581162e-01  -1.3131355e+02
   9.0781563e-01  -1.3131618e+02
   9.0981964e-01  -1.3131872e+02
   9.1182365e-01  -1.3132118e+02
   9.1382766e-01  -1.3132356e+02
   9.1583166e-01  -1.3132585e+02
   9.1783567e-01  -1.3132806e+02
   9.1983968e-01  -1.3133019e+02
   9.2184369e-01  -1.3133224e+02
   9.2384770e-01  -1.3133421e+02
   9.2585170e-01  -1.3133611e+02
   9.2785571e-01  -1.3133793e+02
   9.2985972e-01  -1.3133967e+02
   9.3186373e-01  -1.3134135e+02
   9.3386774e-01  -1.3134295e+02
   9.3587174e-01  -1.3134449e+02
   9.3787575e-01  -1.3134595e+02
   9.3987976e-01  -1.3134735e+02
   9.4188377e-01  -1.3134868e+02
   9.4388778e-01  -1.3134995e+02
   9.4589178e-01  -1.3135116e+02
   9.4789579e-01  -1.3135230e+02
   9.4989980e-01  -1.3135339e+02
   9.5190381e-01  -1.3135441e+02
   9.5390782e-01  -1.3135538e+02
   9.5591182e-01  -1.3135629e+02
   9.5791583e-01  -1.3135715e+02
   9.5991984e-01  -1.3135795e+02
   9.6192385e-01  -1.3135870e+02
   9.6392786e-01  -1.3135940e+02
   9.6593186e-01  -1.3136005e+02
   9.6793587e-01  -1.3136065e+02
   9.6993988e-01  -1.3136121e+02
   9.7194389e-01  -1.3136172e+02
   9.7394790e-01  -1.3136218e+02
   9.7595190e-01  -1.3136260e+02
   9.7795591e-01  -1.3136298e+02
   9.7995992e-01  -1.3136332e+02
   9.8196393e-01  -1.3136363e+02
   9.8396794e-01  -1.3136389e+02
   9.8597194e-01  -1.3136412e+02
   9.8797595e-01  -1.3136431e+02
   9.8997996e-01  -1.3136447e+02
   9.9198397e-01  -1.3136460e+02
   9.9398798e-01  -1.3136470e+02
   9.9599198e-01  -1.3136477e+02
   9.9799599e-01  -1.3136480e+02
   1.0000000e+00  -1.3136482e+02


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.0241362e+01
   4.0080160e-03  -2.0436872e+01
   6.0120240e-03  -3.0586582e+01
   8.0160321e-03  -4.0690546e+01
   1.0020040e-02  -5.0748819e+01
   1.2024048e-02  -6.0761453e+01
   1.4028056e-02  -7.0728502e+01
   1.6032064e-02  -8.0650021e+01
   1.8036072e-02  -9.0526062e+01
   2.0040080e-02  -1.0035668e+02
   2.2044088e-02  -1.1014193e+02
   2.4048096e-02  -1.1988186e+02
   2.6052104e-02  -1.2957653e+02
   2.8056112e-02  -1.3922599e+02
   3.0060120e-02  -1.4883029e+02
   3.2064128e-02  -1.5838949e+02
   3.4068136e-02  -1.6790365e+02
   3.6072144e-02  -1.7737281e+02
   3.8076152e-02  -1.8679703e+02
   4.0080160e-02  -1.9617636e+02
   4.2084168e-02  -2.0551086e+02
   4.4088176e-02  -2.1480058e+02
   4.6092184e-02  -2.2404557e+02
   4.8096192e-02  -2.3324589e+02
   5.0100200e-02  -2.4240160e+02
   5.2104208e-02  -2.5151274e+02
   5.4108216e-02  -2.6057936e+02
   5.6112224e-02  -2.6960153e+02
   5.8116232e-02  -2.7857929e+02
   6.0120240e-02  -2.8751271e+02
   6.2124248e-02  -2.9640183e+02
   6.4128257e-02  -3.0524670e+02
   6.6132265e-02  -3.1404739e+02
   6.8136273e-02  -3.2280394e+02
   7.0140281e-02  -3.3151640e+02
   7.2144289e-02  -3.4018484e+02
   7.4148297e-02  -3.4880931e+02
   7.6152305e-02  -3.5738985e+02
   7.8156313e-02  -3.6592653e+02
   8.0160321e-02  -3.7441939e+02
   8.2164329e-02  -3.8286849e+02
   8.4168337e-02  -3.9127389e+02
   8.6172345e-02  -3.9963563e+02
   8.8176353e-02  -4.0795378e+02
   9.0180361e-02  -4.1622838e+02
   9.2184369e-02  -4.2445949e+02
   9.4188377e-02  -4.3264716e+02
   9.6192385e-02  -4.4079144e+02
   9.8196393e-02  -4.4889240e+02
   1.0020040e-01  -4.5695007e+02
   1.0220441e-01  -4.6496453e+02
   1.0420842e-01  -4.7293581e+02
   1.0621242e-01  -4.8086398e+02
   1.0821643e-01  -4.8874909e+02
   1.1022044e-01  -4.9659119e+02
   1.1222445e-01  -5.0439033e+02
   1.1422846e-01  -5.1214657e+02
   1.1623246e-01  -5.1985996e+02
   1.1823647e-01  -5.2753056e+02
   1.2024048e-01  -5.3515842e+02
   1.2224449e-01  -5.4274359e+02
   1.2424850e-01  -5.5028613e+02
   1.2625251e-01  -5.5778609e+02
   1.2825651e-01  -5.6524353e+02
   1.3026052e-01  -5.7265849e+02
   1.3226453e-01  -5.8003103e+02
   1.3426854e-01  -5.8736121e+02
   1.3627255e-01  -5.9464908e+02
   1.3827655e-01  -6.0189469e+02
   1.4028056e-01  -6.0909810e+02
   1.4228457e-01  -6.1625936e+02
   1.4428858e-01  -6.2337852e+02
   1.4629259e-01  -6.3045564e+02
   1.4829659e-01  -6.3749077e+02
   1.5030060e-01  -6.4448396e+02
   1.5230461e-01  -6.5143527e+02
   1.5430862e-01  -6.5834476e+02
   1.5631263e-01  -6.6521247e+02
   1.5831663e-01  -6.7203846e+02
   1.6032064e-01  -6.7882278e+02
   1.6232465e-01  -6.8556549e+02
   1.6432866e-01  -6.9226664e+02
   1.6633267e-01  -6.9892628e+02
   1.6833667e-01  -7.0554447e+02
   1.7034068e-01  -7.1212126e+02
   1.7234469e-01  -7.1865671e+02
   1.7434870e-01  -7.2515087e+02
   1.7635271e-01  -7.3160378e+02
   1.7835671e-01  -7.3801552e+02
   1.8036072e-01  -7.4438612e+02
   1.8236473e-01  -7.5071565e+02
   1.8436874e-01  -7.5700415e+02
   1.8637275e-01  -7.6325169e+02
   1.8837675e-01  -7.6945830e+02
   1.9038076e-01  -7.7562406e+02
   1.9238477e-01  -7.8174901e+02
   1.9438878e-01  -7.8783320e+02
   1.9639279e-01  -7.9387670e+02
   1.9839679e-01  -7.9987954e+02
   2.0040080e-01  -8.0584179e+02
   2.0240481e-01  -8.1176350e+02
   2.0440882e-01  -8.1764473e+02
   2.0641283e-01  -8.2348552e+02
   2.0841683e-01  -8.2928593e+02
   2.1042084e-01  -8.3504602e+02
   2.1242485e-01  -8.4076584e+02
   2.1442886e-01  -8.4644544e+02
   2.1643287e-01  -8.5208487e+02
   2.1843687e-01  -8.5768419e+02
   2.2044088e-01  -8.6324346e+02
   2.2244489e-01  -8.6876272e+02
   2.2444890e-01  -8.7424204e+02
   2.2645291e-01  -8.7968145e+02
   2.2845691e-01  -8.8508103e+02
   2.3046092e-01  -8.9044081e+02
   2.3246493e-01  -8.9576086e+02
   2.3446894e-01  -9.0104123e+02
   2.3647295e-01  -9.0628198e+02
   2.3847695e-01  -9.1148314e+02
   2.4048096e-01  -9.1664479e+02
   2.4248497e-01  -9.2176697e+02
   2.4448898e-01  -9.2684974e+02
   2.4649299e-01  -9.3189315e+02
   2.4849699e-01  -9.3689725e+02
   2.5050100e-01  -9.4186210e+02
   2.5250501e-01  -9.4678775e+02
   2.5450902e-01  -9.5167426e+02
   2.5651303e-01  -9.5652168e+02
   2.5851703e-01  -9.6133005e+02
   2.6052104e-01  -9.6609945e+02
   2.6252505e-01  -9.7082991e+02
   2.6452906e-01  -9.7552150e+02
   2.6653307e-01  -9.8017427e+02
   2.6853707e-01  -9.8478827e+02
   2.7054108e-01  -9.8936355e+02
   2.7254509e-01  -9.9390017e+02
   2.7454910e-01  -9.9839818e+02
   2.7655311e-01  -1.0028576e+03
   2.7855711e-01  -1.0072786e+03
   2.8056112e-01  -1.0116611e+03
   2.8256513e-01  -1.0160052e+03
   2.8456914e-01  -1.0203110e+03
   2.8657315e-01  -1.0245785e+03
   2.8857715e-01  -1.0288077e+03
   2.9058116e-01  -1.0329988e+03
   2.9258517e-01  -1.0371518e+03
   2.9458918e-01  -1.0412667e+03
   2.9659319e-01  -1.0453435e+03
   2.9859719e-01  -1.0493824e+03
   3.0060120e-01  -1.0533834e+03
   3.0260521e-01  -1.0573465e+03
   3.0460922e-01  -1.0612719e+03
   3.0661323e-01  -1.0651595e+03
   3.0861723e-01  -1.0690093e+03
   3.1062124e-01  -1.0728216e+03
   3.1262525e-01  -1.0765962e+03
   3.1462926e-01  -1.0803334e+03
   3.1663327e-01  -1.0840330e+03
   3.1863727e-01  -1.0876952e+03
   3.2064128e-01  -1.0913201e+03
   3.2264529e-01  -1.0949076e+03
   3.2464930e-01  -1.0984578e+03
   3.2665331e-01  -1.1019709e+03
   3.2865731e-01  -1.1054467e+03
   3.3066132e-01  -1.1088855e+03
   3.3266533e-01  -1.1122872e+03
   3.3466934e-01  -1.1156520e+03
   3.3667335e-01  -1.1189797e+03
   3.3867735e-01  -1.1222706e+03
   3.4068136e-01  -1.1255247e+03
   3.4268537e-01  -1.1287420e+03
   3.4468938e-01  -1.1319225e+03
   3.4669339e-01  -1.1350664e+03
   3.4869739e-01  -1.1381736e+03
   3.5070140e-01  -1.1412443e+03
   3.5270541e-01  -1.1442784e+03
   3.5470942e-01  -1.1472761e+03
   3.5671343e-01  -1.1502374e+03
   3.5871743e-01  -1.1531623e+03
   3.6072144e-01  -1.1560510e+03
   3.6272545e-01  -1.1589034e+03
   3.6472946e-01  -1.1617196e+03
   3.6673347e-01  -1.1644996e+03
   3.6873747e-01  -1.1672436e+03
   3.7074148e-01  -1.1699515e+03
   3.7274549e-01  -1.1726235e+03
   3.7474950e-01  -1.1752595e+03
   3.7675351e-01  -1.1778597e+03
   3.7875752e-01  -1.1804240e+03
   3.8076152e-01  -1.1829526e+03
   3.8276553e-01  -1.1854455e+03
   3.8476954e-01  -1.1879027e+03
   3.8677355e-01  -1.1903243e+03
   3.8877756e-01  -1.1927104e+03
   3.9078156e-01  -1.1950609e+03
   3.9278557e-01  -1.1973760e+03
   3.9478958e-01  -1.1996558e+03
   3.9679359e-01  -1.2019002e+03
   3.9879760e-01  -1.2041093e+03
   4.0080160e-01  -1.2062832e+03
   4.0280561e-01  -1.2084219e+03
   4.0480962e-01  -1.2105255e+03
   4.0681363e-01  -1.2125941e+03
   4.0881764e-01  -1.2146276e+03
   4.1082164e-01  -1.2166261e+03
   4.1282565e-01  -1.2185898e+03
   4.1482966e-01  -1.2205186e+03
   4.1683367e-01  -1.2224126e+03
   4.1883768e-01  -1.2242719e+03
   4.2084168e-01  -1.2260965e+03
   4.2284569e-01  -1.2278864e+03
   4.2484970e-01  -1.2296418e+03
   4.2685371e-01  -1.2313626e+03
   4.2885772e-01  -1.2330489e+03
   4.3086172e-01  -1.2347009e+03
   4.3286573e-01  -1.2363184e+03
   4.3486974e-01  -1.2379017e+03
   4.3687375e-01  -1.2394507e+03
   4.3887776e-01  -1.2409654e+03
   4.4088176e-01  -1.2424461e+03
   4.4288577e-01  -1.2438926e+03
   4.4488978e-01  -1.2453051e+03
   4.4689379e-01  -1.2466835e+03
   4.4889780e-01  -1.2480281e+03
   4.5090180e-01  -1.2493387e+03
   4.5290581e-01  -1.2506156e+03
   4.5490982e-01  -1.2518586e+03
   4.5691383e-01  -1.2530679e+03
   4.5891784e-01  -1.2542436e+03
   4.6092184e-01  -1.2553856e+03
   4.6292585e-01  -1.2564941e+03
   4.6492986e-01  -1.2575691e+03
   4.6693387e-01  -1.2586106e+03
   4.6893788e-01  -1.2596187e+03
   4.7094188e-01  -1.2605934e+03
   4.7294589e-01  -1.2615349e+03
   4.7494990e-01  -1.2624431e+03
   4.7695391e-01  -1.2633181e+03
   4.7895792e-01  -1.2641600e+03
   4.8096192e-01  -1.2649689e+03
   4.8296593e-01  -1.2657447e+03
   4.8496994e-01  -1.2664875e+03
   4.8697395e-01  -1.2671974e+03
   4.8897796e-01  -1.2678744e+03
   4.9098196e-01  -1.2685186e+03
   4.9298597e-01  -1.2691301e+03
   4.9498998e-01  -1.2697088e+03
   4.9699399e-01  -1.2702549e+03
   4.9899800e-01  -1.2707684e+03
   5.0100200e-01  -1.2712530e+03
   5.0300601e-01  -1.2717304e+03
   5.0501002e-01  -1.2722042e+03
   5.0701403e-01  -1.2726744e+03
   5.0901804e-01  -1.2731411e+03
   5.1102204e-01  -1.2736042e+03
   5.1302605e-01  -1.2740638e+03
   5.1503006e-01  -1.2745199e+03
   5.1703407e-01  -1.2749724e+03
   5.1903808e-01  -1.2754215e+03
   5.2104208e-01  -1.2758672e+03
   5.2304609e-01  -1.2763093e+03
   5.2505010e-01  -1.2767480e+03
   5.2705411e-01  -1.2771833e+03
   5.2905812e-01  -1.2776152e+03
   5.3106212e-01  -1.2780436e+03
   5.3306613e-01  -1.2784687e+03
   5.3507014e-01  -1.2788903e+03
   5.3707415e-01  -1.2793087e+03
   5.3907816e-01  -1.2797236e+03
   5.4108216e-01  -1.2801352e+03
   5.4308617e-01  -1.2805435e+03
   5.4509018e-01  -1.2809485e+03
   5.4709419e-01  -1.2813502e+03
   5.4909820e-01  -1.2817486e+03
   5.5110220e-01  -1.2821437e+03
   5.5310621e-01  -1.2825356e+03
   5.5511022e-01  -1.2829242e+03
   5.5711423e-01  -1.2833095e+03
   5.5911824e-01  -1.2836917e+03
   5.6112224e-01  -1.2840707e+03
   5.6312625e-01  -1.2844464e+03
   5.6513026e-01  -1.2848190e+03
   5.6713427e-01  -1.2851884e+03
   5.6913828e-01  -1.2855547e+03
   5.7114228e-01  -1.2859178e+03
   5.7314629e-01  -1.2862778e+03
   5.7515030e-01  -1.2866347e+03
   5.7715431e-01  -1.2869885e+03
   5.7915832e-01  -1.2873392e+03
   5.8116232e-01  -1.2876869e+03
   5.8316633e-01  -1.2880315e+03
   5.8517034e-01  -1.2883730e+03
   5.8717435e-01  -1.2887115e+03
   5.8917836e-01  -1.2890470e+03
   5.9118236e-01  -1.2893795e+03
   5.9318637e-01  -1.2897090e+03
   5.9519038e-01  -1.2900355e+03
   5.9719439e-01  -1.2903590e+03
   5.9919840e-01  -1.2906796e+03
   6.0120240e-01  -1.2909973e+03
   6.0320641e-01  -1.2913120e+03
   6.0521042e-01  -1.2916239e+03
   6.0721443e-01  -1.2919328e+03
   6.0921844e-01  -1.2922388e+03
   6.1122244e-01  -1.2925420e+03
   6.1322645e-01  -1.2928423e+03
   6.1523046e-01  -1.2931398e+03
   6.1723447e-01  -1.2934345e+03
   6.1923848e-01  -1.2937263e+03
   6.2124248e-01  -1.2940153e+03
   6.2324649e-01  -1.2943016e+03
   6.2525050e-01  -1.2945850e+03
   6.2725451e-01  -1.2948657e+03
   6.2925852e-01  -1.2951437e+03
   6.3126253e-01  -1.2954189e+03
   6.3326653e-01  -1.2956914e+03
   6.3527054e-01  -1.2959612e+03
   6.3727455e-01  -1.2962282e+03
   6.3927856e-01  -1.2964926e+03
   6.4128257e-01  -1.2967544e+03
   6.4328657e-01  -1.2970135e+03
   6.4529058e-01  -1.2972699e+03
   6.4729459e-01  -1.2975237e+03
   6.4929860e-01  -1.2977749e+03
   6.5130261e-01  -1.2980235e+03
   6.5330661e-01  -1.2982695e+03
   6.5531062e-01  -1.2985129e+03
   6.5731463e-01  -1.2987538e+03
   6.5931864e-01  -1.2989921e+03
   6.6132265e-01  -1.2992279e+03
   6.6332665e-01  -1.2994611e+03
   6.6533066e-01  -1.2996919e+03
   6.6733467e-01  -1.2999201e+03
   6.6933868e-01  -1.3001459e+03
   6.7134269e-01  -1.3003692e+03
   6.7334669e-01  -1.3005901e+03
   6.7535070e-01  -1.3008085e+03
   6.7735471e-01  -1.3010245e+03
   6.7935872e-01  -1.3012381e+03
   6.8136273e-01  -1.3014492e+03
   6.8336673e-01  -1.3016580e+03
   6.8537074e-01  -1.3018644e+03
   6.8737475e-01  -1.3020685e+03
   6.8937876e-01  -1.3022702e+03
   6.9138277e-01  -1.3024696e+03
   6.9338677e-01  -1.3026666e+03
   6.9539078e-01  -1.3028614e+03
   6.9739479e-01  -1.3030538e+03
   6.9939880e-01  -1.3032440e+03
   7.0140281e-01  -1.3034319e+03
   7.0340681e-01  -1.3036175e+03
   7.0541082e-01  -1.3038009e+03
   7.0741483e-01  -1.3039821e+03
   7.0941884e-01  -1.3041611e+03
   7.1142285e-01  -1.3043379e+03
   7.1342685e-01  -1.3045125e+03
   7.1543086e-01  -1.3046849e+03
   7.1743487e-01  -1.3048551e+03
   7.1943888e-01  -1.3050232e+03
   7.2144289e-01  -1.3051892e+03
   7.2344689e-01  -1.3053531e+03
   7.2545090e-01  -1.3055148e+03
   7.2745491e-01  -1.3056745e+03
   7.2945892e-01  -1.3058321e+03
   7.3146293e-01  -1.3059876e+03
   7.3346693e-01  -1.3061410e+03
   7.3547094e-01  -1.3062925e+03
   7.3747495e-01  -1.3064419e+03
   7.3947896e-01  -1.3065893e+03
   7.4148297e-01  -1.3067347e+03
   7.4348697e-01  -1.3068781e+03
   7.4549098e-01  -1.3070195e+03
   7.4749499e-01  -1.3071590e+03
   7.4949900e-01  -1.3072965e+03
   7.5150301e-01  -1.3074321e+03
   7.5350701e-01  -1.3075658e+03
   7.5551102e-01  -1.3076976e+03
   7.5751503e-01  -1.3078275e+03
   7.5951904e-01  -1.3079555e+03
   7.6152305e-01  -1.3080816e+03
   7.6352705e-01  -1.3082059e+03
   7.6553106e-01  -1.3083284e+03
   7.6753507e-01  -1.3084490e+03
   7.6953908e-01  -1.3085678e+03
   7.7154309e-01  -1.3086849e+03
   7.7354709e-01  -1.3088001e+03
   7.7555110e-01  -1.3089136e+03
   7.7755511e-01  -1.3090253e+03
   7.7955912e-01  -1.3091353e+03
   7.8156313e-01  -1.3092435e+03
   7.8356713e-01  -1.3093501e+03
   7.8557114e-01  -1.3094549e+03
   7.8757515e-01  -1.3095580e+03
   7.8957916e-01  -1.3096595e+03
   7.9158317e-01  -1.3097593e+03
   7.9358717e-01  -1.3098574e+03
   7.9559118e-01  -1.3099540e+03
   7.9759519e-01  -1.3100488e+03
   7.9959920e-01  -1.3101421e+03
   8.0160321e-01  -1.3102338e+03
   8.0360721e-01  -1.3103239e+03
   8.0561122e-01  -1.3104125e+03
   8.0761523e-01  -1.3104994e+03
   8.0961924e-01  -1.3105849e+03
   8.1162325e-01  -1.3106688e+03
   8.1362725e-01  -1.3107512e+03
   8.1563126e-01  -1.3108321e+03
   8.1763527e-01  -1.3109115e+03
   8.1963928e-01  -1.3109894e+03
   8.2164329e-01  -1.3110659e+03
   8.2364729e-01  -1.3111409e+03
   8.2565130e-01  -1.3112145e+03
   8.2765531e-01  -1.3112866e+03
   8.2965932e-01  -1.3113574e+03
   8.3166333e-01  -1.3114268e+03
   8.3366733e-01  -1.3114947e+03
   8.3567134e-01  -1.3115613e+03
   8.3767535e-01  -1.3116266e+03
   8.3967936e-01  -1.3116905e+03
   8.4168337e-01  -1.3117531e+03
   8.4368737e-01  -1.3118144e+03
   8.4569138e-01  -1.3118744e+03
   8.4769539e-01  -1.3119331e+03
   8.4969940e-01  -1.3119905e+03
   8.5170341e-01  -1.3120466e+03
   8.5370741e-01  -1.3121015e+03
   8.5571142e-01  -1.3121552e+03
   8.5771543e-01  -1.3122077e+03
   8.5971944e-01  -1.3122589e+03
   8.6172345e-01  -1.3123090e+03
   8.6372745e-01  -1.3123579e+03
   8.6573146e-01  -1.3124056e+03
   8.6773547e-01  -1.3124521e+03
   8.6973948e-01  -1.3124975e+03
   8.7174349e-01  -1.3125418e+03
   8.7374749e-01  -1.3125850e+03
   8.7575150e-01  -1.3126271e+03
   8.7775551e-01  -1.3126681e+03
   8.7975952e-01  -1.3127080e+03
   8.8176353e-01  -1.3127469e+03
   8.8376754e-01  -1.3127847e+03
   8.8577154e-01  -1.3128215e+03
   8.8777555e-01  -1.3128572e+03
   8.8977956e-01  -1.3128920e+03
   8.9178357e-01  -1.3129258e+03
   8.9378758e-01  -1.3129585e+03
   8.9579158e-01  -1.3129904e+03
   8.9779559e-01  -1.3130212e+03
   8.9979960e-01  -1.3130512e+03
   9.0180361e-01  -1.3130802e+03
   9.0380762e-01  -1.3131083e+03
   9.0581162e-01  -1.3131355e+03
   9.0781563e-01  -1.3131618e+03
   9.0981964e-01  -1.3131872e+03
   9.1182365e-01  -1.3132118e+03
   9.1382766e-01  -1.3132356e+03
   9.1583166e-01  -1.3132585e+03
   9.1783567e-01  -1.3132806e+03
   9.1983968e-01  -1.3133019e+03
   9.2184369e-01  -1.3133224e+03
   9.2384770e-01  -1.3133421e+03
   9.2585170e-01  -1.3133611e+03
   9.2785571e-01  -1.3133793e+03
   9.2985972e-01  -1.3133967e+03
   9.3186373e-01  -1.3134135e+03
   9.3386774e-01  -1.3134295e+03
   9.3587174e-01  -1.3134449e+03
   9.3787575e-01  -1.3134595e+03
   9.3987976e-01  -1.3134735e+03
   9.4188377e-01  -1.3134868e+03
   9.4388778e-01  -1.3134995e+03
   9.4589178e-01  -1.3135116e+03
   9.4789579e-01  -1.3135230e+03
   9.4989980e-01  -1.3135339e+03
   9.5190381e-01  -1.3135441e+03
   9.5390782e-01  -1.3135538e+03
   9.5591182e-01  -1.3135629e+03
   9.5791583e-01  -1.3135715e+03
   9.5991984e-01  -1.3135795e+03
   9.6192385e-01  -1.3135870e+03
   9.6392786e-01  -1.3135940e+03
   9.6593186e-01  -1.3136005e+03
   9.6793587e-01  -1.3136065e+03
   9.6993988e-01  -1.3136121e+03
   9.7194389e-01  -1.3136172e+03
   9.7394790e-01  -1.3136218e+03
   9.7595190e-01  -1.3136260e+03
   9.7795591e-01  -1.3136298e+03
   9.7995992e-01  -1.3136332e+03
   9.8196393e-01  -1.3136363e+03
   9.8396794e-01  -1.3136389e+03
   9.8597194e-01  -1.3136412e+03
   9.8797595e-01  -1.3136431e+03
   9.8997996e-01  -1.3136447e+03
   9.9198397e-01  -1.3136460e+03
   9.9398798e-01  -1.3136470e+03
   9.9599198e-01  -1.3136477e+03
   9.9799599e-01  -1.3136480e+03
   1.0000000e+00  -1.3136482e+03


==> data/Couette_Results_Varphi_10_matRatio_4_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -7.7961227e-03
   4.0080160e-03  -1.5557340e-02
   6.0120240e-03  -2.3283694e-02
   8.0160321e-03  -3.0975224e-02
   1.0020040e-02  -3.8631971e-02
   1.2024048e-02  -4.6253977e-02
   1.4028056e-02  -5.3841282e-02
   1.6032064e-02  -6.1393927e-02
   1.8036072e-02  -6.8911953e-02
   2.0040080e-02  -7.6395401e-02
   2.2044088e-02  -8.3844312e-02
   2.4048096e-02  -9.1258725e-02
   2.6052104e-02  -9.8638684e-02
   2.8056112e-02  -1.0598423e-01
   3.0060120e-02  -1.1329540e-01
   3.2064128e-02  -1.2057223e-01
   3.4068136e-02  -1.2781478e-01
   3.6072144e-02  -1.3502307e-01
   3.8076152e-02  -1.4219715e-01
   4.0080160e-02  -1.4933706e-01
   4.2084168e-02  -1.5644285e-01
   4.4088176e-02  -1.6351454e-01
   4.6092184e-02  -1.7055219e-01
   4.8096192e-02  -1.7755583e-01
   5.0100200e-02  -1.8452551e-01
   5.2104208e-02  -1.9146126e-01
   5.4108216e-02  -1.9836313e-01
   5.6112224e-02  -2.0523115e-01
   5.8116232e-02  -2.1206538e-01
   6.0120240e-02  -2.1886584e-01
   6.2124248e-02  -2.2563258e-01
   6.4128257e-02  -2.3236564e-01
   6.6132265e-02  -2.3906507e-01
   6.8136273e-02  -2.4573089e-01
   7.0140281e-02  -2.5236316e-01
   7.2144289e-02  -2.5896191e-01
   7.4148297e-02  -2.6552719e-01
   7.6152305e-02  -2.7205903e-01
   7.8156313e-02  -2.7855748e-01
   8.0160321e-02  -2.8502258e-01
   8.2164329e-02  -2.9145436e-01
   8.4168337e-02  -2.9785288e-01
   8.6172345e-02  -3.0421816e-01
   8.8176353e-02  -3.1055026e-01
   9.0180361e-02  -3.1684920e-01
   9.2184369e-02  -3.2311504e-01
   9.4188377e-02  -3.2934781e-01
   9.6192385e-02  -3.3554756e-01
   9.8196393e-02  -3.4171432e-01
   1.0020040e-01  -3.4784814e-01
   1.0220441e-01  -3.5394905e-01
   1.0420842e-01  -3.6001710e-01
   1.0621242e-01  -3.6605233e-01
   1.0821643e-01  -3.7205478e-01
   1.1022044e-01  -3.7802449e-01
   1.1222445e-01  -3.8396150e-01
   1.1422846e-01  -3.8986585e-01
   1.1623246e-01  -3.9573759e-01
   1.1823647e-01  -4.0157675e-01
   1.2024048e-01  -4.0738337e-01
   1.2224449e-01  -4.1315750e-01
   1.2424850e-01  -4.1889917e-01
   1.2625251e-01  -4.2460843e-01
   1.2825651e-01  -4.3028532e-01
   1.3026052e-01  -4.3592988e-01
   1.3226453e-01  -4.4154215e-01
   1.3426854e-01  -4.4712216e-01
   1.3627255e-01  -4.5266997e-01
   1.3827655e-01  -4.5818561e-01
   1.4028056e-01  -4.6366913e-01
   1.4228457e-01  -4.6912055e-01
   1.4428858e-01  -4.7453993e-01
   1.4629259e-01  -4.7992731e-01
   1.4829659e-01  -4.8528272e-01
   1.5030060e-01  -4.9060622e-01
   1.5230461e-01  -4.9589782e-01
   1.5430862e-01  -5.0115759e-01
   1.5631263e-01  -5.0638556e-01
   1.5831663e-01  -5.1158177e-01
   1.6032064e-01  -5.1674626e-01
   1.6232465e-01  -5.2187907e-01
   1.6432866e-01  -5.2698024e-01
   1.6633267e-01  -5.3204982e-01
   1.6833667e-01  -5.3708785e-01
   1.7034068e-01  -5.4209436e-01
   1.7234469e-01  -5.4706939e-01
   1.7434870e-01  -5.5201300e-01
   1.7635271e-01  -5.5692521e-01
   1.7835671e-01  -5.6180607e-01
   1.8036072e-01  -5.6665562e-01
   1.8236473e-01  -5.7147390e-01
   1.8436874e-01  -5.7626095e-01
   1.8637275e-01  -5.8101682e-01
   1.8837675e-01  -5.8574154e-01
   1.9038076e-01  -5.9043515e-01
   1.9238477e-01  -5.9509770e-01
   1.9438878e-01  -5.9972922e-01
   1.9639279e-01  -6.0432977e-01
   1.9839679e-01  -6.0889936e-01
   2.0040080e-01  -6.1343806e-01
   2.0240481e-01  -6.1794590e-01
   2.0440882e-01  -6.2242292e-01
   2.0641283e-01  -6.2686915e-01
   2.0841683e-01  -6.3128465e-01
   2.1042084e-01  -6.3566946e-01
   2.1242485e-01  -6.4002360e-01
   2.1442886e-01  -6.4434713e-01
   2.1643287e-01  -6.4864009e-01
   2.1843687e-01  -6.5290251e-01
   2.2044088e-01  -6.5713444e-01
   2.2244489e-01  -6.6133592e-01
   2.2444890e-01  -6.6550698e-01
   2.2645291e-01  -6.6964768e-01
   2.2845691e-01  -6.7375804e-01
   2.3046092e-01  -6.7783812e-01
   2.3246493e-01  -6.8188795e-01
   2.3446894e-01  -6.8590757e-01
   2.3647295e-01  -6.8989703e-01
   2.3847695e-01  -6.9385636e-01
   2.4048096e-01  -6.9778561e-01
   2.4248497e-01  -7.0168481e-01
   2.4448898e-01  -7.0555401e-01
   2.4649299e-01  -7.0939325e-01
   2.4849699e-01  -7.1320256e-01
   2.5050100e-01  -7.1698200e-01
   2.5250501e-01  -7.2073160e-01
   2.5450902e-01  -7.2445140e-01
   2.5651303e-01  -7.2814144e-01
   2.5851703e-01  -7.3180176e-01
   2.6052104e-01  -7.3543241e-01
   2.6252505e-01  -7.3903343e-01
   2.6452906e-01  -7.4260485e-01
   2.6653307e-01  -7.4614671e-01
   2.6853707e-01  -7.4965907e-01
   2.7054108e-01  -7.5314195e-01
   2.7254509e-01  -7.5659540e-01
   2.7454910e-01  -7.6001946e-01
   2.7655311e-01  -7.6341417e-01
   2.7855711e-01  -7.6677958e-01
   2.8056112e-01  -7.7011571e-01
   2.8256513e-01  -7.7342262e-01
   2.8456914e-01  -7.7670035e-01
   2.8657315e-01  -7.7994893e-01
   2.8857715e-01  -7.8316840e-01
   2.9058116e-01  -7.8635881e-01
   2.9258517e-01  -7.8952020e-01
   2.9458918e-01  -7.9265261e-01
   2.9659319e-01  -7.9575608e-01
   2.9859719e-01  -7.9883065e-01
   3.0060120e-01  -8.0187636e-01
   3.0260521e-01  -8.0489325e-01
   3.0460922e-01  -8.0788136e-01
   3.0661323e-01  -8.1084074e-01
   3.0861723e-01  -8.1377142e-01
   3.1062124e-01  -8.1667345e-01
   3.1262525e-01  -8.1954687e-01
   3.1462926e-01  -8.2239171e-01
   3.1663327e-01  -8.2520802e-01
   3.1863727e-01  -8.2799583e-01
   3.2064128e-01  -8.3075520e-01
   3.2264529e-01  -8.3348616e-01
   3.2464930e-01  -8.3618875e-01
   3.2665331e-01  -8.3886301e-01
   3.2865731e-01  -8.4150899e-01
   3.3066132e-01  -8.4412671e-01
   3.3266533e-01  -8.4671624e-01
   3.3466934e-01  -8.4927760e-01
   3.3667335e-01  -8.5181083e-01
   3.3867735e-01  -8.5431598e-01
   3.4068136e-01  -8.5679310e-01
   3.4268537e-01  -8.5924221e-01
   3.4468938e-01  -8.6166336e-01
   3.4669339e-01  -8.6405659e-01
   3.4869739e-01  -8.6642194e-01
   3.5070140e-01  -8.6875945e-01
   3.5270541e-01  -8.7106917e-01
   3.5470942e-01  -8.7335113e-01
   3.5671343e-01  -8.7560538e-01
   3.5871743e-01  -8.7783195e-01
   3.6072144e-01  -8.8003089e-01
   3.6272545e-01  -8.8220224e-01
   3.6472946e-01  -8.8434604e-01
   3.6673347e-01  -8.8646232e-01
   3.6873747e-01  -8.8855114e-01
   3.7074148e-01  -8.9061252e-01
   3.7274549e-01  -8.9264652e-01
   3.7474950e-01  -8.9465317e-01
   3.7675351e-01  -8.9663252e-01
   3.7875752e-01  -8.9858459e-01
   3.8076152e-01  -9.0050945e-01
   3.8276553e-01  -9.0240712e-01
   3.8476954e-01  -9.0427765e-01
   3.8677355e-01  -9.0612107e-01
   3.8877756e-01  -9.0793743e-01
   3.9078156e-01  -9.0972678e-01
   3.9278557e-01  -9.1148914e-01
   3.9478958e-01  -9.1322456e-01
   3.9679359e-01  -9.1493309e-01
   3.9879760e-01  -9.1661476e-01
   4.0080160e-01  -9.1826961e-01
   4.0280561e-01  -9.1989769e-01
   4.0480962e-01  -9.2149903e-01
   4.0681363e-01  -9.2307368e-01
   4.0881764e-01  -9.2462168e-01
   4.1082164e-01  -9.2614306e-01
   4.1282565e-01  -9.2763788e-01
   4.1482966e-01  -9.2910616e-01
   4.1683367e-01  -9.3054796e-01
   4.1883768e-01  -9.3196330e-01
   4.2084168e-01  -9.3335224e-01
   4.2284569e-01  -9.3471481e-01
   4.2484970e-01  -9.3605105e-01
   4.2685371e-01  -9.3736101e-01
   4.2885772e-01  -9.3864473e-01
   4.3086172e-01  -9.3990224e-01
   4.3286573e-01  -9.4113359e-01
   4.3486974e-01  -9.4233882e-01
   4.3687375e-01  -9.4351796e-01
   4.3887776e-01  -9.4467107e-01
   4.4088176e-01  -9.4579818e-01
   4.4288577e-01  -9.4689933e-01
   4.4488978e-01  -9.4797456e-01
   4.4689379e-01  -9.4902391e-01
   4.4889780e-01  -9.5004743e-01
   4.5090180e-01  -9.5104516e-01
   4.5290581e-01  -9.5201713e-01
   4.5490982e-01  -9.5296339e-01
   4.5691383e-01  -9.5388397e-01
   4.5891784e-01  -9.5477892e-01
   4.6092184e-01  -9.5564829e-01
   4.6292585e-01  -9.5649210e-01
   4.6492986e-01  -9.5731040e-01
   4.6693387e-01  -9.5810324e-01
   4.6893788e-01  -9.5887065e-01
   4.7094188e-01  -9.5961267e-01
   4.7294589e-01  -9.6032935e-01
   4.7494990e-01  -9.6102072e-01
   4.7695391e-01  -9.6168683e-01
   4.7895792e-01  -9.6232771e-01
   4.8096192e-01  -9.6294341e-01
   4.8296593e-01  -9.6353398e-01
   4.8496994e-01  -9.6409944e-01
   4.8697395e-01  -9.6463984e-01
   4.8897796e-01  -9.6515522e-01
   4.9098196e-01  -9.6564563e-01
   4.9298597e-01  -9.6611109e-01
   4.9498998e-01  -9.6655167e-01
   4.9699399e-01  -9.6696738e-01
   4.9899800e-01  -9.6735829e-01
   5.0100200e-01  -9.6772716e-01
   5.0300601e-01  -9.6809056e-01
   5.0501002e-01  -9.6845122e-01
   5.0701403e-01  -9.6880917e-01
   5.0901804e-01  -9.6916441e-01
   5.1102204e-01  -9.6951696e-01
   5.1302605e-01  -9.6986682e-01
   5.1503006e-01  -9.7021401e-01
   5.1703407e-01  -9.7055853e-01
   5.1903808e-01  -9.7090040e-01
   5.2104208e-01  -9.7123962e-01
   5.2304609e-01  -9.7157621e-01
   5.2505010e-01  -9.7191017e-01
   5.2705411e-01  -9.7224152e-01
   5.2905812e-01  -9.7257027e-01
   5.3106212e-01  -9.7289642e-01
   5.3306613e-01  -9.7321999e-01
   5.3507014e-01  -9.7354099e-01
   5.3707415e-01  -9.7385942e-01
   5.3907816e-01  -9.7417531e-01
   5.4108216e-01  -9.7448864e-01
   5.4308617e-01  -9.7479945e-01
   5.4509018e-01  -9.7510774e-01
   5.4709419e-01  -9.7541351e-01
   5.4909820e-01  -9.7571678e-01
   5.5110220e-01  -9.7601756e-01
   5.5310621e-01  -9.7631586e-01
   5.5511022e-01  -9.7661169e-01
   5.5711423e-01  -9.7690506e-01
   5.5911824e-01  -9.7719598e-01
   5.6112224e-01  -9.7748445e-01
   5.6312625e-01  -9.7777050e-01
   5.6513026e-01  -9.7805413e-01
   5.6713427e-01  -9.7833534e-01
   5.6913828e-01  -9.7861416e-01
   5.7114228e-01  -9.7889059e-01
   5.7314629e-01  -9.7916464e-01
   5.7515030e-01  -9.7943632e-01
   5.7715431e-01  -9.7970565e-01
   5.7915832e-01  -9.7997262e-01
   5.8116232e-01  -9.8023726e-01
   5.8316633e-01  -9.8049957e-01
   5.8517034e-01  -9.8075956e-01
   5.8717435e-01  -9.8101724e-01
   5.8917836e-01  -9.8127263e-01
   5.9118236e-01  -9.8152573e-01
   5.9318637e-01  -9.8177655e-01
   5.9519038e-01  -9.8202510e-01
   5.9719439e-01  -9.8227140e-01
   5.9919840e-01  -9.8251546e-01
   6.0120240e-01  -9.8275727e-01
   6.0320641e-01  -9.8299686e-01
   6.0521042e-01  -9.8323424e-01
   6.0721443e-01  -9.8346941e-01
   6.0921844e-01  -9.8370238e-01
   6.1122244e-01  -9.8393318e-01
   6.1322645e-01  -9.8416179e-01
   6.1523046e-01  -9.8438824e-01
   6.1723447e-01  -9.8461254e-01
   6.1923848e-01  -9.8483469e-01
   6.2124248e-01  -9.8505471e-01
   6.2324649e-01  -9.8527261e-01
   6.2525050e-01  -9.8548839e-01
   6.2725451e-01  -9.8570207e-01
   6.2925852e-01  -9.8591365e-01
   6.3126253e-01  -9.8612315e-01
   6.3326653e-01  -9.8633058e-01
   6.3527054e-01  -9.8653595e-01
   6.3727455e-01  -9.8673927e-01
   6.3927856e-01  -9.8694054e-01
   6.4128257e-01  -9.8713978e-01
   6.4328657e-01  -9.8733700e-01
   6.4529058e-01  -9.8753221e-01
   6.4729459e-01  -9.8772542e-01
   6.4929860e-01  -9.8791664e-01
   6.5130261e-01  -9.8810588e-01
   6.5330661e-01  -9.8829314e-01
   6.5531062e-01  -9.8847845e-01
   6.5731463e-01  -9.8866180e-01
   6.5931864e-01  -9.8884322e-01
   6.6132265e-01  -9.8902271e-01
   6.6332665e-01  -9.8920027e-01
   6.6533066e-01  -9.8937593e-01
   6.6733467e-01  -9.8954969e-01
   6.6933868e-01  -9.8972156e-01
   6.7134269e-01  -9.8989155e-01
   6.7334669e-01  -9.9005968e-01
   6.7535070e-01  -9.9022594e-01
   6.7735471e-01  -9.9039036e-01
   6.7935872e-01  -9.9055294e-01
   6.8136273e-01  -9.9071369e-01
   6.8336673e-01  -9.9087263e-01
   6.8537074e-01  -9.9102976e-01
   6.8737475e-01  -9.9118509e-01
   6.8937876e-01  -9.9133863e-01
   6.9138277e-01  -9.9149040e-01
   6.9338677e-01  -9.9164040e-01
   6.9539078e-01  -9.9178865e-01
   6.9739479e-01  -9.9193515e-01
   6.9939880e-01  -9.9207991e-01
   7.0140281e-01  -9.9222295e-01
   7.0340681e-01  -9.9236428e-01
   7.0541082e-01  -9.9250390e-01
   7.0741483e-01  -9.9264182e-01
   7.0941884e-01  -9.9277806e-01
   7.1142285e-01  -9.9291263e-01
   7.1342685e-01  -9.9304553e-01
   7.1543086e-01  -9.9317678e-01
   7.1743487e-01  -9.9330638e-01
   7.1943888e-01  -9.9343436e-01
   7.2144289e-01  -9.9356070e-01
   7.2344689e-01  -9.9368544e-01
   7.2545090e-01  -9.9380857e-01
   7.2745491e-01  -9.9393011e-01
   7.2945892e-01  -9.9405007e-01
   7.3146293e-01  -9.9416845e-01
   7.3346693e-01  -9.9428528e-01
   7.3547094e-01  -9.9440055e-01
   7.3747495e-01  -9.9451428e-01
   7.3947896e-01  -9.9462648e-01
   7.4148297e-01  -9.9473716e-01
   7.4348697e-01  -9.9484632e-01
   7.4549098e-01  -9.9495399e-01
   7.4749499e-01  -9.9506016e-01
   7.4949900e-01  -9.9516486e-01
   7.5150301e-01  -9.9526809e-01
   7.5350701e-01  -9.9536985e-01
   7.5551102e-01  -9.9547017e-01
   7.5751503e-01  -9.9556905e-01
   7.5951904e-01  -9.9566649e-01
   7.6152305e-01  -9.9576252e-01
   7.6352705e-01  -9.9585714e-01
   7.6553106e-01  -9.9595036e-01
   7.6753507e-01  -9.9604220e-01
   7.6953908e-01  -9.9613265e-01
   7.7154309e-01  -9.9622174e-01
   7.7354709e-01  -9.9630947e-01
   7.7555110e-01  -9.9639585e-01
   7.7755511e-01  -9.9648090e-01
   7.7955912e-01  -9.9656462e-01
   7.8156313e-01  -9.9664702e-01
   7.8356713e-01  -9.9672811e-01
   7.8557114e-01  -9.9680791e-01
   7.8757515e-01  -9.9688642e-01
   7.8957916e-01  -9.9696366e-01
   7.9158317e-01  -9.9703963e-01
   7.9358717e-01  -9.9711435e-01
   7.9559118e-01  -9.9718782e-01
   7.9759519e-01  -9.9726005e-01
   7.9959920e-01  -9.9733106e-01
   8.0160321e-01  -9.9740085e-01
   8.0360721e-01  -9.9746945e-01
   8.0561122e-01  -9.9753684e-01
   8.0761523e-01  -9.9760305e-01
   8.0961924e-01  -9.9766809e-01
   8.1162325e-01  -9.9773197e-01
   8.1362725e-01  -9.9779469e-01
   8.1563126e-01  -9.9785627e-01
   8.1763527e-01  -9.9791671e-01
   8.1963928e-01  -9.9797604e-01
   8.2164329e-01  -9.9803425e-01
   8.2364729e-01  -9.9809135e-01
   8.2565130e-01  -9.9814737e-01
   8.2765531e-01  -9.9820230e-01
   8.2965932e-01  -9.9825617e-01
   8.3166333e-01  -9.9830897e-01
   8.3366733e-01  -9.9836072e-01
   8.3567134e-01  -9.9841142e-01
   8.3767535e-01  -9.9846110e-01
   8.3967936e-01  -9.9850976e-01
   8.4168337e-01  -9.9855741e-01
   8.4368737e-01  -9.9860405e-01
   8.4569138e-01  -9.9864971e-01
   8.4769539e-01  -9.9869439e-01
   8.4969940e-01  -9.9873809e-01
   8.5170341e-01  -9.9878084e-01
   8.5370741e-01  -9.9882264e-01
   8.5571142e-01  -9.9886350e-01
   8.5771543e-01  -9.9890343e-01
   8.5971944e-01  -9.9894244e-01
   8.6172345e-01  -9.9898055e-01
   8.6372745e-01  -9.9901775e-01
   8.6573146e-01  -9.9905407e-01
   8.6773547e-01  -9.9908951e-01
   8.6973948e-01  -9.9912408e-01
   8.7174349e-01  -9.9915780e-01
   8.7374749e-01  -9.9919067e-01
   8.7575150e-01  -9.9922270e-01
   8.7775551e-01  -9.9925391e-01
   8.7975952e-01  -9.9928430e-01
   8.8176353e-01  -9.9931388e-01
   8.8376754e-01  -9.9934267e-01
   8.8577154e-01  -9.9937067e-01
   8.8777555e-01  -9.9939790e-01
   8.8977956e-01  -9.9942436e-01
   8.9178357e-01  -9.9945006e-01
   8.9378758e-01  -9.9947502e-01
   8.9579158e-01  -9.9949925e-01
   8.9779559e-01  -9.9952275e-01
   8.9979960e-01  -9.9954554e-01
   9.0180361e-01  -9.9956762e-01
   9.0380762e-01  -9.9958901e-01
   9.0581162e-01  -9.9960972e-01
   9.0781563e-01  -9.9962975e-01
   9.0981964e-01  -9.9964912e-01
   9.1182365e-01  -9.9966784e-01
   9.1382766e-01  -9.9968591e-01
   9.1583166e-01  -9.9970335e-01
   9.1783567e-01  -9.9972017e-01
   9.1983968e-01  -9.9973638e-01
   9.2184369e-01  -9.9975199e-01
   9.2384770e-01  -9.9976700e-01
   9.2585170e-01  -9.9978143e-01
   9.2785571e-01  -9.9979529e-01
   9.2985972e-01  -9.9980859e-01
   9.3186373e-01  -9.9982134e-01
   9.3386774e-01  -9.9983355e-01
   9.3587174e-01  -9.9984523e-01
   9.3787575e-01  -9.9985639e-01
   9.3987976e-01  -9.9986703e-01
   9.4188377e-01  -9.9987718e-01
   9.4388778e-01  -9.9988684e-01
   9.4589178e-01  -9.9989602e-01
   9.4789579e-01  -9.9990473e-01
   9.4989980e-01  -9.9991298e-01
   9.5190381e-01  -9.9992078e-01
   9.5390782e-01  -9.9992815e-01
   9.5591182e-01  -9.9993508e-01
   9.5791583e-01  -9.9994160e-01
   9.5991984e-01  -9.9994771e-01
   9.6192385e-01  -9.9995343e-01
   9.6392786e-01  -9.9995875e-01
   9.6593186e-01  -9.9996370e-01
   9.6793587e-01  -9.9996828e-01
   9.6993988e-01  -9.9997250e-01
   9.7194389e-01  -9.9997638e-01
   9.7394790e-01  -9.9997992e-01
   9.7595190e-01  -9.9998314e-01
   9.7795591e-01  -9.9998604e-01
   9.7995992e-01  -9.9998863e-01
   9.8196393e-01  -9.9999093e-01
   9.8396794e-01  -9.9999294e-01
   9.8597194e-01  -9.9999468e-01
   9.8797595e-01  -9.9999615e-01
   9.8997996e-01  -9.9999737e-01
   9.9198397e-01  -9.9999834e-01
   9.9398798e-01  -9.9999908e-01
   9.9599198e-01  -9.9999960e-01
   9.9799599e-01  -9.9999990e-01
   1.0000000e+00  -1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.0040600e-02
   1.3163558e-02   2.0789985e-02
   1.9262189e-02   3.2345217e-02
   2.5847735e-02   4.4693325e-02
   3.2910864e-02   5.7770716e-02
   4.0437094e-02   7.1502087e-02
   4.8407098e-02   8.5810296e-02
   5.6797117e-02   1.0061507e-01
   6.5579447e-02   1.1583152e-01
   7.4722998e-02   1.3137088e-01
   8.4193893e-02   1.4714256e-01
   9.3956090e-02   1.6305621e-01
   1.0397200e-01   1.7902359e-01
   1.1420311e-01   1.9496003e-01
   1.2461054e-01   2.1078577e-01
   1.3515560e-01   2.2642702e-01
   1.4580029e-01   2.4181670e-01
   1.5650769e-01   2.5689501e-01
   1.6724237e-01   2.7160975e-01
   1.7797066e-01   2.8591638e-01
   1.8866095e-01   2.9977796e-01
   1.9928379e-01   3.1316488e-01
   2.0981209e-01   3.2605446e-01
   2.2022116e-01   3.3843053e-01
   2.3048875e-01   3.5028281e-01
   2.4059501e-01   3.6160641e-01
   2.5052248e-01   3.7240115e-01
   2.6025597e-01   3.8267098e-01
   2.6978249e-01   3.9242342e-01
   2.7909113e-01   4.0166893e-01
   2.8817289e-01   4.1042044e-01
   2.9702058e-01   4.1869282e-01
   3.0562865e-01   4.2650247e-01
   3.1399303e-01   4.3386690e-01
   3.2211102e-01   4.4080438e-01
   3.2998109e-01   4.4733365e-01
   3.3760280e-01   4.5347365e-01
   3.4497662e-01   4.5924332e-01
   3.5210383e-01   4.6466138e-01
   3.5898638e-01   4.6974620e-01
   3.6562683e-01   4.7451570e-01
   3.7202819e-01   4.7898722e-01
   3.7819389e-01   4.8317748e-01
   3.8412763e-01   4.8710251e-01
   3.8983341e-01   4.9077762e-01
   3.9531537e-01   4.9421742e-01
   4.0057778e-01   4.9743573e-01
   4.0562503e-01   5.0044569e-01
   4.1046151e-01   5.0325966e-01
   4.1509165e-01   5.0588934e-01
   4.1951988e-01   5.0834571e-01
   4.2375059e-01   5.1063910e-01
   4.2778814e-01   5.1277923e-01
   4.3163684e-01   5.1477519e-01
   4.3530095e-01   5.1663551e-01
   4.3878469e-01   5.1836821e-01
   4.4209224e-01   5.1998077e-01
   4.4522775e-01   5.2148023e-01
   4.4819533e-01   5.2287317e-01
   4.5099911e-01   5.2416579e-01
   4.5364320e-01   5.2536390e-01
   4.5613173e-01   5.2647297e-01
   4.5846890e-01   5.2749815e-01
   4.6065893e-01   5.2844429e-01
   4.6270611e-01   5.2931601e-01
   4.6461483e-01   5.3011762e-01
   4.6638958e-01   5.3085326e-01
   4.6803493e-01   5.3152679e-01
   4.6955560e-01   5.3214189e-01
   4.7095640e-01   5.3270203e-01
   4.7224229e-01   5.3321052e-01
   4.7341836e-01   5.3367056e-01
   4.7448979e-01   5.3408533e-01
   4.7551020e-01   5.3447665e-01
   4.7653061e-01   5.3486470e-01
   4.7755101e-01   5.3524970e-01
   4.7857142e-01   5.3563162e-01
   4.7959183e-01   5.3601037e-01
   4.8061224e-01   5.3638579e-01
   4.8163264e-01   5.3675770e-01
   4.8265305e-01   5.3712591e-01
   4.8367346e-01   5.3749017e-01
   4.8469387e-01   5.3785019e-01
   4.8571428e-01   5.3820558e-01
   4.8673468e-01   5.3855582e-01
   4.8775509e-01   5.3890020e-01
   4.8877550e-01   5.3923773e-01
   4.8979591e-01   5.3956698e-01
   4.9081631e-01   5.3988589e-01
   4.9183672e-01   5.4019158e-01
   4.9285713e-01   5.4048029e-01
   4.9387754e-01   5.4074761e-01
   4.9489795e-01   5.4098927e-01
   4.9591835e-01   5.4120290e-01
   4.9693876e-01   5.4139214e-01
   4.9795917e-01   5.4157567e-01
   4.9897958e-01   5.4179876e-01
   4.9999999e-01   5.4214579e-01
   5.0102039e-01   5.4274290e-01
   5.0204080e-01   5.4332395e-01
   5.0306121e-01   5.4381292e-01
   5.0408162e-01   5.4422290e-01
   5.0510202e-01   5.4458335e-01
   5.0612243e-01   5.4491910e-01
   5.0714284e-01   5.4524385e-01
   5.0816325e-01   5.4556485e-01
   5.0918366e-01   5.4588523e-01
   5.1020406e-01   5.4620579e-01
   5.1122447e-01   5.4652628e-01
   5.1224488e-01   5.4684620e-01
   5.1326529e-01   5.4716513e-01
   5.1428569e-01   5.4748281e-01
   5.1530610e-01   5.4779913e-01
   5.1632651e-01   5.4811404e-01
   5.1734692e-01   5.4842754e-01
   5.1836733e-01   5.4873966e-01
   5.1938773e-01   5.4905042e-01
   5.2040814e-01   5.4935985e-01
   5.2142855e-01   5.4966801e-01
   5.2244896e-01   5.4997495e-01
   5.2346936e-01   5.5028072e-01
   5.2448977e-01   5.5058528e-01
   5.2551018e-01   5.5088844e-01
   5.2658161e-01   5.5120494e-01
   5.2775816e-01   5.5155017e-01
   5.2904612e-01   5.5192546e-01
   5.3045193e-01   5.5233218e-01
   5.3198198e-01   5.5277168e-01
   5.3364270e-01   5.5324518e-01
   5.3544056e-01   5.5375379e-01
   5.3738202e-01   5.5429849e-01
   5.3947351e-01   5.5488013e-01
   5.4172149e-01   5.5549940e-01
   5.4413234e-01   5.5615686e-01
   5.4671244e-01   5.5685293e-01
   5.4946809e-01   5.5758785e-01
   5.5240554e-01   5.5836169e-01
   5.5553097e-01   5.5917436e-01
   5.5885044e-01   5.6002557e-01
   5.6236994e-01   5.6091482e-01
   5.6609531e-01   5.6184141e-01
   5.7003225e-01   5.6280442e-01
   5.7418631e-01   5.6380270e-01
   5.7856282e-01   5.6483487e-01
   5.8316692e-01   5.6589928e-01
   5.8800348e-01   5.6699408e-01
   5.9307708e-01   5.6811712e-01
   5.9839198e-01   5.6926604e-01
   6.0395208e-01   5.7043819e-01
   6.0976083e-01   5.7163071e-01
   6.1582122e-01   5.7284046e-01
   6.2213572e-01   5.7406410e-01
   6.2870616e-01   5.7529805e-01
   6.3553376e-01   5.7653853e-01
   6.4261895e-01   5.7778158e-01
   6.4996138e-01   5.7902309e-01
   6.5755977e-01   5.8025881e-01
   6.6541190e-01   5.8148437e-01
   6.7351445e-01   5.8269539e-01
   6.8186295e-01   5.8388744e-01
   6.9045169e-01   5.8505612e-01
   6.9927363e-01   5.8619711e-01
   7.0832033e-01   5.8730624e-01
   7.1758182e-01   5.8837950e-01
   7.2704660e-01   5.8941312e-01
   7.3670151e-01   5.9040364e-01
   7.4653173e-01   5.9134794e-01
   7.5652070e-01   5.9224329e-01
   7.6665012e-01   5.9308742e-01
   7.7689995e-01   5.9387853e-01
   7.8724839e-01   5.9461535e-01
   7.9767200e-01   5.9529712e-01
   8.0814569e-01   5.9592366e-01
   8.1864287e-01   5.9649533e-01
   8.2913557e-01   5.9701302e-01
   8.3959460e-01   5.9747814e-01
   8.4998976e-01   5.9789258e-01
   8.6029005e-01   5.9825866e-01
   8.7046398e-01   5.9857908e-01
   8.8047982e-01   5.9885684e-01
   8.9030595e-01   5.9909518e-01
   8.9991120e-01   5.9929751e-01
   9.0926522e-01   5.9946730e-01
   9.1833887e-01   5.9960807e-01
   9.2710458e-01   5.9972325e-01
   9.3553675e-01   5.9981616e-01
   9.4361215e-01   5.9988995e-01
   9.5131019e-01   5.9994755e-01
   9.5861330e-01   5.9999163e-01
   9.6550719e-01   6.0002460e-01
   9.7198105e-01   6.0004858e-01
   9.7802775e-01   6.0006543e-01
   9.8364391e-01   6.0007671e-01
   9.8882992e-01   6.0008373e-01
   9.9359015e-01   6.0008758e-01
   9.9793230e-01   6.0008911e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.0040887e-02
   1.3163558e-02   2.0790132e-02
   1.9262189e-02   3.2345197e-02
   2.5847735e-02   4.4693210e-02
   3.2910864e-02   5.7770552e-02
   4.0437094e-02   7.1501881e-02
   4.8407098e-02   8.5810043e-02
   5.6797117e-02   1.0061477e-01
   6.5579447e-02   1.1583115e-01
   7.4722998e-02   1.3137046e-01
   8.4193893e-02   1.4714208e-01
   9.3956090e-02   1.6305568e-01
   1.0397200e-01   1.7902300e-01
   1.1420311e-01   1.9495937e-01
   1.2461054e-01   2.1078506e-01
   1.3515560e-01   2.2642626e-01
   1.4580029e-01   2.4181588e-01
   1.5650769e-01   2.5689413e-01
   1.6724237e-01   2.7160881e-01
   1.7797066e-01   2.8591539e-01
   1.8866095e-01   2.9977692e-01
   1.9928379e-01   3.1316379e-01
   2.0981209e-01   3.2605332e-01
   2.2022116e-01   3.3842934e-01
   2.3048875e-01   3.5028158e-01
   2.4059501e-01   3.6160514e-01
   2.5052248e-01   3.7239984e-01
   2.6025597e-01   3.8266963e-01
   2.6978249e-01   3.9242203e-01
   2.7909113e-01   4.0166751e-01
   2.8817289e-01   4.1041899e-01
   2.9702058e-01   4.1869134e-01
   3.0562865e-01   4.2650096e-01
   3.1399303e-01   4.3386536e-01
   3.2211102e-01   4.4080281e-01
   3.2998109e-01   4.4733206e-01
   3.3760280e-01   4.5347204e-01
   3.4497662e-01   4.5924169e-01
   3.5210383e-01   4.6465972e-01
   3.5898638e-01   4.6974453e-01
   3.6562683e-01   4.7451401e-01
   3.7202819e-01   4.7898552e-01
   3.7819389e-01   4.8317576e-01
   3.8412763e-01   4.8710077e-01
   3.8983341e-01   4.9077587e-01
   3.9531537e-01   4.9421565e-01
   4.0057778e-01   4.9743396e-01
   4.0562503e-01   5.0044390e-01
   4.1046151e-01   5.0325787e-01
   4.1509165e-01   5.0588753e-01
   4.1951988e-01   5.0834389e-01
   4.2375059e-01   5.1063728e-01
   4.2778814e-01   5.1277739e-01
   4.3163684e-01   5.1477334e-01
   4.3530095e-01   5.1663366e-01
   4.3878469e-01   5.1836635e-01
   4.4209224e-01   5.1997891e-01
   4.4522775e-01   5.2147836e-01
   4.4819533e-01   5.2287130e-01
   4.5099911e-01   5.2416392e-01
   4.5364320e-01   5.2536202e-01
   4.5613173e-01   5.2647109e-01
   4.5846890e-01   5.2749626e-01
   4.6065893e-01   5.2844240e-01
   4.6270611e-01   5.2931411e-01
   4.6461483e-01   5.3011573e-01
   4.6638958e-01   5.3085136e-01
   4.6803493e-01   5.3152489e-01
   4.6955560e-01   5.3213998e-01
   4.7095640e-01   5.3270013e-01
   4.7224229e-01   5.3320862e-01
   4.7341836e-01   5.3366865e-01
   4.7448979e-01   5.3408342e-01
   4.7551020e-01   5.3447473e-01
   4.7653061e-01   5.3486278e-01
   4.7755101e-01   5.3524778e-01
   4.7857142e-01   5.3562970e-01
   4.7959183e-01   5.3600845e-01
   4.8061224e-01   5.3638387e-01
   4.8163264e-01   5.3675578e-01
   4.8265305e-01   5.3712398e-01
   4.8367346e-01   5.3748825e-01
   4.8469387e-01   5.3784827e-01
   4.8571428e-01   5.3820365e-01
   4.8673468e-01   5.3855389e-01
   4.8775509e-01   5.3889827e-01
   4.8877550e-01   5.3923581e-01
   4.8979591e-01   5.3956505e-01
   4.9081631e-01   5.3988394e-01
   4.9183672e-01   5.4018960e-01
   4.9285713e-01   5.4047829e-01
   4.9387754e-01   5.4074563e-01
   4.9489795e-01   5.4098743e-01
   4.9591835e-01   5.4120143e-01
   4.9693876e-01   5.4139129e-01
   4.9795917e-01   5.4157533e-01
   4.9897958e-01   5.4179771e-01
   4.9999999e-01   5.4214062e-01
   5.0102039e-01   5.4272723e-01
   5.0204080e-01   5.4329046e-01
   5.0306121e-01   5.4375787e-01
   5.0408162e-01   5.4414512e-01
   5.0510202e-01   5.4448294e-01
   5.0612243e-01   5.4479649e-01
   5.0714284e-01   5.4509942e-01
   5.0816325e-01   5.4539882e-01
   5.0918366e-01   5.4569773e-01
   5.1020406e-01   5.4599689e-01
   5.1122447e-01   5.4629606e-01
   5.1224488e-01   5.4659473e-01
   5.1326529e-01   5.4689248e-01
   5.1428569e-01   5.4718906e-01
   5.1530610e-01   5.4748437e-01
   5.1632651e-01   5.4777835e-01
   5.1734692e-01   5.4807101e-01
   5.1836733e-01   5.4836236e-01
   5.1938773e-01   5.4865243e-01
   5.2040814e-01   5.4894126e-01
   5.2142855e-01   5.4922890e-01
   5.2244896e-01   5.4951541e-01
   5.2346936e-01   5.4980082e-01
   5.2448977e-01   5.5008509e-01
   5.2551018e-01   5.5036806e-01
   5.2658161e-01   5.5066344e-01
   5.2775816e-01   5.5098559e-01
   5.2904612e-01   5.5133573e-01
   5.3045193e-01   5.5171515e-01
   5.3198198e-01   5.5212510e-01
   5.3364270e-01   5.5256674e-01
   5.3544056e-01   5.5304109e-01
   5.3738202e-01   5.5354907e-01
   5.3947351e-01   5.5409147e-01
   5.4172149e-01   5.5466893e-01
   5.4413234e-01   5.5528199e-01
   5.4671244e-01   5.5593101e-01
   5.4946809e-01   5.5661622e-01
   5.5240554e-01   5.5733770e-01
   5.5553097e-01   5.5809535e-01
   5.5885044e-01   5.5888890e-01
   5.6236994e-01   5.5971789e-01
   5.6609531e-01   5.6058167e-01
   5.7003225e-01   5.6147939e-01
   5.7418631e-01   5.6240995e-01
   5.7856282e-01   5.6337209e-01
   5.8316692e-01   5.6436428e-01
   5.8800348e-01   5.6538476e-01
   5.9307708e-01   5.6643156e-01
   5.9839198e-01   5.6750247e-01
   6.0395208e-01   5.6859502e-01
   6.0976083e-01   5.6970655e-01
   6.1582122e-01   5.7083413e-01
   6.2213572e-01   5.7197465e-01
   6.2870616e-01   5.7312477e-01
   6.3553376e-01   5.7428097e-01
   6.4261895e-01   5.7543957e-01
   6.4996138e-01   5.7659671e-01
   6.5755977e-01   5.7774845e-01
   6.6541190e-01   5.7889074e-01
   6.7351445e-01   5.8001945e-01
   6.8186295e-01   5.8113048e-01
   6.9045169e-01   5.8221973e-01
   6.9927363e-01   5.8328317e-01
   7.0832033e-01   5.8431690e-01
   7.1758182e-01   5.8531720e-01
   7.2704660e-01   5.8628055e-01
   7.3670151e-01   5.8720373e-01
   7.4653173e-01   5.8808382e-01
   7.5652070e-01   5.8891830e-01
   7.6665012e-01   5.8970502e-01
   7.7689995e-01   5.9044233e-01
   7.8724839e-01   5.9112903e-01
   7.9767200e-01   5.9176443e-01
   8.0814569e-01   5.9234835e-01
   8.1864287e-01   5.9288112e-01
   8.2913557e-01   5.9336358e-01
   8.3959460e-01   5.9379704e-01
   8.4998976e-01   5.9418327e-01
   8.6029005e-01   5.9452442e-01
   8.7046398e-01   5.9482302e-01
   8.8047982e-01   5.9508185e-01
   8.9030595e-01   5.9530395e-01
   8.9991120e-01   5.9549248e-01
   9.0926522e-01   5.9565070e-01
   9.1833887e-01   5.9578186e-01
   9.2710458e-01   5.9588917e-01
   9.3553675e-01   5.9597573e-01
   9.4361215e-01   5.9604448e-01
   9.5131019e-01   5.9609813e-01
   9.5861330e-01   5.9613919e-01
   9.6550719e-01   5.9616990e-01
   9.7198105e-01   5.9619223e-01
   9.7802775e-01   5.9620792e-01
   9.8364391e-01   5.9621842e-01
   9.8882992e-01   5.9622496e-01
   9.9359015e-01   5.9622853e-01
   9.9793230e-01   5.9622994e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.0040927e-02
   1.3163558e-02   2.0789639e-02
   1.9262189e-02   3.2344119e-02
   2.5847735e-02   4.4691617e-02
   3.2910864e-02   5.7768468e-02
   4.0437094e-02   7.1499288e-02
   4.8407098e-02   8.5806908e-02
   5.6797117e-02   1.0061106e-01
   6.5579447e-02   1.1582686e-01
   7.4722998e-02   1.3136556e-01
   8.4193893e-02   1.4713657e-01
   9.3956090e-02   1.6304955e-01
   1.0397200e-01   1.7901624e-01
   1.1420311e-01   1.9495200e-01
   1.2461054e-01   2.1077707e-01
   1.3515560e-01   2.2641765e-01
   1.4580029e-01   2.4180667e-01
   1.5650769e-01   2.5688434e-01
   1.6724237e-01   2.7159844e-01
   1.7797066e-01   2.8590446e-01
   1.8866095e-01   2.9976545e-01
   1.9928379e-01   3.1315179e-01
   2.0981209e-01   3.2604082e-01
   2.2022116e-01   3.3841635e-01
   2.3048875e-01   3.5026813e-01
   2.4059501e-01   3.6159124e-01
   2.5052248e-01   3.7238551e-01
   2.6025597e-01   3.8265491e-01
   2.6978249e-01   3.9240692e-01
   2.7909113e-01   4.0165204e-01
   2.8817289e-01   4.1040317e-01
   2.9702058e-01   4.1867520e-01
   3.0562865e-01   4.2648451e-01
   3.1399303e-01   4.3384862e-01
   3.2211102e-01   4.4078580e-01
   3.2998109e-01   4.4731479e-01
   3.3760280e-01   4.5345453e-01
   3.4497662e-01   4.5922395e-01
   3.5210383e-01   4.6464178e-01
   3.5898638e-01   4.6972638e-01
   3.6562683e-01   4.7449568e-01
   3.7202819e-01   4.7896701e-01
   3.7819389e-01   4.8315708e-01
   3.8412763e-01   4.8708194e-01
   3.8983341e-01   4.9075690e-01
   3.9531537e-01   4.9419654e-01
   4.0057778e-01   4.9741472e-01
   4.0562503e-01   5.0042455e-01
   4.1046151e-01   5.0323840e-01
   4.1509165e-01   5.0586796e-01
   4.1951988e-01   5.0832423e-01
   4.2375059e-01   5.1061752e-01
   4.2778814e-01   5.1275756e-01
   4.3163684e-01   5.1475343e-01
   4.3530095e-01   5.1661368e-01
   4.3878469e-01   5.1834630e-01
   4.4209224e-01   5.1995879e-01
   4.4522775e-01   5.2145818e-01
   4.4819533e-01   5.2285107e-01
   4.5099911e-01   5.2414363e-01
   4.5364320e-01   5.2534169e-01
   4.5613173e-01   5.2645071e-01
   4.5846890e-01   5.2747584e-01
   4.6065893e-01   5.2842195e-01
   4.6270611e-01   5.2929362e-01
   4.6461483e-01   5.3009521e-01
   4.6638958e-01   5.3083081e-01
   4.6803493e-01   5.3150431e-01
   4.6955560e-01   5.3211939e-01
   4.7095640e-01   5.3267951e-01
   4.7224229e-01   5.3318797e-01
   4.7341836e-01   5.3364799e-01
   4.7448979e-01   5.3406275e-01
   4.7551020e-01   5.3445404e-01
   4.7653061e-01   5.3484208e-01
   4.7755101e-01   5.3522706e-01
   4.7857142e-01   5.3560897e-01
   4.7959183e-01   5.3598770e-01
   4.8061224e-01   5.3636310e-01
   4.8163264e-01   5.3673500e-01
   4.8265305e-01   5.3710319e-01
   4.8367346e-01   5.3746744e-01
   4.8469387e-01   5.3782744e-01
   4.8571428e-01   5.3818282e-01
   4.8673468e-01   5.3853306e-01
   4.8775509e-01   5.3887744e-01
   4.8877550e-01   5.3921495e-01
   4.8979591e-01   5.3954413e-01
   4.9081631e-01   5.3986287e-01
   4.9183672e-01   5.4016828e-01
   4.9285713e-01   5.4045672e-01
   4.9387754e-01   5.4072424e-01
   4.9489795e-01   5.4096747e-01
   4.9591835e-01   5.4118520e-01
   4.9693876e-01   5.4138121e-01
   4.9795917e-01   5.4157036e-01
   4.9897958e-01   5.4178564e-01
   4.9999999e-01   5.4208741e-01
   5.0102039e-01   5.4256897e-01
   5.0204080e-01   5.4295405e-01
   5.0306121e-01   5.4320584e-01
   5.0408162e-01   5.4336577e-01
   5.0510202e-01   5.4347733e-01
   5.0612243e-01   5.4356896e-01
   5.0714284e-01   5.4365365e-01
   5.0816325e-01   5.4373706e-01
   5.0918366e-01   5.4382124e-01
   5.1020406e-01   5.4390646e-01
   5.1122447e-01   5.4399237e-01
   5.1224488e-01   5.4407850e-01
   5.1326529e-01   5.4416449e-01
   5.1428569e-01   5.4425013e-01
   5.1530610e-01   5.4433532e-01
   5.1632651e-01   5.4442001e-01
   5.1734692e-01   5.4450421e-01
   5.1836733e-01   5.4458792e-01
   5.1938773e-01   5.4467117e-01
   5.2040814e-01   5.4475400e-01
   5.2142855e-01   5.4483645e-01
   5.2244896e-01   5.4491857e-01
   5.2346936e-01   5.4500040e-01
   5.2448977e-01   5.4508191e-01
   5.2551018e-01   5.4516292e-01
   5.2658161e-01   5.4524714e-01
   5.2775816e-01   5.4533844e-01
   5.2904612e-01   5.4543710e-01
   5.3045193e-01   5.4554350e-01
   5.3198198e-01   5.4565801e-01
   5.3364270e-01   5.4578101e-01
   5.3544056e-01   5.4591278e-01
   5.3738202e-01   5.4605358e-01
   5.3947351e-01   5.4620362e-01
   5.4172149e-01   5.4636306e-01
   5.4413234e-01   5.4653200e-01
   5.4671244e-01   5.4671055e-01
   5.4946809e-01   5.4689875e-01
   5.5240554e-01   5.4709661e-01
   5.5553097e-01   5.4730409e-01
   5.5885044e-01   5.4752111e-01
   5.6236994e-01   5.4774757e-01
   5.6609531e-01   5.4798327e-01
   5.7003225e-01   5.4822801e-01
   5.7418631e-01   5.4848148e-01
   5.7856282e-01   5.4874336e-01
   5.8316692e-01   5.4901324e-01
   5.8800348e-01   5.4929065e-01
   5.9307708e-01   5.4957508e-01
   5.9839198e-01   5.4986592e-01
   6.0395208e-01   5.5016252e-01
   6.0976083e-01   5.5046417e-01
   6.1582122e-01   5.5077008e-01
   6.2213572e-01   5.5107941e-01
   6.2870616e-01   5.5139127e-01
   6.3553376e-01   5.5170472e-01
   6.4261895e-01   5.5201875e-01
   6.4996138e-01   5.5233233e-01
   6.5755977e-01   5.5264439e-01
   6.6541190e-01   5.5295384e-01
   6.7351445e-01   5.5325956e-01
   6.8186295e-01   5.5356046e-01
   6.9045169e-01   5.5385541e-01
   6.9927363e-01   5.5414333e-01
   7.0832033e-01   5.5442316e-01
   7.1758182e-01   5.5469390e-01
   7.2704660e-01   5.5495460e-01
   7.3670151e-01   5.5520438e-01
   7.4653173e-01   5.5544246e-01
   7.5652070e-01   5.5566814e-01
   7.6665012e-01   5.5588087e-01
   7.7689995e-01   5.5608018e-01
   7.8724839e-01   5.5626575e-01
   7.9767200e-01   5.5643741e-01
   8.0814569e-01   5.5659509e-01
   8.1864287e-01   5.5673891e-01
   8.2913557e-01   5.5686909e-01
   8.3959460e-01   5.5698598e-01
   8.4998976e-01   5.5709007e-01
   8.6029005e-01   5.5718196e-01
   8.7046398e-01   5.5726232e-01
   8.8047982e-01   5.5733193e-01
   8.9030595e-01   5.5739159e-01
   8.9991120e-01   5.5744218e-01
   9.0926522e-01   5.5748459e-01
   9.1833887e-01   5.5751969e-01
   9.2710458e-01   5.5754836e-01
   9.3553675e-01   5.5757145e-01
   9.4361215e-01   5.5758974e-01
   9.5131019e-01   5.5760397e-01
   9.5861330e-01   5.5761483e-01
   9.6550719e-01   5.5762292e-01
   9.7198105e-01   5.5762877e-01
   9.7802775e-01   5.5763285e-01
   9.8364391e-01   5.5763555e-01
   9.8882992e-01   5.5763717e-01
   9.9359015e-01   5.5763798e-01
   9.9793230e-01   5.5763818e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.0048522e-02
   1.3163558e-02   2.0774800e-02
   1.9262189e-02   3.2304602e-02
   2.5847735e-02   4.4631770e-02
   3.2910864e-02   5.7690636e-02
   4.0437094e-02   7.1403407e-02
   4.8407098e-02   8.5692035e-02
   5.6797117e-02   1.0047631e-01
   6.5579447e-02   1.1567159e-01
   7.4722998e-02   1.3118934e-01
   8.4193893e-02   1.4693911e-01
   9.3956090e-02   1.6283066e-01
   1.0397200e-01   1.7877585e-01
   1.1420311e-01   1.9469015e-01
   1.2461054e-01   2.1049392e-01
   1.3515560e-01   2.2611344e-01
   1.4580029e-01   2.4148174e-01
   1.5650769e-01   2.5653910e-01
   1.6724237e-01   2.7123340e-01
   1.7797066e-01   2.8552016e-01
   1.8866095e-01   2.9936248e-01
   1.9928379e-01   3.1273080e-01
   2.0981209e-01   3.2560248e-01
   2.2022116e-01   3.3796136e-01
   2.3048875e-01   3.4979718e-01
   2.4059501e-01   3.6110505e-01
   2.5052248e-01   3.7188479e-01
   2.6025597e-01   3.8214036e-01
   2.6978249e-01   3.9187925e-01
   2.7909113e-01   4.0111192e-01
   2.8817289e-01   4.0985127e-01
   2.9702058e-01   4.1811217e-01
   3.0562865e-01   4.2591097e-01
   3.1399303e-01   4.3326517e-01
   3.2211102e-01   4.4019301e-01
   3.2998109e-01   4.4671321e-01
   3.3760280e-01   4.5284469e-01
   3.4497662e-01   4.5860634e-01
   3.5210383e-01   4.6401688e-01
   3.5898638e-01   4.6909464e-01
   3.6562683e-01   4.7385752e-01
   3.7202819e-01   4.7832283e-01
   3.7819389e-01   4.8250726e-01
   3.8412763e-01   4.8642684e-01
   3.8983341e-01   4.9009685e-01
   3.9531537e-01   4.9353187e-01
   4.0057778e-01   4.9674572e-01
   4.0562503e-01   4.9975149e-01
   4.1046151e-01   5.0256156e-01
   4.1509165e-01   5.0518758e-01
   4.1951988e-01   5.0764054e-01
   4.2375059e-01   5.0993075e-01
   4.2778814e-01   5.1206790e-01
   4.3163684e-01   5.1406109e-01
   4.3530095e-01   5.1591883e-01
   4.3878469e-01   5.1764912e-01
   4.4209224e-01   5.1925945e-01
   4.4522775e-01   5.2075682e-01
   4.4819533e-01   5.2214784e-01
   4.5099911e-01   5.2343866e-01
   4.5364320e-01   5.2463511e-01
   4.5613173e-01   5.2574264e-01
   4.5846890e-01   5.2676639e-01
   4.6065893e-01   5.2771122e-01
   4.6270611e-01   5.2858173e-01
   4.6461483e-01   5.2938223e-01
   4.6638958e-01   5.3011684e-01
   4.6803493e-01   5.3078944e-01
   4.6955560e-01   5.3140369e-01
   4.7095640e-01   5.3196306e-01
   4.7224229e-01   5.3247084e-01
   4.7341836e-01   5.3293024e-01
   4.7448979e-01   5.3334444e-01
   4.7551020e-01   5.3373521e-01
   4.7653061e-01   5.3412272e-01
   4.7755101e-01   5.3450718e-01
   4.7857142e-01   5.3488858e-01
   4.7959183e-01   5.3526680e-01
   4.8061224e-01   5.3564170e-01
   4.8163264e-01   5.3601309e-01
   4.8265305e-01   5.3638078e-01
   4.8367346e-01   5.3674454e-01
   4.8469387e-01   5.3710408e-01
   4.8571428e-01   5.3745903e-01
   4.8673468e-01   5.3780889e-01
   4.8775509e-01   5.3815291e-01
   4.8877550e-01   5.3848993e-01
   4.8979591e-01   5.3881817e-01
   4.9081631e-01   5.3913509e-01
   4.9183672e-01   5.3943767e-01
   4.9285713e-01   5.3972342e-01
   4.9387754e-01   5.3999246e-01
   4.9489795e-01   5.4024973e-01
   4.9591835e-01   5.4050444e-01
   4.9693876e-01   5.4076172e-01
   4.9795917e-01   5.4100168e-01
   4.9897958e-01   5.4114587e-01
   4.9999999e-01   5.4103651e-01
   5.0102039e-01   5.4046864e-01
   5.0204080e-01   5.3907426e-01
   5.0306121e-01   5.3717258e-01
   5.0408162e-01   5.3506241e-01
   5.0510202e-01   5.3291438e-01
   5.0612243e-01   5.3078970e-01
   5.0714284e-01   5.2869492e-01
   5.0816325e-01   5.2662142e-01
   5.0918366e-01   5.2456113e-01
   5.1020406e-01   5.2250982e-01
   5.1122447e-01   5.2046605e-01
   5.1224488e-01   5.1842970e-01
   5.1326529e-01   5.1640096e-01
   5.1428569e-01   5.1437998e-01
   5.1530610e-01   5.1236682e-01
   5.1632651e-01   5.1036144e-01
   5.1734692e-01   5.0836381e-01
   5.1836733e-01   5.0637391e-01
   5.1938773e-01   5.0439173e-01
   5.2040814e-01   5.0241727e-01
   5.2142855e-01   5.0045056e-01
   5.2244896e-01   4.9849161e-01
   5.2346936e-01   4.9654042e-01
   5.2448977e-01   4.9459695e-01
   5.2551018e-01   4.9266113e-01
   5.2658161e-01   4.9063656e-01
   5.2775816e-01   4.8842255e-01
   5.2904612e-01   4.8600983e-01
   5.3045193e-01   4.8338961e-01
   5.3198198e-01   4.8055375e-01
   5.3364270e-01   4.7749464e-01
   5.3544056e-01   4.7420525e-01
   5.3738202e-01   4.7067923e-01
   5.3947351e-01   4.6691097e-01
   5.4172149e-01   4.6289571e-01
   5.4413234e-01   4.5862960e-01
   5.4671244e-01   4.5410981e-01
   5.4946809e-01   4.4933455e-01
   5.5240554e-01   4.4430322e-01
   5.5553097e-01   4.3901640e-01
   5.5885044e-01   4.3347598e-01
   5.6236994e-01   4.2768517e-01
   5.6609531e-01   4.2164860e-01
   5.7003225e-01   4.1537235e-01
   5.7418631e-01   4.0886403e-01
   5.7856282e-01   4.0213278e-01
   5.8316692e-01   3.9518934e-01
   5.8800348e-01   3.8804608e-01
   5.9307708e-01   3.8071698e-01
   5.9839198e-01   3.7321770e-01
   6.0395208e-01   3.6556552e-01
   6.0976083e-01   3.5777933e-01
   6.1582122e-01   3.4987960e-01
   6.2213572e-01   3.4188833e-01
   6.2870616e-01   3.3382892e-01
   6.3553376e-01   3.2572613e-01
   6.4261895e-01   3.1760589e-01
   6.4996138e-01   3.0949516e-01
   6.5755977e-01   3.0142175e-01
   6.6541190e-01   2.9341411e-01
   6.7351445e-01   2.8550106e-01
   6.8186295e-01   2.7771152e-01
   6.9045169e-01   2.7007422e-01
   6.9927363e-01   2.6261740e-01
   7.0832033e-01   2.5536841e-01
   7.1758182e-01   2.4835343e-01
   7.2704660e-01   2.4159705e-01
   7.3670151e-01   2.3512194e-01
   7.4653173e-01   2.2894851e-01
   7.5652070e-01   2.2309456e-01
   7.6665012e-01   2.1757499e-01
   7.7689995e-01   2.1240155e-01
   7.8724839e-01   2.0758262e-01
   7.9767200e-01   2.0312309e-01
   8.0814569e-01   1.9902423e-01
   8.1864287e-01   1.9528377e-01
   8.2913557e-01   1.9189586e-01
   8.3959460e-01   1.8885135e-01
   8.4998976e-01   1.8613793e-01
   8.6029005e-01   1.8374049e-01
   8.7046398e-01   1.8164147e-01
   8.8047982e-01   1.7982129e-01
   8.9030595e-01   1.7825883e-01
   8.9991120e-01   1.7693190e-01
   9.0926522e-01   1.7581776e-01
   9.1833887e-01   1.7489358e-01
   9.2710458e-01   1.7413690e-01
   9.3553675e-01   1.7352604e-01
   9.4361215e-01   1.7304047e-01
   9.5131019e-01   1.7266105e-01
   9.5861330e-01   1.7237030e-01
   9.6550719e-01   1.7215248e-01
   9.7198105e-01   1.7199370e-01
   9.7802775e-01   1.7188189e-01
   9.8364391e-01   1.7180668e-01
   9.8882992e-01   1.7175928e-01
   9.9359015e-01   1.7173244e-01
   9.9793230e-01   1.7172062e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.0279491e-02
   1.3163558e-02   2.0949954e-02
   1.9262189e-02   3.2413746e-02
   2.5847735e-02   4.4729986e-02
   3.2910864e-02   5.7812209e-02
   4.0437094e-02   7.1557617e-02
   4.8407098e-02   8.5878298e-02
   5.6797117e-02   1.0069338e-01
   6.5579447e-02   1.1591953e-01
   7.4722998e-02   1.3146879e-01
   8.4193893e-02   1.4725066e-01
   9.3956090e-02   1.6317465e-01
   1.0397200e-01   1.7915240e-01
   1.1420311e-01   1.9509918e-01
   1.2461054e-01   2.1093519e-01
   1.3515560e-01   2.2658659e-01
   1.4580029e-01   2.4198626e-01
   1.5650769e-01   2.5707435e-01
   1.6724237e-01   2.7179864e-01
   1.7797066e-01   2.8611456e-01
   1.8866095e-01   2.9998514e-01
   1.9928379e-01   3.1338074e-01
   2.0981209e-01   3.2627869e-01
   2.2022116e-01   3.3866279e-01
   2.3048875e-01   3.5052278e-01
   2.4059501e-01   3.6185373e-01
   2.5052248e-01   3.7265548e-01
   2.6025597e-01   3.8293199e-01
   2.6978249e-01   3.9269076e-01
   2.7909113e-01   4.0194228e-01
   2.8817289e-01   4.1069947e-01
   2.9702058e-01   4.1897724e-01
   3.0562865e-01   4.2679196e-01
   3.1399303e-01   4.3416118e-01
   3.2211102e-01   4.4110317e-01
   3.2998109e-01   4.4763669e-01
   3.3760280e-01   4.5378069e-01
   3.4497662e-01   4.5955411e-01
   3.5210383e-01   4.6497569e-01
   3.5898638e-01   4.7006383e-01
   3.6562683e-01   4.7483643e-01
   3.7202819e-01   4.7931087e-01
   3.7819389e-01   4.8350385e-01
   3.8412763e-01   4.8743144e-01
   3.8983341e-01   4.9110895e-01
   3.9531537e-01   4.9455099e-01
   4.0057778e-01   4.9777141e-01
   4.0562503e-01   5.0078333e-01
   4.1046151e-01   5.0359914e-01
   4.1509165e-01   5.0623053e-01
   4.1951988e-01   5.0868850e-01
   4.2375059e-01   5.1098340e-01
   4.2778814e-01   5.1312492e-01
   4.3163684e-01   5.1512219e-01
   4.3530095e-01   5.1698374e-01
   4.3878469e-01   5.1871757e-01
   4.4209224e-01   5.2033119e-01
   4.4522775e-01   5.2183163e-01
   4.4819533e-01   5.2322549e-01
   4.5099911e-01   5.2451896e-01
   4.5364320e-01   5.2571786e-01
   4.5613173e-01   5.2682766e-01
   4.5846890e-01   5.2785351e-01
   4.6065893e-01   5.2880028e-01
   4.6270611e-01   5.2967257e-01
   4.6461483e-01   5.3047472e-01
   4.6638958e-01   5.3121084e-01
   4.6803493e-01   5.3188482e-01
   4.6955560e-01   5.3250032e-01
   4.7095640e-01   5.3306084e-01
   4.7224229e-01   5.3356967e-01
   4.7341836e-01   5.3403001e-01
   4.7448979e-01   5.3444507e-01
   4.7551020e-01   5.3483664e-01
   4.7653061e-01   5.3522496e-01
   4.7755101e-01   5.3561021e-01
   4.7857142e-01   5.3599239e-01
   4.7959183e-01   5.3637139e-01
   4.8061224e-01   5.3674704e-01
   4.8163264e-01   5.3711916e-01
   4.8265305e-01   5.3748756e-01
   4.8367346e-01   5.3785208e-01
   4.8469387e-01   5.3821253e-01
   4.8571428e-01   5.3856873e-01
   4.8673468e-01   5.3892025e-01
   4.8775509e-01   5.3926598e-01
   4.8877550e-01   5.3960328e-01
   4.8979591e-01   5.3992718e-01
   4.9081631e-01   5.4023086e-01
   4.9183672e-01   5.4050983e-01
   4.9285713e-01   5.4077309e-01
   4.9387754e-01   5.4106156e-01
   4.9489795e-01   5.4146328e-01
   4.9591835e-01   5.4209200e-01
   4.9693876e-01   5.4296637e-01
   4.9795917e-01   5.4371855e-01
   4.9897958e-01   5.4315362e-01
   4.9999999e-01   5.3892838e-01
   5.0102039e-01   5.2785006e-01
   5.0204080e-01   5.0862712e-01
   5.0306121e-01   4.8514635e-01
   5.0408162e-01   4.6028662e-01
   5.0510202e-01   4.3549371e-01
   5.0612243e-01   4.1115762e-01
   5.0714284e-01   3.8722048e-01
   5.0816325e-01   3.6353070e-01
   5.0918366e-01   3.3997903e-01
   5.1020406e-01   3.1651568e-01
   5.1122447e-01   2.9312863e-01
   5.1224488e-01   2.6982110e-01
   5.1326529e-01   2.4659889e-01
   5.1428569e-01   2.2346579e-01
   5.1530610e-01   2.0042332e-01
   5.1632651e-01   1.7747161e-01
   5.1734692e-01   1.5461031e-01
   5.1836733e-01   1.3183900e-01
   5.1938773e-01   1.0915738e-01
   5.2040814e-01   8.6565198e-02
   5.2142855e-01   6.4062176e-02
   5.2244896e-01   4.1647953e-02
   5.2346936e-01   1.9322141e-02
   5.2448977e-01  -2.9153326e-03
   5.2551018e-01  -2.5063455e-02
   5.2658161e-01  -4.8221938e-02
   5.2775816e-01  -7.3539485e-02
   5.2904612e-01  -1.0112090e-01
   5.3045193e-01  -1.3106679e-01
   5.3198198e-01  -1.6347088e-01
   5.3364270e-01  -1.9842060e-01
   5.3544056e-01  -2.3599640e-01
   5.3738202e-01  -2.7627085e-01
   5.3947351e-01  -3.1930774e-01
   5.4172149e-01  -3.6516120e-01
   5.4413234e-01  -4.1387482e-01
   5.4671244e-01  -4.6548080e-01
   5.4946809e-01  -5.1999910e-01
   5.5240554e-01  -5.7743666e-01
   5.5553097e-01  -6.3778661e-01
   5.5885044e-01  -7.0102748e-01
   5.6236994e-01  -7.6712255e-01
   5.6609531e-01  -8.3601907e-01
   5.7003225e-01  -9.0764771e-01
   5.7418631e-01  -9.8192191e-01
   5.7856282e-01  -1.0587374e+00
   5.8316692e-01  -1.1379718e+00
   5.8800348e-01  -1.2194842e+00
   5.9307708e-01  -1.3031150e+00
   5.9839198e-01  -1.3886859e+00
   6.0395208e-01  -1.4759999e+00
   6.0976083e-01  -1.5648414e+00
   6.1582122e-01  -1.6549770e+00
   6.2213572e-01  -1.7461559e+00
   6.2870616e-01  -1.8381111e+00
   6.3553376e-01  -1.9305604e+00
   6.4261895e-01  -2.0232079e+00
   6.4996138e-01  -2.1157460e+00
   6.5755977e-01  -2.2078575e+00
   6.6541190e-01  -2.2992180e+00
   6.7351445e-01  -2.3894987e+00
   6.8186295e-01  -2.4783696e+00
   6.9045169e-01  -2.5655029e+00
   6.9927363e-01  -2.6505766e+00
   7.0832033e-01  -2.7332785e+00
   7.1758182e-01  -2.8133101e+00
   7.2704660e-01  -2.8903908e+00
   7.3670151e-01  -2.9642619e+00
   7.4653173e-01  -3.0346906e+00
   7.5652070e-01  -3.1014740e+00
   7.6665012e-01  -3.1644419e+00
   7.7689995e-01  -3.2234605e+00
   7.8724839e-01  -3.2784339e+00
   7.9767200e-01  -3.3293066e+00
   8.0814569e-01  -3.3760640e+00
   8.1864287e-01  -3.4187323e+00
   8.2913557e-01  -3.4573780e+00
   8.3959460e-01  -3.4921057e+00
   8.4998976e-01  -3.5230559e+00
   8.6029005e-01  -3.5504011e+00
   8.7046398e-01  -3.5743417e+00
   8.8047982e-01  -3.5951010e+00
   8.9030595e-01  -3.6129202e+00
   8.9991120e-01  -3.6280525e+00
   9.0926522e-01  -3.6407574e+00
   9.1833887e-01  -3.6512954e+00
   9.2710458e-01  -3.6599229e+00
   9.3553675e-01  -3.6668870e+00
   9.4361215e-01  -3.6724223e+00
   9.5131019e-01  -3.6767468e+00
   9.5861330e-01  -3.6800603e+00
   9.6550719e-01  -3.6825421e+00
   9.7198105e-01  -3.6843507e+00
   9.7802775e-01  -3.6856240e+00
   9.8364391e-01  -3.6864800e+00
   9.8882992e-01  -3.6870188e+00
   9.9359015e-01  -3.6873226e+00
   9.9793230e-01  -3.6874550e+00


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.2447190e-02
   1.3163558e-02   2.2312906e-02
   1.9262189e-02   3.2850535e-02
   2.5847735e-02   4.4792384e-02
   3.2910864e-02   5.7838687e-02
   4.0437094e-02   7.1630301e-02
   4.8407098e-02   8.5979133e-02
   5.6797117e-02   1.0079916e-01
   6.5579447e-02   1.1602210e-01
   7.4722998e-02   1.3156812e-01
   8.4193893e-02   1.4734795e-01
   9.3956090e-02   1.6327043e-01
   1.0397200e-01   1.7924670e-01
   1.1420311e-01   1.9519194e-01
   1.2461054e-01   2.1102642e-01
   1.3515560e-01   2.2667630e-01
   1.4580029e-01   2.4207449e-01
   1.5650769e-01   2.5716116e-01
   1.6724237e-01   2.7188406e-01
   1.7797066e-01   2.8619865e-01
   1.8866095e-01   3.0006795e-01
   1.9928379e-01   3.1346234e-01
   2.0981209e-01   3.2635913e-01
   2.2022116e-01   3.3874212e-01
   2.3048875e-01   3.5060106e-01
   2.4059501e-01   3.6193102e-01
   2.5052248e-01   3.7273183e-01
   2.6025597e-01   3.8300746e-01
   2.6978249e-01   3.9276540e-01
   2.7909113e-01   4.0201615e-01
   2.8817289e-01   4.1077262e-01
   2.9702058e-01   4.1904970e-01
   3.0562865e-01   4.2686380e-01
   3.1399303e-01   4.3423243e-01
   3.2211102e-01   4.4117388e-01
   3.2998109e-01   4.4770689e-01
   3.3760280e-01   4.5385042e-01
   3.4497662e-01   4.5962341e-01
   3.5210383e-01   4.6504460e-01
   3.5898638e-01   4.7013237e-01
   3.6562683e-01   4.7490463e-01
   3.7202819e-01   4.7937876e-01
   3.7819389e-01   4.8357146e-01
   3.8412763e-01   4.8749879e-01
   3.8983341e-01   4.9117607e-01
   3.9531537e-01   4.9461789e-01
   4.0057778e-01   4.9783812e-01
   4.0562503e-01   5.0084987e-01
   4.1046151e-01   5.0366553e-01
   4.1509165e-01   5.0629679e-01
   4.1951988e-01   5.0875464e-01
   4.2375059e-01   5.1104943e-01
   4.2778814e-01   5.1319087e-01
   4.3163684e-01   5.1518806e-01
   4.3530095e-01   5.1704954e-01
   4.3878469e-01   5.1878332e-01
   4.4209224e-01   5.2039690e-01
   4.4522775e-01   5.2189731e-01
   4.4819533e-01   5.2329114e-01
   4.5099911e-01   5.2458460e-01
   4.5364320e-01   5.2578349e-01
   4.5613173e-01   5.2689328e-01
   4.5846890e-01   5.2791914e-01
   4.6065893e-01   5.2886592e-01
   4.6270611e-01   5.2973822e-01
   4.6461483e-01   5.3054038e-01
   4.6638958e-01   5.3127652e-01
   4.6803493e-01   5.3195052e-01
   4.6955560e-01   5.3256606e-01
   4.7095640e-01   5.3312660e-01
   4.7224229e-01   5.3363546e-01
   4.7341836e-01   5.3409583e-01
   4.7448979e-01   5.3451092e-01
   4.7551020e-01   5.3490254e-01
   4.7653061e-01   5.3529090e-01
   4.7755101e-01   5.3567620e-01
   4.7857142e-01   5.3605842e-01
   4.7959183e-01   5.3643739e-01
   4.8061224e-01   5.3681288e-01
   4.8163264e-01   5.3718466e-01
   4.8265305e-01   5.3755267e-01
   4.8367346e-01   5.3791726e-01
   4.8469387e-01   5.3827946e-01
   4.8571428e-01   5.3864082e-01
   4.8673468e-01   5.3900182e-01
   4.8775509e-01   5.3935760e-01
   4.8877550e-01   5.3969075e-01
   4.8979591e-01   5.3996458e-01
   4.9081631e-01   5.4012928e-01
   4.9183672e-01   5.4016588e-01
   4.9285713e-01   5.4019824e-01
   4.9387754e-01   5.4067527e-01
   4.9489795e-01   5.4251597e-01
   4.9591835e-01   5.4687910e-01
   4.9693876e-01   5.5391856e-01
   4.9795917e-01   5.5978756e-01
   4.9897958e-01   5.5212911e-01
   4.9999999e-01   5.0675118e-01
   5.0102039e-01   3.9058971e-01
   5.0204080e-01   1.9312604e-01
   5.0306121e-01  -4.6086787e-02
   5.0408162e-01  -2.9837774e-01
   5.0510202e-01  -5.4955445e-01
   5.0612243e-01  -7.9594064e-01
   5.0714284e-01  -1.0382384e+00
   5.0816325e-01  -1.2780288e+00
   5.0918366e-01  -1.5164326e+00
   5.1020406e-01  -1.7539546e+00
   5.1122447e-01  -1.9907132e+00
   5.1224488e-01  -2.2266713e+00
   5.1326529e-01  -2.4617673e+00
   5.1428569e-01  -2.6959609e+00
   5.1530610e-01  -2.9292360e+00
   5.1632651e-01  -3.1615908e+00
   5.1734692e-01  -3.3930288e+00
   5.1836733e-01  -3.6235544e+00
   5.1938773e-01  -3.8531708e+00
   5.2040814e-01  -4.0818810e+00
   5.2142855e-01  -4.3096880e+00
   5.2244896e-01  -4.5365962e+00
   5.2346936e-01  -4.7626095e+00
   5.2448977e-01  -4.9877286e+00
   5.2551018e-01  -5.2119417e+00
   5.2658161e-01  -5.4463785e+00
   5.2775816e-01  -5.7026649e+00
   5.2904612e-01  -5.9818607e+00
   5.3045193e-01  -6.2849847e+00
   5.3198198e-01  -6.6129859e+00
   5.3364270e-01  -6.9667499e+00
   5.3544056e-01  -7.3470911e+00
   5.3738202e-01  -7.7547439e+00
   5.3947351e-01  -8.1903539e+00
   5.4172149e-01  -8.6544688e+00
   5.4413234e-01  -9.1475296e+00
   5.4671244e-01  -9.6698617e+00
   5.4946809e-01  -1.0221667e+01
   5.5240554e-01  -1.0803016e+01
   5.5553097e-01  -1.1413838e+01
   5.5885044e-01  -1.2053918e+01
   5.6236994e-01  -1.2722881e+01
   5.6609531e-01  -1.3420196e+01
   5.7003225e-01  -1.4145160e+01
   5.7418631e-01  -1.4896898e+01
   5.7856282e-01  -1.5674354e+01
   5.8316692e-01  -1.6476290e+01
   5.8800348e-01  -1.7301279e+01
   5.9307708e-01  -1.8147707e+01
   5.9839198e-01  -1.9013769e+01
   6.0395208e-01  -1.9897471e+01
   6.0976083e-01  -2.0796632e+01
   6.1582122e-01  -2.1708889e+01
   6.2213572e-01  -2.2631705e+01
   6.2870616e-01  -2.3562376e+01
   6.3553376e-01  -2.4498047e+01
   6.4261895e-01  -2.5435724e+01
   6.4996138e-01  -2.6372292e+01
   6.5755977e-01  -2.7304543e+01
   6.6541190e-01  -2.8229191e+01
   6.7351445e-01  -2.9142911e+01
   6.8186295e-01  -3.0042361e+01
   6.9045169e-01  -3.0924225e+01
   6.9927363e-01  -3.1785244e+01
   7.0832033e-01  -3.2622258e+01
   7.1758182e-01  -3.3432245e+01
   7.2704660e-01  -3.4212366e+01
   7.3670151e-01  -3.4960003e+01
   7.4653173e-01  -3.5672799e+01
   7.5652070e-01  -3.6348701e+01
   7.6665012e-01  -3.6985987e+01
   7.7689995e-01  -3.7583301e+01
   7.8724839e-01  -3.8139675e+01
   7.9767200e-01  -3.8654546e+01
   8.0814569e-01  -3.9127766e+01
   8.1864287e-01  -3.9559600e+01
   8.2913557e-01  -3.9950722e+01
   8.3959460e-01  -4.0302190e+01
   8.4998976e-01  -4.0615427e+01
   8.6029005e-01  -4.0892178e+01
   8.7046398e-01  -4.1134471e+01
   8.8047982e-01  -4.1344567e+01
   8.9030595e-01  -4.1524907e+01
   8.9991120e-01  -4.1678053e+01
   9.0926522e-01  -4.1806632e+01
   9.1833887e-01  -4.1913281e+01
   9.2710458e-01  -4.2000593e+01
   9.3553675e-01  -4.2071072e+01
   9.4361215e-01  -4.2127089e+01
   9.5131019e-01  -4.2170854e+01
   9.5861330e-01  -4.2204385e+01
   9.6550719e-01  -4.2229501e+01
   9.7198105e-01  -4.2247803e+01
   9.7802775e-01  -4.2260688e+01
   9.8364391e-01  -4.2269350e+01
   9.8882992e-01  -4.2274800e+01
   9.9359015e-01  -4.2277874e+01
   9.9793230e-01  -4.2279211e+01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   2.9440449e-04
   1.3163558e-02   5.2775125e-04
   1.9262189e-02   7.7699026e-04
   2.5847735e-02   1.0594423e-03
   3.2910864e-02   1.3680172e-03
   4.0437094e-02   1.6942204e-03
   4.8407098e-02   2.0336031e-03
   5.6797117e-02   2.3841306e-03
   6.5579447e-02   2.7441880e-03
   7.4722998e-02   3.1118868e-03
   8.4193893e-02   3.4851160e-03
   9.3956090e-02   3.8617190e-03
   1.0397200e-01   4.2395942e-03
   1.1420311e-01   4.6167357e-03
   1.2461054e-01   4.9912572e-03
   1.3515560e-01   5.3614128e-03
   1.4580029e-01   5.7256151e-03
   1.5650769e-01   6.0824493e-03
   1.6724237e-01   6.4306797e-03
   1.7797066e-01   6.7692524e-03
   1.8866095e-01   7.0972931e-03
   1.9928379e-01   7.4141009e-03
   2.0981209e-01   7.7191394e-03
   2.2022116e-01   8.0120256e-03
   2.3048875e-01   8.2925165e-03
   2.4059501e-01   8.5604960e-03
   2.5052248e-01   8.8159599e-03
   2.6025597e-01   9.0590020e-03
   2.6978249e-01   9.2897997e-03
   2.7909113e-01   9.5086010e-03
   2.8817289e-01   9.7157116e-03
   2.9702058e-01   9.9114836e-03
   3.0562865e-01   1.0096305e-02
   3.1399303e-01   1.0270590e-02
   3.2211102e-01   1.0434771e-02
   3.2998109e-01   1.0589291e-02
   3.3760280e-01   1.0734600e-02
   3.4497662e-01   1.0871144e-02
   3.5210383e-01   1.0999368e-02
   3.5898638e-01   1.1119705e-02
   3.6562683e-01   1.1232580e-02
   3.7202819e-01   1.1338404e-02
   3.7819389e-01   1.1437571e-02
   3.8412763e-01   1.1530461e-02
   3.8983341e-01   1.1617437e-02
   3.9531537e-01   1.1698844e-02
   4.0057778e-01   1.1775010e-02
   4.0562503e-01   1.1846244e-02
   4.1046151e-01   1.1912841e-02
   4.1509165e-01   1.1975076e-02
   4.1951988e-01   1.2033210e-02
   4.2375059e-01   1.2087487e-02
   4.2778814e-01   1.2138137e-02
   4.3163684e-01   1.2185375e-02
   4.3530095e-01   1.2229404e-02
   4.3878469e-01   1.2270412e-02
   4.4209224e-01   1.2308576e-02
   4.4522775e-01   1.2344064e-02
   4.4819533e-01   1.2377032e-02
   4.5099911e-01   1.2407625e-02
   4.5364320e-01   1.2435982e-02
   4.5613173e-01   1.2462231e-02
   4.5846890e-01   1.2486495e-02
   4.6065893e-01   1.2508888e-02
   4.6270611e-01   1.2529520e-02
   4.6461483e-01   1.2548493e-02
   4.6638958e-01   1.2565904e-02
   4.6803493e-01   1.2581846e-02
   4.6955560e-01   1.2596405e-02
   4.7095640e-01   1.2609663e-02
   4.7224229e-01   1.2621699e-02
   4.7341836e-01   1.2632587e-02
   4.7448979e-01   1.2642405e-02
   4.7551020e-01   1.2651668e-02
   4.7653061e-01   1.2660854e-02
   4.7755101e-01   1.2669967e-02
   4.7857142e-01   1.2679007e-02
   4.7959183e-01   1.2687971e-02
   4.8061224e-01   1.2696852e-02
   4.8163264e-01   1.2705645e-02
   4.8265305e-01   1.2714350e-02
   4.8367346e-01   1.2722973e-02
   4.8469387e-01   1.2731540e-02
   4.8571428e-01   1.2740087e-02
   4.8673468e-01   1.2748625e-02
   4.8775509e-01   1.2757040e-02
   4.8877550e-01   1.2764920e-02
   4.8979591e-01   1.2771397e-02
   4.9081631e-01   1.2775292e-02
   4.9183672e-01   1.2776158e-02
   4.9285713e-01   1.2776923e-02
   4.9387754e-01   1.2788206e-02
   4.9489795e-01   1.2831743e-02
   4.9591835e-01   1.2934941e-02
   4.9693876e-01   1.3101440e-02
   4.9795917e-01   1.3240256e-02
   4.9897958e-01   1.3059116e-02
   4.9999999e-01   1.1985824e-02
   5.0102039e-01   9.2383397e-03
   5.0204080e-01   4.5678723e-03
   5.0306121e-01  -1.0900579e-03
   5.0408162e-01  -7.0573158e-03
   5.0510202e-01  -1.2998219e-02
   5.0612243e-01  -1.8825816e-02
   5.0714284e-01  -2.4556711e-02
   5.0816325e-01  -3.0228304e-02
   5.0918366e-01  -3.5867097e-02
   5.1020406e-01  -4.1485036e-02
   5.1122447e-01  -4.7084917e-02
   5.1224488e-01  -5.2665866e-02
   5.1326529e-01  -5.8226425e-02
   5.1428569e-01  -6.3765640e-02
   5.1530610e-01  -6.9283129e-02
   5.1632651e-01  -7.4778850e-02
   5.1734692e-01  -8.0252889e-02
   5.1836733e-01  -8.5705345e-02
   5.1938773e-01  -9.1136299e-02
   5.2040814e-01  -9.6545817e-02
   5.2142855e-01  -1.0193397e-01
   5.2244896e-01  -1.0730087e-01
   5.2346936e-01  -1.1264660e-01
   5.2448977e-01  -1.1797119e-01
   5.2551018e-01  -1.2327434e-01
   5.2658161e-01  -1.2881930e-01
   5.2775816e-01  -1.3488106e-01
   5.2904612e-01  -1.4148468e-01
   5.3045193e-01  -1.4865426e-01
   5.3198198e-01  -1.5641224e-01
   5.3364270e-01  -1.6477956e-01
   5.3544056e-01  -1.7377550e-01
   5.3738202e-01  -1.8341742e-01
   5.3947351e-01  -1.9372059e-01
   5.4172149e-01  -2.0469797e-01
   5.4413234e-01  -2.1635999e-01
   5.4671244e-01  -2.2871434e-01
   5.4946809e-01  -2.4176580e-01
   5.5240554e-01  -2.5551603e-01
   5.5553097e-01  -2.6996337e-01
   5.5885044e-01  -2.8510271e-01
   5.6236994e-01  -3.0092523e-01
   5.6609531e-01  -3.1741832e-01
   5.7003225e-01  -3.3456538e-01
   5.7418631e-01  -3.5234570e-01
   5.7856282e-01  -3.7073431e-01
   5.8316692e-01  -3.8970192e-01
   5.8800348e-01  -4.0921480e-01
   5.9307708e-01  -4.2923477e-01
   5.9839198e-01  -4.4971912e-01
   6.0395208e-01  -4.7062069e-01
   6.0976083e-01  -4.9188789e-01
   6.1582122e-01  -5.1346486e-01
   6.2213572e-01  -5.3529156e-01
   6.2870616e-01  -5.5730407e-01
   6.3553376e-01  -5.7943482e-01
   6.4261895e-01  -6.0161301e-01
   6.4996138e-01  -6.2376500e-01
   6.5755977e-01  -6.4581485e-01
   6.6541190e-01  -6.6768491e-01
   6.7351445e-01  -6.8929647e-01
   6.8186295e-01  -7.1057053e-01
   6.9045169e-01  -7.3142863e-01
   6.9927363e-01  -7.5179369e-01
   7.0832033e-01  -7.7159098e-01
   7.1758182e-01  -7.9074902e-01
   7.2704660e-01  -8.0920067e-01
   7.3670151e-01  -8.2688399e-01
   7.4653173e-01  -8.4374326e-01
   7.5652070e-01  -8.5972989e-01
   7.6665012e-01  -8.7480316e-01
   7.7689995e-01  -8.8893100e-01
   7.8724839e-01  -9.0209051e-01
   7.9767200e-01  -9.1426839e-01
   8.0814569e-01  -9.2546112e-01
   8.1864287e-01  -9.3567499e-01
   8.2913557e-01  -9.4492591e-01
   8.3959460e-01  -9.5323894e-01
   8.4998976e-01  -9.6064770e-01
   8.6029005e-01  -9.6719349e-01
   8.7046398e-01  -9.7292427e-01
   8.8047982e-01  -9.7789354e-01
   8.9030595e-01  -9.8215899e-01
   8.9991120e-01  -9.8578124e-01
   9.0926522e-01  -9.8882243e-01
   9.1833887e-01  -9.9134492e-01
   9.2710458e-01  -9.9341005e-01
   9.3553675e-01  -9.9507703e-01
   9.4361215e-01  -9.9640197e-01
   9.5131019e-01  -9.9743710e-01
   9.5861330e-01  -9.9823020e-01
   9.6550719e-01  -9.9882423e-01
   9.7198105e-01  -9.9925713e-01
   9.7802775e-01  -9.9956188e-01
   9.8364391e-01  -9.9976676e-01
   9.8882992e-01  -9.9989568e-01
   9.9359015e-01  -9.9996837e-01
   9.9793230e-01  -1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.8947494e-03
   4.0080160e-03   7.7742144e-03
   6.0120240e-03   1.1638413e-02
   8.0160321e-03   1.5487363e-02
   1.0020040e-02   1.9321083e-02
   1.2024048e-02   2.3139589e-02
   1.4028056e-02   2.6942901e-02
   1.6032064e-02   3.0731036e-02
   1.8036072e-02   3.4504011e-02
   2.0040080e-02   3.8261846e-02
   2.2044088e-02   4.2004557e-02
   2.4048096e-02   4.5732163e-02
   2.6052104e-02   4.9444681e-02
   2.8056112e-02   5.3142129e-02
   3.0060120e-02   5.6824526e-02
   3.2064128e-02   6.0491889e-02
   3.4068136e-02   6.4144235e-02
   3.6072144e-02   6.7781584e-02
   3.8076152e-02   7.1403953e-02
   4.0080160e-02   7.5011359e-02
   4.2084168e-02   7.8603820e-02
   4.4088176e-02   8.2181356e-02
   4.6092184e-02   8.5743982e-02
   4.8096192e-02   8.9291718e-02
   5.0100200e-02   9.2824581e-02
   5.2104208e-02   9.6342588e-02
   5.4108216e-02   9.9845759e-02
   5.6112224e-02   1.0333411e-01
   5.8116232e-02   1.0680766e-01
   6.0120240e-02   1.1026643e-01
   6.2124248e-02   1.1371043e-01
   6.4128257e-02   1.1713968e-01
   6.6132265e-02   1.2055421e-01
   6.8136273e-02   1.2395402e-01
   7.0140281e-02   1.2733914e-01
   7.2144289e-02   1.3070958e-01
   7.4148297e-02   1.3406536e-01
   7.6152305e-02   1.3740650e-01
   7.8156313e-02   1.4073302e-01
   8.0160321e-02   1.4404494e-01
   8.2164329e-02   1.4734227e-01
   8.4168337e-02   1.5062503e-01
   8.6172345e-02   1.5389324e-01
   8.8176353e-02   1.5714692e-01
   9.0180361e-02   1.6038608e-01
   9.2184369e-02   1.6361074e-01
   9.4188377e-02   1.6682093e-01
   9.6192385e-02   1.7001665e-01
   9.8196393e-02   1.7319793e-01
   1.0020040e-01   1.7636479e-01
   1.0220441e-01   1.7951723e-01
   1.0420842e-01   1.8265529e-01
   1.0621242e-01   1.8577898e-01
   1.0821643e-01   1.8888831e-01
   1.1022044e-01   1.9198330e-01
   1.1222445e-01   1.9506398e-01
   1.1422846e-01   1.9813035e-01
   1.1623246e-01   2.0118245e-01
   1.1823647e-01   2.0422027e-01
   1.2024048e-01   2.0724386e-01
   1.2224449e-01   2.1025321e-01
   1.2424850e-01   2.1324835e-01
   1.2625251e-01   2.1622930e-01
   1.2825651e-01   2.1919607e-01
   1.3026052e-01   2.2214869e-01
   1.3226453e-01   2.2508717e-01
   1.3426854e-01   2.2801152e-01
   1.3627255e-01   2.3092177e-01
   1.3827655e-01   2.3381794e-01
   1.4028056e-01   2.3670004e-01
   1.4228457e-01   2.3956808e-01
   1.4428858e-01   2.4242210e-01
   1.4629259e-01   2.4526210e-01
   1.4829659e-01   2.4808810e-01
   1.5030060e-01   2.5090013e-01
   1.5230461e-01   2.5369820e-01
   1.5430862e-01   2.5648232e-01
   1.5631263e-01   2.5925252e-01
   1.5831663e-01   2.6200881e-01
   1.6032064e-01   2.6475121e-01
   1.6232465e-01   2.6747975e-01
   1.6432866e-01   2.7019442e-01
   1.6633267e-01   2.7289527e-01
   1.6833667e-01   2.7558229e-01
   1.7034068e-01   2.7825552e-01
   1.7234469e-01   2.8091496e-01
   1.7434870e-01   2.8356064e-01
   1.7635271e-01   2.8619258e-01
   1.7835671e-01   2.8881078e-01
   1.8036072e-01   2.9141528e-01
   1.8236473e-01   2.9400608e-01
   1.8436874e-01   2.9658321e-01
   1.8637275e-01   2.9914669e-01
   1.8837675e-01   3.0169652e-01
   1.9038076e-01   3.0423274e-01
   1.9238477e-01   3.0675535e-01
   1.9438878e-01   3.0926437e-01
   1.9639279e-01   3.1175983e-01
   1.9839679e-01   3.1424174e-01
   2.0040080e-01   3.1671012e-01
   2.0240481e-01   3.1916499e-01
   2.0440882e-01   3.2160636e-01
   2.0641283e-01   3.2403425e-01
   2.0841683e-01   3.2644869e-01
   2.1042084e-01   3.2884968e-01
   2.1242485e-01   3.3123724e-01
   2.1442886e-01   3.3361140e-01
   2.1643287e-01   3.3597218e-01
   2.1843687e-01   3.3831958e-01
   2.2044088e-01   3.4065363e-01
   2.2244489e-01   3.4297435e-01
   2.2444890e-01   3.4528175e-01
   2.2645291e-01   3.4757585e-01
   2.2845691e-01   3.4985667e-01
   2.3046092e-01   3.5212423e-01
   2.3246493e-01   3.5437854e-01
   2.3446894e-01   3.5661962e-01
   2.3647295e-01   3.5884750e-01
   2.3847695e-01   3.6106218e-01
   2.4048096e-01   3.6326369e-01
   2.4248497e-01   3.6545205e-01
   2.4448898e-01   3.6762727e-01
   2.4649299e-01   3.6978937e-01
   2.4849699e-01   3.7193836e-01
   2.5050100e-01   3.7407427e-01
   2.5250501e-01   3.7619712e-01
   2.5450902e-01   3.7830692e-01
   2.5651303e-01   3.8040368e-01
   2.5851703e-01   3.8248744e-01
   2.6052104e-01   3.8455820e-01
   2.6252505e-01   3.8661598e-01
   2.6452906e-01   3.8866081e-01
   2.6653307e-01   3.9069269e-01
   2.6853707e-01   3.9271165e-01
   2.7054108e-01   3.9471771e-01
   2.7254509e-01   3.9671088e-01
   2.7454910e-01   3.9869118e-01
   2.7655311e-01   4.0065862e-01
   2.7855711e-01   4.0261324e-01
   2.8056112e-01   4.0455504e-01
   2.8256513e-01   4.0648404e-01
   2.8456914e-01   4.0840026e-01
   2.8657315e-01   4.1030372e-01
   2.8857715e-01   4.1219443e-01
   2.9058116e-01   4.1407242e-01
   2.9258517e-01   4.1593770e-01
   2.9458918e-01   4.1779029e-01
   2.9659319e-01   4.1963021e-01
   2.9859719e-01   4.2145747e-01
   3.0060120e-01   4.2327209e-01
   3.0260521e-01   4.2507410e-01
   3.0460922e-01   4.2686351e-01
   3.0661323e-01   4.2864033e-01
   3.0861723e-01   4.3040459e-01
   3.1062124e-01   4.3215630e-01
   3.1262525e-01   4.3389548e-01
   3.1462926e-01   4.3562214e-01
   3.1663327e-01   4.3733632e-01
   3.1863727e-01   4.3903802e-01
   3.2064128e-01   4.4072726e-01
   3.2264529e-01   4.4240406e-01
   3.2464930e-01   4.4406844e-01
   3.2665331e-01   4.4572042e-01
   3.2865731e-01   4.4736000e-01
   3.3066132e-01   4.4898722e-01
   3.3266533e-01   4.5060209e-01
   3.3466934e-01   4.5220463e-01
   3.3667335e-01   4.5379485e-01
   3.3867735e-01   4.5537278e-01
   3.4068136e-01   4.5693842e-01
   3.4268537e-01   4.5849181e-01
   3.4468938e-01   4.6003295e-01
   3.4669339e-01   4.6156187e-01
   3.4869739e-01   4.6307858e-01
   3.5070140e-01   4.6458309e-01
   3.5270541e-01   4.6607544e-01
   3.5470942e-01   4.6755564e-01
   3.5671343e-01   4.6902369e-01
   3.5871743e-01   4.7047963e-01
   3.6072144e-01   4.7192347e-01
   3.6272545e-01   4.7335523e-01
   3.6472946e-01   4.7477492e-01
   3.6673347e-01   4.7618257e-01
   3.6873747e-01   4.7757819e-01
   3.7074148e-01   4.7896180e-01
   3.7274549e-01   4.8033341e-01
   3.7474950e-01   4.8169305e-01
   3.7675351e-01   4.8304073e-01
   3.7875752e-01   4.8437648e-01
   3.8076152e-01   4.8570030e-01
   3.8276553e-01   4.8701222e-01
   3.8476954e-01   4.8831225e-01
   3.8677355e-01   4.8960042e-01
   3.8877756e-01   4.9087673e-01
   3.9078156e-01   4.9214122e-01
   3.9278557e-01   4.9339389e-01
   3.9478958e-01   4.9463476e-01
   3.9679359e-01   4.9586386e-01
   3.9879760e-01   4.9708119e-01
   4.0080160e-01   4.9828679e-01
   4.0280561e-01   4.9948065e-01
   4.0480962e-01   5.0066282e-01
   4.0681363e-01   5.0183329e-01
   4.0881764e-01   5.0299209e-01
   4.1082164e-01   5.0413924e-01
   4.1282565e-01   5.0527476e-01
   4.1482966e-01   5.0639866e-01
   4.1683367e-01   5.0751096e-01
   4.1883768e-01   5.0861167e-01
   4.2084168e-01   5.0970083e-01
   4.2284569e-01   5.1077843e-01
   4.2484970e-01   5.1184451e-01
   4.2685371e-01   5.1289909e-01
   4.2885772e-01   5.1394216e-01
   4.3086172e-01   5.1497377e-01
   4.3286573e-01   5.1599392e-01
   4.3486974e-01   5.1700263e-01
   4.3687375e-01   5.1799992e-01
   4.3887776e-01   5.1898581e-01
   4.4088176e-01   5.1996031e-01
   4.4288577e-01   5.2092344e-01
   4.4488978e-01   5.2187523e-01
   4.4689379e-01   5.2281569e-01
   4.4889780e-01   5.2374483e-01
   4.5090180e-01   5.2466268e-01
   4.5290581e-01   5.2556925e-01
   4.5490982e-01   5.2646456e-01
   4.5691383e-01   5.2734863e-01
   4.5891784e-01   5.2822148e-01
   4.6092184e-01   5.2908312e-01
   4.6292585e-01   5.2993357e-01
   4.6492986e-01   5.3077286e-01
   4.6693387e-01   5.3160099e-01
   4.6893788e-01   5.3241798e-01
   4.7094188e-01   5.3322386e-01
   4.7294589e-01   5.3401865e-01
   4.7494990e-01   5.3480235e-01
   4.7695391e-01   5.3557499e-01
   4.7895792e-01   5.3633658e-01
   4.8096192e-01   5.3708715e-01
   4.8296593e-01   5.3782671e-01
   4.8496994e-01   5.3855527e-01
   4.8697395e-01   5.3927287e-01
   4.8897796e-01   5.3997951e-01
   4.9098196e-01   5.4067521e-01
   4.9298597e-01   5.4135999e-01
   4.9498998e-01   5.4203387e-01
   4.9699399e-01   5.4269687e-01
   4.9899800e-01   5.4334900e-01
   5.0100200e-01   5.4398619e-01
   5.0300601e-01   5.4461791e-01
   5.0501002e-01   5.4524489e-01
   5.0701403e-01   5.4586714e-01
   5.0901804e-01   5.4648470e-01
   5.1102204e-01   5.4709756e-01
   5.1302605e-01   5.4770576e-01
   5.1503006e-01   5.4830931e-01
   5.1703407e-01   5.4890822e-01
   5.1903808e-01   5.4950252e-01
   5.2104208e-01   5.5009223e-01
   5.2304609e-01   5.5067735e-01
   5.2505010e-01   5.5125791e-01
   5.2705411e-01   5.5183393e-01
   5.2905812e-01   5.5240542e-01
   5.3106212e-01   5.5297240e-01
   5.3306613e-01   5.5353490e-01
   5.3507014e-01   5.5409291e-01
   5.3707415e-01   5.5464648e-01
   5.3907816e-01   5.5519561e-01
   5.4108216e-01   5.5574031e-01
   5.4308617e-01   5.5628062e-01
   5.4509018e-01   5.5681654e-01
   5.4709419e-01   5.5734809e-01
   5.4909820e-01   5.5787530e-01
   5.5110220e-01   5.5839818e-01
   5.5310621e-01   5.5891674e-01
   5.5511022e-01   5.5943100e-01
   5.5711423e-01   5.5994099e-01
   5.5911824e-01   5.6044672e-01
   5.6112224e-01   5.6094821e-01
   5.6312625e-01   5.6144547e-01
   5.6513026e-01   5.6193853e-01
   5.6713427e-01   5.6242740e-01
   5.6913828e-01   5.6291209e-01
   5.7114228e-01   5.6339263e-01
   5.7314629e-01   5.6386904e-01
   5.7515030e-01   5.6434133e-01
   5.7715431e-01   5.6480952e-01
   5.7915832e-01   5.6527363e-01
   5.8116232e-01   5.6573367e-01
   5.8316633e-01   5.6618967e-01
   5.8517034e-01   5.6664163e-01
   5.8717435e-01   5.6708959e-01
   5.8917836e-01   5.6753355e-01
   5.9118236e-01   5.6797354e-01
   5.9318637e-01   5.6840956e-01
   5.9519038e-01   5.6884165e-01
   5.9719439e-01   5.6926982e-01
   5.9919840e-01   5.6969408e-01
   6.0120240e-01   5.7011445e-01
   6.0320641e-01   5.7053095e-01
   6.0521042e-01   5.7094361e-01
   6.0721443e-01   5.7135242e-01
   6.0921844e-01   5.7175743e-01
   6.1122244e-01   5.7215863e-01
   6.1322645e-01   5.7255606e-01
   6.1523046e-01   5.7294972e-01
   6.1723447e-01   5.7333963e-01
   6.1923848e-01   5.7372582e-01
   6.2124248e-01   5.7410830e-01
   6.2324649e-01   5.7448709e-01
   6.2525050e-01   5.7486220e-01
   6.2725451e-01   5.7523366e-01
   6.2925852e-01   5.7560148e-01
   6.3126253e-01   5.7596568e-01
   6.3326653e-01   5.7632628e-01
   6.3527054e-01   5.7668329e-01
   6.3727455e-01   5.7703673e-01
   6.3927856e-01   5.7738662e-01
   6.4128257e-01   5.7773298e-01
   6.4328657e-01   5.7807583e-01
   6.4529058e-01   5.7841518e-01
   6.4729459e-01   5.7875105e-01
   6.4929860e-01   5.7908346e-01
   6.5130261e-01   5.7941243e-01
   6.5330661e-01   5.7973797e-01
   6.5531062e-01   5.8006011e-01
   6.5731463e-01   5.8037885e-01
   6.5931864e-01   5.8069423e-01
   6.6132265e-01   5.8100625e-01
   6.6332665e-01   5.8131493e-01
   6.6533066e-01   5.8162029e-01
   6.6733467e-01   5.8192235e-01
   6.6933868e-01   5.8222113e-01
   6.7134269e-01   5.8251664e-01
   6.7334669e-01   5.8280891e-01
   6.7535070e-01   5.8309794e-01
   6.7735471e-01   5.8338377e-01
   6.7935872e-01   5.8366639e-01
   6.8136273e-01   5.8394585e-01
   6.8336673e-01   5.8422214e-01
   6.8537074e-01   5.8449529e-01
   6.8737475e-01   5.8476532e-01
   6.8937876e-01   5.8503224e-01
   6.9138277e-01   5.8529607e-01
   6.9338677e-01   5.8555683e-01
   6.9539078e-01   5.8581454e-01
   6.9739479e-01   5.8606922e-01
   6.9939880e-01   5.8632088e-01
   7.0140281e-01   5.8656954e-01
   7.0340681e-01   5.8681521e-01
   7.0541082e-01   5.8705793e-01
   7.0741483e-01   5.8729770e-01
   7.0941884e-01   5.8753454e-01
   7.1142285e-01   5.8776846e-01
   7.1342685e-01   5.8799950e-01
   7.1543086e-01   5.8822766e-01
   7.1743487e-01   5.8845297e-01
   7.1943888e-01   5.8867543e-01
   7.2144289e-01   5.8889507e-01
   7.2344689e-01   5.8911191e-01
   7.2545090e-01   5.8932597e-01
   7.2745491e-01   5.8953725e-01
   7.2945892e-01   5.8974578e-01
   7.3146293e-01   5.8995158e-01
   7.3346693e-01   5.9015467e-01
   7.3547094e-01   5.9035506e-01
   7.3747495e-01   5.9055276e-01
   7.3947896e-01   5.9074781e-01
   7.4148297e-01   5.9094021e-01
   7.4348697e-01   5.9112999e-01
   7.4549098e-01   5.9131715e-01
   7.4749499e-01   5.9150173e-01
   7.4949900e-01   5.9168373e-01
   7.5150301e-01   5.9186318e-01
   7.5350701e-01   5.9204009e-01
   7.5551102e-01   5.9221448e-01
   7.5751503e-01   5.9238636e-01
   7.5951904e-01   5.9255577e-01
   7.6152305e-01   5.9272270e-01
   7.6352705e-01   5.9288719e-01
   7.6553106e-01   5.9304925e-01
   7.6753507e-01   5.9320889e-01
   7.6953908e-01   5.9336614e-01
   7.7154309e-01   5.9352101e-01
   7.7354709e-01   5.9367352e-01
   7.7555110e-01   5.9382368e-01
   7.7755511e-01   5.9397152e-01
   7.7955912e-01   5.9411706e-01
   7.8156313e-01   5.9426031e-01
   7.8356713e-01   5.9440128e-01
   7.8557114e-01   5.9454000e-01
   7.8757515e-01   5.9467649e-01
   7.8957916e-01   5.9481075e-01
   7.9158317e-01   5.9494282e-01
   7.9358717e-01   5.9507270e-01
   7.9559118e-01   5.9520042e-01
   7.9759519e-01   5.9532600e-01
   7.9959920e-01   5.9544944e-01
   8.0160321e-01   5.9557077e-01
   8.0360721e-01   5.9569001e-01
   8.0561122e-01   5.9580717e-01
   8.0761523e-01   5.9592227e-01
   8.0961924e-01   5.9603534e-01
   8.1162325e-01   5.9614638e-01
   8.1362725e-01   5.9625541e-01
   8.1563126e-01   5.9636246e-01
   8.1763527e-01   5.9646754e-01
   8.1963928e-01   5.9657066e-01
   8.2164329e-01   5.9667186e-01
   8.2364729e-01   5.9677113e-01
   8.2565130e-01   5.9686851e-01
   8.2765531e-01   5.9696401e-01
   8.2965932e-01   5.9705764e-01
   8.3166333e-01   5.9714943e-01
   8.3366733e-01   5.9723939e-01
   8.3567134e-01   5.9732754e-01
   8.3767535e-01   5.9741390e-01
   8.3967936e-01   5.9749848e-01
   8.4168337e-01   5.9758131e-01
   8.4368737e-01   5.9766240e-01
   8.4569138e-01   5.9774177e-01
   8.4769539e-01   5.9781944e-01
   8.4969940e-01   5.9789542e-01
   8.5170341e-01   5.9796973e-01
   8.5370741e-01   5.9804239e-01
   8.5571142e-01   5.9811342e-01
   8.5771543e-01   5.9818284e-01
   8.5971944e-01   5.9825066e-01
   8.6172345e-01   5.9831690e-01
   8.6372745e-01   5.9838158e-01
   8.6573146e-01   5.9844471e-01
   8.6773547e-01   5.9850632e-01
   8.6973948e-01   5.9856642e-01
   8.7174349e-01   5.9862504e-01
   8.7374749e-01   5.9868218e-01
   8.7575150e-01   5.9873786e-01
   8.7775551e-01   5.9879211e-01
   8.7975952e-01   5.9884494e-01
   8.8176353e-01   5.9889637e-01
   8.8376754e-01   5.9894641e-01
   8.8577154e-01   5.9899509e-01
   8.8777555e-01   5.9904242e-01
   8.8977956e-01   5.9908842e-01
   8.9178357e-01   5.9913310e-01
   8.9378758e-01   5.9917649e-01
   8.9579158e-01   5.9921861e-01
   8.9779559e-01   5.9925947e-01
   8.9979960e-01   5.9929908e-01
   9.0180361e-01   5.9933747e-01
   9.0380762e-01   5.9937465e-01
   9.0581162e-01   5.9941065e-01
   9.0781563e-01   5.9944547e-01
   9.0981964e-01   5.9947915e-01
   9.1182365e-01   5.9951168e-01
   9.1382766e-01   5.9954310e-01
   9.1583166e-01   5.9957342e-01
   9.1783567e-01   5.9960266e-01
   9.1983968e-01   5.9963084e-01
   9.2184369e-01   5.9965796e-01
   9.2384770e-01   5.9968406e-01
   9.2585170e-01   5.9970915e-01
   9.2785571e-01   5.9973325e-01
   9.2985972e-01   5.9975637e-01
   9.3186373e-01   5.9977853e-01
   9.3386774e-01   5.9979975e-01
   9.3587174e-01   5.9982006e-01
   9.3787575e-01   5.9983945e-01
   9.3987976e-01   5.9985796e-01
   9.4188377e-01   5.9987560e-01
   9.4388778e-01   5.9989240e-01
   9.4589178e-01   5.9990835e-01
   9.4789579e-01   5.9992349e-01
   9.4989980e-01   5.9993784e-01
   9.5190381e-01   5.9995140e-01
   9.5390782e-01   5.9996420e-01
   9.5591182e-01   5.9997626e-01
   9.5791583e-01   5.9998759e-01
   9.5991984e-01   5.9999821e-01
   9.6192385e-01   6.0000815e-01
   9.6392786e-01   6.0001740e-01
   9.6593186e-01   6.0002600e-01
   9.6793587e-01   6.0003397e-01
   9.6993988e-01   6.0004131e-01
   9.7194389e-01   6.0004805e-01
   9.7394790e-01   6.0005421e-01
   9.7595190e-01   6.0005980e-01
   9.7795591e-01   6.0006484e-01
   9.7995992e-01   6.0006935e-01
   9.8196393e-01   6.0007334e-01
   9.8396794e-01   6.0007684e-01
   9.8597194e-01   6.0007986e-01
   9.8797595e-01   6.0008242e-01
   9.8997996e-01   6.0008454e-01
   9.9198397e-01   6.0008623e-01
   9.9398798e-01   6.0008752e-01
   9.9599198e-01   6.0008841e-01
   9.9799599e-01   6.0008894e-01
   1.0000000e+00   6.0008911e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.8947494e-03
   4.0080160e-03   7.7742144e-03
   6.0120240e-03   1.1638413e-02
   8.0160321e-03   1.5487363e-02
   1.0020040e-02   1.9321083e-02
   1.2024048e-02   2.3139589e-02
   1.4028056e-02   2.6942901e-02
   1.6032064e-02   3.0731036e-02
   1.8036072e-02   3.4504011e-02
   2.0040080e-02   3.8261846e-02
   2.2044088e-02   4.2004557e-02
   2.4048096e-02   4.5732163e-02
   2.6052104e-02   4.9444681e-02
   2.8056112e-02   5.3142129e-02
   3.0060120e-02   5.6824526e-02
   3.2064128e-02   6.0491889e-02
   3.4068136e-02   6.4144235e-02
   3.6072144e-02   6.7781584e-02
   3.8076152e-02   7.1403953e-02
   4.0080160e-02   7.5011359e-02
   4.2084168e-02   7.8603820e-02
   4.4088176e-02   8.2181356e-02
   4.6092184e-02   8.5743982e-02
   4.8096192e-02   8.9291718e-02
   5.0100200e-02   9.2824581e-02
   5.2104208e-02   9.6342588e-02
   5.4108216e-02   9.9845759e-02
   5.6112224e-02   1.0333411e-01
   5.8116232e-02   1.0680766e-01
   6.0120240e-02   1.1026643e-01
   6.2124248e-02   1.1371043e-01
   6.4128257e-02   1.1713968e-01
   6.6132265e-02   1.2055421e-01
   6.8136273e-02   1.2395402e-01
   7.0140281e-02   1.2733914e-01
   7.2144289e-02   1.3070958e-01
   7.4148297e-02   1.3406536e-01
   7.6152305e-02   1.3740650e-01
   7.8156313e-02   1.4073302e-01
   8.0160321e-02   1.4404494e-01
   8.2164329e-02   1.4734227e-01
   8.4168337e-02   1.5062503e-01
   8.6172345e-02   1.5389324e-01
   8.8176353e-02   1.5714692e-01
   9.0180361e-02   1.6038608e-01
   9.2184369e-02   1.6361074e-01
   9.4188377e-02   1.6682093e-01
   9.6192385e-02   1.7001665e-01
   9.8196393e-02   1.7319793e-01
   1.0020040e-01   1.7636479e-01
   1.0220441e-01   1.7951723e-01
   1.0420842e-01   1.8265529e-01
   1.0621242e-01   1.8577898e-01
   1.0821643e-01   1.8888831e-01
   1.1022044e-01   1.9198330e-01
   1.1222445e-01   1.9506398e-01
   1.1422846e-01   1.9813035e-01
   1.1623246e-01   2.0118245e-01
   1.1823647e-01   2.0422027e-01
   1.2024048e-01   2.0724386e-01
   1.2224449e-01   2.1025321e-01
   1.2424850e-01   2.1324835e-01
   1.2625251e-01   2.1622930e-01
   1.2825651e-01   2.1919607e-01
   1.3026052e-01   2.2214869e-01
   1.3226453e-01   2.2508717e-01
   1.3426854e-01   2.2801152e-01
   1.3627255e-01   2.3092177e-01
   1.3827655e-01   2.3381794e-01
   1.4028056e-01   2.3670004e-01
   1.4228457e-01   2.3956808e-01
   1.4428858e-01   2.4242210e-01
   1.4629259e-01   2.4526210e-01
   1.4829659e-01   2.4808810e-01
   1.5030060e-01   2.5090013e-01
   1.5230461e-01   2.5369820e-01
   1.5430862e-01   2.5648232e-01
   1.5631263e-01   2.5925252e-01
   1.5831663e-01   2.6200881e-01
   1.6032064e-01   2.6475121e-01
   1.6232465e-01   2.6747975e-01
   1.6432866e-01   2.7019442e-01
   1.6633267e-01   2.7289527e-01
   1.6833667e-01   2.7558229e-01
   1.7034068e-01   2.7825552e-01
   1.7234469e-01   2.8091496e-01
   1.7434870e-01   2.8356064e-01
   1.7635271e-01   2.8619258e-01
   1.7835671e-01   2.8881078e-01
   1.8036072e-01   2.9141528e-01
   1.8236473e-01   2.9400608e-01
   1.8436874e-01   2.9658321e-01
   1.8637275e-01   2.9914669e-01
   1.8837675e-01   3.0169652e-01
   1.9038076e-01   3.0423274e-01
   1.9238477e-01   3.0675535e-01
   1.9438878e-01   3.0926437e-01
   1.9639279e-01   3.1175983e-01
   1.9839679e-01   3.1424174e-01
   2.0040080e-01   3.1671012e-01
   2.0240481e-01   3.1916499e-01
   2.0440882e-01   3.2160636e-01
   2.0641283e-01   3.2403425e-01
   2.0841683e-01   3.2644869e-01
   2.1042084e-01   3.2884968e-01
   2.1242485e-01   3.3123724e-01
   2.1442886e-01   3.3361140e-01
   2.1643287e-01   3.3597218e-01
   2.1843687e-01   3.3831958e-01
   2.2044088e-01   3.4065363e-01
   2.2244489e-01   3.4297435e-01
   2.2444890e-01   3.4528175e-01
   2.2645291e-01   3.4757585e-01
   2.2845691e-01   3.4985667e-01
   2.3046092e-01   3.5212423e-01
   2.3246493e-01   3.5437854e-01
   2.3446894e-01   3.5661962e-01
   2.3647295e-01   3.5884750e-01
   2.3847695e-01   3.6106218e-01
   2.4048096e-01   3.6326369e-01
   2.4248497e-01   3.6545205e-01
   2.4448898e-01   3.6762727e-01
   2.4649299e-01   3.6978937e-01
   2.4849699e-01   3.7193836e-01
   2.5050100e-01   3.7407427e-01
   2.5250501e-01   3.7619712e-01
   2.5450902e-01   3.7830692e-01
   2.5651303e-01   3.8040368e-01
   2.5851703e-01   3.8248744e-01
   2.6052104e-01   3.8455820e-01
   2.6252505e-01   3.8661598e-01
   2.6452906e-01   3.8866081e-01
   2.6653307e-01   3.9069269e-01
   2.6853707e-01   3.9271165e-01
   2.7054108e-01   3.9471771e-01
   2.7254509e-01   3.9671088e-01
   2.7454910e-01   3.9869118e-01
   2.7655311e-01   4.0065862e-01
   2.7855711e-01   4.0261324e-01
   2.8056112e-01   4.0455504e-01
   2.8256513e-01   4.0648404e-01
   2.8456914e-01   4.0840026e-01
   2.8657315e-01   4.1030372e-01
   2.8857715e-01   4.1219443e-01
   2.9058116e-01   4.1407242e-01
   2.9258517e-01   4.1593770e-01
   2.9458918e-01   4.1779029e-01
   2.9659319e-01   4.1963021e-01
   2.9859719e-01   4.2145747e-01
   3.0060120e-01   4.2327209e-01
   3.0260521e-01   4.2507410e-01
   3.0460922e-01   4.2686351e-01
   3.0661323e-01   4.2864033e-01
   3.0861723e-01   4.3040459e-01
   3.1062124e-01   4.3215630e-01
   3.1262525e-01   4.3389548e-01
   3.1462926e-01   4.3562214e-01
   3.1663327e-01   4.3733632e-01
   3.1863727e-01   4.3903802e-01
   3.2064128e-01   4.4072726e-01
   3.2264529e-01   4.4240406e-01
   3.2464930e-01   4.4406844e-01
   3.2665331e-01   4.4572042e-01
   3.2865731e-01   4.4736000e-01
   3.3066132e-01   4.4898722e-01
   3.3266533e-01   4.5060209e-01
   3.3466934e-01   4.5220463e-01
   3.3667335e-01   4.5379485e-01
   3.3867735e-01   4.5537278e-01
   3.4068136e-01   4.5693842e-01
   3.4268537e-01   4.5849181e-01
   3.4468938e-01   4.6003295e-01
   3.4669339e-01   4.6156187e-01
   3.4869739e-01   4.6307858e-01
   3.5070140e-01   4.6458309e-01
   3.5270541e-01   4.6607544e-01
   3.5470942e-01   4.6755564e-01
   3.5671343e-01   4.6902369e-01
   3.5871743e-01   4.7047963e-01
   3.6072144e-01   4.7192347e-01
   3.6272545e-01   4.7335523e-01
   3.6472946e-01   4.7477492e-01
   3.6673347e-01   4.7618257e-01
   3.6873747e-01   4.7757819e-01
   3.7074148e-01   4.7896180e-01
   3.7274549e-01   4.8033341e-01
   3.7474950e-01   4.8169305e-01
   3.7675351e-01   4.8304073e-01
   3.7875752e-01   4.8437648e-01
   3.8076152e-01   4.8570030e-01
   3.8276553e-01   4.8701222e-01
   3.8476954e-01   4.8831225e-01
   3.8677355e-01   4.8960042e-01
   3.8877756e-01   4.9087673e-01
   3.9078156e-01   4.9214122e-01
   3.9278557e-01   4.9339389e-01
   3.9478958e-01   4.9463476e-01
   3.9679359e-01   4.9586386e-01
   3.9879760e-01   4.9708119e-01
   4.0080160e-01   4.9828679e-01
   4.0280561e-01   4.9948065e-01
   4.0480962e-01   5.0066282e-01
   4.0681363e-01   5.0183329e-01
   4.0881764e-01   5.0299209e-01
   4.1082164e-01   5.0413924e-01
   4.1282565e-01   5.0527476e-01
   4.1482966e-01   5.0639866e-01
   4.1683367e-01   5.0751096e-01
   4.1883768e-01   5.0861167e-01
   4.2084168e-01   5.0970083e-01
   4.2284569e-01   5.1077843e-01
   4.2484970e-01   5.1184451e-01
   4.2685371e-01   5.1289909e-01
   4.2885772e-01   5.1394216e-01
   4.3086172e-01   5.1497377e-01
   4.3286573e-01   5.1599392e-01
   4.3486974e-01   5.1700263e-01
   4.3687375e-01   5.1799992e-01
   4.3887776e-01   5.1898581e-01
   4.4088176e-01   5.1996031e-01
   4.4288577e-01   5.2092344e-01
   4.4488978e-01   5.2187523e-01
   4.4689379e-01   5.2281569e-01
   4.4889780e-01   5.2374483e-01
   4.5090180e-01   5.2466268e-01
   4.5290581e-01   5.2556925e-01
   4.5490982e-01   5.2646456e-01
   4.5691383e-01   5.2734863e-01
   4.5891784e-01   5.2822148e-01
   4.6092184e-01   5.2908312e-01
   4.6292585e-01   5.2993357e-01
   4.6492986e-01   5.3077286e-01
   4.6693387e-01   5.3160099e-01
   4.6893788e-01   5.3241798e-01
   4.7094188e-01   5.3322386e-01
   4.7294589e-01   5.3401865e-01
   4.7494990e-01   5.3480235e-01
   4.7695391e-01   5.3557499e-01
   4.7895792e-01   5.3633658e-01
   4.8096192e-01   5.3708715e-01
   4.8296593e-01   5.3782671e-01
   4.8496994e-01   5.3855527e-01
   4.8697395e-01   5.3927287e-01
   4.8897796e-01   5.3997951e-01
   4.9098196e-01   5.4067521e-01
   4.9298597e-01   5.4135999e-01
   4.9498998e-01   5.4203387e-01
   4.9699399e-01   5.4269687e-01
   4.9899800e-01   5.4334900e-01
   5.0100200e-01   5.4394258e-01
   5.0300601e-01   5.4453134e-01
   5.0501002e-01   5.4511567e-01
   5.0701403e-01   5.4569561e-01
   5.0901804e-01   5.4627116e-01
   5.1102204e-01   5.4684235e-01
   5.1302605e-01   5.4740918e-01
   5.1503006e-01   5.4797168e-01
   5.1703407e-01   5.4852986e-01
   5.1903808e-01   5.4908375e-01
   5.2104208e-01   5.4963334e-01
   5.2304609e-01   5.5017867e-01
   5.2505010e-01   5.5071975e-01
   5.2705411e-01   5.5125659e-01
   5.2905812e-01   5.5178922e-01
   5.3106212e-01   5.5231764e-01
   5.3306613e-01   5.5284188e-01
   5.3507014e-01   5.5336194e-01
   5.3707415e-01   5.5387786e-01
   5.3907816e-01   5.5438964e-01
   5.4108216e-01   5.5489730e-01
   5.4308617e-01   5.5540086e-01
   5.4509018e-01   5.5590033e-01
   5.4709419e-01   5.5639574e-01
   5.4909820e-01   5.5688709e-01
   5.5110220e-01   5.5737440e-01
   5.5310621e-01   5.5785770e-01
   5.5511022e-01   5.5833699e-01
   5.5711423e-01   5.5881229e-01
   5.5911824e-01   5.5928363e-01
   5.6112224e-01   5.5975101e-01
   5.6312625e-01   5.6021445e-01
   5.6513026e-01   5.6067398e-01
   5.6713427e-01   5.6112960e-01
   5.6913828e-01   5.6158133e-01
   5.7114228e-01   5.6202919e-01
   5.7314629e-01   5.6247320e-01
   5.7515030e-01   5.6291336e-01
   5.7715431e-01   5.6334971e-01
   5.7915832e-01   5.6378226e-01
   5.8116232e-01   5.6421101e-01
   5.8316633e-01   5.6463599e-01
   5.8517034e-01   5.6505722e-01
   5.8717435e-01   5.6547471e-01
   5.8917836e-01   5.6588848e-01
   5.9118236e-01   5.6629854e-01
   5.9318637e-01   5.6670492e-01
   5.9519038e-01   5.6710762e-01
   5.9719439e-01   5.6750666e-01
   5.9919840e-01   5.6790207e-01
   6.0120240e-01   5.6829385e-01
   6.0320641e-01   5.6868203e-01
   6.0521042e-01   5.6906662e-01
   6.0721443e-01   5.6944763e-01
   6.0921844e-01   5.6982509e-01
   6.1122244e-01   5.7019901e-01
   6.1322645e-01   5.7056941e-01
   6.1523046e-01   5.7093629e-01
   6.1723447e-01   5.7129969e-01
   6.1923848e-01   5.7165962e-01
   6.2124248e-01   5.7201608e-01
   6.2324649e-01   5.7236911e-01
   6.2525050e-01   5.7271871e-01
   6.2725451e-01   5.7306491e-01
   6.2925852e-01   5.7340771e-01
   6.3126253e-01   5.7374714e-01
   6.3326653e-01   5.7408321e-01
   6.3527054e-01   5.7441594e-01
   6.3727455e-01   5.7474535e-01
   6.3927856e-01   5.7507144e-01
   6.4128257e-01   5.7539425e-01
   6.4328657e-01   5.7571378e-01
   6.4529058e-01   5.7603005e-01
   6.4729459e-01   5.7634308e-01
   6.4929860e-01   5.7665288e-01
   6.5130261e-01   5.7695948e-01
   6.5330661e-01   5.7726288e-01
   6.5531062e-01   5.7756311e-01
   6.5731463e-01   5.7786017e-01
   6.5931864e-01   5.7815410e-01
   6.6132265e-01   5.7844490e-01
   6.6332665e-01   5.7873259e-01
   6.6533066e-01   5.7901718e-01
   6.6733467e-01   5.7929870e-01
   6.6933868e-01   5.7957716e-01
   6.7134269e-01   5.7985257e-01
   6.7334669e-01   5.8012496e-01
   6.7535070e-01   5.8039434e-01
   6.7735471e-01   5.8066072e-01
   6.7935872e-01   5.8092413e-01
   6.8136273e-01   5.8118457e-01
   6.8336673e-01   5.8144208e-01
   6.8537074e-01   5.8169665e-01
   6.8737475e-01   5.8194831e-01
   6.8937876e-01   5.8219708e-01
   6.9138277e-01   5.8244297e-01
   6.9338677e-01   5.8268600e-01
   6.9539078e-01   5.8292618e-01
   6.9739479e-01   5.8316354e-01
   6.9939880e-01   5.8339808e-01
   7.0140281e-01   5.8362983e-01
   7.0340681e-01   5.8385880e-01
   7.0541082e-01   5.8408500e-01
   7.0741483e-01   5.8430847e-01
   7.0941884e-01   5.8452920e-01
   7.1142285e-01   5.8474722e-01
   7.1342685e-01   5.8496254e-01
   7.1543086e-01   5.8517518e-01
   7.1743487e-01   5.8538517e-01
   7.1943888e-01   5.8559250e-01
   7.2144289e-01   5.8579721e-01
   7.2344689e-01   5.8599930e-01
   7.2545090e-01   5.8619879e-01
   7.2745491e-01   5.8639571e-01
   7.2945892e-01   5.8659006e-01
   7.3146293e-01   5.8678186e-01
   7.3346693e-01   5.8697113e-01
   7.3547094e-01   5.8715789e-01
   7.3747495e-01   5.8734216e-01
   7.3947896e-01   5.8752394e-01
   7.4148297e-01   5.8770325e-01
   7.4348697e-01   5.8788012e-01
   7.4549098e-01   5.8805456e-01
   7.4749499e-01   5.8822658e-01
   7.4949900e-01   5.8839621e-01
   7.5150301e-01   5.8856345e-01
   7.5350701e-01   5.8872833e-01
   7.5551102e-01   5.8889086e-01
   7.5751503e-01   5.8905105e-01
   7.5951904e-01   5.8920894e-01
   7.6152305e-01   5.8936452e-01
   7.6352705e-01   5.8951782e-01
   7.6553106e-01   5.8966885e-01
   7.6753507e-01   5.8981764e-01
   7.6953908e-01   5.8996419e-01
   7.7154309e-01   5.9010853e-01
   7.7354709e-01   5.9025066e-01
   7.7555110e-01   5.9039062e-01
   7.7755511e-01   5.9052841e-01
   7.7955912e-01   5.9066404e-01
   7.8156313e-01   5.9079755e-01
   7.8356713e-01   5.9092893e-01
   7.8557114e-01   5.9105822e-01
   7.8757515e-01   5.9118542e-01
   7.8957916e-01   5.9131056e-01
   7.9158317e-01   5.9143364e-01
   7.9358717e-01   5.9155470e-01
   7.9559118e-01   5.9167373e-01
   7.9759519e-01   5.9179076e-01
   7.9959920e-01   5.9190581e-01
   8.0160321e-01   5.9201889e-01
   8.0360721e-01   5.9213002e-01
   8.0561122e-01   5.9223921e-01
   8.0761523e-01   5.9234649e-01
   8.0961924e-01   5.9245186e-01
   8.1162325e-01   5.9255535e-01
   8.1362725e-01   5.9265697e-01
   8.1563126e-01   5.9275673e-01
   8.1763527e-01   5.9285467e-01
   8.1963928e-01   5.9295078e-01
   8.2164329e-01   5.9304509e-01
   8.2364729e-01   5.9313761e-01
   8.2565130e-01   5.9322837e-01
   8.2765531e-01   5.9331737e-01
   8.2965932e-01   5.9340463e-01
   8.3166333e-01   5.9349018e-01
   8.3366733e-01   5.9357402e-01
   8.3567134e-01   5.9365618e-01
   8.3767535e-01   5.9373667e-01
   8.3967936e-01   5.9381550e-01
   8.4168337e-01   5.9389269e-01
   8.4368737e-01   5.9396827e-01
   8.4569138e-01   5.9404224e-01
   8.4769539e-01   5.9411462e-01
   8.4969940e-01   5.9418544e-01
   8.5170341e-01   5.9425469e-01
   8.5370741e-01   5.9432241e-01
   8.5571142e-01   5.9438861e-01
   8.5771543e-01   5.9445331e-01
   8.5971944e-01   5.9451652e-01
   8.6172345e-01   5.9457825e-01
   8.6372745e-01   5.9463853e-01
   8.6573146e-01   5.9469737e-01
   8.6773547e-01   5.9475479e-01
   8.6973948e-01   5.9481081e-01
   8.7174349e-01   5.9486543e-01
   8.7374749e-01   5.9491869e-01
   8.7575150e-01   5.9497058e-01
   8.7775551e-01   5.9502114e-01
   8.7975952e-01   5.9507038e-01
   8.8176353e-01   5.9511831e-01
   8.8376754e-01   5.9516495e-01
   8.8577154e-01   5.9521032e-01
   8.8777555e-01   5.9525443e-01
   8.8977956e-01   5.9529730e-01
   8.9178357e-01   5.9533895e-01
   8.9378758e-01   5.9537939e-01
   8.9579158e-01   5.9541864e-01
   8.9779559e-01   5.9545671e-01
   8.9979960e-01   5.9549363e-01
   9.0180361e-01   5.9552941e-01
   9.0380762e-01   5.9556407e-01
   9.0581162e-01   5.9559762e-01
   9.0781563e-01   5.9563007e-01
   9.0981964e-01   5.9566145e-01
   9.1182365e-01   5.9569178e-01
   9.1382766e-01   5.9572106e-01
   9.1583166e-01   5.9574932e-01
   9.1783567e-01   5.9577657e-01
   9.1983968e-01   5.9580283e-01
   9.2184369e-01   5.9582811e-01
   9.2384770e-01   5.9585244e-01
   9.2585170e-01   5.9587582e-01
   9.2785571e-01   5.9589827e-01
   9.2985972e-01   5.9591982e-01
   9.3186373e-01   5.9594048e-01
   9.3386774e-01   5.9596026e-01
   9.3587174e-01   5.9597918e-01
   9.3787575e-01   5.9599726e-01
   9.3987976e-01   5.9601451e-01
   9.4188377e-01   5.9603095e-01
   9.4388778e-01   5.9604660e-01
   9.4589178e-01   5.9606147e-01
   9.4789579e-01   5.9607558e-01
   9.4989980e-01   5.9608895e-01
   9.5190381e-01   5.9610159e-01
   9.5390782e-01   5.9611352e-01
   9.5591182e-01   5.9612476e-01
   9.5791583e-01   5.9613532e-01
   9.5991984e-01   5.9614522e-01
   9.6192385e-01   5.9615448e-01
   9.6392786e-01   5.9616310e-01
   9.6593186e-01   5.9617112e-01
   9.6793587e-01   5.9617854e-01
   9.6993988e-01   5.9618539e-01
   9.7194389e-01   5.9619167e-01
   9.7394790e-01   5.9619741e-01
   9.7595190e-01   5.9620262e-01
   9.7795591e-01   5.9620731e-01
   9.7995992e-01   5.9621151e-01
   9.8196393e-01   5.9621524e-01
   9.8396794e-01   5.9621850e-01
   9.8597194e-01   5.9622131e-01
   9.8797595e-01   5.9622370e-01
   9.8997996e-01   5.9622567e-01
   9.9198397e-01   5.9622725e-01
   9.9398798e-01   5.9622845e-01
   9.9599198e-01   5.9622929e-01
   9.9799599e-01   5.9622978e-01
   1.0000000e+00   5.9622994e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.8947494e-03
   4.0080160e-03   7.7742144e-03
   6.0120240e-03   1.1638413e-02
   8.0160321e-03   1.5487363e-02
   1.0020040e-02   1.9321083e-02
   1.2024048e-02   2.3139589e-02
   1.4028056e-02   2.6942901e-02
   1.6032064e-02   3.0731036e-02
   1.8036072e-02   3.4504011e-02
   2.0040080e-02   3.8261846e-02
   2.2044088e-02   4.2004557e-02
   2.4048096e-02   4.5732163e-02
   2.6052104e-02   4.9444681e-02
   2.8056112e-02   5.3142129e-02
   3.0060120e-02   5.6824526e-02
   3.2064128e-02   6.0491889e-02
   3.4068136e-02   6.4144235e-02
   3.6072144e-02   6.7781584e-02
   3.8076152e-02   7.1403953e-02
   4.0080160e-02   7.5011359e-02
   4.2084168e-02   7.8603820e-02
   4.4088176e-02   8.2181356e-02
   4.6092184e-02   8.5743982e-02
   4.8096192e-02   8.9291718e-02
   5.0100200e-02   9.2824581e-02
   5.2104208e-02   9.6342588e-02
   5.4108216e-02   9.9845759e-02
   5.6112224e-02   1.0333411e-01
   5.8116232e-02   1.0680766e-01
   6.0120240e-02   1.1026643e-01
   6.2124248e-02   1.1371043e-01
   6.4128257e-02   1.1713968e-01
   6.6132265e-02   1.2055421e-01
   6.8136273e-02   1.2395402e-01
   7.0140281e-02   1.2733914e-01
   7.2144289e-02   1.3070958e-01
   7.4148297e-02   1.3406536e-01
   7.6152305e-02   1.3740650e-01
   7.8156313e-02   1.4073302e-01
   8.0160321e-02   1.4404494e-01
   8.2164329e-02   1.4734227e-01
   8.4168337e-02   1.5062503e-01
   8.6172345e-02   1.5389324e-01
   8.8176353e-02   1.5714692e-01
   9.0180361e-02   1.6038608e-01
   9.2184369e-02   1.6361074e-01
   9.4188377e-02   1.6682093e-01
   9.6192385e-02   1.7001665e-01
   9.8196393e-02   1.7319793e-01
   1.0020040e-01   1.7636479e-01
   1.0220441e-01   1.7951723e-01
   1.0420842e-01   1.8265529e-01
   1.0621242e-01   1.8577898e-01
   1.0821643e-01   1.8888831e-01
   1.1022044e-01   1.9198330e-01
   1.1222445e-01   1.9506398e-01
   1.1422846e-01   1.9813035e-01
   1.1623246e-01   2.0118245e-01
   1.1823647e-01   2.0422027e-01
   1.2024048e-01   2.0724386e-01
   1.2224449e-01   2.1025321e-01
   1.2424850e-01   2.1324835e-01
   1.2625251e-01   2.1622930e-01
   1.2825651e-01   2.1919607e-01
   1.3026052e-01   2.2214869e-01
   1.3226453e-01   2.2508717e-01
   1.3426854e-01   2.2801152e-01
   1.3627255e-01   2.3092177e-01
   1.3827655e-01   2.3381794e-01
   1.4028056e-01   2.3670004e-01
   1.4228457e-01   2.3956808e-01
   1.4428858e-01   2.4242210e-01
   1.4629259e-01   2.4526210e-01
   1.4829659e-01   2.4808810e-01
   1.5030060e-01   2.5090013e-01
   1.5230461e-01   2.5369820e-01
   1.5430862e-01   2.5648232e-01
   1.5631263e-01   2.5925252e-01
   1.5831663e-01   2.6200881e-01
   1.6032064e-01   2.6475121e-01
   1.6232465e-01   2.6747975e-01
   1.6432866e-01   2.7019442e-01
   1.6633267e-01   2.7289527e-01
   1.6833667e-01   2.7558229e-01
   1.7034068e-01   2.7825552e-01
   1.7234469e-01   2.8091496e-01
   1.7434870e-01   2.8356064e-01
   1.7635271e-01   2.8619258e-01
   1.7835671e-01   2.8881078e-01
   1.8036072e-01   2.9141528e-01
   1.8236473e-01   2.9400608e-01
   1.8436874e-01   2.9658321e-01
   1.8637275e-01   2.9914669e-01
   1.8837675e-01   3.0169652e-01
   1.9038076e-01   3.0423274e-01
   1.9238477e-01   3.0675535e-01
   1.9438878e-01   3.0926437e-01
   1.9639279e-01   3.1175983e-01
   1.9839679e-01   3.1424174e-01
   2.0040080e-01   3.1671012e-01
   2.0240481e-01   3.1916499e-01
   2.0440882e-01   3.2160636e-01
   2.0641283e-01   3.2403425e-01
   2.0841683e-01   3.2644869e-01
   2.1042084e-01   3.2884968e-01
   2.1242485e-01   3.3123724e-01
   2.1442886e-01   3.3361140e-01
   2.1643287e-01   3.3597218e-01
   2.1843687e-01   3.3831958e-01
   2.2044088e-01   3.4065363e-01
   2.2244489e-01   3.4297435e-01
   2.2444890e-01   3.4528175e-01
   2.2645291e-01   3.4757585e-01
   2.2845691e-01   3.4985667e-01
   2.3046092e-01   3.5212423e-01
   2.3246493e-01   3.5437854e-01
   2.3446894e-01   3.5661962e-01
   2.3647295e-01   3.5884750e-01
   2.3847695e-01   3.6106218e-01
   2.4048096e-01   3.6326369e-01
   2.4248497e-01   3.6545205e-01
   2.4448898e-01   3.6762727e-01
   2.4649299e-01   3.6978937e-01
   2.4849699e-01   3.7193836e-01
   2.5050100e-01   3.7407427e-01
   2.5250501e-01   3.7619712e-01
   2.5450902e-01   3.7830692e-01
   2.5651303e-01   3.8040368e-01
   2.5851703e-01   3.8248744e-01
   2.6052104e-01   3.8455820e-01
   2.6252505e-01   3.8661598e-01
   2.6452906e-01   3.8866081e-01
   2.6653307e-01   3.9069269e-01
   2.6853707e-01   3.9271165e-01
   2.7054108e-01   3.9471771e-01
   2.7254509e-01   3.9671088e-01
   2.7454910e-01   3.9869118e-01
   2.7655311e-01   4.0065862e-01
   2.7855711e-01   4.0261324e-01
   2.8056112e-01   4.0455504e-01
   2.8256513e-01   4.0648404e-01
   2.8456914e-01   4.0840026e-01
   2.8657315e-01   4.1030372e-01
   2.8857715e-01   4.1219443e-01
   2.9058116e-01   4.1407242e-01
   2.9258517e-01   4.1593770e-01
   2.9458918e-01   4.1779029e-01
   2.9659319e-01   4.1963021e-01
   2.9859719e-01   4.2145747e-01
   3.0060120e-01   4.2327209e-01
   3.0260521e-01   4.2507410e-01
   3.0460922e-01   4.2686351e-01
   3.0661323e-01   4.2864033e-01
   3.0861723e-01   4.3040459e-01
   3.1062124e-01   4.3215630e-01
   3.1262525e-01   4.3389548e-01
   3.1462926e-01   4.3562214e-01
   3.1663327e-01   4.3733632e-01
   3.1863727e-01   4.3903802e-01
   3.2064128e-01   4.4072726e-01
   3.2264529e-01   4.4240406e-01
   3.2464930e-01   4.4406844e-01
   3.2665331e-01   4.4572042e-01
   3.2865731e-01   4.4736000e-01
   3.3066132e-01   4.4898722e-01
   3.3266533e-01   4.5060209e-01
   3.3466934e-01   4.5220463e-01
   3.3667335e-01   4.5379485e-01
   3.3867735e-01   4.5537278e-01
   3.4068136e-01   4.5693842e-01
   3.4268537e-01   4.5849181e-01
   3.4468938e-01   4.6003295e-01
   3.4669339e-01   4.6156187e-01
   3.4869739e-01   4.6307858e-01
   3.5070140e-01   4.6458309e-01
   3.5270541e-01   4.6607544e-01
   3.5470942e-01   4.6755564e-01
   3.5671343e-01   4.6902369e-01
   3.5871743e-01   4.7047963e-01
   3.6072144e-01   4.7192347e-01
   3.6272545e-01   4.7335523e-01
   3.6472946e-01   4.7477492e-01
   3.6673347e-01   4.7618257e-01
   3.6873747e-01   4.7757819e-01
   3.7074148e-01   4.7896180e-01
   3.7274549e-01   4.8033341e-01
   3.7474950e-01   4.8169305e-01
   3.7675351e-01   4.8304073e-01
   3.7875752e-01   4.8437648e-01
   3.8076152e-01   4.8570030e-01
   3.8276553e-01   4.8701222e-01
   3.8476954e-01   4.8831225e-01
   3.8677355e-01   4.8960042e-01
   3.8877756e-01   4.9087673e-01
   3.9078156e-01   4.9214122e-01
   3.9278557e-01   4.9339389e-01
   3.9478958e-01   4.9463476e-01
   3.9679359e-01   4.9586386e-01
   3.9879760e-01   4.9708119e-01
   4.0080160e-01   4.9828679e-01
   4.0280561e-01   4.9948065e-01
   4.0480962e-01   5.0066282e-01
   4.0681363e-01   5.0183329e-01
   4.0881764e-01   5.0299209e-01
   4.1082164e-01   5.0413924e-01
   4.1282565e-01   5.0527476e-01
   4.1482966e-01   5.0639866e-01
   4.1683367e-01   5.0751096e-01
   4.1883768e-01   5.0861167e-01
   4.2084168e-01   5.0970083e-01
   4.2284569e-01   5.1077843e-01
   4.2484970e-01   5.1184451e-01
   4.2685371e-01   5.1289909e-01
   4.2885772e-01   5.1394216e-01
   4.3086172e-01   5.1497377e-01
   4.3286573e-01   5.1599392e-01
   4.3486974e-01   5.1700263e-01
   4.3687375e-01   5.1799992e-01
   4.3887776e-01   5.1898581e-01
   4.4088176e-01   5.1996031e-01
   4.4288577e-01   5.2092344e-01
   4.4488978e-01   5.2187523e-01
   4.4689379e-01   5.2281569e-01
   4.4889780e-01   5.2374483e-01
   4.5090180e-01   5.2466268e-01
   4.5290581e-01   5.2556925e-01
   4.5490982e-01   5.2646456e-01
   4.5691383e-01   5.2734863e-01
   4.5891784e-01   5.2822148e-01
   4.6092184e-01   5.2908312e-01
   4.6292585e-01   5.2993357e-01
   4.6492986e-01   5.3077286e-01
   4.6693387e-01   5.3160099e-01
   4.6893788e-01   5.3241798e-01
   4.7094188e-01   5.3322386e-01
   4.7294589e-01   5.3401865e-01
   4.7494990e-01   5.3480235e-01
   4.7695391e-01   5.3557499e-01
   4.7895792e-01   5.3633658e-01
   4.8096192e-01   5.3708715e-01
   4.8296593e-01   5.3782671e-01
   4.8496994e-01   5.3855527e-01
   4.8697395e-01   5.3927287e-01
   4.8897796e-01   5.3997951e-01
   4.9098196e-01   5.4067521e-01
   4.9298597e-01   5.4135999e-01
   4.9498998e-01   5.4203387e-01
   4.9699399e-01   5.4269687e-01
   4.9899800e-01   5.4334900e-01
   5.0100200e-01   5.4350646e-01
   5.0300601e-01   5.4366558e-01
   5.0501002e-01   5.4382351e-01
   5.0701403e-01   5.4398025e-01
   5.0901804e-01   5.4413581e-01
   5.1102204e-01   5.4429018e-01
   5.1302605e-01   5.4444338e-01
   5.1503006e-01   5.4459541e-01
   5.1703407e-01   5.4474627e-01
   5.1903808e-01   5.4489597e-01
   5.2104208e-01   5.4504451e-01
   5.2304609e-01   5.4519189e-01
   5.2505010e-01   5.4533813e-01
   5.2705411e-01   5.4548322e-01
   5.2905812e-01   5.4562717e-01
   5.3106212e-01   5.4576999e-01
   5.3306613e-01   5.4591168e-01
   5.3507014e-01   5.4605224e-01
   5.3707415e-01   5.4619167e-01
   5.3907816e-01   5.4632999e-01
   5.4108216e-01   5.4646720e-01
   5.4308617e-01   5.4660329e-01
   5.4509018e-01   5.4673829e-01
   5.4709419e-01   5.4687218e-01
   5.4909820e-01   5.4700498e-01
   5.5110220e-01   5.4713668e-01
   5.5310621e-01   5.4726730e-01
   5.5511022e-01   5.4739684e-01
   5.5711423e-01   5.4752530e-01
   5.5911824e-01   5.4765269e-01
   5.6112224e-01   5.4777901e-01
   5.6312625e-01   5.4790427e-01
   5.6513026e-01   5.4802846e-01
   5.6713427e-01   5.4815160e-01
   5.6913828e-01   5.4827369e-01
   5.7114228e-01   5.4839473e-01
   5.7314629e-01   5.4851474e-01
   5.7515030e-01   5.4863370e-01
   5.7715431e-01   5.4875163e-01
   5.7915832e-01   5.4886854e-01
   5.8116232e-01   5.4898442e-01
   5.8316633e-01   5.4909928e-01
   5.8517034e-01   5.4921312e-01
   5.8717435e-01   5.4932596e-01
   5.8917836e-01   5.4943779e-01
   5.9118236e-01   5.4954861e-01
   5.9318637e-01   5.4965844e-01
   5.9519038e-01   5.4976728e-01
   5.9719439e-01   5.4987513e-01
   5.9919840e-01   5.4998200e-01
   6.0120240e-01   5.5008789e-01
   6.0320641e-01   5.5019280e-01
   6.0521042e-01   5.5029674e-01
   6.0721443e-01   5.5039972e-01
   6.0921844e-01   5.5050174e-01
   6.1122244e-01   5.5060279e-01
   6.1322645e-01   5.5070290e-01
   6.1523046e-01   5.5080206e-01
   6.1723447e-01   5.5090028e-01
   6.1923848e-01   5.5099755e-01
   6.2124248e-01   5.5109389e-01
   6.2324649e-01   5.5118931e-01
   6.2525050e-01   5.5128379e-01
   6.2725451e-01   5.5137736e-01
   6.2925852e-01   5.5147001e-01
   6.3126253e-01   5.5156175e-01
   6.3326653e-01   5.5165258e-01
   6.3527054e-01   5.5174251e-01
   6.3727455e-01   5.5183153e-01
   6.3927856e-01   5.5191967e-01
   6.4128257e-01   5.5200691e-01
   6.4328657e-01   5.5209327e-01
   6.4529058e-01   5.5217875e-01
   6.4729459e-01   5.5226335e-01
   6.4929860e-01   5.5234708e-01
   6.5130261e-01   5.5242995e-01
   6.5330661e-01   5.5251195e-01
   6.5531062e-01   5.5259309e-01
   6.5731463e-01   5.5267338e-01
   6.5931864e-01   5.5275282e-01
   6.6132265e-01   5.5283141e-01
   6.6332665e-01   5.5290917e-01
   6.6533066e-01   5.5298608e-01
   6.6733467e-01   5.5306217e-01
   6.6933868e-01   5.5313743e-01
   6.7134269e-01   5.5321187e-01
   6.7334669e-01   5.5328548e-01
   6.7535070e-01   5.5335829e-01
   6.7735471e-01   5.5343028e-01
   6.7935872e-01   5.5350147e-01
   6.8136273e-01   5.5357187e-01
   6.8336673e-01   5.5364146e-01
   6.8537074e-01   5.5371026e-01
   6.8737475e-01   5.5377828e-01
   6.8937876e-01   5.5384552e-01
   6.9138277e-01   5.5391197e-01
   6.9338677e-01   5.5397766e-01
   6.9539078e-01   5.5404257e-01
   6.9739479e-01   5.5410672e-01
   6.9939880e-01   5.5417011e-01
   7.0140281e-01   5.5423274e-01
   7.0340681e-01   5.5429463e-01
   7.0541082e-01   5.5435577e-01
   7.0741483e-01   5.5441616e-01
   7.0941884e-01   5.5447582e-01
   7.1142285e-01   5.5453474e-01
   7.1342685e-01   5.5459294e-01
   7.1543086e-01   5.5465041e-01
   7.1743487e-01   5.5470716e-01
   7.1943888e-01   5.5476320e-01
   7.2144289e-01   5.5481852e-01
   7.2344689e-01   5.5487314e-01
   7.2545090e-01   5.5492706e-01
   7.2745491e-01   5.5498028e-01
   7.2945892e-01   5.5503281e-01
   7.3146293e-01   5.5508465e-01
   7.3346693e-01   5.5513580e-01
   7.3547094e-01   5.5518628e-01
   7.3747495e-01   5.5523608e-01
   7.3947896e-01   5.5528521e-01
   7.4148297e-01   5.5533367e-01
   7.4348697e-01   5.5538147e-01
   7.4549098e-01   5.5542862e-01
   7.4749499e-01   5.5547511e-01
   7.4949900e-01   5.5552096e-01
   7.5150301e-01   5.5556616e-01
   7.5350701e-01   5.5561072e-01
   7.5551102e-01   5.5565464e-01
   7.5751503e-01   5.5569794e-01
   7.5951904e-01   5.5574061e-01
   7.6152305e-01   5.5578266e-01
   7.6352705e-01   5.5582409e-01
   7.6553106e-01   5.5586491e-01
   7.6753507e-01   5.5590513e-01
   7.6953908e-01   5.5594473e-01
   7.7154309e-01   5.5598374e-01
   7.7354709e-01   5.5602216e-01
   7.7555110e-01   5.5605999e-01
   7.7755511e-01   5.5609723e-01
   7.7955912e-01   5.5613388e-01
   7.8156313e-01   5.5616997e-01
   7.8356713e-01   5.5620548e-01
   7.8557114e-01   5.5624042e-01
   7.8757515e-01   5.5627480e-01
   7.8957916e-01   5.5630862e-01
   7.9158317e-01   5.5634188e-01
   7.9358717e-01   5.5637460e-01
   7.9559118e-01   5.5640677e-01
   7.9759519e-01   5.5643840e-01
   7.9959920e-01   5.5646950e-01
   8.0160321e-01   5.5650006e-01
   8.0360721e-01   5.5653009e-01
   8.0561122e-01   5.5655960e-01
   8.0761523e-01   5.5658860e-01
   8.0961924e-01   5.5661708e-01
   8.1162325e-01   5.5664505e-01
   8.1362725e-01   5.5667251e-01
   8.1563126e-01   5.5669948e-01
   8.1763527e-01   5.5672594e-01
   8.1963928e-01   5.5675192e-01
   8.2164329e-01   5.5677741e-01
   8.2364729e-01   5.5680242e-01
   8.2565130e-01   5.5682694e-01
   8.2765531e-01   5.5685100e-01
   8.2965932e-01   5.5687458e-01
   8.3166333e-01   5.5689770e-01
   8.3366733e-01   5.5692037e-01
   8.3567134e-01   5.5694257e-01
   8.3767535e-01   5.5696432e-01
   8.3967936e-01   5.5698563e-01
   8.4168337e-01   5.5700649e-01
   8.4368737e-01   5.5702692e-01
   8.4569138e-01   5.5704691e-01
   8.4769539e-01   5.5706647e-01
   8.4969940e-01   5.5708561e-01
   8.5170341e-01   5.5710433e-01
   8.5370741e-01   5.5712263e-01
   8.5571142e-01   5.5714052e-01
   8.5771543e-01   5.5715801e-01
   8.5971944e-01   5.5717509e-01
   8.6172345e-01   5.5719178e-01
   8.6372745e-01   5.5720807e-01
   8.6573146e-01   5.5722397e-01
   8.6773547e-01   5.5723949e-01
   8.6973948e-01   5.5725463e-01
   8.7174349e-01   5.5726939e-01
   8.7374749e-01   5.5728379e-01
   8.7575150e-01   5.5729781e-01
   8.7775551e-01   5.5731148e-01
   8.7975952e-01   5.5732479e-01
   8.8176353e-01   5.5733774e-01
   8.8376754e-01   5.5735034e-01
   8.8577154e-01   5.5736261e-01
   8.8777555e-01   5.5737453e-01
   8.8977956e-01   5.5738612e-01
   8.9178357e-01   5.5739737e-01
   8.9378758e-01   5.5740830e-01
   8.9579158e-01   5.5741891e-01
   8.9779559e-01   5.5742920e-01
   8.9979960e-01   5.5743918e-01
   9.0180361e-01   5.5744885e-01
   9.0380762e-01   5.5745822e-01
   9.0581162e-01   5.5746728e-01
   9.0781563e-01   5.5747605e-01
   9.0981964e-01   5.5748454e-01
   9.1182365e-01   5.5749273e-01
   9.1382766e-01   5.5750065e-01
   9.1583166e-01   5.5750828e-01
   9.1783567e-01   5.5751565e-01
   9.1983968e-01   5.5752274e-01
   9.2184369e-01   5.5752958e-01
   9.2384770e-01   5.5753615e-01
   9.2585170e-01   5.5754247e-01
   9.2785571e-01   5.5754854e-01
   9.2985972e-01   5.5755436e-01
   9.3186373e-01   5.5755995e-01
   9.3386774e-01   5.5756529e-01
   9.3587174e-01   5.5757041e-01
   9.3787575e-01   5.5757529e-01
   9.3987976e-01   5.5757996e-01
   9.4188377e-01   5.5758440e-01
   9.4388778e-01   5.5758863e-01
   9.4589178e-01   5.5759265e-01
   9.4789579e-01   5.5759646e-01
   9.4989980e-01   5.5760008e-01
   9.5190381e-01   5.5760349e-01
   9.5390782e-01   5.5760672e-01
   9.5591182e-01   5.5760975e-01
   9.5791583e-01   5.5761261e-01
   9.5991984e-01   5.5761528e-01
   9.6192385e-01   5.5761778e-01
   9.6392786e-01   5.5762012e-01
   9.6593186e-01   5.5762228e-01
   9.6793587e-01   5.5762429e-01
   9.6993988e-01   5.5762614e-01
   9.7194389e-01   5.5762784e-01
   9.7394790e-01   5.5762939e-01
   9.7595190e-01   5.5763080e-01
   9.7795591e-01   5.5763206e-01
   9.7995992e-01   5.5763320e-01
   9.8196393e-01   5.5763421e-01
   9.8396794e-01   5.5763509e-01
   9.8597194e-01   5.5763585e-01
   9.8797595e-01   5.5763649e-01
   9.8997996e-01   5.5763703e-01
   9.9198397e-01   5.5763745e-01
   9.9398798e-01   5.5763778e-01
   9.9599198e-01   5.5763800e-01
   9.9799599e-01   5.5763814e-01
   1.0000000e+00   5.5763818e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.8947494e-03
   4.0080160e-03   7.7742144e-03
   6.0120240e-03   1.1638413e-02
   8.0160321e-03   1.5487363e-02
   1.0020040e-02   1.9321083e-02
   1.2024048e-02   2.3139589e-02
   1.4028056e-02   2.6942901e-02
   1.6032064e-02   3.0731036e-02
   1.8036072e-02   3.4504011e-02
   2.0040080e-02   3.8261846e-02
   2.2044088e-02   4.2004557e-02
   2.4048096e-02   4.5732163e-02
   2.6052104e-02   4.9444681e-02
   2.8056112e-02   5.3142129e-02
   3.0060120e-02   5.6824526e-02
   3.2064128e-02   6.0491889e-02
   3.4068136e-02   6.4144235e-02
   3.6072144e-02   6.7781584e-02
   3.8076152e-02   7.1403953e-02
   4.0080160e-02   7.5011359e-02
   4.2084168e-02   7.8603820e-02
   4.4088176e-02   8.2181356e-02
   4.6092184e-02   8.5743982e-02
   4.8096192e-02   8.9291718e-02
   5.0100200e-02   9.2824581e-02
   5.2104208e-02   9.6342588e-02
   5.4108216e-02   9.9845759e-02
   5.6112224e-02   1.0333411e-01
   5.8116232e-02   1.0680766e-01
   6.0120240e-02   1.1026643e-01
   6.2124248e-02   1.1371043e-01
   6.4128257e-02   1.1713968e-01
   6.6132265e-02   1.2055421e-01
   6.8136273e-02   1.2395402e-01
   7.0140281e-02   1.2733914e-01
   7.2144289e-02   1.3070958e-01
   7.4148297e-02   1.3406536e-01
   7.6152305e-02   1.3740650e-01
   7.8156313e-02   1.4073302e-01
   8.0160321e-02   1.4404494e-01
   8.2164329e-02   1.4734227e-01
   8.4168337e-02   1.5062503e-01
   8.6172345e-02   1.5389324e-01
   8.8176353e-02   1.5714692e-01
   9.0180361e-02   1.6038608e-01
   9.2184369e-02   1.6361074e-01
   9.4188377e-02   1.6682093e-01
   9.6192385e-02   1.7001665e-01
   9.8196393e-02   1.7319793e-01
   1.0020040e-01   1.7636479e-01
   1.0220441e-01   1.7951723e-01
   1.0420842e-01   1.8265529e-01
   1.0621242e-01   1.8577898e-01
   1.0821643e-01   1.8888831e-01
   1.1022044e-01   1.9198330e-01
   1.1222445e-01   1.9506398e-01
   1.1422846e-01   1.9813035e-01
   1.1623246e-01   2.0118245e-01
   1.1823647e-01   2.0422027e-01
   1.2024048e-01   2.0724386e-01
   1.2224449e-01   2.1025321e-01
   1.2424850e-01   2.1324835e-01
   1.2625251e-01   2.1622930e-01
   1.2825651e-01   2.1919607e-01
   1.3026052e-01   2.2214869e-01
   1.3226453e-01   2.2508717e-01
   1.3426854e-01   2.2801152e-01
   1.3627255e-01   2.3092177e-01
   1.3827655e-01   2.3381794e-01
   1.4028056e-01   2.3670004e-01
   1.4228457e-01   2.3956808e-01
   1.4428858e-01   2.4242210e-01
   1.4629259e-01   2.4526210e-01
   1.4829659e-01   2.4808810e-01
   1.5030060e-01   2.5090013e-01
   1.5230461e-01   2.5369820e-01
   1.5430862e-01   2.5648232e-01
   1.5631263e-01   2.5925252e-01
   1.5831663e-01   2.6200881e-01
   1.6032064e-01   2.6475121e-01
   1.6232465e-01   2.6747975e-01
   1.6432866e-01   2.7019442e-01
   1.6633267e-01   2.7289527e-01
   1.6833667e-01   2.7558229e-01
   1.7034068e-01   2.7825552e-01
   1.7234469e-01   2.8091496e-01
   1.7434870e-01   2.8356064e-01
   1.7635271e-01   2.8619258e-01
   1.7835671e-01   2.8881078e-01
   1.8036072e-01   2.9141528e-01
   1.8236473e-01   2.9400608e-01
   1.8436874e-01   2.9658321e-01
   1.8637275e-01   2.9914669e-01
   1.8837675e-01   3.0169652e-01
   1.9038076e-01   3.0423274e-01
   1.9238477e-01   3.0675535e-01
   1.9438878e-01   3.0926437e-01
   1.9639279e-01   3.1175983e-01
   1.9839679e-01   3.1424174e-01
   2.0040080e-01   3.1671012e-01
   2.0240481e-01   3.1916499e-01
   2.0440882e-01   3.2160636e-01
   2.0641283e-01   3.2403425e-01
   2.0841683e-01   3.2644869e-01
   2.1042084e-01   3.2884968e-01
   2.1242485e-01   3.3123724e-01
   2.1442886e-01   3.3361140e-01
   2.1643287e-01   3.3597218e-01
   2.1843687e-01   3.3831958e-01
   2.2044088e-01   3.4065363e-01
   2.2244489e-01   3.4297435e-01
   2.2444890e-01   3.4528175e-01
   2.2645291e-01   3.4757585e-01
   2.2845691e-01   3.4985667e-01
   2.3046092e-01   3.5212423e-01
   2.3246493e-01   3.5437854e-01
   2.3446894e-01   3.5661962e-01
   2.3647295e-01   3.5884750e-01
   2.3847695e-01   3.6106218e-01
   2.4048096e-01   3.6326369e-01
   2.4248497e-01   3.6545205e-01
   2.4448898e-01   3.6762727e-01
   2.4649299e-01   3.6978937e-01
   2.4849699e-01   3.7193836e-01
   2.5050100e-01   3.7407427e-01
   2.5250501e-01   3.7619712e-01
   2.5450902e-01   3.7830692e-01
   2.5651303e-01   3.8040368e-01
   2.5851703e-01   3.8248744e-01
   2.6052104e-01   3.8455820e-01
   2.6252505e-01   3.8661598e-01
   2.6452906e-01   3.8866081e-01
   2.6653307e-01   3.9069269e-01
   2.6853707e-01   3.9271165e-01
   2.7054108e-01   3.9471771e-01
   2.7254509e-01   3.9671088e-01
   2.7454910e-01   3.9869118e-01
   2.7655311e-01   4.0065862e-01
   2.7855711e-01   4.0261324e-01
   2.8056112e-01   4.0455504e-01
   2.8256513e-01   4.0648404e-01
   2.8456914e-01   4.0840026e-01
   2.8657315e-01   4.1030372e-01
   2.8857715e-01   4.1219443e-01
   2.9058116e-01   4.1407242e-01
   2.9258517e-01   4.1593770e-01
   2.9458918e-01   4.1779029e-01
   2.9659319e-01   4.1963021e-01
   2.9859719e-01   4.2145747e-01
   3.0060120e-01   4.2327209e-01
   3.0260521e-01   4.2507410e-01
   3.0460922e-01   4.2686351e-01
   3.0661323e-01   4.2864033e-01
   3.0861723e-01   4.3040459e-01
   3.1062124e-01   4.3215630e-01
   3.1262525e-01   4.3389548e-01
   3.1462926e-01   4.3562214e-01
   3.1663327e-01   4.3733632e-01
   3.1863727e-01   4.3903802e-01
   3.2064128e-01   4.4072726e-01
   3.2264529e-01   4.4240406e-01
   3.2464930e-01   4.4406844e-01
   3.2665331e-01   4.4572042e-01
   3.2865731e-01   4.4736000e-01
   3.3066132e-01   4.4898722e-01
   3.3266533e-01   4.5060209e-01
   3.3466934e-01   4.5220463e-01
   3.3667335e-01   4.5379485e-01
   3.3867735e-01   4.5537278e-01
   3.4068136e-01   4.5693842e-01
   3.4268537e-01   4.5849181e-01
   3.4468938e-01   4.6003295e-01
   3.4669339e-01   4.6156187e-01
   3.4869739e-01   4.6307858e-01
   3.5070140e-01   4.6458309e-01
   3.5270541e-01   4.6607544e-01
   3.5470942e-01   4.6755564e-01
   3.5671343e-01   4.6902369e-01
   3.5871743e-01   4.7047963e-01
   3.6072144e-01   4.7192347e-01
   3.6272545e-01   4.7335523e-01
   3.6472946e-01   4.7477492e-01
   3.6673347e-01   4.7618257e-01
   3.6873747e-01   4.7757819e-01
   3.7074148e-01   4.7896180e-01
   3.7274549e-01   4.8033341e-01
   3.7474950e-01   4.8169305e-01
   3.7675351e-01   4.8304073e-01
   3.7875752e-01   4.8437648e-01
   3.8076152e-01   4.8570030e-01
   3.8276553e-01   4.8701222e-01
   3.8476954e-01   4.8831225e-01
   3.8677355e-01   4.8960042e-01
   3.8877756e-01   4.9087673e-01
   3.9078156e-01   4.9214122e-01
   3.9278557e-01   4.9339389e-01
   3.9478958e-01   4.9463476e-01
   3.9679359e-01   4.9586386e-01
   3.9879760e-01   4.9708119e-01
   4.0080160e-01   4.9828679e-01
   4.0280561e-01   4.9948065e-01
   4.0480962e-01   5.0066282e-01
   4.0681363e-01   5.0183329e-01
   4.0881764e-01   5.0299209e-01
   4.1082164e-01   5.0413924e-01
   4.1282565e-01   5.0527476e-01
   4.1482966e-01   5.0639866e-01
   4.1683367e-01   5.0751096e-01
   4.1883768e-01   5.0861167e-01
   4.2084168e-01   5.0970083e-01
   4.2284569e-01   5.1077843e-01
   4.2484970e-01   5.1184451e-01
   4.2685371e-01   5.1289909e-01
   4.2885772e-01   5.1394216e-01
   4.3086172e-01   5.1497377e-01
   4.3286573e-01   5.1599392e-01
   4.3486974e-01   5.1700263e-01
   4.3687375e-01   5.1799992e-01
   4.3887776e-01   5.1898581e-01
   4.4088176e-01   5.1996031e-01
   4.4288577e-01   5.2092344e-01
   4.4488978e-01   5.2187523e-01
   4.4689379e-01   5.2281569e-01
   4.4889780e-01   5.2374483e-01
   4.5090180e-01   5.2466268e-01
   4.5290581e-01   5.2556925e-01
   4.5490982e-01   5.2646456e-01
   4.5691383e-01   5.2734863e-01
   4.5891784e-01   5.2822148e-01
   4.6092184e-01   5.2908312e-01
   4.6292585e-01   5.2993357e-01
   4.6492986e-01   5.3077286e-01
   4.6693387e-01   5.3160099e-01
   4.6893788e-01   5.3241798e-01
   4.7094188e-01   5.3322386e-01
   4.7294589e-01   5.3401865e-01
   4.7494990e-01   5.3480235e-01
   4.7695391e-01   5.3557499e-01
   4.7895792e-01   5.3633658e-01
   4.8096192e-01   5.3708715e-01
   4.8296593e-01   5.3782671e-01
   4.8496994e-01   5.3855527e-01
   4.8697395e-01   5.3927287e-01
   4.8897796e-01   5.3997951e-01
   4.9098196e-01   5.4067521e-01
   4.9298597e-01   5.4135999e-01
   4.9498998e-01   5.4203387e-01
   4.9699399e-01   5.4269687e-01
   4.9899800e-01   5.4334900e-01
   5.0100200e-01   5.3914526e-01
   5.0300601e-01   5.3500807e-01
   5.0501002e-01   5.3090193e-01
   5.0701403e-01   5.2682670e-01
   5.0901804e-01   5.2278227e-01
   5.1102204e-01   5.1876854e-01
   5.1302605e-01   5.1478538e-01
   5.1503006e-01   5.1083268e-01
   5.1703407e-01   5.0691031e-01
   5.1903808e-01   5.0301817e-01
   5.2104208e-01   4.9915614e-01
   5.2304609e-01   4.9532410e-01
   5.2505010e-01   4.9152193e-01
   5.2705411e-01   4.8774952e-01
   5.2905812e-01   4.8400676e-01
   5.3106212e-01   4.8029352e-01
   5.3306613e-01   4.7660969e-01
   5.3507014e-01   4.7295515e-01
   5.3707415e-01   4.6932980e-01
   5.3907816e-01   4.6573350e-01
   5.4108216e-01   4.6216615e-01
   5.4308617e-01   4.5862762e-01
   5.4509018e-01   4.5511781e-01
   5.4709419e-01   4.5163660e-01
   5.4909820e-01   4.4818386e-01
   5.5110220e-01   4.4475949e-01
   5.5310621e-01   4.4136337e-01
   5.5511022e-01   4.3799537e-01
   5.5711423e-01   4.3465540e-01
   5.5911824e-01   4.3134332e-01
   5.6112224e-01   4.2805902e-01
   5.6312625e-01   4.2480238e-01
   5.6513026e-01   4.2157330e-01
   5.6713427e-01   4.1837165e-01
   5.6913828e-01   4.1519732e-01
   5.7114228e-01   4.1205019e-01
   5.7314629e-01   4.0893014e-01
   5.7515030e-01   4.0583706e-01
   5.7715431e-01   4.0277083e-01
   5.7915832e-01   3.9973134e-01
   5.8116232e-01   3.9671847e-01
   5.8316633e-01   3.9373210e-01
   5.8517034e-01   3.9077212e-01
   5.8717435e-01   3.8783840e-01
   5.8917836e-01   3.8493085e-01
   5.9118236e-01   3.8204933e-01
   5.9318637e-01   3.7919373e-01
   5.9519038e-01   3.7636393e-01
   5.9719439e-01   3.7355983e-01
   5.9919840e-01   3.7078130e-01
   6.0120240e-01   3.6802822e-01
   6.0320641e-01   3.6530049e-01
   6.0521042e-01   3.6259798e-01
   6.0721443e-01   3.5992058e-01
   6.0921844e-01   3.5726817e-01
   6.1122244e-01   3.5464063e-01
   6.1322645e-01   3.5203785e-01
   6.1523046e-01   3.4945972e-01
   6.1723447e-01   3.4690611e-01
   6.1923848e-01   3.4437691e-01
   6.2124248e-01   3.4187201e-01
   6.2324649e-01   3.3939128e-01
   6.2525050e-01   3.3693462e-01
   6.2725451e-01   3.3450190e-01
   6.2925852e-01   3.3209301e-01
   6.3126253e-01   3.2970783e-01
   6.3326653e-01   3.2734624e-01
   6.3527054e-01   3.2500814e-01
   6.3727455e-01   3.2269340e-01
   6.3927856e-01   3.2040191e-01
   6.4128257e-01   3.1813355e-01
   6.4328657e-01   3.1588820e-01
   6.4529058e-01   3.1366575e-01
   6.4729459e-01   3.1146609e-01
   6.4929860e-01   3.0928909e-01
   6.5130261e-01   3.0713464e-01
   6.5330661e-01   3.0500262e-01
   6.5531062e-01   3.0289292e-01
   6.5731463e-01   3.0080542e-01
   6.5931864e-01   2.9874001e-01
   6.6132265e-01   2.9669656e-01
   6.6332665e-01   2.9467497e-01
   6.6533066e-01   2.9267511e-01
   6.6733467e-01   2.9069687e-01
   6.6933868e-01   2.8874013e-01
   6.7134269e-01   2.8680478e-01
   6.7334669e-01   2.8489071e-01
   6.7535070e-01   2.8299778e-01
   6.7735471e-01   2.8112590e-01
   6.7935872e-01   2.7927493e-01
   6.8136273e-01   2.7744477e-01
   6.8336673e-01   2.7563530e-01
   6.8537074e-01   2.7384641e-01
   6.8737475e-01   2.7207797e-01
   6.8937876e-01   2.7032987e-01
   6.9138277e-01   2.6860199e-01
   6.9338677e-01   2.6689423e-01
   6.9539078e-01   2.6520645e-01
   6.9739479e-01   2.6353855e-01
   6.9939880e-01   2.6189041e-01
   7.0140281e-01   2.6026191e-01
   7.0340681e-01   2.5865294e-01
   7.0541082e-01   2.5706338e-01
   7.0741483e-01   2.5549311e-01
   7.0941884e-01   2.5394202e-01
   7.1142285e-01   2.5240999e-01
   7.1342685e-01   2.5089690e-01
   7.1543086e-01   2.4940265e-01
   7.1743487e-01   2.4792711e-01
   7.1943888e-01   2.4647016e-01
   7.2144289e-01   2.4503169e-01
   7.2344689e-01   2.4361159e-01
   7.2545090e-01   2.4220973e-01
   7.2745491e-01   2.4082601e-01
   7.2945892e-01   2.3946030e-01
   7.3146293e-01   2.3811249e-01
   7.3346693e-01   2.3678246e-01
   7.3547094e-01   2.3547010e-01
   7.3747495e-01   2.3417529e-01
   7.3947896e-01   2.3289791e-01
   7.4148297e-01   2.3163785e-01
   7.4348697e-01   2.3039498e-01
   7.4549098e-01   2.2916921e-01
   7.4749499e-01   2.2796040e-01
   7.4949900e-01   2.2676844e-01
   7.5150301e-01   2.2559322e-01
   7.5350701e-01   2.2443462e-01
   7.5551102e-01   2.2329253e-01
   7.5751503e-01   2.2216682e-01
   7.5951904e-01   2.2105738e-01
   7.6152305e-01   2.1996409e-01
   7.6352705e-01   2.1888685e-01
   7.6553106e-01   2.1782552e-01
   7.6753507e-01   2.1678000e-01
   7.6953908e-01   2.1575017e-01
   7.7154309e-01   2.1473591e-01
   7.7354709e-01   2.1373711e-01
   7.7555110e-01   2.1275365e-01
   7.7755511e-01   2.1178542e-01
   7.7955912e-01   2.1083229e-01
   7.8156313e-01   2.0989416e-01
   7.8356713e-01   2.0897090e-01
   7.8557114e-01   2.0806239e-01
   7.8757515e-01   2.0716854e-01
   7.8957916e-01   2.0628920e-01
   7.9158317e-01   2.0542428e-01
   7.9358717e-01   2.0457365e-01
   7.9559118e-01   2.0373720e-01
   7.9759519e-01   2.0291482e-01
   7.9959920e-01   2.0210637e-01
   8.0160321e-01   2.0131176e-01
   8.0360721e-01   2.0053086e-01
   8.0561122e-01   1.9976355e-01
   8.0761523e-01   1.9900973e-01
   8.0961924e-01   1.9826927e-01
   8.1162325e-01   1.9754205e-01
   8.1362725e-01   1.9682797e-01
   8.1563126e-01   1.9612690e-01
   8.1763527e-01   1.9543873e-01
   8.1963928e-01   1.9476335e-01
   8.2164329e-01   1.9410063e-01
   8.2364729e-01   1.9345046e-01
   8.2565130e-01   1.9281272e-01
   8.2765531e-01   1.9218730e-01
   8.2965932e-01   1.9157408e-01
   8.3166333e-01   1.9097295e-01
   8.3366733e-01   1.9038378e-01
   8.3567134e-01   1.8980647e-01
   8.3767535e-01   1.8924089e-01
   8.3967936e-01   1.8868694e-01
   8.4168337e-01   1.8814448e-01
   8.4368737e-01   1.8761342e-01
   8.4569138e-01   1.8709362e-01
   8.4769539e-01   1.8658498e-01
   8.4969940e-01   1.8608738e-01
   8.5170341e-01   1.8560069e-01
   8.5370741e-01   1.8512482e-01
   8.5571142e-01   1.8465963e-01
   8.5771543e-01   1.8420502e-01
   8.5971944e-01   1.8376086e-01
   8.6172345e-01   1.8332705e-01
   8.6372745e-01   1.8290346e-01
   8.6573146e-01   1.8248998e-01
   8.6773547e-01   1.8208648e-01
   8.6973948e-01   1.8169287e-01
   8.7174349e-01   1.8130901e-01
   8.7374749e-01   1.8093480e-01
   8.7575150e-01   1.8057011e-01
   8.7775551e-01   1.8021484e-01
   8.7975952e-01   1.7986885e-01
   8.8176353e-01   1.7953205e-01
   8.8376754e-01   1.7920431e-01
   8.8577154e-01   1.7888551e-01
   8.8777555e-01   1.7857554e-01
   8.8977956e-01   1.7827429e-01
   8.9178357e-01   1.7798163e-01
   8.9378758e-01   1.7769745e-01
   8.9579158e-01   1.7742163e-01
   8.9779559e-01   1.7715407e-01
   8.9979960e-01   1.7689463e-01
   9.0180361e-01   1.7664321e-01
   9.0380762e-01   1.7639969e-01
   9.0581162e-01   1.7616395e-01
   9.0781563e-01   1.7593587e-01
   9.0981964e-01   1.7571535e-01
   9.1182365e-01   1.7550226e-01
   9.1382766e-01   1.7529649e-01
   9.1583166e-01   1.7509792e-01
   9.1783567e-01   1.7490643e-01
   9.1983968e-01   1.7472192e-01
   9.2184369e-01   1.7454425e-01
   9.2384770e-01   1.7437332e-01
   9.2585170e-01   1.7420901e-01
   9.2785571e-01   1.7405121e-01
   9.2985972e-01   1.7389979e-01
   9.3186373e-01   1.7375464e-01
   9.3386774e-01   1.7361565e-01
   9.3587174e-01   1.7348269e-01
   9.3787575e-01   1.7335566e-01
   9.3987976e-01   1.7323443e-01
   9.4188377e-01   1.7311890e-01
   9.4388778e-01   1.7300893e-01
   9.4589178e-01   1.7290443e-01
   9.4789579e-01   1.7280526e-01
   9.4989980e-01   1.7271132e-01
   9.5190381e-01   1.7262248e-01
   9.5390782e-01   1.7253864e-01
   9.5591182e-01   1.7245968e-01
   9.5791583e-01   1.7238547e-01
   9.5991984e-01   1.7231591e-01
   9.6192385e-01   1.7225087e-01
   9.6392786e-01   1.7219024e-01
   9.6593186e-01   1.7213391e-01
   9.6793587e-01   1.7208176e-01
   9.6993988e-01   1.7203367e-01
   9.7194389e-01   1.7198952e-01
   9.7394790e-01   1.7194920e-01
   9.7595190e-01   1.7191260e-01
   9.7795591e-01   1.7187959e-01
   9.7995992e-01   1.7185006e-01
   9.8196393e-01   1.7182390e-01
   9.8396794e-01   1.7180098e-01
   9.8597194e-01   1.7178120e-01
   9.8797595e-01   1.7176443e-01
   9.8997996e-01   1.7175056e-01
   9.9198397e-01   1.7173947e-01
   9.9398798e-01   1.7173105e-01
   9.9599198e-01   1.7172518e-01
   9.9799599e-01   1.7172174e-01
   1.0000000e+00   1.7172062e-01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.8947494e-03
   4.0080160e-03   7.7742144e-03
   6.0120240e-03   1.1638413e-02
   8.0160321e-03   1.5487363e-02
   1.0020040e-02   1.9321083e-02
   1.2024048e-02   2.3139589e-02
   1.4028056e-02   2.6942901e-02
   1.6032064e-02   3.0731036e-02
   1.8036072e-02   3.4504011e-02
   2.0040080e-02   3.8261846e-02
   2.2044088e-02   4.2004557e-02
   2.4048096e-02   4.5732163e-02
   2.6052104e-02   4.9444681e-02
   2.8056112e-02   5.3142129e-02
   3.0060120e-02   5.6824526e-02
   3.2064128e-02   6.0491889e-02
   3.4068136e-02   6.4144235e-02
   3.6072144e-02   6.7781584e-02
   3.8076152e-02   7.1403953e-02
   4.0080160e-02   7.5011359e-02
   4.2084168e-02   7.8603820e-02
   4.4088176e-02   8.2181356e-02
   4.6092184e-02   8.5743982e-02
   4.8096192e-02   8.9291718e-02
   5.0100200e-02   9.2824581e-02
   5.2104208e-02   9.6342588e-02
   5.4108216e-02   9.9845759e-02
   5.6112224e-02   1.0333411e-01
   5.8116232e-02   1.0680766e-01
   6.0120240e-02   1.1026643e-01
   6.2124248e-02   1.1371043e-01
   6.4128257e-02   1.1713968e-01
   6.6132265e-02   1.2055421e-01
   6.8136273e-02   1.2395402e-01
   7.0140281e-02   1.2733914e-01
   7.2144289e-02   1.3070958e-01
   7.4148297e-02   1.3406536e-01
   7.6152305e-02   1.3740650e-01
   7.8156313e-02   1.4073302e-01
   8.0160321e-02   1.4404494e-01
   8.2164329e-02   1.4734227e-01
   8.4168337e-02   1.5062503e-01
   8.6172345e-02   1.5389324e-01
   8.8176353e-02   1.5714692e-01
   9.0180361e-02   1.6038608e-01
   9.2184369e-02   1.6361074e-01
   9.4188377e-02   1.6682093e-01
   9.6192385e-02   1.7001665e-01
   9.8196393e-02   1.7319793e-01
   1.0020040e-01   1.7636479e-01
   1.0220441e-01   1.7951723e-01
   1.0420842e-01   1.8265529e-01
   1.0621242e-01   1.8577898e-01
   1.0821643e-01   1.8888831e-01
   1.1022044e-01   1.9198330e-01
   1.1222445e-01   1.9506398e-01
   1.1422846e-01   1.9813035e-01
   1.1623246e-01   2.0118245e-01
   1.1823647e-01   2.0422027e-01
   1.2024048e-01   2.0724386e-01
   1.2224449e-01   2.1025321e-01
   1.2424850e-01   2.1324835e-01
   1.2625251e-01   2.1622930e-01
   1.2825651e-01   2.1919607e-01
   1.3026052e-01   2.2214869e-01
   1.3226453e-01   2.2508717e-01
   1.3426854e-01   2.2801152e-01
   1.3627255e-01   2.3092177e-01
   1.3827655e-01   2.3381794e-01
   1.4028056e-01   2.3670004e-01
   1.4228457e-01   2.3956808e-01
   1.4428858e-01   2.4242210e-01
   1.4629259e-01   2.4526210e-01
   1.4829659e-01   2.4808810e-01
   1.5030060e-01   2.5090013e-01
   1.5230461e-01   2.5369820e-01
   1.5430862e-01   2.5648232e-01
   1.5631263e-01   2.5925252e-01
   1.5831663e-01   2.6200881e-01
   1.6032064e-01   2.6475121e-01
   1.6232465e-01   2.6747975e-01
   1.6432866e-01   2.7019442e-01
   1.6633267e-01   2.7289527e-01
   1.6833667e-01   2.7558229e-01
   1.7034068e-01   2.7825552e-01
   1.7234469e-01   2.8091496e-01
   1.7434870e-01   2.8356064e-01
   1.7635271e-01   2.8619258e-01
   1.7835671e-01   2.8881078e-01
   1.8036072e-01   2.9141528e-01
   1.8236473e-01   2.9400608e-01
   1.8436874e-01   2.9658321e-01
   1.8637275e-01   2.9914669e-01
   1.8837675e-01   3.0169652e-01
   1.9038076e-01   3.0423274e-01
   1.9238477e-01   3.0675535e-01
   1.9438878e-01   3.0926437e-01
   1.9639279e-01   3.1175983e-01
   1.9839679e-01   3.1424174e-01
   2.0040080e-01   3.1671012e-01
   2.0240481e-01   3.1916499e-01
   2.0440882e-01   3.2160636e-01
   2.0641283e-01   3.2403425e-01
   2.0841683e-01   3.2644869e-01
   2.1042084e-01   3.2884968e-01
   2.1242485e-01   3.3123724e-01
   2.1442886e-01   3.3361140e-01
   2.1643287e-01   3.3597218e-01
   2.1843687e-01   3.3831958e-01
   2.2044088e-01   3.4065363e-01
   2.2244489e-01   3.4297435e-01
   2.2444890e-01   3.4528175e-01
   2.2645291e-01   3.4757585e-01
   2.2845691e-01   3.4985667e-01
   2.3046092e-01   3.5212423e-01
   2.3246493e-01   3.5437854e-01
   2.3446894e-01   3.5661962e-01
   2.3647295e-01   3.5884750e-01
   2.3847695e-01   3.6106218e-01
   2.4048096e-01   3.6326369e-01
   2.4248497e-01   3.6545205e-01
   2.4448898e-01   3.6762727e-01
   2.4649299e-01   3.6978937e-01
   2.4849699e-01   3.7193836e-01
   2.5050100e-01   3.7407427e-01
   2.5250501e-01   3.7619712e-01
   2.5450902e-01   3.7830692e-01
   2.5651303e-01   3.8040368e-01
   2.5851703e-01   3.8248744e-01
   2.6052104e-01   3.8455820e-01
   2.6252505e-01   3.8661598e-01
   2.6452906e-01   3.8866081e-01
   2.6653307e-01   3.9069269e-01
   2.6853707e-01   3.9271165e-01
   2.7054108e-01   3.9471771e-01
   2.7254509e-01   3.9671088e-01
   2.7454910e-01   3.9869118e-01
   2.7655311e-01   4.0065862e-01
   2.7855711e-01   4.0261324e-01
   2.8056112e-01   4.0455504e-01
   2.8256513e-01   4.0648404e-01
   2.8456914e-01   4.0840026e-01
   2.8657315e-01   4.1030372e-01
   2.8857715e-01   4.1219443e-01
   2.9058116e-01   4.1407242e-01
   2.9258517e-01   4.1593770e-01
   2.9458918e-01   4.1779029e-01
   2.9659319e-01   4.1963021e-01
   2.9859719e-01   4.2145747e-01
   3.0060120e-01   4.2327209e-01
   3.0260521e-01   4.2507410e-01
   3.0460922e-01   4.2686351e-01
   3.0661323e-01   4.2864033e-01
   3.0861723e-01   4.3040459e-01
   3.1062124e-01   4.3215630e-01
   3.1262525e-01   4.3389548e-01
   3.1462926e-01   4.3562214e-01
   3.1663327e-01   4.3733632e-01
   3.1863727e-01   4.3903802e-01
   3.2064128e-01   4.4072726e-01
   3.2264529e-01   4.4240406e-01
   3.2464930e-01   4.4406844e-01
   3.2665331e-01   4.4572042e-01
   3.2865731e-01   4.4736000e-01
   3.3066132e-01   4.4898722e-01
   3.3266533e-01   4.5060209e-01
   3.3466934e-01   4.5220463e-01
   3.3667335e-01   4.5379485e-01
   3.3867735e-01   4.5537278e-01
   3.4068136e-01   4.5693842e-01
   3.4268537e-01   4.5849181e-01
   3.4468938e-01   4.6003295e-01
   3.4669339e-01   4.6156187e-01
   3.4869739e-01   4.6307858e-01
   3.5070140e-01   4.6458309e-01
   3.5270541e-01   4.6607544e-01
   3.5470942e-01   4.6755564e-01
   3.5671343e-01   4.6902369e-01
   3.5871743e-01   4.7047963e-01
   3.6072144e-01   4.7192347e-01
   3.6272545e-01   4.7335523e-01
   3.6472946e-01   4.7477492e-01
   3.6673347e-01   4.7618257e-01
   3.6873747e-01   4.7757819e-01
   3.7074148e-01   4.7896180e-01
   3.7274549e-01   4.8033341e-01
   3.7474950e-01   4.8169305e-01
   3.7675351e-01   4.8304073e-01
   3.7875752e-01   4.8437648e-01
   3.8076152e-01   4.8570030e-01
   3.8276553e-01   4.8701222e-01
   3.8476954e-01   4.8831225e-01
   3.8677355e-01   4.8960042e-01
   3.8877756e-01   4.9087673e-01
   3.9078156e-01   4.9214122e-01
   3.9278557e-01   4.9339389e-01
   3.9478958e-01   4.9463476e-01
   3.9679359e-01   4.9586386e-01
   3.9879760e-01   4.9708119e-01
   4.0080160e-01   4.9828679e-01
   4.0280561e-01   4.9948065e-01
   4.0480962e-01   5.0066282e-01
   4.0681363e-01   5.0183329e-01
   4.0881764e-01   5.0299209e-01
   4.1082164e-01   5.0413924e-01
   4.1282565e-01   5.0527476e-01
   4.1482966e-01   5.0639866e-01
   4.1683367e-01   5.0751096e-01
   4.1883768e-01   5.0861167e-01
   4.2084168e-01   5.0970083e-01
   4.2284569e-01   5.1077843e-01
   4.2484970e-01   5.1184451e-01
   4.2685371e-01   5.1289909e-01
   4.2885772e-01   5.1394216e-01
   4.3086172e-01   5.1497377e-01
   4.3286573e-01   5.1599392e-01
   4.3486974e-01   5.1700263e-01
   4.3687375e-01   5.1799992e-01
   4.3887776e-01   5.1898581e-01
   4.4088176e-01   5.1996031e-01
   4.4288577e-01   5.2092344e-01
   4.4488978e-01   5.2187523e-01
   4.4689379e-01   5.2281569e-01
   4.4889780e-01   5.2374483e-01
   4.5090180e-01   5.2466268e-01
   4.5290581e-01   5.2556925e-01
   4.5490982e-01   5.2646456e-01
   4.5691383e-01   5.2734863e-01
   4.5891784e-01   5.2822148e-01
   4.6092184e-01   5.2908312e-01
   4.6292585e-01   5.2993357e-01
   4.6492986e-01   5.3077286e-01
   4.6693387e-01   5.3160099e-01
   4.6893788e-01   5.3241798e-01
   4.7094188e-01   5.3322386e-01
   4.7294589e-01   5.3401865e-01
   4.7494990e-01   5.3480235e-01
   4.7695391e-01   5.3557499e-01
   4.7895792e-01   5.3633658e-01
   4.8096192e-01   5.3708715e-01
   4.8296593e-01   5.3782671e-01
   4.8496994e-01   5.3855527e-01
   4.8697395e-01   5.3927287e-01
   4.8897796e-01   5.3997951e-01
   4.9098196e-01   5.4067521e-01
   4.9298597e-01   5.4135999e-01
   4.9498998e-01   5.4203387e-01
   4.9699399e-01   5.4269687e-01
   4.9899800e-01   5.4334900e-01
   5.0100200e-01   4.9553326e-01
   5.0300601e-01   4.4843298e-01
   5.0501002e-01   4.0168604e-01
   5.0701403e-01   3.5529114e-01
   5.0901804e-01   3.0924694e-01
   5.1102204e-01   2.6355213e-01
   5.1302605e-01   2.1820537e-01
   5.1503006e-01   1.7320535e-01
   5.1703407e-01   1.2855074e-01
   5.1903808e-01   8.4240219e-02
   5.2104208e-01   4.0272461e-02
   5.2304609e-01  -3.3538570e-03
   5.2505010e-01  -4.6640059e-02
   5.2705411e-01  -8.9587469e-02
   5.2905812e-01  -1.3219741e-01
   5.3106212e-01  -1.7447121e-01
   5.3306613e-01  -2.1641018e-01
   5.3507014e-01  -2.5801566e-01
   5.3707415e-01  -2.9928896e-01
   5.3907816e-01  -3.4023142e-01
   5.4108216e-01  -3.8084434e-01
   5.4308617e-01  -4.2112907e-01
   5.4509018e-01  -4.6108692e-01
   5.4709419e-01  -5.0071921e-01
   5.4909820e-01  -5.4002727e-01
   5.5110220e-01  -5.7901242e-01
   5.5310621e-01  -6.1767599e-01
   5.5511022e-01  -6.5601930e-01
   5.5711423e-01  -6.9404368e-01
   5.5911824e-01  -7.3175044e-01
   5.6112224e-01  -7.6914091e-01
   5.6312625e-01  -8.0621642e-01
   5.6513026e-01  -8.4297829e-01
   5.6713427e-01  -8.7942784e-01
   5.6913828e-01  -9.1556640e-01
   5.7114228e-01  -9.5139529e-01
   5.7314629e-01  -9.8691583e-01
   5.7515030e-01  -1.0221293e+00
   5.7715431e-01  -1.0570372e+00
   5.7915832e-01  -1.0916406e+00
   5.8116232e-01  -1.1259410e+00
   5.8316633e-01  -1.1599397e+00
   5.8517034e-01  -1.1936379e+00
   5.8717435e-01  -1.2270371e+00
   5.8917836e-01  -1.2601386e+00
   5.9118236e-01  -1.2929436e+00
   5.9318637e-01  -1.3254534e+00
   5.9519038e-01  -1.3576696e+00
   5.9719439e-01  -1.3895932e+00
   5.9919840e-01  -1.4212257e+00
   6.0120240e-01  -1.4525684e+00
   6.0320641e-01  -1.4836226e+00
   6.0521042e-01  -1.5143896e+00
   6.0721443e-01  -1.5448708e+00
   6.0921844e-01  -1.5750675e+00
   6.1122244e-01  -1.6049810e+00
   6.1322645e-01  -1.6346126e+00
   6.1523046e-01  -1.6639637e+00
   6.1723447e-01  -1.6930355e+00
   6.1923848e-01  -1.7218295e+00
   6.2124248e-01  -1.7503468e+00
   6.2324649e-01  -1.7785890e+00
   6.2525050e-01  -1.8065572e+00
   6.2725451e-01  -1.8342527e+00
   6.2925852e-01  -1.8616770e+00
   6.3126253e-01  -1.8888314e+00
   6.3326653e-01  -1.9157171e+00
   6.3527054e-01  -1.9423355e+00
   6.3727455e-01  -1.9686879e+00
   6.3927856e-01  -1.9947757e+00
   6.4128257e-01  -2.0206001e+00
   6.4328657e-01  -2.0461625e+00
   6.4529058e-01  -2.0714642e+00
   6.4729459e-01  -2.0965066e+00
   6.4929860e-01  -2.1212909e+00
   6.5130261e-01  -2.1458185e+00
   6.5330661e-01  -2.1700907e+00
   6.5531062e-01  -2.1941088e+00
   6.5731463e-01  -2.2178742e+00
   6.5931864e-01  -2.2413881e+00
   6.6132265e-01  -2.2646520e+00
   6.6332665e-01  -2.2876670e+00
   6.6533066e-01  -2.3104346e+00
   6.6733467e-01  -2.3329561e+00
   6.6933868e-01  -2.3552328e+00
   6.7134269e-01  -2.3772660e+00
   6.7334669e-01  -2.3990571e+00
   6.7535070e-01  -2.4206073e+00
   6.7735471e-01  -2.4419180e+00
   6.7935872e-01  -2.4629905e+00
   6.8136273e-01  -2.4838261e+00
   6.8336673e-01  -2.5044263e+00
   6.8537074e-01  -2.5247922e+00
   6.8737475e-01  -2.5449252e+00
   6.8937876e-01  -2.5648266e+00
   6.9138277e-01  -2.5844978e+00
   6.9338677e-01  -2.6039401e+00
   6.9539078e-01  -2.6231547e+00
   6.9739479e-01  -2.6421431e+00
   6.9939880e-01  -2.6609066e+00
   7.0140281e-01  -2.6794464e+00
   7.0340681e-01  -2.6977640e+00
   7.0541082e-01  -2.7158605e+00
   7.0741483e-01  -2.7337374e+00
   7.0941884e-01  -2.7513960e+00
   7.1142285e-01  -2.7688375e+00
   7.1342685e-01  -2.7860634e+00
   7.1543086e-01  -2.8030750e+00
   7.1743487e-01  -2.8198734e+00
   7.1943888e-01  -2.8364602e+00
   7.2144289e-01  -2.8528366e+00
   7.2344689e-01  -2.8690039e+00
   7.2545090e-01  -2.8849635e+00
   7.2745491e-01  -2.9007167e+00
   7.2945892e-01  -2.9162648e+00
   7.3146293e-01  -2.9316091e+00
   7.3346693e-01  -2.9467509e+00
   7.3547094e-01  -2.9616917e+00
   7.3747495e-01  -2.9764326e+00
   7.3947896e-01  -2.9909751e+00
   7.4148297e-01  -3.0053204e+00
   7.4348697e-01  -3.0194699e+00
   7.4549098e-01  -3.0334249e+00
   7.4749499e-01  -3.0471867e+00
   7.4949900e-01  -3.0607567e+00
   7.5150301e-01  -3.0741361e+00
   7.5350701e-01  -3.0873263e+00
   7.5551102e-01  -3.1003286e+00
   7.5751503e-01  -3.1131444e+00
   7.5951904e-01  -3.1257750e+00
   7.6152305e-01  -3.1382216e+00
   7.6352705e-01  -3.1504856e+00
   7.6553106e-01  -3.1625684e+00
   7.6753507e-01  -3.1744713e+00
   7.6953908e-01  -3.1861955e+00
   7.7154309e-01  -3.1977424e+00
   7.7354709e-01  -3.2091134e+00
   7.7555110e-01  -3.2203097e+00
   7.7755511e-01  -3.2313326e+00
   7.7955912e-01  -3.2421836e+00
   7.8156313e-01  -3.2528640e+00
   7.8356713e-01  -3.2633749e+00
   7.8557114e-01  -3.2737179e+00
   7.8757515e-01  -3.2838941e+00
   7.8957916e-01  -3.2939049e+00
   7.9158317e-01  -3.3037517e+00
   7.9358717e-01  -3.3134358e+00
   7.9559118e-01  -3.3229585e+00
   7.9759519e-01  -3.3323210e+00
   7.9959920e-01  -3.3415249e+00
   8.0160321e-01  -3.3505712e+00
   8.0360721e-01  -3.3594615e+00
   8.0561122e-01  -3.3681970e+00
   8.0761523e-01  -3.3767790e+00
   8.0961924e-01  -3.3852088e+00
   8.1162325e-01  -3.3934879e+00
   8.1362725e-01  -3.4016174e+00
   8.1563126e-01  -3.4095988e+00
   8.1763527e-01  -3.4174334e+00
   8.1963928e-01  -3.4251224e+00
   8.2164329e-01  -3.4326672e+00
   8.2364729e-01  -3.4400691e+00
   8.2565130e-01  -3.4473295e+00
   8.2765531e-01  -3.4544497e+00
   8.2965932e-01  -3.4614309e+00
   8.3166333e-01  -3.4682746e+00
   8.3366733e-01  -3.4749820e+00
   8.3567134e-01  -3.4815545e+00
   8.3767535e-01  -3.4879934e+00
   8.3967936e-01  -3.4943000e+00
   8.4168337e-01  -3.5004756e+00
   8.4368737e-01  -3.5065216e+00
   8.4569138e-01  -3.5124393e+00
   8.4769539e-01  -3.5182300e+00
   8.4969940e-01  -3.5238950e+00
   8.5170341e-01  -3.5294357e+00
   8.5370741e-01  -3.5348533e+00
   8.5571142e-01  -3.5401493e+00
   8.5771543e-01  -3.5453249e+00
   8.5971944e-01  -3.5503814e+00
   8.6172345e-01  -3.5553202e+00
   8.6372745e-01  -3.5601427e+00
   8.6573146e-01  -3.5648500e+00
   8.6773547e-01  -3.5694436e+00
   8.6973948e-01  -3.5739248e+00
   8.7174349e-01  -3.5782948e+00
   8.7374749e-01  -3.5825551e+00
   8.7575150e-01  -3.5867069e+00
   8.7775551e-01  -3.5907516e+00
   8.7975952e-01  -3.5946905e+00
   8.8176353e-01  -3.5985248e+00
   8.8376754e-01  -3.6022561e+00
   8.8577154e-01  -3.6058854e+00
   8.8777555e-01  -3.6094143e+00
   8.8977956e-01  -3.6128440e+00
   8.9178357e-01  -3.6161758e+00
   8.9378758e-01  -3.6194111e+00
   8.9579158e-01  -3.6225511e+00
   8.9779559e-01  -3.6255973e+00
   8.9979960e-01  -3.6285509e+00
   9.0180361e-01  -3.6314132e+00
   9.0380762e-01  -3.6341856e+00
   9.0581162e-01  -3.6368694e+00
   9.0781563e-01  -3.6394659e+00
   9.0981964e-01  -3.6419765e+00
   9.1182365e-01  -3.6444024e+00
   9.1382766e-01  -3.6467451e+00
   9.1583166e-01  -3.6490057e+00
   9.1783567e-01  -3.6511857e+00
   9.1983968e-01  -3.6532864e+00
   9.2184369e-01  -3.6553090e+00
   9.2384770e-01  -3.6572550e+00
   9.2585170e-01  -3.6591256e+00
   9.2785571e-01  -3.6609221e+00
   9.2985972e-01  -3.6626460e+00
   9.3186373e-01  -3.6642984e+00
   9.3386774e-01  -3.6658808e+00
   9.3587174e-01  -3.6673945e+00
   9.3787575e-01  -3.6688407e+00
   9.3987976e-01  -3.6702208e+00
   9.4188377e-01  -3.6715361e+00
   9.4388778e-01  -3.6727880e+00
   9.4589178e-01  -3.6739778e+00
   9.4789579e-01  -3.6751068e+00
   9.4989980e-01  -3.6761763e+00
   9.5190381e-01  -3.6771876e+00
   9.5390782e-01  -3.6781421e+00
   9.5591182e-01  -3.6790411e+00
   9.5791583e-01  -3.6798859e+00
   9.5991984e-01  -3.6806779e+00
   9.6192385e-01  -3.6814183e+00
   9.6392786e-01  -3.6821085e+00
   9.6593186e-01  -3.6827498e+00
   9.6793587e-01  -3.6833435e+00
   9.6993988e-01  -3.6838911e+00
   9.7194389e-01  -3.6843936e+00
   9.7394790e-01  -3.6848526e+00
   9.7595190e-01  -3.6852694e+00
   9.7795591e-01  -3.6856452e+00
   9.7995992e-01  -3.6859813e+00
   9.8196393e-01  -3.6862792e+00
   9.8396794e-01  -3.6865401e+00
   9.8597194e-01  -3.6867653e+00
   9.8797595e-01  -3.6869562e+00
   9.8997996e-01  -3.6871141e+00
   9.9198397e-01  -3.6872404e+00
   9.9398798e-01  -3.6873363e+00
   9.9599198e-01  -3.6874031e+00
   9.9799599e-01  -3.6874422e+00
   1.0000000e+00  -3.6874550e+00


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.8947494e-03
   4.0080160e-03   7.7742144e-03
   6.0120240e-03   1.1638413e-02
   8.0160321e-03   1.5487363e-02
   1.0020040e-02   1.9321083e-02
   1.2024048e-02   2.3139589e-02
   1.4028056e-02   2.6942901e-02
   1.6032064e-02   3.0731036e-02
   1.8036072e-02   3.4504011e-02
   2.0040080e-02   3.8261846e-02
   2.2044088e-02   4.2004557e-02
   2.4048096e-02   4.5732163e-02
   2.6052104e-02   4.9444681e-02
   2.8056112e-02   5.3142129e-02
   3.0060120e-02   5.6824526e-02
   3.2064128e-02   6.0491889e-02
   3.4068136e-02   6.4144235e-02
   3.6072144e-02   6.7781584e-02
   3.8076152e-02   7.1403953e-02
   4.0080160e-02   7.5011359e-02
   4.2084168e-02   7.8603820e-02
   4.4088176e-02   8.2181356e-02
   4.6092184e-02   8.5743982e-02
   4.8096192e-02   8.9291718e-02
   5.0100200e-02   9.2824581e-02
   5.2104208e-02   9.6342588e-02
   5.4108216e-02   9.9845759e-02
   5.6112224e-02   1.0333411e-01
   5.8116232e-02   1.0680766e-01
   6.0120240e-02   1.1026643e-01
   6.2124248e-02   1.1371043e-01
   6.4128257e-02   1.1713968e-01
   6.6132265e-02   1.2055421e-01
   6.8136273e-02   1.2395402e-01
   7.0140281e-02   1.2733914e-01
   7.2144289e-02   1.3070958e-01
   7.4148297e-02   1.3406536e-01
   7.6152305e-02   1.3740650e-01
   7.8156313e-02   1.4073302e-01
   8.0160321e-02   1.4404494e-01
   8.2164329e-02   1.4734227e-01
   8.4168337e-02   1.5062503e-01
   8.6172345e-02   1.5389324e-01
   8.8176353e-02   1.5714692e-01
   9.0180361e-02   1.6038608e-01
   9.2184369e-02   1.6361074e-01
   9.4188377e-02   1.6682093e-01
   9.6192385e-02   1.7001665e-01
   9.8196393e-02   1.7319793e-01
   1.0020040e-01   1.7636479e-01
   1.0220441e-01   1.7951723e-01
   1.0420842e-01   1.8265529e-01
   1.0621242e-01   1.8577898e-01
   1.0821643e-01   1.8888831e-01
   1.1022044e-01   1.9198330e-01
   1.1222445e-01   1.9506398e-01
   1.1422846e-01   1.9813035e-01
   1.1623246e-01   2.0118245e-01
   1.1823647e-01   2.0422027e-01
   1.2024048e-01   2.0724386e-01
   1.2224449e-01   2.1025321e-01
   1.2424850e-01   2.1324835e-01
   1.2625251e-01   2.1622930e-01
   1.2825651e-01   2.1919607e-01
   1.3026052e-01   2.2214869e-01
   1.3226453e-01   2.2508717e-01
   1.3426854e-01   2.2801152e-01
   1.3627255e-01   2.3092177e-01
   1.3827655e-01   2.3381794e-01
   1.4028056e-01   2.3670004e-01
   1.4228457e-01   2.3956808e-01
   1.4428858e-01   2.4242210e-01
   1.4629259e-01   2.4526210e-01
   1.4829659e-01   2.4808810e-01
   1.5030060e-01   2.5090013e-01
   1.5230461e-01   2.5369820e-01
   1.5430862e-01   2.5648232e-01
   1.5631263e-01   2.5925252e-01
   1.5831663e-01   2.6200881e-01
   1.6032064e-01   2.6475121e-01
   1.6232465e-01   2.6747975e-01
   1.6432866e-01   2.7019442e-01
   1.6633267e-01   2.7289527e-01
   1.6833667e-01   2.7558229e-01
   1.7034068e-01   2.7825552e-01
   1.7234469e-01   2.8091496e-01
   1.7434870e-01   2.8356064e-01
   1.7635271e-01   2.8619258e-01
   1.7835671e-01   2.8881078e-01
   1.8036072e-01   2.9141528e-01
   1.8236473e-01   2.9400608e-01
   1.8436874e-01   2.9658321e-01
   1.8637275e-01   2.9914669e-01
   1.8837675e-01   3.0169652e-01
   1.9038076e-01   3.0423274e-01
   1.9238477e-01   3.0675535e-01
   1.9438878e-01   3.0926437e-01
   1.9639279e-01   3.1175983e-01
   1.9839679e-01   3.1424174e-01
   2.0040080e-01   3.1671012e-01
   2.0240481e-01   3.1916499e-01
   2.0440882e-01   3.2160636e-01
   2.0641283e-01   3.2403425e-01
   2.0841683e-01   3.2644869e-01
   2.1042084e-01   3.2884968e-01
   2.1242485e-01   3.3123724e-01
   2.1442886e-01   3.3361140e-01
   2.1643287e-01   3.3597218e-01
   2.1843687e-01   3.3831958e-01
   2.2044088e-01   3.4065363e-01
   2.2244489e-01   3.4297435e-01
   2.2444890e-01   3.4528175e-01
   2.2645291e-01   3.4757585e-01
   2.2845691e-01   3.4985667e-01
   2.3046092e-01   3.5212423e-01
   2.3246493e-01   3.5437854e-01
   2.3446894e-01   3.5661962e-01
   2.3647295e-01   3.5884750e-01
   2.3847695e-01   3.6106218e-01
   2.4048096e-01   3.6326369e-01
   2.4248497e-01   3.6545205e-01
   2.4448898e-01   3.6762727e-01
   2.4649299e-01   3.6978937e-01
   2.4849699e-01   3.7193836e-01
   2.5050100e-01   3.7407427e-01
   2.5250501e-01   3.7619712e-01
   2.5450902e-01   3.7830692e-01
   2.5651303e-01   3.8040368e-01
   2.5851703e-01   3.8248744e-01
   2.6052104e-01   3.8455820e-01
   2.6252505e-01   3.8661598e-01
   2.6452906e-01   3.8866081e-01
   2.6653307e-01   3.9069269e-01
   2.6853707e-01   3.9271165e-01
   2.7054108e-01   3.9471771e-01
   2.7254509e-01   3.9671088e-01
   2.7454910e-01   3.9869118e-01
   2.7655311e-01   4.0065862e-01
   2.7855711e-01   4.0261324e-01
   2.8056112e-01   4.0455504e-01
   2.8256513e-01   4.0648404e-01
   2.8456914e-01   4.0840026e-01
   2.8657315e-01   4.1030372e-01
   2.8857715e-01   4.1219443e-01
   2.9058116e-01   4.1407242e-01
   2.9258517e-01   4.1593770e-01
   2.9458918e-01   4.1779029e-01
   2.9659319e-01   4.1963021e-01
   2.9859719e-01   4.2145747e-01
   3.0060120e-01   4.2327209e-01
   3.0260521e-01   4.2507410e-01
   3.0460922e-01   4.2686351e-01
   3.0661323e-01   4.2864033e-01
   3.0861723e-01   4.3040459e-01
   3.1062124e-01   4.3215630e-01
   3.1262525e-01   4.3389548e-01
   3.1462926e-01   4.3562214e-01
   3.1663327e-01   4.3733632e-01
   3.1863727e-01   4.3903802e-01
   3.2064128e-01   4.4072726e-01
   3.2264529e-01   4.4240406e-01
   3.2464930e-01   4.4406844e-01
   3.2665331e-01   4.4572042e-01
   3.2865731e-01   4.4736000e-01
   3.3066132e-01   4.4898722e-01
   3.3266533e-01   4.5060209e-01
   3.3466934e-01   4.5220463e-01
   3.3667335e-01   4.5379485e-01
   3.3867735e-01   4.5537278e-01
   3.4068136e-01   4.5693842e-01
   3.4268537e-01   4.5849181e-01
   3.4468938e-01   4.6003295e-01
   3.4669339e-01   4.6156187e-01
   3.4869739e-01   4.6307858e-01
   3.5070140e-01   4.6458309e-01
   3.5270541e-01   4.6607544e-01
   3.5470942e-01   4.6755564e-01
   3.5671343e-01   4.6902369e-01
   3.5871743e-01   4.7047963e-01
   3.6072144e-01   4.7192347e-01
   3.6272545e-01   4.7335523e-01
   3.6472946e-01   4.7477492e-01
   3.6673347e-01   4.7618257e-01
   3.6873747e-01   4.7757819e-01
   3.7074148e-01   4.7896180e-01
   3.7274549e-01   4.8033341e-01
   3.7474950e-01   4.8169305e-01
   3.7675351e-01   4.8304073e-01
   3.7875752e-01   4.8437648e-01
   3.8076152e-01   4.8570030e-01
   3.8276553e-01   4.8701222e-01
   3.8476954e-01   4.8831225e-01
   3.8677355e-01   4.8960042e-01
   3.8877756e-01   4.9087673e-01
   3.9078156e-01   4.9214122e-01
   3.9278557e-01   4.9339389e-01
   3.9478958e-01   4.9463476e-01
   3.9679359e-01   4.9586386e-01
   3.9879760e-01   4.9708119e-01
   4.0080160e-01   4.9828679e-01
   4.0280561e-01   4.9948065e-01
   4.0480962e-01   5.0066282e-01
   4.0681363e-01   5.0183329e-01
   4.0881764e-01   5.0299209e-01
   4.1082164e-01   5.0413924e-01
   4.1282565e-01   5.0527476e-01
   4.1482966e-01   5.0639866e-01
   4.1683367e-01   5.0751096e-01
   4.1883768e-01   5.0861167e-01
   4.2084168e-01   5.0970083e-01
   4.2284569e-01   5.1077843e-01
   4.2484970e-01   5.1184451e-01
   4.2685371e-01   5.1289909e-01
   4.2885772e-01   5.1394216e-01
   4.3086172e-01   5.1497377e-01
   4.3286573e-01   5.1599392e-01
   4.3486974e-01   5.1700263e-01
   4.3687375e-01   5.1799992e-01
   4.3887776e-01   5.1898581e-01
   4.4088176e-01   5.1996031e-01
   4.4288577e-01   5.2092344e-01
   4.4488978e-01   5.2187523e-01
   4.4689379e-01   5.2281569e-01
   4.4889780e-01   5.2374483e-01
   4.5090180e-01   5.2466268e-01
   4.5290581e-01   5.2556925e-01
   4.5490982e-01   5.2646456e-01
   4.5691383e-01   5.2734863e-01
   4.5891784e-01   5.2822148e-01
   4.6092184e-01   5.2908312e-01
   4.6292585e-01   5.2993357e-01
   4.6492986e-01   5.3077286e-01
   4.6693387e-01   5.3160099e-01
   4.6893788e-01   5.3241798e-01
   4.7094188e-01   5.3322386e-01
   4.7294589e-01   5.3401865e-01
   4.7494990e-01   5.3480235e-01
   4.7695391e-01   5.3557499e-01
   4.7895792e-01   5.3633658e-01
   4.8096192e-01   5.3708715e-01
   4.8296593e-01   5.3782671e-01
   4.8496994e-01   5.3855527e-01
   4.8697395e-01   5.3927287e-01
   4.8897796e-01   5.3997951e-01
   4.9098196e-01   5.4067521e-01
   4.9298597e-01   5.4135999e-01
   4.9498998e-01   5.4203387e-01
   4.9699399e-01   5.4269687e-01
   4.9899800e-01   5.4334900e-01
   5.0100200e-01   5.9413275e-02
   5.0300601e-01  -4.1731801e-01
   5.0501002e-01  -8.9047278e-01
   5.0701403e-01  -1.3600644e+00
   5.0901804e-01  -1.8261064e+00
   5.1102204e-01  -2.2886120e+00
   5.1302605e-01  -2.7475947e+00
   5.1503006e-01  -3.2030679e+00
   5.1703407e-01  -3.6550450e+00
   5.1903808e-01  -4.1035393e+00
   5.2104208e-01  -4.5485643e+00
   5.2304609e-01  -4.9901334e+00
   5.2505010e-01  -5.4282599e+00
   5.2705411e-01  -5.8629574e+00
   5.2905812e-01  -6.2942391e+00
   5.3106212e-01  -6.7221184e+00
   5.3306613e-01  -7.1466089e+00
   5.3507014e-01  -7.5677238e+00
   5.3707415e-01  -7.9854765e+00
   5.3907816e-01  -8.3998806e+00
   5.4108216e-01  -8.8109493e+00
   5.4308617e-01  -9.2186960e+00
   5.4509018e-01  -9.6231342e+00
   5.4709419e-01  -1.0024277e+01
   5.4909820e-01  -1.0422139e+01
   5.5110220e-01  -1.0816732e+01
   5.5310621e-01  -1.1208070e+01
   5.5511022e-01  -1.1596166e+01
   5.5711423e-01  -1.1981034e+01
   5.5911824e-01  -1.2362688e+01
   5.6112224e-01  -1.2741140e+01
   5.6312625e-01  -1.3116404e+01
   5.6513026e-01  -1.3488494e+01
   5.6713427e-01  -1.3857423e+01
   5.6913828e-01  -1.4223204e+01
   5.7114228e-01  -1.4585850e+01
   5.7314629e-01  -1.4945375e+01
   5.7515030e-01  -1.5301793e+01
   5.7715431e-01  -1.5655117e+01
   5.7915832e-01  -1.6005360e+01
   5.8116232e-01  -1.6352536e+01
   5.8316633e-01  -1.6696657e+01
   5.8517034e-01  -1.7037739e+01
   5.8717435e-01  -1.7375792e+01
   5.8917836e-01  -1.7710833e+01
   5.9118236e-01  -1.8042872e+01
   5.9318637e-01  -1.8371925e+01
   5.9519038e-01  -1.8698004e+01
   5.9719439e-01  -1.9021123e+01
   5.9919840e-01  -1.9341296e+01
   6.0120240e-01  -1.9658535e+01
   6.0320641e-01  -1.9972854e+01
   6.0521042e-01  -2.0284266e+01
   6.0721443e-01  -2.0592785e+01
   6.0921844e-01  -2.0898424e+01
   6.1122244e-01  -2.1201197e+01
   6.1322645e-01  -2.1501117e+01
   6.1523046e-01  -2.1798198e+01
   6.1723447e-01  -2.2092452e+01
   6.1923848e-01  -2.2383893e+01
   6.2124248e-01  -2.2672535e+01
   6.2324649e-01  -2.2958391e+01
   6.2525050e-01  -2.3241475e+01
   6.2725451e-01  -2.3521799e+01
   6.2925852e-01  -2.3799378e+01
   6.3126253e-01  -2.4074224e+01
   6.3326653e-01  -2.4346351e+01
   6.3527054e-01  -2.4615772e+01
   6.3727455e-01  -2.4882501e+01
   6.3927856e-01  -2.5146552e+01
   6.4128257e-01  -2.5407937e+01
   6.4328657e-01  -2.5666670e+01
   6.4529058e-01  -2.5922764e+01
   6.4729459e-01  -2.6176233e+01
   6.4929860e-01  -2.6427091e+01
   6.5130261e-01  -2.6675350e+01
   6.5330661e-01  -2.6921024e+01
   6.5531062e-01  -2.7164126e+01
   6.5731463e-01  -2.7404670e+01
   6.5931864e-01  -2.7642669e+01
   6.6132265e-01  -2.7878137e+01
   6.6332665e-01  -2.8111087e+01
   6.6533066e-01  -2.8341532e+01
   6.6733467e-01  -2.8569486e+01
   6.6933868e-01  -2.8794962e+01
   6.7134269e-01  -2.9017974e+01
   6.7334669e-01  -2.9238535e+01
   6.7535070e-01  -2.9456658e+01
   6.7735471e-01  -2.9672357e+01
   6.7935872e-01  -2.9885645e+01
   6.8136273e-01  -3.0096535e+01
   6.8336673e-01  -3.0305042e+01
   6.8537074e-01  -3.0511178e+01
   6.8737475e-01  -3.0714956e+01
   6.8937876e-01  -3.0916391e+01
   6.9138277e-01  -3.1115496e+01
   6.9338677e-01  -3.1312283e+01
   6.9539078e-01  -3.1506767e+01
   6.9739479e-01  -3.1698960e+01
   6.9939880e-01  -3.1888877e+01
   7.0140281e-01  -3.2076530e+01
   7.0340681e-01  -3.2261933e+01
   7.0541082e-01  -3.2445099e+01
   7.0741483e-01  -3.2626043e+01
   7.0941884e-01  -3.2804776e+01
   7.1142285e-01  -3.2981313e+01
   7.1342685e-01  -3.3155667e+01
   7.1543086e-01  -3.3327851e+01
   7.1743487e-01  -3.3497879e+01
   7.1943888e-01  -3.3665764e+01
   7.2144289e-01  -3.3831520e+01
   7.2344689e-01  -3.3995159e+01
   7.2545090e-01  -3.4156696e+01
   7.2745491e-01  -3.4316144e+01
   7.2945892e-01  -3.4473515e+01
   7.3146293e-01  -3.4628825e+01
   7.3346693e-01  -3.4782085e+01
   7.3547094e-01  -3.4933309e+01
   7.3747495e-01  -3.5082512e+01
   7.3947896e-01  -3.5229705e+01
   7.4148297e-01  -3.5374903e+01
   7.4348697e-01  -3.5518119e+01
   7.4549098e-01  -3.5659366e+01
   7.4749499e-01  -3.5798658e+01
   7.4949900e-01  -3.5936008e+01
   7.5150301e-01  -3.6071429e+01
   7.5350701e-01  -3.6204936e+01
   7.5551102e-01  -3.6336540e+01
   7.5751503e-01  -3.6466257e+01
   7.5951904e-01  -3.6594098e+01
   7.6152305e-01  -3.6720078e+01
   7.6352705e-01  -3.6844210e+01
   7.6553106e-01  -3.6966508e+01
   7.6753507e-01  -3.7086984e+01
   7.6953908e-01  -3.7205652e+01
   7.7154309e-01  -3.7322525e+01
   7.7354709e-01  -3.7437618e+01
   7.7555110e-01  -3.7550943e+01
   7.7755511e-01  -3.7662513e+01
   7.7955912e-01  -3.7772343e+01
   7.8156313e-01  -3.7880445e+01
   7.8356713e-01  -3.7986833e+01
   7.8557114e-01  -3.8091520e+01
   7.8757515e-01  -3.8194520e+01
   7.8957916e-01  -3.8295846e+01
   7.9158317e-01  -3.8395512e+01
   7.9358717e-01  -3.8493530e+01
   7.9559118e-01  -3.8589915e+01
   7.9759519e-01  -3.8684680e+01
   7.9959920e-01  -3.8777837e+01
   8.0160321e-01  -3.8869401e+01
   8.0360721e-01  -3.8959385e+01
   8.0561122e-01  -3.9047802e+01
   8.0761523e-01  -3.9134666e+01
   8.0961924e-01  -3.9219990e+01
   8.1162325e-01  -3.9303787e+01
   8.1362725e-01  -3.9386072e+01
   8.1563126e-01  -3.9466856e+01
   8.1763527e-01  -3.9546154e+01
   8.1963928e-01  -3.9623980e+01
   8.2164329e-01  -3.9700345e+01
   8.2364729e-01  -3.9775265e+01
   8.2565130e-01  -3.9848752e+01
   8.2765531e-01  -3.9920820e+01
   8.2965932e-01  -3.9991481e+01
   8.3166333e-01  -4.0060750e+01
   8.3366733e-01  -4.0128640e+01
   8.3567134e-01  -4.0195164e+01
   8.3767535e-01  -4.0260336e+01
   8.3967936e-01  -4.0324169e+01
   8.4168337e-01  -4.0386677e+01
   8.4368737e-01  -4.0447872e+01
   8.4569138e-01  -4.0507768e+01
   8.4769539e-01  -4.0566379e+01
   8.4969940e-01  -4.0623719e+01
   8.5170341e-01  -4.0679799e+01
   8.5370741e-01  -4.0734635e+01
   8.5571142e-01  -4.0788238e+01
   8.5771543e-01  -4.0840624e+01
   8.5971944e-01  -4.0891804e+01
   8.6172345e-01  -4.0941793e+01
   8.6372745e-01  -4.0990604e+01
   8.6573146e-01  -4.1038250e+01
   8.6773547e-01  -4.1084744e+01
   8.6973948e-01  -4.1130101e+01
   8.7174349e-01  -4.1174333e+01
   8.7374749e-01  -4.1217454e+01
   8.7575150e-01  -4.1259477e+01
   8.7775551e-01  -4.1300416e+01
   8.7975952e-01  -4.1340284e+01
   8.8176353e-01  -4.1379094e+01
   8.8376754e-01  -4.1416860e+01
   8.8577154e-01  -4.1453595e+01
   8.8777555e-01  -4.1489313e+01
   8.8977956e-01  -4.1524027e+01
   8.9178357e-01  -4.1557750e+01
   8.9378758e-01  -4.1590496e+01
   8.9579158e-01  -4.1622279e+01
   8.9779559e-01  -4.1653111e+01
   8.9979960e-01  -4.1683006e+01
   9.0180361e-01  -4.1711977e+01
   9.0380762e-01  -4.1740038e+01
   9.0581162e-01  -4.1767203e+01
   9.0781563e-01  -4.1793484e+01
   9.0981964e-01  -4.1818895e+01
   9.1182365e-01  -4.1843449e+01
   9.1382766e-01  -4.1867161e+01
   9.1583166e-01  -4.1890042e+01
   9.1783567e-01  -4.1912107e+01
   9.1983968e-01  -4.1933369e+01
   9.2184369e-01  -4.1953842e+01
   9.2384770e-01  -4.1973538e+01
   9.2585170e-01  -4.1992472e+01
   9.2785571e-01  -4.2010656e+01
   9.2985972e-01  -4.2028104e+01
   9.3186373e-01  -4.2044829e+01
   9.3386774e-01  -4.2060845e+01
   9.3587174e-01  -4.2076166e+01
   9.3787575e-01  -4.2090804e+01
   9.3987976e-01  -4.2104773e+01
   9.4188377e-01  -4.2118086e+01
   9.4388778e-01  -4.2130758e+01
   9.4589178e-01  -4.2142800e+01
   9.4789579e-01  -4.2154227e+01
   9.4989980e-01  -4.2165052e+01
   9.5190381e-01  -4.2175288e+01
   9.5390782e-01  -4.2184949e+01
   9.5591182e-01  -4.2194049e+01
   9.5791583e-01  -4.2202600e+01
   9.5991984e-01  -4.2210615e+01
   9.6192385e-01  -4.2218110e+01
   9.6392786e-01  -4.2225096e+01
   9.6593186e-01  -4.2231587e+01
   9.6793587e-01  -4.2237597e+01
   9.6993988e-01  -4.2243138e+01
   9.7194389e-01  -4.2248225e+01
   9.7394790e-01  -4.2252871e+01
   9.7595190e-01  -4.2257089e+01
   9.7795591e-01  -4.2260893e+01
   9.7995992e-01  -4.2264295e+01
   9.8196393e-01  -4.2267310e+01
   9.8396794e-01  -4.2269951e+01
   9.8597194e-01  -4.2272231e+01
   9.8797595e-01  -4.2274163e+01
   9.8997996e-01  -4.2275761e+01
   9.9198397e-01  -4.2277039e+01
   9.9398798e-01  -4.2278009e+01
   9.9599198e-01  -4.2278686e+01
   9.9799599e-01  -4.2279082e+01
   1.0000000e+00  -4.2279211e+01


==> data/Couette_Results_Varphi_10_matRatio_4_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   9.2119727e-05
   4.0080160e-03   1.8387794e-04
   6.0120240e-03   2.7527508e-04
   8.0160321e-03   3.6631155e-04
   1.0020040e-02   4.5698777e-04
   1.2024048e-02   5.4730419e-04
   1.4028056e-02   6.3726120e-04
   1.6032064e-02   7.2685925e-04
   1.8036072e-02   8.1609875e-04
   2.0040080e-02   9.0498013e-04
   2.2044088e-02   9.9350380e-04
   2.4048096e-02   1.0816702e-03
   2.6052104e-02   1.1694797e-03
   2.8056112e-02   1.2569328e-03
   3.0060120e-02   1.3440299e-03
   3.2064128e-02   1.4307715e-03
   3.4068136e-02   1.5171578e-03
   3.6072144e-02   1.6031894e-03
   3.8076152e-02   1.6888667e-03
   4.0080160e-02   1.7741901e-03
   4.2084168e-02   1.8591601e-03
   4.4088176e-02   1.9437769e-03
   4.6092184e-02   2.0280412e-03
   4.8096192e-02   2.1119533e-03
   5.0100200e-02   2.1955135e-03
   5.2104208e-02   2.2787225e-03
   5.4108216e-02   2.3615805e-03
   5.6112224e-02   2.4440880e-03
   5.8116232e-02   2.5262454e-03
   6.0120240e-02   2.6080531e-03
   6.2124248e-02   2.6895116e-03
   6.4128257e-02   2.7706213e-03
   6.6132265e-02   2.8513826e-03
   6.8136273e-02   2.9317959e-03
   7.0140281e-02   3.0118617e-03
   7.2144289e-02   3.0915803e-03
   7.4148297e-02   3.1709523e-03
   7.6152305e-02   3.2499780e-03
   7.8156313e-02   3.3286578e-03
   8.0160321e-02   3.4069922e-03
   8.2164329e-02   3.4849815e-03
   8.4168337e-02   3.5626263e-03
   8.6172345e-02   3.6399270e-03
   8.8176353e-02   3.7168839e-03
   9.0180361e-02   3.7934975e-03
   9.2184369e-02   3.8697681e-03
   9.4188377e-02   3.9456964e-03
   9.6192385e-02   4.0212825e-03
   9.8196393e-02   4.0965271e-03
   1.0020040e-01   4.1714304e-03
   1.0220441e-01   4.2459930e-03
   1.0420842e-01   4.3202152e-03
   1.0621242e-01   4.3940975e-03
   1.0821643e-01   4.4676403e-03
   1.1022044e-01   4.5408440e-03
   1.1222445e-01   4.6137090e-03
   1.1422846e-01   4.6862358e-03
   1.1623246e-01   4.7584248e-03
   1.1823647e-01   4.8302764e-03
   1.2024048e-01   4.9017910e-03
   1.2224449e-01   4.9729691e-03
   1.2424850e-01   5.0438110e-03
   1.2625251e-01   5.1143173e-03
   1.2825651e-01   5.1844882e-03
   1.3026052e-01   5.2543244e-03
   1.3226453e-01   5.3238261e-03
   1.3426854e-01   5.3929937e-03
   1.3627255e-01   5.4618278e-03
   1.3827655e-01   5.5303288e-03
   1.4028056e-01   5.5984970e-03
   1.4228457e-01   5.6663329e-03
   1.4428858e-01   5.7338369e-03
   1.4629259e-01   5.8010094e-03
   1.4829659e-01   5.8678509e-03
   1.5030060e-01   5.9343617e-03
   1.5230461e-01   6.0005424e-03
   1.5430862e-01   6.0663933e-03
   1.5631263e-01   6.1319148e-03
   1.5831663e-01   6.1971074e-03
   1.6032064e-01   6.2619715e-03
   1.6232465e-01   6.3265075e-03
   1.6432866e-01   6.3907158e-03
   1.6633267e-01   6.4545969e-03
   1.6833667e-01   6.5181512e-03
   1.7034068e-01   6.5813791e-03
   1.7234469e-01   6.6442811e-03
   1.7434870e-01   6.7068575e-03
   1.7635271e-01   6.7691087e-03
   1.7835671e-01   6.8310353e-03
   1.8036072e-01   6.8926376e-03
   1.8236473e-01   6.9539161e-03
   1.8436874e-01   7.0148711e-03
   1.8637275e-01   7.0755031e-03
   1.8837675e-01   7.1358125e-03
   1.9038076e-01   7.1957998e-03
   1.9238477e-01   7.2554653e-03
   1.9438878e-01   7.3148095e-03
   1.9639279e-01   7.3738328e-03
   1.9839679e-01   7.4325357e-03
   2.0040080e-01   7.4909185e-03
   2.0240481e-01   7.5489817e-03
   2.0440882e-01   7.6067257e-03
   2.0641283e-01   7.6641509e-03
   2.0841683e-01   7.7212577e-03
   2.1042084e-01   7.7780467e-03
   2.1242485e-01   7.8345181e-03
   2.1442886e-01   7.8906724e-03
   2.1643287e-01   7.9465101e-03
   2.1843687e-01   8.0020316e-03
   2.2044088e-01   8.0572372e-03
   2.2244489e-01   8.1121274e-03
   2.2444890e-01   8.1667027e-03
   2.2645291e-01   8.2209634e-03
   2.2845691e-01   8.2749101e-03
   2.3046092e-01   8.3285430e-03
   2.3246493e-01   8.3818626e-03
   2.3446894e-01   8.4348694e-03
   2.3647295e-01   8.4875638e-03
   2.3847695e-01   8.5399461e-03
   2.4048096e-01   8.5920169e-03
   2.4248497e-01   8.6437765e-03
   2.4448898e-01   8.6952254e-03
   2.4649299e-01   8.7463639e-03
   2.4849699e-01   8.7971926e-03
   2.5050100e-01   8.8477118e-03
   2.5250501e-01   8.8979219e-03
   2.5450902e-01   8.9478235e-03
   2.5651303e-01   8.9974168e-03
   2.5851703e-01   9.0467024e-03
   2.6052104e-01   9.0956806e-03
   2.6252505e-01   9.1443519e-03
   2.6452906e-01   9.1927167e-03
   2.6653307e-01   9.2407754e-03
   2.6853707e-01   9.2885284e-03
   2.7054108e-01   9.3359762e-03
   2.7254509e-01   9.3831192e-03
   2.7454910e-01   9.4299578e-03
   2.7655311e-01   9.4764925e-03
   2.7855711e-01   9.5227235e-03
   2.8056112e-01   9.5686515e-03
   2.8256513e-01   9.6142768e-03
   2.8456914e-01   9.6595998e-03
   2.8657315e-01   9.7046209e-03
   2.8857715e-01   9.7493407e-03
   2.9058116e-01   9.7937594e-03
   2.9258517e-01   9.8378775e-03
   2.9458918e-01   9.8816955e-03
   2.9659319e-01   9.9252137e-03
   2.9859719e-01   9.9684327e-03
   3.0060120e-01   1.0011353e-02
   3.0260521e-01   1.0053974e-02
   3.0460922e-01   1.0096298e-02
   3.0661323e-01   1.0138324e-02
   3.0861723e-01   1.0180052e-02
   3.1062124e-01   1.0221484e-02
   3.1262525e-01   1.0262620e-02
   3.1462926e-01   1.0303460e-02
   3.1663327e-01   1.0344004e-02
   3.1863727e-01   1.0384253e-02
   3.2064128e-01   1.0424207e-02
   3.2264529e-01   1.0463867e-02
   3.2464930e-01   1.0503234e-02
   3.2665331e-01   1.0542307e-02
   3.2865731e-01   1.0581087e-02
   3.3066132e-01   1.0619574e-02
   3.3266533e-01   1.0657770e-02
   3.3466934e-01   1.0695673e-02
   3.3667335e-01   1.0733286e-02
   3.3867735e-01   1.0770607e-02
   3.4068136e-01   1.0807638e-02
   3.4268537e-01   1.0844379e-02
   3.4468938e-01   1.0880831e-02
   3.4669339e-01   1.0916993e-02
   3.4869739e-01   1.0952867e-02
   3.5070140e-01   1.0988452e-02
   3.5270541e-01   1.1023750e-02
   3.5470942e-01   1.1058760e-02
   3.5671343e-01   1.1093483e-02
   3.5871743e-01   1.1127919e-02
   3.6072144e-01   1.1162069e-02
   3.6272545e-01   1.1195933e-02
   3.6472946e-01   1.1229512e-02
   3.6673347e-01   1.1262806e-02
   3.6873747e-01   1.1295816e-02
   3.7074148e-01   1.1328541e-02
   3.7274549e-01   1.1360983e-02
   3.7474950e-01   1.1393142e-02
   3.7675351e-01   1.1425018e-02
   3.7875752e-01   1.1456611e-02
   3.8076152e-01   1.1487922e-02
   3.8276553e-01   1.1518952e-02
   3.8476954e-01   1.1549701e-02
   3.8677355e-01   1.1580169e-02
   3.8877756e-01   1.1610357e-02
   3.9078156e-01   1.1640265e-02
   3.9278557e-01   1.1669893e-02
   3.9478958e-01   1.1699243e-02
   3.9679359e-01   1.1728314e-02
   3.9879760e-01   1.1757107e-02
   4.0080160e-01   1.1785622e-02
   4.0280561e-01   1.1813859e-02
   4.0480962e-01   1.1841820e-02
   4.0681363e-01   1.1869505e-02
   4.0881764e-01   1.1896913e-02
   4.1082164e-01   1.1924046e-02
   4.1282565e-01   1.1950903e-02
   4.1482966e-01   1.1977486e-02
   4.1683367e-01   1.2003794e-02
   4.1883768e-01   1.2029829e-02
   4.2084168e-01   1.2055590e-02
   4.2284569e-01   1.2081078e-02
   4.2484970e-01   1.2106293e-02
   4.2685371e-01   1.2131236e-02
   4.2885772e-01   1.2155907e-02
   4.3086172e-01   1.2180307e-02
   4.3286573e-01   1.2204436e-02
   4.3486974e-01   1.2228294e-02
   4.3687375e-01   1.2251882e-02
   4.3887776e-01   1.2275201e-02
   4.4088176e-01   1.2298250e-02
   4.4288577e-01   1.2321030e-02
   4.4488978e-01   1.2343542e-02
   4.4689379e-01   1.2365786e-02
   4.4889780e-01   1.2387763e-02
   4.5090180e-01   1.2409472e-02
   4.5290581e-01   1.2430914e-02
   4.5490982e-01   1.2452090e-02
   4.5691383e-01   1.2473001e-02
   4.5891784e-01   1.2493646e-02
   4.6092184e-01   1.2514025e-02
   4.6292585e-01   1.2534141e-02
   4.6492986e-01   1.2553991e-02
   4.6693387e-01   1.2573579e-02
   4.6893788e-01   1.2592903e-02
   4.7094188e-01   1.2611963e-02
   4.7294589e-01   1.2630762e-02
   4.7494990e-01   1.2649298e-02
   4.7695391e-01   1.2667573e-02
   4.7895792e-01   1.2685586e-02
   4.8096192e-01   1.2703339e-02
   4.8296593e-01   1.2720831e-02
   4.8496994e-01   1.2738064e-02
   4.8697395e-01   1.2755036e-02
   4.8897796e-01   1.2771750e-02
   4.9098196e-01   1.2788205e-02
   4.9298597e-01   1.2804401e-02
   4.9498998e-01   1.2820340e-02
   4.9699399e-01   1.2836022e-02
   4.9899800e-01   1.2851446e-02
   5.0100200e-01   1.4052598e-03
   5.0300601e-01  -9.8705251e-03
   5.0501002e-01  -2.1061717e-02
   5.0701403e-01  -3.2168633e-02
   5.0901804e-01  -4.3191591e-02
   5.1102204e-01  -5.4130906e-02
   5.1302605e-01  -6.4986896e-02
   5.1503006e-01  -7.5759879e-02
   5.1703407e-01  -8.6450169e-02
   5.1903808e-01  -9.7058086e-02
   5.2104208e-01  -1.0758394e-01
   5.2304609e-01  -1.1802806e-01
   5.2505010e-01  -1.2839076e-01
   5.2705411e-01  -1.3867235e-01
   5.2905812e-01  -1.4887314e-01
   5.3106212e-01  -1.5899347e-01
   5.3306613e-01  -1.6903364e-01
   5.3507014e-01  -1.7899397e-01
   5.3707415e-01  -1.8887478e-01
   5.3907816e-01  -1.9867638e-01
   5.4108216e-01  -2.0839909e-01
   5.4308617e-01  -2.1804324e-01
   5.4509018e-01  -2.2760912e-01
   5.4709419e-01  -2.3709708e-01
   5.4909820e-01  -2.4650741e-01
   5.5110220e-01  -2.5584043e-01
   5.5310621e-01  -2.6509647e-01
   5.5511022e-01  -2.7427584e-01
   5.5711423e-01  -2.8337885e-01
   5.5911824e-01  -2.9240583e-01
   5.6112224e-01  -3.0135709e-01
   5.6312625e-01  -3.1023295e-01
   5.6513026e-01  -3.1903373e-01
   5.6713427e-01  -3.2775973e-01
   5.6913828e-01  -3.3641128e-01
   5.7114228e-01  -3.4498870e-01
   5.7314629e-01  -3.5349230e-01
   5.7515030e-01  -3.6192240e-01
   5.7715431e-01  -3.7027931e-01
   5.7915832e-01  -3.7856336e-01
   5.8116232e-01  -3.8677486e-01
   5.8316633e-01  -3.9491412e-01
   5.8517034e-01  -4.0298147e-01
   5.8717435e-01  -4.1097722e-01
   5.8917836e-01  -4.1890168e-01
   5.9118236e-01  -4.2675518e-01
   5.9318637e-01  -4.3453803e-01
   5.9519038e-01  -4.4225055e-01
   5.9719439e-01  -4.4989306e-01
   5.9919840e-01  -4.5746586e-01
   6.0120240e-01  -4.6496929e-01
   6.0320641e-01  -4.7240365e-01
   6.0521042e-01  -4.7976926e-01
   6.0721443e-01  -4.8706645e-01
   6.0921844e-01  -4.9429552e-01
   6.1122244e-01  -5.0145679e-01
   6.1322645e-01  -5.0855058e-01
   6.1523046e-01  -5.1557721e-01
   6.1723447e-01  -5.2253700e-01
   6.1923848e-01  -5.2943025e-01
   6.2124248e-01  -5.3625730e-01
   6.2324649e-01  -5.4301844e-01
   6.2525050e-01  -5.4971402e-01
   6.2725451e-01  -5.5634432e-01
   6.2925852e-01  -5.6290969e-01
   6.3126253e-01  -5.6941043e-01
   6.3326653e-01  -5.7584685e-01
   6.3527054e-01  -5.8221929e-01
   6.3727455e-01  -5.8852804e-01
   6.3927856e-01  -5.9477344e-01
   6.4128257e-01  -6.0095579e-01
   6.4328657e-01  -6.0707542e-01
   6.4529058e-01  -6.1313264e-01
   6.4729459e-01  -6.1912776e-01
   6.4929860e-01  -6.2506111e-01
   6.5130261e-01  -6.3093300e-01
   6.5330661e-01  -6.3674375e-01
   6.5531062e-01  -6.4249368e-01
   6.5731463e-01  -6.4818310e-01
   6.5931864e-01  -6.5381232e-01
   6.6132265e-01  -6.5938168e-01
   6.6332665e-01  -6.6489147e-01
   6.6533066e-01  -6.7034203e-01
   6.6733467e-01  -6.7573366e-01
   6.6933868e-01  -6.8106669e-01
   6.7134269e-01  -6.8634143e-01
   6.7334669e-01  -6.9155819e-01
   6.7535070e-01  -6.9671730e-01
   6.7735471e-01  -7.0181907e-01
   6.7935872e-01  -7.0686382e-01
   6.8136273e-01  -7.1185187e-01
   6.8336673e-01  -7.1678352e-01
   6.8537074e-01  -7.2165911e-01
   6.8737475e-01  -7.2647894e-01
   6.8937876e-01  -7.3124333e-01
   6.9138277e-01  -7.3595261e-01
   6.9338677e-01  -7.4060708e-01
   6.9539078e-01  -7.4520706e-01
   6.9739479e-01  -7.4975288e-01
   6.9939880e-01  -7.5424484e-01
   7.0140281e-01  -7.5868327e-01
   7.0340681e-01  -7.6306847e-01
   7.0541082e-01  -7.6740078e-01
   7.0741483e-01  -7.7168050e-01
   7.0941884e-01  -7.7590795e-01
   7.1142285e-01  -7.8008345e-01
   7.1342685e-01  -7.8420732e-01
   7.1543086e-01  -7.8827987e-01
   7.1743487e-01  -7.9230142e-01
   7.1943888e-01  -7.9627228e-01
   7.2144289e-01  -8.0019278e-01
   7.2344689e-01  -8.0406323e-01
   7.2545090e-01  -8.0788395e-01
   7.2745491e-01  -8.1165525e-01
   7.2945892e-01  -8.1537745e-01
   7.3146293e-01  -8.1905087e-01
   7.3346693e-01  -8.2267582e-01
   7.3547094e-01  -8.2625263e-01
   7.3747495e-01  -8.2978160e-01
   7.3947896e-01  -8.3326306e-01
   7.4148297e-01  -8.3669733e-01
   7.4348697e-01  -8.4008471e-01
   7.4549098e-01  -8.4342553e-01
   7.4749499e-01  -8.4672010e-01
   7.4949900e-01  -8.4996874e-01
   7.5150301e-01  -8.5317177e-01
   7.5350701e-01  -8.5632950e-01
   7.5551102e-01  -8.5944225e-01
   7.5751503e-01  -8.6251034e-01
   7.5951904e-01  -8.6553409e-01
   7.6152305e-01  -8.6851381e-01
   7.6352705e-01  -8.7144981e-01
   7.6553106e-01  -8.7434242e-01
   7.6753507e-01  -8.7719195e-01
   7.6953908e-01  -8.7999873e-01
   7.7154309e-01  -8.8276305e-01
   7.7354709e-01  -8.8548526e-01
   7.7555110e-01  -8.8816565e-01
   7.7755511e-01  -8.9080454e-01
   7.7955912e-01  -8.9340227e-01
   7.8156313e-01  -8.9595913e-01
   7.8356713e-01  -8.9847545e-01
   7.8557114e-01  -9.0095154e-01
   7.8757515e-01  -9.0338773e-01
   7.8957916e-01  -9.0578432e-01
   7.9158317e-01  -9.0814164e-01
   7.9358717e-01  -9.1046000e-01
   7.9559118e-01  -9.1273972e-01
   7.9759519e-01  -9.1498111e-01
   7.9959920e-01  -9.1718450e-01
   8.0160321e-01  -9.1935020e-01
   8.0360721e-01  -9.2147853e-01
   8.0561122e-01  -9.2356979e-01
   8.0761523e-01  -9.2562432e-01
   8.0961924e-01  -9.2764243e-01
   8.1162325e-01  -9.2962443e-01
   8.1362725e-01  -9.3157064e-01
   8.1563126e-01  -9.3348138e-01
   8.1763527e-01  -9.3535696e-01
   8.1963928e-01  -9.3719771e-01
   8.2164329e-01  -9.3900393e-01
   8.2364729e-01  -9.4077595e-01
   8.2565130e-01  -9.4251409e-01
   8.2765531e-01  -9.4421865e-01
   8.2965932e-01  -9.4588996e-01
   8.3166333e-01  -9.4752833e-01
   8.3366733e-01  -9.4913408e-01
   8.3567134e-01  -9.5070753e-01
   8.3767535e-01  -9.5224900e-01
   8.3967936e-01  -9.5375879e-01
   8.4168337e-01  -9.5523723e-01
   8.4368737e-01  -9.5668464e-01
   8.4569138e-01  -9.5810133e-01
   8.4769539e-01  -9.5948762e-01
   8.4969940e-01  -9.6084382e-01
   8.5170341e-01  -9.6217025e-01
   8.5370741e-01  -9.6346724e-01
   8.5571142e-01  -9.6473509e-01
   8.5771543e-01  -9.6597412e-01
   8.5971944e-01  -9.6718466e-01
   8.6172345e-01  -9.6836701e-01
   8.6372745e-01  -9.6952149e-01
   8.6573146e-01  -9.7064843e-01
   8.6773547e-01  -9.7174813e-01
   8.6973948e-01  -9.7282092e-01
   8.7174349e-01  -9.7386711e-01
   8.7374749e-01  -9.7488702e-01
   8.7575150e-01  -9.7588096e-01
   8.7775551e-01  -9.7684925e-01
   8.7975952e-01  -9.7779222e-01
   8.8176353e-01  -9.7871017e-01
   8.8376754e-01  -9.7960342e-01
   8.8577154e-01  -9.8047229e-01
   8.8777555e-01  -9.8131710e-01
   8.8977956e-01  -9.8213817e-01
   8.9178357e-01  -9.8293580e-01
   8.9378758e-01  -9.8371032e-01
   8.9579158e-01  -9.8446205e-01
   8.9779559e-01  -9.8519130e-01
   8.9979960e-01  -9.8589838e-01
   9.0180361e-01  -9.8658362e-01
   9.0380762e-01  -9.8724733e-01
   9.0581162e-01  -9.8788983e-01
   9.0781563e-01  -9.8851144e-01
   9.0981964e-01  -9.8911247e-01
   9.1182365e-01  -9.8969324e-01
   9.1382766e-01  -9.9025407e-01
   9.1583166e-01  -9.9079527e-01
   9.1783567e-01  -9.9131715e-01
   9.1983968e-01  -9.9182005e-01
   9.2184369e-01  -9.9230427e-01
   9.2384770e-01  -9.9277014e-01
   9.2585170e-01  -9.9321796e-01
   9.2785571e-01  -9.9364805e-01
   9.2985972e-01  -9.9406074e-01
   9.3186373e-01  -9.9445633e-01
   9.3386774e-01  -9.9483515e-01
   9.3587174e-01  -9.9519752e-01
   9.3787575e-01  -9.9554374e-01
   9.3987976e-01  -9.9587414e-01
   9.4188377e-01  -9.9618903e-01
   9.4388778e-01  -9.9648874e-01
   9.4589178e-01  -9.9677357e-01
   9.4789579e-01  -9.9704384e-01
   9.4989980e-01  -9.9729988e-01
   9.5190381e-01  -9.9754199e-01
   9.5390782e-01  -9.9777050e-01
   9.5591182e-01  -9.9798572e-01
   9.5791583e-01  -9.9818796e-01
   9.5991984e-01  -9.9837756e-01
   9.6192385e-01  -9.9855481e-01
   9.6392786e-01  -9.9872005e-01
   9.6593186e-01  -9.9887358e-01
   9.6793587e-01  -9.9901572e-01
   9.6993988e-01  -9.9914680e-01
   9.7194389e-01  -9.9926712e-01
   9.7394790e-01  -9.9937700e-01
   9.7595190e-01  -9.9947677e-01
   9.7795591e-01  -9.9956673e-01
   9.7995992e-01  -9.9964721e-01
   9.8196393e-01  -9.9971852e-01
   9.8396794e-01  -9.9978097e-01
   9.8597194e-01  -9.9983490e-01
   9.8797595e-01  -9.9988060e-01
   9.8997996e-01  -9.9991840e-01
   9.9198397e-01  -9.9994862e-01
   9.9398798e-01  -9.9997158e-01
   9.9599198e-01  -9.9998758e-01
   9.9799599e-01  -9.9999695e-01
   1.0000000e+00  -1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   2.1064859e-35
   4.8367346e-01   7.2071910e-34
   4.8469387e-01   2.1881874e-32
   4.8571428e-01   5.7594935e-31
   4.8673468e-01   1.2799801e-29
   4.8775509e-01   2.3097020e-28
   4.8877550e-01   3.1849045e-27
   4.8979591e-01   3.0164291e-26
   4.9081631e-01   1.5521957e-25
   4.9183672e-01   3.1134239e-23
   4.9285713e-01   1.3955818e-20
   4.9387754e-01   7.5570241e-18
   4.9489795e-01   4.2114995e-15
   4.9591835e-01   2.1018273e-12
   4.9693876e-01   9.2115827e-10
   4.9795917e-01   3.8285153e-07
   4.9897958e-01   1.5913471e-04
   4.9999999e-01   1.7395198e-01
   5.0102039e-01   8.6334322e-01
   5.0204080e-01   9.9991375e-01
   5.0306121e-01   9.9999987e-01
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_pressure_FreSCo.dat <==
   2.4373350e-03   9.8480775e-02
   7.5557384e-03   9.8279343e-02
   1.3163558e-02   9.8053519e-02
   1.9262189e-02   9.7807875e-02
   2.5847735e-02   9.7542661e-02
   3.2910864e-02   9.7258401e-02
   4.0437094e-02   9.6955651e-02
   4.8407098e-02   9.6635212e-02
   5.6797117e-02   9.6298037e-02
   6.5579447e-02   9.5945235e-02
   7.4722998e-02   9.5578049e-02
   8.4193893e-02   9.5197831e-02
   9.3956090e-02   9.4806021e-02
   1.0397200e-01   9.4404120e-02
   1.1420311e-01   9.3993669e-02
   1.2461054e-01   9.3576225e-02
   1.3515560e-01   9.3153341e-02
   1.4580029e-01   9.2726547e-02
   1.5650769e-01   9.2297330e-02
   1.6724237e-01   9.1867121e-02
   1.7797066e-01   9.1437284e-02
   1.8866095e-01   9.1009094e-02
   1.9928379e-01   9.0583750e-02
   2.0981209e-01   9.0162343e-02
   2.2022116e-01   8.9745882e-02
   2.3048875e-01   8.9335270e-02
   2.4059501e-01   8.8931314e-02
   2.5052248e-01   8.8534719e-02
   2.6025597e-01   8.8146098e-02
   2.6978249e-01   8.7765971e-02
   2.7909113e-01   8.7394773e-02
   2.8817289e-01   8.7032858e-02
   2.9702058e-01   8.6680503e-02
   3.0562865e-01   8.6337920e-02
   3.1399303e-01   8.6005257e-02
   3.2211102e-01   8.5682606e-02
   3.2998109e-01   8.5370012e-02
   3.3760280e-01   8.5067475e-02
   3.4497662e-01   8.4774959e-02
   3.5210383e-01   8.4492396e-02
   3.5898638e-01   8.4219689e-02
   3.6562683e-01   8.3956718e-02
   3.7202819e-01   8.3703353e-02
   3.7819389e-01   8.3459438e-02
   3.8412763e-01   8.3224810e-02
   3.8983341e-01   8.2999303e-02
   3.9531537e-01   8.2782734e-02
   4.0057778e-01   8.2574925e-02
   4.0562503e-01   8.2375688e-02
   4.1046151e-01   8.2184842e-02
   4.1509165e-01   8.2002199e-02
   4.1951988e-01   8.1827577e-02
   4.2375059e-01   8.1660790e-02
   4.2778814e-01   8.1501662e-02
   4.3163684e-01   8.1350013e-02
   4.3530095e-01   8.1205672e-02
   4.3878469e-01   8.1068463e-02
   4.4209224e-01   8.0938221e-02
   4.4522775e-01   8.0814777e-02
   4.4819533e-01   8.0697967e-02
   4.5099911e-01   8.0587629e-02
   4.5364320e-01   8.0483596e-02
   4.5613173e-01   8.0385708e-02
   4.5846890e-01   8.0293796e-02
   4.6065893e-01   8.0207698e-02
   4.6270611e-01   8.0127239e-02
   4.6461483e-01   8.0052248e-02
   4.6638958e-01   7.9982546e-02
   4.6803493e-01   7.9917951e-02
   4.6955560e-01   7.9858278e-02
   4.7095640e-01   7.9803333e-02
   4.7224229e-01   7.9752917e-02
   4.7341836e-01   7.9706831e-02
   4.7448979e-01   7.9664872e-02
   4.7551020e-01   7.9624943e-02
   4.7653061e-01   7.9585025e-02
   4.7755101e-01   7.9545114e-02
   4.7857142e-01   7.9505210e-02
   4.7959183e-01   7.9465314e-02
   4.8061224e-01   7.9425427e-02
   4.8163264e-01   7.9385548e-02
   4.8265305e-01   7.9345678e-02
   4.8367346e-01   7.9305814e-02
   4.8469387e-01   7.9265955e-02
   4.8571428e-01   7.9226103e-02
   4.8673468e-01   7.9186255e-02
   4.8775509e-01   7.9146410e-02
   4.8877550e-01   7.9106566e-02
   4.8979591e-01   7.9066722e-02
   4.9081631e-01   7.9026878e-02
   4.9183672e-01   7.8987029e-02
   4.9285713e-01   7.8947176e-02
   4.9387754e-01   7.8907320e-02
   4.9489795e-01   7.8867460e-02
   4.9591835e-01   7.8827582e-02
   4.9693876e-01   7.8787624e-02
   4.9795917e-01   7.8747534e-02
   4.9897958e-01   7.8707651e-02
   4.9999999e-01   7.8659427e-02
   5.0102039e-01   7.8560993e-02
   5.0204080e-01   7.8411901e-02
   5.0306121e-01   7.8253016e-02
   5.0408162e-01   7.8093548e-02
   5.0510202e-01   7.7933999e-02
   5.0612243e-01   7.7774470e-02
   5.0714284e-01   7.7614960e-02
   5.0816325e-01   7.7455473e-02
   5.0918366e-01   7.7296016e-02
   5.1020406e-01   7.7136605e-02
   5.1122447e-01   7.6977242e-02
   5.1224488e-01   7.6817935e-02
   5.1326529e-01   7.6658683e-02
   5.1428569e-01   7.6499490e-02
   5.1530610e-01   7.6340353e-02
   5.1632651e-01   7.6181276e-02
   5.1734692e-01   7.6022253e-02
   5.1836733e-01   7.5863289e-02
   5.1938773e-01   7.5704380e-02
   5.2040814e-01   7.5545533e-02
   5.2142855e-01   7.5386740e-02
   5.2244896e-01   7.5228001e-02
   5.2346936e-01   7.5069317e-02
   5.2448977e-01   7.4910693e-02
   5.2551018e-01   7.4752177e-02
   5.2658161e-01   7.4585905e-02
   5.2775816e-01   7.4403355e-02
   5.2904612e-01   7.4203487e-02
   5.3045193e-01   7.3985284e-02
   5.3198198e-01   7.3747750e-02
   5.3364270e-01   7.3489858e-02
   5.3544056e-01   7.3210574e-02
   5.3738202e-01   7.2908855e-02
   5.3947351e-01   7.2583653e-02
   5.4172149e-01   7.2233919e-02
   5.4413234e-01   7.1858608e-02
   5.4671244e-01   7.1456674e-02
   5.4946809e-01   7.1027089e-02
   5.5240554e-01   7.0568826e-02
   5.5553097e-01   7.0080884e-02
   5.5885044e-01   6.9562267e-02
   5.6236994e-01   6.9012007e-02
   5.6609531e-01   6.8429157e-02
   5.7003225e-01   6.7812793e-02
   5.7418631e-01   6.7162023e-02
   5.7856282e-01   6.6475978e-02
   5.8316692e-01   6.5753838e-02
   5.8800348e-01   6.4994807e-02
   5.9307708e-01   6.4198150e-02
   5.9839198e-01   6.3363166e-02
   6.0395208e-01   6.2489231e-02
   6.0976083e-01   6.1575768e-02
   6.1582122e-01   6.0622292e-02
   6.2213572e-01   5.9628388e-02
   6.2870616e-01   5.8593754e-02
   6.3553376e-01   5.7518179e-02
   6.4261895e-01   5.6401570e-02
   6.4996138e-01   5.5243978e-02
   6.5755977e-01   5.4045590e-02
   6.6541190e-01   5.2806746e-02
   6.7351445e-01   5.1527961e-02
   6.8186295e-01   5.0209936e-02
   6.9045169e-01   4.8853567e-02
   6.9927363e-01   4.7459963e-02
   7.0832033e-01   4.6030459e-02
   7.1758182e-01   4.4566626e-02
   7.2704660e-01   4.3070280e-02
   7.3670151e-01   4.1543496e-02
   7.4653173e-01   3.9988609e-02
   7.5652070e-01   3.8408227e-02
   7.6665012e-01   3.6805226e-02
   7.7689995e-01   3.5182755e-02
   7.8724839e-01   3.3544225e-02
   7.9767200e-01   3.1893312e-02
   8.0814569e-01   3.0233935e-02
   8.1864287e-01   2.8570249e-02
   8.2913557e-01   2.6906622e-02
   8.3959460e-01   2.5247612e-02
   8.4998976e-01   2.3597943e-02
   8.6029005e-01   2.1962468e-02
   8.7046398e-01   2.0346140e-02
   8.8047982e-01   1.8753966e-02
   8.9030595e-01   1.7190966e-02
   8.9991120e-01   1.5662123e-02
   9.0926522e-01   1.4172326e-02
   9.1833887e-01   1.2726308e-02
   9.2710458e-01   1.1328588e-02
   9.3553675e-01   9.9833949e-03
   9.4361215e-01   8.6946028e-03
   9.5131019e-01   7.4656621e-03
   9.5861330e-01   6.2995343e-03
   9.6550719e-01   5.1986315e-03
   9.7198105e-01   4.1647671e-03
   9.7802775e-01   3.1990654e-03
   9.8364391e-01   2.3021673e-03
   9.8882992e-01   1.4735517e-03
   9.9359015e-01   7.1151573e-04
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_pressure_analytic.dat <==
   0.0000000e+00   9.8480775e-02
   2.0040080e-03   9.8401833e-02
   4.0080160e-03   9.8322890e-02
   6.0120240e-03   9.8243948e-02
   8.0160321e-03   9.8165005e-02
   1.0020040e-02   9.8086063e-02
   1.2024048e-02   9.8007120e-02
   1.4028056e-02   9.7928178e-02
   1.6032064e-02   9.7849235e-02
   1.8036072e-02   9.7770293e-02
   2.0040080e-02   9.7691350e-02
   2.2044088e-02   9.7612408e-02
   2.4048096e-02   9.7533465e-02
   2.6052104e-02   9.7454523e-02
   2.8056112e-02   9.7375580e-02
   3.0060120e-02   9.7296638e-02
   3.2064128e-02   9.7217695e-02
   3.4068136e-02   9.7138753e-02
   3.6072144e-02   9.7059810e-02
   3.8076152e-02   9.6980868e-02
   4.0080160e-02   9.6901925e-02
   4.2084168e-02   9.6822983e-02
   4.4088176e-02   9.6744040e-02
   4.6092184e-02   9.6665098e-02
   4.8096192e-02   9.6586155e-02
   5.0100200e-02   9.6507213e-02
   5.2104208e-02   9.6428270e-02
   5.4108216e-02   9.6349328e-02
   5.6112224e-02   9.6270385e-02
   5.8116232e-02   9.6191443e-02
   6.0120240e-02   9.6112500e-02
   6.2124248e-02   9.6033558e-02
   6.4128257e-02   9.5954615e-02
   6.6132265e-02   9.5875673e-02
   6.8136273e-02   9.5796730e-02
   7.0140281e-02   9.5717788e-02
   7.2144289e-02   9.5638845e-02
   7.4148297e-02   9.5559903e-02
   7.6152305e-02   9.5480960e-02
   7.8156313e-02   9.5402018e-02
   8.0160321e-02   9.5323075e-02
   8.2164329e-02   9.5244133e-02
   8.4168337e-02   9.5165190e-02
   8.6172345e-02   9.5086248e-02
   8.8176353e-02   9.5007305e-02
   9.0180361e-02   9.4928363e-02
   9.2184369e-02   9.4849420e-02
   9.4188377e-02   9.4770478e-02
   9.6192385e-02   9.4691535e-02
   9.8196393e-02   9.4612593e-02
   1.0020040e-01   9.4533650e-02
   1.0220441e-01   9.4454708e-02
   1.0420842e-01   9.4375765e-02
   1.0621242e-01   9.4296823e-02
   1.0821643e-01   9.4217880e-02
   1.1022044e-01   9.4138938e-02
   1.1222445e-01   9.4059995e-02
   1.1422846e-01   9.3981053e-02
   1.1623246e-01   9.3902110e-02
   1.1823647e-01   9.3823167e-02
   1.2024048e-01   9.3744225e-02
   1.2224449e-01   9.3665282e-02
   1.2424850e-01   9.3586340e-02
   1.2625251e-01   9.3507397e-02
   1.2825651e-01   9.3428455e-02
   1.3026052e-01   9.3349512e-02
   1.3226453e-01   9.3270570e-02
   1.3426854e-01   9.3191627e-02
   1.3627255e-01   9.3112685e-02
   1.3827655e-01   9.3033742e-02
   1.4028056e-01   9.2954800e-02
   1.4228457e-01   9.2875857e-02
   1.4428858e-01   9.2796915e-02
   1.4629259e-01   9.2717972e-02
   1.4829659e-01   9.2639030e-02
   1.5030060e-01   9.2560087e-02
   1.5230461e-01   9.2481145e-02
   1.5430862e-01   9.2402202e-02
   1.5631263e-01   9.2323260e-02
   1.5831663e-01   9.2244317e-02
   1.6032064e-01   9.2165375e-02
   1.6232465e-01   9.2086432e-02
   1.6432866e-01   9.2007490e-02
   1.6633267e-01   9.1928547e-02
   1.6833667e-01   9.1849605e-02
   1.7034068e-01   9.1770662e-02
   1.7234469e-01   9.1691720e-02
   1.7434870e-01   9.1612777e-02
   1.7635271e-01   9.1533835e-02
   1.7835671e-01   9.1454892e-02
   1.8036072e-01   9.1375950e-02
   1.8236473e-01   9.1297007e-02
   1.8436874e-01   9.1218065e-02
   1.8637275e-01   9.1139122e-02
   1.8837675e-01   9.1060180e-02
   1.9038076e-01   9.0981237e-02
   1.9238477e-01   9.0902295e-02
   1.9438878e-01   9.0823352e-02
   1.9639279e-01   9.0744410e-02
   1.9839679e-01   9.0665467e-02
   2.0040080e-01   9.0586525e-02
   2.0240481e-01   9.0507582e-02
   2.0440882e-01   9.0428640e-02
   2.0641283e-01   9.0349697e-02
   2.0841683e-01   9.0270755e-02
   2.1042084e-01   9.0191812e-02
   2.1242485e-01   9.0112870e-02
   2.1442886e-01   9.0033927e-02
   2.1643287e-01   8.9954985e-02
   2.1843687e-01   8.9876042e-02
   2.2044088e-01   8.9797100e-02
   2.2244489e-01   8.9718157e-02
   2.2444890e-01   8.9639215e-02
   2.2645291e-01   8.9560272e-02
   2.2845691e-01   8.9481330e-02
   2.3046092e-01   8.9402387e-02
   2.3246493e-01   8.9323445e-02
   2.3446894e-01   8.9244502e-02
   2.3647295e-01   8.9165560e-02
   2.3847695e-01   8.9086617e-02
   2.4048096e-01   8.9007675e-02
   2.4248497e-01   8.8928732e-02
   2.4448898e-01   8.8849790e-02
   2.4649299e-01   8.8770847e-02
   2.4849699e-01   8.8691905e-02
   2.5050100e-01   8.8612962e-02
   2.5250501e-01   8.8534020e-02
   2.5450902e-01   8.8455077e-02
   2.5651303e-01   8.8376135e-02
   2.5851703e-01   8.8297192e-02
   2.6052104e-01   8.8218250e-02
   2.6252505e-01   8.8139307e-02
   2.6452906e-01   8.8060365e-02
   2.6653307e-01   8.7981422e-02
   2.6853707e-01   8.7902480e-02
   2.7054108e-01   8.7823537e-02
   2.7254509e-01   8.7744595e-02
   2.7454910e-01   8.7665652e-02
   2.7655311e-01   8.7586710e-02
   2.7855711e-01   8.7507767e-02
   2.8056112e-01   8.7428825e-02
   2.8256513e-01   8.7349882e-02
   2.8456914e-01   8.7270940e-02
   2.8657315e-01   8.7191997e-02
   2.8857715e-01   8.7113055e-02
   2.9058116e-01   8.7034112e-02
   2.9258517e-01   8.6955170e-02
   2.9458918e-01   8.6876227e-02
   2.9659319e-01   8.6797285e-02
   2.9859719e-01   8.6718342e-02
   3.0060120e-01   8.6639400e-02
   3.0260521e-01   8.6560457e-02
   3.0460922e-01   8.6481515e-02
   3.0661323e-01   8.6402572e-02
   3.0861723e-01   8.6323629e-02
   3.1062124e-01   8.6244687e-02
   3.1262525e-01   8.6165744e-02
   3.1462926e-01   8.6086802e-02
   3.1663327e-01   8.6007859e-02
   3.1863727e-01   8.5928917e-02
   3.2064128e-01   8.5849974e-02
   3.2264529e-01   8.5771032e-02
   3.2464930e-01   8.5692089e-02
   3.2665331e-01   8.5613147e-02
   3.2865731e-01   8.5534204e-02
   3.3066132e-01   8.5455262e-02
   3.3266533e-01   8.5376319e-02
   3.3466934e-01   8.5297377e-02
   3.3667335e-01   8.5218434e-02
   3.3867735e-01   8.5139492e-02
   3.4068136e-01   8.5060549e-02
   3.4268537e-01   8.4981607e-02
   3.4468938e-01   8.4902664e-02
   3.4669339e-01   8.4823722e-02
   3.4869739e-01   8.4744779e-02
   3.5070140e-01   8.4665837e-02
   3.5270541e-01   8.4586894e-02
   3.5470942e-01   8.4507952e-02
   3.5671343e-01   8.4429009e-02
   3.5871743e-01   8.4350067e-02
   3.6072144e-01   8.4271124e-02
   3.6272545e-01   8.4192182e-02
   3.6472946e-01   8.4113239e-02
   3.6673347e-01   8.4034297e-02
   3.6873747e-01   8.3955354e-02
   3.7074148e-01   8.3876412e-02
   3.7274549e-01   8.3797469e-02
   3.7474950e-01   8.3718527e-02
   3.7675351e-01   8.3639584e-02
   3.7875752e-01   8.3560642e-02
   3.8076152e-01   8.3481699e-02
   3.8276553e-01   8.3402757e-02
   3.8476954e-01   8.3323814e-02
   3.8677355e-01   8.3244872e-02
   3.8877756e-01   8.3165929e-02
   3.9078156e-01   8.3086987e-02
   3.9278557e-01   8.3008044e-02
   3.9478958e-01   8.2929102e-02
   3.9679359e-01   8.2850159e-02
   3.9879760e-01   8.2771217e-02
   4.0080160e-01   8.2692274e-02
   4.0280561e-01   8.2613332e-02
   4.0480962e-01   8.2534389e-02
   4.0681363e-01   8.2455447e-02
   4.0881764e-01   8.2376504e-02
   4.1082164e-01   8.2297562e-02
   4.1282565e-01   8.2218619e-02
   4.1482966e-01   8.2139677e-02
   4.1683367e-01   8.2060734e-02
   4.1883768e-01   8.1981792e-02
   4.2084168e-01   8.1902849e-02
   4.2284569e-01   8.1823907e-02
   4.2484970e-01   8.1744964e-02
   4.2685371e-01   8.1666022e-02
   4.2885772e-01   8.1587079e-02
   4.3086172e-01   8.1508137e-02
   4.3286573e-01   8.1429194e-02
   4.3486974e-01   8.1350252e-02
   4.3687375e-01   8.1271309e-02
   4.3887776e-01   8.1192367e-02
   4.4088176e-01   8.1113424e-02
   4.4288577e-01   8.1034482e-02
   4.4488978e-01   8.0955539e-02
   4.4689379e-01   8.0876597e-02
   4.4889780e-01   8.0797654e-02
   4.5090180e-01   8.0718712e-02
   4.5290581e-01   8.0639769e-02
   4.5490982e-01   8.0560827e-02
   4.5691383e-01   8.0481884e-02
   4.5891784e-01   8.0402942e-02
   4.6092184e-01   8.0323999e-02
   4.6292585e-01   8.0245057e-02
   4.6492986e-01   8.0166114e-02
   4.6693387e-01   8.0087172e-02
   4.6893788e-01   8.0008229e-02
   4.7094188e-01   7.9929287e-02
   4.7294589e-01   7.9850344e-02
   4.7494990e-01   7.9771402e-02
   4.7695391e-01   7.9692459e-02
   4.7895792e-01   7.9613517e-02
   4.8096192e-01   7.9534574e-02
   4.8296593e-01   7.9455632e-02
   4.8496994e-01   7.9376689e-02
   4.8697395e-01   7.9297747e-02
   4.8897796e-01   7.9218804e-02
   4.9098196e-01   7.9139862e-02
   4.9298597e-01   7.9060919e-02
   4.9498998e-01   7.8981977e-02
   4.9699399e-01   7.8903034e-02
   4.9899800e-01   7.8824091e-02
   5.0100200e-01   7.8626735e-02
   5.0300601e-01   7.8310965e-02
   5.0501002e-01   7.7995195e-02
   5.0701403e-01   7.7679425e-02
   5.0901804e-01   7.7363655e-02
   5.1102204e-01   7.7047885e-02
   5.1302605e-01   7.6732115e-02
   5.1503006e-01   7.6416345e-02
   5.1703407e-01   7.6100575e-02
   5.1903808e-01   7.5784805e-02
   5.2104208e-01   7.5469035e-02
   5.2304609e-01   7.5153265e-02
   5.2505010e-01   7.4837495e-02
   5.2705411e-01   7.4521725e-02
   5.2905812e-01   7.4205955e-02
   5.3106212e-01   7.3890185e-02
   5.3306613e-01   7.3574415e-02
   5.3507014e-01   7.3258645e-02
   5.3707415e-01   7.2942875e-02
   5.3907816e-01   7.2627105e-02
   5.4108216e-01   7.2311335e-02
   5.4308617e-01   7.1995565e-02
   5.4509018e-01   7.1679795e-02
   5.4709419e-01   7.1364025e-02
   5.4909820e-01   7.1048255e-02
   5.5110220e-01   7.0732485e-02
   5.5310621e-01   7.0416715e-02
   5.5511022e-01   7.0100945e-02
   5.5711423e-01   6.9785175e-02
   5.5911824e-01   6.9469405e-02
   5.6112224e-01   6.9153635e-02
   5.6312625e-01   6.8837865e-02
   5.6513026e-01   6.8522095e-02
   5.6713427e-01   6.8206325e-02
   5.6913828e-01   6.7890555e-02
   5.7114228e-01   6.7574784e-02
   5.7314629e-01   6.7259014e-02
   5.7515030e-01   6.6943244e-02
   5.7715431e-01   6.6627474e-02
   5.7915832e-01   6.6311704e-02
   5.8116232e-01   6.5995934e-02
   5.8316633e-01   6.5680164e-02
   5.8517034e-01   6.5364394e-02
   5.8717435e-01   6.5048624e-02
   5.8917836e-01   6.4732854e-02
   5.9118236e-01   6.4417084e-02
   5.9318637e-01   6.4101314e-02
   5.9519038e-01   6.3785544e-02
   5.9719439e-01   6.3469774e-02
   5.9919840e-01   6.3154004e-02
   6.0120240e-01   6.2838234e-02
   6.0320641e-01   6.2522464e-02
   6.0521042e-01   6.2206694e-02
   6.0721443e-01   6.1890924e-02
   6.0921844e-01   6.1575154e-02
   6.1122244e-01   6.1259384e-02
   6.1322645e-01   6.0943614e-02
   6.1523046e-01   6.0627844e-02
   6.1723447e-01   6.0312074e-02
   6.1923848e-01   5.9996304e-02
   6.2124248e-01   5.9680534e-02
   6.2324649e-01   5.9364764e-02
   6.2525050e-01   5.9048994e-02
   6.2725451e-01   5.8733224e-02
   6.2925852e-01   5.8417454e-02
   6.3126253e-01   5.8101684e-02
   6.3326653e-01   5.7785914e-02
   6.3527054e-01   5.7470144e-02
   6.3727455e-01   5.7154374e-02
   6.3927856e-01   5.6838604e-02
   6.4128257e-01   5.6522834e-02
   6.4328657e-01   5.6207064e-02
   6.4529058e-01   5.5891294e-02
   6.4729459e-01   5.5575524e-02
   6.4929860e-01   5.5259754e-02
   6.5130261e-01   5.4943984e-02
   6.5330661e-01   5.4628214e-02
   6.5531062e-01   5.4312444e-02
   6.5731463e-01   5.3996674e-02
   6.5931864e-01   5.3680904e-02
   6.6132265e-01   5.3365134e-02
   6.6332665e-01   5.3049364e-02
   6.6533066e-01   5.2733594e-02
   6.6733467e-01   5.2417823e-02
   6.6933868e-01   5.2102053e-02
   6.7134269e-01   5.1786283e-02
   6.7334669e-01   5.1470513e-02
   6.7535070e-01   5.1154743e-02
   6.7735471e-01   5.0838973e-02
   6.7935872e-01   5.0523203e-02
   6.8136273e-01   5.0207433e-02
   6.8336673e-01   4.9891663e-02
   6.8537074e-01   4.9575893e-02
   6.8737475e-01   4.9260123e-02
   6.8937876e-01   4.8944353e-02
   6.9138277e-01   4.8628583e-02
   6.9338677e-01   4.8312813e-02
   6.9539078e-01   4.7997043e-02
   6.9739479e-01   4.7681273e-02
   6.9939880e-01   4.7365503e-02
   7.0140281e-01   4.7049733e-02
   7.0340681e-01   4.6733963e-02
   7.0541082e-01   4.6418193e-02
   7.0741483e-01   4.6102423e-02
   7.0941884e-01   4.5786653e-02
   7.1142285e-01   4.5470883e-02
   7.1342685e-01   4.5155113e-02
   7.1543086e-01   4.4839343e-02
   7.1743487e-01   4.4523573e-02
   7.1943888e-01   4.4207803e-02
   7.2144289e-01   4.3892033e-02
   7.2344689e-01   4.3576263e-02
   7.2545090e-01   4.3260493e-02
   7.2745491e-01   4.2944723e-02
   7.2945892e-01   4.2628953e-02
   7.3146293e-01   4.2313183e-02
   7.3346693e-01   4.1997413e-02
   7.3547094e-01   4.1681643e-02
   7.3747495e-01   4.1365873e-02
   7.3947896e-01   4.1050103e-02
   7.4148297e-01   4.0734333e-02
   7.4348697e-01   4.0418563e-02
   7.4549098e-01   4.0102793e-02
   7.4749499e-01   3.9787023e-02
   7.4949900e-01   3.9471253e-02
   7.5150301e-01   3.9155483e-02
   7.5350701e-01   3.8839713e-02
   7.5551102e-01   3.8523943e-02
   7.5751503e-01   3.8208173e-02
   7.5951904e-01   3.7892403e-02
   7.6152305e-01   3.7576632e-02
   7.6352705e-01   3.7260862e-02
   7.6553106e-01   3.6945092e-02
   7.6753507e-01   3.6629322e-02
   7.6953908e-01   3.6313552e-02
   7.7154309e-01   3.5997782e-02
   7.7354709e-01   3.5682012e-02
   7.7555110e-01   3.5366242e-02
   7.7755511e-01   3.5050472e-02
   7.7955912e-01   3.4734702e-02
   7.8156313e-01   3.4418932e-02
   7.8356713e-01   3.4103162e-02
   7.8557114e-01   3.3787392e-02
   7.8757515e-01   3.3471622e-02
   7.8957916e-01   3.3155852e-02
   7.9158317e-01   3.2840082e-02
   7.9358717e-01   3.2524312e-02
   7.9559118e-01   3.2208542e-02
   7.9759519e-01   3.1892772e-02
   7.9959920e-01   3.1577002e-02
   8.0160321e-01   3.1261232e-02
   8.0360721e-01   3.0945462e-02
   8.0561122e-01   3.0629692e-02
   8.0761523e-01   3.0313922e-02
   8.0961924e-01   2.9998152e-02
   8.1162325e-01   2.9682382e-02
   8.1362725e-01   2.9366612e-02
   8.1563126e-01   2.9050842e-02
   8.1763527e-01   2.8735072e-02
   8.1963928e-01   2.8419302e-02
   8.2164329e-01   2.8103532e-02
   8.2364729e-01   2.7787762e-02
   8.2565130e-01   2.7471992e-02
   8.2765531e-01   2.7156222e-02
   8.2965932e-01   2.6840452e-02
   8.3166333e-01   2.6524682e-02
   8.3366733e-01   2.6208912e-02
   8.3567134e-01   2.5893142e-02
   8.3767535e-01   2.5577372e-02
   8.3967936e-01   2.5261602e-02
   8.4168337e-01   2.4945832e-02
   8.4368737e-01   2.4630062e-02
   8.4569138e-01   2.4314292e-02
   8.4769539e-01   2.3998522e-02
   8.4969940e-01   2.3682752e-02
   8.5170341e-01   2.3366982e-02
   8.5370741e-01   2.3051212e-02
   8.5571142e-01   2.2735442e-02
   8.5771543e-01   2.2419671e-02
   8.5971944e-01   2.2103901e-02
   8.6172345e-01   2.1788131e-02
   8.6372745e-01   2.1472361e-02
   8.6573146e-01   2.1156591e-02
   8.6773547e-01   2.0840821e-02
   8.6973948e-01   2.0525051e-02
   8.7174349e-01   2.0209281e-02
   8.7374749e-01   1.9893511e-02
   8.7575150e-01   1.9577741e-02
   8.7775551e-01   1.9261971e-02
   8.7975952e-01   1.8946201e-02
   8.8176353e-01   1.8630431e-02
   8.8376754e-01   1.8314661e-02
   8.8577154e-01   1.7998891e-02
   8.8777555e-01   1.7683121e-02
   8.8977956e-01   1.7367351e-02
   8.9178357e-01   1.7051581e-02
   8.9378758e-01   1.6735811e-02
   8.9579158e-01   1.6420041e-02
   8.9779559e-01   1.6104271e-02
   8.9979960e-01   1.5788501e-02
   9.0180361e-01   1.5472731e-02
   9.0380762e-01   1.5156961e-02
   9.0581162e-01   1.4841191e-02
   9.0781563e-01   1.4525421e-02
   9.0981964e-01   1.4209651e-02
   9.1182365e-01   1.3893881e-02
   9.1382766e-01   1.3578111e-02
   9.1583166e-01   1.3262341e-02
   9.1783567e-01   1.2946571e-02
   9.1983968e-01   1.2630801e-02
   9.2184369e-01   1.2315031e-02
   9.2384770e-01   1.1999261e-02
   9.2585170e-01   1.1683491e-02
   9.2785571e-01   1.1367721e-02
   9.2985972e-01   1.1051951e-02
   9.3186373e-01   1.0736181e-02
   9.3386774e-01   1.0420411e-02
   9.3587174e-01   1.0104641e-02
   9.3787575e-01   9.7888707e-03
   9.3987976e-01   9.4731006e-03
   9.4188377e-01   9.1573306e-03
   9.4388778e-01   8.8415606e-03
   9.4589178e-01   8.5257906e-03
   9.4789579e-01   8.2100205e-03
   9.4989980e-01   7.8942505e-03
   9.5190381e-01   7.5784805e-03
   9.5390782e-01   7.2627105e-03
   9.5591182e-01   6.9469405e-03
   9.5791583e-01   6.6311704e-03
   9.5991984e-01   6.3154004e-03
   9.6192385e-01   5.9996304e-03
   9.6392786e-01   5.6838604e-03
   9.6593186e-01   5.3680904e-03
   9.6793587e-01   5.0523203e-03
   9.6993988e-01   4.7365503e-03
   9.7194389e-01   4.4207803e-03
   9.7394790e-01   4.1050103e-03
   9.7595190e-01   3.7892403e-03
   9.7795591e-01   3.4734702e-03
   9.7995992e-01   3.1577002e-03
   9.8196393e-01   2.8419302e-03
   9.8396794e-01   2.5261602e-03
   9.8597194e-01   2.2103901e-03
   9.8797595e-01   1.8946201e-03
   9.8997996e-01   1.5788501e-03
   9.9198397e-01   1.2630801e-03
   9.9398798e-01   9.4731006e-04
   9.9599198e-01   6.3154004e-04
   9.9799599e-01   3.1577002e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   9.7317182e-03
   1.3163558e-02   2.0384046e-02
   1.9262189e-02   3.1955215e-02
   2.5847735e-02   4.4433294e-02
   3.2910864e-02   5.7795782e-02
   4.0437094e-02   7.2010248e-02
   4.8407098e-02   8.7034994e-02
   5.6797117e-02   1.0281995e-01
   6.5579447e-02   1.1930772e-01
   7.4722998e-02   1.3643479e-01
   8.4193893e-02   1.5413275e-01
   9.3956090e-02   1.7232962e-01
   1.0397200e-01   1.9095106e-01
   1.1420311e-01   2.0992167e-01
   1.2461054e-01   2.2916608e-01
   1.3515560e-01   2.4861001e-01
   1.4580029e-01   2.6818123e-01
   1.5650769e-01   2.8781033e-01
   1.6724237e-01   3.0743138e-01
   1.7797066e-01   3.2698248e-01
   1.8866095e-01   3.4640615e-01
   1.9928379e-01   3.6564958e-01
   2.0981209e-01   3.8466481e-01
   2.2022116e-01   4.0340882e-01
   2.3048875e-01   4.2184350e-01
   2.4059501e-01   4.3993551e-01
   2.5052248e-01   4.5765615e-01
   2.6025597e-01   4.7498111e-01
   2.6978249e-01   4.9189024e-01
   2.7909113e-01   5.0836725e-01
   2.8817289e-01   5.2439941e-01
   2.9702058e-01   5.3997724e-01
   3.0562865e-01   5.5509422e-01
   3.1399303e-01   5.6974644e-01
   3.2211102e-01   5.8393234e-01
   3.2998109e-01   5.9765238e-01
   3.3760280e-01   6.1090881e-01
   3.4497662e-01   6.2370541e-01
   3.5210383e-01   6.3604722e-01
   3.5898638e-01   6.4794035e-01
   3.6562683e-01   6.5939179e-01
   3.7202819e-01   6.7040923e-01
   3.7819389e-01   6.8100089e-01
   3.8412763e-01   6.9117540e-01
   3.8983341e-01   7.0094168e-01
   3.9531537e-01   7.1030880e-01
   4.0057778e-01   7.1928596e-01
   4.0562503e-01   7.2788234e-01
   4.1046151e-01   7.3610712e-01
   4.1509165e-01   7.4396937e-01
   4.1951988e-01   7.5147804e-01
   4.2375059e-01   7.5864194e-01
   4.2778814e-01   7.6546970e-01
   4.3163684e-01   7.7196980e-01
   4.3530095e-01   7.7815056e-01
   4.3878469e-01   7.8402010e-01
   4.4209224e-01   7.8958642e-01
   4.4522775e-01   7.9485740e-01
   4.4819533e-01   7.9984078e-01
   4.5099911e-01   8.0454424e-01
   4.5364320e-01   8.0897540e-01
   4.5613173e-01   8.1314187e-01
   4.5846890e-01   8.1705124e-01
   4.6065893e-01   8.2071116e-01
   4.6270611e-01   8.2412933e-01
   4.6461483e-01   8.2731355e-01
   4.6638958e-01   8.3027174e-01
   4.6803493e-01   8.3301197e-01
   4.6955560e-01   8.3554243e-01
   4.7095640e-01   8.3787152e-01
   4.7224229e-01   8.4000777e-01
   4.7341836e-01   8.4195993e-01
   4.7448979e-01   8.4373690e-01
   4.7551020e-01   8.4542778e-01
   4.7653061e-01   8.4711721e-01
   4.7755101e-01   8.4880518e-01
   4.7857142e-01   8.5049172e-01
   4.7959183e-01   8.5217683e-01
   4.8061224e-01   8.5386054e-01
   4.8163264e-01   8.5554285e-01
   4.8265305e-01   8.5722379e-01
   4.8367346e-01   8.5890335e-01
   4.8469387e-01   8.6058157e-01
   4.8571428e-01   8.6225845e-01
   4.8673468e-01   8.6393400e-01
   4.8775509e-01   8.6560824e-01
   4.8877550e-01   8.6728119e-01
   4.8979591e-01   8.6895285e-01
   4.9081631e-01   8.7062325e-01
   4.9183672e-01   8.7229238e-01
   4.9285713e-01   8.7396027e-01
   4.9387754e-01   8.7562692e-01
   4.9489795e-01   8.7729236e-01
   4.9591835e-01   8.7895658e-01
   4.9693876e-01   8.8061960e-01
   4.9795917e-01   8.8228144e-01
   4.9897958e-01   8.8394168e-01
   4.9999999e-01   8.8525760e-01
   5.0102039e-01   8.8590602e-01
   5.0204080e-01   8.8634153e-01
   5.0306121e-01   8.8675332e-01
   5.0408162e-01   8.8716365e-01
   5.0510202e-01   8.8757252e-01
   5.0612243e-01   8.8797992e-01
   5.0714284e-01   8.8838584e-01
   5.0816325e-01   8.8879029e-01
   5.0918366e-01   8.8919325e-01
   5.1020406e-01   8.8959472e-01
   5.1122447e-01   8.8999470e-01
   5.1224488e-01   8.9039319e-01
   5.1326529e-01   8.9079018e-01
   5.1428569e-01   8.9118568e-01
   5.1530610e-01   8.9157968e-01
   5.1632651e-01   8.9197217e-01
   5.1734692e-01   8.9236316e-01
   5.1836733e-01   8.9275265e-01
   5.1938773e-01   8.9314063e-01
   5.2040814e-01   8.9352710e-01
   5.2142855e-01   8.9391205e-01
   5.2244896e-01   8.9429549e-01
   5.2346936e-01   8.9467742e-01
   5.2448977e-01   8.9505782e-01
   5.2551018e-01   8.9543670e-01
   5.2658161e-01   8.9583295e-01
   5.2775816e-01   8.9626633e-01
   5.2904612e-01   8.9673883e-01
   5.3045193e-01   8.9725245e-01
   5.3198198e-01   8.9780912e-01
   5.3364270e-01   8.9841075e-01
   5.3544056e-01   8.9905918e-01
   5.3738202e-01   8.9975619e-01
   5.3947351e-01   9.0050351e-01
   5.4172149e-01   9.0130276e-01
   5.4413234e-01   9.0215549e-01
   5.4671244e-01   9.0306314e-01
   5.4946809e-01   9.0402707e-01
   5.5240554e-01   9.0504847e-01
   5.5553097e-01   9.0612844e-01
   5.5885044e-01   9.0726794e-01
   5.6236994e-01   9.0846775e-01
   5.6609531e-01   9.0972851e-01
   5.7003225e-01   9.1105067e-01
   5.7418631e-01   9.1243451e-01
   5.7856282e-01   9.1388011e-01
   5.8316692e-01   9.1538731e-01
   5.8800348e-01   9.1695575e-01
   5.9307708e-01   9.1858484e-01
   5.9839198e-01   9.2027371e-01
   6.0395208e-01   9.2202123e-01
   6.0976083e-01   9.2382602e-01
   6.1582122e-01   9.2568636e-01
   6.2213572e-01   9.2760027e-01
   6.2870616e-01   9.2956543e-01
   6.3553376e-01   9.3157920e-01
   6.4261895e-01   9.3363861e-01
   6.4996138e-01   9.3574034e-01
   6.5755977e-01   9.3788075e-01
   6.6541190e-01   9.4005584e-01
   6.7351445e-01   9.4226128e-01
   6.8186295e-01   9.4449241e-01
   6.9045169e-01   9.4674426e-01
   6.9927363e-01   9.4901156e-01
   7.0832033e-01   9.5128876e-01
   7.1758182e-01   9.5357008e-01
   7.2704660e-01   9.5584950e-01
   7.3670151e-01   9.5812088e-01
   7.4653173e-01   9.6037791e-01
   7.5652070e-01   9.6261425e-01
   7.6665012e-01   9.6482353e-01
   7.7689995e-01   9.6699944e-01
   7.8724839e-01   9.6913577e-01
   7.9767200e-01   9.7122651e-01
   8.0814569e-01   9.7326589e-01
   8.1864287e-01   9.7524846e-01
   8.2913557e-01   9.7716915e-01
   8.3959460e-01   9.7902331e-01
   8.4998976e-01   9.8080682e-01
   8.6029005e-01   9.8251605e-01
   8.7046398e-01   9.8414797e-01
   8.8047982e-01   9.8570017e-01
   8.9030595e-01   9.8717083e-01
   8.9991120e-01   9.8855878e-01
   9.0926522e-01   9.8986350e-01
   9.1833887e-01   9.9108508e-01
   9.2710458e-01   9.9222421e-01
   9.3553675e-01   9.9328219e-01
   9.4361215e-01   9.9426085e-01
   9.5131019e-01   9.9516251e-01
   9.5861330e-01   9.9598993e-01
   9.6550719e-01   9.9674628e-01
   9.7198105e-01   9.9743500e-01
   9.7802775e-01   9.9805983e-01
   9.8364391e-01   9.9862465e-01
   9.8882992e-01   9.9913349e-01
   9.9359015e-01   9.9959051e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_10_matRatio_4_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.9010027e-03
   4.0080160e-03   7.7992160e-03
   6.0120240e-03   1.1694640e-02
   8.0160321e-03   1.5587274e-02
   1.0020040e-02   1.9477119e-02
   1.2024048e-02   2.3364174e-02
   1.4028056e-02   2.7248439e-02
   1.6032064e-02   3.1129915e-02
   1.8036072e-02   3.5008602e-02
   2.0040080e-02   3.8884499e-02
   2.2044088e-02   4.2757607e-02
   2.4048096e-02   4.6627925e-02
   2.6052104e-02   5.0495453e-02
   2.8056112e-02   5.4360192e-02
   3.0060120e-02   5.8222142e-02
   3.2064128e-02   6.2081302e-02
   3.4068136e-02   6.5937672e-02
   3.6072144e-02   6.9791253e-02
   3.8076152e-02   7.3642045e-02
   4.0080160e-02   7.7490047e-02
   4.2084168e-02   8.1335259e-02
   4.4088176e-02   8.5177682e-02
   4.6092184e-02   8.9017315e-02
   4.8096192e-02   9.2854159e-02
   5.0100200e-02   9.6688213e-02
   5.2104208e-02   1.0051948e-01
   5.4108216e-02   1.0434795e-01
   5.6112224e-02   1.0817364e-01
   5.8116232e-02   1.1199654e-01
   6.0120240e-02   1.1581664e-01
   6.2124248e-02   1.1963396e-01
   6.4128257e-02   1.2344849e-01
   6.6132265e-02   1.2726023e-01
   6.8136273e-02   1.3106917e-01
   7.0140281e-02   1.3487533e-01
   7.2144289e-02   1.3867870e-01
   7.4148297e-02   1.4247928e-01
   7.6152305e-02   1.4627707e-01
   7.8156313e-02   1.5007207e-01
   8.0160321e-02   1.5386429e-01
   8.2164329e-02   1.5765371e-01
   8.4168337e-02   1.6144034e-01
   8.6172345e-02   1.6522418e-01
   8.8176353e-02   1.6900524e-01
   9.0180361e-02   1.7278350e-01
   9.2184369e-02   1.7655898e-01
   9.4188377e-02   1.8033166e-01
   9.6192385e-02   1.8410156e-01
   9.8196393e-02   1.8786866e-01
   1.0020040e-01   1.9163298e-01
   1.0220441e-01   1.9539450e-01
   1.0420842e-01   1.9915324e-01
   1.0621242e-01   2.0290919e-01
   1.0821643e-01   2.0666235e-01
   1.1022044e-01   2.1041272e-01
   1.1222445e-01   2.1416030e-01
   1.1422846e-01   2.1790509e-01
   1.1623246e-01   2.2164709e-01
   1.1823647e-01   2.2538630e-01
   1.2024048e-01   2.2912272e-01
   1.2224449e-01   2.3285635e-01
   1.2424850e-01   2.3658719e-01
   1.2625251e-01   2.4031524e-01
   1.2825651e-01   2.4404051e-01
   1.3026052e-01   2.4776298e-01
   1.3226453e-01   2.5148267e-01
   1.3426854e-01   2.5519956e-01
   1.3627255e-01   2.5891367e-01
   1.3827655e-01   2.6262498e-01
   1.4028056e-01   2.6633351e-01
   1.4228457e-01   2.7003924e-01
   1.4428858e-01   2.7374219e-01
   1.4629259e-01   2.7744235e-01
   1.4829659e-01   2.8113972e-01
   1.5030060e-01   2.8483429e-01
   1.5230461e-01   2.8852608e-01
   1.5430862e-01   2.9221508e-01
   1.5631263e-01   2.9590129e-01
   1.5831663e-01   2.9958471e-01
   1.6032064e-01   3.0326534e-01
   1.6232465e-01   3.0694318e-01
   1.6432866e-01   3.1061824e-01
   1.6633267e-01   3.1429050e-01
   1.6833667e-01   3.1795997e-01
   1.7034068e-01   3.2162666e-01
   1.7234469e-01   3.2529055e-01
   1.7434870e-01   3.2895165e-01
   1.7635271e-01   3.3260997e-01
   1.7835671e-01   3.3626549e-01
   1.8036072e-01   3.3991823e-01
   1.8236473e-01   3.4356817e-01
   1.8436874e-01   3.4721533e-01
   1.8637275e-01   3.5085970e-01
   1.8837675e-01   3.5450128e-01
   1.9038076e-01   3.5814006e-01
   1.9238477e-01   3.6177606e-01
   1.9438878e-01   3.6540927e-01
   1.9639279e-01   3.6903969e-01
   1.9839679e-01   3.7266732e-01
   2.0040080e-01   3.7629216e-01
   2.0240481e-01   3.7991421e-01
   2.0440882e-01   3.8353347e-01
   2.0641283e-01   3.8714995e-01
   2.0841683e-01   3.9076363e-01
   2.1042084e-01   3.9437452e-01
   2.1242485e-01   3.9798262e-01
   2.1442886e-01   4.0158794e-01
   2.1643287e-01   4.0519046e-01
   2.1843687e-01   4.0879020e-01
   2.2044088e-01   4.1238714e-01
   2.2244489e-01   4.1598130e-01
   2.2444890e-01   4.1957267e-01
   2.2645291e-01   4.2316124e-01
   2.2845691e-01   4.2674703e-01
   2.3046092e-01   4.3033003e-01
   2.3246493e-01   4.3391024e-01
   2.3446894e-01   4.3748765e-01
   2.3647295e-01   4.4106228e-01
   2.3847695e-01   4.4463412e-01
   2.4048096e-01   4.4820317e-01
   2.4248497e-01   4.5176943e-01
   2.4448898e-01   4.5533290e-01
   2.4649299e-01   4.5889359e-01
   2.4849699e-01   4.6245148e-01
   2.5050100e-01   4.6600658e-01
   2.5250501e-01   4.6955889e-01
   2.5450902e-01   4.7310842e-01
   2.5651303e-01   4.7665515e-01
   2.5851703e-01   4.8019910e-01
   2.6052104e-01   4.8374025e-01
   2.6252505e-01   4.8727862e-01
   2.6452906e-01   4.9081419e-01
   2.6653307e-01   4.9434698e-01
   2.6853707e-01   4.9787698e-01
   2.7054108e-01   5.0140418e-01
   2.7254509e-01   5.0492860e-01
   2.7454910e-01   5.0845023e-01
   2.7655311e-01   5.1196907e-01
   2.7855711e-01   5.1548512e-01
   2.8056112e-01   5.1899838e-01
   2.8256513e-01   5.2250885e-01
   2.8456914e-01   5.2601653e-01
   2.8657315e-01   5.2952142e-01
   2.8857715e-01   5.3302352e-01
   2.9058116e-01   5.3652283e-01
   2.9258517e-01   5.4001936e-01
   2.9458918e-01   5.4351309e-01
   2.9659319e-01   5.4700403e-01
   2.9859719e-01   5.5049219e-01
   3.0060120e-01   5.5397755e-01
   3.0260521e-01   5.5746013e-01
   3.0460922e-01   5.6093991e-01
   3.0661323e-01   5.6441691e-01
   3.0861723e-01   5.6789111e-01
   3.1062124e-01   5.7136253e-01
   3.1262525e-01   5.7483116e-01
   3.1462926e-01   5.7829700e-01
   3.1663327e-01   5.8176005e-01
   3.1863727e-01   5.8522030e-01
   3.2064128e-01   5.8867777e-01
   3.2264529e-01   5.9213245e-01
   3.2464930e-01   5.9558434e-01
   3.2665331e-01   5.9903344e-01
   3.2865731e-01   6.0247976e-01
   3.3066132e-01   6.0592328e-01
   3.3266533e-01   6.0936401e-01
   3.3466934e-01   6.1280195e-01
   3.3667335e-01   6.1623711e-01
   3.3867735e-01   6.1966947e-01
   3.4068136e-01   6.2309904e-01
   3.4268537e-01   6.2652583e-01
   3.4468938e-01   6.2994982e-01
   3.4669339e-01   6.3337103e-01
   3.4869739e-01   6.3678945e-01
   3.5070140e-01   6.4020507e-01
   3.5270541e-01   6.4361791e-01
   3.5470942e-01   6.4702796e-01
   3.5671343e-01   6.5043522e-01
   3.5871743e-01   6.5383968e-01
   3.6072144e-01   6.5724136e-01
   3.6272545e-01   6.6064025e-01
   3.6472946e-01   6.6403635e-01
   3.6673347e-01   6.6742966e-01
   3.6873747e-01   6.7082018e-01
   3.7074148e-01   6.7420792e-01
   3.7274549e-01   6.7759286e-01
   3.7474950e-01   6.8097501e-01
   3.7675351e-01   6.8435437e-01
   3.7875752e-01   6.8773095e-01
   3.8076152e-01   6.9110473e-01
   3.8276553e-01   6.9447572e-01
   3.8476954e-01   6.9784393e-01
   3.8677355e-01   7.0120935e-01
   3.8877756e-01   7.0457197e-01
   3.9078156e-01   7.0793181e-01
   3.9278557e-01   7.1128885e-01
   3.9478958e-01   7.1464311e-01
   3.9679359e-01   7.1799458e-01
   3.9879760e-01   7.2134326e-01
   4.0080160e-01   7.2468915e-01
   4.0280561e-01   7.2803225e-01
   4.0480962e-01   7.3137255e-01
   4.0681363e-01   7.3471008e-01
   4.0881764e-01   7.3804481e-01
   4.1082164e-01   7.4137675e-01
   4.1282565e-01   7.4470590e-01
   4.1482966e-01   7.4803226e-01
   4.1683367e-01   7.5135583e-01
   4.1883768e-01   7.5467662e-01
   4.2084168e-01   7.5799461e-01
   4.2284569e-01   7.6130981e-01
   4.2484970e-01   7.6462223e-01
   4.2685371e-01   7.6793185e-01
   4.2885772e-01   7.7123869e-01
   4.3086172e-01   7.7454273e-01
   4.3286573e-01   7.7784399e-01
   4.3486974e-01   7.8114246e-01
   4.3687375e-01   7.8443814e-01
   4.3887776e-01   7.8773102e-01
   4.4088176e-01   7.9102112e-01
   4.4288577e-01   7.9430843e-01
   4.4488978e-01   7.9759295e-01
   4.4689379e-01   8.0087468e-01
   4.4889780e-01   8.0415362e-01
   4.5090180e-01   8.0742977e-01
   4.5290581e-01   8.1070313e-01
   4.5490982e-01   8.1397370e-01
   4.5691383e-01   8.1724149e-01
   4.5891784e-01   8.2050648e-01
   4.6092184e-01   8.2376868e-01
   4.6292585e-01   8.2702810e-01
   4.6492986e-01   8.3028472e-01
   4.6693387e-01   8.3353855e-01
   4.6893788e-01   8.3678960e-01
   4.7094188e-01   8.4003785e-01
   4.7294589e-01   8.4328332e-01
   4.7494990e-01   8.4652600e-01
   4.7695391e-01   8.4976588e-01
   4.7895792e-01   8.5300298e-01
   4.8096192e-01   8.5623729e-01
   4.8296593e-01   8.5946881e-01
   4.8496994e-01   8.6269754e-01
   4.8697395e-01   8.6592348e-01
   4.8897796e-01   8.6914663e-01
   4.9098196e-01   8.7236699e-01
   4.9298597e-01   8.7558456e-01
   4.9498998e-01   8.7879934e-01
   4.9699399e-01   8.8201133e-01
   4.9899800e-01   8.8522053e-01
   5.0100200e-01   8.8722454e-01
   5.0300601e-01   8.8802336e-01
   5.0501002e-01   8.8881938e-01
   5.0701403e-01   8.8961261e-01
   5.0901804e-01   8.9040306e-01
   5.1102204e-01   8.9119072e-01
   5.1302605e-01   8.9197558e-01
   5.1503006e-01   8.9275766e-01
   5.1703407e-01   8.9353694e-01
   5.1903808e-01   8.9431344e-01
   5.2104208e-01   8.9508715e-01
   5.2304609e-01   8.9585807e-01
   5.2505010e-01   8.9662620e-01
   5.2705411e-01   8.9739154e-01
   5.2905812e-01   8.9815409e-01
   5.3106212e-01   8.9891385e-01
   5.3306613e-01   8.9967082e-01
   5.3507014e-01   9.0042500e-01
   5.3707415e-01   9.0117639e-01
   5.3907816e-01   9.0192499e-01
   5.4108216e-01   9.0267081e-01
   5.4308617e-01   9.0341383e-01
   5.4509018e-01   9.0415406e-01
   5.4709419e-01   9.0489151e-01
   5.4909820e-01   9.0562616e-01
   5.5110220e-01   9.0635803e-01
   5.5310621e-01   9.0708710e-01
   5.5511022e-01   9.0781339e-01
   5.5711423e-01   9.0853689e-01
   5.5911824e-01   9.0925759e-01
   5.6112224e-01   9.0997551e-01
   5.6312625e-01   9.1069064e-01
   5.6513026e-01   9.1140298e-01
   5.6713427e-01   9.1211253e-01
   5.6913828e-01   9.1281929e-01
   5.7114228e-01   9.1352326e-01
   5.7314629e-01   9.1422444e-01
   5.7515030e-01   9.1492283e-01
   5.7715431e-01   9.1561843e-01
   5.7915832e-01   9.1631124e-01
   5.8116232e-01   9.1700127e-01
   5.8316633e-01   9.1768850e-01
   5.8517034e-01   9.1837294e-01
   5.8717435e-01   9.1905460e-01
   5.8917836e-01   9.1973346e-01
   5.9118236e-01   9.2040954e-01
   5.9318637e-01   9.2108282e-01
   5.9519038e-01   9.2175332e-01
   5.9719439e-01   9.2242102e-01
   5.9919840e-01   9.2308594e-01
   6.0120240e-01   9.2374807e-01
   6.0320641e-01   9.2440740e-01
   6.0521042e-01   9.2506395e-01
   6.0721443e-01   9.2571771e-01
   6.0921844e-01   9.2636868e-01
   6.1122244e-01   9.2701686e-01
   6.1322645e-01   9.2766225e-01
   6.1523046e-01   9.2830485e-01
   6.1723447e-01   9.2894466e-01
   6.1923848e-01   9.2958168e-01
   6.2124248e-01   9.3021592e-01
   6.2324649e-01   9.3084736e-01
   6.2525050e-01   9.3147601e-01
   6.2725451e-01   9.3210188e-01
   6.2925852e-01   9.3272495e-01
   6.3126253e-01   9.3334523e-01
   6.3326653e-01   9.3396273e-01
   6.3527054e-01   9.3457744e-01
   6.3727455e-01   9.3518935e-01
   6.3927856e-01   9.3579848e-01
   6.4128257e-01   9.3640481e-01
   6.4328657e-01   9.3700836e-01
   6.4529058e-01   9.3760912e-01
   6.4729459e-01   9.3820709e-01
   6.4929860e-01   9.3880227e-01
   6.5130261e-01   9.3939466e-01
   6.5330661e-01   9.3998426e-01
   6.5531062e-01   9.4057107e-01
   6.5731463e-01   9.4115509e-01
   6.5931864e-01   9.4173632e-01
   6.6132265e-01   9.4231476e-01
   6.6332665e-01   9.4289041e-01
   6.6533066e-01   9.4346328e-01
   6.6733467e-01   9.4403335e-01
   6.6933868e-01   9.4460063e-01
   6.7134269e-01   9.4516513e-01
   6.7334669e-01   9.4572683e-01
   6.7535070e-01   9.4628575e-01
   6.7735471e-01   9.4684187e-01
   6.7935872e-01   9.4739521e-01
   6.8136273e-01   9.4794576e-01
   6.8336673e-01   9.4849351e-01
   6.8537074e-01   9.4903848e-01
   6.8737475e-01   9.4958066e-01
   6.8937876e-01   9.5012005e-01
   6.9138277e-01   9.5065665e-01
   6.9338677e-01   9.5119045e-01
   6.9539078e-01   9.5172147e-01
   6.9739479e-01   9.5224971e-01
   6.9939880e-01   9.5277515e-01
   7.0140281e-01   9.5329780e-01
   7.0340681e-01   9.5381766e-01
   7.0541082e-01   9.5433473e-01
   7.0741483e-01   9.5484901e-01
   7.0941884e-01   9.5536051e-01
   7.1142285e-01   9.5586921e-01
   7.1342685e-01   9.5637513e-01
   7.1543086e-01   9.5687825e-01
   7.1743487e-01   9.5737859e-01
   7.1943888e-01   9.5787613e-01
   7.2144289e-01   9.5837089e-01
   7.2344689e-01   9.5886286e-01
   7.2545090e-01   9.5935203e-01
   7.2745491e-01   9.5983842e-01
   7.2945892e-01   9.6032202e-01
   7.3146293e-01   9.6080283e-01
   7.3346693e-01   9.6128085e-01
   7.3547094e-01   9.6175608e-01
   7.3747495e-01   9.6222852e-01
   7.3947896e-01   9.6269817e-01
   7.4148297e-01   9.6316503e-01
   7.4348697e-01   9.6362910e-01
   7.4549098e-01   9.6409038e-01
   7.4749499e-01   9.6454887e-01
   7.4949900e-01   9.6500458e-01
   7.5150301e-01   9.6545749e-01
   7.5350701e-01   9.6590761e-01
   7.5551102e-01   9.6635495e-01
   7.5751503e-01   9.6679949e-01
   7.5951904e-01   9.6724125e-01
   7.6152305e-01   9.6768021e-01
   7.6352705e-01   9.6811639e-01
   7.6553106e-01   9.6854978e-01
   7.6753507e-01   9.6898038e-01
   7.6953908e-01   9.6940818e-01
   7.7154309e-01   9.6983320e-01
   7.7354709e-01   9.7025543e-01
   7.7555110e-01   9.7067487e-01
   7.7755511e-01   9.7109152e-01
   7.7955912e-01   9.7150538e-01
   7.8156313e-01   9.7191645e-01
   7.8356713e-01   9.7232473e-01
   7.8557114e-01   9.7273022e-01
   7.8757515e-01   9.7313293e-01
   7.8957916e-01   9.7353284e-01
   7.9158317e-01   9.7392996e-01
   7.9358717e-01   9.7432429e-01
   7.9559118e-01   9.7471584e-01
   7.9759519e-01   9.7510459e-01
   7.9959920e-01   9.7549056e-01
   8.0160321e-01   9.7587373e-01
   8.0360721e-01   9.7625412e-01
   8.0561122e-01   9.7663172e-01
   8.0761523e-01   9.7700652e-01
   8.0961924e-01   9.7737854e-01
   8.1162325e-01   9.7774777e-01
   8.1362725e-01   9.7811421e-01
   8.1563126e-01   9.7847786e-01
   8.1763527e-01   9.7883872e-01
   8.1963928e-01   9.7919679e-01
   8.2164329e-01   9.7955207e-01
   8.2364729e-01   9.7990456e-01
   8.2565130e-01   9.8025426e-01
   8.2765531e-01   9.8060117e-01
   8.2965932e-01   9.8094529e-01
   8.3166333e-01   9.8128663e-01
   8.3366733e-01   9.8162517e-01
   8.3567134e-01   9.8196092e-01
   8.3767535e-01   9.8229389e-01
   8.3967936e-01   9.8262406e-01
   8.4168337e-01   9.8295145e-01
   8.4368737e-01   9.8327604e-01
   8.4569138e-01   9.8359785e-01
   8.4769539e-01   9.8391686e-01
   8.4969940e-01   9.8423309e-01
   8.5170341e-01   9.8454653e-01
   8.5370741e-01   9.8485718e-01
   8.5571142e-01   9.8516504e-01
   8.5771543e-01   9.8547011e-01
   8.5971944e-01   9.8577238e-01
   8.6172345e-01   9.8607187e-01
   8.6372745e-01   9.8636858e-01
   8.6573146e-01   9.8666249e-01
   8.6773547e-01   9.8695361e-01
   8.6973948e-01   9.8724194e-01
   8.7174349e-01   9.8752748e-01
   8.7374749e-01   9.8781023e-01
   8.7575150e-01   9.8809020e-01
   8.7775551e-01   9.8836737e-01
   8.7975952e-01   9.8864176e-01
   8.8176353e-01   9.8891335e-01
   8.8376754e-01   9.8918216e-01
   8.8577154e-01   9.8944817e-01
   8.8777555e-01   9.8971140e-01
   8.8977956e-01   9.8997184e-01
   8.9178357e-01   9.9022948e-01
   8.9378758e-01   9.9048434e-01
   8.9579158e-01   9.9073641e-01
   8.9779559e-01   9.9098569e-01
   8.9979960e-01   9.9123218e-01
   9.0180361e-01   9.9147588e-01
   9.0380762e-01   9.9171679e-01
   9.0581162e-01   9.9195491e-01
   9.0781563e-01   9.9219024e-01
   9.0981964e-01   9.9242278e-01
   9.1182365e-01   9.9265253e-01
   9.1382766e-01   9.9287949e-01
   9.1583166e-01   9.9310367e-01
   9.1783567e-01   9.9332505e-01
   9.1983968e-01   9.9354364e-01
   9.2184369e-01   9.9375945e-01
   9.2384770e-01   9.9397246e-01
   9.2585170e-01   9.9418269e-01
   9.2785571e-01   9.9439013e-01
   9.2985972e-01   9.9459477e-01
   9.3186373e-01   9.9479663e-01
   9.3386774e-01   9.9499570e-01
   9.3587174e-01   9.9519197e-01
   9.3787575e-01   9.9538546e-01
   9.3987976e-01   9.9557616e-01
   9.4188377e-01   9.9576407e-01
   9.4388778e-01   9.9594919e-01
   9.4589178e-01   9.9613152e-01
   9.4789579e-01   9.9631106e-01
   9.4989980e-01   9.9648781e-01
   9.5190381e-01   9.9666177e-01
   9.5390782e-01   9.9683295e-01
   9.5591182e-01   9.9700133e-01
   9.5791583e-01   9.9716692e-01
   9.5991984e-01   9.9732973e-01
   9.6192385e-01   9.9748974e-01
   9.6392786e-01   9.9764696e-01
   9.6593186e-01   9.9780140e-01
   9.6793587e-01   9.9795305e-01
   9.6993988e-01   9.9810190e-01
   9.7194389e-01   9.9824797e-01
   9.7394790e-01   9.9839124e-01
   9.7595190e-01   9.9853173e-01
   9.7795591e-01   9.9866943e-01
   9.7995992e-01   9.9880434e-01
   9.8196393e-01   9.9893646e-01
   9.8396794e-01   9.9906579e-01
   9.8597194e-01   9.9919233e-01
   9.8797595e-01   9.9931608e-01
   9.8997996e-01   9.9943704e-01
   9.9198397e-01   9.9955521e-01
   9.9398798e-01   9.9967059e-01
   9.9599198e-01   9.9978318e-01
   9.9799599e-01   9.9989299e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   3.7324965e-05
   7.5557384e-03   1.1544663e-04
   1.3163558e-02   2.0063370e-04
   1.9262189e-02   2.9279814e-04
   2.5847735e-02   3.9176325e-04
   3.2910864e-02   4.9726427e-04
   4.0437094e-02   6.0895560e-04
   4.8407098e-02   7.2641880e-04
   5.6797117e-02   8.4917220e-04
   6.5579447e-02   9.7668174e-04
   7.4722998e-02   1.1083726e-03
   8.4193893e-02   1.2436411e-03
   9.3956090e-02   1.3818665e-03
   1.0397200e-01   1.5224224e-03
   1.1420311e-01   1.6646870e-03
   1.2461054e-01   1.8080530e-03
   1.3515560e-01   1.9519352e-03
   1.4580029e-01   2.0957778e-03
   1.5650769e-01   2.2390601e-03
   1.6724237e-01   2.3813001e-03
   1.7797066e-01   2.5220578e-03
   1.8866095e-01   2.6609371e-03
   1.9928379e-01   2.7975858e-03
   2.0981209e-01   2.9316959e-03
   2.2022116e-01   3.0630025e-03
   2.3048875e-01   3.1912818e-03
   2.4059501e-01   3.3163490e-03
   2.5052248e-01   3.4380563e-03
   2.6025597e-01   3.5562892e-03
   2.6978249e-01   3.6709644e-03
   2.7909113e-01   3.7820263e-03
   2.8817289e-01   3.8894442e-03
   2.9702058e-01   3.9932092e-03
   3.0562865e-01   4.0933319e-03
   3.1399303e-01   4.1898391e-03
   3.2211102e-01   4.2827718e-03
   3.2998109e-01   4.3721825e-03
   3.3760280e-01   4.4581338e-03
   3.4497662e-01   4.5406957e-03
   3.5210383e-01   4.6199444e-03
   3.5898638e-01   4.6959605e-03
   3.6562683e-01   4.7688283e-03
   3.7202819e-01   4.8386336e-03
   3.7819389e-01   4.9054639e-03
   3.8412763e-01   4.9694064e-03
   3.8983341e-01   5.0305482e-03
   3.9531537e-01   5.0889753e-03
   4.0057778e-01   5.1447723e-03
   4.0562503e-01   5.1980218e-03
   4.1046151e-01   5.2488043e-03
   4.1509165e-01   5.2971980e-03
   4.1951988e-01   5.3432786e-03
   4.2375059e-01   5.3871194e-03
   4.2778814e-01   5.4287910e-03
   4.3163684e-01   5.4683617e-03
   4.3530095e-01   5.5058973e-03
   4.3878469e-01   5.5414614e-03
   4.4209224e-01   5.5751156e-03
   4.4522775e-01   5.6069194e-03
   4.4819533e-01   5.6369306e-03
   4.5099911e-01   5.6652057e-03
   4.5364320e-01   5.6917997e-03
   4.5613173e-01   5.7167667e-03
   4.5846890e-01   5.7401599e-03
   4.6065893e-01   5.7620320e-03
   4.6270611e-01   5.7824354e-03
   4.6461483e-01   5.8014220e-03
   4.6638958e-01   5.8190443e-03
   4.6803493e-01   5.8353545e-03
   4.6955560e-01   5.8504054e-03
   4.7095640e-01   5.8642503e-03
   4.7224229e-01   5.8769427e-03
   4.7341836e-01   5.8885371e-03
   4.7448979e-01   5.8990884e-03
   4.7551020e-01   5.9091269e-03
   4.7653061e-01   5.9191555e-03
   4.7755101e-01   5.9291740e-03
   4.7857142e-01   5.9391826e-03
   4.7959183e-01   5.9491812e-03
   4.8061224e-01   5.9591698e-03
   4.8163264e-01   5.9691484e-03
   4.8265305e-01   5.9791171e-03
   4.8367346e-01   5.9890758e-03
   4.8469387e-01   5.9990246e-03
   4.8571428e-01   6.0089635e-03
   4.8673468e-01   6.0188925e-03
   4.8775509e-01   6.0288115e-03
   4.8877550e-01   6.0387207e-03
   4.8979591e-01   6.0486199e-03
   4.9081631e-01   6.0585093e-03
   4.9183672e-01   6.0683888e-03
   4.9285713e-01   6.0782584e-03
   4.9387754e-01   6.0881182e-03
   4.9489795e-01   6.0979682e-03
   4.9591835e-01   6.1078082e-03
   4.9693876e-01   6.1176385e-03
   4.9795917e-01   6.1274589e-03
   4.9897958e-01   6.1372695e-03
   4.9999999e-01   6.1470704e-03
   5.0102039e-01   6.1568520e-03
   5.0204080e-01   6.1666051e-03
   5.0306121e-01   6.1763298e-03
   5.0408162e-01   6.1860261e-03
   5.0510202e-01   6.1956939e-03
   5.0612243e-01   6.2053334e-03
   5.0714284e-01   6.2149446e-03
   5.0816325e-01   6.2245274e-03
   5.0918366e-01   6.2340820e-03
   5.1020406e-01   6.2436084e-03
   5.1122447e-01   6.2531066e-03
   5.1224488e-01   6.2625766e-03
   5.1326529e-01   6.2720185e-03
   5.1428569e-01   6.2814323e-03
   5.1530610e-01   6.2908181e-03
   5.1632651e-01   6.3001759e-03
   5.1734692e-01   6.3095056e-03
   5.1836733e-01   6.3188075e-03
   5.1938773e-01   6.3280814e-03
   5.2040814e-01   6.3373275e-03
   5.2142855e-01   6.3465457e-03
   5.2244896e-01   6.3557361e-03
   5.2346936e-01   6.3648987e-03
   5.2448977e-01   6.3740336e-03
   5.2551018e-01   6.3831408e-03
   5.2658161e-01   6.3926735e-03
   5.2775816e-01   6.4031065e-03
   5.2904612e-01   6.4144854e-03
   5.3045193e-01   6.4268553e-03
   5.3198198e-01   6.4402591e-03
   5.3364270e-01   6.4547379e-03
   5.3544056e-01   6.4703305e-03
   5.3738202e-01   6.4870732e-03
   5.3947351e-01   6.5049994e-03
   5.4172149e-01   6.5241395e-03
   5.4413234e-01   6.5445201e-03
   5.4671244e-01   6.5661643e-03
   5.4946809e-01   6.5890910e-03
   5.5240554e-01   6.6133148e-03
   5.5553097e-01   6.6388453e-03
   5.5885044e-01   6.6656872e-03
   5.6236994e-01   6.6938400e-03
   5.6609531e-01   6.7232974e-03
   5.7003225e-01   6.7540471e-03
   5.7418631e-01   6.7860706e-03
   5.7856282e-01   6.8193429e-03
   5.8316692e-01   6.8538322e-03
   5.8800348e-01   6.8894995e-03
   5.9307708e-01   6.9262986e-03
   5.9839198e-01   6.9641756e-03
   6.0395208e-01   7.0030691e-03
   6.0976083e-01   7.0429097e-03
   6.1582122e-01   7.0836202e-03
   6.2213572e-01   7.1251155e-03
   6.2870616e-01   7.1673024e-03
   6.3553376e-01   7.2100802e-03
   6.4261895e-01   7.2533405e-03
   6.4996138e-01   7.2969679e-03
   6.5755977e-01   7.3408400e-03
   6.6541190e-01   7.3848286e-03
   6.7351445e-01   7.4287997e-03
   6.8186295e-01   7.4726147e-03
   6.9045169e-01   7.5161316e-03
   6.9927363e-01   7.5592055e-03
   7.0832033e-01   7.6016906e-03
   7.1758182e-01   7.6434408e-03
   7.2704660e-01   7.6843117e-03
   7.3670151e-01   7.7241621e-03
   7.4653173e-01   7.7628557e-03
   7.5652070e-01   7.8002625e-03
   7.6665012e-01   7.8362609e-03
   7.7689995e-01   7.8707391e-03
   7.8724839e-01   7.9035970e-03
   7.9767200e-01   7.9347475e-03
   8.0814569e-01   7.9641177e-03
   8.1864287e-01   7.9916508e-03
   8.2913557e-01   8.0173059e-03
   8.3959460e-01   8.0410597e-03
   8.4998976e-01   8.0629061e-03
   8.6029005e-01   8.0828565e-03
   8.7046398e-01   8.1009395e-03
   8.8047982e-01   8.1171999e-03
   8.9030595e-01   8.1316981e-03
   8.9991120e-01   8.1445083e-03
   9.0926522e-01   8.1557171e-03
   9.1833887e-01   8.1654218e-03
   9.2710458e-01   8.1737277e-03
   9.3553675e-01   8.1807469e-03
   9.4361215e-01   8.1865951e-03
   9.5131019e-01   8.1913900e-03
   9.5861330e-01   8.1952491e-03
   9.6550719e-01   8.1982873e-03
   9.7198105e-01   8.2006156e-03
   9.7802775e-01   8.2023392e-03
   9.8364391e-01   8.2035563e-03
   9.8882992e-01   8.2043571e-03
   9.9359015e-01   8.2048232e-03
   9.9793230e-01   8.2050269e-03


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   3.7324965e-04
   7.5557384e-03   1.1544663e-03
   1.3163558e-02   2.0063370e-03
   1.9262189e-02   2.9279814e-03
   2.5847735e-02   3.9176325e-03
   3.2910864e-02   4.9726427e-03
   4.0437094e-02   6.0895560e-03
   4.8407098e-02   7.2641880e-03
   5.6797117e-02   8.4917220e-03
   6.5579447e-02   9.7668174e-03
   7.4722998e-02   1.1083726e-02
   8.4193893e-02   1.2436411e-02
   9.3956090e-02   1.3818665e-02
   1.0397200e-01   1.5224224e-02
   1.1420311e-01   1.6646870e-02
   1.2461054e-01   1.8080530e-02
   1.3515560e-01   1.9519352e-02
   1.4580029e-01   2.0957778e-02
   1.5650769e-01   2.2390601e-02
   1.6724237e-01   2.3813001e-02
   1.7797066e-01   2.5220578e-02
   1.8866095e-01   2.6609371e-02
   1.9928379e-01   2.7975858e-02
   2.0981209e-01   2.9316959e-02
   2.2022116e-01   3.0630025e-02
   2.3048875e-01   3.1912818e-02
   2.4059501e-01   3.3163490e-02
   2.5052248e-01   3.4380563e-02
   2.6025597e-01   3.5562892e-02
   2.6978249e-01   3.6709644e-02
   2.7909113e-01   3.7820263e-02
   2.8817289e-01   3.8894442e-02
   2.9702058e-01   3.9932092e-02
   3.0562865e-01   4.0933319e-02
   3.1399303e-01   4.1898391e-02
   3.2211102e-01   4.2827718e-02
   3.2998109e-01   4.3721825e-02
   3.3760280e-01   4.4581338e-02
   3.4497662e-01   4.5406957e-02
   3.5210383e-01   4.6199444e-02
   3.5898638e-01   4.6959605e-02
   3.6562683e-01   4.7688283e-02
   3.7202819e-01   4.8386336e-02
   3.7819389e-01   4.9054639e-02
   3.8412763e-01   4.9694064e-02
   3.8983341e-01   5.0305482e-02
   3.9531537e-01   5.0889753e-02
   4.0057778e-01   5.1447723e-02
   4.0562503e-01   5.1980218e-02
   4.1046151e-01   5.2488043e-02
   4.1509165e-01   5.2971980e-02
   4.1951988e-01   5.3432786e-02
   4.2375059e-01   5.3871194e-02
   4.2778814e-01   5.4287910e-02
   4.3163684e-01   5.4683617e-02
   4.3530095e-01   5.5058973e-02
   4.3878469e-01   5.5414614e-02
   4.4209224e-01   5.5751156e-02
   4.4522775e-01   5.6069194e-02
   4.4819533e-01   5.6369306e-02
   4.5099911e-01   5.6652057e-02
   4.5364320e-01   5.6917997e-02
   4.5613173e-01   5.7167667e-02
   4.5846890e-01   5.7401599e-02
   4.6065893e-01   5.7620320e-02
   4.6270611e-01   5.7824354e-02
   4.6461483e-01   5.8014220e-02
   4.6638958e-01   5.8190443e-02
   4.6803493e-01   5.8353545e-02
   4.6955560e-01   5.8504054e-02
   4.7095640e-01   5.8642503e-02
   4.7224229e-01   5.8769427e-02
   4.7341836e-01   5.8885371e-02
   4.7448979e-01   5.8990884e-02
   4.7551020e-01   5.9091269e-02
   4.7653061e-01   5.9191555e-02
   4.7755101e-01   5.9291740e-02
   4.7857142e-01   5.9391826e-02
   4.7959183e-01   5.9491812e-02
   4.8061224e-01   5.9591698e-02
   4.8163264e-01   5.9691484e-02
   4.8265305e-01   5.9791171e-02
   4.8367346e-01   5.9890758e-02
   4.8469387e-01   5.9990246e-02
   4.8571428e-01   6.0089635e-02
   4.8673468e-01   6.0188925e-02
   4.8775509e-01   6.0288115e-02
   4.8877550e-01   6.0387207e-02
   4.8979591e-01   6.0486199e-02
   4.9081631e-01   6.0585093e-02
   4.9183672e-01   6.0683888e-02
   4.9285713e-01   6.0782584e-02
   4.9387754e-01   6.0881182e-02
   4.9489795e-01   6.0979682e-02
   4.9591835e-01   6.1078082e-02
   4.9693876e-01   6.1176385e-02
   4.9795917e-01   6.1274589e-02
   4.9897958e-01   6.1372695e-02
   4.9999999e-01   6.1470704e-02
   5.0102039e-01   6.1568520e-02
   5.0204080e-01   6.1666051e-02
   5.0306121e-01   6.1763298e-02
   5.0408162e-01   6.1860261e-02
   5.0510202e-01   6.1956939e-02
   5.0612243e-01   6.2053334e-02
   5.0714284e-01   6.2149446e-02
   5.0816325e-01   6.2245274e-02
   5.0918366e-01   6.2340820e-02
   5.1020406e-01   6.2436084e-02
   5.1122447e-01   6.2531066e-02
   5.1224488e-01   6.2625766e-02
   5.1326529e-01   6.2720185e-02
   5.1428569e-01   6.2814323e-02
   5.1530610e-01   6.2908181e-02
   5.1632651e-01   6.3001759e-02
   5.1734692e-01   6.3095056e-02
   5.1836733e-01   6.3188075e-02
   5.1938773e-01   6.3280814e-02
   5.2040814e-01   6.3373275e-02
   5.2142855e-01   6.3465457e-02
   5.2244896e-01   6.3557361e-02
   5.2346936e-01   6.3648987e-02
   5.2448977e-01   6.3740336e-02
   5.2551018e-01   6.3831408e-02
   5.2658161e-01   6.3926735e-02
   5.2775816e-01   6.4031065e-02
   5.2904612e-01   6.4144854e-02
   5.3045193e-01   6.4268553e-02
   5.3198198e-01   6.4402591e-02
   5.3364270e-01   6.4547379e-02
   5.3544056e-01   6.4703305e-02
   5.3738202e-01   6.4870732e-02
   5.3947351e-01   6.5049994e-02
   5.4172149e-01   6.5241395e-02
   5.4413234e-01   6.5445201e-02
   5.4671244e-01   6.5661643e-02
   5.4946809e-01   6.5890910e-02
   5.5240554e-01   6.6133148e-02
   5.5553097e-01   6.6388453e-02
   5.5885044e-01   6.6656872e-02
   5.6236994e-01   6.6938400e-02
   5.6609531e-01   6.7232974e-02
   5.7003225e-01   6.7540471e-02
   5.7418631e-01   6.7860706e-02
   5.7856282e-01   6.8193429e-02
   5.8316692e-01   6.8538322e-02
   5.8800348e-01   6.8894995e-02
   5.9307708e-01   6.9262986e-02
   5.9839198e-01   6.9641756e-02
   6.0395208e-01   7.0030691e-02
   6.0976083e-01   7.0429097e-02
   6.1582122e-01   7.0836202e-02
   6.2213572e-01   7.1251155e-02
   6.2870616e-01   7.1673024e-02
   6.3553376e-01   7.2100802e-02
   6.4261895e-01   7.2533405e-02
   6.4996138e-01   7.2969679e-02
   6.5755977e-01   7.3408400e-02
   6.6541190e-01   7.3848286e-02
   6.7351445e-01   7.4287997e-02
   6.8186295e-01   7.4726147e-02
   6.9045169e-01   7.5161316e-02
   6.9927363e-01   7.5592055e-02
   7.0832033e-01   7.6016906e-02
   7.1758182e-01   7.6434408e-02
   7.2704660e-01   7.6843117e-02
   7.3670151e-01   7.7241621e-02
   7.4653173e-01   7.7628557e-02
   7.5652070e-01   7.8002625e-02
   7.6665012e-01   7.8362609e-02
   7.7689995e-01   7.8707391e-02
   7.8724839e-01   7.9035970e-02
   7.9767200e-01   7.9347475e-02
   8.0814569e-01   7.9641177e-02
   8.1864287e-01   7.9916508e-02
   8.2913557e-01   8.0173059e-02
   8.3959460e-01   8.0410597e-02
   8.4998976e-01   8.0629061e-02
   8.6029005e-01   8.0828565e-02
   8.7046398e-01   8.1009395e-02
   8.8047982e-01   8.1171999e-02
   8.9030595e-01   8.1316981e-02
   8.9991120e-01   8.1445083e-02
   9.0926522e-01   8.1557171e-02
   9.1833887e-01   8.1654218e-02
   9.2710458e-01   8.1737277e-02
   9.3553675e-01   8.1807469e-02
   9.4361215e-01   8.1865951e-02
   9.5131019e-01   8.1913900e-02
   9.5861330e-01   8.1952491e-02
   9.6550719e-01   8.1982873e-02
   9.7198105e-01   8.2006156e-02
   9.7802775e-01   8.2023392e-02
   9.8364391e-01   8.2035563e-02
   9.8882992e-01   8.2043571e-02
   9.9359015e-01   8.2048232e-02
   9.9793230e-01   8.2050269e-02


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   3.7324965e-03
   7.5557384e-03   1.1544663e-02
   1.3163558e-02   2.0063370e-02
   1.9262189e-02   2.9279814e-02
   2.5847735e-02   3.9176325e-02
   3.2910864e-02   4.9726427e-02
   4.0437094e-02   6.0895560e-02
   4.8407098e-02   7.2641880e-02
   5.6797117e-02   8.4917220e-02
   6.5579447e-02   9.7668174e-02
   7.4722998e-02   1.1083726e-01
   8.4193893e-02   1.2436411e-01
   9.3956090e-02   1.3818665e-01
   1.0397200e-01   1.5224224e-01
   1.1420311e-01   1.6646870e-01
   1.2461054e-01   1.8080530e-01
   1.3515560e-01   1.9519352e-01
   1.4580029e-01   2.0957778e-01
   1.5650769e-01   2.2390601e-01
   1.6724237e-01   2.3813001e-01
   1.7797066e-01   2.5220578e-01
   1.8866095e-01   2.6609371e-01
   1.9928379e-01   2.7975858e-01
   2.0981209e-01   2.9316959e-01
   2.2022116e-01   3.0630025e-01
   2.3048875e-01   3.1912818e-01
   2.4059501e-01   3.3163490e-01
   2.5052248e-01   3.4380563e-01
   2.6025597e-01   3.5562892e-01
   2.6978249e-01   3.6709644e-01
   2.7909113e-01   3.7820263e-01
   2.8817289e-01   3.8894442e-01
   2.9702058e-01   3.9932092e-01
   3.0562865e-01   4.0933319e-01
   3.1399303e-01   4.1898391e-01
   3.2211102e-01   4.2827718e-01
   3.2998109e-01   4.3721825e-01
   3.3760280e-01   4.4581338e-01
   3.4497662e-01   4.5406957e-01
   3.5210383e-01   4.6199444e-01
   3.5898638e-01   4.6959605e-01
   3.6562683e-01   4.7688283e-01
   3.7202819e-01   4.8386336e-01
   3.7819389e-01   4.9054639e-01
   3.8412763e-01   4.9694064e-01
   3.8983341e-01   5.0305482e-01
   3.9531537e-01   5.0889753e-01
   4.0057778e-01   5.1447723e-01
   4.0562503e-01   5.1980218e-01
   4.1046151e-01   5.2488043e-01
   4.1509165e-01   5.2971980e-01
   4.1951988e-01   5.3432786e-01
   4.2375059e-01   5.3871194e-01
   4.2778814e-01   5.4287910e-01
   4.3163684e-01   5.4683617e-01
   4.3530095e-01   5.5058973e-01
   4.3878469e-01   5.5414614e-01
   4.4209224e-01   5.5751156e-01
   4.4522775e-01   5.6069194e-01
   4.4819533e-01   5.6369306e-01
   4.5099911e-01   5.6652057e-01
   4.5364320e-01   5.6917997e-01
   4.5613173e-01   5.7167667e-01
   4.5846890e-01   5.7401599e-01
   4.6065893e-01   5.7620320e-01
   4.6270611e-01   5.7824354e-01
   4.6461483e-01   5.8014220e-01
   4.6638958e-01   5.8190443e-01
   4.6803493e-01   5.8353545e-01
   4.6955560e-01   5.8504054e-01
   4.7095640e-01   5.8642503e-01
   4.7224229e-01   5.8769427e-01
   4.7341836e-01   5.8885371e-01
   4.7448979e-01   5.8990884e-01
   4.7551020e-01   5.9091269e-01
   4.7653061e-01   5.9191555e-01
   4.7755101e-01   5.9291740e-01
   4.7857142e-01   5.9391826e-01
   4.7959183e-01   5.9491812e-01
   4.8061224e-01   5.9591698e-01
   4.8163264e-01   5.9691484e-01
   4.8265305e-01   5.9791171e-01
   4.8367346e-01   5.9890758e-01
   4.8469387e-01   5.9990246e-01
   4.8571428e-01   6.0089635e-01
   4.8673468e-01   6.0188925e-01
   4.8775509e-01   6.0288115e-01
   4.8877550e-01   6.0387207e-01
   4.8979591e-01   6.0486199e-01
   4.9081631e-01   6.0585093e-01
   4.9183672e-01   6.0683888e-01
   4.9285713e-01   6.0782584e-01
   4.9387754e-01   6.0881182e-01
   4.9489795e-01   6.0979682e-01
   4.9591835e-01   6.1078082e-01
   4.9693876e-01   6.1176385e-01
   4.9795917e-01   6.1274589e-01
   4.9897958e-01   6.1372695e-01
   4.9999999e-01   6.1470704e-01
   5.0102039e-01   6.1568520e-01
   5.0204080e-01   6.1666051e-01
   5.0306121e-01   6.1763298e-01
   5.0408162e-01   6.1860261e-01
   5.0510202e-01   6.1956939e-01
   5.0612243e-01   6.2053334e-01
   5.0714284e-01   6.2149446e-01
   5.0816325e-01   6.2245274e-01
   5.0918366e-01   6.2340820e-01
   5.1020406e-01   6.2436084e-01
   5.1122447e-01   6.2531066e-01
   5.1224488e-01   6.2625766e-01
   5.1326529e-01   6.2720185e-01
   5.1428569e-01   6.2814323e-01
   5.1530610e-01   6.2908181e-01
   5.1632651e-01   6.3001759e-01
   5.1734692e-01   6.3095056e-01
   5.1836733e-01   6.3188075e-01
   5.1938773e-01   6.3280814e-01
   5.2040814e-01   6.3373275e-01
   5.2142855e-01   6.3465457e-01
   5.2244896e-01   6.3557361e-01
   5.2346936e-01   6.3648987e-01
   5.2448977e-01   6.3740336e-01
   5.2551018e-01   6.3831408e-01
   5.2658161e-01   6.3926735e-01
   5.2775816e-01   6.4031065e-01
   5.2904612e-01   6.4144854e-01
   5.3045193e-01   6.4268553e-01
   5.3198198e-01   6.4402591e-01
   5.3364270e-01   6.4547379e-01
   5.3544056e-01   6.4703305e-01
   5.3738202e-01   6.4870732e-01
   5.3947351e-01   6.5049994e-01
   5.4172149e-01   6.5241395e-01
   5.4413234e-01   6.5445201e-01
   5.4671244e-01   6.5661643e-01
   5.4946809e-01   6.5890910e-01
   5.5240554e-01   6.6133148e-01
   5.5553097e-01   6.6388453e-01
   5.5885044e-01   6.6656872e-01
   5.6236994e-01   6.6938400e-01
   5.6609531e-01   6.7232974e-01
   5.7003225e-01   6.7540471e-01
   5.7418631e-01   6.7860706e-01
   5.7856282e-01   6.8193429e-01
   5.8316692e-01   6.8538322e-01
   5.8800348e-01   6.8894995e-01
   5.9307708e-01   6.9262986e-01
   5.9839198e-01   6.9641756e-01
   6.0395208e-01   7.0030691e-01
   6.0976083e-01   7.0429097e-01
   6.1582122e-01   7.0836202e-01
   6.2213572e-01   7.1251155e-01
   6.2870616e-01   7.1673024e-01
   6.3553376e-01   7.2100802e-01
   6.4261895e-01   7.2533405e-01
   6.4996138e-01   7.2969679e-01
   6.5755977e-01   7.3408400e-01
   6.6541190e-01   7.3848286e-01
   6.7351445e-01   7.4287997e-01
   6.8186295e-01   7.4726147e-01
   6.9045169e-01   7.5161316e-01
   6.9927363e-01   7.5592055e-01
   7.0832033e-01   7.6016906e-01
   7.1758182e-01   7.6434408e-01
   7.2704660e-01   7.6843117e-01
   7.3670151e-01   7.7241621e-01
   7.4653173e-01   7.7628557e-01
   7.5652070e-01   7.8002625e-01
   7.6665012e-01   7.8362609e-01
   7.7689995e-01   7.8707391e-01
   7.8724839e-01   7.9035970e-01
   7.9767200e-01   7.9347475e-01
   8.0814569e-01   7.9641177e-01
   8.1864287e-01   7.9916508e-01
   8.2913557e-01   8.0173059e-01
   8.3959460e-01   8.0410597e-01
   8.4998976e-01   8.0629061e-01
   8.6029005e-01   8.0828565e-01
   8.7046398e-01   8.1009395e-01
   8.8047982e-01   8.1171999e-01
   8.9030595e-01   8.1316981e-01
   8.9991120e-01   8.1445083e-01
   9.0926522e-01   8.1557171e-01
   9.1833887e-01   8.1654218e-01
   9.2710458e-01   8.1737277e-01
   9.3553675e-01   8.1807469e-01
   9.4361215e-01   8.1865951e-01
   9.5131019e-01   8.1913900e-01
   9.5861330e-01   8.1952491e-01
   9.6550719e-01   8.1982873e-01
   9.7198105e-01   8.2006156e-01
   9.7802775e-01   8.2023392e-01
   9.8364391e-01   8.2035563e-01
   9.8882992e-01   8.2043571e-01
   9.9359015e-01   8.2048232e-01
   9.9793230e-01   8.2050269e-01


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   3.7324965e-02
   7.5557384e-03   1.1544663e-01
   1.3163558e-02   2.0063370e-01
   1.9262189e-02   2.9279814e-01
   2.5847735e-02   3.9176325e-01
   3.2910864e-02   4.9726427e-01
   4.0437094e-02   6.0895560e-01
   4.8407098e-02   7.2641880e-01
   5.6797117e-02   8.4917220e-01
   6.5579447e-02   9.7668174e-01
   7.4722998e-02   1.1083726e+00
   8.4193893e-02   1.2436411e+00
   9.3956090e-02   1.3818665e+00
   1.0397200e-01   1.5224224e+00
   1.1420311e-01   1.6646870e+00
   1.2461054e-01   1.8080530e+00
   1.3515560e-01   1.9519352e+00
   1.4580029e-01   2.0957778e+00
   1.5650769e-01   2.2390601e+00
   1.6724237e-01   2.3813001e+00
   1.7797066e-01   2.5220578e+00
   1.8866095e-01   2.6609371e+00
   1.9928379e-01   2.7975858e+00
   2.0981209e-01   2.9316959e+00
   2.2022116e-01   3.0630025e+00
   2.3048875e-01   3.1912818e+00
   2.4059501e-01   3.3163490e+00
   2.5052248e-01   3.4380563e+00
   2.6025597e-01   3.5562892e+00
   2.6978249e-01   3.6709644e+00
   2.7909113e-01   3.7820263e+00
   2.8817289e-01   3.8894442e+00
   2.9702058e-01   3.9932092e+00
   3.0562865e-01   4.0933319e+00
   3.1399303e-01   4.1898391e+00
   3.2211102e-01   4.2827718e+00
   3.2998109e-01   4.3721825e+00
   3.3760280e-01   4.4581338e+00
   3.4497662e-01   4.5406957e+00
   3.5210383e-01   4.6199444e+00
   3.5898638e-01   4.6959605e+00
   3.6562683e-01   4.7688283e+00
   3.7202819e-01   4.8386336e+00
   3.7819389e-01   4.9054639e+00
   3.8412763e-01   4.9694064e+00
   3.8983341e-01   5.0305482e+00
   3.9531537e-01   5.0889753e+00
   4.0057778e-01   5.1447723e+00
   4.0562503e-01   5.1980218e+00
   4.1046151e-01   5.2488043e+00
   4.1509165e-01   5.2971980e+00
   4.1951988e-01   5.3432786e+00
   4.2375059e-01   5.3871194e+00
   4.2778814e-01   5.4287910e+00
   4.3163684e-01   5.4683617e+00
   4.3530095e-01   5.5058973e+00
   4.3878469e-01   5.5414614e+00
   4.4209224e-01   5.5751156e+00
   4.4522775e-01   5.6069194e+00
   4.4819533e-01   5.6369306e+00
   4.5099911e-01   5.6652057e+00
   4.5364320e-01   5.6917997e+00
   4.5613173e-01   5.7167667e+00
   4.5846890e-01   5.7401599e+00
   4.6065893e-01   5.7620320e+00
   4.6270611e-01   5.7824354e+00
   4.6461483e-01   5.8014220e+00
   4.6638958e-01   5.8190443e+00
   4.6803493e-01   5.8353545e+00
   4.6955560e-01   5.8504054e+00
   4.7095640e-01   5.8642503e+00
   4.7224229e-01   5.8769427e+00
   4.7341836e-01   5.8885371e+00
   4.7448979e-01   5.8990884e+00
   4.7551020e-01   5.9091269e+00
   4.7653061e-01   5.9191555e+00
   4.7755101e-01   5.9291740e+00
   4.7857142e-01   5.9391826e+00
   4.7959183e-01   5.9491812e+00
   4.8061224e-01   5.9591698e+00
   4.8163264e-01   5.9691484e+00
   4.8265305e-01   5.9791171e+00
   4.8367346e-01   5.9890758e+00
   4.8469387e-01   5.9990246e+00
   4.8571428e-01   6.0089635e+00
   4.8673468e-01   6.0188925e+00
   4.8775509e-01   6.0288115e+00
   4.8877550e-01   6.0387207e+00
   4.8979591e-01   6.0486199e+00
   4.9081631e-01   6.0585093e+00
   4.9183672e-01   6.0683888e+00
   4.9285713e-01   6.0782584e+00
   4.9387754e-01   6.0881182e+00
   4.9489795e-01   6.0979682e+00
   4.9591835e-01   6.1078082e+00
   4.9693876e-01   6.1176385e+00
   4.9795917e-01   6.1274589e+00
   4.9897958e-01   6.1372695e+00
   4.9999999e-01   6.1470704e+00
   5.0102039e-01   6.1568520e+00
   5.0204080e-01   6.1666051e+00
   5.0306121e-01   6.1763298e+00
   5.0408162e-01   6.1860261e+00
   5.0510202e-01   6.1956939e+00
   5.0612243e-01   6.2053334e+00
   5.0714284e-01   6.2149446e+00
   5.0816325e-01   6.2245274e+00
   5.0918366e-01   6.2340820e+00
   5.1020406e-01   6.2436084e+00
   5.1122447e-01   6.2531066e+00
   5.1224488e-01   6.2625766e+00
   5.1326529e-01   6.2720185e+00
   5.1428569e-01   6.2814323e+00
   5.1530610e-01   6.2908181e+00
   5.1632651e-01   6.3001759e+00
   5.1734692e-01   6.3095056e+00
   5.1836733e-01   6.3188075e+00
   5.1938773e-01   6.3280814e+00
   5.2040814e-01   6.3373275e+00
   5.2142855e-01   6.3465457e+00
   5.2244896e-01   6.3557361e+00
   5.2346936e-01   6.3648987e+00
   5.2448977e-01   6.3740336e+00
   5.2551018e-01   6.3831408e+00
   5.2658161e-01   6.3926735e+00
   5.2775816e-01   6.4031065e+00
   5.2904612e-01   6.4144854e+00
   5.3045193e-01   6.4268553e+00
   5.3198198e-01   6.4402591e+00
   5.3364270e-01   6.4547379e+00
   5.3544056e-01   6.4703305e+00
   5.3738202e-01   6.4870732e+00
   5.3947351e-01   6.5049994e+00
   5.4172149e-01   6.5241395e+00
   5.4413234e-01   6.5445201e+00
   5.4671244e-01   6.5661643e+00
   5.4946809e-01   6.5890910e+00
   5.5240554e-01   6.6133148e+00
   5.5553097e-01   6.6388453e+00
   5.5885044e-01   6.6656872e+00
   5.6236994e-01   6.6938400e+00
   5.6609531e-01   6.7232974e+00
   5.7003225e-01   6.7540471e+00
   5.7418631e-01   6.7860706e+00
   5.7856282e-01   6.8193429e+00
   5.8316692e-01   6.8538322e+00
   5.8800348e-01   6.8894995e+00
   5.9307708e-01   6.9262986e+00
   5.9839198e-01   6.9641756e+00
   6.0395208e-01   7.0030691e+00
   6.0976083e-01   7.0429097e+00
   6.1582122e-01   7.0836202e+00
   6.2213572e-01   7.1251155e+00
   6.2870616e-01   7.1673024e+00
   6.3553376e-01   7.2100802e+00
   6.4261895e-01   7.2533405e+00
   6.4996138e-01   7.2969679e+00
   6.5755977e-01   7.3408400e+00
   6.6541190e-01   7.3848286e+00
   6.7351445e-01   7.4287997e+00
   6.8186295e-01   7.4726147e+00
   6.9045169e-01   7.5161316e+00
   6.9927363e-01   7.5592055e+00
   7.0832033e-01   7.6016906e+00
   7.1758182e-01   7.6434408e+00
   7.2704660e-01   7.6843117e+00
   7.3670151e-01   7.7241621e+00
   7.4653173e-01   7.7628557e+00
   7.5652070e-01   7.8002625e+00
   7.6665012e-01   7.8362609e+00
   7.7689995e-01   7.8707391e+00
   7.8724839e-01   7.9035970e+00
   7.9767200e-01   7.9347475e+00
   8.0814569e-01   7.9641177e+00
   8.1864287e-01   7.9916508e+00
   8.2913557e-01   8.0173059e+00
   8.3959460e-01   8.0410597e+00
   8.4998976e-01   8.0629061e+00
   8.6029005e-01   8.0828565e+00
   8.7046398e-01   8.1009395e+00
   8.8047982e-01   8.1171999e+00
   8.9030595e-01   8.1316981e+00
   8.9991120e-01   8.1445083e+00
   9.0926522e-01   8.1557171e+00
   9.1833887e-01   8.1654218e+00
   9.2710458e-01   8.1737277e+00
   9.3553675e-01   8.1807469e+00
   9.4361215e-01   8.1865951e+00
   9.5131019e-01   8.1913900e+00
   9.5861330e-01   8.1952491e+00
   9.6550719e-01   8.1982873e+00
   9.7198105e-01   8.2006156e+00
   9.7802775e-01   8.2023392e+00
   9.8364391e-01   8.2035563e+00
   9.8882992e-01   8.2043571e+00
   9.9359015e-01   8.2048232e+00
   9.9793230e-01   8.2050269e+00


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   3.7324965e-01
   7.5557384e-03   1.1544663e+00
   1.3163558e-02   2.0063370e+00
   1.9262189e-02   2.9279814e+00
   2.5847735e-02   3.9176325e+00
   3.2910864e-02   4.9726427e+00
   4.0437094e-02   6.0895560e+00
   4.8407098e-02   7.2641880e+00
   5.6797117e-02   8.4917220e+00
   6.5579447e-02   9.7668174e+00
   7.4722998e-02   1.1083726e+01
   8.4193893e-02   1.2436411e+01
   9.3956090e-02   1.3818665e+01
   1.0397200e-01   1.5224224e+01
   1.1420311e-01   1.6646870e+01
   1.2461054e-01   1.8080530e+01
   1.3515560e-01   1.9519352e+01
   1.4580029e-01   2.0957778e+01
   1.5650769e-01   2.2390601e+01
   1.6724237e-01   2.3813001e+01
   1.7797066e-01   2.5220578e+01
   1.8866095e-01   2.6609371e+01
   1.9928379e-01   2.7975858e+01
   2.0981209e-01   2.9316959e+01
   2.2022116e-01   3.0630025e+01
   2.3048875e-01   3.1912818e+01
   2.4059501e-01   3.3163490e+01
   2.5052248e-01   3.4380563e+01
   2.6025597e-01   3.5562892e+01
   2.6978249e-01   3.6709644e+01
   2.7909113e-01   3.7820263e+01
   2.8817289e-01   3.8894442e+01
   2.9702058e-01   3.9932092e+01
   3.0562865e-01   4.0933319e+01
   3.1399303e-01   4.1898391e+01
   3.2211102e-01   4.2827718e+01
   3.2998109e-01   4.3721825e+01
   3.3760280e-01   4.4581338e+01
   3.4497662e-01   4.5406957e+01
   3.5210383e-01   4.6199444e+01
   3.5898638e-01   4.6959605e+01
   3.6562683e-01   4.7688283e+01
   3.7202819e-01   4.8386336e+01
   3.7819389e-01   4.9054639e+01
   3.8412763e-01   4.9694064e+01
   3.8983341e-01   5.0305482e+01
   3.9531537e-01   5.0889753e+01
   4.0057778e-01   5.1447723e+01
   4.0562503e-01   5.1980218e+01
   4.1046151e-01   5.2488043e+01
   4.1509165e-01   5.2971980e+01
   4.1951988e-01   5.3432786e+01
   4.2375059e-01   5.3871194e+01
   4.2778814e-01   5.4287910e+01
   4.3163684e-01   5.4683617e+01
   4.3530095e-01   5.5058973e+01
   4.3878469e-01   5.5414614e+01
   4.4209224e-01   5.5751156e+01
   4.4522775e-01   5.6069194e+01
   4.4819533e-01   5.6369306e+01
   4.5099911e-01   5.6652057e+01
   4.5364320e-01   5.6917997e+01
   4.5613173e-01   5.7167667e+01
   4.5846890e-01   5.7401599e+01
   4.6065893e-01   5.7620320e+01
   4.6270611e-01   5.7824354e+01
   4.6461483e-01   5.8014220e+01
   4.6638958e-01   5.8190443e+01
   4.6803493e-01   5.8353545e+01
   4.6955560e-01   5.8504054e+01
   4.7095640e-01   5.8642503e+01
   4.7224229e-01   5.8769427e+01
   4.7341836e-01   5.8885371e+01
   4.7448979e-01   5.8990884e+01
   4.7551020e-01   5.9091269e+01
   4.7653061e-01   5.9191555e+01
   4.7755101e-01   5.9291740e+01
   4.7857142e-01   5.9391826e+01
   4.7959183e-01   5.9491812e+01
   4.8061224e-01   5.9591698e+01
   4.8163264e-01   5.9691484e+01
   4.8265305e-01   5.9791171e+01
   4.8367346e-01   5.9890758e+01
   4.8469387e-01   5.9990246e+01
   4.8571428e-01   6.0089635e+01
   4.8673468e-01   6.0188925e+01
   4.8775509e-01   6.0288115e+01
   4.8877550e-01   6.0387207e+01
   4.8979591e-01   6.0486199e+01
   4.9081631e-01   6.0585093e+01
   4.9183672e-01   6.0683888e+01
   4.9285713e-01   6.0782584e+01
   4.9387754e-01   6.0881182e+01
   4.9489795e-01   6.0979682e+01
   4.9591835e-01   6.1078082e+01
   4.9693876e-01   6.1176385e+01
   4.9795917e-01   6.1274589e+01
   4.9897958e-01   6.1372695e+01
   4.9999999e-01   6.1470704e+01
   5.0102039e-01   6.1568520e+01
   5.0204080e-01   6.1666051e+01
   5.0306121e-01   6.1763298e+01
   5.0408162e-01   6.1860261e+01
   5.0510202e-01   6.1956939e+01
   5.0612243e-01   6.2053334e+01
   5.0714284e-01   6.2149446e+01
   5.0816325e-01   6.2245274e+01
   5.0918366e-01   6.2340820e+01
   5.1020406e-01   6.2436084e+01
   5.1122447e-01   6.2531066e+01
   5.1224488e-01   6.2625766e+01
   5.1326529e-01   6.2720185e+01
   5.1428569e-01   6.2814323e+01
   5.1530610e-01   6.2908181e+01
   5.1632651e-01   6.3001759e+01
   5.1734692e-01   6.3095056e+01
   5.1836733e-01   6.3188075e+01
   5.1938773e-01   6.3280814e+01
   5.2040814e-01   6.3373275e+01
   5.2142855e-01   6.3465457e+01
   5.2244896e-01   6.3557361e+01
   5.2346936e-01   6.3648987e+01
   5.2448977e-01   6.3740336e+01
   5.2551018e-01   6.3831408e+01
   5.2658161e-01   6.3926735e+01
   5.2775816e-01   6.4031065e+01
   5.2904612e-01   6.4144854e+01
   5.3045193e-01   6.4268553e+01
   5.3198198e-01   6.4402591e+01
   5.3364270e-01   6.4547379e+01
   5.3544056e-01   6.4703305e+01
   5.3738202e-01   6.4870732e+01
   5.3947351e-01   6.5049994e+01
   5.4172149e-01   6.5241395e+01
   5.4413234e-01   6.5445201e+01
   5.4671244e-01   6.5661643e+01
   5.4946809e-01   6.5890910e+01
   5.5240554e-01   6.6133148e+01
   5.5553097e-01   6.6388453e+01
   5.5885044e-01   6.6656872e+01
   5.6236994e-01   6.6938400e+01
   5.6609531e-01   6.7232974e+01
   5.7003225e-01   6.7540471e+01
   5.7418631e-01   6.7860706e+01
   5.7856282e-01   6.8193429e+01
   5.8316692e-01   6.8538322e+01
   5.8800348e-01   6.8894995e+01
   5.9307708e-01   6.9262986e+01
   5.9839198e-01   6.9641756e+01
   6.0395208e-01   7.0030691e+01
   6.0976083e-01   7.0429097e+01
   6.1582122e-01   7.0836202e+01
   6.2213572e-01   7.1251155e+01
   6.2870616e-01   7.1673024e+01
   6.3553376e-01   7.2100802e+01
   6.4261895e-01   7.2533405e+01
   6.4996138e-01   7.2969679e+01
   6.5755977e-01   7.3408400e+01
   6.6541190e-01   7.3848286e+01
   6.7351445e-01   7.4287997e+01
   6.8186295e-01   7.4726147e+01
   6.9045169e-01   7.5161316e+01
   6.9927363e-01   7.5592055e+01
   7.0832033e-01   7.6016906e+01
   7.1758182e-01   7.6434408e+01
   7.2704660e-01   7.6843117e+01
   7.3670151e-01   7.7241621e+01
   7.4653173e-01   7.7628557e+01
   7.5652070e-01   7.8002625e+01
   7.6665012e-01   7.8362609e+01
   7.7689995e-01   7.8707391e+01
   7.8724839e-01   7.9035970e+01
   7.9767200e-01   7.9347475e+01
   8.0814569e-01   7.9641177e+01
   8.1864287e-01   7.9916508e+01
   8.2913557e-01   8.0173059e+01
   8.3959460e-01   8.0410597e+01
   8.4998976e-01   8.0629061e+01
   8.6029005e-01   8.0828565e+01
   8.7046398e-01   8.1009395e+01
   8.8047982e-01   8.1171999e+01
   8.9030595e-01   8.1316981e+01
   8.9991120e-01   8.1445083e+01
   9.0926522e-01   8.1557171e+01
   9.1833887e-01   8.1654218e+01
   9.2710458e-01   8.1737277e+01
   9.3553675e-01   8.1807469e+01
   9.4361215e-01   8.1865951e+01
   9.5131019e-01   8.1913900e+01
   9.5861330e-01   8.1952491e+01
   9.6550719e-01   8.1982873e+01
   9.7198105e-01   8.2006156e+01
   9.7802775e-01   8.2023392e+01
   9.8364391e-01   8.2035563e+01
   9.8882992e-01   8.2043571e+01
   9.9359015e-01   8.2048232e+01
   9.9793230e-01   8.2050269e+01


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   3.7324964e+00
   7.5557384e-03   1.1544663e+01
   1.3163558e-02   2.0063370e+01
   1.9262189e-02   2.9279814e+01
   2.5847735e-02   3.9176325e+01
   3.2910864e-02   4.9726427e+01
   4.0437094e-02   6.0895560e+01
   4.8407098e-02   7.2641880e+01
   5.6797117e-02   8.4917220e+01
   6.5579447e-02   9.7668174e+01
   7.4722998e-02   1.1083726e+02
   8.4193893e-02   1.2436411e+02
   9.3956090e-02   1.3818665e+02
   1.0397200e-01   1.5224224e+02
   1.1420311e-01   1.6646870e+02
   1.2461054e-01   1.8080530e+02
   1.3515560e-01   1.9519352e+02
   1.4580029e-01   2.0957778e+02
   1.5650769e-01   2.2390601e+02
   1.6724237e-01   2.3813001e+02
   1.7797066e-01   2.5220578e+02
   1.8866095e-01   2.6609371e+02
   1.9928379e-01   2.7975858e+02
   2.0981209e-01   2.9316959e+02
   2.2022116e-01   3.0630025e+02
   2.3048875e-01   3.1912818e+02
   2.4059501e-01   3.3163490e+02
   2.5052248e-01   3.4380563e+02
   2.6025597e-01   3.5562892e+02
   2.6978249e-01   3.6709644e+02
   2.7909113e-01   3.7820263e+02
   2.8817289e-01   3.8894442e+02
   2.9702058e-01   3.9932092e+02
   3.0562865e-01   4.0933319e+02
   3.1399303e-01   4.1898391e+02
   3.2211102e-01   4.2827718e+02
   3.2998109e-01   4.3721825e+02
   3.3760280e-01   4.4581338e+02
   3.4497662e-01   4.5406957e+02
   3.5210383e-01   4.6199444e+02
   3.5898638e-01   4.6959605e+02
   3.6562683e-01   4.7688283e+02
   3.7202819e-01   4.8386336e+02
   3.7819389e-01   4.9054639e+02
   3.8412763e-01   4.9694064e+02
   3.8983341e-01   5.0305482e+02
   3.9531537e-01   5.0889753e+02
   4.0057778e-01   5.1447723e+02
   4.0562503e-01   5.1980218e+02
   4.1046151e-01   5.2488043e+02
   4.1509165e-01   5.2971980e+02
   4.1951988e-01   5.3432786e+02
   4.2375059e-01   5.3871194e+02
   4.2778814e-01   5.4287910e+02
   4.3163684e-01   5.4683617e+02
   4.3530095e-01   5.5058973e+02
   4.3878469e-01   5.5414614e+02
   4.4209224e-01   5.5751156e+02
   4.4522775e-01   5.6069194e+02
   4.4819533e-01   5.6369306e+02
   4.5099911e-01   5.6652057e+02
   4.5364320e-01   5.6917997e+02
   4.5613173e-01   5.7167667e+02
   4.5846890e-01   5.7401599e+02
   4.6065893e-01   5.7620320e+02
   4.6270611e-01   5.7824354e+02
   4.6461483e-01   5.8014220e+02
   4.6638958e-01   5.8190443e+02
   4.6803493e-01   5.8353545e+02
   4.6955560e-01   5.8504054e+02
   4.7095640e-01   5.8642503e+02
   4.7224229e-01   5.8769427e+02
   4.7341836e-01   5.8885371e+02
   4.7448979e-01   5.8990884e+02
   4.7551020e-01   5.9091269e+02
   4.7653061e-01   5.9191555e+02
   4.7755101e-01   5.9291740e+02
   4.7857142e-01   5.9391826e+02
   4.7959183e-01   5.9491812e+02
   4.8061224e-01   5.9591698e+02
   4.8163264e-01   5.9691484e+02
   4.8265305e-01   5.9791171e+02
   4.8367346e-01   5.9890758e+02
   4.8469387e-01   5.9990246e+02
   4.8571428e-01   6.0089635e+02
   4.8673468e-01   6.0188925e+02
   4.8775509e-01   6.0288115e+02
   4.8877550e-01   6.0387207e+02
   4.8979591e-01   6.0486199e+02
   4.9081631e-01   6.0585093e+02
   4.9183672e-01   6.0683888e+02
   4.9285713e-01   6.0782584e+02
   4.9387754e-01   6.0881182e+02
   4.9489795e-01   6.0979682e+02
   4.9591835e-01   6.1078082e+02
   4.9693876e-01   6.1176385e+02
   4.9795917e-01   6.1274589e+02
   4.9897958e-01   6.1372695e+02
   4.9999999e-01   6.1470704e+02
   5.0102039e-01   6.1568520e+02
   5.0204080e-01   6.1666051e+02
   5.0306121e-01   6.1763298e+02
   5.0408162e-01   6.1860261e+02
   5.0510202e-01   6.1956939e+02
   5.0612243e-01   6.2053334e+02
   5.0714284e-01   6.2149446e+02
   5.0816325e-01   6.2245274e+02
   5.0918366e-01   6.2340820e+02
   5.1020406e-01   6.2436084e+02
   5.1122447e-01   6.2531066e+02
   5.1224488e-01   6.2625766e+02
   5.1326529e-01   6.2720185e+02
   5.1428569e-01   6.2814323e+02
   5.1530610e-01   6.2908181e+02
   5.1632651e-01   6.3001759e+02
   5.1734692e-01   6.3095056e+02
   5.1836733e-01   6.3188075e+02
   5.1938773e-01   6.3280814e+02
   5.2040814e-01   6.3373275e+02
   5.2142855e-01   6.3465457e+02
   5.2244896e-01   6.3557361e+02
   5.2346936e-01   6.3648987e+02
   5.2448977e-01   6.3740336e+02
   5.2551018e-01   6.3831408e+02
   5.2658161e-01   6.3926735e+02
   5.2775816e-01   6.4031065e+02
   5.2904612e-01   6.4144854e+02
   5.3045193e-01   6.4268553e+02
   5.3198198e-01   6.4402591e+02
   5.3364270e-01   6.4547379e+02
   5.3544056e-01   6.4703305e+02
   5.3738202e-01   6.4870732e+02
   5.3947351e-01   6.5049994e+02
   5.4172149e-01   6.5241395e+02
   5.4413234e-01   6.5445201e+02
   5.4671244e-01   6.5661643e+02
   5.4946809e-01   6.5890910e+02
   5.5240554e-01   6.6133148e+02
   5.5553097e-01   6.6388453e+02
   5.5885044e-01   6.6656872e+02
   5.6236994e-01   6.6938400e+02
   5.6609531e-01   6.7232974e+02
   5.7003225e-01   6.7540471e+02
   5.7418631e-01   6.7860706e+02
   5.7856282e-01   6.8193429e+02
   5.8316692e-01   6.8538322e+02
   5.8800348e-01   6.8894995e+02
   5.9307708e-01   6.9262986e+02
   5.9839198e-01   6.9641756e+02
   6.0395208e-01   7.0030691e+02
   6.0976083e-01   7.0429097e+02
   6.1582122e-01   7.0836202e+02
   6.2213572e-01   7.1251155e+02
   6.2870616e-01   7.1673024e+02
   6.3553376e-01   7.2100802e+02
   6.4261895e-01   7.2533405e+02
   6.4996138e-01   7.2969679e+02
   6.5755977e-01   7.3408400e+02
   6.6541190e-01   7.3848286e+02
   6.7351445e-01   7.4287997e+02
   6.8186295e-01   7.4726147e+02
   6.9045169e-01   7.5161316e+02
   6.9927363e-01   7.5592055e+02
   7.0832033e-01   7.6016906e+02
   7.1758182e-01   7.6434408e+02
   7.2704660e-01   7.6843117e+02
   7.3670151e-01   7.7241621e+02
   7.4653173e-01   7.7628557e+02
   7.5652070e-01   7.8002625e+02
   7.6665012e-01   7.8362609e+02
   7.7689995e-01   7.8707391e+02
   7.8724839e-01   7.9035970e+02
   7.9767200e-01   7.9347475e+02
   8.0814569e-01   7.9641177e+02
   8.1864287e-01   7.9916508e+02
   8.2913557e-01   8.0173059e+02
   8.3959460e-01   8.0410597e+02
   8.4998976e-01   8.0629061e+02
   8.6029005e-01   8.0828565e+02
   8.7046398e-01   8.1009395e+02
   8.8047982e-01   8.1171999e+02
   8.9030595e-01   8.1316981e+02
   8.9991120e-01   8.1445083e+02
   9.0926522e-01   8.1557171e+02
   9.1833887e-01   8.1654218e+02
   9.2710458e-01   8.1737277e+02
   9.3553675e-01   8.1807469e+02
   9.4361215e-01   8.1865951e+02
   9.5131019e-01   8.1913900e+02
   9.5861330e-01   8.1952491e+02
   9.6550719e-01   8.1982873e+02
   9.7198105e-01   8.2006156e+02
   9.7802775e-01   8.2023392e+02
   9.8364391e-01   8.2035563e+02
   9.8882992e-01   8.2043571e+02
   9.9359015e-01   8.2048232e+02
   9.9793230e-01   8.2050269e+02


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   4.5490362e-03
   7.5557384e-03   1.4070231e-02
   1.3163558e-02   2.4452534e-02
   1.9262189e-02   3.5685213e-02
   2.5847735e-02   4.7746735e-02
   3.2910864e-02   6.0604831e-02
   4.0437094e-02   7.4217379e-02
   4.8407098e-02   8.8533384e-02
   5.6797117e-02   1.0349414e-01
   6.5579447e-02   1.1903456e-01
   7.4722998e-02   1.3508458e-01
   8.4193893e-02   1.5157063e-01
   9.3956090e-02   1.6841706e-01
   1.0397200e-01   1.8554752e-01
   1.1420311e-01   2.0288624e-01
   1.2461054e-01   2.2035918e-01
   1.3515560e-01   2.3789503e-01
   1.4580029e-01   2.5542607e-01
   1.5650769e-01   2.7288881e-01
   1.6724237e-01   2.9022453e-01
   1.7797066e-01   3.0737959e-01
   1.8866095e-01   3.2430571e-01
   1.9928379e-01   3.4095998e-01
   2.0981209e-01   3.5730485e-01
   2.2022116e-01   3.7330804e-01
   2.3048875e-01   3.8894227e-01
   2.4059501e-01   4.0418503e-01
   2.5052248e-01   4.1901828e-01
   2.6025597e-01   4.3342810e-01
   2.6978249e-01   4.4740431e-01
   2.7909113e-01   4.6094014e-01
   2.8817289e-01   4.7403186e-01
   2.9702058e-01   4.8667838e-01
   3.0562865e-01   4.9888098e-01
   3.1399303e-01   5.1064294e-01
   3.2211102e-01   5.2196925e-01
   3.2998109e-01   5.3286632e-01
   3.3760280e-01   5.4334176e-01
   3.4497662e-01   5.5340412e-01
   3.5210383e-01   5.6306267e-01
   3.5898638e-01   5.7232726e-01
   3.6562683e-01   5.8120812e-01
   3.7202819e-01   5.8971575e-01
   3.7819389e-01   5.9786079e-01
   3.8412763e-01   6.0565387e-01
   3.8983341e-01   6.1310563e-01
   3.9531537e-01   6.2022652e-01
   4.0057778e-01   6.2702687e-01
   4.0562503e-01   6.3351673e-01
   4.1046151e-01   6.3970592e-01
   4.1509165e-01   6.4560398e-01
   4.1951988e-01   6.5122012e-01
   4.2375059e-01   6.5656328e-01
   4.2778814e-01   6.6164207e-01
   4.3163684e-01   6.6646480e-01
   4.3530095e-01   6.7103951e-01
   4.3878469e-01   6.7537394e-01
   4.4209224e-01   6.7947560e-01
   4.4522775e-01   6.8335173e-01
   4.4819533e-01   6.8700940e-01
   4.5099911e-01   6.9045546e-01
   4.5364320e-01   6.9369665e-01
   4.5613173e-01   6.9673954e-01
   4.5846890e-01   6.9959062e-01
   4.6065893e-01   7.0225632e-01
   4.6270611e-01   7.0474301e-01
   4.6461483e-01   7.0705704e-01
   4.6638958e-01   7.0920478e-01
   4.6803493e-01   7.1119261e-01
   4.6955560e-01   7.1302696e-01
   4.7095640e-01   7.1471432e-01
   4.7224229e-01   7.1626123e-01
   4.7341836e-01   7.1767432e-01
   4.7448979e-01   7.1896027e-01
   4.7551020e-01   7.2018373e-01
   4.7653061e-01   7.2140598e-01
   4.7755101e-01   7.2262700e-01
   4.7857142e-01   7.2384681e-01
   4.7959183e-01   7.2506540e-01
   4.8061224e-01   7.2628278e-01
   4.8163264e-01   7.2749894e-01
   4.8265305e-01   7.2871389e-01
   4.8367346e-01   7.2992762e-01
   4.8469387e-01   7.3114015e-01
   4.8571428e-01   7.3235147e-01
   4.8673468e-01   7.3356157e-01
   4.8775509e-01   7.3477047e-01
   4.8877550e-01   7.3597817e-01
   4.8979591e-01   7.3718465e-01
   4.9081631e-01   7.3838994e-01
   4.9183672e-01   7.3959401e-01
   4.9285713e-01   7.4079689e-01
   4.9387754e-01   7.4199857e-01
   4.9489795e-01   7.4319904e-01
   4.9591835e-01   7.4439832e-01
   4.9693876e-01   7.4559639e-01
   4.9795917e-01   7.4679327e-01
   4.9897958e-01   7.4798896e-01
   4.9999999e-01   7.4918345e-01
   5.0102039e-01   7.5037560e-01
   5.0204080e-01   7.5156428e-01
   5.0306121e-01   7.5274949e-01
   5.0408162e-01   7.5393123e-01
   5.0510202e-01   7.5510952e-01
   5.0612243e-01   7.5628434e-01
   5.0714284e-01   7.5745572e-01
   5.0816325e-01   7.5862364e-01
   5.0918366e-01   7.5978812e-01
   5.1020406e-01   7.6094916e-01
   5.1122447e-01   7.6210677e-01
   5.1224488e-01   7.6326094e-01
   5.1326529e-01   7.6441169e-01
   5.1428569e-01   7.6555901e-01
   5.1530610e-01   7.6670292e-01
   5.1632651e-01   7.6784341e-01
   5.1734692e-01   7.6898049e-01
   5.1836733e-01   7.7011417e-01
   5.1938773e-01   7.7124444e-01
   5.2040814e-01   7.7237132e-01
   5.2142855e-01   7.7349480e-01
   5.2244896e-01   7.7461489e-01
   5.2346936e-01   7.7573160e-01
   5.2448977e-01   7.7684493e-01
   5.2551018e-01   7.7795488e-01
   5.2658161e-01   7.7911670e-01
   5.2775816e-01   7.8038824e-01
   5.2904612e-01   7.8177506e-01
   5.3045193e-01   7.8328266e-01
   5.3198198e-01   7.8491627e-01
   5.3364270e-01   7.8668089e-01
   5.3544056e-01   7.8858127e-01
   5.3738202e-01   7.9062180e-01
   5.3947351e-01   7.9280659e-01
   5.4172149e-01   7.9513931e-01
   5.4413234e-01   7.9762323e-01
   5.4671244e-01   8.0026115e-01
   5.4946809e-01   8.0305538e-01
   5.5240554e-01   8.0600769e-01
   5.5553097e-01   8.0911925e-01
   5.5885044e-01   8.1239065e-01
   5.6236994e-01   8.1582182e-01
   5.6609531e-01   8.1941198e-01
   5.7003225e-01   8.2315965e-01
   5.7418631e-01   8.2706256e-01
   5.7856282e-01   8.3111768e-01
   5.8316692e-01   8.3532111e-01
   5.8800348e-01   8.3966812e-01
   5.9307708e-01   8.4415306e-01
   5.9839198e-01   8.4876937e-01
   6.0395208e-01   8.5350958e-01
   6.0976083e-01   8.5836521e-01
   6.1582122e-01   8.6332687e-01
   6.2213572e-01   8.6838417e-01
   6.2870616e-01   8.7352576e-01
   6.3553376e-01   8.7873937e-01
   6.4261895e-01   8.8401179e-01
   6.4996138e-01   8.8932894e-01
   6.5755977e-01   8.9467592e-01
   6.6541190e-01   9.0003709e-01
   6.7351445e-01   9.0539613e-01
   6.8186295e-01   9.1073616e-01
   6.9045169e-01   9.1603984e-01
   6.9927363e-01   9.2128955e-01
   7.0832033e-01   9.2646747e-01
   7.1758182e-01   9.3155584e-01
   7.2704660e-01   9.3653704e-01
   7.3670151e-01   9.4139388e-01
   7.4653173e-01   9.4610972e-01
   7.5652070e-01   9.5066873e-01
   7.6665012e-01   9.5505609e-01
   7.7689995e-01   9.5925817e-01
   7.8724839e-01   9.6326277e-01
   7.9767200e-01   9.6705928e-01
   8.0814569e-01   9.7063883e-01
   8.1864287e-01   9.7399446e-01
   8.2913557e-01   9.7712122e-01
   8.3959460e-01   9.8001625e-01
   8.4998976e-01   9.8267881e-01
   8.6029005e-01   9.8511030e-01
   8.7046398e-01   9.8731419e-01
   8.8047982e-01   9.8929595e-01
   8.9030595e-01   9.9106294e-01
   8.9991120e-01   9.9262420e-01
   9.0926522e-01   9.9399029e-01
   9.1833887e-01   9.9517306e-01
   9.2710458e-01   9.9618536e-01
   9.3553675e-01   9.9704083e-01
   9.4361215e-01   9.9775359e-01
   9.5131019e-01   9.9833798e-01
   9.5861330e-01   9.9880831e-01
   9.6550719e-01   9.9917860e-01
   9.7198105e-01   9.9946236e-01
   9.7802775e-01   9.9967243e-01
   9.8364391e-01   9.9982076e-01
   9.8882992e-01   9.9991837e-01
   9.9359015e-01   9.9997517e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.0694926e-05
   4.0080160e-03   6.1335649e-05
   6.0120240e-03   9.1922238e-05
   8.0160321e-03   1.2245476e-04
   1.0020040e-02   1.5293327e-04
   1.2024048e-02   1.8335785e-04
   1.4028056e-02   2.1372856e-04
   1.6032064e-02   2.4404546e-04
   1.8036072e-02   2.7430862e-04
   2.0040080e-02   3.0451811e-04
   2.2044088e-02   3.3467399e-04
   2.4048096e-02   3.6477633e-04
   2.6052104e-02   3.9482519e-04
   2.8056112e-02   4.2482065e-04
   3.0060120e-02   4.5476276e-04
   3.2064128e-02   4.8465160e-04
   3.4068136e-02   5.1448723e-04
   3.6072144e-02   5.4426971e-04
   3.8076152e-02   5.7399911e-04
   4.0080160e-02   6.0367550e-04
   4.2084168e-02   6.3329895e-04
   4.4088176e-02   6.6286951e-04
   4.6092184e-02   6.9238726e-04
   4.8096192e-02   7.2185226e-04
   5.0100200e-02   7.5126458e-04
   5.2104208e-02   7.8062428e-04
   5.4108216e-02   8.0993143e-04
   5.6112224e-02   8.3918610e-04
   5.8116232e-02   8.6838835e-04
   6.0120240e-02   8.9753825e-04
   6.2124248e-02   9.2663586e-04
   6.4128257e-02   9.5568125e-04
   6.6132265e-02   9.8467449e-04
   6.8136273e-02   1.0136156e-03
   7.0140281e-02   1.0425048e-03
   7.2144289e-02   1.0713419e-03
   7.4148297e-02   1.1001272e-03
   7.6152305e-02   1.1288607e-03
   7.8156313e-02   1.1575424e-03
   8.0160321e-02   1.1861724e-03
   8.2164329e-02   1.2147508e-03
   8.4168337e-02   1.2432776e-03
   8.6172345e-02   1.2717530e-03
   8.8176353e-02   1.3001769e-03
   9.0180361e-02   1.3285494e-03
   9.2184369e-02   1.3568707e-03
   9.4188377e-02   1.3851407e-03
   9.6192385e-02   1.4133596e-03
   9.8196393e-02   1.4415273e-03
   1.0020040e-01   1.4696440e-03
   1.0220441e-01   1.4977098e-03
   1.0420842e-01   1.5257247e-03
   1.0621242e-01   1.5536887e-03
   1.0821643e-01   1.5816020e-03
   1.1022044e-01   1.6094646e-03
   1.1222445e-01   1.6372765e-03
   1.1422846e-01   1.6650379e-03
   1.1623246e-01   1.6927487e-03
   1.1823647e-01   1.7204092e-03
   1.2024048e-01   1.7480192e-03
   1.2224449e-01   1.7755790e-03
   1.2424850e-01   1.8030885e-03
   1.2625251e-01   1.8305479e-03
   1.2825651e-01   1.8579571e-03
   1.3026052e-01   1.8853163e-03
   1.3226453e-01   1.9126255e-03
   1.3426854e-01   1.9398848e-03
   1.3627255e-01   1.9670943e-03
   1.3827655e-01   1.9942540e-03
   1.4028056e-01   2.0213640e-03
   1.4228457e-01   2.0484244e-03
   1.4428858e-01   2.0754351e-03
   1.4629259e-01   2.1023964e-03
   1.4829659e-01   2.1293082e-03
   1.5030060e-01   2.1561707e-03
   1.5230461e-01   2.1829838e-03
   1.5430862e-01   2.2097477e-03
   1.5631263e-01   2.2364624e-03
   1.5831663e-01   2.2631279e-03
   1.6032064e-01   2.2897445e-03
   1.6232465e-01   2.3163120e-03
   1.6432866e-01   2.3428307e-03
   1.6633267e-01   2.3693004e-03
   1.6833667e-01   2.3957214e-03
   1.7034068e-01   2.4220937e-03
   1.7234469e-01   2.4484173e-03
   1.7434870e-01   2.4746924e-03
   1.7635271e-01   2.5009189e-03
   1.7835671e-01   2.5270970e-03
   1.8036072e-01   2.5532267e-03
   1.8236473e-01   2.5793080e-03
   1.8436874e-01   2.6053411e-03
   1.8637275e-01   2.6313260e-03
   1.8837675e-01   2.6572628e-03
   1.9038076e-01   2.6831515e-03
   1.9238477e-01   2.7089923e-03
   1.9438878e-01   2.7347851e-03
   1.9639279e-01   2.7605301e-03
   1.9839679e-01   2.7862272e-03
   2.0040080e-01   2.8118766e-03
   2.0240481e-01   2.8374784e-03
   2.0440882e-01   2.8630326e-03
   2.0641283e-01   2.8885392e-03
   2.0841683e-01   2.9139984e-03
   2.1042084e-01   2.9394102e-03
   2.1242485e-01   2.9647747e-03
   2.1442886e-01   2.9900918e-03
   2.1643287e-01   3.0153618e-03
   2.1843687e-01   3.0405847e-03
   2.2044088e-01   3.0657605e-03
   2.2244489e-01   3.0908893e-03
   2.2444890e-01   3.1159711e-03
   2.2645291e-01   3.1410061e-03
   2.2845691e-01   3.1659943e-03
   2.3046092e-01   3.1909357e-03
   2.3246493e-01   3.2158305e-03
   2.3446894e-01   3.2406787e-03
   2.3647295e-01   3.2654803e-03
   2.3847695e-01   3.2902355e-03
   2.4048096e-01   3.3149442e-03
   2.4248497e-01   3.3396067e-03
   2.4448898e-01   3.3642228e-03
   2.4649299e-01   3.3887927e-03
   2.4849699e-01   3.4133165e-03
   2.5050100e-01   3.4377942e-03
   2.5250501e-01   3.4622260e-03
   2.5450902e-01   3.4866117e-03
   2.5651303e-01   3.5109516e-03
   2.5851703e-01   3.5352457e-03
   2.6052104e-01   3.5594940e-03
   2.6252505e-01   3.5836966e-03
   2.6452906e-01   3.6078537e-03
   2.6653307e-01   3.6319652e-03
   2.6853707e-01   3.6560312e-03
   2.7054108e-01   3.6800518e-03
   2.7254509e-01   3.7040270e-03
   2.7454910e-01   3.7279570e-03
   2.7655311e-01   3.7518417e-03
   2.7855711e-01   3.7756813e-03
   2.8056112e-01   3.7994758e-03
   2.8256513e-01   3.8232253e-03
   2.8456914e-01   3.8469298e-03
   2.8657315e-01   3.8705895e-03
   2.8857715e-01   3.8942043e-03
   2.9058116e-01   3.9177744e-03
   2.9258517e-01   3.9412997e-03
   2.9458918e-01   3.9647805e-03
   2.9659319e-01   3.9882167e-03
   2.9859719e-01   4.0116084e-03
   3.0060120e-01   4.0349557e-03
   3.0260521e-01   4.0582586e-03
   3.0460922e-01   4.0815173e-03
   3.0661323e-01   4.1047317e-03
   3.0861723e-01   4.1279019e-03
   3.1062124e-01   4.1510281e-03
   3.1262525e-01   4.1741102e-03
   3.1462926e-01   4.1971484e-03
   3.1663327e-01   4.2201427e-03
   3.1863727e-01   4.2430931e-03
   3.2064128e-01   4.2659998e-03
   3.2264529e-01   4.2888628e-03
   3.2464930e-01   4.3116821e-03
   3.2665331e-01   4.3344579e-03
   3.2865731e-01   4.3571902e-03
   3.3066132e-01   4.3798791e-03
   3.3266533e-01   4.4025245e-03
   3.3466934e-01   4.4251267e-03
   3.3667335e-01   4.4476857e-03
   3.3867735e-01   4.4702015e-03
   3.4068136e-01   4.4926741e-03
   3.4268537e-01   4.5151038e-03
   3.4468938e-01   4.5374904e-03
   3.4669339e-01   4.5598342e-03
   3.4869739e-01   4.5821351e-03
   3.5070140e-01   4.6043933e-03
   3.5270541e-01   4.6266087e-03
   3.5470942e-01   4.6487815e-03
   3.5671343e-01   4.6709118e-03
   3.5871743e-01   4.6929995e-03
   3.6072144e-01   4.7150448e-03
   3.6272545e-01   4.7370477e-03
   3.6472946e-01   4.7590083e-03
   3.6673347e-01   4.7809266e-03
   3.6873747e-01   4.8028028e-03
   3.7074148e-01   4.8246368e-03
   3.7274549e-01   4.8464289e-03
   3.7474950e-01   4.8681789e-03
   3.7675351e-01   4.8898870e-03
   3.7875752e-01   4.9115533e-03
   3.8076152e-01   4.9331778e-03
   3.8276553e-01   4.9547605e-03
   3.8476954e-01   4.9763017e-03
   3.8677355e-01   4.9978012e-03
   3.8877756e-01   5.0192592e-03
   3.9078156e-01   5.0406758e-03
   3.9278557e-01   5.0620510e-03
   3.9478958e-01   5.0833849e-03
   3.9679359e-01   5.1046775e-03
   3.9879760e-01   5.1259289e-03
   4.0080160e-01   5.1471392e-03
   4.0280561e-01   5.1683084e-03
   4.0480962e-01   5.1894367e-03
   4.0681363e-01   5.2105240e-03
   4.0881764e-01   5.2315705e-03
   4.1082164e-01   5.2525762e-03
   4.1282565e-01   5.2735412e-03
   4.1482966e-01   5.2944655e-03
   4.1683367e-01   5.3153492e-03
   4.1883768e-01   5.3361924e-03
   4.2084168e-01   5.3569951e-03
   4.2284569e-01   5.3777575e-03
   4.2484970e-01   5.3984795e-03
   4.2685371e-01   5.4191612e-03
   4.2885772e-01   5.4398027e-03
   4.3086172e-01   5.4604042e-03
   4.3286573e-01   5.4809655e-03
   4.3486974e-01   5.5014869e-03
   4.3687375e-01   5.5219683e-03
   4.3887776e-01   5.5424098e-03
   4.4088176e-01   5.5628116e-03
   4.4288577e-01   5.5831736e-03
   4.4488978e-01   5.6034960e-03
   4.4689379e-01   5.6237787e-03
   4.4889780e-01   5.6440219e-03
   4.5090180e-01   5.6642257e-03
   4.5290581e-01   5.6843900e-03
   4.5490982e-01   5.7045150e-03
   4.5691383e-01   5.7246008e-03
   4.5891784e-01   5.7446473e-03
   4.6092184e-01   5.7646547e-03
   4.6292585e-01   5.7846230e-03
   4.6492986e-01   5.8045523e-03
   4.6693387e-01   5.8244427e-03
   4.6893788e-01   5.8442942e-03
   4.7094188e-01   5.8641069e-03
   4.7294589e-01   5.8838808e-03
   4.7494990e-01   5.9036161e-03
   4.7695391e-01   5.9233127e-03
   4.7895792e-01   5.9429709e-03
   4.8096192e-01   5.9625905e-03
   4.8296593e-01   5.9821717e-03
   4.8496994e-01   6.0017146e-03
   4.8697395e-01   6.0212192e-03
   4.8897796e-01   6.0406855e-03
   4.9098196e-01   6.0601138e-03
   4.9298597e-01   6.0795039e-03
   4.9498998e-01   6.0988561e-03
   4.9699399e-01   6.1181702e-03
   4.9899800e-01   6.1374465e-03
   5.0100200e-01   6.1566760e-03
   5.0300601e-01   6.1758045e-03
   5.0501002e-01   6.1948234e-03
   5.0701403e-01   6.2137329e-03
   5.0901804e-01   6.2325332e-03
   5.1102204e-01   6.2512246e-03
   5.1302605e-01   6.2698074e-03
   5.1503006e-01   6.2882818e-03
   5.1703407e-01   6.3066482e-03
   5.1903808e-01   6.3249067e-03
   5.2104208e-01   6.3430577e-03
   5.2304609e-01   6.3611013e-03
   5.2505010e-01   6.3790380e-03
   5.2705411e-01   6.3968678e-03
   5.2905812e-01   6.4145912e-03
   5.3106212e-01   6.4322083e-03
   5.3306613e-01   6.4497194e-03
   5.3507014e-01   6.4671248e-03
   5.3707415e-01   6.4844248e-03
   5.3907816e-01   6.5016196e-03
   5.4108216e-01   6.5187095e-03
   5.4308617e-01   6.5356947e-03
   5.4509018e-01   6.5525755e-03
   5.4709419e-01   6.5693522e-03
   5.4909820e-01   6.5860250e-03
   5.5110220e-01   6.6025942e-03
   5.5310621e-01   6.6190601e-03
   5.5511022e-01   6.6354229e-03
   5.5711423e-01   6.6516829e-03
   5.5911824e-01   6.6678404e-03
   5.6112224e-01   6.6838956e-03
   5.6312625e-01   6.6998487e-03
   5.6513026e-01   6.7157002e-03
   5.6713427e-01   6.7314501e-03
   5.6913828e-01   6.7470988e-03
   5.7114228e-01   6.7626466e-03
   5.7314629e-01   6.7780937e-03
   5.7515030e-01   6.7934403e-03
   5.7715431e-01   6.8086868e-03
   5.7915832e-01   6.8238333e-03
   5.8116232e-01   6.8388803e-03
   5.8316633e-01   6.8538279e-03
   5.8517034e-01   6.8686763e-03
   5.8717435e-01   6.8834259e-03
   5.8917836e-01   6.8980770e-03
   5.9118236e-01   6.9126297e-03
   5.9318637e-01   6.9270844e-03
   5.9519038e-01   6.9414413e-03
   5.9719439e-01   6.9557006e-03
   5.9919840e-01   6.9698627e-03
   6.0120240e-01   6.9839279e-03
   6.0320641e-01   6.9978962e-03
   6.0521042e-01   7.0117682e-03
   6.0721443e-01   7.0255439e-03
   6.0921844e-01   7.0392237e-03
   6.1122244e-01   7.0528078e-03
   6.1322645e-01   7.0662965e-03
   6.1523046e-01   7.0796900e-03
   6.1723447e-01   7.0929887e-03
   6.1923848e-01   7.1061928e-03
   6.2124248e-01   7.1193025e-03
   6.2324649e-01   7.1323181e-03
   6.2525050e-01   7.1452400e-03
   6.2725451e-01   7.1580682e-03
   6.2925852e-01   7.1708032e-03
   6.3126253e-01   7.1834451e-03
   6.3326653e-01   7.1959943e-03
   6.3527054e-01   7.2084509e-03
   6.3727455e-01   7.2208153e-03
   6.3927856e-01   7.2330878e-03
   6.4128257e-01   7.2452685e-03
   6.4328657e-01   7.2573578e-03
   6.4529058e-01   7.2693560e-03
   6.4729459e-01   7.2812632e-03
   6.4929860e-01   7.2930797e-03
   6.5130261e-01   7.3048059e-03
   6.5330661e-01   7.3164419e-03
   6.5531062e-01   7.3279881e-03
   6.5731463e-01   7.3394447e-03
   6.5931864e-01   7.3508120e-03
   6.6132265e-01   7.3620902e-03
   6.6332665e-01   7.3732796e-03
   6.6533066e-01   7.3843804e-03
   6.6733467e-01   7.3953930e-03
   6.6933868e-01   7.4063176e-03
   6.7134269e-01   7.4171544e-03
   6.7334669e-01   7.4279038e-03
   6.7535070e-01   7.4385659e-03
   6.7735471e-01   7.4491411e-03
   6.7935872e-01   7.4596296e-03
   6.8136273e-01   7.4700317e-03
   6.8336673e-01   7.4803476e-03
   6.8537074e-01   7.4905776e-03
   6.8737475e-01   7.5007220e-03
   6.8937876e-01   7.5107810e-03
   6.9138277e-01   7.5207550e-03
   6.9338677e-01   7.5306440e-03
   6.9539078e-01   7.5404486e-03
   6.9739479e-01   7.5501688e-03
   6.9939880e-01   7.5598049e-03
   7.0140281e-01   7.5693573e-03
   7.0340681e-01   7.5788262e-03
   7.0541082e-01   7.5882118e-03
   7.0741483e-01   7.5975144e-03
   7.0941884e-01   7.6067343e-03
   7.1142285e-01   7.6158717e-03
   7.1342685e-01   7.6249270e-03
   7.1543086e-01   7.6339003e-03
   7.1743487e-01   7.6427919e-03
   7.1943888e-01   7.6516022e-03
   7.2144289e-01   7.6603313e-03
   7.2344689e-01   7.6689795e-03
   7.2545090e-01   7.6775471e-03
   7.2745491e-01   7.6860344e-03
   7.2945892e-01   7.6944416e-03
   7.3146293e-01   7.7027690e-03
   7.3346693e-01   7.7110168e-03
   7.3547094e-01   7.7191854e-03
   7.3747495e-01   7.7272749e-03
   7.3947896e-01   7.7352856e-03
   7.4148297e-01   7.7432179e-03
   7.4348697e-01   7.7510719e-03
   7.4549098e-01   7.7588480e-03
   7.4749499e-01   7.7665463e-03
   7.4949900e-01   7.7741673e-03
   7.5150301e-01   7.7817110e-03
   7.5350701e-01   7.7891779e-03
   7.5551102e-01   7.7965680e-03
   7.5751503e-01   7.8038819e-03
   7.5951904e-01   7.8111195e-03
   7.6152305e-01   7.8182814e-03
   7.6352705e-01   7.8253676e-03
   7.6553106e-01   7.8323786e-03
   7.6753507e-01   7.8393144e-03
   7.6953908e-01   7.8461755e-03
   7.7154309e-01   7.8529620e-03
   7.7354709e-01   7.8596743e-03
   7.7555110e-01   7.8663126e-03
   7.7755511e-01   7.8728771e-03
   7.7955912e-01   7.8793682e-03
   7.8156313e-01   7.8857860e-03
   7.8356713e-01   7.8921309e-03
   7.8557114e-01   7.8984031e-03
   7.8757515e-01   7.9046029e-03
   7.8957916e-01   7.9107306e-03
   7.9158317e-01   7.9167863e-03
   7.9358717e-01   7.9227705e-03
   7.9559118e-01   7.9286832e-03
   7.9759519e-01   7.9345249e-03
   7.9959920e-01   7.9402958e-03
   8.0160321e-01   7.9459960e-03
   8.0360721e-01   7.9516260e-03
   8.0561122e-01   7.9571859e-03
   8.0761523e-01   7.9626761e-03
   8.0961924e-01   7.9680967e-03
   8.1162325e-01   7.9734481e-03
   8.1362725e-01   7.9787306e-03
   8.1563126e-01   7.9839443e-03
   8.1763527e-01   7.9890895e-03
   8.1963928e-01   7.9941666e-03
   8.2164329e-01   7.9991757e-03
   8.2364729e-01   8.0041172e-03
   8.2565130e-01   8.0089912e-03
   8.2765531e-01   8.0137982e-03
   8.2965932e-01   8.0185382e-03
   8.3166333e-01   8.0232117e-03
   8.3366733e-01   8.0278188e-03
   8.3567134e-01   8.0323599e-03
   8.3767535e-01   8.0368351e-03
   8.3967936e-01   8.0412448e-03
   8.4168337e-01   8.0455892e-03
   8.4368737e-01   8.0498686e-03
   8.4569138e-01   8.0540833e-03
   8.4769539e-01   8.0582334e-03
   8.4969940e-01   8.0623193e-03
   8.5170341e-01   8.0663413e-03
   8.5370741e-01   8.0702996e-03
   8.5571142e-01   8.0741944e-03
   8.5771543e-01   8.0780261e-03
   8.5971944e-01   8.0817948e-03
   8.6172345e-01   8.0855009e-03
   8.6372745e-01   8.0891447e-03
   8.6573146e-01   8.0927263e-03
   8.6773547e-01   8.0962461e-03
   8.6973948e-01   8.0997043e-03
   8.7174349e-01   8.1031012e-03
   8.7374749e-01   8.1064370e-03
   8.7575150e-01   8.1097120e-03
   8.7775551e-01   8.1129265e-03
   8.7975952e-01   8.1160808e-03
   8.8176353e-01   8.1191750e-03
   8.8376754e-01   8.1222096e-03
   8.8577154e-01   8.1251846e-03
   8.8777555e-01   8.1281004e-03
   8.8977956e-01   8.1309573e-03
   8.9178357e-01   8.1337556e-03
   8.9378758e-01   8.1364954e-03
   8.9579158e-01   8.1391771e-03
   8.9779559e-01   8.1418008e-03
   8.9979960e-01   8.1443670e-03
   9.0180361e-01   8.1468758e-03
   9.0380762e-01   8.1493275e-03
   9.0581162e-01   8.1517224e-03
   9.0781563e-01   8.1540607e-03
   9.0981964e-01   8.1563428e-03
   9.1182365e-01   8.1585688e-03
   9.1382766e-01   8.1607390e-03
   9.1583166e-01   8.1628537e-03
   9.1783567e-01   8.1649132e-03
   9.1983968e-01   8.1669177e-03
   9.2184369e-01   8.1688675e-03
   9.2384770e-01   8.1707628e-03
   9.2585170e-01   8.1726040e-03
   9.2785571e-01   8.1743912e-03
   9.2985972e-01   8.1761248e-03
   9.3186373e-01   8.1778050e-03
   9.3386774e-01   8.1794320e-03
   9.3587174e-01   8.1810062e-03
   9.3787575e-01   8.1825278e-03
   9.3987976e-01   8.1839971e-03
   9.4188377e-01   8.1854143e-03
   9.4388778e-01   8.1867797e-03
   9.4589178e-01   8.1880935e-03
   9.4789579e-01   8.1893561e-03
   9.4989980e-01   8.1905677e-03
   9.5190381e-01   8.1917285e-03
   9.5390782e-01   8.1928388e-03
   9.5591182e-01   8.1938989e-03
   9.5791583e-01   8.1949091e-03
   9.5991984e-01   8.1958695e-03
   9.6192385e-01   8.1967806e-03
   9.6392786e-01   8.1976424e-03
   9.6593186e-01   8.1984554e-03
   9.6793587e-01   8.1992197e-03
   9.6993988e-01   8.1999357e-03
   9.7194389e-01   8.2006035e-03
   9.7394790e-01   8.2012236e-03
   9.7595190e-01   8.2017960e-03
   9.7795591e-01   8.2023211e-03
   9.7995992e-01   8.2027992e-03
   9.8196393e-01   8.2032305e-03
   9.8396794e-01   8.2036152e-03
   9.8597194e-01   8.2039538e-03
   9.8797595e-01   8.2042463e-03
   9.8997996e-01   8.2044931e-03
   9.9198397e-01   8.2046944e-03
   9.9398798e-01   8.2048505e-03
   9.9599198e-01   8.2049617e-03
   9.9799599e-01   8.2050282e-03
   1.0000000e+00   8.2050504e-03


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.0694926e-04
   4.0080160e-03   6.1335649e-04
   6.0120240e-03   9.1922238e-04
   8.0160321e-03   1.2245476e-03
   1.0020040e-02   1.5293327e-03
   1.2024048e-02   1.8335785e-03
   1.4028056e-02   2.1372856e-03
   1.6032064e-02   2.4404546e-03
   1.8036072e-02   2.7430862e-03
   2.0040080e-02   3.0451811e-03
   2.2044088e-02   3.3467399e-03
   2.4048096e-02   3.6477633e-03
   2.6052104e-02   3.9482519e-03
   2.8056112e-02   4.2482065e-03
   3.0060120e-02   4.5476276e-03
   3.2064128e-02   4.8465160e-03
   3.4068136e-02   5.1448723e-03
   3.6072144e-02   5.4426971e-03
   3.8076152e-02   5.7399911e-03
   4.0080160e-02   6.0367550e-03
   4.2084168e-02   6.3329895e-03
   4.4088176e-02   6.6286951e-03
   4.6092184e-02   6.9238726e-03
   4.8096192e-02   7.2185226e-03
   5.0100200e-02   7.5126458e-03
   5.2104208e-02   7.8062428e-03
   5.4108216e-02   8.0993143e-03
   5.6112224e-02   8.3918610e-03
   5.8116232e-02   8.6838835e-03
   6.0120240e-02   8.9753825e-03
   6.2124248e-02   9.2663586e-03
   6.4128257e-02   9.5568125e-03
   6.6132265e-02   9.8467449e-03
   6.8136273e-02   1.0136156e-02
   7.0140281e-02   1.0425048e-02
   7.2144289e-02   1.0713419e-02
   7.4148297e-02   1.1001272e-02
   7.6152305e-02   1.1288607e-02
   7.8156313e-02   1.1575424e-02
   8.0160321e-02   1.1861724e-02
   8.2164329e-02   1.2147508e-02
   8.4168337e-02   1.2432776e-02
   8.6172345e-02   1.2717530e-02
   8.8176353e-02   1.3001769e-02
   9.0180361e-02   1.3285494e-02
   9.2184369e-02   1.3568707e-02
   9.4188377e-02   1.3851407e-02
   9.6192385e-02   1.4133596e-02
   9.8196393e-02   1.4415273e-02
   1.0020040e-01   1.4696440e-02
   1.0220441e-01   1.4977098e-02
   1.0420842e-01   1.5257247e-02
   1.0621242e-01   1.5536887e-02
   1.0821643e-01   1.5816020e-02
   1.1022044e-01   1.6094646e-02
   1.1222445e-01   1.6372765e-02
   1.1422846e-01   1.6650379e-02
   1.1623246e-01   1.6927487e-02
   1.1823647e-01   1.7204092e-02
   1.2024048e-01   1.7480192e-02
   1.2224449e-01   1.7755790e-02
   1.2424850e-01   1.8030885e-02
   1.2625251e-01   1.8305479e-02
   1.2825651e-01   1.8579571e-02
   1.3026052e-01   1.8853163e-02
   1.3226453e-01   1.9126255e-02
   1.3426854e-01   1.9398848e-02
   1.3627255e-01   1.9670943e-02
   1.3827655e-01   1.9942540e-02
   1.4028056e-01   2.0213640e-02
   1.4228457e-01   2.0484244e-02
   1.4428858e-01   2.0754351e-02
   1.4629259e-01   2.1023964e-02
   1.4829659e-01   2.1293082e-02
   1.5030060e-01   2.1561707e-02
   1.5230461e-01   2.1829838e-02
   1.5430862e-01   2.2097477e-02
   1.5631263e-01   2.2364624e-02
   1.5831663e-01   2.2631279e-02
   1.6032064e-01   2.2897445e-02
   1.6232465e-01   2.3163120e-02
   1.6432866e-01   2.3428307e-02
   1.6633267e-01   2.3693004e-02
   1.6833667e-01   2.3957214e-02
   1.7034068e-01   2.4220937e-02
   1.7234469e-01   2.4484173e-02
   1.7434870e-01   2.4746924e-02
   1.7635271e-01   2.5009189e-02
   1.7835671e-01   2.5270970e-02
   1.8036072e-01   2.5532267e-02
   1.8236473e-01   2.5793080e-02
   1.8436874e-01   2.6053411e-02
   1.8637275e-01   2.6313260e-02
   1.8837675e-01   2.6572628e-02
   1.9038076e-01   2.6831515e-02
   1.9238477e-01   2.7089923e-02
   1.9438878e-01   2.7347851e-02
   1.9639279e-01   2.7605301e-02
   1.9839679e-01   2.7862272e-02
   2.0040080e-01   2.8118766e-02
   2.0240481e-01   2.8374784e-02
   2.0440882e-01   2.8630326e-02
   2.0641283e-01   2.8885392e-02
   2.0841683e-01   2.9139984e-02
   2.1042084e-01   2.9394102e-02
   2.1242485e-01   2.9647747e-02
   2.1442886e-01   2.9900918e-02
   2.1643287e-01   3.0153618e-02
   2.1843687e-01   3.0405847e-02
   2.2044088e-01   3.0657605e-02
   2.2244489e-01   3.0908893e-02
   2.2444890e-01   3.1159711e-02
   2.2645291e-01   3.1410061e-02
   2.2845691e-01   3.1659943e-02
   2.3046092e-01   3.1909357e-02
   2.3246493e-01   3.2158305e-02
   2.3446894e-01   3.2406787e-02
   2.3647295e-01   3.2654803e-02
   2.3847695e-01   3.2902355e-02
   2.4048096e-01   3.3149442e-02
   2.4248497e-01   3.3396067e-02
   2.4448898e-01   3.3642228e-02
   2.4649299e-01   3.3887927e-02
   2.4849699e-01   3.4133165e-02
   2.5050100e-01   3.4377942e-02
   2.5250501e-01   3.4622260e-02
   2.5450902e-01   3.4866117e-02
   2.5651303e-01   3.5109516e-02
   2.5851703e-01   3.5352457e-02
   2.6052104e-01   3.5594940e-02
   2.6252505e-01   3.5836966e-02
   2.6452906e-01   3.6078537e-02
   2.6653307e-01   3.6319652e-02
   2.6853707e-01   3.6560312e-02
   2.7054108e-01   3.6800518e-02
   2.7254509e-01   3.7040270e-02
   2.7454910e-01   3.7279570e-02
   2.7655311e-01   3.7518417e-02
   2.7855711e-01   3.7756813e-02
   2.8056112e-01   3.7994758e-02
   2.8256513e-01   3.8232253e-02
   2.8456914e-01   3.8469298e-02
   2.8657315e-01   3.8705895e-02
   2.8857715e-01   3.8942043e-02
   2.9058116e-01   3.9177744e-02
   2.9258517e-01   3.9412997e-02
   2.9458918e-01   3.9647805e-02
   2.9659319e-01   3.9882167e-02
   2.9859719e-01   4.0116084e-02
   3.0060120e-01   4.0349557e-02
   3.0260521e-01   4.0582586e-02
   3.0460922e-01   4.0815173e-02
   3.0661323e-01   4.1047317e-02
   3.0861723e-01   4.1279019e-02
   3.1062124e-01   4.1510281e-02
   3.1262525e-01   4.1741102e-02
   3.1462926e-01   4.1971484e-02
   3.1663327e-01   4.2201427e-02
   3.1863727e-01   4.2430931e-02
   3.2064128e-01   4.2659998e-02
   3.2264529e-01   4.2888628e-02
   3.2464930e-01   4.3116821e-02
   3.2665331e-01   4.3344579e-02
   3.2865731e-01   4.3571902e-02
   3.3066132e-01   4.3798791e-02
   3.3266533e-01   4.4025245e-02
   3.3466934e-01   4.4251267e-02
   3.3667335e-01   4.4476857e-02
   3.3867735e-01   4.4702015e-02
   3.4068136e-01   4.4926741e-02
   3.4268537e-01   4.5151038e-02
   3.4468938e-01   4.5374904e-02
   3.4669339e-01   4.5598342e-02
   3.4869739e-01   4.5821351e-02
   3.5070140e-01   4.6043933e-02
   3.5270541e-01   4.6266087e-02
   3.5470942e-01   4.6487815e-02
   3.5671343e-01   4.6709118e-02
   3.5871743e-01   4.6929995e-02
   3.6072144e-01   4.7150448e-02
   3.6272545e-01   4.7370477e-02
   3.6472946e-01   4.7590083e-02
   3.6673347e-01   4.7809266e-02
   3.6873747e-01   4.8028028e-02
   3.7074148e-01   4.8246368e-02
   3.7274549e-01   4.8464289e-02
   3.7474950e-01   4.8681789e-02
   3.7675351e-01   4.8898870e-02
   3.7875752e-01   4.9115533e-02
   3.8076152e-01   4.9331778e-02
   3.8276553e-01   4.9547605e-02
   3.8476954e-01   4.9763017e-02
   3.8677355e-01   4.9978012e-02
   3.8877756e-01   5.0192592e-02
   3.9078156e-01   5.0406758e-02
   3.9278557e-01   5.0620510e-02
   3.9478958e-01   5.0833849e-02
   3.9679359e-01   5.1046775e-02
   3.9879760e-01   5.1259289e-02
   4.0080160e-01   5.1471392e-02
   4.0280561e-01   5.1683084e-02
   4.0480962e-01   5.1894367e-02
   4.0681363e-01   5.2105240e-02
   4.0881764e-01   5.2315705e-02
   4.1082164e-01   5.2525762e-02
   4.1282565e-01   5.2735412e-02
   4.1482966e-01   5.2944655e-02
   4.1683367e-01   5.3153492e-02
   4.1883768e-01   5.3361924e-02
   4.2084168e-01   5.3569951e-02
   4.2284569e-01   5.3777575e-02
   4.2484970e-01   5.3984795e-02
   4.2685371e-01   5.4191612e-02
   4.2885772e-01   5.4398027e-02
   4.3086172e-01   5.4604042e-02
   4.3286573e-01   5.4809655e-02
   4.3486974e-01   5.5014869e-02
   4.3687375e-01   5.5219683e-02
   4.3887776e-01   5.5424098e-02
   4.4088176e-01   5.5628116e-02
   4.4288577e-01   5.5831736e-02
   4.4488978e-01   5.6034960e-02
   4.4689379e-01   5.6237787e-02
   4.4889780e-01   5.6440219e-02
   4.5090180e-01   5.6642257e-02
   4.5290581e-01   5.6843900e-02
   4.5490982e-01   5.7045150e-02
   4.5691383e-01   5.7246008e-02
   4.5891784e-01   5.7446473e-02
   4.6092184e-01   5.7646547e-02
   4.6292585e-01   5.7846230e-02
   4.6492986e-01   5.8045523e-02
   4.6693387e-01   5.8244427e-02
   4.6893788e-01   5.8442942e-02
   4.7094188e-01   5.8641069e-02
   4.7294589e-01   5.8838808e-02
   4.7494990e-01   5.9036161e-02
   4.7695391e-01   5.9233127e-02
   4.7895792e-01   5.9429709e-02
   4.8096192e-01   5.9625905e-02
   4.8296593e-01   5.9821717e-02
   4.8496994e-01   6.0017146e-02
   4.8697395e-01   6.0212192e-02
   4.8897796e-01   6.0406855e-02
   4.9098196e-01   6.0601138e-02
   4.9298597e-01   6.0795039e-02
   4.9498998e-01   6.0988561e-02
   4.9699399e-01   6.1181702e-02
   4.9899800e-01   6.1374465e-02
   5.0100200e-01   6.1566760e-02
   5.0300601e-01   6.1758045e-02
   5.0501002e-01   6.1948234e-02
   5.0701403e-01   6.2137329e-02
   5.0901804e-01   6.2325332e-02
   5.1102204e-01   6.2512246e-02
   5.1302605e-01   6.2698074e-02
   5.1503006e-01   6.2882818e-02
   5.1703407e-01   6.3066482e-02
   5.1903808e-01   6.3249067e-02
   5.2104208e-01   6.3430577e-02
   5.2304609e-01   6.3611013e-02
   5.2505010e-01   6.3790380e-02
   5.2705411e-01   6.3968678e-02
   5.2905812e-01   6.4145912e-02
   5.3106212e-01   6.4322083e-02
   5.3306613e-01   6.4497194e-02
   5.3507014e-01   6.4671248e-02
   5.3707415e-01   6.4844248e-02
   5.3907816e-01   6.5016196e-02
   5.4108216e-01   6.5187095e-02
   5.4308617e-01   6.5356947e-02
   5.4509018e-01   6.5525755e-02
   5.4709419e-01   6.5693522e-02
   5.4909820e-01   6.5860250e-02
   5.5110220e-01   6.6025942e-02
   5.5310621e-01   6.6190601e-02
   5.5511022e-01   6.6354229e-02
   5.5711423e-01   6.6516829e-02
   5.5911824e-01   6.6678404e-02
   5.6112224e-01   6.6838956e-02
   5.6312625e-01   6.6998487e-02
   5.6513026e-01   6.7157002e-02
   5.6713427e-01   6.7314501e-02
   5.6913828e-01   6.7470988e-02
   5.7114228e-01   6.7626466e-02
   5.7314629e-01   6.7780937e-02
   5.7515030e-01   6.7934403e-02
   5.7715431e-01   6.8086868e-02
   5.7915832e-01   6.8238333e-02
   5.8116232e-01   6.8388803e-02
   5.8316633e-01   6.8538279e-02
   5.8517034e-01   6.8686763e-02
   5.8717435e-01   6.8834259e-02
   5.8917836e-01   6.8980770e-02
   5.9118236e-01   6.9126297e-02
   5.9318637e-01   6.9270844e-02
   5.9519038e-01   6.9414413e-02
   5.9719439e-01   6.9557006e-02
   5.9919840e-01   6.9698627e-02
   6.0120240e-01   6.9839279e-02
   6.0320641e-01   6.9978962e-02
   6.0521042e-01   7.0117682e-02
   6.0721443e-01   7.0255439e-02
   6.0921844e-01   7.0392237e-02
   6.1122244e-01   7.0528078e-02
   6.1322645e-01   7.0662965e-02
   6.1523046e-01   7.0796900e-02
   6.1723447e-01   7.0929887e-02
   6.1923848e-01   7.1061928e-02
   6.2124248e-01   7.1193025e-02
   6.2324649e-01   7.1323181e-02
   6.2525050e-01   7.1452400e-02
   6.2725451e-01   7.1580682e-02
   6.2925852e-01   7.1708032e-02
   6.3126253e-01   7.1834451e-02
   6.3326653e-01   7.1959943e-02
   6.3527054e-01   7.2084509e-02
   6.3727455e-01   7.2208153e-02
   6.3927856e-01   7.2330878e-02
   6.4128257e-01   7.2452685e-02
   6.4328657e-01   7.2573578e-02
   6.4529058e-01   7.2693560e-02
   6.4729459e-01   7.2812632e-02
   6.4929860e-01   7.2930797e-02
   6.5130261e-01   7.3048059e-02
   6.5330661e-01   7.3164419e-02
   6.5531062e-01   7.3279881e-02
   6.5731463e-01   7.3394447e-02
   6.5931864e-01   7.3508120e-02
   6.6132265e-01   7.3620902e-02
   6.6332665e-01   7.3732796e-02
   6.6533066e-01   7.3843804e-02
   6.6733467e-01   7.3953930e-02
   6.6933868e-01   7.4063176e-02
   6.7134269e-01   7.4171544e-02
   6.7334669e-01   7.4279038e-02
   6.7535070e-01   7.4385659e-02
   6.7735471e-01   7.4491411e-02
   6.7935872e-01   7.4596296e-02
   6.8136273e-01   7.4700317e-02
   6.8336673e-01   7.4803476e-02
   6.8537074e-01   7.4905776e-02
   6.8737475e-01   7.5007220e-02
   6.8937876e-01   7.5107810e-02
   6.9138277e-01   7.5207550e-02
   6.9338677e-01   7.5306440e-02
   6.9539078e-01   7.5404486e-02
   6.9739479e-01   7.5501688e-02
   6.9939880e-01   7.5598049e-02
   7.0140281e-01   7.5693573e-02
   7.0340681e-01   7.5788262e-02
   7.0541082e-01   7.5882118e-02
   7.0741483e-01   7.5975144e-02
   7.0941884e-01   7.6067343e-02
   7.1142285e-01   7.6158717e-02
   7.1342685e-01   7.6249270e-02
   7.1543086e-01   7.6339003e-02
   7.1743487e-01   7.6427919e-02
   7.1943888e-01   7.6516022e-02
   7.2144289e-01   7.6603313e-02
   7.2344689e-01   7.6689795e-02
   7.2545090e-01   7.6775471e-02
   7.2745491e-01   7.6860344e-02
   7.2945892e-01   7.6944416e-02
   7.3146293e-01   7.7027690e-02
   7.3346693e-01   7.7110168e-02
   7.3547094e-01   7.7191854e-02
   7.3747495e-01   7.7272749e-02
   7.3947896e-01   7.7352856e-02
   7.4148297e-01   7.7432179e-02
   7.4348697e-01   7.7510719e-02
   7.4549098e-01   7.7588480e-02
   7.4749499e-01   7.7665463e-02
   7.4949900e-01   7.7741673e-02
   7.5150301e-01   7.7817110e-02
   7.5350701e-01   7.7891779e-02
   7.5551102e-01   7.7965680e-02
   7.5751503e-01   7.8038819e-02
   7.5951904e-01   7.8111195e-02
   7.6152305e-01   7.8182814e-02
   7.6352705e-01   7.8253676e-02
   7.6553106e-01   7.8323786e-02
   7.6753507e-01   7.8393144e-02
   7.6953908e-01   7.8461755e-02
   7.7154309e-01   7.8529620e-02
   7.7354709e-01   7.8596743e-02
   7.7555110e-01   7.8663126e-02
   7.7755511e-01   7.8728771e-02
   7.7955912e-01   7.8793682e-02
   7.8156313e-01   7.8857860e-02
   7.8356713e-01   7.8921309e-02
   7.8557114e-01   7.8984031e-02
   7.8757515e-01   7.9046029e-02
   7.8957916e-01   7.9107306e-02
   7.9158317e-01   7.9167863e-02
   7.9358717e-01   7.9227705e-02
   7.9559118e-01   7.9286832e-02
   7.9759519e-01   7.9345249e-02
   7.9959920e-01   7.9402958e-02
   8.0160321e-01   7.9459960e-02
   8.0360721e-01   7.9516260e-02
   8.0561122e-01   7.9571859e-02
   8.0761523e-01   7.9626761e-02
   8.0961924e-01   7.9680967e-02
   8.1162325e-01   7.9734481e-02
   8.1362725e-01   7.9787306e-02
   8.1563126e-01   7.9839443e-02
   8.1763527e-01   7.9890895e-02
   8.1963928e-01   7.9941666e-02
   8.2164329e-01   7.9991757e-02
   8.2364729e-01   8.0041172e-02
   8.2565130e-01   8.0089912e-02
   8.2765531e-01   8.0137982e-02
   8.2965932e-01   8.0185382e-02
   8.3166333e-01   8.0232117e-02
   8.3366733e-01   8.0278188e-02
   8.3567134e-01   8.0323599e-02
   8.3767535e-01   8.0368351e-02
   8.3967936e-01   8.0412448e-02
   8.4168337e-01   8.0455892e-02
   8.4368737e-01   8.0498686e-02
   8.4569138e-01   8.0540833e-02
   8.4769539e-01   8.0582334e-02
   8.4969940e-01   8.0623193e-02
   8.5170341e-01   8.0663413e-02
   8.5370741e-01   8.0702996e-02
   8.5571142e-01   8.0741944e-02
   8.5771543e-01   8.0780261e-02
   8.5971944e-01   8.0817948e-02
   8.6172345e-01   8.0855009e-02
   8.6372745e-01   8.0891447e-02
   8.6573146e-01   8.0927263e-02
   8.6773547e-01   8.0962461e-02
   8.6973948e-01   8.0997043e-02
   8.7174349e-01   8.1031012e-02
   8.7374749e-01   8.1064370e-02
   8.7575150e-01   8.1097120e-02
   8.7775551e-01   8.1129265e-02
   8.7975952e-01   8.1160808e-02
   8.8176353e-01   8.1191750e-02
   8.8376754e-01   8.1222096e-02
   8.8577154e-01   8.1251846e-02
   8.8777555e-01   8.1281004e-02
   8.8977956e-01   8.1309573e-02
   8.9178357e-01   8.1337556e-02
   8.9378758e-01   8.1364954e-02
   8.9579158e-01   8.1391771e-02
   8.9779559e-01   8.1418008e-02
   8.9979960e-01   8.1443670e-02
   9.0180361e-01   8.1468758e-02
   9.0380762e-01   8.1493275e-02
   9.0581162e-01   8.1517224e-02
   9.0781563e-01   8.1540607e-02
   9.0981964e-01   8.1563428e-02
   9.1182365e-01   8.1585688e-02
   9.1382766e-01   8.1607390e-02
   9.1583166e-01   8.1628537e-02
   9.1783567e-01   8.1649132e-02
   9.1983968e-01   8.1669177e-02
   9.2184369e-01   8.1688675e-02
   9.2384770e-01   8.1707628e-02
   9.2585170e-01   8.1726040e-02
   9.2785571e-01   8.1743912e-02
   9.2985972e-01   8.1761248e-02
   9.3186373e-01   8.1778050e-02
   9.3386774e-01   8.1794320e-02
   9.3587174e-01   8.1810062e-02
   9.3787575e-01   8.1825278e-02
   9.3987976e-01   8.1839971e-02
   9.4188377e-01   8.1854143e-02
   9.4388778e-01   8.1867797e-02
   9.4589178e-01   8.1880935e-02
   9.4789579e-01   8.1893561e-02
   9.4989980e-01   8.1905677e-02
   9.5190381e-01   8.1917285e-02
   9.5390782e-01   8.1928388e-02
   9.5591182e-01   8.1938989e-02
   9.5791583e-01   8.1949091e-02
   9.5991984e-01   8.1958695e-02
   9.6192385e-01   8.1967806e-02
   9.6392786e-01   8.1976424e-02
   9.6593186e-01   8.1984554e-02
   9.6793587e-01   8.1992197e-02
   9.6993988e-01   8.1999357e-02
   9.7194389e-01   8.2006035e-02
   9.7394790e-01   8.2012236e-02
   9.7595190e-01   8.2017960e-02
   9.7795591e-01   8.2023211e-02
   9.7995992e-01   8.2027992e-02
   9.8196393e-01   8.2032305e-02
   9.8396794e-01   8.2036152e-02
   9.8597194e-01   8.2039538e-02
   9.8797595e-01   8.2042463e-02
   9.8997996e-01   8.2044931e-02
   9.9198397e-01   8.2046944e-02
   9.9398798e-01   8.2048505e-02
   9.9599198e-01   8.2049617e-02
   9.9799599e-01   8.2050282e-02
   1.0000000e+00   8.2050504e-02


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.0694926e-03
   4.0080160e-03   6.1335649e-03
   6.0120240e-03   9.1922238e-03
   8.0160321e-03   1.2245476e-02
   1.0020040e-02   1.5293327e-02
   1.2024048e-02   1.8335785e-02
   1.4028056e-02   2.1372856e-02
   1.6032064e-02   2.4404546e-02
   1.8036072e-02   2.7430862e-02
   2.0040080e-02   3.0451811e-02
   2.2044088e-02   3.3467399e-02
   2.4048096e-02   3.6477633e-02
   2.6052104e-02   3.9482519e-02
   2.8056112e-02   4.2482065e-02
   3.0060120e-02   4.5476276e-02
   3.2064128e-02   4.8465160e-02
   3.4068136e-02   5.1448723e-02
   3.6072144e-02   5.4426971e-02
   3.8076152e-02   5.7399911e-02
   4.0080160e-02   6.0367550e-02
   4.2084168e-02   6.3329895e-02
   4.4088176e-02   6.6286951e-02
   4.6092184e-02   6.9238726e-02
   4.8096192e-02   7.2185226e-02
   5.0100200e-02   7.5126458e-02
   5.2104208e-02   7.8062428e-02
   5.4108216e-02   8.0993143e-02
   5.6112224e-02   8.3918610e-02
   5.8116232e-02   8.6838835e-02
   6.0120240e-02   8.9753825e-02
   6.2124248e-02   9.2663586e-02
   6.4128257e-02   9.5568125e-02
   6.6132265e-02   9.8467449e-02
   6.8136273e-02   1.0136156e-01
   7.0140281e-02   1.0425048e-01
   7.2144289e-02   1.0713419e-01
   7.4148297e-02   1.1001272e-01
   7.6152305e-02   1.1288607e-01
   7.8156313e-02   1.1575424e-01
   8.0160321e-02   1.1861724e-01
   8.2164329e-02   1.2147508e-01
   8.4168337e-02   1.2432776e-01
   8.6172345e-02   1.2717530e-01
   8.8176353e-02   1.3001769e-01
   9.0180361e-02   1.3285494e-01
   9.2184369e-02   1.3568707e-01
   9.4188377e-02   1.3851407e-01
   9.6192385e-02   1.4133596e-01
   9.8196393e-02   1.4415273e-01
   1.0020040e-01   1.4696440e-01
   1.0220441e-01   1.4977098e-01
   1.0420842e-01   1.5257247e-01
   1.0621242e-01   1.5536887e-01
   1.0821643e-01   1.5816020e-01
   1.1022044e-01   1.6094646e-01
   1.1222445e-01   1.6372765e-01
   1.1422846e-01   1.6650379e-01
   1.1623246e-01   1.6927487e-01
   1.1823647e-01   1.7204092e-01
   1.2024048e-01   1.7480192e-01
   1.2224449e-01   1.7755790e-01
   1.2424850e-01   1.8030885e-01
   1.2625251e-01   1.8305479e-01
   1.2825651e-01   1.8579571e-01
   1.3026052e-01   1.8853163e-01
   1.3226453e-01   1.9126255e-01
   1.3426854e-01   1.9398848e-01
   1.3627255e-01   1.9670943e-01
   1.3827655e-01   1.9942540e-01
   1.4028056e-01   2.0213640e-01
   1.4228457e-01   2.0484244e-01
   1.4428858e-01   2.0754351e-01
   1.4629259e-01   2.1023964e-01
   1.4829659e-01   2.1293082e-01
   1.5030060e-01   2.1561707e-01
   1.5230461e-01   2.1829838e-01
   1.5430862e-01   2.2097477e-01
   1.5631263e-01   2.2364624e-01
   1.5831663e-01   2.2631279e-01
   1.6032064e-01   2.2897445e-01
   1.6232465e-01   2.3163120e-01
   1.6432866e-01   2.3428307e-01
   1.6633267e-01   2.3693004e-01
   1.6833667e-01   2.3957214e-01
   1.7034068e-01   2.4220937e-01
   1.7234469e-01   2.4484173e-01
   1.7434870e-01   2.4746924e-01
   1.7635271e-01   2.5009189e-01
   1.7835671e-01   2.5270970e-01
   1.8036072e-01   2.5532267e-01
   1.8236473e-01   2.5793080e-01
   1.8436874e-01   2.6053411e-01
   1.8637275e-01   2.6313260e-01
   1.8837675e-01   2.6572628e-01
   1.9038076e-01   2.6831515e-01
   1.9238477e-01   2.7089923e-01
   1.9438878e-01   2.7347851e-01
   1.9639279e-01   2.7605301e-01
   1.9839679e-01   2.7862272e-01
   2.0040080e-01   2.8118766e-01
   2.0240481e-01   2.8374784e-01
   2.0440882e-01   2.8630326e-01
   2.0641283e-01   2.8885392e-01
   2.0841683e-01   2.9139984e-01
   2.1042084e-01   2.9394102e-01
   2.1242485e-01   2.9647747e-01
   2.1442886e-01   2.9900918e-01
   2.1643287e-01   3.0153618e-01
   2.1843687e-01   3.0405847e-01
   2.2044088e-01   3.0657605e-01
   2.2244489e-01   3.0908893e-01
   2.2444890e-01   3.1159711e-01
   2.2645291e-01   3.1410061e-01
   2.2845691e-01   3.1659943e-01
   2.3046092e-01   3.1909357e-01
   2.3246493e-01   3.2158305e-01
   2.3446894e-01   3.2406787e-01
   2.3647295e-01   3.2654803e-01
   2.3847695e-01   3.2902355e-01
   2.4048096e-01   3.3149442e-01
   2.4248497e-01   3.3396067e-01
   2.4448898e-01   3.3642228e-01
   2.4649299e-01   3.3887927e-01
   2.4849699e-01   3.4133165e-01
   2.5050100e-01   3.4377942e-01
   2.5250501e-01   3.4622260e-01
   2.5450902e-01   3.4866117e-01
   2.5651303e-01   3.5109516e-01
   2.5851703e-01   3.5352457e-01
   2.6052104e-01   3.5594940e-01
   2.6252505e-01   3.5836966e-01
   2.6452906e-01   3.6078537e-01
   2.6653307e-01   3.6319652e-01
   2.6853707e-01   3.6560312e-01
   2.7054108e-01   3.6800518e-01
   2.7254509e-01   3.7040270e-01
   2.7454910e-01   3.7279570e-01
   2.7655311e-01   3.7518417e-01
   2.7855711e-01   3.7756813e-01
   2.8056112e-01   3.7994758e-01
   2.8256513e-01   3.8232253e-01
   2.8456914e-01   3.8469298e-01
   2.8657315e-01   3.8705895e-01
   2.8857715e-01   3.8942043e-01
   2.9058116e-01   3.9177744e-01
   2.9258517e-01   3.9412997e-01
   2.9458918e-01   3.9647805e-01
   2.9659319e-01   3.9882167e-01
   2.9859719e-01   4.0116084e-01
   3.0060120e-01   4.0349557e-01
   3.0260521e-01   4.0582586e-01
   3.0460922e-01   4.0815173e-01
   3.0661323e-01   4.1047317e-01
   3.0861723e-01   4.1279019e-01
   3.1062124e-01   4.1510281e-01
   3.1262525e-01   4.1741102e-01
   3.1462926e-01   4.1971484e-01
   3.1663327e-01   4.2201427e-01
   3.1863727e-01   4.2430931e-01
   3.2064128e-01   4.2659998e-01
   3.2264529e-01   4.2888628e-01
   3.2464930e-01   4.3116821e-01
   3.2665331e-01   4.3344579e-01
   3.2865731e-01   4.3571902e-01
   3.3066132e-01   4.3798791e-01
   3.3266533e-01   4.4025245e-01
   3.3466934e-01   4.4251267e-01
   3.3667335e-01   4.4476857e-01
   3.3867735e-01   4.4702015e-01
   3.4068136e-01   4.4926741e-01
   3.4268537e-01   4.5151038e-01
   3.4468938e-01   4.5374904e-01
   3.4669339e-01   4.5598342e-01
   3.4869739e-01   4.5821351e-01
   3.5070140e-01   4.6043933e-01
   3.5270541e-01   4.6266087e-01
   3.5470942e-01   4.6487815e-01
   3.5671343e-01   4.6709118e-01
   3.5871743e-01   4.6929995e-01
   3.6072144e-01   4.7150448e-01
   3.6272545e-01   4.7370477e-01
   3.6472946e-01   4.7590083e-01
   3.6673347e-01   4.7809266e-01
   3.6873747e-01   4.8028028e-01
   3.7074148e-01   4.8246368e-01
   3.7274549e-01   4.8464289e-01
   3.7474950e-01   4.8681789e-01
   3.7675351e-01   4.8898870e-01
   3.7875752e-01   4.9115533e-01
   3.8076152e-01   4.9331778e-01
   3.8276553e-01   4.9547605e-01
   3.8476954e-01   4.9763017e-01
   3.8677355e-01   4.9978012e-01
   3.8877756e-01   5.0192592e-01
   3.9078156e-01   5.0406758e-01
   3.9278557e-01   5.0620510e-01
   3.9478958e-01   5.0833849e-01
   3.9679359e-01   5.1046775e-01
   3.9879760e-01   5.1259289e-01
   4.0080160e-01   5.1471392e-01
   4.0280561e-01   5.1683084e-01
   4.0480962e-01   5.1894367e-01
   4.0681363e-01   5.2105240e-01
   4.0881764e-01   5.2315705e-01
   4.1082164e-01   5.2525762e-01
   4.1282565e-01   5.2735412e-01
   4.1482966e-01   5.2944655e-01
   4.1683367e-01   5.3153492e-01
   4.1883768e-01   5.3361924e-01
   4.2084168e-01   5.3569951e-01
   4.2284569e-01   5.3777575e-01
   4.2484970e-01   5.3984795e-01
   4.2685371e-01   5.4191612e-01
   4.2885772e-01   5.4398027e-01
   4.3086172e-01   5.4604042e-01
   4.3286573e-01   5.4809655e-01
   4.3486974e-01   5.5014869e-01
   4.3687375e-01   5.5219683e-01
   4.3887776e-01   5.5424098e-01
   4.4088176e-01   5.5628116e-01
   4.4288577e-01   5.5831736e-01
   4.4488978e-01   5.6034960e-01
   4.4689379e-01   5.6237787e-01
   4.4889780e-01   5.6440219e-01
   4.5090180e-01   5.6642257e-01
   4.5290581e-01   5.6843900e-01
   4.5490982e-01   5.7045150e-01
   4.5691383e-01   5.7246008e-01
   4.5891784e-01   5.7446473e-01
   4.6092184e-01   5.7646547e-01
   4.6292585e-01   5.7846230e-01
   4.6492986e-01   5.8045523e-01
   4.6693387e-01   5.8244427e-01
   4.6893788e-01   5.8442942e-01
   4.7094188e-01   5.8641069e-01
   4.7294589e-01   5.8838808e-01
   4.7494990e-01   5.9036161e-01
   4.7695391e-01   5.9233127e-01
   4.7895792e-01   5.9429709e-01
   4.8096192e-01   5.9625905e-01
   4.8296593e-01   5.9821717e-01
   4.8496994e-01   6.0017146e-01
   4.8697395e-01   6.0212192e-01
   4.8897796e-01   6.0406855e-01
   4.9098196e-01   6.0601138e-01
   4.9298597e-01   6.0795039e-01
   4.9498998e-01   6.0988561e-01
   4.9699399e-01   6.1181702e-01
   4.9899800e-01   6.1374465e-01
   5.0100200e-01   6.1566760e-01
   5.0300601e-01   6.1758045e-01
   5.0501002e-01   6.1948234e-01
   5.0701403e-01   6.2137329e-01
   5.0901804e-01   6.2325332e-01
   5.1102204e-01   6.2512246e-01
   5.1302605e-01   6.2698074e-01
   5.1503006e-01   6.2882818e-01
   5.1703407e-01   6.3066482e-01
   5.1903808e-01   6.3249067e-01
   5.2104208e-01   6.3430577e-01
   5.2304609e-01   6.3611013e-01
   5.2505010e-01   6.3790380e-01
   5.2705411e-01   6.3968678e-01
   5.2905812e-01   6.4145912e-01
   5.3106212e-01   6.4322083e-01
   5.3306613e-01   6.4497194e-01
   5.3507014e-01   6.4671248e-01
   5.3707415e-01   6.4844248e-01
   5.3907816e-01   6.5016196e-01
   5.4108216e-01   6.5187095e-01
   5.4308617e-01   6.5356947e-01
   5.4509018e-01   6.5525755e-01
   5.4709419e-01   6.5693522e-01
   5.4909820e-01   6.5860250e-01
   5.5110220e-01   6.6025942e-01
   5.5310621e-01   6.6190601e-01
   5.5511022e-01   6.6354229e-01
   5.5711423e-01   6.6516829e-01
   5.5911824e-01   6.6678404e-01
   5.6112224e-01   6.6838956e-01
   5.6312625e-01   6.6998487e-01
   5.6513026e-01   6.7157002e-01
   5.6713427e-01   6.7314501e-01
   5.6913828e-01   6.7470988e-01
   5.7114228e-01   6.7626466e-01
   5.7314629e-01   6.7780937e-01
   5.7515030e-01   6.7934403e-01
   5.7715431e-01   6.8086868e-01
   5.7915832e-01   6.8238333e-01
   5.8116232e-01   6.8388803e-01
   5.8316633e-01   6.8538279e-01
   5.8517034e-01   6.8686763e-01
   5.8717435e-01   6.8834259e-01
   5.8917836e-01   6.8980770e-01
   5.9118236e-01   6.9126297e-01
   5.9318637e-01   6.9270844e-01
   5.9519038e-01   6.9414413e-01
   5.9719439e-01   6.9557006e-01
   5.9919840e-01   6.9698627e-01
   6.0120240e-01   6.9839279e-01
   6.0320641e-01   6.9978962e-01
   6.0521042e-01   7.0117682e-01
   6.0721443e-01   7.0255439e-01
   6.0921844e-01   7.0392237e-01
   6.1122244e-01   7.0528078e-01
   6.1322645e-01   7.0662965e-01
   6.1523046e-01   7.0796900e-01
   6.1723447e-01   7.0929887e-01
   6.1923848e-01   7.1061928e-01
   6.2124248e-01   7.1193025e-01
   6.2324649e-01   7.1323181e-01
   6.2525050e-01   7.1452400e-01
   6.2725451e-01   7.1580682e-01
   6.2925852e-01   7.1708032e-01
   6.3126253e-01   7.1834451e-01
   6.3326653e-01   7.1959943e-01
   6.3527054e-01   7.2084509e-01
   6.3727455e-01   7.2208153e-01
   6.3927856e-01   7.2330878e-01
   6.4128257e-01   7.2452685e-01
   6.4328657e-01   7.2573578e-01
   6.4529058e-01   7.2693560e-01
   6.4729459e-01   7.2812632e-01
   6.4929860e-01   7.2930797e-01
   6.5130261e-01   7.3048059e-01
   6.5330661e-01   7.3164419e-01
   6.5531062e-01   7.3279881e-01
   6.5731463e-01   7.3394447e-01
   6.5931864e-01   7.3508120e-01
   6.6132265e-01   7.3620902e-01
   6.6332665e-01   7.3732796e-01
   6.6533066e-01   7.3843804e-01
   6.6733467e-01   7.3953930e-01
   6.6933868e-01   7.4063176e-01
   6.7134269e-01   7.4171544e-01
   6.7334669e-01   7.4279038e-01
   6.7535070e-01   7.4385659e-01
   6.7735471e-01   7.4491411e-01
   6.7935872e-01   7.4596296e-01
   6.8136273e-01   7.4700317e-01
   6.8336673e-01   7.4803476e-01
   6.8537074e-01   7.4905776e-01
   6.8737475e-01   7.5007220e-01
   6.8937876e-01   7.5107810e-01
   6.9138277e-01   7.5207550e-01
   6.9338677e-01   7.5306440e-01
   6.9539078e-01   7.5404486e-01
   6.9739479e-01   7.5501688e-01
   6.9939880e-01   7.5598049e-01
   7.0140281e-01   7.5693573e-01
   7.0340681e-01   7.5788262e-01
   7.0541082e-01   7.5882118e-01
   7.0741483e-01   7.5975144e-01
   7.0941884e-01   7.6067343e-01
   7.1142285e-01   7.6158717e-01
   7.1342685e-01   7.6249270e-01
   7.1543086e-01   7.6339003e-01
   7.1743487e-01   7.6427919e-01
   7.1943888e-01   7.6516022e-01
   7.2144289e-01   7.6603313e-01
   7.2344689e-01   7.6689795e-01
   7.2545090e-01   7.6775471e-01
   7.2745491e-01   7.6860344e-01
   7.2945892e-01   7.6944416e-01
   7.3146293e-01   7.7027690e-01
   7.3346693e-01   7.7110168e-01
   7.3547094e-01   7.7191854e-01
   7.3747495e-01   7.7272749e-01
   7.3947896e-01   7.7352856e-01
   7.4148297e-01   7.7432179e-01
   7.4348697e-01   7.7510719e-01
   7.4549098e-01   7.7588480e-01
   7.4749499e-01   7.7665463e-01
   7.4949900e-01   7.7741673e-01
   7.5150301e-01   7.7817110e-01
   7.5350701e-01   7.7891779e-01
   7.5551102e-01   7.7965680e-01
   7.5751503e-01   7.8038819e-01
   7.5951904e-01   7.8111195e-01
   7.6152305e-01   7.8182814e-01
   7.6352705e-01   7.8253676e-01
   7.6553106e-01   7.8323786e-01
   7.6753507e-01   7.8393144e-01
   7.6953908e-01   7.8461755e-01
   7.7154309e-01   7.8529620e-01
   7.7354709e-01   7.8596743e-01
   7.7555110e-01   7.8663126e-01
   7.7755511e-01   7.8728771e-01
   7.7955912e-01   7.8793682e-01
   7.8156313e-01   7.8857860e-01
   7.8356713e-01   7.8921309e-01
   7.8557114e-01   7.8984031e-01
   7.8757515e-01   7.9046029e-01
   7.8957916e-01   7.9107306e-01
   7.9158317e-01   7.9167863e-01
   7.9358717e-01   7.9227705e-01
   7.9559118e-01   7.9286832e-01
   7.9759519e-01   7.9345249e-01
   7.9959920e-01   7.9402958e-01
   8.0160321e-01   7.9459960e-01
   8.0360721e-01   7.9516260e-01
   8.0561122e-01   7.9571859e-01
   8.0761523e-01   7.9626761e-01
   8.0961924e-01   7.9680967e-01
   8.1162325e-01   7.9734481e-01
   8.1362725e-01   7.9787306e-01
   8.1563126e-01   7.9839443e-01
   8.1763527e-01   7.9890895e-01
   8.1963928e-01   7.9941666e-01
   8.2164329e-01   7.9991757e-01
   8.2364729e-01   8.0041172e-01
   8.2565130e-01   8.0089912e-01
   8.2765531e-01   8.0137982e-01
   8.2965932e-01   8.0185382e-01
   8.3166333e-01   8.0232117e-01
   8.3366733e-01   8.0278188e-01
   8.3567134e-01   8.0323599e-01
   8.3767535e-01   8.0368351e-01
   8.3967936e-01   8.0412448e-01
   8.4168337e-01   8.0455892e-01
   8.4368737e-01   8.0498686e-01
   8.4569138e-01   8.0540833e-01
   8.4769539e-01   8.0582334e-01
   8.4969940e-01   8.0623193e-01
   8.5170341e-01   8.0663413e-01
   8.5370741e-01   8.0702996e-01
   8.5571142e-01   8.0741944e-01
   8.5771543e-01   8.0780261e-01
   8.5971944e-01   8.0817948e-01
   8.6172345e-01   8.0855009e-01
   8.6372745e-01   8.0891447e-01
   8.6573146e-01   8.0927263e-01
   8.6773547e-01   8.0962461e-01
   8.6973948e-01   8.0997043e-01
   8.7174349e-01   8.1031012e-01
   8.7374749e-01   8.1064370e-01
   8.7575150e-01   8.1097120e-01
   8.7775551e-01   8.1129265e-01
   8.7975952e-01   8.1160808e-01
   8.8176353e-01   8.1191750e-01
   8.8376754e-01   8.1222096e-01
   8.8577154e-01   8.1251846e-01
   8.8777555e-01   8.1281004e-01
   8.8977956e-01   8.1309573e-01
   8.9178357e-01   8.1337556e-01
   8.9378758e-01   8.1364954e-01
   8.9579158e-01   8.1391771e-01
   8.9779559e-01   8.1418008e-01
   8.9979960e-01   8.1443670e-01
   9.0180361e-01   8.1468758e-01
   9.0380762e-01   8.1493275e-01
   9.0581162e-01   8.1517224e-01
   9.0781563e-01   8.1540607e-01
   9.0981964e-01   8.1563428e-01
   9.1182365e-01   8.1585688e-01
   9.1382766e-01   8.1607390e-01
   9.1583166e-01   8.1628537e-01
   9.1783567e-01   8.1649132e-01
   9.1983968e-01   8.1669177e-01
   9.2184369e-01   8.1688675e-01
   9.2384770e-01   8.1707628e-01
   9.2585170e-01   8.1726040e-01
   9.2785571e-01   8.1743912e-01
   9.2985972e-01   8.1761248e-01
   9.3186373e-01   8.1778050e-01
   9.3386774e-01   8.1794320e-01
   9.3587174e-01   8.1810062e-01
   9.3787575e-01   8.1825278e-01
   9.3987976e-01   8.1839971e-01
   9.4188377e-01   8.1854143e-01
   9.4388778e-01   8.1867797e-01
   9.4589178e-01   8.1880935e-01
   9.4789579e-01   8.1893561e-01
   9.4989980e-01   8.1905677e-01
   9.5190381e-01   8.1917285e-01
   9.5390782e-01   8.1928388e-01
   9.5591182e-01   8.1938989e-01
   9.5791583e-01   8.1949091e-01
   9.5991984e-01   8.1958695e-01
   9.6192385e-01   8.1967806e-01
   9.6392786e-01   8.1976424e-01
   9.6593186e-01   8.1984554e-01
   9.6793587e-01   8.1992197e-01
   9.6993988e-01   8.1999357e-01
   9.7194389e-01   8.2006035e-01
   9.7394790e-01   8.2012236e-01
   9.7595190e-01   8.2017960e-01
   9.7795591e-01   8.2023211e-01
   9.7995992e-01   8.2027992e-01
   9.8196393e-01   8.2032305e-01
   9.8396794e-01   8.2036152e-01
   9.8597194e-01   8.2039538e-01
   9.8797595e-01   8.2042463e-01
   9.8997996e-01   8.2044931e-01
   9.9198397e-01   8.2046944e-01
   9.9398798e-01   8.2048505e-01
   9.9599198e-01   8.2049617e-01
   9.9799599e-01   8.2050282e-01
   1.0000000e+00   8.2050504e-01


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.0694926e-02
   4.0080160e-03   6.1335649e-02
   6.0120240e-03   9.1922238e-02
   8.0160321e-03   1.2245476e-01
   1.0020040e-02   1.5293327e-01
   1.2024048e-02   1.8335785e-01
   1.4028056e-02   2.1372856e-01
   1.6032064e-02   2.4404546e-01
   1.8036072e-02   2.7430862e-01
   2.0040080e-02   3.0451811e-01
   2.2044088e-02   3.3467399e-01
   2.4048096e-02   3.6477633e-01
   2.6052104e-02   3.9482519e-01
   2.8056112e-02   4.2482065e-01
   3.0060120e-02   4.5476276e-01
   3.2064128e-02   4.8465160e-01
   3.4068136e-02   5.1448723e-01
   3.6072144e-02   5.4426971e-01
   3.8076152e-02   5.7399911e-01
   4.0080160e-02   6.0367550e-01
   4.2084168e-02   6.3329895e-01
   4.4088176e-02   6.6286951e-01
   4.6092184e-02   6.9238726e-01
   4.8096192e-02   7.2185226e-01
   5.0100200e-02   7.5126458e-01
   5.2104208e-02   7.8062428e-01
   5.4108216e-02   8.0993143e-01
   5.6112224e-02   8.3918610e-01
   5.8116232e-02   8.6838835e-01
   6.0120240e-02   8.9753825e-01
   6.2124248e-02   9.2663586e-01
   6.4128257e-02   9.5568125e-01
   6.6132265e-02   9.8467449e-01
   6.8136273e-02   1.0136156e+00
   7.0140281e-02   1.0425048e+00
   7.2144289e-02   1.0713419e+00
   7.4148297e-02   1.1001272e+00
   7.6152305e-02   1.1288607e+00
   7.8156313e-02   1.1575424e+00
   8.0160321e-02   1.1861724e+00
   8.2164329e-02   1.2147508e+00
   8.4168337e-02   1.2432776e+00
   8.6172345e-02   1.2717530e+00
   8.8176353e-02   1.3001769e+00
   9.0180361e-02   1.3285494e+00
   9.2184369e-02   1.3568707e+00
   9.4188377e-02   1.3851407e+00
   9.6192385e-02   1.4133596e+00
   9.8196393e-02   1.4415273e+00
   1.0020040e-01   1.4696440e+00
   1.0220441e-01   1.4977098e+00
   1.0420842e-01   1.5257247e+00
   1.0621242e-01   1.5536887e+00
   1.0821643e-01   1.5816020e+00
   1.1022044e-01   1.6094646e+00
   1.1222445e-01   1.6372765e+00
   1.1422846e-01   1.6650379e+00
   1.1623246e-01   1.6927487e+00
   1.1823647e-01   1.7204092e+00
   1.2024048e-01   1.7480192e+00
   1.2224449e-01   1.7755790e+00
   1.2424850e-01   1.8030885e+00
   1.2625251e-01   1.8305479e+00
   1.2825651e-01   1.8579571e+00
   1.3026052e-01   1.8853163e+00
   1.3226453e-01   1.9126255e+00
   1.3426854e-01   1.9398848e+00
   1.3627255e-01   1.9670943e+00
   1.3827655e-01   1.9942540e+00
   1.4028056e-01   2.0213640e+00
   1.4228457e-01   2.0484244e+00
   1.4428858e-01   2.0754351e+00
   1.4629259e-01   2.1023964e+00
   1.4829659e-01   2.1293082e+00
   1.5030060e-01   2.1561707e+00
   1.5230461e-01   2.1829838e+00
   1.5430862e-01   2.2097477e+00
   1.5631263e-01   2.2364624e+00
   1.5831663e-01   2.2631279e+00
   1.6032064e-01   2.2897445e+00
   1.6232465e-01   2.3163120e+00
   1.6432866e-01   2.3428307e+00
   1.6633267e-01   2.3693004e+00
   1.6833667e-01   2.3957214e+00
   1.7034068e-01   2.4220937e+00
   1.7234469e-01   2.4484173e+00
   1.7434870e-01   2.4746924e+00
   1.7635271e-01   2.5009189e+00
   1.7835671e-01   2.5270970e+00
   1.8036072e-01   2.5532267e+00
   1.8236473e-01   2.5793080e+00
   1.8436874e-01   2.6053411e+00
   1.8637275e-01   2.6313260e+00
   1.8837675e-01   2.6572628e+00
   1.9038076e-01   2.6831515e+00
   1.9238477e-01   2.7089923e+00
   1.9438878e-01   2.7347851e+00
   1.9639279e-01   2.7605301e+00
   1.9839679e-01   2.7862272e+00
   2.0040080e-01   2.8118766e+00
   2.0240481e-01   2.8374784e+00
   2.0440882e-01   2.8630326e+00
   2.0641283e-01   2.8885392e+00
   2.0841683e-01   2.9139984e+00
   2.1042084e-01   2.9394102e+00
   2.1242485e-01   2.9647747e+00
   2.1442886e-01   2.9900918e+00
   2.1643287e-01   3.0153618e+00
   2.1843687e-01   3.0405847e+00
   2.2044088e-01   3.0657605e+00
   2.2244489e-01   3.0908893e+00
   2.2444890e-01   3.1159711e+00
   2.2645291e-01   3.1410061e+00
   2.2845691e-01   3.1659943e+00
   2.3046092e-01   3.1909357e+00
   2.3246493e-01   3.2158305e+00
   2.3446894e-01   3.2406787e+00
   2.3647295e-01   3.2654803e+00
   2.3847695e-01   3.2902355e+00
   2.4048096e-01   3.3149442e+00
   2.4248497e-01   3.3396067e+00
   2.4448898e-01   3.3642228e+00
   2.4649299e-01   3.3887927e+00
   2.4849699e-01   3.4133165e+00
   2.5050100e-01   3.4377942e+00
   2.5250501e-01   3.4622260e+00
   2.5450902e-01   3.4866117e+00
   2.5651303e-01   3.5109516e+00
   2.5851703e-01   3.5352457e+00
   2.6052104e-01   3.5594940e+00
   2.6252505e-01   3.5836966e+00
   2.6452906e-01   3.6078537e+00
   2.6653307e-01   3.6319652e+00
   2.6853707e-01   3.6560312e+00
   2.7054108e-01   3.6800518e+00
   2.7254509e-01   3.7040270e+00
   2.7454910e-01   3.7279570e+00
   2.7655311e-01   3.7518417e+00
   2.7855711e-01   3.7756813e+00
   2.8056112e-01   3.7994758e+00
   2.8256513e-01   3.8232253e+00
   2.8456914e-01   3.8469298e+00
   2.8657315e-01   3.8705895e+00
   2.8857715e-01   3.8942043e+00
   2.9058116e-01   3.9177744e+00
   2.9258517e-01   3.9412997e+00
   2.9458918e-01   3.9647805e+00
   2.9659319e-01   3.9882167e+00
   2.9859719e-01   4.0116084e+00
   3.0060120e-01   4.0349557e+00
   3.0260521e-01   4.0582586e+00
   3.0460922e-01   4.0815173e+00
   3.0661323e-01   4.1047317e+00
   3.0861723e-01   4.1279019e+00
   3.1062124e-01   4.1510281e+00
   3.1262525e-01   4.1741102e+00
   3.1462926e-01   4.1971484e+00
   3.1663327e-01   4.2201427e+00
   3.1863727e-01   4.2430931e+00
   3.2064128e-01   4.2659998e+00
   3.2264529e-01   4.2888628e+00
   3.2464930e-01   4.3116821e+00
   3.2665331e-01   4.3344579e+00
   3.2865731e-01   4.3571902e+00
   3.3066132e-01   4.3798791e+00
   3.3266533e-01   4.4025245e+00
   3.3466934e-01   4.4251267e+00
   3.3667335e-01   4.4476857e+00
   3.3867735e-01   4.4702015e+00
   3.4068136e-01   4.4926741e+00
   3.4268537e-01   4.5151038e+00
   3.4468938e-01   4.5374904e+00
   3.4669339e-01   4.5598342e+00
   3.4869739e-01   4.5821351e+00
   3.5070140e-01   4.6043933e+00
   3.5270541e-01   4.6266087e+00
   3.5470942e-01   4.6487815e+00
   3.5671343e-01   4.6709118e+00
   3.5871743e-01   4.6929995e+00
   3.6072144e-01   4.7150448e+00
   3.6272545e-01   4.7370477e+00
   3.6472946e-01   4.7590083e+00
   3.6673347e-01   4.7809266e+00
   3.6873747e-01   4.8028028e+00
   3.7074148e-01   4.8246368e+00
   3.7274549e-01   4.8464289e+00
   3.7474950e-01   4.8681789e+00
   3.7675351e-01   4.8898870e+00
   3.7875752e-01   4.9115533e+00
   3.8076152e-01   4.9331778e+00
   3.8276553e-01   4.9547605e+00
   3.8476954e-01   4.9763017e+00
   3.8677355e-01   4.9978012e+00
   3.8877756e-01   5.0192592e+00
   3.9078156e-01   5.0406758e+00
   3.9278557e-01   5.0620510e+00
   3.9478958e-01   5.0833849e+00
   3.9679359e-01   5.1046775e+00
   3.9879760e-01   5.1259289e+00
   4.0080160e-01   5.1471392e+00
   4.0280561e-01   5.1683084e+00
   4.0480962e-01   5.1894367e+00
   4.0681363e-01   5.2105240e+00
   4.0881764e-01   5.2315705e+00
   4.1082164e-01   5.2525762e+00
   4.1282565e-01   5.2735412e+00
   4.1482966e-01   5.2944655e+00
   4.1683367e-01   5.3153492e+00
   4.1883768e-01   5.3361924e+00
   4.2084168e-01   5.3569951e+00
   4.2284569e-01   5.3777575e+00
   4.2484970e-01   5.3984795e+00
   4.2685371e-01   5.4191612e+00
   4.2885772e-01   5.4398027e+00
   4.3086172e-01   5.4604042e+00
   4.3286573e-01   5.4809655e+00
   4.3486974e-01   5.5014869e+00
   4.3687375e-01   5.5219683e+00
   4.3887776e-01   5.5424098e+00
   4.4088176e-01   5.5628116e+00
   4.4288577e-01   5.5831736e+00
   4.4488978e-01   5.6034960e+00
   4.4689379e-01   5.6237787e+00
   4.4889780e-01   5.6440219e+00
   4.5090180e-01   5.6642257e+00
   4.5290581e-01   5.6843900e+00
   4.5490982e-01   5.7045150e+00
   4.5691383e-01   5.7246008e+00
   4.5891784e-01   5.7446473e+00
   4.6092184e-01   5.7646547e+00
   4.6292585e-01   5.7846230e+00
   4.6492986e-01   5.8045523e+00
   4.6693387e-01   5.8244427e+00
   4.6893788e-01   5.8442942e+00
   4.7094188e-01   5.8641069e+00
   4.7294589e-01   5.8838808e+00
   4.7494990e-01   5.9036161e+00
   4.7695391e-01   5.9233127e+00
   4.7895792e-01   5.9429709e+00
   4.8096192e-01   5.9625905e+00
   4.8296593e-01   5.9821717e+00
   4.8496994e-01   6.0017146e+00
   4.8697395e-01   6.0212192e+00
   4.8897796e-01   6.0406855e+00
   4.9098196e-01   6.0601138e+00
   4.9298597e-01   6.0795039e+00
   4.9498998e-01   6.0988561e+00
   4.9699399e-01   6.1181702e+00
   4.9899800e-01   6.1374465e+00
   5.0100200e-01   6.1566760e+00
   5.0300601e-01   6.1758045e+00
   5.0501002e-01   6.1948234e+00
   5.0701403e-01   6.2137329e+00
   5.0901804e-01   6.2325332e+00
   5.1102204e-01   6.2512246e+00
   5.1302605e-01   6.2698074e+00
   5.1503006e-01   6.2882818e+00
   5.1703407e-01   6.3066482e+00
   5.1903808e-01   6.3249067e+00
   5.2104208e-01   6.3430577e+00
   5.2304609e-01   6.3611013e+00
   5.2505010e-01   6.3790380e+00
   5.2705411e-01   6.3968678e+00
   5.2905812e-01   6.4145912e+00
   5.3106212e-01   6.4322083e+00
   5.3306613e-01   6.4497194e+00
   5.3507014e-01   6.4671248e+00
   5.3707415e-01   6.4844248e+00
   5.3907816e-01   6.5016196e+00
   5.4108216e-01   6.5187095e+00
   5.4308617e-01   6.5356947e+00
   5.4509018e-01   6.5525755e+00
   5.4709419e-01   6.5693522e+00
   5.4909820e-01   6.5860250e+00
   5.5110220e-01   6.6025942e+00
   5.5310621e-01   6.6190601e+00
   5.5511022e-01   6.6354229e+00
   5.5711423e-01   6.6516829e+00
   5.5911824e-01   6.6678404e+00
   5.6112224e-01   6.6838956e+00
   5.6312625e-01   6.6998487e+00
   5.6513026e-01   6.7157002e+00
   5.6713427e-01   6.7314501e+00
   5.6913828e-01   6.7470988e+00
   5.7114228e-01   6.7626466e+00
   5.7314629e-01   6.7780937e+00
   5.7515030e-01   6.7934403e+00
   5.7715431e-01   6.8086868e+00
   5.7915832e-01   6.8238333e+00
   5.8116232e-01   6.8388803e+00
   5.8316633e-01   6.8538279e+00
   5.8517034e-01   6.8686763e+00
   5.8717435e-01   6.8834259e+00
   5.8917836e-01   6.8980770e+00
   5.9118236e-01   6.9126297e+00
   5.9318637e-01   6.9270844e+00
   5.9519038e-01   6.9414413e+00
   5.9719439e-01   6.9557006e+00
   5.9919840e-01   6.9698627e+00
   6.0120240e-01   6.9839279e+00
   6.0320641e-01   6.9978962e+00
   6.0521042e-01   7.0117682e+00
   6.0721443e-01   7.0255439e+00
   6.0921844e-01   7.0392237e+00
   6.1122244e-01   7.0528078e+00
   6.1322645e-01   7.0662965e+00
   6.1523046e-01   7.0796900e+00
   6.1723447e-01   7.0929887e+00
   6.1923848e-01   7.1061928e+00
   6.2124248e-01   7.1193025e+00
   6.2324649e-01   7.1323181e+00
   6.2525050e-01   7.1452400e+00
   6.2725451e-01   7.1580682e+00
   6.2925852e-01   7.1708032e+00
   6.3126253e-01   7.1834451e+00
   6.3326653e-01   7.1959943e+00
   6.3527054e-01   7.2084509e+00
   6.3727455e-01   7.2208153e+00
   6.3927856e-01   7.2330878e+00
   6.4128257e-01   7.2452685e+00
   6.4328657e-01   7.2573578e+00
   6.4529058e-01   7.2693560e+00
   6.4729459e-01   7.2812632e+00
   6.4929860e-01   7.2930797e+00
   6.5130261e-01   7.3048059e+00
   6.5330661e-01   7.3164419e+00
   6.5531062e-01   7.3279881e+00
   6.5731463e-01   7.3394447e+00
   6.5931864e-01   7.3508120e+00
   6.6132265e-01   7.3620902e+00
   6.6332665e-01   7.3732796e+00
   6.6533066e-01   7.3843804e+00
   6.6733467e-01   7.3953930e+00
   6.6933868e-01   7.4063176e+00
   6.7134269e-01   7.4171544e+00
   6.7334669e-01   7.4279038e+00
   6.7535070e-01   7.4385659e+00
   6.7735471e-01   7.4491411e+00
   6.7935872e-01   7.4596296e+00
   6.8136273e-01   7.4700317e+00
   6.8336673e-01   7.4803476e+00
   6.8537074e-01   7.4905776e+00
   6.8737475e-01   7.5007220e+00
   6.8937876e-01   7.5107810e+00
   6.9138277e-01   7.5207550e+00
   6.9338677e-01   7.5306440e+00
   6.9539078e-01   7.5404486e+00
   6.9739479e-01   7.5501688e+00
   6.9939880e-01   7.5598049e+00
   7.0140281e-01   7.5693573e+00
   7.0340681e-01   7.5788262e+00
   7.0541082e-01   7.5882118e+00
   7.0741483e-01   7.5975144e+00
   7.0941884e-01   7.6067343e+00
   7.1142285e-01   7.6158717e+00
   7.1342685e-01   7.6249270e+00
   7.1543086e-01   7.6339003e+00
   7.1743487e-01   7.6427919e+00
   7.1943888e-01   7.6516022e+00
   7.2144289e-01   7.6603313e+00
   7.2344689e-01   7.6689795e+00
   7.2545090e-01   7.6775471e+00
   7.2745491e-01   7.6860344e+00
   7.2945892e-01   7.6944416e+00
   7.3146293e-01   7.7027690e+00
   7.3346693e-01   7.7110168e+00
   7.3547094e-01   7.7191854e+00
   7.3747495e-01   7.7272749e+00
   7.3947896e-01   7.7352856e+00
   7.4148297e-01   7.7432179e+00
   7.4348697e-01   7.7510719e+00
   7.4549098e-01   7.7588480e+00
   7.4749499e-01   7.7665463e+00
   7.4949900e-01   7.7741673e+00
   7.5150301e-01   7.7817110e+00
   7.5350701e-01   7.7891779e+00
   7.5551102e-01   7.7965680e+00
   7.5751503e-01   7.8038819e+00
   7.5951904e-01   7.8111195e+00
   7.6152305e-01   7.8182814e+00
   7.6352705e-01   7.8253676e+00
   7.6553106e-01   7.8323786e+00
   7.6753507e-01   7.8393144e+00
   7.6953908e-01   7.8461755e+00
   7.7154309e-01   7.8529620e+00
   7.7354709e-01   7.8596743e+00
   7.7555110e-01   7.8663126e+00
   7.7755511e-01   7.8728771e+00
   7.7955912e-01   7.8793682e+00
   7.8156313e-01   7.8857860e+00
   7.8356713e-01   7.8921309e+00
   7.8557114e-01   7.8984031e+00
   7.8757515e-01   7.9046029e+00
   7.8957916e-01   7.9107306e+00
   7.9158317e-01   7.9167863e+00
   7.9358717e-01   7.9227705e+00
   7.9559118e-01   7.9286832e+00
   7.9759519e-01   7.9345249e+00
   7.9959920e-01   7.9402958e+00
   8.0160321e-01   7.9459960e+00
   8.0360721e-01   7.9516260e+00
   8.0561122e-01   7.9571859e+00
   8.0761523e-01   7.9626761e+00
   8.0961924e-01   7.9680967e+00
   8.1162325e-01   7.9734481e+00
   8.1362725e-01   7.9787306e+00
   8.1563126e-01   7.9839443e+00
   8.1763527e-01   7.9890895e+00
   8.1963928e-01   7.9941666e+00
   8.2164329e-01   7.9991757e+00
   8.2364729e-01   8.0041172e+00
   8.2565130e-01   8.0089912e+00
   8.2765531e-01   8.0137982e+00
   8.2965932e-01   8.0185382e+00
   8.3166333e-01   8.0232117e+00
   8.3366733e-01   8.0278188e+00
   8.3567134e-01   8.0323599e+00
   8.3767535e-01   8.0368351e+00
   8.3967936e-01   8.0412448e+00
   8.4168337e-01   8.0455892e+00
   8.4368737e-01   8.0498686e+00
   8.4569138e-01   8.0540833e+00
   8.4769539e-01   8.0582334e+00
   8.4969940e-01   8.0623193e+00
   8.5170341e-01   8.0663413e+00
   8.5370741e-01   8.0702996e+00
   8.5571142e-01   8.0741944e+00
   8.5771543e-01   8.0780261e+00
   8.5971944e-01   8.0817948e+00
   8.6172345e-01   8.0855009e+00
   8.6372745e-01   8.0891447e+00
   8.6573146e-01   8.0927263e+00
   8.6773547e-01   8.0962461e+00
   8.6973948e-01   8.0997043e+00
   8.7174349e-01   8.1031012e+00
   8.7374749e-01   8.1064370e+00
   8.7575150e-01   8.1097120e+00
   8.7775551e-01   8.1129265e+00
   8.7975952e-01   8.1160808e+00
   8.8176353e-01   8.1191750e+00
   8.8376754e-01   8.1222096e+00
   8.8577154e-01   8.1251846e+00
   8.8777555e-01   8.1281004e+00
   8.8977956e-01   8.1309573e+00
   8.9178357e-01   8.1337556e+00
   8.9378758e-01   8.1364954e+00
   8.9579158e-01   8.1391771e+00
   8.9779559e-01   8.1418008e+00
   8.9979960e-01   8.1443670e+00
   9.0180361e-01   8.1468758e+00
   9.0380762e-01   8.1493275e+00
   9.0581162e-01   8.1517224e+00
   9.0781563e-01   8.1540607e+00
   9.0981964e-01   8.1563428e+00
   9.1182365e-01   8.1585688e+00
   9.1382766e-01   8.1607390e+00
   9.1583166e-01   8.1628537e+00
   9.1783567e-01   8.1649132e+00
   9.1983968e-01   8.1669177e+00
   9.2184369e-01   8.1688675e+00
   9.2384770e-01   8.1707628e+00
   9.2585170e-01   8.1726040e+00
   9.2785571e-01   8.1743912e+00
   9.2985972e-01   8.1761248e+00
   9.3186373e-01   8.1778050e+00
   9.3386774e-01   8.1794320e+00
   9.3587174e-01   8.1810062e+00
   9.3787575e-01   8.1825278e+00
   9.3987976e-01   8.1839971e+00
   9.4188377e-01   8.1854143e+00
   9.4388778e-01   8.1867797e+00
   9.4589178e-01   8.1880935e+00
   9.4789579e-01   8.1893561e+00
   9.4989980e-01   8.1905677e+00
   9.5190381e-01   8.1917285e+00
   9.5390782e-01   8.1928388e+00
   9.5591182e-01   8.1938989e+00
   9.5791583e-01   8.1949091e+00
   9.5991984e-01   8.1958695e+00
   9.6192385e-01   8.1967806e+00
   9.6392786e-01   8.1976424e+00
   9.6593186e-01   8.1984554e+00
   9.6793587e-01   8.1992197e+00
   9.6993988e-01   8.1999357e+00
   9.7194389e-01   8.2006035e+00
   9.7394790e-01   8.2012236e+00
   9.7595190e-01   8.2017960e+00
   9.7795591e-01   8.2023211e+00
   9.7995992e-01   8.2027992e+00
   9.8196393e-01   8.2032305e+00
   9.8396794e-01   8.2036152e+00
   9.8597194e-01   8.2039538e+00
   9.8797595e-01   8.2042463e+00
   9.8997996e-01   8.2044931e+00
   9.9198397e-01   8.2046944e+00
   9.9398798e-01   8.2048505e+00
   9.9599198e-01   8.2049617e+00
   9.9799599e-01   8.2050282e+00
   1.0000000e+00   8.2050504e+00


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.0694926e-01
   4.0080160e-03   6.1335649e-01
   6.0120240e-03   9.1922238e-01
   8.0160321e-03   1.2245476e+00
   1.0020040e-02   1.5293327e+00
   1.2024048e-02   1.8335785e+00
   1.4028056e-02   2.1372856e+00
   1.6032064e-02   2.4404546e+00
   1.8036072e-02   2.7430862e+00
   2.0040080e-02   3.0451811e+00
   2.2044088e-02   3.3467399e+00
   2.4048096e-02   3.6477633e+00
   2.6052104e-02   3.9482519e+00
   2.8056112e-02   4.2482065e+00
   3.0060120e-02   4.5476276e+00
   3.2064128e-02   4.8465160e+00
   3.4068136e-02   5.1448723e+00
   3.6072144e-02   5.4426971e+00
   3.8076152e-02   5.7399911e+00
   4.0080160e-02   6.0367550e+00
   4.2084168e-02   6.3329895e+00
   4.4088176e-02   6.6286951e+00
   4.6092184e-02   6.9238726e+00
   4.8096192e-02   7.2185226e+00
   5.0100200e-02   7.5126458e+00
   5.2104208e-02   7.8062428e+00
   5.4108216e-02   8.0993143e+00
   5.6112224e-02   8.3918610e+00
   5.8116232e-02   8.6838835e+00
   6.0120240e-02   8.9753825e+00
   6.2124248e-02   9.2663586e+00
   6.4128257e-02   9.5568125e+00
   6.6132265e-02   9.8467449e+00
   6.8136273e-02   1.0136156e+01
   7.0140281e-02   1.0425048e+01
   7.2144289e-02   1.0713419e+01
   7.4148297e-02   1.1001272e+01
   7.6152305e-02   1.1288607e+01
   7.8156313e-02   1.1575424e+01
   8.0160321e-02   1.1861724e+01
   8.2164329e-02   1.2147508e+01
   8.4168337e-02   1.2432776e+01
   8.6172345e-02   1.2717530e+01
   8.8176353e-02   1.3001769e+01
   9.0180361e-02   1.3285494e+01
   9.2184369e-02   1.3568707e+01
   9.4188377e-02   1.3851407e+01
   9.6192385e-02   1.4133596e+01
   9.8196393e-02   1.4415273e+01
   1.0020040e-01   1.4696440e+01
   1.0220441e-01   1.4977098e+01
   1.0420842e-01   1.5257247e+01
   1.0621242e-01   1.5536887e+01
   1.0821643e-01   1.5816020e+01
   1.1022044e-01   1.6094646e+01
   1.1222445e-01   1.6372765e+01
   1.1422846e-01   1.6650379e+01
   1.1623246e-01   1.6927487e+01
   1.1823647e-01   1.7204092e+01
   1.2024048e-01   1.7480192e+01
   1.2224449e-01   1.7755790e+01
   1.2424850e-01   1.8030885e+01
   1.2625251e-01   1.8305479e+01
   1.2825651e-01   1.8579571e+01
   1.3026052e-01   1.8853163e+01
   1.3226453e-01   1.9126255e+01
   1.3426854e-01   1.9398848e+01
   1.3627255e-01   1.9670943e+01
   1.3827655e-01   1.9942540e+01
   1.4028056e-01   2.0213640e+01
   1.4228457e-01   2.0484244e+01
   1.4428858e-01   2.0754351e+01
   1.4629259e-01   2.1023964e+01
   1.4829659e-01   2.1293082e+01
   1.5030060e-01   2.1561707e+01
   1.5230461e-01   2.1829838e+01
   1.5430862e-01   2.2097477e+01
   1.5631263e-01   2.2364624e+01
   1.5831663e-01   2.2631279e+01
   1.6032064e-01   2.2897445e+01
   1.6232465e-01   2.3163120e+01
   1.6432866e-01   2.3428307e+01
   1.6633267e-01   2.3693004e+01
   1.6833667e-01   2.3957214e+01
   1.7034068e-01   2.4220937e+01
   1.7234469e-01   2.4484173e+01
   1.7434870e-01   2.4746924e+01
   1.7635271e-01   2.5009189e+01
   1.7835671e-01   2.5270970e+01
   1.8036072e-01   2.5532267e+01
   1.8236473e-01   2.5793080e+01
   1.8436874e-01   2.6053411e+01
   1.8637275e-01   2.6313260e+01
   1.8837675e-01   2.6572628e+01
   1.9038076e-01   2.6831515e+01
   1.9238477e-01   2.7089923e+01
   1.9438878e-01   2.7347851e+01
   1.9639279e-01   2.7605301e+01
   1.9839679e-01   2.7862272e+01
   2.0040080e-01   2.8118766e+01
   2.0240481e-01   2.8374784e+01
   2.0440882e-01   2.8630326e+01
   2.0641283e-01   2.8885392e+01
   2.0841683e-01   2.9139984e+01
   2.1042084e-01   2.9394102e+01
   2.1242485e-01   2.9647747e+01
   2.1442886e-01   2.9900918e+01
   2.1643287e-01   3.0153618e+01
   2.1843687e-01   3.0405847e+01
   2.2044088e-01   3.0657605e+01
   2.2244489e-01   3.0908893e+01
   2.2444890e-01   3.1159711e+01
   2.2645291e-01   3.1410061e+01
   2.2845691e-01   3.1659943e+01
   2.3046092e-01   3.1909357e+01
   2.3246493e-01   3.2158305e+01
   2.3446894e-01   3.2406787e+01
   2.3647295e-01   3.2654803e+01
   2.3847695e-01   3.2902355e+01
   2.4048096e-01   3.3149442e+01
   2.4248497e-01   3.3396067e+01
   2.4448898e-01   3.3642228e+01
   2.4649299e-01   3.3887927e+01
   2.4849699e-01   3.4133165e+01
   2.5050100e-01   3.4377942e+01
   2.5250501e-01   3.4622260e+01
   2.5450902e-01   3.4866117e+01
   2.5651303e-01   3.5109516e+01
   2.5851703e-01   3.5352457e+01
   2.6052104e-01   3.5594940e+01
   2.6252505e-01   3.5836966e+01
   2.6452906e-01   3.6078537e+01
   2.6653307e-01   3.6319652e+01
   2.6853707e-01   3.6560312e+01
   2.7054108e-01   3.6800518e+01
   2.7254509e-01   3.7040270e+01
   2.7454910e-01   3.7279570e+01
   2.7655311e-01   3.7518417e+01
   2.7855711e-01   3.7756813e+01
   2.8056112e-01   3.7994758e+01
   2.8256513e-01   3.8232253e+01
   2.8456914e-01   3.8469298e+01
   2.8657315e-01   3.8705895e+01
   2.8857715e-01   3.8942043e+01
   2.9058116e-01   3.9177744e+01
   2.9258517e-01   3.9412997e+01
   2.9458918e-01   3.9647805e+01
   2.9659319e-01   3.9882167e+01
   2.9859719e-01   4.0116084e+01
   3.0060120e-01   4.0349557e+01
   3.0260521e-01   4.0582586e+01
   3.0460922e-01   4.0815173e+01
   3.0661323e-01   4.1047317e+01
   3.0861723e-01   4.1279019e+01
   3.1062124e-01   4.1510281e+01
   3.1262525e-01   4.1741102e+01
   3.1462926e-01   4.1971484e+01
   3.1663327e-01   4.2201427e+01
   3.1863727e-01   4.2430931e+01
   3.2064128e-01   4.2659998e+01
   3.2264529e-01   4.2888628e+01
   3.2464930e-01   4.3116821e+01
   3.2665331e-01   4.3344579e+01
   3.2865731e-01   4.3571902e+01
   3.3066132e-01   4.3798791e+01
   3.3266533e-01   4.4025245e+01
   3.3466934e-01   4.4251267e+01
   3.3667335e-01   4.4476857e+01
   3.3867735e-01   4.4702015e+01
   3.4068136e-01   4.4926741e+01
   3.4268537e-01   4.5151038e+01
   3.4468938e-01   4.5374904e+01
   3.4669339e-01   4.5598342e+01
   3.4869739e-01   4.5821351e+01
   3.5070140e-01   4.6043933e+01
   3.5270541e-01   4.6266087e+01
   3.5470942e-01   4.6487815e+01
   3.5671343e-01   4.6709118e+01
   3.5871743e-01   4.6929995e+01
   3.6072144e-01   4.7150448e+01
   3.6272545e-01   4.7370477e+01
   3.6472946e-01   4.7590083e+01
   3.6673347e-01   4.7809266e+01
   3.6873747e-01   4.8028028e+01
   3.7074148e-01   4.8246368e+01
   3.7274549e-01   4.8464289e+01
   3.7474950e-01   4.8681789e+01
   3.7675351e-01   4.8898870e+01
   3.7875752e-01   4.9115533e+01
   3.8076152e-01   4.9331778e+01
   3.8276553e-01   4.9547605e+01
   3.8476954e-01   4.9763017e+01
   3.8677355e-01   4.9978012e+01
   3.8877756e-01   5.0192592e+01
   3.9078156e-01   5.0406758e+01
   3.9278557e-01   5.0620510e+01
   3.9478958e-01   5.0833849e+01
   3.9679359e-01   5.1046775e+01
   3.9879760e-01   5.1259289e+01
   4.0080160e-01   5.1471392e+01
   4.0280561e-01   5.1683084e+01
   4.0480962e-01   5.1894367e+01
   4.0681363e-01   5.2105240e+01
   4.0881764e-01   5.2315705e+01
   4.1082164e-01   5.2525762e+01
   4.1282565e-01   5.2735412e+01
   4.1482966e-01   5.2944655e+01
   4.1683367e-01   5.3153492e+01
   4.1883768e-01   5.3361924e+01
   4.2084168e-01   5.3569951e+01
   4.2284569e-01   5.3777575e+01
   4.2484970e-01   5.3984795e+01
   4.2685371e-01   5.4191612e+01
   4.2885772e-01   5.4398027e+01
   4.3086172e-01   5.4604042e+01
   4.3286573e-01   5.4809655e+01
   4.3486974e-01   5.5014869e+01
   4.3687375e-01   5.5219683e+01
   4.3887776e-01   5.5424098e+01
   4.4088176e-01   5.5628116e+01
   4.4288577e-01   5.5831736e+01
   4.4488978e-01   5.6034960e+01
   4.4689379e-01   5.6237787e+01
   4.4889780e-01   5.6440219e+01
   4.5090180e-01   5.6642257e+01
   4.5290581e-01   5.6843900e+01
   4.5490982e-01   5.7045150e+01
   4.5691383e-01   5.7246008e+01
   4.5891784e-01   5.7446473e+01
   4.6092184e-01   5.7646547e+01
   4.6292585e-01   5.7846230e+01
   4.6492986e-01   5.8045523e+01
   4.6693387e-01   5.8244427e+01
   4.6893788e-01   5.8442942e+01
   4.7094188e-01   5.8641069e+01
   4.7294589e-01   5.8838808e+01
   4.7494990e-01   5.9036161e+01
   4.7695391e-01   5.9233127e+01
   4.7895792e-01   5.9429709e+01
   4.8096192e-01   5.9625905e+01
   4.8296593e-01   5.9821717e+01
   4.8496994e-01   6.0017146e+01
   4.8697395e-01   6.0212192e+01
   4.8897796e-01   6.0406855e+01
   4.9098196e-01   6.0601138e+01
   4.9298597e-01   6.0795039e+01
   4.9498998e-01   6.0988561e+01
   4.9699399e-01   6.1181702e+01
   4.9899800e-01   6.1374465e+01
   5.0100200e-01   6.1566760e+01
   5.0300601e-01   6.1758045e+01
   5.0501002e-01   6.1948234e+01
   5.0701403e-01   6.2137329e+01
   5.0901804e-01   6.2325332e+01
   5.1102204e-01   6.2512246e+01
   5.1302605e-01   6.2698074e+01
   5.1503006e-01   6.2882818e+01
   5.1703407e-01   6.3066482e+01
   5.1903808e-01   6.3249067e+01
   5.2104208e-01   6.3430577e+01
   5.2304609e-01   6.3611013e+01
   5.2505010e-01   6.3790380e+01
   5.2705411e-01   6.3968678e+01
   5.2905812e-01   6.4145912e+01
   5.3106212e-01   6.4322083e+01
   5.3306613e-01   6.4497194e+01
   5.3507014e-01   6.4671248e+01
   5.3707415e-01   6.4844248e+01
   5.3907816e-01   6.5016196e+01
   5.4108216e-01   6.5187095e+01
   5.4308617e-01   6.5356947e+01
   5.4509018e-01   6.5525755e+01
   5.4709419e-01   6.5693522e+01
   5.4909820e-01   6.5860250e+01
   5.5110220e-01   6.6025942e+01
   5.5310621e-01   6.6190601e+01
   5.5511022e-01   6.6354229e+01
   5.5711423e-01   6.6516829e+01
   5.5911824e-01   6.6678404e+01
   5.6112224e-01   6.6838956e+01
   5.6312625e-01   6.6998487e+01
   5.6513026e-01   6.7157002e+01
   5.6713427e-01   6.7314501e+01
   5.6913828e-01   6.7470988e+01
   5.7114228e-01   6.7626466e+01
   5.7314629e-01   6.7780937e+01
   5.7515030e-01   6.7934403e+01
   5.7715431e-01   6.8086868e+01
   5.7915832e-01   6.8238333e+01
   5.8116232e-01   6.8388803e+01
   5.8316633e-01   6.8538279e+01
   5.8517034e-01   6.8686763e+01
   5.8717435e-01   6.8834259e+01
   5.8917836e-01   6.8980770e+01
   5.9118236e-01   6.9126297e+01
   5.9318637e-01   6.9270844e+01
   5.9519038e-01   6.9414413e+01
   5.9719439e-01   6.9557006e+01
   5.9919840e-01   6.9698627e+01
   6.0120240e-01   6.9839279e+01
   6.0320641e-01   6.9978962e+01
   6.0521042e-01   7.0117682e+01
   6.0721443e-01   7.0255439e+01
   6.0921844e-01   7.0392237e+01
   6.1122244e-01   7.0528078e+01
   6.1322645e-01   7.0662965e+01
   6.1523046e-01   7.0796900e+01
   6.1723447e-01   7.0929887e+01
   6.1923848e-01   7.1061928e+01
   6.2124248e-01   7.1193025e+01
   6.2324649e-01   7.1323181e+01
   6.2525050e-01   7.1452400e+01
   6.2725451e-01   7.1580682e+01
   6.2925852e-01   7.1708032e+01
   6.3126253e-01   7.1834451e+01
   6.3326653e-01   7.1959943e+01
   6.3527054e-01   7.2084509e+01
   6.3727455e-01   7.2208153e+01
   6.3927856e-01   7.2330878e+01
   6.4128257e-01   7.2452685e+01
   6.4328657e-01   7.2573578e+01
   6.4529058e-01   7.2693560e+01
   6.4729459e-01   7.2812632e+01
   6.4929860e-01   7.2930797e+01
   6.5130261e-01   7.3048059e+01
   6.5330661e-01   7.3164419e+01
   6.5531062e-01   7.3279881e+01
   6.5731463e-01   7.3394447e+01
   6.5931864e-01   7.3508120e+01
   6.6132265e-01   7.3620902e+01
   6.6332665e-01   7.3732796e+01
   6.6533066e-01   7.3843804e+01
   6.6733467e-01   7.3953930e+01
   6.6933868e-01   7.4063176e+01
   6.7134269e-01   7.4171544e+01
   6.7334669e-01   7.4279038e+01
   6.7535070e-01   7.4385659e+01
   6.7735471e-01   7.4491411e+01
   6.7935872e-01   7.4596296e+01
   6.8136273e-01   7.4700317e+01
   6.8336673e-01   7.4803476e+01
   6.8537074e-01   7.4905776e+01
   6.8737475e-01   7.5007220e+01
   6.8937876e-01   7.5107810e+01
   6.9138277e-01   7.5207550e+01
   6.9338677e-01   7.5306440e+01
   6.9539078e-01   7.5404486e+01
   6.9739479e-01   7.5501688e+01
   6.9939880e-01   7.5598049e+01
   7.0140281e-01   7.5693573e+01
   7.0340681e-01   7.5788262e+01
   7.0541082e-01   7.5882118e+01
   7.0741483e-01   7.5975144e+01
   7.0941884e-01   7.6067343e+01
   7.1142285e-01   7.6158717e+01
   7.1342685e-01   7.6249270e+01
   7.1543086e-01   7.6339003e+01
   7.1743487e-01   7.6427919e+01
   7.1943888e-01   7.6516022e+01
   7.2144289e-01   7.6603313e+01
   7.2344689e-01   7.6689795e+01
   7.2545090e-01   7.6775471e+01
   7.2745491e-01   7.6860344e+01
   7.2945892e-01   7.6944416e+01
   7.3146293e-01   7.7027690e+01
   7.3346693e-01   7.7110168e+01
   7.3547094e-01   7.7191854e+01
   7.3747495e-01   7.7272749e+01
   7.3947896e-01   7.7352856e+01
   7.4148297e-01   7.7432179e+01
   7.4348697e-01   7.7510719e+01
   7.4549098e-01   7.7588480e+01
   7.4749499e-01   7.7665463e+01
   7.4949900e-01   7.7741673e+01
   7.5150301e-01   7.7817110e+01
   7.5350701e-01   7.7891779e+01
   7.5551102e-01   7.7965680e+01
   7.5751503e-01   7.8038819e+01
   7.5951904e-01   7.8111195e+01
   7.6152305e-01   7.8182814e+01
   7.6352705e-01   7.8253676e+01
   7.6553106e-01   7.8323786e+01
   7.6753507e-01   7.8393144e+01
   7.6953908e-01   7.8461755e+01
   7.7154309e-01   7.8529620e+01
   7.7354709e-01   7.8596743e+01
   7.7555110e-01   7.8663126e+01
   7.7755511e-01   7.8728771e+01
   7.7955912e-01   7.8793682e+01
   7.8156313e-01   7.8857860e+01
   7.8356713e-01   7.8921309e+01
   7.8557114e-01   7.8984031e+01
   7.8757515e-01   7.9046029e+01
   7.8957916e-01   7.9107306e+01
   7.9158317e-01   7.9167863e+01
   7.9358717e-01   7.9227705e+01
   7.9559118e-01   7.9286832e+01
   7.9759519e-01   7.9345249e+01
   7.9959920e-01   7.9402958e+01
   8.0160321e-01   7.9459960e+01
   8.0360721e-01   7.9516260e+01
   8.0561122e-01   7.9571859e+01
   8.0761523e-01   7.9626761e+01
   8.0961924e-01   7.9680967e+01
   8.1162325e-01   7.9734481e+01
   8.1362725e-01   7.9787306e+01
   8.1563126e-01   7.9839443e+01
   8.1763527e-01   7.9890895e+01
   8.1963928e-01   7.9941666e+01
   8.2164329e-01   7.9991757e+01
   8.2364729e-01   8.0041172e+01
   8.2565130e-01   8.0089912e+01
   8.2765531e-01   8.0137982e+01
   8.2965932e-01   8.0185382e+01
   8.3166333e-01   8.0232117e+01
   8.3366733e-01   8.0278188e+01
   8.3567134e-01   8.0323599e+01
   8.3767535e-01   8.0368351e+01
   8.3967936e-01   8.0412448e+01
   8.4168337e-01   8.0455892e+01
   8.4368737e-01   8.0498686e+01
   8.4569138e-01   8.0540833e+01
   8.4769539e-01   8.0582334e+01
   8.4969940e-01   8.0623193e+01
   8.5170341e-01   8.0663413e+01
   8.5370741e-01   8.0702996e+01
   8.5571142e-01   8.0741944e+01
   8.5771543e-01   8.0780261e+01
   8.5971944e-01   8.0817948e+01
   8.6172345e-01   8.0855009e+01
   8.6372745e-01   8.0891447e+01
   8.6573146e-01   8.0927263e+01
   8.6773547e-01   8.0962461e+01
   8.6973948e-01   8.0997043e+01
   8.7174349e-01   8.1031012e+01
   8.7374749e-01   8.1064370e+01
   8.7575150e-01   8.1097120e+01
   8.7775551e-01   8.1129265e+01
   8.7975952e-01   8.1160808e+01
   8.8176353e-01   8.1191750e+01
   8.8376754e-01   8.1222096e+01
   8.8577154e-01   8.1251846e+01
   8.8777555e-01   8.1281004e+01
   8.8977956e-01   8.1309573e+01
   8.9178357e-01   8.1337556e+01
   8.9378758e-01   8.1364954e+01
   8.9579158e-01   8.1391771e+01
   8.9779559e-01   8.1418008e+01
   8.9979960e-01   8.1443670e+01
   9.0180361e-01   8.1468758e+01
   9.0380762e-01   8.1493275e+01
   9.0581162e-01   8.1517224e+01
   9.0781563e-01   8.1540607e+01
   9.0981964e-01   8.1563428e+01
   9.1182365e-01   8.1585688e+01
   9.1382766e-01   8.1607390e+01
   9.1583166e-01   8.1628537e+01
   9.1783567e-01   8.1649132e+01
   9.1983968e-01   8.1669177e+01
   9.2184369e-01   8.1688675e+01
   9.2384770e-01   8.1707628e+01
   9.2585170e-01   8.1726040e+01
   9.2785571e-01   8.1743912e+01
   9.2985972e-01   8.1761248e+01
   9.3186373e-01   8.1778050e+01
   9.3386774e-01   8.1794320e+01
   9.3587174e-01   8.1810062e+01
   9.3787575e-01   8.1825278e+01
   9.3987976e-01   8.1839971e+01
   9.4188377e-01   8.1854143e+01
   9.4388778e-01   8.1867797e+01
   9.4589178e-01   8.1880935e+01
   9.4789579e-01   8.1893561e+01
   9.4989980e-01   8.1905677e+01
   9.5190381e-01   8.1917285e+01
   9.5390782e-01   8.1928388e+01
   9.5591182e-01   8.1938989e+01
   9.5791583e-01   8.1949091e+01
   9.5991984e-01   8.1958695e+01
   9.6192385e-01   8.1967806e+01
   9.6392786e-01   8.1976424e+01
   9.6593186e-01   8.1984554e+01
   9.6793587e-01   8.1992197e+01
   9.6993988e-01   8.1999357e+01
   9.7194389e-01   8.2006035e+01
   9.7394790e-01   8.2012236e+01
   9.7595190e-01   8.2017960e+01
   9.7795591e-01   8.2023211e+01
   9.7995992e-01   8.2027992e+01
   9.8196393e-01   8.2032305e+01
   9.8396794e-01   8.2036152e+01
   9.8597194e-01   8.2039538e+01
   9.8797595e-01   8.2042463e+01
   9.8997996e-01   8.2044931e+01
   9.9198397e-01   8.2046944e+01
   9.9398798e-01   8.2048505e+01
   9.9599198e-01   8.2049617e+01
   9.9799599e-01   8.2050282e+01
   1.0000000e+00   8.2050504e+01


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.0694926e+00
   4.0080160e-03   6.1335649e+00
   6.0120240e-03   9.1922238e+00
   8.0160321e-03   1.2245476e+01
   1.0020040e-02   1.5293327e+01
   1.2024048e-02   1.8335785e+01
   1.4028056e-02   2.1372856e+01
   1.6032064e-02   2.4404546e+01
   1.8036072e-02   2.7430862e+01
   2.0040080e-02   3.0451811e+01
   2.2044088e-02   3.3467399e+01
   2.4048096e-02   3.6477633e+01
   2.6052104e-02   3.9482519e+01
   2.8056112e-02   4.2482065e+01
   3.0060120e-02   4.5476276e+01
   3.2064128e-02   4.8465160e+01
   3.4068136e-02   5.1448723e+01
   3.6072144e-02   5.4426971e+01
   3.8076152e-02   5.7399911e+01
   4.0080160e-02   6.0367550e+01
   4.2084168e-02   6.3329895e+01
   4.4088176e-02   6.6286951e+01
   4.6092184e-02   6.9238726e+01
   4.8096192e-02   7.2185226e+01
   5.0100200e-02   7.5126458e+01
   5.2104208e-02   7.8062428e+01
   5.4108216e-02   8.0993143e+01
   5.6112224e-02   8.3918610e+01
   5.8116232e-02   8.6838835e+01
   6.0120240e-02   8.9753825e+01
   6.2124248e-02   9.2663586e+01
   6.4128257e-02   9.5568125e+01
   6.6132265e-02   9.8467449e+01
   6.8136273e-02   1.0136156e+02
   7.0140281e-02   1.0425048e+02
   7.2144289e-02   1.0713419e+02
   7.4148297e-02   1.1001272e+02
   7.6152305e-02   1.1288607e+02
   7.8156313e-02   1.1575424e+02
   8.0160321e-02   1.1861724e+02
   8.2164329e-02   1.2147508e+02
   8.4168337e-02   1.2432776e+02
   8.6172345e-02   1.2717530e+02
   8.8176353e-02   1.3001769e+02
   9.0180361e-02   1.3285494e+02
   9.2184369e-02   1.3568707e+02
   9.4188377e-02   1.3851407e+02
   9.6192385e-02   1.4133596e+02
   9.8196393e-02   1.4415273e+02
   1.0020040e-01   1.4696440e+02
   1.0220441e-01   1.4977098e+02
   1.0420842e-01   1.5257247e+02
   1.0621242e-01   1.5536887e+02
   1.0821643e-01   1.5816020e+02
   1.1022044e-01   1.6094646e+02
   1.1222445e-01   1.6372765e+02
   1.1422846e-01   1.6650379e+02
   1.1623246e-01   1.6927487e+02
   1.1823647e-01   1.7204092e+02
   1.2024048e-01   1.7480192e+02
   1.2224449e-01   1.7755790e+02
   1.2424850e-01   1.8030885e+02
   1.2625251e-01   1.8305479e+02
   1.2825651e-01   1.8579571e+02
   1.3026052e-01   1.8853163e+02
   1.3226453e-01   1.9126255e+02
   1.3426854e-01   1.9398848e+02
   1.3627255e-01   1.9670943e+02
   1.3827655e-01   1.9942540e+02
   1.4028056e-01   2.0213640e+02
   1.4228457e-01   2.0484244e+02
   1.4428858e-01   2.0754351e+02
   1.4629259e-01   2.1023964e+02
   1.4829659e-01   2.1293082e+02
   1.5030060e-01   2.1561707e+02
   1.5230461e-01   2.1829838e+02
   1.5430862e-01   2.2097477e+02
   1.5631263e-01   2.2364624e+02
   1.5831663e-01   2.2631279e+02
   1.6032064e-01   2.2897445e+02
   1.6232465e-01   2.3163120e+02
   1.6432866e-01   2.3428307e+02
   1.6633267e-01   2.3693004e+02
   1.6833667e-01   2.3957214e+02
   1.7034068e-01   2.4220937e+02
   1.7234469e-01   2.4484173e+02
   1.7434870e-01   2.4746924e+02
   1.7635271e-01   2.5009189e+02
   1.7835671e-01   2.5270970e+02
   1.8036072e-01   2.5532267e+02
   1.8236473e-01   2.5793080e+02
   1.8436874e-01   2.6053411e+02
   1.8637275e-01   2.6313260e+02
   1.8837675e-01   2.6572628e+02
   1.9038076e-01   2.6831515e+02
   1.9238477e-01   2.7089923e+02
   1.9438878e-01   2.7347851e+02
   1.9639279e-01   2.7605301e+02
   1.9839679e-01   2.7862272e+02
   2.0040080e-01   2.8118766e+02
   2.0240481e-01   2.8374784e+02
   2.0440882e-01   2.8630326e+02
   2.0641283e-01   2.8885392e+02
   2.0841683e-01   2.9139984e+02
   2.1042084e-01   2.9394102e+02
   2.1242485e-01   2.9647747e+02
   2.1442886e-01   2.9900918e+02
   2.1643287e-01   3.0153618e+02
   2.1843687e-01   3.0405847e+02
   2.2044088e-01   3.0657605e+02
   2.2244489e-01   3.0908893e+02
   2.2444890e-01   3.1159711e+02
   2.2645291e-01   3.1410061e+02
   2.2845691e-01   3.1659943e+02
   2.3046092e-01   3.1909357e+02
   2.3246493e-01   3.2158305e+02
   2.3446894e-01   3.2406787e+02
   2.3647295e-01   3.2654803e+02
   2.3847695e-01   3.2902355e+02
   2.4048096e-01   3.3149442e+02
   2.4248497e-01   3.3396067e+02
   2.4448898e-01   3.3642228e+02
   2.4649299e-01   3.3887927e+02
   2.4849699e-01   3.4133165e+02
   2.5050100e-01   3.4377942e+02
   2.5250501e-01   3.4622260e+02
   2.5450902e-01   3.4866117e+02
   2.5651303e-01   3.5109516e+02
   2.5851703e-01   3.5352457e+02
   2.6052104e-01   3.5594940e+02
   2.6252505e-01   3.5836966e+02
   2.6452906e-01   3.6078537e+02
   2.6653307e-01   3.6319652e+02
   2.6853707e-01   3.6560312e+02
   2.7054108e-01   3.6800518e+02
   2.7254509e-01   3.7040270e+02
   2.7454910e-01   3.7279570e+02
   2.7655311e-01   3.7518417e+02
   2.7855711e-01   3.7756813e+02
   2.8056112e-01   3.7994758e+02
   2.8256513e-01   3.8232253e+02
   2.8456914e-01   3.8469298e+02
   2.8657315e-01   3.8705895e+02
   2.8857715e-01   3.8942043e+02
   2.9058116e-01   3.9177744e+02
   2.9258517e-01   3.9412997e+02
   2.9458918e-01   3.9647805e+02
   2.9659319e-01   3.9882167e+02
   2.9859719e-01   4.0116084e+02
   3.0060120e-01   4.0349557e+02
   3.0260521e-01   4.0582586e+02
   3.0460922e-01   4.0815173e+02
   3.0661323e-01   4.1047317e+02
   3.0861723e-01   4.1279019e+02
   3.1062124e-01   4.1510281e+02
   3.1262525e-01   4.1741102e+02
   3.1462926e-01   4.1971484e+02
   3.1663327e-01   4.2201427e+02
   3.1863727e-01   4.2430931e+02
   3.2064128e-01   4.2659998e+02
   3.2264529e-01   4.2888628e+02
   3.2464930e-01   4.3116821e+02
   3.2665331e-01   4.3344579e+02
   3.2865731e-01   4.3571902e+02
   3.3066132e-01   4.3798791e+02
   3.3266533e-01   4.4025245e+02
   3.3466934e-01   4.4251267e+02
   3.3667335e-01   4.4476857e+02
   3.3867735e-01   4.4702015e+02
   3.4068136e-01   4.4926741e+02
   3.4268537e-01   4.5151038e+02
   3.4468938e-01   4.5374904e+02
   3.4669339e-01   4.5598342e+02
   3.4869739e-01   4.5821351e+02
   3.5070140e-01   4.6043933e+02
   3.5270541e-01   4.6266087e+02
   3.5470942e-01   4.6487815e+02
   3.5671343e-01   4.6709118e+02
   3.5871743e-01   4.6929995e+02
   3.6072144e-01   4.7150448e+02
   3.6272545e-01   4.7370477e+02
   3.6472946e-01   4.7590083e+02
   3.6673347e-01   4.7809266e+02
   3.6873747e-01   4.8028028e+02
   3.7074148e-01   4.8246368e+02
   3.7274549e-01   4.8464289e+02
   3.7474950e-01   4.8681789e+02
   3.7675351e-01   4.8898870e+02
   3.7875752e-01   4.9115533e+02
   3.8076152e-01   4.9331778e+02
   3.8276553e-01   4.9547605e+02
   3.8476954e-01   4.9763017e+02
   3.8677355e-01   4.9978012e+02
   3.8877756e-01   5.0192592e+02
   3.9078156e-01   5.0406758e+02
   3.9278557e-01   5.0620510e+02
   3.9478958e-01   5.0833849e+02
   3.9679359e-01   5.1046775e+02
   3.9879760e-01   5.1259289e+02
   4.0080160e-01   5.1471392e+02
   4.0280561e-01   5.1683084e+02
   4.0480962e-01   5.1894367e+02
   4.0681363e-01   5.2105240e+02
   4.0881764e-01   5.2315705e+02
   4.1082164e-01   5.2525762e+02
   4.1282565e-01   5.2735412e+02
   4.1482966e-01   5.2944655e+02
   4.1683367e-01   5.3153492e+02
   4.1883768e-01   5.3361924e+02
   4.2084168e-01   5.3569951e+02
   4.2284569e-01   5.3777575e+02
   4.2484970e-01   5.3984795e+02
   4.2685371e-01   5.4191612e+02
   4.2885772e-01   5.4398027e+02
   4.3086172e-01   5.4604042e+02
   4.3286573e-01   5.4809655e+02
   4.3486974e-01   5.5014869e+02
   4.3687375e-01   5.5219683e+02
   4.3887776e-01   5.5424098e+02
   4.4088176e-01   5.5628116e+02
   4.4288577e-01   5.5831736e+02
   4.4488978e-01   5.6034960e+02
   4.4689379e-01   5.6237787e+02
   4.4889780e-01   5.6440219e+02
   4.5090180e-01   5.6642257e+02
   4.5290581e-01   5.6843900e+02
   4.5490982e-01   5.7045150e+02
   4.5691383e-01   5.7246008e+02
   4.5891784e-01   5.7446473e+02
   4.6092184e-01   5.7646547e+02
   4.6292585e-01   5.7846230e+02
   4.6492986e-01   5.8045523e+02
   4.6693387e-01   5.8244427e+02
   4.6893788e-01   5.8442942e+02
   4.7094188e-01   5.8641069e+02
   4.7294589e-01   5.8838808e+02
   4.7494990e-01   5.9036161e+02
   4.7695391e-01   5.9233127e+02
   4.7895792e-01   5.9429709e+02
   4.8096192e-01   5.9625905e+02
   4.8296593e-01   5.9821717e+02
   4.8496994e-01   6.0017146e+02
   4.8697395e-01   6.0212192e+02
   4.8897796e-01   6.0406855e+02
   4.9098196e-01   6.0601138e+02
   4.9298597e-01   6.0795039e+02
   4.9498998e-01   6.0988561e+02
   4.9699399e-01   6.1181702e+02
   4.9899800e-01   6.1374465e+02
   5.0100200e-01   6.1566760e+02
   5.0300601e-01   6.1758045e+02
   5.0501002e-01   6.1948234e+02
   5.0701403e-01   6.2137329e+02
   5.0901804e-01   6.2325332e+02
   5.1102204e-01   6.2512246e+02
   5.1302605e-01   6.2698074e+02
   5.1503006e-01   6.2882818e+02
   5.1703407e-01   6.3066482e+02
   5.1903808e-01   6.3249067e+02
   5.2104208e-01   6.3430577e+02
   5.2304609e-01   6.3611013e+02
   5.2505010e-01   6.3790380e+02
   5.2705411e-01   6.3968678e+02
   5.2905812e-01   6.4145912e+02
   5.3106212e-01   6.4322083e+02
   5.3306613e-01   6.4497194e+02
   5.3507014e-01   6.4671248e+02
   5.3707415e-01   6.4844248e+02
   5.3907816e-01   6.5016196e+02
   5.4108216e-01   6.5187095e+02
   5.4308617e-01   6.5356947e+02
   5.4509018e-01   6.5525755e+02
   5.4709419e-01   6.5693522e+02
   5.4909820e-01   6.5860250e+02
   5.5110220e-01   6.6025942e+02
   5.5310621e-01   6.6190601e+02
   5.5511022e-01   6.6354229e+02
   5.5711423e-01   6.6516829e+02
   5.5911824e-01   6.6678404e+02
   5.6112224e-01   6.6838956e+02
   5.6312625e-01   6.6998487e+02
   5.6513026e-01   6.7157002e+02
   5.6713427e-01   6.7314501e+02
   5.6913828e-01   6.7470988e+02
   5.7114228e-01   6.7626466e+02
   5.7314629e-01   6.7780937e+02
   5.7515030e-01   6.7934403e+02
   5.7715431e-01   6.8086868e+02
   5.7915832e-01   6.8238333e+02
   5.8116232e-01   6.8388803e+02
   5.8316633e-01   6.8538279e+02
   5.8517034e-01   6.8686763e+02
   5.8717435e-01   6.8834259e+02
   5.8917836e-01   6.8980770e+02
   5.9118236e-01   6.9126297e+02
   5.9318637e-01   6.9270844e+02
   5.9519038e-01   6.9414413e+02
   5.9719439e-01   6.9557006e+02
   5.9919840e-01   6.9698627e+02
   6.0120240e-01   6.9839279e+02
   6.0320641e-01   6.9978962e+02
   6.0521042e-01   7.0117682e+02
   6.0721443e-01   7.0255439e+02
   6.0921844e-01   7.0392237e+02
   6.1122244e-01   7.0528078e+02
   6.1322645e-01   7.0662965e+02
   6.1523046e-01   7.0796900e+02
   6.1723447e-01   7.0929887e+02
   6.1923848e-01   7.1061928e+02
   6.2124248e-01   7.1193025e+02
   6.2324649e-01   7.1323181e+02
   6.2525050e-01   7.1452400e+02
   6.2725451e-01   7.1580682e+02
   6.2925852e-01   7.1708032e+02
   6.3126253e-01   7.1834451e+02
   6.3326653e-01   7.1959943e+02
   6.3527054e-01   7.2084509e+02
   6.3727455e-01   7.2208153e+02
   6.3927856e-01   7.2330878e+02
   6.4128257e-01   7.2452685e+02
   6.4328657e-01   7.2573578e+02
   6.4529058e-01   7.2693560e+02
   6.4729459e-01   7.2812632e+02
   6.4929860e-01   7.2930797e+02
   6.5130261e-01   7.3048059e+02
   6.5330661e-01   7.3164419e+02
   6.5531062e-01   7.3279881e+02
   6.5731463e-01   7.3394447e+02
   6.5931864e-01   7.3508120e+02
   6.6132265e-01   7.3620902e+02
   6.6332665e-01   7.3732796e+02
   6.6533066e-01   7.3843804e+02
   6.6733467e-01   7.3953930e+02
   6.6933868e-01   7.4063176e+02
   6.7134269e-01   7.4171544e+02
   6.7334669e-01   7.4279038e+02
   6.7535070e-01   7.4385659e+02
   6.7735471e-01   7.4491411e+02
   6.7935872e-01   7.4596296e+02
   6.8136273e-01   7.4700317e+02
   6.8336673e-01   7.4803476e+02
   6.8537074e-01   7.4905776e+02
   6.8737475e-01   7.5007220e+02
   6.8937876e-01   7.5107810e+02
   6.9138277e-01   7.5207550e+02
   6.9338677e-01   7.5306440e+02
   6.9539078e-01   7.5404486e+02
   6.9739479e-01   7.5501688e+02
   6.9939880e-01   7.5598049e+02
   7.0140281e-01   7.5693573e+02
   7.0340681e-01   7.5788262e+02
   7.0541082e-01   7.5882118e+02
   7.0741483e-01   7.5975144e+02
   7.0941884e-01   7.6067343e+02
   7.1142285e-01   7.6158717e+02
   7.1342685e-01   7.6249270e+02
   7.1543086e-01   7.6339003e+02
   7.1743487e-01   7.6427919e+02
   7.1943888e-01   7.6516022e+02
   7.2144289e-01   7.6603313e+02
   7.2344689e-01   7.6689795e+02
   7.2545090e-01   7.6775471e+02
   7.2745491e-01   7.6860344e+02
   7.2945892e-01   7.6944416e+02
   7.3146293e-01   7.7027690e+02
   7.3346693e-01   7.7110168e+02
   7.3547094e-01   7.7191854e+02
   7.3747495e-01   7.7272749e+02
   7.3947896e-01   7.7352856e+02
   7.4148297e-01   7.7432179e+02
   7.4348697e-01   7.7510719e+02
   7.4549098e-01   7.7588480e+02
   7.4749499e-01   7.7665463e+02
   7.4949900e-01   7.7741673e+02
   7.5150301e-01   7.7817110e+02
   7.5350701e-01   7.7891779e+02
   7.5551102e-01   7.7965680e+02
   7.5751503e-01   7.8038819e+02
   7.5951904e-01   7.8111195e+02
   7.6152305e-01   7.8182814e+02
   7.6352705e-01   7.8253676e+02
   7.6553106e-01   7.8323786e+02
   7.6753507e-01   7.8393144e+02
   7.6953908e-01   7.8461755e+02
   7.7154309e-01   7.8529620e+02
   7.7354709e-01   7.8596743e+02
   7.7555110e-01   7.8663126e+02
   7.7755511e-01   7.8728771e+02
   7.7955912e-01   7.8793682e+02
   7.8156313e-01   7.8857860e+02
   7.8356713e-01   7.8921309e+02
   7.8557114e-01   7.8984031e+02
   7.8757515e-01   7.9046029e+02
   7.8957916e-01   7.9107306e+02
   7.9158317e-01   7.9167863e+02
   7.9358717e-01   7.9227705e+02
   7.9559118e-01   7.9286832e+02
   7.9759519e-01   7.9345249e+02
   7.9959920e-01   7.9402958e+02
   8.0160321e-01   7.9459960e+02
   8.0360721e-01   7.9516260e+02
   8.0561122e-01   7.9571859e+02
   8.0761523e-01   7.9626761e+02
   8.0961924e-01   7.9680967e+02
   8.1162325e-01   7.9734481e+02
   8.1362725e-01   7.9787306e+02
   8.1563126e-01   7.9839443e+02
   8.1763527e-01   7.9890895e+02
   8.1963928e-01   7.9941666e+02
   8.2164329e-01   7.9991757e+02
   8.2364729e-01   8.0041172e+02
   8.2565130e-01   8.0089912e+02
   8.2765531e-01   8.0137982e+02
   8.2965932e-01   8.0185382e+02
   8.3166333e-01   8.0232117e+02
   8.3366733e-01   8.0278188e+02
   8.3567134e-01   8.0323599e+02
   8.3767535e-01   8.0368351e+02
   8.3967936e-01   8.0412448e+02
   8.4168337e-01   8.0455892e+02
   8.4368737e-01   8.0498686e+02
   8.4569138e-01   8.0540833e+02
   8.4769539e-01   8.0582334e+02
   8.4969940e-01   8.0623193e+02
   8.5170341e-01   8.0663413e+02
   8.5370741e-01   8.0702996e+02
   8.5571142e-01   8.0741944e+02
   8.5771543e-01   8.0780261e+02
   8.5971944e-01   8.0817948e+02
   8.6172345e-01   8.0855009e+02
   8.6372745e-01   8.0891447e+02
   8.6573146e-01   8.0927263e+02
   8.6773547e-01   8.0962461e+02
   8.6973948e-01   8.0997043e+02
   8.7174349e-01   8.1031012e+02
   8.7374749e-01   8.1064370e+02
   8.7575150e-01   8.1097120e+02
   8.7775551e-01   8.1129265e+02
   8.7975952e-01   8.1160808e+02
   8.8176353e-01   8.1191750e+02
   8.8376754e-01   8.1222096e+02
   8.8577154e-01   8.1251846e+02
   8.8777555e-01   8.1281004e+02
   8.8977956e-01   8.1309573e+02
   8.9178357e-01   8.1337556e+02
   8.9378758e-01   8.1364954e+02
   8.9579158e-01   8.1391771e+02
   8.9779559e-01   8.1418008e+02
   8.9979960e-01   8.1443670e+02
   9.0180361e-01   8.1468758e+02
   9.0380762e-01   8.1493275e+02
   9.0581162e-01   8.1517224e+02
   9.0781563e-01   8.1540607e+02
   9.0981964e-01   8.1563428e+02
   9.1182365e-01   8.1585688e+02
   9.1382766e-01   8.1607390e+02
   9.1583166e-01   8.1628537e+02
   9.1783567e-01   8.1649132e+02
   9.1983968e-01   8.1669177e+02
   9.2184369e-01   8.1688675e+02
   9.2384770e-01   8.1707628e+02
   9.2585170e-01   8.1726040e+02
   9.2785571e-01   8.1743912e+02
   9.2985972e-01   8.1761248e+02
   9.3186373e-01   8.1778050e+02
   9.3386774e-01   8.1794320e+02
   9.3587174e-01   8.1810062e+02
   9.3787575e-01   8.1825278e+02
   9.3987976e-01   8.1839971e+02
   9.4188377e-01   8.1854143e+02
   9.4388778e-01   8.1867797e+02
   9.4589178e-01   8.1880935e+02
   9.4789579e-01   8.1893561e+02
   9.4989980e-01   8.1905677e+02
   9.5190381e-01   8.1917285e+02
   9.5390782e-01   8.1928388e+02
   9.5591182e-01   8.1938989e+02
   9.5791583e-01   8.1949091e+02
   9.5991984e-01   8.1958695e+02
   9.6192385e-01   8.1967806e+02
   9.6392786e-01   8.1976424e+02
   9.6593186e-01   8.1984554e+02
   9.6793587e-01   8.1992197e+02
   9.6993988e-01   8.1999357e+02
   9.7194389e-01   8.2006035e+02
   9.7394790e-01   8.2012236e+02
   9.7595190e-01   8.2017960e+02
   9.7795591e-01   8.2023211e+02
   9.7995992e-01   8.2027992e+02
   9.8196393e-01   8.2032305e+02
   9.8396794e-01   8.2036152e+02
   9.8597194e-01   8.2039538e+02
   9.8797595e-01   8.2042463e+02
   9.8997996e-01   8.2044931e+02
   9.9198397e-01   8.2046944e+02
   9.9398798e-01   8.2048505e+02
   9.9599198e-01   8.2049617e+02
   9.9799599e-01   8.2050282e+02
   1.0000000e+00   8.2050504e+02


==> data/Couette_Results_Varphi_20_matRatio_025_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.7409795e-03
   4.0080160e-03   7.4753532e-03
   6.0120240e-03   1.1203129e-02
   8.0160321e-03   1.4924315e-02
   1.0020040e-02   1.8638919e-02
   1.2024048e-02   2.2346950e-02
   1.4028056e-02   2.6048415e-02
   1.6032064e-02   2.9743322e-02
   1.8036072e-02   3.3431680e-02
   2.0040080e-02   3.7113496e-02
   2.2044088e-02   4.0788779e-02
   2.4048096e-02   4.4457537e-02
   2.6052104e-02   4.8119777e-02
   2.8056112e-02   5.1775508e-02
   3.0060120e-02   5.5424738e-02
   3.2064128e-02   5.9067474e-02
   3.4068136e-02   6.2703726e-02
   3.6072144e-02   6.6333500e-02
   3.8076152e-02   6.9956805e-02
   4.0080160e-02   7.3573650e-02
   4.2084168e-02   7.7184041e-02
   4.4088176e-02   8.0787988e-02
   4.6092184e-02   8.4385498e-02
   4.8096192e-02   8.7976579e-02
   5.0100200e-02   9.1561239e-02
   5.2104208e-02   9.5139487e-02
   5.4108216e-02   9.8711330e-02
   5.6112224e-02   1.0227678e-01
   5.8116232e-02   1.0583583e-01
   6.0120240e-02   1.0938851e-01
   6.2124248e-02   1.1293482e-01
   6.4128257e-02   1.1647476e-01
   6.6132265e-02   1.2000834e-01
   6.8136273e-02   1.2353558e-01
   7.0140281e-02   1.2705647e-01
   7.2144289e-02   1.3057104e-01
   7.4148297e-02   1.3407928e-01
   7.6152305e-02   1.3758120e-01
   7.8156313e-02   1.4107682e-01
   8.0160321e-02   1.4456613e-01
   8.2164329e-02   1.4804916e-01
   8.4168337e-02   1.5152590e-01
   8.6172345e-02   1.5499636e-01
   8.8176353e-02   1.5846056e-01
   9.0180361e-02   1.6191850e-01
   9.2184369e-02   1.6537018e-01
   9.4188377e-02   1.6881562e-01
   9.6192385e-02   1.7225483e-01
   9.8196393e-02   1.7568781e-01
   1.0020040e-01   1.7911457e-01
   1.0220441e-01   1.8253512e-01
   1.0420842e-01   1.8594946e-01
   1.0621242e-01   1.8935761e-01
   1.0821643e-01   1.9275957e-01
   1.1022044e-01   1.9615536e-01
   1.1222445e-01   1.9954497e-01
   1.1422846e-01   2.0292842e-01
   1.1623246e-01   2.0630571e-01
   1.1823647e-01   2.0967686e-01
   1.2024048e-01   2.1304186e-01
   1.2224449e-01   2.1640074e-01
   1.2424850e-01   2.1975350e-01
   1.2625251e-01   2.2310014e-01
   1.2825651e-01   2.2644067e-01
   1.3026052e-01   2.2977510e-01
   1.3226453e-01   2.3310345e-01
   1.3426854e-01   2.3642571e-01
   1.3627255e-01   2.3974189e-01
   1.3827655e-01   2.4305202e-01
   1.4028056e-01   2.4635608e-01
   1.4228457e-01   2.4965409e-01
   1.4428858e-01   2.5294606e-01
   1.4629259e-01   2.5623199e-01
   1.4829659e-01   2.5951190e-01
   1.5030060e-01   2.6278579e-01
   1.5230461e-01   2.6605367e-01
   1.5430862e-01   2.6931555e-01
   1.5631263e-01   2.7257144e-01
   1.5831663e-01   2.7582133e-01
   1.6032064e-01   2.7906526e-01
   1.6232465e-01   2.8230321e-01
   1.6432866e-01   2.8553520e-01
   1.6633267e-01   2.8876123e-01
   1.6833667e-01   2.9198132e-01
   1.7034068e-01   2.9519547e-01
   1.7234469e-01   2.9840370e-01
   1.7434870e-01   3.0160600e-01
   1.7635271e-01   3.0480238e-01
   1.7835671e-01   3.0799287e-01
   1.8036072e-01   3.1117745e-01
   1.8236473e-01   3.1435615e-01
   1.8436874e-01   3.1752896e-01
   1.8637275e-01   3.2069590e-01
   1.8837675e-01   3.2385698e-01
   1.9038076e-01   3.2701220e-01
   1.9238477e-01   3.3016157e-01
   1.9438878e-01   3.3330510e-01
   1.9639279e-01   3.3644279e-01
   1.9839679e-01   3.3957466e-01
   2.0040080e-01   3.4270072e-01
   2.0240481e-01   3.4582096e-01
   2.0440882e-01   3.4893541e-01
   2.0641283e-01   3.5204406e-01
   2.0841683e-01   3.5514693e-01
   2.1042084e-01   3.5824402e-01
   2.1242485e-01   3.6133534e-01
   2.1442886e-01   3.6442090e-01
   2.1643287e-01   3.6750071e-01
   2.1843687e-01   3.7057478e-01
   2.2044088e-01   3.7364310e-01
   2.2244489e-01   3.7670570e-01
   2.2444890e-01   3.7976258e-01
   2.2645291e-01   3.8281375e-01
   2.2845691e-01   3.8585922e-01
   2.3046092e-01   3.8889898e-01
   2.3246493e-01   3.9193306e-01
   2.3446894e-01   3.9496146e-01
   2.3647295e-01   3.9798419e-01
   2.3847695e-01   4.0100126e-01
   2.4048096e-01   4.0401266e-01
   2.4248497e-01   4.0701842e-01
   2.4448898e-01   4.1001854e-01
   2.4649299e-01   4.1301303e-01
   2.4849699e-01   4.1600190e-01
   2.5050100e-01   4.1898515e-01
   2.5250501e-01   4.2196279e-01
   2.5450902e-01   4.2493483e-01
   2.5651303e-01   4.2790129e-01
   2.5851703e-01   4.3086215e-01
   2.6052104e-01   4.3381745e-01
   2.6252505e-01   4.3676717e-01
   2.6452906e-01   4.3971134e-01
   2.6653307e-01   4.4264995e-01
   2.6853707e-01   4.4558303e-01
   2.7054108e-01   4.4851056e-01
   2.7254509e-01   4.5143257e-01
   2.7454910e-01   4.5434907e-01
   2.7655311e-01   4.5726005e-01
   2.7855711e-01   4.6016552e-01
   2.8056112e-01   4.6306551e-01
   2.8256513e-01   4.6596000e-01
   2.8456914e-01   4.6884902e-01
   2.8657315e-01   4.7173257e-01
   2.8857715e-01   4.7461065e-01
   2.9058116e-01   4.7748328e-01
   2.9258517e-01   4.8035046e-01
   2.9458918e-01   4.8321221e-01
   2.9659319e-01   4.8606852e-01
   2.9859719e-01   4.8891942e-01
   3.0060120e-01   4.9176489e-01
   3.0260521e-01   4.9460497e-01
   3.0460922e-01   4.9743964e-01
   3.0661323e-01   5.0026892e-01
   3.0861723e-01   5.0309282e-01
   3.1062124e-01   5.0591135e-01
   3.1262525e-01   5.0872451e-01
   3.1462926e-01   5.1153232e-01
   3.1663327e-01   5.1433477e-01
   3.1863727e-01   5.1713188e-01
   3.2064128e-01   5.1992366e-01
   3.2264529e-01   5.2271011e-01
   3.2464930e-01   5.2549125e-01
   3.2665331e-01   5.2826707e-01
   3.2865731e-01   5.3103759e-01
   3.3066132e-01   5.3380282e-01
   3.3266533e-01   5.3656277e-01
   3.3466934e-01   5.3931744e-01
   3.3667335e-01   5.4206683e-01
   3.3867735e-01   5.4481097e-01
   3.4068136e-01   5.4754985e-01
   3.4268537e-01   5.5028349e-01
   3.4468938e-01   5.5301189e-01
   3.4669339e-01   5.5573507e-01
   3.4869739e-01   5.5845302e-01
   3.5070140e-01   5.6116576e-01
   3.5270541e-01   5.6387329e-01
   3.5470942e-01   5.6657562e-01
   3.5671343e-01   5.6927277e-01
   3.5871743e-01   5.7196474e-01
   3.6072144e-01   5.7465153e-01
   3.6272545e-01   5.7733316e-01
   3.6472946e-01   5.8000963e-01
   3.6673347e-01   5.8268096e-01
   3.6873747e-01   5.8534714e-01
   3.7074148e-01   5.8800819e-01
   3.7274549e-01   5.9066412e-01
   3.7474950e-01   5.9331493e-01
   3.7675351e-01   5.9596063e-01
   3.7875752e-01   5.9860123e-01
   3.8076152e-01   6.0123674e-01
   3.8276553e-01   6.0386717e-01
   3.8476954e-01   6.0649252e-01
   3.8677355e-01   6.0911280e-01
   3.8877756e-01   6.1172802e-01
   3.9078156e-01   6.1433819e-01
   3.9278557e-01   6.1694332e-01
   3.9478958e-01   6.1954341e-01
   3.9679359e-01   6.2213847e-01
   3.9879760e-01   6.2472851e-01
   4.0080160e-01   6.2731354e-01
   4.0280561e-01   6.2989357e-01
   4.0480962e-01   6.3246860e-01
   4.0681363e-01   6.3503864e-01
   4.0881764e-01   6.3760371e-01
   4.1082164e-01   6.4016380e-01
   4.1282565e-01   6.4271893e-01
   4.1482966e-01   6.4526910e-01
   4.1683367e-01   6.4781433e-01
   4.1883768e-01   6.5035462e-01
   4.2084168e-01   6.5288997e-01
   4.2284569e-01   6.5542041e-01
   4.2484970e-01   6.5794593e-01
   4.2685371e-01   6.6046654e-01
   4.2885772e-01   6.6298225e-01
   4.3086172e-01   6.6549307e-01
   4.3286573e-01   6.6799901e-01
   4.3486974e-01   6.7050007e-01
   4.3687375e-01   6.7299627e-01
   4.3887776e-01   6.7548761e-01
   4.4088176e-01   6.7797410e-01
   4.4288577e-01   6.8045574e-01
   4.4488978e-01   6.8293255e-01
   4.4689379e-01   6.8540454e-01
   4.4889780e-01   6.8787170e-01
   4.5090180e-01   6.9033406e-01
   4.5290581e-01   6.9279161e-01
   4.5490982e-01   6.9524437e-01
   4.5691383e-01   6.9769234e-01
   4.5891784e-01   7.0013553e-01
   4.6092184e-01   7.0257396e-01
   4.6292585e-01   7.0500762e-01
   4.6492986e-01   7.0743653e-01
   4.6693387e-01   7.0986069e-01
   4.6893788e-01   7.1228011e-01
   4.7094188e-01   7.1469481e-01
   4.7294589e-01   7.1710478e-01
   4.7494990e-01   7.1951004e-01
   4.7695391e-01   7.2191059e-01
   4.7895792e-01   7.2430644e-01
   4.8096192e-01   7.2669761e-01
   4.8296593e-01   7.2908409e-01
   4.8496994e-01   7.3146590e-01
   4.8697395e-01   7.3384305e-01
   4.8897796e-01   7.3621554e-01
   4.9098196e-01   7.3858337e-01
   4.9298597e-01   7.4094657e-01
   4.9498998e-01   7.4330513e-01
   4.9699399e-01   7.4565907e-01
   4.9899800e-01   7.4800839e-01
   5.0100200e-01   7.5035200e-01
   5.0300601e-01   7.5268332e-01
   5.0501002e-01   7.5500127e-01
   5.0701403e-01   7.5730588e-01
   5.0901804e-01   7.5959719e-01
   5.1102204e-01   7.6187522e-01
   5.1302605e-01   7.6414003e-01
   5.1503006e-01   7.6639162e-01
   5.1703407e-01   7.6863004e-01
   5.1903808e-01   7.7085532e-01
   5.2104208e-01   7.7306749e-01
   5.2304609e-01   7.7526658e-01
   5.2505010e-01   7.7745263e-01
   5.2705411e-01   7.7962566e-01
   5.2905812e-01   7.8178572e-01
   5.3106212e-01   7.8393282e-01
   5.3306613e-01   7.8606701e-01
   5.3507014e-01   7.8818832e-01
   5.3707415e-01   7.9029677e-01
   5.3907816e-01   7.9239241e-01
   5.4108216e-01   7.9447525e-01
   5.4308617e-01   7.9654534e-01
   5.4509018e-01   7.9860271e-01
   5.4709419e-01   8.0064739e-01
   5.4909820e-01   8.0267941e-01
   5.5110220e-01   8.0469880e-01
   5.5310621e-01   8.0670560e-01
   5.5511022e-01   8.0869984e-01
   5.5711423e-01   8.1068155e-01
   5.5911824e-01   8.1265076e-01
   5.6112224e-01   8.1460750e-01
   5.6312625e-01   8.1655181e-01
   5.6513026e-01   8.1848372e-01
   5.6713427e-01   8.2040327e-01
   5.6913828e-01   8.2231047e-01
   5.7114228e-01   8.2420537e-01
   5.7314629e-01   8.2608800e-01
   5.7515030e-01   8.2795839e-01
   5.7715431e-01   8.2981657e-01
   5.7915832e-01   8.3166258e-01
   5.8116232e-01   8.3349644e-01
   5.8316633e-01   8.3531820e-01
   5.8517034e-01   8.3712787e-01
   5.8717435e-01   8.3892550e-01
   5.8917836e-01   8.4071111e-01
   5.9118236e-01   8.4248474e-01
   5.9318637e-01   8.4424642e-01
   5.9519038e-01   8.4599618e-01
   5.9719439e-01   8.4773406e-01
   5.9919840e-01   8.4946008e-01
   6.0120240e-01   8.5117428e-01
   6.0320641e-01   8.5287670e-01
   6.0521042e-01   8.5456735e-01
   6.0721443e-01   8.5624628e-01
   6.0921844e-01   8.5791352e-01
   6.1122244e-01   8.5956910e-01
   6.1322645e-01   8.6121306e-01
   6.1523046e-01   8.6284541e-01
   6.1723447e-01   8.6446620e-01
   6.1923848e-01   8.6607546e-01
   6.2124248e-01   8.6767323e-01
   6.2324649e-01   8.6925952e-01
   6.2525050e-01   8.7083438e-01
   6.2725451e-01   8.7239784e-01
   6.2925852e-01   8.7394993e-01
   6.3126253e-01   8.7549068e-01
   6.3326653e-01   8.7702012e-01
   6.3527054e-01   8.7853829e-01
   6.3727455e-01   8.8004522e-01
   6.3927856e-01   8.8154094e-01
   6.4128257e-01   8.8302548e-01
   6.4328657e-01   8.8449888e-01
   6.4529058e-01   8.8596116e-01
   6.4729459e-01   8.8741237e-01
   6.4929860e-01   8.8885252e-01
   6.5130261e-01   8.9028166e-01
   6.5330661e-01   8.9169982e-01
   6.5531062e-01   8.9310703e-01
   6.5731463e-01   8.9450331e-01
   6.5931864e-01   8.9588871e-01
   6.6132265e-01   8.9726325e-01
   6.6332665e-01   8.9862697e-01
   6.6533066e-01   8.9997990e-01
   6.6733467e-01   9.0132208e-01
   6.6933868e-01   9.0265352e-01
   6.7134269e-01   9.0397427e-01
   6.7334669e-01   9.0528436e-01
   6.7535070e-01   9.0658382e-01
   6.7735471e-01   9.0787269e-01
   6.7935872e-01   9.0915098e-01
   6.8136273e-01   9.1041875e-01
   6.8336673e-01   9.1167601e-01
   6.8537074e-01   9.1292281e-01
   6.8737475e-01   9.1415917e-01
   6.8937876e-01   9.1538512e-01
   6.9138277e-01   9.1660071e-01
   6.9338677e-01   9.1780595e-01
   6.9539078e-01   9.1900089e-01
   6.9739479e-01   9.2018555e-01
   6.9939880e-01   9.2135997e-01
   7.0140281e-01   9.2252417e-01
   7.0340681e-01   9.2367820e-01
   7.0541082e-01   9.2482208e-01
   7.0741483e-01   9.2595585e-01
   7.0941884e-01   9.2707954e-01
   7.1142285e-01   9.2819317e-01
   7.1342685e-01   9.2929679e-01
   7.1543086e-01   9.3039042e-01
   7.1743487e-01   9.3147410e-01
   7.1943888e-01   9.3254786e-01
   7.2144289e-01   9.3361173e-01
   7.2344689e-01   9.3466575e-01
   7.2545090e-01   9.3570993e-01
   7.2745491e-01   9.3674433e-01
   7.2945892e-01   9.3776897e-01
   7.3146293e-01   9.3878388e-01
   7.3346693e-01   9.3978909e-01
   7.3547094e-01   9.4078464e-01
   7.3747495e-01   9.4177056e-01
   7.3947896e-01   9.4274688e-01
   7.4148297e-01   9.4371363e-01
   7.4348697e-01   9.4467085e-01
   7.4549098e-01   9.4561857e-01
   7.4749499e-01   9.4655682e-01
   7.4949900e-01   9.4748563e-01
   7.5150301e-01   9.4840503e-01
   7.5350701e-01   9.4931506e-01
   7.5551102e-01   9.5021575e-01
   7.5751503e-01   9.5110712e-01
   7.5951904e-01   9.5198923e-01
   7.6152305e-01   9.5286208e-01
   7.6352705e-01   9.5372573e-01
   7.6553106e-01   9.5458019e-01
   7.6753507e-01   9.5542551e-01
   7.6953908e-01   9.5626171e-01
   7.7154309e-01   9.5708883e-01
   7.7354709e-01   9.5790690e-01
   7.7555110e-01   9.5871594e-01
   7.7755511e-01   9.5951600e-01
   7.7955912e-01   9.6030711e-01
   7.8156313e-01   9.6108929e-01
   7.8356713e-01   9.6186258e-01
   7.8557114e-01   9.6262701e-01
   7.8757515e-01   9.6338262e-01
   7.8957916e-01   9.6412944e-01
   7.9158317e-01   9.6486749e-01
   7.9358717e-01   9.6559681e-01
   7.9559118e-01   9.6631744e-01
   7.9759519e-01   9.6702940e-01
   7.9959920e-01   9.6773273e-01
   8.0160321e-01   9.6842745e-01
   8.0360721e-01   9.6911361e-01
   8.0561122e-01   9.6979124e-01
   8.0761523e-01   9.7046036e-01
   8.0961924e-01   9.7112100e-01
   8.1162325e-01   9.7177321e-01
   8.1362725e-01   9.7241701e-01
   8.1563126e-01   9.7305244e-01
   8.1763527e-01   9.7367952e-01
   8.1963928e-01   9.7429829e-01
   8.2164329e-01   9.7490879e-01
   8.2364729e-01   9.7551103e-01
   8.2565130e-01   9.7610507e-01
   8.2765531e-01   9.7669092e-01
   8.2965932e-01   9.7726862e-01
   8.3166333e-01   9.7783820e-01
   8.3366733e-01   9.7839970e-01
   8.3567134e-01   9.7895315e-01
   8.3767535e-01   9.7949858e-01
   8.3967936e-01   9.8003601e-01
   8.4168337e-01   9.8056549e-01
   8.4368737e-01   9.8108705e-01
   8.4569138e-01   9.8160071e-01
   8.4769539e-01   9.8210652e-01
   8.4969940e-01   9.8260449e-01
   8.5170341e-01   9.8309467e-01
   8.5370741e-01   9.8357709e-01
   8.5571142e-01   9.8405178e-01
   8.5771543e-01   9.8451877e-01
   8.5971944e-01   9.8497809e-01
   8.6172345e-01   9.8542978e-01
   8.6372745e-01   9.8587386e-01
   8.6573146e-01   9.8631038e-01
   8.6773547e-01   9.8673935e-01
   8.6973948e-01   9.8716083e-01
   8.7174349e-01   9.8757483e-01
   8.7374749e-01   9.8798138e-01
   8.7575150e-01   9.8838053e-01
   8.7775551e-01   9.8877230e-01
   8.7975952e-01   9.8915673e-01
   8.8176353e-01   9.8953385e-01
   8.8376754e-01   9.8990368e-01
   8.8577154e-01   9.9026627e-01
   8.8777555e-01   9.9062164e-01
   8.8977956e-01   9.9096983e-01
   8.9178357e-01   9.9131087e-01
   8.9378758e-01   9.9164478e-01
   8.9579158e-01   9.9197161e-01
   8.9779559e-01   9.9229139e-01
   8.9979960e-01   9.9260415e-01
   9.0180361e-01   9.9290991e-01
   9.0380762e-01   9.9320871e-01
   9.0581162e-01   9.9350059e-01
   9.0781563e-01   9.9378558e-01
   9.0981964e-01   9.9406371e-01
   9.1182365e-01   9.9433500e-01
   9.1382766e-01   9.9459950e-01
   9.1583166e-01   9.9485723e-01
   9.1783567e-01   9.9510824e-01
   9.1983968e-01   9.9535254e-01
   9.2184369e-01   9.9559017e-01
   9.2384770e-01   9.9582117e-01
   9.2585170e-01   9.9604556e-01
   9.2785571e-01   9.9626338e-01
   9.2985972e-01   9.9647466e-01
   9.3186373e-01   9.9667944e-01
   9.3386774e-01   9.9687774e-01
   9.3587174e-01   9.9706960e-01
   9.3787575e-01   9.9725504e-01
   9.3987976e-01   9.9743411e-01
   9.4188377e-01   9.9760683e-01
   9.4388778e-01   9.9777324e-01
   9.4589178e-01   9.9793337e-01
   9.4789579e-01   9.9808725e-01
   9.4989980e-01   9.9823491e-01
   9.5190381e-01   9.9837638e-01
   9.5390782e-01   9.9851170e-01
   9.5591182e-01   9.9864091e-01
   9.5791583e-01   9.9876402e-01
   9.5991984e-01   9.9888108e-01
   9.6192385e-01   9.9899211e-01
   9.6392786e-01   9.9909715e-01
   9.6593186e-01   9.9919623e-01
   9.6793587e-01   9.9928938e-01
   9.6993988e-01   9.9937664e-01
   9.7194389e-01   9.9945804e-01
   9.7394790e-01   9.9953360e-01
   9.7595190e-01   9.9960337e-01
   9.7795591e-01   9.9966737e-01
   9.7995992e-01   9.9972564e-01
   9.8196393e-01   9.9977820e-01
   9.8396794e-01   9.9982509e-01
   9.8597194e-01   9.9986635e-01
   9.8797595e-01   9.9990200e-01
   9.8997996e-01   9.9993208e-01
   9.9198397e-01   9.9995662e-01
   9.9398798e-01   9.9997565e-01
   9.9599198e-01   9.9998920e-01
   9.9799599e-01   9.9999730e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.9713488e-03
   1.3163558e-02   1.1805200e-02
   1.9262189e-02   1.8078902e-02
   2.5847735e-02   2.4910137e-02
   3.2910864e-02   3.2226901e-02
   4.0437094e-02   3.9943337e-02
   4.8407098e-02   4.8001294e-02
   5.6797117e-02   5.6358184e-02
   6.5579447e-02   6.4972337e-02
   7.4722998e-02   7.3798401e-02
   8.4193893e-02   8.2788418e-02
   9.3956090e-02   9.1893829e-02
   1.0397200e-01   1.0106684e-01
   1.1420311e-01   1.1026128e-01
   1.2461054e-01   1.1943325e-01
   1.3515560e-01   1.2854167e-01
   1.4580029e-01   1.3754874e-01
   1.5650769e-01   1.4642026e-01
   1.6724237e-01   1.5512583e-01
   1.7797066e-01   1.6363895e-01
   1.8866095e-01   1.7193704e-01
   1.9928379e-01   1.8000129e-01
   2.0981209e-01   1.8781656e-01
   2.2022116e-01   1.9537115e-01
   2.3048875e-01   2.0265655e-01
   2.4059501e-01   2.0966712e-01
   2.5052248e-01   2.1639989e-01
   2.6025597e-01   2.2285418e-01
   2.6978249e-01   2.2903132e-01
   2.7909113e-01   2.3493440e-01
   2.8817289e-01   2.4056797e-01
   2.9702058e-01   2.4593780e-01
   3.0562865e-01   2.5105063e-01
   3.1399303e-01   2.5591398e-01
   3.2211102e-01   2.6053594e-01
   3.2998109e-01   2.6492505e-01
   3.3760280e-01   2.6909007e-01
   3.4497662e-01   2.7303996e-01
   3.5210383e-01   2.7678368e-01
   3.5898638e-01   2.8033015e-01
   3.6562683e-01   2.8368818e-01
   3.7202819e-01   2.8686639e-01
   3.7819389e-01   2.8987316e-01
   3.8412763e-01   2.9271661e-01
   3.8983341e-01   2.9540457e-01
   3.9531537e-01   2.9794455e-01
   4.0057778e-01   3.0034375e-01
   4.0562503e-01   3.0260901e-01
   4.1046151e-01   3.0474686e-01
   4.1509165e-01   3.0676350e-01
   4.1951988e-01   3.0866481e-01
   4.2375059e-01   3.1045635e-01
   4.2778814e-01   3.1214339e-01
   4.3163684e-01   3.1373088e-01
   4.3530095e-01   3.1522355e-01
   4.3878469e-01   3.1662583e-01
   4.4209224e-01   3.1794193e-01
   4.4522775e-01   3.1917584e-01
   4.4819533e-01   3.2033131e-01
   4.5099911e-01   3.2141196e-01
   4.5364320e-01   3.2242118e-01
   4.5613173e-01   3.2336225e-01
   4.5846890e-01   3.2423829e-01
   4.6065893e-01   3.2505230e-01
   4.6270611e-01   3.2580716e-01
   4.6461483e-01   3.2650566e-01
   4.6638958e-01   3.2715049e-01
   4.6803493e-01   3.2774422e-01
   4.6955560e-01   3.2828938e-01
   4.7095640e-01   3.2878837e-01
   4.7224229e-01   3.2924356e-01
   4.7341836e-01   3.2965728e-01
   4.7448979e-01   3.3003193e-01
   4.7551020e-01   3.3038686e-01
   4.7653061e-01   3.3074024e-01
   4.7755101e-01   3.3109227e-01
   4.7857142e-01   3.3144297e-01
   4.7959183e-01   3.3179232e-01
   4.8061224e-01   3.3214026e-01
   4.8163264e-01   3.3248675e-01
   4.8265305e-01   3.3283174e-01
   4.8367346e-01   3.3317522e-01
   4.8469387e-01   3.3351716e-01
   4.8571428e-01   3.3385756e-01
   4.8673468e-01   3.3419644e-01
   4.8775509e-01   3.3453387e-01
   4.8877550e-01   3.3487001e-01
   4.8979591e-01   3.3520514e-01
   4.9081631e-01   3.3553961e-01
   4.9183672e-01   3.3587362e-01
   4.9285713e-01   3.3620671e-01
   4.9387754e-01   3.3653710e-01
   4.9489795e-01   3.3686126e-01
   4.9591835e-01   3.3717434e-01
   4.9693876e-01   3.3747149e-01
   4.9795917e-01   3.3774657e-01
   4.9897958e-01   3.3799319e-01
   4.9999999e-01   3.3820975e-01
   5.0102039e-01   3.3837549e-01
   5.0204080e-01   3.3872942e-01
   5.0306121e-01   3.3917976e-01
   5.0408162e-01   3.3966143e-01
   5.0510202e-01   3.4013897e-01
   5.0612243e-01   3.4059647e-01
   5.0714284e-01   3.4102996e-01
   5.0816325e-01   3.4144081e-01
   5.0918366e-01   3.4183254e-01
   5.1020406e-01   3.4220919e-01
   5.1122447e-01   3.4257444e-01
   5.1224488e-01   3.4293118e-01
   5.1326529e-01   3.4328151e-01
   5.1428569e-01   3.4362689e-01
   5.1530610e-01   3.4396833e-01
   5.1632651e-01   3.4430654e-01
   5.1734692e-01   3.4464205e-01
   5.1836733e-01   3.4497526e-01
   5.1938773e-01   3.4530646e-01
   5.2040814e-01   3.4563593e-01
   5.2142855e-01   3.4596386e-01
   5.2244896e-01   3.4629046e-01
   5.2346936e-01   3.4661583e-01
   5.2448977e-01   3.4694000e-01
   5.2551018e-01   3.4726280e-01
   5.2658161e-01   3.4759988e-01
   5.2775816e-01   3.4796767e-01
   5.2904612e-01   3.4836765e-01
   5.3045193e-01   3.4880143e-01
   5.3198198e-01   3.4927058e-01
   5.3364270e-01   3.4977660e-01
   5.3544056e-01   3.5032086e-01
   5.3738202e-01   3.5090463e-01
   5.3947351e-01   3.5152904e-01
   5.4172149e-01   3.5219514e-01
   5.4413234e-01   3.5290380e-01
   5.4671244e-01   3.5365582e-01
   5.4946809e-01   3.5445183e-01
   5.5240554e-01   3.5529232e-01
   5.5553097e-01   3.5617762e-01
   5.5885044e-01   3.5710790e-01
   5.6236994e-01   3.5808315e-01
   5.6609531e-01   3.5910317e-01
   5.7003225e-01   3.6016754e-01
   5.7418631e-01   3.6127564e-01
   5.7856282e-01   3.6242663e-01
   5.8316692e-01   3.6361942e-01
   5.8800348e-01   3.6485269e-01
   5.9307708e-01   3.6612485e-01
   5.9839198e-01   3.6743406e-01
   6.0395208e-01   3.6877821e-01
   6.0976083e-01   3.7015492e-01
   6.1582122e-01   3.7156154e-01
   6.2213572e-01   3.7299514e-01
   6.2870616e-01   3.7445251e-01
   6.3553376e-01   3.7593018e-01
   6.4261895e-01   3.7742442e-01
   6.4996138e-01   3.7893125e-01
   6.5755977e-01   3.8044646e-01
   6.6541190e-01   3.8196562e-01
   6.7351445e-01   3.8348411e-01
   6.8186295e-01   3.8499715e-01
   6.9045169e-01   3.8649984e-01
   6.9927363e-01   3.8798719e-01
   7.0832033e-01   3.8945415e-01
   7.1758182e-01   3.9089570e-01
   7.2704660e-01   3.9230684e-01
   7.3670151e-01   3.9368272e-01
   7.4653173e-01   3.9501861e-01
   7.5652070e-01   3.9631003e-01
   7.6665012e-01   3.9755279e-01
   7.7689995e-01   3.9874304e-01
   7.8724839e-01   3.9987730e-01
   7.9767200e-01   4.0095259e-01
   8.0814569e-01   4.0196638e-01
   8.1864287e-01   4.0291671e-01
   8.2913557e-01   4.0380218e-01
   8.3959460e-01   4.0462198e-01
   8.4998976e-01   4.0537591e-01
   8.6029005e-01   4.0606435e-01
   8.7046398e-01   4.0668831e-01
   8.8047982e-01   4.0724932e-01
   8.9030595e-01   4.0774949e-01
   8.9991120e-01   4.0819137e-01
   9.0926522e-01   4.0857795e-01
   9.1833887e-01   4.0891261e-01
   9.2710458e-01   4.0919898e-01
   9.3553675e-01   4.0944093e-01
   9.4361215e-01   4.0964246e-01
   9.5131019e-01   4.0980765e-01
   9.5861330e-01   4.0994054e-01
   9.6550719e-01   4.1004512e-01
   9.7198105e-01   4.1012520e-01
   9.7802775e-01   4.1018444e-01
   9.8364391e-01   4.1022622e-01
   9.8882992e-01   4.1025365e-01
   9.9359015e-01   4.1026954e-01
   9.9793230e-01   4.1027633e-01


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.9580110e-03
   1.3163558e-02   1.1797511e-02
   1.9262189e-02   1.8077654e-02
   2.5847735e-02   2.4911831e-02
   3.2910864e-02   3.2229408e-02
   4.0437094e-02   3.9946159e-02
   4.8407098e-02   4.8004573e-02
   5.6797117e-02   5.6362091e-02
   6.5579447e-02   6.4976944e-02
   7.4722998e-02   7.3803724e-02
   8.4193893e-02   8.2794462e-02
   9.3956090e-02   9.1900598e-02
   1.0397200e-01   1.0107434e-01
   1.1420311e-01   1.1026951e-01
   1.2461054e-01   1.1944221e-01
   1.3515560e-01   1.2855136e-01
   1.4580029e-01   1.3755915e-01
   1.5650769e-01   1.4643137e-01
   1.6724237e-01   1.5513763e-01
   1.7797066e-01   1.6365143e-01
   1.8866095e-01   1.7195017e-01
   1.9928379e-01   1.8001506e-01
   2.0981209e-01   1.8783096e-01
   2.2022116e-01   1.9538615e-01
   2.3048875e-01   2.0267212e-01
   2.4059501e-01   2.0968326e-01
   2.5052248e-01   2.1641656e-01
   2.6025597e-01   2.2287136e-01
   2.6978249e-01   2.2904899e-01
   2.7909113e-01   2.3495254e-01
   2.8817289e-01   2.4058656e-01
   2.9702058e-01   2.4595681e-01
   3.0562865e-01   2.5107005e-01
   3.1399303e-01   2.5593378e-01
   3.2211102e-01   2.6055612e-01
   3.2998109e-01   2.6494557e-01
   3.3760280e-01   2.6911092e-01
   3.4497662e-01   2.7306112e-01
   3.5210383e-01   2.7680514e-01
   3.5898638e-01   2.8035189e-01
   3.6562683e-01   2.8371019e-01
   3.7202819e-01   2.8688865e-01
   3.7819389e-01   2.8989566e-01
   3.8412763e-01   2.9273934e-01
   3.8983341e-01   2.9542751e-01
   3.9531537e-01   2.9796769e-01
   4.0057778e-01   3.0036708e-01
   4.0562503e-01   3.0263252e-01
   4.1046151e-01   3.0477054e-01
   4.1509165e-01   3.0678734e-01
   4.1951988e-01   3.0868880e-01
   4.2375059e-01   3.1048049e-01
   4.2778814e-01   3.1216765e-01
   4.3163684e-01   3.1375528e-01
   4.3530095e-01   3.1524806e-01
   4.3878469e-01   3.1665046e-01
   4.4209224e-01   3.1796666e-01
   4.4522775e-01   3.1920066e-01
   4.4819533e-01   3.2035623e-01
   4.5099911e-01   3.2143696e-01
   4.5364320e-01   3.2244626e-01
   4.5613173e-01   3.2338741e-01
   4.5846890e-01   3.2426352e-01
   4.6065893e-01   3.2507759e-01
   4.6270611e-01   3.2583251e-01
   4.6461483e-01   3.2653107e-01
   4.6638958e-01   3.2717594e-01
   4.6803493e-01   3.2776973e-01
   4.6955560e-01   3.2831493e-01
   4.7095640e-01   3.2881396e-01
   4.7224229e-01   3.2926918e-01
   4.7341836e-01   3.2968294e-01
   4.7448979e-01   3.3005761e-01
   4.7551020e-01   3.3041257e-01
   4.7653061e-01   3.3076598e-01
   4.7755101e-01   3.3111804e-01
   4.7857142e-01   3.3146877e-01
   4.7959183e-01   3.3181815e-01
   4.8061224e-01   3.3216611e-01
   4.8163264e-01   3.3251263e-01
   4.8265305e-01   3.3285765e-01
   4.8367346e-01   3.3320116e-01
   4.8469387e-01   3.3354313e-01
   4.8571428e-01   3.3388355e-01
   4.8673468e-01   3.3422245e-01
   4.8775509e-01   3.3455990e-01
   4.8877550e-01   3.3489606e-01
   4.8979591e-01   3.3523124e-01
   4.9081631e-01   3.3556580e-01
   4.9183672e-01   3.3589996e-01
   4.9285713e-01   3.3623321e-01
   4.9387754e-01   3.3656360e-01
   4.9489795e-01   3.3688719e-01
   4.9591835e-01   3.3719857e-01
   4.9693876e-01   3.3749264e-01
   4.9795917e-01   3.3776460e-01
   4.9897958e-01   3.3801312e-01
   4.9999999e-01   3.3824680e-01
   5.0102039e-01   3.3845894e-01
   5.0204080e-01   3.3888469e-01
   5.0306121e-01   3.3942024e-01
   5.0408162e-01   3.3999176e-01
   5.0510202e-01   3.4055929e-01
   5.0612243e-01   3.4110555e-01
   5.0714284e-01   3.4162662e-01
   5.0816325e-01   3.4212428e-01
   5.0918366e-01   3.4260240e-01
   5.1020406e-01   3.4306519e-01
   5.1122447e-01   3.4351636e-01
   5.1224488e-01   3.4395880e-01
   5.1326529e-01   3.4439459e-01
   5.1428569e-01   3.4482518e-01
   5.1530610e-01   3.4525158e-01
   5.1632651e-01   3.4567450e-01
   5.1734692e-01   3.4609446e-01
   5.1836733e-01   3.4651186e-01
   5.1938773e-01   3.4692701e-01
   5.2040814e-01   3.4734016e-01
   5.2142855e-01   3.4775154e-01
   5.2244896e-01   3.4816132e-01
   5.2346936e-01   3.4856963e-01
   5.2448977e-01   3.4897649e-01
   5.2551018e-01   3.4938172e-01
   5.2658161e-01   3.4980508e-01
   5.2775816e-01   3.5026730e-01
   5.2904612e-01   3.5077027e-01
   5.3045193e-01   3.5131600e-01
   5.3198198e-01   3.5190647e-01
   5.3364270e-01   3.5254352e-01
   5.3544056e-01   3.5322890e-01
   5.3738202e-01   3.5396420e-01
   5.3947351e-01   3.5475085e-01
   5.4172149e-01   3.5559017e-01
   5.4413234e-01   3.5648329e-01
   5.4671244e-01   3.5743119e-01
   5.4946809e-01   3.5843469e-01
   5.5240554e-01   3.5949440e-01
   5.5553097e-01   3.6061076e-01
   5.5885044e-01   3.6178396e-01
   5.6236994e-01   3.6301399e-01
   5.6609531e-01   3.6430059e-01
   5.7003225e-01   3.6564324e-01
   5.7418631e-01   3.6704115e-01
   5.7856282e-01   3.6849324e-01
   5.8316692e-01   3.6999815e-01
   5.8800348e-01   3.7155419e-01
   5.9307708e-01   3.7315936e-01
   5.9839198e-01   3.7481134e-01
   6.0395208e-01   3.7650745e-01
   6.0976083e-01   3.7824470e-01
   6.1582122e-01   3.8001972e-01
   6.2213572e-01   3.8182882e-01
   6.2870616e-01   3.8366795e-01
   6.3553376e-01   3.8553273e-01
   6.4261895e-01   3.8741844e-01
   6.4996138e-01   3.8932006e-01
   6.5755977e-01   3.9123227e-01
   6.6541190e-01   3.9314949e-01
   6.7351445e-01   3.9506588e-01
   6.8186295e-01   3.9697540e-01
   6.9045169e-01   3.9887188e-01
   6.9927363e-01   4.0074901e-01
   7.0832033e-01   4.0260043e-01
   7.1758182e-01   4.0441979e-01
   7.2704660e-01   4.0620079e-01
   7.3670151e-01   4.0793728e-01
   7.4653173e-01   4.0962333e-01
   7.5652070e-01   4.1125327e-01
   7.6665012e-01   4.1282181e-01
   7.7689995e-01   4.1432409e-01
   7.8724839e-01   4.1575573e-01
   7.9767200e-01   4.1711294e-01
   8.0814569e-01   4.1839256e-01
   8.1864287e-01   4.1959210e-01
   8.2913557e-01   4.2070980e-01
   8.3959460e-01   4.2174462e-01
   8.4998976e-01   4.2269632e-01
   8.6029005e-01   4.2356539e-01
   8.7046398e-01   4.2435307e-01
   8.8047982e-01   4.2506133e-01
   8.9030595e-01   4.2569279e-01
   8.9991120e-01   4.2625070e-01
   9.0926522e-01   4.2673882e-01
   9.1833887e-01   4.2716141e-01
   9.2710458e-01   4.2752304e-01
   9.3553675e-01   4.2782862e-01
   9.4361215e-01   4.2808318e-01
   9.5131019e-01   4.2829185e-01
   9.5861330e-01   4.2845976e-01
   9.6550719e-01   4.2859191e-01
   9.7198105e-01   4.2869315e-01
   9.7802775e-01   4.2876805e-01
   9.8364391e-01   4.2882091e-01
   9.8882992e-01   4.2885569e-01
   9.9359015e-01   4.2887595e-01
   9.9793230e-01   4.2888477e-01


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.7990254e-03
   1.3163558e-02   1.1702223e-02
   1.9262189e-02   1.8055342e-02
   2.5847735e-02   2.4921378e-02
   3.2910864e-02   3.2245637e-02
   4.0437094e-02   3.9963076e-02
   4.8407098e-02   4.8023676e-02
   5.6797117e-02   5.6385257e-02
   6.5579447e-02   6.5004907e-02
   7.4722998e-02   7.3836589e-02
   8.4193893e-02   8.2832215e-02
   9.3956090e-02   9.1943255e-02
   1.0397200e-01   1.0112193e-01
   1.1420311e-01   1.1032204e-01
   1.2461054e-01   1.1949967e-01
   1.3515560e-01   1.2861370e-01
   1.4580029e-01   1.3762631e-01
   1.5650769e-01   1.4650329e-01
   1.6724237e-01   1.5521421e-01
   1.7797066e-01   1.6373256e-01
   1.8866095e-01   1.7203574e-01
   1.9928379e-01   1.8010494e-01
   2.0981209e-01   1.8792501e-01
   2.2022116e-01   1.9548424e-01
   2.3048875e-01   2.0277410e-01
   2.4059501e-01   2.0978898e-01
   2.5052248e-01   2.1652587e-01
   2.6025597e-01   2.2298411e-01
   2.6978249e-01   2.2916504e-01
   2.7909113e-01   2.3507174e-01
   2.8817289e-01   2.4070876e-01
   2.9702058e-01   2.4608188e-01
   3.0562865e-01   2.5119784e-01
   3.1399303e-01   2.5606417e-01
   3.2211102e-01   2.6068896e-01
   3.2998109e-01   2.6508075e-01
   3.3760280e-01   2.6924833e-01
   3.4497662e-01   2.7320063e-01
   3.5210383e-01   2.7694664e-01
   3.5898638e-01   2.8049529e-01
   3.6562683e-01   2.8385538e-01
   3.7202819e-01   2.8703553e-01
   3.7819389e-01   2.9004414e-01
   3.8412763e-01   2.9288934e-01
   3.8983341e-01   2.9557894e-01
   3.9531537e-01   2.9812048e-01
   4.0057778e-01   3.0052114e-01
   4.0562503e-01   3.0278779e-01
   4.1046151e-01   3.0492695e-01
   4.1509165e-01   3.0694483e-01
   4.1951988e-01   3.0884730e-01
   4.2375059e-01   3.1063994e-01
   4.2778814e-01   3.1232800e-01
   4.3163684e-01   3.1391647e-01
   4.3530095e-01   3.1541005e-01
   4.3878469e-01   3.1681319e-01
   4.4209224e-01   3.1813010e-01
   4.4522775e-01   3.1936475e-01
   4.4819533e-01   3.2052094e-01
   4.5099911e-01   3.2160224e-01
   4.5364320e-01   3.2261208e-01
   4.5613173e-01   3.2355373e-01
   4.5846890e-01   3.2443031e-01
   4.6065893e-01   3.2524481e-01
   4.6270611e-01   3.2600014e-01
   4.6461483e-01   3.2669906e-01
   4.6638958e-01   3.2734428e-01
   4.6803493e-01   3.2793838e-01
   4.6955560e-01   3.2848387e-01
   4.7095640e-01   3.2898317e-01
   4.7224229e-01   3.2943864e-01
   4.7341836e-01   3.2985261e-01
   4.7448979e-01   3.3022749e-01
   4.7551020e-01   3.3058264e-01
   4.7653061e-01   3.3093624e-01
   4.7755101e-01   3.3128849e-01
   4.7857142e-01   3.3163941e-01
   4.7959183e-01   3.3198897e-01
   4.8061224e-01   3.3233713e-01
   4.8163264e-01   3.3268383e-01
   4.8265305e-01   3.3302904e-01
   4.8367346e-01   3.3337273e-01
   4.8469387e-01   3.3371488e-01
   4.8571428e-01   3.3405546e-01
   4.8673468e-01   3.3439450e-01
   4.8775509e-01   3.3473207e-01
   4.8877550e-01   3.3506841e-01
   4.8979591e-01   3.3540397e-01
   4.9081631e-01   3.3573935e-01
   4.9183672e-01   3.3607489e-01
   4.9285713e-01   3.3640967e-01
   4.9387754e-01   3.3673992e-01
   4.9489795e-01   3.3705771e-01
   4.9591835e-01   3.3735200e-01
   4.9693876e-01   3.3761525e-01
   4.9795917e-01   3.3785588e-01
   4.9897958e-01   3.3812331e-01
   4.9999999e-01   3.3852828e-01
   5.0102039e-01   3.3920464e-01
   5.0204080e-01   3.4034893e-01
   5.0306121e-01   3.4173701e-01
   5.0408162e-01   3.4320732e-01
   5.0510202e-01   3.4467519e-01
   5.0612243e-01   3.4610941e-01
   5.0714284e-01   3.4750665e-01
   5.0816325e-01   3.4887291e-01
   5.0918366e-01   3.5021536e-01
   5.1020406e-01   3.5153989e-01
   5.1122447e-01   3.5285065e-01
   5.1224488e-01   3.5415048e-01
   5.1326529e-01   3.5544131e-01
   5.1428569e-01   3.5672444e-01
   5.1530610e-01   3.5800084e-01
   5.1632651e-01   3.5927120e-01
   5.1734692e-01   3.6053606e-01
   5.1836733e-01   3.6179581e-01
   5.1938773e-01   3.6305078e-01
   5.2040814e-01   3.6430124e-01
   5.2142855e-01   3.6554740e-01
   5.2244896e-01   3.6678945e-01
   5.2346936e-01   3.6802754e-01
   5.2448977e-01   3.6926169e-01
   5.2551018e-01   3.7049168e-01
   5.2658161e-01   3.7177827e-01
   5.2775816e-01   3.7318518e-01
   5.2904612e-01   3.7471849e-01
   5.3045193e-01   3.7638431e-01
   5.3198198e-01   3.7818847e-01
   5.3364270e-01   3.8013657e-01
   5.3544056e-01   3.8223383e-01
   5.3738202e-01   3.8448514e-01
   5.3947351e-01   3.8689496e-01
   5.4172149e-01   3.8946733e-01
   5.4413234e-01   3.9220583e-01
   5.4671244e-01   3.9511352e-01
   5.4946809e-01   3.9819292e-01
   5.5240554e-01   4.0144595e-01
   5.5553097e-01   4.0487393e-01
   5.5885044e-01   4.0847748e-01
   5.6236994e-01   4.1225654e-01
   5.6609531e-01   4.1621027e-01
   5.7003225e-01   4.2033705e-01
   5.7418631e-01   4.2463440e-01
   5.7856282e-01   4.2909898e-01
   5.8316692e-01   4.3372655e-01
   5.8800348e-01   4.3851189e-01
   5.9307708e-01   4.4344880e-01
   5.9839198e-01   4.4853010e-01
   6.0395208e-01   4.5374755e-01
   6.0976083e-01   4.5909186e-01
   6.1582122e-01   4.6455269e-01
   6.2213572e-01   4.7011863e-01
   6.2870616e-01   4.7577719e-01
   6.3553376e-01   4.8151489e-01
   6.4261895e-01   4.8731719e-01
   6.4996138e-01   4.9316861e-01
   6.5755977e-01   4.9905278e-01
   6.6541190e-01   5.0495248e-01
   6.7351445e-01   5.1084977e-01
   6.8186295e-01   5.1672607e-01
   6.9045169e-01   5.2256233e-01
   6.9927363e-01   5.2833916e-01
   7.0832033e-01   5.3403697e-01
   7.1758182e-01   5.3963621e-01
   7.2704660e-01   5.4511752e-01
   7.3670151e-01   5.5046197e-01
   7.4653173e-01   5.5565128e-01
   7.5652070e-01   5.6066804e-01
   7.6665012e-01   5.6549594e-01
   7.7689995e-01   5.7012001e-01
   7.8724839e-01   5.7452681e-01
   7.9767200e-01   5.7870468e-01
   8.0814569e-01   5.8264386e-01
   8.1864287e-01   5.8633670e-01
   8.2913557e-01   5.8977775e-01
   8.3959460e-01   5.9296387e-01
   8.4998976e-01   5.9589425e-01
   8.6029005e-01   5.9857041e-01
   8.7046398e-01   6.0099617e-01
   8.8047982e-01   6.0317756e-01
   8.9030595e-01   6.0512264e-01
   8.9991120e-01   6.0684137e-01
   9.0926522e-01   6.0834537e-01
   9.1833887e-01   6.0964764e-01
   9.2710458e-01   6.1076233e-01
   9.3553675e-01   6.1170444e-01
   9.4361215e-01   6.1248949e-01
   9.5131019e-01   6.1313327e-01
   9.5861330e-01   6.1365149e-01
   9.6550719e-01   6.1405958e-01
   9.7198105e-01   6.1437239e-01
   9.7802775e-01   6.1460402e-01
   9.8364391e-01   6.1476777e-01
   9.8882992e-01   6.1487601e-01
   9.9359015e-01   6.1493999e-01
   9.9793230e-01   6.1496911e-01


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   4.2153899e-03
   1.3163558e-02   1.0718451e-02
   1.9262189e-02   1.7760268e-02
   2.5847735e-02   2.4909392e-02
   3.2910864e-02   3.2267868e-02
   4.0437094e-02   3.9959075e-02
   4.8407098e-02   4.8006715e-02
   5.6797117e-02   5.6372476e-02
   6.5579447e-02   6.5002400e-02
   7.4722998e-02   7.3844489e-02
   8.4193893e-02   8.2849692e-02
   9.3956090e-02   9.1969961e-02
   1.0397200e-01   1.0115784e-01
   1.1420311e-01   1.1036717e-01
   1.2461054e-01   1.1955396e-01
   1.3515560e-01   1.2867706e-01
   1.4580029e-01   1.3769859e-01
   1.5650769e-01   1.4658431e-01
   1.6724237e-01   1.5530378e-01
   1.7797066e-01   1.6383048e-01
   1.8866095e-01   1.7214177e-01
   1.9928379e-01   1.8021883e-01
   2.0981209e-01   1.8804650e-01
   2.2022116e-01   1.9561307e-01
   2.3048875e-01   2.0290999e-01
   2.4059501e-01   2.0993165e-01
   2.5052248e-01   2.1667506e-01
   2.6025597e-01   2.2313953e-01
   2.6978249e-01   2.2932642e-01
   2.7909113e-01   2.3523881e-01
   2.8817289e-01   2.4088127e-01
   2.9702058e-01   2.4625956e-01
   3.0562865e-01   2.5138044e-01
   3.1399303e-01   2.5625144e-01
   3.2211102e-01   2.6088069e-01
   3.2998109e-01   2.6527670e-01
   3.3760280e-01   2.6944828e-01
   3.4497662e-01   2.7340438e-01
   3.5210383e-01   2.7715399e-01
   3.5898638e-01   2.8070604e-01
   3.6562683e-01   2.8406935e-01
   3.7202819e-01   2.8725256e-01
   3.7819389e-01   2.9026406e-01
   3.8412763e-01   2.9311198e-01
   3.8983341e-01   2.9580417e-01
   3.9531537e-01   2.9834814e-01
   4.0057778e-01   3.0075111e-01
   4.0562503e-01   3.0301993e-01
   4.1046151e-01   3.0516114e-01
   4.1509165e-01   3.0718095e-01
   4.1951988e-01   3.0908525e-01
   4.2375059e-01   3.1087960e-01
   4.2778814e-01   3.1256928e-01
   4.3163684e-01   3.1415927e-01
   4.3530095e-01   3.1565428e-01
   4.3878469e-01   3.1705876e-01
   4.4209224e-01   3.1837692e-01
   4.4522775e-01   3.1961276e-01
   4.4819533e-01   3.2077004e-01
   4.5099911e-01   3.2185238e-01
   4.5364320e-01   3.2286318e-01
   4.5613173e-01   3.2380572e-01
   4.5846890e-01   3.2468313e-01
   4.6065893e-01   3.2549841e-01
   4.6270611e-01   3.2625445e-01
   4.6461483e-01   3.2695403e-01
   4.6638958e-01   3.2759986e-01
   4.6803493e-01   3.2819453e-01
   4.6955560e-01   3.2874054e-01
   4.7095640e-01   3.2924032e-01
   4.7224229e-01   3.2969623e-01
   4.7341836e-01   3.3011062e-01
   4.7448979e-01   3.3048588e-01
   4.7551020e-01   3.3084139e-01
   4.7653061e-01   3.3119535e-01
   4.7755101e-01   3.3154796e-01
   4.7857142e-01   3.3189923e-01
   4.7959183e-01   3.3224915e-01
   4.8061224e-01   3.3259766e-01
   4.8163264e-01   3.3294473e-01
   4.8265305e-01   3.3329031e-01
   4.8367346e-01   3.3363435e-01
   4.8469387e-01   3.3397677e-01
   4.8571428e-01   3.3431746e-01
   4.8673468e-01   3.3465637e-01
   4.8775509e-01   3.3499371e-01
   4.8877550e-01   3.3533037e-01
   4.8979591e-01   3.3566830e-01
   4.9081631e-01   3.3601038e-01
   4.9183672e-01   3.3635831e-01
   4.9285713e-01   3.3670694e-01
   4.9387754e-01   3.3703440e-01
   4.9489795e-01   3.3729270e-01
   4.9591835e-01   3.3741449e-01
   4.9693876e-01   3.3736783e-01
   4.9795917e-01   3.3729364e-01
   4.9897958e-01   3.3774938e-01
   4.9999999e-01   3.3986803e-01
   5.0102039e-01   3.4519023e-01
   5.0204080e-01   3.5352527e-01
   5.0306121e-01   3.6344489e-01
   5.0408162e-01   3.7390975e-01
   5.0510202e-01   3.8438752e-01
   5.0612243e-01   3.9470794e-01
   5.0714284e-01   4.0487345e-01
   5.0816325e-01   4.1493216e-01
   5.0918366e-01   4.2492466e-01
   5.1020406e-01   4.3487321e-01
   5.1122447e-01   4.4478660e-01
   5.1224488e-01   4.5466710e-01
   5.1326529e-01   4.6451494e-01
   5.1428569e-01   4.7433020e-01
   5.1530610e-01   4.8411328e-01
   5.1632651e-01   4.9386475e-01
   5.1734692e-01   5.0358521e-01
   5.1836733e-01   5.1327517e-01
   5.1938773e-01   5.2293503e-01
   5.2040814e-01   5.3256511e-01
   5.2142855e-01   5.4216572e-01
   5.2244896e-01   5.5173714e-01
   5.2346936e-01   5.6127962e-01
   5.2448977e-01   5.7079316e-01
   5.2551018e-01   5.8027721e-01
   5.2658161e-01   5.9020294e-01
   5.2775816e-01   6.0106431e-01
   5.2904612e-01   6.1290926e-01
   5.3045193e-01   6.2578478e-01
   5.3198198e-01   6.3973561e-01
   5.3364270e-01   6.5480449e-01
   5.3544056e-01   6.7103179e-01
   5.3738202e-01   6.8845526e-01
   5.3947351e-01   7.0710966e-01
   5.4172149e-01   7.2702644e-01
   5.4413234e-01   7.4823344e-01
   5.4671244e-01   7.7075456e-01
   5.4946809e-01   7.9460944e-01
   5.5240554e-01   8.1981312e-01
   5.5553097e-01   8.4637574e-01
   5.5885044e-01   8.7430219e-01
   5.6236994e-01   9.0359182e-01
   5.6609531e-01   9.3423809e-01
   5.7003225e-01   9.6622828e-01
   5.7418631e-01   9.9954315e-01
   5.7856282e-01   1.0341567e+00
   5.8316692e-01   1.0700357e+00
   5.8800348e-01   1.1071397e+00
   5.9307708e-01   1.1454206e+00
   5.9839198e-01   1.1848225e+00
   6.0395208e-01   1.2252813e+00
   6.0976083e-01   1.2667250e+00
   6.1582122e-01   1.3090733e+00
   6.2213572e-01   1.3522375e+00
   6.2870616e-01   1.3961208e+00
   6.3553376e-01   1.4406185e+00
   6.4261895e-01   1.4856179e+00
   6.4996138e-01   1.5309988e+00
   6.5755977e-01   1.5766342e+00
   6.6541190e-01   1.6223905e+00
   6.7351445e-01   1.6681285e+00
   6.8186295e-01   1.7137041e+00
   6.9045169e-01   1.7589696e+00
   6.9927363e-01   1.8037745e+00
   7.0832033e-01   1.8479668e+00
   7.1758182e-01   1.8913950e+00
   7.2704660e-01   1.9339089e+00
   7.3670151e-01   1.9753617e+00
   7.4653173e-01   2.0156116e+00
   7.5652070e-01   2.0545235e+00
   7.6665012e-01   2.0919710e+00
   7.7689995e-01   2.1278378e+00
   7.8724839e-01   2.1620200e+00
   7.9767200e-01   2.1944268e+00
   8.0814569e-01   2.2249828e+00
   8.1864287e-01   2.2536285e+00
   8.2913557e-01   2.2803217e+00
   8.3959460e-01   2.3050379e+00
   8.4998976e-01   2.3277708e+00
   8.6029005e-01   2.3485323e+00
   8.7046398e-01   2.3673519e+00
   8.8047982e-01   2.3842763e+00
   8.9030595e-01   2.3993680e+00
   8.9991120e-01   2.4127043e+00
   9.0926522e-01   2.4243751e+00
   9.1833887e-01   2.4344812e+00
   9.2710458e-01   2.4431325e+00
   9.3553675e-01   2.4504450e+00
   9.4361215e-01   2.4565392e+00
   9.5131019e-01   2.4615375e+00
   9.5861330e-01   2.4655617e+00
   9.6550719e-01   2.4687313e+00
   9.7198105e-01   2.4711615e+00
   9.7802775e-01   2.4729617e+00
   9.8364391e-01   2.4742352e+00
   9.8882992e-01   2.4750788e+00
   9.9359015e-01   2.4755803e+00
   9.9793230e-01   2.4758125e+00


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -1.1618168e-02
   1.3163558e-02   8.1317137e-04
   1.9262189e-02   1.4663704e-02
   2.5847735e-02   2.4573849e-02
   3.2910864e-02   3.2208706e-02
   4.0437094e-02   3.9570278e-02
   4.8407098e-02   4.7417467e-02
   5.6797117e-02   5.5750906e-02
   6.5579447e-02   6.4406951e-02
   7.4722998e-02   7.3274598e-02
   8.4193893e-02   8.2295609e-02
   9.3956090e-02   9.1427195e-02
   1.0397200e-01   1.0062556e-01
   1.1420311e-01   1.0984528e-01
   1.2461054e-01   1.1904215e-01
   1.3515560e-01   1.2817481e-01
   1.4580029e-01   1.3720538e-01
   1.5650769e-01   1.4609966e-01
   1.6724237e-01   1.5482723e-01
   1.7797066e-01   1.6336159e-01
   1.8866095e-01   1.7168013e-01
   1.9928379e-01   1.7976406e-01
   2.0981209e-01   1.8759824e-01
   2.2022116e-01   1.9517095e-01
   2.3048875e-01   2.0247368e-01
   2.4059501e-01   2.0950085e-01
   2.5052248e-01   2.1624945e-01
   2.6025597e-01   2.2271885e-01
   2.6978249e-01   2.2891039e-01
   2.7909113e-01   2.3482718e-01
   2.8817289e-01   2.4047380e-01
   2.9702058e-01   2.4585602e-01
   3.0562865e-01   2.5098063e-01
   3.1399303e-01   2.5585516e-01
   3.2211102e-01   2.6048773e-01
   3.2998109e-01   2.6488690e-01
   3.3760280e-01   2.6906146e-01
   3.4497662e-01   2.7302038e-01
   3.5210383e-01   2.7677265e-01
   3.5898638e-01   2.8032723e-01
   3.6562683e-01   2.8369292e-01
   3.7202819e-01   2.8687838e-01
   3.7819389e-01   2.8989200e-01
   3.8412763e-01   2.9274193e-01
   3.8983341e-01   2.9543601e-01
   3.9531537e-01   2.9798177e-01
   4.0057778e-01   3.0038641e-01
   4.0562503e-01   3.0265681e-01
   4.1046151e-01   3.0479950e-01
   4.1509165e-01   3.0682071e-01
   4.1951988e-01   3.0872631e-01
   4.2375059e-01   3.1052189e-01
   4.2778814e-01   3.1221271e-01
   4.3163684e-01   3.1380377e-01
   4.3530095e-01   3.1529977e-01
   4.3878469e-01   3.1670517e-01
   4.4209224e-01   3.1802419e-01
   4.4522775e-01   3.1926082e-01
   4.4819533e-01   3.2041884e-01
   4.5099911e-01   3.2150185e-01
   4.5364320e-01   3.2251328e-01
   4.5613173e-01   3.2345639e-01
   4.5846890e-01   3.2433433e-01
   4.6065893e-01   3.2515009e-01
   4.6270611e-01   3.2590657e-01
   4.6461483e-01   3.2660657e-01
   4.6638958e-01   3.2725279e-01
   4.6803493e-01   3.2784782e-01
   4.6955560e-01   3.2839420e-01
   4.7095640e-01   3.2889436e-01
   4.7224229e-01   3.2935068e-01
   4.7341836e-01   3.2976551e-01
   4.7448979e-01   3.3014124e-01
   4.7551020e-01   3.3049723e-01
   4.7653061e-01   3.3085168e-01
   4.7755101e-01   3.3120474e-01
   4.7857142e-01   3.3155645e-01
   4.7959183e-01   3.3190681e-01
   4.8061224e-01   3.3225581e-01
   4.8163264e-01   3.3260345e-01
   4.8265305e-01   3.3294964e-01
   4.8367346e-01   3.3329412e-01
   4.8469387e-01   3.3363622e-01
   4.8571428e-01   3.3397495e-01
   4.8673468e-01   3.3430957e-01
   4.8775509e-01   3.3464159e-01
   4.8877550e-01   3.3497836e-01
   4.8979591e-01   3.3533700e-01
   4.9081631e-01   3.3574306e-01
   4.9183672e-01   3.3621188e-01
   4.9285713e-01   3.3669610e-01
   4.9387754e-01   3.3699300e-01
   4.9489795e-01   3.3665400e-01
   4.9591835e-01   3.3504861e-01
   4.9693876e-01   3.3190032e-01
   4.9795917e-01   3.2867484e-01
   4.9897958e-01   3.3101136e-01
   4.9999999e-01   3.5026779e-01
   5.0102039e-01   4.0205617e-01
   5.0204080e-01   4.8230964e-01
   5.0306121e-01   5.7755725e-01
   5.0408162e-01   6.7798091e-01
   5.0510202e-01   7.7857129e-01
   5.0612243e-01   8.7776715e-01
   5.0714284e-01   9.7562864e-01
   5.0816325e-01   1.0726250e+00
   5.0918366e-01   1.1691310e+00
   5.1020406e-01   1.2653329e+00
   5.1122447e-01   1.3612859e+00
   5.1224488e-01   1.4569866e+00
   5.1326529e-01   1.5524181e+00
   5.1428569e-01   1.6475682e+00
   5.1530610e-01   1.7424317e+00
   5.1632651e-01   1.8370078e+00
   5.1734692e-01   1.9312979e+00
   5.1836733e-01   2.0253034e+00
   5.1938773e-01   2.1190256e+00
   5.2040814e-01   2.2124654e+00
   5.2142855e-01   2.3056239e+00
   5.2244896e-01   2.3985024e+00
   5.2346936e-01   2.4911021e+00
   5.2448977e-01   2.5834229e+00
   5.2551018e-01   2.6754609e+00
   5.2658161e-01   2.7717918e+00
   5.2775816e-01   2.8772131e+00
   5.2904612e-01   2.9921910e+00
   5.3045193e-01   3.1171815e+00
   5.3198198e-01   3.2526186e+00
   5.3364270e-01   3.3989165e+00
   5.3544056e-01   3.5564671e+00
   5.3738202e-01   3.7256368e+00
   5.3947351e-01   3.9067631e+00
   5.4172149e-01   4.1001520e+00
   5.4413234e-01   4.3060738e+00
   5.4671244e-01   4.5247610e+00
   5.4946809e-01   4.7564044e+00
   5.5240554e-01   5.0011500e+00
   5.5553097e-01   5.2590964e+00
   5.5885044e-01   5.5302911e+00
   5.6236994e-01   5.8147278e+00
   5.6609531e-01   6.1123427e+00
   5.7003225e-01   6.4230121e+00
   5.7418631e-01   6.7465491e+00
   5.7856282e-01   7.0827007e+00
   5.8316692e-01   7.4311448e+00
   5.8800348e-01   7.7914879e+00
   5.9307708e-01   8.1632627e+00
   5.9839198e-01   8.5459256e+00
   6.0395208e-01   8.9388553e+00
   6.0976083e-01   9.3413515e+00
   6.1582122e-01   9.7526337e+00
   6.2213572e-01   1.0171841e+01
   6.2870616e-01   1.0598035e+01
   6.3553376e-01   1.1030195e+01
   6.4261895e-01   1.1467229e+01
   6.4996138e-01   1.1907969e+01
   6.5755977e-01   1.2351181e+01
   6.6541190e-01   1.2795567e+01
   6.7351445e-01   1.3239777e+01
   6.8186295e-01   1.3682410e+01
   6.9045169e-01   1.4122032e+01
   6.9927363e-01   1.4557180e+01
   7.0832033e-01   1.4986380e+01
   7.1758182e-01   1.5408159e+01
   7.2704660e-01   1.5821059e+01
   7.3670151e-01   1.6223654e+01
   7.4653173e-01   1.6614566e+01
   7.5652070e-01   1.6992484e+01
   7.6665012e-01   1.7356180e+01
   7.7689995e-01   1.7704525e+01
   7.8724839e-01   1.8036509e+01
   7.9767200e-01   1.8351251e+01
   8.0814569e-01   1.8648018e+01
   8.1864287e-01   1.8926233e+01
   8.2913557e-01   1.9185485e+01
   8.3959460e-01   1.9425537e+01
   8.4998976e-01   1.9646327e+01
   8.6029005e-01   1.9847971e+01
   8.7046398e-01   2.0030756e+01
   8.8047982e-01   2.0195134e+01
   8.9030595e-01   2.0341714e+01
   8.9991120e-01   2.0471245e+01
   9.0926522e-01   2.0584599e+01
   9.1833887e-01   2.0682759e+01
   9.2710458e-01   2.0766788e+01
   9.3553675e-01   2.0837815e+01
   9.4361215e-01   2.0897009e+01
   9.5131019e-01   2.0945559e+01
   9.5861330e-01   2.0984649e+01
   9.6550719e-01   2.1015439e+01
   9.7198105e-01   2.1039046e+01
   9.7802775e-01   2.1056535e+01
   9.8364391e-01   2.1068908e+01
   9.8882992e-01   2.1077105e+01
   9.9359015e-01   2.1081983e+01
   9.9793230e-01   2.1084247e+01


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -1.6995468e-01
   1.3163558e-02  -9.8184724e-02
   1.9262189e-02  -1.6230151e-02
   2.5847735e-02   2.1271387e-02
   3.2910864e-02   3.1644453e-02
   4.0437094e-02   3.5687723e-02
   4.8407098e-02   4.1509357e-02
   5.6797117e-02   4.9496778e-02
   6.5579447e-02   5.8389699e-02
   7.4722998e-02   6.7487925e-02
   8.4193893e-02   7.6641724e-02
   9.3956090e-02   8.5860870e-02
   1.0397200e-01   9.5138222e-02
   1.1420311e-01   1.0443590e-01
   1.2461054e-01   1.1370756e-01
   1.3515560e-01   1.2291016e-01
   1.4580029e-01   1.3200571e-01
   1.5650769e-01   1.4096047e-01
   1.6724237e-01   1.4974445e-01
   1.7797066e-01   1.5833148e-01
   1.8866095e-01   1.6669922e-01
   1.9928379e-01   1.7482913e-01
   2.0981209e-01   1.8270630e-01
   2.2022116e-01   1.9031924e-01
   2.3048875e-01   1.9765966e-01
   2.4059501e-01   2.0472215e-01
   2.5052248e-01   2.1150388e-01
   2.6025597e-01   2.1800438e-01
   2.6978249e-01   2.2422514e-01
   2.7909113e-01   2.3016941e-01
   2.8817289e-01   2.3584188e-01
   2.9702058e-01   2.4124846e-01
   3.0562865e-01   2.4639601e-01
   3.1399303e-01   2.5129217e-01
   3.2211102e-01   2.5594515e-01
   3.2998109e-01   2.6036357e-01
   3.3760280e-01   2.6455631e-01
   3.4497662e-01   2.6853240e-01
   3.5210383e-01   2.7230088e-01
   3.5898638e-01   2.7587076e-01
   3.6562683e-01   2.7925091e-01
   3.7202819e-01   2.8245001e-01
   3.7819389e-01   2.8547651e-01
   3.8412763e-01   2.8833857e-01
   3.8983341e-01   2.9104409e-01
   3.9531537e-01   2.9360062e-01
   4.0057778e-01   2.9601540e-01
   4.0562503e-01   2.9829532e-01
   4.1046151e-01   3.0044694e-01
   4.1509165e-01   3.0247652e-01
   4.1951988e-01   3.0438995e-01
   4.2375059e-01   3.0619284e-01
   4.2778814e-01   3.0789047e-01
   4.3163684e-01   3.0948787e-01
   4.3530095e-01   3.1098975e-01
   4.3878469e-01   3.1240060e-01
   4.4209224e-01   3.1372465e-01
   4.4522775e-01   3.1496591e-01
   4.4819533e-01   3.1612818e-01
   4.5099911e-01   3.1721510e-01
   4.5364320e-01   3.1823010e-01
   4.5613173e-01   3.1917647e-01
   4.5846890e-01   3.2005739e-01
   4.6065893e-01   3.2087586e-01
   4.6270611e-01   3.2163484e-01
   4.6461483e-01   3.2233715e-01
   4.6638958e-01   3.2298555e-01
   4.6803493e-01   3.2358274e-01
   4.6955560e-01   3.2413134e-01
   4.7095640e-01   3.2463396e-01
   4.7224229e-01   3.2509309e-01
   4.7341836e-01   3.2551119e-01
   4.7448979e-01   3.2589051e-01
   4.7551020e-01   3.2625025e-01
   4.7653061e-01   3.2660840e-01
   4.7755101e-01   3.2696496e-01
   4.7857142e-01   3.2732000e-01
   4.7959183e-01   3.2767377e-01
   4.8061224e-01   3.2802667e-01
   4.8163264e-01   3.2837907e-01
   4.8265305e-01   3.2873054e-01
   4.8367346e-01   3.2907855e-01
   4.8469387e-01   3.2941678e-01
   4.8571428e-01   3.2973521e-01
   4.8673468e-01   3.3002644e-01
   4.8775509e-01   3.3030496e-01
   4.8877550e-01   3.3064290e-01
   4.8979591e-01   3.3120902e-01
   4.9081631e-01   3.3225575e-01
   4.9183672e-01   3.3393465e-01
   4.9285713e-01   3.3577542e-01
   4.9387754e-01   3.3576546e-01
   4.9489795e-01   3.2944904e-01
   4.9591835e-01   3.1056365e-01
   4.9693876e-01   2.7639011e-01
   4.9795917e-01   2.4164618e-01
   4.9897958e-01   2.6278592e-01
   4.9999999e-01   4.5341656e-01
   5.0102039e-01   9.6986567e-01
   5.0204080e-01   1.7693039e+00
   5.0306121e-01   2.7178328e+00
   5.0408162e-01   3.7178471e+00
   5.0510202e-01   4.7195678e+00
   5.0612243e-01   5.7075233e+00
   5.0714284e-01   6.6823515e+00
   5.0816325e-01   7.6487329e+00
   5.0918366e-01   8.6103828e+00
   5.1020406e-01   9.5691270e+00
   5.1122447e-01   1.0525483e+01
   5.1224488e-01   1.1479391e+01
   5.1326529e-01   1.2430664e+01
   5.1428569e-01   1.3379167e+01
   5.1530610e-01   1.4324838e+01
   5.1632651e-01   1.5267665e+01
   5.1734692e-01   1.6207656e+01
   5.1836733e-01   1.7144821e+01
   5.1938773e-01   1.8079170e+01
   5.2040814e-01   1.9010711e+01
   5.2142855e-01   1.9939452e+01
   5.2244896e-01   2.0865405e+01
   5.2346936e-01   2.1788580e+01
   5.2448977e-01   2.2708978e+01
   5.2551018e-01   2.3626559e+01
   5.2658161e-01   2.4586946e+01
   5.2775816e-01   2.5637970e+01
   5.2904612e-01   2.6784283e+01
   5.3045193e-01   2.8030429e+01
   5.3198198e-01   2.9380734e+01
   5.3364270e-01   3.0839328e+01
   5.3544056e-01   3.2410118e+01
   5.3738202e-01   3.4096756e+01
   5.3947351e-01   3.5902609e+01
   5.4172149e-01   3.7830726e+01
   5.4413234e-01   3.9883805e+01
   5.4671244e-01   4.2064161e+01
   5.4946809e-01   4.4373698e+01
   5.5240554e-01   4.6813873e+01
   5.5553097e-01   4.9385668e+01
   5.5885044e-01   5.2089556e+01
   5.6236994e-01   5.4925474e+01
   5.6609531e-01   5.7892787e+01
   5.7003225e-01   6.0990262e+01
   5.7418631e-01   6.4216033e+01
   5.7856282e-01   6.7567578e+01
   5.8316692e-01   7.1041687e+01
   5.8800348e-01   7.4634435e+01
   5.9307708e-01   7.8341163e+01
   5.9839198e-01   8.2156452e+01
   6.0395208e-01   8.6074106e+01
   6.0976083e-01   9.0087143e+01
   6.1582122e-01   9.4187781e+01
   6.2213572e-01   9.8367441e+01
   6.2870616e-01   1.0261675e+02
   6.3553376e-01   1.0692556e+02
   6.4261895e-01   1.1128295e+02
   6.4996138e-01   1.1567730e+02
   6.5755977e-01   1.2009629e+02
   6.6541190e-01   1.2452700e+02
   6.7351445e-01   1.2895594e+02
   6.8186295e-01   1.3336917e+02
   6.9045169e-01   1.3775237e+02
   6.9927363e-01   1.4209097e+02
   7.0832033e-01   1.4637026e+02
   7.1758182e-01   1.5057557e+02
   7.2704660e-01   1.5469234e+02
   7.3670151e-01   1.5870637e+02
   7.4653173e-01   1.6260392e+02
   7.5652070e-01   1.6637192e+02
   7.6665012e-01   1.6999811e+02
   7.7689995e-01   1.7347126e+02
   7.8724839e-01   1.7678127e+02
   7.9767200e-01   1.7991938e+02
   8.0814569e-01   1.8287827e+02
   8.1864287e-01   1.8565219e+02
   8.2913557e-01   1.8823704e+02
   8.3959460e-01   1.9063045e+02
   8.4998976e-01   1.9283183e+02
   8.6029005e-01   1.9484231e+02
   8.7046398e-01   1.9666475e+02
   8.8047982e-01   1.9830368e+02
   8.9030595e-01   1.9976514e+02
   8.9991120e-01   2.0105662e+02
   9.0926522e-01   2.0218682e+02
   9.1833887e-01   2.0316552e+02
   9.2710458e-01   2.0400333e+02
   9.3553675e-01   2.0471150e+02
   9.4361215e-01   2.0530170e+02
   9.5131019e-01   2.0578577e+02
   9.5861330e-01   2.0617552e+02
   9.6550719e-01   2.0648251e+02
   9.7198105e-01   2.0671789e+02
   9.7802775e-01   2.0689227e+02
   9.8364391e-01   2.0701563e+02
   9.8882992e-01   2.0709737e+02
   9.9359015e-01   2.0714601e+02
   9.9793230e-01   2.0716859e+02


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03  -8.2036897e-04
   1.3163558e-02  -4.7393634e-04
   1.9262189e-02  -7.8342719e-05
   2.5847735e-02   1.0267670e-04
   3.2910864e-02   1.5274735e-04
   4.0437094e-02   1.7226416e-04
   4.8407098e-02   2.0036511e-04
   5.6797117e-02   2.3892028e-04
   6.5579447e-02   2.8184629e-04
   7.4722998e-02   3.2576331e-04
   8.4193893e-02   3.6994857e-04
   9.3956090e-02   4.1444926e-04
   1.0397200e-01   4.5923092e-04
   1.1420311e-01   5.0411067e-04
   1.2461054e-01   5.4886485e-04
   1.3515560e-01   5.9328569e-04
   1.4580029e-01   6.3718980e-04
   1.5650769e-01   6.8041427e-04
   1.6724237e-01   7.2281443e-04
   1.7797066e-01   7.6426391e-04
   1.8866095e-01   8.0465490e-04
   1.9928379e-01   8.4389786e-04
   2.0981209e-01   8.8192084e-04
   2.2022116e-01   9.1866843e-04
   2.3048875e-01   9.5410054e-04
   2.4059501e-01   9.8819104e-04
   2.5052248e-01   1.0209264e-03
   2.6025597e-01   1.0523042e-03
   2.6978249e-01   1.0823317e-03
   2.7909113e-01   1.1110246e-03
   2.8817289e-01   1.1384056e-03
   2.9702058e-01   1.1645031e-03
   3.0562865e-01   1.1893502e-03
   3.1399303e-01   1.2129839e-03
   3.2211102e-01   1.2354438e-03
   3.2998109e-01   1.2567714e-03
   3.3760280e-01   1.2770098e-03
   3.4497662e-01   1.2962023e-03
   3.5210383e-01   1.3143927e-03
   3.5898638e-01   1.3316245e-03
   3.6562683e-01   1.3479404e-03
   3.7202819e-01   1.3633824e-03
   3.7819389e-01   1.3779913e-03
   3.8412763e-01   1.3918064e-03
   3.8983341e-01   1.4048659e-03
   3.9531537e-01   1.4172063e-03
   4.0057778e-01   1.4288623e-03
   4.0562503e-01   1.4398675e-03
   4.1046151e-01   1.4502534e-03
   4.1509165e-01   1.4600501e-03
   4.1951988e-01   1.4692862e-03
   4.2375059e-01   1.4779887e-03
   4.2778814e-01   1.4861832e-03
   4.3163684e-01   1.4938938e-03
   4.3530095e-01   1.5011433e-03
   4.3878469e-01   1.5079535e-03
   4.4209224e-01   1.5143446e-03
   4.4522775e-01   1.5203362e-03
   4.4819533e-01   1.5259465e-03
   4.5099911e-01   1.5311930e-03
   4.5364320e-01   1.5360924e-03
   4.5613173e-01   1.5406605e-03
   4.5846890e-01   1.5449127e-03
   4.6065893e-01   1.5488635e-03
   4.6270611e-01   1.5525270e-03
   4.6461483e-01   1.5559171e-03
   4.6638958e-01   1.5590469e-03
   4.6803493e-01   1.5619295e-03
   4.6955560e-01   1.5645776e-03
   4.7095640e-01   1.5670037e-03
   4.7224229e-01   1.5692200e-03
   4.7341836e-01   1.5712381e-03
   4.7448979e-01   1.5730691e-03
   4.7551020e-01   1.5748056e-03
   4.7653061e-01   1.5765344e-03
   4.7755101e-01   1.5782554e-03
   4.7857142e-01   1.5799692e-03
   4.7959183e-01   1.5816769e-03
   4.8061224e-01   1.5833803e-03
   4.8163264e-01   1.5850813e-03
   4.8265305e-01   1.5867779e-03
   4.8367346e-01   1.5884577e-03
   4.8469387e-01   1.5900903e-03
   4.8571428e-01   1.5916274e-03
   4.8673468e-01   1.5930332e-03
   4.8775509e-01   1.5943776e-03
   4.8877550e-01   1.5960088e-03
   4.8979591e-01   1.5987415e-03
   4.9081631e-01   1.6037940e-03
   4.9183672e-01   1.6118981e-03
   4.9285713e-01   1.6207834e-03
   4.9387754e-01   1.6207353e-03
   4.9489795e-01   1.5902461e-03
   4.9591835e-01   1.4990866e-03
   4.9693876e-01   1.3341313e-03
   4.9795917e-01   1.1664228e-03
   4.9897958e-01   1.2684641e-03
   4.9999999e-01   2.1886356e-03
   5.0102039e-01   4.6815285e-03
   5.0204080e-01   8.5404063e-03
   5.0306121e-01   1.3118942e-02
   5.0408162e-01   1.7945998e-02
   5.0510202e-01   2.2781290e-02
   5.0612243e-01   2.7550138e-02
   5.0714284e-01   3.2255621e-02
   5.0816325e-01   3.6920331e-02
   5.0918366e-01   4.1562202e-02
   5.1020406e-01   4.6190047e-02
   5.1122447e-01   5.0806363e-02
   5.1224488e-01   5.5410864e-02
   5.1326529e-01   6.0002649e-02
   5.1428569e-01   6.4581061e-02
   5.1530610e-01   6.9145803e-02
   5.1632651e-01   7.3696815e-02
   5.1734692e-01   7.8234135e-02
   5.1836733e-01   8.2757819e-02
   5.1938773e-01   8.7267910e-02
   5.2040814e-01   9.1764446e-02
   5.2142855e-01   9.6247467e-02
   5.2244896e-01   1.0071703e-01
   5.2346936e-01   1.0517318e-01
   5.2448977e-01   1.0961593e-01
   5.2551018e-01   1.1404508e-01
   5.2658161e-01   1.1868086e-01
   5.2775816e-01   1.2375414e-01
   5.2904612e-01   1.2928737e-01
   5.3045193e-01   1.3530250e-01
   5.3198198e-01   1.4182041e-01
   5.3364270e-01   1.4886102e-01
   5.3544056e-01   1.5644320e-01
   5.3738202e-01   1.6458458e-01
   5.3947351e-01   1.7330141e-01
   5.4172149e-01   1.8260841e-01
   5.4413234e-01   1.9251859e-01
   5.4671244e-01   2.0304314e-01
   5.4946809e-01   2.1419124e-01
   5.5240554e-01   2.2596994e-01
   5.5553097e-01   2.3838396e-01
   5.5885044e-01   2.5143559e-01
   5.6236994e-01   2.6512452e-01
   5.6609531e-01   2.7944771e-01
   5.7003225e-01   2.9439917e-01
   5.7418631e-01   3.0996993e-01
   5.7856282e-01   3.2614779e-01
   5.8316692e-01   3.4291727e-01
   5.8800348e-01   3.6025942e-01
   5.9307708e-01   3.7815174e-01
   5.9839198e-01   3.9656809e-01
   6.0395208e-01   4.1547855e-01
   6.0976083e-01   4.3484943e-01
   6.1582122e-01   4.5464315e-01
   6.2213572e-01   4.7481832e-01
   6.2870616e-01   4.9532967e-01
   6.3553376e-01   5.1612822e-01
   6.4261895e-01   5.3716130e-01
   6.4996138e-01   5.5837276e-01
   6.5755977e-01   5.7970318e-01
   6.6541190e-01   6.0109015e-01
   6.7351445e-01   6.2246859e-01
   6.8186295e-01   6.4377118e-01
   6.9045169e-01   6.6492882e-01
   6.9927363e-01   6.8587118e-01
   7.0832033e-01   7.0652730e-01
   7.1758182e-01   7.2682624e-01
   7.2704660e-01   7.4669786e-01
   7.3670151e-01   7.6607352e-01
   7.4653173e-01   7.8488694e-01
   7.5652070e-01   8.0307500e-01
   7.6665012e-01   8.2057860e-01
   7.7689995e-01   8.3734343e-01
   7.8724839e-01   8.5332082e-01
   7.9767200e-01   8.6846844e-01
   8.0814569e-01   8.8275095e-01
   8.1864287e-01   8.9614060e-01
   8.2913557e-01   9.0861764e-01
   8.3959460e-01   9.2017064e-01
   8.4998976e-01   9.3079665e-01
   8.6029005e-01   9.4050119e-01
   8.7046398e-01   9.4929810e-01
   8.8047982e-01   9.5720917e-01
   8.9030595e-01   9.6426365e-01
   8.9991120e-01   9.7049760e-01
   9.0926522e-01   9.7595306e-01
   9.1833887e-01   9.8067722e-01
   9.2710458e-01   9.8472131e-01
   9.3553675e-01   9.8813967e-01
   9.4361215e-01   9.9098856e-01
   9.5131019e-01   9.9332516e-01
   9.5861330e-01   9.9520646e-01
   9.6550719e-01   9.9668830e-01
   9.7198105e-01   9.9782449e-01
   9.7802775e-01   9.9866619e-01
   9.8364391e-01   9.9926167e-01
   9.8882992e-01   9.9965622e-01
   9.9359015e-01   9.9989099e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.1688090e-03
   4.0080160e-03   4.3303912e-03
   6.0120240e-03   6.4847553e-03
   8.0160321e-03   8.6319100e-03
   1.0020040e-02   1.0771864e-02
   1.2024048e-02   1.2904627e-02
   1.4028056e-02   1.5030207e-02
   1.6032064e-02   1.7148613e-02
   1.8036072e-02   1.9259853e-02
   2.0040080e-02   2.1363937e-02
   2.2044088e-02   2.3460874e-02
   2.4048096e-02   2.5550671e-02
   2.6052104e-02   2.7633339e-02
   2.8056112e-02   2.9708886e-02
   3.0060120e-02   3.1777320e-02
   3.2064128e-02   3.3838650e-02
   3.4068136e-02   3.5892886e-02
   3.6072144e-02   3.7940036e-02
   3.8076152e-02   3.9980109e-02
   4.0080160e-02   4.2013113e-02
   4.2084168e-02   4.4039058e-02
   4.4088176e-02   4.6057952e-02
   4.6092184e-02   4.8069804e-02
   4.8096192e-02   5.0074623e-02
   5.0100200e-02   5.2072418e-02
   5.2104208e-02   5.4063197e-02
   5.4108216e-02   5.6046970e-02
   5.6112224e-02   5.8023744e-02
   5.8116232e-02   5.9993530e-02
   6.0120240e-02   6.1956336e-02
   6.2124248e-02   6.3912169e-02
   6.4128257e-02   6.5861041e-02
   6.6132265e-02   6.7802958e-02
   6.8136273e-02   6.9737931e-02
   7.0140281e-02   7.1665967e-02
   7.2144289e-02   7.3587076e-02
   7.4148297e-02   7.5501266e-02
   7.6152305e-02   7.7408547e-02
   7.8156313e-02   7.9308926e-02
   8.0160321e-02   8.1202413e-02
   8.2164329e-02   8.3089017e-02
   8.4168337e-02   8.4968747e-02
   8.6172345e-02   8.6841610e-02
   8.8176353e-02   8.8707617e-02
   9.0180361e-02   9.0566776e-02
   9.2184369e-02   9.2419095e-02
   9.4188377e-02   9.4264584e-02
   9.6192385e-02   9.6103251e-02
   9.8196393e-02   9.7935105e-02
   1.0020040e-01   9.9760155e-02
   1.0220441e-01   1.0157841e-01
   1.0420842e-01   1.0338988e-01
   1.0621242e-01   1.0519457e-01
   1.0821643e-01   1.0699249e-01
   1.1022044e-01   1.0878365e-01
   1.1222445e-01   1.1056806e-01
   1.1422846e-01   1.1234573e-01
   1.1623246e-01   1.1411667e-01
   1.1823647e-01   1.1588088e-01
   1.2024048e-01   1.1763837e-01
   1.2224449e-01   1.1938916e-01
   1.2424850e-01   1.2113324e-01
   1.2625251e-01   1.2287064e-01
   1.2825651e-01   1.2460136e-01
   1.3026052e-01   1.2632541e-01
   1.3226453e-01   1.2804279e-01
   1.3426854e-01   1.2975352e-01
   1.3627255e-01   1.3145760e-01
   1.3827655e-01   1.3315505e-01
   1.4028056e-01   1.3484586e-01
   1.4228457e-01   1.3653006e-01
   1.4428858e-01   1.3820765e-01
   1.4629259e-01   1.3987864e-01
   1.4829659e-01   1.4154303e-01
   1.5030060e-01   1.4320084e-01
   1.5230461e-01   1.4485208e-01
   1.5430862e-01   1.4649675e-01
   1.5631263e-01   1.4813486e-01
   1.5831663e-01   1.4976642e-01
   1.6032064e-01   1.5139145e-01
   1.6232465e-01   1.5300994e-01
   1.6432866e-01   1.5462191e-01
   1.6633267e-01   1.5622737e-01
   1.6833667e-01   1.5782632e-01
   1.7034068e-01   1.5941878e-01
   1.7234469e-01   1.6100474e-01
   1.7434870e-01   1.6258424e-01
   1.7635271e-01   1.6415726e-01
   1.7835671e-01   1.6572382e-01
   1.8036072e-01   1.6728393e-01
   1.8236473e-01   1.6883760e-01
   1.8436874e-01   1.7038483e-01
   1.8637275e-01   1.7192564e-01
   1.8837675e-01   1.7346003e-01
   1.9038076e-01   1.7498801e-01
   1.9238477e-01   1.7650959e-01
   1.9438878e-01   1.7802479e-01
   1.9639279e-01   1.7953360e-01
   1.9839679e-01   1.8103604e-01
   2.0040080e-01   1.8253212e-01
   2.0240481e-01   1.8402184e-01
   2.0440882e-01   1.8550521e-01
   2.0641283e-01   1.8698225e-01
   2.0841683e-01   1.8845296e-01
   2.1042084e-01   1.8991735e-01
   2.1242485e-01   1.9137543e-01
   2.1442886e-01   1.9282721e-01
   2.1643287e-01   1.9427269e-01
   2.1843687e-01   1.9571189e-01
   2.2044088e-01   1.9714482e-01
   2.2244489e-01   1.9857148e-01
   2.2444890e-01   1.9999188e-01
   2.2645291e-01   2.0140603e-01
   2.2845691e-01   2.0281394e-01
   2.3046092e-01   2.0421561e-01
   2.3246493e-01   2.0561107e-01
   2.3446894e-01   2.0700031e-01
   2.3647295e-01   2.0838335e-01
   2.3847695e-01   2.0976019e-01
   2.4048096e-01   2.1113084e-01
   2.4248497e-01   2.1249532e-01
   2.4448898e-01   2.1385362e-01
   2.4649299e-01   2.1520577e-01
   2.4849699e-01   2.1655176e-01
   2.5050100e-01   2.1789160e-01
   2.5250501e-01   2.1922532e-01
   2.5450902e-01   2.2055290e-01
   2.5651303e-01   2.2187438e-01
   2.5851703e-01   2.2318974e-01
   2.6052104e-01   2.2449900e-01
   2.6252505e-01   2.2580217e-01
   2.6452906e-01   2.2709926e-01
   2.6653307e-01   2.2839028e-01
   2.6853707e-01   2.2967523e-01
   2.7054108e-01   2.3095413e-01
   2.7254509e-01   2.3222698e-01
   2.7454910e-01   2.3349379e-01
   2.7655311e-01   2.3475458e-01
   2.7855711e-01   2.3600934e-01
   2.8056112e-01   2.3725810e-01
   2.8256513e-01   2.3850085e-01
   2.8456914e-01   2.3973760e-01
   2.8657315e-01   2.4096838e-01
   2.8857715e-01   2.4219317e-01
   2.9058116e-01   2.4341200e-01
   2.9258517e-01   2.4462487e-01
   2.9458918e-01   2.4583179e-01
   2.9659319e-01   2.4703277e-01
   2.9859719e-01   2.4822782e-01
   3.0060120e-01   2.4941694e-01
   3.0260521e-01   2.5060015e-01
   3.0460922e-01   2.5177745e-01
   3.0661323e-01   2.5294886e-01
   3.0861723e-01   2.5411438e-01
   3.1062124e-01   2.5527402e-01
   3.1262525e-01   2.5642779e-01
   3.1462926e-01   2.5757570e-01
   3.1663327e-01   2.5871775e-01
   3.1863727e-01   2.5985397e-01
   3.2064128e-01   2.6098434e-01
   3.2264529e-01   2.6210889e-01
   3.2464930e-01   2.6322762e-01
   3.2665331e-01   2.6434055e-01
   3.2865731e-01   2.6544767e-01
   3.3066132e-01   2.6654900e-01
   3.3266533e-01   2.6764456e-01
   3.3466934e-01   2.6873433e-01
   3.3667335e-01   2.6981834e-01
   3.3867735e-01   2.7089660e-01
   3.4068136e-01   2.7196911e-01
   3.4268537e-01   2.7303588e-01
   3.4468938e-01   2.7409692e-01
   3.4669339e-01   2.7515224e-01
   3.4869739e-01   2.7620185e-01
   3.5070140e-01   2.7724576e-01
   3.5270541e-01   2.7828397e-01
   3.5470942e-01   2.7931650e-01
   3.5671343e-01   2.8034335e-01
   3.5871743e-01   2.8136453e-01
   3.6072144e-01   2.8238005e-01
   3.6272545e-01   2.8338992e-01
   3.6472946e-01   2.8439415e-01
   3.6673347e-01   2.8539275e-01
   3.6873747e-01   2.8638573e-01
   3.7074148e-01   2.8737309e-01
   3.7274549e-01   2.8835484e-01
   3.7474950e-01   2.8933100e-01
   3.7675351e-01   2.9030157e-01
   3.7875752e-01   2.9126656e-01
   3.8076152e-01   2.9222597e-01
   3.8276553e-01   2.9317983e-01
   3.8476954e-01   2.9412813e-01
   3.8677355e-01   2.9507089e-01
   3.8877756e-01   2.9600811e-01
   3.9078156e-01   2.9693981e-01
   3.9278557e-01   2.9786598e-01
   3.9478958e-01   2.9878665e-01
   3.9679359e-01   2.9970182e-01
   3.9879760e-01   3.0061149e-01
   4.0080160e-01   3.0151569e-01
   4.0280561e-01   3.0241441e-01
   4.0480962e-01   3.0330766e-01
   4.0681363e-01   3.0419546e-01
   4.0881764e-01   3.0507781e-01
   4.1082164e-01   3.0595472e-01
   4.1282565e-01   3.0682620e-01
   4.1482966e-01   3.0769226e-01
   4.1683367e-01   3.0855291e-01
   4.1883768e-01   3.0940815e-01
   4.2084168e-01   3.1025800e-01
   4.2284569e-01   3.1110246e-01
   4.2484970e-01   3.1194155e-01
   4.2685371e-01   3.1277527e-01
   4.2885772e-01   3.1360363e-01
   4.3086172e-01   3.1442663e-01
   4.3286573e-01   3.1524430e-01
   4.3486974e-01   3.1605663e-01
   4.3687375e-01   3.1686364e-01
   4.3887776e-01   3.1766533e-01
   4.4088176e-01   3.1846172e-01
   4.4288577e-01   3.1925281e-01
   4.4488978e-01   3.2003861e-01
   4.4689379e-01   3.2081913e-01
   4.4889780e-01   3.2159438e-01
   4.5090180e-01   3.2236436e-01
   4.5290581e-01   3.2312909e-01
   4.5490982e-01   3.2388858e-01
   4.5691383e-01   3.2464283e-01
   4.5891784e-01   3.2539185e-01
   4.6092184e-01   3.2613566e-01
   4.6292585e-01   3.2687425e-01
   4.6492986e-01   3.2760765e-01
   4.6693387e-01   3.2833585e-01
   4.6893788e-01   3.2905887e-01
   4.7094188e-01   3.2977671e-01
   4.7294589e-01   3.3048939e-01
   4.7494990e-01   3.3119691e-01
   4.7695391e-01   3.3189928e-01
   4.7895792e-01   3.3259651e-01
   4.8096192e-01   3.3328862e-01
   4.8296593e-01   3.3397560e-01
   4.8496994e-01   3.3465747e-01
   4.8697395e-01   3.3533423e-01
   4.8897796e-01   3.3600590e-01
   4.9098196e-01   3.3667249e-01
   4.9298597e-01   3.3733399e-01
   4.9498998e-01   3.3799043e-01
   4.9699399e-01   3.3864180e-01
   4.9899800e-01   3.3928813e-01
   5.0100200e-01   3.3994881e-01
   5.0300601e-01   3.4060556e-01
   5.0501002e-01   3.4125854e-01
   5.0701403e-01   3.4190777e-01
   5.0901804e-01   3.4255324e-01
   5.1102204e-01   3.4319498e-01
   5.1302605e-01   3.4383299e-01
   5.1503006e-01   3.4446728e-01
   5.1703407e-01   3.4509786e-01
   5.1903808e-01   3.4572473e-01
   5.2104208e-01   3.4634792e-01
   5.2304609e-01   3.4696742e-01
   5.2505010e-01   3.4758324e-01
   5.2705411e-01   3.4819540e-01
   5.2905812e-01   3.4880390e-01
   5.3106212e-01   3.4940875e-01
   5.3306613e-01   3.5000997e-01
   5.3507014e-01   3.5060756e-01
   5.3707415e-01   3.5120152e-01
   5.3907816e-01   3.5179188e-01
   5.4108216e-01   3.5237863e-01
   5.4308617e-01   3.5296179e-01
   5.4509018e-01   3.5354136e-01
   5.4709419e-01   3.5411736e-01
   5.4909820e-01   3.5468979e-01
   5.5110220e-01   3.5525867e-01
   5.5310621e-01   3.5582400e-01
   5.5511022e-01   3.5638579e-01
   5.5711423e-01   3.5694405e-01
   5.5911824e-01   3.5749879e-01
   5.6112224e-01   3.5805002e-01
   5.6312625e-01   3.5859774e-01
   5.6513026e-01   3.5914198e-01
   5.6713427e-01   3.5968272e-01
   5.6913828e-01   3.6022000e-01
   5.7114228e-01   3.6075380e-01
   5.7314629e-01   3.6128415e-01
   5.7515030e-01   3.6181105e-01
   5.7715431e-01   3.6233452e-01
   5.7915832e-01   3.6285455e-01
   5.8116232e-01   3.6337116e-01
   5.8316633e-01   3.6388436e-01
   5.8517034e-01   3.6439416e-01
   5.8717435e-01   3.6490056e-01
   5.8917836e-01   3.6540358e-01
   5.9118236e-01   3.6590322e-01
   5.9318637e-01   3.6639950e-01
   5.9519038e-01   3.6689242e-01
   5.9719439e-01   3.6738199e-01
   5.9919840e-01   3.6786822e-01
   6.0120240e-01   3.6835113e-01
   6.0320641e-01   3.6883071e-01
   6.0521042e-01   3.6930698e-01
   6.0721443e-01   3.6977994e-01
   6.0921844e-01   3.7024962e-01
   6.1122244e-01   3.7071600e-01
   6.1322645e-01   3.7117912e-01
   6.1523046e-01   3.7163896e-01
   6.1723447e-01   3.7209555e-01
   6.1923848e-01   3.7254889e-01
   6.2124248e-01   3.7299899e-01
   6.2324649e-01   3.7344586e-01
   6.2525050e-01   3.7388951e-01
   6.2725451e-01   3.7432995e-01
   6.2925852e-01   3.7476718e-01
   6.3126253e-01   3.7520122e-01
   6.3326653e-01   3.7563207e-01
   6.3527054e-01   3.7605975e-01
   6.3727455e-01   3.7648426e-01
   6.3927856e-01   3.7690562e-01
   6.4128257e-01   3.7732382e-01
   6.4328657e-01   3.7773889e-01
   6.4529058e-01   3.7815083e-01
   6.4729459e-01   3.7855964e-01
   6.4929860e-01   3.7896534e-01
   6.5130261e-01   3.7936794e-01
   6.5330661e-01   3.7976744e-01
   6.5531062e-01   3.8016386e-01
   6.5731463e-01   3.8055721e-01
   6.5931864e-01   3.8094748e-01
   6.6132265e-01   3.8133470e-01
   6.6332665e-01   3.8171887e-01
   6.6533066e-01   3.8210000e-01
   6.6733467e-01   3.8247810e-01
   6.6933868e-01   3.8285317e-01
   6.7134269e-01   3.8322524e-01
   6.7334669e-01   3.8359430e-01
   6.7535070e-01   3.8396037e-01
   6.7735471e-01   3.8432345e-01
   6.7935872e-01   3.8468355e-01
   6.8136273e-01   3.8504069e-01
   6.8336673e-01   3.8539487e-01
   6.8537074e-01   3.8574610e-01
   6.8737475e-01   3.8609439e-01
   6.8937876e-01   3.8643975e-01
   6.9138277e-01   3.8678219e-01
   6.9338677e-01   3.8712172e-01
   6.9539078e-01   3.8745834e-01
   6.9739479e-01   3.8779206e-01
   6.9939880e-01   3.8812291e-01
   7.0140281e-01   3.8845087e-01
   7.0340681e-01   3.8877597e-01
   7.0541082e-01   3.8909821e-01
   7.0741483e-01   3.8941760e-01
   7.0941884e-01   3.8973415e-01
   7.1142285e-01   3.9004787e-01
   7.1342685e-01   3.9035876e-01
   7.1543086e-01   3.9066685e-01
   7.1743487e-01   3.9097213e-01
   7.1943888e-01   3.9127461e-01
   7.2144289e-01   3.9157431e-01
   7.2344689e-01   3.9187123e-01
   7.2545090e-01   3.9216539e-01
   7.2745491e-01   3.9245679e-01
   7.2945892e-01   3.9274543e-01
   7.3146293e-01   3.9303134e-01
   7.3346693e-01   3.9331451e-01
   7.3547094e-01   3.9359497e-01
   7.3747495e-01   3.9387271e-01
   7.3947896e-01   3.9414774e-01
   7.4148297e-01   3.9442008e-01
   7.4348697e-01   3.9468974e-01
   7.4549098e-01   3.9495672e-01
   7.4749499e-01   3.9522103e-01
   7.4949900e-01   3.9548268e-01
   7.5150301e-01   3.9574168e-01
   7.5350701e-01   3.9599804e-01
   7.5551102e-01   3.9625177e-01
   7.5751503e-01   3.9650288e-01
   7.5951904e-01   3.9675137e-01
   7.6152305e-01   3.9699726e-01
   7.6352705e-01   3.9724056e-01
   7.6553106e-01   3.9748127e-01
   7.6753507e-01   3.9771940e-01
   7.6953908e-01   3.9795496e-01
   7.7154309e-01   3.9818797e-01
   7.7354709e-01   3.9841842e-01
   7.7555110e-01   3.9864634e-01
   7.7755511e-01   3.9887172e-01
   7.7955912e-01   3.9909458e-01
   7.8156313e-01   3.9931492e-01
   7.8356713e-01   3.9953277e-01
   7.8557114e-01   3.9974811e-01
   7.8757515e-01   3.9996097e-01
   7.8957916e-01   4.0017135e-01
   7.9158317e-01   4.0037927e-01
   7.9358717e-01   4.0058472e-01
   7.9559118e-01   4.0078773e-01
   7.9759519e-01   4.0098829e-01
   7.9959920e-01   4.0118642e-01
   8.0160321e-01   4.0138213e-01
   8.0360721e-01   4.0157543e-01
   8.0561122e-01   4.0176632e-01
   8.0761523e-01   4.0195482e-01
   8.0961924e-01   4.0214093e-01
   8.1162325e-01   4.0232466e-01
   8.1362725e-01   4.0250602e-01
   8.1563126e-01   4.0268502e-01
   8.1763527e-01   4.0286168e-01
   8.1963928e-01   4.0303599e-01
   8.2164329e-01   4.0320797e-01
   8.2364729e-01   4.0337763e-01
   8.2565130e-01   4.0354497e-01
   8.2765531e-01   4.0371001e-01
   8.2965932e-01   4.0387275e-01
   8.3166333e-01   4.0403321e-01
   8.3366733e-01   4.0419138e-01
   8.3567134e-01   4.0434729e-01
   8.3767535e-01   4.0450094e-01
   8.3967936e-01   4.0465234e-01
   8.4168337e-01   4.0480150e-01
   8.4368737e-01   4.0494843e-01
   8.4569138e-01   4.0509313e-01
   8.4769539e-01   4.0523562e-01
   8.4969940e-01   4.0537590e-01
   8.5170341e-01   4.0551399e-01
   8.5370741e-01   4.0564989e-01
   8.5571142e-01   4.0578361e-01
   8.5771543e-01   4.0591517e-01
   8.5971944e-01   4.0604456e-01
   8.6172345e-01   4.0617180e-01
   8.6372745e-01   4.0629690e-01
   8.6573146e-01   4.0641987e-01
   8.6773547e-01   4.0654072e-01
   8.6973948e-01   4.0665945e-01
   8.7174349e-01   4.0677608e-01
   8.7374749e-01   4.0689061e-01
   8.7575150e-01   4.0700305e-01
   8.7775551e-01   4.0711342e-01
   8.7975952e-01   4.0722171e-01
   8.8176353e-01   4.0732795e-01
   8.8376754e-01   4.0743213e-01
   8.8577154e-01   4.0753428e-01
   8.8777555e-01   4.0763439e-01
   8.8977956e-01   4.0773247e-01
   8.9178357e-01   4.0782855e-01
   8.9378758e-01   4.0792261e-01
   8.9579158e-01   4.0801468e-01
   8.9779559e-01   4.0810477e-01
   8.9979960e-01   4.0819287e-01
   9.0180361e-01   4.0827901e-01
   9.0380762e-01   4.0836318e-01
   9.0581162e-01   4.0844541e-01
   9.0781563e-01   4.0852569e-01
   9.0981964e-01   4.0860404e-01
   9.1182365e-01   4.0868046e-01
   9.1382766e-01   4.0875498e-01
   9.1583166e-01   4.0882758e-01
   9.1783567e-01   4.0889829e-01
   9.1983968e-01   4.0896711e-01
   9.2184369e-01   4.0903405e-01
   9.2384770e-01   4.0909913e-01
   9.2585170e-01   4.0916234e-01
   9.2785571e-01   4.0922370e-01
   9.2985972e-01   4.0928322e-01
   9.3186373e-01   4.0934091e-01
   9.3386774e-01   4.0939677e-01
   9.3587174e-01   4.0945082e-01
   9.3787575e-01   4.0950306e-01
   9.3987976e-01   4.0955350e-01
   9.4188377e-01   4.0960216e-01
   9.4388778e-01   4.0964904e-01
   9.4589178e-01   4.0969415e-01
   9.4789579e-01   4.0973750e-01
   9.4989980e-01   4.0977909e-01
   9.5190381e-01   4.0981895e-01
   9.5390782e-01   4.0985707e-01
   9.5591182e-01   4.0989347e-01
   9.5791583e-01   4.0992815e-01
   9.5991984e-01   4.0996112e-01
   9.6192385e-01   4.0999240e-01
   9.6392786e-01   4.1002199e-01
   9.6593186e-01   4.1004991e-01
   9.6793587e-01   4.1007615e-01
   9.6993988e-01   4.1010073e-01
   9.7194389e-01   4.1012366e-01
   9.7394790e-01   4.1014495e-01
   9.7595190e-01   4.1016460e-01
   9.7795591e-01   4.1018263e-01
   9.7995992e-01   4.1019904e-01
   9.8196393e-01   4.1021385e-01
   9.8396794e-01   4.1022706e-01
   9.8597194e-01   4.1023868e-01
   9.8797595e-01   4.1024873e-01
   9.8997996e-01   4.1025720e-01
   9.9198397e-01   4.1026411e-01
   9.9398798e-01   4.1026947e-01
   9.9599198e-01   4.1027329e-01
   9.9799599e-01   4.1027557e-01
   1.0000000e+00   4.1027633e-01


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.1688090e-03
   4.0080160e-03   4.3303912e-03
   6.0120240e-03   6.4847553e-03
   8.0160321e-03   8.6319100e-03
   1.0020040e-02   1.0771864e-02
   1.2024048e-02   1.2904627e-02
   1.4028056e-02   1.5030207e-02
   1.6032064e-02   1.7148613e-02
   1.8036072e-02   1.9259853e-02
   2.0040080e-02   2.1363937e-02
   2.2044088e-02   2.3460874e-02
   2.4048096e-02   2.5550671e-02
   2.6052104e-02   2.7633339e-02
   2.8056112e-02   2.9708886e-02
   3.0060120e-02   3.1777320e-02
   3.2064128e-02   3.3838650e-02
   3.4068136e-02   3.5892886e-02
   3.6072144e-02   3.7940036e-02
   3.8076152e-02   3.9980109e-02
   4.0080160e-02   4.2013113e-02
   4.2084168e-02   4.4039058e-02
   4.4088176e-02   4.6057952e-02
   4.6092184e-02   4.8069804e-02
   4.8096192e-02   5.0074623e-02
   5.0100200e-02   5.2072418e-02
   5.2104208e-02   5.4063197e-02
   5.4108216e-02   5.6046970e-02
   5.6112224e-02   5.8023744e-02
   5.8116232e-02   5.9993530e-02
   6.0120240e-02   6.1956336e-02
   6.2124248e-02   6.3912169e-02
   6.4128257e-02   6.5861041e-02
   6.6132265e-02   6.7802958e-02
   6.8136273e-02   6.9737931e-02
   7.0140281e-02   7.1665967e-02
   7.2144289e-02   7.3587076e-02
   7.4148297e-02   7.5501266e-02
   7.6152305e-02   7.7408547e-02
   7.8156313e-02   7.9308926e-02
   8.0160321e-02   8.1202413e-02
   8.2164329e-02   8.3089017e-02
   8.4168337e-02   8.4968747e-02
   8.6172345e-02   8.6841610e-02
   8.8176353e-02   8.8707617e-02
   9.0180361e-02   9.0566776e-02
   9.2184369e-02   9.2419095e-02
   9.4188377e-02   9.4264584e-02
   9.6192385e-02   9.6103251e-02
   9.8196393e-02   9.7935105e-02
   1.0020040e-01   9.9760155e-02
   1.0220441e-01   1.0157841e-01
   1.0420842e-01   1.0338988e-01
   1.0621242e-01   1.0519457e-01
   1.0821643e-01   1.0699249e-01
   1.1022044e-01   1.0878365e-01
   1.1222445e-01   1.1056806e-01
   1.1422846e-01   1.1234573e-01
   1.1623246e-01   1.1411667e-01
   1.1823647e-01   1.1588088e-01
   1.2024048e-01   1.1763837e-01
   1.2224449e-01   1.1938916e-01
   1.2424850e-01   1.2113324e-01
   1.2625251e-01   1.2287064e-01
   1.2825651e-01   1.2460136e-01
   1.3026052e-01   1.2632541e-01
   1.3226453e-01   1.2804279e-01
   1.3426854e-01   1.2975352e-01
   1.3627255e-01   1.3145760e-01
   1.3827655e-01   1.3315505e-01
   1.4028056e-01   1.3484586e-01
   1.4228457e-01   1.3653006e-01
   1.4428858e-01   1.3820765e-01
   1.4629259e-01   1.3987864e-01
   1.4829659e-01   1.4154303e-01
   1.5030060e-01   1.4320084e-01
   1.5230461e-01   1.4485208e-01
   1.5430862e-01   1.4649675e-01
   1.5631263e-01   1.4813486e-01
   1.5831663e-01   1.4976642e-01
   1.6032064e-01   1.5139145e-01
   1.6232465e-01   1.5300994e-01
   1.6432866e-01   1.5462191e-01
   1.6633267e-01   1.5622737e-01
   1.6833667e-01   1.5782632e-01
   1.7034068e-01   1.5941878e-01
   1.7234469e-01   1.6100474e-01
   1.7434870e-01   1.6258424e-01
   1.7635271e-01   1.6415726e-01
   1.7835671e-01   1.6572382e-01
   1.8036072e-01   1.6728393e-01
   1.8236473e-01   1.6883760e-01
   1.8436874e-01   1.7038483e-01
   1.8637275e-01   1.7192564e-01
   1.8837675e-01   1.7346003e-01
   1.9038076e-01   1.7498801e-01
   1.9238477e-01   1.7650959e-01
   1.9438878e-01   1.7802479e-01
   1.9639279e-01   1.7953360e-01
   1.9839679e-01   1.8103604e-01
   2.0040080e-01   1.8253212e-01
   2.0240481e-01   1.8402184e-01
   2.0440882e-01   1.8550521e-01
   2.0641283e-01   1.8698225e-01
   2.0841683e-01   1.8845296e-01
   2.1042084e-01   1.8991735e-01
   2.1242485e-01   1.9137543e-01
   2.1442886e-01   1.9282721e-01
   2.1643287e-01   1.9427269e-01
   2.1843687e-01   1.9571189e-01
   2.2044088e-01   1.9714482e-01
   2.2244489e-01   1.9857148e-01
   2.2444890e-01   1.9999188e-01
   2.2645291e-01   2.0140603e-01
   2.2845691e-01   2.0281394e-01
   2.3046092e-01   2.0421561e-01
   2.3246493e-01   2.0561107e-01
   2.3446894e-01   2.0700031e-01
   2.3647295e-01   2.0838335e-01
   2.3847695e-01   2.0976019e-01
   2.4048096e-01   2.1113084e-01
   2.4248497e-01   2.1249532e-01
   2.4448898e-01   2.1385362e-01
   2.4649299e-01   2.1520577e-01
   2.4849699e-01   2.1655176e-01
   2.5050100e-01   2.1789160e-01
   2.5250501e-01   2.1922532e-01
   2.5450902e-01   2.2055290e-01
   2.5651303e-01   2.2187438e-01
   2.5851703e-01   2.2318974e-01
   2.6052104e-01   2.2449900e-01
   2.6252505e-01   2.2580217e-01
   2.6452906e-01   2.2709926e-01
   2.6653307e-01   2.2839028e-01
   2.6853707e-01   2.2967523e-01
   2.7054108e-01   2.3095413e-01
   2.7254509e-01   2.3222698e-01
   2.7454910e-01   2.3349379e-01
   2.7655311e-01   2.3475458e-01
   2.7855711e-01   2.3600934e-01
   2.8056112e-01   2.3725810e-01
   2.8256513e-01   2.3850085e-01
   2.8456914e-01   2.3973760e-01
   2.8657315e-01   2.4096838e-01
   2.8857715e-01   2.4219317e-01
   2.9058116e-01   2.4341200e-01
   2.9258517e-01   2.4462487e-01
   2.9458918e-01   2.4583179e-01
   2.9659319e-01   2.4703277e-01
   2.9859719e-01   2.4822782e-01
   3.0060120e-01   2.4941694e-01
   3.0260521e-01   2.5060015e-01
   3.0460922e-01   2.5177745e-01
   3.0661323e-01   2.5294886e-01
   3.0861723e-01   2.5411438e-01
   3.1062124e-01   2.5527402e-01
   3.1262525e-01   2.5642779e-01
   3.1462926e-01   2.5757570e-01
   3.1663327e-01   2.5871775e-01
   3.1863727e-01   2.5985397e-01
   3.2064128e-01   2.6098434e-01
   3.2264529e-01   2.6210889e-01
   3.2464930e-01   2.6322762e-01
   3.2665331e-01   2.6434055e-01
   3.2865731e-01   2.6544767e-01
   3.3066132e-01   2.6654900e-01
   3.3266533e-01   2.6764456e-01
   3.3466934e-01   2.6873433e-01
   3.3667335e-01   2.6981834e-01
   3.3867735e-01   2.7089660e-01
   3.4068136e-01   2.7196911e-01
   3.4268537e-01   2.7303588e-01
   3.4468938e-01   2.7409692e-01
   3.4669339e-01   2.7515224e-01
   3.4869739e-01   2.7620185e-01
   3.5070140e-01   2.7724576e-01
   3.5270541e-01   2.7828397e-01
   3.5470942e-01   2.7931650e-01
   3.5671343e-01   2.8034335e-01
   3.5871743e-01   2.8136453e-01
   3.6072144e-01   2.8238005e-01
   3.6272545e-01   2.8338992e-01
   3.6472946e-01   2.8439415e-01
   3.6673347e-01   2.8539275e-01
   3.6873747e-01   2.8638573e-01
   3.7074148e-01   2.8737309e-01
   3.7274549e-01   2.8835484e-01
   3.7474950e-01   2.8933100e-01
   3.7675351e-01   2.9030157e-01
   3.7875752e-01   2.9126656e-01
   3.8076152e-01   2.9222597e-01
   3.8276553e-01   2.9317983e-01
   3.8476954e-01   2.9412813e-01
   3.8677355e-01   2.9507089e-01
   3.8877756e-01   2.9600811e-01
   3.9078156e-01   2.9693981e-01
   3.9278557e-01   2.9786598e-01
   3.9478958e-01   2.9878665e-01
   3.9679359e-01   2.9970182e-01
   3.9879760e-01   3.0061149e-01
   4.0080160e-01   3.0151569e-01
   4.0280561e-01   3.0241441e-01
   4.0480962e-01   3.0330766e-01
   4.0681363e-01   3.0419546e-01
   4.0881764e-01   3.0507781e-01
   4.1082164e-01   3.0595472e-01
   4.1282565e-01   3.0682620e-01
   4.1482966e-01   3.0769226e-01
   4.1683367e-01   3.0855291e-01
   4.1883768e-01   3.0940815e-01
   4.2084168e-01   3.1025800e-01
   4.2284569e-01   3.1110246e-01
   4.2484970e-01   3.1194155e-01
   4.2685371e-01   3.1277527e-01
   4.2885772e-01   3.1360363e-01
   4.3086172e-01   3.1442663e-01
   4.3286573e-01   3.1524430e-01
   4.3486974e-01   3.1605663e-01
   4.3687375e-01   3.1686364e-01
   4.3887776e-01   3.1766533e-01
   4.4088176e-01   3.1846172e-01
   4.4288577e-01   3.1925281e-01
   4.4488978e-01   3.2003861e-01
   4.4689379e-01   3.2081913e-01
   4.4889780e-01   3.2159438e-01
   4.5090180e-01   3.2236436e-01
   4.5290581e-01   3.2312909e-01
   4.5490982e-01   3.2388858e-01
   4.5691383e-01   3.2464283e-01
   4.5891784e-01   3.2539185e-01
   4.6092184e-01   3.2613566e-01
   4.6292585e-01   3.2687425e-01
   4.6492986e-01   3.2760765e-01
   4.6693387e-01   3.2833585e-01
   4.6893788e-01   3.2905887e-01
   4.7094188e-01   3.2977671e-01
   4.7294589e-01   3.3048939e-01
   4.7494990e-01   3.3119691e-01
   4.7695391e-01   3.3189928e-01
   4.7895792e-01   3.3259651e-01
   4.8096192e-01   3.3328862e-01
   4.8296593e-01   3.3397560e-01
   4.8496994e-01   3.3465747e-01
   4.8697395e-01   3.3533423e-01
   4.8897796e-01   3.3600590e-01
   4.9098196e-01   3.3667249e-01
   4.9298597e-01   3.3733399e-01
   4.9498998e-01   3.3799043e-01
   4.9699399e-01   3.3864180e-01
   4.9899800e-01   3.3928813e-01
   5.0100200e-01   3.4012188e-01
   5.0300601e-01   3.4095078e-01
   5.0501002e-01   3.4177493e-01
   5.0701403e-01   3.4259434e-01
   5.0901804e-01   3.4340902e-01
   5.1102204e-01   3.4421898e-01
   5.1302605e-01   3.4502424e-01
   5.1503006e-01   3.4582480e-01
   5.1703407e-01   3.4662067e-01
   5.1903808e-01   3.4741188e-01
   5.2104208e-01   3.4819842e-01
   5.2304609e-01   3.4898031e-01
   5.2505010e-01   3.4975756e-01
   5.2705411e-01   3.5053019e-01
   5.2905812e-01   3.5129820e-01
   5.3106212e-01   3.5206161e-01
   5.3306613e-01   3.5282043e-01
   5.3507014e-01   3.5357466e-01
   5.3707415e-01   3.5432433e-01
   5.3907816e-01   3.5506943e-01
   5.4108216e-01   3.5580999e-01
   5.4308617e-01   3.5654602e-01
   5.4509018e-01   3.5727752e-01
   5.4709419e-01   3.5800451e-01
   5.4909820e-01   3.5872700e-01
   5.5110220e-01   3.5944500e-01
   5.5310621e-01   3.6015852e-01
   5.5511022e-01   3.6086758e-01
   5.5711423e-01   3.6157218e-01
   5.5911824e-01   3.6227233e-01
   5.6112224e-01   3.6296806e-01
   5.6312625e-01   3.6365936e-01
   5.6513026e-01   3.6434626e-01
   5.6713427e-01   3.6502876e-01
   5.6913828e-01   3.6570687e-01
   5.7114228e-01   3.6638060e-01
   5.7314629e-01   3.6704998e-01
   5.7515030e-01   3.6771500e-01
   5.7715431e-01   3.6837568e-01
   5.7915832e-01   3.6903203e-01
   5.8116232e-01   3.6968406e-01
   5.8316633e-01   3.7033179e-01
   5.8517034e-01   3.7097523e-01
   5.8717435e-01   3.7161438e-01
   5.8917836e-01   3.7224925e-01
   5.9118236e-01   3.7287987e-01
   5.9318637e-01   3.7350624e-01
   5.9519038e-01   3.7412837e-01
   5.9719439e-01   3.7474628e-01
   5.9919840e-01   3.7535997e-01
   6.0120240e-01   3.7596946e-01
   6.0320641e-01   3.7657476e-01
   6.0521042e-01   3.7717587e-01
   6.0721443e-01   3.7777282e-01
   6.0921844e-01   3.7836561e-01
   6.1122244e-01   3.7895426e-01
   6.1322645e-01   3.7953877e-01
   6.1523046e-01   3.8011915e-01
   6.1723447e-01   3.8069543e-01
   6.1923848e-01   3.8126761e-01
   6.2124248e-01   3.8183569e-01
   6.2324649e-01   3.8239970e-01
   6.2525050e-01   3.8295965e-01
   6.2725451e-01   3.8351554e-01
   6.2925852e-01   3.8406739e-01
   6.3126253e-01   3.8461521e-01
   6.3326653e-01   3.8515900e-01
   6.3527054e-01   3.8569879e-01
   6.3727455e-01   3.8623458e-01
   6.3927856e-01   3.8676639e-01
   6.4128257e-01   3.8729422e-01
   6.4328657e-01   3.8781809e-01
   6.4529058e-01   3.8833801e-01
   6.4729459e-01   3.8885399e-01
   6.4929860e-01   3.8936604e-01
   6.5130261e-01   3.8987417e-01
   6.5330661e-01   3.9037840e-01
   6.5531062e-01   3.9087874e-01
   6.5731463e-01   3.9137519e-01
   6.5931864e-01   3.9186777e-01
   6.6132265e-01   3.9235649e-01
   6.6332665e-01   3.9284137e-01
   6.6533066e-01   3.9332240e-01
   6.6733467e-01   3.9379962e-01
   6.6933868e-01   3.9427301e-01
   6.7134269e-01   3.9474261e-01
   6.7334669e-01   3.9520842e-01
   6.7535070e-01   3.9567044e-01
   6.7735471e-01   3.9612870e-01
   6.7935872e-01   3.9658320e-01
   6.8136273e-01   3.9703396e-01
   6.8336673e-01   3.9748098e-01
   6.8537074e-01   3.9792428e-01
   6.8737475e-01   3.9836387e-01
   6.8937876e-01   3.9879976e-01
   6.9138277e-01   3.9923197e-01
   6.9338677e-01   3.9966049e-01
   6.9539078e-01   4.0008536e-01
   6.9739479e-01   4.0050656e-01
   6.9939880e-01   4.0092413e-01
   7.0140281e-01   4.0133807e-01
   7.0340681e-01   4.0174838e-01
   7.0541082e-01   4.0215509e-01
   7.0741483e-01   4.0255821e-01
   7.0941884e-01   4.0295774e-01
   7.1142285e-01   4.0335369e-01
   7.1342685e-01   4.0374609e-01
   7.1543086e-01   4.0413493e-01
   7.1743487e-01   4.0452023e-01
   7.1943888e-01   4.0490201e-01
   7.2144289e-01   4.0528027e-01
   7.2344689e-01   4.0565503e-01
   7.2545090e-01   4.0602629e-01
   7.2745491e-01   4.0639408e-01
   7.2945892e-01   4.0675839e-01
   7.3146293e-01   4.0711924e-01
   7.3346693e-01   4.0747665e-01
   7.3547094e-01   4.0783062e-01
   7.3747495e-01   4.0818116e-01
   7.3947896e-01   4.0852830e-01
   7.4148297e-01   4.0887203e-01
   7.4348697e-01   4.0921237e-01
   7.4549098e-01   4.0954933e-01
   7.4749499e-01   4.0988293e-01
   7.4949900e-01   4.1021317e-01
   7.5150301e-01   4.1054006e-01
   7.5350701e-01   4.1086363e-01
   7.5551102e-01   4.1118387e-01
   7.5751503e-01   4.1150080e-01
   7.5951904e-01   4.1181443e-01
   7.6152305e-01   4.1212478e-01
   7.6352705e-01   4.1243185e-01
   7.6553106e-01   4.1273566e-01
   7.6753507e-01   4.1303621e-01
   7.6953908e-01   4.1333352e-01
   7.7154309e-01   4.1362761e-01
   7.7354709e-01   4.1391847e-01
   7.7555110e-01   4.1420613e-01
   7.7755511e-01   4.1449059e-01
   7.7955912e-01   4.1477187e-01
   7.8156313e-01   4.1504998e-01
   7.8356713e-01   4.1532492e-01
   7.8557114e-01   4.1559672e-01
   7.8757515e-01   4.1586538e-01
   7.8957916e-01   4.1613091e-01
   7.9158317e-01   4.1639333e-01
   7.9358717e-01   4.1665264e-01
   7.9559118e-01   4.1690886e-01
   7.9759519e-01   4.1716200e-01
   7.9959920e-01   4.1741207e-01
   8.0160321e-01   4.1765908e-01
   8.0360721e-01   4.1790304e-01
   8.0561122e-01   4.1814398e-01
   8.0761523e-01   4.1838188e-01
   8.0961924e-01   4.1861678e-01
   8.1162325e-01   4.1884867e-01
   8.1362725e-01   4.1907758e-01
   8.1563126e-01   4.1930350e-01
   8.1763527e-01   4.1952646e-01
   8.1963928e-01   4.1974647e-01
   8.2164329e-01   4.1996353e-01
   8.2364729e-01   4.2017766e-01
   8.2565130e-01   4.2038887e-01
   8.2765531e-01   4.2059717e-01
   8.2965932e-01   4.2080258e-01
   8.3166333e-01   4.2100509e-01
   8.3366733e-01   4.2120473e-01
   8.3567134e-01   4.2140151e-01
   8.3767535e-01   4.2159544e-01
   8.3967936e-01   4.2178653e-01
   8.4168337e-01   4.2197479e-01
   8.4368737e-01   4.2216023e-01
   8.4569138e-01   4.2234286e-01
   8.4769539e-01   4.2252270e-01
   8.4969940e-01   4.2269976e-01
   8.5170341e-01   4.2287404e-01
   8.5370741e-01   4.2304557e-01
   8.5571142e-01   4.2321434e-01
   8.5771543e-01   4.2338038e-01
   8.5971944e-01   4.2354369e-01
   8.6172345e-01   4.2370429e-01
   8.6372745e-01   4.2386219e-01
   8.6573146e-01   4.2401739e-01
   8.6773547e-01   4.2416992e-01
   8.6973948e-01   4.2431977e-01
   8.7174349e-01   4.2446697e-01
   8.7374749e-01   4.2461152e-01
   8.7575150e-01   4.2475344e-01
   8.7775551e-01   4.2489274e-01
   8.7975952e-01   4.2502942e-01
   8.8176353e-01   4.2516350e-01
   8.8376754e-01   4.2529500e-01
   8.8577154e-01   4.2542392e-01
   8.8777555e-01   4.2555027e-01
   8.8977956e-01   4.2567407e-01
   8.9178357e-01   4.2579533e-01
   8.9378758e-01   4.2591405e-01
   8.9579158e-01   4.2603026e-01
   8.9779559e-01   4.2614395e-01
   8.9979960e-01   4.2625515e-01
   9.0180361e-01   4.2636387e-01
   9.0380762e-01   4.2647011e-01
   9.0581162e-01   4.2657389e-01
   9.0781563e-01   4.2667522e-01
   9.0981964e-01   4.2677410e-01
   9.1182365e-01   4.2687056e-01
   9.1382766e-01   4.2696461e-01
   9.1583166e-01   4.2705625e-01
   9.1783567e-01   4.2714549e-01
   9.1983968e-01   4.2723235e-01
   9.2184369e-01   4.2731684e-01
   9.2384770e-01   4.2739897e-01
   9.2585170e-01   4.2747876e-01
   9.2785571e-01   4.2755620e-01
   9.2985972e-01   4.2763133e-01
   9.3186373e-01   4.2770413e-01
   9.3386774e-01   4.2777464e-01
   9.3587174e-01   4.2784286e-01
   9.3787575e-01   4.2790879e-01
   9.3987976e-01   4.2797246e-01
   9.4188377e-01   4.2803387e-01
   9.4388778e-01   4.2809304e-01
   9.4589178e-01   4.2814997e-01
   9.4789579e-01   4.2820468e-01
   9.4989980e-01   4.2825718e-01
   9.5190381e-01   4.2830749e-01
   9.5390782e-01   4.2835560e-01
   9.5591182e-01   4.2840154e-01
   9.5791583e-01   4.2844531e-01
   9.5991984e-01   4.2848693e-01
   9.6192385e-01   4.2852641e-01
   9.6392786e-01   4.2856376e-01
   9.6593186e-01   4.2859899e-01
   9.6793587e-01   4.2863211e-01
   9.6993988e-01   4.2866313e-01
   9.7194389e-01   4.2869207e-01
   9.7394790e-01   4.2871894e-01
   9.7595190e-01   4.2874374e-01
   9.7795591e-01   4.2876650e-01
   9.7995992e-01   4.2878722e-01
   9.8196393e-01   4.2880591e-01
   9.8396794e-01   4.2882258e-01
   9.8597194e-01   4.2883725e-01
   9.8797595e-01   4.2884992e-01
   9.8997996e-01   4.2886062e-01
   9.9198397e-01   4.2886934e-01
   9.9398798e-01   4.2887611e-01
   9.9599198e-01   4.2888093e-01
   9.9799599e-01   4.2888381e-01
   1.0000000e+00   4.2888477e-01


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.1688090e-03
   4.0080160e-03   4.3303912e-03
   6.0120240e-03   6.4847553e-03
   8.0160321e-03   8.6319100e-03
   1.0020040e-02   1.0771864e-02
   1.2024048e-02   1.2904627e-02
   1.4028056e-02   1.5030207e-02
   1.6032064e-02   1.7148613e-02
   1.8036072e-02   1.9259853e-02
   2.0040080e-02   2.1363937e-02
   2.2044088e-02   2.3460874e-02
   2.4048096e-02   2.5550671e-02
   2.6052104e-02   2.7633339e-02
   2.8056112e-02   2.9708886e-02
   3.0060120e-02   3.1777320e-02
   3.2064128e-02   3.3838650e-02
   3.4068136e-02   3.5892886e-02
   3.6072144e-02   3.7940036e-02
   3.8076152e-02   3.9980109e-02
   4.0080160e-02   4.2013113e-02
   4.2084168e-02   4.4039058e-02
   4.4088176e-02   4.6057952e-02
   4.6092184e-02   4.8069804e-02
   4.8096192e-02   5.0074623e-02
   5.0100200e-02   5.2072418e-02
   5.2104208e-02   5.4063197e-02
   5.4108216e-02   5.6046970e-02
   5.6112224e-02   5.8023744e-02
   5.8116232e-02   5.9993530e-02
   6.0120240e-02   6.1956336e-02
   6.2124248e-02   6.3912169e-02
   6.4128257e-02   6.5861041e-02
   6.6132265e-02   6.7802958e-02
   6.8136273e-02   6.9737931e-02
   7.0140281e-02   7.1665967e-02
   7.2144289e-02   7.3587076e-02
   7.4148297e-02   7.5501266e-02
   7.6152305e-02   7.7408547e-02
   7.8156313e-02   7.9308926e-02
   8.0160321e-02   8.1202413e-02
   8.2164329e-02   8.3089017e-02
   8.4168337e-02   8.4968747e-02
   8.6172345e-02   8.6841610e-02
   8.8176353e-02   8.8707617e-02
   9.0180361e-02   9.0566776e-02
   9.2184369e-02   9.2419095e-02
   9.4188377e-02   9.4264584e-02
   9.6192385e-02   9.6103251e-02
   9.8196393e-02   9.7935105e-02
   1.0020040e-01   9.9760155e-02
   1.0220441e-01   1.0157841e-01
   1.0420842e-01   1.0338988e-01
   1.0621242e-01   1.0519457e-01
   1.0821643e-01   1.0699249e-01
   1.1022044e-01   1.0878365e-01
   1.1222445e-01   1.1056806e-01
   1.1422846e-01   1.1234573e-01
   1.1623246e-01   1.1411667e-01
   1.1823647e-01   1.1588088e-01
   1.2024048e-01   1.1763837e-01
   1.2224449e-01   1.1938916e-01
   1.2424850e-01   1.2113324e-01
   1.2625251e-01   1.2287064e-01
   1.2825651e-01   1.2460136e-01
   1.3026052e-01   1.2632541e-01
   1.3226453e-01   1.2804279e-01
   1.3426854e-01   1.2975352e-01
   1.3627255e-01   1.3145760e-01
   1.3827655e-01   1.3315505e-01
   1.4028056e-01   1.3484586e-01
   1.4228457e-01   1.3653006e-01
   1.4428858e-01   1.3820765e-01
   1.4629259e-01   1.3987864e-01
   1.4829659e-01   1.4154303e-01
   1.5030060e-01   1.4320084e-01
   1.5230461e-01   1.4485208e-01
   1.5430862e-01   1.4649675e-01
   1.5631263e-01   1.4813486e-01
   1.5831663e-01   1.4976642e-01
   1.6032064e-01   1.5139145e-01
   1.6232465e-01   1.5300994e-01
   1.6432866e-01   1.5462191e-01
   1.6633267e-01   1.5622737e-01
   1.6833667e-01   1.5782632e-01
   1.7034068e-01   1.5941878e-01
   1.7234469e-01   1.6100474e-01
   1.7434870e-01   1.6258424e-01
   1.7635271e-01   1.6415726e-01
   1.7835671e-01   1.6572382e-01
   1.8036072e-01   1.6728393e-01
   1.8236473e-01   1.6883760e-01
   1.8436874e-01   1.7038483e-01
   1.8637275e-01   1.7192564e-01
   1.8837675e-01   1.7346003e-01
   1.9038076e-01   1.7498801e-01
   1.9238477e-01   1.7650959e-01
   1.9438878e-01   1.7802479e-01
   1.9639279e-01   1.7953360e-01
   1.9839679e-01   1.8103604e-01
   2.0040080e-01   1.8253212e-01
   2.0240481e-01   1.8402184e-01
   2.0440882e-01   1.8550521e-01
   2.0641283e-01   1.8698225e-01
   2.0841683e-01   1.8845296e-01
   2.1042084e-01   1.8991735e-01
   2.1242485e-01   1.9137543e-01
   2.1442886e-01   1.9282721e-01
   2.1643287e-01   1.9427269e-01
   2.1843687e-01   1.9571189e-01
   2.2044088e-01   1.9714482e-01
   2.2244489e-01   1.9857148e-01
   2.2444890e-01   1.9999188e-01
   2.2645291e-01   2.0140603e-01
   2.2845691e-01   2.0281394e-01
   2.3046092e-01   2.0421561e-01
   2.3246493e-01   2.0561107e-01
   2.3446894e-01   2.0700031e-01
   2.3647295e-01   2.0838335e-01
   2.3847695e-01   2.0976019e-01
   2.4048096e-01   2.1113084e-01
   2.4248497e-01   2.1249532e-01
   2.4448898e-01   2.1385362e-01
   2.4649299e-01   2.1520577e-01
   2.4849699e-01   2.1655176e-01
   2.5050100e-01   2.1789160e-01
   2.5250501e-01   2.1922532e-01
   2.5450902e-01   2.2055290e-01
   2.5651303e-01   2.2187438e-01
   2.5851703e-01   2.2318974e-01
   2.6052104e-01   2.2449900e-01
   2.6252505e-01   2.2580217e-01
   2.6452906e-01   2.2709926e-01
   2.6653307e-01   2.2839028e-01
   2.6853707e-01   2.2967523e-01
   2.7054108e-01   2.3095413e-01
   2.7254509e-01   2.3222698e-01
   2.7454910e-01   2.3349379e-01
   2.7655311e-01   2.3475458e-01
   2.7855711e-01   2.3600934e-01
   2.8056112e-01   2.3725810e-01
   2.8256513e-01   2.3850085e-01
   2.8456914e-01   2.3973760e-01
   2.8657315e-01   2.4096838e-01
   2.8857715e-01   2.4219317e-01
   2.9058116e-01   2.4341200e-01
   2.9258517e-01   2.4462487e-01
   2.9458918e-01   2.4583179e-01
   2.9659319e-01   2.4703277e-01
   2.9859719e-01   2.4822782e-01
   3.0060120e-01   2.4941694e-01
   3.0260521e-01   2.5060015e-01
   3.0460922e-01   2.5177745e-01
   3.0661323e-01   2.5294886e-01
   3.0861723e-01   2.5411438e-01
   3.1062124e-01   2.5527402e-01
   3.1262525e-01   2.5642779e-01
   3.1462926e-01   2.5757570e-01
   3.1663327e-01   2.5871775e-01
   3.1863727e-01   2.5985397e-01
   3.2064128e-01   2.6098434e-01
   3.2264529e-01   2.6210889e-01
   3.2464930e-01   2.6322762e-01
   3.2665331e-01   2.6434055e-01
   3.2865731e-01   2.6544767e-01
   3.3066132e-01   2.6654900e-01
   3.3266533e-01   2.6764456e-01
   3.3466934e-01   2.6873433e-01
   3.3667335e-01   2.6981834e-01
   3.3867735e-01   2.7089660e-01
   3.4068136e-01   2.7196911e-01
   3.4268537e-01   2.7303588e-01
   3.4468938e-01   2.7409692e-01
   3.4669339e-01   2.7515224e-01
   3.4869739e-01   2.7620185e-01
   3.5070140e-01   2.7724576e-01
   3.5270541e-01   2.7828397e-01
   3.5470942e-01   2.7931650e-01
   3.5671343e-01   2.8034335e-01
   3.5871743e-01   2.8136453e-01
   3.6072144e-01   2.8238005e-01
   3.6272545e-01   2.8338992e-01
   3.6472946e-01   2.8439415e-01
   3.6673347e-01   2.8539275e-01
   3.6873747e-01   2.8638573e-01
   3.7074148e-01   2.8737309e-01
   3.7274549e-01   2.8835484e-01
   3.7474950e-01   2.8933100e-01
   3.7675351e-01   2.9030157e-01
   3.7875752e-01   2.9126656e-01
   3.8076152e-01   2.9222597e-01
   3.8276553e-01   2.9317983e-01
   3.8476954e-01   2.9412813e-01
   3.8677355e-01   2.9507089e-01
   3.8877756e-01   2.9600811e-01
   3.9078156e-01   2.9693981e-01
   3.9278557e-01   2.9786598e-01
   3.9478958e-01   2.9878665e-01
   3.9679359e-01   2.9970182e-01
   3.9879760e-01   3.0061149e-01
   4.0080160e-01   3.0151569e-01
   4.0280561e-01   3.0241441e-01
   4.0480962e-01   3.0330766e-01
   4.0681363e-01   3.0419546e-01
   4.0881764e-01   3.0507781e-01
   4.1082164e-01   3.0595472e-01
   4.1282565e-01   3.0682620e-01
   4.1482966e-01   3.0769226e-01
   4.1683367e-01   3.0855291e-01
   4.1883768e-01   3.0940815e-01
   4.2084168e-01   3.1025800e-01
   4.2284569e-01   3.1110246e-01
   4.2484970e-01   3.1194155e-01
   4.2685371e-01   3.1277527e-01
   4.2885772e-01   3.1360363e-01
   4.3086172e-01   3.1442663e-01
   4.3286573e-01   3.1524430e-01
   4.3486974e-01   3.1605663e-01
   4.3687375e-01   3.1686364e-01
   4.3887776e-01   3.1766533e-01
   4.4088176e-01   3.1846172e-01
   4.4288577e-01   3.1925281e-01
   4.4488978e-01   3.2003861e-01
   4.4689379e-01   3.2081913e-01
   4.4889780e-01   3.2159438e-01
   4.5090180e-01   3.2236436e-01
   4.5290581e-01   3.2312909e-01
   4.5490982e-01   3.2388858e-01
   4.5691383e-01   3.2464283e-01
   4.5891784e-01   3.2539185e-01
   4.6092184e-01   3.2613566e-01
   4.6292585e-01   3.2687425e-01
   4.6492986e-01   3.2760765e-01
   4.6693387e-01   3.2833585e-01
   4.6893788e-01   3.2905887e-01
   4.7094188e-01   3.2977671e-01
   4.7294589e-01   3.3048939e-01
   4.7494990e-01   3.3119691e-01
   4.7695391e-01   3.3189928e-01
   4.7895792e-01   3.3259651e-01
   4.8096192e-01   3.3328862e-01
   4.8296593e-01   3.3397560e-01
   4.8496994e-01   3.3465747e-01
   4.8697395e-01   3.3533423e-01
   4.8897796e-01   3.3600590e-01
   4.9098196e-01   3.3667249e-01
   4.9298597e-01   3.3733399e-01
   4.9498998e-01   3.3799043e-01
   4.9699399e-01   3.3864180e-01
   4.9899800e-01   3.3928813e-01
   5.0100200e-01   3.4185253e-01
   5.0300601e-01   3.4440300e-01
   5.0501002e-01   3.4693885e-01
   5.0701403e-01   3.4946011e-01
   5.0901804e-01   3.5196682e-01
   5.1102204e-01   3.5445901e-01
   5.1302605e-01   3.5693671e-01
   5.1503006e-01   3.5939997e-01
   5.1703407e-01   3.6184882e-01
   5.1903808e-01   3.6428329e-01
   5.2104208e-01   3.6670342e-01
   5.2304609e-01   3.6910924e-01
   5.2505010e-01   3.7150079e-01
   5.2705411e-01   3.7387811e-01
   5.2905812e-01   3.7624122e-01
   5.3106212e-01   3.7859017e-01
   5.3306613e-01   3.8092499e-01
   5.3507014e-01   3.8324571e-01
   5.3707415e-01   3.8555237e-01
   5.3907816e-01   3.8784501e-01
   5.4108216e-01   3.9012366e-01
   5.4308617e-01   3.9238835e-01
   5.4509018e-01   3.9463913e-01
   5.4709419e-01   3.9687602e-01
   5.4909820e-01   3.9909906e-01
   5.5110220e-01   4.0130829e-01
   5.5310621e-01   4.0350374e-01
   5.5511022e-01   4.0568545e-01
   5.5711423e-01   4.0785345e-01
   5.5911824e-01   4.1000778e-01
   5.6112224e-01   4.1214847e-01
   5.6312625e-01   4.1427556e-01
   5.6513026e-01   4.1638909e-01
   5.6713427e-01   4.1848908e-01
   5.6913828e-01   4.2057557e-01
   5.7114228e-01   4.2264861e-01
   5.7314629e-01   4.2470822e-01
   5.7515030e-01   4.2675444e-01
   5.7715431e-01   4.2878730e-01
   5.7915832e-01   4.3080684e-01
   5.8116232e-01   4.3281310e-01
   5.8316633e-01   4.3480611e-01
   5.8517034e-01   4.3678591e-01
   5.8717435e-01   4.3875252e-01
   5.8917836e-01   4.4070599e-01
   5.9118236e-01   4.4264636e-01
   5.9318637e-01   4.4457365e-01
   5.9519038e-01   4.4648790e-01
   5.9719439e-01   4.4838915e-01
   5.9919840e-01   4.5027743e-01
   6.0120240e-01   4.5215278e-01
   6.0320641e-01   4.5401523e-01
   6.0521042e-01   4.5586482e-01
   6.0721443e-01   4.5770158e-01
   6.0921844e-01   4.5952555e-01
   6.1122244e-01   4.6133677e-01
   6.1322645e-01   4.6313526e-01
   6.1523046e-01   4.6492107e-01
   6.1723447e-01   4.6669423e-01
   6.1923848e-01   4.6845477e-01
   6.2124248e-01   4.7020273e-01
   6.2324649e-01   4.7193815e-01
   6.2525050e-01   4.7366106e-01
   6.2725451e-01   4.7537149e-01
   6.2925852e-01   4.7706949e-01
   6.3126253e-01   4.7875508e-01
   6.3326653e-01   4.8042830e-01
   6.3527054e-01   4.8208919e-01
   6.3727455e-01   4.8373778e-01
   6.3927856e-01   4.8537410e-01
   6.4128257e-01   4.8699820e-01
   6.4328657e-01   4.8861011e-01
   6.4529058e-01   4.9020986e-01
   6.4729459e-01   4.9179749e-01
   6.4929860e-01   4.9337303e-01
   6.5130261e-01   4.9493652e-01
   6.5330661e-01   4.9648799e-01
   6.5531062e-01   4.9802748e-01
   6.5731463e-01   4.9955503e-01
   6.5931864e-01   5.0107066e-01
   6.6132265e-01   5.0257442e-01
   6.6332665e-01   5.0406634e-01
   6.6533066e-01   5.0554645e-01
   6.6733467e-01   5.0701480e-01
   6.6933868e-01   5.0847141e-01
   6.7134269e-01   5.0991632e-01
   6.7334669e-01   5.1134957e-01
   6.7535070e-01   5.1277119e-01
   6.7735471e-01   5.1418121e-01
   6.7935872e-01   5.1557968e-01
   6.8136273e-01   5.1696662e-01
   6.8336673e-01   5.1834208e-01
   6.8537074e-01   5.1970608e-01
   6.8737475e-01   5.2105866e-01
   6.8937876e-01   5.2239987e-01
   6.9138277e-01   5.2372972e-01
   6.9338677e-01   5.2504827e-01
   6.9539078e-01   5.2635554e-01
   6.9739479e-01   5.2765156e-01
   6.9939880e-01   5.2893638e-01
   7.0140281e-01   5.3021004e-01
   7.0340681e-01   5.3147255e-01
   7.0541082e-01   5.3272396e-01
   7.0741483e-01   5.3396431e-01
   7.0941884e-01   5.3519363e-01
   7.1142285e-01   5.3641196e-01
   7.1342685e-01   5.3761933e-01
   7.1543086e-01   5.3881577e-01
   7.1743487e-01   5.4000132e-01
   7.1943888e-01   5.4117602e-01
   7.2144289e-01   5.4233990e-01
   7.2344689e-01   5.4349300e-01
   7.2545090e-01   5.4463535e-01
   7.2745491e-01   5.4576698e-01
   7.2945892e-01   5.4688794e-01
   7.3146293e-01   5.4799826e-01
   7.3346693e-01   5.4909797e-01
   7.3547094e-01   5.5018711e-01
   7.3747495e-01   5.5126571e-01
   7.3947896e-01   5.5233381e-01
   7.4148297e-01   5.5339145e-01
   7.4348697e-01   5.5443865e-01
   7.4549098e-01   5.5547546e-01
   7.4749499e-01   5.5650191e-01
   7.4949900e-01   5.5751803e-01
   7.5150301e-01   5.5852387e-01
   7.5350701e-01   5.5951944e-01
   7.5551102e-01   5.6050480e-01
   7.5751503e-01   5.6147998e-01
   7.5951904e-01   5.6244500e-01
   7.6152305e-01   5.6339991e-01
   7.6352705e-01   5.6434475e-01
   7.6553106e-01   5.6527954e-01
   7.6753507e-01   5.6620432e-01
   7.6953908e-01   5.6711913e-01
   7.7154309e-01   5.6802400e-01
   7.7354709e-01   5.6891897e-01
   7.7555110e-01   5.6980407e-01
   7.7755511e-01   5.7067935e-01
   7.7955912e-01   5.7154482e-01
   7.8156313e-01   5.7240053e-01
   7.8356713e-01   5.7324652e-01
   7.8557114e-01   5.7408281e-01
   7.8757515e-01   5.7490945e-01
   7.8957916e-01   5.7572647e-01
   7.9158317e-01   5.7653391e-01
   7.9358717e-01   5.7733179e-01
   7.9559118e-01   5.7812016e-01
   7.9759519e-01   5.7889905e-01
   7.9959920e-01   5.7966850e-01
   8.0160321e-01   5.8042853e-01
   8.0360721e-01   5.8117920e-01
   8.0561122e-01   5.8192052e-01
   8.0761523e-01   5.8265254e-01
   8.0961924e-01   5.8337529e-01
   8.1162325e-01   5.8408881e-01
   8.1362725e-01   5.8479314e-01
   8.1563126e-01   5.8548830e-01
   8.1763527e-01   5.8617433e-01
   8.1963928e-01   5.8685127e-01
   8.2164329e-01   5.8751915e-01
   8.2364729e-01   5.8817802e-01
   8.2565130e-01   5.8882789e-01
   8.2765531e-01   5.8946882e-01
   8.2965932e-01   5.9010083e-01
   8.3166333e-01   5.9072396e-01
   8.3366733e-01   5.9133824e-01
   8.3567134e-01   5.9194372e-01
   8.3767535e-01   5.9254041e-01
   8.3967936e-01   5.9312837e-01
   8.4168337e-01   5.9370763e-01
   8.4368737e-01   5.9427821e-01
   8.4569138e-01   5.9484017e-01
   8.4769539e-01   5.9539352e-01
   8.4969940e-01   5.9593831e-01
   8.5170341e-01   5.9647457e-01
   8.5370741e-01   5.9700234e-01
   8.5571142e-01   5.9752165e-01
   8.5771543e-01   5.9803254e-01
   8.5971944e-01   5.9853504e-01
   8.6172345e-01   5.9902919e-01
   8.6372745e-01   5.9951502e-01
   8.6573146e-01   5.9999257e-01
   8.6773547e-01   6.0046188e-01
   8.6973948e-01   6.0092297e-01
   8.7174349e-01   6.0137589e-01
   8.7374749e-01   6.0182066e-01
   8.7575150e-01   6.0225733e-01
   8.7775551e-01   6.0268594e-01
   8.7975952e-01   6.0310650e-01
   8.8176353e-01   6.0351907e-01
   8.8376754e-01   6.0392367e-01
   8.8577154e-01   6.0432034e-01
   8.8777555e-01   6.0470912e-01
   8.8977956e-01   6.0509004e-01
   8.9178357e-01   6.0546314e-01
   8.9378758e-01   6.0582845e-01
   8.9579158e-01   6.0618600e-01
   8.9779559e-01   6.0653584e-01
   8.9979960e-01   6.0687800e-01
   9.0180361e-01   6.0721250e-01
   9.0380762e-01   6.0753940e-01
   9.0581162e-01   6.0785872e-01
   9.0781563e-01   6.0817049e-01
   9.0981964e-01   6.0847476e-01
   9.1182365e-01   6.0877156e-01
   9.1382766e-01   6.0906093e-01
   9.1583166e-01   6.0934289e-01
   9.1783567e-01   6.0961749e-01
   9.1983968e-01   6.0988475e-01
   9.2184369e-01   6.1014473e-01
   9.2384770e-01   6.1039744e-01
   9.2585170e-01   6.1064293e-01
   9.2785571e-01   6.1088122e-01
   9.2985972e-01   6.1111237e-01
   9.3186373e-01   6.1133639e-01
   9.3386774e-01   6.1155334e-01
   9.3587174e-01   6.1176323e-01
   9.3787575e-01   6.1196611e-01
   9.3987976e-01   6.1216201e-01
   9.4188377e-01   6.1235097e-01
   9.4388778e-01   6.1253302e-01
   9.4589178e-01   6.1270820e-01
   9.4789579e-01   6.1287655e-01
   9.4989980e-01   6.1303809e-01
   9.5190381e-01   6.1319286e-01
   9.5390782e-01   6.1334090e-01
   9.5591182e-01   6.1348225e-01
   9.5791583e-01   6.1361694e-01
   9.5991984e-01   6.1374500e-01
   9.6192385e-01   6.1386647e-01
   9.6392786e-01   6.1398139e-01
   9.6593186e-01   6.1408978e-01
   9.6793587e-01   6.1419169e-01
   9.6993988e-01   6.1428715e-01
   9.7194389e-01   6.1437620e-01
   9.7394790e-01   6.1445887e-01
   9.7595190e-01   6.1453520e-01
   9.7795591e-01   6.1460521e-01
   9.7995992e-01   6.1466896e-01
   9.8196393e-01   6.1472646e-01
   9.8396794e-01   6.1477776e-01
   9.8597194e-01   6.1482290e-01
   9.8797595e-01   6.1486190e-01
   9.8997996e-01   6.1489481e-01
   9.9198397e-01   6.1492165e-01
   9.9398798e-01   6.1494247e-01
   9.9599198e-01   6.1495729e-01
   9.9799599e-01   6.1496616e-01
   1.0000000e+00   6.1496911e-01


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.1688090e-03
   4.0080160e-03   4.3303912e-03
   6.0120240e-03   6.4847553e-03
   8.0160321e-03   8.6319100e-03
   1.0020040e-02   1.0771864e-02
   1.2024048e-02   1.2904627e-02
   1.4028056e-02   1.5030207e-02
   1.6032064e-02   1.7148613e-02
   1.8036072e-02   1.9259853e-02
   2.0040080e-02   2.1363937e-02
   2.2044088e-02   2.3460874e-02
   2.4048096e-02   2.5550671e-02
   2.6052104e-02   2.7633339e-02
   2.8056112e-02   2.9708886e-02
   3.0060120e-02   3.1777320e-02
   3.2064128e-02   3.3838650e-02
   3.4068136e-02   3.5892886e-02
   3.6072144e-02   3.7940036e-02
   3.8076152e-02   3.9980109e-02
   4.0080160e-02   4.2013113e-02
   4.2084168e-02   4.4039058e-02
   4.4088176e-02   4.6057952e-02
   4.6092184e-02   4.8069804e-02
   4.8096192e-02   5.0074623e-02
   5.0100200e-02   5.2072418e-02
   5.2104208e-02   5.4063197e-02
   5.4108216e-02   5.6046970e-02
   5.6112224e-02   5.8023744e-02
   5.8116232e-02   5.9993530e-02
   6.0120240e-02   6.1956336e-02
   6.2124248e-02   6.3912169e-02
   6.4128257e-02   6.5861041e-02
   6.6132265e-02   6.7802958e-02
   6.8136273e-02   6.9737931e-02
   7.0140281e-02   7.1665967e-02
   7.2144289e-02   7.3587076e-02
   7.4148297e-02   7.5501266e-02
   7.6152305e-02   7.7408547e-02
   7.8156313e-02   7.9308926e-02
   8.0160321e-02   8.1202413e-02
   8.2164329e-02   8.3089017e-02
   8.4168337e-02   8.4968747e-02
   8.6172345e-02   8.6841610e-02
   8.8176353e-02   8.8707617e-02
   9.0180361e-02   9.0566776e-02
   9.2184369e-02   9.2419095e-02
   9.4188377e-02   9.4264584e-02
   9.6192385e-02   9.6103251e-02
   9.8196393e-02   9.7935105e-02
   1.0020040e-01   9.9760155e-02
   1.0220441e-01   1.0157841e-01
   1.0420842e-01   1.0338988e-01
   1.0621242e-01   1.0519457e-01
   1.0821643e-01   1.0699249e-01
   1.1022044e-01   1.0878365e-01
   1.1222445e-01   1.1056806e-01
   1.1422846e-01   1.1234573e-01
   1.1623246e-01   1.1411667e-01
   1.1823647e-01   1.1588088e-01
   1.2024048e-01   1.1763837e-01
   1.2224449e-01   1.1938916e-01
   1.2424850e-01   1.2113324e-01
   1.2625251e-01   1.2287064e-01
   1.2825651e-01   1.2460136e-01
   1.3026052e-01   1.2632541e-01
   1.3226453e-01   1.2804279e-01
   1.3426854e-01   1.2975352e-01
   1.3627255e-01   1.3145760e-01
   1.3827655e-01   1.3315505e-01
   1.4028056e-01   1.3484586e-01
   1.4228457e-01   1.3653006e-01
   1.4428858e-01   1.3820765e-01
   1.4629259e-01   1.3987864e-01
   1.4829659e-01   1.4154303e-01
   1.5030060e-01   1.4320084e-01
   1.5230461e-01   1.4485208e-01
   1.5430862e-01   1.4649675e-01
   1.5631263e-01   1.4813486e-01
   1.5831663e-01   1.4976642e-01
   1.6032064e-01   1.5139145e-01
   1.6232465e-01   1.5300994e-01
   1.6432866e-01   1.5462191e-01
   1.6633267e-01   1.5622737e-01
   1.6833667e-01   1.5782632e-01
   1.7034068e-01   1.5941878e-01
   1.7234469e-01   1.6100474e-01
   1.7434870e-01   1.6258424e-01
   1.7635271e-01   1.6415726e-01
   1.7835671e-01   1.6572382e-01
   1.8036072e-01   1.6728393e-01
   1.8236473e-01   1.6883760e-01
   1.8436874e-01   1.7038483e-01
   1.8637275e-01   1.7192564e-01
   1.8837675e-01   1.7346003e-01
   1.9038076e-01   1.7498801e-01
   1.9238477e-01   1.7650959e-01
   1.9438878e-01   1.7802479e-01
   1.9639279e-01   1.7953360e-01
   1.9839679e-01   1.8103604e-01
   2.0040080e-01   1.8253212e-01
   2.0240481e-01   1.8402184e-01
   2.0440882e-01   1.8550521e-01
   2.0641283e-01   1.8698225e-01
   2.0841683e-01   1.8845296e-01
   2.1042084e-01   1.8991735e-01
   2.1242485e-01   1.9137543e-01
   2.1442886e-01   1.9282721e-01
   2.1643287e-01   1.9427269e-01
   2.1843687e-01   1.9571189e-01
   2.2044088e-01   1.9714482e-01
   2.2244489e-01   1.9857148e-01
   2.2444890e-01   1.9999188e-01
   2.2645291e-01   2.0140603e-01
   2.2845691e-01   2.0281394e-01
   2.3046092e-01   2.0421561e-01
   2.3246493e-01   2.0561107e-01
   2.3446894e-01   2.0700031e-01
   2.3647295e-01   2.0838335e-01
   2.3847695e-01   2.0976019e-01
   2.4048096e-01   2.1113084e-01
   2.4248497e-01   2.1249532e-01
   2.4448898e-01   2.1385362e-01
   2.4649299e-01   2.1520577e-01
   2.4849699e-01   2.1655176e-01
   2.5050100e-01   2.1789160e-01
   2.5250501e-01   2.1922532e-01
   2.5450902e-01   2.2055290e-01
   2.5651303e-01   2.2187438e-01
   2.5851703e-01   2.2318974e-01
   2.6052104e-01   2.2449900e-01
   2.6252505e-01   2.2580217e-01
   2.6452906e-01   2.2709926e-01
   2.6653307e-01   2.2839028e-01
   2.6853707e-01   2.2967523e-01
   2.7054108e-01   2.3095413e-01
   2.7254509e-01   2.3222698e-01
   2.7454910e-01   2.3349379e-01
   2.7655311e-01   2.3475458e-01
   2.7855711e-01   2.3600934e-01
   2.8056112e-01   2.3725810e-01
   2.8256513e-01   2.3850085e-01
   2.8456914e-01   2.3973760e-01
   2.8657315e-01   2.4096838e-01
   2.8857715e-01   2.4219317e-01
   2.9058116e-01   2.4341200e-01
   2.9258517e-01   2.4462487e-01
   2.9458918e-01   2.4583179e-01
   2.9659319e-01   2.4703277e-01
   2.9859719e-01   2.4822782e-01
   3.0060120e-01   2.4941694e-01
   3.0260521e-01   2.5060015e-01
   3.0460922e-01   2.5177745e-01
   3.0661323e-01   2.5294886e-01
   3.0861723e-01   2.5411438e-01
   3.1062124e-01   2.5527402e-01
   3.1262525e-01   2.5642779e-01
   3.1462926e-01   2.5757570e-01
   3.1663327e-01   2.5871775e-01
   3.1863727e-01   2.5985397e-01
   3.2064128e-01   2.6098434e-01
   3.2264529e-01   2.6210889e-01
   3.2464930e-01   2.6322762e-01
   3.2665331e-01   2.6434055e-01
   3.2865731e-01   2.6544767e-01
   3.3066132e-01   2.6654900e-01
   3.3266533e-01   2.6764456e-01
   3.3466934e-01   2.6873433e-01
   3.3667335e-01   2.6981834e-01
   3.3867735e-01   2.7089660e-01
   3.4068136e-01   2.7196911e-01
   3.4268537e-01   2.7303588e-01
   3.4468938e-01   2.7409692e-01
   3.4669339e-01   2.7515224e-01
   3.4869739e-01   2.7620185e-01
   3.5070140e-01   2.7724576e-01
   3.5270541e-01   2.7828397e-01
   3.5470942e-01   2.7931650e-01
   3.5671343e-01   2.8034335e-01
   3.5871743e-01   2.8136453e-01
   3.6072144e-01   2.8238005e-01
   3.6272545e-01   2.8338992e-01
   3.6472946e-01   2.8439415e-01
   3.6673347e-01   2.8539275e-01
   3.6873747e-01   2.8638573e-01
   3.7074148e-01   2.8737309e-01
   3.7274549e-01   2.8835484e-01
   3.7474950e-01   2.8933100e-01
   3.7675351e-01   2.9030157e-01
   3.7875752e-01   2.9126656e-01
   3.8076152e-01   2.9222597e-01
   3.8276553e-01   2.9317983e-01
   3.8476954e-01   2.9412813e-01
   3.8677355e-01   2.9507089e-01
   3.8877756e-01   2.9600811e-01
   3.9078156e-01   2.9693981e-01
   3.9278557e-01   2.9786598e-01
   3.9478958e-01   2.9878665e-01
   3.9679359e-01   2.9970182e-01
   3.9879760e-01   3.0061149e-01
   4.0080160e-01   3.0151569e-01
   4.0280561e-01   3.0241441e-01
   4.0480962e-01   3.0330766e-01
   4.0681363e-01   3.0419546e-01
   4.0881764e-01   3.0507781e-01
   4.1082164e-01   3.0595472e-01
   4.1282565e-01   3.0682620e-01
   4.1482966e-01   3.0769226e-01
   4.1683367e-01   3.0855291e-01
   4.1883768e-01   3.0940815e-01
   4.2084168e-01   3.1025800e-01
   4.2284569e-01   3.1110246e-01
   4.2484970e-01   3.1194155e-01
   4.2685371e-01   3.1277527e-01
   4.2885772e-01   3.1360363e-01
   4.3086172e-01   3.1442663e-01
   4.3286573e-01   3.1524430e-01
   4.3486974e-01   3.1605663e-01
   4.3687375e-01   3.1686364e-01
   4.3887776e-01   3.1766533e-01
   4.4088176e-01   3.1846172e-01
   4.4288577e-01   3.1925281e-01
   4.4488978e-01   3.2003861e-01
   4.4689379e-01   3.2081913e-01
   4.4889780e-01   3.2159438e-01
   4.5090180e-01   3.2236436e-01
   4.5290581e-01   3.2312909e-01
   4.5490982e-01   3.2388858e-01
   4.5691383e-01   3.2464283e-01
   4.5891784e-01   3.2539185e-01
   4.6092184e-01   3.2613566e-01
   4.6292585e-01   3.2687425e-01
   4.6492986e-01   3.2760765e-01
   4.6693387e-01   3.2833585e-01
   4.6893788e-01   3.2905887e-01
   4.7094188e-01   3.2977671e-01
   4.7294589e-01   3.3048939e-01
   4.7494990e-01   3.3119691e-01
   4.7695391e-01   3.3189928e-01
   4.7895792e-01   3.3259651e-01
   4.8096192e-01   3.3328862e-01
   4.8296593e-01   3.3397560e-01
   4.8496994e-01   3.3465747e-01
   4.8697395e-01   3.3533423e-01
   4.8897796e-01   3.3600590e-01
   4.9098196e-01   3.3667249e-01
   4.9298597e-01   3.3733399e-01
   4.9498998e-01   3.3799043e-01
   4.9699399e-01   3.3864180e-01
   4.9899800e-01   3.3928813e-01
   5.0100200e-01   3.5915903e-01
   5.0300601e-01   3.7892520e-01
   5.0501002e-01   3.9857803e-01
   5.0701403e-01   4.1811780e-01
   5.0901804e-01   4.3754478e-01
   5.1102204e-01   4.5685925e-01
   5.1302605e-01   4.7606148e-01
   5.1503006e-01   4.9515174e-01
   5.1703407e-01   5.1413031e-01
   5.1903808e-01   5.3299745e-01
   5.2104208e-01   5.5175344e-01
   5.2304609e-01   5.7039856e-01
   5.2505010e-01   5.8893308e-01
   5.2705411e-01   6.0735727e-01
   5.2905812e-01   6.2567140e-01
   5.3106212e-01   6.4387574e-01
   5.3306613e-01   6.6197058e-01
   5.3507014e-01   6.7995618e-01
   5.3707415e-01   6.9783281e-01
   5.3907816e-01   7.1560076e-01
   5.4108216e-01   7.3326028e-01
   5.4308617e-01   7.5081166e-01
   5.4509018e-01   7.6825517e-01
   5.4709419e-01   7.8559108e-01
   5.4909820e-01   8.0281966e-01
   5.5110220e-01   8.1994119e-01
   5.5310621e-01   8.3695594e-01
   5.5511022e-01   8.5386418e-01
   5.5711423e-01   8.7066619e-01
   5.5911824e-01   8.8736224e-01
   5.6112224e-01   9.0395260e-01
   5.6312625e-01   9.2043755e-01
   5.6513026e-01   9.3681736e-01
   5.6713427e-01   9.5309229e-01
   5.6913828e-01   9.6926264e-01
   5.7114228e-01   9.8532866e-01
   5.7314629e-01   1.0012906e+00
   5.7515030e-01   1.0171488e+00
   5.7715431e-01   1.0329035e+00
   5.7915832e-01   1.0485550e+00
   5.8116232e-01   1.0641035e+00
   5.8316633e-01   1.0795493e+00
   5.8517034e-01   1.0948927e+00
   5.8717435e-01   1.1101340e+00
   5.8917836e-01   1.1252734e+00
   5.9118236e-01   1.1403112e+00
   5.9318637e-01   1.1552477e+00
   5.9519038e-01   1.1700831e+00
   5.9719439e-01   1.1848178e+00
   5.9919840e-01   1.1994520e+00
   6.0120240e-01   1.2139860e+00
   6.0320641e-01   1.2284200e+00
   6.0521042e-01   1.2427543e+00
   6.0721443e-01   1.2569892e+00
   6.0921844e-01   1.2711250e+00
   6.1122244e-01   1.2851619e+00
   6.1322645e-01   1.2991002e+00
   6.1523046e-01   1.3129402e+00
   6.1723447e-01   1.3266822e+00
   6.1923848e-01   1.3403264e+00
   6.2124248e-01   1.3538731e+00
   6.2324649e-01   1.3673226e+00
   6.2525050e-01   1.3806751e+00
   6.2725451e-01   1.3939310e+00
   6.2925852e-01   1.4070905e+00
   6.3126253e-01   1.4201538e+00
   6.3326653e-01   1.4331212e+00
   6.3527054e-01   1.4459931e+00
   6.3727455e-01   1.4587697e+00
   6.3927856e-01   1.4714512e+00
   6.4128257e-01   1.4840380e+00
   6.4328657e-01   1.4965303e+00
   6.4529058e-01   1.5089283e+00
   6.4729459e-01   1.5212325e+00
   6.4929860e-01   1.5334429e+00
   6.5130261e-01   1.5455599e+00
   6.5330661e-01   1.5575838e+00
   6.5531062e-01   1.5695149e+00
   6.5731463e-01   1.5813534e+00
   6.5931864e-01   1.5930996e+00
   6.6132265e-01   1.6047537e+00
   6.6332665e-01   1.6163161e+00
   6.6533066e-01   1.6277870e+00
   6.6733467e-01   1.6391666e+00
   6.6933868e-01   1.6504554e+00
   6.7134269e-01   1.6616534e+00
   6.7334669e-01   1.6727611e+00
   6.7535070e-01   1.6837786e+00
   6.7735471e-01   1.6947063e+00
   6.7935872e-01   1.7055444e+00
   6.8136273e-01   1.7162932e+00
   6.8336673e-01   1.7269530e+00
   6.8537074e-01   1.7375240e+00
   6.8737475e-01   1.7480066e+00
   6.8937876e-01   1.7584009e+00
   6.9138277e-01   1.7687073e+00
   6.9338677e-01   1.7789260e+00
   6.9539078e-01   1.7890573e+00
   6.9739479e-01   1.7991016e+00
   6.9939880e-01   1.8090589e+00
   7.0140281e-01   1.8189297e+00
   7.0340681e-01   1.8287142e+00
   7.0541082e-01   1.8384127e+00
   7.0741483e-01   1.8480254e+00
   7.0941884e-01   1.8575526e+00
   7.1142285e-01   1.8669946e+00
   7.1342685e-01   1.8763517e+00
   7.1543086e-01   1.8856241e+00
   7.1743487e-01   1.8948122e+00
   7.1943888e-01   1.9039161e+00
   7.2144289e-01   1.9129362e+00
   7.2344689e-01   1.9218727e+00
   7.2545090e-01   1.9307259e+00
   7.2745491e-01   1.9394961e+00
   7.2945892e-01   1.9481835e+00
   7.3146293e-01   1.9567885e+00
   7.3346693e-01   1.9653112e+00
   7.3547094e-01   1.9737521e+00
   7.3747495e-01   1.9821112e+00
   7.3947896e-01   1.9903890e+00
   7.4148297e-01   1.9985857e+00
   7.4348697e-01   2.0067015e+00
   7.4549098e-01   2.0147368e+00
   7.4749499e-01   2.0226917e+00
   7.4949900e-01   2.0305667e+00
   7.5150301e-01   2.0383619e+00
   7.5350701e-01   2.0460776e+00
   7.5551102e-01   2.0537142e+00
   7.5751503e-01   2.0612718e+00
   7.5951904e-01   2.0687507e+00
   7.6152305e-01   2.0761513e+00
   7.6352705e-01   2.0834737e+00
   7.6553106e-01   2.0907184e+00
   7.6753507e-01   2.0978854e+00
   7.6953908e-01   2.1049752e+00
   7.7154309e-01   2.1119880e+00
   7.7354709e-01   2.1189240e+00
   7.7555110e-01   2.1257835e+00
   7.7755511e-01   2.1325669e+00
   7.7955912e-01   2.1392743e+00
   7.8156313e-01   2.1459061e+00
   7.8356713e-01   2.1524625e+00
   7.8557114e-01   2.1589437e+00
   7.8757515e-01   2.1653502e+00
   7.8957916e-01   2.1716821e+00
   7.9158317e-01   2.1779397e+00
   7.9358717e-01   2.1841233e+00
   7.9559118e-01   2.1902332e+00
   7.9759519e-01   2.1962696e+00
   7.9959920e-01   2.2022328e+00
   8.0160321e-01   2.2081231e+00
   8.0360721e-01   2.2139407e+00
   8.0561122e-01   2.2196860e+00
   8.0761523e-01   2.2253591e+00
   8.0961924e-01   2.2309605e+00
   8.1162325e-01   2.2364903e+00
   8.1362725e-01   2.2419488e+00
   8.1563126e-01   2.2473362e+00
   8.1763527e-01   2.2526530e+00
   8.1963928e-01   2.2578993e+00
   8.2164329e-01   2.2630754e+00
   8.2364729e-01   2.2681816e+00
   8.2565130e-01   2.2732181e+00
   8.2765531e-01   2.2781853e+00
   8.2965932e-01   2.2830834e+00
   8.3166333e-01   2.2879126e+00
   8.3366733e-01   2.2926733e+00
   8.3567134e-01   2.2973657e+00
   8.3767535e-01   2.3019901e+00
   8.3967936e-01   2.3065468e+00
   8.4168337e-01   2.3110361e+00
   8.4368737e-01   2.3154581e+00
   8.4569138e-01   2.3198132e+00
   8.4769539e-01   2.3241017e+00
   8.4969940e-01   2.3283238e+00
   8.5170341e-01   2.3324799e+00
   8.5370741e-01   2.3365701e+00
   8.5571142e-01   2.3405947e+00
   8.5771543e-01   2.3445541e+00
   8.5971944e-01   2.3484485e+00
   8.6172345e-01   2.3522781e+00
   8.6372745e-01   2.3560433e+00
   8.6573146e-01   2.3597444e+00
   8.6773547e-01   2.3633815e+00
   8.6973948e-01   2.3669549e+00
   8.7174349e-01   2.3704651e+00
   8.7374749e-01   2.3739121e+00
   8.7575150e-01   2.3772963e+00
   8.7775551e-01   2.3806179e+00
   8.7975952e-01   2.3838773e+00
   8.8176353e-01   2.3870747e+00
   8.8376754e-01   2.3902104e+00
   8.8577154e-01   2.3932846e+00
   8.8777555e-01   2.3962976e+00
   8.8977956e-01   2.3992498e+00
   8.9178357e-01   2.4021413e+00
   8.9378758e-01   2.4049724e+00
   8.9579158e-01   2.4077435e+00
   8.9779559e-01   2.4104547e+00
   8.9979960e-01   2.4131064e+00
   9.0180361e-01   2.4156988e+00
   9.0380762e-01   2.4182323e+00
   9.0581162e-01   2.4207070e+00
   9.0781563e-01   2.4231233e+00
   9.0981964e-01   2.4254814e+00
   9.1182365e-01   2.4277816e+00
   9.1382766e-01   2.4300241e+00
   9.1583166e-01   2.4322093e+00
   9.1783567e-01   2.4343375e+00
   9.1983968e-01   2.4364088e+00
   9.2184369e-01   2.4384236e+00
   9.2384770e-01   2.4403821e+00
   9.2585170e-01   2.4422846e+00
   9.2785571e-01   2.4441314e+00
   9.2985972e-01   2.4459228e+00
   9.3186373e-01   2.4476590e+00
   9.3386774e-01   2.4493403e+00
   9.3587174e-01   2.4509670e+00
   9.3787575e-01   2.4525393e+00
   9.3987976e-01   2.4540575e+00
   9.4188377e-01   2.4555220e+00
   9.4388778e-01   2.4569329e+00
   9.4589178e-01   2.4582905e+00
   9.4789579e-01   2.4595952e+00
   9.4989980e-01   2.4608471e+00
   9.5190381e-01   2.4620466e+00
   9.5390782e-01   2.4631940e+00
   9.5591182e-01   2.4642894e+00
   9.5791583e-01   2.4653332e+00
   9.5991984e-01   2.4663257e+00
   9.6192385e-01   2.4672671e+00
   9.6392786e-01   2.4681577e+00
   9.6593186e-01   2.4689978e+00
   9.6793587e-01   2.4697876e+00
   9.6993988e-01   2.4705274e+00
   9.7194389e-01   2.4712175e+00
   9.7394790e-01   2.4718582e+00
   9.7595190e-01   2.4724497e+00
   9.7795591e-01   2.4729923e+00
   9.7995992e-01   2.4734863e+00
   9.8196393e-01   2.4739320e+00
   9.8396794e-01   2.4743296e+00
   9.8597194e-01   2.4746794e+00
   9.8797595e-01   2.4749817e+00
   9.8997996e-01   2.4752367e+00
   9.9198397e-01   2.4754447e+00
   9.9398798e-01   2.4756061e+00
   9.9599198e-01   2.4757210e+00
   9.9799599e-01   2.4757897e+00
   1.0000000e+00   2.4758125e+00


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.1688090e-03
   4.0080160e-03   4.3303912e-03
   6.0120240e-03   6.4847553e-03
   8.0160321e-03   8.6319100e-03
   1.0020040e-02   1.0771864e-02
   1.2024048e-02   1.2904627e-02
   1.4028056e-02   1.5030207e-02
   1.6032064e-02   1.7148613e-02
   1.8036072e-02   1.9259853e-02
   2.0040080e-02   2.1363937e-02
   2.2044088e-02   2.3460874e-02
   2.4048096e-02   2.5550671e-02
   2.6052104e-02   2.7633339e-02
   2.8056112e-02   2.9708886e-02
   3.0060120e-02   3.1777320e-02
   3.2064128e-02   3.3838650e-02
   3.4068136e-02   3.5892886e-02
   3.6072144e-02   3.7940036e-02
   3.8076152e-02   3.9980109e-02
   4.0080160e-02   4.2013113e-02
   4.2084168e-02   4.4039058e-02
   4.4088176e-02   4.6057952e-02
   4.6092184e-02   4.8069804e-02
   4.8096192e-02   5.0074623e-02
   5.0100200e-02   5.2072418e-02
   5.2104208e-02   5.4063197e-02
   5.4108216e-02   5.6046970e-02
   5.6112224e-02   5.8023744e-02
   5.8116232e-02   5.9993530e-02
   6.0120240e-02   6.1956336e-02
   6.2124248e-02   6.3912169e-02
   6.4128257e-02   6.5861041e-02
   6.6132265e-02   6.7802958e-02
   6.8136273e-02   6.9737931e-02
   7.0140281e-02   7.1665967e-02
   7.2144289e-02   7.3587076e-02
   7.4148297e-02   7.5501266e-02
   7.6152305e-02   7.7408547e-02
   7.8156313e-02   7.9308926e-02
   8.0160321e-02   8.1202413e-02
   8.2164329e-02   8.3089017e-02
   8.4168337e-02   8.4968747e-02
   8.6172345e-02   8.6841610e-02
   8.8176353e-02   8.8707617e-02
   9.0180361e-02   9.0566776e-02
   9.2184369e-02   9.2419095e-02
   9.4188377e-02   9.4264584e-02
   9.6192385e-02   9.6103251e-02
   9.8196393e-02   9.7935105e-02
   1.0020040e-01   9.9760155e-02
   1.0220441e-01   1.0157841e-01
   1.0420842e-01   1.0338988e-01
   1.0621242e-01   1.0519457e-01
   1.0821643e-01   1.0699249e-01
   1.1022044e-01   1.0878365e-01
   1.1222445e-01   1.1056806e-01
   1.1422846e-01   1.1234573e-01
   1.1623246e-01   1.1411667e-01
   1.1823647e-01   1.1588088e-01
   1.2024048e-01   1.1763837e-01
   1.2224449e-01   1.1938916e-01
   1.2424850e-01   1.2113324e-01
   1.2625251e-01   1.2287064e-01
   1.2825651e-01   1.2460136e-01
   1.3026052e-01   1.2632541e-01
   1.3226453e-01   1.2804279e-01
   1.3426854e-01   1.2975352e-01
   1.3627255e-01   1.3145760e-01
   1.3827655e-01   1.3315505e-01
   1.4028056e-01   1.3484586e-01
   1.4228457e-01   1.3653006e-01
   1.4428858e-01   1.3820765e-01
   1.4629259e-01   1.3987864e-01
   1.4829659e-01   1.4154303e-01
   1.5030060e-01   1.4320084e-01
   1.5230461e-01   1.4485208e-01
   1.5430862e-01   1.4649675e-01
   1.5631263e-01   1.4813486e-01
   1.5831663e-01   1.4976642e-01
   1.6032064e-01   1.5139145e-01
   1.6232465e-01   1.5300994e-01
   1.6432866e-01   1.5462191e-01
   1.6633267e-01   1.5622737e-01
   1.6833667e-01   1.5782632e-01
   1.7034068e-01   1.5941878e-01
   1.7234469e-01   1.6100474e-01
   1.7434870e-01   1.6258424e-01
   1.7635271e-01   1.6415726e-01
   1.7835671e-01   1.6572382e-01
   1.8036072e-01   1.6728393e-01
   1.8236473e-01   1.6883760e-01
   1.8436874e-01   1.7038483e-01
   1.8637275e-01   1.7192564e-01
   1.8837675e-01   1.7346003e-01
   1.9038076e-01   1.7498801e-01
   1.9238477e-01   1.7650959e-01
   1.9438878e-01   1.7802479e-01
   1.9639279e-01   1.7953360e-01
   1.9839679e-01   1.8103604e-01
   2.0040080e-01   1.8253212e-01
   2.0240481e-01   1.8402184e-01
   2.0440882e-01   1.8550521e-01
   2.0641283e-01   1.8698225e-01
   2.0841683e-01   1.8845296e-01
   2.1042084e-01   1.8991735e-01
   2.1242485e-01   1.9137543e-01
   2.1442886e-01   1.9282721e-01
   2.1643287e-01   1.9427269e-01
   2.1843687e-01   1.9571189e-01
   2.2044088e-01   1.9714482e-01
   2.2244489e-01   1.9857148e-01
   2.2444890e-01   1.9999188e-01
   2.2645291e-01   2.0140603e-01
   2.2845691e-01   2.0281394e-01
   2.3046092e-01   2.0421561e-01
   2.3246493e-01   2.0561107e-01
   2.3446894e-01   2.0700031e-01
   2.3647295e-01   2.0838335e-01
   2.3847695e-01   2.0976019e-01
   2.4048096e-01   2.1113084e-01
   2.4248497e-01   2.1249532e-01
   2.4448898e-01   2.1385362e-01
   2.4649299e-01   2.1520577e-01
   2.4849699e-01   2.1655176e-01
   2.5050100e-01   2.1789160e-01
   2.5250501e-01   2.1922532e-01
   2.5450902e-01   2.2055290e-01
   2.5651303e-01   2.2187438e-01
   2.5851703e-01   2.2318974e-01
   2.6052104e-01   2.2449900e-01
   2.6252505e-01   2.2580217e-01
   2.6452906e-01   2.2709926e-01
   2.6653307e-01   2.2839028e-01
   2.6853707e-01   2.2967523e-01
   2.7054108e-01   2.3095413e-01
   2.7254509e-01   2.3222698e-01
   2.7454910e-01   2.3349379e-01
   2.7655311e-01   2.3475458e-01
   2.7855711e-01   2.3600934e-01
   2.8056112e-01   2.3725810e-01
   2.8256513e-01   2.3850085e-01
   2.8456914e-01   2.3973760e-01
   2.8657315e-01   2.4096838e-01
   2.8857715e-01   2.4219317e-01
   2.9058116e-01   2.4341200e-01
   2.9258517e-01   2.4462487e-01
   2.9458918e-01   2.4583179e-01
   2.9659319e-01   2.4703277e-01
   2.9859719e-01   2.4822782e-01
   3.0060120e-01   2.4941694e-01
   3.0260521e-01   2.5060015e-01
   3.0460922e-01   2.5177745e-01
   3.0661323e-01   2.5294886e-01
   3.0861723e-01   2.5411438e-01
   3.1062124e-01   2.5527402e-01
   3.1262525e-01   2.5642779e-01
   3.1462926e-01   2.5757570e-01
   3.1663327e-01   2.5871775e-01
   3.1863727e-01   2.5985397e-01
   3.2064128e-01   2.6098434e-01
   3.2264529e-01   2.6210889e-01
   3.2464930e-01   2.6322762e-01
   3.2665331e-01   2.6434055e-01
   3.2865731e-01   2.6544767e-01
   3.3066132e-01   2.6654900e-01
   3.3266533e-01   2.6764456e-01
   3.3466934e-01   2.6873433e-01
   3.3667335e-01   2.6981834e-01
   3.3867735e-01   2.7089660e-01
   3.4068136e-01   2.7196911e-01
   3.4268537e-01   2.7303588e-01
   3.4468938e-01   2.7409692e-01
   3.4669339e-01   2.7515224e-01
   3.4869739e-01   2.7620185e-01
   3.5070140e-01   2.7724576e-01
   3.5270541e-01   2.7828397e-01
   3.5470942e-01   2.7931650e-01
   3.5671343e-01   2.8034335e-01
   3.5871743e-01   2.8136453e-01
   3.6072144e-01   2.8238005e-01
   3.6272545e-01   2.8338992e-01
   3.6472946e-01   2.8439415e-01
   3.6673347e-01   2.8539275e-01
   3.6873747e-01   2.8638573e-01
   3.7074148e-01   2.8737309e-01
   3.7274549e-01   2.8835484e-01
   3.7474950e-01   2.8933100e-01
   3.7675351e-01   2.9030157e-01
   3.7875752e-01   2.9126656e-01
   3.8076152e-01   2.9222597e-01
   3.8276553e-01   2.9317983e-01
   3.8476954e-01   2.9412813e-01
   3.8677355e-01   2.9507089e-01
   3.8877756e-01   2.9600811e-01
   3.9078156e-01   2.9693981e-01
   3.9278557e-01   2.9786598e-01
   3.9478958e-01   2.9878665e-01
   3.9679359e-01   2.9970182e-01
   3.9879760e-01   3.0061149e-01
   4.0080160e-01   3.0151569e-01
   4.0280561e-01   3.0241441e-01
   4.0480962e-01   3.0330766e-01
   4.0681363e-01   3.0419546e-01
   4.0881764e-01   3.0507781e-01
   4.1082164e-01   3.0595472e-01
   4.1282565e-01   3.0682620e-01
   4.1482966e-01   3.0769226e-01
   4.1683367e-01   3.0855291e-01
   4.1883768e-01   3.0940815e-01
   4.2084168e-01   3.1025800e-01
   4.2284569e-01   3.1110246e-01
   4.2484970e-01   3.1194155e-01
   4.2685371e-01   3.1277527e-01
   4.2885772e-01   3.1360363e-01
   4.3086172e-01   3.1442663e-01
   4.3286573e-01   3.1524430e-01
   4.3486974e-01   3.1605663e-01
   4.3687375e-01   3.1686364e-01
   4.3887776e-01   3.1766533e-01
   4.4088176e-01   3.1846172e-01
   4.4288577e-01   3.1925281e-01
   4.4488978e-01   3.2003861e-01
   4.4689379e-01   3.2081913e-01
   4.4889780e-01   3.2159438e-01
   4.5090180e-01   3.2236436e-01
   4.5290581e-01   3.2312909e-01
   4.5490982e-01   3.2388858e-01
   4.5691383e-01   3.2464283e-01
   4.5891784e-01   3.2539185e-01
   4.6092184e-01   3.2613566e-01
   4.6292585e-01   3.2687425e-01
   4.6492986e-01   3.2760765e-01
   4.6693387e-01   3.2833585e-01
   4.6893788e-01   3.2905887e-01
   4.7094188e-01   3.2977671e-01
   4.7294589e-01   3.3048939e-01
   4.7494990e-01   3.3119691e-01
   4.7695391e-01   3.3189928e-01
   4.7895792e-01   3.3259651e-01
   4.8096192e-01   3.3328862e-01
   4.8296593e-01   3.3397560e-01
   4.8496994e-01   3.3465747e-01
   4.8697395e-01   3.3533423e-01
   4.8897796e-01   3.3600590e-01
   4.9098196e-01   3.3667249e-01
   4.9298597e-01   3.3733399e-01
   4.9498998e-01   3.3799043e-01
   4.9699399e-01   3.3864180e-01
   4.9899800e-01   3.3928813e-01
   5.0100200e-01   5.3222406e-01
   5.0300601e-01   7.2414714e-01
   5.0501002e-01   9.1496979e-01
   5.0701403e-01   1.1046947e+00
   5.0901804e-01   1.2933244e+00
   5.1102204e-01   1.4808617e+00
   5.1302605e-01   1.6673091e+00
   5.1503006e-01   1.8526694e+00
   5.1703407e-01   2.0369451e+00
   5.1903808e-01   2.2201390e+00
   5.2104208e-01   2.4022537e+00
   5.2304609e-01   2.5832918e+00
   5.2505010e-01   2.7632560e+00
   5.2705411e-01   2.9421489e+00
   5.2905812e-01   3.1199732e+00
   5.3106212e-01   3.2967315e+00
   5.3306613e-01   3.4724265e+00
   5.3507014e-01   3.6470609e+00
   5.3707415e-01   3.8206372e+00
   5.3907816e-01   3.9931582e+00
   5.4108216e-01   4.1646265e+00
   5.4308617e-01   4.3350448e+00
   5.4509018e-01   4.5044156e+00
   5.4709419e-01   4.6727417e+00
   5.4909820e-01   4.8400257e+00
   5.5110220e-01   5.0062702e+00
   5.5310621e-01   5.1714779e+00
   5.5511022e-01   5.3356515e+00
   5.5711423e-01   5.4987936e+00
   5.5911824e-01   5.6609069e+00
   5.6112224e-01   5.8219939e+00
   5.6312625e-01   5.9820574e+00
   5.6513026e-01   6.1411001e+00
   5.6713427e-01   6.2991245e+00
   5.6913828e-01   6.4561333e+00
   5.7114228e-01   6.6121291e+00
   5.7314629e-01   6.7671147e+00
   5.7515030e-01   6.9210927e+00
   5.7715431e-01   7.0740656e+00
   5.7915832e-01   7.2260363e+00
   5.8116232e-01   7.3770072e+00
   5.8316633e-01   7.5269812e+00
   5.8517034e-01   7.6759607e+00
   5.8717435e-01   7.8239485e+00
   5.8917836e-01   7.9709473e+00
   5.9118236e-01   8.1169596e+00
   5.9318637e-01   8.2619882e+00
   5.9519038e-01   8.4060356e+00
   5.9719439e-01   8.5491046e+00
   5.9919840e-01   8.6911978e+00
   6.0120240e-01   8.8323178e+00
   6.0320641e-01   8.9724673e+00
   6.0521042e-01   9.1116489e+00
   6.0721443e-01   9.2498653e+00
   6.0921844e-01   9.3871191e+00
   6.1122244e-01   9.5234131e+00
   6.1322645e-01   9.6587498e+00
   6.1523046e-01   9.7931318e+00
   6.1723447e-01   9.9265619e+00
   6.1923848e-01   1.0059043e+01
   6.2124248e-01   1.0190577e+01
   6.2324649e-01   1.0321167e+01
   6.2525050e-01   1.0450816e+01
   6.2725451e-01   1.0579526e+01
   6.2925852e-01   1.0707300e+01
   6.3126253e-01   1.0834141e+01
   6.3326653e-01   1.0960051e+01
   6.3527054e-01   1.1085033e+01
   6.3727455e-01   1.1209089e+01
   6.3927856e-01   1.1332223e+01
   6.4128257e-01   1.1454436e+01
   6.4328657e-01   1.1575732e+01
   6.4529058e-01   1.1696113e+01
   6.4729459e-01   1.1815582e+01
   6.4929860e-01   1.1934142e+01
   6.5130261e-01   1.2051794e+01
   6.5330661e-01   1.2168542e+01
   6.5531062e-01   1.2284389e+01
   6.5731463e-01   1.2399337e+01
   6.5931864e-01   1.2513389e+01
   6.6132265e-01   1.2626546e+01
   6.6332665e-01   1.2738813e+01
   6.6533066e-01   1.2850192e+01
   6.6733467e-01   1.2960685e+01
   6.6933868e-01   1.3070295e+01
   6.7134269e-01   1.3179024e+01
   6.7334669e-01   1.3286876e+01
   6.7535070e-01   1.3393853e+01
   6.7735471e-01   1.3499957e+01
   6.7935872e-01   1.3605192e+01
   6.8136273e-01   1.3709559e+01
   6.8336673e-01   1.3813062e+01
   6.8537074e-01   1.3915704e+01
   6.8737475e-01   1.4017486e+01
   6.8937876e-01   1.4118411e+01
   6.9138277e-01   1.4218483e+01
   6.9338677e-01   1.4317704e+01
   6.9539078e-01   1.4416075e+01
   6.9739479e-01   1.4513601e+01
   6.9939880e-01   1.4610284e+01
   7.0140281e-01   1.4706126e+01
   7.0340681e-01   1.4801131e+01
   7.0541082e-01   1.4895300e+01
   7.0741483e-01   1.4988636e+01
   7.0941884e-01   1.5081142e+01
   7.1142285e-01   1.5172821e+01
   7.1342685e-01   1.5263676e+01
   7.1543086e-01   1.5353708e+01
   7.1743487e-01   1.5442921e+01
   7.1943888e-01   1.5531317e+01
   7.2144289e-01   1.5618899e+01
   7.2344689e-01   1.5705669e+01
   7.2545090e-01   1.5791631e+01
   7.2745491e-01   1.5876787e+01
   7.2945892e-01   1.5961139e+01
   7.3146293e-01   1.6044691e+01
   7.3346693e-01   1.6127444e+01
   7.3547094e-01   1.6209401e+01
   7.3747495e-01   1.6290566e+01
   7.3947896e-01   1.6370941e+01
   7.4148297e-01   1.6450528e+01
   7.4348697e-01   1.6529330e+01
   7.4549098e-01   1.6607350e+01
   7.4749499e-01   1.6684590e+01
   7.4949900e-01   1.6761053e+01
   7.5150301e-01   1.6836742e+01
   7.5350701e-01   1.6911659e+01
   7.5551102e-01   1.6985808e+01
   7.5751503e-01   1.7059190e+01
   7.5951904e-01   1.7131808e+01
   7.6152305e-01   1.7203665e+01
   7.6352705e-01   1.7274764e+01
   7.6553106e-01   1.7345107e+01
   7.6753507e-01   1.7414696e+01
   7.6953908e-01   1.7483536e+01
   7.7154309e-01   1.7551628e+01
   7.7354709e-01   1.7618974e+01
   7.7555110e-01   1.7685578e+01
   7.7755511e-01   1.7751442e+01
   7.7955912e-01   1.7816569e+01
   7.8156313e-01   1.7880961e+01
   7.8356713e-01   1.7944622e+01
   7.8557114e-01   1.8007553e+01
   7.8757515e-01   1.8069758e+01
   7.8957916e-01   1.8131238e+01
   7.9158317e-01   1.8191998e+01
   7.9358717e-01   1.8252039e+01
   7.9559118e-01   1.8311363e+01
   7.9759519e-01   1.8369975e+01
   7.9959920e-01   1.8427876e+01
   8.0160321e-01   1.8485069e+01
   8.0360721e-01   1.8541556e+01
   8.0561122e-01   1.8597341e+01
   8.0761523e-01   1.8652425e+01
   8.0961924e-01   1.8706812e+01
   8.1162325e-01   1.8760505e+01
   8.1362725e-01   1.8813505e+01
   8.1563126e-01   1.8865816e+01
   8.1763527e-01   1.8917440e+01
   8.1963928e-01   1.8968379e+01
   8.2164329e-01   1.9018638e+01
   8.2364729e-01   1.9068217e+01
   8.2565130e-01   1.9117120e+01
   8.2765531e-01   1.9165350e+01
   8.2965932e-01   1.9212909e+01
   8.3166333e-01   1.9259799e+01
   8.3366733e-01   1.9306024e+01
   8.3567134e-01   1.9351586e+01
   8.3767535e-01   1.9396488e+01
   8.3967936e-01   1.9440731e+01
   8.4168337e-01   1.9484320e+01
   8.4368737e-01   1.9527257e+01
   8.4569138e-01   1.9569544e+01
   8.4769539e-01   1.9611184e+01
   8.4969940e-01   1.9652179e+01
   8.5170341e-01   1.9692533e+01
   8.5370741e-01   1.9732247e+01
   8.5571142e-01   1.9771325e+01
   8.5771543e-01   1.9809770e+01
   8.5971944e-01   1.9847583e+01
   8.6172345e-01   1.9884768e+01
   8.6372745e-01   1.9921327e+01
   8.6573146e-01   1.9957262e+01
   8.6773547e-01   1.9992577e+01
   8.6973948e-01   2.0027275e+01
   8.7174349e-01   2.0061357e+01
   8.7374749e-01   2.0094826e+01
   8.7575150e-01   2.0127686e+01
   8.7775551e-01   2.0159938e+01
   8.7975952e-01   2.0191586e+01
   8.8176353e-01   2.0222631e+01
   8.8376754e-01   2.0253078e+01
   8.8577154e-01   2.0282927e+01
   8.8777555e-01   2.0312183e+01
   8.8977956e-01   2.0340847e+01
   8.9178357e-01   2.0368923e+01
   8.9378758e-01   2.0396412e+01
   8.9579158e-01   2.0423318e+01
   8.9779559e-01   2.0449643e+01
   8.9979960e-01   2.0475391e+01
   9.0180361e-01   2.0500562e+01
   9.0380762e-01   2.0525161e+01
   9.0581162e-01   2.0549190e+01
   9.0781563e-01   2.0572651e+01
   9.0981964e-01   2.0595547e+01
   9.1182365e-01   2.0617882e+01
   9.1382766e-01   2.0639656e+01
   9.1583166e-01   2.0660874e+01
   9.1783567e-01   2.0681537e+01
   9.1983968e-01   2.0701649e+01
   9.2184369e-01   2.0721212e+01
   9.2384770e-01   2.0740229e+01
   9.2585170e-01   2.0758701e+01
   9.2785571e-01   2.0776633e+01
   9.2985972e-01   2.0794027e+01
   9.3186373e-01   2.0810885e+01
   9.3386774e-01   2.0827210e+01
   9.3587174e-01   2.0843004e+01
   9.3787575e-01   2.0858271e+01
   9.3987976e-01   2.0873013e+01
   9.4188377e-01   2.0887232e+01
   9.4388778e-01   2.0900931e+01
   9.4589178e-01   2.0914114e+01
   9.4789579e-01   2.0926781e+01
   9.4989980e-01   2.0938937e+01
   9.5190381e-01   2.0950584e+01
   9.5390782e-01   2.0961724e+01
   9.5591182e-01   2.0972361e+01
   9.5791583e-01   2.0982496e+01
   9.5991984e-01   2.0992133e+01
   9.6192385e-01   2.1001273e+01
   9.6392786e-01   2.1009921e+01
   9.6593186e-01   2.1018077e+01
   9.6793587e-01   2.1025746e+01
   9.6993988e-01   2.1032930e+01
   9.7194389e-01   2.1039631e+01
   9.7394790e-01   2.1045851e+01
   9.7595190e-01   2.1051595e+01
   9.7795591e-01   2.1056864e+01
   9.7995992e-01   2.1061660e+01
   9.8196393e-01   2.1065987e+01
   9.8396794e-01   2.1069848e+01
   9.8597194e-01   2.1073244e+01
   9.8797595e-01   2.1076179e+01
   9.8997996e-01   2.1078655e+01
   9.9198397e-01   2.1080675e+01
   9.9398798e-01   2.1082242e+01
   9.9599198e-01   2.1083358e+01
   9.9799599e-01   2.1084025e+01
   1.0000000e+00   2.1084247e+01


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.1688090e-03
   4.0080160e-03   4.3303912e-03
   6.0120240e-03   6.4847553e-03
   8.0160321e-03   8.6319100e-03
   1.0020040e-02   1.0771864e-02
   1.2024048e-02   1.2904627e-02
   1.4028056e-02   1.5030207e-02
   1.6032064e-02   1.7148613e-02
   1.8036072e-02   1.9259853e-02
   2.0040080e-02   2.1363937e-02
   2.2044088e-02   2.3460874e-02
   2.4048096e-02   2.5550671e-02
   2.6052104e-02   2.7633339e-02
   2.8056112e-02   2.9708886e-02
   3.0060120e-02   3.1777320e-02
   3.2064128e-02   3.3838650e-02
   3.4068136e-02   3.5892886e-02
   3.6072144e-02   3.7940036e-02
   3.8076152e-02   3.9980109e-02
   4.0080160e-02   4.2013113e-02
   4.2084168e-02   4.4039058e-02
   4.4088176e-02   4.6057952e-02
   4.6092184e-02   4.8069804e-02
   4.8096192e-02   5.0074623e-02
   5.0100200e-02   5.2072418e-02
   5.2104208e-02   5.4063197e-02
   5.4108216e-02   5.6046970e-02
   5.6112224e-02   5.8023744e-02
   5.8116232e-02   5.9993530e-02
   6.0120240e-02   6.1956336e-02
   6.2124248e-02   6.3912169e-02
   6.4128257e-02   6.5861041e-02
   6.6132265e-02   6.7802958e-02
   6.8136273e-02   6.9737931e-02
   7.0140281e-02   7.1665967e-02
   7.2144289e-02   7.3587076e-02
   7.4148297e-02   7.5501266e-02
   7.6152305e-02   7.7408547e-02
   7.8156313e-02   7.9308926e-02
   8.0160321e-02   8.1202413e-02
   8.2164329e-02   8.3089017e-02
   8.4168337e-02   8.4968747e-02
   8.6172345e-02   8.6841610e-02
   8.8176353e-02   8.8707617e-02
   9.0180361e-02   9.0566776e-02
   9.2184369e-02   9.2419095e-02
   9.4188377e-02   9.4264584e-02
   9.6192385e-02   9.6103251e-02
   9.8196393e-02   9.7935105e-02
   1.0020040e-01   9.9760155e-02
   1.0220441e-01   1.0157841e-01
   1.0420842e-01   1.0338988e-01
   1.0621242e-01   1.0519457e-01
   1.0821643e-01   1.0699249e-01
   1.1022044e-01   1.0878365e-01
   1.1222445e-01   1.1056806e-01
   1.1422846e-01   1.1234573e-01
   1.1623246e-01   1.1411667e-01
   1.1823647e-01   1.1588088e-01
   1.2024048e-01   1.1763837e-01
   1.2224449e-01   1.1938916e-01
   1.2424850e-01   1.2113324e-01
   1.2625251e-01   1.2287064e-01
   1.2825651e-01   1.2460136e-01
   1.3026052e-01   1.2632541e-01
   1.3226453e-01   1.2804279e-01
   1.3426854e-01   1.2975352e-01
   1.3627255e-01   1.3145760e-01
   1.3827655e-01   1.3315505e-01
   1.4028056e-01   1.3484586e-01
   1.4228457e-01   1.3653006e-01
   1.4428858e-01   1.3820765e-01
   1.4629259e-01   1.3987864e-01
   1.4829659e-01   1.4154303e-01
   1.5030060e-01   1.4320084e-01
   1.5230461e-01   1.4485208e-01
   1.5430862e-01   1.4649675e-01
   1.5631263e-01   1.4813486e-01
   1.5831663e-01   1.4976642e-01
   1.6032064e-01   1.5139145e-01
   1.6232465e-01   1.5300994e-01
   1.6432866e-01   1.5462191e-01
   1.6633267e-01   1.5622737e-01
   1.6833667e-01   1.5782632e-01
   1.7034068e-01   1.5941878e-01
   1.7234469e-01   1.6100474e-01
   1.7434870e-01   1.6258424e-01
   1.7635271e-01   1.6415726e-01
   1.7835671e-01   1.6572382e-01
   1.8036072e-01   1.6728393e-01
   1.8236473e-01   1.6883760e-01
   1.8436874e-01   1.7038483e-01
   1.8637275e-01   1.7192564e-01
   1.8837675e-01   1.7346003e-01
   1.9038076e-01   1.7498801e-01
   1.9238477e-01   1.7650959e-01
   1.9438878e-01   1.7802479e-01
   1.9639279e-01   1.7953360e-01
   1.9839679e-01   1.8103604e-01
   2.0040080e-01   1.8253212e-01
   2.0240481e-01   1.8402184e-01
   2.0440882e-01   1.8550521e-01
   2.0641283e-01   1.8698225e-01
   2.0841683e-01   1.8845296e-01
   2.1042084e-01   1.8991735e-01
   2.1242485e-01   1.9137543e-01
   2.1442886e-01   1.9282721e-01
   2.1643287e-01   1.9427269e-01
   2.1843687e-01   1.9571189e-01
   2.2044088e-01   1.9714482e-01
   2.2244489e-01   1.9857148e-01
   2.2444890e-01   1.9999188e-01
   2.2645291e-01   2.0140603e-01
   2.2845691e-01   2.0281394e-01
   2.3046092e-01   2.0421561e-01
   2.3246493e-01   2.0561107e-01
   2.3446894e-01   2.0700031e-01
   2.3647295e-01   2.0838335e-01
   2.3847695e-01   2.0976019e-01
   2.4048096e-01   2.1113084e-01
   2.4248497e-01   2.1249532e-01
   2.4448898e-01   2.1385362e-01
   2.4649299e-01   2.1520577e-01
   2.4849699e-01   2.1655176e-01
   2.5050100e-01   2.1789160e-01
   2.5250501e-01   2.1922532e-01
   2.5450902e-01   2.2055290e-01
   2.5651303e-01   2.2187438e-01
   2.5851703e-01   2.2318974e-01
   2.6052104e-01   2.2449900e-01
   2.6252505e-01   2.2580217e-01
   2.6452906e-01   2.2709926e-01
   2.6653307e-01   2.2839028e-01
   2.6853707e-01   2.2967523e-01
   2.7054108e-01   2.3095413e-01
   2.7254509e-01   2.3222698e-01
   2.7454910e-01   2.3349379e-01
   2.7655311e-01   2.3475458e-01
   2.7855711e-01   2.3600934e-01
   2.8056112e-01   2.3725810e-01
   2.8256513e-01   2.3850085e-01
   2.8456914e-01   2.3973760e-01
   2.8657315e-01   2.4096838e-01
   2.8857715e-01   2.4219317e-01
   2.9058116e-01   2.4341200e-01
   2.9258517e-01   2.4462487e-01
   2.9458918e-01   2.4583179e-01
   2.9659319e-01   2.4703277e-01
   2.9859719e-01   2.4822782e-01
   3.0060120e-01   2.4941694e-01
   3.0260521e-01   2.5060015e-01
   3.0460922e-01   2.5177745e-01
   3.0661323e-01   2.5294886e-01
   3.0861723e-01   2.5411438e-01
   3.1062124e-01   2.5527402e-01
   3.1262525e-01   2.5642779e-01
   3.1462926e-01   2.5757570e-01
   3.1663327e-01   2.5871775e-01
   3.1863727e-01   2.5985397e-01
   3.2064128e-01   2.6098434e-01
   3.2264529e-01   2.6210889e-01
   3.2464930e-01   2.6322762e-01
   3.2665331e-01   2.6434055e-01
   3.2865731e-01   2.6544767e-01
   3.3066132e-01   2.6654900e-01
   3.3266533e-01   2.6764456e-01
   3.3466934e-01   2.6873433e-01
   3.3667335e-01   2.6981834e-01
   3.3867735e-01   2.7089660e-01
   3.4068136e-01   2.7196911e-01
   3.4268537e-01   2.7303588e-01
   3.4468938e-01   2.7409692e-01
   3.4669339e-01   2.7515224e-01
   3.4869739e-01   2.7620185e-01
   3.5070140e-01   2.7724576e-01
   3.5270541e-01   2.7828397e-01
   3.5470942e-01   2.7931650e-01
   3.5671343e-01   2.8034335e-01
   3.5871743e-01   2.8136453e-01
   3.6072144e-01   2.8238005e-01
   3.6272545e-01   2.8338992e-01
   3.6472946e-01   2.8439415e-01
   3.6673347e-01   2.8539275e-01
   3.6873747e-01   2.8638573e-01
   3.7074148e-01   2.8737309e-01
   3.7274549e-01   2.8835484e-01
   3.7474950e-01   2.8933100e-01
   3.7675351e-01   2.9030157e-01
   3.7875752e-01   2.9126656e-01
   3.8076152e-01   2.9222597e-01
   3.8276553e-01   2.9317983e-01
   3.8476954e-01   2.9412813e-01
   3.8677355e-01   2.9507089e-01
   3.8877756e-01   2.9600811e-01
   3.9078156e-01   2.9693981e-01
   3.9278557e-01   2.9786598e-01
   3.9478958e-01   2.9878665e-01
   3.9679359e-01   2.9970182e-01
   3.9879760e-01   3.0061149e-01
   4.0080160e-01   3.0151569e-01
   4.0280561e-01   3.0241441e-01
   4.0480962e-01   3.0330766e-01
   4.0681363e-01   3.0419546e-01
   4.0881764e-01   3.0507781e-01
   4.1082164e-01   3.0595472e-01
   4.1282565e-01   3.0682620e-01
   4.1482966e-01   3.0769226e-01
   4.1683367e-01   3.0855291e-01
   4.1883768e-01   3.0940815e-01
   4.2084168e-01   3.1025800e-01
   4.2284569e-01   3.1110246e-01
   4.2484970e-01   3.1194155e-01
   4.2685371e-01   3.1277527e-01
   4.2885772e-01   3.1360363e-01
   4.3086172e-01   3.1442663e-01
   4.3286573e-01   3.1524430e-01
   4.3486974e-01   3.1605663e-01
   4.3687375e-01   3.1686364e-01
   4.3887776e-01   3.1766533e-01
   4.4088176e-01   3.1846172e-01
   4.4288577e-01   3.1925281e-01
   4.4488978e-01   3.2003861e-01
   4.4689379e-01   3.2081913e-01
   4.4889780e-01   3.2159438e-01
   4.5090180e-01   3.2236436e-01
   4.5290581e-01   3.2312909e-01
   4.5490982e-01   3.2388858e-01
   4.5691383e-01   3.2464283e-01
   4.5891784e-01   3.2539185e-01
   4.6092184e-01   3.2613566e-01
   4.6292585e-01   3.2687425e-01
   4.6492986e-01   3.2760765e-01
   4.6693387e-01   3.2833585e-01
   4.6893788e-01   3.2905887e-01
   4.7094188e-01   3.2977671e-01
   4.7294589e-01   3.3048939e-01
   4.7494990e-01   3.3119691e-01
   4.7695391e-01   3.3189928e-01
   4.7895792e-01   3.3259651e-01
   4.8096192e-01   3.3328862e-01
   4.8296593e-01   3.3397560e-01
   4.8496994e-01   3.3465747e-01
   4.8697395e-01   3.3533423e-01
   4.8897796e-01   3.3600590e-01
   4.9098196e-01   3.3667249e-01
   4.9298597e-01   3.3733399e-01
   4.9498998e-01   3.3799043e-01
   4.9699399e-01   3.3864180e-01
   4.9899800e-01   3.3928813e-01
   5.0100200e-01   2.2628744e+00
   5.0300601e-01   4.1763666e+00
   5.0501002e-01   6.0788875e+00
   5.0701403e-01   7.9704633e+00
   5.0901804e-01   9.8511207e+00
   5.1102204e-01   1.1720886e+01
   5.1302605e-01   1.3579786e+01
   5.1503006e-01   1.5427846e+01
   5.1703407e-01   1.7265094e+01
   5.1903808e-01   1.9091555e+01
   5.2104208e-01   2.0907256e+01
   5.2304609e-01   2.2712224e+01
   5.2505010e-01   2.4506485e+01
   5.2705411e-01   2.6290065e+01
   5.2905812e-01   2.8062991e+01
   5.3106212e-01   2.9825289e+01
   5.3306613e-01   3.1576986e+01
   5.3507014e-01   3.3318108e+01
   5.3707415e-01   3.5048681e+01
   5.3907816e-01   3.6768733e+01
   5.4108216e-01   3.8478289e+01
   5.4308617e-01   4.0177376e+01
   5.4509018e-01   4.1866020e+01
   5.4709419e-01   4.3544248e+01
   5.4909820e-01   4.5212086e+01
   5.5110220e-01   4.6869560e+01
   5.5310621e-01   4.8516698e+01
   5.5511022e-01   5.0153525e+01
   5.5711423e-01   5.1780068e+01
   5.5911824e-01   5.3396353e+01
   5.6112224e-01   5.5002407e+01
   5.6312625e-01   5.6598256e+01
   5.6513026e-01   5.8183927e+01
   5.6713427e-01   5.9759446e+01
   5.6913828e-01   6.1324839e+01
   5.7114228e-01   6.2880134e+01
   5.7314629e-01   6.4425356e+01
   5.7515030e-01   6.5960531e+01
   5.7715431e-01   6.7485687e+01
   5.7915832e-01   6.9000849e+01
   5.8116232e-01   7.0506045e+01
   5.8316633e-01   7.2001300e+01
   5.8517034e-01   7.3486641e+01
   5.8717435e-01   7.4962094e+01
   5.8917836e-01   7.6427686e+01
   5.9118236e-01   7.7883444e+01
   5.9318637e-01   7.9329393e+01
   5.9519038e-01   8.0765561e+01
   5.9719439e-01   8.2191973e+01
   5.9919840e-01   8.3608656e+01
   6.0120240e-01   8.5015636e+01
   6.0320641e-01   8.6412940e+01
   6.0521042e-01   8.7800595e+01
   6.0721443e-01   8.9178626e+01
   6.0921844e-01   9.0547061e+01
   6.1122244e-01   9.1905925e+01
   6.1322645e-01   9.3255245e+01
   6.1523046e-01   9.4595048e+01
   6.1723447e-01   9.5925359e+01
   6.1923848e-01   9.7246206e+01
   6.2124248e-01   9.8557615e+01
   6.2324649e-01   9.9859612e+01
   6.2525050e-01   1.0115222e+02
   6.2725451e-01   1.0243548e+02
   6.2925852e-01   1.0370940e+02
   6.3126253e-01   1.0497401e+02
   6.3326653e-01   1.0622935e+02
   6.3527054e-01   1.0747543e+02
   6.3727455e-01   1.0871228e+02
   6.3927856e-01   1.0993994e+02
   6.4128257e-01   1.1115842e+02
   6.4328657e-01   1.1236775e+02
   6.4529058e-01   1.1356796e+02
   6.4729459e-01   1.1475908e+02
   6.4929860e-01   1.1594113e+02
   6.5130261e-01   1.1711414e+02
   6.5330661e-01   1.1827813e+02
   6.5531062e-01   1.1943313e+02
   6.5731463e-01   1.2057917e+02
   6.5931864e-01   1.2171628e+02
   6.6132265e-01   1.2284447e+02
   6.6332665e-01   1.2396379e+02
   6.6533066e-01   1.2507424e+02
   6.6733467e-01   1.2617587e+02
   6.6933868e-01   1.2726869e+02
   6.7134269e-01   1.2835273e+02
   6.7334669e-01   1.2942803e+02
   6.7535070e-01   1.3049460e+02
   6.7735471e-01   1.3155247e+02
   6.7935872e-01   1.3260167e+02
   6.8136273e-01   1.3364222e+02
   6.8336673e-01   1.3467416e+02
   6.8537074e-01   1.3569750e+02
   6.8737475e-01   1.3671228e+02
   6.8937876e-01   1.3771852e+02
   6.9138277e-01   1.3871624e+02
   6.9338677e-01   1.3970548e+02
   6.9539078e-01   1.4068626e+02
   6.9739479e-01   1.4165860e+02
   6.9939880e-01   1.4262254e+02
   7.0140281e-01   1.4357809e+02
   7.0340681e-01   1.4452530e+02
   7.0541082e-01   1.4546417e+02
   7.0741483e-01   1.4639474e+02
   7.0941884e-01   1.4731704e+02
   7.1142285e-01   1.4823109e+02
   7.1342685e-01   1.4913691e+02
   7.1543086e-01   1.5003454e+02
   7.1743487e-01   1.5092401e+02
   7.1943888e-01   1.5180532e+02
   7.2144289e-01   1.5267853e+02
   7.2344689e-01   1.5354364e+02
   7.2545090e-01   1.5440069e+02
   7.2745491e-01   1.5524970e+02
   7.2945892e-01   1.5609070e+02
   7.3146293e-01   1.5692371e+02
   7.3346693e-01   1.5774877e+02
   7.3547094e-01   1.5856590e+02
   7.3747495e-01   1.5937512e+02
   7.3947896e-01   1.6017646e+02
   7.4148297e-01   1.6096995e+02
   7.4348697e-01   1.6175561e+02
   7.4549098e-01   1.6253348e+02
   7.4749499e-01   1.6330357e+02
   7.4949900e-01   1.6406592e+02
   7.5150301e-01   1.6482055e+02
   7.5350701e-01   1.6556748e+02
   7.5551102e-01   1.6630674e+02
   7.5751503e-01   1.6703837e+02
   7.5951904e-01   1.6776238e+02
   7.6152305e-01   1.6847880e+02
   7.6352705e-01   1.6918766e+02
   7.6553106e-01   1.6988899e+02
   7.6753507e-01   1.7058281e+02
   7.6953908e-01   1.7126914e+02
   7.7154309e-01   1.7194802e+02
   7.7354709e-01   1.7261947e+02
   7.7555110e-01   1.7328352e+02
   7.7755511e-01   1.7394019e+02
   7.7955912e-01   1.7458952e+02
   7.8156313e-01   1.7523151e+02
   7.8356713e-01   1.7586622e+02
   7.8557114e-01   1.7649365e+02
   7.8757515e-01   1.7711383e+02
   7.8957916e-01   1.7772680e+02
   7.9158317e-01   1.7833258e+02
   7.9358717e-01   1.7893119e+02
   7.9559118e-01   1.7952267e+02
   7.9759519e-01   1.8010703e+02
   7.9959920e-01   1.8068431e+02
   8.0160321e-01   1.8125452e+02
   8.0360721e-01   1.8181771e+02
   8.0561122e-01   1.8237389e+02
   8.0761523e-01   1.8292309e+02
   8.0961924e-01   1.8346533e+02
   8.1162325e-01   1.8400065e+02
   8.1362725e-01   1.8452907e+02
   8.1563126e-01   1.8505061e+02
   8.1763527e-01   1.8556531e+02
   8.1963928e-01   1.8607318e+02
   8.2164329e-01   1.8657426e+02
   8.2364729e-01   1.8706857e+02
   8.2565130e-01   1.8755614e+02
   8.2765531e-01   1.8803700e+02
   8.2965932e-01   1.8851116e+02
   8.3166333e-01   1.8897866e+02
   8.3366733e-01   1.8943953e+02
   8.3567134e-01   1.8989379e+02
   8.3767535e-01   1.9034146e+02
   8.3967936e-01   1.9078258e+02
   8.4168337e-01   1.9121716e+02
   8.4368737e-01   1.9164525e+02
   8.4569138e-01   1.9206685e+02
   8.4769539e-01   1.9248200e+02
   8.4969940e-01   1.9289073e+02
   8.5170341e-01   1.9329306e+02
   8.5370741e-01   1.9368902e+02
   8.5571142e-01   1.9407863e+02
   8.5771543e-01   1.9446193e+02
   8.5971944e-01   1.9483893e+02
   8.6172345e-01   1.9520966e+02
   8.6372745e-01   1.9557416e+02
   8.6573146e-01   1.9593244e+02
   8.6773547e-01   1.9628454e+02
   8.6973948e-01   1.9663047e+02
   8.7174349e-01   1.9697027e+02
   8.7374749e-01   1.9730397e+02
   8.7575150e-01   1.9763158e+02
   8.7775551e-01   1.9795314e+02
   8.7975952e-01   1.9826867e+02
   8.8176353e-01   1.9857820e+02
   8.8376754e-01   1.9888175e+02
   8.8577154e-01   1.9917935e+02
   8.8777555e-01   1.9947103e+02
   8.8977956e-01   1.9975682e+02
   8.9178357e-01   2.0003674e+02
   8.9378758e-01   2.0031081e+02
   8.9579158e-01   2.0057906e+02
   8.9779559e-01   2.0084153e+02
   8.9979960e-01   2.0109823e+02
   9.0180361e-01   2.0134920e+02
   9.0380762e-01   2.0159445e+02
   9.0581162e-01   2.0183402e+02
   9.0781563e-01   2.0206793e+02
   9.0981964e-01   2.0229621e+02
   9.1182365e-01   2.0251888e+02
   9.1382766e-01   2.0273598e+02
   9.1583166e-01   2.0294752e+02
   9.1783567e-01   2.0315354e+02
   9.1983968e-01   2.0335405e+02
   9.2184369e-01   2.0354910e+02
   9.2384770e-01   2.0373869e+02
   9.2585170e-01   2.0392287e+02
   9.2785571e-01   2.0410165e+02
   9.2985972e-01   2.0427507e+02
   9.3186373e-01   2.0444314e+02
   9.3386774e-01   2.0460591e+02
   9.3587174e-01   2.0476338e+02
   9.3787575e-01   2.0491559e+02
   9.3987976e-01   2.0506256e+02
   9.4188377e-01   2.0520433e+02
   9.4388778e-01   2.0534092e+02
   9.4589178e-01   2.0547234e+02
   9.4789579e-01   2.0559864e+02
   9.4989980e-01   2.0571984e+02
   9.5190381e-01   2.0583596e+02
   9.5390782e-01   2.0594703e+02
   9.5591182e-01   2.0605308e+02
   9.5791583e-01   2.0615412e+02
   9.5991984e-01   2.0625020e+02
   9.6192385e-01   2.0634134e+02
   9.6392786e-01   2.0642755e+02
   9.6593186e-01   2.0650887e+02
   9.6793587e-01   2.0658533e+02
   9.6993988e-01   2.0665695e+02
   9.7194389e-01   2.0672376e+02
   9.7394790e-01   2.0678578e+02
   9.7595190e-01   2.0684305e+02
   9.7795591e-01   2.0689558e+02
   9.7995992e-01   2.0694340e+02
   9.8196393e-01   2.0698654e+02
   9.8396794e-01   2.0702503e+02
   9.8597194e-01   2.0705889e+02
   9.8797595e-01   2.0708816e+02
   9.8997996e-01   2.0711284e+02
   9.9198397e-01   2.0713298e+02
   9.9398798e-01   2.0714860e+02
   9.9599198e-01   2.0715972e+02
   9.9799599e-01   2.0716638e+02
   1.0000000e+00   2.0716859e+02


==> data/Couette_Results_Varphi_20_matRatio_025_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.0468812e-05
   4.0080160e-03   2.0902740e-05
   6.0120240e-03   3.1301826e-05
   8.0160321e-03   4.1666114e-05
   1.0020040e-02   5.1995644e-05
   1.2024048e-02   6.2290461e-05
   1.4028056e-02   7.2550606e-05
   1.6032064e-02   8.2776122e-05
   1.8036072e-02   9.2967052e-05
   2.0040080e-02   1.0312344e-04
   2.2044088e-02   1.1324532e-04
   2.4048096e-02   1.2333275e-04
   2.6052104e-02   1.3338576e-04
   2.8056112e-02   1.4340439e-04
   3.0060120e-02   1.5338870e-04
   3.2064128e-02   1.6333871e-04
   3.4068136e-02   1.7325448e-04
   3.6072144e-02   1.8313604e-04
   3.8076152e-02   1.9298345e-04
   4.0080160e-02   2.0279673e-04
   4.2084168e-02   2.1257594e-04
   4.4088176e-02   2.2232111e-04
   4.6092184e-02   2.3203230e-04
   4.8096192e-02   2.4170953e-04
   5.0100200e-02   2.5135286e-04
   5.2104208e-02   2.6096233e-04
   5.4108216e-02   2.7053797e-04
   5.6112224e-02   2.8007983e-04
   5.8116232e-02   2.8958796e-04
   6.0120240e-02   2.9906240e-04
   6.2124248e-02   3.0850318e-04
   6.4128257e-02   3.1791036e-04
   6.6132265e-02   3.2728397e-04
   6.8136273e-02   3.3662405e-04
   7.0140281e-02   3.4593066e-04
   7.2144289e-02   3.5520383e-04
   7.4148297e-02   3.6444360e-04
   7.6152305e-02   3.7365001e-04
   7.8156313e-02   3.8282312e-04
   8.0160321e-02   3.9196296e-04
   8.2164329e-02   4.0106957e-04
   8.4168337e-02   4.1014300e-04
   8.6172345e-02   4.1918329e-04
   8.8176353e-02   4.2819047e-04
   9.0180361e-02   4.3716461e-04
   9.2184369e-02   4.4610573e-04
   9.4188377e-02   4.5501388e-04
   9.6192385e-02   4.6388910e-04
   9.8196393e-02   4.7273143e-04
   1.0020040e-01   4.8154093e-04
   1.0220441e-01   4.9031762e-04
   1.0420842e-01   4.9906155e-04
   1.0621242e-01   5.0777277e-04
   1.0821643e-01   5.1645131e-04
   1.1022044e-01   5.2509723e-04
   1.1222445e-01   5.3371055e-04
   1.1422846e-01   5.4229133e-04
   1.1623246e-01   5.5083961e-04
   1.1823647e-01   5.5935543e-04
   1.2024048e-01   5.6783882e-04
   1.2224449e-01   5.7628985e-04
   1.2424850e-01   5.8470854e-04
   1.2625251e-01   5.9309494e-04
   1.2825651e-01   6.0144909e-04
   1.3026052e-01   6.0977103e-04
   1.3226453e-01   6.1806082e-04
   1.3426854e-01   6.2631848e-04
   1.3627255e-01   6.3454406e-04
   1.3827655e-01   6.4273761e-04
   1.4028056e-01   6.5089917e-04
   1.4228457e-01   6.5902878e-04
   1.4428858e-01   6.6712647e-04
   1.4629259e-01   6.7519231e-04
   1.4829659e-01   6.8322632e-04
   1.5030060e-01   6.9122855e-04
   1.5230461e-01   6.9919904e-04
   1.5430862e-01   7.0713784e-04
   1.5631263e-01   7.1504498e-04
   1.5831663e-01   7.2292051e-04
   1.6032064e-01   7.3076448e-04
   1.6232465e-01   7.3857692e-04
   1.6432866e-01   7.4635788e-04
   1.6633267e-01   7.5410740e-04
   1.6833667e-01   7.6182552e-04
   1.7034068e-01   7.6951228e-04
   1.7234469e-01   7.7716774e-04
   1.7434870e-01   7.8479192e-04
   1.7635271e-01   7.9238487e-04
   1.7835671e-01   7.9994665e-04
   1.8036072e-01   8.0747727e-04
   1.8236473e-01   8.1497680e-04
   1.8436874e-01   8.2244527e-04
   1.8637275e-01   8.2988273e-04
   1.8837675e-01   8.3728921e-04
   1.9038076e-01   8.4466476e-04
   1.9238477e-01   8.5200943e-04
   1.9438878e-01   8.5932325e-04
   1.9639279e-01   8.6660627e-04
   1.9839679e-01   8.7385853e-04
   2.0040080e-01   8.8108007e-04
   2.0240481e-01   8.8827094e-04
   2.0440882e-01   8.9543117e-04
   2.0641283e-01   9.0256081e-04
   2.0841683e-01   9.0965991e-04
   2.1042084e-01   9.1672850e-04
   2.1242485e-01   9.2376663e-04
   2.1442886e-01   9.3077435e-04
   2.1643287e-01   9.3775168e-04
   2.1843687e-01   9.4469868e-04
   2.2044088e-01   9.5161538e-04
   2.2244489e-01   9.5850184e-04
   2.2444890e-01   9.6535809e-04
   2.2645291e-01   9.7218418e-04
   2.2845691e-01   9.7898014e-04
   2.3046092e-01   9.8574603e-04
   2.3246493e-01   9.9248187e-04
   2.3446894e-01   9.9918772e-04
   2.3647295e-01   1.0058636e-03
   2.3847695e-01   1.0125096e-03
   2.4048096e-01   1.0191257e-03
   2.4248497e-01   1.0257120e-03
   2.4448898e-01   1.0322686e-03
   2.4649299e-01   1.0387953e-03
   2.4849699e-01   1.0452924e-03
   2.5050100e-01   1.0517598e-03
   2.5250501e-01   1.0581977e-03
   2.5450902e-01   1.0646059e-03
   2.5651303e-01   1.0709846e-03
   2.5851703e-01   1.0773339e-03
   2.6052104e-01   1.0836537e-03
   2.6252505e-01   1.0899440e-03
   2.6452906e-01   1.0962051e-03
   2.6653307e-01   1.1024368e-03
   2.6853707e-01   1.1086393e-03
   2.7054108e-01   1.1148125e-03
   2.7254509e-01   1.1209565e-03
   2.7454910e-01   1.1270714e-03
   2.7655311e-01   1.1331572e-03
   2.7855711e-01   1.1392139e-03
   2.8056112e-01   1.1452416e-03
   2.8256513e-01   1.1512404e-03
   2.8456914e-01   1.1572102e-03
   2.8657315e-01   1.1631511e-03
   2.8857715e-01   1.1690632e-03
   2.9058116e-01   1.1749464e-03
   2.9258517e-01   1.1808010e-03
   2.9458918e-01   1.1866267e-03
   2.9659319e-01   1.1924239e-03
   2.9859719e-01   1.1981923e-03
   3.0060120e-01   1.2039322e-03
   3.0260521e-01   1.2096436e-03
   3.0460922e-01   1.2153264e-03
   3.0661323e-01   1.2209808e-03
   3.0861723e-01   1.2266067e-03
   3.1062124e-01   1.2322043e-03
   3.1262525e-01   1.2377735e-03
   3.1462926e-01   1.2433144e-03
   3.1663327e-01   1.2488271e-03
   3.1863727e-01   1.2543116e-03
   3.2064128e-01   1.2597679e-03
   3.2264529e-01   1.2651961e-03
   3.2464930e-01   1.2705962e-03
   3.2665331e-01   1.2759683e-03
   3.2865731e-01   1.2813123e-03
   3.3066132e-01   1.2866285e-03
   3.3266533e-01   1.2919167e-03
   3.3466934e-01   1.2971770e-03
   3.3667335e-01   1.3024095e-03
   3.3867735e-01   1.3076142e-03
   3.4068136e-01   1.3127912e-03
   3.4268537e-01   1.3179405e-03
   3.4468938e-01   1.3230622e-03
   3.4669339e-01   1.3281562e-03
   3.4869739e-01   1.3332226e-03
   3.5070140e-01   1.3382615e-03
   3.5270541e-01   1.3432730e-03
   3.5470942e-01   1.3482570e-03
   3.5671343e-01   1.3532136e-03
   3.5871743e-01   1.3581428e-03
   3.6072144e-01   1.3630447e-03
   3.6272545e-01   1.3679193e-03
   3.6472946e-01   1.3727668e-03
   3.6673347e-01   1.3775870e-03
   3.6873747e-01   1.3823801e-03
   3.7074148e-01   1.3871460e-03
   3.7274549e-01   1.3918849e-03
   3.7474950e-01   1.3965968e-03
   3.7675351e-01   1.4012818e-03
   3.7875752e-01   1.4059397e-03
   3.8076152e-01   1.4105708e-03
   3.8276553e-01   1.4151751e-03
   3.8476954e-01   1.4197525e-03
   3.8677355e-01   1.4243032e-03
   3.8877756e-01   1.4288272e-03
   3.9078156e-01   1.4333244e-03
   3.9278557e-01   1.4377951e-03
   3.9478958e-01   1.4422391e-03
   3.9679359e-01   1.4466566e-03
   3.9879760e-01   1.4510476e-03
   4.0080160e-01   1.4554122e-03
   4.0280561e-01   1.4597503e-03
   4.0480962e-01   1.4640620e-03
   4.0681363e-01   1.4683474e-03
   4.0881764e-01   1.4726065e-03
   4.1082164e-01   1.4768393e-03
   4.1282565e-01   1.4810459e-03
   4.1482966e-01   1.4852264e-03
   4.1683367e-01   1.4893807e-03
   4.1883768e-01   1.4935090e-03
   4.2084168e-01   1.4976112e-03
   4.2284569e-01   1.5016874e-03
   4.2484970e-01   1.5057377e-03
   4.2685371e-01   1.5097620e-03
   4.2885772e-01   1.5137605e-03
   4.3086172e-01   1.5177331e-03
   4.3286573e-01   1.5216800e-03
   4.3486974e-01   1.5256011e-03
   4.3687375e-01   1.5294965e-03
   4.3887776e-01   1.5333663e-03
   4.4088176e-01   1.5372104e-03
   4.4288577e-01   1.5410290e-03
   4.4488978e-01   1.5448221e-03
   4.4689379e-01   1.5485896e-03
   4.4889780e-01   1.5523317e-03
   4.5090180e-01   1.5560484e-03
   4.5290581e-01   1.5597398e-03
   4.5490982e-01   1.5634058e-03
   4.5691383e-01   1.5670466e-03
   4.5891784e-01   1.5706621e-03
   4.6092184e-01   1.5742524e-03
   4.6292585e-01   1.5778176e-03
   4.6492986e-01   1.5813577e-03
   4.6693387e-01   1.5848727e-03
   4.6893788e-01   1.5883627e-03
   4.7094188e-01   1.5918277e-03
   4.7294589e-01   1.5952678e-03
   4.7494990e-01   1.5986830e-03
   4.7695391e-01   1.6020734e-03
   4.7895792e-01   1.6054389e-03
   4.8096192e-01   1.6087797e-03
   4.8296593e-01   1.6120957e-03
   4.8496994e-01   1.6153871e-03
   4.8697395e-01   1.6186538e-03
   4.8897796e-01   1.6218960e-03
   4.9098196e-01   1.6251136e-03
   4.9298597e-01   1.6283066e-03
   4.9498998e-01   1.6314752e-03
   4.9699399e-01   1.6346194e-03
   4.9899800e-01   1.6377392e-03
   5.0100200e-01   1.0922864e-02
   5.0300601e-01   2.0159265e-02
   5.0501002e-01   2.9342708e-02
   5.0701403e-01   3.8473319e-02
   5.0901804e-01   4.7551227e-02
   5.1102204e-01   5.6576559e-02
   5.1302605e-01   6.5549442e-02
   5.1503006e-01   7.4470005e-02
   5.1703407e-01   8.3338374e-02
   5.1903808e-01   9.2154678e-02
   5.2104208e-01   1.0091904e-01
   5.2304609e-01   1.0963160e-01
   5.2505010e-01   1.1829247e-01
   5.2705411e-01   1.2690179e-01
   5.2905812e-01   1.3545968e-01
   5.3106212e-01   1.4396627e-01
   5.3306613e-01   1.5242169e-01
   5.3507014e-01   1.6082606e-01
   5.3707415e-01   1.6917951e-01
   5.3907816e-01   1.7748218e-01
   5.4108216e-01   1.8573418e-01
   5.4308617e-01   1.9393565e-01
   5.4509018e-01   2.0208671e-01
   5.4709419e-01   2.1018750e-01
   5.4909820e-01   2.1823813e-01
   5.5110220e-01   2.2623874e-01
   5.5310621e-01   2.3418945e-01
   5.5511022e-01   2.4209039e-01
   5.5711423e-01   2.4994169e-01
   5.5911824e-01   2.5774348e-01
   5.6112224e-01   2.6549588e-01
   5.6312625e-01   2.7319902e-01
   5.6513026e-01   2.8085303e-01
   5.6713427e-01   2.8845804e-01
   5.6913828e-01   2.9601417e-01
   5.7114228e-01   3.0352156e-01
   5.7314629e-01   3.1098032e-01
   5.7515030e-01   3.1839060e-01
   5.7715431e-01   3.2575250e-01
   5.7915832e-01   3.3306617e-01
   5.8116232e-01   3.4033173e-01
   5.8316633e-01   3.4754931e-01
   5.8517034e-01   3.5471903e-01
   5.8717435e-01   3.6184102e-01
   5.8917836e-01   3.6891541e-01
   5.9118236e-01   3.7594234e-01
   5.9318637e-01   3.8292191e-01
   5.9519038e-01   3.8985427e-01
   5.9719439e-01   3.9673955e-01
   5.9919840e-01   4.0357786e-01
   6.0120240e-01   4.1036933e-01
   6.0320641e-01   4.1711410e-01
   6.0521042e-01   4.2381229e-01
   6.0721443e-01   4.3046403e-01
   6.0921844e-01   4.3706944e-01
   6.1122244e-01   4.4362866e-01
   6.1322645e-01   4.5014181e-01
   6.1523046e-01   4.5660902e-01
   6.1723447e-01   4.6303042e-01
   6.1923848e-01   4.6940613e-01
   6.2124248e-01   4.7573628e-01
   6.2324649e-01   4.8202100e-01
   6.2525050e-01   4.8826042e-01
   6.2725451e-01   4.9445467e-01
   6.2925852e-01   5.0060386e-01
   6.3126253e-01   5.0670814e-01
   6.3326653e-01   5.1276762e-01
   6.3527054e-01   5.1878244e-01
   6.3727455e-01   5.2475272e-01
   6.3927856e-01   5.3067859e-01
   6.4128257e-01   5.3656018e-01
   6.4328657e-01   5.4239761e-01
   6.4529058e-01   5.4819102e-01
   6.4729459e-01   5.5394053e-01
   6.4929860e-01   5.5964627e-01
   6.5130261e-01   5.6530836e-01
   6.5330661e-01   5.7092693e-01
   6.5531062e-01   5.7650212e-01
   6.5731463e-01   5.8203405e-01
   6.5931864e-01   5.8752284e-01
   6.6132265e-01   5.9296862e-01
   6.6332665e-01   5.9837153e-01
   6.6533066e-01   6.0373168e-01
   6.6733467e-01   6.0904922e-01
   6.6933868e-01   6.1432425e-01
   6.7134269e-01   6.1955692e-01
   6.7334669e-01   6.2474735e-01
   6.7535070e-01   6.2989566e-01
   6.7735471e-01   6.3500199e-01
   6.7935872e-01   6.4006646e-01
   6.8136273e-01   6.4508921e-01
   6.8336673e-01   6.5007034e-01
   6.8537074e-01   6.5501001e-01
   6.8737475e-01   6.5990832e-01
   6.8937876e-01   6.6476542e-01
   6.9138277e-01   6.6958143e-01
   6.9338677e-01   6.7435646e-01
   6.9539078e-01   6.7909067e-01
   6.9739479e-01   6.8378416e-01
   6.9939880e-01   6.8843707e-01
   7.0140281e-01   6.9304953e-01
   7.0340681e-01   6.9762166e-01
   7.0541082e-01   7.0215359e-01
   7.0741483e-01   7.0664545e-01
   7.0941884e-01   7.1109737e-01
   7.1142285e-01   7.1550947e-01
   7.1342685e-01   7.1988188e-01
   7.1543086e-01   7.2421473e-01
   7.1743487e-01   7.2850815e-01
   7.1943888e-01   7.3276226e-01
   7.2144289e-01   7.3697719e-01
   7.2344689e-01   7.4115307e-01
   7.2545090e-01   7.4529003e-01
   7.2745491e-01   7.4938819e-01
   7.2945892e-01   7.5344769e-01
   7.3146293e-01   7.5746864e-01
   7.3346693e-01   7.6145119e-01
   7.3547094e-01   7.6539544e-01
   7.3747495e-01   7.6930154e-01
   7.3947896e-01   7.7316961e-01
   7.4148297e-01   7.7699978e-01
   7.4348697e-01   7.8079218e-01
   7.4549098e-01   7.8454692e-01
   7.4749499e-01   7.8826415e-01
   7.4949900e-01   7.9194398e-01
   7.5150301e-01   7.9558655e-01
   7.5350701e-01   7.9919199e-01
   7.5551102e-01   8.0276041e-01
   7.5751503e-01   8.0629196e-01
   7.5951904e-01   8.0978674e-01
   7.6152305e-01   8.1324491e-01
   7.6352705e-01   8.1666657e-01
   7.6553106e-01   8.2005187e-01
   7.6753507e-01   8.2340091e-01
   7.6953908e-01   8.2671385e-01
   7.7154309e-01   8.2999079e-01
   7.7354709e-01   8.3323188e-01
   7.7555110e-01   8.3643723e-01
   7.7755511e-01   8.3960698e-01
   7.7955912e-01   8.4274124e-01
   7.8156313e-01   8.4584016e-01
   7.8356713e-01   8.4890386e-01
   7.8557114e-01   8.5193246e-01
   7.8757515e-01   8.5492609e-01
   7.8957916e-01   8.5788488e-01
   7.9158317e-01   8.6080896e-01
   7.9358717e-01   8.6369846e-01
   7.9559118e-01   8.6655350e-01
   7.9759519e-01   8.6937420e-01
   7.9959920e-01   8.7216071e-01
   8.0160321e-01   8.7491314e-01
   8.0360721e-01   8.7763163e-01
   8.0561122e-01   8.8031630e-01
   8.0761523e-01   8.8296727e-01
   8.0961924e-01   8.8558468e-01
   8.1162325e-01   8.8816866e-01
   8.1362725e-01   8.9071932e-01
   8.1563126e-01   8.9323681e-01
   8.1763527e-01   8.9572124e-01
   8.1963928e-01   8.9817274e-01
   8.2164329e-01   9.0059145e-01
   8.2364729e-01   9.0297748e-01
   8.2565130e-01   9.0533098e-01
   8.2765531e-01   9.0765205e-01
   8.2965932e-01   9.0994084e-01
   8.3166333e-01   9.1219747e-01
   8.3366733e-01   9.1442207e-01
   8.3567134e-01   9.1661476e-01
   8.3767535e-01   9.1877567e-01
   8.3967936e-01   9.2090493e-01
   8.4168337e-01   9.2300268e-01
   8.4368737e-01   9.2506902e-01
   8.4569138e-01   9.2710410e-01
   8.4769539e-01   9.2910804e-01
   8.4969940e-01   9.3108097e-01
   8.5170341e-01   9.3302301e-01
   8.5370741e-01   9.3493429e-01
   8.5571142e-01   9.3681495e-01
   8.5771543e-01   9.3866511e-01
   8.5971944e-01   9.4048489e-01
   8.6172345e-01   9.4227442e-01
   8.6372745e-01   9.4403384e-01
   8.6573146e-01   9.4576326e-01
   8.6773547e-01   9.4746282e-01
   8.6973948e-01   9.4913265e-01
   8.7174349e-01   9.5077286e-01
   8.7374749e-01   9.5238360e-01
   8.7575150e-01   9.5396498e-01
   8.7775551e-01   9.5551714e-01
   8.7975952e-01   9.5704020e-01
   8.8176353e-01   9.5853428e-01
   8.8376754e-01   9.5999953e-01
   8.8577154e-01   9.6143606e-01
   8.8777555e-01   9.6284400e-01
   8.8977956e-01   9.6422348e-01
   8.9178357e-01   9.6557463e-01
   8.9378758e-01   9.6689758e-01
   8.9579158e-01   9.6819245e-01
   8.9779559e-01   9.6945936e-01
   8.9979960e-01   9.7069846e-01
   9.0180361e-01   9.7190986e-01
   9.0380762e-01   9.7309369e-01
   9.0581162e-01   9.7425009e-01
   9.0781563e-01   9.7537917e-01
   9.0981964e-01   9.7648107e-01
   9.1182365e-01   9.7755592e-01
   9.1382766e-01   9.7860383e-01
   9.1583166e-01   9.7962494e-01
   9.1783567e-01   9.8061938e-01
   9.1983968e-01   9.8158727e-01
   9.2184369e-01   9.8252875e-01
   9.2384770e-01   9.8344393e-01
   9.2585170e-01   9.8433295e-01
   9.2785571e-01   9.8519594e-01
   9.2985972e-01   9.8603301e-01
   9.3186373e-01   9.8684431e-01
   9.3386774e-01   9.8762995e-01
   9.3587174e-01   9.8839007e-01
   9.3787575e-01   9.8912479e-01
   9.3987976e-01   9.8983424e-01
   9.4188377e-01   9.9051854e-01
   9.4388778e-01   9.9117784e-01
   9.4589178e-01   9.9181224e-01
   9.4789579e-01   9.9242189e-01
   9.4989980e-01   9.9300690e-01
   9.5190381e-01   9.9356741e-01
   9.5390782e-01   9.9410354e-01
   9.5591182e-01   9.9461542e-01
   9.5791583e-01   9.9510318e-01
   9.5991984e-01   9.9556695e-01
   9.6192385e-01   9.9600685e-01
   9.6392786e-01   9.9642301e-01
   9.6593186e-01   9.9681556e-01
   9.6793587e-01   9.9718462e-01
   9.6993988e-01   9.9753033e-01
   9.7194389e-01   9.9785281e-01
   9.7394790e-01   9.9815219e-01
   9.7595190e-01   9.9842860e-01
   9.7795591e-01   9.9868216e-01
   9.7995992e-01   9.9891300e-01
   9.8196393e-01   9.9912126e-01
   9.8396794e-01   9.9930704e-01
   9.8597194e-01   9.9947050e-01
   9.8797595e-01   9.9961174e-01
   9.8997996e-01   9.9973091e-01
   9.9198397e-01   9.9982812e-01
   9.9398798e-01   9.9990351e-01
   9.9599198e-01   9.9995720e-01
   9.9799599e-01   9.9998932e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9902507e-01
   7.5557384e-03  -9.9697770e-01
   1.3163558e-02  -9.9473458e-01
   1.9262189e-02  -9.9229512e-01
   2.5847735e-02  -9.8966091e-01
   3.2910864e-02  -9.8683565e-01
   4.0437094e-02  -9.8382516e-01
   4.8407098e-02  -9.8063716e-01
   5.6797117e-02  -9.7728115e-01
   6.5579447e-02  -9.7376822e-01
   7.4722998e-02  -9.7011080e-01
   8.4193893e-02  -9.6632244e-01
   9.3956090e-02  -9.6241756e-01
   1.0397200e-01  -9.5841120e-01
   1.1420311e-01  -9.5431876e-01
   1.2461054e-01  -9.5015578e-01
   1.3515560e-01  -9.4593776e-01
   1.4580029e-01  -9.4167988e-01
   1.5650769e-01  -9.3739692e-01
   1.6724237e-01  -9.3310305e-01
   1.7797066e-01  -9.2881173e-01
   1.8866095e-01  -9.2453562e-01
   1.9928379e-01  -9.2028649e-01
   2.0981209e-01  -9.1607516e-01
   2.2022116e-01  -9.1191153e-01
   2.3048875e-01  -9.0780450e-01
   2.4059501e-01  -9.0376200e-01
   2.5052248e-01  -8.9979101e-01
   2.6025597e-01  -8.9589761e-01
   2.6978249e-01  -8.9208700e-01
   2.7909113e-01  -8.8836355e-01
   2.8817289e-01  -8.8473084e-01
   2.9702058e-01  -8.8119177e-01
   3.0562865e-01  -8.7774854e-01
   3.1399303e-01  -8.7440279e-01
   3.2211102e-01  -8.7115559e-01
   3.2998109e-01  -8.6800756e-01
   3.3760280e-01  -8.6495888e-01
   3.4497662e-01  -8.6200935e-01
   3.5210383e-01  -8.5915847e-01
   3.5898638e-01  -8.5640545e-01
   3.6562683e-01  -8.5374927e-01
   3.7202819e-01  -8.5118872e-01
   3.7819389e-01  -8.4872245e-01
   3.8412763e-01  -8.4634895e-01
   3.8983341e-01  -8.4406664e-01
   3.9531537e-01  -8.4187385e-01
   4.0057778e-01  -8.3976889e-01
   4.0562503e-01  -8.3774999e-01
   4.1046151e-01  -8.3581540e-01
   4.1509165e-01  -8.3396334e-01
   4.1951988e-01  -8.3219205e-01
   4.2375059e-01  -8.3049976e-01
   4.2778814e-01  -8.2888474e-01
   4.3163684e-01  -8.2734527e-01
   4.3530095e-01  -8.2587962e-01
   4.3878469e-01  -8.2448612e-01
   4.4209224e-01  -8.2316310e-01
   4.4522775e-01  -8.2190890e-01
   4.4819533e-01  -8.2072187e-01
   4.5099911e-01  -8.1960036e-01
   4.5364320e-01  -8.1854272e-01
   4.5613173e-01  -8.1754731e-01
   4.5846890e-01  -8.1661244e-01
   4.6065893e-01  -8.1573643e-01
   4.6270611e-01  -8.1491756e-01
   4.6461483e-01  -8.1415407e-01
   4.6638958e-01  -8.1344417e-01
   4.6803493e-01  -8.1278603e-01
   4.6955560e-01  -8.1217776e-01
   4.7095640e-01  -8.1161744e-01
   4.7224229e-01  -8.1110308e-01
   4.7341836e-01  -8.1063266e-01
   4.7448979e-01  -8.1020408e-01
   4.7551020e-01  -8.0979592e-01
   4.7653061e-01  -8.0938776e-01
   4.7755101e-01  -8.0897959e-01
   4.7857142e-01  -8.0857143e-01
   4.7959183e-01  -8.0816327e-01
   4.8061224e-01  -8.0775511e-01
   4.8163264e-01  -8.0734694e-01
   4.8265305e-01  -8.0693878e-01
   4.8367346e-01  -8.0653062e-01
   4.8469387e-01  -8.0612245e-01
   4.8571428e-01  -8.0571429e-01
   4.8673468e-01  -8.0530613e-01
   4.8775509e-01  -8.0489796e-01
   4.8877550e-01  -8.0448980e-01
   4.8979591e-01  -8.0408164e-01
   4.9081631e-01  -8.0367347e-01
   4.9183672e-01  -8.0326531e-01
   4.9285713e-01  -8.0285715e-01
   4.9387754e-01  -8.0244898e-01
   4.9489795e-01  -8.0204082e-01
   4.9591835e-01  -8.0163266e-01
   4.9693876e-01  -8.0122450e-01
   4.9795917e-01  -8.0081633e-01
   4.9897958e-01  -8.0040817e-01
   4.9999999e-01  -8.0000001e-01
   5.0102039e-01  -7.9836737e-01
   5.0204080e-01  -7.9673472e-01
   5.0306121e-01  -7.9510207e-01
   5.0408162e-01  -7.9346941e-01
   5.0510202e-01  -7.9183676e-01
   5.0612243e-01  -7.9020411e-01
   5.0714284e-01  -7.8857146e-01
   5.0816325e-01  -7.8693880e-01
   5.0918366e-01  -7.8530615e-01
   5.1020406e-01  -7.8367350e-01
   5.1122447e-01  -7.8204085e-01
   5.1224488e-01  -7.8040819e-01
   5.1326529e-01  -7.7877554e-01
   5.1428569e-01  -7.7714289e-01
   5.1530610e-01  -7.7551024e-01
   5.1632651e-01  -7.7387758e-01
   5.1734692e-01  -7.7224493e-01
   5.1836733e-01  -7.7061228e-01
   5.1938773e-01  -7.6897963e-01
   5.2040814e-01  -7.6734697e-01
   5.2142855e-01  -7.6571432e-01
   5.2244896e-01  -7.6408167e-01
   5.2346936e-01  -7.6244902e-01
   5.2448977e-01  -7.6081636e-01
   5.2551018e-01  -7.5918371e-01
   5.2658161e-01  -7.5746943e-01
   5.2775816e-01  -7.5558695e-01
   5.2904612e-01  -7.5352620e-01
   5.3045193e-01  -7.5127691e-01
   5.3198198e-01  -7.4882884e-01
   5.3364270e-01  -7.4617167e-01
   5.3544056e-01  -7.4329510e-01
   5.3738202e-01  -7.4018877e-01
   5.3947351e-01  -7.3684238e-01
   5.4172149e-01  -7.3324562e-01
   5.4413234e-01  -7.2938826e-01
   5.4671244e-01  -7.2526010e-01
   5.4946809e-01  -7.2085106e-01
   5.5240554e-01  -7.1615113e-01
   5.5553097e-01  -7.1115045e-01
   5.5885044e-01  -7.0583929e-01
   5.6236994e-01  -7.0020809e-01
   5.6609531e-01  -6.9424750e-01
   5.7003225e-01  -6.8794839e-01
   5.7418631e-01  -6.8130190e-01
   5.7856282e-01  -6.7429948e-01
   5.8316692e-01  -6.6693293e-01
   5.8800348e-01  -6.5919444e-01
   5.9307708e-01  -6.5107667e-01
   5.9839198e-01  -6.4257282e-01
   6.0395208e-01  -6.3367667e-01
   6.0976083e-01  -6.2438267e-01
   6.1582122e-01  -6.1468604e-01
   6.2213572e-01  -6.0458286e-01
   6.2870616e-01  -5.9407014e-01
   6.3553376e-01  -5.8314599e-01
   6.4261895e-01  -5.7180968e-01
   6.4996138e-01  -5.6006180e-01
   6.5755977e-01  -5.4790436e-01
   6.6541190e-01  -5.3534096e-01
   6.7351445e-01  -5.2237688e-01
   6.8186295e-01  -5.0901929e-01
   6.9045169e-01  -4.9527730e-01
   6.9927363e-01  -4.8116219e-01
   7.0832033e-01  -4.6668748e-01
   7.1758182e-01  -4.5186909e-01
   7.2704660e-01  -4.3672544e-01
   7.3670151e-01  -4.2127758e-01
   7.4653173e-01  -4.0554923e-01
   7.5652070e-01  -3.8956688e-01
   7.6665012e-01  -3.7335980e-01
   7.7689995e-01  -3.5696009e-01
   7.8724839e-01  -3.4040257e-01
   7.9767200e-01  -3.2372480e-01
   8.0814569e-01  -3.0696689e-01
   8.1864287e-01  -2.9017141e-01
   8.2913557e-01  -2.7338309e-01
   8.3959460e-01  -2.5664864e-01
   8.4998976e-01  -2.4001639e-01
   8.6029005e-01  -2.2353592e-01
   8.7046398e-01  -2.0725763e-01
   8.8047982e-01  -1.9123228e-01
   8.9030595e-01  -1.7551048e-01
   8.9991120e-01  -1.6014208e-01
   9.0926522e-01  -1.4517565e-01
   9.1833887e-01  -1.3065781e-01
   9.2710458e-01  -1.1663268e-01
   9.3553675e-01  -1.0314119e-01
   9.4361215e-01  -9.0220561e-02
   9.5131019e-01  -7.7903699e-02
   9.5861330e-01  -6.6218720e-02
   9.6550719e-01  -5.5188499e-02
   9.7198105e-01  -4.4830315e-02
   9.7802775e-01  -3.5155592e-02
   9.8364391e-01  -2.6169742e-02
   9.8882992e-01  -1.7872122e-02
   9.9359015e-01  -1.0255768e-02
   9.9793230e-01  -3.3083122e-03


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9919840e-01
   4.0080160e-03  -9.9839679e-01
   6.0120240e-03  -9.9759519e-01
   8.0160321e-03  -9.9679359e-01
   1.0020040e-02  -9.9599198e-01
   1.2024048e-02  -9.9519038e-01
   1.4028056e-02  -9.9438878e-01
   1.6032064e-02  -9.9358717e-01
   1.8036072e-02  -9.9278557e-01
   2.0040080e-02  -9.9198397e-01
   2.2044088e-02  -9.9118236e-01
   2.4048096e-02  -9.9038076e-01
   2.6052104e-02  -9.8957916e-01
   2.8056112e-02  -9.8877756e-01
   3.0060120e-02  -9.8797595e-01
   3.2064128e-02  -9.8717435e-01
   3.4068136e-02  -9.8637275e-01
   3.6072144e-02  -9.8557114e-01
   3.8076152e-02  -9.8476954e-01
   4.0080160e-02  -9.8396794e-01
   4.2084168e-02  -9.8316633e-01
   4.4088176e-02  -9.8236473e-01
   4.6092184e-02  -9.8156313e-01
   4.8096192e-02  -9.8076152e-01
   5.0100200e-02  -9.7995992e-01
   5.2104208e-02  -9.7915832e-01
   5.4108216e-02  -9.7835671e-01
   5.6112224e-02  -9.7755511e-01
   5.8116232e-02  -9.7675351e-01
   6.0120240e-02  -9.7595190e-01
   6.2124248e-02  -9.7515030e-01
   6.4128257e-02  -9.7434870e-01
   6.6132265e-02  -9.7354709e-01
   6.8136273e-02  -9.7274549e-01
   7.0140281e-02  -9.7194389e-01
   7.2144289e-02  -9.7114228e-01
   7.4148297e-02  -9.7034068e-01
   7.6152305e-02  -9.6953908e-01
   7.8156313e-02  -9.6873747e-01
   8.0160321e-02  -9.6793587e-01
   8.2164329e-02  -9.6713427e-01
   8.4168337e-02  -9.6633267e-01
   8.6172345e-02  -9.6553106e-01
   8.8176353e-02  -9.6472946e-01
   9.0180361e-02  -9.6392786e-01
   9.2184369e-02  -9.6312625e-01
   9.4188377e-02  -9.6232465e-01
   9.6192385e-02  -9.6152305e-01
   9.8196393e-02  -9.6072144e-01
   1.0020040e-01  -9.5991984e-01
   1.0220441e-01  -9.5911824e-01
   1.0420842e-01  -9.5831663e-01
   1.0621242e-01  -9.5751503e-01
   1.0821643e-01  -9.5671343e-01
   1.1022044e-01  -9.5591182e-01
   1.1222445e-01  -9.5511022e-01
   1.1422846e-01  -9.5430862e-01
   1.1623246e-01  -9.5350701e-01
   1.1823647e-01  -9.5270541e-01
   1.2024048e-01  -9.5190381e-01
   1.2224449e-01  -9.5110220e-01
   1.2424850e-01  -9.5030060e-01
   1.2625251e-01  -9.4949900e-01
   1.2825651e-01  -9.4869739e-01
   1.3026052e-01  -9.4789579e-01
   1.3226453e-01  -9.4709419e-01
   1.3426854e-01  -9.4629259e-01
   1.3627255e-01  -9.4549098e-01
   1.3827655e-01  -9.4468938e-01
   1.4028056e-01  -9.4388778e-01
   1.4228457e-01  -9.4308617e-01
   1.4428858e-01  -9.4228457e-01
   1.4629259e-01  -9.4148297e-01
   1.4829659e-01  -9.4068136e-01
   1.5030060e-01  -9.3987976e-01
   1.5230461e-01  -9.3907816e-01
   1.5430862e-01  -9.3827655e-01
   1.5631263e-01  -9.3747495e-01
   1.5831663e-01  -9.3667335e-01
   1.6032064e-01  -9.3587174e-01
   1.6232465e-01  -9.3507014e-01
   1.6432866e-01  -9.3426854e-01
   1.6633267e-01  -9.3346693e-01
   1.6833667e-01  -9.3266533e-01
   1.7034068e-01  -9.3186373e-01
   1.7234469e-01  -9.3106212e-01
   1.7434870e-01  -9.3026052e-01
   1.7635271e-01  -9.2945892e-01
   1.7835671e-01  -9.2865731e-01
   1.8036072e-01  -9.2785571e-01
   1.8236473e-01  -9.2705411e-01
   1.8436874e-01  -9.2625251e-01
   1.8637275e-01  -9.2545090e-01
   1.8837675e-01  -9.2464930e-01
   1.9038076e-01  -9.2384770e-01
   1.9238477e-01  -9.2304609e-01
   1.9438878e-01  -9.2224449e-01
   1.9639279e-01  -9.2144289e-01
   1.9839679e-01  -9.2064128e-01
   2.0040080e-01  -9.1983968e-01
   2.0240481e-01  -9.1903808e-01
   2.0440882e-01  -9.1823647e-01
   2.0641283e-01  -9.1743487e-01
   2.0841683e-01  -9.1663327e-01
   2.1042084e-01  -9.1583166e-01
   2.1242485e-01  -9.1503006e-01
   2.1442886e-01  -9.1422846e-01
   2.1643287e-01  -9.1342685e-01
   2.1843687e-01  -9.1262525e-01
   2.2044088e-01  -9.1182365e-01
   2.2244489e-01  -9.1102204e-01
   2.2444890e-01  -9.1022044e-01
   2.2645291e-01  -9.0941884e-01
   2.2845691e-01  -9.0861723e-01
   2.3046092e-01  -9.0781563e-01
   2.3246493e-01  -9.0701403e-01
   2.3446894e-01  -9.0621242e-01
   2.3647295e-01  -9.0541082e-01
   2.3847695e-01  -9.0460922e-01
   2.4048096e-01  -9.0380762e-01
   2.4248497e-01  -9.0300601e-01
   2.4448898e-01  -9.0220441e-01
   2.4649299e-01  -9.0140281e-01
   2.4849699e-01  -9.0060120e-01
   2.5050100e-01  -8.9979960e-01
   2.5250501e-01  -8.9899800e-01
   2.5450902e-01  -8.9819639e-01
   2.5651303e-01  -8.9739479e-01
   2.5851703e-01  -8.9659319e-01
   2.6052104e-01  -8.9579158e-01
   2.6252505e-01  -8.9498998e-01
   2.6452906e-01  -8.9418838e-01
   2.6653307e-01  -8.9338677e-01
   2.6853707e-01  -8.9258517e-01
   2.7054108e-01  -8.9178357e-01
   2.7254509e-01  -8.9098196e-01
   2.7454910e-01  -8.9018036e-01
   2.7655311e-01  -8.8937876e-01
   2.7855711e-01  -8.8857715e-01
   2.8056112e-01  -8.8777555e-01
   2.8256513e-01  -8.8697395e-01
   2.8456914e-01  -8.8617234e-01
   2.8657315e-01  -8.8537074e-01
   2.8857715e-01  -8.8456914e-01
   2.9058116e-01  -8.8376754e-01
   2.9258517e-01  -8.8296593e-01
   2.9458918e-01  -8.8216433e-01
   2.9659319e-01  -8.8136273e-01
   2.9859719e-01  -8.8056112e-01
   3.0060120e-01  -8.7975952e-01
   3.0260521e-01  -8.7895792e-01
   3.0460922e-01  -8.7815631e-01
   3.0661323e-01  -8.7735471e-01
   3.0861723e-01  -8.7655311e-01
   3.1062124e-01  -8.7575150e-01
   3.1262525e-01  -8.7494990e-01
   3.1462926e-01  -8.7414830e-01
   3.1663327e-01  -8.7334669e-01
   3.1863727e-01  -8.7254509e-01
   3.2064128e-01  -8.7174349e-01
   3.2264529e-01  -8.7094188e-01
   3.2464930e-01  -8.7014028e-01
   3.2665331e-01  -8.6933868e-01
   3.2865731e-01  -8.6853707e-01
   3.3066132e-01  -8.6773547e-01
   3.3266533e-01  -8.6693387e-01
   3.3466934e-01  -8.6613226e-01
   3.3667335e-01  -8.6533066e-01
   3.3867735e-01  -8.6452906e-01
   3.4068136e-01  -8.6372745e-01
   3.4268537e-01  -8.6292585e-01
   3.4468938e-01  -8.6212425e-01
   3.4669339e-01  -8.6132265e-01
   3.4869739e-01  -8.6052104e-01
   3.5070140e-01  -8.5971944e-01
   3.5270541e-01  -8.5891784e-01
   3.5470942e-01  -8.5811623e-01
   3.5671343e-01  -8.5731463e-01
   3.5871743e-01  -8.5651303e-01
   3.6072144e-01  -8.5571142e-01
   3.6272545e-01  -8.5490982e-01
   3.6472946e-01  -8.5410822e-01
   3.6673347e-01  -8.5330661e-01
   3.6873747e-01  -8.5250501e-01
   3.7074148e-01  -8.5170341e-01
   3.7274549e-01  -8.5090180e-01
   3.7474950e-01  -8.5010020e-01
   3.7675351e-01  -8.4929860e-01
   3.7875752e-01  -8.4849699e-01
   3.8076152e-01  -8.4769539e-01
   3.8276553e-01  -8.4689379e-01
   3.8476954e-01  -8.4609218e-01
   3.8677355e-01  -8.4529058e-01
   3.8877756e-01  -8.4448898e-01
   3.9078156e-01  -8.4368737e-01
   3.9278557e-01  -8.4288577e-01
   3.9478958e-01  -8.4208417e-01
   3.9679359e-01  -8.4128257e-01
   3.9879760e-01  -8.4048096e-01
   4.0080160e-01  -8.3967936e-01
   4.0280561e-01  -8.3887776e-01
   4.0480962e-01  -8.3807615e-01
   4.0681363e-01  -8.3727455e-01
   4.0881764e-01  -8.3647295e-01
   4.1082164e-01  -8.3567134e-01
   4.1282565e-01  -8.3486974e-01
   4.1482966e-01  -8.3406814e-01
   4.1683367e-01  -8.3326653e-01
   4.1883768e-01  -8.3246493e-01
   4.2084168e-01  -8.3166333e-01
   4.2284569e-01  -8.3086172e-01
   4.2484970e-01  -8.3006012e-01
   4.2685371e-01  -8.2925852e-01
   4.2885772e-01  -8.2845691e-01
   4.3086172e-01  -8.2765531e-01
   4.3286573e-01  -8.2685371e-01
   4.3486974e-01  -8.2605210e-01
   4.3687375e-01  -8.2525050e-01
   4.3887776e-01  -8.2444890e-01
   4.4088176e-01  -8.2364729e-01
   4.4288577e-01  -8.2284569e-01
   4.4488978e-01  -8.2204409e-01
   4.4689379e-01  -8.2124248e-01
   4.4889780e-01  -8.2044088e-01
   4.5090180e-01  -8.1963928e-01
   4.5290581e-01  -8.1883768e-01
   4.5490982e-01  -8.1803607e-01
   4.5691383e-01  -8.1723447e-01
   4.5891784e-01  -8.1643287e-01
   4.6092184e-01  -8.1563126e-01
   4.6292585e-01  -8.1482966e-01
   4.6492986e-01  -8.1402806e-01
   4.6693387e-01  -8.1322645e-01
   4.6893788e-01  -8.1242485e-01
   4.7094188e-01  -8.1162325e-01
   4.7294589e-01  -8.1082164e-01
   4.7494990e-01  -8.1002004e-01
   4.7695391e-01  -8.0921844e-01
   4.7895792e-01  -8.0841683e-01
   4.8096192e-01  -8.0761523e-01
   4.8296593e-01  -8.0681363e-01
   4.8496994e-01  -8.0601202e-01
   4.8697395e-01  -8.0521042e-01
   4.8897796e-01  -8.0440882e-01
   4.9098196e-01  -8.0360721e-01
   4.9298597e-01  -8.0280561e-01
   4.9498998e-01  -8.0200401e-01
   4.9699399e-01  -8.0120240e-01
   4.9899800e-01  -8.0040080e-01
   5.0100200e-01  -7.9839679e-01
   5.0300601e-01  -7.9519038e-01
   5.0501002e-01  -7.9198397e-01
   5.0701403e-01  -7.8877756e-01
   5.0901804e-01  -7.8557114e-01
   5.1102204e-01  -7.8236473e-01
   5.1302605e-01  -7.7915832e-01
   5.1503006e-01  -7.7595190e-01
   5.1703407e-01  -7.7274549e-01
   5.1903808e-01  -7.6953908e-01
   5.2104208e-01  -7.6633267e-01
   5.2304609e-01  -7.6312625e-01
   5.2505010e-01  -7.5991984e-01
   5.2705411e-01  -7.5671343e-01
   5.2905812e-01  -7.5350701e-01
   5.3106212e-01  -7.5030060e-01
   5.3306613e-01  -7.4709419e-01
   5.3507014e-01  -7.4388778e-01
   5.3707415e-01  -7.4068136e-01
   5.3907816e-01  -7.3747495e-01
   5.4108216e-01  -7.3426854e-01
   5.4308617e-01  -7.3106212e-01
   5.4509018e-01  -7.2785571e-01
   5.4709419e-01  -7.2464930e-01
   5.4909820e-01  -7.2144289e-01
   5.5110220e-01  -7.1823647e-01
   5.5310621e-01  -7.1503006e-01
   5.5511022e-01  -7.1182365e-01
   5.5711423e-01  -7.0861723e-01
   5.5911824e-01  -7.0541082e-01
   5.6112224e-01  -7.0220441e-01
   5.6312625e-01  -6.9899800e-01
   5.6513026e-01  -6.9579158e-01
   5.6713427e-01  -6.9258517e-01
   5.6913828e-01  -6.8937876e-01
   5.7114228e-01  -6.8617234e-01
   5.7314629e-01  -6.8296593e-01
   5.7515030e-01  -6.7975952e-01
   5.7715431e-01  -6.7655311e-01
   5.7915832e-01  -6.7334669e-01
   5.8116232e-01  -6.7014028e-01
   5.8316633e-01  -6.6693387e-01
   5.8517034e-01  -6.6372745e-01
   5.8717435e-01  -6.6052104e-01
   5.8917836e-01  -6.5731463e-01
   5.9118236e-01  -6.5410822e-01
   5.9318637e-01  -6.5090180e-01
   5.9519038e-01  -6.4769539e-01
   5.9719439e-01  -6.4448898e-01
   5.9919840e-01  -6.4128257e-01
   6.0120240e-01  -6.3807615e-01
   6.0320641e-01  -6.3486974e-01
   6.0521042e-01  -6.3166333e-01
   6.0721443e-01  -6.2845691e-01
   6.0921844e-01  -6.2525050e-01
   6.1122244e-01  -6.2204409e-01
   6.1322645e-01  -6.1883768e-01
   6.1523046e-01  -6.1563126e-01
   6.1723447e-01  -6.1242485e-01
   6.1923848e-01  -6.0921844e-01
   6.2124248e-01  -6.0601202e-01
   6.2324649e-01  -6.0280561e-01
   6.2525050e-01  -5.9959920e-01
   6.2725451e-01  -5.9639279e-01
   6.2925852e-01  -5.9318637e-01
   6.3126253e-01  -5.8997996e-01
   6.3326653e-01  -5.8677355e-01
   6.3527054e-01  -5.8356713e-01
   6.3727455e-01  -5.8036072e-01
   6.3927856e-01  -5.7715431e-01
   6.4128257e-01  -5.7394790e-01
   6.4328657e-01  -5.7074148e-01
   6.4529058e-01  -5.6753507e-01
   6.4729459e-01  -5.6432866e-01
   6.4929860e-01  -5.6112224e-01
   6.5130261e-01  -5.5791583e-01
   6.5330661e-01  -5.5470942e-01
   6.5531062e-01  -5.5150301e-01
   6.5731463e-01  -5.4829659e-01
   6.5931864e-01  -5.4509018e-01
   6.6132265e-01  -5.4188377e-01
   6.6332665e-01  -5.3867735e-01
   6.6533066e-01  -5.3547094e-01
   6.6733467e-01  -5.3226453e-01
   6.6933868e-01  -5.2905812e-01
   6.7134269e-01  -5.2585170e-01
   6.7334669e-01  -5.2264529e-01
   6.7535070e-01  -5.1943888e-01
   6.7735471e-01  -5.1623246e-01
   6.7935872e-01  -5.1302605e-01
   6.8136273e-01  -5.0981964e-01
   6.8336673e-01  -5.0661323e-01
   6.8537074e-01  -5.0340681e-01
   6.8737475e-01  -5.0020040e-01
   6.8937876e-01  -4.9699399e-01
   6.9138277e-01  -4.9378758e-01
   6.9338677e-01  -4.9058116e-01
   6.9539078e-01  -4.8737475e-01
   6.9739479e-01  -4.8416834e-01
   6.9939880e-01  -4.8096192e-01
   7.0140281e-01  -4.7775551e-01
   7.0340681e-01  -4.7454910e-01
   7.0541082e-01  -4.7134269e-01
   7.0741483e-01  -4.6813627e-01
   7.0941884e-01  -4.6492986e-01
   7.1142285e-01  -4.6172345e-01
   7.1342685e-01  -4.5851703e-01
   7.1543086e-01  -4.5531062e-01
   7.1743487e-01  -4.5210421e-01
   7.1943888e-01  -4.4889780e-01
   7.2144289e-01  -4.4569138e-01
   7.2344689e-01  -4.4248497e-01
   7.2545090e-01  -4.3927856e-01
   7.2745491e-01  -4.3607214e-01
   7.2945892e-01  -4.3286573e-01
   7.3146293e-01  -4.2965932e-01
   7.3346693e-01  -4.2645291e-01
   7.3547094e-01  -4.2324649e-01
   7.3747495e-01  -4.2004008e-01
   7.3947896e-01  -4.1683367e-01
   7.4148297e-01  -4.1362725e-01
   7.4348697e-01  -4.1042084e-01
   7.4549098e-01  -4.0721443e-01
   7.4749499e-01  -4.0400802e-01
   7.4949900e-01  -4.0080160e-01
   7.5150301e-01  -3.9759519e-01
   7.5350701e-01  -3.9438878e-01
   7.5551102e-01  -3.9118236e-01
   7.5751503e-01  -3.8797595e-01
   7.5951904e-01  -3.8476954e-01
   7.6152305e-01  -3.8156313e-01
   7.6352705e-01  -3.7835671e-01
   7.6553106e-01  -3.7515030e-01
   7.6753507e-01  -3.7194389e-01
   7.6953908e-01  -3.6873747e-01
   7.7154309e-01  -3.6553106e-01
   7.7354709e-01  -3.6232465e-01
   7.7555110e-01  -3.5911824e-01
   7.7755511e-01  -3.5591182e-01
   7.7955912e-01  -3.5270541e-01
   7.8156313e-01  -3.4949900e-01
   7.8356713e-01  -3.4629259e-01
   7.8557114e-01  -3.4308617e-01
   7.8757515e-01  -3.3987976e-01
   7.8957916e-01  -3.3667335e-01
   7.9158317e-01  -3.3346693e-01
   7.9358717e-01  -3.3026052e-01
   7.9559118e-01  -3.2705411e-01
   7.9759519e-01  -3.2384770e-01
   7.9959920e-01  -3.2064128e-01
   8.0160321e-01  -3.1743487e-01
   8.0360721e-01  -3.1422846e-01
   8.0561122e-01  -3.1102204e-01
   8.0761523e-01  -3.0781563e-01
   8.0961924e-01  -3.0460922e-01
   8.1162325e-01  -3.0140281e-01
   8.1362725e-01  -2.9819639e-01
   8.1563126e-01  -2.9498998e-01
   8.1763527e-01  -2.9178357e-01
   8.1963928e-01  -2.8857715e-01
   8.2164329e-01  -2.8537074e-01
   8.2364729e-01  -2.8216433e-01
   8.2565130e-01  -2.7895792e-01
   8.2765531e-01  -2.7575150e-01
   8.2965932e-01  -2.7254509e-01
   8.3166333e-01  -2.6933868e-01
   8.3366733e-01  -2.6613226e-01
   8.3567134e-01  -2.6292585e-01
   8.3767535e-01  -2.5971944e-01
   8.3967936e-01  -2.5651303e-01
   8.4168337e-01  -2.5330661e-01
   8.4368737e-01  -2.5010020e-01
   8.4569138e-01  -2.4689379e-01
   8.4769539e-01  -2.4368737e-01
   8.4969940e-01  -2.4048096e-01
   8.5170341e-01  -2.3727455e-01
   8.5370741e-01  -2.3406814e-01
   8.5571142e-01  -2.3086172e-01
   8.5771543e-01  -2.2765531e-01
   8.5971944e-01  -2.2444890e-01
   8.6172345e-01  -2.2124248e-01
   8.6372745e-01  -2.1803607e-01
   8.6573146e-01  -2.1482966e-01
   8.6773547e-01  -2.1162325e-01
   8.6973948e-01  -2.0841683e-01
   8.7174349e-01  -2.0521042e-01
   8.7374749e-01  -2.0200401e-01
   8.7575150e-01  -1.9879760e-01
   8.7775551e-01  -1.9559118e-01
   8.7975952e-01  -1.9238477e-01
   8.8176353e-01  -1.8917836e-01
   8.8376754e-01  -1.8597194e-01
   8.8577154e-01  -1.8276553e-01
   8.8777555e-01  -1.7955912e-01
   8.8977956e-01  -1.7635271e-01
   8.9178357e-01  -1.7314629e-01
   8.9378758e-01  -1.6993988e-01
   8.9579158e-01  -1.6673347e-01
   8.9779559e-01  -1.6352705e-01
   8.9979960e-01  -1.6032064e-01
   9.0180361e-01  -1.5711423e-01
   9.0380762e-01  -1.5390782e-01
   9.0581162e-01  -1.5070140e-01
   9.0781563e-01  -1.4749499e-01
   9.0981964e-01  -1.4428858e-01
   9.1182365e-01  -1.4108216e-01
   9.1382766e-01  -1.3787575e-01
   9.1583166e-01  -1.3466934e-01
   9.1783567e-01  -1.3146293e-01
   9.1983968e-01  -1.2825651e-01
   9.2184369e-01  -1.2505010e-01
   9.2384770e-01  -1.2184369e-01
   9.2585170e-01  -1.1863727e-01
   9.2785571e-01  -1.1543086e-01
   9.2985972e-01  -1.1222445e-01
   9.3186373e-01  -1.0901804e-01
   9.3386774e-01  -1.0581162e-01
   9.3587174e-01  -1.0260521e-01
   9.3787575e-01  -9.9398798e-02
   9.3987976e-01  -9.6192385e-02
   9.4188377e-01  -9.2985972e-02
   9.4388778e-01  -8.9779559e-02
   9.4589178e-01  -8.6573146e-02
   9.4789579e-01  -8.3366733e-02
   9.4989980e-01  -8.0160321e-02
   9.5190381e-01  -7.6953908e-02
   9.5390782e-01  -7.3747495e-02
   9.5591182e-01  -7.0541082e-02
   9.5791583e-01  -6.7334669e-02
   9.5991984e-01  -6.4128257e-02
   9.6192385e-01  -6.0921844e-02
   9.6392786e-01  -5.7715431e-02
   9.6593186e-01  -5.4509018e-02
   9.6793587e-01  -5.1302605e-02
   9.6993988e-01  -4.8096192e-02
   9.7194389e-01  -4.4889780e-02
   9.7394790e-01  -4.1683367e-02
   9.7595190e-01  -3.8476954e-02
   9.7795591e-01  -3.5270541e-02
   9.7995992e-01  -3.2064128e-02
   9.8196393e-01  -2.8857715e-02
   9.8396794e-01  -2.5651303e-02
   9.8597194e-01  -2.2444890e-02
   9.8797595e-01  -1.9238477e-02
   9.8997996e-01  -1.6032064e-02
   9.9198397e-01  -1.2825651e-02
   9.9398798e-01  -9.6192385e-03
   9.9599198e-01  -6.4128257e-03
   9.9799599e-01  -3.2064128e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   1.5046328e-36
   4.8571428e-01   5.5671412e-35
   4.8673468e-01   3.7450310e-33
   4.8775509e-01   2.2337628e-31
   4.8877550e-01   1.1696704e-29
   4.8979591e-01   5.1956446e-28
   4.9081631e-01   1.8536760e-26
   4.9183672e-01   4.8264577e-25
   4.9285713e-01   1.6002909e-23
   4.9387754e-01   3.4782783e-21
   4.9489795e-01   1.9283885e-19
   4.9591835e-01   6.3461475e-17
   4.9693876e-01   1.1509822e-13
   4.9795917e-01   2.0292311e-09
   4.9897958e-01   3.0303858e-05
   4.9999999e-01   1.0614998e-01
   5.0102039e-01   8.7144917e-01
   5.0204080e-01   9.9995775e-01
   5.0306121e-01   9.9999998e-01
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_pressure_FreSCo.dat <==
   2.4373350e-03   2.3492316e-02
   7.5557384e-03   2.3312929e-02
   1.3163558e-02   2.3103030e-02
   1.9262189e-02   2.2874716e-02
   2.5847735e-02   2.2628119e-02
   3.2910864e-02   2.2363966e-02
   4.0437094e-02   2.2082706e-02
   4.8407098e-02   2.1785107e-02
   5.6797117e-02   2.1472030e-02
   6.5579447e-02   2.1144482e-02
   7.4722998e-02   2.0803582e-02
   8.4193893e-02   2.0450549e-02
   9.3956090e-02   2.0086680e-02
   1.0397200e-01   1.9713326e-02
   1.1420311e-01   1.9331875e-02
   1.2461054e-01   1.8943729e-02
   1.3515560e-01   1.8550287e-02
   1.4580029e-01   1.8152926e-02
   1.5650769e-01   1.7752989e-02
   1.6724237e-01   1.7351770e-02
   1.7797066e-01   1.6950501e-02
   1.8866095e-01   1.6550349e-02
   1.9928379e-01   1.6152402e-02
   2.0981209e-01   1.5757670e-02
   2.2022116e-01   1.5367076e-02
   2.3048875e-01   1.4981460e-02
   2.4059501e-01   1.4601574e-02
   2.5052248e-01   1.4228087e-02
   2.6025597e-01   1.3861584e-02
   2.6978249e-01   1.3502572e-02
   2.7909113e-01   1.3151481e-02
   2.8817289e-01   1.2808670e-02
   2.9702058e-01   1.2474431e-02
   3.0562865e-01   1.2148996e-02
   3.1399303e-01   1.1832540e-02
   3.2211102e-01   1.1525186e-02
   3.2998109e-01   1.1227014e-02
   3.3760280e-01   1.0938061e-02
   3.4497662e-01   1.0658326e-02
   3.5210383e-01   1.0387779e-02
   3.5898638e-01   1.0126364e-02
   3.6562683e-01   9.8740002e-03
   3.7202819e-01   9.6305866e-03
   3.7819389e-01   9.3960064e-03
   3.8412763e-01   9.1701300e-03
   3.8983341e-01   8.9528150e-03
   3.9531537e-01   8.7439153e-03
   4.0057778e-01   8.5432740e-03
   4.0562503e-01   8.3507307e-03
   4.1046151e-01   8.1661249e-03
   4.1509165e-01   7.9892893e-03
   4.1951988e-01   7.8200612e-03
   4.2375059e-01   7.6582737e-03
   4.2778814e-01   7.5037667e-03
   4.3163684e-01   7.3563744e-03
   4.3530095e-01   7.2159383e-03
   4.3878469e-01   7.0823001e-03
   4.4209224e-01   6.9553047e-03
   4.4522775e-01   6.8347985e-03
   4.4819533e-01   6.7206278e-03
   4.5099911e-01   6.6126457e-03
   4.5364320e-01   6.5107002e-03
   4.5613173e-01   6.4146466e-03
   4.5846890e-01   6.3243346e-03
   4.6065893e-01   6.2396164e-03
   4.6270611e-01   6.1603422e-03
   4.6461483e-01   6.0863581e-03
   4.6638958e-01   6.0175077e-03
   4.6803493e-01   5.9536282e-03
   4.6955560e-01   5.8945475e-03
   4.7095640e-01   5.8400918e-03
   4.7224229e-01   5.7900666e-03
   4.7341836e-01   5.7442817e-03
   4.7448979e-01   5.7025746e-03
   4.7551020e-01   5.6629412e-03
   4.7653061e-01   5.6233748e-03
   4.7755101e-01   5.5838449e-03
   4.7857142e-01   5.5443466e-03
   4.7959183e-01   5.5048778e-03
   4.8061224e-01   5.4654399e-03
   4.8163264e-01   5.4260311e-03
   4.8265305e-01   5.3866521e-03
   4.8367346e-01   5.3472977e-03
   4.8469387e-01   5.3079704e-03
   4.8571428e-01   5.2686668e-03
   4.8673468e-01   5.2293861e-03
   4.8775509e-01   5.1901262e-03
   4.8877550e-01   5.1508837e-03
   4.8979591e-01   5.1116564e-03
   4.9081631e-01   5.0724393e-03
   4.9183672e-01   5.0332245e-03
   4.9285713e-01   4.9940085e-03
   4.9387754e-01   4.9547767e-03
   4.9489795e-01   4.9155220e-03
   4.9591835e-01   4.8762288e-03
   4.9693876e-01   4.8368686e-03
   4.9795917e-01   4.7973622e-03
   4.9897958e-01   4.7575540e-03
   4.9999999e-01   4.7190490e-03
   5.0102039e-01   4.6941369e-03
   5.0204080e-01   4.6830896e-03
   5.0306121e-01   4.6729744e-03
   5.0408162e-01   4.6629663e-03
   5.0510202e-01   4.6530588e-03
   5.0612243e-01   4.6432261e-03
   5.0714284e-01   4.6334303e-03
   5.0816325e-01   4.6236626e-03
   5.0918366e-01   4.6139156e-03
   5.1020406e-01   4.6041847e-03
   5.1122447e-01   4.5944664e-03
   5.1224488e-01   4.5847568e-03
   5.1326529e-01   4.5750541e-03
   5.1428569e-01   4.5653563e-03
   5.1530610e-01   4.5556620e-03
   5.1632651e-01   4.5459694e-03
   5.1734692e-01   4.5362785e-03
   5.1836733e-01   4.5265881e-03
   5.1938773e-01   4.5168991e-03
   5.2040814e-01   4.5072092e-03
   5.2142855e-01   4.4975202e-03
   5.2244896e-01   4.4878309e-03
   5.2346936e-01   4.4781394e-03
   5.2448977e-01   4.4684464e-03
   5.2551018e-01   4.4587551e-03
   5.2658161e-01   4.4485992e-03
   5.2775816e-01   4.4374602e-03
   5.2904612e-01   4.4252751e-03
   5.3045193e-01   4.4119823e-03
   5.3198198e-01   4.3975188e-03
   5.3364270e-01   4.3818209e-03
   5.3544056e-01   4.3648268e-03
   5.3738202e-01   4.3464706e-03
   5.3947351e-01   4.3266900e-03
   5.4172149e-01   4.3054193e-03
   5.4413234e-01   4.2825937e-03
   5.4671244e-01   4.2581501e-03
   5.4946809e-01   4.2320230e-03
   5.5240554e-01   4.2041497e-03
   5.5553097e-01   4.1744667e-03
   5.5885044e-01   4.1429115e-03
   5.6236994e-01   4.1094254e-03
   5.6609531e-01   4.0739473e-03
   5.7003225e-01   4.0364215e-03
   5.7418631e-01   3.9967908e-03
   5.7856282e-01   3.9550030e-03
   5.8316692e-01   3.9110057e-03
   5.8800348e-01   3.8647507e-03
   5.9307708e-01   3.8161911e-03
   5.9839198e-01   3.7652842e-03
   6.0395208e-01   3.7119903e-03
   6.0976083e-01   3.6562756e-03
   6.1582122e-01   3.5981096e-03
   6.2213572e-01   3.5374710e-03
   6.2870616e-01   3.4743413e-03
   6.3553376e-01   3.4087143e-03
   6.4261895e-01   3.3405907e-03
   6.4996138e-01   3.2699801e-03
   6.5755977e-01   3.1969049e-03
   6.6541190e-01   3.1213984e-03
   6.7351445e-01   3.0435055e-03
   6.8186295e-01   2.9632846e-03
   6.9045169e-01   2.8808082e-03
   6.9927363e-01   2.7961626e-03
   7.0832033e-01   2.7094493e-03
   7.1758182e-01   2.6207843e-03
   7.2704660e-01   2.5302993e-03
   7.3670151e-01   2.4381407e-03
   7.4653173e-01   2.3444705e-03
   7.5652070e-01   2.2494649e-03
   7.6665012e-01   2.1533149e-03
   7.7689995e-01   2.0562248e-03
   7.8724839e-01   1.9584121e-03
   7.9767200e-01   1.8601056e-03
   8.0814569e-01   1.7615455e-03
   8.1864287e-01   1.6629809e-03
   8.2913557e-01   1.5646691e-03
   8.3959460e-01   1.4668739e-03
   8.4998976e-01   1.3698640e-03
   8.6029005e-01   1.2739117e-03
   8.7046398e-01   1.1792905e-03
   8.8047982e-01   1.0862732e-03
   8.9030595e-01   9.9513227e-04
   8.9991120e-01   9.0613568e-04
   9.0926522e-01   8.1954600e-04
   9.1833887e-01   7.3561637e-04
   9.2710458e-01   6.5458880e-04
   9.3553675e-01   5.7669005e-04
   9.4361215e-01   5.0212855e-04
   9.5131019e-01   4.3109067e-04
   9.5861330e-01   3.6373699e-04
   9.6550719e-01   3.0019829e-04
   9.7198105e-01   2.4057271e-04
   9.7802775e-01   1.8491532e-04
   9.8364391e-01   1.3325954e-04
   9.8882992e-01   8.5546814e-05
   9.9359015e-01   4.1647124e-05
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_pressure_analytic.dat <==
   0.0000000e+00   2.3492316e-02
   2.0040080e-03   2.3416989e-02
   4.0080160e-03   2.3341663e-02
   6.0120240e-03   2.3266337e-02
   8.0160321e-03   2.3191011e-02
   1.0020040e-02   2.3115685e-02
   1.2024048e-02   2.3040359e-02
   1.4028056e-02   2.2965033e-02
   1.6032064e-02   2.2889707e-02
   1.8036072e-02   2.2814381e-02
   2.0040080e-02   2.2739055e-02
   2.2044088e-02   2.2663729e-02
   2.4048096e-02   2.2588403e-02
   2.6052104e-02   2.2513077e-02
   2.8056112e-02   2.2437751e-02
   3.0060120e-02   2.2362425e-02
   3.2064128e-02   2.2287099e-02
   3.4068136e-02   2.2211772e-02
   3.6072144e-02   2.2136446e-02
   3.8076152e-02   2.2061120e-02
   4.0080160e-02   2.1985794e-02
   4.2084168e-02   2.1910468e-02
   4.4088176e-02   2.1835142e-02
   4.6092184e-02   2.1759816e-02
   4.8096192e-02   2.1684490e-02
   5.0100200e-02   2.1609164e-02
   5.2104208e-02   2.1533838e-02
   5.4108216e-02   2.1458512e-02
   5.6112224e-02   2.1383186e-02
   5.8116232e-02   2.1307860e-02
   6.0120240e-02   2.1232534e-02
   6.2124248e-02   2.1157208e-02
   6.4128257e-02   2.1081882e-02
   6.6132265e-02   2.1006555e-02
   6.8136273e-02   2.0931229e-02
   7.0140281e-02   2.0855903e-02
   7.2144289e-02   2.0780577e-02
   7.4148297e-02   2.0705251e-02
   7.6152305e-02   2.0629925e-02
   7.8156313e-02   2.0554599e-02
   8.0160321e-02   2.0479273e-02
   8.2164329e-02   2.0403947e-02
   8.4168337e-02   2.0328621e-02
   8.6172345e-02   2.0253295e-02
   8.8176353e-02   2.0177969e-02
   9.0180361e-02   2.0102643e-02
   9.2184369e-02   2.0027317e-02
   9.4188377e-02   1.9951991e-02
   9.6192385e-02   1.9876665e-02
   9.8196393e-02   1.9801338e-02
   1.0020040e-01   1.9726012e-02
   1.0220441e-01   1.9650686e-02
   1.0420842e-01   1.9575360e-02
   1.0621242e-01   1.9500034e-02
   1.0821643e-01   1.9424708e-02
   1.1022044e-01   1.9349382e-02
   1.1222445e-01   1.9274056e-02
   1.1422846e-01   1.9198730e-02
   1.1623246e-01   1.9123404e-02
   1.1823647e-01   1.9048078e-02
   1.2024048e-01   1.8972752e-02
   1.2224449e-01   1.8897426e-02
   1.2424850e-01   1.8822100e-02
   1.2625251e-01   1.8746774e-02
   1.2825651e-01   1.8671448e-02
   1.3026052e-01   1.8596122e-02
   1.3226453e-01   1.8520795e-02
   1.3426854e-01   1.8445469e-02
   1.3627255e-01   1.8370143e-02
   1.3827655e-01   1.8294817e-02
   1.4028056e-01   1.8219491e-02
   1.4228457e-01   1.8144165e-02
   1.4428858e-01   1.8068839e-02
   1.4629259e-01   1.7993513e-02
   1.4829659e-01   1.7918187e-02
   1.5030060e-01   1.7842861e-02
   1.5230461e-01   1.7767535e-02
   1.5430862e-01   1.7692209e-02
   1.5631263e-01   1.7616883e-02
   1.5831663e-01   1.7541557e-02
   1.6032064e-01   1.7466231e-02
   1.6232465e-01   1.7390905e-02
   1.6432866e-01   1.7315578e-02
   1.6633267e-01   1.7240252e-02
   1.6833667e-01   1.7164926e-02
   1.7034068e-01   1.7089600e-02
   1.7234469e-01   1.7014274e-02
   1.7434870e-01   1.6938948e-02
   1.7635271e-01   1.6863622e-02
   1.7835671e-01   1.6788296e-02
   1.8036072e-01   1.6712970e-02
   1.8236473e-01   1.6637644e-02
   1.8436874e-01   1.6562318e-02
   1.8637275e-01   1.6486992e-02
   1.8837675e-01   1.6411666e-02
   1.9038076e-01   1.6336340e-02
   1.9238477e-01   1.6261014e-02
   1.9438878e-01   1.6185688e-02
   1.9639279e-01   1.6110361e-02
   1.9839679e-01   1.6035035e-02
   2.0040080e-01   1.5959709e-02
   2.0240481e-01   1.5884383e-02
   2.0440882e-01   1.5809057e-02
   2.0641283e-01   1.5733731e-02
   2.0841683e-01   1.5658405e-02
   2.1042084e-01   1.5583079e-02
   2.1242485e-01   1.5507753e-02
   2.1442886e-01   1.5432427e-02
   2.1643287e-01   1.5357101e-02
   2.1843687e-01   1.5281775e-02
   2.2044088e-01   1.5206449e-02
   2.2244489e-01   1.5131123e-02
   2.2444890e-01   1.5055797e-02
   2.2645291e-01   1.4980471e-02
   2.2845691e-01   1.4905144e-02
   2.3046092e-01   1.4829818e-02
   2.3246493e-01   1.4754492e-02
   2.3446894e-01   1.4679166e-02
   2.3647295e-01   1.4603840e-02
   2.3847695e-01   1.4528514e-02
   2.4048096e-01   1.4453188e-02
   2.4248497e-01   1.4377862e-02
   2.4448898e-01   1.4302536e-02
   2.4649299e-01   1.4227210e-02
   2.4849699e-01   1.4151884e-02
   2.5050100e-01   1.4076558e-02
   2.5250501e-01   1.4001232e-02
   2.5450902e-01   1.3925906e-02
   2.5651303e-01   1.3850580e-02
   2.5851703e-01   1.3775254e-02
   2.6052104e-01   1.3699927e-02
   2.6252505e-01   1.3624601e-02
   2.6452906e-01   1.3549275e-02
   2.6653307e-01   1.3473949e-02
   2.6853707e-01   1.3398623e-02
   2.7054108e-01   1.3323297e-02
   2.7254509e-01   1.3247971e-02
   2.7454910e-01   1.3172645e-02
   2.7655311e-01   1.3097319e-02
   2.7855711e-01   1.3021993e-02
   2.8056112e-01   1.2946667e-02
   2.8256513e-01   1.2871341e-02
   2.8456914e-01   1.2796015e-02
   2.8657315e-01   1.2720689e-02
   2.8857715e-01   1.2645363e-02
   2.9058116e-01   1.2570037e-02
   2.9258517e-01   1.2494710e-02
   2.9458918e-01   1.2419384e-02
   2.9659319e-01   1.2344058e-02
   2.9859719e-01   1.2268732e-02
   3.0060120e-01   1.2193406e-02
   3.0260521e-01   1.2118080e-02
   3.0460922e-01   1.2042754e-02
   3.0661323e-01   1.1967428e-02
   3.0861723e-01   1.1892102e-02
   3.1062124e-01   1.1816776e-02
   3.1262525e-01   1.1741450e-02
   3.1462926e-01   1.1666124e-02
   3.1663327e-01   1.1590798e-02
   3.1863727e-01   1.1515472e-02
   3.2064128e-01   1.1440146e-02
   3.2264529e-01   1.1364820e-02
   3.2464930e-01   1.1289494e-02
   3.2665331e-01   1.1214167e-02
   3.2865731e-01   1.1138841e-02
   3.3066132e-01   1.1063515e-02
   3.3266533e-01   1.0988189e-02
   3.3466934e-01   1.0912863e-02
   3.3667335e-01   1.0837537e-02
   3.3867735e-01   1.0762211e-02
   3.4068136e-01   1.0686885e-02
   3.4268537e-01   1.0611559e-02
   3.4468938e-01   1.0536233e-02
   3.4669339e-01   1.0460907e-02
   3.4869739e-01   1.0385581e-02
   3.5070140e-01   1.0310255e-02
   3.5270541e-01   1.0234929e-02
   3.5470942e-01   1.0159603e-02
   3.5671343e-01   1.0084277e-02
   3.5871743e-01   1.0008950e-02
   3.6072144e-01   9.9336244e-03
   3.6272545e-01   9.8582983e-03
   3.6472946e-01   9.7829723e-03
   3.6673347e-01   9.7076462e-03
   3.6873747e-01   9.6323202e-03
   3.7074148e-01   9.5569941e-03
   3.7274549e-01   9.4816680e-03
   3.7474950e-01   9.4063420e-03
   3.7675351e-01   9.3310159e-03
   3.7875752e-01   9.2556898e-03
   3.8076152e-01   9.1803638e-03
   3.8276553e-01   9.1050377e-03
   3.8476954e-01   9.0297117e-03
   3.8677355e-01   8.9543856e-03
   3.8877756e-01   8.8790595e-03
   3.9078156e-01   8.8037335e-03
   3.9278557e-01   8.7284074e-03
   3.9478958e-01   8.6530813e-03
   3.9679359e-01   8.5777553e-03
   3.9879760e-01   8.5024292e-03
   4.0080160e-01   8.4271032e-03
   4.0280561e-01   8.3517771e-03
   4.0480962e-01   8.2764510e-03
   4.0681363e-01   8.2011250e-03
   4.0881764e-01   8.1257989e-03
   4.1082164e-01   8.0504729e-03
   4.1282565e-01   7.9751468e-03
   4.1482966e-01   7.8998207e-03
   4.1683367e-01   7.8244947e-03
   4.1883768e-01   7.7491686e-03
   4.2084168e-01   7.6738425e-03
   4.2284569e-01   7.5985165e-03
   4.2484970e-01   7.5231904e-03
   4.2685371e-01   7.4478644e-03
   4.2885772e-01   7.3725383e-03
   4.3086172e-01   7.2972122e-03
   4.3286573e-01   7.2218862e-03
   4.3486974e-01   7.1465601e-03
   4.3687375e-01   7.0712341e-03
   4.3887776e-01   6.9959080e-03
   4.4088176e-01   6.9205819e-03
   4.4288577e-01   6.8452559e-03
   4.4488978e-01   6.7699298e-03
   4.4689379e-01   6.6946037e-03
   4.4889780e-01   6.6192777e-03
   4.5090180e-01   6.5439516e-03
   4.5290581e-01   6.4686256e-03
   4.5490982e-01   6.3932995e-03
   4.5691383e-01   6.3179734e-03
   4.5891784e-01   6.2426474e-03
   4.6092184e-01   6.1673213e-03
   4.6292585e-01   6.0919952e-03
   4.6492986e-01   6.0166692e-03
   4.6693387e-01   5.9413431e-03
   4.6893788e-01   5.8660171e-03
   4.7094188e-01   5.7906910e-03
   4.7294589e-01   5.7153649e-03
   4.7494990e-01   5.6400389e-03
   4.7695391e-01   5.5647128e-03
   4.7895792e-01   5.4893868e-03
   4.8096192e-01   5.4140607e-03
   4.8296593e-01   5.3387346e-03
   4.8496994e-01   5.2634086e-03
   4.8697395e-01   5.1880825e-03
   4.8897796e-01   5.1127564e-03
   4.9098196e-01   5.0374304e-03
   4.9298597e-01   4.9621043e-03
   4.9498998e-01   4.8867783e-03
   4.9699399e-01   4.8114522e-03
   4.9899800e-01   4.7361261e-03
   5.0100200e-01   4.6890473e-03
   5.0300601e-01   4.6702158e-03
   5.0501002e-01   4.6513843e-03
   5.0701403e-01   4.6325528e-03
   5.0901804e-01   4.6137213e-03
   5.1102204e-01   4.5948898e-03
   5.1302605e-01   4.5760583e-03
   5.1503006e-01   4.5572267e-03
   5.1703407e-01   4.5383952e-03
   5.1903808e-01   4.5195637e-03
   5.2104208e-01   4.5007322e-03
   5.2304609e-01   4.4819007e-03
   5.2505010e-01   4.4630692e-03
   5.2705411e-01   4.4442376e-03
   5.2905812e-01   4.4254061e-03
   5.3106212e-01   4.4065746e-03
   5.3306613e-01   4.3877431e-03
   5.3507014e-01   4.3689116e-03
   5.3707415e-01   4.3500801e-03
   5.3907816e-01   4.3312486e-03
   5.4108216e-01   4.3124170e-03
   5.4308617e-01   4.2935855e-03
   5.4509018e-01   4.2747540e-03
   5.4709419e-01   4.2559225e-03
   5.4909820e-01   4.2370910e-03
   5.5110220e-01   4.2182595e-03
   5.5310621e-01   4.1994279e-03
   5.5511022e-01   4.1805964e-03
   5.5711423e-01   4.1617649e-03
   5.5911824e-01   4.1429334e-03
   5.6112224e-01   4.1241019e-03
   5.6312625e-01   4.1052704e-03
   5.6513026e-01   4.0864389e-03
   5.6713427e-01   4.0676073e-03
   5.6913828e-01   4.0487758e-03
   5.7114228e-01   4.0299443e-03
   5.7314629e-01   4.0111128e-03
   5.7515030e-01   3.9922813e-03
   5.7715431e-01   3.9734498e-03
   5.7915832e-01   3.9546182e-03
   5.8116232e-01   3.9357867e-03
   5.8316633e-01   3.9169552e-03
   5.8517034e-01   3.8981237e-03
   5.8717435e-01   3.8792922e-03
   5.8917836e-01   3.8604607e-03
   5.9118236e-01   3.8416292e-03
   5.9318637e-01   3.8227976e-03
   5.9519038e-01   3.8039661e-03
   5.9719439e-01   3.7851346e-03
   5.9919840e-01   3.7663031e-03
   6.0120240e-01   3.7474716e-03
   6.0320641e-01   3.7286401e-03
   6.0521042e-01   3.7098085e-03
   6.0721443e-01   3.6909770e-03
   6.0921844e-01   3.6721455e-03
   6.1122244e-01   3.6533140e-03
   6.1322645e-01   3.6344825e-03
   6.1523046e-01   3.6156510e-03
   6.1723447e-01   3.5968195e-03
   6.1923848e-01   3.5779879e-03
   6.2124248e-01   3.5591564e-03
   6.2324649e-01   3.5403249e-03
   6.2525050e-01   3.5214934e-03
   6.2725451e-01   3.5026619e-03
   6.2925852e-01   3.4838304e-03
   6.3126253e-01   3.4649988e-03
   6.3326653e-01   3.4461673e-03
   6.3527054e-01   3.4273358e-03
   6.3727455e-01   3.4085043e-03
   6.3927856e-01   3.3896728e-03
   6.4128257e-01   3.3708413e-03
   6.4328657e-01   3.3520097e-03
   6.4529058e-01   3.3331782e-03
   6.4729459e-01   3.3143467e-03
   6.4929860e-01   3.2955152e-03
   6.5130261e-01   3.2766837e-03
   6.5330661e-01   3.2578522e-03
   6.5531062e-01   3.2390207e-03
   6.5731463e-01   3.2201891e-03
   6.5931864e-01   3.2013576e-03
   6.6132265e-01   3.1825261e-03
   6.6332665e-01   3.1636946e-03
   6.6533066e-01   3.1448631e-03
   6.6733467e-01   3.1260316e-03
   6.6933868e-01   3.1072000e-03
   6.7134269e-01   3.0883685e-03
   6.7334669e-01   3.0695370e-03
   6.7535070e-01   3.0507055e-03
   6.7735471e-01   3.0318740e-03
   6.7935872e-01   3.0130425e-03
   6.8136273e-01   2.9942110e-03
   6.8336673e-01   2.9753794e-03
   6.8537074e-01   2.9565479e-03
   6.8737475e-01   2.9377164e-03
   6.8937876e-01   2.9188849e-03
   6.9138277e-01   2.9000534e-03
   6.9338677e-01   2.8812219e-03
   6.9539078e-01   2.8623903e-03
   6.9739479e-01   2.8435588e-03
   6.9939880e-01   2.8247273e-03
   7.0140281e-01   2.8058958e-03
   7.0340681e-01   2.7870643e-03
   7.0541082e-01   2.7682328e-03
   7.0741483e-01   2.7494013e-03
   7.0941884e-01   2.7305697e-03
   7.1142285e-01   2.7117382e-03
   7.1342685e-01   2.6929067e-03
   7.1543086e-01   2.6740752e-03
   7.1743487e-01   2.6552437e-03
   7.1943888e-01   2.6364122e-03
   7.2144289e-01   2.6175806e-03
   7.2344689e-01   2.5987491e-03
   7.2545090e-01   2.5799176e-03
   7.2745491e-01   2.5610861e-03
   7.2945892e-01   2.5422546e-03
   7.3146293e-01   2.5234231e-03
   7.3346693e-01   2.5045916e-03
   7.3547094e-01   2.4857600e-03
   7.3747495e-01   2.4669285e-03
   7.3947896e-01   2.4480970e-03
   7.4148297e-01   2.4292655e-03
   7.4348697e-01   2.4104340e-03
   7.4549098e-01   2.3916025e-03
   7.4749499e-01   2.3727709e-03
   7.4949900e-01   2.3539394e-03
   7.5150301e-01   2.3351079e-03
   7.5350701e-01   2.3162764e-03
   7.5551102e-01   2.2974449e-03
   7.5751503e-01   2.2786134e-03
   7.5951904e-01   2.2597819e-03
   7.6152305e-01   2.2409503e-03
   7.6352705e-01   2.2221188e-03
   7.6553106e-01   2.2032873e-03
   7.6753507e-01   2.1844558e-03
   7.6953908e-01   2.1656243e-03
   7.7154309e-01   2.1467928e-03
   7.7354709e-01   2.1279612e-03
   7.7555110e-01   2.1091297e-03
   7.7755511e-01   2.0902982e-03
   7.7955912e-01   2.0714667e-03
   7.8156313e-01   2.0526352e-03
   7.8356713e-01   2.0338037e-03
   7.8557114e-01   2.0149722e-03
   7.8757515e-01   1.9961406e-03
   7.8957916e-01   1.9773091e-03
   7.9158317e-01   1.9584776e-03
   7.9358717e-01   1.9396461e-03
   7.9559118e-01   1.9208146e-03
   7.9759519e-01   1.9019831e-03
   7.9959920e-01   1.8831515e-03
   8.0160321e-01   1.8643200e-03
   8.0360721e-01   1.8454885e-03
   8.0561122e-01   1.8266570e-03
   8.0761523e-01   1.8078255e-03
   8.0961924e-01   1.7889940e-03
   8.1162325e-01   1.7701625e-03
   8.1362725e-01   1.7513309e-03
   8.1563126e-01   1.7324994e-03
   8.1763527e-01   1.7136679e-03
   8.1963928e-01   1.6948364e-03
   8.2164329e-01   1.6760049e-03
   8.2364729e-01   1.6571734e-03
   8.2565130e-01   1.6383418e-03
   8.2765531e-01   1.6195103e-03
   8.2965932e-01   1.6006788e-03
   8.3166333e-01   1.5818473e-03
   8.3366733e-01   1.5630158e-03
   8.3567134e-01   1.5441843e-03
   8.3767535e-01   1.5253528e-03
   8.3967936e-01   1.5065212e-03
   8.4168337e-01   1.4876897e-03
   8.4368737e-01   1.4688582e-03
   8.4569138e-01   1.4500267e-03
   8.4769539e-01   1.4311952e-03
   8.4969940e-01   1.4123637e-03
   8.5170341e-01   1.3935321e-03
   8.5370741e-01   1.3747006e-03
   8.5571142e-01   1.3558691e-03
   8.5771543e-01   1.3370376e-03
   8.5971944e-01   1.3182061e-03
   8.6172345e-01   1.2993746e-03
   8.6372745e-01   1.2805431e-03
   8.6573146e-01   1.2617115e-03
   8.6773547e-01   1.2428800e-03
   8.6973948e-01   1.2240485e-03
   8.7174349e-01   1.2052170e-03
   8.7374749e-01   1.1863855e-03
   8.7575150e-01   1.1675540e-03
   8.7775551e-01   1.1487224e-03
   8.7975952e-01   1.1298909e-03
   8.8176353e-01   1.1110594e-03
   8.8376754e-01   1.0922279e-03
   8.8577154e-01   1.0733964e-03
   8.8777555e-01   1.0545649e-03
   8.8977956e-01   1.0357333e-03
   8.9178357e-01   1.0169018e-03
   8.9378758e-01   9.9807032e-04
   8.9579158e-01   9.7923880e-04
   8.9779559e-01   9.6040729e-04
   8.9979960e-01   9.4157577e-04
   9.0180361e-01   9.2274426e-04
   9.0380762e-01   9.0391274e-04
   9.0581162e-01   8.8508123e-04
   9.0781563e-01   8.6624971e-04
   9.0981964e-01   8.4741820e-04
   9.1182365e-01   8.2858668e-04
   9.1382766e-01   8.0975516e-04
   9.1583166e-01   7.9092365e-04
   9.1783567e-01   7.7209213e-04
   9.1983968e-01   7.5326062e-04
   9.2184369e-01   7.3442910e-04
   9.2384770e-01   7.1559759e-04
   9.2585170e-01   6.9676607e-04
   9.2785571e-01   6.7793456e-04
   9.2985972e-01   6.5910304e-04
   9.3186373e-01   6.4027153e-04
   9.3386774e-01   6.2144001e-04
   9.3587174e-01   6.0260849e-04
   9.3787575e-01   5.8377698e-04
   9.3987976e-01   5.6494546e-04
   9.4188377e-01   5.4611395e-04
   9.4388778e-01   5.2728243e-04
   9.4589178e-01   5.0845092e-04
   9.4789579e-01   4.8961940e-04
   9.4989980e-01   4.7078789e-04
   9.5190381e-01   4.5195637e-04
   9.5390782e-01   4.3312486e-04
   9.5591182e-01   4.1429334e-04
   9.5791583e-01   3.9546182e-04
   9.5991984e-01   3.7663031e-04
   9.6192385e-01   3.5779879e-04
   9.6392786e-01   3.3896728e-04
   9.6593186e-01   3.2013576e-04
   9.6793587e-01   3.0130425e-04
   9.6993988e-01   2.8247273e-04
   9.7194389e-01   2.6364122e-04
   9.7394790e-01   2.4480970e-04
   9.7595190e-01   2.2597819e-04
   9.7795591e-01   2.0714667e-04
   9.7995992e-01   1.8831515e-04
   9.8196393e-01   1.6948364e-04
   9.8396794e-01   1.5065212e-04
   9.8597194e-01   1.3182061e-04
   9.8797595e-01   1.1298909e-04
   9.8997996e-01   9.4157577e-05
   9.9198397e-01   7.5326062e-05
   9.9398798e-01   5.6494546e-05
   9.9599198e-01   3.7663031e-05
   9.9799599e-01   1.8831515e-05
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   5.2903121e-03
   1.3163558e-02   1.1061891e-02
   1.9262189e-02   1.7305612e-02
   2.5847735e-02   2.4006727e-02
   3.2910864e-02   3.1144333e-02
   4.0437094e-02   3.8691900e-02
   4.8407098e-02   4.6617765e-02
   5.6797117e-02   5.4885831e-02
   6.5579447e-02   6.3456348e-02
   7.4722998e-02   7.2286773e-02
   8.4193893e-02   8.1332659e-02
   9.3956090e-02   9.0548543e-02
   1.0397200e-01   9.9888791e-02
   1.1420311e-01   1.0930839e-01
   1.2461054e-01   1.1876366e-01
   1.3515560e-01   1.2821286e-01
   1.4580029e-01   1.3761671e-01
   1.5650769e-01   1.4693881e-01
   1.6724237e-01   1.5614588e-01
   1.7797066e-01   1.6520805e-01
   1.8866095e-01   1.7409887e-01
   1.9928379e-01   1.8279540e-01
   2.0981209e-01   1.9127812e-01
   2.2022116e-01   1.9953081e-01
   2.3048875e-01   2.0754043e-01
   2.4059501e-01   2.1529689e-01
   2.5052248e-01   2.2279281e-01
   2.6025597e-01   2.3002332e-01
   2.6978249e-01   2.3698578e-01
   2.7909113e-01   2.4367951e-01
   2.8817289e-01   2.5010560e-01
   2.9702058e-01   2.5626660e-01
   3.0562865e-01   2.6216635e-01
   3.1399303e-01   2.6780976e-01
   3.2211102e-01   2.7320259e-01
   3.2998109e-01   2.7835127e-01
   3.3760280e-01   2.8326280e-01
   3.4497662e-01   2.8794455e-01
   3.5210383e-01   2.9240414e-01
   3.5898638e-01   2.9664940e-01
   3.6562683e-01   3.0068817e-01
   3.7202819e-01   3.0452831e-01
   3.7819389e-01   3.0817761e-01
   3.8412763e-01   3.1164372e-01
   3.8983341e-01   3.1493413e-01
   3.9531537e-01   3.1805610e-01
   4.0057778e-01   3.2101670e-01
   4.0562503e-01   3.2382273e-01
   4.1046151e-01   3.2648072e-01
   4.1509165e-01   3.2899694e-01
   4.1951988e-01   3.3137741e-01
   4.2375059e-01   3.3362786e-01
   4.2778814e-01   3.3575376e-01
   4.3163684e-01   3.3776032e-01
   4.3530095e-01   3.3965252e-01
   4.3878469e-01   3.4143510e-01
   4.4209224e-01   3.4311257e-01
   4.4522775e-01   3.4468924e-01
   4.4819533e-01   3.4616924e-01
   4.5099911e-01   3.4755650e-01
   4.5364320e-01   3.4885482e-01
   4.5613173e-01   3.5006783e-01
   4.5846890e-01   3.5119907e-01
   4.6065893e-01   3.5225193e-01
   4.6270611e-01   3.5322974e-01
   4.6461483e-01   3.5413572e-01
   4.6638958e-01   3.5497304e-01
   4.6803493e-01   3.5574482e-01
   4.6955560e-01   3.5645412e-01
   4.7095640e-01   3.5710397e-01
   4.7224229e-01   3.5769736e-01
   4.7341836e-01   3.5823729e-01
   4.7448979e-01   3.5872669e-01
   4.7551020e-01   3.5919049e-01
   4.7653061e-01   3.5965197e-01
   4.7755101e-01   3.6011113e-01
   4.7857142e-01   3.6056799e-01
   4.7959183e-01   3.6102254e-01
   4.8061224e-01   3.6147480e-01
   4.8163264e-01   3.6192477e-01
   4.8265305e-01   3.6237244e-01
   4.8367346e-01   3.6281784e-01
   4.8469387e-01   3.6326096e-01
   4.8571428e-01   3.6370180e-01
   4.8673468e-01   3.6414037e-01
   4.8775509e-01   3.6457669e-01
   4.8877550e-01   3.6501074e-01
   4.8979591e-01   3.6544254e-01
   4.9081631e-01   3.6587208e-01
   4.9183672e-01   3.6629939e-01
   4.9285713e-01   3.6672447e-01
   4.9387754e-01   3.6714732e-01
   4.9489795e-01   3.6756796e-01
   4.9591835e-01   3.6798638e-01
   4.9693876e-01   3.6840264e-01
   4.9795917e-01   3.6881671e-01
   4.9897958e-01   3.6922865e-01
   4.9999999e-01   3.6965547e-01
   5.0102039e-01   3.7029983e-01
   5.0204080e-01   3.7166619e-01
   5.0306121e-01   3.7329296e-01
   5.0408162e-01   3.7491738e-01
   5.0510202e-01   3.7653932e-01
   5.0612243e-01   3.7815879e-01
   5.0714284e-01   3.7977582e-01
   5.0816325e-01   3.8139034e-01
   5.0918366e-01   3.8300240e-01
   5.1020406e-01   3.8461196e-01
   5.1122447e-01   3.8621899e-01
   5.1224488e-01   3.8782348e-01
   5.1326529e-01   3.8942541e-01
   5.1428569e-01   3.9102473e-01
   5.1530610e-01   3.9262144e-01
   5.1632651e-01   3.9421548e-01
   5.1734692e-01   3.9580684e-01
   5.1836733e-01   3.9739547e-01
   5.1938773e-01   3.9898134e-01
   5.2040814e-01   4.0056441e-01
   5.2142855e-01   4.0214465e-01
   5.2244896e-01   4.0372202e-01
   5.2346936e-01   4.0529649e-01
   5.2448977e-01   4.0686801e-01
   5.2551018e-01   4.0843654e-01
   5.2658161e-01   4.1008037e-01
   5.2775816e-01   4.1188207e-01
   5.2904612e-01   4.1385068e-01
   5.3045193e-01   4.1599538e-01
   5.3198198e-01   4.1832524e-01
   5.3364270e-01   4.2084929e-01
   5.3544056e-01   4.2357648e-01
   5.3738202e-01   4.2651569e-01
   5.3947351e-01   4.2967565e-01
   5.4172149e-01   4.3306495e-01
   5.4413234e-01   4.3669203e-01
   5.4671244e-01   4.4056509e-01
   5.4946809e-01   4.4469213e-01
   5.5240554e-01   4.4908087e-01
   5.5553097e-01   4.5373877e-01
   5.5885044e-01   4.5867292e-01
   5.6236994e-01   4.6389009e-01
   5.6609531e-01   4.6939664e-01
   5.7003225e-01   4.7519848e-01
   5.7418631e-01   4.8130104e-01
   5.7856282e-01   4.8770921e-01
   5.8316692e-01   4.9442731e-01
   5.8800348e-01   5.0145900e-01
   5.9307708e-01   5.0880722e-01
   5.9839198e-01   5.1647416e-01
   6.0395208e-01   5.2446113e-01
   6.0976083e-01   5.3276856e-01
   6.1582122e-01   5.4139582e-01
   6.2213572e-01   5.5034123e-01
   6.2870616e-01   5.5960193e-01
   6.3553376e-01   5.6917376e-01
   6.4261895e-01   5.7905125e-01
   6.4996138e-01   5.8922748e-01
   6.5755977e-01   5.9969400e-01
   6.6541190e-01   6.1044078e-01
   6.7351445e-01   6.2145613e-01
   6.8186295e-01   6.3272663e-01
   6.9045169e-01   6.4423711e-01
   6.9927363e-01   6.5597062e-01
   7.0832033e-01   6.6790838e-01
   7.1758182e-01   6.8002985e-01
   7.2704660e-01   6.9231270e-01
   7.3670151e-01   7.0473291e-01
   7.4653173e-01   7.1726482e-01
   7.5652070e-01   7.2988124e-01
   7.6665012e-01   7.4255360e-01
   7.7689995e-01   7.5525206e-01
   7.8724839e-01   7.6794573e-01
   7.9767200e-01   7.8060284e-01
   8.0814569e-01   7.9319097e-01
   8.1864287e-01   8.0567729e-01
   8.2913557e-01   8.1802882e-01
   8.3959460e-01   8.3021267e-01
   8.4998976e-01   8.4219631e-01
   8.6029005e-01   8.5394788e-01
   8.7046398e-01   8.6543642e-01
   8.8047982e-01   8.7663213e-01
   8.9030595e-01   8.8750670e-01
   8.9991120e-01   8.9803360e-01
   9.0926522e-01   9.0818823e-01
   9.1833887e-01   9.1794825e-01
   9.2710458e-01   9.2729375e-01
   9.3553675e-01   9.3620749e-01
   9.4361215e-01   9.4467511e-01
   9.5131019e-01   9.5268524e-01
   9.5861330e-01   9.6022967e-01
   9.6550719e-01   9.6730345e-01
   9.7198105e-01   9.7390491e-01
   9.7802775e-01   9.8003572e-01
   9.8364391e-01   9.8570081e-01
   9.8882992e-01   9.9090837e-01
   9.9359015e-01   9.9566994e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_025_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   2.1696783e-03
   4.0080160e-03   4.3338623e-03
   6.0120240e-03   6.4925520e-03
   8.0160321e-03   8.6457475e-03
   1.0020040e-02   1.0793449e-02
   1.2024048e-02   1.2935656e-02
   1.4028056e-02   1.5072368e-02
   1.6032064e-02   1.7203587e-02
   1.8036072e-02   1.9329311e-02
   2.0040080e-02   2.1449540e-02
   2.2044088e-02   2.3564276e-02
   2.4048096e-02   2.5673517e-02
   2.6052104e-02   2.7777264e-02
   2.8056112e-02   2.9875517e-02
   3.0060120e-02   3.1968275e-02
   3.2064128e-02   3.4055539e-02
   3.4068136e-02   3.6137309e-02
   3.6072144e-02   3.8213585e-02
   3.8076152e-02   4.0284366e-02
   4.0080160e-02   4.2349653e-02
   4.2084168e-02   4.4409446e-02
   4.4088176e-02   4.6463744e-02
   4.6092184e-02   4.8512548e-02
   4.8096192e-02   5.0555858e-02
   5.0100200e-02   5.2593674e-02
   5.2104208e-02   5.4625995e-02
   5.4108216e-02   5.6652822e-02
   5.6112224e-02   5.8674155e-02
   5.8116232e-02   6.0689994e-02
   6.0120240e-02   6.2700338e-02
   6.2124248e-02   6.4705188e-02
   6.4128257e-02   6.6704544e-02
   6.6132265e-02   6.8698405e-02
   6.8136273e-02   7.0686772e-02
   7.0140281e-02   7.2669645e-02
   7.2144289e-02   7.4647023e-02
   7.4148297e-02   7.6618908e-02
   7.6152305e-02   7.8585298e-02
   7.8156313e-02   8.0546194e-02
   8.0160321e-02   8.2501595e-02
   8.2164329e-02   8.4451502e-02
   8.4168337e-02   8.6395915e-02
   8.6172345e-02   8.8334834e-02
   8.8176353e-02   9.0268258e-02
   9.0180361e-02   9.2196188e-02
   9.2184369e-02   9.4118624e-02
   9.4188377e-02   9.6035566e-02
   9.6192385e-02   9.7947013e-02
   9.8196393e-02   9.9852966e-02
   1.0020040e-01   1.0175342e-01
   1.0220441e-01   1.0364839e-01
   1.0420842e-01   1.0553786e-01
   1.0621242e-01   1.0742183e-01
   1.0821643e-01   1.0930032e-01
   1.1022044e-01   1.1117330e-01
   1.1222445e-01   1.1304080e-01
   1.1422846e-01   1.1490280e-01
   1.1623246e-01   1.1675930e-01
   1.1823647e-01   1.1861031e-01
   1.2024048e-01   1.2045583e-01
   1.2224449e-01   1.2229585e-01
   1.2424850e-01   1.2413038e-01
   1.2625251e-01   1.2595941e-01
   1.2825651e-01   1.2778295e-01
   1.3026052e-01   1.2960099e-01
   1.3226453e-01   1.3141354e-01
   1.3426854e-01   1.3322060e-01
   1.3627255e-01   1.3502216e-01
   1.3827655e-01   1.3681823e-01
   1.4028056e-01   1.3860880e-01
   1.4228457e-01   1.4039388e-01
   1.4428858e-01   1.4217346e-01
   1.4629259e-01   1.4394755e-01
   1.4829659e-01   1.4571615e-01
   1.5030060e-01   1.4747925e-01
   1.5230461e-01   1.4923686e-01
   1.5430862e-01   1.5098897e-01
   1.5631263e-01   1.5273559e-01
   1.5831663e-01   1.5447672e-01
   1.6032064e-01   1.5621235e-01
   1.6232465e-01   1.5794248e-01
   1.6432866e-01   1.5966712e-01
   1.6633267e-01   1.6138627e-01
   1.6833667e-01   1.6309992e-01
   1.7034068e-01   1.6480808e-01
   1.7234469e-01   1.6651075e-01
   1.7434870e-01   1.6820792e-01
   1.7635271e-01   1.6989960e-01
   1.7835671e-01   1.7158578e-01
   1.8036072e-01   1.7326646e-01
   1.8236473e-01   1.7494166e-01
   1.8436874e-01   1.7661136e-01
   1.8637275e-01   1.7827556e-01
   1.8837675e-01   1.7993427e-01
   1.9038076e-01   1.8158749e-01
   1.9238477e-01   1.8323521e-01
   1.9438878e-01   1.8487744e-01
   1.9639279e-01   1.8651417e-01
   1.9839679e-01   1.8814541e-01
   2.0040080e-01   1.8977116e-01
   2.0240481e-01   1.9139141e-01
   2.0440882e-01   1.9300616e-01
   2.0641283e-01   1.9461542e-01
   2.0841683e-01   1.9621919e-01
   2.1042084e-01   1.9781747e-01
   2.1242485e-01   1.9941024e-01
   2.1442886e-01   2.0099753e-01
   2.1643287e-01   2.0257932e-01
   2.1843687e-01   2.0415562e-01
   2.2044088e-01   2.0572642e-01
   2.2244489e-01   2.0729173e-01
   2.2444890e-01   2.0885154e-01
   2.2645291e-01   2.1040586e-01
   2.2845691e-01   2.1195468e-01
   2.3046092e-01   2.1349801e-01
   2.3246493e-01   2.1503585e-01
   2.3446894e-01   2.1656819e-01
   2.3647295e-01   2.1809504e-01
   2.3847695e-01   2.1961639e-01
   2.4048096e-01   2.2113225e-01
   2.4248497e-01   2.2264262e-01
   2.4448898e-01   2.2414749e-01
   2.4649299e-01   2.2564687e-01
   2.4849699e-01   2.2714075e-01
   2.5050100e-01   2.2862914e-01
   2.5250501e-01   2.3011203e-01
   2.5450902e-01   2.3158943e-01
   2.5651303e-01   2.3306133e-01
   2.5851703e-01   2.3452774e-01
   2.6052104e-01   2.3598866e-01
   2.6252505e-01   2.3744408e-01
   2.6452906e-01   2.3889401e-01
   2.6653307e-01   2.4033844e-01
   2.6853707e-01   2.4177738e-01
   2.7054108e-01   2.4321083e-01
   2.7254509e-01   2.4463878e-01
   2.7454910e-01   2.4606124e-01
   2.7655311e-01   2.4747820e-01
   2.7855711e-01   2.4888967e-01
   2.8056112e-01   2.5029564e-01
   2.8256513e-01   2.5169612e-01
   2.8456914e-01   2.5309111e-01
   2.8657315e-01   2.5448060e-01
   2.8857715e-01   2.5586459e-01
   2.9058116e-01   2.5724310e-01
   2.9258517e-01   2.5861610e-01
   2.9458918e-01   2.5998362e-01
   2.9659319e-01   2.6134564e-01
   2.9859719e-01   2.6270216e-01
   3.0060120e-01   2.6405319e-01
   3.0260521e-01   2.6539873e-01
   3.0460922e-01   2.6673877e-01
   3.0661323e-01   2.6807332e-01
   3.0861723e-01   2.6940237e-01
   3.1062124e-01   2.7072593e-01
   3.1262525e-01   2.7204400e-01
   3.1462926e-01   2.7335657e-01
   3.1663327e-01   2.7466365e-01
   3.1863727e-01   2.7596523e-01
   3.2064128e-01   2.7726132e-01
   3.2264529e-01   2.7855191e-01
   3.2464930e-01   2.7983701e-01
   3.2665331e-01   2.8111662e-01
   3.2865731e-01   2.8239073e-01
   3.3066132e-01   2.8365934e-01
   3.3266533e-01   2.8492247e-01
   3.3466934e-01   2.8618009e-01
   3.3667335e-01   2.8743223e-01
   3.3867735e-01   2.8867887e-01
   3.4068136e-01   2.8992001e-01
   3.4268537e-01   2.9115566e-01
   3.4468938e-01   2.9238582e-01
   3.4669339e-01   2.9361048e-01
   3.4869739e-01   2.9482965e-01
   3.5070140e-01   2.9604333e-01
   3.5270541e-01   2.9725151e-01
   3.5470942e-01   2.9845419e-01
   3.5671343e-01   2.9965138e-01
   3.5871743e-01   3.0084308e-01
   3.6072144e-01   3.0202928e-01
   3.6272545e-01   3.0320999e-01
   3.6472946e-01   3.0438520e-01
   3.6673347e-01   3.0555492e-01
   3.6873747e-01   3.0671915e-01
   3.7074148e-01   3.0787788e-01
   3.7274549e-01   3.0903112e-01
   3.7474950e-01   3.1017886e-01
   3.7675351e-01   3.1132111e-01
   3.7875752e-01   3.1245786e-01
   3.8076152e-01   3.1358912e-01
   3.8276553e-01   3.1471489e-01
   3.8476954e-01   3.1583516e-01
   3.8677355e-01   3.1694994e-01
   3.8877756e-01   3.1805922e-01
   3.9078156e-01   3.1916301e-01
   3.9278557e-01   3.2026130e-01
   3.9478958e-01   3.2135410e-01
   3.9679359e-01   3.2244141e-01
   3.9879760e-01   3.2352322e-01
   4.0080160e-01   3.2459954e-01
   4.0280561e-01   3.2567036e-01
   4.0480962e-01   3.2673569e-01
   4.0681363e-01   3.2779552e-01
   4.0881764e-01   3.2884986e-01
   4.1082164e-01   3.2989871e-01
   4.1282565e-01   3.3094206e-01
   4.1482966e-01   3.3197992e-01
   4.1683367e-01   3.3301228e-01
   4.1883768e-01   3.3403915e-01
   4.2084168e-01   3.3506052e-01
   4.2284569e-01   3.3607640e-01
   4.2484970e-01   3.3708679e-01
   4.2685371e-01   3.3809168e-01
   4.2885772e-01   3.3909108e-01
   4.3086172e-01   3.4008498e-01
   4.3286573e-01   3.4107339e-01
   4.3486974e-01   3.4205630e-01
   4.3687375e-01   3.4303372e-01
   4.3887776e-01   3.4400565e-01
   4.4088176e-01   3.4497208e-01
   4.4288577e-01   3.4593302e-01
   4.4488978e-01   3.4688846e-01
   4.4689379e-01   3.4783841e-01
   4.4889780e-01   3.4878286e-01
   4.5090180e-01   3.4972182e-01
   4.5290581e-01   3.5065529e-01
   4.5490982e-01   3.5158326e-01
   4.5691383e-01   3.5250574e-01
   4.5891784e-01   3.5342272e-01
   4.6092184e-01   3.5433421e-01
   4.6292585e-01   3.5524020e-01
   4.6492986e-01   3.5614070e-01
   4.6693387e-01   3.5703571e-01
   4.6893788e-01   3.5792522e-01
   4.7094188e-01   3.5880924e-01
   4.7294589e-01   3.5968776e-01
   4.7494990e-01   3.6056079e-01
   4.7695391e-01   3.6142833e-01
   4.7895792e-01   3.6229037e-01
   4.8096192e-01   3.6314691e-01
   4.8296593e-01   3.6399796e-01
   4.8496994e-01   3.6484352e-01
   4.8697395e-01   3.6568358e-01
   4.8897796e-01   3.6651815e-01
   4.9098196e-01   3.6734723e-01
   4.9298597e-01   3.6817081e-01
   4.9498998e-01   3.6898889e-01
   4.9699399e-01   3.6980149e-01
   4.9899800e-01   3.7060858e-01
   5.0100200e-01   3.7261259e-01
   5.0300601e-01   3.7581351e-01
   5.0501002e-01   3.7900893e-01
   5.0701403e-01   3.8219886e-01
   5.0901804e-01   3.8538330e-01
   5.1102204e-01   3.8856224e-01
   5.1302605e-01   3.9173569e-01
   5.1503006e-01   3.9490364e-01
   5.1703407e-01   3.9806610e-01
   5.1903808e-01   4.0122306e-01
   5.2104208e-01   4.0437453e-01
   5.2304609e-01   4.0752051e-01
   5.2505010e-01   4.1066099e-01
   5.2705411e-01   4.1379598e-01
   5.2905812e-01   4.1692547e-01
   5.3106212e-01   4.2004947e-01
   5.3306613e-01   4.2316797e-01
   5.3507014e-01   4.2628098e-01
   5.3707415e-01   4.2938850e-01
   5.3907816e-01   4.3249052e-01
   5.4108216e-01   4.3558705e-01
   5.4308617e-01   4.3867808e-01
   5.4509018e-01   4.4176362e-01
   5.4709419e-01   4.4484367e-01
   5.4909820e-01   4.4791822e-01
   5.5110220e-01   4.5098727e-01
   5.5310621e-01   4.5405083e-01
   5.5511022e-01   4.5710890e-01
   5.5711423e-01   4.6016147e-01
   5.5911824e-01   4.6320855e-01
   5.6112224e-01   4.6625014e-01
   5.6312625e-01   4.6928623e-01
   5.6513026e-01   4.7231682e-01
   5.6713427e-01   4.7534192e-01
   5.6913828e-01   4.7836153e-01
   5.7114228e-01   4.8137565e-01
   5.7314629e-01   4.8438426e-01
   5.7515030e-01   4.8738739e-01
   5.7715431e-01   4.9038502e-01
   5.7915832e-01   4.9337716e-01
   5.8116232e-01   4.9636380e-01
   5.8316633e-01   4.9934494e-01
   5.8517034e-01   5.0232060e-01
   5.8717435e-01   5.0529076e-01
   5.8917836e-01   5.0825542e-01
   5.9118236e-01   5.1121459e-01
   5.9318637e-01   5.1416827e-01
   5.9519038e-01   5.1711645e-01
   5.9719439e-01   5.2005914e-01
   5.9919840e-01   5.2299633e-01
   6.0120240e-01   5.2592803e-01
   6.0320641e-01   5.2885423e-01
   6.0521042e-01   5.3177494e-01
   6.0721443e-01   5.3469016e-01
   6.0921844e-01   5.3759988e-01
   6.1122244e-01   5.4050411e-01
   6.1322645e-01   5.4340284e-01
   6.1523046e-01   5.4629608e-01
   6.1723447e-01   5.4918383e-01
   6.1923848e-01   5.5206608e-01
   6.2124248e-01   5.5494283e-01
   6.2324649e-01   5.5781410e-01
   6.2525050e-01   5.6067986e-01
   6.2725451e-01   5.6354014e-01
   6.2925852e-01   5.6639492e-01
   6.3126253e-01   5.6924420e-01
   6.3326653e-01   5.7208799e-01
   6.3527054e-01   5.7492629e-01
   6.3727455e-01   5.7775909e-01
   6.3927856e-01   5.8058640e-01
   6.4128257e-01   5.8340821e-01
   6.4328657e-01   5.8622453e-01
   6.4529058e-01   5.8903535e-01
   6.4729459e-01   5.9184068e-01
   6.4929860e-01   5.9464052e-01
   6.5130261e-01   5.9743486e-01
   6.5330661e-01   6.0022371e-01
   6.5531062e-01   6.0300706e-01
   6.5731463e-01   6.0578492e-01
   6.5931864e-01   6.0855729e-01
   6.6132265e-01   6.1132416e-01
   6.6332665e-01   6.1408553e-01
   6.6533066e-01   6.1684142e-01
   6.6733467e-01   6.1959180e-01
   6.6933868e-01   6.2233670e-01
   6.7134269e-01   6.2507610e-01
   6.7334669e-01   6.2781000e-01
   6.7535070e-01   6.3053841e-01
   6.7735471e-01   6.3326133e-01
   6.7935872e-01   6.3597875e-01
   6.8136273e-01   6.3869068e-01
   6.8336673e-01   6.4139711e-01
   6.8537074e-01   6.4409805e-01
   6.8737475e-01   6.4679350e-01
   6.8937876e-01   6.4948345e-01
   6.9138277e-01   6.5216790e-01
   6.9338677e-01   6.5484687e-01
   6.9539078e-01   6.5752033e-01
   6.9739479e-01   6.6018831e-01
   6.9939880e-01   6.6285079e-01
   7.0140281e-01   6.6550777e-01
   7.0340681e-01   6.6815926e-01
   7.0541082e-01   6.7080526e-01
   7.0741483e-01   6.7344576e-01
   7.0941884e-01   6.7608077e-01
   7.1142285e-01   6.7871028e-01
   7.1342685e-01   6.8133430e-01
   7.1543086e-01   6.8395283e-01
   7.1743487e-01   6.8656586e-01
   7.1943888e-01   6.8917340e-01
   7.2144289e-01   6.9177544e-01
   7.2344689e-01   6.9437199e-01
   7.2545090e-01   6.9696304e-01
   7.2745491e-01   6.9954860e-01
   7.2945892e-01   7.0212866e-01
   7.3146293e-01   7.0470324e-01
   7.3346693e-01   7.0727231e-01
   7.3547094e-01   7.0983589e-01
   7.3747495e-01   7.1239398e-01
   7.3947896e-01   7.1494658e-01
   7.4148297e-01   7.1749368e-01
   7.4348697e-01   7.2003528e-01
   7.4549098e-01   7.2257139e-01
   7.4749499e-01   7.2510201e-01
   7.4949900e-01   7.2762713e-01
   7.5150301e-01   7.3014676e-01
   7.5350701e-01   7.3266089e-01
   7.5551102e-01   7.3516953e-01
   7.5751503e-01   7.3767268e-01
   7.5951904e-01   7.4017033e-01
   7.6152305e-01   7.4266249e-01
   7.6352705e-01   7.4514915e-01
   7.6553106e-01   7.4763032e-01
   7.6753507e-01   7.5010599e-01
   7.6953908e-01   7.5257617e-01
   7.7154309e-01   7.5504086e-01
   7.7354709e-01   7.5750005e-01
   7.7555110e-01   7.5995374e-01
   7.7755511e-01   7.6240195e-01
   7.7955912e-01   7.6484465e-01
   7.8156313e-01   7.6728187e-01
   7.8356713e-01   7.6971359e-01
   7.8557114e-01   7.7213981e-01
   7.8757515e-01   7.7456054e-01
   7.8957916e-01   7.7697578e-01
   7.9158317e-01   7.7938552e-01
   7.9358717e-01   7.8178977e-01
   7.9559118e-01   7.8418853e-01
   7.9759519e-01   7.8658179e-01
   7.9959920e-01   7.8896955e-01
   8.0160321e-01   7.9135182e-01
   8.0360721e-01   7.9372860e-01
   8.0561122e-01   7.9609988e-01
   8.0761523e-01   7.9846567e-01
   8.0961924e-01   8.0082597e-01
   8.1162325e-01   8.0318077e-01
   8.1362725e-01   8.0553007e-01
   8.1563126e-01   8.0787388e-01
   8.1763527e-01   8.1021220e-01
   8.1963928e-01   8.1254502e-01
   8.2164329e-01   8.1487235e-01
   8.2364729e-01   8.1719418e-01
   8.2565130e-01   8.1951052e-01
   8.2765531e-01   8.2182137e-01
   8.2965932e-01   8.2412672e-01
   8.3166333e-01   8.2642658e-01
   8.3366733e-01   8.2872094e-01
   8.3567134e-01   8.3100981e-01
   8.3767535e-01   8.3329318e-01
   8.3967936e-01   8.3557106e-01
   8.4168337e-01   8.3784345e-01
   8.4368737e-01   8.4011034e-01
   8.4569138e-01   8.4237174e-01
   8.4769539e-01   8.4462764e-01
   8.4969940e-01   8.4687805e-01
   8.5170341e-01   8.4912296e-01
   8.5370741e-01   8.5136238e-01
   8.5571142e-01   8.5359631e-01
   8.5771543e-01   8.5582474e-01
   8.5971944e-01   8.5804768e-01
   8.6172345e-01   8.6026512e-01
   8.6372745e-01   8.6247707e-01
   8.6573146e-01   8.6468352e-01
   8.6773547e-01   8.6688448e-01
   8.6973948e-01   8.6907995e-01
   8.7174349e-01   8.7126992e-01
   8.7374749e-01   8.7345440e-01
   8.7575150e-01   8.7563338e-01
   8.7775551e-01   8.7780687e-01
   8.7975952e-01   8.7997486e-01
   8.8176353e-01   8.8213736e-01
   8.8376754e-01   8.8429437e-01
   8.8577154e-01   8.8644588e-01
   8.8777555e-01   8.8859190e-01
   8.8977956e-01   8.9073242e-01
   8.9178357e-01   8.9286745e-01
   8.9378758e-01   8.9499699e-01
   8.9579158e-01   8.9712103e-01
   8.9779559e-01   8.9923957e-01
   8.9979960e-01   9.0135262e-01
   9.0180361e-01   9.0346018e-01
   9.0380762e-01   9.0556224e-01
   9.0581162e-01   9.0765881e-01
   9.0781563e-01   9.0974989e-01
   9.0981964e-01   9.1183547e-01
   9.1182365e-01   9.1391555e-01
   9.1382766e-01   9.1599014e-01
   9.1583166e-01   9.1805924e-01
   9.1783567e-01   9.2012284e-01
   9.1983968e-01   9.2218095e-01
   9.2184369e-01   9.2423357e-01
   9.2384770e-01   9.2628069e-01
   9.2585170e-01   9.2832231e-01
   9.2785571e-01   9.3035845e-01
   9.2985972e-01   9.3238908e-01
   9.3186373e-01   9.3441423e-01
   9.3386774e-01   9.3643388e-01
   9.3587174e-01   9.3844803e-01
   9.3787575e-01   9.4045669e-01
   9.3987976e-01   9.4245986e-01
   9.4188377e-01   9.4445753e-01
   9.4388778e-01   9.4644971e-01
   9.4589178e-01   9.4843639e-01
   9.4789579e-01   9.5041758e-01
   9.4989980e-01   9.5239327e-01
   9.5190381e-01   9.5436347e-01
   9.5390782e-01   9.5632818e-01
   9.5591182e-01   9.5828739e-01
   9.5791583e-01   9.6024111e-01
   9.5991984e-01   9.6218933e-01
   9.6192385e-01   9.6413206e-01
   9.6392786e-01   9.6606930e-01
   9.6593186e-01   9.6800104e-01
   9.6793587e-01   9.6992728e-01
   9.6993988e-01   9.7184803e-01
   9.7194389e-01   9.7376329e-01
   9.7394790e-01   9.7567306e-01
   9.7595190e-01   9.7757732e-01
   9.7795591e-01   9.7947610e-01
   9.7995992e-01   9.8136938e-01
   9.8196393e-01   9.8325717e-01
   9.8396794e-01   9.8513946e-01
   9.8597194e-01   9.8701626e-01
   9.8797595e-01   9.8888756e-01
   9.8997996e-01   9.9075337e-01
   9.9198397e-01   9.9261368e-01
   9.9398798e-01   9.9446850e-01
   9.9599198e-01   9.9631783e-01
   9.9799599e-01   9.9816166e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   0.0000000e+00
   4.8979591e-01   0.0000000e+00
   4.9081631e-01   0.0000000e+00
   4.9183672e-01   0.0000000e+00
   4.9285713e-01   0.0000000e+00
   4.9387754e-01   0.0000000e+00
   4.9489795e-01   0.0000000e+00
   4.9591835e-01   0.0000000e+00
   4.9693876e-01   0.0000000e+00
   4.9795917e-01   0.0000000e+00
   4.9897958e-01   0.0000000e+00
   4.9999999e-01   0.0000000e+00
   5.0102039e-01   0.0000000e+00
   5.0204080e-01   0.0000000e+00
   5.0306121e-01   0.0000000e+00
   5.0408162e-01   0.0000000e+00
   5.0510202e-01   0.0000000e+00
   5.0612243e-01   0.0000000e+00
   5.0714284e-01   0.0000000e+00
   5.0816325e-01   0.0000000e+00
   5.0918366e-01   0.0000000e+00
   5.1020406e-01   0.0000000e+00
   5.1122447e-01   0.0000000e+00
   5.1224488e-01   0.0000000e+00
   5.1326529e-01   0.0000000e+00
   5.1428569e-01   0.0000000e+00
   5.1530610e-01   0.0000000e+00
   5.1632651e-01   0.0000000e+00
   5.1734692e-01   0.0000000e+00
   5.1836733e-01   0.0000000e+00
   5.1938773e-01   0.0000000e+00
   5.2040814e-01   0.0000000e+00
   5.2142855e-01   0.0000000e+00
   5.2244896e-01   0.0000000e+00
   5.2346936e-01   0.0000000e+00
   5.2448977e-01   0.0000000e+00
   5.2551018e-01   0.0000000e+00
   5.2658161e-01   0.0000000e+00
   5.2775816e-01   0.0000000e+00
   5.2904612e-01   0.0000000e+00
   5.3045193e-01   0.0000000e+00
   5.3198198e-01   0.0000000e+00
   5.3364270e-01   0.0000000e+00
   5.3544056e-01   0.0000000e+00
   5.3738202e-01   0.0000000e+00
   5.3947351e-01   0.0000000e+00
   5.4172149e-01   0.0000000e+00
   5.4413234e-01   0.0000000e+00
   5.4671244e-01   0.0000000e+00
   5.4946809e-01   0.0000000e+00
   5.5240554e-01   0.0000000e+00
   5.5553097e-01   0.0000000e+00
   5.5885044e-01   0.0000000e+00
   5.6236994e-01   0.0000000e+00
   5.6609531e-01   0.0000000e+00
   5.7003225e-01   0.0000000e+00
   5.7418631e-01   0.0000000e+00
   5.7856282e-01   0.0000000e+00
   5.8316692e-01   0.0000000e+00
   5.8800348e-01   0.0000000e+00
   5.9307708e-01   0.0000000e+00
   5.9839198e-01   0.0000000e+00
   6.0395208e-01   0.0000000e+00
   6.0976083e-01   0.0000000e+00
   6.1582122e-01   0.0000000e+00
   6.2213572e-01   0.0000000e+00
   6.2870616e-01   0.0000000e+00
   6.3553376e-01   0.0000000e+00
   6.4261895e-01   0.0000000e+00
   6.4996138e-01   0.0000000e+00
   6.5755977e-01   0.0000000e+00
   6.6541190e-01   0.0000000e+00
   6.7351445e-01   0.0000000e+00
   6.8186295e-01   0.0000000e+00
   6.9045169e-01   0.0000000e+00
   6.9927363e-01   0.0000000e+00
   7.0832033e-01   0.0000000e+00
   7.1758182e-01   0.0000000e+00
   7.2704660e-01   0.0000000e+00
   7.3670151e-01   0.0000000e+00
   7.4653173e-01   0.0000000e+00
   7.5652070e-01   0.0000000e+00
   7.6665012e-01   0.0000000e+00
   7.7689995e-01   0.0000000e+00
   7.8724839e-01   0.0000000e+00
   7.9767200e-01   0.0000000e+00
   8.0814569e-01   0.0000000e+00
   8.1864287e-01   0.0000000e+00
   8.2913557e-01   0.0000000e+00
   8.3959460e-01   0.0000000e+00
   8.4998976e-01   0.0000000e+00
   8.6029005e-01   0.0000000e+00
   8.7046398e-01   0.0000000e+00
   8.8047982e-01   0.0000000e+00
   8.9030595e-01   0.0000000e+00
   8.9991120e-01   0.0000000e+00
   9.0926522e-01   0.0000000e+00
   9.1833887e-01   0.0000000e+00
   9.2710458e-01   0.0000000e+00
   9.3553675e-01   0.0000000e+00
   9.4361215e-01   0.0000000e+00
   9.5131019e-01   0.0000000e+00
   9.5861330e-01   0.0000000e+00
   9.6550719e-01   0.0000000e+00
   9.7198105e-01   0.0000000e+00
   9.7802775e-01   0.0000000e+00
   9.8364391e-01   0.0000000e+00
   9.8882992e-01   0.0000000e+00
   9.9359015e-01   0.0000000e+00
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   0.0000000e+00
   5.0300601e-01   0.0000000e+00
   5.0501002e-01   0.0000000e+00
   5.0701403e-01   0.0000000e+00
   5.0901804e-01   0.0000000e+00
   5.1102204e-01   0.0000000e+00
   5.1302605e-01   0.0000000e+00
   5.1503006e-01   0.0000000e+00
   5.1703407e-01   0.0000000e+00
   5.1903808e-01   0.0000000e+00
   5.2104208e-01   0.0000000e+00
   5.2304609e-01   0.0000000e+00
   5.2505010e-01   0.0000000e+00
   5.2705411e-01   0.0000000e+00
   5.2905812e-01   0.0000000e+00
   5.3106212e-01   0.0000000e+00
   5.3306613e-01   0.0000000e+00
   5.3507014e-01   0.0000000e+00
   5.3707415e-01   0.0000000e+00
   5.3907816e-01   0.0000000e+00
   5.4108216e-01   0.0000000e+00
   5.4308617e-01   0.0000000e+00
   5.4509018e-01   0.0000000e+00
   5.4709419e-01   0.0000000e+00
   5.4909820e-01   0.0000000e+00
   5.5110220e-01   0.0000000e+00
   5.5310621e-01   0.0000000e+00
   5.5511022e-01   0.0000000e+00
   5.5711423e-01   0.0000000e+00
   5.5911824e-01   0.0000000e+00
   5.6112224e-01   0.0000000e+00
   5.6312625e-01   0.0000000e+00
   5.6513026e-01   0.0000000e+00
   5.6713427e-01   0.0000000e+00
   5.6913828e-01   0.0000000e+00
   5.7114228e-01   0.0000000e+00
   5.7314629e-01   0.0000000e+00
   5.7515030e-01   0.0000000e+00
   5.7715431e-01   0.0000000e+00
   5.7915832e-01   0.0000000e+00
   5.8116232e-01   0.0000000e+00
   5.8316633e-01   0.0000000e+00
   5.8517034e-01   0.0000000e+00
   5.8717435e-01   0.0000000e+00
   5.8917836e-01   0.0000000e+00
   5.9118236e-01   0.0000000e+00
   5.9318637e-01   0.0000000e+00
   5.9519038e-01   0.0000000e+00
   5.9719439e-01   0.0000000e+00
   5.9919840e-01   0.0000000e+00
   6.0120240e-01   0.0000000e+00
   6.0320641e-01   0.0000000e+00
   6.0521042e-01   0.0000000e+00
   6.0721443e-01   0.0000000e+00
   6.0921844e-01   0.0000000e+00
   6.1122244e-01   0.0000000e+00
   6.1322645e-01   0.0000000e+00
   6.1523046e-01   0.0000000e+00
   6.1723447e-01   0.0000000e+00
   6.1923848e-01   0.0000000e+00
   6.2124248e-01   0.0000000e+00
   6.2324649e-01   0.0000000e+00
   6.2525050e-01   0.0000000e+00
   6.2725451e-01   0.0000000e+00
   6.2925852e-01   0.0000000e+00
   6.3126253e-01   0.0000000e+00
   6.3326653e-01   0.0000000e+00
   6.3527054e-01   0.0000000e+00
   6.3727455e-01   0.0000000e+00
   6.3927856e-01   0.0000000e+00
   6.4128257e-01   0.0000000e+00
   6.4328657e-01   0.0000000e+00
   6.4529058e-01   0.0000000e+00
   6.4729459e-01   0.0000000e+00
   6.4929860e-01   0.0000000e+00
   6.5130261e-01   0.0000000e+00
   6.5330661e-01   0.0000000e+00
   6.5531062e-01   0.0000000e+00
   6.5731463e-01   0.0000000e+00
   6.5931864e-01   0.0000000e+00
   6.6132265e-01   0.0000000e+00
   6.6332665e-01   0.0000000e+00
   6.6533066e-01   0.0000000e+00
   6.6733467e-01   0.0000000e+00
   6.6933868e-01   0.0000000e+00
   6.7134269e-01   0.0000000e+00
   6.7334669e-01   0.0000000e+00
   6.7535070e-01   0.0000000e+00
   6.7735471e-01   0.0000000e+00
   6.7935872e-01   0.0000000e+00
   6.8136273e-01   0.0000000e+00
   6.8336673e-01   0.0000000e+00
   6.8537074e-01   0.0000000e+00
   6.8737475e-01   0.0000000e+00
   6.8937876e-01   0.0000000e+00
   6.9138277e-01   0.0000000e+00
   6.9338677e-01   0.0000000e+00
   6.9539078e-01   0.0000000e+00
   6.9739479e-01   0.0000000e+00
   6.9939880e-01   0.0000000e+00
   7.0140281e-01   0.0000000e+00
   7.0340681e-01   0.0000000e+00
   7.0541082e-01   0.0000000e+00
   7.0741483e-01   0.0000000e+00
   7.0941884e-01   0.0000000e+00
   7.1142285e-01   0.0000000e+00
   7.1342685e-01   0.0000000e+00
   7.1543086e-01   0.0000000e+00
   7.1743487e-01   0.0000000e+00
   7.1943888e-01   0.0000000e+00
   7.2144289e-01   0.0000000e+00
   7.2344689e-01   0.0000000e+00
   7.2545090e-01   0.0000000e+00
   7.2745491e-01   0.0000000e+00
   7.2945892e-01   0.0000000e+00
   7.3146293e-01   0.0000000e+00
   7.3346693e-01   0.0000000e+00
   7.3547094e-01   0.0000000e+00
   7.3747495e-01   0.0000000e+00
   7.3947896e-01   0.0000000e+00
   7.4148297e-01   0.0000000e+00
   7.4348697e-01   0.0000000e+00
   7.4549098e-01   0.0000000e+00
   7.4749499e-01   0.0000000e+00
   7.4949900e-01   0.0000000e+00
   7.5150301e-01   0.0000000e+00
   7.5350701e-01   0.0000000e+00
   7.5551102e-01   0.0000000e+00
   7.5751503e-01   0.0000000e+00
   7.5951904e-01   0.0000000e+00
   7.6152305e-01   0.0000000e+00
   7.6352705e-01   0.0000000e+00
   7.6553106e-01   0.0000000e+00
   7.6753507e-01   0.0000000e+00
   7.6953908e-01   0.0000000e+00
   7.7154309e-01   0.0000000e+00
   7.7354709e-01   0.0000000e+00
   7.7555110e-01   0.0000000e+00
   7.7755511e-01   0.0000000e+00
   7.7955912e-01   0.0000000e+00
   7.8156313e-01   0.0000000e+00
   7.8356713e-01   0.0000000e+00
   7.8557114e-01   0.0000000e+00
   7.8757515e-01   0.0000000e+00
   7.8957916e-01   0.0000000e+00
   7.9158317e-01   0.0000000e+00
   7.9358717e-01   0.0000000e+00
   7.9559118e-01   0.0000000e+00
   7.9759519e-01   0.0000000e+00
   7.9959920e-01   0.0000000e+00
   8.0160321e-01   0.0000000e+00
   8.0360721e-01   0.0000000e+00
   8.0561122e-01   0.0000000e+00
   8.0761523e-01   0.0000000e+00
   8.0961924e-01   0.0000000e+00
   8.1162325e-01   0.0000000e+00
   8.1362725e-01   0.0000000e+00
   8.1563126e-01   0.0000000e+00
   8.1763527e-01   0.0000000e+00
   8.1963928e-01   0.0000000e+00
   8.2164329e-01   0.0000000e+00
   8.2364729e-01   0.0000000e+00
   8.2565130e-01   0.0000000e+00
   8.2765531e-01   0.0000000e+00
   8.2965932e-01   0.0000000e+00
   8.3166333e-01   0.0000000e+00
   8.3366733e-01   0.0000000e+00
   8.3567134e-01   0.0000000e+00
   8.3767535e-01   0.0000000e+00
   8.3967936e-01   0.0000000e+00
   8.4168337e-01   0.0000000e+00
   8.4368737e-01   0.0000000e+00
   8.4569138e-01   0.0000000e+00
   8.4769539e-01   0.0000000e+00
   8.4969940e-01   0.0000000e+00
   8.5170341e-01   0.0000000e+00
   8.5370741e-01   0.0000000e+00
   8.5571142e-01   0.0000000e+00
   8.5771543e-01   0.0000000e+00
   8.5971944e-01   0.0000000e+00
   8.6172345e-01   0.0000000e+00
   8.6372745e-01   0.0000000e+00
   8.6573146e-01   0.0000000e+00
   8.6773547e-01   0.0000000e+00
   8.6973948e-01   0.0000000e+00
   8.7174349e-01   0.0000000e+00
   8.7374749e-01   0.0000000e+00
   8.7575150e-01   0.0000000e+00
   8.7775551e-01   0.0000000e+00
   8.7975952e-01   0.0000000e+00
   8.8176353e-01   0.0000000e+00
   8.8376754e-01   0.0000000e+00
   8.8577154e-01   0.0000000e+00
   8.8777555e-01   0.0000000e+00
   8.8977956e-01   0.0000000e+00
   8.9178357e-01   0.0000000e+00
   8.9378758e-01   0.0000000e+00
   8.9579158e-01   0.0000000e+00
   8.9779559e-01   0.0000000e+00
   8.9979960e-01   0.0000000e+00
   9.0180361e-01   0.0000000e+00
   9.0380762e-01   0.0000000e+00
   9.0581162e-01   0.0000000e+00
   9.0781563e-01   0.0000000e+00
   9.0981964e-01   0.0000000e+00
   9.1182365e-01   0.0000000e+00
   9.1382766e-01   0.0000000e+00
   9.1583166e-01   0.0000000e+00
   9.1783567e-01   0.0000000e+00
   9.1983968e-01   0.0000000e+00
   9.2184369e-01   0.0000000e+00
   9.2384770e-01   0.0000000e+00
   9.2585170e-01   0.0000000e+00
   9.2785571e-01   0.0000000e+00
   9.2985972e-01   0.0000000e+00
   9.3186373e-01   0.0000000e+00
   9.3386774e-01   0.0000000e+00
   9.3587174e-01   0.0000000e+00
   9.3787575e-01   0.0000000e+00
   9.3987976e-01   0.0000000e+00
   9.4188377e-01   0.0000000e+00
   9.4388778e-01   0.0000000e+00
   9.4589178e-01   0.0000000e+00
   9.4789579e-01   0.0000000e+00
   9.4989980e-01   0.0000000e+00
   9.5190381e-01   0.0000000e+00
   9.5390782e-01   0.0000000e+00
   9.5591182e-01   0.0000000e+00
   9.5791583e-01   0.0000000e+00
   9.5991984e-01   0.0000000e+00
   9.6192385e-01   0.0000000e+00
   9.6392786e-01   0.0000000e+00
   9.6593186e-01   0.0000000e+00
   9.6793587e-01   0.0000000e+00
   9.6993988e-01   0.0000000e+00
   9.7194389e-01   0.0000000e+00
   9.7394790e-01   0.0000000e+00
   9.7595190e-01   0.0000000e+00
   9.7795591e-01   0.0000000e+00
   9.7995992e-01   0.0000000e+00
   9.8196393e-01   0.0000000e+00
   9.8396794e-01   0.0000000e+00
   9.8597194e-01   0.0000000e+00
   9.8797595e-01   0.0000000e+00
   9.8997996e-01   0.0000000e+00
   9.9198397e-01   0.0000000e+00
   9.9398798e-01   0.0000000e+00
   9.9599198e-01   0.0000000e+00
   9.9799599e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.8418244e-03
   1.3163558e-02   1.8077730e-02
   1.9262189e-02   2.8009858e-02
   2.5847735e-02   3.8680930e-02
   3.2910864e-02   5.0022902e-02
   4.0437094e-02   6.1954323e-02
   4.8407098e-02   7.4403972e-02
   5.6797117e-02   8.7305155e-02
   6.5579447e-02   1.0058873e-01
   7.4722998e-02   1.1418164e-01
   8.4193893e-02   1.2800862e-01
   9.3956090e-02   1.4199423e-01
   1.0397200e-01   1.5606459e-01
   1.1420311e-01   1.7014863e-01
   1.2461054e-01   1.8417916e-01
   1.3515560e-01   1.9809368e-01
   1.4580029e-01   2.1183508e-01
   1.5650769e-01   2.2535207e-01
   1.6724237e-01   2.3859945e-01
   1.7797066e-01   2.5153822e-01
   1.8866095e-01   2.6413546e-01
   1.9928379e-01   2.7636419e-01
   2.0981209e-01   2.8820307e-01
   2.2022116e-01   2.9963601e-01
   2.3048875e-01   3.1065175e-01
   2.4059501e-01   3.2124342e-01
   2.5052248e-01   3.3140804e-01
   2.6025597e-01   3.4114605e-01
   2.6978249e-01   3.5046087e-01
   2.7909113e-01   3.5935842e-01
   2.8817289e-01   3.6784670e-01
   2.9702058e-01   3.7593544e-01
   3.0562865e-01   3.8363572e-01
   3.1399303e-01   3.9095966e-01
   3.2211102e-01   3.9792015e-01
   3.2998109e-01   4.0453057e-01
   3.3760280e-01   4.1080464e-01
   3.4497662e-01   4.1675618e-01
   3.5210383e-01   4.2239900e-01
   3.5898638e-01   4.2774673e-01
   3.6562683e-01   4.3281279e-01
   3.7202819e-01   4.3761022e-01
   3.7819389e-01   4.4215169e-01
   3.8412763e-01   4.4644942e-01
   3.8983341e-01   4.5051513e-01
   3.9531537e-01   4.5436005e-01
   4.0057778e-01   4.5799492e-01
   4.0562503e-01   4.6142993e-01
   4.1046151e-01   4.6467476e-01
   4.1509165e-01   4.6773860e-01
   4.1951988e-01   4.7063013e-01
   4.2375059e-01   4.7335758e-01
   4.2778814e-01   4.7592869e-01
   4.3163684e-01   4.7835079e-01
   4.3530095e-01   4.8063080e-01
   4.3878469e-01   4.8277525e-01
   4.4209224e-01   4.8479031e-01
   4.4522775e-01   4.8668182e-01
   4.4819533e-01   4.8845531e-01
   4.5099911e-01   4.9011604e-01
   4.5364320e-01   4.9166899e-01
   4.5613173e-01   4.9311895e-01
   4.5846890e-01   4.9447046e-01
   4.6065893e-01   4.9572792e-01
   4.6270611e-01   4.9689553e-01
   4.6461483e-01   4.9797739e-01
   4.6638958e-01   4.9897744e-01
   4.6803493e-01   4.9989956e-01
   4.6955560e-01   5.0074750e-01
   4.7095640e-01   5.0152498e-01
   4.7224229e-01   5.0223561e-01
   4.7341836e-01   5.0288300e-01
   4.7448979e-01   5.0347063e-01
   4.7551020e-01   5.0402837e-01
   4.7653061e-01   5.0458427e-01
   4.7755101e-01   5.0513836e-01
   4.7857142e-01   5.0569063e-01
   4.7959183e-01   5.0624109e-01
   4.8061224e-01   5.0678972e-01
   4.8163264e-01   5.0733653e-01
   4.8265305e-01   5.0788153e-01
   4.8367346e-01   5.0842471e-01
   4.8469387e-01   5.0896607e-01
   4.8571428e-01   5.0950563e-01
   4.8673468e-01   5.1004338e-01
   4.8775509e-01   5.1057932e-01
   4.8877550e-01   5.1111347e-01
   4.8979591e-01   5.1164582e-01
   4.9081631e-01   5.1217637e-01
   4.9183672e-01   5.1270513e-01
   4.9285713e-01   5.1323211e-01
   4.9387754e-01   5.1375730e-01
   4.9489795e-01   5.1428070e-01
   4.9591835e-01   5.1480232e-01
   4.9693876e-01   5.1532217e-01
   4.9795917e-01   5.1584025e-01
   4.9897958e-01   5.1635655e-01
   4.9999999e-01   5.1687108e-01
   5.0102039e-01   5.1738385e-01
   5.0204080e-01   5.1789486e-01
   5.0306121e-01   5.1840411e-01
   5.0408162e-01   5.1891160e-01
   5.0510202e-01   5.1941733e-01
   5.0612243e-01   5.1992132e-01
   5.0714284e-01   5.2042356e-01
   5.0816325e-01   5.2092405e-01
   5.0918366e-01   5.2142280e-01
   5.1020406e-01   5.2191981e-01
   5.1122447e-01   5.2241509e-01
   5.1224488e-01   5.2290863e-01
   5.1326529e-01   5.2340045e-01
   5.1428569e-01   5.2389053e-01
   5.1530610e-01   5.2437889e-01
   5.1632651e-01   5.2486553e-01
   5.1734692e-01   5.2535045e-01
   5.1836733e-01   5.2583366e-01
   5.1938773e-01   5.2631515e-01
   5.2040814e-01   5.2679493e-01
   5.2142855e-01   5.2727301e-01
   5.2244896e-01   5.2774939e-01
   5.2346936e-01   5.2822408e-01
   5.2448977e-01   5.2869709e-01
   5.2551018e-01   5.2916840e-01
   5.2658161e-01   5.2966143e-01
   5.2775816e-01   5.3020067e-01
   5.2904612e-01   5.3078842e-01
   5.3045193e-01   5.3142689e-01
   5.3198198e-01   5.3211818e-01
   5.3364270e-01   5.3286425e-01
   5.3544056e-01   5.3366694e-01
   5.3738202e-01   5.3452795e-01
   5.3947351e-01   5.3544878e-01
   5.4172149e-01   5.3643076e-01
   5.4413234e-01   5.3747502e-01
   5.4671244e-01   5.3858246e-01
   5.4946809e-01   5.3975372e-01
   5.5240554e-01   5.4098923e-01
   5.5553097e-01   5.4228910e-01
   5.5885044e-01   5.4365318e-01
   5.6236994e-01   5.4508101e-01
   5.6609531e-01   5.4657179e-01
   5.7003225e-01   5.4812442e-01
   5.7418631e-01   5.4973742e-01
   5.7856282e-01   5.5140897e-01
   5.8316692e-01   5.5313686e-01
   5.8800348e-01   5.5491852e-01
   5.9307708e-01   5.5675098e-01
   5.9839198e-01   5.5863086e-01
   6.0395208e-01   5.6055441e-01
   6.0976083e-01   5.6251745e-01
   6.1582122e-01   5.6451544e-01
   6.2213572e-01   5.6654342e-01
   6.2870616e-01   5.6859608e-01
   6.3553376e-01   5.7066774e-01
   6.4261895e-01   5.7275241e-01
   6.4996138e-01   5.7484377e-01
   6.5755977e-01   5.7693525e-01
   6.6541190e-01   5.7902005e-01
   6.7351445e-01   5.8109120e-01
   6.8186295e-01   5.8314162e-01
   6.9045169e-01   5.8516416e-01
   6.9927363e-01   5.8715169e-01
   7.0832033e-01   5.8909719e-01
   7.1758182e-01   5.9099379e-01
   7.2704660e-01   5.9283488e-01
   7.3670151e-01   5.9461418e-01
   7.4653173e-01   5.9632586e-01
   7.5652070e-01   5.9796456e-01
   7.6665012e-01   5.9952554e-01
   7.7689995e-01   6.0100470e-01
   7.8724839e-01   6.0239867e-01
   7.9767200e-01   6.0370487e-01
   8.0814569e-01   6.0492152e-01
   8.1864287e-01   6.0604770e-01
   8.2913557e-01   6.0708333e-01
   8.3959460e-01   6.0802919e-01
   8.4998976e-01   6.0888687e-01
   8.6029005e-01   6.0965876e-01
   8.7046398e-01   6.1034794e-01
   8.8047982e-01   6.1095815e-01
   8.9030595e-01   6.1149367e-01
   8.9991120e-01   6.1195924e-01
   9.0926522e-01   6.1235996e-01
   9.1833887e-01   6.1270115e-01
   9.2710458e-01   6.1298829e-01
   9.3553675e-01   6.1322686e-01
   9.4361215e-01   6.1342229e-01
   9.5131019e-01   6.1357983e-01
   9.5861330e-01   6.1370450e-01
   9.6550719e-01   6.1380103e-01
   9.7198105e-01   6.1387381e-01
   9.7802775e-01   6.1392681e-01
   9.8364391e-01   6.1396364e-01
   9.8882992e-01   6.1398747e-01
   9.9359015e-01   6.1400105e-01
   9.9793230e-01   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.8418244e-03
   1.3163558e-02   1.8077730e-02
   1.9262189e-02   2.8009858e-02
   2.5847735e-02   3.8680930e-02
   3.2910864e-02   5.0022902e-02
   4.0437094e-02   6.1954323e-02
   4.8407098e-02   7.4403972e-02
   5.6797117e-02   8.7305155e-02
   6.5579447e-02   1.0058873e-01
   7.4722998e-02   1.1418164e-01
   8.4193893e-02   1.2800862e-01
   9.3956090e-02   1.4199423e-01
   1.0397200e-01   1.5606459e-01
   1.1420311e-01   1.7014863e-01
   1.2461054e-01   1.8417916e-01
   1.3515560e-01   1.9809368e-01
   1.4580029e-01   2.1183508e-01
   1.5650769e-01   2.2535207e-01
   1.6724237e-01   2.3859945e-01
   1.7797066e-01   2.5153822e-01
   1.8866095e-01   2.6413546e-01
   1.9928379e-01   2.7636419e-01
   2.0981209e-01   2.8820307e-01
   2.2022116e-01   2.9963601e-01
   2.3048875e-01   3.1065175e-01
   2.4059501e-01   3.2124342e-01
   2.5052248e-01   3.3140804e-01
   2.6025597e-01   3.4114605e-01
   2.6978249e-01   3.5046087e-01
   2.7909113e-01   3.5935842e-01
   2.8817289e-01   3.6784670e-01
   2.9702058e-01   3.7593544e-01
   3.0562865e-01   3.8363572e-01
   3.1399303e-01   3.9095966e-01
   3.2211102e-01   3.9792015e-01
   3.2998109e-01   4.0453057e-01
   3.3760280e-01   4.1080464e-01
   3.4497662e-01   4.1675618e-01
   3.5210383e-01   4.2239900e-01
   3.5898638e-01   4.2774673e-01
   3.6562683e-01   4.3281279e-01
   3.7202819e-01   4.3761022e-01
   3.7819389e-01   4.4215169e-01
   3.8412763e-01   4.4644942e-01
   3.8983341e-01   4.5051513e-01
   3.9531537e-01   4.5436005e-01
   4.0057778e-01   4.5799492e-01
   4.0562503e-01   4.6142993e-01
   4.1046151e-01   4.6467476e-01
   4.1509165e-01   4.6773860e-01
   4.1951988e-01   4.7063013e-01
   4.2375059e-01   4.7335758e-01
   4.2778814e-01   4.7592869e-01
   4.3163684e-01   4.7835079e-01
   4.3530095e-01   4.8063080e-01
   4.3878469e-01   4.8277525e-01
   4.4209224e-01   4.8479031e-01
   4.4522775e-01   4.8668182e-01
   4.4819533e-01   4.8845531e-01
   4.5099911e-01   4.9011604e-01
   4.5364320e-01   4.9166899e-01
   4.5613173e-01   4.9311895e-01
   4.5846890e-01   4.9447046e-01
   4.6065893e-01   4.9572792e-01
   4.6270611e-01   4.9689553e-01
   4.6461483e-01   4.9797739e-01
   4.6638958e-01   4.9897744e-01
   4.6803493e-01   4.9989956e-01
   4.6955560e-01   5.0074750e-01
   4.7095640e-01   5.0152498e-01
   4.7224229e-01   5.0223561e-01
   4.7341836e-01   5.0288300e-01
   4.7448979e-01   5.0347063e-01
   4.7551020e-01   5.0402837e-01
   4.7653061e-01   5.0458427e-01
   4.7755101e-01   5.0513836e-01
   4.7857142e-01   5.0569063e-01
   4.7959183e-01   5.0624109e-01
   4.8061224e-01   5.0678972e-01
   4.8163264e-01   5.0733653e-01
   4.8265305e-01   5.0788153e-01
   4.8367346e-01   5.0842471e-01
   4.8469387e-01   5.0896607e-01
   4.8571428e-01   5.0950563e-01
   4.8673468e-01   5.1004338e-01
   4.8775509e-01   5.1057932e-01
   4.8877550e-01   5.1111347e-01
   4.8979591e-01   5.1164582e-01
   4.9081631e-01   5.1217637e-01
   4.9183672e-01   5.1270513e-01
   4.9285713e-01   5.1323211e-01
   4.9387754e-01   5.1375730e-01
   4.9489795e-01   5.1428070e-01
   4.9591835e-01   5.1480232e-01
   4.9693876e-01   5.1532217e-01
   4.9795917e-01   5.1584025e-01
   4.9897958e-01   5.1635655e-01
   4.9999999e-01   5.1687108e-01
   5.0102039e-01   5.1738385e-01
   5.0204080e-01   5.1789486e-01
   5.0306121e-01   5.1840411e-01
   5.0408162e-01   5.1891160e-01
   5.0510202e-01   5.1941733e-01
   5.0612243e-01   5.1992132e-01
   5.0714284e-01   5.2042356e-01
   5.0816325e-01   5.2092405e-01
   5.0918366e-01   5.2142280e-01
   5.1020406e-01   5.2191981e-01
   5.1122447e-01   5.2241509e-01
   5.1224488e-01   5.2290863e-01
   5.1326529e-01   5.2340045e-01
   5.1428569e-01   5.2389053e-01
   5.1530610e-01   5.2437889e-01
   5.1632651e-01   5.2486553e-01
   5.1734692e-01   5.2535045e-01
   5.1836733e-01   5.2583366e-01
   5.1938773e-01   5.2631515e-01
   5.2040814e-01   5.2679493e-01
   5.2142855e-01   5.2727301e-01
   5.2244896e-01   5.2774939e-01
   5.2346936e-01   5.2822408e-01
   5.2448977e-01   5.2869709e-01
   5.2551018e-01   5.2916840e-01
   5.2658161e-01   5.2966143e-01
   5.2775816e-01   5.3020067e-01
   5.2904612e-01   5.3078842e-01
   5.3045193e-01   5.3142689e-01
   5.3198198e-01   5.3211818e-01
   5.3364270e-01   5.3286425e-01
   5.3544056e-01   5.3366694e-01
   5.3738202e-01   5.3452795e-01
   5.3947351e-01   5.3544878e-01
   5.4172149e-01   5.3643076e-01
   5.4413234e-01   5.3747502e-01
   5.4671244e-01   5.3858246e-01
   5.4946809e-01   5.3975372e-01
   5.5240554e-01   5.4098923e-01
   5.5553097e-01   5.4228910e-01
   5.5885044e-01   5.4365318e-01
   5.6236994e-01   5.4508101e-01
   5.6609531e-01   5.4657179e-01
   5.7003225e-01   5.4812442e-01
   5.7418631e-01   5.4973742e-01
   5.7856282e-01   5.5140897e-01
   5.8316692e-01   5.5313686e-01
   5.8800348e-01   5.5491852e-01
   5.9307708e-01   5.5675098e-01
   5.9839198e-01   5.5863086e-01
   6.0395208e-01   5.6055441e-01
   6.0976083e-01   5.6251745e-01
   6.1582122e-01   5.6451544e-01
   6.2213572e-01   5.6654342e-01
   6.2870616e-01   5.6859608e-01
   6.3553376e-01   5.7066774e-01
   6.4261895e-01   5.7275241e-01
   6.4996138e-01   5.7484377e-01
   6.5755977e-01   5.7693525e-01
   6.6541190e-01   5.7902005e-01
   6.7351445e-01   5.8109120e-01
   6.8186295e-01   5.8314162e-01
   6.9045169e-01   5.8516416e-01
   6.9927363e-01   5.8715169e-01
   7.0832033e-01   5.8909719e-01
   7.1758182e-01   5.9099379e-01
   7.2704660e-01   5.9283488e-01
   7.3670151e-01   5.9461418e-01
   7.4653173e-01   5.9632586e-01
   7.5652070e-01   5.9796456e-01
   7.6665012e-01   5.9952554e-01
   7.7689995e-01   6.0100470e-01
   7.8724839e-01   6.0239867e-01
   7.9767200e-01   6.0370487e-01
   8.0814569e-01   6.0492152e-01
   8.1864287e-01   6.0604770e-01
   8.2913557e-01   6.0708333e-01
   8.3959460e-01   6.0802919e-01
   8.4998976e-01   6.0888687e-01
   8.6029005e-01   6.0965876e-01
   8.7046398e-01   6.1034794e-01
   8.8047982e-01   6.1095815e-01
   8.9030595e-01   6.1149367e-01
   8.9991120e-01   6.1195924e-01
   9.0926522e-01   6.1235996e-01
   9.1833887e-01   6.1270115e-01
   9.2710458e-01   6.1298829e-01
   9.3553675e-01   6.1322686e-01
   9.4361215e-01   6.1342229e-01
   9.5131019e-01   6.1357983e-01
   9.5861330e-01   6.1370450e-01
   9.6550719e-01   6.1380103e-01
   9.7198105e-01   6.1387381e-01
   9.7802775e-01   6.1392681e-01
   9.8364391e-01   6.1396364e-01
   9.8882992e-01   6.1398747e-01
   9.9359015e-01   6.1400105e-01
   9.9793230e-01   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.8418244e-03
   1.3163558e-02   1.8077730e-02
   1.9262189e-02   2.8009858e-02
   2.5847735e-02   3.8680930e-02
   3.2910864e-02   5.0022902e-02
   4.0437094e-02   6.1954323e-02
   4.8407098e-02   7.4403972e-02
   5.6797117e-02   8.7305155e-02
   6.5579447e-02   1.0058873e-01
   7.4722998e-02   1.1418164e-01
   8.4193893e-02   1.2800862e-01
   9.3956090e-02   1.4199423e-01
   1.0397200e-01   1.5606459e-01
   1.1420311e-01   1.7014863e-01
   1.2461054e-01   1.8417916e-01
   1.3515560e-01   1.9809368e-01
   1.4580029e-01   2.1183508e-01
   1.5650769e-01   2.2535207e-01
   1.6724237e-01   2.3859945e-01
   1.7797066e-01   2.5153822e-01
   1.8866095e-01   2.6413546e-01
   1.9928379e-01   2.7636419e-01
   2.0981209e-01   2.8820307e-01
   2.2022116e-01   2.9963601e-01
   2.3048875e-01   3.1065175e-01
   2.4059501e-01   3.2124342e-01
   2.5052248e-01   3.3140804e-01
   2.6025597e-01   3.4114605e-01
   2.6978249e-01   3.5046087e-01
   2.7909113e-01   3.5935842e-01
   2.8817289e-01   3.6784670e-01
   2.9702058e-01   3.7593544e-01
   3.0562865e-01   3.8363572e-01
   3.1399303e-01   3.9095966e-01
   3.2211102e-01   3.9792015e-01
   3.2998109e-01   4.0453057e-01
   3.3760280e-01   4.1080464e-01
   3.4497662e-01   4.1675618e-01
   3.5210383e-01   4.2239900e-01
   3.5898638e-01   4.2774673e-01
   3.6562683e-01   4.3281279e-01
   3.7202819e-01   4.3761022e-01
   3.7819389e-01   4.4215169e-01
   3.8412763e-01   4.4644942e-01
   3.8983341e-01   4.5051513e-01
   3.9531537e-01   4.5436005e-01
   4.0057778e-01   4.5799492e-01
   4.0562503e-01   4.6142993e-01
   4.1046151e-01   4.6467476e-01
   4.1509165e-01   4.6773860e-01
   4.1951988e-01   4.7063013e-01
   4.2375059e-01   4.7335758e-01
   4.2778814e-01   4.7592869e-01
   4.3163684e-01   4.7835079e-01
   4.3530095e-01   4.8063080e-01
   4.3878469e-01   4.8277525e-01
   4.4209224e-01   4.8479031e-01
   4.4522775e-01   4.8668182e-01
   4.4819533e-01   4.8845531e-01
   4.5099911e-01   4.9011604e-01
   4.5364320e-01   4.9166899e-01
   4.5613173e-01   4.9311895e-01
   4.5846890e-01   4.9447046e-01
   4.6065893e-01   4.9572792e-01
   4.6270611e-01   4.9689553e-01
   4.6461483e-01   4.9797739e-01
   4.6638958e-01   4.9897744e-01
   4.6803493e-01   4.9989956e-01
   4.6955560e-01   5.0074750e-01
   4.7095640e-01   5.0152498e-01
   4.7224229e-01   5.0223561e-01
   4.7341836e-01   5.0288300e-01
   4.7448979e-01   5.0347063e-01
   4.7551020e-01   5.0402837e-01
   4.7653061e-01   5.0458427e-01
   4.7755101e-01   5.0513836e-01
   4.7857142e-01   5.0569063e-01
   4.7959183e-01   5.0624109e-01
   4.8061224e-01   5.0678972e-01
   4.8163264e-01   5.0733653e-01
   4.8265305e-01   5.0788153e-01
   4.8367346e-01   5.0842471e-01
   4.8469387e-01   5.0896607e-01
   4.8571428e-01   5.0950563e-01
   4.8673468e-01   5.1004338e-01
   4.8775509e-01   5.1057932e-01
   4.8877550e-01   5.1111347e-01
   4.8979591e-01   5.1164582e-01
   4.9081631e-01   5.1217637e-01
   4.9183672e-01   5.1270513e-01
   4.9285713e-01   5.1323211e-01
   4.9387754e-01   5.1375730e-01
   4.9489795e-01   5.1428070e-01
   4.9591835e-01   5.1480232e-01
   4.9693876e-01   5.1532217e-01
   4.9795917e-01   5.1584025e-01
   4.9897958e-01   5.1635655e-01
   4.9999999e-01   5.1687108e-01
   5.0102039e-01   5.1738385e-01
   5.0204080e-01   5.1789486e-01
   5.0306121e-01   5.1840411e-01
   5.0408162e-01   5.1891160e-01
   5.0510202e-01   5.1941733e-01
   5.0612243e-01   5.1992132e-01
   5.0714284e-01   5.2042356e-01
   5.0816325e-01   5.2092405e-01
   5.0918366e-01   5.2142280e-01
   5.1020406e-01   5.2191981e-01
   5.1122447e-01   5.2241509e-01
   5.1224488e-01   5.2290863e-01
   5.1326529e-01   5.2340045e-01
   5.1428569e-01   5.2389053e-01
   5.1530610e-01   5.2437889e-01
   5.1632651e-01   5.2486553e-01
   5.1734692e-01   5.2535045e-01
   5.1836733e-01   5.2583366e-01
   5.1938773e-01   5.2631515e-01
   5.2040814e-01   5.2679493e-01
   5.2142855e-01   5.2727301e-01
   5.2244896e-01   5.2774939e-01
   5.2346936e-01   5.2822408e-01
   5.2448977e-01   5.2869709e-01
   5.2551018e-01   5.2916840e-01
   5.2658161e-01   5.2966143e-01
   5.2775816e-01   5.3020067e-01
   5.2904612e-01   5.3078842e-01
   5.3045193e-01   5.3142689e-01
   5.3198198e-01   5.3211818e-01
   5.3364270e-01   5.3286425e-01
   5.3544056e-01   5.3366694e-01
   5.3738202e-01   5.3452795e-01
   5.3947351e-01   5.3544878e-01
   5.4172149e-01   5.3643076e-01
   5.4413234e-01   5.3747502e-01
   5.4671244e-01   5.3858246e-01
   5.4946809e-01   5.3975372e-01
   5.5240554e-01   5.4098923e-01
   5.5553097e-01   5.4228910e-01
   5.5885044e-01   5.4365318e-01
   5.6236994e-01   5.4508101e-01
   5.6609531e-01   5.4657179e-01
   5.7003225e-01   5.4812442e-01
   5.7418631e-01   5.4973742e-01
   5.7856282e-01   5.5140897e-01
   5.8316692e-01   5.5313686e-01
   5.8800348e-01   5.5491852e-01
   5.9307708e-01   5.5675098e-01
   5.9839198e-01   5.5863086e-01
   6.0395208e-01   5.6055441e-01
   6.0976083e-01   5.6251745e-01
   6.1582122e-01   5.6451544e-01
   6.2213572e-01   5.6654342e-01
   6.2870616e-01   5.6859608e-01
   6.3553376e-01   5.7066774e-01
   6.4261895e-01   5.7275241e-01
   6.4996138e-01   5.7484377e-01
   6.5755977e-01   5.7693525e-01
   6.6541190e-01   5.7902005e-01
   6.7351445e-01   5.8109120e-01
   6.8186295e-01   5.8314162e-01
   6.9045169e-01   5.8516416e-01
   6.9927363e-01   5.8715169e-01
   7.0832033e-01   5.8909719e-01
   7.1758182e-01   5.9099379e-01
   7.2704660e-01   5.9283488e-01
   7.3670151e-01   5.9461418e-01
   7.4653173e-01   5.9632586e-01
   7.5652070e-01   5.9796456e-01
   7.6665012e-01   5.9952554e-01
   7.7689995e-01   6.0100470e-01
   7.8724839e-01   6.0239867e-01
   7.9767200e-01   6.0370487e-01
   8.0814569e-01   6.0492152e-01
   8.1864287e-01   6.0604770e-01
   8.2913557e-01   6.0708333e-01
   8.3959460e-01   6.0802919e-01
   8.4998976e-01   6.0888687e-01
   8.6029005e-01   6.0965876e-01
   8.7046398e-01   6.1034794e-01
   8.8047982e-01   6.1095815e-01
   8.9030595e-01   6.1149367e-01
   8.9991120e-01   6.1195924e-01
   9.0926522e-01   6.1235996e-01
   9.1833887e-01   6.1270115e-01
   9.2710458e-01   6.1298829e-01
   9.3553675e-01   6.1322686e-01
   9.4361215e-01   6.1342229e-01
   9.5131019e-01   6.1357983e-01
   9.5861330e-01   6.1370450e-01
   9.6550719e-01   6.1380103e-01
   9.7198105e-01   6.1387381e-01
   9.7802775e-01   6.1392681e-01
   9.8364391e-01   6.1396364e-01
   9.8882992e-01   6.1398747e-01
   9.9359015e-01   6.1400105e-01
   9.9793230e-01   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.8418244e-03
   1.3163558e-02   1.8077730e-02
   1.9262189e-02   2.8009858e-02
   2.5847735e-02   3.8680930e-02
   3.2910864e-02   5.0022902e-02
   4.0437094e-02   6.1954323e-02
   4.8407098e-02   7.4403972e-02
   5.6797117e-02   8.7305155e-02
   6.5579447e-02   1.0058873e-01
   7.4722998e-02   1.1418164e-01
   8.4193893e-02   1.2800862e-01
   9.3956090e-02   1.4199423e-01
   1.0397200e-01   1.5606459e-01
   1.1420311e-01   1.7014863e-01
   1.2461054e-01   1.8417916e-01
   1.3515560e-01   1.9809368e-01
   1.4580029e-01   2.1183508e-01
   1.5650769e-01   2.2535207e-01
   1.6724237e-01   2.3859945e-01
   1.7797066e-01   2.5153822e-01
   1.8866095e-01   2.6413546e-01
   1.9928379e-01   2.7636419e-01
   2.0981209e-01   2.8820307e-01
   2.2022116e-01   2.9963601e-01
   2.3048875e-01   3.1065175e-01
   2.4059501e-01   3.2124342e-01
   2.5052248e-01   3.3140804e-01
   2.6025597e-01   3.4114605e-01
   2.6978249e-01   3.5046087e-01
   2.7909113e-01   3.5935842e-01
   2.8817289e-01   3.6784670e-01
   2.9702058e-01   3.7593544e-01
   3.0562865e-01   3.8363572e-01
   3.1399303e-01   3.9095966e-01
   3.2211102e-01   3.9792015e-01
   3.2998109e-01   4.0453057e-01
   3.3760280e-01   4.1080464e-01
   3.4497662e-01   4.1675618e-01
   3.5210383e-01   4.2239900e-01
   3.5898638e-01   4.2774673e-01
   3.6562683e-01   4.3281279e-01
   3.7202819e-01   4.3761022e-01
   3.7819389e-01   4.4215169e-01
   3.8412763e-01   4.4644942e-01
   3.8983341e-01   4.5051513e-01
   3.9531537e-01   4.5436005e-01
   4.0057778e-01   4.5799492e-01
   4.0562503e-01   4.6142993e-01
   4.1046151e-01   4.6467476e-01
   4.1509165e-01   4.6773860e-01
   4.1951988e-01   4.7063013e-01
   4.2375059e-01   4.7335758e-01
   4.2778814e-01   4.7592869e-01
   4.3163684e-01   4.7835079e-01
   4.3530095e-01   4.8063080e-01
   4.3878469e-01   4.8277525e-01
   4.4209224e-01   4.8479031e-01
   4.4522775e-01   4.8668182e-01
   4.4819533e-01   4.8845531e-01
   4.5099911e-01   4.9011604e-01
   4.5364320e-01   4.9166899e-01
   4.5613173e-01   4.9311895e-01
   4.5846890e-01   4.9447046e-01
   4.6065893e-01   4.9572792e-01
   4.6270611e-01   4.9689553e-01
   4.6461483e-01   4.9797739e-01
   4.6638958e-01   4.9897744e-01
   4.6803493e-01   4.9989956e-01
   4.6955560e-01   5.0074750e-01
   4.7095640e-01   5.0152498e-01
   4.7224229e-01   5.0223561e-01
   4.7341836e-01   5.0288300e-01
   4.7448979e-01   5.0347063e-01
   4.7551020e-01   5.0402837e-01
   4.7653061e-01   5.0458427e-01
   4.7755101e-01   5.0513836e-01
   4.7857142e-01   5.0569063e-01
   4.7959183e-01   5.0624109e-01
   4.8061224e-01   5.0678972e-01
   4.8163264e-01   5.0733653e-01
   4.8265305e-01   5.0788153e-01
   4.8367346e-01   5.0842471e-01
   4.8469387e-01   5.0896607e-01
   4.8571428e-01   5.0950563e-01
   4.8673468e-01   5.1004338e-01
   4.8775509e-01   5.1057932e-01
   4.8877550e-01   5.1111347e-01
   4.8979591e-01   5.1164582e-01
   4.9081631e-01   5.1217637e-01
   4.9183672e-01   5.1270513e-01
   4.9285713e-01   5.1323211e-01
   4.9387754e-01   5.1375730e-01
   4.9489795e-01   5.1428070e-01
   4.9591835e-01   5.1480232e-01
   4.9693876e-01   5.1532217e-01
   4.9795917e-01   5.1584025e-01
   4.9897958e-01   5.1635655e-01
   4.9999999e-01   5.1687108e-01
   5.0102039e-01   5.1738385e-01
   5.0204080e-01   5.1789486e-01
   5.0306121e-01   5.1840411e-01
   5.0408162e-01   5.1891160e-01
   5.0510202e-01   5.1941733e-01
   5.0612243e-01   5.1992132e-01
   5.0714284e-01   5.2042356e-01
   5.0816325e-01   5.2092405e-01
   5.0918366e-01   5.2142280e-01
   5.1020406e-01   5.2191981e-01
   5.1122447e-01   5.2241509e-01
   5.1224488e-01   5.2290863e-01
   5.1326529e-01   5.2340045e-01
   5.1428569e-01   5.2389053e-01
   5.1530610e-01   5.2437889e-01
   5.1632651e-01   5.2486553e-01
   5.1734692e-01   5.2535045e-01
   5.1836733e-01   5.2583366e-01
   5.1938773e-01   5.2631515e-01
   5.2040814e-01   5.2679493e-01
   5.2142855e-01   5.2727301e-01
   5.2244896e-01   5.2774939e-01
   5.2346936e-01   5.2822408e-01
   5.2448977e-01   5.2869709e-01
   5.2551018e-01   5.2916840e-01
   5.2658161e-01   5.2966143e-01
   5.2775816e-01   5.3020067e-01
   5.2904612e-01   5.3078842e-01
   5.3045193e-01   5.3142689e-01
   5.3198198e-01   5.3211818e-01
   5.3364270e-01   5.3286425e-01
   5.3544056e-01   5.3366694e-01
   5.3738202e-01   5.3452795e-01
   5.3947351e-01   5.3544878e-01
   5.4172149e-01   5.3643076e-01
   5.4413234e-01   5.3747502e-01
   5.4671244e-01   5.3858246e-01
   5.4946809e-01   5.3975372e-01
   5.5240554e-01   5.4098923e-01
   5.5553097e-01   5.4228910e-01
   5.5885044e-01   5.4365318e-01
   5.6236994e-01   5.4508101e-01
   5.6609531e-01   5.4657179e-01
   5.7003225e-01   5.4812442e-01
   5.7418631e-01   5.4973742e-01
   5.7856282e-01   5.5140897e-01
   5.8316692e-01   5.5313686e-01
   5.8800348e-01   5.5491852e-01
   5.9307708e-01   5.5675098e-01
   5.9839198e-01   5.5863086e-01
   6.0395208e-01   5.6055441e-01
   6.0976083e-01   5.6251745e-01
   6.1582122e-01   5.6451544e-01
   6.2213572e-01   5.6654342e-01
   6.2870616e-01   5.6859608e-01
   6.3553376e-01   5.7066774e-01
   6.4261895e-01   5.7275241e-01
   6.4996138e-01   5.7484377e-01
   6.5755977e-01   5.7693525e-01
   6.6541190e-01   5.7902005e-01
   6.7351445e-01   5.8109120e-01
   6.8186295e-01   5.8314162e-01
   6.9045169e-01   5.8516416e-01
   6.9927363e-01   5.8715169e-01
   7.0832033e-01   5.8909719e-01
   7.1758182e-01   5.9099379e-01
   7.2704660e-01   5.9283488e-01
   7.3670151e-01   5.9461418e-01
   7.4653173e-01   5.9632586e-01
   7.5652070e-01   5.9796456e-01
   7.6665012e-01   5.9952554e-01
   7.7689995e-01   6.0100470e-01
   7.8724839e-01   6.0239867e-01
   7.9767200e-01   6.0370487e-01
   8.0814569e-01   6.0492152e-01
   8.1864287e-01   6.0604770e-01
   8.2913557e-01   6.0708333e-01
   8.3959460e-01   6.0802919e-01
   8.4998976e-01   6.0888687e-01
   8.6029005e-01   6.0965876e-01
   8.7046398e-01   6.1034794e-01
   8.8047982e-01   6.1095815e-01
   8.9030595e-01   6.1149367e-01
   8.9991120e-01   6.1195924e-01
   9.0926522e-01   6.1235996e-01
   9.1833887e-01   6.1270115e-01
   9.2710458e-01   6.1298829e-01
   9.3553675e-01   6.1322686e-01
   9.4361215e-01   6.1342229e-01
   9.5131019e-01   6.1357983e-01
   9.5861330e-01   6.1370450e-01
   9.6550719e-01   6.1380103e-01
   9.7198105e-01   6.1387381e-01
   9.7802775e-01   6.1392681e-01
   9.8364391e-01   6.1396364e-01
   9.8882992e-01   6.1398747e-01
   9.9359015e-01   6.1400105e-01
   9.9793230e-01   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.8418244e-03
   1.3163558e-02   1.8077730e-02
   1.9262189e-02   2.8009858e-02
   2.5847735e-02   3.8680930e-02
   3.2910864e-02   5.0022902e-02
   4.0437094e-02   6.1954323e-02
   4.8407098e-02   7.4403972e-02
   5.6797117e-02   8.7305155e-02
   6.5579447e-02   1.0058873e-01
   7.4722998e-02   1.1418164e-01
   8.4193893e-02   1.2800862e-01
   9.3956090e-02   1.4199423e-01
   1.0397200e-01   1.5606459e-01
   1.1420311e-01   1.7014863e-01
   1.2461054e-01   1.8417916e-01
   1.3515560e-01   1.9809368e-01
   1.4580029e-01   2.1183508e-01
   1.5650769e-01   2.2535207e-01
   1.6724237e-01   2.3859945e-01
   1.7797066e-01   2.5153822e-01
   1.8866095e-01   2.6413546e-01
   1.9928379e-01   2.7636419e-01
   2.0981209e-01   2.8820307e-01
   2.2022116e-01   2.9963601e-01
   2.3048875e-01   3.1065175e-01
   2.4059501e-01   3.2124342e-01
   2.5052248e-01   3.3140804e-01
   2.6025597e-01   3.4114605e-01
   2.6978249e-01   3.5046087e-01
   2.7909113e-01   3.5935842e-01
   2.8817289e-01   3.6784670e-01
   2.9702058e-01   3.7593544e-01
   3.0562865e-01   3.8363572e-01
   3.1399303e-01   3.9095966e-01
   3.2211102e-01   3.9792015e-01
   3.2998109e-01   4.0453057e-01
   3.3760280e-01   4.1080464e-01
   3.4497662e-01   4.1675618e-01
   3.5210383e-01   4.2239900e-01
   3.5898638e-01   4.2774673e-01
   3.6562683e-01   4.3281279e-01
   3.7202819e-01   4.3761022e-01
   3.7819389e-01   4.4215169e-01
   3.8412763e-01   4.4644942e-01
   3.8983341e-01   4.5051513e-01
   3.9531537e-01   4.5436005e-01
   4.0057778e-01   4.5799492e-01
   4.0562503e-01   4.6142993e-01
   4.1046151e-01   4.6467476e-01
   4.1509165e-01   4.6773860e-01
   4.1951988e-01   4.7063013e-01
   4.2375059e-01   4.7335758e-01
   4.2778814e-01   4.7592869e-01
   4.3163684e-01   4.7835079e-01
   4.3530095e-01   4.8063080e-01
   4.3878469e-01   4.8277525e-01
   4.4209224e-01   4.8479031e-01
   4.4522775e-01   4.8668182e-01
   4.4819533e-01   4.8845531e-01
   4.5099911e-01   4.9011604e-01
   4.5364320e-01   4.9166899e-01
   4.5613173e-01   4.9311895e-01
   4.5846890e-01   4.9447046e-01
   4.6065893e-01   4.9572792e-01
   4.6270611e-01   4.9689553e-01
   4.6461483e-01   4.9797739e-01
   4.6638958e-01   4.9897744e-01
   4.6803493e-01   4.9989956e-01
   4.6955560e-01   5.0074750e-01
   4.7095640e-01   5.0152498e-01
   4.7224229e-01   5.0223561e-01
   4.7341836e-01   5.0288300e-01
   4.7448979e-01   5.0347063e-01
   4.7551020e-01   5.0402837e-01
   4.7653061e-01   5.0458427e-01
   4.7755101e-01   5.0513836e-01
   4.7857142e-01   5.0569063e-01
   4.7959183e-01   5.0624109e-01
   4.8061224e-01   5.0678972e-01
   4.8163264e-01   5.0733653e-01
   4.8265305e-01   5.0788153e-01
   4.8367346e-01   5.0842471e-01
   4.8469387e-01   5.0896607e-01
   4.8571428e-01   5.0950563e-01
   4.8673468e-01   5.1004338e-01
   4.8775509e-01   5.1057932e-01
   4.8877550e-01   5.1111347e-01
   4.8979591e-01   5.1164582e-01
   4.9081631e-01   5.1217637e-01
   4.9183672e-01   5.1270513e-01
   4.9285713e-01   5.1323211e-01
   4.9387754e-01   5.1375730e-01
   4.9489795e-01   5.1428070e-01
   4.9591835e-01   5.1480232e-01
   4.9693876e-01   5.1532217e-01
   4.9795917e-01   5.1584025e-01
   4.9897958e-01   5.1635655e-01
   4.9999999e-01   5.1687108e-01
   5.0102039e-01   5.1738385e-01
   5.0204080e-01   5.1789486e-01
   5.0306121e-01   5.1840411e-01
   5.0408162e-01   5.1891160e-01
   5.0510202e-01   5.1941733e-01
   5.0612243e-01   5.1992132e-01
   5.0714284e-01   5.2042356e-01
   5.0816325e-01   5.2092405e-01
   5.0918366e-01   5.2142280e-01
   5.1020406e-01   5.2191981e-01
   5.1122447e-01   5.2241509e-01
   5.1224488e-01   5.2290863e-01
   5.1326529e-01   5.2340045e-01
   5.1428569e-01   5.2389053e-01
   5.1530610e-01   5.2437889e-01
   5.1632651e-01   5.2486553e-01
   5.1734692e-01   5.2535045e-01
   5.1836733e-01   5.2583366e-01
   5.1938773e-01   5.2631515e-01
   5.2040814e-01   5.2679493e-01
   5.2142855e-01   5.2727301e-01
   5.2244896e-01   5.2774939e-01
   5.2346936e-01   5.2822408e-01
   5.2448977e-01   5.2869709e-01
   5.2551018e-01   5.2916840e-01
   5.2658161e-01   5.2966143e-01
   5.2775816e-01   5.3020067e-01
   5.2904612e-01   5.3078842e-01
   5.3045193e-01   5.3142689e-01
   5.3198198e-01   5.3211818e-01
   5.3364270e-01   5.3286425e-01
   5.3544056e-01   5.3366694e-01
   5.3738202e-01   5.3452795e-01
   5.3947351e-01   5.3544878e-01
   5.4172149e-01   5.3643076e-01
   5.4413234e-01   5.3747502e-01
   5.4671244e-01   5.3858246e-01
   5.4946809e-01   5.3975372e-01
   5.5240554e-01   5.4098923e-01
   5.5553097e-01   5.4228910e-01
   5.5885044e-01   5.4365318e-01
   5.6236994e-01   5.4508101e-01
   5.6609531e-01   5.4657179e-01
   5.7003225e-01   5.4812442e-01
   5.7418631e-01   5.4973742e-01
   5.7856282e-01   5.5140897e-01
   5.8316692e-01   5.5313686e-01
   5.8800348e-01   5.5491852e-01
   5.9307708e-01   5.5675098e-01
   5.9839198e-01   5.5863086e-01
   6.0395208e-01   5.6055441e-01
   6.0976083e-01   5.6251745e-01
   6.1582122e-01   5.6451544e-01
   6.2213572e-01   5.6654342e-01
   6.2870616e-01   5.6859608e-01
   6.3553376e-01   5.7066774e-01
   6.4261895e-01   5.7275241e-01
   6.4996138e-01   5.7484377e-01
   6.5755977e-01   5.7693525e-01
   6.6541190e-01   5.7902005e-01
   6.7351445e-01   5.8109120e-01
   6.8186295e-01   5.8314162e-01
   6.9045169e-01   5.8516416e-01
   6.9927363e-01   5.8715169e-01
   7.0832033e-01   5.8909719e-01
   7.1758182e-01   5.9099379e-01
   7.2704660e-01   5.9283488e-01
   7.3670151e-01   5.9461418e-01
   7.4653173e-01   5.9632586e-01
   7.5652070e-01   5.9796456e-01
   7.6665012e-01   5.9952554e-01
   7.7689995e-01   6.0100470e-01
   7.8724839e-01   6.0239867e-01
   7.9767200e-01   6.0370487e-01
   8.0814569e-01   6.0492152e-01
   8.1864287e-01   6.0604770e-01
   8.2913557e-01   6.0708333e-01
   8.3959460e-01   6.0802919e-01
   8.4998976e-01   6.0888687e-01
   8.6029005e-01   6.0965876e-01
   8.7046398e-01   6.1034794e-01
   8.8047982e-01   6.1095815e-01
   8.9030595e-01   6.1149367e-01
   8.9991120e-01   6.1195924e-01
   9.0926522e-01   6.1235996e-01
   9.1833887e-01   6.1270115e-01
   9.2710458e-01   6.1298829e-01
   9.3553675e-01   6.1322686e-01
   9.4361215e-01   6.1342229e-01
   9.5131019e-01   6.1357983e-01
   9.5861330e-01   6.1370450e-01
   9.6550719e-01   6.1380103e-01
   9.7198105e-01   6.1387381e-01
   9.7802775e-01   6.1392681e-01
   9.8364391e-01   6.1396364e-01
   9.8882992e-01   6.1398747e-01
   9.9359015e-01   6.1400105e-01
   9.9793230e-01   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.8418244e-03
   1.3163558e-02   1.8077730e-02
   1.9262189e-02   2.8009858e-02
   2.5847735e-02   3.8680930e-02
   3.2910864e-02   5.0022902e-02
   4.0437094e-02   6.1954323e-02
   4.8407098e-02   7.4403972e-02
   5.6797117e-02   8.7305155e-02
   6.5579447e-02   1.0058873e-01
   7.4722998e-02   1.1418164e-01
   8.4193893e-02   1.2800862e-01
   9.3956090e-02   1.4199423e-01
   1.0397200e-01   1.5606459e-01
   1.1420311e-01   1.7014863e-01
   1.2461054e-01   1.8417916e-01
   1.3515560e-01   1.9809368e-01
   1.4580029e-01   2.1183508e-01
   1.5650769e-01   2.2535207e-01
   1.6724237e-01   2.3859945e-01
   1.7797066e-01   2.5153822e-01
   1.8866095e-01   2.6413546e-01
   1.9928379e-01   2.7636419e-01
   2.0981209e-01   2.8820307e-01
   2.2022116e-01   2.9963601e-01
   2.3048875e-01   3.1065175e-01
   2.4059501e-01   3.2124342e-01
   2.5052248e-01   3.3140804e-01
   2.6025597e-01   3.4114605e-01
   2.6978249e-01   3.5046087e-01
   2.7909113e-01   3.5935842e-01
   2.8817289e-01   3.6784670e-01
   2.9702058e-01   3.7593544e-01
   3.0562865e-01   3.8363572e-01
   3.1399303e-01   3.9095966e-01
   3.2211102e-01   3.9792015e-01
   3.2998109e-01   4.0453057e-01
   3.3760280e-01   4.1080464e-01
   3.4497662e-01   4.1675618e-01
   3.5210383e-01   4.2239900e-01
   3.5898638e-01   4.2774673e-01
   3.6562683e-01   4.3281279e-01
   3.7202819e-01   4.3761022e-01
   3.7819389e-01   4.4215169e-01
   3.8412763e-01   4.4644942e-01
   3.8983341e-01   4.5051513e-01
   3.9531537e-01   4.5436005e-01
   4.0057778e-01   4.5799492e-01
   4.0562503e-01   4.6142993e-01
   4.1046151e-01   4.6467476e-01
   4.1509165e-01   4.6773860e-01
   4.1951988e-01   4.7063013e-01
   4.2375059e-01   4.7335758e-01
   4.2778814e-01   4.7592869e-01
   4.3163684e-01   4.7835079e-01
   4.3530095e-01   4.8063080e-01
   4.3878469e-01   4.8277525e-01
   4.4209224e-01   4.8479031e-01
   4.4522775e-01   4.8668182e-01
   4.4819533e-01   4.8845531e-01
   4.5099911e-01   4.9011604e-01
   4.5364320e-01   4.9166899e-01
   4.5613173e-01   4.9311895e-01
   4.5846890e-01   4.9447046e-01
   4.6065893e-01   4.9572792e-01
   4.6270611e-01   4.9689553e-01
   4.6461483e-01   4.9797739e-01
   4.6638958e-01   4.9897744e-01
   4.6803493e-01   4.9989956e-01
   4.6955560e-01   5.0074750e-01
   4.7095640e-01   5.0152498e-01
   4.7224229e-01   5.0223561e-01
   4.7341836e-01   5.0288300e-01
   4.7448979e-01   5.0347063e-01
   4.7551020e-01   5.0402837e-01
   4.7653061e-01   5.0458427e-01
   4.7755101e-01   5.0513836e-01
   4.7857142e-01   5.0569063e-01
   4.7959183e-01   5.0624109e-01
   4.8061224e-01   5.0678972e-01
   4.8163264e-01   5.0733653e-01
   4.8265305e-01   5.0788153e-01
   4.8367346e-01   5.0842471e-01
   4.8469387e-01   5.0896607e-01
   4.8571428e-01   5.0950563e-01
   4.8673468e-01   5.1004338e-01
   4.8775509e-01   5.1057932e-01
   4.8877550e-01   5.1111347e-01
   4.8979591e-01   5.1164582e-01
   4.9081631e-01   5.1217637e-01
   4.9183672e-01   5.1270513e-01
   4.9285713e-01   5.1323211e-01
   4.9387754e-01   5.1375730e-01
   4.9489795e-01   5.1428070e-01
   4.9591835e-01   5.1480232e-01
   4.9693876e-01   5.1532217e-01
   4.9795917e-01   5.1584025e-01
   4.9897958e-01   5.1635655e-01
   4.9999999e-01   5.1687108e-01
   5.0102039e-01   5.1738385e-01
   5.0204080e-01   5.1789486e-01
   5.0306121e-01   5.1840411e-01
   5.0408162e-01   5.1891160e-01
   5.0510202e-01   5.1941733e-01
   5.0612243e-01   5.1992132e-01
   5.0714284e-01   5.2042356e-01
   5.0816325e-01   5.2092405e-01
   5.0918366e-01   5.2142280e-01
   5.1020406e-01   5.2191981e-01
   5.1122447e-01   5.2241509e-01
   5.1224488e-01   5.2290863e-01
   5.1326529e-01   5.2340045e-01
   5.1428569e-01   5.2389053e-01
   5.1530610e-01   5.2437889e-01
   5.1632651e-01   5.2486553e-01
   5.1734692e-01   5.2535045e-01
   5.1836733e-01   5.2583366e-01
   5.1938773e-01   5.2631515e-01
   5.2040814e-01   5.2679493e-01
   5.2142855e-01   5.2727301e-01
   5.2244896e-01   5.2774939e-01
   5.2346936e-01   5.2822408e-01
   5.2448977e-01   5.2869709e-01
   5.2551018e-01   5.2916840e-01
   5.2658161e-01   5.2966143e-01
   5.2775816e-01   5.3020067e-01
   5.2904612e-01   5.3078842e-01
   5.3045193e-01   5.3142689e-01
   5.3198198e-01   5.3211818e-01
   5.3364270e-01   5.3286425e-01
   5.3544056e-01   5.3366694e-01
   5.3738202e-01   5.3452795e-01
   5.3947351e-01   5.3544878e-01
   5.4172149e-01   5.3643076e-01
   5.4413234e-01   5.3747502e-01
   5.4671244e-01   5.3858246e-01
   5.4946809e-01   5.3975372e-01
   5.5240554e-01   5.4098923e-01
   5.5553097e-01   5.4228910e-01
   5.5885044e-01   5.4365318e-01
   5.6236994e-01   5.4508101e-01
   5.6609531e-01   5.4657179e-01
   5.7003225e-01   5.4812442e-01
   5.7418631e-01   5.4973742e-01
   5.7856282e-01   5.5140897e-01
   5.8316692e-01   5.5313686e-01
   5.8800348e-01   5.5491852e-01
   5.9307708e-01   5.5675098e-01
   5.9839198e-01   5.5863086e-01
   6.0395208e-01   5.6055441e-01
   6.0976083e-01   5.6251745e-01
   6.1582122e-01   5.6451544e-01
   6.2213572e-01   5.6654342e-01
   6.2870616e-01   5.6859608e-01
   6.3553376e-01   5.7066774e-01
   6.4261895e-01   5.7275241e-01
   6.4996138e-01   5.7484377e-01
   6.5755977e-01   5.7693525e-01
   6.6541190e-01   5.7902005e-01
   6.7351445e-01   5.8109120e-01
   6.8186295e-01   5.8314162e-01
   6.9045169e-01   5.8516416e-01
   6.9927363e-01   5.8715169e-01
   7.0832033e-01   5.8909719e-01
   7.1758182e-01   5.9099379e-01
   7.2704660e-01   5.9283488e-01
   7.3670151e-01   5.9461418e-01
   7.4653173e-01   5.9632586e-01
   7.5652070e-01   5.9796456e-01
   7.6665012e-01   5.9952554e-01
   7.7689995e-01   6.0100470e-01
   7.8724839e-01   6.0239867e-01
   7.9767200e-01   6.0370487e-01
   8.0814569e-01   6.0492152e-01
   8.1864287e-01   6.0604770e-01
   8.2913557e-01   6.0708333e-01
   8.3959460e-01   6.0802919e-01
   8.4998976e-01   6.0888687e-01
   8.6029005e-01   6.0965876e-01
   8.7046398e-01   6.1034794e-01
   8.8047982e-01   6.1095815e-01
   8.9030595e-01   6.1149367e-01
   8.9991120e-01   6.1195924e-01
   9.0926522e-01   6.1235996e-01
   9.1833887e-01   6.1270115e-01
   9.2710458e-01   6.1298829e-01
   9.3553675e-01   6.1322686e-01
   9.4361215e-01   6.1342229e-01
   9.5131019e-01   6.1357983e-01
   9.5861330e-01   6.1370450e-01
   9.6550719e-01   6.1380103e-01
   9.7198105e-01   6.1387381e-01
   9.7802775e-01   6.1392681e-01
   9.8364391e-01   6.1396364e-01
   9.8882992e-01   6.1398747e-01
   9.9359015e-01   6.1400105e-01
   9.9793230e-01   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.4400208e-02
   1.3163558e-02   2.9442235e-02
   1.9262189e-02   4.5618162e-02
   2.5847735e-02   6.2997568e-02
   3.2910864e-02   8.1469634e-02
   4.0437094e-02   1.0090170e-01
   4.8407098e-02   1.2117778e-01
   5.6797117e-02   1.4218925e-01
   6.5579447e-02   1.6382350e-01
   7.4722998e-02   1.8596155e-01
   8.4193893e-02   2.0848081e-01
   9.3956090e-02   2.3125843e-01
   1.0397200e-01   2.5417408e-01
   1.1420311e-01   2.7711201e-01
   1.2461054e-01   2.9996278e-01
   1.3515560e-01   3.2262461e-01
   1.4580029e-01   3.4500449e-01
   1.5650769e-01   3.6701890e-01
   1.6724237e-01   3.8859421e-01
   1.7797066e-01   4.0966688e-01
   1.8866095e-01   4.3018334e-01
   1.9928379e-01   4.5009962e-01
   2.0981209e-01   4.6938098e-01
   2.2022116e-01   4.8800120e-01
   2.3048875e-01   5.0594195e-01
   2.4059501e-01   5.2319203e-01
   2.5052248e-01   5.3974660e-01
   2.6025597e-01   5.5560639e-01
   2.6978249e-01   5.7077694e-01
   2.7909113e-01   5.8526789e-01
   2.8817289e-01   5.9909231e-01
   2.9702058e-01   6.1226601e-01
   3.0562865e-01   6.2480705e-01
   3.1399303e-01   6.3673516e-01
   3.2211102e-01   6.4807133e-01
   3.2998109e-01   6.5883737e-01
   3.3760280e-01   6.6905562e-01
   3.4497662e-01   6.7874857e-01
   3.5210383e-01   6.8793872e-01
   3.5898638e-01   6.9664830e-01
   3.6562683e-01   7.0489911e-01
   3.7202819e-01   7.1271244e-01
   3.7819389e-01   7.2010889e-01
   3.8412763e-01   7.2710836e-01
   3.8983341e-01   7.3372997e-01
   3.9531537e-01   7.3999200e-01
   4.0057778e-01   7.4591191e-01
   4.0562503e-01   7.5150632e-01
   4.1046151e-01   7.5679100e-01
   4.1509165e-01   7.6178091e-01
   4.1951988e-01   7.6649020e-01
   4.2375059e-01   7.7093225e-01
   4.2778814e-01   7.7511968e-01
   4.3163684e-01   7.7906443e-01
   4.3530095e-01   7.8277777e-01
   4.3878469e-01   7.8627032e-01
   4.4209224e-01   7.8955214e-01
   4.4522775e-01   7.9263274e-01
   4.4819533e-01   7.9552113e-01
   4.5099911e-01   7.9822586e-01
   4.5364320e-01   8.0075508e-01
   4.5613173e-01   8.0311654e-01
   4.5846890e-01   8.0531768e-01
   4.6065893e-01   8.0736563e-01
   4.6270611e-01   8.0926726e-01
   4.6461483e-01   8.1102922e-01
   4.6638958e-01   8.1265796e-01
   4.6803493e-01   8.1415976e-01
   4.6955560e-01   8.1554076e-01
   4.7095640e-01   8.1680699e-01
   4.7224229e-01   8.1796437e-01
   4.7341836e-01   8.1901872e-01
   4.7448979e-01   8.1997577e-01
   4.7551020e-01   8.2088414e-01
   4.7653061e-01   8.2178951e-01
   4.7755101e-01   8.2269192e-01
   4.7857142e-01   8.2359138e-01
   4.7959183e-01   8.2448787e-01
   4.8061224e-01   8.2538140e-01
   4.8163264e-01   8.2627196e-01
   4.8265305e-01   8.2715957e-01
   4.8367346e-01   8.2804421e-01
   4.8469387e-01   8.2892590e-01
   4.8571428e-01   8.2980465e-01
   4.8673468e-01   8.3068045e-01
   4.8775509e-01   8.3155332e-01
   4.8877550e-01   8.3242326e-01
   4.8979591e-01   8.3329026e-01
   4.9081631e-01   8.3415435e-01
   4.9183672e-01   8.3501552e-01
   4.9285713e-01   8.3587377e-01
   4.9387754e-01   8.3672912e-01
   4.9489795e-01   8.3758156e-01
   4.9591835e-01   8.3843110e-01
   4.9693876e-01   8.3927775e-01
   4.9795917e-01   8.4012151e-01
   4.9897958e-01   8.4096238e-01
   4.9999999e-01   8.4180038e-01
   5.0102039e-01   8.4263549e-01
   5.0204080e-01   8.4346774e-01
   5.0306121e-01   8.4429713e-01
   5.0408162e-01   8.4512365e-01
   5.0510202e-01   8.4594732e-01
   5.0612243e-01   8.4676813e-01
   5.0714284e-01   8.4758610e-01
   5.0816325e-01   8.4840123e-01
   5.0918366e-01   8.4921352e-01
   5.1020406e-01   8.5002297e-01
   5.1122447e-01   8.5082960e-01
   5.1224488e-01   8.5163341e-01
   5.1326529e-01   8.5243440e-01
   5.1428569e-01   8.5323258e-01
   5.1530610e-01   8.5402795e-01
   5.1632651e-01   8.5482051e-01
   5.1734692e-01   8.5561027e-01
   5.1836733e-01   8.5639724e-01
   5.1938773e-01   8.5718142e-01
   5.2040814e-01   8.5796282e-01
   5.2142855e-01   8.5874143e-01
   5.2244896e-01   8.5951729e-01
   5.2346936e-01   8.6029040e-01
   5.2448977e-01   8.6106076e-01
   5.2551018e-01   8.6182836e-01
   5.2658161e-01   8.6263133e-01
   5.2775816e-01   8.6350957e-01
   5.2904612e-01   8.6446680e-01
   5.3045193e-01   8.6550665e-01
   5.3198198e-01   8.6663251e-01
   5.3364270e-01   8.6784759e-01
   5.3544056e-01   8.6915490e-01
   5.3738202e-01   8.7055717e-01
   5.3947351e-01   8.7205688e-01
   5.4172149e-01   8.7365618e-01
   5.4413234e-01   8.7535691e-01
   5.4671244e-01   8.7716053e-01
   5.4946809e-01   8.7906811e-01
   5.5240554e-01   8.8108032e-01
   5.5553097e-01   8.8319735e-01
   5.5885044e-01   8.8541895e-01
   5.6236994e-01   8.8774438e-01
   5.6609531e-01   8.9017234e-01
   5.7003225e-01   8.9270101e-01
   5.7418631e-01   8.9532802e-01
   5.7856282e-01   8.9805038e-01
   5.8316692e-01   9.0086451e-01
   5.8800348e-01   9.0376621e-01
   5.9307708e-01   9.0675064e-01
   5.9839198e-01   9.0981230e-01
   6.0395208e-01   9.1294508e-01
   6.0976083e-01   9.1614218e-01
   6.1582122e-01   9.1939619e-01
   6.2213572e-01   9.2269906e-01
   6.2870616e-01   9.2604211e-01
   6.3553376e-01   9.2941613e-01
   6.4261895e-01   9.3281131e-01
   6.4996138e-01   9.3621740e-01
   6.5755977e-01   9.3962368e-01
   6.6541190e-01   9.4301908e-01
   6.7351445e-01   9.4639226e-01
   6.8186295e-01   9.4973166e-01
   6.9045169e-01   9.5302566e-01
   6.9927363e-01   9.5626266e-01
   7.0832033e-01   9.5943119e-01
   7.1758182e-01   9.6252008e-01
   7.2704660e-01   9.6551856e-01
   7.3670151e-01   9.6841642e-01
   7.4653173e-01   9.7120413e-01
   7.5652070e-01   9.7387300e-01
   7.6665012e-01   9.7641528e-01
   7.7689995e-01   9.7882431e-01
   7.8724839e-01   9.8109460e-01
   7.9767200e-01   9.8322194e-01
   8.0814569e-01   9.8520343e-01
   8.1864287e-01   9.8703757e-01
   8.2913557e-01   9.8872425e-01
   8.3959460e-01   9.9026472e-01
   8.4998976e-01   9.9166159e-01
   8.6029005e-01   9.9291872e-01
   8.7046398e-01   9.9404115e-01
   8.8047982e-01   9.9503496e-01
   8.9030595e-01   9.9590713e-01
   8.9991120e-01   9.9666539e-01
   9.0926522e-01   9.9731801e-01
   9.1833887e-01   9.9787370e-01
   9.2710458e-01   9.9834135e-01
   9.3553675e-01   9.9872990e-01
   9.4361215e-01   9.9904818e-01
   9.5131019e-01   9.9930475e-01
   9.5861330e-01   9.9950780e-01
   9.6550719e-01   9.9966502e-01
   9.7198105e-01   9.9978354e-01
   9.7802775e-01   9.9986987e-01
   9.8364391e-01   9.9992985e-01
   9.8882992e-01   9.9996866e-01
   9.9359015e-01   9.9999077e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.3687052e-03
   4.0080160e-03   6.7251749e-03
   6.0120240e-03   1.0069431e-02
   8.0160321e-03   1.3401496e-02
   1.0020040e-02   1.6721392e-02
   1.2024048e-02   2.0029140e-02
   1.4028056e-02   2.3324763e-02
   1.6032064e-02   2.6608282e-02
   1.8036072e-02   2.9879720e-02
   2.0040080e-02   3.3139099e-02
   2.2044088e-02   3.6386441e-02
   2.4048096e-02   3.9621767e-02
   2.6052104e-02   4.2845101e-02
   2.8056112e-02   4.6056463e-02
   3.0060120e-02   4.9255876e-02
   3.2064128e-02   5.2443361e-02
   3.4068136e-02   5.5618942e-02
   3.6072144e-02   5.8782640e-02
   3.8076152e-02   6.1934476e-02
   4.0080160e-02   6.5074473e-02
   4.2084168e-02   6.8202654e-02
   4.4088176e-02   7.1319039e-02
   4.6092184e-02   7.4423651e-02
   4.8096192e-02   7.7516513e-02
   5.0100200e-02   8.0597645e-02
   5.2104208e-02   8.3667070e-02
   5.4108216e-02   8.6724811e-02
   5.6112224e-02   8.9770889e-02
   5.8116232e-02   9.2805325e-02
   6.0120240e-02   9.5828143e-02
   6.2124248e-02   9.8839364e-02
   6.4128257e-02   1.0183901e-01
   6.6132265e-02   1.0482710e-01
   6.8136273e-02   1.0780367e-01
   7.0140281e-02   1.1076872e-01
   7.2144289e-02   1.1372229e-01
   7.4148297e-02   1.1666439e-01
   7.6152305e-02   1.1959505e-01
   7.8156313e-02   1.2251429e-01
   8.0160321e-02   1.2542213e-01
   8.2164329e-02   1.2831859e-01
   8.4168337e-02   1.3120370e-01
   8.6172345e-02   1.3407748e-01
   8.8176353e-02   1.3693995e-01
   9.0180361e-02   1.3979112e-01
   9.2184369e-02   1.4263104e-01
   9.4188377e-02   1.4545970e-01
   9.6192385e-02   1.4827715e-01
   9.8196393e-02   1.5108339e-01
   1.0020040e-01   1.5387846e-01
   1.0220441e-01   1.5666236e-01
   1.0420842e-01   1.5943514e-01
   1.0621242e-01   1.6219680e-01
   1.0821643e-01   1.6494737e-01
   1.1022044e-01   1.6768688e-01
   1.1222445e-01   1.7041533e-01
   1.1422846e-01   1.7313277e-01
   1.1623246e-01   1.7583920e-01
   1.1823647e-01   1.7853465e-01
   1.2024048e-01   1.8121914e-01
   1.2224449e-01   1.8389270e-01
   1.2424850e-01   1.8655534e-01
   1.2625251e-01   1.8920709e-01
   1.2825651e-01   1.9184797e-01
   1.3026052e-01   1.9447800e-01
   1.3226453e-01   1.9709720e-01
   1.3426854e-01   1.9970561e-01
   1.3627255e-01   2.0230322e-01
   1.3827655e-01   2.0489008e-01
   1.4028056e-01   2.0746620e-01
   1.4228457e-01   2.1003161e-01
   1.4428858e-01   2.1258632e-01
   1.4629259e-01   2.1513036e-01
   1.4829659e-01   2.1766375e-01
   1.5030060e-01   2.2018651e-01
   1.5230461e-01   2.2269867e-01
   1.5430862e-01   2.2520024e-01
   1.5631263e-01   2.2769125e-01
   1.5831663e-01   2.3017172e-01
   1.6032064e-01   2.3264167e-01
   1.6232465e-01   2.3510113e-01
   1.6432866e-01   2.3755011e-01
   1.6633267e-01   2.3998864e-01
   1.6833667e-01   2.4241674e-01
   1.7034068e-01   2.4483444e-01
   1.7234469e-01   2.4724174e-01
   1.7434870e-01   2.4963869e-01
   1.7635271e-01   2.5202529e-01
   1.7835671e-01   2.5440158e-01
   1.8036072e-01   2.5676756e-01
   1.8236473e-01   2.5912327e-01
   1.8436874e-01   2.6146873e-01
   1.8637275e-01   2.6380395e-01
   1.8837675e-01   2.6612897e-01
   1.9038076e-01   2.6844380e-01
   1.9238477e-01   2.7074846e-01
   1.9438878e-01   2.7304298e-01
   1.9639279e-01   2.7532737e-01
   1.9839679e-01   2.7760167e-01
   2.0040080e-01   2.7986589e-01
   2.0240481e-01   2.8212006e-01
   2.0440882e-01   2.8436419e-01
   2.0641283e-01   2.8659831e-01
   2.0841683e-01   2.8882244e-01
   2.1042084e-01   2.9103661e-01
   2.1242485e-01   2.9324083e-01
   2.1442886e-01   2.9543512e-01
   2.1643287e-01   2.9761952e-01
   2.1843687e-01   2.9979403e-01
   2.2044088e-01   3.0195869e-01
   2.2244489e-01   3.0411352e-01
   2.2444890e-01   3.0625853e-01
   2.2645291e-01   3.0839374e-01
   2.2845691e-01   3.1051919e-01
   2.3046092e-01   3.1263490e-01
   2.3246493e-01   3.1474088e-01
   2.3446894e-01   3.1683715e-01
   2.3647295e-01   3.1892374e-01
   2.3847695e-01   3.2100068e-01
   2.4048096e-01   3.2306798e-01
   2.4248497e-01   3.2512566e-01
   2.4448898e-01   3.2717375e-01
   2.4649299e-01   3.2921227e-01
   2.4849699e-01   3.3124124e-01
   2.5050100e-01   3.3326068e-01
   2.5250501e-01   3.3527062e-01
   2.5450902e-01   3.3727108e-01
   2.5651303e-01   3.3926207e-01
   2.5851703e-01   3.4124363e-01
   2.6052104e-01   3.4321577e-01
   2.6252505e-01   3.4517851e-01
   2.6452906e-01   3.4713189e-01
   2.6653307e-01   3.4907591e-01
   2.6853707e-01   3.5101060e-01
   2.7054108e-01   3.5293599e-01
   2.7254509e-01   3.5485209e-01
   2.7454910e-01   3.5675893e-01
   2.7655311e-01   3.5865653e-01
   2.7855711e-01   3.6054491e-01
   2.8056112e-01   3.6242409e-01
   2.8256513e-01   3.6429410e-01
   2.8456914e-01   3.6615496e-01
   2.8657315e-01   3.6800668e-01
   2.8857715e-01   3.6984930e-01
   2.9058116e-01   3.7168283e-01
   2.9258517e-01   3.7350730e-01
   2.9458918e-01   3.7532272e-01
   2.9659319e-01   3.7712913e-01
   2.9859719e-01   3.7892653e-01
   3.0060120e-01   3.8071496e-01
   3.0260521e-01   3.8249444e-01
   3.0460922e-01   3.8426498e-01
   3.0661323e-01   3.8602661e-01
   3.0861723e-01   3.8777935e-01
   3.1062124e-01   3.8952323e-01
   3.1262525e-01   3.9125827e-01
   3.1462926e-01   3.9298448e-01
   3.1663327e-01   3.9470189e-01
   3.1863727e-01   3.9641052e-01
   3.2064128e-01   3.9811040e-01
   3.2264529e-01   3.9980154e-01
   3.2464930e-01   4.0148398e-01
   3.2665331e-01   4.0315772e-01
   3.2865731e-01   4.0482279e-01
   3.3066132e-01   4.0647922e-01
   3.3266533e-01   4.0812702e-01
   3.3466934e-01   4.0976622e-01
   3.3667335e-01   4.1139684e-01
   3.3867735e-01   4.1301891e-01
   3.4068136e-01   4.1463243e-01
   3.4268537e-01   4.1623745e-01
   3.4468938e-01   4.1783397e-01
   3.4669339e-01   4.1942202e-01
   3.4869739e-01   4.2100163e-01
   3.5070140e-01   4.2257280e-01
   3.5270541e-01   4.2413558e-01
   3.5470942e-01   4.2568997e-01
   3.5671343e-01   4.2723601e-01
   3.5871743e-01   4.2877370e-01
   3.6072144e-01   4.3030308e-01
   3.6272545e-01   4.3182417e-01
   3.6472946e-01   4.3333698e-01
   3.6673347e-01   4.3484155e-01
   3.6873747e-01   4.3633788e-01
   3.7074148e-01   4.3782602e-01
   3.7274549e-01   4.3930596e-01
   3.7474950e-01   4.4077775e-01
   3.7675351e-01   4.4224140e-01
   3.7875752e-01   4.4369693e-01
   3.8076152e-01   4.4514436e-01
   3.8276553e-01   4.4658372e-01
   3.8476954e-01   4.4801503e-01
   3.8677355e-01   4.4943831e-01
   3.8877756e-01   4.5085358e-01
   3.9078156e-01   4.5226087e-01
   3.9278557e-01   4.5366019e-01
   3.9478958e-01   4.5505158e-01
   3.9679359e-01   4.5643504e-01
   3.9879760e-01   4.5781061e-01
   4.0080160e-01   4.5917830e-01
   4.0280561e-01   4.6053813e-01
   4.0480962e-01   4.6189014e-01
   4.0681363e-01   4.6323434e-01
   4.0881764e-01   4.6457075e-01
   4.1082164e-01   4.6589939e-01
   4.1282565e-01   4.6722029e-01
   4.1482966e-01   4.6853348e-01
   4.1683367e-01   4.6983896e-01
   4.1883768e-01   4.7113676e-01
   4.2084168e-01   4.7242691e-01
   4.2284569e-01   4.7370943e-01
   4.2484970e-01   4.7498433e-01
   4.2685371e-01   4.7625165e-01
   4.2885772e-01   4.7751140e-01
   4.3086172e-01   4.7876360e-01
   4.3286573e-01   4.8000828e-01
   4.3486974e-01   4.8124546e-01
   4.3687375e-01   4.8247517e-01
   4.3887776e-01   4.8369741e-01
   4.4088176e-01   4.8491222e-01
   4.4288577e-01   4.8611962e-01
   4.4488978e-01   4.8731962e-01
   4.4689379e-01   4.8851226e-01
   4.4889780e-01   4.8969755e-01
   4.5090180e-01   4.9087552e-01
   4.5290581e-01   4.9204618e-01
   4.5490982e-01   4.9320957e-01
   4.5691383e-01   4.9436569e-01
   4.5891784e-01   4.9551458e-01
   4.6092184e-01   4.9665625e-01
   4.6292585e-01   4.9779073e-01
   4.6492986e-01   4.9891804e-01
   4.6693387e-01   5.0003820e-01
   4.6893788e-01   5.0115124e-01
   4.7094188e-01   5.0225717e-01
   4.7294589e-01   5.0335601e-01
   4.7494990e-01   5.0444780e-01
   4.7695391e-01   5.0553255e-01
   4.7895792e-01   5.0661028e-01
   4.8096192e-01   5.0768102e-01
   4.8296593e-01   5.0874478e-01
   4.8496994e-01   5.0980160e-01
   4.8697395e-01   5.1085149e-01
   4.8897796e-01   5.1189447e-01
   4.9098196e-01   5.1293056e-01
   4.9298597e-01   5.1395980e-01
   4.9498998e-01   5.1498219e-01
   4.9699399e-01   5.1599777e-01
   4.9899800e-01   5.1700655e-01
   5.0100200e-01   5.1800855e-01
   5.0300601e-01   5.1900380e-01
   5.0501002e-01   5.1999233e-01
   5.0701403e-01   5.2097414e-01
   5.0901804e-01   5.2194927e-01
   5.1102204e-01   5.2291773e-01
   5.1302605e-01   5.2387955e-01
   5.1503006e-01   5.2483476e-01
   5.1703407e-01   5.2578336e-01
   5.1903808e-01   5.2672539e-01
   5.2104208e-01   5.2766086e-01
   5.2304609e-01   5.2858981e-01
   5.2505010e-01   5.2951224e-01
   5.2705411e-01   5.3042818e-01
   5.2905812e-01   5.3133766e-01
   5.3106212e-01   5.3224069e-01
   5.3306613e-01   5.3313731e-01
   5.3507014e-01   5.3402752e-01
   5.3707415e-01   5.3491136e-01
   5.3907816e-01   5.3578883e-01
   5.4108216e-01   5.3665998e-01
   5.4308617e-01   5.3752481e-01
   5.4509018e-01   5.3838336e-01
   5.4709419e-01   5.3923563e-01
   5.4909820e-01   5.4008166e-01
   5.5110220e-01   5.4092147e-01
   5.5310621e-01   5.4175508e-01
   5.5511022e-01   5.4258250e-01
   5.5711423e-01   5.4340377e-01
   5.5911824e-01   5.4421890e-01
   5.6112224e-01   5.4502792e-01
   5.6312625e-01   5.4583085e-01
   5.6513026e-01   5.4662771e-01
   5.6713427e-01   5.4741852e-01
   5.6913828e-01   5.4820330e-01
   5.7114228e-01   5.4898208e-01
   5.7314629e-01   5.4975488e-01
   5.7515030e-01   5.5052172e-01
   5.7715431e-01   5.5128263e-01
   5.7915832e-01   5.5203761e-01
   5.8116232e-01   5.5278671e-01
   5.8316633e-01   5.5352993e-01
   5.8517034e-01   5.5426730e-01
   5.8717435e-01   5.5499885e-01
   5.8917836e-01   5.5572459e-01
   5.9118236e-01   5.5644455e-01
   5.9318637e-01   5.5715875e-01
   5.9519038e-01   5.5786720e-01
   5.9719439e-01   5.5856994e-01
   5.9919840e-01   5.5926699e-01
   6.0120240e-01   5.5995836e-01
   6.0320641e-01   5.6064408e-01
   6.0521042e-01   5.6132417e-01
   6.0721443e-01   5.6199866e-01
   6.0921844e-01   5.6266756e-01
   6.1122244e-01   5.6333090e-01
   6.1322645e-01   5.6398869e-01
   6.1523046e-01   5.6464097e-01
   6.1723447e-01   5.6528775e-01
   6.1923848e-01   5.6592905e-01
   6.2124248e-01   5.6656490e-01
   6.2324649e-01   5.6719533e-01
   6.2525050e-01   5.6782034e-01
   6.2725451e-01   5.6843996e-01
   6.2925852e-01   5.6905422e-01
   6.3126253e-01   5.6966314e-01
   6.3326653e-01   5.7026674e-01
   6.3527054e-01   5.7086503e-01
   6.3727455e-01   5.7145806e-01
   6.3927856e-01   5.7204582e-01
   6.4128257e-01   5.7262836e-01
   6.4328657e-01   5.7320568e-01
   6.4529058e-01   5.7377781e-01
   6.4729459e-01   5.7434478e-01
   6.4929860e-01   5.7490660e-01
   6.5130261e-01   5.7546330e-01
   6.5330661e-01   5.7601490e-01
   6.5531062e-01   5.7656143e-01
   6.5731463e-01   5.7710289e-01
   6.5931864e-01   5.7763932e-01
   6.6132265e-01   5.7817074e-01
   6.6332665e-01   5.7869716e-01
   6.6533066e-01   5.7921862e-01
   6.6733467e-01   5.7973514e-01
   6.6933868e-01   5.8024672e-01
   6.7134269e-01   5.8075341e-01
   6.7334669e-01   5.8125521e-01
   6.7535070e-01   5.8175216e-01
   6.7735471e-01   5.8224427e-01
   6.7935872e-01   5.8273157e-01
   6.8136273e-01   5.8321407e-01
   6.8336673e-01   5.8369180e-01
   6.8537074e-01   5.8416479e-01
   6.8737475e-01   5.8463305e-01
   6.8937876e-01   5.8509660e-01
   6.9138277e-01   5.8555548e-01
   6.9338677e-01   5.8600969e-01
   6.9539078e-01   5.8645926e-01
   6.9739479e-01   5.8690422e-01
   6.9939880e-01   5.8734459e-01
   7.0140281e-01   5.8778038e-01
   7.0340681e-01   5.8821162e-01
   7.0541082e-01   5.8863833e-01
   7.0741483e-01   5.8906054e-01
   7.0941884e-01   5.8947827e-01
   7.1142285e-01   5.8989153e-01
   7.1342685e-01   5.9030035e-01
   7.1543086e-01   5.9070475e-01
   7.1743487e-01   5.9110476e-01
   7.1943888e-01   5.9150040e-01
   7.2144289e-01   5.9189168e-01
   7.2344689e-01   5.9227863e-01
   7.2545090e-01   5.9266127e-01
   7.2745491e-01   5.9303963e-01
   7.2945892e-01   5.9341373e-01
   7.3146293e-01   5.9378358e-01
   7.3346693e-01   5.9414922e-01
   7.3547094e-01   5.9451065e-01
   7.3747495e-01   5.9486791e-01
   7.3947896e-01   5.9522102e-01
   7.4148297e-01   5.9556999e-01
   7.4348697e-01   5.9591486e-01
   7.4549098e-01   5.9625564e-01
   7.4749499e-01   5.9659235e-01
   7.4949900e-01   5.9692502e-01
   7.5150301e-01   5.9725366e-01
   7.5350701e-01   5.9757831e-01
   7.5551102e-01   5.9789898e-01
   7.5751503e-01   5.9821569e-01
   7.5951904e-01   5.9852847e-01
   7.6152305e-01   5.9883734e-01
   7.6352705e-01   5.9914232e-01
   7.6553106e-01   5.9944344e-01
   7.6753507e-01   5.9974070e-01
   7.6953908e-01   6.0003415e-01
   7.7154309e-01   6.0032379e-01
   7.7354709e-01   6.0060965e-01
   7.7555110e-01   6.0089176e-01
   7.7755511e-01   6.0117013e-01
   7.7955912e-01   6.0144479e-01
   7.8156313e-01   6.0171575e-01
   7.8356713e-01   6.0198305e-01
   7.8557114e-01   6.0224670e-01
   7.8757515e-01   6.0250672e-01
   7.8957916e-01   6.0276315e-01
   7.9158317e-01   6.0301599e-01
   7.9358717e-01   6.0326527e-01
   7.9559118e-01   6.0351101e-01
   7.9759519e-01   6.0375324e-01
   7.9959920e-01   6.0399198e-01
   8.0160321e-01   6.0422724e-01
   8.0360721e-01   6.0445906e-01
   8.0561122e-01   6.0468744e-01
   8.0761523e-01   6.0491243e-01
   8.0961924e-01   6.0513403e-01
   8.1162325e-01   6.0535227e-01
   8.1362725e-01   6.0556717e-01
   8.1563126e-01   6.0577876e-01
   8.1763527e-01   6.0598704e-01
   8.1963928e-01   6.0619206e-01
   8.2164329e-01   6.0639383e-01
   8.2364729e-01   6.0659236e-01
   8.2565130e-01   6.0678769e-01
   8.2765531e-01   6.0697984e-01
   8.2965932e-01   6.0716882e-01
   8.3166333e-01   6.0735466e-01
   8.3366733e-01   6.0753739e-01
   8.3567134e-01   6.0771701e-01
   8.3767535e-01   6.0789357e-01
   8.3967936e-01   6.0806707e-01
   8.4168337e-01   6.0823753e-01
   8.4368737e-01   6.0840500e-01
   8.4569138e-01   6.0856947e-01
   8.4769539e-01   6.0873098e-01
   8.4969940e-01   6.0888954e-01
   8.5170341e-01   6.0904519e-01
   8.5370741e-01   6.0919794e-01
   8.5571142e-01   6.0934781e-01
   8.5771543e-01   6.0949483e-01
   8.5971944e-01   6.0963901e-01
   8.6172345e-01   6.0978038e-01
   8.6372745e-01   6.0991897e-01
   8.6573146e-01   6.1005479e-01
   8.6773547e-01   6.1018786e-01
   8.6973948e-01   6.1031822e-01
   8.7174349e-01   6.1044587e-01
   8.7374749e-01   6.1057084e-01
   8.7575150e-01   6.1069316e-01
   8.7775551e-01   6.1081284e-01
   8.7975952e-01   6.1092992e-01
   8.8176353e-01   6.1104440e-01
   8.8376754e-01   6.1115631e-01
   8.8577154e-01   6.1126568e-01
   8.8777555e-01   6.1137252e-01
   8.8977956e-01   6.1147686e-01
   8.9178357e-01   6.1157872e-01
   8.9378758e-01   6.1167812e-01
   8.9579158e-01   6.1177509e-01
   8.9779559e-01   6.1186964e-01
   8.9979960e-01   6.1196180e-01
   9.0180361e-01   6.1205159e-01
   9.0380762e-01   6.1213904e-01
   9.0581162e-01   6.1222415e-01
   9.0781563e-01   6.1230697e-01
   9.0981964e-01   6.1238750e-01
   9.1182365e-01   6.1246577e-01
   9.1382766e-01   6.1254180e-01
   9.1583166e-01   6.1261562e-01
   9.1783567e-01   6.1268724e-01
   9.1983968e-01   6.1275669e-01
   9.2184369e-01   6.1282400e-01
   9.2384770e-01   6.1288917e-01
   9.2585170e-01   6.1295224e-01
   9.2785571e-01   6.1301322e-01
   9.2985972e-01   6.1307215e-01
   9.3186373e-01   6.1312903e-01
   9.3386774e-01   6.1318390e-01
   9.3587174e-01   6.1323677e-01
   9.3787575e-01   6.1328766e-01
   9.3987976e-01   6.1333661e-01
   9.4188377e-01   6.1338363e-01
   9.4388778e-01   6.1342873e-01
   9.4589178e-01   6.1347196e-01
   9.4789579e-01   6.1351332e-01
   9.4989980e-01   6.1355283e-01
   9.5190381e-01   6.1359053e-01
   9.5390782e-01   6.1362643e-01
   9.5591182e-01   6.1366056e-01
   9.5791583e-01   6.1369293e-01
   9.5991984e-01   6.1372357e-01
   9.6192385e-01   6.1375250e-01
   9.6392786e-01   6.1377975e-01
   9.6593186e-01   6.1380533e-01
   9.6793587e-01   6.1382926e-01
   9.6993988e-01   6.1385158e-01
   9.7194389e-01   6.1387229e-01
   9.7394790e-01   6.1389143e-01
   9.7595190e-01   6.1390901e-01
   9.7795591e-01   6.1392506e-01
   9.7995992e-01   6.1393960e-01
   9.8196393e-01   6.1395265e-01
   9.8396794e-01   6.1396423e-01
   9.8597194e-01   6.1397437e-01
   9.8797595e-01   6.1398308e-01
   9.8997996e-01   6.1399039e-01
   9.9198397e-01   6.1399633e-01
   9.9398798e-01   6.1400091e-01
   9.9599198e-01   6.1400415e-01
   9.9799599e-01   6.1400608e-01
   1.0000000e+00   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.3687052e-03
   4.0080160e-03   6.7251749e-03
   6.0120240e-03   1.0069431e-02
   8.0160321e-03   1.3401496e-02
   1.0020040e-02   1.6721392e-02
   1.2024048e-02   2.0029140e-02
   1.4028056e-02   2.3324763e-02
   1.6032064e-02   2.6608282e-02
   1.8036072e-02   2.9879720e-02
   2.0040080e-02   3.3139099e-02
   2.2044088e-02   3.6386441e-02
   2.4048096e-02   3.9621767e-02
   2.6052104e-02   4.2845101e-02
   2.8056112e-02   4.6056463e-02
   3.0060120e-02   4.9255876e-02
   3.2064128e-02   5.2443361e-02
   3.4068136e-02   5.5618942e-02
   3.6072144e-02   5.8782640e-02
   3.8076152e-02   6.1934476e-02
   4.0080160e-02   6.5074473e-02
   4.2084168e-02   6.8202654e-02
   4.4088176e-02   7.1319039e-02
   4.6092184e-02   7.4423651e-02
   4.8096192e-02   7.7516513e-02
   5.0100200e-02   8.0597645e-02
   5.2104208e-02   8.3667070e-02
   5.4108216e-02   8.6724811e-02
   5.6112224e-02   8.9770889e-02
   5.8116232e-02   9.2805325e-02
   6.0120240e-02   9.5828143e-02
   6.2124248e-02   9.8839364e-02
   6.4128257e-02   1.0183901e-01
   6.6132265e-02   1.0482710e-01
   6.8136273e-02   1.0780367e-01
   7.0140281e-02   1.1076872e-01
   7.2144289e-02   1.1372229e-01
   7.4148297e-02   1.1666439e-01
   7.6152305e-02   1.1959505e-01
   7.8156313e-02   1.2251429e-01
   8.0160321e-02   1.2542213e-01
   8.2164329e-02   1.2831859e-01
   8.4168337e-02   1.3120370e-01
   8.6172345e-02   1.3407748e-01
   8.8176353e-02   1.3693995e-01
   9.0180361e-02   1.3979112e-01
   9.2184369e-02   1.4263104e-01
   9.4188377e-02   1.4545970e-01
   9.6192385e-02   1.4827715e-01
   9.8196393e-02   1.5108339e-01
   1.0020040e-01   1.5387846e-01
   1.0220441e-01   1.5666236e-01
   1.0420842e-01   1.5943514e-01
   1.0621242e-01   1.6219680e-01
   1.0821643e-01   1.6494737e-01
   1.1022044e-01   1.6768688e-01
   1.1222445e-01   1.7041533e-01
   1.1422846e-01   1.7313277e-01
   1.1623246e-01   1.7583920e-01
   1.1823647e-01   1.7853465e-01
   1.2024048e-01   1.8121914e-01
   1.2224449e-01   1.8389270e-01
   1.2424850e-01   1.8655534e-01
   1.2625251e-01   1.8920709e-01
   1.2825651e-01   1.9184797e-01
   1.3026052e-01   1.9447800e-01
   1.3226453e-01   1.9709720e-01
   1.3426854e-01   1.9970561e-01
   1.3627255e-01   2.0230322e-01
   1.3827655e-01   2.0489008e-01
   1.4028056e-01   2.0746620e-01
   1.4228457e-01   2.1003161e-01
   1.4428858e-01   2.1258632e-01
   1.4629259e-01   2.1513036e-01
   1.4829659e-01   2.1766375e-01
   1.5030060e-01   2.2018651e-01
   1.5230461e-01   2.2269867e-01
   1.5430862e-01   2.2520024e-01
   1.5631263e-01   2.2769125e-01
   1.5831663e-01   2.3017172e-01
   1.6032064e-01   2.3264167e-01
   1.6232465e-01   2.3510113e-01
   1.6432866e-01   2.3755011e-01
   1.6633267e-01   2.3998864e-01
   1.6833667e-01   2.4241674e-01
   1.7034068e-01   2.4483444e-01
   1.7234469e-01   2.4724174e-01
   1.7434870e-01   2.4963869e-01
   1.7635271e-01   2.5202529e-01
   1.7835671e-01   2.5440158e-01
   1.8036072e-01   2.5676756e-01
   1.8236473e-01   2.5912327e-01
   1.8436874e-01   2.6146873e-01
   1.8637275e-01   2.6380395e-01
   1.8837675e-01   2.6612897e-01
   1.9038076e-01   2.6844380e-01
   1.9238477e-01   2.7074846e-01
   1.9438878e-01   2.7304298e-01
   1.9639279e-01   2.7532737e-01
   1.9839679e-01   2.7760167e-01
   2.0040080e-01   2.7986589e-01
   2.0240481e-01   2.8212006e-01
   2.0440882e-01   2.8436419e-01
   2.0641283e-01   2.8659831e-01
   2.0841683e-01   2.8882244e-01
   2.1042084e-01   2.9103661e-01
   2.1242485e-01   2.9324083e-01
   2.1442886e-01   2.9543512e-01
   2.1643287e-01   2.9761952e-01
   2.1843687e-01   2.9979403e-01
   2.2044088e-01   3.0195869e-01
   2.2244489e-01   3.0411352e-01
   2.2444890e-01   3.0625853e-01
   2.2645291e-01   3.0839374e-01
   2.2845691e-01   3.1051919e-01
   2.3046092e-01   3.1263490e-01
   2.3246493e-01   3.1474088e-01
   2.3446894e-01   3.1683715e-01
   2.3647295e-01   3.1892374e-01
   2.3847695e-01   3.2100068e-01
   2.4048096e-01   3.2306798e-01
   2.4248497e-01   3.2512566e-01
   2.4448898e-01   3.2717375e-01
   2.4649299e-01   3.2921227e-01
   2.4849699e-01   3.3124124e-01
   2.5050100e-01   3.3326068e-01
   2.5250501e-01   3.3527062e-01
   2.5450902e-01   3.3727108e-01
   2.5651303e-01   3.3926207e-01
   2.5851703e-01   3.4124363e-01
   2.6052104e-01   3.4321577e-01
   2.6252505e-01   3.4517851e-01
   2.6452906e-01   3.4713189e-01
   2.6653307e-01   3.4907591e-01
   2.6853707e-01   3.5101060e-01
   2.7054108e-01   3.5293599e-01
   2.7254509e-01   3.5485209e-01
   2.7454910e-01   3.5675893e-01
   2.7655311e-01   3.5865653e-01
   2.7855711e-01   3.6054491e-01
   2.8056112e-01   3.6242409e-01
   2.8256513e-01   3.6429410e-01
   2.8456914e-01   3.6615496e-01
   2.8657315e-01   3.6800668e-01
   2.8857715e-01   3.6984930e-01
   2.9058116e-01   3.7168283e-01
   2.9258517e-01   3.7350730e-01
   2.9458918e-01   3.7532272e-01
   2.9659319e-01   3.7712913e-01
   2.9859719e-01   3.7892653e-01
   3.0060120e-01   3.8071496e-01
   3.0260521e-01   3.8249444e-01
   3.0460922e-01   3.8426498e-01
   3.0661323e-01   3.8602661e-01
   3.0861723e-01   3.8777935e-01
   3.1062124e-01   3.8952323e-01
   3.1262525e-01   3.9125827e-01
   3.1462926e-01   3.9298448e-01
   3.1663327e-01   3.9470189e-01
   3.1863727e-01   3.9641052e-01
   3.2064128e-01   3.9811040e-01
   3.2264529e-01   3.9980154e-01
   3.2464930e-01   4.0148398e-01
   3.2665331e-01   4.0315772e-01
   3.2865731e-01   4.0482279e-01
   3.3066132e-01   4.0647922e-01
   3.3266533e-01   4.0812702e-01
   3.3466934e-01   4.0976622e-01
   3.3667335e-01   4.1139684e-01
   3.3867735e-01   4.1301891e-01
   3.4068136e-01   4.1463243e-01
   3.4268537e-01   4.1623745e-01
   3.4468938e-01   4.1783397e-01
   3.4669339e-01   4.1942202e-01
   3.4869739e-01   4.2100163e-01
   3.5070140e-01   4.2257280e-01
   3.5270541e-01   4.2413558e-01
   3.5470942e-01   4.2568997e-01
   3.5671343e-01   4.2723601e-01
   3.5871743e-01   4.2877370e-01
   3.6072144e-01   4.3030308e-01
   3.6272545e-01   4.3182417e-01
   3.6472946e-01   4.3333698e-01
   3.6673347e-01   4.3484155e-01
   3.6873747e-01   4.3633788e-01
   3.7074148e-01   4.3782602e-01
   3.7274549e-01   4.3930596e-01
   3.7474950e-01   4.4077775e-01
   3.7675351e-01   4.4224140e-01
   3.7875752e-01   4.4369693e-01
   3.8076152e-01   4.4514436e-01
   3.8276553e-01   4.4658372e-01
   3.8476954e-01   4.4801503e-01
   3.8677355e-01   4.4943831e-01
   3.8877756e-01   4.5085358e-01
   3.9078156e-01   4.5226087e-01
   3.9278557e-01   4.5366019e-01
   3.9478958e-01   4.5505158e-01
   3.9679359e-01   4.5643504e-01
   3.9879760e-01   4.5781061e-01
   4.0080160e-01   4.5917830e-01
   4.0280561e-01   4.6053813e-01
   4.0480962e-01   4.6189014e-01
   4.0681363e-01   4.6323434e-01
   4.0881764e-01   4.6457075e-01
   4.1082164e-01   4.6589939e-01
   4.1282565e-01   4.6722029e-01
   4.1482966e-01   4.6853348e-01
   4.1683367e-01   4.6983896e-01
   4.1883768e-01   4.7113676e-01
   4.2084168e-01   4.7242691e-01
   4.2284569e-01   4.7370943e-01
   4.2484970e-01   4.7498433e-01
   4.2685371e-01   4.7625165e-01
   4.2885772e-01   4.7751140e-01
   4.3086172e-01   4.7876360e-01
   4.3286573e-01   4.8000828e-01
   4.3486974e-01   4.8124546e-01
   4.3687375e-01   4.8247517e-01
   4.3887776e-01   4.8369741e-01
   4.4088176e-01   4.8491222e-01
   4.4288577e-01   4.8611962e-01
   4.4488978e-01   4.8731962e-01
   4.4689379e-01   4.8851226e-01
   4.4889780e-01   4.8969755e-01
   4.5090180e-01   4.9087552e-01
   4.5290581e-01   4.9204618e-01
   4.5490982e-01   4.9320957e-01
   4.5691383e-01   4.9436569e-01
   4.5891784e-01   4.9551458e-01
   4.6092184e-01   4.9665625e-01
   4.6292585e-01   4.9779073e-01
   4.6492986e-01   4.9891804e-01
   4.6693387e-01   5.0003820e-01
   4.6893788e-01   5.0115124e-01
   4.7094188e-01   5.0225717e-01
   4.7294589e-01   5.0335601e-01
   4.7494990e-01   5.0444780e-01
   4.7695391e-01   5.0553255e-01
   4.7895792e-01   5.0661028e-01
   4.8096192e-01   5.0768102e-01
   4.8296593e-01   5.0874478e-01
   4.8496994e-01   5.0980160e-01
   4.8697395e-01   5.1085149e-01
   4.8897796e-01   5.1189447e-01
   4.9098196e-01   5.1293056e-01
   4.9298597e-01   5.1395980e-01
   4.9498998e-01   5.1498219e-01
   4.9699399e-01   5.1599777e-01
   4.9899800e-01   5.1700655e-01
   5.0100200e-01   5.1800855e-01
   5.0300601e-01   5.1900380e-01
   5.0501002e-01   5.1999233e-01
   5.0701403e-01   5.2097414e-01
   5.0901804e-01   5.2194927e-01
   5.1102204e-01   5.2291773e-01
   5.1302605e-01   5.2387955e-01
   5.1503006e-01   5.2483476e-01
   5.1703407e-01   5.2578336e-01
   5.1903808e-01   5.2672539e-01
   5.2104208e-01   5.2766086e-01
   5.2304609e-01   5.2858981e-01
   5.2505010e-01   5.2951224e-01
   5.2705411e-01   5.3042818e-01
   5.2905812e-01   5.3133766e-01
   5.3106212e-01   5.3224069e-01
   5.3306613e-01   5.3313731e-01
   5.3507014e-01   5.3402752e-01
   5.3707415e-01   5.3491136e-01
   5.3907816e-01   5.3578883e-01
   5.4108216e-01   5.3665998e-01
   5.4308617e-01   5.3752481e-01
   5.4509018e-01   5.3838336e-01
   5.4709419e-01   5.3923563e-01
   5.4909820e-01   5.4008166e-01
   5.5110220e-01   5.4092147e-01
   5.5310621e-01   5.4175508e-01
   5.5511022e-01   5.4258250e-01
   5.5711423e-01   5.4340377e-01
   5.5911824e-01   5.4421890e-01
   5.6112224e-01   5.4502792e-01
   5.6312625e-01   5.4583085e-01
   5.6513026e-01   5.4662771e-01
   5.6713427e-01   5.4741852e-01
   5.6913828e-01   5.4820330e-01
   5.7114228e-01   5.4898208e-01
   5.7314629e-01   5.4975488e-01
   5.7515030e-01   5.5052172e-01
   5.7715431e-01   5.5128263e-01
   5.7915832e-01   5.5203761e-01
   5.8116232e-01   5.5278671e-01
   5.8316633e-01   5.5352993e-01
   5.8517034e-01   5.5426730e-01
   5.8717435e-01   5.5499885e-01
   5.8917836e-01   5.5572459e-01
   5.9118236e-01   5.5644455e-01
   5.9318637e-01   5.5715875e-01
   5.9519038e-01   5.5786720e-01
   5.9719439e-01   5.5856994e-01
   5.9919840e-01   5.5926699e-01
   6.0120240e-01   5.5995836e-01
   6.0320641e-01   5.6064408e-01
   6.0521042e-01   5.6132417e-01
   6.0721443e-01   5.6199866e-01
   6.0921844e-01   5.6266756e-01
   6.1122244e-01   5.6333090e-01
   6.1322645e-01   5.6398869e-01
   6.1523046e-01   5.6464097e-01
   6.1723447e-01   5.6528775e-01
   6.1923848e-01   5.6592905e-01
   6.2124248e-01   5.6656490e-01
   6.2324649e-01   5.6719533e-01
   6.2525050e-01   5.6782034e-01
   6.2725451e-01   5.6843996e-01
   6.2925852e-01   5.6905422e-01
   6.3126253e-01   5.6966314e-01
   6.3326653e-01   5.7026674e-01
   6.3527054e-01   5.7086503e-01
   6.3727455e-01   5.7145806e-01
   6.3927856e-01   5.7204582e-01
   6.4128257e-01   5.7262836e-01
   6.4328657e-01   5.7320568e-01
   6.4529058e-01   5.7377781e-01
   6.4729459e-01   5.7434478e-01
   6.4929860e-01   5.7490660e-01
   6.5130261e-01   5.7546330e-01
   6.5330661e-01   5.7601490e-01
   6.5531062e-01   5.7656143e-01
   6.5731463e-01   5.7710289e-01
   6.5931864e-01   5.7763932e-01
   6.6132265e-01   5.7817074e-01
   6.6332665e-01   5.7869716e-01
   6.6533066e-01   5.7921862e-01
   6.6733467e-01   5.7973514e-01
   6.6933868e-01   5.8024672e-01
   6.7134269e-01   5.8075341e-01
   6.7334669e-01   5.8125521e-01
   6.7535070e-01   5.8175216e-01
   6.7735471e-01   5.8224427e-01
   6.7935872e-01   5.8273157e-01
   6.8136273e-01   5.8321407e-01
   6.8336673e-01   5.8369180e-01
   6.8537074e-01   5.8416479e-01
   6.8737475e-01   5.8463305e-01
   6.8937876e-01   5.8509660e-01
   6.9138277e-01   5.8555548e-01
   6.9338677e-01   5.8600969e-01
   6.9539078e-01   5.8645926e-01
   6.9739479e-01   5.8690422e-01
   6.9939880e-01   5.8734459e-01
   7.0140281e-01   5.8778038e-01
   7.0340681e-01   5.8821162e-01
   7.0541082e-01   5.8863833e-01
   7.0741483e-01   5.8906054e-01
   7.0941884e-01   5.8947827e-01
   7.1142285e-01   5.8989153e-01
   7.1342685e-01   5.9030035e-01
   7.1543086e-01   5.9070475e-01
   7.1743487e-01   5.9110476e-01
   7.1943888e-01   5.9150040e-01
   7.2144289e-01   5.9189168e-01
   7.2344689e-01   5.9227863e-01
   7.2545090e-01   5.9266127e-01
   7.2745491e-01   5.9303963e-01
   7.2945892e-01   5.9341373e-01
   7.3146293e-01   5.9378358e-01
   7.3346693e-01   5.9414922e-01
   7.3547094e-01   5.9451065e-01
   7.3747495e-01   5.9486791e-01
   7.3947896e-01   5.9522102e-01
   7.4148297e-01   5.9556999e-01
   7.4348697e-01   5.9591486e-01
   7.4549098e-01   5.9625564e-01
   7.4749499e-01   5.9659235e-01
   7.4949900e-01   5.9692502e-01
   7.5150301e-01   5.9725366e-01
   7.5350701e-01   5.9757831e-01
   7.5551102e-01   5.9789898e-01
   7.5751503e-01   5.9821569e-01
   7.5951904e-01   5.9852847e-01
   7.6152305e-01   5.9883734e-01
   7.6352705e-01   5.9914232e-01
   7.6553106e-01   5.9944344e-01
   7.6753507e-01   5.9974070e-01
   7.6953908e-01   6.0003415e-01
   7.7154309e-01   6.0032379e-01
   7.7354709e-01   6.0060965e-01
   7.7555110e-01   6.0089176e-01
   7.7755511e-01   6.0117013e-01
   7.7955912e-01   6.0144479e-01
   7.8156313e-01   6.0171575e-01
   7.8356713e-01   6.0198305e-01
   7.8557114e-01   6.0224670e-01
   7.8757515e-01   6.0250672e-01
   7.8957916e-01   6.0276315e-01
   7.9158317e-01   6.0301599e-01
   7.9358717e-01   6.0326527e-01
   7.9559118e-01   6.0351101e-01
   7.9759519e-01   6.0375324e-01
   7.9959920e-01   6.0399198e-01
   8.0160321e-01   6.0422724e-01
   8.0360721e-01   6.0445906e-01
   8.0561122e-01   6.0468744e-01
   8.0761523e-01   6.0491243e-01
   8.0961924e-01   6.0513403e-01
   8.1162325e-01   6.0535227e-01
   8.1362725e-01   6.0556717e-01
   8.1563126e-01   6.0577876e-01
   8.1763527e-01   6.0598704e-01
   8.1963928e-01   6.0619206e-01
   8.2164329e-01   6.0639383e-01
   8.2364729e-01   6.0659236e-01
   8.2565130e-01   6.0678769e-01
   8.2765531e-01   6.0697984e-01
   8.2965932e-01   6.0716882e-01
   8.3166333e-01   6.0735466e-01
   8.3366733e-01   6.0753739e-01
   8.3567134e-01   6.0771701e-01
   8.3767535e-01   6.0789357e-01
   8.3967936e-01   6.0806707e-01
   8.4168337e-01   6.0823753e-01
   8.4368737e-01   6.0840500e-01
   8.4569138e-01   6.0856947e-01
   8.4769539e-01   6.0873098e-01
   8.4969940e-01   6.0888954e-01
   8.5170341e-01   6.0904519e-01
   8.5370741e-01   6.0919794e-01
   8.5571142e-01   6.0934781e-01
   8.5771543e-01   6.0949483e-01
   8.5971944e-01   6.0963901e-01
   8.6172345e-01   6.0978038e-01
   8.6372745e-01   6.0991897e-01
   8.6573146e-01   6.1005479e-01
   8.6773547e-01   6.1018786e-01
   8.6973948e-01   6.1031822e-01
   8.7174349e-01   6.1044587e-01
   8.7374749e-01   6.1057084e-01
   8.7575150e-01   6.1069316e-01
   8.7775551e-01   6.1081284e-01
   8.7975952e-01   6.1092992e-01
   8.8176353e-01   6.1104440e-01
   8.8376754e-01   6.1115631e-01
   8.8577154e-01   6.1126568e-01
   8.8777555e-01   6.1137252e-01
   8.8977956e-01   6.1147686e-01
   8.9178357e-01   6.1157872e-01
   8.9378758e-01   6.1167812e-01
   8.9579158e-01   6.1177509e-01
   8.9779559e-01   6.1186964e-01
   8.9979960e-01   6.1196180e-01
   9.0180361e-01   6.1205159e-01
   9.0380762e-01   6.1213904e-01
   9.0581162e-01   6.1222415e-01
   9.0781563e-01   6.1230697e-01
   9.0981964e-01   6.1238750e-01
   9.1182365e-01   6.1246577e-01
   9.1382766e-01   6.1254180e-01
   9.1583166e-01   6.1261562e-01
   9.1783567e-01   6.1268724e-01
   9.1983968e-01   6.1275669e-01
   9.2184369e-01   6.1282400e-01
   9.2384770e-01   6.1288917e-01
   9.2585170e-01   6.1295224e-01
   9.2785571e-01   6.1301322e-01
   9.2985972e-01   6.1307215e-01
   9.3186373e-01   6.1312903e-01
   9.3386774e-01   6.1318390e-01
   9.3587174e-01   6.1323677e-01
   9.3787575e-01   6.1328766e-01
   9.3987976e-01   6.1333661e-01
   9.4188377e-01   6.1338363e-01
   9.4388778e-01   6.1342873e-01
   9.4589178e-01   6.1347196e-01
   9.4789579e-01   6.1351332e-01
   9.4989980e-01   6.1355283e-01
   9.5190381e-01   6.1359053e-01
   9.5390782e-01   6.1362643e-01
   9.5591182e-01   6.1366056e-01
   9.5791583e-01   6.1369293e-01
   9.5991984e-01   6.1372357e-01
   9.6192385e-01   6.1375250e-01
   9.6392786e-01   6.1377975e-01
   9.6593186e-01   6.1380533e-01
   9.6793587e-01   6.1382926e-01
   9.6993988e-01   6.1385158e-01
   9.7194389e-01   6.1387229e-01
   9.7394790e-01   6.1389143e-01
   9.7595190e-01   6.1390901e-01
   9.7795591e-01   6.1392506e-01
   9.7995992e-01   6.1393960e-01
   9.8196393e-01   6.1395265e-01
   9.8396794e-01   6.1396423e-01
   9.8597194e-01   6.1397437e-01
   9.8797595e-01   6.1398308e-01
   9.8997996e-01   6.1399039e-01
   9.9198397e-01   6.1399633e-01
   9.9398798e-01   6.1400091e-01
   9.9599198e-01   6.1400415e-01
   9.9799599e-01   6.1400608e-01
   1.0000000e+00   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.3687052e-03
   4.0080160e-03   6.7251749e-03
   6.0120240e-03   1.0069431e-02
   8.0160321e-03   1.3401496e-02
   1.0020040e-02   1.6721392e-02
   1.2024048e-02   2.0029140e-02
   1.4028056e-02   2.3324763e-02
   1.6032064e-02   2.6608282e-02
   1.8036072e-02   2.9879720e-02
   2.0040080e-02   3.3139099e-02
   2.2044088e-02   3.6386441e-02
   2.4048096e-02   3.9621767e-02
   2.6052104e-02   4.2845101e-02
   2.8056112e-02   4.6056463e-02
   3.0060120e-02   4.9255876e-02
   3.2064128e-02   5.2443361e-02
   3.4068136e-02   5.5618942e-02
   3.6072144e-02   5.8782640e-02
   3.8076152e-02   6.1934476e-02
   4.0080160e-02   6.5074473e-02
   4.2084168e-02   6.8202654e-02
   4.4088176e-02   7.1319039e-02
   4.6092184e-02   7.4423651e-02
   4.8096192e-02   7.7516513e-02
   5.0100200e-02   8.0597645e-02
   5.2104208e-02   8.3667070e-02
   5.4108216e-02   8.6724811e-02
   5.6112224e-02   8.9770889e-02
   5.8116232e-02   9.2805325e-02
   6.0120240e-02   9.5828143e-02
   6.2124248e-02   9.8839364e-02
   6.4128257e-02   1.0183901e-01
   6.6132265e-02   1.0482710e-01
   6.8136273e-02   1.0780367e-01
   7.0140281e-02   1.1076872e-01
   7.2144289e-02   1.1372229e-01
   7.4148297e-02   1.1666439e-01
   7.6152305e-02   1.1959505e-01
   7.8156313e-02   1.2251429e-01
   8.0160321e-02   1.2542213e-01
   8.2164329e-02   1.2831859e-01
   8.4168337e-02   1.3120370e-01
   8.6172345e-02   1.3407748e-01
   8.8176353e-02   1.3693995e-01
   9.0180361e-02   1.3979112e-01
   9.2184369e-02   1.4263104e-01
   9.4188377e-02   1.4545970e-01
   9.6192385e-02   1.4827715e-01
   9.8196393e-02   1.5108339e-01
   1.0020040e-01   1.5387846e-01
   1.0220441e-01   1.5666236e-01
   1.0420842e-01   1.5943514e-01
   1.0621242e-01   1.6219680e-01
   1.0821643e-01   1.6494737e-01
   1.1022044e-01   1.6768688e-01
   1.1222445e-01   1.7041533e-01
   1.1422846e-01   1.7313277e-01
   1.1623246e-01   1.7583920e-01
   1.1823647e-01   1.7853465e-01
   1.2024048e-01   1.8121914e-01
   1.2224449e-01   1.8389270e-01
   1.2424850e-01   1.8655534e-01
   1.2625251e-01   1.8920709e-01
   1.2825651e-01   1.9184797e-01
   1.3026052e-01   1.9447800e-01
   1.3226453e-01   1.9709720e-01
   1.3426854e-01   1.9970561e-01
   1.3627255e-01   2.0230322e-01
   1.3827655e-01   2.0489008e-01
   1.4028056e-01   2.0746620e-01
   1.4228457e-01   2.1003161e-01
   1.4428858e-01   2.1258632e-01
   1.4629259e-01   2.1513036e-01
   1.4829659e-01   2.1766375e-01
   1.5030060e-01   2.2018651e-01
   1.5230461e-01   2.2269867e-01
   1.5430862e-01   2.2520024e-01
   1.5631263e-01   2.2769125e-01
   1.5831663e-01   2.3017172e-01
   1.6032064e-01   2.3264167e-01
   1.6232465e-01   2.3510113e-01
   1.6432866e-01   2.3755011e-01
   1.6633267e-01   2.3998864e-01
   1.6833667e-01   2.4241674e-01
   1.7034068e-01   2.4483444e-01
   1.7234469e-01   2.4724174e-01
   1.7434870e-01   2.4963869e-01
   1.7635271e-01   2.5202529e-01
   1.7835671e-01   2.5440158e-01
   1.8036072e-01   2.5676756e-01
   1.8236473e-01   2.5912327e-01
   1.8436874e-01   2.6146873e-01
   1.8637275e-01   2.6380395e-01
   1.8837675e-01   2.6612897e-01
   1.9038076e-01   2.6844380e-01
   1.9238477e-01   2.7074846e-01
   1.9438878e-01   2.7304298e-01
   1.9639279e-01   2.7532737e-01
   1.9839679e-01   2.7760167e-01
   2.0040080e-01   2.7986589e-01
   2.0240481e-01   2.8212006e-01
   2.0440882e-01   2.8436419e-01
   2.0641283e-01   2.8659831e-01
   2.0841683e-01   2.8882244e-01
   2.1042084e-01   2.9103661e-01
   2.1242485e-01   2.9324083e-01
   2.1442886e-01   2.9543512e-01
   2.1643287e-01   2.9761952e-01
   2.1843687e-01   2.9979403e-01
   2.2044088e-01   3.0195869e-01
   2.2244489e-01   3.0411352e-01
   2.2444890e-01   3.0625853e-01
   2.2645291e-01   3.0839374e-01
   2.2845691e-01   3.1051919e-01
   2.3046092e-01   3.1263490e-01
   2.3246493e-01   3.1474088e-01
   2.3446894e-01   3.1683715e-01
   2.3647295e-01   3.1892374e-01
   2.3847695e-01   3.2100068e-01
   2.4048096e-01   3.2306798e-01
   2.4248497e-01   3.2512566e-01
   2.4448898e-01   3.2717375e-01
   2.4649299e-01   3.2921227e-01
   2.4849699e-01   3.3124124e-01
   2.5050100e-01   3.3326068e-01
   2.5250501e-01   3.3527062e-01
   2.5450902e-01   3.3727108e-01
   2.5651303e-01   3.3926207e-01
   2.5851703e-01   3.4124363e-01
   2.6052104e-01   3.4321577e-01
   2.6252505e-01   3.4517851e-01
   2.6452906e-01   3.4713189e-01
   2.6653307e-01   3.4907591e-01
   2.6853707e-01   3.5101060e-01
   2.7054108e-01   3.5293599e-01
   2.7254509e-01   3.5485209e-01
   2.7454910e-01   3.5675893e-01
   2.7655311e-01   3.5865653e-01
   2.7855711e-01   3.6054491e-01
   2.8056112e-01   3.6242409e-01
   2.8256513e-01   3.6429410e-01
   2.8456914e-01   3.6615496e-01
   2.8657315e-01   3.6800668e-01
   2.8857715e-01   3.6984930e-01
   2.9058116e-01   3.7168283e-01
   2.9258517e-01   3.7350730e-01
   2.9458918e-01   3.7532272e-01
   2.9659319e-01   3.7712913e-01
   2.9859719e-01   3.7892653e-01
   3.0060120e-01   3.8071496e-01
   3.0260521e-01   3.8249444e-01
   3.0460922e-01   3.8426498e-01
   3.0661323e-01   3.8602661e-01
   3.0861723e-01   3.8777935e-01
   3.1062124e-01   3.8952323e-01
   3.1262525e-01   3.9125827e-01
   3.1462926e-01   3.9298448e-01
   3.1663327e-01   3.9470189e-01
   3.1863727e-01   3.9641052e-01
   3.2064128e-01   3.9811040e-01
   3.2264529e-01   3.9980154e-01
   3.2464930e-01   4.0148398e-01
   3.2665331e-01   4.0315772e-01
   3.2865731e-01   4.0482279e-01
   3.3066132e-01   4.0647922e-01
   3.3266533e-01   4.0812702e-01
   3.3466934e-01   4.0976622e-01
   3.3667335e-01   4.1139684e-01
   3.3867735e-01   4.1301891e-01
   3.4068136e-01   4.1463243e-01
   3.4268537e-01   4.1623745e-01
   3.4468938e-01   4.1783397e-01
   3.4669339e-01   4.1942202e-01
   3.4869739e-01   4.2100163e-01
   3.5070140e-01   4.2257280e-01
   3.5270541e-01   4.2413558e-01
   3.5470942e-01   4.2568997e-01
   3.5671343e-01   4.2723601e-01
   3.5871743e-01   4.2877370e-01
   3.6072144e-01   4.3030308e-01
   3.6272545e-01   4.3182417e-01
   3.6472946e-01   4.3333698e-01
   3.6673347e-01   4.3484155e-01
   3.6873747e-01   4.3633788e-01
   3.7074148e-01   4.3782602e-01
   3.7274549e-01   4.3930596e-01
   3.7474950e-01   4.4077775e-01
   3.7675351e-01   4.4224140e-01
   3.7875752e-01   4.4369693e-01
   3.8076152e-01   4.4514436e-01
   3.8276553e-01   4.4658372e-01
   3.8476954e-01   4.4801503e-01
   3.8677355e-01   4.4943831e-01
   3.8877756e-01   4.5085358e-01
   3.9078156e-01   4.5226087e-01
   3.9278557e-01   4.5366019e-01
   3.9478958e-01   4.5505158e-01
   3.9679359e-01   4.5643504e-01
   3.9879760e-01   4.5781061e-01
   4.0080160e-01   4.5917830e-01
   4.0280561e-01   4.6053813e-01
   4.0480962e-01   4.6189014e-01
   4.0681363e-01   4.6323434e-01
   4.0881764e-01   4.6457075e-01
   4.1082164e-01   4.6589939e-01
   4.1282565e-01   4.6722029e-01
   4.1482966e-01   4.6853348e-01
   4.1683367e-01   4.6983896e-01
   4.1883768e-01   4.7113676e-01
   4.2084168e-01   4.7242691e-01
   4.2284569e-01   4.7370943e-01
   4.2484970e-01   4.7498433e-01
   4.2685371e-01   4.7625165e-01
   4.2885772e-01   4.7751140e-01
   4.3086172e-01   4.7876360e-01
   4.3286573e-01   4.8000828e-01
   4.3486974e-01   4.8124546e-01
   4.3687375e-01   4.8247517e-01
   4.3887776e-01   4.8369741e-01
   4.4088176e-01   4.8491222e-01
   4.4288577e-01   4.8611962e-01
   4.4488978e-01   4.8731962e-01
   4.4689379e-01   4.8851226e-01
   4.4889780e-01   4.8969755e-01
   4.5090180e-01   4.9087552e-01
   4.5290581e-01   4.9204618e-01
   4.5490982e-01   4.9320957e-01
   4.5691383e-01   4.9436569e-01
   4.5891784e-01   4.9551458e-01
   4.6092184e-01   4.9665625e-01
   4.6292585e-01   4.9779073e-01
   4.6492986e-01   4.9891804e-01
   4.6693387e-01   5.0003820e-01
   4.6893788e-01   5.0115124e-01
   4.7094188e-01   5.0225717e-01
   4.7294589e-01   5.0335601e-01
   4.7494990e-01   5.0444780e-01
   4.7695391e-01   5.0553255e-01
   4.7895792e-01   5.0661028e-01
   4.8096192e-01   5.0768102e-01
   4.8296593e-01   5.0874478e-01
   4.8496994e-01   5.0980160e-01
   4.8697395e-01   5.1085149e-01
   4.8897796e-01   5.1189447e-01
   4.9098196e-01   5.1293056e-01
   4.9298597e-01   5.1395980e-01
   4.9498998e-01   5.1498219e-01
   4.9699399e-01   5.1599777e-01
   4.9899800e-01   5.1700655e-01
   5.0100200e-01   5.1800855e-01
   5.0300601e-01   5.1900380e-01
   5.0501002e-01   5.1999233e-01
   5.0701403e-01   5.2097414e-01
   5.0901804e-01   5.2194927e-01
   5.1102204e-01   5.2291773e-01
   5.1302605e-01   5.2387955e-01
   5.1503006e-01   5.2483476e-01
   5.1703407e-01   5.2578336e-01
   5.1903808e-01   5.2672539e-01
   5.2104208e-01   5.2766086e-01
   5.2304609e-01   5.2858981e-01
   5.2505010e-01   5.2951224e-01
   5.2705411e-01   5.3042818e-01
   5.2905812e-01   5.3133766e-01
   5.3106212e-01   5.3224069e-01
   5.3306613e-01   5.3313731e-01
   5.3507014e-01   5.3402752e-01
   5.3707415e-01   5.3491136e-01
   5.3907816e-01   5.3578883e-01
   5.4108216e-01   5.3665998e-01
   5.4308617e-01   5.3752481e-01
   5.4509018e-01   5.3838336e-01
   5.4709419e-01   5.3923563e-01
   5.4909820e-01   5.4008166e-01
   5.5110220e-01   5.4092147e-01
   5.5310621e-01   5.4175508e-01
   5.5511022e-01   5.4258250e-01
   5.5711423e-01   5.4340377e-01
   5.5911824e-01   5.4421890e-01
   5.6112224e-01   5.4502792e-01
   5.6312625e-01   5.4583085e-01
   5.6513026e-01   5.4662771e-01
   5.6713427e-01   5.4741852e-01
   5.6913828e-01   5.4820330e-01
   5.7114228e-01   5.4898208e-01
   5.7314629e-01   5.4975488e-01
   5.7515030e-01   5.5052172e-01
   5.7715431e-01   5.5128263e-01
   5.7915832e-01   5.5203761e-01
   5.8116232e-01   5.5278671e-01
   5.8316633e-01   5.5352993e-01
   5.8517034e-01   5.5426730e-01
   5.8717435e-01   5.5499885e-01
   5.8917836e-01   5.5572459e-01
   5.9118236e-01   5.5644455e-01
   5.9318637e-01   5.5715875e-01
   5.9519038e-01   5.5786720e-01
   5.9719439e-01   5.5856994e-01
   5.9919840e-01   5.5926699e-01
   6.0120240e-01   5.5995836e-01
   6.0320641e-01   5.6064408e-01
   6.0521042e-01   5.6132417e-01
   6.0721443e-01   5.6199866e-01
   6.0921844e-01   5.6266756e-01
   6.1122244e-01   5.6333090e-01
   6.1322645e-01   5.6398869e-01
   6.1523046e-01   5.6464097e-01
   6.1723447e-01   5.6528775e-01
   6.1923848e-01   5.6592905e-01
   6.2124248e-01   5.6656490e-01
   6.2324649e-01   5.6719533e-01
   6.2525050e-01   5.6782034e-01
   6.2725451e-01   5.6843996e-01
   6.2925852e-01   5.6905422e-01
   6.3126253e-01   5.6966314e-01
   6.3326653e-01   5.7026674e-01
   6.3527054e-01   5.7086503e-01
   6.3727455e-01   5.7145806e-01
   6.3927856e-01   5.7204582e-01
   6.4128257e-01   5.7262836e-01
   6.4328657e-01   5.7320568e-01
   6.4529058e-01   5.7377781e-01
   6.4729459e-01   5.7434478e-01
   6.4929860e-01   5.7490660e-01
   6.5130261e-01   5.7546330e-01
   6.5330661e-01   5.7601490e-01
   6.5531062e-01   5.7656143e-01
   6.5731463e-01   5.7710289e-01
   6.5931864e-01   5.7763932e-01
   6.6132265e-01   5.7817074e-01
   6.6332665e-01   5.7869716e-01
   6.6533066e-01   5.7921862e-01
   6.6733467e-01   5.7973514e-01
   6.6933868e-01   5.8024672e-01
   6.7134269e-01   5.8075341e-01
   6.7334669e-01   5.8125521e-01
   6.7535070e-01   5.8175216e-01
   6.7735471e-01   5.8224427e-01
   6.7935872e-01   5.8273157e-01
   6.8136273e-01   5.8321407e-01
   6.8336673e-01   5.8369180e-01
   6.8537074e-01   5.8416479e-01
   6.8737475e-01   5.8463305e-01
   6.8937876e-01   5.8509660e-01
   6.9138277e-01   5.8555548e-01
   6.9338677e-01   5.8600969e-01
   6.9539078e-01   5.8645926e-01
   6.9739479e-01   5.8690422e-01
   6.9939880e-01   5.8734459e-01
   7.0140281e-01   5.8778038e-01
   7.0340681e-01   5.8821162e-01
   7.0541082e-01   5.8863833e-01
   7.0741483e-01   5.8906054e-01
   7.0941884e-01   5.8947827e-01
   7.1142285e-01   5.8989153e-01
   7.1342685e-01   5.9030035e-01
   7.1543086e-01   5.9070475e-01
   7.1743487e-01   5.9110476e-01
   7.1943888e-01   5.9150040e-01
   7.2144289e-01   5.9189168e-01
   7.2344689e-01   5.9227863e-01
   7.2545090e-01   5.9266127e-01
   7.2745491e-01   5.9303963e-01
   7.2945892e-01   5.9341373e-01
   7.3146293e-01   5.9378358e-01
   7.3346693e-01   5.9414922e-01
   7.3547094e-01   5.9451065e-01
   7.3747495e-01   5.9486791e-01
   7.3947896e-01   5.9522102e-01
   7.4148297e-01   5.9556999e-01
   7.4348697e-01   5.9591486e-01
   7.4549098e-01   5.9625564e-01
   7.4749499e-01   5.9659235e-01
   7.4949900e-01   5.9692502e-01
   7.5150301e-01   5.9725366e-01
   7.5350701e-01   5.9757831e-01
   7.5551102e-01   5.9789898e-01
   7.5751503e-01   5.9821569e-01
   7.5951904e-01   5.9852847e-01
   7.6152305e-01   5.9883734e-01
   7.6352705e-01   5.9914232e-01
   7.6553106e-01   5.9944344e-01
   7.6753507e-01   5.9974070e-01
   7.6953908e-01   6.0003415e-01
   7.7154309e-01   6.0032379e-01
   7.7354709e-01   6.0060965e-01
   7.7555110e-01   6.0089176e-01
   7.7755511e-01   6.0117013e-01
   7.7955912e-01   6.0144479e-01
   7.8156313e-01   6.0171575e-01
   7.8356713e-01   6.0198305e-01
   7.8557114e-01   6.0224670e-01
   7.8757515e-01   6.0250672e-01
   7.8957916e-01   6.0276315e-01
   7.9158317e-01   6.0301599e-01
   7.9358717e-01   6.0326527e-01
   7.9559118e-01   6.0351101e-01
   7.9759519e-01   6.0375324e-01
   7.9959920e-01   6.0399198e-01
   8.0160321e-01   6.0422724e-01
   8.0360721e-01   6.0445906e-01
   8.0561122e-01   6.0468744e-01
   8.0761523e-01   6.0491243e-01
   8.0961924e-01   6.0513403e-01
   8.1162325e-01   6.0535227e-01
   8.1362725e-01   6.0556717e-01
   8.1563126e-01   6.0577876e-01
   8.1763527e-01   6.0598704e-01
   8.1963928e-01   6.0619206e-01
   8.2164329e-01   6.0639383e-01
   8.2364729e-01   6.0659236e-01
   8.2565130e-01   6.0678769e-01
   8.2765531e-01   6.0697984e-01
   8.2965932e-01   6.0716882e-01
   8.3166333e-01   6.0735466e-01
   8.3366733e-01   6.0753739e-01
   8.3567134e-01   6.0771701e-01
   8.3767535e-01   6.0789357e-01
   8.3967936e-01   6.0806707e-01
   8.4168337e-01   6.0823753e-01
   8.4368737e-01   6.0840500e-01
   8.4569138e-01   6.0856947e-01
   8.4769539e-01   6.0873098e-01
   8.4969940e-01   6.0888954e-01
   8.5170341e-01   6.0904519e-01
   8.5370741e-01   6.0919794e-01
   8.5571142e-01   6.0934781e-01
   8.5771543e-01   6.0949483e-01
   8.5971944e-01   6.0963901e-01
   8.6172345e-01   6.0978038e-01
   8.6372745e-01   6.0991897e-01
   8.6573146e-01   6.1005479e-01
   8.6773547e-01   6.1018786e-01
   8.6973948e-01   6.1031822e-01
   8.7174349e-01   6.1044587e-01
   8.7374749e-01   6.1057084e-01
   8.7575150e-01   6.1069316e-01
   8.7775551e-01   6.1081284e-01
   8.7975952e-01   6.1092992e-01
   8.8176353e-01   6.1104440e-01
   8.8376754e-01   6.1115631e-01
   8.8577154e-01   6.1126568e-01
   8.8777555e-01   6.1137252e-01
   8.8977956e-01   6.1147686e-01
   8.9178357e-01   6.1157872e-01
   8.9378758e-01   6.1167812e-01
   8.9579158e-01   6.1177509e-01
   8.9779559e-01   6.1186964e-01
   8.9979960e-01   6.1196180e-01
   9.0180361e-01   6.1205159e-01
   9.0380762e-01   6.1213904e-01
   9.0581162e-01   6.1222415e-01
   9.0781563e-01   6.1230697e-01
   9.0981964e-01   6.1238750e-01
   9.1182365e-01   6.1246577e-01
   9.1382766e-01   6.1254180e-01
   9.1583166e-01   6.1261562e-01
   9.1783567e-01   6.1268724e-01
   9.1983968e-01   6.1275669e-01
   9.2184369e-01   6.1282400e-01
   9.2384770e-01   6.1288917e-01
   9.2585170e-01   6.1295224e-01
   9.2785571e-01   6.1301322e-01
   9.2985972e-01   6.1307215e-01
   9.3186373e-01   6.1312903e-01
   9.3386774e-01   6.1318390e-01
   9.3587174e-01   6.1323677e-01
   9.3787575e-01   6.1328766e-01
   9.3987976e-01   6.1333661e-01
   9.4188377e-01   6.1338363e-01
   9.4388778e-01   6.1342873e-01
   9.4589178e-01   6.1347196e-01
   9.4789579e-01   6.1351332e-01
   9.4989980e-01   6.1355283e-01
   9.5190381e-01   6.1359053e-01
   9.5390782e-01   6.1362643e-01
   9.5591182e-01   6.1366056e-01
   9.5791583e-01   6.1369293e-01
   9.5991984e-01   6.1372357e-01
   9.6192385e-01   6.1375250e-01
   9.6392786e-01   6.1377975e-01
   9.6593186e-01   6.1380533e-01
   9.6793587e-01   6.1382926e-01
   9.6993988e-01   6.1385158e-01
   9.7194389e-01   6.1387229e-01
   9.7394790e-01   6.1389143e-01
   9.7595190e-01   6.1390901e-01
   9.7795591e-01   6.1392506e-01
   9.7995992e-01   6.1393960e-01
   9.8196393e-01   6.1395265e-01
   9.8396794e-01   6.1396423e-01
   9.8597194e-01   6.1397437e-01
   9.8797595e-01   6.1398308e-01
   9.8997996e-01   6.1399039e-01
   9.9198397e-01   6.1399633e-01
   9.9398798e-01   6.1400091e-01
   9.9599198e-01   6.1400415e-01
   9.9799599e-01   6.1400608e-01
   1.0000000e+00   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.3687052e-03
   4.0080160e-03   6.7251749e-03
   6.0120240e-03   1.0069431e-02
   8.0160321e-03   1.3401496e-02
   1.0020040e-02   1.6721392e-02
   1.2024048e-02   2.0029140e-02
   1.4028056e-02   2.3324763e-02
   1.6032064e-02   2.6608282e-02
   1.8036072e-02   2.9879720e-02
   2.0040080e-02   3.3139099e-02
   2.2044088e-02   3.6386441e-02
   2.4048096e-02   3.9621767e-02
   2.6052104e-02   4.2845101e-02
   2.8056112e-02   4.6056463e-02
   3.0060120e-02   4.9255876e-02
   3.2064128e-02   5.2443361e-02
   3.4068136e-02   5.5618942e-02
   3.6072144e-02   5.8782640e-02
   3.8076152e-02   6.1934476e-02
   4.0080160e-02   6.5074473e-02
   4.2084168e-02   6.8202654e-02
   4.4088176e-02   7.1319039e-02
   4.6092184e-02   7.4423651e-02
   4.8096192e-02   7.7516513e-02
   5.0100200e-02   8.0597645e-02
   5.2104208e-02   8.3667070e-02
   5.4108216e-02   8.6724811e-02
   5.6112224e-02   8.9770889e-02
   5.8116232e-02   9.2805325e-02
   6.0120240e-02   9.5828143e-02
   6.2124248e-02   9.8839364e-02
   6.4128257e-02   1.0183901e-01
   6.6132265e-02   1.0482710e-01
   6.8136273e-02   1.0780367e-01
   7.0140281e-02   1.1076872e-01
   7.2144289e-02   1.1372229e-01
   7.4148297e-02   1.1666439e-01
   7.6152305e-02   1.1959505e-01
   7.8156313e-02   1.2251429e-01
   8.0160321e-02   1.2542213e-01
   8.2164329e-02   1.2831859e-01
   8.4168337e-02   1.3120370e-01
   8.6172345e-02   1.3407748e-01
   8.8176353e-02   1.3693995e-01
   9.0180361e-02   1.3979112e-01
   9.2184369e-02   1.4263104e-01
   9.4188377e-02   1.4545970e-01
   9.6192385e-02   1.4827715e-01
   9.8196393e-02   1.5108339e-01
   1.0020040e-01   1.5387846e-01
   1.0220441e-01   1.5666236e-01
   1.0420842e-01   1.5943514e-01
   1.0621242e-01   1.6219680e-01
   1.0821643e-01   1.6494737e-01
   1.1022044e-01   1.6768688e-01
   1.1222445e-01   1.7041533e-01
   1.1422846e-01   1.7313277e-01
   1.1623246e-01   1.7583920e-01
   1.1823647e-01   1.7853465e-01
   1.2024048e-01   1.8121914e-01
   1.2224449e-01   1.8389270e-01
   1.2424850e-01   1.8655534e-01
   1.2625251e-01   1.8920709e-01
   1.2825651e-01   1.9184797e-01
   1.3026052e-01   1.9447800e-01
   1.3226453e-01   1.9709720e-01
   1.3426854e-01   1.9970561e-01
   1.3627255e-01   2.0230322e-01
   1.3827655e-01   2.0489008e-01
   1.4028056e-01   2.0746620e-01
   1.4228457e-01   2.1003161e-01
   1.4428858e-01   2.1258632e-01
   1.4629259e-01   2.1513036e-01
   1.4829659e-01   2.1766375e-01
   1.5030060e-01   2.2018651e-01
   1.5230461e-01   2.2269867e-01
   1.5430862e-01   2.2520024e-01
   1.5631263e-01   2.2769125e-01
   1.5831663e-01   2.3017172e-01
   1.6032064e-01   2.3264167e-01
   1.6232465e-01   2.3510113e-01
   1.6432866e-01   2.3755011e-01
   1.6633267e-01   2.3998864e-01
   1.6833667e-01   2.4241674e-01
   1.7034068e-01   2.4483444e-01
   1.7234469e-01   2.4724174e-01
   1.7434870e-01   2.4963869e-01
   1.7635271e-01   2.5202529e-01
   1.7835671e-01   2.5440158e-01
   1.8036072e-01   2.5676756e-01
   1.8236473e-01   2.5912327e-01
   1.8436874e-01   2.6146873e-01
   1.8637275e-01   2.6380395e-01
   1.8837675e-01   2.6612897e-01
   1.9038076e-01   2.6844380e-01
   1.9238477e-01   2.7074846e-01
   1.9438878e-01   2.7304298e-01
   1.9639279e-01   2.7532737e-01
   1.9839679e-01   2.7760167e-01
   2.0040080e-01   2.7986589e-01
   2.0240481e-01   2.8212006e-01
   2.0440882e-01   2.8436419e-01
   2.0641283e-01   2.8659831e-01
   2.0841683e-01   2.8882244e-01
   2.1042084e-01   2.9103661e-01
   2.1242485e-01   2.9324083e-01
   2.1442886e-01   2.9543512e-01
   2.1643287e-01   2.9761952e-01
   2.1843687e-01   2.9979403e-01
   2.2044088e-01   3.0195869e-01
   2.2244489e-01   3.0411352e-01
   2.2444890e-01   3.0625853e-01
   2.2645291e-01   3.0839374e-01
   2.2845691e-01   3.1051919e-01
   2.3046092e-01   3.1263490e-01
   2.3246493e-01   3.1474088e-01
   2.3446894e-01   3.1683715e-01
   2.3647295e-01   3.1892374e-01
   2.3847695e-01   3.2100068e-01
   2.4048096e-01   3.2306798e-01
   2.4248497e-01   3.2512566e-01
   2.4448898e-01   3.2717375e-01
   2.4649299e-01   3.2921227e-01
   2.4849699e-01   3.3124124e-01
   2.5050100e-01   3.3326068e-01
   2.5250501e-01   3.3527062e-01
   2.5450902e-01   3.3727108e-01
   2.5651303e-01   3.3926207e-01
   2.5851703e-01   3.4124363e-01
   2.6052104e-01   3.4321577e-01
   2.6252505e-01   3.4517851e-01
   2.6452906e-01   3.4713189e-01
   2.6653307e-01   3.4907591e-01
   2.6853707e-01   3.5101060e-01
   2.7054108e-01   3.5293599e-01
   2.7254509e-01   3.5485209e-01
   2.7454910e-01   3.5675893e-01
   2.7655311e-01   3.5865653e-01
   2.7855711e-01   3.6054491e-01
   2.8056112e-01   3.6242409e-01
   2.8256513e-01   3.6429410e-01
   2.8456914e-01   3.6615496e-01
   2.8657315e-01   3.6800668e-01
   2.8857715e-01   3.6984930e-01
   2.9058116e-01   3.7168283e-01
   2.9258517e-01   3.7350730e-01
   2.9458918e-01   3.7532272e-01
   2.9659319e-01   3.7712913e-01
   2.9859719e-01   3.7892653e-01
   3.0060120e-01   3.8071496e-01
   3.0260521e-01   3.8249444e-01
   3.0460922e-01   3.8426498e-01
   3.0661323e-01   3.8602661e-01
   3.0861723e-01   3.8777935e-01
   3.1062124e-01   3.8952323e-01
   3.1262525e-01   3.9125827e-01
   3.1462926e-01   3.9298448e-01
   3.1663327e-01   3.9470189e-01
   3.1863727e-01   3.9641052e-01
   3.2064128e-01   3.9811040e-01
   3.2264529e-01   3.9980154e-01
   3.2464930e-01   4.0148398e-01
   3.2665331e-01   4.0315772e-01
   3.2865731e-01   4.0482279e-01
   3.3066132e-01   4.0647922e-01
   3.3266533e-01   4.0812702e-01
   3.3466934e-01   4.0976622e-01
   3.3667335e-01   4.1139684e-01
   3.3867735e-01   4.1301891e-01
   3.4068136e-01   4.1463243e-01
   3.4268537e-01   4.1623745e-01
   3.4468938e-01   4.1783397e-01
   3.4669339e-01   4.1942202e-01
   3.4869739e-01   4.2100163e-01
   3.5070140e-01   4.2257280e-01
   3.5270541e-01   4.2413558e-01
   3.5470942e-01   4.2568997e-01
   3.5671343e-01   4.2723601e-01
   3.5871743e-01   4.2877370e-01
   3.6072144e-01   4.3030308e-01
   3.6272545e-01   4.3182417e-01
   3.6472946e-01   4.3333698e-01
   3.6673347e-01   4.3484155e-01
   3.6873747e-01   4.3633788e-01
   3.7074148e-01   4.3782602e-01
   3.7274549e-01   4.3930596e-01
   3.7474950e-01   4.4077775e-01
   3.7675351e-01   4.4224140e-01
   3.7875752e-01   4.4369693e-01
   3.8076152e-01   4.4514436e-01
   3.8276553e-01   4.4658372e-01
   3.8476954e-01   4.4801503e-01
   3.8677355e-01   4.4943831e-01
   3.8877756e-01   4.5085358e-01
   3.9078156e-01   4.5226087e-01
   3.9278557e-01   4.5366019e-01
   3.9478958e-01   4.5505158e-01
   3.9679359e-01   4.5643504e-01
   3.9879760e-01   4.5781061e-01
   4.0080160e-01   4.5917830e-01
   4.0280561e-01   4.6053813e-01
   4.0480962e-01   4.6189014e-01
   4.0681363e-01   4.6323434e-01
   4.0881764e-01   4.6457075e-01
   4.1082164e-01   4.6589939e-01
   4.1282565e-01   4.6722029e-01
   4.1482966e-01   4.6853348e-01
   4.1683367e-01   4.6983896e-01
   4.1883768e-01   4.7113676e-01
   4.2084168e-01   4.7242691e-01
   4.2284569e-01   4.7370943e-01
   4.2484970e-01   4.7498433e-01
   4.2685371e-01   4.7625165e-01
   4.2885772e-01   4.7751140e-01
   4.3086172e-01   4.7876360e-01
   4.3286573e-01   4.8000828e-01
   4.3486974e-01   4.8124546e-01
   4.3687375e-01   4.8247517e-01
   4.3887776e-01   4.8369741e-01
   4.4088176e-01   4.8491222e-01
   4.4288577e-01   4.8611962e-01
   4.4488978e-01   4.8731962e-01
   4.4689379e-01   4.8851226e-01
   4.4889780e-01   4.8969755e-01
   4.5090180e-01   4.9087552e-01
   4.5290581e-01   4.9204618e-01
   4.5490982e-01   4.9320957e-01
   4.5691383e-01   4.9436569e-01
   4.5891784e-01   4.9551458e-01
   4.6092184e-01   4.9665625e-01
   4.6292585e-01   4.9779073e-01
   4.6492986e-01   4.9891804e-01
   4.6693387e-01   5.0003820e-01
   4.6893788e-01   5.0115124e-01
   4.7094188e-01   5.0225717e-01
   4.7294589e-01   5.0335601e-01
   4.7494990e-01   5.0444780e-01
   4.7695391e-01   5.0553255e-01
   4.7895792e-01   5.0661028e-01
   4.8096192e-01   5.0768102e-01
   4.8296593e-01   5.0874478e-01
   4.8496994e-01   5.0980160e-01
   4.8697395e-01   5.1085149e-01
   4.8897796e-01   5.1189447e-01
   4.9098196e-01   5.1293056e-01
   4.9298597e-01   5.1395980e-01
   4.9498998e-01   5.1498219e-01
   4.9699399e-01   5.1599777e-01
   4.9899800e-01   5.1700655e-01
   5.0100200e-01   5.1800855e-01
   5.0300601e-01   5.1900380e-01
   5.0501002e-01   5.1999233e-01
   5.0701403e-01   5.2097414e-01
   5.0901804e-01   5.2194927e-01
   5.1102204e-01   5.2291773e-01
   5.1302605e-01   5.2387955e-01
   5.1503006e-01   5.2483476e-01
   5.1703407e-01   5.2578336e-01
   5.1903808e-01   5.2672539e-01
   5.2104208e-01   5.2766086e-01
   5.2304609e-01   5.2858981e-01
   5.2505010e-01   5.2951224e-01
   5.2705411e-01   5.3042818e-01
   5.2905812e-01   5.3133766e-01
   5.3106212e-01   5.3224069e-01
   5.3306613e-01   5.3313731e-01
   5.3507014e-01   5.3402752e-01
   5.3707415e-01   5.3491136e-01
   5.3907816e-01   5.3578883e-01
   5.4108216e-01   5.3665998e-01
   5.4308617e-01   5.3752481e-01
   5.4509018e-01   5.3838336e-01
   5.4709419e-01   5.3923563e-01
   5.4909820e-01   5.4008166e-01
   5.5110220e-01   5.4092147e-01
   5.5310621e-01   5.4175508e-01
   5.5511022e-01   5.4258250e-01
   5.5711423e-01   5.4340377e-01
   5.5911824e-01   5.4421890e-01
   5.6112224e-01   5.4502792e-01
   5.6312625e-01   5.4583085e-01
   5.6513026e-01   5.4662771e-01
   5.6713427e-01   5.4741852e-01
   5.6913828e-01   5.4820330e-01
   5.7114228e-01   5.4898208e-01
   5.7314629e-01   5.4975488e-01
   5.7515030e-01   5.5052172e-01
   5.7715431e-01   5.5128263e-01
   5.7915832e-01   5.5203761e-01
   5.8116232e-01   5.5278671e-01
   5.8316633e-01   5.5352993e-01
   5.8517034e-01   5.5426730e-01
   5.8717435e-01   5.5499885e-01
   5.8917836e-01   5.5572459e-01
   5.9118236e-01   5.5644455e-01
   5.9318637e-01   5.5715875e-01
   5.9519038e-01   5.5786720e-01
   5.9719439e-01   5.5856994e-01
   5.9919840e-01   5.5926699e-01
   6.0120240e-01   5.5995836e-01
   6.0320641e-01   5.6064408e-01
   6.0521042e-01   5.6132417e-01
   6.0721443e-01   5.6199866e-01
   6.0921844e-01   5.6266756e-01
   6.1122244e-01   5.6333090e-01
   6.1322645e-01   5.6398869e-01
   6.1523046e-01   5.6464097e-01
   6.1723447e-01   5.6528775e-01
   6.1923848e-01   5.6592905e-01
   6.2124248e-01   5.6656490e-01
   6.2324649e-01   5.6719533e-01
   6.2525050e-01   5.6782034e-01
   6.2725451e-01   5.6843996e-01
   6.2925852e-01   5.6905422e-01
   6.3126253e-01   5.6966314e-01
   6.3326653e-01   5.7026674e-01
   6.3527054e-01   5.7086503e-01
   6.3727455e-01   5.7145806e-01
   6.3927856e-01   5.7204582e-01
   6.4128257e-01   5.7262836e-01
   6.4328657e-01   5.7320568e-01
   6.4529058e-01   5.7377781e-01
   6.4729459e-01   5.7434478e-01
   6.4929860e-01   5.7490660e-01
   6.5130261e-01   5.7546330e-01
   6.5330661e-01   5.7601490e-01
   6.5531062e-01   5.7656143e-01
   6.5731463e-01   5.7710289e-01
   6.5931864e-01   5.7763932e-01
   6.6132265e-01   5.7817074e-01
   6.6332665e-01   5.7869716e-01
   6.6533066e-01   5.7921862e-01
   6.6733467e-01   5.7973514e-01
   6.6933868e-01   5.8024672e-01
   6.7134269e-01   5.8075341e-01
   6.7334669e-01   5.8125521e-01
   6.7535070e-01   5.8175216e-01
   6.7735471e-01   5.8224427e-01
   6.7935872e-01   5.8273157e-01
   6.8136273e-01   5.8321407e-01
   6.8336673e-01   5.8369180e-01
   6.8537074e-01   5.8416479e-01
   6.8737475e-01   5.8463305e-01
   6.8937876e-01   5.8509660e-01
   6.9138277e-01   5.8555548e-01
   6.9338677e-01   5.8600969e-01
   6.9539078e-01   5.8645926e-01
   6.9739479e-01   5.8690422e-01
   6.9939880e-01   5.8734459e-01
   7.0140281e-01   5.8778038e-01
   7.0340681e-01   5.8821162e-01
   7.0541082e-01   5.8863833e-01
   7.0741483e-01   5.8906054e-01
   7.0941884e-01   5.8947827e-01
   7.1142285e-01   5.8989153e-01
   7.1342685e-01   5.9030035e-01
   7.1543086e-01   5.9070475e-01
   7.1743487e-01   5.9110476e-01
   7.1943888e-01   5.9150040e-01
   7.2144289e-01   5.9189168e-01
   7.2344689e-01   5.9227863e-01
   7.2545090e-01   5.9266127e-01
   7.2745491e-01   5.9303963e-01
   7.2945892e-01   5.9341373e-01
   7.3146293e-01   5.9378358e-01
   7.3346693e-01   5.9414922e-01
   7.3547094e-01   5.9451065e-01
   7.3747495e-01   5.9486791e-01
   7.3947896e-01   5.9522102e-01
   7.4148297e-01   5.9556999e-01
   7.4348697e-01   5.9591486e-01
   7.4549098e-01   5.9625564e-01
   7.4749499e-01   5.9659235e-01
   7.4949900e-01   5.9692502e-01
   7.5150301e-01   5.9725366e-01
   7.5350701e-01   5.9757831e-01
   7.5551102e-01   5.9789898e-01
   7.5751503e-01   5.9821569e-01
   7.5951904e-01   5.9852847e-01
   7.6152305e-01   5.9883734e-01
   7.6352705e-01   5.9914232e-01
   7.6553106e-01   5.9944344e-01
   7.6753507e-01   5.9974070e-01
   7.6953908e-01   6.0003415e-01
   7.7154309e-01   6.0032379e-01
   7.7354709e-01   6.0060965e-01
   7.7555110e-01   6.0089176e-01
   7.7755511e-01   6.0117013e-01
   7.7955912e-01   6.0144479e-01
   7.8156313e-01   6.0171575e-01
   7.8356713e-01   6.0198305e-01
   7.8557114e-01   6.0224670e-01
   7.8757515e-01   6.0250672e-01
   7.8957916e-01   6.0276315e-01
   7.9158317e-01   6.0301599e-01
   7.9358717e-01   6.0326527e-01
   7.9559118e-01   6.0351101e-01
   7.9759519e-01   6.0375324e-01
   7.9959920e-01   6.0399198e-01
   8.0160321e-01   6.0422724e-01
   8.0360721e-01   6.0445906e-01
   8.0561122e-01   6.0468744e-01
   8.0761523e-01   6.0491243e-01
   8.0961924e-01   6.0513403e-01
   8.1162325e-01   6.0535227e-01
   8.1362725e-01   6.0556717e-01
   8.1563126e-01   6.0577876e-01
   8.1763527e-01   6.0598704e-01
   8.1963928e-01   6.0619206e-01
   8.2164329e-01   6.0639383e-01
   8.2364729e-01   6.0659236e-01
   8.2565130e-01   6.0678769e-01
   8.2765531e-01   6.0697984e-01
   8.2965932e-01   6.0716882e-01
   8.3166333e-01   6.0735466e-01
   8.3366733e-01   6.0753739e-01
   8.3567134e-01   6.0771701e-01
   8.3767535e-01   6.0789357e-01
   8.3967936e-01   6.0806707e-01
   8.4168337e-01   6.0823753e-01
   8.4368737e-01   6.0840500e-01
   8.4569138e-01   6.0856947e-01
   8.4769539e-01   6.0873098e-01
   8.4969940e-01   6.0888954e-01
   8.5170341e-01   6.0904519e-01
   8.5370741e-01   6.0919794e-01
   8.5571142e-01   6.0934781e-01
   8.5771543e-01   6.0949483e-01
   8.5971944e-01   6.0963901e-01
   8.6172345e-01   6.0978038e-01
   8.6372745e-01   6.0991897e-01
   8.6573146e-01   6.1005479e-01
   8.6773547e-01   6.1018786e-01
   8.6973948e-01   6.1031822e-01
   8.7174349e-01   6.1044587e-01
   8.7374749e-01   6.1057084e-01
   8.7575150e-01   6.1069316e-01
   8.7775551e-01   6.1081284e-01
   8.7975952e-01   6.1092992e-01
   8.8176353e-01   6.1104440e-01
   8.8376754e-01   6.1115631e-01
   8.8577154e-01   6.1126568e-01
   8.8777555e-01   6.1137252e-01
   8.8977956e-01   6.1147686e-01
   8.9178357e-01   6.1157872e-01
   8.9378758e-01   6.1167812e-01
   8.9579158e-01   6.1177509e-01
   8.9779559e-01   6.1186964e-01
   8.9979960e-01   6.1196180e-01
   9.0180361e-01   6.1205159e-01
   9.0380762e-01   6.1213904e-01
   9.0581162e-01   6.1222415e-01
   9.0781563e-01   6.1230697e-01
   9.0981964e-01   6.1238750e-01
   9.1182365e-01   6.1246577e-01
   9.1382766e-01   6.1254180e-01
   9.1583166e-01   6.1261562e-01
   9.1783567e-01   6.1268724e-01
   9.1983968e-01   6.1275669e-01
   9.2184369e-01   6.1282400e-01
   9.2384770e-01   6.1288917e-01
   9.2585170e-01   6.1295224e-01
   9.2785571e-01   6.1301322e-01
   9.2985972e-01   6.1307215e-01
   9.3186373e-01   6.1312903e-01
   9.3386774e-01   6.1318390e-01
   9.3587174e-01   6.1323677e-01
   9.3787575e-01   6.1328766e-01
   9.3987976e-01   6.1333661e-01
   9.4188377e-01   6.1338363e-01
   9.4388778e-01   6.1342873e-01
   9.4589178e-01   6.1347196e-01
   9.4789579e-01   6.1351332e-01
   9.4989980e-01   6.1355283e-01
   9.5190381e-01   6.1359053e-01
   9.5390782e-01   6.1362643e-01
   9.5591182e-01   6.1366056e-01
   9.5791583e-01   6.1369293e-01
   9.5991984e-01   6.1372357e-01
   9.6192385e-01   6.1375250e-01
   9.6392786e-01   6.1377975e-01
   9.6593186e-01   6.1380533e-01
   9.6793587e-01   6.1382926e-01
   9.6993988e-01   6.1385158e-01
   9.7194389e-01   6.1387229e-01
   9.7394790e-01   6.1389143e-01
   9.7595190e-01   6.1390901e-01
   9.7795591e-01   6.1392506e-01
   9.7995992e-01   6.1393960e-01
   9.8196393e-01   6.1395265e-01
   9.8396794e-01   6.1396423e-01
   9.8597194e-01   6.1397437e-01
   9.8797595e-01   6.1398308e-01
   9.8997996e-01   6.1399039e-01
   9.9198397e-01   6.1399633e-01
   9.9398798e-01   6.1400091e-01
   9.9599198e-01   6.1400415e-01
   9.9799599e-01   6.1400608e-01
   1.0000000e+00   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.3687052e-03
   4.0080160e-03   6.7251749e-03
   6.0120240e-03   1.0069431e-02
   8.0160321e-03   1.3401496e-02
   1.0020040e-02   1.6721392e-02
   1.2024048e-02   2.0029140e-02
   1.4028056e-02   2.3324763e-02
   1.6032064e-02   2.6608282e-02
   1.8036072e-02   2.9879720e-02
   2.0040080e-02   3.3139099e-02
   2.2044088e-02   3.6386441e-02
   2.4048096e-02   3.9621767e-02
   2.6052104e-02   4.2845101e-02
   2.8056112e-02   4.6056463e-02
   3.0060120e-02   4.9255876e-02
   3.2064128e-02   5.2443361e-02
   3.4068136e-02   5.5618942e-02
   3.6072144e-02   5.8782640e-02
   3.8076152e-02   6.1934476e-02
   4.0080160e-02   6.5074473e-02
   4.2084168e-02   6.8202654e-02
   4.4088176e-02   7.1319039e-02
   4.6092184e-02   7.4423651e-02
   4.8096192e-02   7.7516513e-02
   5.0100200e-02   8.0597645e-02
   5.2104208e-02   8.3667070e-02
   5.4108216e-02   8.6724811e-02
   5.6112224e-02   8.9770889e-02
   5.8116232e-02   9.2805325e-02
   6.0120240e-02   9.5828143e-02
   6.2124248e-02   9.8839364e-02
   6.4128257e-02   1.0183901e-01
   6.6132265e-02   1.0482710e-01
   6.8136273e-02   1.0780367e-01
   7.0140281e-02   1.1076872e-01
   7.2144289e-02   1.1372229e-01
   7.4148297e-02   1.1666439e-01
   7.6152305e-02   1.1959505e-01
   7.8156313e-02   1.2251429e-01
   8.0160321e-02   1.2542213e-01
   8.2164329e-02   1.2831859e-01
   8.4168337e-02   1.3120370e-01
   8.6172345e-02   1.3407748e-01
   8.8176353e-02   1.3693995e-01
   9.0180361e-02   1.3979112e-01
   9.2184369e-02   1.4263104e-01
   9.4188377e-02   1.4545970e-01
   9.6192385e-02   1.4827715e-01
   9.8196393e-02   1.5108339e-01
   1.0020040e-01   1.5387846e-01
   1.0220441e-01   1.5666236e-01
   1.0420842e-01   1.5943514e-01
   1.0621242e-01   1.6219680e-01
   1.0821643e-01   1.6494737e-01
   1.1022044e-01   1.6768688e-01
   1.1222445e-01   1.7041533e-01
   1.1422846e-01   1.7313277e-01
   1.1623246e-01   1.7583920e-01
   1.1823647e-01   1.7853465e-01
   1.2024048e-01   1.8121914e-01
   1.2224449e-01   1.8389270e-01
   1.2424850e-01   1.8655534e-01
   1.2625251e-01   1.8920709e-01
   1.2825651e-01   1.9184797e-01
   1.3026052e-01   1.9447800e-01
   1.3226453e-01   1.9709720e-01
   1.3426854e-01   1.9970561e-01
   1.3627255e-01   2.0230322e-01
   1.3827655e-01   2.0489008e-01
   1.4028056e-01   2.0746620e-01
   1.4228457e-01   2.1003161e-01
   1.4428858e-01   2.1258632e-01
   1.4629259e-01   2.1513036e-01
   1.4829659e-01   2.1766375e-01
   1.5030060e-01   2.2018651e-01
   1.5230461e-01   2.2269867e-01
   1.5430862e-01   2.2520024e-01
   1.5631263e-01   2.2769125e-01
   1.5831663e-01   2.3017172e-01
   1.6032064e-01   2.3264167e-01
   1.6232465e-01   2.3510113e-01
   1.6432866e-01   2.3755011e-01
   1.6633267e-01   2.3998864e-01
   1.6833667e-01   2.4241674e-01
   1.7034068e-01   2.4483444e-01
   1.7234469e-01   2.4724174e-01
   1.7434870e-01   2.4963869e-01
   1.7635271e-01   2.5202529e-01
   1.7835671e-01   2.5440158e-01
   1.8036072e-01   2.5676756e-01
   1.8236473e-01   2.5912327e-01
   1.8436874e-01   2.6146873e-01
   1.8637275e-01   2.6380395e-01
   1.8837675e-01   2.6612897e-01
   1.9038076e-01   2.6844380e-01
   1.9238477e-01   2.7074846e-01
   1.9438878e-01   2.7304298e-01
   1.9639279e-01   2.7532737e-01
   1.9839679e-01   2.7760167e-01
   2.0040080e-01   2.7986589e-01
   2.0240481e-01   2.8212006e-01
   2.0440882e-01   2.8436419e-01
   2.0641283e-01   2.8659831e-01
   2.0841683e-01   2.8882244e-01
   2.1042084e-01   2.9103661e-01
   2.1242485e-01   2.9324083e-01
   2.1442886e-01   2.9543512e-01
   2.1643287e-01   2.9761952e-01
   2.1843687e-01   2.9979403e-01
   2.2044088e-01   3.0195869e-01
   2.2244489e-01   3.0411352e-01
   2.2444890e-01   3.0625853e-01
   2.2645291e-01   3.0839374e-01
   2.2845691e-01   3.1051919e-01
   2.3046092e-01   3.1263490e-01
   2.3246493e-01   3.1474088e-01
   2.3446894e-01   3.1683715e-01
   2.3647295e-01   3.1892374e-01
   2.3847695e-01   3.2100068e-01
   2.4048096e-01   3.2306798e-01
   2.4248497e-01   3.2512566e-01
   2.4448898e-01   3.2717375e-01
   2.4649299e-01   3.2921227e-01
   2.4849699e-01   3.3124124e-01
   2.5050100e-01   3.3326068e-01
   2.5250501e-01   3.3527062e-01
   2.5450902e-01   3.3727108e-01
   2.5651303e-01   3.3926207e-01
   2.5851703e-01   3.4124363e-01
   2.6052104e-01   3.4321577e-01
   2.6252505e-01   3.4517851e-01
   2.6452906e-01   3.4713189e-01
   2.6653307e-01   3.4907591e-01
   2.6853707e-01   3.5101060e-01
   2.7054108e-01   3.5293599e-01
   2.7254509e-01   3.5485209e-01
   2.7454910e-01   3.5675893e-01
   2.7655311e-01   3.5865653e-01
   2.7855711e-01   3.6054491e-01
   2.8056112e-01   3.6242409e-01
   2.8256513e-01   3.6429410e-01
   2.8456914e-01   3.6615496e-01
   2.8657315e-01   3.6800668e-01
   2.8857715e-01   3.6984930e-01
   2.9058116e-01   3.7168283e-01
   2.9258517e-01   3.7350730e-01
   2.9458918e-01   3.7532272e-01
   2.9659319e-01   3.7712913e-01
   2.9859719e-01   3.7892653e-01
   3.0060120e-01   3.8071496e-01
   3.0260521e-01   3.8249444e-01
   3.0460922e-01   3.8426498e-01
   3.0661323e-01   3.8602661e-01
   3.0861723e-01   3.8777935e-01
   3.1062124e-01   3.8952323e-01
   3.1262525e-01   3.9125827e-01
   3.1462926e-01   3.9298448e-01
   3.1663327e-01   3.9470189e-01
   3.1863727e-01   3.9641052e-01
   3.2064128e-01   3.9811040e-01
   3.2264529e-01   3.9980154e-01
   3.2464930e-01   4.0148398e-01
   3.2665331e-01   4.0315772e-01
   3.2865731e-01   4.0482279e-01
   3.3066132e-01   4.0647922e-01
   3.3266533e-01   4.0812702e-01
   3.3466934e-01   4.0976622e-01
   3.3667335e-01   4.1139684e-01
   3.3867735e-01   4.1301891e-01
   3.4068136e-01   4.1463243e-01
   3.4268537e-01   4.1623745e-01
   3.4468938e-01   4.1783397e-01
   3.4669339e-01   4.1942202e-01
   3.4869739e-01   4.2100163e-01
   3.5070140e-01   4.2257280e-01
   3.5270541e-01   4.2413558e-01
   3.5470942e-01   4.2568997e-01
   3.5671343e-01   4.2723601e-01
   3.5871743e-01   4.2877370e-01
   3.6072144e-01   4.3030308e-01
   3.6272545e-01   4.3182417e-01
   3.6472946e-01   4.3333698e-01
   3.6673347e-01   4.3484155e-01
   3.6873747e-01   4.3633788e-01
   3.7074148e-01   4.3782602e-01
   3.7274549e-01   4.3930596e-01
   3.7474950e-01   4.4077775e-01
   3.7675351e-01   4.4224140e-01
   3.7875752e-01   4.4369693e-01
   3.8076152e-01   4.4514436e-01
   3.8276553e-01   4.4658372e-01
   3.8476954e-01   4.4801503e-01
   3.8677355e-01   4.4943831e-01
   3.8877756e-01   4.5085358e-01
   3.9078156e-01   4.5226087e-01
   3.9278557e-01   4.5366019e-01
   3.9478958e-01   4.5505158e-01
   3.9679359e-01   4.5643504e-01
   3.9879760e-01   4.5781061e-01
   4.0080160e-01   4.5917830e-01
   4.0280561e-01   4.6053813e-01
   4.0480962e-01   4.6189014e-01
   4.0681363e-01   4.6323434e-01
   4.0881764e-01   4.6457075e-01
   4.1082164e-01   4.6589939e-01
   4.1282565e-01   4.6722029e-01
   4.1482966e-01   4.6853348e-01
   4.1683367e-01   4.6983896e-01
   4.1883768e-01   4.7113676e-01
   4.2084168e-01   4.7242691e-01
   4.2284569e-01   4.7370943e-01
   4.2484970e-01   4.7498433e-01
   4.2685371e-01   4.7625165e-01
   4.2885772e-01   4.7751140e-01
   4.3086172e-01   4.7876360e-01
   4.3286573e-01   4.8000828e-01
   4.3486974e-01   4.8124546e-01
   4.3687375e-01   4.8247517e-01
   4.3887776e-01   4.8369741e-01
   4.4088176e-01   4.8491222e-01
   4.4288577e-01   4.8611962e-01
   4.4488978e-01   4.8731962e-01
   4.4689379e-01   4.8851226e-01
   4.4889780e-01   4.8969755e-01
   4.5090180e-01   4.9087552e-01
   4.5290581e-01   4.9204618e-01
   4.5490982e-01   4.9320957e-01
   4.5691383e-01   4.9436569e-01
   4.5891784e-01   4.9551458e-01
   4.6092184e-01   4.9665625e-01
   4.6292585e-01   4.9779073e-01
   4.6492986e-01   4.9891804e-01
   4.6693387e-01   5.0003820e-01
   4.6893788e-01   5.0115124e-01
   4.7094188e-01   5.0225717e-01
   4.7294589e-01   5.0335601e-01
   4.7494990e-01   5.0444780e-01
   4.7695391e-01   5.0553255e-01
   4.7895792e-01   5.0661028e-01
   4.8096192e-01   5.0768102e-01
   4.8296593e-01   5.0874478e-01
   4.8496994e-01   5.0980160e-01
   4.8697395e-01   5.1085149e-01
   4.8897796e-01   5.1189447e-01
   4.9098196e-01   5.1293056e-01
   4.9298597e-01   5.1395980e-01
   4.9498998e-01   5.1498219e-01
   4.9699399e-01   5.1599777e-01
   4.9899800e-01   5.1700655e-01
   5.0100200e-01   5.1800855e-01
   5.0300601e-01   5.1900380e-01
   5.0501002e-01   5.1999233e-01
   5.0701403e-01   5.2097414e-01
   5.0901804e-01   5.2194927e-01
   5.1102204e-01   5.2291773e-01
   5.1302605e-01   5.2387955e-01
   5.1503006e-01   5.2483476e-01
   5.1703407e-01   5.2578336e-01
   5.1903808e-01   5.2672539e-01
   5.2104208e-01   5.2766086e-01
   5.2304609e-01   5.2858981e-01
   5.2505010e-01   5.2951224e-01
   5.2705411e-01   5.3042818e-01
   5.2905812e-01   5.3133766e-01
   5.3106212e-01   5.3224069e-01
   5.3306613e-01   5.3313731e-01
   5.3507014e-01   5.3402752e-01
   5.3707415e-01   5.3491136e-01
   5.3907816e-01   5.3578883e-01
   5.4108216e-01   5.3665998e-01
   5.4308617e-01   5.3752481e-01
   5.4509018e-01   5.3838336e-01
   5.4709419e-01   5.3923563e-01
   5.4909820e-01   5.4008166e-01
   5.5110220e-01   5.4092147e-01
   5.5310621e-01   5.4175508e-01
   5.5511022e-01   5.4258250e-01
   5.5711423e-01   5.4340377e-01
   5.5911824e-01   5.4421890e-01
   5.6112224e-01   5.4502792e-01
   5.6312625e-01   5.4583085e-01
   5.6513026e-01   5.4662771e-01
   5.6713427e-01   5.4741852e-01
   5.6913828e-01   5.4820330e-01
   5.7114228e-01   5.4898208e-01
   5.7314629e-01   5.4975488e-01
   5.7515030e-01   5.5052172e-01
   5.7715431e-01   5.5128263e-01
   5.7915832e-01   5.5203761e-01
   5.8116232e-01   5.5278671e-01
   5.8316633e-01   5.5352993e-01
   5.8517034e-01   5.5426730e-01
   5.8717435e-01   5.5499885e-01
   5.8917836e-01   5.5572459e-01
   5.9118236e-01   5.5644455e-01
   5.9318637e-01   5.5715875e-01
   5.9519038e-01   5.5786720e-01
   5.9719439e-01   5.5856994e-01
   5.9919840e-01   5.5926699e-01
   6.0120240e-01   5.5995836e-01
   6.0320641e-01   5.6064408e-01
   6.0521042e-01   5.6132417e-01
   6.0721443e-01   5.6199866e-01
   6.0921844e-01   5.6266756e-01
   6.1122244e-01   5.6333090e-01
   6.1322645e-01   5.6398869e-01
   6.1523046e-01   5.6464097e-01
   6.1723447e-01   5.6528775e-01
   6.1923848e-01   5.6592905e-01
   6.2124248e-01   5.6656490e-01
   6.2324649e-01   5.6719533e-01
   6.2525050e-01   5.6782034e-01
   6.2725451e-01   5.6843996e-01
   6.2925852e-01   5.6905422e-01
   6.3126253e-01   5.6966314e-01
   6.3326653e-01   5.7026674e-01
   6.3527054e-01   5.7086503e-01
   6.3727455e-01   5.7145806e-01
   6.3927856e-01   5.7204582e-01
   6.4128257e-01   5.7262836e-01
   6.4328657e-01   5.7320568e-01
   6.4529058e-01   5.7377781e-01
   6.4729459e-01   5.7434478e-01
   6.4929860e-01   5.7490660e-01
   6.5130261e-01   5.7546330e-01
   6.5330661e-01   5.7601490e-01
   6.5531062e-01   5.7656143e-01
   6.5731463e-01   5.7710289e-01
   6.5931864e-01   5.7763932e-01
   6.6132265e-01   5.7817074e-01
   6.6332665e-01   5.7869716e-01
   6.6533066e-01   5.7921862e-01
   6.6733467e-01   5.7973514e-01
   6.6933868e-01   5.8024672e-01
   6.7134269e-01   5.8075341e-01
   6.7334669e-01   5.8125521e-01
   6.7535070e-01   5.8175216e-01
   6.7735471e-01   5.8224427e-01
   6.7935872e-01   5.8273157e-01
   6.8136273e-01   5.8321407e-01
   6.8336673e-01   5.8369180e-01
   6.8537074e-01   5.8416479e-01
   6.8737475e-01   5.8463305e-01
   6.8937876e-01   5.8509660e-01
   6.9138277e-01   5.8555548e-01
   6.9338677e-01   5.8600969e-01
   6.9539078e-01   5.8645926e-01
   6.9739479e-01   5.8690422e-01
   6.9939880e-01   5.8734459e-01
   7.0140281e-01   5.8778038e-01
   7.0340681e-01   5.8821162e-01
   7.0541082e-01   5.8863833e-01
   7.0741483e-01   5.8906054e-01
   7.0941884e-01   5.8947827e-01
   7.1142285e-01   5.8989153e-01
   7.1342685e-01   5.9030035e-01
   7.1543086e-01   5.9070475e-01
   7.1743487e-01   5.9110476e-01
   7.1943888e-01   5.9150040e-01
   7.2144289e-01   5.9189168e-01
   7.2344689e-01   5.9227863e-01
   7.2545090e-01   5.9266127e-01
   7.2745491e-01   5.9303963e-01
   7.2945892e-01   5.9341373e-01
   7.3146293e-01   5.9378358e-01
   7.3346693e-01   5.9414922e-01
   7.3547094e-01   5.9451065e-01
   7.3747495e-01   5.9486791e-01
   7.3947896e-01   5.9522102e-01
   7.4148297e-01   5.9556999e-01
   7.4348697e-01   5.9591486e-01
   7.4549098e-01   5.9625564e-01
   7.4749499e-01   5.9659235e-01
   7.4949900e-01   5.9692502e-01
   7.5150301e-01   5.9725366e-01
   7.5350701e-01   5.9757831e-01
   7.5551102e-01   5.9789898e-01
   7.5751503e-01   5.9821569e-01
   7.5951904e-01   5.9852847e-01
   7.6152305e-01   5.9883734e-01
   7.6352705e-01   5.9914232e-01
   7.6553106e-01   5.9944344e-01
   7.6753507e-01   5.9974070e-01
   7.6953908e-01   6.0003415e-01
   7.7154309e-01   6.0032379e-01
   7.7354709e-01   6.0060965e-01
   7.7555110e-01   6.0089176e-01
   7.7755511e-01   6.0117013e-01
   7.7955912e-01   6.0144479e-01
   7.8156313e-01   6.0171575e-01
   7.8356713e-01   6.0198305e-01
   7.8557114e-01   6.0224670e-01
   7.8757515e-01   6.0250672e-01
   7.8957916e-01   6.0276315e-01
   7.9158317e-01   6.0301599e-01
   7.9358717e-01   6.0326527e-01
   7.9559118e-01   6.0351101e-01
   7.9759519e-01   6.0375324e-01
   7.9959920e-01   6.0399198e-01
   8.0160321e-01   6.0422724e-01
   8.0360721e-01   6.0445906e-01
   8.0561122e-01   6.0468744e-01
   8.0761523e-01   6.0491243e-01
   8.0961924e-01   6.0513403e-01
   8.1162325e-01   6.0535227e-01
   8.1362725e-01   6.0556717e-01
   8.1563126e-01   6.0577876e-01
   8.1763527e-01   6.0598704e-01
   8.1963928e-01   6.0619206e-01
   8.2164329e-01   6.0639383e-01
   8.2364729e-01   6.0659236e-01
   8.2565130e-01   6.0678769e-01
   8.2765531e-01   6.0697984e-01
   8.2965932e-01   6.0716882e-01
   8.3166333e-01   6.0735466e-01
   8.3366733e-01   6.0753739e-01
   8.3567134e-01   6.0771701e-01
   8.3767535e-01   6.0789357e-01
   8.3967936e-01   6.0806707e-01
   8.4168337e-01   6.0823753e-01
   8.4368737e-01   6.0840500e-01
   8.4569138e-01   6.0856947e-01
   8.4769539e-01   6.0873098e-01
   8.4969940e-01   6.0888954e-01
   8.5170341e-01   6.0904519e-01
   8.5370741e-01   6.0919794e-01
   8.5571142e-01   6.0934781e-01
   8.5771543e-01   6.0949483e-01
   8.5971944e-01   6.0963901e-01
   8.6172345e-01   6.0978038e-01
   8.6372745e-01   6.0991897e-01
   8.6573146e-01   6.1005479e-01
   8.6773547e-01   6.1018786e-01
   8.6973948e-01   6.1031822e-01
   8.7174349e-01   6.1044587e-01
   8.7374749e-01   6.1057084e-01
   8.7575150e-01   6.1069316e-01
   8.7775551e-01   6.1081284e-01
   8.7975952e-01   6.1092992e-01
   8.8176353e-01   6.1104440e-01
   8.8376754e-01   6.1115631e-01
   8.8577154e-01   6.1126568e-01
   8.8777555e-01   6.1137252e-01
   8.8977956e-01   6.1147686e-01
   8.9178357e-01   6.1157872e-01
   8.9378758e-01   6.1167812e-01
   8.9579158e-01   6.1177509e-01
   8.9779559e-01   6.1186964e-01
   8.9979960e-01   6.1196180e-01
   9.0180361e-01   6.1205159e-01
   9.0380762e-01   6.1213904e-01
   9.0581162e-01   6.1222415e-01
   9.0781563e-01   6.1230697e-01
   9.0981964e-01   6.1238750e-01
   9.1182365e-01   6.1246577e-01
   9.1382766e-01   6.1254180e-01
   9.1583166e-01   6.1261562e-01
   9.1783567e-01   6.1268724e-01
   9.1983968e-01   6.1275669e-01
   9.2184369e-01   6.1282400e-01
   9.2384770e-01   6.1288917e-01
   9.2585170e-01   6.1295224e-01
   9.2785571e-01   6.1301322e-01
   9.2985972e-01   6.1307215e-01
   9.3186373e-01   6.1312903e-01
   9.3386774e-01   6.1318390e-01
   9.3587174e-01   6.1323677e-01
   9.3787575e-01   6.1328766e-01
   9.3987976e-01   6.1333661e-01
   9.4188377e-01   6.1338363e-01
   9.4388778e-01   6.1342873e-01
   9.4589178e-01   6.1347196e-01
   9.4789579e-01   6.1351332e-01
   9.4989980e-01   6.1355283e-01
   9.5190381e-01   6.1359053e-01
   9.5390782e-01   6.1362643e-01
   9.5591182e-01   6.1366056e-01
   9.5791583e-01   6.1369293e-01
   9.5991984e-01   6.1372357e-01
   9.6192385e-01   6.1375250e-01
   9.6392786e-01   6.1377975e-01
   9.6593186e-01   6.1380533e-01
   9.6793587e-01   6.1382926e-01
   9.6993988e-01   6.1385158e-01
   9.7194389e-01   6.1387229e-01
   9.7394790e-01   6.1389143e-01
   9.7595190e-01   6.1390901e-01
   9.7795591e-01   6.1392506e-01
   9.7995992e-01   6.1393960e-01
   9.8196393e-01   6.1395265e-01
   9.8396794e-01   6.1396423e-01
   9.8597194e-01   6.1397437e-01
   9.8797595e-01   6.1398308e-01
   9.8997996e-01   6.1399039e-01
   9.9198397e-01   6.1399633e-01
   9.9398798e-01   6.1400091e-01
   9.9599198e-01   6.1400415e-01
   9.9799599e-01   6.1400608e-01
   1.0000000e+00   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.3687052e-03
   4.0080160e-03   6.7251749e-03
   6.0120240e-03   1.0069431e-02
   8.0160321e-03   1.3401496e-02
   1.0020040e-02   1.6721392e-02
   1.2024048e-02   2.0029140e-02
   1.4028056e-02   2.3324763e-02
   1.6032064e-02   2.6608282e-02
   1.8036072e-02   2.9879720e-02
   2.0040080e-02   3.3139099e-02
   2.2044088e-02   3.6386441e-02
   2.4048096e-02   3.9621767e-02
   2.6052104e-02   4.2845101e-02
   2.8056112e-02   4.6056463e-02
   3.0060120e-02   4.9255876e-02
   3.2064128e-02   5.2443361e-02
   3.4068136e-02   5.5618942e-02
   3.6072144e-02   5.8782640e-02
   3.8076152e-02   6.1934476e-02
   4.0080160e-02   6.5074473e-02
   4.2084168e-02   6.8202654e-02
   4.4088176e-02   7.1319039e-02
   4.6092184e-02   7.4423651e-02
   4.8096192e-02   7.7516513e-02
   5.0100200e-02   8.0597645e-02
   5.2104208e-02   8.3667070e-02
   5.4108216e-02   8.6724811e-02
   5.6112224e-02   8.9770889e-02
   5.8116232e-02   9.2805325e-02
   6.0120240e-02   9.5828143e-02
   6.2124248e-02   9.8839364e-02
   6.4128257e-02   1.0183901e-01
   6.6132265e-02   1.0482710e-01
   6.8136273e-02   1.0780367e-01
   7.0140281e-02   1.1076872e-01
   7.2144289e-02   1.1372229e-01
   7.4148297e-02   1.1666439e-01
   7.6152305e-02   1.1959505e-01
   7.8156313e-02   1.2251429e-01
   8.0160321e-02   1.2542213e-01
   8.2164329e-02   1.2831859e-01
   8.4168337e-02   1.3120370e-01
   8.6172345e-02   1.3407748e-01
   8.8176353e-02   1.3693995e-01
   9.0180361e-02   1.3979112e-01
   9.2184369e-02   1.4263104e-01
   9.4188377e-02   1.4545970e-01
   9.6192385e-02   1.4827715e-01
   9.8196393e-02   1.5108339e-01
   1.0020040e-01   1.5387846e-01
   1.0220441e-01   1.5666236e-01
   1.0420842e-01   1.5943514e-01
   1.0621242e-01   1.6219680e-01
   1.0821643e-01   1.6494737e-01
   1.1022044e-01   1.6768688e-01
   1.1222445e-01   1.7041533e-01
   1.1422846e-01   1.7313277e-01
   1.1623246e-01   1.7583920e-01
   1.1823647e-01   1.7853465e-01
   1.2024048e-01   1.8121914e-01
   1.2224449e-01   1.8389270e-01
   1.2424850e-01   1.8655534e-01
   1.2625251e-01   1.8920709e-01
   1.2825651e-01   1.9184797e-01
   1.3026052e-01   1.9447800e-01
   1.3226453e-01   1.9709720e-01
   1.3426854e-01   1.9970561e-01
   1.3627255e-01   2.0230322e-01
   1.3827655e-01   2.0489008e-01
   1.4028056e-01   2.0746620e-01
   1.4228457e-01   2.1003161e-01
   1.4428858e-01   2.1258632e-01
   1.4629259e-01   2.1513036e-01
   1.4829659e-01   2.1766375e-01
   1.5030060e-01   2.2018651e-01
   1.5230461e-01   2.2269867e-01
   1.5430862e-01   2.2520024e-01
   1.5631263e-01   2.2769125e-01
   1.5831663e-01   2.3017172e-01
   1.6032064e-01   2.3264167e-01
   1.6232465e-01   2.3510113e-01
   1.6432866e-01   2.3755011e-01
   1.6633267e-01   2.3998864e-01
   1.6833667e-01   2.4241674e-01
   1.7034068e-01   2.4483444e-01
   1.7234469e-01   2.4724174e-01
   1.7434870e-01   2.4963869e-01
   1.7635271e-01   2.5202529e-01
   1.7835671e-01   2.5440158e-01
   1.8036072e-01   2.5676756e-01
   1.8236473e-01   2.5912327e-01
   1.8436874e-01   2.6146873e-01
   1.8637275e-01   2.6380395e-01
   1.8837675e-01   2.6612897e-01
   1.9038076e-01   2.6844380e-01
   1.9238477e-01   2.7074846e-01
   1.9438878e-01   2.7304298e-01
   1.9639279e-01   2.7532737e-01
   1.9839679e-01   2.7760167e-01
   2.0040080e-01   2.7986589e-01
   2.0240481e-01   2.8212006e-01
   2.0440882e-01   2.8436419e-01
   2.0641283e-01   2.8659831e-01
   2.0841683e-01   2.8882244e-01
   2.1042084e-01   2.9103661e-01
   2.1242485e-01   2.9324083e-01
   2.1442886e-01   2.9543512e-01
   2.1643287e-01   2.9761952e-01
   2.1843687e-01   2.9979403e-01
   2.2044088e-01   3.0195869e-01
   2.2244489e-01   3.0411352e-01
   2.2444890e-01   3.0625853e-01
   2.2645291e-01   3.0839374e-01
   2.2845691e-01   3.1051919e-01
   2.3046092e-01   3.1263490e-01
   2.3246493e-01   3.1474088e-01
   2.3446894e-01   3.1683715e-01
   2.3647295e-01   3.1892374e-01
   2.3847695e-01   3.2100068e-01
   2.4048096e-01   3.2306798e-01
   2.4248497e-01   3.2512566e-01
   2.4448898e-01   3.2717375e-01
   2.4649299e-01   3.2921227e-01
   2.4849699e-01   3.3124124e-01
   2.5050100e-01   3.3326068e-01
   2.5250501e-01   3.3527062e-01
   2.5450902e-01   3.3727108e-01
   2.5651303e-01   3.3926207e-01
   2.5851703e-01   3.4124363e-01
   2.6052104e-01   3.4321577e-01
   2.6252505e-01   3.4517851e-01
   2.6452906e-01   3.4713189e-01
   2.6653307e-01   3.4907591e-01
   2.6853707e-01   3.5101060e-01
   2.7054108e-01   3.5293599e-01
   2.7254509e-01   3.5485209e-01
   2.7454910e-01   3.5675893e-01
   2.7655311e-01   3.5865653e-01
   2.7855711e-01   3.6054491e-01
   2.8056112e-01   3.6242409e-01
   2.8256513e-01   3.6429410e-01
   2.8456914e-01   3.6615496e-01
   2.8657315e-01   3.6800668e-01
   2.8857715e-01   3.6984930e-01
   2.9058116e-01   3.7168283e-01
   2.9258517e-01   3.7350730e-01
   2.9458918e-01   3.7532272e-01
   2.9659319e-01   3.7712913e-01
   2.9859719e-01   3.7892653e-01
   3.0060120e-01   3.8071496e-01
   3.0260521e-01   3.8249444e-01
   3.0460922e-01   3.8426498e-01
   3.0661323e-01   3.8602661e-01
   3.0861723e-01   3.8777935e-01
   3.1062124e-01   3.8952323e-01
   3.1262525e-01   3.9125827e-01
   3.1462926e-01   3.9298448e-01
   3.1663327e-01   3.9470189e-01
   3.1863727e-01   3.9641052e-01
   3.2064128e-01   3.9811040e-01
   3.2264529e-01   3.9980154e-01
   3.2464930e-01   4.0148398e-01
   3.2665331e-01   4.0315772e-01
   3.2865731e-01   4.0482279e-01
   3.3066132e-01   4.0647922e-01
   3.3266533e-01   4.0812702e-01
   3.3466934e-01   4.0976622e-01
   3.3667335e-01   4.1139684e-01
   3.3867735e-01   4.1301891e-01
   3.4068136e-01   4.1463243e-01
   3.4268537e-01   4.1623745e-01
   3.4468938e-01   4.1783397e-01
   3.4669339e-01   4.1942202e-01
   3.4869739e-01   4.2100163e-01
   3.5070140e-01   4.2257280e-01
   3.5270541e-01   4.2413558e-01
   3.5470942e-01   4.2568997e-01
   3.5671343e-01   4.2723601e-01
   3.5871743e-01   4.2877370e-01
   3.6072144e-01   4.3030308e-01
   3.6272545e-01   4.3182417e-01
   3.6472946e-01   4.3333698e-01
   3.6673347e-01   4.3484155e-01
   3.6873747e-01   4.3633788e-01
   3.7074148e-01   4.3782602e-01
   3.7274549e-01   4.3930596e-01
   3.7474950e-01   4.4077775e-01
   3.7675351e-01   4.4224140e-01
   3.7875752e-01   4.4369693e-01
   3.8076152e-01   4.4514436e-01
   3.8276553e-01   4.4658372e-01
   3.8476954e-01   4.4801503e-01
   3.8677355e-01   4.4943831e-01
   3.8877756e-01   4.5085358e-01
   3.9078156e-01   4.5226087e-01
   3.9278557e-01   4.5366019e-01
   3.9478958e-01   4.5505158e-01
   3.9679359e-01   4.5643504e-01
   3.9879760e-01   4.5781061e-01
   4.0080160e-01   4.5917830e-01
   4.0280561e-01   4.6053813e-01
   4.0480962e-01   4.6189014e-01
   4.0681363e-01   4.6323434e-01
   4.0881764e-01   4.6457075e-01
   4.1082164e-01   4.6589939e-01
   4.1282565e-01   4.6722029e-01
   4.1482966e-01   4.6853348e-01
   4.1683367e-01   4.6983896e-01
   4.1883768e-01   4.7113676e-01
   4.2084168e-01   4.7242691e-01
   4.2284569e-01   4.7370943e-01
   4.2484970e-01   4.7498433e-01
   4.2685371e-01   4.7625165e-01
   4.2885772e-01   4.7751140e-01
   4.3086172e-01   4.7876360e-01
   4.3286573e-01   4.8000828e-01
   4.3486974e-01   4.8124546e-01
   4.3687375e-01   4.8247517e-01
   4.3887776e-01   4.8369741e-01
   4.4088176e-01   4.8491222e-01
   4.4288577e-01   4.8611962e-01
   4.4488978e-01   4.8731962e-01
   4.4689379e-01   4.8851226e-01
   4.4889780e-01   4.8969755e-01
   4.5090180e-01   4.9087552e-01
   4.5290581e-01   4.9204618e-01
   4.5490982e-01   4.9320957e-01
   4.5691383e-01   4.9436569e-01
   4.5891784e-01   4.9551458e-01
   4.6092184e-01   4.9665625e-01
   4.6292585e-01   4.9779073e-01
   4.6492986e-01   4.9891804e-01
   4.6693387e-01   5.0003820e-01
   4.6893788e-01   5.0115124e-01
   4.7094188e-01   5.0225717e-01
   4.7294589e-01   5.0335601e-01
   4.7494990e-01   5.0444780e-01
   4.7695391e-01   5.0553255e-01
   4.7895792e-01   5.0661028e-01
   4.8096192e-01   5.0768102e-01
   4.8296593e-01   5.0874478e-01
   4.8496994e-01   5.0980160e-01
   4.8697395e-01   5.1085149e-01
   4.8897796e-01   5.1189447e-01
   4.9098196e-01   5.1293056e-01
   4.9298597e-01   5.1395980e-01
   4.9498998e-01   5.1498219e-01
   4.9699399e-01   5.1599777e-01
   4.9899800e-01   5.1700655e-01
   5.0100200e-01   5.1800855e-01
   5.0300601e-01   5.1900380e-01
   5.0501002e-01   5.1999233e-01
   5.0701403e-01   5.2097414e-01
   5.0901804e-01   5.2194927e-01
   5.1102204e-01   5.2291773e-01
   5.1302605e-01   5.2387955e-01
   5.1503006e-01   5.2483476e-01
   5.1703407e-01   5.2578336e-01
   5.1903808e-01   5.2672539e-01
   5.2104208e-01   5.2766086e-01
   5.2304609e-01   5.2858981e-01
   5.2505010e-01   5.2951224e-01
   5.2705411e-01   5.3042818e-01
   5.2905812e-01   5.3133766e-01
   5.3106212e-01   5.3224069e-01
   5.3306613e-01   5.3313731e-01
   5.3507014e-01   5.3402752e-01
   5.3707415e-01   5.3491136e-01
   5.3907816e-01   5.3578883e-01
   5.4108216e-01   5.3665998e-01
   5.4308617e-01   5.3752481e-01
   5.4509018e-01   5.3838336e-01
   5.4709419e-01   5.3923563e-01
   5.4909820e-01   5.4008166e-01
   5.5110220e-01   5.4092147e-01
   5.5310621e-01   5.4175508e-01
   5.5511022e-01   5.4258250e-01
   5.5711423e-01   5.4340377e-01
   5.5911824e-01   5.4421890e-01
   5.6112224e-01   5.4502792e-01
   5.6312625e-01   5.4583085e-01
   5.6513026e-01   5.4662771e-01
   5.6713427e-01   5.4741852e-01
   5.6913828e-01   5.4820330e-01
   5.7114228e-01   5.4898208e-01
   5.7314629e-01   5.4975488e-01
   5.7515030e-01   5.5052172e-01
   5.7715431e-01   5.5128263e-01
   5.7915832e-01   5.5203761e-01
   5.8116232e-01   5.5278671e-01
   5.8316633e-01   5.5352993e-01
   5.8517034e-01   5.5426730e-01
   5.8717435e-01   5.5499885e-01
   5.8917836e-01   5.5572459e-01
   5.9118236e-01   5.5644455e-01
   5.9318637e-01   5.5715875e-01
   5.9519038e-01   5.5786720e-01
   5.9719439e-01   5.5856994e-01
   5.9919840e-01   5.5926699e-01
   6.0120240e-01   5.5995836e-01
   6.0320641e-01   5.6064408e-01
   6.0521042e-01   5.6132417e-01
   6.0721443e-01   5.6199866e-01
   6.0921844e-01   5.6266756e-01
   6.1122244e-01   5.6333090e-01
   6.1322645e-01   5.6398869e-01
   6.1523046e-01   5.6464097e-01
   6.1723447e-01   5.6528775e-01
   6.1923848e-01   5.6592905e-01
   6.2124248e-01   5.6656490e-01
   6.2324649e-01   5.6719533e-01
   6.2525050e-01   5.6782034e-01
   6.2725451e-01   5.6843996e-01
   6.2925852e-01   5.6905422e-01
   6.3126253e-01   5.6966314e-01
   6.3326653e-01   5.7026674e-01
   6.3527054e-01   5.7086503e-01
   6.3727455e-01   5.7145806e-01
   6.3927856e-01   5.7204582e-01
   6.4128257e-01   5.7262836e-01
   6.4328657e-01   5.7320568e-01
   6.4529058e-01   5.7377781e-01
   6.4729459e-01   5.7434478e-01
   6.4929860e-01   5.7490660e-01
   6.5130261e-01   5.7546330e-01
   6.5330661e-01   5.7601490e-01
   6.5531062e-01   5.7656143e-01
   6.5731463e-01   5.7710289e-01
   6.5931864e-01   5.7763932e-01
   6.6132265e-01   5.7817074e-01
   6.6332665e-01   5.7869716e-01
   6.6533066e-01   5.7921862e-01
   6.6733467e-01   5.7973514e-01
   6.6933868e-01   5.8024672e-01
   6.7134269e-01   5.8075341e-01
   6.7334669e-01   5.8125521e-01
   6.7535070e-01   5.8175216e-01
   6.7735471e-01   5.8224427e-01
   6.7935872e-01   5.8273157e-01
   6.8136273e-01   5.8321407e-01
   6.8336673e-01   5.8369180e-01
   6.8537074e-01   5.8416479e-01
   6.8737475e-01   5.8463305e-01
   6.8937876e-01   5.8509660e-01
   6.9138277e-01   5.8555548e-01
   6.9338677e-01   5.8600969e-01
   6.9539078e-01   5.8645926e-01
   6.9739479e-01   5.8690422e-01
   6.9939880e-01   5.8734459e-01
   7.0140281e-01   5.8778038e-01
   7.0340681e-01   5.8821162e-01
   7.0541082e-01   5.8863833e-01
   7.0741483e-01   5.8906054e-01
   7.0941884e-01   5.8947827e-01
   7.1142285e-01   5.8989153e-01
   7.1342685e-01   5.9030035e-01
   7.1543086e-01   5.9070475e-01
   7.1743487e-01   5.9110476e-01
   7.1943888e-01   5.9150040e-01
   7.2144289e-01   5.9189168e-01
   7.2344689e-01   5.9227863e-01
   7.2545090e-01   5.9266127e-01
   7.2745491e-01   5.9303963e-01
   7.2945892e-01   5.9341373e-01
   7.3146293e-01   5.9378358e-01
   7.3346693e-01   5.9414922e-01
   7.3547094e-01   5.9451065e-01
   7.3747495e-01   5.9486791e-01
   7.3947896e-01   5.9522102e-01
   7.4148297e-01   5.9556999e-01
   7.4348697e-01   5.9591486e-01
   7.4549098e-01   5.9625564e-01
   7.4749499e-01   5.9659235e-01
   7.4949900e-01   5.9692502e-01
   7.5150301e-01   5.9725366e-01
   7.5350701e-01   5.9757831e-01
   7.5551102e-01   5.9789898e-01
   7.5751503e-01   5.9821569e-01
   7.5951904e-01   5.9852847e-01
   7.6152305e-01   5.9883734e-01
   7.6352705e-01   5.9914232e-01
   7.6553106e-01   5.9944344e-01
   7.6753507e-01   5.9974070e-01
   7.6953908e-01   6.0003415e-01
   7.7154309e-01   6.0032379e-01
   7.7354709e-01   6.0060965e-01
   7.7555110e-01   6.0089176e-01
   7.7755511e-01   6.0117013e-01
   7.7955912e-01   6.0144479e-01
   7.8156313e-01   6.0171575e-01
   7.8356713e-01   6.0198305e-01
   7.8557114e-01   6.0224670e-01
   7.8757515e-01   6.0250672e-01
   7.8957916e-01   6.0276315e-01
   7.9158317e-01   6.0301599e-01
   7.9358717e-01   6.0326527e-01
   7.9559118e-01   6.0351101e-01
   7.9759519e-01   6.0375324e-01
   7.9959920e-01   6.0399198e-01
   8.0160321e-01   6.0422724e-01
   8.0360721e-01   6.0445906e-01
   8.0561122e-01   6.0468744e-01
   8.0761523e-01   6.0491243e-01
   8.0961924e-01   6.0513403e-01
   8.1162325e-01   6.0535227e-01
   8.1362725e-01   6.0556717e-01
   8.1563126e-01   6.0577876e-01
   8.1763527e-01   6.0598704e-01
   8.1963928e-01   6.0619206e-01
   8.2164329e-01   6.0639383e-01
   8.2364729e-01   6.0659236e-01
   8.2565130e-01   6.0678769e-01
   8.2765531e-01   6.0697984e-01
   8.2965932e-01   6.0716882e-01
   8.3166333e-01   6.0735466e-01
   8.3366733e-01   6.0753739e-01
   8.3567134e-01   6.0771701e-01
   8.3767535e-01   6.0789357e-01
   8.3967936e-01   6.0806707e-01
   8.4168337e-01   6.0823753e-01
   8.4368737e-01   6.0840500e-01
   8.4569138e-01   6.0856947e-01
   8.4769539e-01   6.0873098e-01
   8.4969940e-01   6.0888954e-01
   8.5170341e-01   6.0904519e-01
   8.5370741e-01   6.0919794e-01
   8.5571142e-01   6.0934781e-01
   8.5771543e-01   6.0949483e-01
   8.5971944e-01   6.0963901e-01
   8.6172345e-01   6.0978038e-01
   8.6372745e-01   6.0991897e-01
   8.6573146e-01   6.1005479e-01
   8.6773547e-01   6.1018786e-01
   8.6973948e-01   6.1031822e-01
   8.7174349e-01   6.1044587e-01
   8.7374749e-01   6.1057084e-01
   8.7575150e-01   6.1069316e-01
   8.7775551e-01   6.1081284e-01
   8.7975952e-01   6.1092992e-01
   8.8176353e-01   6.1104440e-01
   8.8376754e-01   6.1115631e-01
   8.8577154e-01   6.1126568e-01
   8.8777555e-01   6.1137252e-01
   8.8977956e-01   6.1147686e-01
   8.9178357e-01   6.1157872e-01
   8.9378758e-01   6.1167812e-01
   8.9579158e-01   6.1177509e-01
   8.9779559e-01   6.1186964e-01
   8.9979960e-01   6.1196180e-01
   9.0180361e-01   6.1205159e-01
   9.0380762e-01   6.1213904e-01
   9.0581162e-01   6.1222415e-01
   9.0781563e-01   6.1230697e-01
   9.0981964e-01   6.1238750e-01
   9.1182365e-01   6.1246577e-01
   9.1382766e-01   6.1254180e-01
   9.1583166e-01   6.1261562e-01
   9.1783567e-01   6.1268724e-01
   9.1983968e-01   6.1275669e-01
   9.2184369e-01   6.1282400e-01
   9.2384770e-01   6.1288917e-01
   9.2585170e-01   6.1295224e-01
   9.2785571e-01   6.1301322e-01
   9.2985972e-01   6.1307215e-01
   9.3186373e-01   6.1312903e-01
   9.3386774e-01   6.1318390e-01
   9.3587174e-01   6.1323677e-01
   9.3787575e-01   6.1328766e-01
   9.3987976e-01   6.1333661e-01
   9.4188377e-01   6.1338363e-01
   9.4388778e-01   6.1342873e-01
   9.4589178e-01   6.1347196e-01
   9.4789579e-01   6.1351332e-01
   9.4989980e-01   6.1355283e-01
   9.5190381e-01   6.1359053e-01
   9.5390782e-01   6.1362643e-01
   9.5591182e-01   6.1366056e-01
   9.5791583e-01   6.1369293e-01
   9.5991984e-01   6.1372357e-01
   9.6192385e-01   6.1375250e-01
   9.6392786e-01   6.1377975e-01
   9.6593186e-01   6.1380533e-01
   9.6793587e-01   6.1382926e-01
   9.6993988e-01   6.1385158e-01
   9.7194389e-01   6.1387229e-01
   9.7394790e-01   6.1389143e-01
   9.7595190e-01   6.1390901e-01
   9.7795591e-01   6.1392506e-01
   9.7995992e-01   6.1393960e-01
   9.8196393e-01   6.1395265e-01
   9.8396794e-01   6.1396423e-01
   9.8597194e-01   6.1397437e-01
   9.8797595e-01   6.1398308e-01
   9.8997996e-01   6.1399039e-01
   9.9198397e-01   6.1399633e-01
   9.9398798e-01   6.1400091e-01
   9.9599198e-01   6.1400415e-01
   9.9799599e-01   6.1400608e-01
   1.0000000e+00   6.1400671e-01


==> data/Couette_Results_Varphi_20_matRatio_1_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   5.4864305e-03
   4.0080160e-03   1.0952934e-02
   6.0120240e-03   1.6399546e-02
   8.0160321e-03   2.1826302e-02
   1.0020040e-02   2.7233239e-02
   1.2024048e-02   3.2620392e-02
   1.4028056e-02   3.7987797e-02
   1.6032064e-02   4.3335491e-02
   1.8036072e-02   4.8663508e-02
   2.0040080e-02   5.3971884e-02
   2.2044088e-02   5.9260657e-02
   2.4048096e-02   6.4529860e-02
   2.6052104e-02   6.9779531e-02
   2.8056112e-02   7.5009705e-02
   3.0060120e-02   8.0220419e-02
   3.2064128e-02   8.5411707e-02
   3.4068136e-02   9.0583606e-02
   3.6072144e-02   9.5736151e-02
   3.8076152e-02   1.0086938e-01
   4.0080160e-02   1.0598333e-01
   4.2084168e-02   1.1107803e-01
   4.4088176e-02   1.1615352e-01
   4.6092184e-02   1.2120983e-01
   4.8096192e-02   1.2624701e-01
   5.0100200e-02   1.3126509e-01
   5.2104208e-02   1.3626410e-01
   5.4108216e-02   1.4124408e-01
   5.6112224e-02   1.4620506e-01
   5.8116232e-02   1.5114709e-01
   6.0120240e-02   1.5607019e-01
   6.2124248e-02   1.6097440e-01
   6.4128257e-02   1.6585977e-01
   6.6132265e-02   1.7072632e-01
   6.8136273e-02   1.7557408e-01
   7.0140281e-02   1.8040311e-01
   7.2144289e-02   1.8521343e-01
   7.4148297e-02   1.9000507e-01
   7.6152305e-02   1.9477808e-01
   7.8156313e-02   1.9953249e-01
   8.0160321e-02   2.0426834e-01
   8.2164329e-02   2.0898565e-01
   8.4168337e-02   2.1368448e-01
   8.6172345e-02   2.1836484e-01
   8.8176353e-02   2.2302679e-01
   9.0180361e-02   2.2767035e-01
   9.2184369e-02   2.3229556e-01
   9.4188377e-02   2.3690246e-01
   9.6192385e-02   2.4149108e-01
   9.8196393e-02   2.4606146e-01
   1.0020040e-01   2.5061364e-01
   1.0220441e-01   2.5514764e-01
   1.0420842e-01   2.5966351e-01
   1.0621242e-01   2.6416128e-01
   1.0821643e-01   2.6864099e-01
   1.1022044e-01   2.7310268e-01
   1.1222445e-01   2.7754637e-01
   1.1422846e-01   2.8197211e-01
   1.1623246e-01   2.8637993e-01
   1.1823647e-01   2.9076986e-01
   1.2024048e-01   2.9514195e-01
   1.2224449e-01   2.9949623e-01
   1.2424850e-01   3.0383273e-01
   1.2625251e-01   3.0815150e-01
   1.2825651e-01   3.1245256e-01
   1.3026052e-01   3.1673595e-01
   1.3226453e-01   3.2100171e-01
   1.3426854e-01   3.2524987e-01
   1.3627255e-01   3.2948048e-01
   1.3827655e-01   3.3369356e-01
   1.4028056e-01   3.3788915e-01
   1.4228457e-01   3.4206729e-01
   1.4428858e-01   3.4622801e-01
   1.4629259e-01   3.5037135e-01
   1.4829659e-01   3.5449734e-01
   1.5030060e-01   3.5860603e-01
   1.5230461e-01   3.6269745e-01
   1.5430862e-01   3.6677162e-01
   1.5631263e-01   3.7082860e-01
   1.5831663e-01   3.7486841e-01
   1.6032064e-01   3.7889109e-01
   1.6232465e-01   3.8289667e-01
   1.6432866e-01   3.8688520e-01
   1.6633267e-01   3.9085671e-01
   1.6833667e-01   3.9481123e-01
   1.7034068e-01   3.9874879e-01
   1.7234469e-01   4.0266945e-01
   1.7434870e-01   4.0657322e-01
   1.7635271e-01   4.1046016e-01
   1.7835671e-01   4.1433028e-01
   1.8036072e-01   4.1818364e-01
   1.8236473e-01   4.2202026e-01
   1.8436874e-01   4.2584018e-01
   1.8637275e-01   4.2964343e-01
   1.8837675e-01   4.3343006e-01
   1.9038076e-01   4.3720010e-01
   1.9238477e-01   4.4095358e-01
   1.9438878e-01   4.4469054e-01
   1.9639279e-01   4.4841102e-01
   1.9839679e-01   4.5211504e-01
   2.0040080e-01   4.5580266e-01
   2.0240481e-01   4.5947390e-01
   2.0440882e-01   4.6312880e-01
   2.0641283e-01   4.6676739e-01
   2.0841683e-01   4.7038972e-01
   2.1042084e-01   4.7399581e-01
   2.1242485e-01   4.7758570e-01
   2.1442886e-01   4.8115944e-01
   2.1643287e-01   4.8471704e-01
   2.1843687e-01   4.8825856e-01
   2.2044088e-01   4.9178402e-01
   2.2244489e-01   4.9529347e-01
   2.2444890e-01   4.9878693e-01
   2.2645291e-01   5.0226445e-01
   2.2845691e-01   5.0572606e-01
   2.3046092e-01   5.0917179e-01
   2.3246493e-01   5.1260168e-01
   2.3446894e-01   5.1601577e-01
   2.3647295e-01   5.1941410e-01
   2.3847695e-01   5.2279669e-01
   2.4048096e-01   5.2616359e-01
   2.4248497e-01   5.2951483e-01
   2.4448898e-01   5.3285044e-01
   2.4649299e-01   5.3617047e-01
   2.4849699e-01   5.3947495e-01
   2.5050100e-01   5.4276391e-01
   2.5250501e-01   5.4603739e-01
   2.5450902e-01   5.4929542e-01
   2.5651303e-01   5.5253805e-01
   2.5851703e-01   5.5576531e-01
   2.6052104e-01   5.5897722e-01
   2.6252505e-01   5.6217384e-01
   2.6452906e-01   5.6535520e-01
   2.6653307e-01   5.6852132e-01
   2.6853707e-01   5.7167225e-01
   2.7054108e-01   5.7480803e-01
   2.7254509e-01   5.7792868e-01
   2.7454910e-01   5.8103425e-01
   2.7655311e-01   5.8412476e-01
   2.7855711e-01   5.8720027e-01
   2.8056112e-01   5.9026079e-01
   2.8256513e-01   5.9330638e-01
   2.8456914e-01   5.9633705e-01
   2.8657315e-01   5.9935286e-01
   2.8857715e-01   6.0235383e-01
   2.9058116e-01   6.0534001e-01
   2.9258517e-01   6.0831142e-01
   2.9458918e-01   6.1126811e-01
   2.9659319e-01   6.1421010e-01
   2.9859719e-01   6.1713744e-01
   3.0060120e-01   6.2005016e-01
   3.0260521e-01   6.2294829e-01
   3.0460922e-01   6.2583188e-01
   3.0661323e-01   6.2870096e-01
   3.0861723e-01   6.3155556e-01
   3.1062124e-01   6.3439572e-01
   3.1262525e-01   6.3722148e-01
   3.1462926e-01   6.4003287e-01
   3.1663327e-01   6.4282993e-01
   3.1863727e-01   6.4561269e-01
   3.2064128e-01   6.4838119e-01
   3.2264529e-01   6.5113546e-01
   3.2464930e-01   6.5387555e-01
   3.2665331e-01   6.5660148e-01
   3.2865731e-01   6.5931330e-01
   3.3066132e-01   6.6201103e-01
   3.3266533e-01   6.6469472e-01
   3.3466934e-01   6.6736440e-01
   3.3667335e-01   6.7002011e-01
   3.3867735e-01   6.7266187e-01
   3.4068136e-01   6.7528974e-01
   3.4268537e-01   6.7790374e-01
   3.4468938e-01   6.8050391e-01
   3.4669339e-01   6.8309029e-01
   3.4869739e-01   6.8566290e-01
   3.5070140e-01   6.8822180e-01
   3.5270541e-01   6.9076701e-01
   3.5470942e-01   6.9329856e-01
   3.5671343e-01   6.9581650e-01
   3.5871743e-01   6.9832087e-01
   3.6072144e-01   7.0081169e-01
   3.6272545e-01   7.0328900e-01
   3.6472946e-01   7.0575284e-01
   3.6673347e-01   7.0820324e-01
   3.6873747e-01   7.1064025e-01
   3.7074148e-01   7.1306389e-01
   3.7274549e-01   7.1547420e-01
   3.7474950e-01   7.1787122e-01
   3.7675351e-01   7.2025499e-01
   3.7875752e-01   7.2262553e-01
   3.8076152e-01   7.2498289e-01
   3.8276553e-01   7.2732710e-01
   3.8476954e-01   7.2965820e-01
   3.8677355e-01   7.3197622e-01
   3.8877756e-01   7.3428119e-01
   3.9078156e-01   7.3657317e-01
   3.9278557e-01   7.3885217e-01
   3.9478958e-01   7.4111824e-01
   3.9679359e-01   7.4337142e-01
   3.9879760e-01   7.4561173e-01
   4.0080160e-01   7.4783921e-01
   4.0280561e-01   7.5005391e-01
   4.0480962e-01   7.5225585e-01
   4.0681363e-01   7.5444507e-01
   4.0881764e-01   7.5662161e-01
   4.1082164e-01   7.5878550e-01
   4.1282565e-01   7.6093678e-01
   4.1482966e-01   7.6307549e-01
   4.1683367e-01   7.6520166e-01
   4.1883768e-01   7.6731532e-01
   4.2084168e-01   7.6941652e-01
   4.2284569e-01   7.7150529e-01
   4.2484970e-01   7.7358166e-01
   4.2685371e-01   7.7564567e-01
   4.2885772e-01   7.7769735e-01
   4.3086172e-01   7.7973675e-01
   4.3286573e-01   7.8176390e-01
   4.3486974e-01   7.8377883e-01
   4.3687375e-01   7.8578158e-01
   4.3887776e-01   7.8777218e-01
   4.4088176e-01   7.8975068e-01
   4.4288577e-01   7.9171710e-01
   4.4488978e-01   7.9367149e-01
   4.4689379e-01   7.9561388e-01
   4.4889780e-01   7.9754430e-01
   4.5090180e-01   7.9946279e-01
   4.5290581e-01   8.0136938e-01
   4.5490982e-01   8.0326412e-01
   4.5691383e-01   8.0514704e-01
   4.5891784e-01   8.0701817e-01
   4.6092184e-01   8.0887756e-01
   4.6292585e-01   8.1072522e-01
   4.6492986e-01   8.1256121e-01
   4.6693387e-01   8.1438556e-01
   4.6893788e-01   8.1619830e-01
   4.7094188e-01   8.1799947e-01
   4.7294589e-01   8.1978910e-01
   4.7494990e-01   8.2156724e-01
   4.7695391e-01   8.2333391e-01
   4.7895792e-01   8.2508916e-01
   4.8096192e-01   8.2683301e-01
   4.8296593e-01   8.2856551e-01
   4.8496994e-01   8.3028669e-01
   4.8697395e-01   8.3199658e-01
   4.8897796e-01   8.3369523e-01
   4.9098196e-01   8.3538266e-01
   4.9298597e-01   8.3705892e-01
   4.9498998e-01   8.3872404e-01
   4.9699399e-01   8.4037805e-01
   4.9899800e-01   8.4202100e-01
   5.0100200e-01   8.4365291e-01
   5.0300601e-01   8.4527382e-01
   5.0501002e-01   8.4688378e-01
   5.0701403e-01   8.4848281e-01
   5.0901804e-01   8.5007095e-01
   5.1102204e-01   8.5164823e-01
   5.1302605e-01   8.5321470e-01
   5.1503006e-01   8.5477039e-01
   5.1703407e-01   8.5631533e-01
   5.1903808e-01   8.5784956e-01
   5.2104208e-01   8.5937312e-01
   5.2304609e-01   8.6088603e-01
   5.2505010e-01   8.6238835e-01
   5.2705411e-01   8.6388010e-01
   5.2905812e-01   8.6536132e-01
   5.3106212e-01   8.6683204e-01
   5.3306613e-01   8.6829231e-01
   5.3507014e-01   8.6974215e-01
   5.3707415e-01   8.7118161e-01
   5.3907816e-01   8.7261071e-01
   5.4108216e-01   8.7402950e-01
   5.4308617e-01   8.7543801e-01
   5.4509018e-01   8.7683627e-01
   5.4709419e-01   8.7822433e-01
   5.4909820e-01   8.7960221e-01
   5.5110220e-01   8.8096996e-01
   5.5310621e-01   8.8232761e-01
   5.5511022e-01   8.8367519e-01
   5.5711423e-01   8.8501275e-01
   5.5911824e-01   8.8634031e-01
   5.6112224e-01   8.8765792e-01
   5.6312625e-01   8.8896560e-01
   5.6513026e-01   8.9026340e-01
   5.6713427e-01   8.9155135e-01
   5.6913828e-01   8.9282949e-01
   5.7114228e-01   8.9409785e-01
   5.7314629e-01   8.9535647e-01
   5.7515030e-01   8.9660538e-01
   5.7715431e-01   8.9784462e-01
   5.7915832e-01   8.9907423e-01
   5.8116232e-01   9.0029424e-01
   5.8316633e-01   9.0150469e-01
   5.8517034e-01   9.0270561e-01
   5.8717435e-01   9.0389704e-01
   5.8917836e-01   9.0507902e-01
   5.9118236e-01   9.0625157e-01
   5.9318637e-01   9.0741475e-01
   5.9519038e-01   9.0856857e-01
   5.9719439e-01   9.0971309e-01
   5.9919840e-01   9.1084833e-01
   6.0120240e-01   9.1197433e-01
   6.0320641e-01   9.1309113e-01
   6.0521042e-01   9.1419876e-01
   6.0721443e-01   9.1529725e-01
   6.0921844e-01   9.1638666e-01
   6.1122244e-01   9.1746700e-01
   6.1322645e-01   9.1853831e-01
   6.1523046e-01   9.1960064e-01
   6.1723447e-01   9.2065402e-01
   6.1923848e-01   9.2169848e-01
   6.2124248e-01   9.2273405e-01
   6.2324649e-01   9.2376079e-01
   6.2525050e-01   9.2477871e-01
   6.2725451e-01   9.2578786e-01
   6.2925852e-01   9.2678827e-01
   6.3126253e-01   9.2777998e-01
   6.3326653e-01   9.2876303e-01
   6.3527054e-01   9.2973745e-01
   6.3727455e-01   9.3070327e-01
   6.3927856e-01   9.3166053e-01
   6.4128257e-01   9.3260927e-01
   6.4328657e-01   9.3354953e-01
   6.4529058e-01   9.3448133e-01
   6.4729459e-01   9.3540472e-01
   6.4929860e-01   9.3631973e-01
   6.5130261e-01   9.3722640e-01
   6.5330661e-01   9.3812476e-01
   6.5531062e-01   9.3901485e-01
   6.5731463e-01   9.3989671e-01
   6.5931864e-01   9.4077036e-01
   6.6132265e-01   9.4163586e-01
   6.6332665e-01   9.4249322e-01
   6.6533066e-01   9.4334249e-01
   6.6733467e-01   9.4418371e-01
   6.6933868e-01   9.4501690e-01
   6.7134269e-01   9.4584211e-01
   6.7334669e-01   9.4665938e-01
   6.7535070e-01   9.4746873e-01
   6.7735471e-01   9.4827020e-01
   6.7935872e-01   9.4906384e-01
   6.8136273e-01   9.4984966e-01
   6.8336673e-01   9.5062772e-01
   6.8537074e-01   9.5139805e-01
   6.8737475e-01   9.5216068e-01
   6.8937876e-01   9.5291564e-01
   6.9138277e-01   9.5366299e-01
   6.9338677e-01   9.5440274e-01
   6.9539078e-01   9.5513493e-01
   6.9739479e-01   9.5585961e-01
   6.9939880e-01   9.5657681e-01
   7.0140281e-01   9.5728656e-01
   7.0340681e-01   9.5798890e-01
   7.0541082e-01   9.5868387e-01
   7.0741483e-01   9.5937150e-01
   7.0941884e-01   9.6005182e-01
   7.1142285e-01   9.6072488e-01
   7.1342685e-01   9.6139071e-01
   7.1543086e-01   9.6204934e-01
   7.1743487e-01   9.6270081e-01
   7.1943888e-01   9.6334516e-01
   7.2144289e-01   9.6398242e-01
   7.2344689e-01   9.6461263e-01
   7.2545090e-01   9.6523582e-01
   7.2745491e-01   9.6585203e-01
   7.2945892e-01   9.6646130e-01
   7.3146293e-01   9.6706366e-01
   7.3346693e-01   9.6765915e-01
   7.3547094e-01   9.6824780e-01
   7.3747495e-01   9.6882965e-01
   7.3947896e-01   9.6940474e-01
   7.4148297e-01   9.6997309e-01
   7.4348697e-01   9.7053476e-01
   7.4549098e-01   9.7108976e-01
   7.4749499e-01   9.7163815e-01
   7.4949900e-01   9.7217995e-01
   7.5150301e-01   9.7271520e-01
   7.5350701e-01   9.7324393e-01
   7.5551102e-01   9.7376619e-01
   7.5751503e-01   9.7428201e-01
   7.5951904e-01   9.7479142e-01
   7.6152305e-01   9.7529446e-01
   7.6352705e-01   9.7579116e-01
   7.6553106e-01   9.7628157e-01
   7.6753507e-01   9.7676571e-01
   7.6953908e-01   9.7724363e-01
   7.7154309e-01   9.7771535e-01
   7.7354709e-01   9.7818092e-01
   7.7555110e-01   9.7864037e-01
   7.7755511e-01   9.7909374e-01
   7.7955912e-01   9.7954106e-01
   7.8156313e-01   9.7998237e-01
   7.8356713e-01   9.8041770e-01
   7.8557114e-01   9.8084709e-01
   7.8757515e-01   9.8127058e-01
   7.8957916e-01   9.8168820e-01
   7.9158317e-01   9.8209999e-01
   7.9358717e-01   9.8250598e-01
   7.9559118e-01   9.8290621e-01
   7.9759519e-01   9.8330071e-01
   7.9959920e-01   9.8368953e-01
   8.0160321e-01   9.8407269e-01
   8.0360721e-01   9.8445024e-01
   8.0561122e-01   9.8482220e-01
   8.0761523e-01   9.8518862e-01
   8.0961924e-01   9.8554953e-01
   8.1162325e-01   9.8590497e-01
   8.1362725e-01   9.8625497e-01
   8.1563126e-01   9.8659956e-01
   8.1763527e-01   9.8693879e-01
   8.1963928e-01   9.8727269e-01
   8.2164329e-01   9.8760130e-01
   8.2364729e-01   9.8792464e-01
   8.2565130e-01   9.8824277e-01
   8.2765531e-01   9.8855570e-01
   8.2965932e-01   9.8886349e-01
   8.3166333e-01   9.8916616e-01
   8.3366733e-01   9.8946375e-01
   8.3567134e-01   9.8975630e-01
   8.3767535e-01   9.9004384e-01
   8.3967936e-01   9.9032641e-01
   8.4168337e-01   9.9060404e-01
   8.4368737e-01   9.9087678e-01
   8.4569138e-01   9.9114465e-01
   8.4769539e-01   9.9140769e-01
   8.4969940e-01   9.9166594e-01
   8.5170341e-01   9.9191943e-01
   8.5370741e-01   9.9216820e-01
   8.5571142e-01   9.9241229e-01
   8.5771543e-01   9.9265173e-01
   8.5971944e-01   9.9288655e-01
   8.6172345e-01   9.9311680e-01
   8.6372745e-01   9.9334251e-01
   8.6573146e-01   9.9356371e-01
   8.6773547e-01   9.9378044e-01
   8.6973948e-01   9.9399274e-01
   8.7174349e-01   9.9420064e-01
   8.7374749e-01   9.9440418e-01
   8.7575150e-01   9.9460339e-01
   8.7775551e-01   9.9479831e-01
   8.7975952e-01   9.9498898e-01
   8.8176353e-01   9.9517543e-01
   8.8376754e-01   9.9535770e-01
   8.8577154e-01   9.9553582e-01
   8.8777555e-01   9.9570983e-01
   8.8977956e-01   9.9587976e-01
   8.9178357e-01   9.9604566e-01
   8.9378758e-01   9.9620755e-01
   8.9579158e-01   9.9636547e-01
   8.9779559e-01   9.9651947e-01
   8.9979960e-01   9.9666956e-01
   9.0180361e-01   9.9681580e-01
   9.0380762e-01   9.9695821e-01
   9.0581162e-01   9.9709684e-01
   9.0781563e-01   9.9723171e-01
   9.0981964e-01   9.9736287e-01
   9.1182365e-01   9.9749034e-01
   9.1382766e-01   9.9761417e-01
   9.1583166e-01   9.9773440e-01
   9.1783567e-01   9.9785105e-01
   9.1983968e-01   9.9796416e-01
   9.2184369e-01   9.9807377e-01
   9.2384770e-01   9.9817992e-01
   9.2585170e-01   9.9828263e-01
   9.2785571e-01   9.9838196e-01
   9.2985972e-01   9.9847792e-01
   9.3186373e-01   9.9857056e-01
   9.3386774e-01   9.9865992e-01
   9.3587174e-01   9.9874603e-01
   9.3787575e-01   9.9882892e-01
   9.3987976e-01   9.9890864e-01
   9.4188377e-01   9.9898521e-01
   9.4388778e-01   9.9905867e-01
   9.4589178e-01   9.9912907e-01
   9.4789579e-01   9.9919643e-01
   9.4989980e-01   9.9926079e-01
   9.5190381e-01   9.9932219e-01
   9.5390782e-01   9.9938066e-01
   9.5591182e-01   9.9943623e-01
   9.5791583e-01   9.9948896e-01
   9.5991984e-01   9.9953886e-01
   9.6192385e-01   9.9958598e-01
   9.6392786e-01   9.9963035e-01
   9.6593186e-01   9.9967201e-01
   9.6793587e-01   9.9971099e-01
   9.6993988e-01   9.9974733e-01
   9.7194389e-01   9.9978107e-01
   9.7394790e-01   9.9981224e-01
   9.7595190e-01   9.9984088e-01
   9.7795591e-01   9.9986701e-01
   9.7995992e-01   9.9989069e-01
   9.8196393e-01   9.9991194e-01
   9.8396794e-01   9.9993081e-01
   9.8597194e-01   9.9994732e-01
   9.8797595e-01   9.9996151e-01
   9.8997996e-01   9.9997342e-01
   9.9198397e-01   9.9998308e-01
   9.9398798e-01   9.9999054e-01
   9.9599198e-01   9.9999582e-01
   9.9799599e-01   9.9999896e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9756267e-01
   7.5557384e-03  -9.9244426e-01
   1.3163558e-02  -9.8683644e-01
   1.9262189e-02  -9.8073781e-01
   2.5847735e-02  -9.7415227e-01
   3.2910864e-02  -9.6708914e-01
   4.0437094e-02  -9.5956291e-01
   4.8407098e-02  -9.5159290e-01
   5.6797117e-02  -9.4320288e-01
   6.5579447e-02  -9.3442055e-01
   7.4722998e-02  -9.2527700e-01
   8.4193893e-02  -9.1580611e-01
   9.3956090e-02  -9.0604391e-01
   1.0397200e-01  -8.9602800e-01
   1.1420311e-01  -8.8579689e-01
   1.2461054e-01  -8.7538946e-01
   1.3515560e-01  -8.6484440e-01
   1.4580029e-01  -8.5419971e-01
   1.5650769e-01  -8.4349231e-01
   1.6724237e-01  -8.3275763e-01
   1.7797066e-01  -8.2202934e-01
   1.8866095e-01  -8.1133905e-01
   1.9928379e-01  -8.0071621e-01
   2.0981209e-01  -7.9018791e-01
   2.2022116e-01  -7.7977884e-01
   2.3048875e-01  -7.6951125e-01
   2.4059501e-01  -7.5940499e-01
   2.5052248e-01  -7.4947752e-01
   2.6025597e-01  -7.3974403e-01
   2.6978249e-01  -7.3021751e-01
   2.7909113e-01  -7.2090887e-01
   2.8817289e-01  -7.1182711e-01
   2.9702058e-01  -7.0297942e-01
   3.0562865e-01  -6.9437135e-01
   3.1399303e-01  -6.8600697e-01
   3.2211102e-01  -6.7788898e-01
   3.2998109e-01  -6.7001891e-01
   3.3760280e-01  -6.6239720e-01
   3.4497662e-01  -6.5502338e-01
   3.5210383e-01  -6.4789617e-01
   3.5898638e-01  -6.4101362e-01
   3.6562683e-01  -6.3437317e-01
   3.7202819e-01  -6.2797181e-01
   3.7819389e-01  -6.2180611e-01
   3.8412763e-01  -6.1587237e-01
   3.8983341e-01  -6.1016659e-01
   3.9531537e-01  -6.0468463e-01
   4.0057778e-01  -5.9942222e-01
   4.0562503e-01  -5.9437497e-01
   4.1046151e-01  -5.8953849e-01
   4.1509165e-01  -5.8490835e-01
   4.1951988e-01  -5.8048012e-01
   4.2375059e-01  -5.7624941e-01
   4.2778814e-01  -5.7221186e-01
   4.3163684e-01  -5.6836316e-01
   4.3530095e-01  -5.6469905e-01
   4.3878469e-01  -5.6121531e-01
   4.4209224e-01  -5.5790776e-01
   4.4522775e-01  -5.5477225e-01
   4.4819533e-01  -5.5180467e-01
   4.5099911e-01  -5.4900089e-01
   4.5364320e-01  -5.4635680e-01
   4.5613173e-01  -5.4386827e-01
   4.5846890e-01  -5.4153110e-01
   4.6065893e-01  -5.3934107e-01
   4.6270611e-01  -5.3729389e-01
   4.6461483e-01  -5.3538517e-01
   4.6638958e-01  -5.3361042e-01
   4.6803493e-01  -5.3196507e-01
   4.6955560e-01  -5.3044440e-01
   4.7095640e-01  -5.2904360e-01
   4.7224229e-01  -5.2775771e-01
   4.7341836e-01  -5.2658164e-01
   4.7448979e-01  -5.2551021e-01
   4.7551020e-01  -5.2448980e-01
   4.7653061e-01  -5.2346939e-01
   4.7755101e-01  -5.2244899e-01
   4.7857142e-01  -5.2142858e-01
   4.7959183e-01  -5.2040817e-01
   4.8061224e-01  -5.1938776e-01
   4.8163264e-01  -5.1836736e-01
   4.8265305e-01  -5.1734695e-01
   4.8367346e-01  -5.1632654e-01
   4.8469387e-01  -5.1530613e-01
   4.8571428e-01  -5.1428572e-01
   4.8673468e-01  -5.1326532e-01
   4.8775509e-01  -5.1224491e-01
   4.8877550e-01  -5.1122450e-01
   4.8979591e-01  -5.1020409e-01
   4.9081631e-01  -5.0918369e-01
   4.9183672e-01  -5.0816328e-01
   4.9285713e-01  -5.0714287e-01
   4.9387754e-01  -5.0612246e-01
   4.9489795e-01  -5.0510205e-01
   4.9591835e-01  -5.0408165e-01
   4.9693876e-01  -5.0306124e-01
   4.9795917e-01  -5.0204083e-01
   4.9897958e-01  -5.0102042e-01
   4.9999999e-01  -5.0000001e-01
   5.0102039e-01  -4.9897961e-01
   5.0204080e-01  -4.9795920e-01
   5.0306121e-01  -4.9693879e-01
   5.0408162e-01  -4.9591838e-01
   5.0510202e-01  -4.9489798e-01
   5.0612243e-01  -4.9387757e-01
   5.0714284e-01  -4.9285716e-01
   5.0816325e-01  -4.9183675e-01
   5.0918366e-01  -4.9081634e-01
   5.1020406e-01  -4.8979594e-01
   5.1122447e-01  -4.8877553e-01
   5.1224488e-01  -4.8775512e-01
   5.1326529e-01  -4.8673471e-01
   5.1428569e-01  -4.8571431e-01
   5.1530610e-01  -4.8469390e-01
   5.1632651e-01  -4.8367349e-01
   5.1734692e-01  -4.8265308e-01
   5.1836733e-01  -4.8163267e-01
   5.1938773e-01  -4.8061227e-01
   5.2040814e-01  -4.7959186e-01
   5.2142855e-01  -4.7857145e-01
   5.2244896e-01  -4.7755104e-01
   5.2346936e-01  -4.7653064e-01
   5.2448977e-01  -4.7551023e-01
   5.2551018e-01  -4.7448982e-01
   5.2658161e-01  -4.7341839e-01
   5.2775816e-01  -4.7224184e-01
   5.2904612e-01  -4.7095388e-01
   5.3045193e-01  -4.6954807e-01
   5.3198198e-01  -4.6801802e-01
   5.3364270e-01  -4.6635730e-01
   5.3544056e-01  -4.6455944e-01
   5.3738202e-01  -4.6261798e-01
   5.3947351e-01  -4.6052649e-01
   5.4172149e-01  -4.5827851e-01
   5.4413234e-01  -4.5586766e-01
   5.4671244e-01  -4.5328756e-01
   5.4946809e-01  -4.5053191e-01
   5.5240554e-01  -4.4759446e-01
   5.5553097e-01  -4.4446903e-01
   5.5885044e-01  -4.4114956e-01
   5.6236994e-01  -4.3763006e-01
   5.6609531e-01  -4.3390469e-01
   5.7003225e-01  -4.2996775e-01
   5.7418631e-01  -4.2581369e-01
   5.7856282e-01  -4.2143718e-01
   5.8316692e-01  -4.1683308e-01
   5.8800348e-01  -4.1199652e-01
   5.9307708e-01  -4.0692292e-01
   5.9839198e-01  -4.0160802e-01
   6.0395208e-01  -3.9604792e-01
   6.0976083e-01  -3.9023917e-01
   6.1582122e-01  -3.8417878e-01
   6.2213572e-01  -3.7786428e-01
   6.2870616e-01  -3.7129384e-01
   6.3553376e-01  -3.6446624e-01
   6.4261895e-01  -3.5738105e-01
   6.4996138e-01  -3.5003862e-01
   6.5755977e-01  -3.4244023e-01
   6.6541190e-01  -3.3458810e-01
   6.7351445e-01  -3.2648555e-01
   6.8186295e-01  -3.1813705e-01
   6.9045169e-01  -3.0954831e-01
   6.9927363e-01  -3.0072637e-01
   7.0832033e-01  -2.9167967e-01
   7.1758182e-01  -2.8241818e-01
   7.2704660e-01  -2.7295340e-01
   7.3670151e-01  -2.6329849e-01
   7.4653173e-01  -2.5346827e-01
   7.5652070e-01  -2.4347930e-01
   7.6665012e-01  -2.3334988e-01
   7.7689995e-01  -2.2310005e-01
   7.8724839e-01  -2.1275161e-01
   7.9767200e-01  -2.0232800e-01
   8.0814569e-01  -1.9185431e-01
   8.1864287e-01  -1.8135713e-01
   8.2913557e-01  -1.7086443e-01
   8.3959460e-01  -1.6040540e-01
   8.4998976e-01  -1.5001024e-01
   8.6029005e-01  -1.3970995e-01
   8.7046398e-01  -1.2953602e-01
   8.8047982e-01  -1.1952018e-01
   8.9030595e-01  -1.0969405e-01
   8.9991120e-01  -1.0008880e-01
   9.0926522e-01  -9.0734780e-02
   9.1833887e-01  -8.1661134e-02
   9.2710458e-01  -7.2895425e-02
   9.3553675e-01  -6.4463245e-02
   9.4361215e-01  -5.6387851e-02
   9.5131019e-01  -4.8689812e-02
   9.5861330e-01  -4.1386700e-02
   9.6550719e-01  -3.4492812e-02
   9.7198105e-01  -2.8018947e-02
   9.7802775e-01  -2.1972245e-02
   9.8364391e-01  -1.6356089e-02
   9.8882992e-01  -1.1170076e-02
   9.9359015e-01  -6.4098548e-03
   9.9793230e-01  -2.0676951e-03


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9799599e-01
   4.0080160e-03  -9.9599198e-01
   6.0120240e-03  -9.9398798e-01
   8.0160321e-03  -9.9198397e-01
   1.0020040e-02  -9.8997996e-01
   1.2024048e-02  -9.8797595e-01
   1.4028056e-02  -9.8597194e-01
   1.6032064e-02  -9.8396794e-01
   1.8036072e-02  -9.8196393e-01
   2.0040080e-02  -9.7995992e-01
   2.2044088e-02  -9.7795591e-01
   2.4048096e-02  -9.7595190e-01
   2.6052104e-02  -9.7394790e-01
   2.8056112e-02  -9.7194389e-01
   3.0060120e-02  -9.6993988e-01
   3.2064128e-02  -9.6793587e-01
   3.4068136e-02  -9.6593186e-01
   3.6072144e-02  -9.6392786e-01
   3.8076152e-02  -9.6192385e-01
   4.0080160e-02  -9.5991984e-01
   4.2084168e-02  -9.5791583e-01
   4.4088176e-02  -9.5591182e-01
   4.6092184e-02  -9.5390782e-01
   4.8096192e-02  -9.5190381e-01
   5.0100200e-02  -9.4989980e-01
   5.2104208e-02  -9.4789579e-01
   5.4108216e-02  -9.4589178e-01
   5.6112224e-02  -9.4388778e-01
   5.8116232e-02  -9.4188377e-01
   6.0120240e-02  -9.3987976e-01
   6.2124248e-02  -9.3787575e-01
   6.4128257e-02  -9.3587174e-01
   6.6132265e-02  -9.3386774e-01
   6.8136273e-02  -9.3186373e-01
   7.0140281e-02  -9.2985972e-01
   7.2144289e-02  -9.2785571e-01
   7.4148297e-02  -9.2585170e-01
   7.6152305e-02  -9.2384770e-01
   7.8156313e-02  -9.2184369e-01
   8.0160321e-02  -9.1983968e-01
   8.2164329e-02  -9.1783567e-01
   8.4168337e-02  -9.1583166e-01
   8.6172345e-02  -9.1382766e-01
   8.8176353e-02  -9.1182365e-01
   9.0180361e-02  -9.0981964e-01
   9.2184369e-02  -9.0781563e-01
   9.4188377e-02  -9.0581162e-01
   9.6192385e-02  -9.0380762e-01
   9.8196393e-02  -9.0180361e-01
   1.0020040e-01  -8.9979960e-01
   1.0220441e-01  -8.9779559e-01
   1.0420842e-01  -8.9579158e-01
   1.0621242e-01  -8.9378758e-01
   1.0821643e-01  -8.9178357e-01
   1.1022044e-01  -8.8977956e-01
   1.1222445e-01  -8.8777555e-01
   1.1422846e-01  -8.8577154e-01
   1.1623246e-01  -8.8376754e-01
   1.1823647e-01  -8.8176353e-01
   1.2024048e-01  -8.7975952e-01
   1.2224449e-01  -8.7775551e-01
   1.2424850e-01  -8.7575150e-01
   1.2625251e-01  -8.7374749e-01
   1.2825651e-01  -8.7174349e-01
   1.3026052e-01  -8.6973948e-01
   1.3226453e-01  -8.6773547e-01
   1.3426854e-01  -8.6573146e-01
   1.3627255e-01  -8.6372745e-01
   1.3827655e-01  -8.6172345e-01
   1.4028056e-01  -8.5971944e-01
   1.4228457e-01  -8.5771543e-01
   1.4428858e-01  -8.5571142e-01
   1.4629259e-01  -8.5370741e-01
   1.4829659e-01  -8.5170341e-01
   1.5030060e-01  -8.4969940e-01
   1.5230461e-01  -8.4769539e-01
   1.5430862e-01  -8.4569138e-01
   1.5631263e-01  -8.4368737e-01
   1.5831663e-01  -8.4168337e-01
   1.6032064e-01  -8.3967936e-01
   1.6232465e-01  -8.3767535e-01
   1.6432866e-01  -8.3567134e-01
   1.6633267e-01  -8.3366733e-01
   1.6833667e-01  -8.3166333e-01
   1.7034068e-01  -8.2965932e-01
   1.7234469e-01  -8.2765531e-01
   1.7434870e-01  -8.2565130e-01
   1.7635271e-01  -8.2364729e-01
   1.7835671e-01  -8.2164329e-01
   1.8036072e-01  -8.1963928e-01
   1.8236473e-01  -8.1763527e-01
   1.8436874e-01  -8.1563126e-01
   1.8637275e-01  -8.1362725e-01
   1.8837675e-01  -8.1162325e-01
   1.9038076e-01  -8.0961924e-01
   1.9238477e-01  -8.0761523e-01
   1.9438878e-01  -8.0561122e-01
   1.9639279e-01  -8.0360721e-01
   1.9839679e-01  -8.0160321e-01
   2.0040080e-01  -7.9959920e-01
   2.0240481e-01  -7.9759519e-01
   2.0440882e-01  -7.9559118e-01
   2.0641283e-01  -7.9358717e-01
   2.0841683e-01  -7.9158317e-01
   2.1042084e-01  -7.8957916e-01
   2.1242485e-01  -7.8757515e-01
   2.1442886e-01  -7.8557114e-01
   2.1643287e-01  -7.8356713e-01
   2.1843687e-01  -7.8156313e-01
   2.2044088e-01  -7.7955912e-01
   2.2244489e-01  -7.7755511e-01
   2.2444890e-01  -7.7555110e-01
   2.2645291e-01  -7.7354709e-01
   2.2845691e-01  -7.7154309e-01
   2.3046092e-01  -7.6953908e-01
   2.3246493e-01  -7.6753507e-01
   2.3446894e-01  -7.6553106e-01
   2.3647295e-01  -7.6352705e-01
   2.3847695e-01  -7.6152305e-01
   2.4048096e-01  -7.5951904e-01
   2.4248497e-01  -7.5751503e-01
   2.4448898e-01  -7.5551102e-01
   2.4649299e-01  -7.5350701e-01
   2.4849699e-01  -7.5150301e-01
   2.5050100e-01  -7.4949900e-01
   2.5250501e-01  -7.4749499e-01
   2.5450902e-01  -7.4549098e-01
   2.5651303e-01  -7.4348697e-01
   2.5851703e-01  -7.4148297e-01
   2.6052104e-01  -7.3947896e-01
   2.6252505e-01  -7.3747495e-01
   2.6452906e-01  -7.3547094e-01
   2.6653307e-01  -7.3346693e-01
   2.6853707e-01  -7.3146293e-01
   2.7054108e-01  -7.2945892e-01
   2.7254509e-01  -7.2745491e-01
   2.7454910e-01  -7.2545090e-01
   2.7655311e-01  -7.2344689e-01
   2.7855711e-01  -7.2144289e-01
   2.8056112e-01  -7.1943888e-01
   2.8256513e-01  -7.1743487e-01
   2.8456914e-01  -7.1543086e-01
   2.8657315e-01  -7.1342685e-01
   2.8857715e-01  -7.1142285e-01
   2.9058116e-01  -7.0941884e-01
   2.9258517e-01  -7.0741483e-01
   2.9458918e-01  -7.0541082e-01
   2.9659319e-01  -7.0340681e-01
   2.9859719e-01  -7.0140281e-01
   3.0060120e-01  -6.9939880e-01
   3.0260521e-01  -6.9739479e-01
   3.0460922e-01  -6.9539078e-01
   3.0661323e-01  -6.9338677e-01
   3.0861723e-01  -6.9138277e-01
   3.1062124e-01  -6.8937876e-01
   3.1262525e-01  -6.8737475e-01
   3.1462926e-01  -6.8537074e-01
   3.1663327e-01  -6.8336673e-01
   3.1863727e-01  -6.8136273e-01
   3.2064128e-01  -6.7935872e-01
   3.2264529e-01  -6.7735471e-01
   3.2464930e-01  -6.7535070e-01
   3.2665331e-01  -6.7334669e-01
   3.2865731e-01  -6.7134269e-01
   3.3066132e-01  -6.6933868e-01
   3.3266533e-01  -6.6733467e-01
   3.3466934e-01  -6.6533066e-01
   3.3667335e-01  -6.6332665e-01
   3.3867735e-01  -6.6132265e-01
   3.4068136e-01  -6.5931864e-01
   3.4268537e-01  -6.5731463e-01
   3.4468938e-01  -6.5531062e-01
   3.4669339e-01  -6.5330661e-01
   3.4869739e-01  -6.5130261e-01
   3.5070140e-01  -6.4929860e-01
   3.5270541e-01  -6.4729459e-01
   3.5470942e-01  -6.4529058e-01
   3.5671343e-01  -6.4328657e-01
   3.5871743e-01  -6.4128257e-01
   3.6072144e-01  -6.3927856e-01
   3.6272545e-01  -6.3727455e-01
   3.6472946e-01  -6.3527054e-01
   3.6673347e-01  -6.3326653e-01
   3.6873747e-01  -6.3126253e-01
   3.7074148e-01  -6.2925852e-01
   3.7274549e-01  -6.2725451e-01
   3.7474950e-01  -6.2525050e-01
   3.7675351e-01  -6.2324649e-01
   3.7875752e-01  -6.2124248e-01
   3.8076152e-01  -6.1923848e-01
   3.8276553e-01  -6.1723447e-01
   3.8476954e-01  -6.1523046e-01
   3.8677355e-01  -6.1322645e-01
   3.8877756e-01  -6.1122244e-01
   3.9078156e-01  -6.0921844e-01
   3.9278557e-01  -6.0721443e-01
   3.9478958e-01  -6.0521042e-01
   3.9679359e-01  -6.0320641e-01
   3.9879760e-01  -6.0120240e-01
   4.0080160e-01  -5.9919840e-01
   4.0280561e-01  -5.9719439e-01
   4.0480962e-01  -5.9519038e-01
   4.0681363e-01  -5.9318637e-01
   4.0881764e-01  -5.9118236e-01
   4.1082164e-01  -5.8917836e-01
   4.1282565e-01  -5.8717435e-01
   4.1482966e-01  -5.8517034e-01
   4.1683367e-01  -5.8316633e-01
   4.1883768e-01  -5.8116232e-01
   4.2084168e-01  -5.7915832e-01
   4.2284569e-01  -5.7715431e-01
   4.2484970e-01  -5.7515030e-01
   4.2685371e-01  -5.7314629e-01
   4.2885772e-01  -5.7114228e-01
   4.3086172e-01  -5.6913828e-01
   4.3286573e-01  -5.6713427e-01
   4.3486974e-01  -5.6513026e-01
   4.3687375e-01  -5.6312625e-01
   4.3887776e-01  -5.6112224e-01
   4.4088176e-01  -5.5911824e-01
   4.4288577e-01  -5.5711423e-01
   4.4488978e-01  -5.5511022e-01
   4.4689379e-01  -5.5310621e-01
   4.4889780e-01  -5.5110220e-01
   4.5090180e-01  -5.4909820e-01
   4.5290581e-01  -5.4709419e-01
   4.5490982e-01  -5.4509018e-01
   4.5691383e-01  -5.4308617e-01
   4.5891784e-01  -5.4108216e-01
   4.6092184e-01  -5.3907816e-01
   4.6292585e-01  -5.3707415e-01
   4.6492986e-01  -5.3507014e-01
   4.6693387e-01  -5.3306613e-01
   4.6893788e-01  -5.3106212e-01
   4.7094188e-01  -5.2905812e-01
   4.7294589e-01  -5.2705411e-01
   4.7494990e-01  -5.2505010e-01
   4.7695391e-01  -5.2304609e-01
   4.7895792e-01  -5.2104208e-01
   4.8096192e-01  -5.1903808e-01
   4.8296593e-01  -5.1703407e-01
   4.8496994e-01  -5.1503006e-01
   4.8697395e-01  -5.1302605e-01
   4.8897796e-01  -5.1102204e-01
   4.9098196e-01  -5.0901804e-01
   4.9298597e-01  -5.0701403e-01
   4.9498998e-01  -5.0501002e-01
   4.9699399e-01  -5.0300601e-01
   4.9899800e-01  -5.0100200e-01
   5.0100200e-01  -4.9899800e-01
   5.0300601e-01  -4.9699399e-01
   5.0501002e-01  -4.9498998e-01
   5.0701403e-01  -4.9298597e-01
   5.0901804e-01  -4.9098196e-01
   5.1102204e-01  -4.8897796e-01
   5.1302605e-01  -4.8697395e-01
   5.1503006e-01  -4.8496994e-01
   5.1703407e-01  -4.8296593e-01
   5.1903808e-01  -4.8096192e-01
   5.2104208e-01  -4.7895792e-01
   5.2304609e-01  -4.7695391e-01
   5.2505010e-01  -4.7494990e-01
   5.2705411e-01  -4.7294589e-01
   5.2905812e-01  -4.7094188e-01
   5.3106212e-01  -4.6893788e-01
   5.3306613e-01  -4.6693387e-01
   5.3507014e-01  -4.6492986e-01
   5.3707415e-01  -4.6292585e-01
   5.3907816e-01  -4.6092184e-01
   5.4108216e-01  -4.5891784e-01
   5.4308617e-01  -4.5691383e-01
   5.4509018e-01  -4.5490982e-01
   5.4709419e-01  -4.5290581e-01
   5.4909820e-01  -4.5090180e-01
   5.5110220e-01  -4.4889780e-01
   5.5310621e-01  -4.4689379e-01
   5.5511022e-01  -4.4488978e-01
   5.5711423e-01  -4.4288577e-01
   5.5911824e-01  -4.4088176e-01
   5.6112224e-01  -4.3887776e-01
   5.6312625e-01  -4.3687375e-01
   5.6513026e-01  -4.3486974e-01
   5.6713427e-01  -4.3286573e-01
   5.6913828e-01  -4.3086172e-01
   5.7114228e-01  -4.2885772e-01
   5.7314629e-01  -4.2685371e-01
   5.7515030e-01  -4.2484970e-01
   5.7715431e-01  -4.2284569e-01
   5.7915832e-01  -4.2084168e-01
   5.8116232e-01  -4.1883768e-01
   5.8316633e-01  -4.1683367e-01
   5.8517034e-01  -4.1482966e-01
   5.8717435e-01  -4.1282565e-01
   5.8917836e-01  -4.1082164e-01
   5.9118236e-01  -4.0881764e-01
   5.9318637e-01  -4.0681363e-01
   5.9519038e-01  -4.0480962e-01
   5.9719439e-01  -4.0280561e-01
   5.9919840e-01  -4.0080160e-01
   6.0120240e-01  -3.9879760e-01
   6.0320641e-01  -3.9679359e-01
   6.0521042e-01  -3.9478958e-01
   6.0721443e-01  -3.9278557e-01
   6.0921844e-01  -3.9078156e-01
   6.1122244e-01  -3.8877756e-01
   6.1322645e-01  -3.8677355e-01
   6.1523046e-01  -3.8476954e-01
   6.1723447e-01  -3.8276553e-01
   6.1923848e-01  -3.8076152e-01
   6.2124248e-01  -3.7875752e-01
   6.2324649e-01  -3.7675351e-01
   6.2525050e-01  -3.7474950e-01
   6.2725451e-01  -3.7274549e-01
   6.2925852e-01  -3.7074148e-01
   6.3126253e-01  -3.6873747e-01
   6.3326653e-01  -3.6673347e-01
   6.3527054e-01  -3.6472946e-01
   6.3727455e-01  -3.6272545e-01
   6.3927856e-01  -3.6072144e-01
   6.4128257e-01  -3.5871743e-01
   6.4328657e-01  -3.5671343e-01
   6.4529058e-01  -3.5470942e-01
   6.4729459e-01  -3.5270541e-01
   6.4929860e-01  -3.5070140e-01
   6.5130261e-01  -3.4869739e-01
   6.5330661e-01  -3.4669339e-01
   6.5531062e-01  -3.4468938e-01
   6.5731463e-01  -3.4268537e-01
   6.5931864e-01  -3.4068136e-01
   6.6132265e-01  -3.3867735e-01
   6.6332665e-01  -3.3667335e-01
   6.6533066e-01  -3.3466934e-01
   6.6733467e-01  -3.3266533e-01
   6.6933868e-01  -3.3066132e-01
   6.7134269e-01  -3.2865731e-01
   6.7334669e-01  -3.2665331e-01
   6.7535070e-01  -3.2464930e-01
   6.7735471e-01  -3.2264529e-01
   6.7935872e-01  -3.2064128e-01
   6.8136273e-01  -3.1863727e-01
   6.8336673e-01  -3.1663327e-01
   6.8537074e-01  -3.1462926e-01
   6.8737475e-01  -3.1262525e-01
   6.8937876e-01  -3.1062124e-01
   6.9138277e-01  -3.0861723e-01
   6.9338677e-01  -3.0661323e-01
   6.9539078e-01  -3.0460922e-01
   6.9739479e-01  -3.0260521e-01
   6.9939880e-01  -3.0060120e-01
   7.0140281e-01  -2.9859719e-01
   7.0340681e-01  -2.9659319e-01
   7.0541082e-01  -2.9458918e-01
   7.0741483e-01  -2.9258517e-01
   7.0941884e-01  -2.9058116e-01
   7.1142285e-01  -2.8857715e-01
   7.1342685e-01  -2.8657315e-01
   7.1543086e-01  -2.8456914e-01
   7.1743487e-01  -2.8256513e-01
   7.1943888e-01  -2.8056112e-01
   7.2144289e-01  -2.7855711e-01
   7.2344689e-01  -2.7655311e-01
   7.2545090e-01  -2.7454910e-01
   7.2745491e-01  -2.7254509e-01
   7.2945892e-01  -2.7054108e-01
   7.3146293e-01  -2.6853707e-01
   7.3346693e-01  -2.6653307e-01
   7.3547094e-01  -2.6452906e-01
   7.3747495e-01  -2.6252505e-01
   7.3947896e-01  -2.6052104e-01
   7.4148297e-01  -2.5851703e-01
   7.4348697e-01  -2.5651303e-01
   7.4549098e-01  -2.5450902e-01
   7.4749499e-01  -2.5250501e-01
   7.4949900e-01  -2.5050100e-01
   7.5150301e-01  -2.4849699e-01
   7.5350701e-01  -2.4649299e-01
   7.5551102e-01  -2.4448898e-01
   7.5751503e-01  -2.4248497e-01
   7.5951904e-01  -2.4048096e-01
   7.6152305e-01  -2.3847695e-01
   7.6352705e-01  -2.3647295e-01
   7.6553106e-01  -2.3446894e-01
   7.6753507e-01  -2.3246493e-01
   7.6953908e-01  -2.3046092e-01
   7.7154309e-01  -2.2845691e-01
   7.7354709e-01  -2.2645291e-01
   7.7555110e-01  -2.2444890e-01
   7.7755511e-01  -2.2244489e-01
   7.7955912e-01  -2.2044088e-01
   7.8156313e-01  -2.1843687e-01
   7.8356713e-01  -2.1643287e-01
   7.8557114e-01  -2.1442886e-01
   7.8757515e-01  -2.1242485e-01
   7.8957916e-01  -2.1042084e-01
   7.9158317e-01  -2.0841683e-01
   7.9358717e-01  -2.0641283e-01
   7.9559118e-01  -2.0440882e-01
   7.9759519e-01  -2.0240481e-01
   7.9959920e-01  -2.0040080e-01
   8.0160321e-01  -1.9839679e-01
   8.0360721e-01  -1.9639279e-01
   8.0561122e-01  -1.9438878e-01
   8.0761523e-01  -1.9238477e-01
   8.0961924e-01  -1.9038076e-01
   8.1162325e-01  -1.8837675e-01
   8.1362725e-01  -1.8637275e-01
   8.1563126e-01  -1.8436874e-01
   8.1763527e-01  -1.8236473e-01
   8.1963928e-01  -1.8036072e-01
   8.2164329e-01  -1.7835671e-01
   8.2364729e-01  -1.7635271e-01
   8.2565130e-01  -1.7434870e-01
   8.2765531e-01  -1.7234469e-01
   8.2965932e-01  -1.7034068e-01
   8.3166333e-01  -1.6833667e-01
   8.3366733e-01  -1.6633267e-01
   8.3567134e-01  -1.6432866e-01
   8.3767535e-01  -1.6232465e-01
   8.3967936e-01  -1.6032064e-01
   8.4168337e-01  -1.5831663e-01
   8.4368737e-01  -1.5631263e-01
   8.4569138e-01  -1.5430862e-01
   8.4769539e-01  -1.5230461e-01
   8.4969940e-01  -1.5030060e-01
   8.5170341e-01  -1.4829659e-01
   8.5370741e-01  -1.4629259e-01
   8.5571142e-01  -1.4428858e-01
   8.5771543e-01  -1.4228457e-01
   8.5971944e-01  -1.4028056e-01
   8.6172345e-01  -1.3827655e-01
   8.6372745e-01  -1.3627255e-01
   8.6573146e-01  -1.3426854e-01
   8.6773547e-01  -1.3226453e-01
   8.6973948e-01  -1.3026052e-01
   8.7174349e-01  -1.2825651e-01
   8.7374749e-01  -1.2625251e-01
   8.7575150e-01  -1.2424850e-01
   8.7775551e-01  -1.2224449e-01
   8.7975952e-01  -1.2024048e-01
   8.8176353e-01  -1.1823647e-01
   8.8376754e-01  -1.1623246e-01
   8.8577154e-01  -1.1422846e-01
   8.8777555e-01  -1.1222445e-01
   8.8977956e-01  -1.1022044e-01
   8.9178357e-01  -1.0821643e-01
   8.9378758e-01  -1.0621242e-01
   8.9579158e-01  -1.0420842e-01
   8.9779559e-01  -1.0220441e-01
   8.9979960e-01  -1.0020040e-01
   9.0180361e-01  -9.8196393e-02
   9.0380762e-01  -9.6192385e-02
   9.0581162e-01  -9.4188377e-02
   9.0781563e-01  -9.2184369e-02
   9.0981964e-01  -9.0180361e-02
   9.1182365e-01  -8.8176353e-02
   9.1382766e-01  -8.6172345e-02
   9.1583166e-01  -8.4168337e-02
   9.1783567e-01  -8.2164329e-02
   9.1983968e-01  -8.0160321e-02
   9.2184369e-01  -7.8156313e-02
   9.2384770e-01  -7.6152305e-02
   9.2585170e-01  -7.4148297e-02
   9.2785571e-01  -7.2144289e-02
   9.2985972e-01  -7.0140281e-02
   9.3186373e-01  -6.8136273e-02
   9.3386774e-01  -6.6132265e-02
   9.3587174e-01  -6.4128257e-02
   9.3787575e-01  -6.2124248e-02
   9.3987976e-01  -6.0120240e-02
   9.4188377e-01  -5.8116232e-02
   9.4388778e-01  -5.6112224e-02
   9.4589178e-01  -5.4108216e-02
   9.4789579e-01  -5.2104208e-02
   9.4989980e-01  -5.0100200e-02
   9.5190381e-01  -4.8096192e-02
   9.5390782e-01  -4.6092184e-02
   9.5591182e-01  -4.4088176e-02
   9.5791583e-01  -4.2084168e-02
   9.5991984e-01  -4.0080160e-02
   9.6192385e-01  -3.8076152e-02
   9.6392786e-01  -3.6072144e-02
   9.6593186e-01  -3.4068136e-02
   9.6793587e-01  -3.2064128e-02
   9.6993988e-01  -3.0060120e-02
   9.7194389e-01  -2.8056112e-02
   9.7394790e-01  -2.6052104e-02
   9.7595190e-01  -2.4048096e-02
   9.7795591e-01  -2.2044088e-02
   9.7995992e-01  -2.0040080e-02
   9.8196393e-01  -1.8036072e-02
   9.8396794e-01  -1.6032064e-02
   9.8597194e-01  -1.4028056e-02
   9.8797595e-01  -1.2024048e-02
   9.8997996e-01  -1.0020040e-02
   9.9198397e-01  -8.0160321e-03
   9.9398798e-01  -6.0120240e-03
   9.9599198e-01  -4.0080160e-03
   9.9799599e-01  -2.0040080e-03
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   0.0000000e+00
   4.8673468e-01   0.0000000e+00
   4.8775509e-01   0.0000000e+00
   4.8877550e-01   7.0717740e-35
   4.8979591e-01   1.5530819e-32
   4.9081631e-01   2.8121120e-30
   4.9183672e-01   3.8070383e-28
   4.9285713e-01   2.9652228e-26
   4.9387754e-01   5.2523845e-23
   4.9489795e-01   1.0402258e-19
   4.9591835e-01   2.8046454e-16
   4.9693876e-01   9.9032970e-13
   4.9795917e-01   7.9458908e-09
   4.9897958e-01   1.2692405e-05
   4.9999999e-01   2.6840988e-02
   5.0102039e-01   9.8001930e-01
   5.0204080e-01   9.9999331e-01
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_pressure_FreSCo.dat <==
   2.4373350e-03   3.7587705e-02
   7.5557384e-03   3.7402643e-02
   1.3163558e-02   3.7189096e-02
   1.9262189e-02   3.6956865e-02
   2.5847735e-02   3.6706102e-02
   3.2910864e-02   3.6437483e-02
   4.0437094e-02   3.6151485e-02
   4.8407098e-02   3.5848890e-02
   5.6797117e-02   3.5530580e-02
   6.5579447e-02   3.5197590e-02
   7.4722998e-02   3.4851069e-02
   8.4193893e-02   3.4492274e-02
   9.3956090e-02   3.4122535e-02
   1.0397200e-01   3.3743245e-02
   1.1420311e-01   3.3355828e-02
   1.2461054e-01   3.2961731e-02
   1.3515560e-01   3.2562391e-02
   1.4580029e-01   3.2159231e-02
   1.5650769e-01   3.1753629e-02
   1.6724237e-01   3.1346923e-02
   1.7797066e-01   3.0940380e-02
   1.8866095e-01   3.0535204e-02
   1.9928379e-01   3.0132511e-02
   2.0981209e-01   2.9733340e-02
   2.2022116e-01   2.9338637e-02
   2.3048875e-01   2.8949259e-02
   2.4059501e-01   2.8565971e-02
   2.5052248e-01   2.8189450e-02
   2.6025597e-01   2.7820282e-02
   2.6978249e-01   2.7458973e-02
   2.7909113e-01   2.7105944e-02
   2.8817289e-01   2.6761542e-02
   2.9702058e-01   2.6426045e-02
   3.0562865e-01   2.6099666e-02
   3.1399303e-01   2.5782558e-02
   3.2211102e-01   2.5474824e-02
   3.2998109e-01   2.5176520e-02
   3.3760280e-01   2.4887659e-02
   3.4497662e-01   2.4608218e-02
   3.5210383e-01   2.4338146e-02
   3.5898638e-01   2.4077363e-02
   3.6562683e-01   2.3825770e-02
   3.7202819e-01   2.3583243e-02
   3.7819389e-01   2.3349652e-02
   3.8412763e-01   2.3124848e-02
   3.8983341e-01   2.2908682e-02
   3.9531537e-01   2.2700989e-02
   4.0057778e-01   2.2501603e-02
   4.0562503e-01   2.2310355e-02
   4.1046151e-01   2.2127075e-02
   4.1509165e-01   2.1951590e-02
   4.1951988e-01   2.1783729e-02
   4.2375059e-01   2.1623320e-02
   4.2778814e-01   2.1470195e-02
   4.3163684e-01   2.1324185e-02
   4.3530095e-01   2.1185127e-02
   4.3878469e-01   2.1052858e-02
   4.4209224e-01   2.0927222e-02
   4.4522775e-01   2.0808060e-02
   4.4819533e-01   2.0695221e-02
   4.5099911e-01   2.0588551e-02
   4.5364320e-01   2.0487906e-02
   4.5613173e-01   2.0393130e-02
   4.5846890e-01   2.0304075e-02
   4.6065893e-01   2.0220590e-02
   4.6270611e-01   2.0142522e-02
   4.6461483e-01   2.0069711e-02
   4.6638958e-01   2.0001994e-02
   4.6803493e-01   1.9939205e-02
   4.6955560e-01   1.9881168e-02
   4.7095640e-01   1.9827702e-02
   4.7224229e-01   1.9778617e-02
   4.7341836e-01   1.9733718e-02
   4.7448979e-01   1.9692829e-02
   4.7551020e-01   1.9653933e-02
   4.7653061e-01   1.9615064e-02
   4.7755101e-01   1.9576199e-02
   4.7857142e-01   1.9537349e-02
   4.7959183e-01   1.9498503e-02
   4.8061224e-01   1.9459672e-02
   4.8163264e-01   1.9420849e-02
   4.8265305e-01   1.9382039e-02
   4.8367346e-01   1.9343237e-02
   4.8469387e-01   1.9304446e-02
   4.8571428e-01   1.9265661e-02
   4.8673468e-01   1.9226889e-02
   4.8775509e-01   1.9188122e-02
   4.8877550e-01   1.9149367e-02
   4.8979591e-01   1.9110614e-02
   4.9081631e-01   1.9071877e-02
   4.9183672e-01   1.9033139e-02
   4.9285713e-01   1.8994418e-02
   4.9387754e-01   1.8955695e-02
   4.9489795e-01   1.8916988e-02
   4.9591835e-01   1.8878282e-02
   4.9693876e-01   1.8839589e-02
   4.9795917e-01   1.8800897e-02
   4.9897958e-01   1.8762219e-02
   4.9999999e-01   1.8723542e-02
   5.0102039e-01   1.8684880e-02
   5.0204080e-01   1.8646220e-02
   5.0306121e-01   1.8607572e-02
   5.0408162e-01   1.8568926e-02
   5.0510202e-01   1.8530292e-02
   5.0612243e-01   1.8491660e-02
   5.0714284e-01   1.8453043e-02
   5.0816325e-01   1.8414425e-02
   5.0918366e-01   1.8375823e-02
   5.1020406e-01   1.8337224e-02
   5.1122447e-01   1.8298638e-02
   5.1224488e-01   1.8260054e-02
   5.1326529e-01   1.8221483e-02
   5.1428569e-01   1.8182917e-02
   5.1530610e-01   1.8144363e-02
   5.1632651e-01   1.8105814e-02
   5.1734692e-01   1.8067280e-02
   5.1836733e-01   1.8028754e-02
   5.1938773e-01   1.7990242e-02
   5.2040814e-01   1.7951736e-02
   5.2142855e-01   1.7913247e-02
   5.2244896e-01   1.7874765e-02
   5.2346936e-01   1.7836294e-02
   5.2448977e-01   1.7797828e-02
   5.2551018e-01   1.7759394e-02
   5.2658161e-01   1.7719098e-02
   5.2775816e-01   1.7674880e-02
   5.2904612e-01   1.7626487e-02
   5.3045193e-01   1.7573681e-02
   5.3198198e-01   1.7516217e-02
   5.3364270e-01   1.7453850e-02
   5.3544056e-01   1.7386333e-02
   5.3738202e-01   1.7313417e-02
   5.3947351e-01   1.7234845e-02
   5.4172149e-01   1.7150366e-02
   5.4413234e-01   1.7059724e-02
   5.4671244e-01   1.6962673e-02
   5.4946809e-01   1.6858956e-02
   5.5240554e-01   1.6748332e-02
   5.5553097e-01   1.6630557e-02
   5.5885044e-01   1.6505399e-02
   5.6236994e-01   1.6372626e-02
   5.6609531e-01   1.6232017e-02
   5.7003225e-01   1.6083358e-02
   5.7418631e-01   1.5926442e-02
   5.7856282e-01   1.5761073e-02
   5.8316692e-01   1.5587058e-02
   5.8800348e-01   1.5404217e-02
   5.9307708e-01   1.5212379e-02
   5.9839198e-01   1.5011389e-02
   6.0395208e-01   1.4801105e-02
   6.0976083e-01   1.4581400e-02
   6.1582122e-01   1.4352166e-02
   6.2213572e-01   1.4113318e-02
   6.2870616e-01   1.3864797e-02
   6.3553376e-01   1.3606570e-02
   6.4261895e-01   1.3338637e-02
   6.4996138e-01   1.3061025e-02
   6.5755977e-01   1.2773802e-02
   6.6541190e-01   1.2477073e-02
   6.7351445e-01   1.2170989e-02
   6.8186295e-01   1.1855744e-02
   6.9045169e-01   1.1531578e-02
   6.9927363e-01   1.1198785e-02
   7.0832033e-01   1.0857713e-02
   7.1758182e-01   1.0508764e-02
   7.2704660e-01   1.0152397e-02
   7.3670151e-01   9.7891330e-03
   7.4653173e-01   9.4195501e-03
   7.5652070e-01   9.0442877e-03
   7.6665012e-01   8.6640435e-03
   7.7689995e-01   8.2795740e-03
   7.8724839e-01   7.8916938e-03
   7.9767200e-01   7.5012708e-03
   8.0814569e-01   7.1092258e-03
   8.1864287e-01   6.7165230e-03
   8.2913557e-01   6.3241767e-03
   8.3959460e-01   5.9332306e-03
   8.4998976e-01   5.5447693e-03
   8.6029005e-01   5.1598951e-03
   8.7046398e-01   4.7797394e-03
   8.8047982e-01   4.4054376e-03
   8.9030595e-01   4.0381351e-03
   8.9991120e-01   3.6789661e-03
   9.0926522e-01   3.3290526e-03
   9.1833887e-01   2.9894813e-03
   9.2710458e-01   2.6612989e-03
   9.3553675e-01   2.3454869e-03
   9.4361215e-01   2.0429549e-03
   9.5131019e-01   1.7545125e-03
   9.5861330e-01   1.4808630e-03
   9.6550719e-01   1.2225734e-03
   9.7198105e-01   9.8007237e-04
   9.7802775e-01   7.5360521e-04
   9.8364391e-01   5.4333219e-04
   9.8882992e-01   3.4902134e-04
   9.9359015e-01   1.7015083e-04
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_pressure_analytic.dat <==
   0.0000000e+00   3.7587705e-02
   2.0040080e-03   3.7512379e-02
   4.0080160e-03   3.7437053e-02
   6.0120240e-03   3.7361727e-02
   8.0160321e-03   3.7286401e-02
   1.0020040e-02   3.7211075e-02
   1.2024048e-02   3.7135748e-02
   1.4028056e-02   3.7060422e-02
   1.6032064e-02   3.6985096e-02
   1.8036072e-02   3.6909770e-02
   2.0040080e-02   3.6834444e-02
   2.2044088e-02   3.6759118e-02
   2.4048096e-02   3.6683792e-02
   2.6052104e-02   3.6608466e-02
   2.8056112e-02   3.6533140e-02
   3.0060120e-02   3.6457814e-02
   3.2064128e-02   3.6382488e-02
   3.4068136e-02   3.6307162e-02
   3.6072144e-02   3.6231836e-02
   3.8076152e-02   3.6156510e-02
   4.0080160e-02   3.6081184e-02
   4.2084168e-02   3.6005858e-02
   4.4088176e-02   3.5930531e-02
   4.6092184e-02   3.5855205e-02
   4.8096192e-02   3.5779879e-02
   5.0100200e-02   3.5704553e-02
   5.2104208e-02   3.5629227e-02
   5.4108216e-02   3.5553901e-02
   5.6112224e-02   3.5478575e-02
   5.8116232e-02   3.5403249e-02
   6.0120240e-02   3.5327923e-02
   6.2124248e-02   3.5252597e-02
   6.4128257e-02   3.5177271e-02
   6.6132265e-02   3.5101945e-02
   6.8136273e-02   3.5026619e-02
   7.0140281e-02   3.4951293e-02
   7.2144289e-02   3.4875967e-02
   7.4148297e-02   3.4800641e-02
   7.6152305e-02   3.4725314e-02
   7.8156313e-02   3.4649988e-02
   8.0160321e-02   3.4574662e-02
   8.2164329e-02   3.4499336e-02
   8.4168337e-02   3.4424010e-02
   8.6172345e-02   3.4348684e-02
   8.8176353e-02   3.4273358e-02
   9.0180361e-02   3.4198032e-02
   9.2184369e-02   3.4122706e-02
   9.4188377e-02   3.4047380e-02
   9.6192385e-02   3.3972054e-02
   9.8196393e-02   3.3896728e-02
   1.0020040e-01   3.3821402e-02
   1.0220441e-01   3.3746076e-02
   1.0420842e-01   3.3670750e-02
   1.0621242e-01   3.3595424e-02
   1.0821643e-01   3.3520097e-02
   1.1022044e-01   3.3444771e-02
   1.1222445e-01   3.3369445e-02
   1.1422846e-01   3.3294119e-02
   1.1623246e-01   3.3218793e-02
   1.1823647e-01   3.3143467e-02
   1.2024048e-01   3.3068141e-02
   1.2224449e-01   3.2992815e-02
   1.2424850e-01   3.2917489e-02
   1.2625251e-01   3.2842163e-02
   1.2825651e-01   3.2766837e-02
   1.3026052e-01   3.2691511e-02
   1.3226453e-01   3.2616185e-02
   1.3426854e-01   3.2540859e-02
   1.3627255e-01   3.2465533e-02
   1.3827655e-01   3.2390207e-02
   1.4028056e-01   3.2314881e-02
   1.4228457e-01   3.2239554e-02
   1.4428858e-01   3.2164228e-02
   1.4629259e-01   3.2088902e-02
   1.4829659e-01   3.2013576e-02
   1.5030060e-01   3.1938250e-02
   1.5230461e-01   3.1862924e-02
   1.5430862e-01   3.1787598e-02
   1.5631263e-01   3.1712272e-02
   1.5831663e-01   3.1636946e-02
   1.6032064e-01   3.1561620e-02
   1.6232465e-01   3.1486294e-02
   1.6432866e-01   3.1410968e-02
   1.6633267e-01   3.1335642e-02
   1.6833667e-01   3.1260316e-02
   1.7034068e-01   3.1184990e-02
   1.7234469e-01   3.1109664e-02
   1.7434870e-01   3.1034337e-02
   1.7635271e-01   3.0959011e-02
   1.7835671e-01   3.0883685e-02
   1.8036072e-01   3.0808359e-02
   1.8236473e-01   3.0733033e-02
   1.8436874e-01   3.0657707e-02
   1.8637275e-01   3.0582381e-02
   1.8837675e-01   3.0507055e-02
   1.9038076e-01   3.0431729e-02
   1.9238477e-01   3.0356403e-02
   1.9438878e-01   3.0281077e-02
   1.9639279e-01   3.0205751e-02
   1.9839679e-01   3.0130425e-02
   2.0040080e-01   3.0055099e-02
   2.0240481e-01   2.9979773e-02
   2.0440882e-01   2.9904447e-02
   2.0641283e-01   2.9829120e-02
   2.0841683e-01   2.9753794e-02
   2.1042084e-01   2.9678468e-02
   2.1242485e-01   2.9603142e-02
   2.1442886e-01   2.9527816e-02
   2.1643287e-01   2.9452490e-02
   2.1843687e-01   2.9377164e-02
   2.2044088e-01   2.9301838e-02
   2.2244489e-01   2.9226512e-02
   2.2444890e-01   2.9151186e-02
   2.2645291e-01   2.9075860e-02
   2.2845691e-01   2.9000534e-02
   2.3046092e-01   2.8925208e-02
   2.3246493e-01   2.8849882e-02
   2.3446894e-01   2.8774556e-02
   2.3647295e-01   2.8699230e-02
   2.3847695e-01   2.8623903e-02
   2.4048096e-01   2.8548577e-02
   2.4248497e-01   2.8473251e-02
   2.4448898e-01   2.8397925e-02
   2.4649299e-01   2.8322599e-02
   2.4849699e-01   2.8247273e-02
   2.5050100e-01   2.8171947e-02
   2.5250501e-01   2.8096621e-02
   2.5450902e-01   2.8021295e-02
   2.5651303e-01   2.7945969e-02
   2.5851703e-01   2.7870643e-02
   2.6052104e-01   2.7795317e-02
   2.6252505e-01   2.7719991e-02
   2.6452906e-01   2.7644665e-02
   2.6653307e-01   2.7569339e-02
   2.6853707e-01   2.7494013e-02
   2.7054108e-01   2.7418686e-02
   2.7254509e-01   2.7343360e-02
   2.7454910e-01   2.7268034e-02
   2.7655311e-01   2.7192708e-02
   2.7855711e-01   2.7117382e-02
   2.8056112e-01   2.7042056e-02
   2.8256513e-01   2.6966730e-02
   2.8456914e-01   2.6891404e-02
   2.8657315e-01   2.6816078e-02
   2.8857715e-01   2.6740752e-02
   2.9058116e-01   2.6665426e-02
   2.9258517e-01   2.6590100e-02
   2.9458918e-01   2.6514774e-02
   2.9659319e-01   2.6439448e-02
   2.9859719e-01   2.6364122e-02
   3.0060120e-01   2.6288796e-02
   3.0260521e-01   2.6213470e-02
   3.0460922e-01   2.6138143e-02
   3.0661323e-01   2.6062817e-02
   3.0861723e-01   2.5987491e-02
   3.1062124e-01   2.5912165e-02
   3.1262525e-01   2.5836839e-02
   3.1462926e-01   2.5761513e-02
   3.1663327e-01   2.5686187e-02
   3.1863727e-01   2.5610861e-02
   3.2064128e-01   2.5535535e-02
   3.2264529e-01   2.5460209e-02
   3.2464930e-01   2.5384883e-02
   3.2665331e-01   2.5309557e-02
   3.2865731e-01   2.5234231e-02
   3.3066132e-01   2.5158905e-02
   3.3266533e-01   2.5083579e-02
   3.3466934e-01   2.5008253e-02
   3.3667335e-01   2.4932926e-02
   3.3867735e-01   2.4857600e-02
   3.4068136e-01   2.4782274e-02
   3.4268537e-01   2.4706948e-02
   3.4468938e-01   2.4631622e-02
   3.4669339e-01   2.4556296e-02
   3.4869739e-01   2.4480970e-02
   3.5070140e-01   2.4405644e-02
   3.5270541e-01   2.4330318e-02
   3.5470942e-01   2.4254992e-02
   3.5671343e-01   2.4179666e-02
   3.5871743e-01   2.4104340e-02
   3.6072144e-01   2.4029014e-02
   3.6272545e-01   2.3953688e-02
   3.6472946e-01   2.3878362e-02
   3.6673347e-01   2.3803036e-02
   3.6873747e-01   2.3727709e-02
   3.7074148e-01   2.3652383e-02
   3.7274549e-01   2.3577057e-02
   3.7474950e-01   2.3501731e-02
   3.7675351e-01   2.3426405e-02
   3.7875752e-01   2.3351079e-02
   3.8076152e-01   2.3275753e-02
   3.8276553e-01   2.3200427e-02
   3.8476954e-01   2.3125101e-02
   3.8677355e-01   2.3049775e-02
   3.8877756e-01   2.2974449e-02
   3.9078156e-01   2.2899123e-02
   3.9278557e-01   2.2823797e-02
   3.9478958e-01   2.2748471e-02
   3.9679359e-01   2.2673145e-02
   3.9879760e-01   2.2597819e-02
   4.0080160e-01   2.2522492e-02
   4.0280561e-01   2.2447166e-02
   4.0480962e-01   2.2371840e-02
   4.0681363e-01   2.2296514e-02
   4.0881764e-01   2.2221188e-02
   4.1082164e-01   2.2145862e-02
   4.1282565e-01   2.2070536e-02
   4.1482966e-01   2.1995210e-02
   4.1683367e-01   2.1919884e-02
   4.1883768e-01   2.1844558e-02
   4.2084168e-01   2.1769232e-02
   4.2284569e-01   2.1693906e-02
   4.2484970e-01   2.1618580e-02
   4.2685371e-01   2.1543254e-02
   4.2885772e-01   2.1467928e-02
   4.3086172e-01   2.1392602e-02
   4.3286573e-01   2.1317275e-02
   4.3486974e-01   2.1241949e-02
   4.3687375e-01   2.1166623e-02
   4.3887776e-01   2.1091297e-02
   4.4088176e-01   2.1015971e-02
   4.4288577e-01   2.0940645e-02
   4.4488978e-01   2.0865319e-02
   4.4689379e-01   2.0789993e-02
   4.4889780e-01   2.0714667e-02
   4.5090180e-01   2.0639341e-02
   4.5290581e-01   2.0564015e-02
   4.5490982e-01   2.0488689e-02
   4.5691383e-01   2.0413363e-02
   4.5891784e-01   2.0338037e-02
   4.6092184e-01   2.0262711e-02
   4.6292585e-01   2.0187385e-02
   4.6492986e-01   2.0112058e-02
   4.6693387e-01   2.0036732e-02
   4.6893788e-01   1.9961406e-02
   4.7094188e-01   1.9886080e-02
   4.7294589e-01   1.9810754e-02
   4.7494990e-01   1.9735428e-02
   4.7695391e-01   1.9660102e-02
   4.7895792e-01   1.9584776e-02
   4.8096192e-01   1.9509450e-02
   4.8296593e-01   1.9434124e-02
   4.8496994e-01   1.9358798e-02
   4.8697395e-01   1.9283472e-02
   4.8897796e-01   1.9208146e-02
   4.9098196e-01   1.9132820e-02
   4.9298597e-01   1.9057494e-02
   4.9498998e-01   1.8982168e-02
   4.9699399e-01   1.8906842e-02
   4.9899800e-01   1.8831515e-02
   5.0100200e-01   1.8756189e-02
   5.0300601e-01   1.8680863e-02
   5.0501002e-01   1.8605537e-02
   5.0701403e-01   1.8530211e-02
   5.0901804e-01   1.8454885e-02
   5.1102204e-01   1.8379559e-02
   5.1302605e-01   1.8304233e-02
   5.1503006e-01   1.8228907e-02
   5.1703407e-01   1.8153581e-02
   5.1903808e-01   1.8078255e-02
   5.2104208e-01   1.8002929e-02
   5.2304609e-01   1.7927603e-02
   5.2505010e-01   1.7852277e-02
   5.2705411e-01   1.7776951e-02
   5.2905812e-01   1.7701625e-02
   5.3106212e-01   1.7626298e-02
   5.3306613e-01   1.7550972e-02
   5.3507014e-01   1.7475646e-02
   5.3707415e-01   1.7400320e-02
   5.3907816e-01   1.7324994e-02
   5.4108216e-01   1.7249668e-02
   5.4308617e-01   1.7174342e-02
   5.4509018e-01   1.7099016e-02
   5.4709419e-01   1.7023690e-02
   5.4909820e-01   1.6948364e-02
   5.5110220e-01   1.6873038e-02
   5.5310621e-01   1.6797712e-02
   5.5511022e-01   1.6722386e-02
   5.5711423e-01   1.6647060e-02
   5.5911824e-01   1.6571734e-02
   5.6112224e-01   1.6496408e-02
   5.6312625e-01   1.6421081e-02
   5.6513026e-01   1.6345755e-02
   5.6713427e-01   1.6270429e-02
   5.6913828e-01   1.6195103e-02
   5.7114228e-01   1.6119777e-02
   5.7314629e-01   1.6044451e-02
   5.7515030e-01   1.5969125e-02
   5.7715431e-01   1.5893799e-02
   5.7915832e-01   1.5818473e-02
   5.8116232e-01   1.5743147e-02
   5.8316633e-01   1.5667821e-02
   5.8517034e-01   1.5592495e-02
   5.8717435e-01   1.5517169e-02
   5.8917836e-01   1.5441843e-02
   5.9118236e-01   1.5366517e-02
   5.9318637e-01   1.5291191e-02
   5.9519038e-01   1.5215864e-02
   5.9719439e-01   1.5140538e-02
   5.9919840e-01   1.5065212e-02
   6.0120240e-01   1.4989886e-02
   6.0320641e-01   1.4914560e-02
   6.0521042e-01   1.4839234e-02
   6.0721443e-01   1.4763908e-02
   6.0921844e-01   1.4688582e-02
   6.1122244e-01   1.4613256e-02
   6.1322645e-01   1.4537930e-02
   6.1523046e-01   1.4462604e-02
   6.1723447e-01   1.4387278e-02
   6.1923848e-01   1.4311952e-02
   6.2124248e-01   1.4236626e-02
   6.2324649e-01   1.4161300e-02
   6.2525050e-01   1.4085974e-02
   6.2725451e-01   1.4010647e-02
   6.2925852e-01   1.3935321e-02
   6.3126253e-01   1.3859995e-02
   6.3326653e-01   1.3784669e-02
   6.3527054e-01   1.3709343e-02
   6.3727455e-01   1.3634017e-02
   6.3927856e-01   1.3558691e-02
   6.4128257e-01   1.3483365e-02
   6.4328657e-01   1.3408039e-02
   6.4529058e-01   1.3332713e-02
   6.4729459e-01   1.3257387e-02
   6.4929860e-01   1.3182061e-02
   6.5130261e-01   1.3106735e-02
   6.5330661e-01   1.3031409e-02
   6.5531062e-01   1.2956083e-02
   6.5731463e-01   1.2880757e-02
   6.5931864e-01   1.2805431e-02
   6.6132265e-01   1.2730104e-02
   6.6332665e-01   1.2654778e-02
   6.6533066e-01   1.2579452e-02
   6.6733467e-01   1.2504126e-02
   6.6933868e-01   1.2428800e-02
   6.7134269e-01   1.2353474e-02
   6.7334669e-01   1.2278148e-02
   6.7535070e-01   1.2202822e-02
   6.7735471e-01   1.2127496e-02
   6.7935872e-01   1.2052170e-02
   6.8136273e-01   1.1976844e-02
   6.8336673e-01   1.1901518e-02
   6.8537074e-01   1.1826192e-02
   6.8737475e-01   1.1750866e-02
   6.8937876e-01   1.1675540e-02
   6.9138277e-01   1.1600214e-02
   6.9338677e-01   1.1524887e-02
   6.9539078e-01   1.1449561e-02
   6.9739479e-01   1.1374235e-02
   6.9939880e-01   1.1298909e-02
   7.0140281e-01   1.1223583e-02
   7.0340681e-01   1.1148257e-02
   7.0541082e-01   1.1072931e-02
   7.0741483e-01   1.0997605e-02
   7.0941884e-01   1.0922279e-02
   7.1142285e-01   1.0846953e-02
   7.1342685e-01   1.0771627e-02
   7.1543086e-01   1.0696301e-02
   7.1743487e-01   1.0620975e-02
   7.1943888e-01   1.0545649e-02
   7.2144289e-01   1.0470323e-02
   7.2344689e-01   1.0394997e-02
   7.2545090e-01   1.0319670e-02
   7.2745491e-01   1.0244344e-02
   7.2945892e-01   1.0169018e-02
   7.3146293e-01   1.0093692e-02
   7.3346693e-01   1.0018366e-02
   7.3547094e-01   9.9430402e-03
   7.3747495e-01   9.8677141e-03
   7.3947896e-01   9.7923880e-03
   7.4148297e-01   9.7170620e-03
   7.4348697e-01   9.6417359e-03
   7.4549098e-01   9.5664098e-03
   7.4749499e-01   9.4910838e-03
   7.4949900e-01   9.4157577e-03
   7.5150301e-01   9.3404317e-03
   7.5350701e-01   9.2651056e-03
   7.5551102e-01   9.1897795e-03
   7.5751503e-01   9.1144535e-03
   7.5951904e-01   9.0391274e-03
   7.6152305e-01   8.9638014e-03
   7.6352705e-01   8.8884753e-03
   7.6553106e-01   8.8131492e-03
   7.6753507e-01   8.7378232e-03
   7.6953908e-01   8.6624971e-03
   7.7154309e-01   8.5871710e-03
   7.7354709e-01   8.5118450e-03
   7.7555110e-01   8.4365189e-03
   7.7755511e-01   8.3611929e-03
   7.7955912e-01   8.2858668e-03
   7.8156313e-01   8.2105407e-03
   7.8356713e-01   8.1352147e-03
   7.8557114e-01   8.0598886e-03
   7.8757515e-01   7.9845625e-03
   7.8957916e-01   7.9092365e-03
   7.9158317e-01   7.8339104e-03
   7.9358717e-01   7.7585844e-03
   7.9559118e-01   7.6832583e-03
   7.9759519e-01   7.6079322e-03
   7.9959920e-01   7.5326062e-03
   8.0160321e-01   7.4572801e-03
   8.0360721e-01   7.3819541e-03
   8.0561122e-01   7.3066280e-03
   8.0761523e-01   7.2313019e-03
   8.0961924e-01   7.1559759e-03
   8.1162325e-01   7.0806498e-03
   8.1362725e-01   7.0053237e-03
   8.1563126e-01   6.9299977e-03
   8.1763527e-01   6.8546716e-03
   8.1963928e-01   6.7793456e-03
   8.2164329e-01   6.7040195e-03
   8.2364729e-01   6.6286934e-03
   8.2565130e-01   6.5533674e-03
   8.2765531e-01   6.4780413e-03
   8.2965932e-01   6.4027153e-03
   8.3166333e-01   6.3273892e-03
   8.3366733e-01   6.2520631e-03
   8.3567134e-01   6.1767371e-03
   8.3767535e-01   6.1014110e-03
   8.3967936e-01   6.0260849e-03
   8.4168337e-01   5.9507589e-03
   8.4368737e-01   5.8754328e-03
   8.4569138e-01   5.8001068e-03
   8.4769539e-01   5.7247807e-03
   8.4969940e-01   5.6494546e-03
   8.5170341e-01   5.5741286e-03
   8.5370741e-01   5.4988025e-03
   8.5571142e-01   5.4234764e-03
   8.5771543e-01   5.3481504e-03
   8.5971944e-01   5.2728243e-03
   8.6172345e-01   5.1974983e-03
   8.6372745e-01   5.1221722e-03
   8.6573146e-01   5.0468461e-03
   8.6773547e-01   4.9715201e-03
   8.6973948e-01   4.8961940e-03
   8.7174349e-01   4.8208680e-03
   8.7374749e-01   4.7455419e-03
   8.7575150e-01   4.6702158e-03
   8.7775551e-01   4.5948898e-03
   8.7975952e-01   4.5195637e-03
   8.8176353e-01   4.4442376e-03
   8.8376754e-01   4.3689116e-03
   8.8577154e-01   4.2935855e-03
   8.8777555e-01   4.2182595e-03
   8.8977956e-01   4.1429334e-03
   8.9178357e-01   4.0676073e-03
   8.9378758e-01   3.9922813e-03
   8.9579158e-01   3.9169552e-03
   8.9779559e-01   3.8416292e-03
   8.9979960e-01   3.7663031e-03
   9.0180361e-01   3.6909770e-03
   9.0380762e-01   3.6156510e-03
   9.0581162e-01   3.5403249e-03
   9.0781563e-01   3.4649988e-03
   9.0981964e-01   3.3896728e-03
   9.1182365e-01   3.3143467e-03
   9.1382766e-01   3.2390207e-03
   9.1583166e-01   3.1636946e-03
   9.1783567e-01   3.0883685e-03
   9.1983968e-01   3.0130425e-03
   9.2184369e-01   2.9377164e-03
   9.2384770e-01   2.8623903e-03
   9.2585170e-01   2.7870643e-03
   9.2785571e-01   2.7117382e-03
   9.2985972e-01   2.6364122e-03
   9.3186373e-01   2.5610861e-03
   9.3386774e-01   2.4857600e-03
   9.3587174e-01   2.4104340e-03
   9.3787575e-01   2.3351079e-03
   9.3987976e-01   2.2597819e-03
   9.4188377e-01   2.1844558e-03
   9.4388778e-01   2.1091297e-03
   9.4589178e-01   2.0338037e-03
   9.4789579e-01   1.9584776e-03
   9.4989980e-01   1.8831515e-03
   9.5190381e-01   1.8078255e-03
   9.5390782e-01   1.7324994e-03
   9.5591182e-01   1.6571734e-03
   9.5791583e-01   1.5818473e-03
   9.5991984e-01   1.5065212e-03
   9.6192385e-01   1.4311952e-03
   9.6392786e-01   1.3558691e-03
   9.6593186e-01   1.2805431e-03
   9.6793587e-01   1.2052170e-03
   9.6993988e-01   1.1298909e-03
   9.7194389e-01   1.0545649e-03
   9.7394790e-01   9.7923880e-04
   9.7595190e-01   9.0391274e-04
   9.7795591e-01   8.2858668e-04
   9.7995992e-01   7.5326062e-04
   9.8196393e-01   6.7793456e-04
   9.8396794e-01   6.0260849e-04
   9.8597194e-01   5.2728243e-04
   9.8797595e-01   4.5195637e-04
   9.8997996e-01   3.7663031e-04
   9.9198397e-01   3.0130425e-04
   9.9398798e-01   2.2597819e-04
   9.9599198e-01   1.5065212e-04
   9.9799599e-01   7.5326062e-05
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   8.1839438e-03
   1.3163558e-02   1.7130060e-02
   1.9262189e-02   2.6831610e-02
   2.5847735e-02   3.7273184e-02
   3.2910864e-02   4.8430168e-02
   4.0437094e-02   6.0269387e-02
   4.8407098e-02   7.2749755e-02
   5.6797117e-02   8.5823161e-02
   6.5579447e-02   9.9435495e-02
   7.4722998e-02   1.1352779e-01
   8.4193893e-02   1.2803742e-01
   9.3956090e-02   1.4289933e-01
   1.0397200e-01   1.5804718e-01
   1.1420311e-01   1.7341451e-01
   1.2461054e-01   1.8893577e-01
   1.3515560e-01   2.0454723e-01
   1.4580029e-01   2.2018777e-01
   1.5650769e-01   2.3579958e-01
   1.6724237e-01   2.5132863e-01
   1.7797066e-01   2.6672514e-01
   1.8866095e-01   2.8194376e-01
   1.9928379e-01   2.9694377e-01
   2.0981209e-01   3.1168913e-01
   2.2022116e-01   3.2614839e-01
   2.3048875e-01   3.4029462e-01
   2.4059501e-01   3.5410518e-01
   2.5052248e-01   3.6756150e-01
   2.6025597e-01   3.8064883e-01
   2.6978249e-01   3.9335591e-01
   2.7909113e-01   4.0567467e-01
   2.8817289e-01   4.1759994e-01
   2.9702058e-01   4.2912910e-01
   3.0562865e-01   4.4026180e-01
   3.1399303e-01   4.5099966e-01
   3.2211102e-01   4.6134598e-01
   3.2998109e-01   4.7130550e-01
   3.3760280e-01   4.8088415e-01
   3.4497662e-01   4.9008885e-01
   3.5210383e-01   4.9892727e-01
   3.5898638e-01   5.0740772e-01
   3.6562683e-01   5.1553893e-01
   3.7202819e-01   5.2332996e-01
   3.7819389e-01   5.3079006e-01
   3.8412763e-01   5.3792857e-01
   3.8983341e-01   5.4475483e-01
   3.9531537e-01   5.5127815e-01
   4.0057778e-01   5.5750769e-01
   4.0562503e-01   5.6345246e-01
   4.1046151e-01   5.6912125e-01
   4.1509165e-01   5.7452265e-01
   4.1951988e-01   5.7966499e-01
   4.2375059e-01   5.8455634e-01
   4.2778814e-01   5.8920452e-01
   4.3163684e-01   5.9361709e-01
   4.3530095e-01   5.9780137e-01
   4.3878469e-01   6.0176444e-01
   4.4209224e-01   6.0551315e-01
   4.4522775e-01   6.0905415e-01
   4.4819533e-01   6.1239392e-01
   4.5099911e-01   6.1553878e-01
   4.5364320e-01   6.1849490e-01
   4.5613173e-01   6.2126837e-01
   4.5846890e-01   6.2386518e-01
   4.6065893e-01   6.2629126e-01
   4.6270611e-01   6.2855253e-01
   4.6461483e-01   6.3065488e-01
   4.6638958e-01   6.3260421e-01
   4.6803493e-01   6.3440646e-01
   4.6955560e-01   6.3606760e-01
   4.7095640e-01   6.3759367e-01
   4.7224229e-01   6.3899076e-01
   4.7341836e-01   6.4026503e-01
   4.7448979e-01   6.4142269e-01
   4.7551020e-01   6.4252214e-01
   4.7653061e-01   6.4361844e-01
   4.7755101e-01   6.4471163e-01
   4.7857142e-01   6.4580170e-01
   4.7959183e-01   6.4688868e-01
   4.8061224e-01   6.4797257e-01
   4.8163264e-01   6.4905339e-01
   4.8265305e-01   6.5013113e-01
   4.8367346e-01   6.5120582e-01
   4.8469387e-01   6.5227746e-01
   4.8571428e-01   6.5334607e-01
   4.8673468e-01   6.5441164e-01
   4.8775509e-01   6.5547419e-01
   4.8877550e-01   6.5653372e-01
   4.8979591e-01   6.5759025e-01
   4.9081631e-01   6.5864377e-01
   4.9183672e-01   6.5969430e-01
   4.9285713e-01   6.6074183e-01
   4.9387754e-01   6.6178638e-01
   4.9489795e-01   6.6282794e-01
   4.9591835e-01   6.6386652e-01
   4.9693876e-01   6.6490213e-01
   4.9795917e-01   6.6593476e-01
   4.9897958e-01   6.6696441e-01
   4.9999999e-01   6.6799109e-01
   5.0102039e-01   6.6901480e-01
   5.0204080e-01   6.7003554e-01
   5.0306121e-01   6.7105330e-01
   5.0408162e-01   6.7206809e-01
   5.0510202e-01   6.7307989e-01
   5.0612243e-01   6.7408873e-01
   5.0714284e-01   6.7509457e-01
   5.0816325e-01   6.7609743e-01
   5.0918366e-01   6.7709730e-01
   5.1020406e-01   6.7809418e-01
   5.1122447e-01   6.7908805e-01
   5.1224488e-01   6.8007892e-01
   5.1326529e-01   6.8106677e-01
   5.1428569e-01   6.8205161e-01
   5.1530610e-01   6.8303341e-01
   5.1632651e-01   6.8401219e-01
   5.1734692e-01   6.8498791e-01
   5.1836733e-01   6.8596058e-01
   5.1938773e-01   6.8693018e-01
   5.2040814e-01   6.8789672e-01
   5.2142855e-01   6.8886016e-01
   5.2244896e-01   6.8982052e-01
   5.2346936e-01   6.9077776e-01
   5.2448977e-01   6.9173189e-01
   5.2551018e-01   6.9268289e-01
   5.2658161e-01   6.9367819e-01
   5.2775816e-01   6.9476760e-01
   5.2904612e-01   6.9595635e-01
   5.3045193e-01   6.9724972e-01
   5.3198198e-01   6.9865286e-01
   5.3364270e-01   7.0017091e-01
   5.3544056e-01   7.0180887e-01
   5.3738202e-01   7.0357167e-01
   5.3947351e-01   7.0546412e-01
   5.4172149e-01   7.0749086e-01
   5.4413234e-01   7.0965638e-01
   5.4671244e-01   7.1196500e-01
   5.4946809e-01   7.1442081e-01
   5.5240554e-01   7.1702768e-01
   5.5553097e-01   7.1978923e-01
   5.5885044e-01   7.2270880e-01
   5.6236994e-01   7.2578942e-01
   5.6609531e-01   7.2903381e-01
   5.7003225e-01   7.3244431e-01
   5.7418631e-01   7.3602288e-01
   5.7856282e-01   7.3977106e-01
   5.8316692e-01   7.4368993e-01
   5.8800348e-01   7.4778010e-01
   5.9307708e-01   7.5204163e-01
   5.9839198e-01   7.5647403e-01
   6.0395208e-01   7.6107621e-01
   6.0976083e-01   7.6584641e-01
   6.1582122e-01   7.7078222e-01
   6.2213572e-01   7.7588046e-01
   6.2870616e-01   7.8113722e-01
   6.3553376e-01   7.8654774e-01
   6.4261895e-01   7.9210645e-01
   6.4996138e-01   7.9780690e-01
   6.5755977e-01   8.0364170e-01
   6.6541190e-01   8.0960260e-01
   6.7351445e-01   8.1568035e-01
   6.8186295e-01   8.2186479e-01
   6.9045169e-01   8.2814482e-01
   6.9927363e-01   8.3450843e-01
   7.0832033e-01   8.4094273e-01
   7.1758182e-01   8.4743398e-01
   7.2704660e-01   8.5396765e-01
   7.3670151e-01   8.6052855e-01
   7.4653173e-01   8.6710082e-01
   7.5652070e-01   8.7366814e-01
   7.6665012e-01   8.8021377e-01
   7.7689995e-01   8.8672071e-01
   7.8724839e-01   8.9317187e-01
   7.9767200e-01   8.9955015e-01
   8.0814569e-01   9.0583868e-01
   8.1864287e-01   9.1202091e-01
   8.2913557e-01   9.1808079e-01
   8.3959460e-01   9.2400293e-01
   8.4998976e-01   9.2977276e-01
   8.6029005e-01   9.3537660e-01
   8.7046398e-01   9.4080186e-01
   8.8047982e-01   9.4603710e-01
   8.9030595e-01   9.5107216e-01
   8.9991120e-01   9.5589819e-01
   9.0926522e-01   9.6050776e-01
   9.1833887e-01   9.6489490e-01
   9.2710458e-01   9.6905511e-01
   9.3553675e-01   9.7298537e-01
   9.4361215e-01   9.7668421e-01
   9.5131019e-01   9.8015157e-01
   9.5861330e-01   9.8338889e-01
   9.6550719e-01   9.8639895e-01
   9.7198105e-01   9.8918588e-01
   9.7802775e-01   9.9175502e-01
   9.8364391e-01   9.9411288e-01
   9.8882992e-01   9.9626705e-01
   9.9359015e-01   9.9822619e-01
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_1_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   3.3720831e-03
   4.0080160e-03   6.7386719e-03
   6.0120240e-03   1.0099766e-02
   8.0160321e-03   1.3455367e-02
   1.0020040e-02   1.6805473e-02
   1.2024048e-02   2.0150084e-02
   1.4028056e-02   2.3489202e-02
   1.6032064e-02   2.6822825e-02
   1.8036072e-02   3.0150954e-02
   2.0040080e-02   3.3473588e-02
   2.2044088e-02   3.6790729e-02
   2.4048096e-02   4.0102375e-02
   2.6052104e-02   4.3408527e-02
   2.8056112e-02   4.6709184e-02
   3.0060120e-02   5.0004347e-02
   3.2064128e-02   5.3294016e-02
   3.4068136e-02   5.6578191e-02
   3.6072144e-02   5.9856871e-02
   3.8076152e-02   6.3130057e-02
   4.0080160e-02   6.6397749e-02
   4.2084168e-02   6.9659947e-02
   4.4088176e-02   7.2916650e-02
   4.6092184e-02   7.6167859e-02
   4.8096192e-02   7.9413574e-02
   5.0100200e-02   8.2653794e-02
   5.2104208e-02   8.5888520e-02
   5.4108216e-02   8.9117752e-02
   5.6112224e-02   9.2341490e-02
   5.8116232e-02   9.5559733e-02
   6.0120240e-02   9.8772482e-02
   6.2124248e-02   1.0197974e-01
   6.4128257e-02   1.0518150e-01
   6.6132265e-02   1.0837776e-01
   6.8136273e-02   1.1156854e-01
   7.0140281e-02   1.1475381e-01
   7.2144289e-02   1.1793360e-01
   7.4148297e-02   1.2110789e-01
   7.6152305e-02   1.2427668e-01
   7.8156313e-02   1.2743998e-01
   8.0160321e-02   1.3059779e-01
   8.2164329e-02   1.3375010e-01
   8.4168337e-02   1.3689692e-01
   8.6172345e-02   1.4003824e-01
   8.8176353e-02   1.4317407e-01
   9.0180361e-02   1.4630440e-01
   9.2184369e-02   1.4942925e-01
   9.4188377e-02   1.5254859e-01
   9.6192385e-02   1.5566244e-01
   9.8196393e-02   1.5877080e-01
   1.0020040e-01   1.6187366e-01
   1.0220441e-01   1.6497103e-01
   1.0420842e-01   1.6806291e-01
   1.0621242e-01   1.7114929e-01
   1.0821643e-01   1.7423018e-01
   1.1022044e-01   1.7730557e-01
   1.1222445e-01   1.8037547e-01
   1.1422846e-01   1.8343987e-01
   1.1623246e-01   1.8649878e-01
   1.1823647e-01   1.8955219e-01
   1.2024048e-01   1.9260011e-01
   1.2224449e-01   1.9564254e-01
   1.2424850e-01   1.9867947e-01
   1.2625251e-01   2.0171091e-01
   1.2825651e-01   2.0473685e-01
   1.3026052e-01   2.0775730e-01
   1.3226453e-01   2.1077226e-01
   1.3426854e-01   2.1378172e-01
   1.3627255e-01   2.1678569e-01
   1.3827655e-01   2.1978416e-01
   1.4028056e-01   2.2277714e-01
   1.4228457e-01   2.2576462e-01
   1.4428858e-01   2.2874661e-01
   1.4629259e-01   2.3172310e-01
   1.4829659e-01   2.3469411e-01
   1.5030060e-01   2.3765961e-01
   1.5230461e-01   2.4061962e-01
   1.5430862e-01   2.4357414e-01
   1.5631263e-01   2.4652317e-01
   1.5831663e-01   2.4946670e-01
   1.6032064e-01   2.5240473e-01
   1.6232465e-01   2.5533727e-01
   1.6432866e-01   2.5826432e-01
   1.6633267e-01   2.6118587e-01
   1.6833667e-01   2.6410193e-01
   1.7034068e-01   2.6701249e-01
   1.7234469e-01   2.6991756e-01
   1.7434870e-01   2.7281714e-01
   1.7635271e-01   2.7571122e-01
   1.7835671e-01   2.7859981e-01
   1.8036072e-01   2.8148290e-01
   1.8236473e-01   2.8436050e-01
   1.8436874e-01   2.8723260e-01
   1.8637275e-01   2.9009921e-01
   1.8837675e-01   2.9296032e-01
   1.9038076e-01   2.9581595e-01
   1.9238477e-01   2.9866607e-01
   1.9438878e-01   3.0151070e-01
   1.9639279e-01   3.0434984e-01
   1.9839679e-01   3.0718349e-01
   2.0040080e-01   3.1001164e-01
   2.0240481e-01   3.1283429e-01
   2.0440882e-01   3.1565145e-01
   2.0641283e-01   3.1846312e-01
   2.0841683e-01   3.2126929e-01
   2.1042084e-01   3.2406997e-01
   2.1242485e-01   3.2686515e-01
   2.1442886e-01   3.2965484e-01
   2.1643287e-01   3.3243904e-01
   2.1843687e-01   3.3521774e-01
   2.2044088e-01   3.3799095e-01
   2.2244489e-01   3.4075866e-01
   2.2444890e-01   3.4352088e-01
   2.2645291e-01   3.4627760e-01
   2.2845691e-01   3.4902883e-01
   2.3046092e-01   3.5177457e-01
   2.3246493e-01   3.5451481e-01
   2.3446894e-01   3.5724956e-01
   2.3647295e-01   3.5997881e-01
   2.3847695e-01   3.6270257e-01
   2.4048096e-01   3.6542083e-01
   2.4248497e-01   3.6813360e-01
   2.4448898e-01   3.7084088e-01
   2.4649299e-01   3.7354266e-01
   2.4849699e-01   3.7623894e-01
   2.5050100e-01   3.7892974e-01
   2.5250501e-01   3.8161504e-01
   2.5450902e-01   3.8429484e-01
   2.5651303e-01   3.8696915e-01
   2.5851703e-01   3.8963796e-01
   2.6052104e-01   3.9230129e-01
   2.6252505e-01   3.9495911e-01
   2.6452906e-01   3.9761145e-01
   2.6653307e-01   4.0025828e-01
   2.6853707e-01   4.0289963e-01
   2.7054108e-01   4.0553548e-01
   2.7254509e-01   4.0816583e-01
   2.7454910e-01   4.1079070e-01
   2.7655311e-01   4.1341006e-01
   2.7855711e-01   4.1602394e-01
   2.8056112e-01   4.1863231e-01
   2.8256513e-01   4.2123520e-01
   2.8456914e-01   4.2383259e-01
   2.8657315e-01   4.2642448e-01
   2.8857715e-01   4.2901089e-01
   2.9058116e-01   4.3159179e-01
   2.9258517e-01   4.3416721e-01
   2.9458918e-01   4.3673712e-01
   2.9659319e-01   4.3930155e-01
   2.9859719e-01   4.4186048e-01
   3.0060120e-01   4.4441391e-01
   3.0260521e-01   4.4696186e-01
   3.0460922e-01   4.4950430e-01
   3.0661323e-01   4.5204126e-01
   3.0861723e-01   4.5457271e-01
   3.1062124e-01   4.5709868e-01
   3.1262525e-01   4.5961915e-01
   3.1462926e-01   4.6213412e-01
   3.1663327e-01   4.6464361e-01
   3.1863727e-01   4.6714759e-01
   3.2064128e-01   4.6964609e-01
   3.2264529e-01   4.7213909e-01
   3.2464930e-01   4.7462659e-01
   3.2665331e-01   4.7710860e-01
   3.2865731e-01   4.7958512e-01
   3.3066132e-01   4.8205614e-01
   3.3266533e-01   4.8452166e-01
   3.3466934e-01   4.8698170e-01
   3.3667335e-01   4.8943624e-01
   3.3867735e-01   4.9188528e-01
   3.4068136e-01   4.9432883e-01
   3.4268537e-01   4.9676689e-01
   3.4468938e-01   4.9919945e-01
   3.4669339e-01   5.0162652e-01
   3.4869739e-01   5.0404809e-01
   3.5070140e-01   5.0646417e-01
   3.5270541e-01   5.0887475e-01
   3.5470942e-01   5.1127984e-01
   3.5671343e-01   5.1367944e-01
   3.5871743e-01   5.1607354e-01
   3.6072144e-01   5.1846215e-01
   3.6272545e-01   5.2084526e-01
   3.6472946e-01   5.2322288e-01
   3.6673347e-01   5.2559500e-01
   3.6873747e-01   5.2796163e-01
   3.7074148e-01   5.3032277e-01
   3.7274549e-01   5.3267841e-01
   3.7474950e-01   5.3502856e-01
   3.7675351e-01   5.3737321e-01
   3.7875752e-01   5.3971237e-01
   3.8076152e-01   5.4204604e-01
   3.8276553e-01   5.4437421e-01
   3.8476954e-01   5.4669688e-01
   3.8677355e-01   5.4901407e-01
   3.8877756e-01   5.5132575e-01
   3.9078156e-01   5.5363195e-01
   3.9278557e-01   5.5593265e-01
   3.9478958e-01   5.5822785e-01
   3.9679359e-01   5.6051756e-01
   3.9879760e-01   5.6280178e-01
   4.0080160e-01   5.6508050e-01
   4.0280561e-01   5.6735373e-01
   4.0480962e-01   5.6962146e-01
   4.0681363e-01   5.7188370e-01
   4.0881764e-01   5.7414044e-01
   4.1082164e-01   5.7639169e-01
   4.1282565e-01   5.7863745e-01
   4.1482966e-01   5.8087771e-01
   4.1683367e-01   5.8311248e-01
   4.1883768e-01   5.8534175e-01
   4.2084168e-01   5.8756553e-01
   4.2284569e-01   5.8978382e-01
   4.2484970e-01   5.9199661e-01
   4.2685371e-01   5.9420390e-01
   4.2885772e-01   5.9640571e-01
   4.3086172e-01   5.9860201e-01
   4.3286573e-01   6.0079283e-01
   4.3486974e-01   6.0297815e-01
   4.3687375e-01   6.0515797e-01
   4.3887776e-01   6.0733230e-01
   4.4088176e-01   6.0950114e-01
   4.4288577e-01   6.1166448e-01
   4.4488978e-01   6.1382233e-01
   4.4689379e-01   6.1597468e-01
   4.4889780e-01   6.1812154e-01
   4.5090180e-01   6.2026291e-01
   4.5290581e-01   6.2239878e-01
   4.5490982e-01   6.2452915e-01
   4.5691383e-01   6.2665403e-01
   4.5891784e-01   6.2877342e-01
   4.6092184e-01   6.3088732e-01
   4.6292585e-01   6.3299572e-01
   4.6492986e-01   6.3509862e-01
   4.6693387e-01   6.3719603e-01
   4.6893788e-01   6.3928795e-01
   4.7094188e-01   6.4137437e-01
   4.7294589e-01   6.4345530e-01
   4.7494990e-01   6.4553073e-01
   4.7695391e-01   6.4760067e-01
   4.7895792e-01   6.4966512e-01
   4.8096192e-01   6.5172407e-01
   4.8296593e-01   6.5377752e-01
   4.8496994e-01   6.5582548e-01
   4.8697395e-01   6.5786795e-01
   4.8897796e-01   6.5990493e-01
   4.9098196e-01   6.6193641e-01
   4.9298597e-01   6.6396239e-01
   4.9498998e-01   6.6598288e-01
   4.9699399e-01   6.6799788e-01
   4.9899800e-01   6.7000738e-01
   5.0100200e-01   6.7201139e-01
   5.0300601e-01   6.7400990e-01
   5.0501002e-01   6.7600292e-01
   5.0701403e-01   6.7799045e-01
   5.0901804e-01   6.7997248e-01
   5.1102204e-01   6.8194901e-01
   5.1302605e-01   6.8392006e-01
   5.1503006e-01   6.8588561e-01
   5.1703407e-01   6.8784566e-01
   5.1903808e-01   6.8980022e-01
   5.2104208e-01   6.9174928e-01
   5.2304609e-01   6.9369285e-01
   5.2505010e-01   6.9563093e-01
   5.2705411e-01   6.9756351e-01
   5.2905812e-01   6.9949060e-01
   5.3106212e-01   7.0141220e-01
   5.3306613e-01   7.0332830e-01
   5.3507014e-01   7.0523890e-01
   5.3707415e-01   7.0714401e-01
   5.3907816e-01   7.0904363e-01
   5.4108216e-01   7.1093775e-01
   5.4308617e-01   7.1282638e-01
   5.4509018e-01   7.1470951e-01
   5.4709419e-01   7.1658715e-01
   5.4909820e-01   7.1845930e-01
   5.5110220e-01   7.2032595e-01
   5.5310621e-01   7.2218711e-01
   5.5511022e-01   7.2404277e-01
   5.5711423e-01   7.2589294e-01
   5.5911824e-01   7.2773761e-01
   5.6112224e-01   7.2957679e-01
   5.6312625e-01   7.3141048e-01
   5.6513026e-01   7.3323867e-01
   5.6713427e-01   7.3506136e-01
   5.6913828e-01   7.3687857e-01
   5.7114228e-01   7.3869027e-01
   5.7314629e-01   7.4049649e-01
   5.7515030e-01   7.4229721e-01
   5.7715431e-01   7.4409243e-01
   5.7915832e-01   7.4588217e-01
   5.8116232e-01   7.4766640e-01
   5.8316633e-01   7.4944514e-01
   5.8517034e-01   7.5121839e-01
   5.8717435e-01   7.5298615e-01
   5.8917836e-01   7.5474841e-01
   5.9118236e-01   7.5650517e-01
   5.9318637e-01   7.5825644e-01
   5.9519038e-01   7.6000222e-01
   5.9719439e-01   7.6174250e-01
   5.9919840e-01   7.6347729e-01
   6.0120240e-01   7.6520659e-01
   6.0320641e-01   7.6693039e-01
   6.0521042e-01   7.6864869e-01
   6.0721443e-01   7.7036150e-01
   6.0921844e-01   7.7206882e-01
   6.1122244e-01   7.7377064e-01
   6.1322645e-01   7.7546697e-01
   6.1523046e-01   7.7715781e-01
   6.1723447e-01   7.7884315e-01
   6.1923848e-01   7.8052299e-01
   6.2124248e-01   7.8219734e-01
   6.2324649e-01   7.8386620e-01
   6.2525050e-01   7.8552956e-01
   6.2725451e-01   7.8718743e-01
   6.2925852e-01   7.8883980e-01
   6.3126253e-01   7.9048668e-01
   6.3326653e-01   7.9212807e-01
   6.3527054e-01   7.9376396e-01
   6.3727455e-01   7.9539436e-01
   6.3927856e-01   7.9701926e-01
   6.4128257e-01   7.9863867e-01
   6.4328657e-01   8.0025258e-01
   6.4529058e-01   8.0186100e-01
   6.4729459e-01   8.0346393e-01
   6.4929860e-01   8.0506136e-01
   6.5130261e-01   8.0665330e-01
   6.5330661e-01   8.0823974e-01
   6.5531062e-01   8.0982069e-01
   6.5731463e-01   8.1139615e-01
   6.5931864e-01   8.1296611e-01
   6.6132265e-01   8.1453057e-01
   6.6332665e-01   8.1608954e-01
   6.6533066e-01   8.1764302e-01
   6.6733467e-01   8.1919100e-01
   6.6933868e-01   8.2073349e-01
   6.7134269e-01   8.2227049e-01
   6.7334669e-01   8.2380199e-01
   6.7535070e-01   8.2532799e-01
   6.7735471e-01   8.2684850e-01
   6.7935872e-01   8.2836352e-01
   6.8136273e-01   8.2987304e-01
   6.8336673e-01   8.3137707e-01
   6.8537074e-01   8.3287561e-01
   6.8737475e-01   8.3436865e-01
   6.8937876e-01   8.3585619e-01
   6.9138277e-01   8.3733825e-01
   6.9338677e-01   8.3881480e-01
   6.9539078e-01   8.4028587e-01
   6.9739479e-01   8.4175143e-01
   6.9939880e-01   8.4321151e-01
   7.0140281e-01   8.4466609e-01
   7.0340681e-01   8.4611518e-01
   7.0541082e-01   8.4755877e-01
   7.0741483e-01   8.4899686e-01
   7.0941884e-01   8.5042947e-01
   7.1142285e-01   8.5185658e-01
   7.1342685e-01   8.5327819e-01
   7.1543086e-01   8.5469431e-01
   7.1743487e-01   8.5610494e-01
   7.1943888e-01   8.5751007e-01
   7.2144289e-01   8.5890971e-01
   7.2344689e-01   8.6030385e-01
   7.2545090e-01   8.6169250e-01
   7.2745491e-01   8.6307565e-01
   7.2945892e-01   8.6445331e-01
   7.3146293e-01   8.6582548e-01
   7.3346693e-01   8.6719215e-01
   7.3547094e-01   8.6855333e-01
   7.3747495e-01   8.6990901e-01
   7.3947896e-01   8.7125920e-01
   7.4148297e-01   8.7260390e-01
   7.4348697e-01   8.7394310e-01
   7.4549098e-01   8.7527680e-01
   7.4749499e-01   8.7660502e-01
   7.4949900e-01   8.7792773e-01
   7.5150301e-01   8.7924496e-01
   7.5350701e-01   8.8055669e-01
   7.5551102e-01   8.8186292e-01
   7.5751503e-01   8.8316366e-01
   7.5951904e-01   8.8445891e-01
   7.6152305e-01   8.8574866e-01
   7.6352705e-01   8.8703292e-01
   7.6553106e-01   8.8831168e-01
   7.6753507e-01   8.8958495e-01
   7.6953908e-01   8.9085272e-01
   7.7154309e-01   8.9211500e-01
   7.7354709e-01   8.9337179e-01
   7.7555110e-01   8.9462308e-01
   7.7755511e-01   8.9586888e-01
   7.7955912e-01   8.9710918e-01
   7.8156313e-01   8.9834399e-01
   7.8356713e-01   8.9957331e-01
   7.8557114e-01   9.0079713e-01
   7.8757515e-01   9.0201545e-01
   7.8957916e-01   9.0322829e-01
   7.9158317e-01   9.0443562e-01
   7.9358717e-01   9.0563747e-01
   7.9559118e-01   9.0683382e-01
   7.9759519e-01   9.0802467e-01
   7.9959920e-01   9.0921003e-01
   8.0160321e-01   9.1038990e-01
   8.0360721e-01   9.1156427e-01
   8.0561122e-01   9.1273315e-01
   8.0761523e-01   9.1389653e-01
   8.0961924e-01   9.1505442e-01
   8.1162325e-01   9.1620682e-01
   8.1362725e-01   9.1735372e-01
   8.1563126e-01   9.1849512e-01
   8.1763527e-01   9.1963104e-01
   8.1963928e-01   9.2076145e-01
   8.2164329e-01   9.2188638e-01
   8.2364729e-01   9.2300581e-01
   8.2565130e-01   9.2411974e-01
   8.2765531e-01   9.2522818e-01
   8.2965932e-01   9.2633113e-01
   8.3166333e-01   9.2742858e-01
   8.3366733e-01   9.2852054e-01
   8.3567134e-01   9.2960700e-01
   8.3767535e-01   9.3068797e-01
   8.3967936e-01   9.3176345e-01
   8.4168337e-01   9.3283343e-01
   8.4368737e-01   9.3389792e-01
   8.4569138e-01   9.3495691e-01
   8.4769539e-01   9.3601041e-01
   8.4969940e-01   9.3705841e-01
   8.5170341e-01   9.3810092e-01
   8.5370741e-01   9.3913793e-01
   8.5571142e-01   9.4016946e-01
   8.5771543e-01   9.4119548e-01
   8.5971944e-01   9.4221601e-01
   8.6172345e-01   9.4323105e-01
   8.6372745e-01   9.4424060e-01
   8.6573146e-01   9.4524465e-01
   8.6773547e-01   9.4624320e-01
   8.6973948e-01   9.4723626e-01
   8.7174349e-01   9.4822383e-01
   8.7374749e-01   9.4920590e-01
   8.7575150e-01   9.5018248e-01
   8.7775551e-01   9.5115356e-01
   8.7975952e-01   9.5211915e-01
   8.8176353e-01   9.5307925e-01
   8.8376754e-01   9.5403385e-01
   8.8577154e-01   9.5498296e-01
   8.8777555e-01   9.5592657e-01
   8.8977956e-01   9.5686469e-01
   8.9178357e-01   9.5779731e-01
   8.9378758e-01   9.5872444e-01
   8.9579158e-01   9.5964608e-01
   8.9779559e-01   9.6056222e-01
   8.9979960e-01   9.6147286e-01
   9.0180361e-01   9.6237802e-01
   9.0380762e-01   9.6327767e-01
   9.0581162e-01   9.6417184e-01
   9.0781563e-01   9.6506051e-01
   9.0981964e-01   9.6594368e-01
   9.1182365e-01   9.6682136e-01
   9.1382766e-01   9.6769355e-01
   9.1583166e-01   9.6856024e-01
   9.1783567e-01   9.6942144e-01
   9.1983968e-01   9.7027715e-01
   9.2184369e-01   9.7112736e-01
   9.2384770e-01   9.7197207e-01
   9.2585170e-01   9.7281129e-01
   9.2785571e-01   9.7364502e-01
   9.2985972e-01   9.7447325e-01
   9.3186373e-01   9.7529599e-01
   9.3386774e-01   9.7611323e-01
   9.3587174e-01   9.7692498e-01
   9.3787575e-01   9.7773124e-01
   9.3987976e-01   9.7853200e-01
   9.4188377e-01   9.7932727e-01
   9.4388778e-01   9.8011704e-01
   9.4589178e-01   9.8090132e-01
   9.4789579e-01   9.8168010e-01
   9.4989980e-01   9.8245339e-01
   9.5190381e-01   9.8322119e-01
   9.5390782e-01   9.8398349e-01
   9.5591182e-01   9.8474030e-01
   9.5791583e-01   9.8549161e-01
   9.5991984e-01   9.8623743e-01
   9.6192385e-01   9.8697775e-01
   9.6392786e-01   9.8771258e-01
   9.6593186e-01   9.8844192e-01
   9.6793587e-01   9.8916576e-01
   9.6993988e-01   9.8988411e-01
   9.7194389e-01   9.9059696e-01
   9.7394790e-01   9.9130432e-01
   9.7595190e-01   9.9200618e-01
   9.7795591e-01   9.9270255e-01
   9.7995992e-01   9.9339343e-01
   9.8196393e-01   9.9407881e-01
   9.8396794e-01   9.9475870e-01
   9.8597194e-01   9.9543309e-01
   9.8797595e-01   9.9610199e-01
   9.8997996e-01   9.9676539e-01
   9.9198397e-01   9.9742330e-01
   9.9398798e-01   9.9807572e-01
   9.9599198e-01   9.9872264e-01
   9.9799599e-01   9.9936407e-01
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -1.4901309e-04
   7.5557384e-03  -4.5903546e-04
   1.3163558e-02  -7.9420066e-04
   1.9262189e-02  -1.1533843e-03
   2.5847735e-02  -1.5350585e-03
   3.2910864e-02  -1.9373136e-03
   4.0437094e-02  -2.3579089e-03
   4.8407098e-02  -2.7943287e-03
   5.6797117e-02  -3.2438441e-03
   6.5579447e-02  -3.7035803e-03
   7.4722998e-02  -4.1705845e-03
   8.4193893e-02  -4.6418921e-03
   9.3956090e-02  -5.1145901e-03
   1.0397200e-01  -5.5858724e-03
   1.1420311e-01  -6.0530894e-03
   1.2461054e-01  -6.5137879e-03
   1.3515560e-01  -6.9657420e-03
   1.4580029e-01  -7.4069751e-03
   1.5650769e-01  -7.8357728e-03
   1.6724237e-01  -8.2506877e-03
   1.7797066e-01  -8.6505373e-03
   1.8866095e-01  -9.0343957e-03
   1.9928379e-01  -9.4015801e-03
   2.0981209e-01  -9.7516336e-03
   2.2022116e-01  -1.0084306e-02
   2.3048875e-01  -1.0399532e-02
   2.4059501e-01  -1.0697408e-02
   2.5052248e-01  -1.0978172e-02
   2.6025597e-01  -1.1242181e-02
   2.6978249e-01  -1.1489887e-02
   2.7909113e-01  -1.1721825e-02
   2.8817289e-01  -1.1938586e-02
   2.9702058e-01  -1.2140811e-02
   3.0562865e-01  -1.2329169e-02
   3.1399303e-01  -1.2504348e-02
   3.2211102e-01  -1.2667044e-02
   3.2998109e-01  -1.2817952e-02
   3.3760280e-01  -1.2957761e-02
   3.4497662e-01  -1.3087143e-02
   3.5210383e-01  -1.3206752e-02
   3.5898638e-01  -1.3317221e-02
   3.6562683e-01  -1.3419154e-02
   3.7202819e-01  -1.3513132e-02
   3.7819389e-01  -1.3599705e-02
   3.8412763e-01  -1.3679395e-02
   3.8983341e-01  -1.3752694e-02
   3.9531537e-01  -1.3820068e-02
   4.0057778e-01  -1.3881951e-02
   4.0562503e-01  -1.3938753e-02
   4.1046151e-01  -1.3990854e-02
   4.1509165e-01  -1.4038611e-02
   4.1951988e-01  -1.4082357e-02
   4.2375059e-01  -1.4122401e-02
   4.2778814e-01  -1.4159030e-02
   4.3163684e-01  -1.4192512e-02
   4.3530095e-01  -1.4223094e-02
   4.3878469e-01  -1.4251007e-02
   4.4209224e-01  -1.4276463e-02
   4.4522775e-01  -1.4299659e-02
   4.4819533e-01  -1.4320778e-02
   4.5099911e-01  -1.4339988e-02
   4.5364320e-01  -1.4357445e-02
   4.5613173e-01  -1.4373294e-02
   4.5846890e-01  -1.4387666e-02
   4.6065893e-01  -1.4400686e-02
   4.6270611e-01  -1.4412465e-02
   4.6461483e-01  -1.4423107e-02
   4.6638958e-01  -1.4432710e-02
   4.6803493e-01  -1.4441361e-02
   4.6955560e-01  -1.4449142e-02
   4.7095640e-01  -1.4456127e-02
   4.7224229e-01  -1.4462386e-02
   4.7341836e-01  -1.4467982e-02
   4.7448979e-01  -1.4472973e-02
   4.7551020e-01  -1.4477633e-02
   4.7653061e-01  -1.4482200e-02
   4.7755101e-01  -1.4486676e-02
   4.7857142e-01  -1.4491060e-02
   4.7959183e-01  -1.4495353e-02
   4.8061224e-01  -1.4499555e-02
   4.8163264e-01  -1.4503665e-02
   4.8265305e-01  -1.4507684e-02
   4.8367346e-01  -1.4511613e-02
   4.8469387e-01  -1.4515451e-02
   4.8571428e-01  -1.4519198e-02
   4.8673468e-01  -1.4522854e-02
   4.8775509e-01  -1.4526421e-02
   4.8877550e-01  -1.4529897e-02
   4.8979591e-01  -1.4533283e-02
   4.9081631e-01  -1.4536579e-02
   4.9183672e-01  -1.4539785e-02
   4.9285713e-01  -1.4542902e-02
   4.9387754e-01  -1.4545929e-02
   4.9489795e-01  -1.4548867e-02
   4.9591835e-01  -1.4551716e-02
   4.9693876e-01  -1.4554476e-02
   4.9795917e-01  -1.4557146e-02
   4.9897958e-01  -1.4559728e-02
   4.9999999e-01  -1.4562222e-02
   5.0102039e-01  -1.4564664e-02
   5.0204080e-01  -1.4567092e-02
   5.0306121e-01  -1.4569508e-02
   5.0408162e-01  -1.4571909e-02
   5.0510202e-01  -1.4574298e-02
   5.0612243e-01  -1.4576673e-02
   5.0714284e-01  -1.4579034e-02
   5.0816325e-01  -1.4581383e-02
   5.0918366e-01  -1.4583718e-02
   5.1020406e-01  -1.4586040e-02
   5.1122447e-01  -1.4588348e-02
   5.1224488e-01  -1.4590644e-02
   5.1326529e-01  -1.4592926e-02
   5.1428569e-01  -1.4595196e-02
   5.1530610e-01  -1.4597452e-02
   5.1632651e-01  -1.4599695e-02
   5.1734692e-01  -1.4601925e-02
   5.1836733e-01  -1.4604143e-02
   5.1938773e-01  -1.4606347e-02
   5.2040814e-01  -1.4608539e-02
   5.2142855e-01  -1.4610717e-02
   5.2244896e-01  -1.4612883e-02
   5.2346936e-01  -1.4615036e-02
   5.2448977e-01  -1.4617176e-02
   5.2551018e-01  -1.4619304e-02
   5.2658161e-01  -1.4621524e-02
   5.2775816e-01  -1.4623946e-02
   5.2904612e-01  -1.4626579e-02
   5.3045193e-01  -1.4629429e-02
   5.3198198e-01  -1.4632504e-02
   5.3364270e-01  -1.4635811e-02
   5.3544056e-01  -1.4639353e-02
   5.3738202e-01  -1.4643135e-02
   5.3947351e-01  -1.4647160e-02
   5.4172149e-01  -1.4651429e-02
   5.4413234e-01  -1.4655941e-02
   5.4671244e-01  -1.4660696e-02
   5.4946809e-01  -1.4665691e-02
   5.5240554e-01  -1.4670919e-02
   5.5553097e-01  -1.4676376e-02
   5.5885044e-01  -1.4682051e-02
   5.6236994e-01  -1.4687935e-02
   5.6609531e-01  -1.4694016e-02
   5.7003225e-01  -1.4700278e-02
   5.7418631e-01  -1.4706706e-02
   5.7856282e-01  -1.4713281e-02
   5.8316692e-01  -1.4719982e-02
   5.8800348e-01  -1.4726787e-02
   5.9307708e-01  -1.4733671e-02
   5.9839198e-01  -1.4740607e-02
   6.0395208e-01  -1.4747568e-02
   6.0976083e-01  -1.4754524e-02
   6.1582122e-01  -1.4761443e-02
   6.2213572e-01  -1.4768293e-02
   6.2870616e-01  -1.4775039e-02
   6.3553376e-01  -1.4781648e-02
   6.4261895e-01  -1.4788084e-02
   6.4996138e-01  -1.4794313e-02
   6.5755977e-01  -1.4800301e-02
   6.6541190e-01  -1.4806014e-02
   6.7351445e-01  -1.4811419e-02
   6.8186295e-01  -1.4816486e-02
   6.9045169e-01  -1.4821188e-02
   6.9927363e-01  -1.4825498e-02
   7.0832033e-01  -1.4829396e-02
   7.1758182e-01  -1.4832864e-02
   7.2704660e-01  -1.4835888e-02
   7.3670151e-01  -1.4838461e-02
   7.4653173e-01  -1.4840579e-02
   7.5652070e-01  -1.4842245e-02
   7.6665012e-01  -1.4843467e-02
   7.7689995e-01  -1.4844260e-02
   7.8724839e-01  -1.4844643e-02
   7.9767200e-01  -1.4844642e-02
   8.0814569e-01  -1.4844287e-02
   8.1864287e-01  -1.4843613e-02
   8.2913557e-01  -1.4842658e-02
   8.3959460e-01  -1.4841466e-02
   8.4998976e-01  -1.4840079e-02
   8.6029005e-01  -1.4838543e-02
   8.7046398e-01  -1.4836903e-02
   8.8047982e-01  -1.4835203e-02
   8.9030595e-01  -1.4833485e-02
   8.9991120e-01  -1.4831787e-02
   9.0926522e-01  -1.4830144e-02
   9.1833887e-01  -1.4828586e-02
   9.2710458e-01  -1.4827138e-02
   9.3553675e-01  -1.4825817e-02
   9.4361215e-01  -1.4824639e-02
   9.5131019e-01  -1.4823610e-02
   9.5861330e-01  -1.4822733e-02
   9.6550719e-01  -1.4822004e-02
   9.7198105e-01  -1.4821419e-02
   9.7802775e-01  -1.4820966e-02
   9.8364391e-01  -1.4820633e-02
   9.8882992e-01  -1.4820406e-02
   9.9359015e-01  -1.4820270e-02
   9.9793230e-01  -1.4820209e-02


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -1.4901309e-03
   7.5557384e-03  -4.5903546e-03
   1.3163558e-02  -7.9420066e-03
   1.9262189e-02  -1.1533843e-02
   2.5847735e-02  -1.5350585e-02
   3.2910864e-02  -1.9373136e-02
   4.0437094e-02  -2.3579089e-02
   4.8407098e-02  -2.7943287e-02
   5.6797117e-02  -3.2438441e-02
   6.5579447e-02  -3.7035803e-02
   7.4722998e-02  -4.1705845e-02
   8.4193893e-02  -4.6418921e-02
   9.3956090e-02  -5.1145901e-02
   1.0397200e-01  -5.5858724e-02
   1.1420311e-01  -6.0530894e-02
   1.2461054e-01  -6.5137879e-02
   1.3515560e-01  -6.9657420e-02
   1.4580029e-01  -7.4069751e-02
   1.5650769e-01  -7.8357728e-02
   1.6724237e-01  -8.2506877e-02
   1.7797066e-01  -8.6505373e-02
   1.8866095e-01  -9.0343957e-02
   1.9928379e-01  -9.4015801e-02
   2.0981209e-01  -9.7516336e-02
   2.2022116e-01  -1.0084306e-01
   2.3048875e-01  -1.0399532e-01
   2.4059501e-01  -1.0697408e-01
   2.5052248e-01  -1.0978172e-01
   2.6025597e-01  -1.1242181e-01
   2.6978249e-01  -1.1489887e-01
   2.7909113e-01  -1.1721825e-01
   2.8817289e-01  -1.1938586e-01
   2.9702058e-01  -1.2140811e-01
   3.0562865e-01  -1.2329169e-01
   3.1399303e-01  -1.2504348e-01
   3.2211102e-01  -1.2667044e-01
   3.2998109e-01  -1.2817952e-01
   3.3760280e-01  -1.2957761e-01
   3.4497662e-01  -1.3087143e-01
   3.5210383e-01  -1.3206752e-01
   3.5898638e-01  -1.3317221e-01
   3.6562683e-01  -1.3419154e-01
   3.7202819e-01  -1.3513132e-01
   3.7819389e-01  -1.3599705e-01
   3.8412763e-01  -1.3679395e-01
   3.8983341e-01  -1.3752694e-01
   3.9531537e-01  -1.3820068e-01
   4.0057778e-01  -1.3881951e-01
   4.0562503e-01  -1.3938753e-01
   4.1046151e-01  -1.3990854e-01
   4.1509165e-01  -1.4038611e-01
   4.1951988e-01  -1.4082357e-01
   4.2375059e-01  -1.4122401e-01
   4.2778814e-01  -1.4159030e-01
   4.3163684e-01  -1.4192512e-01
   4.3530095e-01  -1.4223094e-01
   4.3878469e-01  -1.4251007e-01
   4.4209224e-01  -1.4276463e-01
   4.4522775e-01  -1.4299659e-01
   4.4819533e-01  -1.4320778e-01
   4.5099911e-01  -1.4339988e-01
   4.5364320e-01  -1.4357445e-01
   4.5613173e-01  -1.4373294e-01
   4.5846890e-01  -1.4387666e-01
   4.6065893e-01  -1.4400686e-01
   4.6270611e-01  -1.4412465e-01
   4.6461483e-01  -1.4423107e-01
   4.6638958e-01  -1.4432710e-01
   4.6803493e-01  -1.4441361e-01
   4.6955560e-01  -1.4449142e-01
   4.7095640e-01  -1.4456127e-01
   4.7224229e-01  -1.4462386e-01
   4.7341836e-01  -1.4467982e-01
   4.7448979e-01  -1.4472973e-01
   4.7551020e-01  -1.4477633e-01
   4.7653061e-01  -1.4482200e-01
   4.7755101e-01  -1.4486676e-01
   4.7857142e-01  -1.4491060e-01
   4.7959183e-01  -1.4495353e-01
   4.8061224e-01  -1.4499555e-01
   4.8163264e-01  -1.4503665e-01
   4.8265305e-01  -1.4507684e-01
   4.8367346e-01  -1.4511613e-01
   4.8469387e-01  -1.4515451e-01
   4.8571428e-01  -1.4519198e-01
   4.8673468e-01  -1.4522854e-01
   4.8775509e-01  -1.4526421e-01
   4.8877550e-01  -1.4529897e-01
   4.8979591e-01  -1.4533283e-01
   4.9081631e-01  -1.4536579e-01
   4.9183672e-01  -1.4539785e-01
   4.9285713e-01  -1.4542902e-01
   4.9387754e-01  -1.4545929e-01
   4.9489795e-01  -1.4548867e-01
   4.9591835e-01  -1.4551716e-01
   4.9693876e-01  -1.4554476e-01
   4.9795917e-01  -1.4557146e-01
   4.9897958e-01  -1.4559728e-01
   4.9999999e-01  -1.4562222e-01
   5.0102039e-01  -1.4564664e-01
   5.0204080e-01  -1.4567092e-01
   5.0306121e-01  -1.4569508e-01
   5.0408162e-01  -1.4571909e-01
   5.0510202e-01  -1.4574298e-01
   5.0612243e-01  -1.4576673e-01
   5.0714284e-01  -1.4579034e-01
   5.0816325e-01  -1.4581383e-01
   5.0918366e-01  -1.4583718e-01
   5.1020406e-01  -1.4586040e-01
   5.1122447e-01  -1.4588348e-01
   5.1224488e-01  -1.4590644e-01
   5.1326529e-01  -1.4592926e-01
   5.1428569e-01  -1.4595196e-01
   5.1530610e-01  -1.4597452e-01
   5.1632651e-01  -1.4599695e-01
   5.1734692e-01  -1.4601925e-01
   5.1836733e-01  -1.4604143e-01
   5.1938773e-01  -1.4606347e-01
   5.2040814e-01  -1.4608539e-01
   5.2142855e-01  -1.4610717e-01
   5.2244896e-01  -1.4612883e-01
   5.2346936e-01  -1.4615036e-01
   5.2448977e-01  -1.4617176e-01
   5.2551018e-01  -1.4619304e-01
   5.2658161e-01  -1.4621524e-01
   5.2775816e-01  -1.4623946e-01
   5.2904612e-01  -1.4626579e-01
   5.3045193e-01  -1.4629429e-01
   5.3198198e-01  -1.4632504e-01
   5.3364270e-01  -1.4635811e-01
   5.3544056e-01  -1.4639353e-01
   5.3738202e-01  -1.4643135e-01
   5.3947351e-01  -1.4647160e-01
   5.4172149e-01  -1.4651429e-01
   5.4413234e-01  -1.4655941e-01
   5.4671244e-01  -1.4660696e-01
   5.4946809e-01  -1.4665691e-01
   5.5240554e-01  -1.4670919e-01
   5.5553097e-01  -1.4676376e-01
   5.5885044e-01  -1.4682051e-01
   5.6236994e-01  -1.4687935e-01
   5.6609531e-01  -1.4694016e-01
   5.7003225e-01  -1.4700278e-01
   5.7418631e-01  -1.4706706e-01
   5.7856282e-01  -1.4713281e-01
   5.8316692e-01  -1.4719982e-01
   5.8800348e-01  -1.4726787e-01
   5.9307708e-01  -1.4733671e-01
   5.9839198e-01  -1.4740607e-01
   6.0395208e-01  -1.4747568e-01
   6.0976083e-01  -1.4754524e-01
   6.1582122e-01  -1.4761443e-01
   6.2213572e-01  -1.4768293e-01
   6.2870616e-01  -1.4775039e-01
   6.3553376e-01  -1.4781648e-01
   6.4261895e-01  -1.4788084e-01
   6.4996138e-01  -1.4794313e-01
   6.5755977e-01  -1.4800301e-01
   6.6541190e-01  -1.4806014e-01
   6.7351445e-01  -1.4811419e-01
   6.8186295e-01  -1.4816486e-01
   6.9045169e-01  -1.4821188e-01
   6.9927363e-01  -1.4825498e-01
   7.0832033e-01  -1.4829396e-01
   7.1758182e-01  -1.4832864e-01
   7.2704660e-01  -1.4835888e-01
   7.3670151e-01  -1.4838461e-01
   7.4653173e-01  -1.4840579e-01
   7.5652070e-01  -1.4842245e-01
   7.6665012e-01  -1.4843467e-01
   7.7689995e-01  -1.4844260e-01
   7.8724839e-01  -1.4844643e-01
   7.9767200e-01  -1.4844642e-01
   8.0814569e-01  -1.4844287e-01
   8.1864287e-01  -1.4843613e-01
   8.2913557e-01  -1.4842658e-01
   8.3959460e-01  -1.4841466e-01
   8.4998976e-01  -1.4840079e-01
   8.6029005e-01  -1.4838543e-01
   8.7046398e-01  -1.4836903e-01
   8.8047982e-01  -1.4835203e-01
   8.9030595e-01  -1.4833485e-01
   8.9991120e-01  -1.4831787e-01
   9.0926522e-01  -1.4830144e-01
   9.1833887e-01  -1.4828586e-01
   9.2710458e-01  -1.4827138e-01
   9.3553675e-01  -1.4825817e-01
   9.4361215e-01  -1.4824639e-01
   9.5131019e-01  -1.4823610e-01
   9.5861330e-01  -1.4822733e-01
   9.6550719e-01  -1.4822004e-01
   9.7198105e-01  -1.4821419e-01
   9.7802775e-01  -1.4820966e-01
   9.8364391e-01  -1.4820633e-01
   9.8882992e-01  -1.4820406e-01
   9.9359015e-01  -1.4820270e-01
   9.9793230e-01  -1.4820209e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -1.4901309e-02
   7.5557384e-03  -4.5903546e-02
   1.3163558e-02  -7.9420066e-02
   1.9262189e-02  -1.1533843e-01
   2.5847735e-02  -1.5350585e-01
   3.2910864e-02  -1.9373136e-01
   4.0437094e-02  -2.3579089e-01
   4.8407098e-02  -2.7943287e-01
   5.6797117e-02  -3.2438441e-01
   6.5579447e-02  -3.7035803e-01
   7.4722998e-02  -4.1705845e-01
   8.4193893e-02  -4.6418921e-01
   9.3956090e-02  -5.1145901e-01
   1.0397200e-01  -5.5858724e-01
   1.1420311e-01  -6.0530894e-01
   1.2461054e-01  -6.5137879e-01
   1.3515560e-01  -6.9657420e-01
   1.4580029e-01  -7.4069751e-01
   1.5650769e-01  -7.8357728e-01
   1.6724237e-01  -8.2506877e-01
   1.7797066e-01  -8.6505373e-01
   1.8866095e-01  -9.0343957e-01
   1.9928379e-01  -9.4015801e-01
   2.0981209e-01  -9.7516336e-01
   2.2022116e-01  -1.0084306e+00
   2.3048875e-01  -1.0399532e+00
   2.4059501e-01  -1.0697408e+00
   2.5052248e-01  -1.0978172e+00
   2.6025597e-01  -1.1242181e+00
   2.6978249e-01  -1.1489887e+00
   2.7909113e-01  -1.1721825e+00
   2.8817289e-01  -1.1938586e+00
   2.9702058e-01  -1.2140811e+00
   3.0562865e-01  -1.2329169e+00
   3.1399303e-01  -1.2504348e+00
   3.2211102e-01  -1.2667044e+00
   3.2998109e-01  -1.2817952e+00
   3.3760280e-01  -1.2957761e+00
   3.4497662e-01  -1.3087143e+00
   3.5210383e-01  -1.3206752e+00
   3.5898638e-01  -1.3317221e+00
   3.6562683e-01  -1.3419154e+00
   3.7202819e-01  -1.3513132e+00
   3.7819389e-01  -1.3599705e+00
   3.8412763e-01  -1.3679395e+00
   3.8983341e-01  -1.3752694e+00
   3.9531537e-01  -1.3820068e+00
   4.0057778e-01  -1.3881951e+00
   4.0562503e-01  -1.3938753e+00
   4.1046151e-01  -1.3990854e+00
   4.1509165e-01  -1.4038611e+00
   4.1951988e-01  -1.4082357e+00
   4.2375059e-01  -1.4122401e+00
   4.2778814e-01  -1.4159030e+00
   4.3163684e-01  -1.4192512e+00
   4.3530095e-01  -1.4223094e+00
   4.3878469e-01  -1.4251007e+00
   4.4209224e-01  -1.4276463e+00
   4.4522775e-01  -1.4299659e+00
   4.4819533e-01  -1.4320778e+00
   4.5099911e-01  -1.4339988e+00
   4.5364320e-01  -1.4357445e+00
   4.5613173e-01  -1.4373294e+00
   4.5846890e-01  -1.4387666e+00
   4.6065893e-01  -1.4400686e+00
   4.6270611e-01  -1.4412465e+00
   4.6461483e-01  -1.4423107e+00
   4.6638958e-01  -1.4432710e+00
   4.6803493e-01  -1.4441361e+00
   4.6955560e-01  -1.4449142e+00
   4.7095640e-01  -1.4456127e+00
   4.7224229e-01  -1.4462386e+00
   4.7341836e-01  -1.4467982e+00
   4.7448979e-01  -1.4472973e+00
   4.7551020e-01  -1.4477633e+00
   4.7653061e-01  -1.4482200e+00
   4.7755101e-01  -1.4486676e+00
   4.7857142e-01  -1.4491060e+00
   4.7959183e-01  -1.4495353e+00
   4.8061224e-01  -1.4499555e+00
   4.8163264e-01  -1.4503665e+00
   4.8265305e-01  -1.4507684e+00
   4.8367346e-01  -1.4511613e+00
   4.8469387e-01  -1.4515451e+00
   4.8571428e-01  -1.4519198e+00
   4.8673468e-01  -1.4522854e+00
   4.8775509e-01  -1.4526421e+00
   4.8877550e-01  -1.4529897e+00
   4.8979591e-01  -1.4533283e+00
   4.9081631e-01  -1.4536579e+00
   4.9183672e-01  -1.4539785e+00
   4.9285713e-01  -1.4542902e+00
   4.9387754e-01  -1.4545929e+00
   4.9489795e-01  -1.4548867e+00
   4.9591835e-01  -1.4551716e+00
   4.9693876e-01  -1.4554476e+00
   4.9795917e-01  -1.4557146e+00
   4.9897958e-01  -1.4559728e+00
   4.9999999e-01  -1.4562222e+00
   5.0102039e-01  -1.4564664e+00
   5.0204080e-01  -1.4567092e+00
   5.0306121e-01  -1.4569508e+00
   5.0408162e-01  -1.4571909e+00
   5.0510202e-01  -1.4574298e+00
   5.0612243e-01  -1.4576673e+00
   5.0714284e-01  -1.4579034e+00
   5.0816325e-01  -1.4581383e+00
   5.0918366e-01  -1.4583718e+00
   5.1020406e-01  -1.4586040e+00
   5.1122447e-01  -1.4588348e+00
   5.1224488e-01  -1.4590644e+00
   5.1326529e-01  -1.4592926e+00
   5.1428569e-01  -1.4595196e+00
   5.1530610e-01  -1.4597452e+00
   5.1632651e-01  -1.4599695e+00
   5.1734692e-01  -1.4601925e+00
   5.1836733e-01  -1.4604143e+00
   5.1938773e-01  -1.4606347e+00
   5.2040814e-01  -1.4608539e+00
   5.2142855e-01  -1.4610717e+00
   5.2244896e-01  -1.4612883e+00
   5.2346936e-01  -1.4615036e+00
   5.2448977e-01  -1.4617176e+00
   5.2551018e-01  -1.4619304e+00
   5.2658161e-01  -1.4621524e+00
   5.2775816e-01  -1.4623946e+00
   5.2904612e-01  -1.4626579e+00
   5.3045193e-01  -1.4629429e+00
   5.3198198e-01  -1.4632504e+00
   5.3364270e-01  -1.4635811e+00
   5.3544056e-01  -1.4639353e+00
   5.3738202e-01  -1.4643135e+00
   5.3947351e-01  -1.4647160e+00
   5.4172149e-01  -1.4651429e+00
   5.4413234e-01  -1.4655941e+00
   5.4671244e-01  -1.4660696e+00
   5.4946809e-01  -1.4665691e+00
   5.5240554e-01  -1.4670919e+00
   5.5553097e-01  -1.4676376e+00
   5.5885044e-01  -1.4682051e+00
   5.6236994e-01  -1.4687935e+00
   5.6609531e-01  -1.4694016e+00
   5.7003225e-01  -1.4700278e+00
   5.7418631e-01  -1.4706706e+00
   5.7856282e-01  -1.4713281e+00
   5.8316692e-01  -1.4719982e+00
   5.8800348e-01  -1.4726787e+00
   5.9307708e-01  -1.4733671e+00
   5.9839198e-01  -1.4740607e+00
   6.0395208e-01  -1.4747568e+00
   6.0976083e-01  -1.4754524e+00
   6.1582122e-01  -1.4761443e+00
   6.2213572e-01  -1.4768293e+00
   6.2870616e-01  -1.4775039e+00
   6.3553376e-01  -1.4781648e+00
   6.4261895e-01  -1.4788084e+00
   6.4996138e-01  -1.4794313e+00
   6.5755977e-01  -1.4800301e+00
   6.6541190e-01  -1.4806014e+00
   6.7351445e-01  -1.4811419e+00
   6.8186295e-01  -1.4816486e+00
   6.9045169e-01  -1.4821188e+00
   6.9927363e-01  -1.4825498e+00
   7.0832033e-01  -1.4829396e+00
   7.1758182e-01  -1.4832864e+00
   7.2704660e-01  -1.4835888e+00
   7.3670151e-01  -1.4838461e+00
   7.4653173e-01  -1.4840579e+00
   7.5652070e-01  -1.4842245e+00
   7.6665012e-01  -1.4843467e+00
   7.7689995e-01  -1.4844260e+00
   7.8724839e-01  -1.4844643e+00
   7.9767200e-01  -1.4844642e+00
   8.0814569e-01  -1.4844287e+00
   8.1864287e-01  -1.4843613e+00
   8.2913557e-01  -1.4842658e+00
   8.3959460e-01  -1.4841466e+00
   8.4998976e-01  -1.4840079e+00
   8.6029005e-01  -1.4838543e+00
   8.7046398e-01  -1.4836903e+00
   8.8047982e-01  -1.4835203e+00
   8.9030595e-01  -1.4833485e+00
   8.9991120e-01  -1.4831787e+00
   9.0926522e-01  -1.4830144e+00
   9.1833887e-01  -1.4828586e+00
   9.2710458e-01  -1.4827138e+00
   9.3553675e-01  -1.4825817e+00
   9.4361215e-01  -1.4824639e+00
   9.5131019e-01  -1.4823610e+00
   9.5861330e-01  -1.4822733e+00
   9.6550719e-01  -1.4822004e+00
   9.7198105e-01  -1.4821419e+00
   9.7802775e-01  -1.4820966e+00
   9.8364391e-01  -1.4820633e+00
   9.8882992e-01  -1.4820406e+00
   9.9359015e-01  -1.4820270e+00
   9.9793230e-01  -1.4820209e+00


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -1.4901309e-01
   7.5557384e-03  -4.5903546e-01
   1.3163558e-02  -7.9420066e-01
   1.9262189e-02  -1.1533843e+00
   2.5847735e-02  -1.5350585e+00
   3.2910864e-02  -1.9373136e+00
   4.0437094e-02  -2.3579089e+00
   4.8407098e-02  -2.7943287e+00
   5.6797117e-02  -3.2438441e+00
   6.5579447e-02  -3.7035803e+00
   7.4722998e-02  -4.1705845e+00
   8.4193893e-02  -4.6418921e+00
   9.3956090e-02  -5.1145901e+00
   1.0397200e-01  -5.5858724e+00
   1.1420311e-01  -6.0530894e+00
   1.2461054e-01  -6.5137879e+00
   1.3515560e-01  -6.9657420e+00
   1.4580029e-01  -7.4069751e+00
   1.5650769e-01  -7.8357728e+00
   1.6724237e-01  -8.2506877e+00
   1.7797066e-01  -8.6505373e+00
   1.8866095e-01  -9.0343957e+00
   1.9928379e-01  -9.4015801e+00
   2.0981209e-01  -9.7516336e+00
   2.2022116e-01  -1.0084306e+01
   2.3048875e-01  -1.0399532e+01
   2.4059501e-01  -1.0697408e+01
   2.5052248e-01  -1.0978172e+01
   2.6025597e-01  -1.1242181e+01
   2.6978249e-01  -1.1489887e+01
   2.7909113e-01  -1.1721825e+01
   2.8817289e-01  -1.1938586e+01
   2.9702058e-01  -1.2140811e+01
   3.0562865e-01  -1.2329169e+01
   3.1399303e-01  -1.2504348e+01
   3.2211102e-01  -1.2667044e+01
   3.2998109e-01  -1.2817952e+01
   3.3760280e-01  -1.2957761e+01
   3.4497662e-01  -1.3087143e+01
   3.5210383e-01  -1.3206752e+01
   3.5898638e-01  -1.3317221e+01
   3.6562683e-01  -1.3419154e+01
   3.7202819e-01  -1.3513132e+01
   3.7819389e-01  -1.3599705e+01
   3.8412763e-01  -1.3679395e+01
   3.8983341e-01  -1.3752694e+01
   3.9531537e-01  -1.3820068e+01
   4.0057778e-01  -1.3881951e+01
   4.0562503e-01  -1.3938753e+01
   4.1046151e-01  -1.3990854e+01
   4.1509165e-01  -1.4038611e+01
   4.1951988e-01  -1.4082357e+01
   4.2375059e-01  -1.4122401e+01
   4.2778814e-01  -1.4159030e+01
   4.3163684e-01  -1.4192512e+01
   4.3530095e-01  -1.4223094e+01
   4.3878469e-01  -1.4251007e+01
   4.4209224e-01  -1.4276463e+01
   4.4522775e-01  -1.4299659e+01
   4.4819533e-01  -1.4320778e+01
   4.5099911e-01  -1.4339988e+01
   4.5364320e-01  -1.4357445e+01
   4.5613173e-01  -1.4373294e+01
   4.5846890e-01  -1.4387666e+01
   4.6065893e-01  -1.4400686e+01
   4.6270611e-01  -1.4412465e+01
   4.6461483e-01  -1.4423107e+01
   4.6638958e-01  -1.4432710e+01
   4.6803493e-01  -1.4441361e+01
   4.6955560e-01  -1.4449142e+01
   4.7095640e-01  -1.4456127e+01
   4.7224229e-01  -1.4462386e+01
   4.7341836e-01  -1.4467982e+01
   4.7448979e-01  -1.4472973e+01
   4.7551020e-01  -1.4477633e+01
   4.7653061e-01  -1.4482200e+01
   4.7755101e-01  -1.4486676e+01
   4.7857142e-01  -1.4491060e+01
   4.7959183e-01  -1.4495353e+01
   4.8061224e-01  -1.4499555e+01
   4.8163264e-01  -1.4503665e+01
   4.8265305e-01  -1.4507684e+01
   4.8367346e-01  -1.4511613e+01
   4.8469387e-01  -1.4515451e+01
   4.8571428e-01  -1.4519198e+01
   4.8673468e-01  -1.4522854e+01
   4.8775509e-01  -1.4526421e+01
   4.8877550e-01  -1.4529897e+01
   4.8979591e-01  -1.4533283e+01
   4.9081631e-01  -1.4536579e+01
   4.9183672e-01  -1.4539785e+01
   4.9285713e-01  -1.4542902e+01
   4.9387754e-01  -1.4545929e+01
   4.9489795e-01  -1.4548867e+01
   4.9591835e-01  -1.4551716e+01
   4.9693876e-01  -1.4554476e+01
   4.9795917e-01  -1.4557146e+01
   4.9897958e-01  -1.4559728e+01
   4.9999999e-01  -1.4562222e+01
   5.0102039e-01  -1.4564664e+01
   5.0204080e-01  -1.4567092e+01
   5.0306121e-01  -1.4569508e+01
   5.0408162e-01  -1.4571909e+01
   5.0510202e-01  -1.4574298e+01
   5.0612243e-01  -1.4576673e+01
   5.0714284e-01  -1.4579034e+01
   5.0816325e-01  -1.4581383e+01
   5.0918366e-01  -1.4583718e+01
   5.1020406e-01  -1.4586040e+01
   5.1122447e-01  -1.4588348e+01
   5.1224488e-01  -1.4590644e+01
   5.1326529e-01  -1.4592926e+01
   5.1428569e-01  -1.4595196e+01
   5.1530610e-01  -1.4597452e+01
   5.1632651e-01  -1.4599695e+01
   5.1734692e-01  -1.4601925e+01
   5.1836733e-01  -1.4604143e+01
   5.1938773e-01  -1.4606347e+01
   5.2040814e-01  -1.4608539e+01
   5.2142855e-01  -1.4610717e+01
   5.2244896e-01  -1.4612883e+01
   5.2346936e-01  -1.4615036e+01
   5.2448977e-01  -1.4617176e+01
   5.2551018e-01  -1.4619304e+01
   5.2658161e-01  -1.4621524e+01
   5.2775816e-01  -1.4623946e+01
   5.2904612e-01  -1.4626579e+01
   5.3045193e-01  -1.4629429e+01
   5.3198198e-01  -1.4632504e+01
   5.3364270e-01  -1.4635811e+01
   5.3544056e-01  -1.4639353e+01
   5.3738202e-01  -1.4643135e+01
   5.3947351e-01  -1.4647160e+01
   5.4172149e-01  -1.4651429e+01
   5.4413234e-01  -1.4655941e+01
   5.4671244e-01  -1.4660696e+01
   5.4946809e-01  -1.4665691e+01
   5.5240554e-01  -1.4670919e+01
   5.5553097e-01  -1.4676376e+01
   5.5885044e-01  -1.4682051e+01
   5.6236994e-01  -1.4687935e+01
   5.6609531e-01  -1.4694016e+01
   5.7003225e-01  -1.4700278e+01
   5.7418631e-01  -1.4706706e+01
   5.7856282e-01  -1.4713281e+01
   5.8316692e-01  -1.4719982e+01
   5.8800348e-01  -1.4726787e+01
   5.9307708e-01  -1.4733671e+01
   5.9839198e-01  -1.4740607e+01
   6.0395208e-01  -1.4747568e+01
   6.0976083e-01  -1.4754524e+01
   6.1582122e-01  -1.4761443e+01
   6.2213572e-01  -1.4768293e+01
   6.2870616e-01  -1.4775039e+01
   6.3553376e-01  -1.4781648e+01
   6.4261895e-01  -1.4788084e+01
   6.4996138e-01  -1.4794313e+01
   6.5755977e-01  -1.4800301e+01
   6.6541190e-01  -1.4806014e+01
   6.7351445e-01  -1.4811419e+01
   6.8186295e-01  -1.4816486e+01
   6.9045169e-01  -1.4821188e+01
   6.9927363e-01  -1.4825498e+01
   7.0832033e-01  -1.4829396e+01
   7.1758182e-01  -1.4832864e+01
   7.2704660e-01  -1.4835888e+01
   7.3670151e-01  -1.4838461e+01
   7.4653173e-01  -1.4840579e+01
   7.5652070e-01  -1.4842245e+01
   7.6665012e-01  -1.4843467e+01
   7.7689995e-01  -1.4844260e+01
   7.8724839e-01  -1.4844643e+01
   7.9767200e-01  -1.4844642e+01
   8.0814569e-01  -1.4844287e+01
   8.1864287e-01  -1.4843613e+01
   8.2913557e-01  -1.4842658e+01
   8.3959460e-01  -1.4841466e+01
   8.4998976e-01  -1.4840079e+01
   8.6029005e-01  -1.4838543e+01
   8.7046398e-01  -1.4836903e+01
   8.8047982e-01  -1.4835203e+01
   8.9030595e-01  -1.4833485e+01
   8.9991120e-01  -1.4831787e+01
   9.0926522e-01  -1.4830144e+01
   9.1833887e-01  -1.4828586e+01
   9.2710458e-01  -1.4827138e+01
   9.3553675e-01  -1.4825817e+01
   9.4361215e-01  -1.4824639e+01
   9.5131019e-01  -1.4823610e+01
   9.5861330e-01  -1.4822733e+01
   9.6550719e-01  -1.4822004e+01
   9.7198105e-01  -1.4821419e+01
   9.7802775e-01  -1.4820966e+01
   9.8364391e-01  -1.4820633e+01
   9.8882992e-01  -1.4820406e+01
   9.9359015e-01  -1.4820270e+01
   9.9793230e-01  -1.4820209e+01


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -1.4901309e+00
   7.5557384e-03  -4.5903546e+00
   1.3163558e-02  -7.9420066e+00
   1.9262189e-02  -1.1533843e+01
   2.5847735e-02  -1.5350585e+01
   3.2910864e-02  -1.9373136e+01
   4.0437094e-02  -2.3579089e+01
   4.8407098e-02  -2.7943287e+01
   5.6797117e-02  -3.2438441e+01
   6.5579447e-02  -3.7035803e+01
   7.4722998e-02  -4.1705845e+01
   8.4193893e-02  -4.6418921e+01
   9.3956090e-02  -5.1145901e+01
   1.0397200e-01  -5.5858724e+01
   1.1420311e-01  -6.0530894e+01
   1.2461054e-01  -6.5137879e+01
   1.3515560e-01  -6.9657420e+01
   1.4580029e-01  -7.4069751e+01
   1.5650769e-01  -7.8357728e+01
   1.6724237e-01  -8.2506877e+01
   1.7797066e-01  -8.6505373e+01
   1.8866095e-01  -9.0343957e+01
   1.9928379e-01  -9.4015801e+01
   2.0981209e-01  -9.7516336e+01
   2.2022116e-01  -1.0084306e+02
   2.3048875e-01  -1.0399532e+02
   2.4059501e-01  -1.0697408e+02
   2.5052248e-01  -1.0978172e+02
   2.6025597e-01  -1.1242181e+02
   2.6978249e-01  -1.1489887e+02
   2.7909113e-01  -1.1721825e+02
   2.8817289e-01  -1.1938586e+02
   2.9702058e-01  -1.2140811e+02
   3.0562865e-01  -1.2329169e+02
   3.1399303e-01  -1.2504348e+02
   3.2211102e-01  -1.2667044e+02
   3.2998109e-01  -1.2817952e+02
   3.3760280e-01  -1.2957761e+02
   3.4497662e-01  -1.3087143e+02
   3.5210383e-01  -1.3206752e+02
   3.5898638e-01  -1.3317221e+02
   3.6562683e-01  -1.3419154e+02
   3.7202819e-01  -1.3513132e+02
   3.7819389e-01  -1.3599705e+02
   3.8412763e-01  -1.3679395e+02
   3.8983341e-01  -1.3752694e+02
   3.9531537e-01  -1.3820068e+02
   4.0057778e-01  -1.3881951e+02
   4.0562503e-01  -1.3938753e+02
   4.1046151e-01  -1.3990854e+02
   4.1509165e-01  -1.4038611e+02
   4.1951988e-01  -1.4082357e+02
   4.2375059e-01  -1.4122401e+02
   4.2778814e-01  -1.4159030e+02
   4.3163684e-01  -1.4192512e+02
   4.3530095e-01  -1.4223094e+02
   4.3878469e-01  -1.4251007e+02
   4.4209224e-01  -1.4276463e+02
   4.4522775e-01  -1.4299659e+02
   4.4819533e-01  -1.4320778e+02
   4.5099911e-01  -1.4339988e+02
   4.5364320e-01  -1.4357445e+02
   4.5613173e-01  -1.4373294e+02
   4.5846890e-01  -1.4387666e+02
   4.6065893e-01  -1.4400686e+02
   4.6270611e-01  -1.4412465e+02
   4.6461483e-01  -1.4423107e+02
   4.6638958e-01  -1.4432710e+02
   4.6803493e-01  -1.4441361e+02
   4.6955560e-01  -1.4449142e+02
   4.7095640e-01  -1.4456127e+02
   4.7224229e-01  -1.4462386e+02
   4.7341836e-01  -1.4467982e+02
   4.7448979e-01  -1.4472973e+02
   4.7551020e-01  -1.4477633e+02
   4.7653061e-01  -1.4482200e+02
   4.7755101e-01  -1.4486676e+02
   4.7857142e-01  -1.4491060e+02
   4.7959183e-01  -1.4495353e+02
   4.8061224e-01  -1.4499555e+02
   4.8163264e-01  -1.4503665e+02
   4.8265305e-01  -1.4507684e+02
   4.8367346e-01  -1.4511613e+02
   4.8469387e-01  -1.4515451e+02
   4.8571428e-01  -1.4519198e+02
   4.8673468e-01  -1.4522854e+02
   4.8775509e-01  -1.4526421e+02
   4.8877550e-01  -1.4529897e+02
   4.8979591e-01  -1.4533283e+02
   4.9081631e-01  -1.4536579e+02
   4.9183672e-01  -1.4539785e+02
   4.9285713e-01  -1.4542902e+02
   4.9387754e-01  -1.4545929e+02
   4.9489795e-01  -1.4548867e+02
   4.9591835e-01  -1.4551716e+02
   4.9693876e-01  -1.4554476e+02
   4.9795917e-01  -1.4557146e+02
   4.9897958e-01  -1.4559728e+02
   4.9999999e-01  -1.4562222e+02
   5.0102039e-01  -1.4564664e+02
   5.0204080e-01  -1.4567092e+02
   5.0306121e-01  -1.4569508e+02
   5.0408162e-01  -1.4571909e+02
   5.0510202e-01  -1.4574298e+02
   5.0612243e-01  -1.4576673e+02
   5.0714284e-01  -1.4579034e+02
   5.0816325e-01  -1.4581383e+02
   5.0918366e-01  -1.4583718e+02
   5.1020406e-01  -1.4586040e+02
   5.1122447e-01  -1.4588348e+02
   5.1224488e-01  -1.4590644e+02
   5.1326529e-01  -1.4592926e+02
   5.1428569e-01  -1.4595196e+02
   5.1530610e-01  -1.4597452e+02
   5.1632651e-01  -1.4599695e+02
   5.1734692e-01  -1.4601925e+02
   5.1836733e-01  -1.4604143e+02
   5.1938773e-01  -1.4606347e+02
   5.2040814e-01  -1.4608539e+02
   5.2142855e-01  -1.4610717e+02
   5.2244896e-01  -1.4612883e+02
   5.2346936e-01  -1.4615036e+02
   5.2448977e-01  -1.4617176e+02
   5.2551018e-01  -1.4619304e+02
   5.2658161e-01  -1.4621524e+02
   5.2775816e-01  -1.4623946e+02
   5.2904612e-01  -1.4626579e+02
   5.3045193e-01  -1.4629429e+02
   5.3198198e-01  -1.4632504e+02
   5.3364270e-01  -1.4635811e+02
   5.3544056e-01  -1.4639353e+02
   5.3738202e-01  -1.4643135e+02
   5.3947351e-01  -1.4647160e+02
   5.4172149e-01  -1.4651429e+02
   5.4413234e-01  -1.4655941e+02
   5.4671244e-01  -1.4660696e+02
   5.4946809e-01  -1.4665691e+02
   5.5240554e-01  -1.4670919e+02
   5.5553097e-01  -1.4676376e+02
   5.5885044e-01  -1.4682051e+02
   5.6236994e-01  -1.4687935e+02
   5.6609531e-01  -1.4694016e+02
   5.7003225e-01  -1.4700278e+02
   5.7418631e-01  -1.4706706e+02
   5.7856282e-01  -1.4713281e+02
   5.8316692e-01  -1.4719982e+02
   5.8800348e-01  -1.4726787e+02
   5.9307708e-01  -1.4733671e+02
   5.9839198e-01  -1.4740607e+02
   6.0395208e-01  -1.4747568e+02
   6.0976083e-01  -1.4754524e+02
   6.1582122e-01  -1.4761443e+02
   6.2213572e-01  -1.4768293e+02
   6.2870616e-01  -1.4775039e+02
   6.3553376e-01  -1.4781648e+02
   6.4261895e-01  -1.4788084e+02
   6.4996138e-01  -1.4794313e+02
   6.5755977e-01  -1.4800301e+02
   6.6541190e-01  -1.4806014e+02
   6.7351445e-01  -1.4811419e+02
   6.8186295e-01  -1.4816486e+02
   6.9045169e-01  -1.4821188e+02
   6.9927363e-01  -1.4825498e+02
   7.0832033e-01  -1.4829396e+02
   7.1758182e-01  -1.4832864e+02
   7.2704660e-01  -1.4835888e+02
   7.3670151e-01  -1.4838461e+02
   7.4653173e-01  -1.4840579e+02
   7.5652070e-01  -1.4842245e+02
   7.6665012e-01  -1.4843467e+02
   7.7689995e-01  -1.4844260e+02
   7.8724839e-01  -1.4844643e+02
   7.9767200e-01  -1.4844642e+02
   8.0814569e-01  -1.4844287e+02
   8.1864287e-01  -1.4843613e+02
   8.2913557e-01  -1.4842658e+02
   8.3959460e-01  -1.4841466e+02
   8.4998976e-01  -1.4840079e+02
   8.6029005e-01  -1.4838543e+02
   8.7046398e-01  -1.4836903e+02
   8.8047982e-01  -1.4835203e+02
   8.9030595e-01  -1.4833485e+02
   8.9991120e-01  -1.4831787e+02
   9.0926522e-01  -1.4830144e+02
   9.1833887e-01  -1.4828586e+02
   9.2710458e-01  -1.4827138e+02
   9.3553675e-01  -1.4825817e+02
   9.4361215e-01  -1.4824639e+02
   9.5131019e-01  -1.4823610e+02
   9.5861330e-01  -1.4822733e+02
   9.6550719e-01  -1.4822004e+02
   9.7198105e-01  -1.4821419e+02
   9.7802775e-01  -1.4820966e+02
   9.8364391e-01  -1.4820633e+02
   9.8882992e-01  -1.4820406e+02
   9.9359015e-01  -1.4820270e+02
   9.9793230e-01  -1.4820209e+02


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -1.4901309e+01
   7.5557384e-03  -4.5903546e+01
   1.3163558e-02  -7.9420066e+01
   1.9262189e-02  -1.1533843e+02
   2.5847735e-02  -1.5350585e+02
   3.2910864e-02  -1.9373136e+02
   4.0437094e-02  -2.3579089e+02
   4.8407098e-02  -2.7943287e+02
   5.6797117e-02  -3.2438441e+02
   6.5579447e-02  -3.7035803e+02
   7.4722998e-02  -4.1705845e+02
   8.4193893e-02  -4.6418921e+02
   9.3956090e-02  -5.1145901e+02
   1.0397200e-01  -5.5858724e+02
   1.1420311e-01  -6.0530894e+02
   1.2461054e-01  -6.5137879e+02
   1.3515560e-01  -6.9657420e+02
   1.4580029e-01  -7.4069751e+02
   1.5650769e-01  -7.8357728e+02
   1.6724237e-01  -8.2506877e+02
   1.7797066e-01  -8.6505373e+02
   1.8866095e-01  -9.0343957e+02
   1.9928379e-01  -9.4015801e+02
   2.0981209e-01  -9.7516336e+02
   2.2022116e-01  -1.0084306e+03
   2.3048875e-01  -1.0399532e+03
   2.4059501e-01  -1.0697408e+03
   2.5052248e-01  -1.0978172e+03
   2.6025597e-01  -1.1242181e+03
   2.6978249e-01  -1.1489887e+03
   2.7909113e-01  -1.1721825e+03
   2.8817289e-01  -1.1938586e+03
   2.9702058e-01  -1.2140811e+03
   3.0562865e-01  -1.2329169e+03
   3.1399303e-01  -1.2504348e+03
   3.2211102e-01  -1.2667044e+03
   3.2998109e-01  -1.2817952e+03
   3.3760280e-01  -1.2957761e+03
   3.4497662e-01  -1.3087143e+03
   3.5210383e-01  -1.3206752e+03
   3.5898638e-01  -1.3317221e+03
   3.6562683e-01  -1.3419154e+03
   3.7202819e-01  -1.3513132e+03
   3.7819389e-01  -1.3599705e+03
   3.8412763e-01  -1.3679395e+03
   3.8983341e-01  -1.3752694e+03
   3.9531537e-01  -1.3820068e+03
   4.0057778e-01  -1.3881951e+03
   4.0562503e-01  -1.3938753e+03
   4.1046151e-01  -1.3990854e+03
   4.1509165e-01  -1.4038611e+03
   4.1951988e-01  -1.4082357e+03
   4.2375059e-01  -1.4122401e+03
   4.2778814e-01  -1.4159030e+03
   4.3163684e-01  -1.4192512e+03
   4.3530095e-01  -1.4223094e+03
   4.3878469e-01  -1.4251007e+03
   4.4209224e-01  -1.4276463e+03
   4.4522775e-01  -1.4299659e+03
   4.4819533e-01  -1.4320778e+03
   4.5099911e-01  -1.4339988e+03
   4.5364320e-01  -1.4357445e+03
   4.5613173e-01  -1.4373294e+03
   4.5846890e-01  -1.4387666e+03
   4.6065893e-01  -1.4400686e+03
   4.6270611e-01  -1.4412465e+03
   4.6461483e-01  -1.4423107e+03
   4.6638958e-01  -1.4432710e+03
   4.6803493e-01  -1.4441361e+03
   4.6955560e-01  -1.4449142e+03
   4.7095640e-01  -1.4456127e+03
   4.7224229e-01  -1.4462386e+03
   4.7341836e-01  -1.4467982e+03
   4.7448979e-01  -1.4472973e+03
   4.7551020e-01  -1.4477633e+03
   4.7653061e-01  -1.4482200e+03
   4.7755101e-01  -1.4486676e+03
   4.7857142e-01  -1.4491060e+03
   4.7959183e-01  -1.4495353e+03
   4.8061224e-01  -1.4499555e+03
   4.8163264e-01  -1.4503665e+03
   4.8265305e-01  -1.4507684e+03
   4.8367346e-01  -1.4511613e+03
   4.8469387e-01  -1.4515451e+03
   4.8571428e-01  -1.4519198e+03
   4.8673468e-01  -1.4522854e+03
   4.8775509e-01  -1.4526421e+03
   4.8877550e-01  -1.4529897e+03
   4.8979591e-01  -1.4533283e+03
   4.9081631e-01  -1.4536579e+03
   4.9183672e-01  -1.4539785e+03
   4.9285713e-01  -1.4542902e+03
   4.9387754e-01  -1.4545929e+03
   4.9489795e-01  -1.4548867e+03
   4.9591835e-01  -1.4551716e+03
   4.9693876e-01  -1.4554476e+03
   4.9795917e-01  -1.4557146e+03
   4.9897958e-01  -1.4559728e+03
   4.9999999e-01  -1.4562222e+03
   5.0102039e-01  -1.4564664e+03
   5.0204080e-01  -1.4567092e+03
   5.0306121e-01  -1.4569508e+03
   5.0408162e-01  -1.4571909e+03
   5.0510202e-01  -1.4574298e+03
   5.0612243e-01  -1.4576673e+03
   5.0714284e-01  -1.4579034e+03
   5.0816325e-01  -1.4581383e+03
   5.0918366e-01  -1.4583718e+03
   5.1020406e-01  -1.4586040e+03
   5.1122447e-01  -1.4588348e+03
   5.1224488e-01  -1.4590644e+03
   5.1326529e-01  -1.4592926e+03
   5.1428569e-01  -1.4595196e+03
   5.1530610e-01  -1.4597452e+03
   5.1632651e-01  -1.4599695e+03
   5.1734692e-01  -1.4601925e+03
   5.1836733e-01  -1.4604143e+03
   5.1938773e-01  -1.4606347e+03
   5.2040814e-01  -1.4608539e+03
   5.2142855e-01  -1.4610717e+03
   5.2244896e-01  -1.4612883e+03
   5.2346936e-01  -1.4615036e+03
   5.2448977e-01  -1.4617176e+03
   5.2551018e-01  -1.4619304e+03
   5.2658161e-01  -1.4621524e+03
   5.2775816e-01  -1.4623946e+03
   5.2904612e-01  -1.4626579e+03
   5.3045193e-01  -1.4629429e+03
   5.3198198e-01  -1.4632504e+03
   5.3364270e-01  -1.4635811e+03
   5.3544056e-01  -1.4639353e+03
   5.3738202e-01  -1.4643135e+03
   5.3947351e-01  -1.4647160e+03
   5.4172149e-01  -1.4651429e+03
   5.4413234e-01  -1.4655941e+03
   5.4671244e-01  -1.4660696e+03
   5.4946809e-01  -1.4665691e+03
   5.5240554e-01  -1.4670919e+03
   5.5553097e-01  -1.4676376e+03
   5.5885044e-01  -1.4682051e+03
   5.6236994e-01  -1.4687935e+03
   5.6609531e-01  -1.4694016e+03
   5.7003225e-01  -1.4700278e+03
   5.7418631e-01  -1.4706706e+03
   5.7856282e-01  -1.4713281e+03
   5.8316692e-01  -1.4719982e+03
   5.8800348e-01  -1.4726787e+03
   5.9307708e-01  -1.4733671e+03
   5.9839198e-01  -1.4740607e+03
   6.0395208e-01  -1.4747568e+03
   6.0976083e-01  -1.4754524e+03
   6.1582122e-01  -1.4761443e+03
   6.2213572e-01  -1.4768293e+03
   6.2870616e-01  -1.4775039e+03
   6.3553376e-01  -1.4781648e+03
   6.4261895e-01  -1.4788084e+03
   6.4996138e-01  -1.4794313e+03
   6.5755977e-01  -1.4800301e+03
   6.6541190e-01  -1.4806014e+03
   6.7351445e-01  -1.4811419e+03
   6.8186295e-01  -1.4816486e+03
   6.9045169e-01  -1.4821188e+03
   6.9927363e-01  -1.4825498e+03
   7.0832033e-01  -1.4829396e+03
   7.1758182e-01  -1.4832864e+03
   7.2704660e-01  -1.4835888e+03
   7.3670151e-01  -1.4838461e+03
   7.4653173e-01  -1.4840579e+03
   7.5652070e-01  -1.4842245e+03
   7.6665012e-01  -1.4843467e+03
   7.7689995e-01  -1.4844260e+03
   7.8724839e-01  -1.4844643e+03
   7.9767200e-01  -1.4844642e+03
   8.0814569e-01  -1.4844287e+03
   8.1864287e-01  -1.4843613e+03
   8.2913557e-01  -1.4842658e+03
   8.3959460e-01  -1.4841466e+03
   8.4998976e-01  -1.4840079e+03
   8.6029005e-01  -1.4838543e+03
   8.7046398e-01  -1.4836903e+03
   8.8047982e-01  -1.4835203e+03
   8.9030595e-01  -1.4833485e+03
   8.9991120e-01  -1.4831787e+03
   9.0926522e-01  -1.4830144e+03
   9.1833887e-01  -1.4828586e+03
   9.2710458e-01  -1.4827138e+03
   9.3553675e-01  -1.4825817e+03
   9.4361215e-01  -1.4824639e+03
   9.5131019e-01  -1.4823610e+03
   9.5861330e-01  -1.4822733e+03
   9.6550719e-01  -1.4822004e+03
   9.7198105e-01  -1.4821419e+03
   9.7802775e-01  -1.4820966e+03
   9.8364391e-01  -1.4820633e+03
   9.8882992e-01  -1.4820406e+03
   9.9359015e-01  -1.4820270e+03
   9.9793230e-01  -1.4820209e+03


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03  -1.0038172e-02
   7.5557384e-03  -3.0922633e-02
   1.3163558e-02  -5.3500825e-02
   1.9262189e-02  -7.7697004e-02
   2.5847735e-02  -1.0340825e-01
   3.2910864e-02  -1.3050590e-01
   4.0437094e-02  -1.5883904e-01
   4.8407098e-02  -1.8823818e-01
   5.6797117e-02  -2.1851951e-01
   6.5579447e-02  -2.4948934e-01
   7.4722998e-02  -2.8094878e-01
   8.4193893e-02  -3.1269813e-01
   9.3956090e-02  -3.4454112e-01
   1.0397200e-01  -3.7628876e-01
   1.1420311e-01  -4.0776254e-01
   1.2461054e-01  -4.3879720e-01
   1.3515560e-01  -4.6924280e-01
   1.4580029e-01  -4.9896619e-01
   1.5650769e-01  -5.2785187e-01
   1.6724237e-01  -5.5580235e-01
   1.7797066e-01  -5.8273797e-01
   1.8866095e-01  -6.0859635e-01
   1.9928379e-01  -6.3333149e-01
   2.0981209e-01  -6.5691263e-01
   2.2022116e-01  -6.7932289e-01
   2.3048875e-01  -7.0055788e-01
   2.4059501e-01  -7.2062412e-01
   2.5052248e-01  -7.3953763e-01
   2.6025597e-01  -7.5732238e-01
   2.6978249e-01  -7.7400897e-01
   2.7909113e-01  -7.8963329e-01
   2.8817289e-01  -8.0423531e-01
   2.9702058e-01  -8.1785807e-01
   3.0562865e-01  -8.3054667e-01
   3.1399303e-01  -8.4234747e-01
   3.2211102e-01  -8.5330738e-01
   3.2998109e-01  -8.6347325e-01
   3.3760280e-01  -8.7289138e-01
   3.4497662e-01  -8.8160711e-01
   3.5210383e-01  -8.8966452e-01
   3.5898638e-01  -8.9710613e-01
   3.6562683e-01  -9.0397281e-01
   3.7202819e-01  -9.1030356e-01
   3.7819389e-01  -9.1613549e-01
   3.8412763e-01  -9.2150375e-01
   3.8983341e-01  -9.2644155e-01
   3.9531537e-01  -9.3098013e-01
   4.0057778e-01  -9.3514886e-01
   4.0562503e-01  -9.3897524e-01
   4.1046151e-01  -9.4248500e-01
   4.1509165e-01  -9.4570214e-01
   4.1951988e-01  -9.4864906e-01
   4.2375059e-01  -9.5134659e-01
   4.2778814e-01  -9.5381410e-01
   4.3163684e-01  -9.5606958e-01
   4.3530095e-01  -9.5812974e-01
   4.3878469e-01  -9.6001006e-01
   4.4209224e-01  -9.6172487e-01
   4.4522775e-01  -9.6328746e-01
   4.4819533e-01  -9.6471011e-01
   4.5099911e-01  -9.6600419e-01
   4.5364320e-01  -9.6718020e-01
   4.5613173e-01  -9.6824783e-01
   4.5846890e-01  -9.6921603e-01
   4.6065893e-01  -9.7009307e-01
   4.6270611e-01  -9.7088655e-01
   4.6461483e-01  -9.7160350e-01
   4.6638958e-01  -9.7225038e-01
   4.6803493e-01  -9.7283315e-01
   4.6955560e-01  -9.7335729e-01
   4.7095640e-01  -9.7382785e-01
   4.7224229e-01  -9.7424947e-01
   4.7341836e-01  -9.7462643e-01
   4.7448979e-01  -9.7496268e-01
   4.7551020e-01  -9.7527656e-01
   4.7653061e-01  -9.7558425e-01
   4.7755101e-01  -9.7588577e-01
   4.7857142e-01  -9.7618111e-01
   4.7959183e-01  -9.7647030e-01
   4.8061224e-01  -9.7675333e-01
   4.8163264e-01  -9.7703022e-01
   4.8265305e-01  -9.7730098e-01
   4.8367346e-01  -9.7756562e-01
   4.8469387e-01  -9.7782414e-01
   4.8571428e-01  -9.7807657e-01
   4.8673468e-01  -9.7832289e-01
   4.8775509e-01  -9.7856313e-01
   4.8877550e-01  -9.7879730e-01
   4.8979591e-01  -9.7902540e-01
   4.9081631e-01  -9.7924745e-01
   4.9183672e-01  -9.7946344e-01
   4.9285713e-01  -9.7967340e-01
   4.9387754e-01  -9.7987733e-01
   4.9489795e-01  -9.8007524e-01
   4.9591835e-01  -9.8026714e-01
   4.9693876e-01  -9.8045304e-01
   4.9795917e-01  -9.8063296e-01
   4.9897958e-01  -9.8080688e-01
   4.9999999e-01  -9.8097484e-01
   5.0102039e-01  -9.8113934e-01
   5.0204080e-01  -9.8130295e-01
   5.0306121e-01  -9.8146565e-01
   5.0408162e-01  -9.8162745e-01
   5.0510202e-01  -9.8178834e-01
   5.0612243e-01  -9.8194833e-01
   5.0714284e-01  -9.8210742e-01
   5.0816325e-01  -9.8226562e-01
   5.0918366e-01  -9.8242292e-01
   5.1020406e-01  -9.8257933e-01
   5.1122447e-01  -9.8273486e-01
   5.1224488e-01  -9.8288949e-01
   5.1326529e-01  -9.8304325e-01
   5.1428569e-01  -9.8319612e-01
   5.1530610e-01  -9.8334811e-01
   5.1632651e-01  -9.8349922e-01
   5.1734692e-01  -9.8364946e-01
   5.1836733e-01  -9.8379882e-01
   5.1938773e-01  -9.8394732e-01
   5.2040814e-01  -9.8409495e-01
   5.2142855e-01  -9.8424171e-01
   5.2244896e-01  -9.8438761e-01
   5.2346936e-01  -9.8453265e-01
   5.2448977e-01  -9.8467683e-01
   5.2551018e-01  -9.8482016e-01
   5.2658161e-01  -9.8496973e-01
   5.2775816e-01  -9.8513289e-01
   5.2904612e-01  -9.8531022e-01
   5.3045193e-01  -9.8550223e-01
   5.3198198e-01  -9.8570939e-01
   5.3364270e-01  -9.8593211e-01
   5.3544056e-01  -9.8617074e-01
   5.3738202e-01  -9.8642552e-01
   5.3947351e-01  -9.8669665e-01
   5.4172149e-01  -9.8698421e-01
   5.4413234e-01  -9.8728821e-01
   5.4671244e-01  -9.8760854e-01
   5.4946809e-01  -9.8794498e-01
   5.5240554e-01  -9.8829720e-01
   5.5553097e-01  -9.8866476e-01
   5.5885044e-01  -9.8904709e-01
   5.6236994e-01  -9.8944347e-01
   5.6609531e-01  -9.8985308e-01
   5.7003225e-01  -9.9027494e-01
   5.7418631e-01  -9.9070795e-01
   5.7856282e-01  -9.9115085e-01
   5.8316692e-01  -9.9160226e-01
   5.8800348e-01  -9.9206066e-01
   5.9307708e-01  -9.9252439e-01
   5.9839198e-01  -9.9299168e-01
   6.0395208e-01  -9.9346061e-01
   6.0976083e-01  -9.9392918e-01
   6.1582122e-01  -9.9439527e-01
   6.2213572e-01  -9.9485668e-01
   6.2870616e-01  -9.9531115e-01
   6.3553376e-01  -9.9575634e-01
   6.4261895e-01  -9.9618993e-01
   6.4996138e-01  -9.9660956e-01
   6.5755977e-01  -9.9701292e-01
   6.6541190e-01  -9.9739774e-01
   6.7351445e-01  -9.9776186e-01
   6.8186295e-01  -9.9810321e-01
   6.9045169e-01  -9.9841992e-01
   6.9927363e-01  -9.9871030e-01
   7.0832033e-01  -9.9897288e-01
   7.1758182e-01  -9.9920649e-01
   7.2704660e-01  -9.9941022e-01
   7.3670151e-01  -9.9958353e-01
   7.4653173e-01  -9.9972621e-01
   7.5652070e-01  -9.9983844e-01
   7.6665012e-01  -9.9992079e-01
   7.7689995e-01  -9.9997419e-01
   7.8724839e-01  -1.0000000e+00
   7.9767200e-01  -9.9999991e-01
   8.0814569e-01  -9.9997598e-01
   8.1864287e-01  -9.9993057e-01
   8.2913557e-01  -9.9986628e-01
   8.3959460e-01  -9.9978595e-01
   8.4998976e-01  -9.9969254e-01
   8.6029005e-01  -9.9958908e-01
   8.7046398e-01  -9.9947861e-01
   8.8047982e-01  -9.9936408e-01
   8.9030595e-01  -9.9924833e-01
   8.9991120e-01  -9.9913395e-01
   9.0926522e-01  -9.9902328e-01
   9.1833887e-01  -9.9891832e-01
   9.2710458e-01  -9.9882074e-01
   9.3553675e-01  -9.9873181e-01
   9.4361215e-01  -9.9865242e-01
   9.5131019e-01  -9.9858310e-01
   9.5861330e-01  -9.9852400e-01
   9.6550719e-01  -9.9847495e-01
   9.7198105e-01  -9.9843551e-01
   9.7802775e-01  -9.9840500e-01
   9.8364391e-01  -9.9838259e-01
   9.8882992e-01  -9.9836730e-01
   9.9359015e-01  -9.9835811e-01
   9.9793230e-01  -9.9835397e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.2258581e-04
   4.0080160e-03  -2.4456755e-04
   6.0120240e-03  -3.6594628e-04
   8.0160321e-03  -4.8672306e-04
   1.0020040e-02  -6.0689895e-04
   1.2024048e-02  -7.2647499e-04
   1.4028056e-02  -8.4545226e-04
   1.6032064e-02  -9.6383180e-04
   1.8036072e-02  -1.0816147e-03
   2.0040080e-02  -1.1988019e-03
   2.2044088e-02  -1.3153946e-03
   2.4048096e-02  -1.4313939e-03
   2.6052104e-02  -1.5468006e-03
   2.8056112e-02  -1.6616160e-03
   3.0060120e-02  -1.7758411e-03
   3.2064128e-02  -1.8894769e-03
   3.4068136e-02  -2.0025245e-03
   3.6072144e-02  -2.1149849e-03
   3.8076152e-02  -2.2268592e-03
   4.0080160e-02  -2.3381485e-03
   4.2084168e-02  -2.4488538e-03
   4.4088176e-02  -2.5589762e-03
   4.6092184e-02  -2.6685167e-03
   4.8096192e-02  -2.7774764e-03
   5.0100200e-02  -2.8858564e-03
   5.2104208e-02  -2.9936576e-03
   5.4108216e-02  -3.1008813e-03
   5.6112224e-02  -3.2075283e-03
   5.8116232e-02  -3.3135998e-03
   6.0120240e-02  -3.4190968e-03
   6.2124248e-02  -3.5240204e-03
   6.4128257e-02  -3.6283717e-03
   6.6132265e-02  -3.7321516e-03
   6.8136273e-02  -3.8353614e-03
   7.0140281e-02  -3.9380019e-03
   7.2144289e-02  -4.0400743e-03
   7.4148297e-02  -4.1415796e-03
   7.6152305e-02  -4.2425190e-03
   7.8156313e-02  -4.3428933e-03
   8.0160321e-02  -4.4427038e-03
   8.2164329e-02  -4.5419514e-03
   8.4168337e-02  -4.6406372e-03
   8.6172345e-02  -4.7387624e-03
   8.8176353e-02  -4.8363278e-03
   9.0180361e-02  -4.9333346e-03
   9.2184369e-02  -5.0297839e-03
   9.4188377e-02  -5.1256766e-03
   9.6192385e-02  -5.2210140e-03
   9.8196393e-02  -5.3157969e-03
   1.0020040e-01  -5.4100265e-03
   1.0220441e-01  -5.5037038e-03
   1.0420842e-01  -5.5968299e-03
   1.0621242e-01  -5.6894059e-03
   1.0821643e-01  -5.7814327e-03
   1.1022044e-01  -5.8729115e-03
   1.1222445e-01  -5.9638434e-03
   1.1422846e-01  -6.0542293e-03
   1.1623246e-01  -6.1440703e-03
   1.1823647e-01  -6.2333675e-03
   1.2024048e-01  -6.3221219e-03
   1.2224449e-01  -6.4103346e-03
   1.2424850e-01  -6.4980067e-03
   1.2625251e-01  -6.5851392e-03
   1.2825651e-01  -6.6717332e-03
   1.3026052e-01  -6.7577897e-03
   1.3226453e-01  -6.8433098e-03
   1.3426854e-01  -6.9282945e-03
   1.3627255e-01  -7.0127449e-03
   1.3827655e-01  -7.0966621e-03
   1.4028056e-01  -7.1800471e-03
   1.4228457e-01  -7.2629009e-03
   1.4428858e-01  -7.3452247e-03
   1.4629259e-01  -7.4270194e-03
   1.4829659e-01  -7.5082862e-03
   1.5030060e-01  -7.5890261e-03
   1.5230461e-01  -7.6692402e-03
   1.5430862e-01  -7.7489294e-03
   1.5631263e-01  -7.8280949e-03
   1.5831663e-01  -7.9067378e-03
   1.6032064e-01  -7.9848590e-03
   1.6232465e-01  -8.0624597e-03
   1.6432866e-01  -8.1395408e-03
   1.6633267e-01  -8.2161035e-03
   1.6833667e-01  -8.2921488e-03
   1.7034068e-01  -8.3676778e-03
   1.7234469e-01  -8.4426915e-03
   1.7434870e-01  -8.5171910e-03
   1.7635271e-01  -8.5911773e-03
   1.7835671e-01  -8.6646515e-03
   1.8036072e-01  -8.7376147e-03
   1.8236473e-01  -8.8100679e-03
   1.8436874e-01  -8.8820121e-03
   1.8637275e-01  -8.9534485e-03
   1.8837675e-01  -9.0243780e-03
   1.9038076e-01  -9.0948018e-03
   1.9238477e-01  -9.1647208e-03
   1.9438878e-01  -9.2341363e-03
   1.9639279e-01  -9.3030491e-03
   1.9839679e-01  -9.3714604e-03
   2.0040080e-01  -9.4393712e-03
   2.0240481e-01  -9.5067826e-03
   2.0440882e-01  -9.5736956e-03
   2.0641283e-01  -9.6401113e-03
   2.0841683e-01  -9.7060308e-03
   2.1042084e-01  -9.7714550e-03
   2.1242485e-01  -9.8363852e-03
   2.1442886e-01  -9.9008222e-03
   2.1643287e-01  -9.9647673e-03
   2.1843687e-01  -1.0028221e-02
   2.2044088e-01  -1.0091185e-02
   2.2244489e-01  -1.0153661e-02
   2.2444890e-01  -1.0215648e-02
   2.2645291e-01  -1.0277149e-02
   2.2845691e-01  -1.0338164e-02
   2.3046092e-01  -1.0398695e-02
   2.3246493e-01  -1.0458742e-02
   2.3446894e-01  -1.0518306e-02
   2.3647295e-01  -1.0577389e-02
   2.3847695e-01  -1.0635991e-02
   2.4048096e-01  -1.0694115e-02
   2.4248497e-01  -1.0751760e-02
   2.4448898e-01  -1.0808927e-02
   2.4649299e-01  -1.0865619e-02
   2.4849699e-01  -1.0921835e-02
   2.5050100e-01  -1.0977578e-02
   2.5250501e-01  -1.1032847e-02
   2.5450902e-01  -1.1087644e-02
   2.5651303e-01  -1.1141971e-02
   2.5851703e-01  -1.1195828e-02
   2.6052104e-01  -1.1249216e-02
   2.6252505e-01  -1.1302136e-02
   2.6452906e-01  -1.1354589e-02
   2.6653307e-01  -1.1406577e-02
   2.6853707e-01  -1.1458101e-02
   2.7054108e-01  -1.1509161e-02
   2.7254509e-01  -1.1559758e-02
   2.7454910e-01  -1.1609894e-02
   2.7655311e-01  -1.1659570e-02
   2.7855711e-01  -1.1708787e-02
   2.8056112e-01  -1.1757545e-02
   2.8256513e-01  -1.1805847e-02
   2.8456914e-01  -1.1853692e-02
   2.8657315e-01  -1.1901082e-02
   2.8857715e-01  -1.1948018e-02
   2.9058116e-01  -1.1994501e-02
   2.9258517e-01  -1.2040533e-02
   2.9458918e-01  -1.2086113e-02
   2.9659319e-01  -1.2131244e-02
   2.9859719e-01  -1.2175926e-02
   3.0060120e-01  -1.2220161e-02
   3.0260521e-01  -1.2263949e-02
   3.0460922e-01  -1.2307291e-02
   3.0661323e-01  -1.2350189e-02
   3.0861723e-01  -1.2392644e-02
   3.1062124e-01  -1.2434656e-02
   3.1262525e-01  -1.2476227e-02
   3.1462926e-01  -1.2517358e-02
   3.1663327e-01  -1.2558050e-02
   3.1863727e-01  -1.2598303e-02
   3.2064128e-01  -1.2638120e-02
   3.2264529e-01  -1.2677500e-02
   3.2464930e-01  -1.2716445e-02
   3.2665331e-01  -1.2754957e-02
   3.2865731e-01  -1.2793036e-02
   3.3066132e-01  -1.2830683e-02
   3.3266533e-01  -1.2867899e-02
   3.3466934e-01  -1.2904686e-02
   3.3667335e-01  -1.2941044e-02
   3.3867735e-01  -1.2976974e-02
   3.4068136e-01  -1.3012478e-02
   3.4268537e-01  -1.3047557e-02
   3.4468938e-01  -1.3082211e-02
   3.4669339e-01  -1.3116442e-02
   3.4869739e-01  -1.3150250e-02
   3.5070140e-01  -1.3183638e-02
   3.5270541e-01  -1.3216605e-02
   3.5470942e-01  -1.3249153e-02
   3.5671343e-01  -1.3281283e-02
   3.5871743e-01  -1.3312996e-02
   3.6072144e-01  -1.3344293e-02
   3.6272545e-01  -1.3375176e-02
   3.6472946e-01  -1.3405644e-02
   3.6673347e-01  -1.3435700e-02
   3.6873747e-01  -1.3465344e-02
   3.7074148e-01  -1.3494578e-02
   3.7274549e-01  -1.3523402e-02
   3.7474950e-01  -1.3551817e-02
   3.7675351e-01  -1.3579825e-02
   3.7875752e-01  -1.3607426e-02
   3.8076152e-01  -1.3634623e-02
   3.8276553e-01  -1.3661415e-02
   3.8476954e-01  -1.3687803e-02
   3.8677355e-01  -1.3713790e-02
   3.8877756e-01  -1.3739375e-02
   3.9078156e-01  -1.3764560e-02
   3.9278557e-01  -1.3789347e-02
   3.9478958e-01  -1.3813735e-02
   3.9679359e-01  -1.3837726e-02
   3.9879760e-01  -1.3861322e-02
   4.0080160e-01  -1.3884523e-02
   4.0280561e-01  -1.3907330e-02
   4.0480962e-01  -1.3929744e-02
   4.0681363e-01  -1.3951767e-02
   4.0881764e-01  -1.3973400e-02
   4.1082164e-01  -1.3994642e-02
   4.1282565e-01  -1.4015497e-02
   4.1482966e-01  -1.4035964e-02
   4.1683367e-01  -1.4056044e-02
   4.1883768e-01  -1.4075740e-02
   4.2084168e-01  -1.4095051e-02
   4.2284569e-01  -1.4113979e-02
   4.2484970e-01  -1.4132525e-02
   4.2685371e-01  -1.4150690e-02
   4.2885772e-01  -1.4168475e-02
   4.3086172e-01  -1.4185881e-02
   4.3286573e-01  -1.4202909e-02
   4.3486974e-01  -1.4219560e-02
   4.3687375e-01  -1.4235836e-02
   4.3887776e-01  -1.4251737e-02
   4.4088176e-01  -1.4267264e-02
   4.4288577e-01  -1.4282419e-02
   4.4488978e-01  -1.4297202e-02
   4.4689379e-01  -1.4311615e-02
   4.4889780e-01  -1.4325658e-02
   4.5090180e-01  -1.4339333e-02
   4.5290581e-01  -1.4352641e-02
   4.5490982e-01  -1.4365582e-02
   4.5691383e-01  -1.4378158e-02
   4.5891784e-01  -1.4390370e-02
   4.6092184e-01  -1.4402219e-02
   4.6292585e-01  -1.4413706e-02
   4.6492986e-01  -1.4424832e-02
   4.6693387e-01  -1.4435599e-02
   4.6893788e-01  -1.4446006e-02
   4.7094188e-01  -1.4456056e-02
   4.7294589e-01  -1.4465748e-02
   4.7494990e-01  -1.4475086e-02
   4.7695391e-01  -1.4484068e-02
   4.7895792e-01  -1.4492697e-02
   4.8096192e-01  -1.4500974e-02
   4.8296593e-01  -1.4508899e-02
   4.8496994e-01  -1.4516473e-02
   4.8697395e-01  -1.4523699e-02
   4.8897796e-01  -1.4530576e-02
   4.9098196e-01  -1.4537106e-02
   4.9298597e-01  -1.4543289e-02
   4.9498998e-01  -1.4549128e-02
   4.9699399e-01  -1.4554622e-02
   4.9899800e-01  -1.4559774e-02
   5.0100200e-01  -1.4564620e-02
   5.0300601e-01  -1.4569377e-02
   5.0501002e-01  -1.4574083e-02
   5.0701403e-01  -1.4578737e-02
   5.0901804e-01  -1.4583340e-02
   5.1102204e-01  -1.4587892e-02
   5.1302605e-01  -1.4592393e-02
   5.1503006e-01  -1.4596843e-02
   5.1703407e-01  -1.4601243e-02
   5.1903808e-01  -1.4605593e-02
   5.2104208e-01  -1.4609894e-02
   5.2304609e-01  -1.4614145e-02
   5.2505010e-01  -1.4618346e-02
   5.2705411e-01  -1.4622499e-02
   5.2905812e-01  -1.4626603e-02
   5.3106212e-01  -1.4630659e-02
   5.3306613e-01  -1.4634667e-02
   5.3507014e-01  -1.4638626e-02
   5.3707415e-01  -1.4642538e-02
   5.3907816e-01  -1.4646403e-02
   5.4108216e-01  -1.4650221e-02
   5.4308617e-01  -1.4653992e-02
   5.4509018e-01  -1.4657716e-02
   5.4709419e-01  -1.4661394e-02
   5.4909820e-01  -1.4665026e-02
   5.5110220e-01  -1.4668612e-02
   5.5310621e-01  -1.4672152e-02
   5.5511022e-01  -1.4675648e-02
   5.5711423e-01  -1.4679098e-02
   5.5911824e-01  -1.4682504e-02
   5.6112224e-01  -1.4685865e-02
   5.6312625e-01  -1.4689182e-02
   5.6513026e-01  -1.4692455e-02
   5.6713427e-01  -1.4695685e-02
   5.6913828e-01  -1.4698871e-02
   5.7114228e-01  -1.4702014e-02
   5.7314629e-01  -1.4705114e-02
   5.7515030e-01  -1.4708172e-02
   5.7715431e-01  -1.4711187e-02
   5.7915832e-01  -1.4714160e-02
   5.8116232e-01  -1.4717091e-02
   5.8316633e-01  -1.4719981e-02
   5.8517034e-01  -1.4722830e-02
   5.8717435e-01  -1.4725637e-02
   5.8917836e-01  -1.4728404e-02
   5.9118236e-01  -1.4731130e-02
   5.9318637e-01  -1.4733816e-02
   5.9519038e-01  -1.4736462e-02
   5.9719439e-01  -1.4739069e-02
   5.9919840e-01  -1.4741636e-02
   6.0120240e-01  -1.4744163e-02
   6.0320641e-01  -1.4746652e-02
   6.0521042e-01  -1.4749103e-02
   6.0721443e-01  -1.4751515e-02
   6.0921844e-01  -1.4753888e-02
   6.1122244e-01  -1.4756224e-02
   6.1322645e-01  -1.4758523e-02
   6.1523046e-01  -1.4760784e-02
   6.1723447e-01  -1.4763008e-02
   6.1923848e-01  -1.4765195e-02
   6.2124248e-01  -1.4767346e-02
   6.2324649e-01  -1.4769460e-02
   6.2525050e-01  -1.4771539e-02
   6.2725451e-01  -1.4773582e-02
   6.2925852e-01  -1.4775589e-02
   6.3126253e-01  -1.4777561e-02
   6.3326653e-01  -1.4779498e-02
   6.3527054e-01  -1.4781401e-02
   6.3727455e-01  -1.4783269e-02
   6.3927856e-01  -1.4785103e-02
   6.4128257e-01  -1.4786903e-02
   6.4328657e-01  -1.4788669e-02
   6.4529058e-01  -1.4790402e-02
   6.4729459e-01  -1.4792102e-02
   6.4929860e-01  -1.4793769e-02
   6.5130261e-01  -1.4795404e-02
   6.5330661e-01  -1.4797006e-02
   6.5531062e-01  -1.4798577e-02
   6.5731463e-01  -1.4800115e-02
   6.5931864e-01  -1.4801622e-02
   6.6132265e-01  -1.4803098e-02
   6.6332665e-01  -1.4804543e-02
   6.6533066e-01  -1.4805957e-02
   6.6733467e-01  -1.4807341e-02
   6.6933868e-01  -1.4808694e-02
   6.7134269e-01  -1.4810018e-02
   6.7334669e-01  -1.4811312e-02
   6.7535070e-01  -1.4812577e-02
   6.7735471e-01  -1.4813812e-02
   6.7935872e-01  -1.4815019e-02
   6.8136273e-01  -1.4816197e-02
   6.8336673e-01  -1.4817346e-02
   6.8537074e-01  -1.4818468e-02
   6.8737475e-01  -1.4819562e-02
   6.8937876e-01  -1.4820628e-02
   6.9138277e-01  -1.4821667e-02
   6.9338677e-01  -1.4822679e-02
   6.9539078e-01  -1.4823664e-02
   6.9739479e-01  -1.4824623e-02
   6.9939880e-01  -1.4825556e-02
   7.0140281e-01  -1.4826462e-02
   7.0340681e-01  -1.4827343e-02
   7.0541082e-01  -1.4828199e-02
   7.0741483e-01  -1.4829029e-02
   7.0941884e-01  -1.4829835e-02
   7.1142285e-01  -1.4830616e-02
   7.1342685e-01  -1.4831372e-02
   7.1543086e-01  -1.4832104e-02
   7.1743487e-01  -1.4832813e-02
   7.1943888e-01  -1.4833498e-02
   7.2144289e-01  -1.4834160e-02
   7.2344689e-01  -1.4834798e-02
   7.2545090e-01  -1.4835414e-02
   7.2745491e-01  -1.4836007e-02
   7.2945892e-01  -1.4836579e-02
   7.3146293e-01  -1.4837128e-02
   7.3346693e-01  -1.4837655e-02
   7.3547094e-01  -1.4838161e-02
   7.3747495e-01  -1.4838646e-02
   7.3947896e-01  -1.4839109e-02
   7.4148297e-01  -1.4839553e-02
   7.4348697e-01  -1.4839975e-02
   7.4549098e-01  -1.4840378e-02
   7.4749499e-01  -1.4840761e-02
   7.4949900e-01  -1.4841124e-02
   7.5150301e-01  -1.4841468e-02
   7.5350701e-01  -1.4841792e-02
   7.5551102e-01  -1.4842098e-02
   7.5751503e-01  -1.4842385e-02
   7.5951904e-01  -1.4842654e-02
   7.6152305e-01  -1.4842906e-02
   7.6352705e-01  -1.4843139e-02
   7.6553106e-01  -1.4843355e-02
   7.6753507e-01  -1.4843553e-02
   7.6953908e-01  -1.4843735e-02
   7.7154309e-01  -1.4843900e-02
   7.7354709e-01  -1.4844048e-02
   7.7555110e-01  -1.4844180e-02
   7.7755511e-01  -1.4844297e-02
   7.7955912e-01  -1.4844397e-02
   7.8156313e-01  -1.4844483e-02
   7.8356713e-01  -1.4844553e-02
   7.8557114e-01  -1.4844608e-02
   7.8757515e-01  -1.4844649e-02
   7.8957916e-01  -1.4844676e-02
   7.9158317e-01  -1.4844688e-02
   7.9358717e-01  -1.4844687e-02
   7.9559118e-01  -1.4844672e-02
   7.9759519e-01  -1.4844643e-02
   7.9959920e-01  -1.4844602e-02
   8.0160321e-01  -1.4844548e-02
   8.0360721e-01  -1.4844482e-02
   8.0561122e-01  -1.4844403e-02
   8.0761523e-01  -1.4844313e-02
   8.0961924e-01  -1.4844211e-02
   8.1162325e-01  -1.4844097e-02
   8.1362725e-01  -1.4843972e-02
   8.1563126e-01  -1.4843837e-02
   8.1763527e-01  -1.4843690e-02
   8.1963928e-01  -1.4843534e-02
   8.2164329e-01  -1.4843367e-02
   8.2364729e-01  -1.4843190e-02
   8.2565130e-01  -1.4843004e-02
   8.2765531e-01  -1.4842809e-02
   8.2965932e-01  -1.4842604e-02
   8.3166333e-01  -1.4842391e-02
   8.3366733e-01  -1.4842169e-02
   8.3567134e-01  -1.4841939e-02
   8.3767535e-01  -1.4841701e-02
   8.3967936e-01  -1.4841455e-02
   8.4168337e-01  -1.4841202e-02
   8.4368737e-01  -1.4840942e-02
   8.4569138e-01  -1.4840675e-02
   8.4769539e-01  -1.4840401e-02
   8.4969940e-01  -1.4840120e-02
   8.5170341e-01  -1.4839834e-02
   8.5370741e-01  -1.4839542e-02
   8.5571142e-01  -1.4839244e-02
   8.5771543e-01  -1.4838940e-02
   8.5971944e-01  -1.4838632e-02
   8.6172345e-01  -1.4838319e-02
   8.6372745e-01  -1.4838001e-02
   8.6573146e-01  -1.4837679e-02
   8.6773547e-01  -1.4837353e-02
   8.6973948e-01  -1.4837024e-02
   8.7174349e-01  -1.4836690e-02
   8.7374749e-01  -1.4836354e-02
   8.7575150e-01  -1.4836014e-02
   8.7775551e-01  -1.4835672e-02
   8.7975952e-01  -1.4835328e-02
   8.8176353e-01  -1.4834981e-02
   8.8376754e-01  -1.4834633e-02
   8.8577154e-01  -1.4834282e-02
   8.8777555e-01  -1.4833931e-02
   8.8977956e-01  -1.4833578e-02
   8.9178357e-01  -1.4833224e-02
   8.9378758e-01  -1.4832870e-02
   8.9579158e-01  -1.4832516e-02
   8.9779559e-01  -1.4832161e-02
   8.9979960e-01  -1.4831807e-02
   9.0180361e-01  -1.4831453e-02
   9.0380762e-01  -1.4831100e-02
   9.0581162e-01  -1.4830748e-02
   9.0781563e-01  -1.4830397e-02
   9.0981964e-01  -1.4830048e-02
   9.1182365e-01  -1.4829700e-02
   9.1382766e-01  -1.4829355e-02
   9.1583166e-01  -1.4829012e-02
   9.1783567e-01  -1.4828671e-02
   9.1983968e-01  -1.4828334e-02
   9.2184369e-01  -1.4827999e-02
   9.2384770e-01  -1.4827668e-02
   9.2585170e-01  -1.4827340e-02
   9.2785571e-01  -1.4827017e-02
   9.2985972e-01  -1.4826697e-02
   9.3186373e-01  -1.4826382e-02
   9.3386774e-01  -1.4826072e-02
   9.3587174e-01  -1.4825767e-02
   9.3787575e-01  -1.4825467e-02
   9.3987976e-01  -1.4825172e-02
   9.4188377e-01  -1.4824883e-02
   9.4388778e-01  -1.4824601e-02
   9.4589178e-01  -1.4824324e-02
   9.4789579e-01  -1.4824054e-02
   9.4989980e-01  -1.4823791e-02
   9.5190381e-01  -1.4823535e-02
   9.5390782e-01  -1.4823286e-02
   9.5591182e-01  -1.4823045e-02
   9.5791583e-01  -1.4822812e-02
   9.5991984e-01  -1.4822587e-02
   9.6192385e-01  -1.4822370e-02
   9.6392786e-01  -1.4822162e-02
   9.6593186e-01  -1.4821963e-02
   9.6793587e-01  -1.4821773e-02
   9.6993988e-01  -1.4821593e-02
   9.7194389e-01  -1.4821422e-02
   9.7394790e-01  -1.4821261e-02
   9.7595190e-01  -1.4821111e-02
   9.7795591e-01  -1.4820971e-02
   9.7995992e-01  -1.4820842e-02
   9.8196393e-01  -1.4820724e-02
   9.8396794e-01  -1.4820617e-02
   9.8597194e-01  -1.4820522e-02
   9.8797595e-01  -1.4820438e-02
   9.8997996e-01  -1.4820367e-02
   9.9198397e-01  -1.4820308e-02
   9.9398798e-01  -1.4820262e-02
   9.9599198e-01  -1.4820228e-02
   9.9799599e-01  -1.4820208e-02
   1.0000000e+00  -1.4820201e-02


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.2258581e-03
   4.0080160e-03  -2.4456755e-03
   6.0120240e-03  -3.6594628e-03
   8.0160321e-03  -4.8672306e-03
   1.0020040e-02  -6.0689895e-03
   1.2024048e-02  -7.2647499e-03
   1.4028056e-02  -8.4545226e-03
   1.6032064e-02  -9.6383180e-03
   1.8036072e-02  -1.0816147e-02
   2.0040080e-02  -1.1988019e-02
   2.2044088e-02  -1.3153946e-02
   2.4048096e-02  -1.4313939e-02
   2.6052104e-02  -1.5468006e-02
   2.8056112e-02  -1.6616160e-02
   3.0060120e-02  -1.7758411e-02
   3.2064128e-02  -1.8894769e-02
   3.4068136e-02  -2.0025245e-02
   3.6072144e-02  -2.1149849e-02
   3.8076152e-02  -2.2268592e-02
   4.0080160e-02  -2.3381485e-02
   4.2084168e-02  -2.4488538e-02
   4.4088176e-02  -2.5589762e-02
   4.6092184e-02  -2.6685167e-02
   4.8096192e-02  -2.7774764e-02
   5.0100200e-02  -2.8858564e-02
   5.2104208e-02  -2.9936576e-02
   5.4108216e-02  -3.1008813e-02
   5.6112224e-02  -3.2075283e-02
   5.8116232e-02  -3.3135998e-02
   6.0120240e-02  -3.4190968e-02
   6.2124248e-02  -3.5240204e-02
   6.4128257e-02  -3.6283717e-02
   6.6132265e-02  -3.7321516e-02
   6.8136273e-02  -3.8353614e-02
   7.0140281e-02  -3.9380019e-02
   7.2144289e-02  -4.0400743e-02
   7.4148297e-02  -4.1415796e-02
   7.6152305e-02  -4.2425190e-02
   7.8156313e-02  -4.3428933e-02
   8.0160321e-02  -4.4427038e-02
   8.2164329e-02  -4.5419514e-02
   8.4168337e-02  -4.6406372e-02
   8.6172345e-02  -4.7387624e-02
   8.8176353e-02  -4.8363278e-02
   9.0180361e-02  -4.9333346e-02
   9.2184369e-02  -5.0297839e-02
   9.4188377e-02  -5.1256766e-02
   9.6192385e-02  -5.2210140e-02
   9.8196393e-02  -5.3157969e-02
   1.0020040e-01  -5.4100265e-02
   1.0220441e-01  -5.5037038e-02
   1.0420842e-01  -5.5968299e-02
   1.0621242e-01  -5.6894059e-02
   1.0821643e-01  -5.7814327e-02
   1.1022044e-01  -5.8729115e-02
   1.1222445e-01  -5.9638434e-02
   1.1422846e-01  -6.0542293e-02
   1.1623246e-01  -6.1440703e-02
   1.1823647e-01  -6.2333675e-02
   1.2024048e-01  -6.3221219e-02
   1.2224449e-01  -6.4103346e-02
   1.2424850e-01  -6.4980067e-02
   1.2625251e-01  -6.5851392e-02
   1.2825651e-01  -6.6717332e-02
   1.3026052e-01  -6.7577897e-02
   1.3226453e-01  -6.8433098e-02
   1.3426854e-01  -6.9282945e-02
   1.3627255e-01  -7.0127449e-02
   1.3827655e-01  -7.0966621e-02
   1.4028056e-01  -7.1800471e-02
   1.4228457e-01  -7.2629009e-02
   1.4428858e-01  -7.3452247e-02
   1.4629259e-01  -7.4270194e-02
   1.4829659e-01  -7.5082862e-02
   1.5030060e-01  -7.5890261e-02
   1.5230461e-01  -7.6692402e-02
   1.5430862e-01  -7.7489294e-02
   1.5631263e-01  -7.8280949e-02
   1.5831663e-01  -7.9067378e-02
   1.6032064e-01  -7.9848590e-02
   1.6232465e-01  -8.0624597e-02
   1.6432866e-01  -8.1395408e-02
   1.6633267e-01  -8.2161035e-02
   1.6833667e-01  -8.2921488e-02
   1.7034068e-01  -8.3676778e-02
   1.7234469e-01  -8.4426915e-02
   1.7434870e-01  -8.5171910e-02
   1.7635271e-01  -8.5911773e-02
   1.7835671e-01  -8.6646515e-02
   1.8036072e-01  -8.7376147e-02
   1.8236473e-01  -8.8100679e-02
   1.8436874e-01  -8.8820121e-02
   1.8637275e-01  -8.9534485e-02
   1.8837675e-01  -9.0243780e-02
   1.9038076e-01  -9.0948018e-02
   1.9238477e-01  -9.1647208e-02
   1.9438878e-01  -9.2341363e-02
   1.9639279e-01  -9.3030491e-02
   1.9839679e-01  -9.3714604e-02
   2.0040080e-01  -9.4393712e-02
   2.0240481e-01  -9.5067826e-02
   2.0440882e-01  -9.5736956e-02
   2.0641283e-01  -9.6401113e-02
   2.0841683e-01  -9.7060308e-02
   2.1042084e-01  -9.7714550e-02
   2.1242485e-01  -9.8363852e-02
   2.1442886e-01  -9.9008222e-02
   2.1643287e-01  -9.9647673e-02
   2.1843687e-01  -1.0028221e-01
   2.2044088e-01  -1.0091185e-01
   2.2244489e-01  -1.0153661e-01
   2.2444890e-01  -1.0215648e-01
   2.2645291e-01  -1.0277149e-01
   2.2845691e-01  -1.0338164e-01
   2.3046092e-01  -1.0398695e-01
   2.3246493e-01  -1.0458742e-01
   2.3446894e-01  -1.0518306e-01
   2.3647295e-01  -1.0577389e-01
   2.3847695e-01  -1.0635991e-01
   2.4048096e-01  -1.0694115e-01
   2.4248497e-01  -1.0751760e-01
   2.4448898e-01  -1.0808927e-01
   2.4649299e-01  -1.0865619e-01
   2.4849699e-01  -1.0921835e-01
   2.5050100e-01  -1.0977578e-01
   2.5250501e-01  -1.1032847e-01
   2.5450902e-01  -1.1087644e-01
   2.5651303e-01  -1.1141971e-01
   2.5851703e-01  -1.1195828e-01
   2.6052104e-01  -1.1249216e-01
   2.6252505e-01  -1.1302136e-01
   2.6452906e-01  -1.1354589e-01
   2.6653307e-01  -1.1406577e-01
   2.6853707e-01  -1.1458101e-01
   2.7054108e-01  -1.1509161e-01
   2.7254509e-01  -1.1559758e-01
   2.7454910e-01  -1.1609894e-01
   2.7655311e-01  -1.1659570e-01
   2.7855711e-01  -1.1708787e-01
   2.8056112e-01  -1.1757545e-01
   2.8256513e-01  -1.1805847e-01
   2.8456914e-01  -1.1853692e-01
   2.8657315e-01  -1.1901082e-01
   2.8857715e-01  -1.1948018e-01
   2.9058116e-01  -1.1994501e-01
   2.9258517e-01  -1.2040533e-01
   2.9458918e-01  -1.2086113e-01
   2.9659319e-01  -1.2131244e-01
   2.9859719e-01  -1.2175926e-01
   3.0060120e-01  -1.2220161e-01
   3.0260521e-01  -1.2263949e-01
   3.0460922e-01  -1.2307291e-01
   3.0661323e-01  -1.2350189e-01
   3.0861723e-01  -1.2392644e-01
   3.1062124e-01  -1.2434656e-01
   3.1262525e-01  -1.2476227e-01
   3.1462926e-01  -1.2517358e-01
   3.1663327e-01  -1.2558050e-01
   3.1863727e-01  -1.2598303e-01
   3.2064128e-01  -1.2638120e-01
   3.2264529e-01  -1.2677500e-01
   3.2464930e-01  -1.2716445e-01
   3.2665331e-01  -1.2754957e-01
   3.2865731e-01  -1.2793036e-01
   3.3066132e-01  -1.2830683e-01
   3.3266533e-01  -1.2867899e-01
   3.3466934e-01  -1.2904686e-01
   3.3667335e-01  -1.2941044e-01
   3.3867735e-01  -1.2976974e-01
   3.4068136e-01  -1.3012478e-01
   3.4268537e-01  -1.3047557e-01
   3.4468938e-01  -1.3082211e-01
   3.4669339e-01  -1.3116442e-01
   3.4869739e-01  -1.3150250e-01
   3.5070140e-01  -1.3183638e-01
   3.5270541e-01  -1.3216605e-01
   3.5470942e-01  -1.3249153e-01
   3.5671343e-01  -1.3281283e-01
   3.5871743e-01  -1.3312996e-01
   3.6072144e-01  -1.3344293e-01
   3.6272545e-01  -1.3375176e-01
   3.6472946e-01  -1.3405644e-01
   3.6673347e-01  -1.3435700e-01
   3.6873747e-01  -1.3465344e-01
   3.7074148e-01  -1.3494578e-01
   3.7274549e-01  -1.3523402e-01
   3.7474950e-01  -1.3551817e-01
   3.7675351e-01  -1.3579825e-01
   3.7875752e-01  -1.3607426e-01
   3.8076152e-01  -1.3634623e-01
   3.8276553e-01  -1.3661415e-01
   3.8476954e-01  -1.3687803e-01
   3.8677355e-01  -1.3713790e-01
   3.8877756e-01  -1.3739375e-01
   3.9078156e-01  -1.3764560e-01
   3.9278557e-01  -1.3789347e-01
   3.9478958e-01  -1.3813735e-01
   3.9679359e-01  -1.3837726e-01
   3.9879760e-01  -1.3861322e-01
   4.0080160e-01  -1.3884523e-01
   4.0280561e-01  -1.3907330e-01
   4.0480962e-01  -1.3929744e-01
   4.0681363e-01  -1.3951767e-01
   4.0881764e-01  -1.3973400e-01
   4.1082164e-01  -1.3994642e-01
   4.1282565e-01  -1.4015497e-01
   4.1482966e-01  -1.4035964e-01
   4.1683367e-01  -1.4056044e-01
   4.1883768e-01  -1.4075740e-01
   4.2084168e-01  -1.4095051e-01
   4.2284569e-01  -1.4113979e-01
   4.2484970e-01  -1.4132525e-01
   4.2685371e-01  -1.4150690e-01
   4.2885772e-01  -1.4168475e-01
   4.3086172e-01  -1.4185881e-01
   4.3286573e-01  -1.4202909e-01
   4.3486974e-01  -1.4219560e-01
   4.3687375e-01  -1.4235836e-01
   4.3887776e-01  -1.4251737e-01
   4.4088176e-01  -1.4267264e-01
   4.4288577e-01  -1.4282419e-01
   4.4488978e-01  -1.4297202e-01
   4.4689379e-01  -1.4311615e-01
   4.4889780e-01  -1.4325658e-01
   4.5090180e-01  -1.4339333e-01
   4.5290581e-01  -1.4352641e-01
   4.5490982e-01  -1.4365582e-01
   4.5691383e-01  -1.4378158e-01
   4.5891784e-01  -1.4390370e-01
   4.6092184e-01  -1.4402219e-01
   4.6292585e-01  -1.4413706e-01
   4.6492986e-01  -1.4424832e-01
   4.6693387e-01  -1.4435599e-01
   4.6893788e-01  -1.4446006e-01
   4.7094188e-01  -1.4456056e-01
   4.7294589e-01  -1.4465748e-01
   4.7494990e-01  -1.4475086e-01
   4.7695391e-01  -1.4484068e-01
   4.7895792e-01  -1.4492697e-01
   4.8096192e-01  -1.4500974e-01
   4.8296593e-01  -1.4508899e-01
   4.8496994e-01  -1.4516473e-01
   4.8697395e-01  -1.4523699e-01
   4.8897796e-01  -1.4530576e-01
   4.9098196e-01  -1.4537106e-01
   4.9298597e-01  -1.4543289e-01
   4.9498998e-01  -1.4549128e-01
   4.9699399e-01  -1.4554622e-01
   4.9899800e-01  -1.4559774e-01
   5.0100200e-01  -1.4564620e-01
   5.0300601e-01  -1.4569377e-01
   5.0501002e-01  -1.4574083e-01
   5.0701403e-01  -1.4578737e-01
   5.0901804e-01  -1.4583340e-01
   5.1102204e-01  -1.4587892e-01
   5.1302605e-01  -1.4592393e-01
   5.1503006e-01  -1.4596843e-01
   5.1703407e-01  -1.4601243e-01
   5.1903808e-01  -1.4605593e-01
   5.2104208e-01  -1.4609894e-01
   5.2304609e-01  -1.4614145e-01
   5.2505010e-01  -1.4618346e-01
   5.2705411e-01  -1.4622499e-01
   5.2905812e-01  -1.4626603e-01
   5.3106212e-01  -1.4630659e-01
   5.3306613e-01  -1.4634667e-01
   5.3507014e-01  -1.4638626e-01
   5.3707415e-01  -1.4642538e-01
   5.3907816e-01  -1.4646403e-01
   5.4108216e-01  -1.4650221e-01
   5.4308617e-01  -1.4653992e-01
   5.4509018e-01  -1.4657716e-01
   5.4709419e-01  -1.4661394e-01
   5.4909820e-01  -1.4665026e-01
   5.5110220e-01  -1.4668612e-01
   5.5310621e-01  -1.4672152e-01
   5.5511022e-01  -1.4675648e-01
   5.5711423e-01  -1.4679098e-01
   5.5911824e-01  -1.4682504e-01
   5.6112224e-01  -1.4685865e-01
   5.6312625e-01  -1.4689182e-01
   5.6513026e-01  -1.4692455e-01
   5.6713427e-01  -1.4695685e-01
   5.6913828e-01  -1.4698871e-01
   5.7114228e-01  -1.4702014e-01
   5.7314629e-01  -1.4705114e-01
   5.7515030e-01  -1.4708172e-01
   5.7715431e-01  -1.4711187e-01
   5.7915832e-01  -1.4714160e-01
   5.8116232e-01  -1.4717091e-01
   5.8316633e-01  -1.4719981e-01
   5.8517034e-01  -1.4722830e-01
   5.8717435e-01  -1.4725637e-01
   5.8917836e-01  -1.4728404e-01
   5.9118236e-01  -1.4731130e-01
   5.9318637e-01  -1.4733816e-01
   5.9519038e-01  -1.4736462e-01
   5.9719439e-01  -1.4739069e-01
   5.9919840e-01  -1.4741636e-01
   6.0120240e-01  -1.4744163e-01
   6.0320641e-01  -1.4746652e-01
   6.0521042e-01  -1.4749103e-01
   6.0721443e-01  -1.4751515e-01
   6.0921844e-01  -1.4753888e-01
   6.1122244e-01  -1.4756224e-01
   6.1322645e-01  -1.4758523e-01
   6.1523046e-01  -1.4760784e-01
   6.1723447e-01  -1.4763008e-01
   6.1923848e-01  -1.4765195e-01
   6.2124248e-01  -1.4767346e-01
   6.2324649e-01  -1.4769460e-01
   6.2525050e-01  -1.4771539e-01
   6.2725451e-01  -1.4773582e-01
   6.2925852e-01  -1.4775589e-01
   6.3126253e-01  -1.4777561e-01
   6.3326653e-01  -1.4779498e-01
   6.3527054e-01  -1.4781401e-01
   6.3727455e-01  -1.4783269e-01
   6.3927856e-01  -1.4785103e-01
   6.4128257e-01  -1.4786903e-01
   6.4328657e-01  -1.4788669e-01
   6.4529058e-01  -1.4790402e-01
   6.4729459e-01  -1.4792102e-01
   6.4929860e-01  -1.4793769e-01
   6.5130261e-01  -1.4795404e-01
   6.5330661e-01  -1.4797006e-01
   6.5531062e-01  -1.4798577e-01
   6.5731463e-01  -1.4800115e-01
   6.5931864e-01  -1.4801622e-01
   6.6132265e-01  -1.4803098e-01
   6.6332665e-01  -1.4804543e-01
   6.6533066e-01  -1.4805957e-01
   6.6733467e-01  -1.4807341e-01
   6.6933868e-01  -1.4808694e-01
   6.7134269e-01  -1.4810018e-01
   6.7334669e-01  -1.4811312e-01
   6.7535070e-01  -1.4812577e-01
   6.7735471e-01  -1.4813812e-01
   6.7935872e-01  -1.4815019e-01
   6.8136273e-01  -1.4816197e-01
   6.8336673e-01  -1.4817346e-01
   6.8537074e-01  -1.4818468e-01
   6.8737475e-01  -1.4819562e-01
   6.8937876e-01  -1.4820628e-01
   6.9138277e-01  -1.4821667e-01
   6.9338677e-01  -1.4822679e-01
   6.9539078e-01  -1.4823664e-01
   6.9739479e-01  -1.4824623e-01
   6.9939880e-01  -1.4825556e-01
   7.0140281e-01  -1.4826462e-01
   7.0340681e-01  -1.4827343e-01
   7.0541082e-01  -1.4828199e-01
   7.0741483e-01  -1.4829029e-01
   7.0941884e-01  -1.4829835e-01
   7.1142285e-01  -1.4830616e-01
   7.1342685e-01  -1.4831372e-01
   7.1543086e-01  -1.4832104e-01
   7.1743487e-01  -1.4832813e-01
   7.1943888e-01  -1.4833498e-01
   7.2144289e-01  -1.4834160e-01
   7.2344689e-01  -1.4834798e-01
   7.2545090e-01  -1.4835414e-01
   7.2745491e-01  -1.4836007e-01
   7.2945892e-01  -1.4836579e-01
   7.3146293e-01  -1.4837128e-01
   7.3346693e-01  -1.4837655e-01
   7.3547094e-01  -1.4838161e-01
   7.3747495e-01  -1.4838646e-01
   7.3947896e-01  -1.4839109e-01
   7.4148297e-01  -1.4839553e-01
   7.4348697e-01  -1.4839975e-01
   7.4549098e-01  -1.4840378e-01
   7.4749499e-01  -1.4840761e-01
   7.4949900e-01  -1.4841124e-01
   7.5150301e-01  -1.4841468e-01
   7.5350701e-01  -1.4841792e-01
   7.5551102e-01  -1.4842098e-01
   7.5751503e-01  -1.4842385e-01
   7.5951904e-01  -1.4842654e-01
   7.6152305e-01  -1.4842906e-01
   7.6352705e-01  -1.4843139e-01
   7.6553106e-01  -1.4843355e-01
   7.6753507e-01  -1.4843553e-01
   7.6953908e-01  -1.4843735e-01
   7.7154309e-01  -1.4843900e-01
   7.7354709e-01  -1.4844048e-01
   7.7555110e-01  -1.4844180e-01
   7.7755511e-01  -1.4844297e-01
   7.7955912e-01  -1.4844397e-01
   7.8156313e-01  -1.4844483e-01
   7.8356713e-01  -1.4844553e-01
   7.8557114e-01  -1.4844608e-01
   7.8757515e-01  -1.4844649e-01
   7.8957916e-01  -1.4844676e-01
   7.9158317e-01  -1.4844688e-01
   7.9358717e-01  -1.4844687e-01
   7.9559118e-01  -1.4844672e-01
   7.9759519e-01  -1.4844643e-01
   7.9959920e-01  -1.4844602e-01
   8.0160321e-01  -1.4844548e-01
   8.0360721e-01  -1.4844482e-01
   8.0561122e-01  -1.4844403e-01
   8.0761523e-01  -1.4844313e-01
   8.0961924e-01  -1.4844211e-01
   8.1162325e-01  -1.4844097e-01
   8.1362725e-01  -1.4843972e-01
   8.1563126e-01  -1.4843837e-01
   8.1763527e-01  -1.4843690e-01
   8.1963928e-01  -1.4843534e-01
   8.2164329e-01  -1.4843367e-01
   8.2364729e-01  -1.4843190e-01
   8.2565130e-01  -1.4843004e-01
   8.2765531e-01  -1.4842809e-01
   8.2965932e-01  -1.4842604e-01
   8.3166333e-01  -1.4842391e-01
   8.3366733e-01  -1.4842169e-01
   8.3567134e-01  -1.4841939e-01
   8.3767535e-01  -1.4841701e-01
   8.3967936e-01  -1.4841455e-01
   8.4168337e-01  -1.4841202e-01
   8.4368737e-01  -1.4840942e-01
   8.4569138e-01  -1.4840675e-01
   8.4769539e-01  -1.4840401e-01
   8.4969940e-01  -1.4840120e-01
   8.5170341e-01  -1.4839834e-01
   8.5370741e-01  -1.4839542e-01
   8.5571142e-01  -1.4839244e-01
   8.5771543e-01  -1.4838940e-01
   8.5971944e-01  -1.4838632e-01
   8.6172345e-01  -1.4838319e-01
   8.6372745e-01  -1.4838001e-01
   8.6573146e-01  -1.4837679e-01
   8.6773547e-01  -1.4837353e-01
   8.6973948e-01  -1.4837024e-01
   8.7174349e-01  -1.4836690e-01
   8.7374749e-01  -1.4836354e-01
   8.7575150e-01  -1.4836014e-01
   8.7775551e-01  -1.4835672e-01
   8.7975952e-01  -1.4835328e-01
   8.8176353e-01  -1.4834981e-01
   8.8376754e-01  -1.4834633e-01
   8.8577154e-01  -1.4834282e-01
   8.8777555e-01  -1.4833931e-01
   8.8977956e-01  -1.4833578e-01
   8.9178357e-01  -1.4833224e-01
   8.9378758e-01  -1.4832870e-01
   8.9579158e-01  -1.4832516e-01
   8.9779559e-01  -1.4832161e-01
   8.9979960e-01  -1.4831807e-01
   9.0180361e-01  -1.4831453e-01
   9.0380762e-01  -1.4831100e-01
   9.0581162e-01  -1.4830748e-01
   9.0781563e-01  -1.4830397e-01
   9.0981964e-01  -1.4830048e-01
   9.1182365e-01  -1.4829700e-01
   9.1382766e-01  -1.4829355e-01
   9.1583166e-01  -1.4829012e-01
   9.1783567e-01  -1.4828671e-01
   9.1983968e-01  -1.4828334e-01
   9.2184369e-01  -1.4827999e-01
   9.2384770e-01  -1.4827668e-01
   9.2585170e-01  -1.4827340e-01
   9.2785571e-01  -1.4827017e-01
   9.2985972e-01  -1.4826697e-01
   9.3186373e-01  -1.4826382e-01
   9.3386774e-01  -1.4826072e-01
   9.3587174e-01  -1.4825767e-01
   9.3787575e-01  -1.4825467e-01
   9.3987976e-01  -1.4825172e-01
   9.4188377e-01  -1.4824883e-01
   9.4388778e-01  -1.4824601e-01
   9.4589178e-01  -1.4824324e-01
   9.4789579e-01  -1.4824054e-01
   9.4989980e-01  -1.4823791e-01
   9.5190381e-01  -1.4823535e-01
   9.5390782e-01  -1.4823286e-01
   9.5591182e-01  -1.4823045e-01
   9.5791583e-01  -1.4822812e-01
   9.5991984e-01  -1.4822587e-01
   9.6192385e-01  -1.4822370e-01
   9.6392786e-01  -1.4822162e-01
   9.6593186e-01  -1.4821963e-01
   9.6793587e-01  -1.4821773e-01
   9.6993988e-01  -1.4821593e-01
   9.7194389e-01  -1.4821422e-01
   9.7394790e-01  -1.4821261e-01
   9.7595190e-01  -1.4821111e-01
   9.7795591e-01  -1.4820971e-01
   9.7995992e-01  -1.4820842e-01
   9.8196393e-01  -1.4820724e-01
   9.8396794e-01  -1.4820617e-01
   9.8597194e-01  -1.4820522e-01
   9.8797595e-01  -1.4820438e-01
   9.8997996e-01  -1.4820367e-01
   9.9198397e-01  -1.4820308e-01
   9.9398798e-01  -1.4820262e-01
   9.9599198e-01  -1.4820228e-01
   9.9799599e-01  -1.4820208e-01
   1.0000000e+00  -1.4820201e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.2258581e-02
   4.0080160e-03  -2.4456755e-02
   6.0120240e-03  -3.6594628e-02
   8.0160321e-03  -4.8672306e-02
   1.0020040e-02  -6.0689895e-02
   1.2024048e-02  -7.2647499e-02
   1.4028056e-02  -8.4545226e-02
   1.6032064e-02  -9.6383180e-02
   1.8036072e-02  -1.0816147e-01
   2.0040080e-02  -1.1988019e-01
   2.2044088e-02  -1.3153946e-01
   2.4048096e-02  -1.4313939e-01
   2.6052104e-02  -1.5468006e-01
   2.8056112e-02  -1.6616160e-01
   3.0060120e-02  -1.7758411e-01
   3.2064128e-02  -1.8894769e-01
   3.4068136e-02  -2.0025245e-01
   3.6072144e-02  -2.1149849e-01
   3.8076152e-02  -2.2268592e-01
   4.0080160e-02  -2.3381485e-01
   4.2084168e-02  -2.4488538e-01
   4.4088176e-02  -2.5589762e-01
   4.6092184e-02  -2.6685167e-01
   4.8096192e-02  -2.7774764e-01
   5.0100200e-02  -2.8858564e-01
   5.2104208e-02  -2.9936576e-01
   5.4108216e-02  -3.1008813e-01
   5.6112224e-02  -3.2075283e-01
   5.8116232e-02  -3.3135998e-01
   6.0120240e-02  -3.4190968e-01
   6.2124248e-02  -3.5240204e-01
   6.4128257e-02  -3.6283717e-01
   6.6132265e-02  -3.7321516e-01
   6.8136273e-02  -3.8353614e-01
   7.0140281e-02  -3.9380019e-01
   7.2144289e-02  -4.0400743e-01
   7.4148297e-02  -4.1415796e-01
   7.6152305e-02  -4.2425190e-01
   7.8156313e-02  -4.3428933e-01
   8.0160321e-02  -4.4427038e-01
   8.2164329e-02  -4.5419514e-01
   8.4168337e-02  -4.6406372e-01
   8.6172345e-02  -4.7387624e-01
   8.8176353e-02  -4.8363278e-01
   9.0180361e-02  -4.9333346e-01
   9.2184369e-02  -5.0297839e-01
   9.4188377e-02  -5.1256766e-01
   9.6192385e-02  -5.2210140e-01
   9.8196393e-02  -5.3157969e-01
   1.0020040e-01  -5.4100265e-01
   1.0220441e-01  -5.5037038e-01
   1.0420842e-01  -5.5968299e-01
   1.0621242e-01  -5.6894059e-01
   1.0821643e-01  -5.7814327e-01
   1.1022044e-01  -5.8729115e-01
   1.1222445e-01  -5.9638434e-01
   1.1422846e-01  -6.0542293e-01
   1.1623246e-01  -6.1440703e-01
   1.1823647e-01  -6.2333675e-01
   1.2024048e-01  -6.3221219e-01
   1.2224449e-01  -6.4103346e-01
   1.2424850e-01  -6.4980067e-01
   1.2625251e-01  -6.5851392e-01
   1.2825651e-01  -6.6717332e-01
   1.3026052e-01  -6.7577897e-01
   1.3226453e-01  -6.8433098e-01
   1.3426854e-01  -6.9282945e-01
   1.3627255e-01  -7.0127449e-01
   1.3827655e-01  -7.0966621e-01
   1.4028056e-01  -7.1800471e-01
   1.4228457e-01  -7.2629009e-01
   1.4428858e-01  -7.3452247e-01
   1.4629259e-01  -7.4270194e-01
   1.4829659e-01  -7.5082862e-01
   1.5030060e-01  -7.5890261e-01
   1.5230461e-01  -7.6692402e-01
   1.5430862e-01  -7.7489294e-01
   1.5631263e-01  -7.8280949e-01
   1.5831663e-01  -7.9067378e-01
   1.6032064e-01  -7.9848590e-01
   1.6232465e-01  -8.0624597e-01
   1.6432866e-01  -8.1395408e-01
   1.6633267e-01  -8.2161035e-01
   1.6833667e-01  -8.2921488e-01
   1.7034068e-01  -8.3676778e-01
   1.7234469e-01  -8.4426915e-01
   1.7434870e-01  -8.5171910e-01
   1.7635271e-01  -8.5911773e-01
   1.7835671e-01  -8.6646515e-01
   1.8036072e-01  -8.7376147e-01
   1.8236473e-01  -8.8100679e-01
   1.8436874e-01  -8.8820121e-01
   1.8637275e-01  -8.9534485e-01
   1.8837675e-01  -9.0243780e-01
   1.9038076e-01  -9.0948018e-01
   1.9238477e-01  -9.1647208e-01
   1.9438878e-01  -9.2341363e-01
   1.9639279e-01  -9.3030491e-01
   1.9839679e-01  -9.3714604e-01
   2.0040080e-01  -9.4393712e-01
   2.0240481e-01  -9.5067826e-01
   2.0440882e-01  -9.5736956e-01
   2.0641283e-01  -9.6401113e-01
   2.0841683e-01  -9.7060308e-01
   2.1042084e-01  -9.7714550e-01
   2.1242485e-01  -9.8363852e-01
   2.1442886e-01  -9.9008222e-01
   2.1643287e-01  -9.9647673e-01
   2.1843687e-01  -1.0028221e+00
   2.2044088e-01  -1.0091185e+00
   2.2244489e-01  -1.0153661e+00
   2.2444890e-01  -1.0215648e+00
   2.2645291e-01  -1.0277149e+00
   2.2845691e-01  -1.0338164e+00
   2.3046092e-01  -1.0398695e+00
   2.3246493e-01  -1.0458742e+00
   2.3446894e-01  -1.0518306e+00
   2.3647295e-01  -1.0577389e+00
   2.3847695e-01  -1.0635991e+00
   2.4048096e-01  -1.0694115e+00
   2.4248497e-01  -1.0751760e+00
   2.4448898e-01  -1.0808927e+00
   2.4649299e-01  -1.0865619e+00
   2.4849699e-01  -1.0921835e+00
   2.5050100e-01  -1.0977578e+00
   2.5250501e-01  -1.1032847e+00
   2.5450902e-01  -1.1087644e+00
   2.5651303e-01  -1.1141971e+00
   2.5851703e-01  -1.1195828e+00
   2.6052104e-01  -1.1249216e+00
   2.6252505e-01  -1.1302136e+00
   2.6452906e-01  -1.1354589e+00
   2.6653307e-01  -1.1406577e+00
   2.6853707e-01  -1.1458101e+00
   2.7054108e-01  -1.1509161e+00
   2.7254509e-01  -1.1559758e+00
   2.7454910e-01  -1.1609894e+00
   2.7655311e-01  -1.1659570e+00
   2.7855711e-01  -1.1708787e+00
   2.8056112e-01  -1.1757545e+00
   2.8256513e-01  -1.1805847e+00
   2.8456914e-01  -1.1853692e+00
   2.8657315e-01  -1.1901082e+00
   2.8857715e-01  -1.1948018e+00
   2.9058116e-01  -1.1994501e+00
   2.9258517e-01  -1.2040533e+00
   2.9458918e-01  -1.2086113e+00
   2.9659319e-01  -1.2131244e+00
   2.9859719e-01  -1.2175926e+00
   3.0060120e-01  -1.2220161e+00
   3.0260521e-01  -1.2263949e+00
   3.0460922e-01  -1.2307291e+00
   3.0661323e-01  -1.2350189e+00
   3.0861723e-01  -1.2392644e+00
   3.1062124e-01  -1.2434656e+00
   3.1262525e-01  -1.2476227e+00
   3.1462926e-01  -1.2517358e+00
   3.1663327e-01  -1.2558050e+00
   3.1863727e-01  -1.2598303e+00
   3.2064128e-01  -1.2638120e+00
   3.2264529e-01  -1.2677500e+00
   3.2464930e-01  -1.2716445e+00
   3.2665331e-01  -1.2754957e+00
   3.2865731e-01  -1.2793036e+00
   3.3066132e-01  -1.2830683e+00
   3.3266533e-01  -1.2867899e+00
   3.3466934e-01  -1.2904686e+00
   3.3667335e-01  -1.2941044e+00
   3.3867735e-01  -1.2976974e+00
   3.4068136e-01  -1.3012478e+00
   3.4268537e-01  -1.3047557e+00
   3.4468938e-01  -1.3082211e+00
   3.4669339e-01  -1.3116442e+00
   3.4869739e-01  -1.3150250e+00
   3.5070140e-01  -1.3183638e+00
   3.5270541e-01  -1.3216605e+00
   3.5470942e-01  -1.3249153e+00
   3.5671343e-01  -1.3281283e+00
   3.5871743e-01  -1.3312996e+00
   3.6072144e-01  -1.3344293e+00
   3.6272545e-01  -1.3375176e+00
   3.6472946e-01  -1.3405644e+00
   3.6673347e-01  -1.3435700e+00
   3.6873747e-01  -1.3465344e+00
   3.7074148e-01  -1.3494578e+00
   3.7274549e-01  -1.3523402e+00
   3.7474950e-01  -1.3551817e+00
   3.7675351e-01  -1.3579825e+00
   3.7875752e-01  -1.3607426e+00
   3.8076152e-01  -1.3634623e+00
   3.8276553e-01  -1.3661415e+00
   3.8476954e-01  -1.3687803e+00
   3.8677355e-01  -1.3713790e+00
   3.8877756e-01  -1.3739375e+00
   3.9078156e-01  -1.3764560e+00
   3.9278557e-01  -1.3789347e+00
   3.9478958e-01  -1.3813735e+00
   3.9679359e-01  -1.3837726e+00
   3.9879760e-01  -1.3861322e+00
   4.0080160e-01  -1.3884523e+00
   4.0280561e-01  -1.3907330e+00
   4.0480962e-01  -1.3929744e+00
   4.0681363e-01  -1.3951767e+00
   4.0881764e-01  -1.3973400e+00
   4.1082164e-01  -1.3994642e+00
   4.1282565e-01  -1.4015497e+00
   4.1482966e-01  -1.4035964e+00
   4.1683367e-01  -1.4056044e+00
   4.1883768e-01  -1.4075740e+00
   4.2084168e-01  -1.4095051e+00
   4.2284569e-01  -1.4113979e+00
   4.2484970e-01  -1.4132525e+00
   4.2685371e-01  -1.4150690e+00
   4.2885772e-01  -1.4168475e+00
   4.3086172e-01  -1.4185881e+00
   4.3286573e-01  -1.4202909e+00
   4.3486974e-01  -1.4219560e+00
   4.3687375e-01  -1.4235836e+00
   4.3887776e-01  -1.4251737e+00
   4.4088176e-01  -1.4267264e+00
   4.4288577e-01  -1.4282419e+00
   4.4488978e-01  -1.4297202e+00
   4.4689379e-01  -1.4311615e+00
   4.4889780e-01  -1.4325658e+00
   4.5090180e-01  -1.4339333e+00
   4.5290581e-01  -1.4352641e+00
   4.5490982e-01  -1.4365582e+00
   4.5691383e-01  -1.4378158e+00
   4.5891784e-01  -1.4390370e+00
   4.6092184e-01  -1.4402219e+00
   4.6292585e-01  -1.4413706e+00
   4.6492986e-01  -1.4424832e+00
   4.6693387e-01  -1.4435599e+00
   4.6893788e-01  -1.4446006e+00
   4.7094188e-01  -1.4456056e+00
   4.7294589e-01  -1.4465748e+00
   4.7494990e-01  -1.4475086e+00
   4.7695391e-01  -1.4484068e+00
   4.7895792e-01  -1.4492697e+00
   4.8096192e-01  -1.4500974e+00
   4.8296593e-01  -1.4508899e+00
   4.8496994e-01  -1.4516473e+00
   4.8697395e-01  -1.4523699e+00
   4.8897796e-01  -1.4530576e+00
   4.9098196e-01  -1.4537106e+00
   4.9298597e-01  -1.4543289e+00
   4.9498998e-01  -1.4549128e+00
   4.9699399e-01  -1.4554622e+00
   4.9899800e-01  -1.4559774e+00
   5.0100200e-01  -1.4564620e+00
   5.0300601e-01  -1.4569377e+00
   5.0501002e-01  -1.4574083e+00
   5.0701403e-01  -1.4578737e+00
   5.0901804e-01  -1.4583340e+00
   5.1102204e-01  -1.4587892e+00
   5.1302605e-01  -1.4592393e+00
   5.1503006e-01  -1.4596843e+00
   5.1703407e-01  -1.4601243e+00
   5.1903808e-01  -1.4605593e+00
   5.2104208e-01  -1.4609894e+00
   5.2304609e-01  -1.4614145e+00
   5.2505010e-01  -1.4618346e+00
   5.2705411e-01  -1.4622499e+00
   5.2905812e-01  -1.4626603e+00
   5.3106212e-01  -1.4630659e+00
   5.3306613e-01  -1.4634667e+00
   5.3507014e-01  -1.4638626e+00
   5.3707415e-01  -1.4642538e+00
   5.3907816e-01  -1.4646403e+00
   5.4108216e-01  -1.4650221e+00
   5.4308617e-01  -1.4653992e+00
   5.4509018e-01  -1.4657716e+00
   5.4709419e-01  -1.4661394e+00
   5.4909820e-01  -1.4665026e+00
   5.5110220e-01  -1.4668612e+00
   5.5310621e-01  -1.4672152e+00
   5.5511022e-01  -1.4675648e+00
   5.5711423e-01  -1.4679098e+00
   5.5911824e-01  -1.4682504e+00
   5.6112224e-01  -1.4685865e+00
   5.6312625e-01  -1.4689182e+00
   5.6513026e-01  -1.4692455e+00
   5.6713427e-01  -1.4695685e+00
   5.6913828e-01  -1.4698871e+00
   5.7114228e-01  -1.4702014e+00
   5.7314629e-01  -1.4705114e+00
   5.7515030e-01  -1.4708172e+00
   5.7715431e-01  -1.4711187e+00
   5.7915832e-01  -1.4714160e+00
   5.8116232e-01  -1.4717091e+00
   5.8316633e-01  -1.4719981e+00
   5.8517034e-01  -1.4722830e+00
   5.8717435e-01  -1.4725637e+00
   5.8917836e-01  -1.4728404e+00
   5.9118236e-01  -1.4731130e+00
   5.9318637e-01  -1.4733816e+00
   5.9519038e-01  -1.4736462e+00
   5.9719439e-01  -1.4739069e+00
   5.9919840e-01  -1.4741636e+00
   6.0120240e-01  -1.4744163e+00
   6.0320641e-01  -1.4746652e+00
   6.0521042e-01  -1.4749103e+00
   6.0721443e-01  -1.4751515e+00
   6.0921844e-01  -1.4753888e+00
   6.1122244e-01  -1.4756224e+00
   6.1322645e-01  -1.4758523e+00
   6.1523046e-01  -1.4760784e+00
   6.1723447e-01  -1.4763008e+00
   6.1923848e-01  -1.4765195e+00
   6.2124248e-01  -1.4767346e+00
   6.2324649e-01  -1.4769460e+00
   6.2525050e-01  -1.4771539e+00
   6.2725451e-01  -1.4773582e+00
   6.2925852e-01  -1.4775589e+00
   6.3126253e-01  -1.4777561e+00
   6.3326653e-01  -1.4779498e+00
   6.3527054e-01  -1.4781401e+00
   6.3727455e-01  -1.4783269e+00
   6.3927856e-01  -1.4785103e+00
   6.4128257e-01  -1.4786903e+00
   6.4328657e-01  -1.4788669e+00
   6.4529058e-01  -1.4790402e+00
   6.4729459e-01  -1.4792102e+00
   6.4929860e-01  -1.4793769e+00
   6.5130261e-01  -1.4795404e+00
   6.5330661e-01  -1.4797006e+00
   6.5531062e-01  -1.4798577e+00
   6.5731463e-01  -1.4800115e+00
   6.5931864e-01  -1.4801622e+00
   6.6132265e-01  -1.4803098e+00
   6.6332665e-01  -1.4804543e+00
   6.6533066e-01  -1.4805957e+00
   6.6733467e-01  -1.4807341e+00
   6.6933868e-01  -1.4808694e+00
   6.7134269e-01  -1.4810018e+00
   6.7334669e-01  -1.4811312e+00
   6.7535070e-01  -1.4812577e+00
   6.7735471e-01  -1.4813812e+00
   6.7935872e-01  -1.4815019e+00
   6.8136273e-01  -1.4816197e+00
   6.8336673e-01  -1.4817346e+00
   6.8537074e-01  -1.4818468e+00
   6.8737475e-01  -1.4819562e+00
   6.8937876e-01  -1.4820628e+00
   6.9138277e-01  -1.4821667e+00
   6.9338677e-01  -1.4822679e+00
   6.9539078e-01  -1.4823664e+00
   6.9739479e-01  -1.4824623e+00
   6.9939880e-01  -1.4825556e+00
   7.0140281e-01  -1.4826462e+00
   7.0340681e-01  -1.4827343e+00
   7.0541082e-01  -1.4828199e+00
   7.0741483e-01  -1.4829029e+00
   7.0941884e-01  -1.4829835e+00
   7.1142285e-01  -1.4830616e+00
   7.1342685e-01  -1.4831372e+00
   7.1543086e-01  -1.4832104e+00
   7.1743487e-01  -1.4832813e+00
   7.1943888e-01  -1.4833498e+00
   7.2144289e-01  -1.4834160e+00
   7.2344689e-01  -1.4834798e+00
   7.2545090e-01  -1.4835414e+00
   7.2745491e-01  -1.4836007e+00
   7.2945892e-01  -1.4836579e+00
   7.3146293e-01  -1.4837128e+00
   7.3346693e-01  -1.4837655e+00
   7.3547094e-01  -1.4838161e+00
   7.3747495e-01  -1.4838646e+00
   7.3947896e-01  -1.4839109e+00
   7.4148297e-01  -1.4839553e+00
   7.4348697e-01  -1.4839975e+00
   7.4549098e-01  -1.4840378e+00
   7.4749499e-01  -1.4840761e+00
   7.4949900e-01  -1.4841124e+00
   7.5150301e-01  -1.4841468e+00
   7.5350701e-01  -1.4841792e+00
   7.5551102e-01  -1.4842098e+00
   7.5751503e-01  -1.4842385e+00
   7.5951904e-01  -1.4842654e+00
   7.6152305e-01  -1.4842906e+00
   7.6352705e-01  -1.4843139e+00
   7.6553106e-01  -1.4843355e+00
   7.6753507e-01  -1.4843553e+00
   7.6953908e-01  -1.4843735e+00
   7.7154309e-01  -1.4843900e+00
   7.7354709e-01  -1.4844048e+00
   7.7555110e-01  -1.4844180e+00
   7.7755511e-01  -1.4844297e+00
   7.7955912e-01  -1.4844397e+00
   7.8156313e-01  -1.4844483e+00
   7.8356713e-01  -1.4844553e+00
   7.8557114e-01  -1.4844608e+00
   7.8757515e-01  -1.4844649e+00
   7.8957916e-01  -1.4844676e+00
   7.9158317e-01  -1.4844688e+00
   7.9358717e-01  -1.4844687e+00
   7.9559118e-01  -1.4844672e+00
   7.9759519e-01  -1.4844643e+00
   7.9959920e-01  -1.4844602e+00
   8.0160321e-01  -1.4844548e+00
   8.0360721e-01  -1.4844482e+00
   8.0561122e-01  -1.4844403e+00
   8.0761523e-01  -1.4844313e+00
   8.0961924e-01  -1.4844211e+00
   8.1162325e-01  -1.4844097e+00
   8.1362725e-01  -1.4843972e+00
   8.1563126e-01  -1.4843837e+00
   8.1763527e-01  -1.4843690e+00
   8.1963928e-01  -1.4843534e+00
   8.2164329e-01  -1.4843367e+00
   8.2364729e-01  -1.4843190e+00
   8.2565130e-01  -1.4843004e+00
   8.2765531e-01  -1.4842809e+00
   8.2965932e-01  -1.4842604e+00
   8.3166333e-01  -1.4842391e+00
   8.3366733e-01  -1.4842169e+00
   8.3567134e-01  -1.4841939e+00
   8.3767535e-01  -1.4841701e+00
   8.3967936e-01  -1.4841455e+00
   8.4168337e-01  -1.4841202e+00
   8.4368737e-01  -1.4840942e+00
   8.4569138e-01  -1.4840675e+00
   8.4769539e-01  -1.4840401e+00
   8.4969940e-01  -1.4840120e+00
   8.5170341e-01  -1.4839834e+00
   8.5370741e-01  -1.4839542e+00
   8.5571142e-01  -1.4839244e+00
   8.5771543e-01  -1.4838940e+00
   8.5971944e-01  -1.4838632e+00
   8.6172345e-01  -1.4838319e+00
   8.6372745e-01  -1.4838001e+00
   8.6573146e-01  -1.4837679e+00
   8.6773547e-01  -1.4837353e+00
   8.6973948e-01  -1.4837024e+00
   8.7174349e-01  -1.4836690e+00
   8.7374749e-01  -1.4836354e+00
   8.7575150e-01  -1.4836014e+00
   8.7775551e-01  -1.4835672e+00
   8.7975952e-01  -1.4835328e+00
   8.8176353e-01  -1.4834981e+00
   8.8376754e-01  -1.4834633e+00
   8.8577154e-01  -1.4834282e+00
   8.8777555e-01  -1.4833931e+00
   8.8977956e-01  -1.4833578e+00
   8.9178357e-01  -1.4833224e+00
   8.9378758e-01  -1.4832870e+00
   8.9579158e-01  -1.4832516e+00
   8.9779559e-01  -1.4832161e+00
   8.9979960e-01  -1.4831807e+00
   9.0180361e-01  -1.4831453e+00
   9.0380762e-01  -1.4831100e+00
   9.0581162e-01  -1.4830748e+00
   9.0781563e-01  -1.4830397e+00
   9.0981964e-01  -1.4830048e+00
   9.1182365e-01  -1.4829700e+00
   9.1382766e-01  -1.4829355e+00
   9.1583166e-01  -1.4829012e+00
   9.1783567e-01  -1.4828671e+00
   9.1983968e-01  -1.4828334e+00
   9.2184369e-01  -1.4827999e+00
   9.2384770e-01  -1.4827668e+00
   9.2585170e-01  -1.4827340e+00
   9.2785571e-01  -1.4827017e+00
   9.2985972e-01  -1.4826697e+00
   9.3186373e-01  -1.4826382e+00
   9.3386774e-01  -1.4826072e+00
   9.3587174e-01  -1.4825767e+00
   9.3787575e-01  -1.4825467e+00
   9.3987976e-01  -1.4825172e+00
   9.4188377e-01  -1.4824883e+00
   9.4388778e-01  -1.4824601e+00
   9.4589178e-01  -1.4824324e+00
   9.4789579e-01  -1.4824054e+00
   9.4989980e-01  -1.4823791e+00
   9.5190381e-01  -1.4823535e+00
   9.5390782e-01  -1.4823286e+00
   9.5591182e-01  -1.4823045e+00
   9.5791583e-01  -1.4822812e+00
   9.5991984e-01  -1.4822587e+00
   9.6192385e-01  -1.4822370e+00
   9.6392786e-01  -1.4822162e+00
   9.6593186e-01  -1.4821963e+00
   9.6793587e-01  -1.4821773e+00
   9.6993988e-01  -1.4821593e+00
   9.7194389e-01  -1.4821422e+00
   9.7394790e-01  -1.4821261e+00
   9.7595190e-01  -1.4821111e+00
   9.7795591e-01  -1.4820971e+00
   9.7995992e-01  -1.4820842e+00
   9.8196393e-01  -1.4820724e+00
   9.8396794e-01  -1.4820617e+00
   9.8597194e-01  -1.4820522e+00
   9.8797595e-01  -1.4820438e+00
   9.8997996e-01  -1.4820367e+00
   9.9198397e-01  -1.4820308e+00
   9.9398798e-01  -1.4820262e+00
   9.9599198e-01  -1.4820228e+00
   9.9799599e-01  -1.4820208e+00
   1.0000000e+00  -1.4820201e+00


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.2258581e-01
   4.0080160e-03  -2.4456755e-01
   6.0120240e-03  -3.6594628e-01
   8.0160321e-03  -4.8672306e-01
   1.0020040e-02  -6.0689895e-01
   1.2024048e-02  -7.2647499e-01
   1.4028056e-02  -8.4545226e-01
   1.6032064e-02  -9.6383180e-01
   1.8036072e-02  -1.0816147e+00
   2.0040080e-02  -1.1988019e+00
   2.2044088e-02  -1.3153946e+00
   2.4048096e-02  -1.4313939e+00
   2.6052104e-02  -1.5468006e+00
   2.8056112e-02  -1.6616160e+00
   3.0060120e-02  -1.7758411e+00
   3.2064128e-02  -1.8894769e+00
   3.4068136e-02  -2.0025245e+00
   3.6072144e-02  -2.1149849e+00
   3.8076152e-02  -2.2268592e+00
   4.0080160e-02  -2.3381485e+00
   4.2084168e-02  -2.4488538e+00
   4.4088176e-02  -2.5589762e+00
   4.6092184e-02  -2.6685167e+00
   4.8096192e-02  -2.7774764e+00
   5.0100200e-02  -2.8858564e+00
   5.2104208e-02  -2.9936576e+00
   5.4108216e-02  -3.1008813e+00
   5.6112224e-02  -3.2075283e+00
   5.8116232e-02  -3.3135998e+00
   6.0120240e-02  -3.4190968e+00
   6.2124248e-02  -3.5240204e+00
   6.4128257e-02  -3.6283717e+00
   6.6132265e-02  -3.7321516e+00
   6.8136273e-02  -3.8353614e+00
   7.0140281e-02  -3.9380019e+00
   7.2144289e-02  -4.0400743e+00
   7.4148297e-02  -4.1415796e+00
   7.6152305e-02  -4.2425190e+00
   7.8156313e-02  -4.3428933e+00
   8.0160321e-02  -4.4427038e+00
   8.2164329e-02  -4.5419514e+00
   8.4168337e-02  -4.6406372e+00
   8.6172345e-02  -4.7387624e+00
   8.8176353e-02  -4.8363278e+00
   9.0180361e-02  -4.9333346e+00
   9.2184369e-02  -5.0297839e+00
   9.4188377e-02  -5.1256766e+00
   9.6192385e-02  -5.2210140e+00
   9.8196393e-02  -5.3157969e+00
   1.0020040e-01  -5.4100265e+00
   1.0220441e-01  -5.5037038e+00
   1.0420842e-01  -5.5968299e+00
   1.0621242e-01  -5.6894059e+00
   1.0821643e-01  -5.7814327e+00
   1.1022044e-01  -5.8729115e+00
   1.1222445e-01  -5.9638434e+00
   1.1422846e-01  -6.0542293e+00
   1.1623246e-01  -6.1440703e+00
   1.1823647e-01  -6.2333675e+00
   1.2024048e-01  -6.3221219e+00
   1.2224449e-01  -6.4103346e+00
   1.2424850e-01  -6.4980067e+00
   1.2625251e-01  -6.5851392e+00
   1.2825651e-01  -6.6717332e+00
   1.3026052e-01  -6.7577897e+00
   1.3226453e-01  -6.8433098e+00
   1.3426854e-01  -6.9282945e+00
   1.3627255e-01  -7.0127449e+00
   1.3827655e-01  -7.0966621e+00
   1.4028056e-01  -7.1800471e+00
   1.4228457e-01  -7.2629009e+00
   1.4428858e-01  -7.3452247e+00
   1.4629259e-01  -7.4270194e+00
   1.4829659e-01  -7.5082862e+00
   1.5030060e-01  -7.5890261e+00
   1.5230461e-01  -7.6692402e+00
   1.5430862e-01  -7.7489294e+00
   1.5631263e-01  -7.8280949e+00
   1.5831663e-01  -7.9067378e+00
   1.6032064e-01  -7.9848590e+00
   1.6232465e-01  -8.0624597e+00
   1.6432866e-01  -8.1395408e+00
   1.6633267e-01  -8.2161035e+00
   1.6833667e-01  -8.2921488e+00
   1.7034068e-01  -8.3676778e+00
   1.7234469e-01  -8.4426915e+00
   1.7434870e-01  -8.5171910e+00
   1.7635271e-01  -8.5911773e+00
   1.7835671e-01  -8.6646515e+00
   1.8036072e-01  -8.7376147e+00
   1.8236473e-01  -8.8100679e+00
   1.8436874e-01  -8.8820121e+00
   1.8637275e-01  -8.9534485e+00
   1.8837675e-01  -9.0243780e+00
   1.9038076e-01  -9.0948018e+00
   1.9238477e-01  -9.1647208e+00
   1.9438878e-01  -9.2341363e+00
   1.9639279e-01  -9.3030491e+00
   1.9839679e-01  -9.3714604e+00
   2.0040080e-01  -9.4393712e+00
   2.0240481e-01  -9.5067826e+00
   2.0440882e-01  -9.5736956e+00
   2.0641283e-01  -9.6401113e+00
   2.0841683e-01  -9.7060308e+00
   2.1042084e-01  -9.7714550e+00
   2.1242485e-01  -9.8363852e+00
   2.1442886e-01  -9.9008222e+00
   2.1643287e-01  -9.9647673e+00
   2.1843687e-01  -1.0028221e+01
   2.2044088e-01  -1.0091185e+01
   2.2244489e-01  -1.0153661e+01
   2.2444890e-01  -1.0215648e+01
   2.2645291e-01  -1.0277149e+01
   2.2845691e-01  -1.0338164e+01
   2.3046092e-01  -1.0398695e+01
   2.3246493e-01  -1.0458742e+01
   2.3446894e-01  -1.0518306e+01
   2.3647295e-01  -1.0577389e+01
   2.3847695e-01  -1.0635991e+01
   2.4048096e-01  -1.0694115e+01
   2.4248497e-01  -1.0751760e+01
   2.4448898e-01  -1.0808927e+01
   2.4649299e-01  -1.0865619e+01
   2.4849699e-01  -1.0921835e+01
   2.5050100e-01  -1.0977578e+01
   2.5250501e-01  -1.1032847e+01
   2.5450902e-01  -1.1087644e+01
   2.5651303e-01  -1.1141971e+01
   2.5851703e-01  -1.1195828e+01
   2.6052104e-01  -1.1249216e+01
   2.6252505e-01  -1.1302136e+01
   2.6452906e-01  -1.1354589e+01
   2.6653307e-01  -1.1406577e+01
   2.6853707e-01  -1.1458101e+01
   2.7054108e-01  -1.1509161e+01
   2.7254509e-01  -1.1559758e+01
   2.7454910e-01  -1.1609894e+01
   2.7655311e-01  -1.1659570e+01
   2.7855711e-01  -1.1708787e+01
   2.8056112e-01  -1.1757545e+01
   2.8256513e-01  -1.1805847e+01
   2.8456914e-01  -1.1853692e+01
   2.8657315e-01  -1.1901082e+01
   2.8857715e-01  -1.1948018e+01
   2.9058116e-01  -1.1994501e+01
   2.9258517e-01  -1.2040533e+01
   2.9458918e-01  -1.2086113e+01
   2.9659319e-01  -1.2131244e+01
   2.9859719e-01  -1.2175926e+01
   3.0060120e-01  -1.2220161e+01
   3.0260521e-01  -1.2263949e+01
   3.0460922e-01  -1.2307291e+01
   3.0661323e-01  -1.2350189e+01
   3.0861723e-01  -1.2392644e+01
   3.1062124e-01  -1.2434656e+01
   3.1262525e-01  -1.2476227e+01
   3.1462926e-01  -1.2517358e+01
   3.1663327e-01  -1.2558050e+01
   3.1863727e-01  -1.2598303e+01
   3.2064128e-01  -1.2638120e+01
   3.2264529e-01  -1.2677500e+01
   3.2464930e-01  -1.2716445e+01
   3.2665331e-01  -1.2754957e+01
   3.2865731e-01  -1.2793036e+01
   3.3066132e-01  -1.2830683e+01
   3.3266533e-01  -1.2867899e+01
   3.3466934e-01  -1.2904686e+01
   3.3667335e-01  -1.2941044e+01
   3.3867735e-01  -1.2976974e+01
   3.4068136e-01  -1.3012478e+01
   3.4268537e-01  -1.3047557e+01
   3.4468938e-01  -1.3082211e+01
   3.4669339e-01  -1.3116442e+01
   3.4869739e-01  -1.3150250e+01
   3.5070140e-01  -1.3183638e+01
   3.5270541e-01  -1.3216605e+01
   3.5470942e-01  -1.3249153e+01
   3.5671343e-01  -1.3281283e+01
   3.5871743e-01  -1.3312996e+01
   3.6072144e-01  -1.3344293e+01
   3.6272545e-01  -1.3375176e+01
   3.6472946e-01  -1.3405644e+01
   3.6673347e-01  -1.3435700e+01
   3.6873747e-01  -1.3465344e+01
   3.7074148e-01  -1.3494578e+01
   3.7274549e-01  -1.3523402e+01
   3.7474950e-01  -1.3551817e+01
   3.7675351e-01  -1.3579825e+01
   3.7875752e-01  -1.3607426e+01
   3.8076152e-01  -1.3634623e+01
   3.8276553e-01  -1.3661415e+01
   3.8476954e-01  -1.3687803e+01
   3.8677355e-01  -1.3713790e+01
   3.8877756e-01  -1.3739375e+01
   3.9078156e-01  -1.3764560e+01
   3.9278557e-01  -1.3789347e+01
   3.9478958e-01  -1.3813735e+01
   3.9679359e-01  -1.3837726e+01
   3.9879760e-01  -1.3861322e+01
   4.0080160e-01  -1.3884523e+01
   4.0280561e-01  -1.3907330e+01
   4.0480962e-01  -1.3929744e+01
   4.0681363e-01  -1.3951767e+01
   4.0881764e-01  -1.3973400e+01
   4.1082164e-01  -1.3994642e+01
   4.1282565e-01  -1.4015497e+01
   4.1482966e-01  -1.4035964e+01
   4.1683367e-01  -1.4056044e+01
   4.1883768e-01  -1.4075740e+01
   4.2084168e-01  -1.4095051e+01
   4.2284569e-01  -1.4113979e+01
   4.2484970e-01  -1.4132525e+01
   4.2685371e-01  -1.4150690e+01
   4.2885772e-01  -1.4168475e+01
   4.3086172e-01  -1.4185881e+01
   4.3286573e-01  -1.4202909e+01
   4.3486974e-01  -1.4219560e+01
   4.3687375e-01  -1.4235836e+01
   4.3887776e-01  -1.4251737e+01
   4.4088176e-01  -1.4267264e+01
   4.4288577e-01  -1.4282419e+01
   4.4488978e-01  -1.4297202e+01
   4.4689379e-01  -1.4311615e+01
   4.4889780e-01  -1.4325658e+01
   4.5090180e-01  -1.4339333e+01
   4.5290581e-01  -1.4352641e+01
   4.5490982e-01  -1.4365582e+01
   4.5691383e-01  -1.4378158e+01
   4.5891784e-01  -1.4390370e+01
   4.6092184e-01  -1.4402219e+01
   4.6292585e-01  -1.4413706e+01
   4.6492986e-01  -1.4424832e+01
   4.6693387e-01  -1.4435599e+01
   4.6893788e-01  -1.4446006e+01
   4.7094188e-01  -1.4456056e+01
   4.7294589e-01  -1.4465748e+01
   4.7494990e-01  -1.4475086e+01
   4.7695391e-01  -1.4484068e+01
   4.7895792e-01  -1.4492697e+01
   4.8096192e-01  -1.4500974e+01
   4.8296593e-01  -1.4508899e+01
   4.8496994e-01  -1.4516473e+01
   4.8697395e-01  -1.4523699e+01
   4.8897796e-01  -1.4530576e+01
   4.9098196e-01  -1.4537106e+01
   4.9298597e-01  -1.4543289e+01
   4.9498998e-01  -1.4549128e+01
   4.9699399e-01  -1.4554622e+01
   4.9899800e-01  -1.4559774e+01
   5.0100200e-01  -1.4564620e+01
   5.0300601e-01  -1.4569377e+01
   5.0501002e-01  -1.4574083e+01
   5.0701403e-01  -1.4578737e+01
   5.0901804e-01  -1.4583340e+01
   5.1102204e-01  -1.4587892e+01
   5.1302605e-01  -1.4592393e+01
   5.1503006e-01  -1.4596843e+01
   5.1703407e-01  -1.4601243e+01
   5.1903808e-01  -1.4605593e+01
   5.2104208e-01  -1.4609894e+01
   5.2304609e-01  -1.4614145e+01
   5.2505010e-01  -1.4618346e+01
   5.2705411e-01  -1.4622499e+01
   5.2905812e-01  -1.4626603e+01
   5.3106212e-01  -1.4630659e+01
   5.3306613e-01  -1.4634667e+01
   5.3507014e-01  -1.4638626e+01
   5.3707415e-01  -1.4642538e+01
   5.3907816e-01  -1.4646403e+01
   5.4108216e-01  -1.4650221e+01
   5.4308617e-01  -1.4653992e+01
   5.4509018e-01  -1.4657716e+01
   5.4709419e-01  -1.4661394e+01
   5.4909820e-01  -1.4665026e+01
   5.5110220e-01  -1.4668612e+01
   5.5310621e-01  -1.4672152e+01
   5.5511022e-01  -1.4675648e+01
   5.5711423e-01  -1.4679098e+01
   5.5911824e-01  -1.4682504e+01
   5.6112224e-01  -1.4685865e+01
   5.6312625e-01  -1.4689182e+01
   5.6513026e-01  -1.4692455e+01
   5.6713427e-01  -1.4695685e+01
   5.6913828e-01  -1.4698871e+01
   5.7114228e-01  -1.4702014e+01
   5.7314629e-01  -1.4705114e+01
   5.7515030e-01  -1.4708172e+01
   5.7715431e-01  -1.4711187e+01
   5.7915832e-01  -1.4714160e+01
   5.8116232e-01  -1.4717091e+01
   5.8316633e-01  -1.4719981e+01
   5.8517034e-01  -1.4722830e+01
   5.8717435e-01  -1.4725637e+01
   5.8917836e-01  -1.4728404e+01
   5.9118236e-01  -1.4731130e+01
   5.9318637e-01  -1.4733816e+01
   5.9519038e-01  -1.4736462e+01
   5.9719439e-01  -1.4739069e+01
   5.9919840e-01  -1.4741636e+01
   6.0120240e-01  -1.4744163e+01
   6.0320641e-01  -1.4746652e+01
   6.0521042e-01  -1.4749103e+01
   6.0721443e-01  -1.4751515e+01
   6.0921844e-01  -1.4753888e+01
   6.1122244e-01  -1.4756224e+01
   6.1322645e-01  -1.4758523e+01
   6.1523046e-01  -1.4760784e+01
   6.1723447e-01  -1.4763008e+01
   6.1923848e-01  -1.4765195e+01
   6.2124248e-01  -1.4767346e+01
   6.2324649e-01  -1.4769460e+01
   6.2525050e-01  -1.4771539e+01
   6.2725451e-01  -1.4773582e+01
   6.2925852e-01  -1.4775589e+01
   6.3126253e-01  -1.4777561e+01
   6.3326653e-01  -1.4779498e+01
   6.3527054e-01  -1.4781401e+01
   6.3727455e-01  -1.4783269e+01
   6.3927856e-01  -1.4785103e+01
   6.4128257e-01  -1.4786903e+01
   6.4328657e-01  -1.4788669e+01
   6.4529058e-01  -1.4790402e+01
   6.4729459e-01  -1.4792102e+01
   6.4929860e-01  -1.4793769e+01
   6.5130261e-01  -1.4795404e+01
   6.5330661e-01  -1.4797006e+01
   6.5531062e-01  -1.4798577e+01
   6.5731463e-01  -1.4800115e+01
   6.5931864e-01  -1.4801622e+01
   6.6132265e-01  -1.4803098e+01
   6.6332665e-01  -1.4804543e+01
   6.6533066e-01  -1.4805957e+01
   6.6733467e-01  -1.4807341e+01
   6.6933868e-01  -1.4808694e+01
   6.7134269e-01  -1.4810018e+01
   6.7334669e-01  -1.4811312e+01
   6.7535070e-01  -1.4812577e+01
   6.7735471e-01  -1.4813812e+01
   6.7935872e-01  -1.4815019e+01
   6.8136273e-01  -1.4816197e+01
   6.8336673e-01  -1.4817346e+01
   6.8537074e-01  -1.4818468e+01
   6.8737475e-01  -1.4819562e+01
   6.8937876e-01  -1.4820628e+01
   6.9138277e-01  -1.4821667e+01
   6.9338677e-01  -1.4822679e+01
   6.9539078e-01  -1.4823664e+01
   6.9739479e-01  -1.4824623e+01
   6.9939880e-01  -1.4825556e+01
   7.0140281e-01  -1.4826462e+01
   7.0340681e-01  -1.4827343e+01
   7.0541082e-01  -1.4828199e+01
   7.0741483e-01  -1.4829029e+01
   7.0941884e-01  -1.4829835e+01
   7.1142285e-01  -1.4830616e+01
   7.1342685e-01  -1.4831372e+01
   7.1543086e-01  -1.4832104e+01
   7.1743487e-01  -1.4832813e+01
   7.1943888e-01  -1.4833498e+01
   7.2144289e-01  -1.4834160e+01
   7.2344689e-01  -1.4834798e+01
   7.2545090e-01  -1.4835414e+01
   7.2745491e-01  -1.4836007e+01
   7.2945892e-01  -1.4836579e+01
   7.3146293e-01  -1.4837128e+01
   7.3346693e-01  -1.4837655e+01
   7.3547094e-01  -1.4838161e+01
   7.3747495e-01  -1.4838646e+01
   7.3947896e-01  -1.4839109e+01
   7.4148297e-01  -1.4839553e+01
   7.4348697e-01  -1.4839975e+01
   7.4549098e-01  -1.4840378e+01
   7.4749499e-01  -1.4840761e+01
   7.4949900e-01  -1.4841124e+01
   7.5150301e-01  -1.4841468e+01
   7.5350701e-01  -1.4841792e+01
   7.5551102e-01  -1.4842098e+01
   7.5751503e-01  -1.4842385e+01
   7.5951904e-01  -1.4842654e+01
   7.6152305e-01  -1.4842906e+01
   7.6352705e-01  -1.4843139e+01
   7.6553106e-01  -1.4843355e+01
   7.6753507e-01  -1.4843553e+01
   7.6953908e-01  -1.4843735e+01
   7.7154309e-01  -1.4843900e+01
   7.7354709e-01  -1.4844048e+01
   7.7555110e-01  -1.4844180e+01
   7.7755511e-01  -1.4844297e+01
   7.7955912e-01  -1.4844397e+01
   7.8156313e-01  -1.4844483e+01
   7.8356713e-01  -1.4844553e+01
   7.8557114e-01  -1.4844608e+01
   7.8757515e-01  -1.4844649e+01
   7.8957916e-01  -1.4844676e+01
   7.9158317e-01  -1.4844688e+01
   7.9358717e-01  -1.4844687e+01
   7.9559118e-01  -1.4844672e+01
   7.9759519e-01  -1.4844643e+01
   7.9959920e-01  -1.4844602e+01
   8.0160321e-01  -1.4844548e+01
   8.0360721e-01  -1.4844482e+01
   8.0561122e-01  -1.4844403e+01
   8.0761523e-01  -1.4844313e+01
   8.0961924e-01  -1.4844211e+01
   8.1162325e-01  -1.4844097e+01
   8.1362725e-01  -1.4843972e+01
   8.1563126e-01  -1.4843837e+01
   8.1763527e-01  -1.4843690e+01
   8.1963928e-01  -1.4843534e+01
   8.2164329e-01  -1.4843367e+01
   8.2364729e-01  -1.4843190e+01
   8.2565130e-01  -1.4843004e+01
   8.2765531e-01  -1.4842809e+01
   8.2965932e-01  -1.4842604e+01
   8.3166333e-01  -1.4842391e+01
   8.3366733e-01  -1.4842169e+01
   8.3567134e-01  -1.4841939e+01
   8.3767535e-01  -1.4841701e+01
   8.3967936e-01  -1.4841455e+01
   8.4168337e-01  -1.4841202e+01
   8.4368737e-01  -1.4840942e+01
   8.4569138e-01  -1.4840675e+01
   8.4769539e-01  -1.4840401e+01
   8.4969940e-01  -1.4840120e+01
   8.5170341e-01  -1.4839834e+01
   8.5370741e-01  -1.4839542e+01
   8.5571142e-01  -1.4839244e+01
   8.5771543e-01  -1.4838940e+01
   8.5971944e-01  -1.4838632e+01
   8.6172345e-01  -1.4838319e+01
   8.6372745e-01  -1.4838001e+01
   8.6573146e-01  -1.4837679e+01
   8.6773547e-01  -1.4837353e+01
   8.6973948e-01  -1.4837024e+01
   8.7174349e-01  -1.4836690e+01
   8.7374749e-01  -1.4836354e+01
   8.7575150e-01  -1.4836014e+01
   8.7775551e-01  -1.4835672e+01
   8.7975952e-01  -1.4835328e+01
   8.8176353e-01  -1.4834981e+01
   8.8376754e-01  -1.4834633e+01
   8.8577154e-01  -1.4834282e+01
   8.8777555e-01  -1.4833931e+01
   8.8977956e-01  -1.4833578e+01
   8.9178357e-01  -1.4833224e+01
   8.9378758e-01  -1.4832870e+01
   8.9579158e-01  -1.4832516e+01
   8.9779559e-01  -1.4832161e+01
   8.9979960e-01  -1.4831807e+01
   9.0180361e-01  -1.4831453e+01
   9.0380762e-01  -1.4831100e+01
   9.0581162e-01  -1.4830748e+01
   9.0781563e-01  -1.4830397e+01
   9.0981964e-01  -1.4830048e+01
   9.1182365e-01  -1.4829700e+01
   9.1382766e-01  -1.4829355e+01
   9.1583166e-01  -1.4829012e+01
   9.1783567e-01  -1.4828671e+01
   9.1983968e-01  -1.4828334e+01
   9.2184369e-01  -1.4827999e+01
   9.2384770e-01  -1.4827668e+01
   9.2585170e-01  -1.4827340e+01
   9.2785571e-01  -1.4827017e+01
   9.2985972e-01  -1.4826697e+01
   9.3186373e-01  -1.4826382e+01
   9.3386774e-01  -1.4826072e+01
   9.3587174e-01  -1.4825767e+01
   9.3787575e-01  -1.4825467e+01
   9.3987976e-01  -1.4825172e+01
   9.4188377e-01  -1.4824883e+01
   9.4388778e-01  -1.4824601e+01
   9.4589178e-01  -1.4824324e+01
   9.4789579e-01  -1.4824054e+01
   9.4989980e-01  -1.4823791e+01
   9.5190381e-01  -1.4823535e+01
   9.5390782e-01  -1.4823286e+01
   9.5591182e-01  -1.4823045e+01
   9.5791583e-01  -1.4822812e+01
   9.5991984e-01  -1.4822587e+01
   9.6192385e-01  -1.4822370e+01
   9.6392786e-01  -1.4822162e+01
   9.6593186e-01  -1.4821963e+01
   9.6793587e-01  -1.4821773e+01
   9.6993988e-01  -1.4821593e+01
   9.7194389e-01  -1.4821422e+01
   9.7394790e-01  -1.4821261e+01
   9.7595190e-01  -1.4821111e+01
   9.7795591e-01  -1.4820971e+01
   9.7995992e-01  -1.4820842e+01
   9.8196393e-01  -1.4820724e+01
   9.8396794e-01  -1.4820617e+01
   9.8597194e-01  -1.4820522e+01
   9.8797595e-01  -1.4820438e+01
   9.8997996e-01  -1.4820367e+01
   9.9198397e-01  -1.4820308e+01
   9.9398798e-01  -1.4820262e+01
   9.9599198e-01  -1.4820228e+01
   9.9799599e-01  -1.4820208e+01
   1.0000000e+00  -1.4820201e+01


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.2258581e+00
   4.0080160e-03  -2.4456755e+00
   6.0120240e-03  -3.6594628e+00
   8.0160321e-03  -4.8672306e+00
   1.0020040e-02  -6.0689895e+00
   1.2024048e-02  -7.2647499e+00
   1.4028056e-02  -8.4545226e+00
   1.6032064e-02  -9.6383180e+00
   1.8036072e-02  -1.0816147e+01
   2.0040080e-02  -1.1988019e+01
   2.2044088e-02  -1.3153946e+01
   2.4048096e-02  -1.4313939e+01
   2.6052104e-02  -1.5468006e+01
   2.8056112e-02  -1.6616160e+01
   3.0060120e-02  -1.7758411e+01
   3.2064128e-02  -1.8894769e+01
   3.4068136e-02  -2.0025245e+01
   3.6072144e-02  -2.1149849e+01
   3.8076152e-02  -2.2268592e+01
   4.0080160e-02  -2.3381485e+01
   4.2084168e-02  -2.4488538e+01
   4.4088176e-02  -2.5589762e+01
   4.6092184e-02  -2.6685167e+01
   4.8096192e-02  -2.7774764e+01
   5.0100200e-02  -2.8858564e+01
   5.2104208e-02  -2.9936576e+01
   5.4108216e-02  -3.1008813e+01
   5.6112224e-02  -3.2075283e+01
   5.8116232e-02  -3.3135998e+01
   6.0120240e-02  -3.4190968e+01
   6.2124248e-02  -3.5240204e+01
   6.4128257e-02  -3.6283717e+01
   6.6132265e-02  -3.7321516e+01
   6.8136273e-02  -3.8353614e+01
   7.0140281e-02  -3.9380019e+01
   7.2144289e-02  -4.0400743e+01
   7.4148297e-02  -4.1415796e+01
   7.6152305e-02  -4.2425190e+01
   7.8156313e-02  -4.3428933e+01
   8.0160321e-02  -4.4427038e+01
   8.2164329e-02  -4.5419514e+01
   8.4168337e-02  -4.6406372e+01
   8.6172345e-02  -4.7387624e+01
   8.8176353e-02  -4.8363278e+01
   9.0180361e-02  -4.9333346e+01
   9.2184369e-02  -5.0297839e+01
   9.4188377e-02  -5.1256766e+01
   9.6192385e-02  -5.2210140e+01
   9.8196393e-02  -5.3157969e+01
   1.0020040e-01  -5.4100265e+01
   1.0220441e-01  -5.5037038e+01
   1.0420842e-01  -5.5968299e+01
   1.0621242e-01  -5.6894059e+01
   1.0821643e-01  -5.7814327e+01
   1.1022044e-01  -5.8729115e+01
   1.1222445e-01  -5.9638434e+01
   1.1422846e-01  -6.0542293e+01
   1.1623246e-01  -6.1440703e+01
   1.1823647e-01  -6.2333675e+01
   1.2024048e-01  -6.3221219e+01
   1.2224449e-01  -6.4103346e+01
   1.2424850e-01  -6.4980067e+01
   1.2625251e-01  -6.5851392e+01
   1.2825651e-01  -6.6717332e+01
   1.3026052e-01  -6.7577897e+01
   1.3226453e-01  -6.8433098e+01
   1.3426854e-01  -6.9282945e+01
   1.3627255e-01  -7.0127449e+01
   1.3827655e-01  -7.0966621e+01
   1.4028056e-01  -7.1800471e+01
   1.4228457e-01  -7.2629009e+01
   1.4428858e-01  -7.3452247e+01
   1.4629259e-01  -7.4270194e+01
   1.4829659e-01  -7.5082862e+01
   1.5030060e-01  -7.5890261e+01
   1.5230461e-01  -7.6692402e+01
   1.5430862e-01  -7.7489294e+01
   1.5631263e-01  -7.8280949e+01
   1.5831663e-01  -7.9067378e+01
   1.6032064e-01  -7.9848590e+01
   1.6232465e-01  -8.0624597e+01
   1.6432866e-01  -8.1395408e+01
   1.6633267e-01  -8.2161035e+01
   1.6833667e-01  -8.2921488e+01
   1.7034068e-01  -8.3676778e+01
   1.7234469e-01  -8.4426915e+01
   1.7434870e-01  -8.5171910e+01
   1.7635271e-01  -8.5911773e+01
   1.7835671e-01  -8.6646515e+01
   1.8036072e-01  -8.7376147e+01
   1.8236473e-01  -8.8100679e+01
   1.8436874e-01  -8.8820121e+01
   1.8637275e-01  -8.9534485e+01
   1.8837675e-01  -9.0243780e+01
   1.9038076e-01  -9.0948018e+01
   1.9238477e-01  -9.1647208e+01
   1.9438878e-01  -9.2341363e+01
   1.9639279e-01  -9.3030491e+01
   1.9839679e-01  -9.3714604e+01
   2.0040080e-01  -9.4393712e+01
   2.0240481e-01  -9.5067826e+01
   2.0440882e-01  -9.5736956e+01
   2.0641283e-01  -9.6401113e+01
   2.0841683e-01  -9.7060308e+01
   2.1042084e-01  -9.7714550e+01
   2.1242485e-01  -9.8363852e+01
   2.1442886e-01  -9.9008222e+01
   2.1643287e-01  -9.9647673e+01
   2.1843687e-01  -1.0028221e+02
   2.2044088e-01  -1.0091185e+02
   2.2244489e-01  -1.0153661e+02
   2.2444890e-01  -1.0215648e+02
   2.2645291e-01  -1.0277149e+02
   2.2845691e-01  -1.0338164e+02
   2.3046092e-01  -1.0398695e+02
   2.3246493e-01  -1.0458742e+02
   2.3446894e-01  -1.0518306e+02
   2.3647295e-01  -1.0577389e+02
   2.3847695e-01  -1.0635991e+02
   2.4048096e-01  -1.0694115e+02
   2.4248497e-01  -1.0751760e+02
   2.4448898e-01  -1.0808927e+02
   2.4649299e-01  -1.0865619e+02
   2.4849699e-01  -1.0921835e+02
   2.5050100e-01  -1.0977578e+02
   2.5250501e-01  -1.1032847e+02
   2.5450902e-01  -1.1087644e+02
   2.5651303e-01  -1.1141971e+02
   2.5851703e-01  -1.1195828e+02
   2.6052104e-01  -1.1249216e+02
   2.6252505e-01  -1.1302136e+02
   2.6452906e-01  -1.1354589e+02
   2.6653307e-01  -1.1406577e+02
   2.6853707e-01  -1.1458101e+02
   2.7054108e-01  -1.1509161e+02
   2.7254509e-01  -1.1559758e+02
   2.7454910e-01  -1.1609894e+02
   2.7655311e-01  -1.1659570e+02
   2.7855711e-01  -1.1708787e+02
   2.8056112e-01  -1.1757545e+02
   2.8256513e-01  -1.1805847e+02
   2.8456914e-01  -1.1853692e+02
   2.8657315e-01  -1.1901082e+02
   2.8857715e-01  -1.1948018e+02
   2.9058116e-01  -1.1994501e+02
   2.9258517e-01  -1.2040533e+02
   2.9458918e-01  -1.2086113e+02
   2.9659319e-01  -1.2131244e+02
   2.9859719e-01  -1.2175926e+02
   3.0060120e-01  -1.2220161e+02
   3.0260521e-01  -1.2263949e+02
   3.0460922e-01  -1.2307291e+02
   3.0661323e-01  -1.2350189e+02
   3.0861723e-01  -1.2392644e+02
   3.1062124e-01  -1.2434656e+02
   3.1262525e-01  -1.2476227e+02
   3.1462926e-01  -1.2517358e+02
   3.1663327e-01  -1.2558050e+02
   3.1863727e-01  -1.2598303e+02
   3.2064128e-01  -1.2638120e+02
   3.2264529e-01  -1.2677500e+02
   3.2464930e-01  -1.2716445e+02
   3.2665331e-01  -1.2754957e+02
   3.2865731e-01  -1.2793036e+02
   3.3066132e-01  -1.2830683e+02
   3.3266533e-01  -1.2867899e+02
   3.3466934e-01  -1.2904686e+02
   3.3667335e-01  -1.2941044e+02
   3.3867735e-01  -1.2976974e+02
   3.4068136e-01  -1.3012478e+02
   3.4268537e-01  -1.3047557e+02
   3.4468938e-01  -1.3082211e+02
   3.4669339e-01  -1.3116442e+02
   3.4869739e-01  -1.3150250e+02
   3.5070140e-01  -1.3183638e+02
   3.5270541e-01  -1.3216605e+02
   3.5470942e-01  -1.3249153e+02
   3.5671343e-01  -1.3281283e+02
   3.5871743e-01  -1.3312996e+02
   3.6072144e-01  -1.3344293e+02
   3.6272545e-01  -1.3375176e+02
   3.6472946e-01  -1.3405644e+02
   3.6673347e-01  -1.3435700e+02
   3.6873747e-01  -1.3465344e+02
   3.7074148e-01  -1.3494578e+02
   3.7274549e-01  -1.3523402e+02
   3.7474950e-01  -1.3551817e+02
   3.7675351e-01  -1.3579825e+02
   3.7875752e-01  -1.3607426e+02
   3.8076152e-01  -1.3634623e+02
   3.8276553e-01  -1.3661415e+02
   3.8476954e-01  -1.3687803e+02
   3.8677355e-01  -1.3713790e+02
   3.8877756e-01  -1.3739375e+02
   3.9078156e-01  -1.3764560e+02
   3.9278557e-01  -1.3789347e+02
   3.9478958e-01  -1.3813735e+02
   3.9679359e-01  -1.3837726e+02
   3.9879760e-01  -1.3861322e+02
   4.0080160e-01  -1.3884523e+02
   4.0280561e-01  -1.3907330e+02
   4.0480962e-01  -1.3929744e+02
   4.0681363e-01  -1.3951767e+02
   4.0881764e-01  -1.3973400e+02
   4.1082164e-01  -1.3994642e+02
   4.1282565e-01  -1.4015497e+02
   4.1482966e-01  -1.4035964e+02
   4.1683367e-01  -1.4056044e+02
   4.1883768e-01  -1.4075740e+02
   4.2084168e-01  -1.4095051e+02
   4.2284569e-01  -1.4113979e+02
   4.2484970e-01  -1.4132525e+02
   4.2685371e-01  -1.4150690e+02
   4.2885772e-01  -1.4168475e+02
   4.3086172e-01  -1.4185881e+02
   4.3286573e-01  -1.4202909e+02
   4.3486974e-01  -1.4219560e+02
   4.3687375e-01  -1.4235836e+02
   4.3887776e-01  -1.4251737e+02
   4.4088176e-01  -1.4267264e+02
   4.4288577e-01  -1.4282419e+02
   4.4488978e-01  -1.4297202e+02
   4.4689379e-01  -1.4311615e+02
   4.4889780e-01  -1.4325658e+02
   4.5090180e-01  -1.4339333e+02
   4.5290581e-01  -1.4352641e+02
   4.5490982e-01  -1.4365582e+02
   4.5691383e-01  -1.4378158e+02
   4.5891784e-01  -1.4390370e+02
   4.6092184e-01  -1.4402219e+02
   4.6292585e-01  -1.4413706e+02
   4.6492986e-01  -1.4424832e+02
   4.6693387e-01  -1.4435599e+02
   4.6893788e-01  -1.4446006e+02
   4.7094188e-01  -1.4456056e+02
   4.7294589e-01  -1.4465748e+02
   4.7494990e-01  -1.4475086e+02
   4.7695391e-01  -1.4484068e+02
   4.7895792e-01  -1.4492697e+02
   4.8096192e-01  -1.4500974e+02
   4.8296593e-01  -1.4508899e+02
   4.8496994e-01  -1.4516473e+02
   4.8697395e-01  -1.4523699e+02
   4.8897796e-01  -1.4530576e+02
   4.9098196e-01  -1.4537106e+02
   4.9298597e-01  -1.4543289e+02
   4.9498998e-01  -1.4549128e+02
   4.9699399e-01  -1.4554622e+02
   4.9899800e-01  -1.4559774e+02
   5.0100200e-01  -1.4564620e+02
   5.0300601e-01  -1.4569377e+02
   5.0501002e-01  -1.4574083e+02
   5.0701403e-01  -1.4578737e+02
   5.0901804e-01  -1.4583340e+02
   5.1102204e-01  -1.4587892e+02
   5.1302605e-01  -1.4592393e+02
   5.1503006e-01  -1.4596843e+02
   5.1703407e-01  -1.4601243e+02
   5.1903808e-01  -1.4605593e+02
   5.2104208e-01  -1.4609894e+02
   5.2304609e-01  -1.4614145e+02
   5.2505010e-01  -1.4618346e+02
   5.2705411e-01  -1.4622499e+02
   5.2905812e-01  -1.4626603e+02
   5.3106212e-01  -1.4630659e+02
   5.3306613e-01  -1.4634667e+02
   5.3507014e-01  -1.4638626e+02
   5.3707415e-01  -1.4642538e+02
   5.3907816e-01  -1.4646403e+02
   5.4108216e-01  -1.4650221e+02
   5.4308617e-01  -1.4653992e+02
   5.4509018e-01  -1.4657716e+02
   5.4709419e-01  -1.4661394e+02
   5.4909820e-01  -1.4665026e+02
   5.5110220e-01  -1.4668612e+02
   5.5310621e-01  -1.4672152e+02
   5.5511022e-01  -1.4675648e+02
   5.5711423e-01  -1.4679098e+02
   5.5911824e-01  -1.4682504e+02
   5.6112224e-01  -1.4685865e+02
   5.6312625e-01  -1.4689182e+02
   5.6513026e-01  -1.4692455e+02
   5.6713427e-01  -1.4695685e+02
   5.6913828e-01  -1.4698871e+02
   5.7114228e-01  -1.4702014e+02
   5.7314629e-01  -1.4705114e+02
   5.7515030e-01  -1.4708172e+02
   5.7715431e-01  -1.4711187e+02
   5.7915832e-01  -1.4714160e+02
   5.8116232e-01  -1.4717091e+02
   5.8316633e-01  -1.4719981e+02
   5.8517034e-01  -1.4722830e+02
   5.8717435e-01  -1.4725637e+02
   5.8917836e-01  -1.4728404e+02
   5.9118236e-01  -1.4731130e+02
   5.9318637e-01  -1.4733816e+02
   5.9519038e-01  -1.4736462e+02
   5.9719439e-01  -1.4739069e+02
   5.9919840e-01  -1.4741636e+02
   6.0120240e-01  -1.4744163e+02
   6.0320641e-01  -1.4746652e+02
   6.0521042e-01  -1.4749103e+02
   6.0721443e-01  -1.4751515e+02
   6.0921844e-01  -1.4753888e+02
   6.1122244e-01  -1.4756224e+02
   6.1322645e-01  -1.4758523e+02
   6.1523046e-01  -1.4760784e+02
   6.1723447e-01  -1.4763008e+02
   6.1923848e-01  -1.4765195e+02
   6.2124248e-01  -1.4767346e+02
   6.2324649e-01  -1.4769460e+02
   6.2525050e-01  -1.4771539e+02
   6.2725451e-01  -1.4773582e+02
   6.2925852e-01  -1.4775589e+02
   6.3126253e-01  -1.4777561e+02
   6.3326653e-01  -1.4779498e+02
   6.3527054e-01  -1.4781401e+02
   6.3727455e-01  -1.4783269e+02
   6.3927856e-01  -1.4785103e+02
   6.4128257e-01  -1.4786903e+02
   6.4328657e-01  -1.4788669e+02
   6.4529058e-01  -1.4790402e+02
   6.4729459e-01  -1.4792102e+02
   6.4929860e-01  -1.4793769e+02
   6.5130261e-01  -1.4795404e+02
   6.5330661e-01  -1.4797006e+02
   6.5531062e-01  -1.4798577e+02
   6.5731463e-01  -1.4800115e+02
   6.5931864e-01  -1.4801622e+02
   6.6132265e-01  -1.4803098e+02
   6.6332665e-01  -1.4804543e+02
   6.6533066e-01  -1.4805957e+02
   6.6733467e-01  -1.4807341e+02
   6.6933868e-01  -1.4808694e+02
   6.7134269e-01  -1.4810018e+02
   6.7334669e-01  -1.4811312e+02
   6.7535070e-01  -1.4812577e+02
   6.7735471e-01  -1.4813812e+02
   6.7935872e-01  -1.4815019e+02
   6.8136273e-01  -1.4816197e+02
   6.8336673e-01  -1.4817346e+02
   6.8537074e-01  -1.4818468e+02
   6.8737475e-01  -1.4819562e+02
   6.8937876e-01  -1.4820628e+02
   6.9138277e-01  -1.4821667e+02
   6.9338677e-01  -1.4822679e+02
   6.9539078e-01  -1.4823664e+02
   6.9739479e-01  -1.4824623e+02
   6.9939880e-01  -1.4825556e+02
   7.0140281e-01  -1.4826462e+02
   7.0340681e-01  -1.4827343e+02
   7.0541082e-01  -1.4828199e+02
   7.0741483e-01  -1.4829029e+02
   7.0941884e-01  -1.4829835e+02
   7.1142285e-01  -1.4830616e+02
   7.1342685e-01  -1.4831372e+02
   7.1543086e-01  -1.4832104e+02
   7.1743487e-01  -1.4832813e+02
   7.1943888e-01  -1.4833498e+02
   7.2144289e-01  -1.4834160e+02
   7.2344689e-01  -1.4834798e+02
   7.2545090e-01  -1.4835414e+02
   7.2745491e-01  -1.4836007e+02
   7.2945892e-01  -1.4836579e+02
   7.3146293e-01  -1.4837128e+02
   7.3346693e-01  -1.4837655e+02
   7.3547094e-01  -1.4838161e+02
   7.3747495e-01  -1.4838646e+02
   7.3947896e-01  -1.4839109e+02
   7.4148297e-01  -1.4839553e+02
   7.4348697e-01  -1.4839975e+02
   7.4549098e-01  -1.4840378e+02
   7.4749499e-01  -1.4840761e+02
   7.4949900e-01  -1.4841124e+02
   7.5150301e-01  -1.4841468e+02
   7.5350701e-01  -1.4841792e+02
   7.5551102e-01  -1.4842098e+02
   7.5751503e-01  -1.4842385e+02
   7.5951904e-01  -1.4842654e+02
   7.6152305e-01  -1.4842906e+02
   7.6352705e-01  -1.4843139e+02
   7.6553106e-01  -1.4843355e+02
   7.6753507e-01  -1.4843553e+02
   7.6953908e-01  -1.4843735e+02
   7.7154309e-01  -1.4843900e+02
   7.7354709e-01  -1.4844048e+02
   7.7555110e-01  -1.4844180e+02
   7.7755511e-01  -1.4844297e+02
   7.7955912e-01  -1.4844397e+02
   7.8156313e-01  -1.4844483e+02
   7.8356713e-01  -1.4844553e+02
   7.8557114e-01  -1.4844608e+02
   7.8757515e-01  -1.4844649e+02
   7.8957916e-01  -1.4844676e+02
   7.9158317e-01  -1.4844688e+02
   7.9358717e-01  -1.4844687e+02
   7.9559118e-01  -1.4844672e+02
   7.9759519e-01  -1.4844643e+02
   7.9959920e-01  -1.4844602e+02
   8.0160321e-01  -1.4844548e+02
   8.0360721e-01  -1.4844482e+02
   8.0561122e-01  -1.4844403e+02
   8.0761523e-01  -1.4844313e+02
   8.0961924e-01  -1.4844211e+02
   8.1162325e-01  -1.4844097e+02
   8.1362725e-01  -1.4843972e+02
   8.1563126e-01  -1.4843837e+02
   8.1763527e-01  -1.4843690e+02
   8.1963928e-01  -1.4843534e+02
   8.2164329e-01  -1.4843367e+02
   8.2364729e-01  -1.4843190e+02
   8.2565130e-01  -1.4843004e+02
   8.2765531e-01  -1.4842809e+02
   8.2965932e-01  -1.4842604e+02
   8.3166333e-01  -1.4842391e+02
   8.3366733e-01  -1.4842169e+02
   8.3567134e-01  -1.4841939e+02
   8.3767535e-01  -1.4841701e+02
   8.3967936e-01  -1.4841455e+02
   8.4168337e-01  -1.4841202e+02
   8.4368737e-01  -1.4840942e+02
   8.4569138e-01  -1.4840675e+02
   8.4769539e-01  -1.4840401e+02
   8.4969940e-01  -1.4840120e+02
   8.5170341e-01  -1.4839834e+02
   8.5370741e-01  -1.4839542e+02
   8.5571142e-01  -1.4839244e+02
   8.5771543e-01  -1.4838940e+02
   8.5971944e-01  -1.4838632e+02
   8.6172345e-01  -1.4838319e+02
   8.6372745e-01  -1.4838001e+02
   8.6573146e-01  -1.4837679e+02
   8.6773547e-01  -1.4837353e+02
   8.6973948e-01  -1.4837024e+02
   8.7174349e-01  -1.4836690e+02
   8.7374749e-01  -1.4836354e+02
   8.7575150e-01  -1.4836014e+02
   8.7775551e-01  -1.4835672e+02
   8.7975952e-01  -1.4835328e+02
   8.8176353e-01  -1.4834981e+02
   8.8376754e-01  -1.4834633e+02
   8.8577154e-01  -1.4834282e+02
   8.8777555e-01  -1.4833931e+02
   8.8977956e-01  -1.4833578e+02
   8.9178357e-01  -1.4833224e+02
   8.9378758e-01  -1.4832870e+02
   8.9579158e-01  -1.4832516e+02
   8.9779559e-01  -1.4832161e+02
   8.9979960e-01  -1.4831807e+02
   9.0180361e-01  -1.4831453e+02
   9.0380762e-01  -1.4831100e+02
   9.0581162e-01  -1.4830748e+02
   9.0781563e-01  -1.4830397e+02
   9.0981964e-01  -1.4830048e+02
   9.1182365e-01  -1.4829700e+02
   9.1382766e-01  -1.4829355e+02
   9.1583166e-01  -1.4829012e+02
   9.1783567e-01  -1.4828671e+02
   9.1983968e-01  -1.4828334e+02
   9.2184369e-01  -1.4827999e+02
   9.2384770e-01  -1.4827668e+02
   9.2585170e-01  -1.4827340e+02
   9.2785571e-01  -1.4827017e+02
   9.2985972e-01  -1.4826697e+02
   9.3186373e-01  -1.4826382e+02
   9.3386774e-01  -1.4826072e+02
   9.3587174e-01  -1.4825767e+02
   9.3787575e-01  -1.4825467e+02
   9.3987976e-01  -1.4825172e+02
   9.4188377e-01  -1.4824883e+02
   9.4388778e-01  -1.4824601e+02
   9.4589178e-01  -1.4824324e+02
   9.4789579e-01  -1.4824054e+02
   9.4989980e-01  -1.4823791e+02
   9.5190381e-01  -1.4823535e+02
   9.5390782e-01  -1.4823286e+02
   9.5591182e-01  -1.4823045e+02
   9.5791583e-01  -1.4822812e+02
   9.5991984e-01  -1.4822587e+02
   9.6192385e-01  -1.4822370e+02
   9.6392786e-01  -1.4822162e+02
   9.6593186e-01  -1.4821963e+02
   9.6793587e-01  -1.4821773e+02
   9.6993988e-01  -1.4821593e+02
   9.7194389e-01  -1.4821422e+02
   9.7394790e-01  -1.4821261e+02
   9.7595190e-01  -1.4821111e+02
   9.7795591e-01  -1.4820971e+02
   9.7995992e-01  -1.4820842e+02
   9.8196393e-01  -1.4820724e+02
   9.8396794e-01  -1.4820617e+02
   9.8597194e-01  -1.4820522e+02
   9.8797595e-01  -1.4820438e+02
   9.8997996e-01  -1.4820367e+02
   9.9198397e-01  -1.4820308e+02
   9.9398798e-01  -1.4820262e+02
   9.9599198e-01  -1.4820228e+02
   9.9799599e-01  -1.4820208e+02
   1.0000000e+00  -1.4820201e+02


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -1.2258581e+01
   4.0080160e-03  -2.4456755e+01
   6.0120240e-03  -3.6594628e+01
   8.0160321e-03  -4.8672306e+01
   1.0020040e-02  -6.0689895e+01
   1.2024048e-02  -7.2647499e+01
   1.4028056e-02  -8.4545226e+01
   1.6032064e-02  -9.6383180e+01
   1.8036072e-02  -1.0816147e+02
   2.0040080e-02  -1.1988019e+02
   2.2044088e-02  -1.3153946e+02
   2.4048096e-02  -1.4313939e+02
   2.6052104e-02  -1.5468006e+02
   2.8056112e-02  -1.6616160e+02
   3.0060120e-02  -1.7758411e+02
   3.2064128e-02  -1.8894769e+02
   3.4068136e-02  -2.0025245e+02
   3.6072144e-02  -2.1149849e+02
   3.8076152e-02  -2.2268592e+02
   4.0080160e-02  -2.3381485e+02
   4.2084168e-02  -2.4488538e+02
   4.4088176e-02  -2.5589762e+02
   4.6092184e-02  -2.6685167e+02
   4.8096192e-02  -2.7774764e+02
   5.0100200e-02  -2.8858564e+02
   5.2104208e-02  -2.9936576e+02
   5.4108216e-02  -3.1008813e+02
   5.6112224e-02  -3.2075283e+02
   5.8116232e-02  -3.3135998e+02
   6.0120240e-02  -3.4190968e+02
   6.2124248e-02  -3.5240204e+02
   6.4128257e-02  -3.6283717e+02
   6.6132265e-02  -3.7321516e+02
   6.8136273e-02  -3.8353614e+02
   7.0140281e-02  -3.9380019e+02
   7.2144289e-02  -4.0400743e+02
   7.4148297e-02  -4.1415796e+02
   7.6152305e-02  -4.2425190e+02
   7.8156313e-02  -4.3428933e+02
   8.0160321e-02  -4.4427038e+02
   8.2164329e-02  -4.5419514e+02
   8.4168337e-02  -4.6406372e+02
   8.6172345e-02  -4.7387624e+02
   8.8176353e-02  -4.8363278e+02
   9.0180361e-02  -4.9333346e+02
   9.2184369e-02  -5.0297839e+02
   9.4188377e-02  -5.1256766e+02
   9.6192385e-02  -5.2210140e+02
   9.8196393e-02  -5.3157969e+02
   1.0020040e-01  -5.4100265e+02
   1.0220441e-01  -5.5037038e+02
   1.0420842e-01  -5.5968299e+02
   1.0621242e-01  -5.6894059e+02
   1.0821643e-01  -5.7814327e+02
   1.1022044e-01  -5.8729115e+02
   1.1222445e-01  -5.9638434e+02
   1.1422846e-01  -6.0542293e+02
   1.1623246e-01  -6.1440703e+02
   1.1823647e-01  -6.2333675e+02
   1.2024048e-01  -6.3221219e+02
   1.2224449e-01  -6.4103346e+02
   1.2424850e-01  -6.4980067e+02
   1.2625251e-01  -6.5851392e+02
   1.2825651e-01  -6.6717332e+02
   1.3026052e-01  -6.7577897e+02
   1.3226453e-01  -6.8433098e+02
   1.3426854e-01  -6.9282945e+02
   1.3627255e-01  -7.0127449e+02
   1.3827655e-01  -7.0966621e+02
   1.4028056e-01  -7.1800471e+02
   1.4228457e-01  -7.2629009e+02
   1.4428858e-01  -7.3452247e+02
   1.4629259e-01  -7.4270194e+02
   1.4829659e-01  -7.5082862e+02
   1.5030060e-01  -7.5890261e+02
   1.5230461e-01  -7.6692402e+02
   1.5430862e-01  -7.7489294e+02
   1.5631263e-01  -7.8280949e+02
   1.5831663e-01  -7.9067378e+02
   1.6032064e-01  -7.9848590e+02
   1.6232465e-01  -8.0624597e+02
   1.6432866e-01  -8.1395408e+02
   1.6633267e-01  -8.2161035e+02
   1.6833667e-01  -8.2921488e+02
   1.7034068e-01  -8.3676778e+02
   1.7234469e-01  -8.4426915e+02
   1.7434870e-01  -8.5171910e+02
   1.7635271e-01  -8.5911773e+02
   1.7835671e-01  -8.6646515e+02
   1.8036072e-01  -8.7376147e+02
   1.8236473e-01  -8.8100679e+02
   1.8436874e-01  -8.8820121e+02
   1.8637275e-01  -8.9534485e+02
   1.8837675e-01  -9.0243780e+02
   1.9038076e-01  -9.0948018e+02
   1.9238477e-01  -9.1647208e+02
   1.9438878e-01  -9.2341363e+02
   1.9639279e-01  -9.3030491e+02
   1.9839679e-01  -9.3714604e+02
   2.0040080e-01  -9.4393712e+02
   2.0240481e-01  -9.5067826e+02
   2.0440882e-01  -9.5736956e+02
   2.0641283e-01  -9.6401113e+02
   2.0841683e-01  -9.7060308e+02
   2.1042084e-01  -9.7714550e+02
   2.1242485e-01  -9.8363852e+02
   2.1442886e-01  -9.9008222e+02
   2.1643287e-01  -9.9647673e+02
   2.1843687e-01  -1.0028221e+03
   2.2044088e-01  -1.0091185e+03
   2.2244489e-01  -1.0153661e+03
   2.2444890e-01  -1.0215648e+03
   2.2645291e-01  -1.0277149e+03
   2.2845691e-01  -1.0338164e+03
   2.3046092e-01  -1.0398695e+03
   2.3246493e-01  -1.0458742e+03
   2.3446894e-01  -1.0518306e+03
   2.3647295e-01  -1.0577389e+03
   2.3847695e-01  -1.0635991e+03
   2.4048096e-01  -1.0694115e+03
   2.4248497e-01  -1.0751760e+03
   2.4448898e-01  -1.0808927e+03
   2.4649299e-01  -1.0865619e+03
   2.4849699e-01  -1.0921835e+03
   2.5050100e-01  -1.0977578e+03
   2.5250501e-01  -1.1032847e+03
   2.5450902e-01  -1.1087644e+03
   2.5651303e-01  -1.1141971e+03
   2.5851703e-01  -1.1195828e+03
   2.6052104e-01  -1.1249216e+03
   2.6252505e-01  -1.1302136e+03
   2.6452906e-01  -1.1354589e+03
   2.6653307e-01  -1.1406577e+03
   2.6853707e-01  -1.1458101e+03
   2.7054108e-01  -1.1509161e+03
   2.7254509e-01  -1.1559758e+03
   2.7454910e-01  -1.1609894e+03
   2.7655311e-01  -1.1659570e+03
   2.7855711e-01  -1.1708787e+03
   2.8056112e-01  -1.1757545e+03
   2.8256513e-01  -1.1805847e+03
   2.8456914e-01  -1.1853692e+03
   2.8657315e-01  -1.1901082e+03
   2.8857715e-01  -1.1948018e+03
   2.9058116e-01  -1.1994501e+03
   2.9258517e-01  -1.2040533e+03
   2.9458918e-01  -1.2086113e+03
   2.9659319e-01  -1.2131244e+03
   2.9859719e-01  -1.2175926e+03
   3.0060120e-01  -1.2220161e+03
   3.0260521e-01  -1.2263949e+03
   3.0460922e-01  -1.2307291e+03
   3.0661323e-01  -1.2350189e+03
   3.0861723e-01  -1.2392644e+03
   3.1062124e-01  -1.2434656e+03
   3.1262525e-01  -1.2476227e+03
   3.1462926e-01  -1.2517358e+03
   3.1663327e-01  -1.2558050e+03
   3.1863727e-01  -1.2598303e+03
   3.2064128e-01  -1.2638120e+03
   3.2264529e-01  -1.2677500e+03
   3.2464930e-01  -1.2716445e+03
   3.2665331e-01  -1.2754957e+03
   3.2865731e-01  -1.2793036e+03
   3.3066132e-01  -1.2830683e+03
   3.3266533e-01  -1.2867899e+03
   3.3466934e-01  -1.2904686e+03
   3.3667335e-01  -1.2941044e+03
   3.3867735e-01  -1.2976974e+03
   3.4068136e-01  -1.3012478e+03
   3.4268537e-01  -1.3047557e+03
   3.4468938e-01  -1.3082211e+03
   3.4669339e-01  -1.3116442e+03
   3.4869739e-01  -1.3150250e+03
   3.5070140e-01  -1.3183638e+03
   3.5270541e-01  -1.3216605e+03
   3.5470942e-01  -1.3249153e+03
   3.5671343e-01  -1.3281283e+03
   3.5871743e-01  -1.3312996e+03
   3.6072144e-01  -1.3344293e+03
   3.6272545e-01  -1.3375176e+03
   3.6472946e-01  -1.3405644e+03
   3.6673347e-01  -1.3435700e+03
   3.6873747e-01  -1.3465344e+03
   3.7074148e-01  -1.3494578e+03
   3.7274549e-01  -1.3523402e+03
   3.7474950e-01  -1.3551817e+03
   3.7675351e-01  -1.3579825e+03
   3.7875752e-01  -1.3607426e+03
   3.8076152e-01  -1.3634623e+03
   3.8276553e-01  -1.3661415e+03
   3.8476954e-01  -1.3687803e+03
   3.8677355e-01  -1.3713790e+03
   3.8877756e-01  -1.3739375e+03
   3.9078156e-01  -1.3764560e+03
   3.9278557e-01  -1.3789347e+03
   3.9478958e-01  -1.3813735e+03
   3.9679359e-01  -1.3837726e+03
   3.9879760e-01  -1.3861322e+03
   4.0080160e-01  -1.3884523e+03
   4.0280561e-01  -1.3907330e+03
   4.0480962e-01  -1.3929744e+03
   4.0681363e-01  -1.3951767e+03
   4.0881764e-01  -1.3973400e+03
   4.1082164e-01  -1.3994642e+03
   4.1282565e-01  -1.4015497e+03
   4.1482966e-01  -1.4035964e+03
   4.1683367e-01  -1.4056044e+03
   4.1883768e-01  -1.4075740e+03
   4.2084168e-01  -1.4095051e+03
   4.2284569e-01  -1.4113979e+03
   4.2484970e-01  -1.4132525e+03
   4.2685371e-01  -1.4150690e+03
   4.2885772e-01  -1.4168475e+03
   4.3086172e-01  -1.4185881e+03
   4.3286573e-01  -1.4202909e+03
   4.3486974e-01  -1.4219560e+03
   4.3687375e-01  -1.4235836e+03
   4.3887776e-01  -1.4251737e+03
   4.4088176e-01  -1.4267264e+03
   4.4288577e-01  -1.4282419e+03
   4.4488978e-01  -1.4297202e+03
   4.4689379e-01  -1.4311615e+03
   4.4889780e-01  -1.4325658e+03
   4.5090180e-01  -1.4339333e+03
   4.5290581e-01  -1.4352641e+03
   4.5490982e-01  -1.4365582e+03
   4.5691383e-01  -1.4378158e+03
   4.5891784e-01  -1.4390370e+03
   4.6092184e-01  -1.4402219e+03
   4.6292585e-01  -1.4413706e+03
   4.6492986e-01  -1.4424832e+03
   4.6693387e-01  -1.4435599e+03
   4.6893788e-01  -1.4446006e+03
   4.7094188e-01  -1.4456056e+03
   4.7294589e-01  -1.4465748e+03
   4.7494990e-01  -1.4475086e+03
   4.7695391e-01  -1.4484068e+03
   4.7895792e-01  -1.4492697e+03
   4.8096192e-01  -1.4500974e+03
   4.8296593e-01  -1.4508899e+03
   4.8496994e-01  -1.4516473e+03
   4.8697395e-01  -1.4523699e+03
   4.8897796e-01  -1.4530576e+03
   4.9098196e-01  -1.4537106e+03
   4.9298597e-01  -1.4543289e+03
   4.9498998e-01  -1.4549128e+03
   4.9699399e-01  -1.4554622e+03
   4.9899800e-01  -1.4559774e+03
   5.0100200e-01  -1.4564620e+03
   5.0300601e-01  -1.4569377e+03
   5.0501002e-01  -1.4574083e+03
   5.0701403e-01  -1.4578737e+03
   5.0901804e-01  -1.4583340e+03
   5.1102204e-01  -1.4587892e+03
   5.1302605e-01  -1.4592393e+03
   5.1503006e-01  -1.4596843e+03
   5.1703407e-01  -1.4601243e+03
   5.1903808e-01  -1.4605593e+03
   5.2104208e-01  -1.4609894e+03
   5.2304609e-01  -1.4614145e+03
   5.2505010e-01  -1.4618346e+03
   5.2705411e-01  -1.4622499e+03
   5.2905812e-01  -1.4626603e+03
   5.3106212e-01  -1.4630659e+03
   5.3306613e-01  -1.4634667e+03
   5.3507014e-01  -1.4638626e+03
   5.3707415e-01  -1.4642538e+03
   5.3907816e-01  -1.4646403e+03
   5.4108216e-01  -1.4650221e+03
   5.4308617e-01  -1.4653992e+03
   5.4509018e-01  -1.4657716e+03
   5.4709419e-01  -1.4661394e+03
   5.4909820e-01  -1.4665026e+03
   5.5110220e-01  -1.4668612e+03
   5.5310621e-01  -1.4672152e+03
   5.5511022e-01  -1.4675648e+03
   5.5711423e-01  -1.4679098e+03
   5.5911824e-01  -1.4682504e+03
   5.6112224e-01  -1.4685865e+03
   5.6312625e-01  -1.4689182e+03
   5.6513026e-01  -1.4692455e+03
   5.6713427e-01  -1.4695685e+03
   5.6913828e-01  -1.4698871e+03
   5.7114228e-01  -1.4702014e+03
   5.7314629e-01  -1.4705114e+03
   5.7515030e-01  -1.4708172e+03
   5.7715431e-01  -1.4711187e+03
   5.7915832e-01  -1.4714160e+03
   5.8116232e-01  -1.4717091e+03
   5.8316633e-01  -1.4719981e+03
   5.8517034e-01  -1.4722830e+03
   5.8717435e-01  -1.4725637e+03
   5.8917836e-01  -1.4728404e+03
   5.9118236e-01  -1.4731130e+03
   5.9318637e-01  -1.4733816e+03
   5.9519038e-01  -1.4736462e+03
   5.9719439e-01  -1.4739069e+03
   5.9919840e-01  -1.4741636e+03
   6.0120240e-01  -1.4744163e+03
   6.0320641e-01  -1.4746652e+03
   6.0521042e-01  -1.4749103e+03
   6.0721443e-01  -1.4751515e+03
   6.0921844e-01  -1.4753888e+03
   6.1122244e-01  -1.4756224e+03
   6.1322645e-01  -1.4758523e+03
   6.1523046e-01  -1.4760784e+03
   6.1723447e-01  -1.4763008e+03
   6.1923848e-01  -1.4765195e+03
   6.2124248e-01  -1.4767346e+03
   6.2324649e-01  -1.4769460e+03
   6.2525050e-01  -1.4771539e+03
   6.2725451e-01  -1.4773582e+03
   6.2925852e-01  -1.4775589e+03
   6.3126253e-01  -1.4777561e+03
   6.3326653e-01  -1.4779498e+03
   6.3527054e-01  -1.4781401e+03
   6.3727455e-01  -1.4783269e+03
   6.3927856e-01  -1.4785103e+03
   6.4128257e-01  -1.4786903e+03
   6.4328657e-01  -1.4788669e+03
   6.4529058e-01  -1.4790402e+03
   6.4729459e-01  -1.4792102e+03
   6.4929860e-01  -1.4793769e+03
   6.5130261e-01  -1.4795404e+03
   6.5330661e-01  -1.4797006e+03
   6.5531062e-01  -1.4798577e+03
   6.5731463e-01  -1.4800115e+03
   6.5931864e-01  -1.4801622e+03
   6.6132265e-01  -1.4803098e+03
   6.6332665e-01  -1.4804543e+03
   6.6533066e-01  -1.4805957e+03
   6.6733467e-01  -1.4807341e+03
   6.6933868e-01  -1.4808694e+03
   6.7134269e-01  -1.4810018e+03
   6.7334669e-01  -1.4811312e+03
   6.7535070e-01  -1.4812577e+03
   6.7735471e-01  -1.4813812e+03
   6.7935872e-01  -1.4815019e+03
   6.8136273e-01  -1.4816197e+03
   6.8336673e-01  -1.4817346e+03
   6.8537074e-01  -1.4818468e+03
   6.8737475e-01  -1.4819562e+03
   6.8937876e-01  -1.4820628e+03
   6.9138277e-01  -1.4821667e+03
   6.9338677e-01  -1.4822679e+03
   6.9539078e-01  -1.4823664e+03
   6.9739479e-01  -1.4824623e+03
   6.9939880e-01  -1.4825556e+03
   7.0140281e-01  -1.4826462e+03
   7.0340681e-01  -1.4827343e+03
   7.0541082e-01  -1.4828199e+03
   7.0741483e-01  -1.4829029e+03
   7.0941884e-01  -1.4829835e+03
   7.1142285e-01  -1.4830616e+03
   7.1342685e-01  -1.4831372e+03
   7.1543086e-01  -1.4832104e+03
   7.1743487e-01  -1.4832813e+03
   7.1943888e-01  -1.4833498e+03
   7.2144289e-01  -1.4834160e+03
   7.2344689e-01  -1.4834798e+03
   7.2545090e-01  -1.4835414e+03
   7.2745491e-01  -1.4836007e+03
   7.2945892e-01  -1.4836579e+03
   7.3146293e-01  -1.4837128e+03
   7.3346693e-01  -1.4837655e+03
   7.3547094e-01  -1.4838161e+03
   7.3747495e-01  -1.4838646e+03
   7.3947896e-01  -1.4839109e+03
   7.4148297e-01  -1.4839553e+03
   7.4348697e-01  -1.4839975e+03
   7.4549098e-01  -1.4840378e+03
   7.4749499e-01  -1.4840761e+03
   7.4949900e-01  -1.4841124e+03
   7.5150301e-01  -1.4841468e+03
   7.5350701e-01  -1.4841792e+03
   7.5551102e-01  -1.4842098e+03
   7.5751503e-01  -1.4842385e+03
   7.5951904e-01  -1.4842654e+03
   7.6152305e-01  -1.4842906e+03
   7.6352705e-01  -1.4843139e+03
   7.6553106e-01  -1.4843355e+03
   7.6753507e-01  -1.4843553e+03
   7.6953908e-01  -1.4843735e+03
   7.7154309e-01  -1.4843900e+03
   7.7354709e-01  -1.4844048e+03
   7.7555110e-01  -1.4844180e+03
   7.7755511e-01  -1.4844297e+03
   7.7955912e-01  -1.4844397e+03
   7.8156313e-01  -1.4844483e+03
   7.8356713e-01  -1.4844553e+03
   7.8557114e-01  -1.4844608e+03
   7.8757515e-01  -1.4844649e+03
   7.8957916e-01  -1.4844676e+03
   7.9158317e-01  -1.4844688e+03
   7.9358717e-01  -1.4844687e+03
   7.9559118e-01  -1.4844672e+03
   7.9759519e-01  -1.4844643e+03
   7.9959920e-01  -1.4844602e+03
   8.0160321e-01  -1.4844548e+03
   8.0360721e-01  -1.4844482e+03
   8.0561122e-01  -1.4844403e+03
   8.0761523e-01  -1.4844313e+03
   8.0961924e-01  -1.4844211e+03
   8.1162325e-01  -1.4844097e+03
   8.1362725e-01  -1.4843972e+03
   8.1563126e-01  -1.4843837e+03
   8.1763527e-01  -1.4843690e+03
   8.1963928e-01  -1.4843534e+03
   8.2164329e-01  -1.4843367e+03
   8.2364729e-01  -1.4843190e+03
   8.2565130e-01  -1.4843004e+03
   8.2765531e-01  -1.4842809e+03
   8.2965932e-01  -1.4842604e+03
   8.3166333e-01  -1.4842391e+03
   8.3366733e-01  -1.4842169e+03
   8.3567134e-01  -1.4841939e+03
   8.3767535e-01  -1.4841701e+03
   8.3967936e-01  -1.4841455e+03
   8.4168337e-01  -1.4841202e+03
   8.4368737e-01  -1.4840942e+03
   8.4569138e-01  -1.4840675e+03
   8.4769539e-01  -1.4840401e+03
   8.4969940e-01  -1.4840120e+03
   8.5170341e-01  -1.4839834e+03
   8.5370741e-01  -1.4839542e+03
   8.5571142e-01  -1.4839244e+03
   8.5771543e-01  -1.4838940e+03
   8.5971944e-01  -1.4838632e+03
   8.6172345e-01  -1.4838319e+03
   8.6372745e-01  -1.4838001e+03
   8.6573146e-01  -1.4837679e+03
   8.6773547e-01  -1.4837353e+03
   8.6973948e-01  -1.4837024e+03
   8.7174349e-01  -1.4836690e+03
   8.7374749e-01  -1.4836354e+03
   8.7575150e-01  -1.4836014e+03
   8.7775551e-01  -1.4835672e+03
   8.7975952e-01  -1.4835328e+03
   8.8176353e-01  -1.4834981e+03
   8.8376754e-01  -1.4834633e+03
   8.8577154e-01  -1.4834282e+03
   8.8777555e-01  -1.4833931e+03
   8.8977956e-01  -1.4833578e+03
   8.9178357e-01  -1.4833224e+03
   8.9378758e-01  -1.4832870e+03
   8.9579158e-01  -1.4832516e+03
   8.9779559e-01  -1.4832161e+03
   8.9979960e-01  -1.4831807e+03
   9.0180361e-01  -1.4831453e+03
   9.0380762e-01  -1.4831100e+03
   9.0581162e-01  -1.4830748e+03
   9.0781563e-01  -1.4830397e+03
   9.0981964e-01  -1.4830048e+03
   9.1182365e-01  -1.4829700e+03
   9.1382766e-01  -1.4829355e+03
   9.1583166e-01  -1.4829012e+03
   9.1783567e-01  -1.4828671e+03
   9.1983968e-01  -1.4828334e+03
   9.2184369e-01  -1.4827999e+03
   9.2384770e-01  -1.4827668e+03
   9.2585170e-01  -1.4827340e+03
   9.2785571e-01  -1.4827017e+03
   9.2985972e-01  -1.4826697e+03
   9.3186373e-01  -1.4826382e+03
   9.3386774e-01  -1.4826072e+03
   9.3587174e-01  -1.4825767e+03
   9.3787575e-01  -1.4825467e+03
   9.3987976e-01  -1.4825172e+03
   9.4188377e-01  -1.4824883e+03
   9.4388778e-01  -1.4824601e+03
   9.4589178e-01  -1.4824324e+03
   9.4789579e-01  -1.4824054e+03
   9.4989980e-01  -1.4823791e+03
   9.5190381e-01  -1.4823535e+03
   9.5390782e-01  -1.4823286e+03
   9.5591182e-01  -1.4823045e+03
   9.5791583e-01  -1.4822812e+03
   9.5991984e-01  -1.4822587e+03
   9.6192385e-01  -1.4822370e+03
   9.6392786e-01  -1.4822162e+03
   9.6593186e-01  -1.4821963e+03
   9.6793587e-01  -1.4821773e+03
   9.6993988e-01  -1.4821593e+03
   9.7194389e-01  -1.4821422e+03
   9.7394790e-01  -1.4821261e+03
   9.7595190e-01  -1.4821111e+03
   9.7795591e-01  -1.4820971e+03
   9.7995992e-01  -1.4820842e+03
   9.8196393e-01  -1.4820724e+03
   9.8396794e-01  -1.4820617e+03
   9.8597194e-01  -1.4820522e+03
   9.8797595e-01  -1.4820438e+03
   9.8997996e-01  -1.4820367e+03
   9.9198397e-01  -1.4820308e+03
   9.9398798e-01  -1.4820262e+03
   9.9599198e-01  -1.4820228e+03
   9.9799599e-01  -1.4820208e+03
   1.0000000e+00  -1.4820201e+03


==> data/Couette_Results_Varphi_20_matRatio_4_adconcentration_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03  -8.2578905e-03
   4.0080160e-03  -1.6475089e-02
   6.0120240e-03  -2.4651665e-02
   8.0160321e-03  -3.2787692e-02
   1.0020040e-02  -4.0883240e-02
   1.2024048e-02  -4.8938381e-02
   1.4028056e-02  -5.6953185e-02
   1.6032064e-02  -6.4927724e-02
   1.8036072e-02  -7.2862068e-02
   2.0040080e-02  -8.0756290e-02
   2.2044088e-02  -8.8610461e-02
   2.4048096e-02  -9.6424651e-02
   2.6052104e-02  -1.0419893e-01
   2.8056112e-02  -1.1193337e-01
   3.0060120e-02  -1.1962805e-01
   3.2064128e-02  -1.2728303e-01
   3.4068136e-02  -1.3489839e-01
   3.6072144e-02  -1.4247419e-01
   3.8076152e-02  -1.5001051e-01
   4.0080160e-02  -1.5750742e-01
   4.2084168e-02  -1.6496499e-01
   4.4088176e-02  -1.7238330e-01
   4.6092184e-02  -1.7976240e-01
   4.8096192e-02  -1.8710238e-01
   5.0100200e-02  -1.9440330e-01
   5.2104208e-02  -2.0166525e-01
   5.4108216e-02  -2.0888827e-01
   5.6112224e-02  -2.1607246e-01
   5.8116232e-02  -2.2321788e-01
   6.0120240e-02  -2.3032460e-01
   6.2124248e-02  -2.3739269e-01
   6.4128257e-02  -2.4442223e-01
   6.6132265e-02  -2.5141328e-01
   6.8136273e-02  -2.5836591e-01
   7.0140281e-02  -2.6528021e-01
   7.2144289e-02  -2.7215623e-01
   7.4148297e-02  -2.7899405e-01
   7.6152305e-02  -2.8579374e-01
   7.8156313e-02  -2.9255538e-01
   8.0160321e-02  -2.9927903e-01
   8.2164329e-02  -3.0596476e-01
   8.4168337e-02  -3.1261265e-01
   8.6172345e-02  -3.1922277e-01
   8.8176353e-02  -3.2579518e-01
   9.0180361e-02  -3.3232996e-01
   9.2184369e-02  -3.3882719e-01
   9.4188377e-02  -3.4528692e-01
   9.6192385e-02  -3.5170924e-01
   9.8196393e-02  -3.5809422e-01
   1.0020040e-01  -3.6444191e-01
   1.0220441e-01  -3.7075241e-01
   1.0420842e-01  -3.7702577e-01
   1.0621242e-01  -3.8326207e-01
   1.0821643e-01  -3.8946139e-01
   1.1022044e-01  -3.9562378e-01
   1.1222445e-01  -4.0174932e-01
   1.1422846e-01  -4.0783809e-01
   1.1623246e-01  -4.1389016e-01
   1.1823647e-01  -4.1990559e-01
   1.2024048e-01  -4.2588446e-01
   1.2224449e-01  -4.3182684e-01
   1.2424850e-01  -4.3773279e-01
   1.2625251e-01  -4.4360240e-01
   1.2825651e-01  -4.4943573e-01
   1.3026052e-01  -4.5523286e-01
   1.3226453e-01  -4.6099385e-01
   1.3426854e-01  -4.6671877e-01
   1.3627255e-01  -4.7240770e-01
   1.3827655e-01  -4.7806071e-01
   1.4028056e-01  -4.8367787e-01
   1.4228457e-01  -4.8925925e-01
   1.4428858e-01  -4.9480492e-01
   1.4629259e-01  -5.0031496e-01
   1.4829659e-01  -5.0578943e-01
   1.5030060e-01  -5.1122840e-01
   1.5230461e-01  -5.1663196e-01
   1.5430862e-01  -5.2200016e-01
   1.5631263e-01  -5.2733307e-01
   1.5831663e-01  -5.3263078e-01
   1.6032064e-01  -5.3789335e-01
   1.6232465e-01  -5.4312086e-01
   1.6432866e-01  -5.4831337e-01
   1.6633267e-01  -5.5347095e-01
   1.6833667e-01  -5.5859368e-01
   1.7034068e-01  -5.6368162e-01
   1.7234469e-01  -5.6873486e-01
   1.7434870e-01  -5.7375345e-01
   1.7635271e-01  -5.7873748e-01
   1.7835671e-01  -5.8368701e-01
   1.8036072e-01  -5.8860211e-01
   1.8236473e-01  -5.9348286e-01
   1.8436874e-01  -5.9832932e-01
   1.8637275e-01  -6.0314157e-01
   1.8837675e-01  -6.0791968e-01
   1.9038076e-01  -6.1266372e-01
   1.9238477e-01  -6.1737376e-01
   1.9438878e-01  -6.2204987e-01
   1.9639279e-01  -6.2669213e-01
   1.9839679e-01  -6.3130060e-01
   2.0040080e-01  -6.3587535e-01
   2.0240481e-01  -6.4041646e-01
   2.0440882e-01  -6.4492400e-01
   2.0641283e-01  -6.4939804e-01
   2.0841683e-01  -6.5383865e-01
   2.1042084e-01  -6.5824590e-01
   2.1242485e-01  -6.6261987e-01
   2.1442886e-01  -6.6696062e-01
   2.1643287e-01  -6.7126822e-01
   2.1843687e-01  -6.7554275e-01
   2.2044088e-01  -6.7978428e-01
   2.2244489e-01  -6.8399287e-01
   2.2444890e-01  -6.8816861e-01
   2.2645291e-01  -6.9231156e-01
   2.2845691e-01  -6.9642179e-01
   2.3046092e-01  -7.0049937e-01
   2.3246493e-01  -7.0454438e-01
   2.3446894e-01  -7.0855689e-01
   2.3647295e-01  -7.1253696e-01
   2.3847695e-01  -7.1648467e-01
   2.4048096e-01  -7.2040009e-01
   2.4248497e-01  -7.2428330e-01
   2.4448898e-01  -7.2813435e-01
   2.4649299e-01  -7.3195333e-01
   2.4849699e-01  -7.3574030e-01
   2.5050100e-01  -7.3949534e-01
   2.5250501e-01  -7.4321851e-01
   2.5450902e-01  -7.4690990e-01
   2.5651303e-01  -7.5056956e-01
   2.5851703e-01  -7.5419757e-01
   2.6052104e-01  -7.5779401e-01
   2.6252505e-01  -7.6135893e-01
   2.6452906e-01  -7.6489243e-01
   2.6653307e-01  -7.6839455e-01
   2.6853707e-01  -7.7186539e-01
   2.7054108e-01  -7.7530500e-01
   2.7254509e-01  -7.7871346e-01
   2.7454910e-01  -7.8209084e-01
   2.7655311e-01  -7.8543721e-01
   2.7855711e-01  -7.8875265e-01
   2.8056112e-01  -7.9203722e-01
   2.8256513e-01  -7.9529099e-01
   2.8456914e-01  -7.9851404e-01
   2.8657315e-01  -8.0170644e-01
   2.8857715e-01  -8.0486826e-01
   2.9058116e-01  -8.0799956e-01
   2.9258517e-01  -8.1110043e-01
   2.9458918e-01  -8.1417093e-01
   2.9659319e-01  -8.1721113e-01
   2.9859719e-01  -8.2022111e-01
   3.0060120e-01  -8.2320094e-01
   3.0260521e-01  -8.2615068e-01
   3.0460922e-01  -8.2907041e-01
   3.0661323e-01  -8.3196020e-01
   3.0861723e-01  -8.3482011e-01
   3.1062124e-01  -8.3765024e-01
   3.1262525e-01  -8.4045063e-01
   3.1462926e-01  -8.4322137e-01
   3.1663327e-01  -8.4596252e-01
   3.1863727e-01  -8.4867417e-01
   3.2064128e-01  -8.5135636e-01
   3.2264529e-01  -8.5400919e-01
   3.2464930e-01  -8.5663272e-01
   3.2665331e-01  -8.5922702e-01
   3.2865731e-01  -8.6179216e-01
   3.3066132e-01  -8.6432822e-01
   3.3266533e-01  -8.6683526e-01
   3.3466934e-01  -8.6931336e-01
   3.3667335e-01  -8.7176259e-01
   3.3867735e-01  -8.7418301e-01
   3.4068136e-01  -8.7657471e-01
   3.4268537e-01  -8.7893774e-01
   3.4468938e-01  -8.8127219e-01
   3.4669339e-01  -8.8357813e-01
   3.4869739e-01  -8.8585561e-01
   3.5070140e-01  -8.8810473e-01
   3.5270541e-01  -8.9032554e-01
   3.5470942e-01  -8.9251811e-01
   3.5671343e-01  -8.9468253e-01
   3.5871743e-01  -8.9681886e-01
   3.6072144e-01  -8.9892717e-01
   3.6272545e-01  -9.0100754e-01
   3.6472946e-01  -9.0306003e-01
   3.6673347e-01  -9.0508471e-01
   3.6873747e-01  -9.0708166e-01
   3.7074148e-01  -9.0905095e-01
   3.7274549e-01  -9.1099265e-01
   3.7474950e-01  -9.1290683e-01
   3.7675351e-01  -9.1479356e-01
   3.7875752e-01  -9.1665291e-01
   3.8076152e-01  -9.1848496e-01
   3.8276553e-01  -9.2028978e-01
   3.8476954e-01  -9.2206743e-01
   3.8677355e-01  -9.2381798e-01
   3.8877756e-01  -9.2554152e-01
   3.9078156e-01  -9.2723811e-01
   3.9278557e-01  -9.2890781e-01
   3.9478958e-01  -9.3055071e-01
   3.9679359e-01  -9.3216688e-01
   3.9879760e-01  -9.3375638e-01
   4.0080160e-01  -9.3531928e-01
   4.0280561e-01  -9.3685567e-01
   4.0480962e-01  -9.3836560e-01
   4.0681363e-01  -9.3984915e-01
   4.0881764e-01  -9.4130639e-01
   4.1082164e-01  -9.4273739e-01
   4.1282565e-01  -9.4414223e-01
   4.1482966e-01  -9.4552097e-01
   4.1683367e-01  -9.4687369e-01
   4.1883768e-01  -9.4820046e-01
   4.2084168e-01  -9.4950134e-01
   4.2284569e-01  -9.5077641e-01
   4.2484970e-01  -9.5202574e-01
   4.2685371e-01  -9.5324941e-01
   4.2885772e-01  -9.5444748e-01
   4.3086172e-01  -9.5562002e-01
   4.3286573e-01  -9.5676711e-01
   4.3486974e-01  -9.5788881e-01
   4.3687375e-01  -9.5898520e-01
   4.3887776e-01  -9.6005635e-01
   4.4088176e-01  -9.6110233e-01
   4.4288577e-01  -9.6212322e-01
   4.4488978e-01  -9.6311907e-01
   4.4689379e-01  -9.6408997e-01
   4.4889780e-01  -9.6503599e-01
   4.5090180e-01  -9.6595719e-01
   4.5290581e-01  -9.6685364e-01
   4.5490982e-01  -9.6772543e-01
   4.5691383e-01  -9.6857262e-01
   4.5891784e-01  -9.6939528e-01
   4.6092184e-01  -9.7019348e-01
   4.6292585e-01  -9.7096729e-01
   4.6492986e-01  -9.7171679e-01
   4.6693387e-01  -9.7244204e-01
   4.6893788e-01  -9.7314312e-01
   4.7094188e-01  -9.7382010e-01
   4.7294589e-01  -9.7447305e-01
   4.7494990e-01  -9.7510204e-01
   4.7695391e-01  -9.7570714e-01
   4.7895792e-01  -9.7628843e-01
   4.8096192e-01  -9.7684597e-01
   4.8296593e-01  -9.7737983e-01
   4.8496994e-01  -9.7789009e-01
   4.8697395e-01  -9.7837682e-01
   4.8897796e-01  -9.7884009e-01
   4.9098196e-01  -9.7927997e-01
   4.9298597e-01  -9.7969653e-01
   4.9498998e-01  -9.8008984e-01
   4.9699399e-01  -9.8045998e-01
   4.9899800e-01  -9.8080701e-01
   5.0100200e-01  -9.8113345e-01
   5.0300601e-01  -9.8145393e-01
   5.0501002e-01  -9.8177093e-01
   5.0701403e-01  -9.8208445e-01
   5.0901804e-01  -9.8239451e-01
   5.1102204e-01  -9.8270113e-01
   5.1302605e-01  -9.8300433e-01
   5.1503006e-01  -9.8330413e-01
   5.1703407e-01  -9.8360054e-01
   5.1903808e-01  -9.8389359e-01
   5.2104208e-01  -9.8418328e-01
   5.2304609e-01  -9.8446964e-01
   5.2505010e-01  -9.8475269e-01
   5.2705411e-01  -9.8503244e-01
   5.2905812e-01  -9.8530891e-01
   5.3106212e-01  -9.8558212e-01
   5.3306613e-01  -9.8585209e-01
   5.3507014e-01  -9.8611883e-01
   5.3707415e-01  -9.8638236e-01
   5.3907816e-01  -9.8664270e-01
   5.4108216e-01  -9.8689988e-01
   5.4308617e-01  -9.8715389e-01
   5.4509018e-01  -9.8740477e-01
   5.4709419e-01  -9.8765253e-01
   5.4909820e-01  -9.8789720e-01
   5.5110220e-01  -9.8813877e-01
   5.5310621e-01  -9.8837728e-01
   5.5511022e-01  -9.8861275e-01
   5.5711423e-01  -9.8884518e-01
   5.5911824e-01  -9.8907461e-01
   5.6112224e-01  -9.8930104e-01
   5.6312625e-01  -9.8952449e-01
   5.6513026e-01  -9.8974498e-01
   5.6713427e-01  -9.8996254e-01
   5.6913828e-01  -9.9017717e-01
   5.7114228e-01  -9.9038889e-01
   5.7314629e-01  -9.9059773e-01
   5.7515030e-01  -9.9080370e-01
   5.7715431e-01  -9.9100681e-01
   5.7915832e-01  -9.9120709e-01
   5.8116232e-01  -9.9140456e-01
   5.8316633e-01  -9.9159923e-01
   5.8517034e-01  -9.9179112e-01
   5.8717435e-01  -9.9198024e-01
   5.8917836e-01  -9.9216662e-01
   5.9118236e-01  -9.9235027e-01
   5.9318637e-01  -9.9253122e-01
   5.9519038e-01  -9.9270947e-01
   5.9719439e-01  -9.9288505e-01
   5.9919840e-01  -9.9305797e-01
   6.0120240e-01  -9.9322825e-01
   6.0320641e-01  -9.9339592e-01
   6.0521042e-01  -9.9356098e-01
   6.0721443e-01  -9.9372345e-01
   6.0921844e-01  -9.9388336e-01
   6.1122244e-01  -9.9404072e-01
   6.1322645e-01  -9.9419555e-01
   6.1523046e-01  -9.9434787e-01
   6.1723447e-01  -9.9449769e-01
   6.1923848e-01  -9.9464503e-01
   6.2124248e-01  -9.9478991e-01
   6.2324649e-01  -9.9493235e-01
   6.2525050e-01  -9.9507237e-01
   6.2725451e-01  -9.9520997e-01
   6.2925852e-01  -9.9534519e-01
   6.3126253e-01  -9.9547804e-01
   6.3326653e-01  -9.9560854e-01
   6.3527054e-01  -9.9573670e-01
   6.3727455e-01  -9.9586254e-01
   6.3927856e-01  -9.9598608e-01
   6.4128257e-01  -9.9610734e-01
   6.4328657e-01  -9.9622634e-01
   6.4529058e-01  -9.9634308e-01
   6.4729459e-01  -9.9645761e-01
   6.4929860e-01  -9.9656991e-01
   6.5130261e-01  -9.9668003e-01
   6.5330661e-01  -9.9678797e-01
   6.5531062e-01  -9.9689376e-01
   6.5731463e-01  -9.9699740e-01
   6.5931864e-01  -9.9709892e-01
   6.6132265e-01  -9.9719834e-01
   6.6332665e-01  -9.9729567e-01
   6.6533066e-01  -9.9739093e-01
   6.6733467e-01  -9.9748415e-01
   6.6933868e-01  -9.9757533e-01
   6.7134269e-01  -9.9766449e-01
   6.7334669e-01  -9.9775166e-01
   6.7535070e-01  -9.9783684e-01
   6.7735471e-01  -9.9792007e-01
   6.7935872e-01  -9.9800135e-01
   6.8136273e-01  -9.9808071e-01
   6.8336673e-01  -9.9815816e-01
   6.8537074e-01  -9.9823371e-01
   6.8737475e-01  -9.9830740e-01
   6.8937876e-01  -9.9837923e-01
   6.9138277e-01  -9.9844922e-01
   6.9338677e-01  -9.9851739e-01
   6.9539078e-01  -9.9858377e-01
   6.9739479e-01  -9.9864835e-01
   6.9939880e-01  -9.9871118e-01
   7.0140281e-01  -9.9877225e-01
   7.0340681e-01  -9.9883160e-01
   7.0541082e-01  -9.9888923e-01
   7.0741483e-01  -9.9894516e-01
   7.0941884e-01  -9.9899942e-01
   7.1142285e-01  -9.9905203e-01
   7.1342685e-01  -9.9910298e-01
   7.1543086e-01  -9.9915232e-01
   7.1743487e-01  -9.9920005e-01
   7.1943888e-01  -9.9924619e-01
   7.2144289e-01  -9.9929077e-01
   7.2344689e-01  -9.9933379e-01
   7.2545090e-01  -9.9937527e-01
   7.2745491e-01  -9.9941524e-01
   7.2945892e-01  -9.9945371e-01
   7.3146293e-01  -9.9949070e-01
   7.3346693e-01  -9.9952623e-01
   7.3547094e-01  -9.9956031e-01
   7.3747495e-01  -9.9959296e-01
   7.3947896e-01  -9.9962421e-01
   7.4148297e-01  -9.9965406e-01
   7.4348697e-01  -9.9968254e-01
   7.4549098e-01  -9.9970966e-01
   7.4749499e-01  -9.9973544e-01
   7.4949900e-01  -9.9975990e-01
   7.5150301e-01  -9.9978306e-01
   7.5350701e-01  -9.9980493e-01
   7.5551102e-01  -9.9982554e-01
   7.5751503e-01  -9.9984489e-01
   7.5951904e-01  -9.9986302e-01
   7.6152305e-01  -9.9987993e-01
   7.6352705e-01  -9.9989564e-01
   7.6553106e-01  -9.9991018e-01
   7.6753507e-01  -9.9992355e-01
   7.6953908e-01  -9.9993578e-01
   7.7154309e-01  -9.9994689e-01
   7.7354709e-01  -9.9995689e-01
   7.7555110e-01  -9.9996580e-01
   7.7755511e-01  -9.9997364e-01
   7.7955912e-01  -9.9998042e-01
   7.8156313e-01  -9.9998617e-01
   7.8356713e-01  -9.9999090e-01
   7.8557114e-01  -9.9999463e-01
   7.8757515e-01  -9.9999738e-01
   7.8957916e-01  -9.9999916e-01
   7.9158317e-01  -1.0000000e+00
   7.9358717e-01  -9.9999991e-01
   7.9559118e-01  -9.9999890e-01
   7.9759519e-01  -9.9999700e-01
   7.9959920e-01  -9.9999423e-01
   8.0160321e-01  -9.9999060e-01
   8.0360721e-01  -9.9998612e-01
   8.0561122e-01  -9.9998083e-01
   8.0761523e-01  -9.9997473e-01
   8.0961924e-01  -9.9996784e-01
   8.1162325e-01  -9.9996019e-01
   8.1362725e-01  -9.9995178e-01
   8.1563126e-01  -9.9994264e-01
   8.1763527e-01  -9.9993279e-01
   8.1963928e-01  -9.9992223e-01
   8.2164329e-01  -9.9991100e-01
   8.2364729e-01  -9.9989911e-01
   8.2565130e-01  -9.9988657e-01
   8.2765531e-01  -9.9987340e-01
   8.2965932e-01  -9.9985963e-01
   8.3166333e-01  -9.9984526e-01
   8.3366733e-01  -9.9983032e-01
   8.3567134e-01  -9.9981483e-01
   8.3767535e-01  -9.9979879e-01
   8.3967936e-01  -9.9978224e-01
   8.4168337e-01  -9.9976519e-01
   8.4368737e-01  -9.9974765e-01
   8.4569138e-01  -9.9972964e-01
   8.4769539e-01  -9.9971119e-01
   8.4969940e-01  -9.9969231e-01
   8.5170341e-01  -9.9967301e-01
   8.5370741e-01  -9.9965332e-01
   8.5571142e-01  -9.9963325e-01
   8.5771543e-01  -9.9961282e-01
   8.5971944e-01  -9.9959205e-01
   8.6172345e-01  -9.9957096e-01
   8.6372745e-01  -9.9954955e-01
   8.6573146e-01  -9.9952787e-01
   8.6773547e-01  -9.9950591e-01
   8.6973948e-01  -9.9948369e-01
   8.7174349e-01  -9.9946125e-01
   8.7374749e-01  -9.9943858e-01
   8.7575150e-01  -9.9941572e-01
   8.7775551e-01  -9.9939267e-01
   8.7975952e-01  -9.9936946e-01
   8.8176353e-01  -9.9934611e-01
   8.8376754e-01  -9.9932262e-01
   8.8577154e-01  -9.9929903e-01
   8.8777555e-01  -9.9927534e-01
   8.8977956e-01  -9.9925158e-01
   8.9178357e-01  -9.9922777e-01
   8.9378758e-01  -9.9920391e-01
   8.9579158e-01  -9.9918003e-01
   8.9779559e-01  -9.9915615e-01
   8.9979960e-01  -9.9913228e-01
   9.0180361e-01  -9.9910844e-01
   9.0380762e-01  -9.9908466e-01
   9.0581162e-01  -9.9906094e-01
   9.0781563e-01  -9.9903731e-01
   9.0981964e-01  -9.9901378e-01
   9.1182365e-01  -9.9899037e-01
   9.1382766e-01  -9.9896710e-01
   9.1583166e-01  -9.9894399e-01
   9.1783567e-01  -9.9892105e-01
   9.1983968e-01  -9.9889830e-01
   9.2184369e-01  -9.9887577e-01
   9.2384770e-01  -9.9885346e-01
   9.2585170e-01  -9.9883140e-01
   9.2785571e-01  -9.9880960e-01
   9.2985972e-01  -9.9878808e-01
   9.3186373e-01  -9.9876686e-01
   9.3386774e-01  -9.9874596e-01
   9.3587174e-01  -9.9872539e-01
   9.3787575e-01  -9.9870518e-01
   9.3987976e-01  -9.9868534e-01
   9.4188377e-01  -9.9866588e-01
   9.4388778e-01  -9.9864683e-01
   9.4589178e-01  -9.9862820e-01
   9.4789579e-01  -9.9861002e-01
   9.4989980e-01  -9.9859229e-01
   9.5190381e-01  -9.9857504e-01
   9.5390782e-01  -9.9855829e-01
   9.5591182e-01  -9.9854205e-01
   9.5791583e-01  -9.9852634e-01
   9.5991984e-01  -9.9851118e-01
   9.6192385e-01  -9.9849658e-01
   9.6392786e-01  -9.9848257e-01
   9.6593186e-01  -9.9846916e-01
   9.6793587e-01  -9.9845636e-01
   9.6993988e-01  -9.9844421e-01
   9.7194389e-01  -9.9843271e-01
   9.7394790e-01  -9.9842189e-01
   9.7595190e-01  -9.9841175e-01
   9.7795591e-01  -9.9840233e-01
   9.7995992e-01  -9.9839362e-01
   9.8196393e-01  -9.9838567e-01
   9.8396794e-01  -9.9837847e-01
   9.8597194e-01  -9.9837206e-01
   9.8797595e-01  -9.9836644e-01
   9.8997996e-01  -9.9836164e-01
   9.9198397e-01  -9.9835767e-01
   9.9398798e-01  -9.9835455e-01
   9.9599198e-01  -9.9835231e-01
   9.9799599e-01  -9.9835094e-01
   1.0000000e+00  -9.9835049e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.1788830e-02
   1.3163558e-02   2.4368086e-02
   1.9262189e-02   3.7870757e-02
   2.5847735e-02   5.2282607e-02
   3.2910864e-02   6.7522817e-02
   4.0437094e-02   8.3496700e-02
   4.8407098e-02   1.0010899e-01
   5.6797117e-02   1.1726195e-01
   6.5579447e-02   1.3485311e-01
   7.4722998e-02   1.5277605e-01
   8.4193893e-02   1.7092292e-01
   9.3956090e-02   1.8918692e-01
   1.0397200e-01   2.0746452e-01
   1.1420311e-01   2.2565724e-01
   1.2461054e-01   2.4367316e-01
   1.3515560e-01   2.6142805e-01
   1.4580029e-01   2.7884620e-01
   1.5650769e-01   2.9586104e-01
   1.6724237e-01   3.1241531e-01
   1.7797066e-01   3.2846111e-01
   1.8866095e-01   3.4395965e-01
   1.9928379e-01   3.5888086e-01
   2.0981209e-01   3.7320283e-01
   2.2022116e-01   3.8691120e-01
   2.3048875e-01   3.9999838e-01
   2.4059501e-01   4.1246286e-01
   2.5052248e-01   4.2430842e-01
   2.6025597e-01   4.3554338e-01
   2.6978249e-01   4.4617987e-01
   2.7909113e-01   4.5623318e-01
   2.8817289e-01   4.6572112e-01
   2.9702058e-01   4.7466342e-01
   3.0562865e-01   4.8308128e-01
   3.1399303e-01   4.9099686e-01
   3.2211102e-01   4.9843293e-01
   3.2998109e-01   5.0541252e-01
   3.3760280e-01   5.1195862e-01
   3.4497662e-01   5.1809400e-01
   3.5210383e-01   5.2384097e-01
   3.5898638e-01   5.2922122e-01
   3.6562683e-01   5.3425578e-01
   3.7202819e-01   5.3896484e-01
   3.7819389e-01   5.4336774e-01
   3.8412763e-01   5.4748294e-01
   3.8983341e-01   5.5132796e-01
   3.9531537e-01   5.5491940e-01
   4.0057778e-01   5.5827294e-01
   4.0562503e-01   5.6140337e-01
   4.1046151e-01   5.6432457e-01
   4.1509165e-01   5.6704960e-01
   4.1951988e-01   5.6959069e-01
   4.2375059e-01   5.7195928e-01
   4.2778814e-01   5.7416609e-01
   4.3163684e-01   5.7622114e-01
   4.3530095e-01   5.7813377e-01
   4.3878469e-01   5.7991271e-01
   4.4209224e-01   5.8156614e-01
   4.4522775e-01   5.8310167e-01
   4.4819533e-01   5.8452642e-01
   4.5099911e-01   5.8584706e-01
   4.5364320e-01   5.8706983e-01
   4.5613173e-01   5.8820058e-01
   4.5846890e-01   5.8924480e-01
   4.6065893e-01   5.9020766e-01
   4.6270611e-01   5.9109403e-01
   4.6461483e-01   5.9190848e-01
   4.6638958e-01   5.9265533e-01
   4.6803493e-01   5.9333868e-01
   4.6955560e-01   5.9396235e-01
   4.7095640e-01   5.9452997e-01
   4.7224229e-01   5.9504497e-01
   4.7341836e-01   5.9551068e-01
   4.7448979e-01   5.9593037e-01
   4.7551020e-01   5.9632616e-01
   4.7653061e-01   5.9671849e-01
   4.7755101e-01   5.9710757e-01
   4.7857142e-01   5.9749339e-01
   4.7959183e-01   5.9787583e-01
   4.8061224e-01   5.9825476e-01
   4.8163264e-01   5.9862999e-01
   4.8265305e-01   5.9900132e-01
   4.8367346e-01   5.9936854e-01
   4.8469387e-01   5.9973132e-01
   4.8571428e-01   6.0008930e-01
   4.8673468e-01   6.0044194e-01
   4.8775509e-01   6.0078856e-01
   4.8877550e-01   6.0112815e-01
   4.8979591e-01   6.0145928e-01
   4.9081631e-01   6.0177990e-01
   4.9183672e-01   6.0208712e-01
   4.9285713e-01   6.0237719e-01
   4.9387754e-01   6.0264570e-01
   4.9489795e-01   6.0288837e-01
   4.9591835e-01   6.0310284e-01
   4.9693876e-01   6.0329277e-01
   4.9795917e-01   6.0347683e-01
   4.9897958e-01   6.0370032e-01
   4.9999999e-01   6.0404763e-01
   5.0102039e-01   6.0464491e-01
   5.0204080e-01   6.0522566e-01
   5.0306121e-01   6.0571369e-01
   5.0408162e-01   6.0612209e-01
   5.0510202e-01   6.0648034e-01
   5.0612243e-01   6.0681331e-01
   5.0714284e-01   6.0713473e-01
   5.0816325e-01   6.0745184e-01
   5.0918366e-01   6.0776778e-01
   5.1020406e-01   6.0808337e-01
   5.1122447e-01   6.0839835e-01
   5.1224488e-01   6.0871222e-01
   5.1326529e-01   6.0902457e-01
   5.1428569e-01   6.0933514e-01
   5.1530610e-01   6.0964380e-01
   5.1632651e-01   6.0995054e-01
   5.1734692e-01   6.1025534e-01
   5.1836733e-01   6.1055823e-01
   5.1938773e-01   6.1085924e-01
   5.2040814e-01   6.1115841e-01
   5.2142855e-01   6.1145579e-01
   5.2244896e-01   6.1175143e-01
   5.2346936e-01   6.1204539e-01
   5.2448977e-01   6.1233764e-01
   5.2551018e-01   6.1262798e-01
   5.2658161e-01   6.1293045e-01
   5.2775816e-01   6.1325963e-01
   5.2904612e-01   6.1361659e-01
   5.3045193e-01   6.1400240e-01
   5.3198198e-01   6.1441806e-01
   5.3364270e-01   6.1486444e-01
   5.3544056e-01   6.1534224e-01
   5.3738202e-01   6.1585198e-01
   5.3947351e-01   6.1639401e-01
   5.4172149e-01   6.1696849e-01
   5.4413234e-01   6.1757539e-01
   5.4671244e-01   6.1821447e-01
   5.4946809e-01   6.1888529e-01
   5.5240554e-01   6.1958717e-01
   5.5553097e-01   6.2031923e-01
   5.5885044e-01   6.2108031e-01
   5.6236994e-01   6.2186903e-01
   5.6609531e-01   6.2268372e-01
   5.7003225e-01   6.2352248e-01
   5.7418631e-01   6.2438311e-01
   5.7856282e-01   6.2526315e-01
   5.8316692e-01   6.2615987e-01
   5.8800348e-01   6.2707025e-01
   5.9307708e-01   6.2799103e-01
   5.9839198e-01   6.2891868e-01
   6.0395208e-01   6.2984944e-01
   6.0976083e-01   6.3077933e-01
   6.1582122e-01   6.3170417e-01
   6.2213572e-01   6.3261960e-01
   6.2870616e-01   6.3352113e-01
   6.3553376e-01   6.3440418e-01
   6.4261895e-01   6.3526410e-01
   6.4996138e-01   6.3609625e-01
   6.5755977e-01   6.3689604e-01
   6.6541190e-01   6.3765899e-01
   6.7351445e-01   6.3838079e-01
   6.8186295e-01   6.3905740e-01
   6.9045169e-01   6.3968507e-01
   6.9927363e-01   6.4026046e-01
   7.0832033e-01   6.4078068e-01
   7.1758182e-01   6.4124338e-01
   7.2704660e-01   6.4164682e-01
   7.3670151e-01   6.4198989e-01
   7.4653173e-01   6.4227220e-01
   7.5652070e-01   6.4249410e-01
   7.6665012e-01   6.4265672e-01
   7.7689995e-01   6.4276196e-01
   7.8724839e-01   6.4281247e-01
   7.9767200e-01   6.4281164e-01
   8.0814569e-01   6.4276355e-01
   8.1864287e-01   6.4267288e-01
   8.2913557e-01   6.4254482e-01
   8.3959460e-01   6.4238498e-01
   8.4998976e-01   6.4219925e-01
   8.6029005e-01   6.4199364e-01
   8.7046398e-01   6.4177418e-01
   8.8047982e-01   6.4154676e-01
   8.9030595e-01   6.4131695e-01
   8.9991120e-01   6.4108993e-01
   9.0926522e-01   6.4087031e-01
   9.1833887e-01   6.4066209e-01
   9.2710458e-01   6.4046854e-01
   9.3553675e-01   6.4029221e-01
   9.4361215e-01   6.4013484e-01
   9.5131019e-01   6.3999747e-01
   9.5861330e-01   6.3988038e-01
   9.6550719e-01   6.3978325e-01
   9.7198105e-01   6.3970519e-01
   9.7802775e-01   6.3964486e-01
   9.8364391e-01   6.3960056e-01
   9.8882992e-01   6.3957039e-01
   9.9359015e-01   6.3955230e-01
   9.9793230e-01   6.3954427e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.1791699e-02
   1.3163558e-02   2.4369557e-02
   1.9262189e-02   3.7870633e-02
   2.5847735e-02   5.2281656e-02
   3.2910864e-02   6.7521503e-02
   4.0437094e-02   8.3495122e-02
   4.8407098e-02   1.0010711e-01
   5.6797117e-02   1.1725972e-01
   6.5579447e-02   1.3485050e-01
   7.4722998e-02   1.5277307e-01
   8.4193893e-02   1.7091955e-01
   9.3956090e-02   1.8918317e-01
   1.0397200e-01   2.0746038e-01
   1.1420311e-01   2.2565272e-01
   1.2461054e-01   2.4366826e-01
   1.3515560e-01   2.6142277e-01
   1.4580029e-01   2.7884056e-01
   1.5650769e-01   2.9585503e-01
   1.6724237e-01   3.1240896e-01
   1.7797066e-01   3.2845442e-01
   1.8866095e-01   3.4395263e-01
   1.9928379e-01   3.5887352e-01
   2.0981209e-01   3.7319519e-01
   2.2022116e-01   3.8690327e-01
   2.3048875e-01   3.9999017e-01
   2.4059501e-01   4.1245439e-01
   2.5052248e-01   4.2429970e-01
   2.6025597e-01   4.3553442e-01
   2.6978249e-01   4.4617068e-01
   2.7909113e-01   4.5622379e-01
   2.8817289e-01   4.6571152e-01
   2.9702058e-01   4.7465364e-01
   3.0562865e-01   4.8307132e-01
   3.1399303e-01   4.9098673e-01
   3.2211102e-01   4.9842264e-01
   3.2998109e-01   5.0540208e-01
   3.3760280e-01   5.1194805e-01
   3.4497662e-01   5.1808330e-01
   3.5210383e-01   5.2383014e-01
   3.5898638e-01   5.2921028e-01
   3.6562683e-01   5.3424473e-01
   3.7202819e-01   5.3895369e-01
   3.7819389e-01   5.4335650e-01
   3.8412763e-01   5.4747161e-01
   3.8983341e-01   5.5131655e-01
   3.9531537e-01   5.5490792e-01
   4.0057778e-01   5.5826139e-01
   4.0562503e-01   5.6139175e-01
   4.1046151e-01   5.6431289e-01
   4.1509165e-01   5.6703786e-01
   4.1951988e-01   5.6957889e-01
   4.2375059e-01   5.7194743e-01
   4.2778814e-01   5.7415420e-01
   4.3163684e-01   5.7620920e-01
   4.3530095e-01   5.7812179e-01
   4.3878469e-01   5.7990070e-01
   4.4209224e-01   5.8155409e-01
   4.4522775e-01   5.8308959e-01
   4.4819533e-01   5.8451431e-01
   4.5099911e-01   5.8583492e-01
   4.5364320e-01   5.8705767e-01
   4.5613173e-01   5.8818839e-01
   4.5846890e-01   5.8923259e-01
   4.6065893e-01   5.9019543e-01
   4.6270611e-01   5.9108178e-01
   4.6461483e-01   5.9189621e-01
   4.6638958e-01   5.9264305e-01
   4.6803493e-01   5.9332638e-01
   4.6955560e-01   5.9395004e-01
   4.7095640e-01   5.9451764e-01
   4.7224229e-01   5.9503264e-01
   4.7341836e-01   5.9549833e-01
   4.7448979e-01   5.9591802e-01
   4.7551020e-01   5.9631380e-01
   4.7653061e-01   5.9670612e-01
   4.7755101e-01   5.9709519e-01
   4.7857142e-01   5.9748100e-01
   4.7959183e-01   5.9786344e-01
   4.8061224e-01   5.9824235e-01
   4.8163264e-01   5.9861758e-01
   4.8265305e-01   5.9898891e-01
   4.8367346e-01   5.9935611e-01
   4.8469387e-01   5.9971889e-01
   4.8571428e-01   6.0007686e-01
   4.8673468e-01   6.0042950e-01
   4.8775509e-01   6.0077611e-01
   4.8877550e-01   6.0111569e-01
   4.8979591e-01   6.0144681e-01
   4.9081631e-01   6.0176740e-01
   4.9183672e-01   6.0207460e-01
   4.9285713e-01   6.0236464e-01
   4.9387754e-01   6.0263316e-01
   4.9489795e-01   6.0287597e-01
   4.9591835e-01   6.0309081e-01
   4.9693876e-01   6.0328135e-01
   4.9795917e-01   6.0346592e-01
   4.9897958e-01   6.0368869e-01
   4.9999999e-01   6.0403188e-01
   5.0102039e-01   6.0461866e-01
   5.0204080e-01   6.0518162e-01
   5.0306121e-01   6.0564816e-01
   5.0408162e-01   6.0603393e-01
   5.0510202e-01   6.0636970e-01
   5.0612243e-01   6.0668066e-01
   5.0714284e-01   6.0698047e-01
   5.0816325e-01   6.0727624e-01
   5.0918366e-01   6.0757101e-01
   5.1020406e-01   6.0786553e-01
   5.1122447e-01   6.0815956e-01
   5.1224488e-01   6.0845258e-01
   5.1326529e-01   6.0874419e-01
   5.1428569e-01   6.0903414e-01
   5.1530610e-01   6.0932232e-01
   5.1632651e-01   6.0960867e-01
   5.1734692e-01   6.0989322e-01
   5.1836733e-01   6.1017597e-01
   5.1938773e-01   6.1045695e-01
   5.2040814e-01   6.1073621e-01
   5.2142855e-01   6.1101379e-01
   5.2244896e-01   6.1128977e-01
   5.2346936e-01   6.1156417e-01
   5.2448977e-01   6.1183697e-01
   5.2551018e-01   6.1210798e-01
   5.2658161e-01   6.1239028e-01
   5.2775816e-01   6.1269746e-01
   5.2904612e-01   6.1303051e-01
   5.3045193e-01   6.1339043e-01
   5.3198198e-01   6.1377817e-01
   5.3364270e-01   6.1419452e-01
   5.3544056e-01   6.1464015e-01
   5.3738202e-01   6.1511554e-01
   5.3947351e-01   6.1562102e-01
   5.4172149e-01   6.1615673e-01
   5.4413234e-01   6.1672264e-01
   5.4671244e-01   6.1731854e-01
   5.4946809e-01   6.1794400e-01
   5.5240554e-01   6.1859840e-01
   5.5553097e-01   6.1928090e-01
   5.5885044e-01   6.1999045e-01
   5.6236994e-01   6.2072573e-01
   5.6609531e-01   6.2148521e-01
   5.7003225e-01   6.2226710e-01
   5.7418631e-01   6.2306937e-01
   5.7856282e-01   6.2388971e-01
   5.8316692e-01   6.2472557e-01
   5.8800348e-01   6.2557416e-01
   5.9307708e-01   6.2643244e-01
   5.9839198e-01   6.2729710e-01
   6.0395208e-01   6.2816466e-01
   6.0976083e-01   6.2903140e-01
   6.1582122e-01   6.2989342e-01
   6.2213572e-01   6.3074666e-01
   6.2870616e-01   6.3158694e-01
   6.3553376e-01   6.3240999e-01
   6.4261895e-01   6.3321147e-01
   6.4996138e-01   6.3398707e-01
   6.5755977e-01   6.3473250e-01
   6.6541190e-01   6.3544359e-01
   6.7351445e-01   6.3611633e-01
   6.8186295e-01   6.3674694e-01
   6.9045169e-01   6.3733193e-01
   6.9927363e-01   6.3786819e-01
   7.0832033e-01   6.3835304e-01
   7.1758182e-01   6.3878426e-01
   7.2704660e-01   6.3916025e-01
   7.3670151e-01   6.3947997e-01
   7.4653173e-01   6.3974305e-01
   7.5652070e-01   6.3994984e-01
   7.6665012e-01   6.4010137e-01
   7.7689995e-01   6.4019941e-01
   7.8724839e-01   6.4024644e-01
   7.9767200e-01   6.4024563e-01
   8.0814569e-01   6.4020077e-01
   8.1864287e-01   6.4011622e-01
   8.2913557e-01   6.3999683e-01
   8.3959460e-01   6.3984782e-01
   8.4998976e-01   6.3967467e-01
   8.6029005e-01   6.3948301e-01
   8.7046398e-01   6.3927845e-01
   8.8047982e-01   6.3906646e-01
   8.9030595e-01   6.3885226e-01
   8.9991120e-01   6.3864066e-01
   9.0926522e-01   6.3843597e-01
   9.1833887e-01   6.3824190e-01
   9.2710458e-01   6.3806152e-01
   9.3553675e-01   6.3789718e-01
   9.4361215e-01   6.3775053e-01
   9.5131019e-01   6.3762251e-01
   9.5861330e-01   6.3751341e-01
   9.6550719e-01   6.3742291e-01
   9.7198105e-01   6.3735018e-01
   9.7802775e-01   6.3729398e-01
   9.8364391e-01   6.3725272e-01
   9.8882992e-01   6.3722463e-01
   9.9359015e-01   6.3720783e-01
   9.9793230e-01   6.3720043e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.1787617e-02
   1.3163558e-02   2.4363324e-02
   1.9262189e-02   3.7862130e-02
   2.5847735e-02   5.2270291e-02
   3.2910864e-02   6.7506858e-02
   4.0437094e-02   8.3476985e-02
   4.8407098e-02   1.0008536e-01
   5.6797117e-02   1.1723426e-01
   6.5579447e-02   1.3482123e-01
   7.4722998e-02   1.5273993e-01
   8.4193893e-02   1.7088249e-01
   9.3956090e-02   1.8914216e-01
   1.0397200e-01   2.0741542e-01
   1.1420311e-01   2.2560383e-01
   1.2461054e-01   2.4361548e-01
   1.3515560e-01   2.6136615e-01
   1.4580029e-01   2.7878017e-01
   1.5650769e-01   2.9579097e-01
   1.6724237e-01   3.1234132e-01
   1.7797066e-01   3.2838331e-01
   1.8866095e-01   3.4387818e-01
   1.9928379e-01   3.5879584e-01
   2.0981209e-01   3.7311442e-01
   2.2022116e-01   3.8681954e-01
   2.3048875e-01   3.9990361e-01
   2.4059501e-01   4.1236514e-01
   2.5052248e-01   4.2420789e-01
   2.6025597e-01   4.3544018e-01
   2.6978249e-01   4.4607415e-01
   2.7909113e-01   4.5612508e-01
   2.8817289e-01   4.6561076e-01
   2.9702058e-01   4.7455095e-01
   3.0562865e-01   4.8296681e-01
   3.1399303e-01   4.9088051e-01
   3.2211102e-01   4.9831482e-01
   3.2998109e-01   5.0529275e-01
   3.3760280e-01   5.1183730e-01
   3.4497662e-01   5.1797123e-01
   3.5210383e-01   5.2371683e-01
   3.5898638e-01   5.2909581e-01
   3.6562683e-01   5.3412917e-01
   3.7202819e-01   5.3883711e-01
   3.7819389e-01   5.4323897e-01
   3.8412763e-01   5.4735320e-01
   3.8983341e-01   5.5119730e-01
   3.9531537e-01   5.5478789e-01
   4.0057778e-01   5.5814064e-01
   4.0562503e-01   5.6127032e-01
   4.1046151e-01   5.6419083e-01
   4.1509165e-01   5.6691521e-01
   4.1951988e-01   5.6945570e-01
   4.2375059e-01   5.7182373e-01
   4.2778814e-01   5.7403002e-01
   4.3163684e-01   5.7608458e-01
   4.3530095e-01   5.7799675e-01
   4.3878469e-01   5.7977528e-01
   4.4209224e-01   5.8142831e-01
   4.4522775e-01   5.8296348e-01
   4.4819533e-01   5.8438789e-01
   4.5099911e-01   5.8570822e-01
   4.5364320e-01   5.8693070e-01
   4.5613173e-01   5.8806118e-01
   4.5846890e-01   5.8910515e-01
   4.6065893e-01   5.9006779e-01
   4.6270611e-01   5.9095394e-01
   4.6461483e-01   5.9176819e-01
   4.6638958e-01   5.9251488e-01
   4.6803493e-01   5.9319806e-01
   4.6955560e-01   5.9382158e-01
   4.7095640e-01   5.9438906e-01
   4.7224229e-01   5.9490395e-01
   4.7341836e-01   5.9536954e-01
   4.7448979e-01   5.9578914e-01
   4.7551020e-01   5.9618484e-01
   4.7653061e-01   5.9657707e-01
   4.7755101e-01   5.9696606e-01
   4.7857142e-01   5.9735178e-01
   4.7959183e-01   5.9773414e-01
   4.8061224e-01   5.9811297e-01
   4.8163264e-01   5.9848811e-01
   4.8265305e-01   5.9885936e-01
   4.8367346e-01   5.9922649e-01
   4.8469387e-01   5.9958919e-01
   4.8571428e-01   5.9994708e-01
   4.8673468e-01   6.0029966e-01
   4.8775509e-01   6.0064620e-01
   4.8877550e-01   6.0098571e-01
   4.8979591e-01   6.0131671e-01
   4.9081631e-01   6.0163709e-01
   4.9183672e-01   6.0194398e-01
   4.9285713e-01   6.0223373e-01
   4.9387754e-01   6.0250238e-01
   4.9489795e-01   6.0274657e-01
   4.9591835e-01   6.0296510e-01
   4.9693876e-01   6.0316174e-01
   4.9795917e-01   6.0335137e-01
   4.9897958e-01   6.0356700e-01
   4.9999999e-01   6.0386903e-01
   5.0102039e-01   6.0435082e-01
   5.0204080e-01   6.0473593e-01
   5.0306121e-01   6.0498753e-01
   5.0408162e-01   6.0514707e-01
   5.0510202e-01   6.0525807e-01
   5.0612243e-01   6.0534898e-01
   5.0714284e-01   6.0543281e-01
   5.0816325e-01   6.0551524e-01
   5.0918366e-01   6.0559828e-01
   5.1020406e-01   6.0568223e-01
   5.1122447e-01   6.0576675e-01
   5.1224488e-01   6.0585134e-01
   5.1326529e-01   6.0593567e-01
   5.1428569e-01   6.0601950e-01
   5.1530610e-01   6.0610275e-01
   5.1632651e-01   6.0618537e-01
   5.1734692e-01   6.0626736e-01
   5.1836733e-01   6.0634874e-01
   5.1938773e-01   6.0642952e-01
   5.2040814e-01   6.0650975e-01
   5.2142855e-01   6.0658947e-01
   5.2244896e-01   6.0666873e-01
   5.2346936e-01   6.0674758e-01
   5.2448977e-01   6.0682597e-01
   5.2551018e-01   6.0690374e-01
   5.2658161e-01   6.0698441e-01
   5.2775816e-01   6.0707166e-01
   5.2904612e-01   6.0716568e-01
   5.3045193e-01   6.0726679e-01
   5.3198198e-01   6.0737528e-01
   5.3364270e-01   6.0749142e-01
   5.3544056e-01   6.0761541e-01
   5.3738202e-01   6.0774738e-01
   5.3947351e-01   6.0788741e-01
   5.4172149e-01   6.0803553e-01
   5.4413234e-01   6.0819170e-01
   5.4671244e-01   6.0835585e-01
   5.4946809e-01   6.0852786e-01
   5.5240554e-01   6.0870754e-01
   5.5553097e-01   6.0889465e-01
   5.5885044e-01   6.0908892e-01
   5.6236994e-01   6.0928998e-01
   5.6609531e-01   6.0949743e-01
   5.7003225e-01   6.0971079e-01
   5.7418631e-01   6.0992951e-01
   5.7856282e-01   6.1015297e-01
   5.8316692e-01   6.1038050e-01
   5.8800348e-01   6.1061135e-01
   5.9307708e-01   6.1084470e-01
   5.9839198e-01   6.1107968e-01
   6.0395208e-01   6.1131533e-01
   6.0976083e-01   6.1155066e-01
   6.1582122e-01   6.1178463e-01
   6.2213572e-01   6.1201614e-01
   6.2870616e-01   6.1224407e-01
   6.3553376e-01   6.1246726e-01
   6.4261895e-01   6.1268454e-01
   6.4996138e-01   6.1289475e-01
   6.5755977e-01   6.1309673e-01
   6.6541190e-01   6.1328935e-01
   6.7351445e-01   6.1347154e-01
   6.8186295e-01   6.1364226e-01
   6.9045169e-01   6.1380059e-01
   6.9927363e-01   6.1394567e-01
   7.0832033e-01   6.1407678e-01
   7.1758182e-01   6.1419332e-01
   7.2704660e-01   6.1429487e-01
   7.3670151e-01   6.1438114e-01
   7.4653173e-01   6.1445204e-01
   7.5652070e-01   6.1450766e-01
   7.6665012e-01   6.1454830e-01
   7.7689995e-01   6.1457443e-01
   7.8724839e-01   6.1458673e-01
   7.9767200e-01   6.1458606e-01
   8.0814569e-01   6.1457346e-01
   8.1864287e-01   6.1455013e-01
   8.2913557e-01   6.1451737e-01
   8.3959460e-01   6.1447662e-01
   8.4998976e-01   6.1442936e-01
   8.6029005e-01   6.1437712e-01
   8.7046398e-01   6.1432144e-01
   8.8047982e-01   6.1426380e-01
   8.9030595e-01   6.1420562e-01
   8.9991120e-01   6.1414820e-01
   9.0926522e-01   6.1409272e-01
   9.1833887e-01   6.1404018e-01
   9.2710458e-01   6.1399140e-01
   9.3553675e-01   6.1394702e-01
   9.4361215e-01   6.1390748e-01
   9.5131019e-01   6.1387303e-01
   9.5861330e-01   6.1384374e-01
   9.6550719e-01   6.1381951e-01
   9.7198105e-01   6.1380010e-01
   9.7802775e-01   6.1378515e-01
   9.8364391e-01   6.1377428e-01
   9.8882992e-01   6.1376708e-01
   9.9359015e-01   6.1376315e-01
   9.9793230e-01   6.1376196e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.1760558e-02
   1.3163558e-02   2.4285090e-02
   1.9262189e-02   3.7728434e-02
   2.5847735e-02   5.2081737e-02
   3.2910864e-02   6.7262855e-02
   4.0437094e-02   8.3175468e-02
   4.8407098e-02   9.9723894e-02
   5.6797117e-02   1.1681072e-01
   6.5579447e-02   1.3433398e-01
   7.4722998e-02   1.5218776e-01
   8.4193893e-02   1.7026460e-01
   9.3956090e-02   1.8845813e-01
   1.0397200e-01   2.0666520e-01
   1.1420311e-01   2.2478773e-01
   1.2461054e-01   2.4273413e-01
   1.3515560e-01   2.6042051e-01
   1.4580029e-01   2.7777145e-01
   1.5650769e-01   2.9472064e-01
   1.6724237e-01   3.1121103e-01
   1.7797066e-01   3.2719492e-01
   1.8866095e-01   3.4263366e-01
   1.9928379e-01   3.5749729e-01
   2.0981209e-01   3.7176401e-01
   2.2022116e-01   3.8541948e-01
   2.3048875e-01   3.9845616e-01
   2.4059501e-01   4.1087255e-01
   2.5052248e-01   4.2267240e-01
   2.6025597e-01   4.3386401e-01
   2.6978249e-01   4.4445946e-01
   2.7909113e-01   4.5447398e-01
   2.8817289e-01   4.6392531e-01
   2.9702058e-01   4.7283312e-01
   3.0562865e-01   4.8121850e-01
   3.1399303e-01   4.8910354e-01
   3.2211102e-01   4.9651091e-01
   3.2998109e-01   5.0346357e-01
   3.3760280e-01   5.0998442e-01
   3.4497662e-01   5.1609613e-01
   3.5210383e-01   5.2182092e-01
   3.5898638e-01   5.2718042e-01
   3.6562683e-01   5.3219555e-01
   3.7202819e-01   5.3688644e-01
   3.7819389e-01   5.4127236e-01
   3.8412763e-01   5.4537168e-01
   3.8983341e-01   5.4920186e-01
   3.9531537e-01   5.5277945e-01
   4.0057778e-01   5.5612006e-01
   4.0562503e-01   5.5923840e-01
   4.1046151e-01   5.6214834e-01
   4.1509165e-01   5.6486285e-01
   4.1951988e-01   5.6739413e-01
   4.2375059e-01   5.6975359e-01
   4.2778814e-01   5.7195189e-01
   4.3163684e-01   5.7399901e-01
   4.3530095e-01   5.7590426e-01
   4.3878469e-01   5.7767634e-01
   4.4209224e-01   5.7932339e-01
   4.4522775e-01   5.8085300e-01
   4.4819533e-01   5.8227225e-01
   4.5099911e-01   5.8358780e-01
   4.5364320e-01   5.8480585e-01
   4.5613173e-01   5.8593224e-01
   4.5846890e-01   5.8697243e-01
   4.6065893e-01   5.8793158e-01
   4.6270611e-01   5.8881452e-01
   4.6461483e-01   5.8962583e-01
   4.6638958e-01   5.9036981e-01
   4.6803493e-01   5.9105052e-01
   4.6955560e-01   5.9167178e-01
   4.7095640e-01   5.9223721e-01
   4.7224229e-01   5.9275023e-01
   4.7341836e-01   5.9321414e-01
   4.7448979e-01   5.9363222e-01
   4.7551020e-01   5.9402648e-01
   4.7653061e-01   5.9441730e-01
   4.7755101e-01   5.9480488e-01
   4.7857142e-01   5.9518921e-01
   4.7959183e-01   5.9557018e-01
   4.8061224e-01   5.9594764e-01
   4.8163264e-01   5.9632142e-01
   4.8265305e-01   5.9669132e-01
   4.8367346e-01   5.9705712e-01
   4.8469387e-01   5.9741852e-01
   4.8571428e-01   5.9777517e-01
   4.8673468e-01   5.9812657e-01
   4.8775509e-01   5.9847195e-01
   4.8877550e-01   5.9881019e-01
   4.8979591e-01   5.9913949e-01
   4.9081631e-01   5.9945734e-01
   4.9183672e-01   5.9976070e-01
   4.9285713e-01   6.0004711e-01
   4.9387754e-01   6.0031668e-01
   4.9489795e-01   6.0057431e-01
   4.9591835e-01   6.0082917e-01
   4.9693876e-01   6.0108638e-01
   4.9795917e-01   6.0132611e-01
   4.9897958e-01   6.0147026e-01
   4.9999999e-01   6.0136181e-01
   5.0102039e-01   6.0079708e-01
   5.0204080e-01   5.9940999e-01
   5.0306121e-01   5.9752001e-01
   5.0408162e-01   5.9542574e-01
   5.0510202e-01   5.9329748e-01
   5.0612243e-01   5.9119624e-01
   5.0714284e-01   5.8912845e-01
   5.0816325e-01   5.8708548e-01
   5.0918366e-01   5.8505923e-01
   5.1020406e-01   5.8304546e-01
   5.1122447e-01   5.8104274e-01
   5.1224488e-01   5.7905092e-01
   5.1326529e-01   5.7707018e-01
   5.1428569e-01   5.7510067e-01
   5.1530610e-01   5.7314241e-01
   5.1632651e-01   5.7119537e-01
   5.1734692e-01   5.6925949e-01
   5.1836733e-01   5.6733474e-01
   5.1938773e-01   5.6542108e-01
   5.2040814e-01   5.6351853e-01
   5.2142855e-01   5.6162707e-01
   5.2244896e-01   5.5974669e-01
   5.2346936e-01   5.5787737e-01
   5.2448977e-01   5.5601905e-01
   5.2551018e-01   5.5417172e-01
   5.2658161e-01   5.5224368e-01
   5.2775816e-01   5.5013986e-01
   5.2904612e-01   5.4785272e-01
   5.3045193e-01   5.4537544e-01
   5.3198198e-01   5.4270207e-01
   5.3364270e-01   5.3982741e-01
   5.3544056e-01   5.3674715e-01
   5.3738202e-01   5.3345789e-01
   5.3947351e-01   5.2995728e-01
   5.4172149e-01   5.2624409e-01
   5.4413234e-01   5.2231836e-01
   5.4671244e-01   5.1818141e-01
   5.4946809e-01   5.1383602e-01
   5.5240554e-01   5.0928642e-01
   5.5553097e-01   5.0453841e-01
   5.5885044e-01   4.9959941e-01
   5.6236994e-01   4.9447850e-01
   5.6609531e-01   4.8918651e-01
   5.7003225e-01   4.8373600e-01
   5.7418631e-01   4.7814132e-01
   5.7856282e-01   4.7241862e-01
   5.8316692e-01   4.6658582e-01
   5.8800348e-01   4.6066262e-01
   5.9307708e-01   4.5467040e-01
   5.9839198e-01   4.4863224e-01
   6.0395208e-01   4.4257273e-01
   6.0976083e-01   4.3651794e-01
   6.1582122e-01   4.3049518e-01
   6.2213572e-01   4.2453290e-01
   6.2870616e-01   4.1866043e-01
   6.3553376e-01   4.1290771e-01
   6.4261895e-01   4.0730504e-01
   6.4996138e-01   4.0188274e-01
   6.5755977e-01   3.9667077e-01
   6.6541190e-01   3.9169836e-01
   6.7351445e-01   3.8699358e-01
   6.8186295e-01   3.8258288e-01
   6.9045169e-01   3.7849064e-01
   6.9927363e-01   3.7473870e-01
   7.0832033e-01   3.7134587e-01
   7.1758182e-01   3.6832750e-01
   7.2704660e-01   3.6569505e-01
   7.3670151e-01   3.6345570e-01
   7.4653173e-01   3.6161201e-01
   7.5652070e-01   3.6016174e-01
   7.6665012e-01   3.5909760e-01
   7.7689995e-01   3.5840731e-01
   7.8724839e-01   3.5807358e-01
   7.9767200e-01   3.5807438e-01
   8.0814569e-01   3.5838323e-01
   8.1864287e-01   3.5896971e-01
   8.2913557e-01   3.5980002e-01
   8.3959460e-01   3.6083772e-01
   8.4998976e-01   3.6204456e-01
   8.6029005e-01   3.6338132e-01
   8.7046398e-01   3.6480882e-01
   8.8047982e-01   3.6628881e-01
   8.9030595e-01   3.6778493e-01
   8.9991120e-01   3.6926353e-01
   9.0926522e-01   3.7069451e-01
   9.1833887e-01   3.7205184e-01
   9.2710458e-01   3.7331411e-01
   9.3553675e-01   3.7446479e-01
   9.4361215e-01   3.7549233e-01
   9.5131019e-01   3.7639004e-01
   9.5861330e-01   3.7715584e-01
   9.6550719e-01   3.7779177e-01
   9.7198105e-01   3.7830346e-01
   9.7802775e-01   3.7869959e-01
   9.8364391e-01   3.7899139e-01
   9.8882992e-01   3.7919228e-01
   9.9359015e-01   3.7931662e-01
   9.9793230e-01   3.7937734e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.2048188e-02
   1.3163558e-02   2.4660697e-02
   1.9262189e-02   3.8193509e-02
   2.5847735e-02   5.2685032e-02
   3.2910864e-02   6.8037481e-02
   4.0437094e-02   8.4135580e-02
   4.8407098e-02   1.0087554e-01
   5.6797117e-02   1.1815844e-01
   6.5579447e-02   1.3588221e-01
   7.4722998e-02   1.5394027e-01
   8.4193893e-02   1.7222403e-01
   9.3956090e-02   1.9062584e-01
   1.0397200e-01   2.0904135e-01
   1.1420311e-01   2.2737134e-01
   1.2461054e-01   2.4552319e-01
   1.3515560e-01   2.6341203e-01
   1.4580029e-01   2.8096161e-01
   1.5650769e-01   2.9810483e-01
   1.6724237e-01   3.1478400e-01
   1.7797066e-01   3.3095087e-01
   1.8866095e-01   3.4656635e-01
   1.9928379e-01   3.6160014e-01
   2.0981209e-01   3.7603019e-01
   2.2022116e-01   3.8984199e-01
   2.3048875e-01   4.0302792e-01
   2.4059501e-01   4.1558646e-01
   2.5052248e-01   4.2752141e-01
   2.6025597e-01   4.3884115e-01
   2.6978249e-01   4.4955791e-01
   2.7909113e-01   4.5968709e-01
   2.8817289e-01   4.6924663e-01
   2.9702058e-01   4.7825642e-01
   3.0562865e-01   4.8673781e-01
   3.1399303e-01   4.9471313e-01
   3.2211102e-01   5.0220533e-01
   3.2998109e-01   5.0923759e-01
   3.3760280e-01   5.1583311e-01
   3.4497662e-01   5.2201480e-01
   3.5210383e-01   5.2780515e-01
   3.5898638e-01   5.3322602e-01
   3.6562683e-01   5.3829858e-01
   3.7202819e-01   5.4304319e-01
   3.7819389e-01   5.4747934e-01
   3.8412763e-01   5.5162560e-01
   3.8983341e-01   5.5549965e-01
   3.9531537e-01   5.5911821e-01
   4.0057778e-01   5.6249707e-01
   4.0562503e-01   5.6565114e-01
   4.1046151e-01   5.6859440e-01
   4.1509165e-01   5.7134001e-01
   4.1951988e-01   5.7390028e-01
   4.2375059e-01   5.7628676e-01
   4.2778814e-01   5.7851024e-01
   4.3163684e-01   5.8058081e-01
   4.3530095e-01   5.8250789e-01
   4.3878469e-01   5.8430027e-01
   4.4209224e-01   5.8596619e-01
   4.4522775e-01   5.8751332e-01
   4.4819533e-01   5.8894884e-01
   4.5099911e-01   5.9027946e-01
   4.5364320e-01   5.9151147e-01
   4.5613173e-01   5.9265076e-01
   4.5846890e-01   5.9370287e-01
   4.6065893e-01   5.9467301e-01
   4.6270611e-01   5.9556607e-01
   4.6461483e-01   5.9638668e-01
   4.6638958e-01   5.9713919e-01
   4.6803493e-01   5.9782770e-01
   4.6955560e-01   5.9845608e-01
   4.7095640e-01   5.9902800e-01
   4.7224229e-01   5.9954690e-01
   4.7341836e-01   6.0001613e-01
   4.7448979e-01   6.0043901e-01
   4.7551020e-01   6.0083780e-01
   4.7653061e-01   6.0123311e-01
   4.7755101e-01   6.0162514e-01
   4.7857142e-01   6.0201388e-01
   4.7959183e-01   6.0239921e-01
   4.8061224e-01   6.0278099e-01
   4.8163264e-01   6.0315902e-01
   4.8265305e-01   6.0353313e-01
   4.8367346e-01   6.0390313e-01
   4.8469387e-01   6.0426885e-01
   4.8571428e-01   6.0463011e-01
   4.8673468e-01   6.0498649e-01
   4.8775509e-01   6.0533685e-01
   4.8877550e-01   6.0567854e-01
   4.8979591e-01   6.0600659e-01
   4.9081631e-01   6.0631410e-01
   4.9183672e-01   6.0659659e-01
   4.9285713e-01   6.0686310e-01
   4.9387754e-01   6.0715480e-01
   4.9489795e-01   6.0756020e-01
   4.9591835e-01   6.0819358e-01
   4.9693876e-01   6.0907350e-01
   4.9795917e-01   6.0982971e-01
   4.9897958e-01   6.0926041e-01
   4.9999999e-01   6.0500995e-01
   5.0102039e-01   5.9387146e-01
   5.0204080e-01   5.7455765e-01
   5.0306121e-01   5.5099439e-01
   5.0408162e-01   5.2608587e-01
   5.0510202e-01   5.0128852e-01
   5.0612243e-01   4.7699408e-01
   5.0714284e-01   4.5314322e-01
   5.0816325e-01   4.2958261e-01
   5.0918366e-01   4.0620190e-01
   5.1020406e-01   3.8295077e-01
   5.1122447e-01   3.5981696e-01
   5.1224488e-01   3.3680358e-01
   5.1326529e-01   3.1391632e-01
   5.1428569e-01   2.9115883e-01
   5.1530610e-01   2.6853246e-01
   5.1632651e-01   2.4603719e-01
   5.1734692e-01   2.2367247e-01
   5.1836733e-01   2.0143774e-01
   5.1938773e-01   1.7933250e-01
   5.2040814e-01   1.5735631e-01
   5.2142855e-01   1.3550866e-01
   5.2244896e-01   1.1378892e-01
   5.2346936e-01   9.2196413e-02
   5.2448977e-01   7.0730955e-02
   5.2551018e-01   4.9393976e-02
   5.2658161e-01   2.7129704e-02
   5.2775816e-01   2.8435621e-03
   5.2904612e-01  -2.3550482e-02
   5.3045193e-01  -5.2131406e-02
   5.3198198e-01  -8.2968550e-02
   5.3364270e-01  -1.1612213e-01
   5.3544056e-01  -1.5164233e-01
   5.3738202e-01  -1.8956830e-01
   5.3947351e-01  -2.2992705e-01
   5.4172149e-01  -2.7273232e-01
   5.4413234e-01  -3.1798362e-01
   5.4671244e-01  -3.6566518e-01
   5.4946809e-01  -4.1574507e-01
   5.5240554e-01  -4.6817429e-01
   5.5553097e-01  -5.2288599e-01
   5.5885044e-01  -5.7979470e-01
   5.6236994e-01  -6.3879574e-01
   5.6609531e-01  -6.9976463e-01
   5.7003225e-01  -7.6255669e-01
   5.7418631e-01  -8.2700675e-01
   5.7856282e-01  -8.9292906e-01
   5.8316692e-01  -9.6011729e-01
   5.8800348e-01  -1.0283448e+00
   5.9307708e-01  -1.0973653e+00
   5.9839198e-01  -1.1669134e+00
   6.0395208e-01  -1.2367058e+00
   6.0976083e-01  -1.3064426e+00
   6.1582122e-01  -1.3758092e+00
   6.2213572e-01  -1.4444781e+00
   6.2870616e-01  -1.5121117e+00
   6.3553376e-01  -1.5783652e+00
   6.4261895e-01  -1.6428897e+00
   6.4996138e-01  -1.7053362e+00
   6.5755977e-01  -1.7653597e+00
   6.6541190e-01  -1.8226235e+00
   6.7351445e-01  -1.8768045e+00
   6.8186295e-01  -1.9275981e+00
   6.9045169e-01  -1.9747235e+00
   6.9927363e-01  -2.0179294e+00
   7.0832033e-01  -2.0569990e+00
   7.1758182e-01  -2.0917556e+00
   7.2704660e-01  -2.1220674e+00
   7.3670151e-01  -2.1478517e+00
   7.4653173e-01  -2.1690789e+00
   7.5652070e-01  -2.1857751e+00
   7.6665012e-01  -2.1980241e+00
   7.7689995e-01  -2.2059676e+00
   7.8724839e-01  -2.2098045e+00
   7.9767200e-01  -2.2097889e+00
   8.0814569e-01  -2.2062257e+00
   8.1864287e-01  -2.1994654e+00
   8.2913557e-01  -2.1898974e+00
   8.3959460e-01  -2.1779412e+00
   8.4998976e-01  -2.1640378e+00
   8.6029005e-01  -2.1486387e+00
   8.7046398e-01  -2.1321953e+00
   8.8047982e-01  -2.1151482e+00
   8.9030595e-01  -2.0979162e+00
   8.9991120e-01  -2.0808867e+00
   9.0926522e-01  -2.0644067e+00
   9.1833887e-01  -2.0487756e+00
   9.2710458e-01  -2.0342401e+00
   9.3553675e-01  -2.0209904e+00
   9.4361215e-01  -2.0091597e+00
   9.5131019e-01  -1.9988247e+00
   9.5861330e-01  -1.9900093e+00
   9.6550719e-01  -1.9826898e+00
   9.7198105e-01  -1.9768011e+00
   9.7802775e-01  -1.9722432e+00
   9.8364391e-01  -1.9688871e+00
   9.8882992e-01  -1.9665794e+00
   9.9359015e-01  -1.9651565e+00
   9.9793230e-01  -1.9644689e+00


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.3630205e-02
   1.3163558e-02   2.5639474e-02
   1.9262189e-02   3.8473224e-02
   2.5847735e-02   5.2666089e-02
   3.2910864e-02   6.7966297e-02
   4.0437094e-02   8.4071585e-02
   4.8407098e-02   1.0080480e-01
   5.6797117e-02   1.1806318e-01
   6.5579447e-02   1.3575570e-01
   7.4722998e-02   1.5378189e-01
   8.4193893e-02   1.7203426e-01
   9.3956090e-02   1.9040485e-01
   1.0397200e-01   2.0878913e-01
   1.1420311e-01   2.2708799e-01
   1.2461054e-01   2.4520899e-01
   1.3515560e-01   2.6306742e-01
   1.4580029e-01   2.8058718e-01
   1.5650769e-01   2.9770128e-01
   1.6724237e-01   3.1435214e-01
   1.7797066e-01   3.3049158e-01
   1.8866095e-01   3.4608058e-01
   1.9928379e-01   3.6108890e-01
   2.0981209e-01   3.7549451e-01
   2.2022116e-01   3.8928294e-01
   2.3048875e-01   4.0244658e-01
   2.4059501e-01   4.1498390e-01
   2.5052248e-01   4.2689871e-01
   2.6025597e-01   4.3819936e-01
   2.6978249e-01   4.4889806e-01
   2.7909113e-01   4.5901020e-01
   2.8817289e-01   4.6855367e-01
   2.9702058e-01   4.7754834e-01
   3.0562865e-01   4.8601550e-01
   3.1399303e-01   4.9397747e-01
   3.2211102e-01   5.0145712e-01
   3.2998109e-01   5.0847764e-01
   3.3760280e-01   5.1506214e-01
   3.4497662e-01   5.2123353e-01
   3.5210383e-01   5.2701423e-01
   3.5898638e-01   5.3242609e-01
   3.6562683e-01   5.3749023e-01
   3.7202819e-01   5.4222698e-01
   3.7819389e-01   5.4665578e-01
   3.8412763e-01   5.5079519e-01
   3.8983341e-01   5.5466284e-01
   3.9531537e-01   5.5827543e-01
   4.0057778e-01   5.6164874e-01
   4.0562503e-01   5.6479762e-01
   4.1046151e-01   5.6773605e-01
   4.1509165e-01   5.7047716e-01
   4.1951988e-01   5.7303326e-01
   4.2375059e-01   5.7541585e-01
   4.2778814e-01   5.7763571e-01
   4.3163684e-01   5.7970291e-01
   4.3530095e-01   5.8162686e-01
   4.3878469e-01   5.8341635e-01
   4.4209224e-01   5.8507958e-01
   4.4522775e-01   5.8662422e-01
   4.4819533e-01   5.8805744e-01
   4.5099911e-01   5.8938593e-01
   4.5364320e-01   5.9061598e-01
   4.5613173e-01   5.9175346e-01
   4.5846890e-01   5.9280391e-01
   4.6065893e-01   5.9377251e-01
   4.6270611e-01   5.9466417e-01
   4.6461483e-01   5.9548349e-01
   4.6638958e-01   5.9623482e-01
   4.6803493e-01   5.9692227e-01
   4.6955560e-01   5.9754969e-01
   4.7095640e-01   5.9812075e-01
   4.7224229e-01   5.9863889e-01
   4.7341836e-01   5.9910746e-01
   4.7448979e-01   5.9952976e-01
   4.7551020e-01   5.9992803e-01
   4.7653061e-01   6.0032282e-01
   4.7755101e-01   6.0071434e-01
   4.7857142e-01   6.0110256e-01
   4.7959183e-01   6.0148730e-01
   4.8061224e-01   6.0186836e-01
   4.8163264e-01   6.0224550e-01
   4.8265305e-01   6.0261865e-01
   4.8367346e-01   6.0298818e-01
   4.8469387e-01   6.0335513e-01
   4.8571428e-01   6.0372105e-01
   4.8673468e-01   6.0408643e-01
   4.8775509e-01   6.0444640e-01
   4.8877550e-01   6.0478348e-01
   4.8979591e-01   6.0506085e-01
   4.9081631e-01   6.0522858e-01
   4.9183672e-01   6.0526767e-01
   4.9285713e-01   6.0530257e-01
   4.9387754e-01   6.0578397e-01
   4.9489795e-01   6.0763416e-01
   4.9591835e-01   6.1201559e-01
   4.9693876e-01   6.1908071e-01
   4.9795917e-01   6.2496397e-01
   4.9897958e-01   6.1725694e-01
   4.9999999e-01   5.7167715e-01
   5.0102039e-01   4.5506556e-01
   5.0204080e-01   2.5698298e-01
   5.0306121e-01   1.7313937e-02
   5.0408162e-01  -2.3506543e-01
   5.0510202e-01  -4.8588183e-01
   5.0612243e-01  -7.3144890e-01
   5.0714284e-01  -9.7248249e-01
   5.0816325e-01  -1.2105790e+00
   5.0918366e-01  -1.4468686e+00
   5.1020406e-01  -1.6818612e+00
   5.1122447e-01  -1.9156769e+00
   5.1224488e-01  -2.1482802e+00
   5.1326529e-01  -2.3796106e+00
   5.1428569e-01  -2.6096292e+00
   5.1530610e-01  -2.8383216e+00
   5.1632651e-01  -3.0656876e+00
   5.1734692e-01  -3.2917327e+00
   5.1836733e-01  -3.5164627e+00
   5.1938773e-01  -3.7398828e+00
   5.2040814e-01  -3.9619979e+00
   5.2142855e-01  -4.1828134e+00
   5.2244896e-01  -4.4023363e+00
   5.2346936e-01  -4.6205736e+00
   5.2448977e-01  -4.8375269e+00
   5.2551018e-01  -5.0531803e+00
   5.2658161e-01  -5.2782015e+00
   5.2775816e-01  -5.5236504e+00
   5.2904612e-01  -5.7903958e+00
   5.3045193e-01  -6.0792358e+00
   5.3198198e-01  -6.3908719e+00
   5.3364270e-01  -6.7259128e+00
   5.3544056e-01  -7.0848663e+00
   5.3738202e-01  -7.4681277e+00
   5.3947351e-01  -7.8759698e+00
   5.4172149e-01  -8.3085314e+00
   5.4413234e-01  -8.7658072e+00
   5.4671244e-01  -9.2476377e+00
   5.4946809e-01  -9.7537001e+00
   5.5240554e-01  -1.0283499e+01
   5.5553097e-01  -1.0836359e+01
   5.5885044e-01  -1.1411416e+01
   5.6236994e-01  -1.2007613e+01
   5.6609531e-01  -1.2623692e+01
   5.7003225e-01  -1.3258191e+01
   5.7418631e-01  -1.3909441e+01
   5.7856282e-01  -1.4575566e+01
   5.8316692e-01  -1.5254480e+01
   5.8800348e-01  -1.5943894e+01
   5.9307708e-01  -1.6641320e+01
   5.9839198e-01  -1.7344075e+01
   6.0395208e-01  -1.8049297e+01
   6.0976083e-01  -1.8753956e+01
   6.1582122e-01  -1.9454873e+01
   6.2213572e-01  -2.0148739e+01
   6.2870616e-01  -2.0832144e+01
   6.3553376e-01  -2.1501602e+01
   6.4261895e-01  -2.2153589e+01
   6.4996138e-01  -2.2784578e+01
   6.5755977e-01  -2.3391083e+01
   6.6541190e-01  -2.3969703e+01
   6.7351445e-01  -2.4517171e+01
   6.8186295e-01  -2.5030412e+01
   6.9045169e-01  -2.5506587e+01
   6.9927363e-01  -2.5943156e+01
   7.0832033e-01  -2.6337930e+01
   7.1758182e-01  -2.6689124e+01
   7.2704660e-01  -2.6995403e+01
   7.3670151e-01  -2.7255935e+01
   7.4653173e-01  -2.7470420e+01
   7.5652070e-01  -2.7639121e+01
   7.6665012e-01  -2.7762885e+01
   7.7689995e-01  -2.7843144e+01
   7.8724839e-01  -2.7881909e+01
   7.9767200e-01  -2.7881746e+01
   8.0814569e-01  -2.7845736e+01
   8.1864287e-01  -2.7777422e+01
   8.2913557e-01  -2.7680736e+01
   8.3959460e-01  -2.7559921e+01
   8.4998976e-01  -2.7419430e+01
   8.6029005e-01  -2.7263827e+01
   8.7046398e-01  -2.7097672e+01
   8.8047982e-01  -2.6925417e+01
   8.9030595e-01  -2.6751295e+01
   8.9991120e-01  -2.6579220e+01
   9.0926522e-01  -2.6412698e+01
   9.1833887e-01  -2.6254755e+01
   9.2710458e-01  -2.6107883e+01
   9.3553675e-01  -2.5974004e+01
   9.4361215e-01  -2.5854463e+01
   9.5131019e-01  -2.5750036e+01
   9.5861330e-01  -2.5660965e+01
   9.6550719e-01  -2.5587009e+01
   9.7198105e-01  -2.5527510e+01
   9.7802775e-01  -2.5481459e+01
   9.8364391e-01  -2.5447551e+01
   9.8882992e-01  -2.5424239e+01
   9.9359015e-01  -2.5409868e+01
   9.9793230e-01  -2.5402932e+01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_FreSCo_nuAdC_1E-05_NORM.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   4.8885480e-04
   1.3163558e-02   9.1957383e-04
   1.9262189e-02   1.3798633e-03
   2.5847735e-02   1.8888982e-03
   3.2910864e-02   2.4376486e-03
   4.0437094e-02   3.0152736e-03
   4.8407098e-02   3.6154196e-03
   5.6797117e-02   4.2344009e-03
   6.5579447e-02   4.8689529e-03
   7.4722998e-02   5.5154719e-03
   8.4193893e-02   6.1701033e-03
   9.3956090e-02   6.8289746e-03
   1.0397200e-01   7.4883370e-03
   1.1420311e-01   8.1446355e-03
   1.2461054e-01   8.7945550e-03
   1.3515560e-01   9.4350576e-03
   1.4580029e-01   1.0063413e-02
   1.5650769e-01   1.0677220e-02
   1.6724237e-01   1.1274412e-02
   1.7797066e-01   1.1853262e-02
   1.8866095e-01   1.2412370e-02
   1.9928379e-01   1.2950652e-02
   2.0981209e-01   1.3467317e-02
   2.2022116e-01   1.3961846e-02
   2.3048875e-01   1.4433968e-02
   2.4059501e-01   1.4883626e-02
   2.5052248e-01   1.5310957e-02
   2.6025597e-01   1.5716261e-02
   2.6978249e-01   1.6099976e-02
   2.7909113e-01   1.6462653e-02
   2.8817289e-01   1.6804935e-02
   2.9702058e-01   1.7127534e-02
   3.0562865e-01   1.7431213e-02
   3.1399303e-01   1.7716773e-02
   3.2211102e-01   1.7985035e-02
   3.2998109e-01   1.8236830e-02
   3.3760280e-01   1.8472987e-02
   3.4497662e-01   1.8694327e-02
   3.5210383e-01   1.8901655e-02
   3.5898638e-01   1.9095754e-02
   3.6562683e-01   1.9277383e-02
   3.7202819e-01   1.9447268e-02
   3.7819389e-01   1.9606110e-02
   3.8412763e-01   1.9754572e-02
   3.8983341e-01   1.9893288e-02
   3.9531537e-01   2.0022855e-02
   4.0057778e-01   2.0143841e-02
   4.0562503e-01   2.0256777e-02
   4.1046151e-01   2.0362165e-02
   4.1509165e-01   2.0460477e-02
   4.1951988e-01   2.0552153e-02
   4.2375059e-01   2.0637606e-02
   4.2778814e-01   2.0717222e-02
   4.3163684e-01   2.0791363e-02
   4.3530095e-01   2.0860367e-02
   4.3878469e-01   2.0924548e-02
   4.4209224e-01   2.0984201e-02
   4.4522775e-01   2.1039600e-02
   4.4819533e-01   2.1091003e-02
   4.5099911e-01   2.1138650e-02
   4.5364320e-01   2.1182766e-02
   4.5613173e-01   2.1223563e-02
   4.5846890e-01   2.1261238e-02
   4.6065893e-01   2.1295977e-02
   4.6270611e-01   2.1327957e-02
   4.6461483e-01   2.1357343e-02
   4.6638958e-01   2.1384289e-02
   4.6803493e-01   2.1408945e-02
   4.6955560e-01   2.1431448e-02
   4.7095640e-01   2.1451929e-02
   4.7224229e-01   2.1470513e-02
   4.7341836e-01   2.1487318e-02
   4.7448979e-01   2.1502464e-02
   4.7551020e-01   2.1516748e-02
   4.7653061e-01   2.1530908e-02
   4.7755101e-01   2.1544950e-02
   4.7857142e-01   2.1558873e-02
   4.7959183e-01   2.1572673e-02
   4.8061224e-01   2.1586339e-02
   4.8163264e-01   2.1599866e-02
   4.8265305e-01   2.1613249e-02
   4.8367346e-01   2.1626502e-02
   4.8469387e-01   2.1639663e-02
   4.8571428e-01   2.1652787e-02
   4.8673468e-01   2.1665892e-02
   4.8775509e-01   2.1678802e-02
   4.8877550e-01   2.1690892e-02
   4.8979591e-01   2.1700840e-02
   4.9081631e-01   2.1706855e-02
   4.9183672e-01   2.1708257e-02
   4.9285713e-01   2.1709509e-02
   4.9387754e-01   2.1726775e-02
   4.9489795e-01   2.1793133e-02
   4.9591835e-01   2.1950275e-02
   4.9693876e-01   2.2203670e-02
   4.9795917e-01   2.2414676e-02
   4.9897958e-01   2.2138259e-02
   4.9999999e-01   2.0503515e-02
   5.0102039e-01   1.6321176e-02
   5.0204080e-01   9.2168358e-03
   5.0306121e-01   6.2097387e-04
   5.0408162e-01  -8.4307509e-03
   5.0510202e-01  -1.7426419e-02
   5.0612243e-01  -2.6233817e-02
   5.0714284e-01  -3.4878619e-02
   5.0816325e-01  -4.3418080e-02
   5.0918366e-01  -5.1892738e-02
   5.1020406e-01  -6.0320874e-02
   5.1122447e-01  -6.8706805e-02
   5.1224488e-01  -7.7049250e-02
   5.1326529e-01  -8.5346042e-02
   5.1428569e-01  -9.3595786e-02
   5.1530610e-01  -1.0179796e-01
   5.1632651e-01  -1.0995257e-01
   5.1734692e-01  -1.1805980e-01
   5.1836733e-01  -1.2611987e-01
   5.1938773e-01  -1.3413295e-01
   5.2040814e-01  -1.4209923e-01
   5.2142855e-01  -1.5001890e-01
   5.2244896e-01  -1.5789221e-01
   5.2346936e-01  -1.6571941e-01
   5.2448977e-01  -1.7350056e-01
   5.2551018e-01  -1.8123509e-01
   5.2658161e-01  -1.8930560e-01
   5.2775816e-01  -1.9810876e-01
   5.2904612e-01  -2.0767573e-01
   5.3045193e-01  -2.1803513e-01
   5.3198198e-01  -2.2921213e-01
   5.3364270e-01  -2.4122856e-01
   5.3544056e-01  -2.5410262e-01
   5.3738202e-01  -2.6784850e-01
   5.3947351e-01  -2.8247598e-01
   5.4172149e-01  -2.9799004e-01
   5.4413234e-01  -3.1439049e-01
   5.4671244e-01  -3.3167161e-01
   5.4946809e-01  -3.4982181e-01
   5.5240554e-01  -3.6882334e-01
   5.5553097e-01  -3.8865197e-01
   5.5885044e-01  -4.0927672e-01
   5.6236994e-01  -4.3065965e-01
   5.6609531e-01  -4.5275566e-01
   5.7003225e-01  -4.7551231e-01
   5.7418631e-01  -4.9886976e-01
   5.7856282e-01  -5.2276068e-01
   5.8316692e-01  -5.4711031e-01
   5.8800348e-01  -5.7183654e-01
   5.9307708e-01  -5.9685008e-01
   5.9839198e-01  -6.2205477e-01
   6.0395208e-01  -6.4734794e-01
   6.0976083e-01  -6.7262093e-01
   6.1582122e-01  -6.9775970e-01
   6.2213572e-01  -7.2264559e-01
   6.2870616e-01  -7.4715628e-01
   6.3553376e-01  -7.7116677e-01
   6.4261895e-01  -7.9455065e-01
   6.4996138e-01  -8.1718142e-01
   6.5755977e-01  -8.3893405e-01
   6.6541190e-01  -8.5968655e-01
   6.7351445e-01  -8.7932183e-01
   6.8186295e-01  -8.9772947e-01
   6.9045169e-01  -9.1480775e-01
   6.9927363e-01  -9.3046555e-01
   7.0832033e-01  -9.4462434e-01
   7.1758182e-01  -9.5722008e-01
   7.2704660e-01  -9.6820498e-01
   7.3670151e-01  -9.7754910e-01
   7.4653173e-01  -9.8524171e-01
   7.5652070e-01  -9.9129228e-01
   7.6665012e-01  -9.9573114e-01
   7.7689995e-01  -9.9860967e-01
   7.8724839e-01  -1.0000000e+00
   7.9767200e-01  -9.9999415e-01
   8.0814569e-01  -9.9870263e-01
   8.1864287e-01  -9.9625249e-01
   8.2913557e-01  -9.9278482e-01
   8.3959460e-01  -9.8845172e-01
   8.4998976e-01  -9.8341294e-01
   8.6029005e-01  -9.7783212e-01
   8.7046398e-01  -9.7187288e-01
   8.8047982e-01  -9.6569488e-01
   8.9030595e-01  -9.5944991e-01
   8.9991120e-01  -9.5327834e-01
   9.0926522e-01  -9.4730594e-01
   9.1833887e-01  -9.4164123e-01
   9.2710458e-01  -9.3637357e-01
   9.3553675e-01  -9.3157193e-01
   9.4361215e-01  -9.2728453e-01
   9.5131019e-01  -9.2353921e-01
   9.5861330e-01  -9.2034462e-01
   9.6550719e-01  -9.1769215e-01
   9.7198105e-01  -9.1555819e-01
   9.7802775e-01  -9.1390654e-01
   9.8364391e-01  -9.1269040e-01
   9.8882992e-01  -9.1185429e-01
   9.9359015e-01  -9.1133889e-01
   9.9793230e-01  -9.1109010e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.5671555e-03
   4.0080160e-03   9.1141755e-03
   6.0120240e-03   1.3641095e-02
   8.0160321e-03   1.8147950e-02
   1.0020040e-02   2.2634774e-02
   1.2024048e-02   2.7101605e-02
   1.4028056e-02   3.1548475e-02
   1.6032064e-02   3.5975422e-02
   1.8036072e-02   4.0382480e-02
   2.0040080e-02   4.4769684e-02
   2.2044088e-02   4.9137069e-02
   2.4048096e-02   5.3484672e-02
   2.6052104e-02   5.7812526e-02
   2.8056112e-02   6.2120668e-02
   3.0060120e-02   6.6409132e-02
   3.2064128e-02   7.0677953e-02
   3.4068136e-02   7.4927168e-02
   3.6072144e-02   7.9156811e-02
   3.8076152e-02   8.3366918e-02
   4.0080160e-02   8.7557523e-02
   4.2084168e-02   9.1728662e-02
   4.4088176e-02   9.5880370e-02
   4.6092184e-02   1.0001268e-01
   4.8096192e-02   1.0412563e-01
   5.0100200e-02   1.0821926e-01
   5.2104208e-02   1.1229360e-01
   5.4108216e-02   1.1634868e-01
   5.6112224e-02   1.2038454e-01
   5.8116232e-02   1.2440122e-01
   6.0120240e-02   1.2839875e-01
   6.2124248e-02   1.3237717e-01
   6.4128257e-02   1.3633650e-01
   6.6132265e-02   1.4027680e-01
   6.8136273e-02   1.4419808e-01
   7.0140281e-02   1.4810040e-01
   7.2144289e-02   1.5198377e-01
   7.4148297e-02   1.5584825e-01
   7.6152305e-02   1.5969385e-01
   7.8156313e-02   1.6352063e-01
   8.0160321e-02   1.6732860e-01
   8.2164329e-02   1.7111782e-01
   8.4168337e-02   1.7488831e-01
   8.6172345e-02   1.7864011e-01
   8.8176353e-02   1.8237325e-01
   9.0180361e-02   1.8608777e-01
   9.2184369e-02   1.8978371e-01
   9.4188377e-02   1.9346110e-01
   9.6192385e-02   1.9711997e-01
   9.8196393e-02   2.0076036e-01
   1.0020040e-01   2.0438231e-01
   1.0220441e-01   2.0798585e-01
   1.0420842e-01   2.1157102e-01
   1.0621242e-01   2.1513784e-01
   1.0821643e-01   2.1868637e-01
   1.1022044e-01   2.2221662e-01
   1.1222445e-01   2.2572865e-01
   1.1422846e-01   2.2922247e-01
   1.1623246e-01   2.3269813e-01
   1.1823647e-01   2.3615567e-01
   1.2024048e-01   2.3959511e-01
   1.2224449e-01   2.4301650e-01
   1.2424850e-01   2.4641986e-01
   1.2625251e-01   2.4980524e-01
   1.2825651e-01   2.5317267e-01
   1.3026052e-01   2.5652218e-01
   1.3226453e-01   2.5985381e-01
   1.3426854e-01   2.6316760e-01
   1.3627255e-01   2.6646357e-01
   1.3827655e-01   2.6974178e-01
   1.4028056e-01   2.7300224e-01
   1.4228457e-01   2.7624499e-01
   1.4428858e-01   2.7947008e-01
   1.4629259e-01   2.8267754e-01
   1.4829659e-01   2.8586739e-01
   1.5030060e-01   2.8903968e-01
   1.5230461e-01   2.9219445e-01
   1.5430862e-01   2.9533172e-01
   1.5631263e-01   2.9845153e-01
   1.5831663e-01   3.0155392e-01
   1.6032064e-01   3.0463892e-01
   1.6232465e-01   3.0770657e-01
   1.6432866e-01   3.1075690e-01
   1.6633267e-01   3.1378996e-01
   1.6833667e-01   3.1680576e-01
   1.7034068e-01   3.1980436e-01
   1.7234469e-01   3.2278578e-01
   1.7434870e-01   3.2575005e-01
   1.7635271e-01   3.2869723e-01
   1.7835671e-01   3.3162733e-01
   1.8036072e-01   3.3454040e-01
   1.8236473e-01   3.3743646e-01
   1.8436874e-01   3.4031557e-01
   1.8637275e-01   3.4317774e-01
   1.8837675e-01   3.4602302e-01
   1.9038076e-01   3.4885144e-01
   1.9238477e-01   3.5166304e-01
   1.9438878e-01   3.5445785e-01
   1.9639279e-01   3.5723590e-01
   1.9839679e-01   3.5999724e-01
   2.0040080e-01   3.6274190e-01
   2.0240481e-01   3.6546991e-01
   2.0440882e-01   3.6818130e-01
   2.0641283e-01   3.7087612e-01
   2.0841683e-01   3.7355440e-01
   2.1042084e-01   3.7621617e-01
   2.1242485e-01   3.7886147e-01
   2.1442886e-01   3.8149033e-01
   2.1643287e-01   3.8410280e-01
   2.1843687e-01   3.8669889e-01
   2.2044088e-01   3.8927866e-01
   2.2244489e-01   3.9184213e-01
   2.2444890e-01   3.9438935e-01
   2.2645291e-01   3.9692033e-01
   2.2845691e-01   3.9943513e-01
   2.3046092e-01   4.0193378e-01
   2.3246493e-01   4.0441630e-01
   2.3446894e-01   4.0688274e-01
   2.3647295e-01   4.0933314e-01
   2.3847695e-01   4.1176752e-01
   2.4048096e-01   4.1418592e-01
   2.4248497e-01   4.1658838e-01
   2.4448898e-01   4.1897493e-01
   2.4649299e-01   4.2134561e-01
   2.4849699e-01   4.2370045e-01
   2.5050100e-01   4.2603949e-01
   2.5250501e-01   4.2836277e-01
   2.5450902e-01   4.3067031e-01
   2.5651303e-01   4.3296216e-01
   2.5851703e-01   4.3523834e-01
   2.6052104e-01   4.3749890e-01
   2.6252505e-01   4.3974387e-01
   2.6452906e-01   4.4197329e-01
   2.6653307e-01   4.4418718e-01
   2.6853707e-01   4.4638559e-01
   2.7054108e-01   4.4856855e-01
   2.7254509e-01   4.5073610e-01
   2.7454910e-01   4.5288827e-01
   2.7655311e-01   4.5502509e-01
   2.7855711e-01   4.5714661e-01
   2.8056112e-01   4.5925285e-01
   2.8256513e-01   4.6134385e-01
   2.8456914e-01   4.6341965e-01
   2.8657315e-01   4.6548029e-01
   2.8857715e-01   4.6752579e-01
   2.9058116e-01   4.6955619e-01
   2.9258517e-01   4.7157153e-01
   2.9458918e-01   4.7357185e-01
   2.9659319e-01   4.7555717e-01
   2.9859719e-01   4.7752754e-01
   3.0060120e-01   4.7948299e-01
   3.0260521e-01   4.8142355e-01
   3.0460922e-01   4.8334926e-01
   3.0661323e-01   4.8526016e-01
   3.0861723e-01   4.8715627e-01
   3.1062124e-01   4.8903764e-01
   3.1262525e-01   4.9090431e-01
   3.1462926e-01   4.9275629e-01
   3.1663327e-01   4.9459364e-01
   3.1863727e-01   4.9641638e-01
   3.2064128e-01   4.9822456e-01
   3.2264529e-01   5.0001820e-01
   3.2464930e-01   5.0179735e-01
   3.2665331e-01   5.0356203e-01
   3.2865731e-01   5.0531228e-01
   3.3066132e-01   5.0704814e-01
   3.3266533e-01   5.0876965e-01
   3.3466934e-01   5.1047683e-01
   3.3667335e-01   5.1216972e-01
   3.3867735e-01   5.1384837e-01
   3.4068136e-01   5.1551279e-01
   3.4268537e-01   5.1716304e-01
   3.4468938e-01   5.1879914e-01
   3.4669339e-01   5.2042113e-01
   3.4869739e-01   5.2202905e-01
   3.5070140e-01   5.2362292e-01
   3.5270541e-01   5.2520279e-01
   3.5470942e-01   5.2676869e-01
   3.5671343e-01   5.2832066e-01
   3.5871743e-01   5.2985872e-01
   3.6072144e-01   5.3138293e-01
   3.6272545e-01   5.3289330e-01
   3.6472946e-01   5.3438988e-01
   3.6673347e-01   5.3587270e-01
   3.6873747e-01   5.3734180e-01
   3.7074148e-01   5.3879721e-01
   3.7274549e-01   5.4023897e-01
   3.7474950e-01   5.4166711e-01
   3.7675351e-01   5.4308167e-01
   3.7875752e-01   5.4448269e-01
   3.8076152e-01   5.4587019e-01
   3.8276553e-01   5.4724421e-01
   3.8476954e-01   5.4860480e-01
   3.8677355e-01   5.4995197e-01
   3.8877756e-01   5.5128578e-01
   3.9078156e-01   5.5260625e-01
   3.9278557e-01   5.5391343e-01
   3.9478958e-01   5.5520733e-01
   3.9679359e-01   5.5648801e-01
   3.9879760e-01   5.5775549e-01
   4.0080160e-01   5.5900981e-01
   4.0280561e-01   5.6025101e-01
   4.0480962e-01   5.6147912e-01
   4.0681363e-01   5.6269418e-01
   4.0881764e-01   5.6389622e-01
   4.1082164e-01   5.6508528e-01
   4.1282565e-01   5.6626138e-01
   4.1482966e-01   5.6742458e-01
   4.1683367e-01   5.6857490e-01
   4.1883768e-01   5.6971237e-01
   4.2084168e-01   5.7083704e-01
   4.2284569e-01   5.7194894e-01
   4.2484970e-01   5.7304810e-01
   4.2685371e-01   5.7413456e-01
   4.2885772e-01   5.7520835e-01
   4.3086172e-01   5.7626951e-01
   4.3286573e-01   5.7731808e-01
   4.3486974e-01   5.7835409e-01
   4.3687375e-01   5.7937757e-01
   4.3887776e-01   5.8038856e-01
   4.4088176e-01   5.8138710e-01
   4.4288577e-01   5.8237322e-01
   4.4488978e-01   5.8334695e-01
   4.4689379e-01   5.8430834e-01
   4.4889780e-01   5.8525741e-01
   4.5090180e-01   5.8619420e-01
   4.5290581e-01   5.8711875e-01
   4.5490982e-01   5.8803109e-01
   4.5691383e-01   5.8893126e-01
   4.5891784e-01   5.8981929e-01
   4.6092184e-01   5.9069522e-01
   4.6292585e-01   5.9155909e-01
   4.6492986e-01   5.9241092e-01
   4.6693387e-01   5.9325075e-01
   4.6893788e-01   5.9407862e-01
   4.7094188e-01   5.9489457e-01
   4.7294589e-01   5.9569863e-01
   4.7494990e-01   5.9649083e-01
   4.7695391e-01   5.9727121e-01
   4.7895792e-01   5.9803980e-01
   4.8096192e-01   5.9879665e-01
   4.8296593e-01   5.9954178e-01
   4.8496994e-01   6.0027523e-01
   4.8697395e-01   6.0099704e-01
   4.8897796e-01   6.0170723e-01
   4.9098196e-01   6.0240586e-01
   4.9298597e-01   6.0309294e-01
   4.9498998e-01   6.0376853e-01
   4.9699399e-01   6.0443264e-01
   4.9899800e-01   6.0508532e-01
   5.0100200e-01   6.0572231e-01
   5.0300601e-01   6.0635189e-01
   5.0501002e-01   6.0697461e-01
   5.0701403e-01   6.0759050e-01
   5.0901804e-01   6.0819960e-01
   5.1102204e-01   6.0880194e-01
   5.1302605e-01   6.0939757e-01
   5.1503006e-01   6.0998650e-01
   5.1703407e-01   6.1056879e-01
   5.1903808e-01   6.1114446e-01
   5.2104208e-01   6.1171355e-01
   5.2304609e-01   6.1227609e-01
   5.2505010e-01   6.1283212e-01
   5.2705411e-01   6.1338167e-01
   5.2905812e-01   6.1392479e-01
   5.3106212e-01   6.1446149e-01
   5.3306613e-01   6.1499183e-01
   5.3507014e-01   6.1551583e-01
   5.3707415e-01   6.1603353e-01
   5.3907816e-01   6.1654496e-01
   5.4108216e-01   6.1705016e-01
   5.4308617e-01   6.1754916e-01
   5.4509018e-01   6.1804200e-01
   5.4709419e-01   6.1852871e-01
   5.4909820e-01   6.1900934e-01
   5.5110220e-01   6.1948390e-01
   5.5310621e-01   6.1995245e-01
   5.5511022e-01   6.2041501e-01
   5.5711423e-01   6.2087161e-01
   5.5911824e-01   6.2132230e-01
   5.6112224e-01   6.2176711e-01
   5.6312625e-01   6.2220607e-01
   5.6513026e-01   6.2263922e-01
   5.6713427e-01   6.2306659e-01
   5.6913828e-01   6.2348822e-01
   5.7114228e-01   6.2390414e-01
   5.7314629e-01   6.2431439e-01
   5.7515030e-01   6.2471900e-01
   5.7715431e-01   6.2511802e-01
   5.7915832e-01   6.2551146e-01
   5.8116232e-01   6.2589937e-01
   5.8316633e-01   6.2628179e-01
   5.8517034e-01   6.2665874e-01
   5.8717435e-01   6.2703026e-01
   5.8917836e-01   6.2739640e-01
   5.9118236e-01   6.2775717e-01
   5.9318637e-01   6.2811263e-01
   5.9519038e-01   6.2846279e-01
   5.9719439e-01   6.2880771e-01
   5.9919840e-01   6.2914740e-01
   6.0120240e-01   6.2948192e-01
   6.0320641e-01   6.2981128e-01
   6.0521042e-01   6.3013554e-01
   6.0721443e-01   6.3045471e-01
   6.0921844e-01   6.3076885e-01
   6.1122244e-01   6.3107797e-01
   6.1322645e-01   6.3138213e-01
   6.1523046e-01   6.3168134e-01
   6.1723447e-01   6.3197566e-01
   6.1923848e-01   6.3226510e-01
   6.2124248e-01   6.3254971e-01
   6.2324649e-01   6.3282953e-01
   6.2525050e-01   6.3310458e-01
   6.2725451e-01   6.3337491e-01
   6.2925852e-01   6.3364054e-01
   6.3126253e-01   6.3390151e-01
   6.3326653e-01   6.3415786e-01
   6.3527054e-01   6.3440962e-01
   6.3727455e-01   6.3465683e-01
   6.3927856e-01   6.3489952e-01
   6.4128257e-01   6.3513773e-01
   6.4328657e-01   6.3537149e-01
   6.4529058e-01   6.3560084e-01
   6.4729459e-01   6.3582581e-01
   6.4929860e-01   6.3604644e-01
   6.5130261e-01   6.3626275e-01
   6.5330661e-01   6.3647480e-01
   6.5531062e-01   6.3668260e-01
   6.5731463e-01   6.3688621e-01
   6.5931864e-01   6.3708564e-01
   6.6132265e-01   6.3728094e-01
   6.6332665e-01   6.3747214e-01
   6.6533066e-01   6.3765928e-01
   6.6733467e-01   6.3784239e-01
   6.6933868e-01   6.3802151e-01
   6.7134269e-01   6.3819667e-01
   6.7334669e-01   6.3836791e-01
   6.7535070e-01   6.3853525e-01
   6.7735471e-01   6.3869875e-01
   6.7935872e-01   6.3885842e-01
   6.8136273e-01   6.3901431e-01
   6.8336673e-01   6.3916645e-01
   6.8537074e-01   6.3931488e-01
   6.8737475e-01   6.3945963e-01
   6.8937876e-01   6.3960074e-01
   6.9138277e-01   6.3973823e-01
   6.9338677e-01   6.3987216e-01
   6.9539078e-01   6.4000254e-01
   6.9739479e-01   6.4012942e-01
   6.9939880e-01   6.4025283e-01
   7.0140281e-01   6.4037281e-01
   7.0340681e-01   6.4048939e-01
   7.0541082e-01   6.4060260e-01
   7.0741483e-01   6.4071249e-01
   7.0941884e-01   6.4081908e-01
   7.1142285e-01   6.4092241e-01
   7.1342685e-01   6.4102252e-01
   7.1543086e-01   6.4111944e-01
   7.1743487e-01   6.4121320e-01
   7.1943888e-01   6.4130385e-01
   7.2144289e-01   6.4139141e-01
   7.2344689e-01   6.4147592e-01
   7.2545090e-01   6.4155742e-01
   7.2745491e-01   6.4163593e-01
   7.2945892e-01   6.4171151e-01
   7.3146293e-01   6.4178417e-01
   7.3346693e-01   6.4185396e-01
   7.3547094e-01   6.4192091e-01
   7.3747495e-01   6.4198506e-01
   7.3947896e-01   6.4204643e-01
   7.4148297e-01   6.4210507e-01
   7.4348697e-01   6.4216102e-01
   7.4549098e-01   6.4221429e-01
   7.4749499e-01   6.4226494e-01
   7.4949900e-01   6.4231299e-01
   7.5150301e-01   6.4235849e-01
   7.5350701e-01   6.4240146e-01
   7.5551102e-01   6.4244193e-01
   7.5751503e-01   6.4247996e-01
   7.5951904e-01   6.4251556e-01
   7.6152305e-01   6.4254878e-01
   7.6352705e-01   6.4257965e-01
   7.6553106e-01   6.4260820e-01
   7.6753507e-01   6.4263448e-01
   7.6953908e-01   6.4265851e-01
   7.7154309e-01   6.4268033e-01
   7.7354709e-01   6.4269997e-01
   7.7555110e-01   6.4271747e-01
   7.7755511e-01   6.4273287e-01
   7.7955912e-01   6.4274620e-01
   7.8156313e-01   6.4275749e-01
   7.8356713e-01   6.4276679e-01
   7.8557114e-01   6.4277411e-01
   7.8757515e-01   6.4277951e-01
   7.8957916e-01   6.4278301e-01
   7.9158317e-01   6.4278466e-01
   7.9358717e-01   6.4278447e-01
   7.9559118e-01   6.4278250e-01
   7.9759519e-01   6.4277877e-01
   7.9959920e-01   6.4277332e-01
   8.0160321e-01   6.4276619e-01
   8.0360721e-01   6.4275740e-01
   8.0561122e-01   6.4274700e-01
   8.0761523e-01   6.4273502e-01
   8.0961924e-01   6.4272149e-01
   8.1162325e-01   6.4270645e-01
   8.1362725e-01   6.4268994e-01
   8.1563126e-01   6.4267198e-01
   8.1763527e-01   6.4265262e-01
   8.1963928e-01   6.4263189e-01
   8.2164329e-01   6.4260982e-01
   8.2364729e-01   6.4258646e-01
   8.2565130e-01   6.4256182e-01
   8.2765531e-01   6.4253596e-01
   8.2965932e-01   6.4250890e-01
   8.3166333e-01   6.4248068e-01
   8.3366733e-01   6.4245133e-01
   8.3567134e-01   6.4242089e-01
   8.3767535e-01   6.4238940e-01
   8.3967936e-01   6.4235688e-01
   8.4168337e-01   6.4232338e-01
   8.4368737e-01   6.4228893e-01
   8.4569138e-01   6.4225356e-01
   8.4769539e-01   6.4221731e-01
   8.4969940e-01   6.4218021e-01
   8.5170341e-01   6.4214230e-01
   8.5370741e-01   6.4210362e-01
   8.5571142e-01   6.4206420e-01
   8.5771543e-01   6.4202406e-01
   8.5971944e-01   6.4198326e-01
   8.6172345e-01   6.4194182e-01
   8.6372745e-01   6.4189978e-01
   8.6573146e-01   6.4185717e-01
   8.6773547e-01   6.4181404e-01
   8.6973948e-01   6.4177040e-01
   8.7174349e-01   6.4172630e-01
   8.7374749e-01   6.4168178e-01
   8.7575150e-01   6.4163686e-01
   8.7775551e-01   6.4159159e-01
   8.7975952e-01   6.4154600e-01
   8.8176353e-01   6.4150012e-01
   8.8376754e-01   6.4145399e-01
   8.8577154e-01   6.4140764e-01
   8.8777555e-01   6.4136111e-01
   8.8977956e-01   6.4131443e-01
   8.9178357e-01   6.4126764e-01
   8.9378758e-01   6.4122078e-01
   8.9579158e-01   6.4117387e-01
   8.9779559e-01   6.4112695e-01
   8.9979960e-01   6.4108007e-01
   9.0180361e-01   6.4103324e-01
   9.0380762e-01   6.4098652e-01
   9.0581162e-01   6.4093993e-01
   9.0781563e-01   6.4089350e-01
   9.0981964e-01   6.4084728e-01
   9.1182365e-01   6.4080129e-01
   9.1382766e-01   6.4075558e-01
   9.1583166e-01   6.4071018e-01
   9.1783567e-01   6.4066512e-01
   9.1983968e-01   6.4062043e-01
   9.2184369e-01   6.4057616e-01
   9.2384770e-01   6.4053234e-01
   9.2585170e-01   6.4048900e-01
   9.2785571e-01   6.4044618e-01
   9.2985972e-01   6.4040391e-01
   9.3186373e-01   6.4036222e-01
   9.3386774e-01   6.4032116e-01
   9.3587174e-01   6.4028076e-01
   9.3787575e-01   6.4024105e-01
   9.3987976e-01   6.4020207e-01
   9.4188377e-01   6.4016385e-01
   9.4388778e-01   6.4012642e-01
   9.4589178e-01   6.4008983e-01
   9.4789579e-01   6.4005411e-01
   9.4989980e-01   6.4001929e-01
   9.5190381e-01   6.3998540e-01
   9.5390782e-01   6.3995249e-01
   9.5591182e-01   6.3992059e-01
   9.5791583e-01   6.3988972e-01
   9.5991984e-01   6.3985994e-01
   9.6192385e-01   6.3983127e-01
   9.6392786e-01   6.3980374e-01
   9.6593186e-01   6.3977739e-01
   9.6793587e-01   6.3975227e-01
   9.6993988e-01   6.3972839e-01
   9.7194389e-01   6.3970580e-01
   9.7394790e-01   6.3968454e-01
   9.7595190e-01   6.3966463e-01
   9.7795591e-01   6.3964611e-01
   9.7995992e-01   6.3962902e-01
   9.8196393e-01   6.3961339e-01
   9.8396794e-01   6.3959926e-01
   9.8597194e-01   6.3958665e-01
   9.8797595e-01   6.3957562e-01
   9.8997996e-01   6.3956619e-01
   9.9198397e-01   6.3955839e-01
   9.9398798e-01   6.3955227e-01
   9.9599198e-01   6.3954785e-01
   9.9799599e-01   6.3954517e-01
   1.0000000e+00   6.3954427e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.5671555e-03
   4.0080160e-03   9.1141755e-03
   6.0120240e-03   1.3641095e-02
   8.0160321e-03   1.8147950e-02
   1.0020040e-02   2.2634774e-02
   1.2024048e-02   2.7101605e-02
   1.4028056e-02   3.1548475e-02
   1.6032064e-02   3.5975422e-02
   1.8036072e-02   4.0382480e-02
   2.0040080e-02   4.4769684e-02
   2.2044088e-02   4.9137069e-02
   2.4048096e-02   5.3484672e-02
   2.6052104e-02   5.7812526e-02
   2.8056112e-02   6.2120668e-02
   3.0060120e-02   6.6409132e-02
   3.2064128e-02   7.0677953e-02
   3.4068136e-02   7.4927168e-02
   3.6072144e-02   7.9156811e-02
   3.8076152e-02   8.3366918e-02
   4.0080160e-02   8.7557523e-02
   4.2084168e-02   9.1728662e-02
   4.4088176e-02   9.5880370e-02
   4.6092184e-02   1.0001268e-01
   4.8096192e-02   1.0412563e-01
   5.0100200e-02   1.0821926e-01
   5.2104208e-02   1.1229360e-01
   5.4108216e-02   1.1634868e-01
   5.6112224e-02   1.2038454e-01
   5.8116232e-02   1.2440122e-01
   6.0120240e-02   1.2839875e-01
   6.2124248e-02   1.3237717e-01
   6.4128257e-02   1.3633650e-01
   6.6132265e-02   1.4027680e-01
   6.8136273e-02   1.4419808e-01
   7.0140281e-02   1.4810040e-01
   7.2144289e-02   1.5198377e-01
   7.4148297e-02   1.5584825e-01
   7.6152305e-02   1.5969385e-01
   7.8156313e-02   1.6352063e-01
   8.0160321e-02   1.6732860e-01
   8.2164329e-02   1.7111782e-01
   8.4168337e-02   1.7488831e-01
   8.6172345e-02   1.7864011e-01
   8.8176353e-02   1.8237325e-01
   9.0180361e-02   1.8608777e-01
   9.2184369e-02   1.8978371e-01
   9.4188377e-02   1.9346110e-01
   9.6192385e-02   1.9711997e-01
   9.8196393e-02   2.0076036e-01
   1.0020040e-01   2.0438231e-01
   1.0220441e-01   2.0798585e-01
   1.0420842e-01   2.1157102e-01
   1.0621242e-01   2.1513784e-01
   1.0821643e-01   2.1868637e-01
   1.1022044e-01   2.2221662e-01
   1.1222445e-01   2.2572865e-01
   1.1422846e-01   2.2922247e-01
   1.1623246e-01   2.3269813e-01
   1.1823647e-01   2.3615567e-01
   1.2024048e-01   2.3959511e-01
   1.2224449e-01   2.4301650e-01
   1.2424850e-01   2.4641986e-01
   1.2625251e-01   2.4980524e-01
   1.2825651e-01   2.5317267e-01
   1.3026052e-01   2.5652218e-01
   1.3226453e-01   2.5985381e-01
   1.3426854e-01   2.6316760e-01
   1.3627255e-01   2.6646357e-01
   1.3827655e-01   2.6974178e-01
   1.4028056e-01   2.7300224e-01
   1.4228457e-01   2.7624499e-01
   1.4428858e-01   2.7947008e-01
   1.4629259e-01   2.8267754e-01
   1.4829659e-01   2.8586739e-01
   1.5030060e-01   2.8903968e-01
   1.5230461e-01   2.9219445e-01
   1.5430862e-01   2.9533172e-01
   1.5631263e-01   2.9845153e-01
   1.5831663e-01   3.0155392e-01
   1.6032064e-01   3.0463892e-01
   1.6232465e-01   3.0770657e-01
   1.6432866e-01   3.1075690e-01
   1.6633267e-01   3.1378996e-01
   1.6833667e-01   3.1680576e-01
   1.7034068e-01   3.1980436e-01
   1.7234469e-01   3.2278578e-01
   1.7434870e-01   3.2575005e-01
   1.7635271e-01   3.2869723e-01
   1.7835671e-01   3.3162733e-01
   1.8036072e-01   3.3454040e-01
   1.8236473e-01   3.3743646e-01
   1.8436874e-01   3.4031557e-01
   1.8637275e-01   3.4317774e-01
   1.8837675e-01   3.4602302e-01
   1.9038076e-01   3.4885144e-01
   1.9238477e-01   3.5166304e-01
   1.9438878e-01   3.5445785e-01
   1.9639279e-01   3.5723590e-01
   1.9839679e-01   3.5999724e-01
   2.0040080e-01   3.6274190e-01
   2.0240481e-01   3.6546991e-01
   2.0440882e-01   3.6818130e-01
   2.0641283e-01   3.7087612e-01
   2.0841683e-01   3.7355440e-01
   2.1042084e-01   3.7621617e-01
   2.1242485e-01   3.7886147e-01
   2.1442886e-01   3.8149033e-01
   2.1643287e-01   3.8410280e-01
   2.1843687e-01   3.8669889e-01
   2.2044088e-01   3.8927866e-01
   2.2244489e-01   3.9184213e-01
   2.2444890e-01   3.9438935e-01
   2.2645291e-01   3.9692033e-01
   2.2845691e-01   3.9943513e-01
   2.3046092e-01   4.0193378e-01
   2.3246493e-01   4.0441630e-01
   2.3446894e-01   4.0688274e-01
   2.3647295e-01   4.0933314e-01
   2.3847695e-01   4.1176752e-01
   2.4048096e-01   4.1418592e-01
   2.4248497e-01   4.1658838e-01
   2.4448898e-01   4.1897493e-01
   2.4649299e-01   4.2134561e-01
   2.4849699e-01   4.2370045e-01
   2.5050100e-01   4.2603949e-01
   2.5250501e-01   4.2836277e-01
   2.5450902e-01   4.3067031e-01
   2.5651303e-01   4.3296216e-01
   2.5851703e-01   4.3523834e-01
   2.6052104e-01   4.3749890e-01
   2.6252505e-01   4.3974387e-01
   2.6452906e-01   4.4197329e-01
   2.6653307e-01   4.4418718e-01
   2.6853707e-01   4.4638559e-01
   2.7054108e-01   4.4856855e-01
   2.7254509e-01   4.5073610e-01
   2.7454910e-01   4.5288827e-01
   2.7655311e-01   4.5502509e-01
   2.7855711e-01   4.5714661e-01
   2.8056112e-01   4.5925285e-01
   2.8256513e-01   4.6134385e-01
   2.8456914e-01   4.6341965e-01
   2.8657315e-01   4.6548029e-01
   2.8857715e-01   4.6752579e-01
   2.9058116e-01   4.6955619e-01
   2.9258517e-01   4.7157153e-01
   2.9458918e-01   4.7357185e-01
   2.9659319e-01   4.7555717e-01
   2.9859719e-01   4.7752754e-01
   3.0060120e-01   4.7948299e-01
   3.0260521e-01   4.8142355e-01
   3.0460922e-01   4.8334926e-01
   3.0661323e-01   4.8526016e-01
   3.0861723e-01   4.8715627e-01
   3.1062124e-01   4.8903764e-01
   3.1262525e-01   4.9090431e-01
   3.1462926e-01   4.9275629e-01
   3.1663327e-01   4.9459364e-01
   3.1863727e-01   4.9641638e-01
   3.2064128e-01   4.9822456e-01
   3.2264529e-01   5.0001820e-01
   3.2464930e-01   5.0179735e-01
   3.2665331e-01   5.0356203e-01
   3.2865731e-01   5.0531228e-01
   3.3066132e-01   5.0704814e-01
   3.3266533e-01   5.0876965e-01
   3.3466934e-01   5.1047683e-01
   3.3667335e-01   5.1216972e-01
   3.3867735e-01   5.1384837e-01
   3.4068136e-01   5.1551279e-01
   3.4268537e-01   5.1716304e-01
   3.4468938e-01   5.1879914e-01
   3.4669339e-01   5.2042113e-01
   3.4869739e-01   5.2202905e-01
   3.5070140e-01   5.2362292e-01
   3.5270541e-01   5.2520279e-01
   3.5470942e-01   5.2676869e-01
   3.5671343e-01   5.2832066e-01
   3.5871743e-01   5.2985872e-01
   3.6072144e-01   5.3138293e-01
   3.6272545e-01   5.3289330e-01
   3.6472946e-01   5.3438988e-01
   3.6673347e-01   5.3587270e-01
   3.6873747e-01   5.3734180e-01
   3.7074148e-01   5.3879721e-01
   3.7274549e-01   5.4023897e-01
   3.7474950e-01   5.4166711e-01
   3.7675351e-01   5.4308167e-01
   3.7875752e-01   5.4448269e-01
   3.8076152e-01   5.4587019e-01
   3.8276553e-01   5.4724421e-01
   3.8476954e-01   5.4860480e-01
   3.8677355e-01   5.4995197e-01
   3.8877756e-01   5.5128578e-01
   3.9078156e-01   5.5260625e-01
   3.9278557e-01   5.5391343e-01
   3.9478958e-01   5.5520733e-01
   3.9679359e-01   5.5648801e-01
   3.9879760e-01   5.5775549e-01
   4.0080160e-01   5.5900981e-01
   4.0280561e-01   5.6025101e-01
   4.0480962e-01   5.6147912e-01
   4.0681363e-01   5.6269418e-01
   4.0881764e-01   5.6389622e-01
   4.1082164e-01   5.6508528e-01
   4.1282565e-01   5.6626138e-01
   4.1482966e-01   5.6742458e-01
   4.1683367e-01   5.6857490e-01
   4.1883768e-01   5.6971237e-01
   4.2084168e-01   5.7083704e-01
   4.2284569e-01   5.7194894e-01
   4.2484970e-01   5.7304810e-01
   4.2685371e-01   5.7413456e-01
   4.2885772e-01   5.7520835e-01
   4.3086172e-01   5.7626951e-01
   4.3286573e-01   5.7731808e-01
   4.3486974e-01   5.7835409e-01
   4.3687375e-01   5.7937757e-01
   4.3887776e-01   5.8038856e-01
   4.4088176e-01   5.8138710e-01
   4.4288577e-01   5.8237322e-01
   4.4488978e-01   5.8334695e-01
   4.4689379e-01   5.8430834e-01
   4.4889780e-01   5.8525741e-01
   4.5090180e-01   5.8619420e-01
   4.5290581e-01   5.8711875e-01
   4.5490982e-01   5.8803109e-01
   4.5691383e-01   5.8893126e-01
   4.5891784e-01   5.8981929e-01
   4.6092184e-01   5.9069522e-01
   4.6292585e-01   5.9155909e-01
   4.6492986e-01   5.9241092e-01
   4.6693387e-01   5.9325075e-01
   4.6893788e-01   5.9407862e-01
   4.7094188e-01   5.9489457e-01
   4.7294589e-01   5.9569863e-01
   4.7494990e-01   5.9649083e-01
   4.7695391e-01   5.9727121e-01
   4.7895792e-01   5.9803980e-01
   4.8096192e-01   5.9879665e-01
   4.8296593e-01   5.9954178e-01
   4.8496994e-01   6.0027523e-01
   4.8697395e-01   6.0099704e-01
   4.8897796e-01   6.0170723e-01
   4.9098196e-01   6.0240586e-01
   4.9298597e-01   6.0309294e-01
   4.9498998e-01   6.0376853e-01
   4.9699399e-01   6.0443264e-01
   4.9899800e-01   6.0508532e-01
   5.0100200e-01   6.0567870e-01
   5.0300601e-01   6.0626546e-01
   5.0501002e-01   6.0684583e-01
   5.0701403e-01   6.0741983e-01
   5.0901804e-01   6.0798751e-01
   5.1102204e-01   6.0854889e-01
   5.1302605e-01   6.0910400e-01
   5.1503006e-01   6.0965288e-01
   5.1703407e-01   6.1019557e-01
   5.1903808e-01   6.1073209e-01
   5.2104208e-01   6.1126247e-01
   5.2304609e-01   6.1178675e-01
   5.2505010e-01   6.1230497e-01
   5.2705411e-01   6.1281715e-01
   5.2905812e-01   6.1332332e-01
   5.3106212e-01   6.1382353e-01
   5.3306613e-01   6.1431780e-01
   5.3507014e-01   6.1480616e-01
   5.3707415e-01   6.1528865e-01
   5.3907816e-01   6.1576530e-01
   5.4108216e-01   6.1623614e-01
   5.4308617e-01   6.1670120e-01
   5.4509018e-01   6.1716053e-01
   5.4709419e-01   6.1761414e-01
   5.4909820e-01   6.1806207e-01
   5.5110220e-01   6.1850436e-01
   5.5310621e-01   6.1894104e-01
   5.5511022e-01   6.1937214e-01
   5.5711423e-01   6.1979769e-01
   5.5911824e-01   6.2021773e-01
   5.6112224e-01   6.2063229e-01
   5.6312625e-01   6.2104139e-01
   5.6513026e-01   6.2144508e-01
   5.6713427e-01   6.2184339e-01
   5.6913828e-01   6.2223634e-01
   5.7114228e-01   6.2262398e-01
   5.7314629e-01   6.2300633e-01
   5.7515030e-01   6.2338343e-01
   5.7715431e-01   6.2375530e-01
   5.7915832e-01   6.2412199e-01
   5.8116232e-01   6.2448352e-01
   5.8316633e-01   6.2483992e-01
   5.8517034e-01   6.2519124e-01
   5.8717435e-01   6.2553750e-01
   5.8917836e-01   6.2587873e-01
   5.9118236e-01   6.2621497e-01
   5.9318637e-01   6.2654625e-01
   5.9519038e-01   6.2687260e-01
   5.9719439e-01   6.2719406e-01
   5.9919840e-01   6.2751065e-01
   6.0120240e-01   6.2782241e-01
   6.0320641e-01   6.2812938e-01
   6.0521042e-01   6.2843158e-01
   6.0721443e-01   6.2872905e-01
   6.0921844e-01   6.2902182e-01
   6.1122244e-01   6.2930992e-01
   6.1322645e-01   6.2959339e-01
   6.1523046e-01   6.2987226e-01
   6.1723447e-01   6.3014655e-01
   6.1923848e-01   6.3041631e-01
   6.2124248e-01   6.3068157e-01
   6.2324649e-01   6.3094235e-01
   6.2525050e-01   6.3119870e-01
   6.2725451e-01   6.3145064e-01
   6.2925852e-01   6.3169820e-01
   6.3126253e-01   6.3194143e-01
   6.3326653e-01   6.3218035e-01
   6.3527054e-01   6.3241499e-01
   6.3727455e-01   6.3264538e-01
   6.3927856e-01   6.3287157e-01
   6.4128257e-01   6.3309358e-01
   6.4328657e-01   6.3331144e-01
   6.4529058e-01   6.3352519e-01
   6.4729459e-01   6.3373486e-01
   6.4929860e-01   6.3394048e-01
   6.5130261e-01   6.3414208e-01
   6.5330661e-01   6.3433971e-01
   6.5531062e-01   6.3453338e-01
   6.5731463e-01   6.3472314e-01
   6.5931864e-01   6.3490901e-01
   6.6132265e-01   6.3509102e-01
   6.6332665e-01   6.3526922e-01
   6.6533066e-01   6.3544364e-01
   6.6733467e-01   6.3561429e-01
   6.6933868e-01   6.3578123e-01
   6.7134269e-01   6.3594447e-01
   6.7334669e-01   6.3610406e-01
   6.7535070e-01   6.3626003e-01
   6.7735471e-01   6.3641240e-01
   6.7935872e-01   6.3656122e-01
   6.8136273e-01   6.3670651e-01
   6.8336673e-01   6.3684830e-01
   6.8537074e-01   6.3698664e-01
   6.8737475e-01   6.3712154e-01
   6.8937876e-01   6.3725305e-01
   6.9138277e-01   6.3738120e-01
   6.9338677e-01   6.3750601e-01
   6.9539078e-01   6.3762753e-01
   6.9739479e-01   6.3774578e-01
   6.9939880e-01   6.3786080e-01
   7.0140281e-01   6.3797261e-01
   7.0340681e-01   6.3808126e-01
   7.0541082e-01   6.3818678e-01
   7.0741483e-01   6.3828919e-01
   7.0941884e-01   6.3838853e-01
   7.1142285e-01   6.3848484e-01
   7.1342685e-01   6.3857814e-01
   7.1543086e-01   6.3866846e-01
   7.1743487e-01   6.3875585e-01
   7.1943888e-01   6.3884033e-01
   7.2144289e-01   6.3892194e-01
   7.2344689e-01   6.3900070e-01
   7.2545090e-01   6.3907666e-01
   7.2745491e-01   6.3914983e-01
   7.2945892e-01   6.3922027e-01
   7.3146293e-01   6.3928799e-01
   7.3346693e-01   6.3935303e-01
   7.3547094e-01   6.3941543e-01
   7.3747495e-01   6.3947521e-01
   7.3947896e-01   6.3953241e-01
   7.4148297e-01   6.3958707e-01
   7.4348697e-01   6.3963921e-01
   7.4549098e-01   6.3968886e-01
   7.4749499e-01   6.3973606e-01
   7.4949900e-01   6.3978085e-01
   7.5150301e-01   6.3982325e-01
   7.5350701e-01   6.3986329e-01
   7.5551102e-01   6.3990102e-01
   7.5751503e-01   6.3993645e-01
   7.5951904e-01   6.3996964e-01
   7.6152305e-01   6.4000060e-01
   7.6352705e-01   6.4002937e-01
   7.6553106e-01   6.4005598e-01
   7.6753507e-01   6.4008047e-01
   7.6953908e-01   6.4010286e-01
   7.7154309e-01   6.4012320e-01
   7.7354709e-01   6.4014150e-01
   7.7555110e-01   6.4015782e-01
   7.7755511e-01   6.4017217e-01
   7.7955912e-01   6.4018459e-01
   7.8156313e-01   6.4019512e-01
   7.8356713e-01   6.4020378e-01
   7.8557114e-01   6.4021061e-01
   7.8757515e-01   6.4021564e-01
   7.8957916e-01   6.4021890e-01
   7.9158317e-01   6.4022043e-01
   7.9358717e-01   6.4022026e-01
   7.9559118e-01   6.4021842e-01
   7.9759519e-01   6.4021495e-01
   7.9959920e-01   6.4020987e-01
   8.0160321e-01   6.4020322e-01
   8.0360721e-01   6.4019503e-01
   8.0561122e-01   6.4018533e-01
   8.0761523e-01   6.4017417e-01
   8.0961924e-01   6.4016156e-01
   8.1162325e-01   6.4014754e-01
   8.1362725e-01   6.4013215e-01
   8.1563126e-01   6.4011542e-01
   8.1763527e-01   6.4009738e-01
   8.1963928e-01   6.4007806e-01
   8.2164329e-01   6.4005749e-01
   8.2364729e-01   6.4003571e-01
   8.2565130e-01   6.4001275e-01
   8.2765531e-01   6.3998865e-01
   8.2965932e-01   6.3996343e-01
   8.3166333e-01   6.3993713e-01
   8.3366733e-01   6.3990977e-01
   8.3567134e-01   6.3988141e-01
   8.3767535e-01   6.3985205e-01
   8.3967936e-01   6.3982175e-01
   8.4168337e-01   6.3979053e-01
   8.4368737e-01   6.3975842e-01
   8.4569138e-01   6.3972545e-01
   8.4769539e-01   6.3969167e-01
   8.4969940e-01   6.3965710e-01
   8.5170341e-01   6.3962177e-01
   8.5370741e-01   6.3958571e-01
   8.5571142e-01   6.3954897e-01
   8.5771543e-01   6.3951157e-01
   8.5971944e-01   6.3947354e-01
   8.6172345e-01   6.3943492e-01
   8.6372745e-01   6.3939574e-01
   8.6573146e-01   6.3935603e-01
   8.6773547e-01   6.3931582e-01
   8.6973948e-01   6.3927515e-01
   8.7174349e-01   6.3923406e-01
   8.7374749e-01   6.3919256e-01
   8.7575150e-01   6.3915070e-01
   8.7775551e-01   6.3910851e-01
   8.7975952e-01   6.3906602e-01
   8.8176353e-01   6.3902326e-01
   8.8376754e-01   6.3898026e-01
   8.8577154e-01   6.3893707e-01
   8.8777555e-01   6.3889370e-01
   8.8977956e-01   6.3885020e-01
   8.9178357e-01   6.3880659e-01
   8.9378758e-01   6.3876291e-01
   8.9579158e-01   6.3871919e-01
   8.9779559e-01   6.3867547e-01
   8.9979960e-01   6.3863177e-01
   9.0180361e-01   6.3858813e-01
   9.0380762e-01   6.3854458e-01
   9.0581162e-01   6.3850116e-01
   9.0781563e-01   6.3845789e-01
   9.0981964e-01   6.3841481e-01
   9.1182365e-01   6.3837196e-01
   9.1382766e-01   6.3832935e-01
   9.1583166e-01   6.3828704e-01
   9.1783567e-01   6.3824504e-01
   9.1983968e-01   6.3820340e-01
   9.2184369e-01   6.3816214e-01
   9.2384770e-01   6.3812130e-01
   9.2585170e-01   6.3808090e-01
   9.2785571e-01   6.3804099e-01
   9.2985972e-01   6.3800160e-01
   9.3186373e-01   6.3796275e-01
   9.3386774e-01   6.3792448e-01
   9.3587174e-01   6.3788683e-01
   9.3787575e-01   6.3784982e-01
   9.3987976e-01   6.3781348e-01
   9.4188377e-01   6.3777786e-01
   9.4388778e-01   6.3774299e-01
   9.4589178e-01   6.3770888e-01
   9.4789579e-01   6.3767559e-01
   9.4989980e-01   6.3764314e-01
   9.5190381e-01   6.3761156e-01
   9.5390782e-01   6.3758088e-01
   9.5591182e-01   6.3755115e-01
   9.5791583e-01   6.3752238e-01
   9.5991984e-01   6.3749462e-01
   9.6192385e-01   6.3746790e-01
   9.6392786e-01   6.3744225e-01
   9.6593186e-01   6.3741769e-01
   9.6793587e-01   6.3739428e-01
   9.6993988e-01   6.3737202e-01
   9.7194389e-01   6.3735097e-01
   9.7394790e-01   6.3733115e-01
   9.7595190e-01   6.3731260e-01
   9.7795591e-01   6.3729534e-01
   9.7995992e-01   6.3727941e-01
   9.8196393e-01   6.3726484e-01
   9.8396794e-01   6.3725167e-01
   9.8597194e-01   6.3723993e-01
   9.8797595e-01   6.3722964e-01
   9.8997996e-01   6.3722085e-01
   9.9198397e-01   6.3721358e-01
   9.9398798e-01   6.3720788e-01
   9.9599198e-01   6.3720376e-01
   9.9799599e-01   6.3720127e-01
   1.0000000e+00   6.3720043e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.5671555e-03
   4.0080160e-03   9.1141755e-03
   6.0120240e-03   1.3641095e-02
   8.0160321e-03   1.8147950e-02
   1.0020040e-02   2.2634774e-02
   1.2024048e-02   2.7101605e-02
   1.4028056e-02   3.1548475e-02
   1.6032064e-02   3.5975422e-02
   1.8036072e-02   4.0382480e-02
   2.0040080e-02   4.4769684e-02
   2.2044088e-02   4.9137069e-02
   2.4048096e-02   5.3484672e-02
   2.6052104e-02   5.7812526e-02
   2.8056112e-02   6.2120668e-02
   3.0060120e-02   6.6409132e-02
   3.2064128e-02   7.0677953e-02
   3.4068136e-02   7.4927168e-02
   3.6072144e-02   7.9156811e-02
   3.8076152e-02   8.3366918e-02
   4.0080160e-02   8.7557523e-02
   4.2084168e-02   9.1728662e-02
   4.4088176e-02   9.5880370e-02
   4.6092184e-02   1.0001268e-01
   4.8096192e-02   1.0412563e-01
   5.0100200e-02   1.0821926e-01
   5.2104208e-02   1.1229360e-01
   5.4108216e-02   1.1634868e-01
   5.6112224e-02   1.2038454e-01
   5.8116232e-02   1.2440122e-01
   6.0120240e-02   1.2839875e-01
   6.2124248e-02   1.3237717e-01
   6.4128257e-02   1.3633650e-01
   6.6132265e-02   1.4027680e-01
   6.8136273e-02   1.4419808e-01
   7.0140281e-02   1.4810040e-01
   7.2144289e-02   1.5198377e-01
   7.4148297e-02   1.5584825e-01
   7.6152305e-02   1.5969385e-01
   7.8156313e-02   1.6352063e-01
   8.0160321e-02   1.6732860e-01
   8.2164329e-02   1.7111782e-01
   8.4168337e-02   1.7488831e-01
   8.6172345e-02   1.7864011e-01
   8.8176353e-02   1.8237325e-01
   9.0180361e-02   1.8608777e-01
   9.2184369e-02   1.8978371e-01
   9.4188377e-02   1.9346110e-01
   9.6192385e-02   1.9711997e-01
   9.8196393e-02   2.0076036e-01
   1.0020040e-01   2.0438231e-01
   1.0220441e-01   2.0798585e-01
   1.0420842e-01   2.1157102e-01
   1.0621242e-01   2.1513784e-01
   1.0821643e-01   2.1868637e-01
   1.1022044e-01   2.2221662e-01
   1.1222445e-01   2.2572865e-01
   1.1422846e-01   2.2922247e-01
   1.1623246e-01   2.3269813e-01
   1.1823647e-01   2.3615567e-01
   1.2024048e-01   2.3959511e-01
   1.2224449e-01   2.4301650e-01
   1.2424850e-01   2.4641986e-01
   1.2625251e-01   2.4980524e-01
   1.2825651e-01   2.5317267e-01
   1.3026052e-01   2.5652218e-01
   1.3226453e-01   2.5985381e-01
   1.3426854e-01   2.6316760e-01
   1.3627255e-01   2.6646357e-01
   1.3827655e-01   2.6974178e-01
   1.4028056e-01   2.7300224e-01
   1.4228457e-01   2.7624499e-01
   1.4428858e-01   2.7947008e-01
   1.4629259e-01   2.8267754e-01
   1.4829659e-01   2.8586739e-01
   1.5030060e-01   2.8903968e-01
   1.5230461e-01   2.9219445e-01
   1.5430862e-01   2.9533172e-01
   1.5631263e-01   2.9845153e-01
   1.5831663e-01   3.0155392e-01
   1.6032064e-01   3.0463892e-01
   1.6232465e-01   3.0770657e-01
   1.6432866e-01   3.1075690e-01
   1.6633267e-01   3.1378996e-01
   1.6833667e-01   3.1680576e-01
   1.7034068e-01   3.1980436e-01
   1.7234469e-01   3.2278578e-01
   1.7434870e-01   3.2575005e-01
   1.7635271e-01   3.2869723e-01
   1.7835671e-01   3.3162733e-01
   1.8036072e-01   3.3454040e-01
   1.8236473e-01   3.3743646e-01
   1.8436874e-01   3.4031557e-01
   1.8637275e-01   3.4317774e-01
   1.8837675e-01   3.4602302e-01
   1.9038076e-01   3.4885144e-01
   1.9238477e-01   3.5166304e-01
   1.9438878e-01   3.5445785e-01
   1.9639279e-01   3.5723590e-01
   1.9839679e-01   3.5999724e-01
   2.0040080e-01   3.6274190e-01
   2.0240481e-01   3.6546991e-01
   2.0440882e-01   3.6818130e-01
   2.0641283e-01   3.7087612e-01
   2.0841683e-01   3.7355440e-01
   2.1042084e-01   3.7621617e-01
   2.1242485e-01   3.7886147e-01
   2.1442886e-01   3.8149033e-01
   2.1643287e-01   3.8410280e-01
   2.1843687e-01   3.8669889e-01
   2.2044088e-01   3.8927866e-01
   2.2244489e-01   3.9184213e-01
   2.2444890e-01   3.9438935e-01
   2.2645291e-01   3.9692033e-01
   2.2845691e-01   3.9943513e-01
   2.3046092e-01   4.0193378e-01
   2.3246493e-01   4.0441630e-01
   2.3446894e-01   4.0688274e-01
   2.3647295e-01   4.0933314e-01
   2.3847695e-01   4.1176752e-01
   2.4048096e-01   4.1418592e-01
   2.4248497e-01   4.1658838e-01
   2.4448898e-01   4.1897493e-01
   2.4649299e-01   4.2134561e-01
   2.4849699e-01   4.2370045e-01
   2.5050100e-01   4.2603949e-01
   2.5250501e-01   4.2836277e-01
   2.5450902e-01   4.3067031e-01
   2.5651303e-01   4.3296216e-01
   2.5851703e-01   4.3523834e-01
   2.6052104e-01   4.3749890e-01
   2.6252505e-01   4.3974387e-01
   2.6452906e-01   4.4197329e-01
   2.6653307e-01   4.4418718e-01
   2.6853707e-01   4.4638559e-01
   2.7054108e-01   4.4856855e-01
   2.7254509e-01   4.5073610e-01
   2.7454910e-01   4.5288827e-01
   2.7655311e-01   4.5502509e-01
   2.7855711e-01   4.5714661e-01
   2.8056112e-01   4.5925285e-01
   2.8256513e-01   4.6134385e-01
   2.8456914e-01   4.6341965e-01
   2.8657315e-01   4.6548029e-01
   2.8857715e-01   4.6752579e-01
   2.9058116e-01   4.6955619e-01
   2.9258517e-01   4.7157153e-01
   2.9458918e-01   4.7357185e-01
   2.9659319e-01   4.7555717e-01
   2.9859719e-01   4.7752754e-01
   3.0060120e-01   4.7948299e-01
   3.0260521e-01   4.8142355e-01
   3.0460922e-01   4.8334926e-01
   3.0661323e-01   4.8526016e-01
   3.0861723e-01   4.8715627e-01
   3.1062124e-01   4.8903764e-01
   3.1262525e-01   4.9090431e-01
   3.1462926e-01   4.9275629e-01
   3.1663327e-01   4.9459364e-01
   3.1863727e-01   4.9641638e-01
   3.2064128e-01   4.9822456e-01
   3.2264529e-01   5.0001820e-01
   3.2464930e-01   5.0179735e-01
   3.2665331e-01   5.0356203e-01
   3.2865731e-01   5.0531228e-01
   3.3066132e-01   5.0704814e-01
   3.3266533e-01   5.0876965e-01
   3.3466934e-01   5.1047683e-01
   3.3667335e-01   5.1216972e-01
   3.3867735e-01   5.1384837e-01
   3.4068136e-01   5.1551279e-01
   3.4268537e-01   5.1716304e-01
   3.4468938e-01   5.1879914e-01
   3.4669339e-01   5.2042113e-01
   3.4869739e-01   5.2202905e-01
   3.5070140e-01   5.2362292e-01
   3.5270541e-01   5.2520279e-01
   3.5470942e-01   5.2676869e-01
   3.5671343e-01   5.2832066e-01
   3.5871743e-01   5.2985872e-01
   3.6072144e-01   5.3138293e-01
   3.6272545e-01   5.3289330e-01
   3.6472946e-01   5.3438988e-01
   3.6673347e-01   5.3587270e-01
   3.6873747e-01   5.3734180e-01
   3.7074148e-01   5.3879721e-01
   3.7274549e-01   5.4023897e-01
   3.7474950e-01   5.4166711e-01
   3.7675351e-01   5.4308167e-01
   3.7875752e-01   5.4448269e-01
   3.8076152e-01   5.4587019e-01
   3.8276553e-01   5.4724421e-01
   3.8476954e-01   5.4860480e-01
   3.8677355e-01   5.4995197e-01
   3.8877756e-01   5.5128578e-01
   3.9078156e-01   5.5260625e-01
   3.9278557e-01   5.5391343e-01
   3.9478958e-01   5.5520733e-01
   3.9679359e-01   5.5648801e-01
   3.9879760e-01   5.5775549e-01
   4.0080160e-01   5.5900981e-01
   4.0280561e-01   5.6025101e-01
   4.0480962e-01   5.6147912e-01
   4.0681363e-01   5.6269418e-01
   4.0881764e-01   5.6389622e-01
   4.1082164e-01   5.6508528e-01
   4.1282565e-01   5.6626138e-01
   4.1482966e-01   5.6742458e-01
   4.1683367e-01   5.6857490e-01
   4.1883768e-01   5.6971237e-01
   4.2084168e-01   5.7083704e-01
   4.2284569e-01   5.7194894e-01
   4.2484970e-01   5.7304810e-01
   4.2685371e-01   5.7413456e-01
   4.2885772e-01   5.7520835e-01
   4.3086172e-01   5.7626951e-01
   4.3286573e-01   5.7731808e-01
   4.3486974e-01   5.7835409e-01
   4.3687375e-01   5.7937757e-01
   4.3887776e-01   5.8038856e-01
   4.4088176e-01   5.8138710e-01
   4.4288577e-01   5.8237322e-01
   4.4488978e-01   5.8334695e-01
   4.4689379e-01   5.8430834e-01
   4.4889780e-01   5.8525741e-01
   4.5090180e-01   5.8619420e-01
   4.5290581e-01   5.8711875e-01
   4.5490982e-01   5.8803109e-01
   4.5691383e-01   5.8893126e-01
   4.5891784e-01   5.8981929e-01
   4.6092184e-01   5.9069522e-01
   4.6292585e-01   5.9155909e-01
   4.6492986e-01   5.9241092e-01
   4.6693387e-01   5.9325075e-01
   4.6893788e-01   5.9407862e-01
   4.7094188e-01   5.9489457e-01
   4.7294589e-01   5.9569863e-01
   4.7494990e-01   5.9649083e-01
   4.7695391e-01   5.9727121e-01
   4.7895792e-01   5.9803980e-01
   4.8096192e-01   5.9879665e-01
   4.8296593e-01   5.9954178e-01
   4.8496994e-01   6.0027523e-01
   4.8697395e-01   6.0099704e-01
   4.8897796e-01   6.0170723e-01
   4.9098196e-01   6.0240586e-01
   4.9298597e-01   6.0309294e-01
   4.9498998e-01   6.0376853e-01
   4.9699399e-01   6.0443264e-01
   4.9899800e-01   6.0508532e-01
   5.0100200e-01   6.0524258e-01
   5.0300601e-01   6.0540116e-01
   5.0501002e-01   6.0555802e-01
   5.0701403e-01   6.0571315e-01
   5.0901804e-01   6.0586658e-01
   5.1102204e-01   6.0601830e-01
   5.1302605e-01   6.0616834e-01
   5.1503006e-01   6.0631668e-01
   5.1703407e-01   6.0646335e-01
   5.1903808e-01   6.0660836e-01
   5.2104208e-01   6.0675171e-01
   5.2304609e-01   6.0689340e-01
   5.2505010e-01   6.0703346e-01
   5.2705411e-01   6.0717189e-01
   5.2905812e-01   6.0730869e-01
   5.3106212e-01   6.0744388e-01
   5.3306613e-01   6.0757747e-01
   5.3507014e-01   6.0770946e-01
   5.3707415e-01   6.0783986e-01
   5.3907816e-01   6.0796869e-01
   5.4108216e-01   6.0809594e-01
   5.4308617e-01   6.0822163e-01
   5.4509018e-01   6.0834577e-01
   5.4709419e-01   6.0846837e-01
   5.4909820e-01   6.0858944e-01
   5.5110220e-01   6.0870897e-01
   5.5310621e-01   6.0882700e-01
   5.5511022e-01   6.0894351e-01
   5.5711423e-01   6.0905852e-01
   5.5911824e-01   6.0917205e-01
   5.6112224e-01   6.0928409e-01
   5.6312625e-01   6.0939466e-01
   5.6513026e-01   6.0950376e-01
   5.6713427e-01   6.0961141e-01
   5.6913828e-01   6.0971762e-01
   5.7114228e-01   6.0982238e-01
   5.7314629e-01   6.0992572e-01
   5.7515030e-01   6.1002764e-01
   5.7715431e-01   6.1012815e-01
   5.7915832e-01   6.1022725e-01
   5.8116232e-01   6.1032496e-01
   5.8316633e-01   6.1042129e-01
   5.8517034e-01   6.1051624e-01
   5.8717435e-01   6.1060982e-01
   5.8917836e-01   6.1070205e-01
   5.9118236e-01   6.1079292e-01
   5.9318637e-01   6.1088246e-01
   5.9519038e-01   6.1097066e-01
   5.9719439e-01   6.1105754e-01
   5.9919840e-01   6.1114311e-01
   6.0120240e-01   6.1122737e-01
   6.0320641e-01   6.1131033e-01
   6.0521042e-01   6.1139201e-01
   6.0721443e-01   6.1147240e-01
   6.0921844e-01   6.1155153e-01
   6.1122244e-01   6.1162939e-01
   6.1322645e-01   6.1170601e-01
   6.1523046e-01   6.1178138e-01
   6.1723447e-01   6.1185551e-01
   6.1923848e-01   6.1192842e-01
   6.2124248e-01   6.1200011e-01
   6.2324649e-01   6.1207059e-01
   6.2525050e-01   6.1213988e-01
   6.2725451e-01   6.1220797e-01
   6.2925852e-01   6.1227488e-01
   6.3126253e-01   6.1234061e-01
   6.3326653e-01   6.1240519e-01
   6.3527054e-01   6.1246860e-01
   6.3727455e-01   6.1253087e-01
   6.3927856e-01   6.1259200e-01
   6.4128257e-01   6.1265200e-01
   6.4328657e-01   6.1271089e-01
   6.4529058e-01   6.1276866e-01
   6.4729459e-01   6.1282532e-01
   6.4929860e-01   6.1288090e-01
   6.5130261e-01   6.1293538e-01
   6.5330661e-01   6.1298880e-01
   6.5531062e-01   6.1304114e-01
   6.5731463e-01   6.1309243e-01
   6.5931864e-01   6.1314266e-01
   6.6132265e-01   6.1319186e-01
   6.6332665e-01   6.1324002e-01
   6.6533066e-01   6.1328716e-01
   6.6733467e-01   6.1333328e-01
   6.6933868e-01   6.1337840e-01
   6.7134269e-01   6.1342252e-01
   6.7334669e-01   6.1346565e-01
   6.7535070e-01   6.1350780e-01
   6.7735471e-01   6.1354898e-01
   6.7935872e-01   6.1358920e-01
   6.8136273e-01   6.1362847e-01
   6.8336673e-01   6.1366679e-01
   6.8537074e-01   6.1370418e-01
   6.8737475e-01   6.1374064e-01
   6.8937876e-01   6.1377619e-01
   6.9138277e-01   6.1381082e-01
   6.9338677e-01   6.1384455e-01
   6.9539078e-01   6.1387740e-01
   6.9739479e-01   6.1390936e-01
   6.9939880e-01   6.1394044e-01
   7.0140281e-01   6.1397066e-01
   7.0340681e-01   6.1400003e-01
   7.0541082e-01   6.1402855e-01
   7.0741483e-01   6.1405622e-01
   7.0941884e-01   6.1408307e-01
   7.1142285e-01   6.1410910e-01
   7.1342685e-01   6.1413432e-01
   7.1543086e-01   6.1415873e-01
   7.1743487e-01   6.1418235e-01
   7.1943888e-01   6.1420518e-01
   7.2144289e-01   6.1422724e-01
   7.2344689e-01   6.1424852e-01
   7.2545090e-01   6.1426905e-01
   7.2745491e-01   6.1428883e-01
   7.2945892e-01   6.1430787e-01
   7.3146293e-01   6.1432617e-01
   7.3346693e-01   6.1434375e-01
   7.3547094e-01   6.1436061e-01
   7.3747495e-01   6.1437677e-01
   7.3947896e-01   6.1439223e-01
   7.4148297e-01   6.1440700e-01
   7.4348697e-01   6.1442109e-01
   7.4549098e-01   6.1443451e-01
   7.4749499e-01   6.1444727e-01
   7.4949900e-01   6.1445937e-01
   7.5150301e-01   6.1447083e-01
   7.5350701e-01   6.1448166e-01
   7.5551102e-01   6.1449185e-01
   7.5751503e-01   6.1450143e-01
   7.5951904e-01   6.1451040e-01
   7.6152305e-01   6.1451877e-01
   7.6352705e-01   6.1452654e-01
   7.6553106e-01   6.1453373e-01
   7.6753507e-01   6.1454035e-01
   7.6953908e-01   6.1454641e-01
   7.7154309e-01   6.1455190e-01
   7.7354709e-01   6.1455685e-01
   7.7555110e-01   6.1456126e-01
   7.7755511e-01   6.1456514e-01
   7.7955912e-01   6.1456849e-01
   7.8156313e-01   6.1457134e-01
   7.8356713e-01   6.1457368e-01
   7.8557114e-01   6.1457553e-01
   7.8757515e-01   6.1457689e-01
   7.8957916e-01   6.1457777e-01
   7.9158317e-01   6.1457818e-01
   7.9358717e-01   6.1457814e-01
   7.9559118e-01   6.1457764e-01
   7.9759519e-01   6.1457670e-01
   7.9959920e-01   6.1457533e-01
   8.0160321e-01   6.1457353e-01
   8.0360721e-01   6.1457132e-01
   8.0561122e-01   6.1456870e-01
   8.0761523e-01   6.1456568e-01
   8.0961924e-01   6.1456227e-01
   8.1162325e-01   6.1455848e-01
   8.1362725e-01   6.1455432e-01
   8.1563126e-01   6.1454980e-01
   8.1763527e-01   6.1454492e-01
   8.1963928e-01   6.1453970e-01
   8.2164329e-01   6.1453414e-01
   8.2364729e-01   6.1452826e-01
   8.2565130e-01   6.1452205e-01
   8.2765531e-01   6.1451554e-01
   8.2965932e-01   6.1450872e-01
   8.3166333e-01   6.1450161e-01
   8.3366733e-01   6.1449422e-01
   8.3567134e-01   6.1448655e-01
   8.3767535e-01   6.1447862e-01
   8.3967936e-01   6.1447043e-01
   8.4168337e-01   6.1446199e-01
   8.4368737e-01   6.1445331e-01
   8.4569138e-01   6.1444440e-01
   8.4769539e-01   6.1443527e-01
   8.4969940e-01   6.1442593e-01
   8.5170341e-01   6.1441638e-01
   8.5370741e-01   6.1440664e-01
   8.5571142e-01   6.1439671e-01
   8.5771543e-01   6.1438660e-01
   8.5971944e-01   6.1437632e-01
   8.6172345e-01   6.1436588e-01
   8.6372745e-01   6.1435529e-01
   8.6573146e-01   6.1434456e-01
   8.6773547e-01   6.1433369e-01
   8.6973948e-01   6.1432270e-01
   8.7174349e-01   6.1431159e-01
   8.7374749e-01   6.1430038e-01
   8.7575150e-01   6.1428907e-01
   8.7775551e-01   6.1427766e-01
   8.7975952e-01   6.1426618e-01
   8.8176353e-01   6.1425462e-01
   8.8376754e-01   6.1424300e-01
   8.8577154e-01   6.1423133e-01
   8.8777555e-01   6.1421961e-01
   8.8977956e-01   6.1420785e-01
   8.9178357e-01   6.1419606e-01
   8.9378758e-01   6.1418426e-01
   8.9579158e-01   6.1417244e-01
   8.9779559e-01   6.1416062e-01
   8.9979960e-01   6.1414881e-01
   9.0180361e-01   6.1413702e-01
   9.0380762e-01   6.1412525e-01
   9.0581162e-01   6.1411351e-01
   9.0781563e-01   6.1410182e-01
   9.0981964e-01   6.1409018e-01
   9.1182365e-01   6.1407859e-01
   9.1382766e-01   6.1406708e-01
   9.1583166e-01   6.1405564e-01
   9.1783567e-01   6.1404429e-01
   9.1983968e-01   6.1403304e-01
   9.2184369e-01   6.1402189e-01
   9.2384770e-01   6.1401085e-01
   9.2585170e-01   6.1399993e-01
   9.2785571e-01   6.1398914e-01
   9.2985972e-01   6.1397850e-01
   9.3186373e-01   6.1396800e-01
   9.3386774e-01   6.1395765e-01
   9.3587174e-01   6.1394748e-01
   9.3787575e-01   6.1393747e-01
   9.3987976e-01   6.1392766e-01
   9.4188377e-01   6.1391803e-01
   9.4388778e-01   6.1390860e-01
   9.4589178e-01   6.1389938e-01
   9.4789579e-01   6.1389039e-01
   9.4989980e-01   6.1388162e-01
   9.5190381e-01   6.1387308e-01
   9.5390782e-01   6.1386479e-01
   9.5591182e-01   6.1385675e-01
   9.5791583e-01   6.1384898e-01
   9.5991984e-01   6.1384148e-01
   9.6192385e-01   6.1383425e-01
   9.6392786e-01   6.1382732e-01
   9.6593186e-01   6.1382068e-01
   9.6793587e-01   6.1381436e-01
   9.6993988e-01   6.1380834e-01
   9.7194389e-01   6.1380265e-01
   9.7394790e-01   6.1379729e-01
   9.7595190e-01   6.1379228e-01
   9.7795591e-01   6.1378762e-01
   9.7995992e-01   6.1378331e-01
   9.8196393e-01   6.1377937e-01
   9.8396794e-01   6.1377581e-01
   9.8597194e-01   6.1377264e-01
   9.8797595e-01   6.1376986e-01
   9.8997996e-01   6.1376748e-01
   9.9198397e-01   6.1376552e-01
   9.9398798e-01   6.1376398e-01
   9.9599198e-01   6.1376286e-01
   9.9799599e-01   6.1376219e-01
   1.0000000e+00   6.1376196e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.5671555e-03
   4.0080160e-03   9.1141755e-03
   6.0120240e-03   1.3641095e-02
   8.0160321e-03   1.8147950e-02
   1.0020040e-02   2.2634774e-02
   1.2024048e-02   2.7101605e-02
   1.4028056e-02   3.1548475e-02
   1.6032064e-02   3.5975422e-02
   1.8036072e-02   4.0382480e-02
   2.0040080e-02   4.4769684e-02
   2.2044088e-02   4.9137069e-02
   2.4048096e-02   5.3484672e-02
   2.6052104e-02   5.7812526e-02
   2.8056112e-02   6.2120668e-02
   3.0060120e-02   6.6409132e-02
   3.2064128e-02   7.0677953e-02
   3.4068136e-02   7.4927168e-02
   3.6072144e-02   7.9156811e-02
   3.8076152e-02   8.3366918e-02
   4.0080160e-02   8.7557523e-02
   4.2084168e-02   9.1728662e-02
   4.4088176e-02   9.5880370e-02
   4.6092184e-02   1.0001268e-01
   4.8096192e-02   1.0412563e-01
   5.0100200e-02   1.0821926e-01
   5.2104208e-02   1.1229360e-01
   5.4108216e-02   1.1634868e-01
   5.6112224e-02   1.2038454e-01
   5.8116232e-02   1.2440122e-01
   6.0120240e-02   1.2839875e-01
   6.2124248e-02   1.3237717e-01
   6.4128257e-02   1.3633650e-01
   6.6132265e-02   1.4027680e-01
   6.8136273e-02   1.4419808e-01
   7.0140281e-02   1.4810040e-01
   7.2144289e-02   1.5198377e-01
   7.4148297e-02   1.5584825e-01
   7.6152305e-02   1.5969385e-01
   7.8156313e-02   1.6352063e-01
   8.0160321e-02   1.6732860e-01
   8.2164329e-02   1.7111782e-01
   8.4168337e-02   1.7488831e-01
   8.6172345e-02   1.7864011e-01
   8.8176353e-02   1.8237325e-01
   9.0180361e-02   1.8608777e-01
   9.2184369e-02   1.8978371e-01
   9.4188377e-02   1.9346110e-01
   9.6192385e-02   1.9711997e-01
   9.8196393e-02   2.0076036e-01
   1.0020040e-01   2.0438231e-01
   1.0220441e-01   2.0798585e-01
   1.0420842e-01   2.1157102e-01
   1.0621242e-01   2.1513784e-01
   1.0821643e-01   2.1868637e-01
   1.1022044e-01   2.2221662e-01
   1.1222445e-01   2.2572865e-01
   1.1422846e-01   2.2922247e-01
   1.1623246e-01   2.3269813e-01
   1.1823647e-01   2.3615567e-01
   1.2024048e-01   2.3959511e-01
   1.2224449e-01   2.4301650e-01
   1.2424850e-01   2.4641986e-01
   1.2625251e-01   2.4980524e-01
   1.2825651e-01   2.5317267e-01
   1.3026052e-01   2.5652218e-01
   1.3226453e-01   2.5985381e-01
   1.3426854e-01   2.6316760e-01
   1.3627255e-01   2.6646357e-01
   1.3827655e-01   2.6974178e-01
   1.4028056e-01   2.7300224e-01
   1.4228457e-01   2.7624499e-01
   1.4428858e-01   2.7947008e-01
   1.4629259e-01   2.8267754e-01
   1.4829659e-01   2.8586739e-01
   1.5030060e-01   2.8903968e-01
   1.5230461e-01   2.9219445e-01
   1.5430862e-01   2.9533172e-01
   1.5631263e-01   2.9845153e-01
   1.5831663e-01   3.0155392e-01
   1.6032064e-01   3.0463892e-01
   1.6232465e-01   3.0770657e-01
   1.6432866e-01   3.1075690e-01
   1.6633267e-01   3.1378996e-01
   1.6833667e-01   3.1680576e-01
   1.7034068e-01   3.1980436e-01
   1.7234469e-01   3.2278578e-01
   1.7434870e-01   3.2575005e-01
   1.7635271e-01   3.2869723e-01
   1.7835671e-01   3.3162733e-01
   1.8036072e-01   3.3454040e-01
   1.8236473e-01   3.3743646e-01
   1.8436874e-01   3.4031557e-01
   1.8637275e-01   3.4317774e-01
   1.8837675e-01   3.4602302e-01
   1.9038076e-01   3.4885144e-01
   1.9238477e-01   3.5166304e-01
   1.9438878e-01   3.5445785e-01
   1.9639279e-01   3.5723590e-01
   1.9839679e-01   3.5999724e-01
   2.0040080e-01   3.6274190e-01
   2.0240481e-01   3.6546991e-01
   2.0440882e-01   3.6818130e-01
   2.0641283e-01   3.7087612e-01
   2.0841683e-01   3.7355440e-01
   2.1042084e-01   3.7621617e-01
   2.1242485e-01   3.7886147e-01
   2.1442886e-01   3.8149033e-01
   2.1643287e-01   3.8410280e-01
   2.1843687e-01   3.8669889e-01
   2.2044088e-01   3.8927866e-01
   2.2244489e-01   3.9184213e-01
   2.2444890e-01   3.9438935e-01
   2.2645291e-01   3.9692033e-01
   2.2845691e-01   3.9943513e-01
   2.3046092e-01   4.0193378e-01
   2.3246493e-01   4.0441630e-01
   2.3446894e-01   4.0688274e-01
   2.3647295e-01   4.0933314e-01
   2.3847695e-01   4.1176752e-01
   2.4048096e-01   4.1418592e-01
   2.4248497e-01   4.1658838e-01
   2.4448898e-01   4.1897493e-01
   2.4649299e-01   4.2134561e-01
   2.4849699e-01   4.2370045e-01
   2.5050100e-01   4.2603949e-01
   2.5250501e-01   4.2836277e-01
   2.5450902e-01   4.3067031e-01
   2.5651303e-01   4.3296216e-01
   2.5851703e-01   4.3523834e-01
   2.6052104e-01   4.3749890e-01
   2.6252505e-01   4.3974387e-01
   2.6452906e-01   4.4197329e-01
   2.6653307e-01   4.4418718e-01
   2.6853707e-01   4.4638559e-01
   2.7054108e-01   4.4856855e-01
   2.7254509e-01   4.5073610e-01
   2.7454910e-01   4.5288827e-01
   2.7655311e-01   4.5502509e-01
   2.7855711e-01   4.5714661e-01
   2.8056112e-01   4.5925285e-01
   2.8256513e-01   4.6134385e-01
   2.8456914e-01   4.6341965e-01
   2.8657315e-01   4.6548029e-01
   2.8857715e-01   4.6752579e-01
   2.9058116e-01   4.6955619e-01
   2.9258517e-01   4.7157153e-01
   2.9458918e-01   4.7357185e-01
   2.9659319e-01   4.7555717e-01
   2.9859719e-01   4.7752754e-01
   3.0060120e-01   4.7948299e-01
   3.0260521e-01   4.8142355e-01
   3.0460922e-01   4.8334926e-01
   3.0661323e-01   4.8526016e-01
   3.0861723e-01   4.8715627e-01
   3.1062124e-01   4.8903764e-01
   3.1262525e-01   4.9090431e-01
   3.1462926e-01   4.9275629e-01
   3.1663327e-01   4.9459364e-01
   3.1863727e-01   4.9641638e-01
   3.2064128e-01   4.9822456e-01
   3.2264529e-01   5.0001820e-01
   3.2464930e-01   5.0179735e-01
   3.2665331e-01   5.0356203e-01
   3.2865731e-01   5.0531228e-01
   3.3066132e-01   5.0704814e-01
   3.3266533e-01   5.0876965e-01
   3.3466934e-01   5.1047683e-01
   3.3667335e-01   5.1216972e-01
   3.3867735e-01   5.1384837e-01
   3.4068136e-01   5.1551279e-01
   3.4268537e-01   5.1716304e-01
   3.4468938e-01   5.1879914e-01
   3.4669339e-01   5.2042113e-01
   3.4869739e-01   5.2202905e-01
   3.5070140e-01   5.2362292e-01
   3.5270541e-01   5.2520279e-01
   3.5470942e-01   5.2676869e-01
   3.5671343e-01   5.2832066e-01
   3.5871743e-01   5.2985872e-01
   3.6072144e-01   5.3138293e-01
   3.6272545e-01   5.3289330e-01
   3.6472946e-01   5.3438988e-01
   3.6673347e-01   5.3587270e-01
   3.6873747e-01   5.3734180e-01
   3.7074148e-01   5.3879721e-01
   3.7274549e-01   5.4023897e-01
   3.7474950e-01   5.4166711e-01
   3.7675351e-01   5.4308167e-01
   3.7875752e-01   5.4448269e-01
   3.8076152e-01   5.4587019e-01
   3.8276553e-01   5.4724421e-01
   3.8476954e-01   5.4860480e-01
   3.8677355e-01   5.4995197e-01
   3.8877756e-01   5.5128578e-01
   3.9078156e-01   5.5260625e-01
   3.9278557e-01   5.5391343e-01
   3.9478958e-01   5.5520733e-01
   3.9679359e-01   5.5648801e-01
   3.9879760e-01   5.5775549e-01
   4.0080160e-01   5.5900981e-01
   4.0280561e-01   5.6025101e-01
   4.0480962e-01   5.6147912e-01
   4.0681363e-01   5.6269418e-01
   4.0881764e-01   5.6389622e-01
   4.1082164e-01   5.6508528e-01
   4.1282565e-01   5.6626138e-01
   4.1482966e-01   5.6742458e-01
   4.1683367e-01   5.6857490e-01
   4.1883768e-01   5.6971237e-01
   4.2084168e-01   5.7083704e-01
   4.2284569e-01   5.7194894e-01
   4.2484970e-01   5.7304810e-01
   4.2685371e-01   5.7413456e-01
   4.2885772e-01   5.7520835e-01
   4.3086172e-01   5.7626951e-01
   4.3286573e-01   5.7731808e-01
   4.3486974e-01   5.7835409e-01
   4.3687375e-01   5.7937757e-01
   4.3887776e-01   5.8038856e-01
   4.4088176e-01   5.8138710e-01
   4.4288577e-01   5.8237322e-01
   4.4488978e-01   5.8334695e-01
   4.4689379e-01   5.8430834e-01
   4.4889780e-01   5.8525741e-01
   4.5090180e-01   5.8619420e-01
   4.5290581e-01   5.8711875e-01
   4.5490982e-01   5.8803109e-01
   4.5691383e-01   5.8893126e-01
   4.5891784e-01   5.8981929e-01
   4.6092184e-01   5.9069522e-01
   4.6292585e-01   5.9155909e-01
   4.6492986e-01   5.9241092e-01
   4.6693387e-01   5.9325075e-01
   4.6893788e-01   5.9407862e-01
   4.7094188e-01   5.9489457e-01
   4.7294589e-01   5.9569863e-01
   4.7494990e-01   5.9649083e-01
   4.7695391e-01   5.9727121e-01
   4.7895792e-01   5.9803980e-01
   4.8096192e-01   5.9879665e-01
   4.8296593e-01   5.9954178e-01
   4.8496994e-01   6.0027523e-01
   4.8697395e-01   6.0099704e-01
   4.8897796e-01   6.0170723e-01
   4.9098196e-01   6.0240586e-01
   4.9298597e-01   6.0309294e-01
   4.9498998e-01   6.0376853e-01
   4.9699399e-01   6.0443264e-01
   4.9899800e-01   6.0508532e-01
   5.0100200e-01   6.0088137e-01
   5.0300601e-01   5.9675818e-01
   5.0501002e-01   5.9267993e-01
   5.0701403e-01   5.8864639e-01
   5.0901804e-01   5.8465732e-01
   5.1102204e-01   5.8071249e-01
   5.1302605e-01   5.7681169e-01
   5.1503006e-01   5.7295467e-01
   5.1703407e-01   5.6914121e-01
   5.1903808e-01   5.6537108e-01
   5.2104208e-01   5.6164405e-01
   5.2304609e-01   5.5795990e-01
   5.2505010e-01   5.5431839e-01
   5.2705411e-01   5.5071929e-01
   5.2905812e-01   5.4716238e-01
   5.3106212e-01   5.4364742e-01
   5.3306613e-01   5.4017419e-01
   5.3507014e-01   5.3674246e-01
   5.3707415e-01   5.3335200e-01
   5.3907816e-01   5.3000258e-01
   5.4108216e-01   5.2669397e-01
   5.4308617e-01   5.2342594e-01
   5.4509018e-01   5.2019827e-01
   5.4709419e-01   5.1701071e-01
   5.4909820e-01   5.1386306e-01
   5.5110220e-01   5.1075507e-01
   5.5310621e-01   5.0768652e-01
   5.5511022e-01   5.0465717e-01
   5.5711423e-01   5.0166681e-01
   5.5911824e-01   4.9871519e-01
   5.6112224e-01   4.9580209e-01
   5.6312625e-01   4.9292729e-01
   5.6513026e-01   4.9009055e-01
   5.6713427e-01   4.8729164e-01
   5.6913828e-01   4.8453034e-01
   5.7114228e-01   4.8180642e-01
   5.7314629e-01   4.7911964e-01
   5.7515030e-01   4.7646978e-01
   5.7715431e-01   4.7385660e-01
   5.7915832e-01   4.7127989e-01
   5.8116232e-01   4.6873941e-01
   5.8316633e-01   4.6623493e-01
   5.8517034e-01   4.6376622e-01
   5.8717435e-01   4.6133306e-01
   5.8917836e-01   4.5893521e-01
   5.9118236e-01   4.5657244e-01
   5.9318637e-01   4.5424454e-01
   5.9519038e-01   4.5195126e-01
   5.9719439e-01   4.4969238e-01
   5.9919840e-01   4.4746766e-01
   6.0120240e-01   4.4527689e-01
   6.0320641e-01   4.4311983e-01
   6.0521042e-01   4.4099626e-01
   6.0721443e-01   4.3890593e-01
   6.0921844e-01   4.3684863e-01
   6.1122244e-01   4.3482413e-01
   6.1322645e-01   4.3283219e-01
   6.1523046e-01   4.3087259e-01
   6.1723447e-01   4.2894510e-01
   6.1923848e-01   4.2704949e-01
   6.2124248e-01   4.2518553e-01
   6.2324649e-01   4.2335299e-01
   6.2525050e-01   4.2155164e-01
   6.2725451e-01   4.1978125e-01
   6.2925852e-01   4.1804160e-01
   6.3126253e-01   4.1633245e-01
   6.3326653e-01   4.1465359e-01
   6.3527054e-01   4.1300476e-01
   6.3727455e-01   4.1138576e-01
   6.3927856e-01   4.0979634e-01
   6.4128257e-01   4.0823629e-01
   6.4328657e-01   4.0670536e-01
   6.4529058e-01   4.0520334e-01
   6.4729459e-01   4.0372999e-01
   6.4929860e-01   4.0228509e-01
   6.5130261e-01   4.0086840e-01
   6.5330661e-01   3.9947970e-01
   6.5531062e-01   3.9811875e-01
   6.5731463e-01   3.9678533e-01
   6.5931864e-01   3.9547921e-01
   6.6132265e-01   3.9420016e-01
   6.6332665e-01   3.9294795e-01
   6.6533066e-01   3.9172235e-01
   6.6733467e-01   3.9052314e-01
   6.6933868e-01   3.8935008e-01
   6.7134269e-01   3.8820294e-01
   6.7334669e-01   3.8708150e-01
   6.7535070e-01   3.8598553e-01
   6.7735471e-01   3.8491480e-01
   6.7935872e-01   3.8386907e-01
   6.8136273e-01   3.8284812e-01
   6.8336673e-01   3.8185173e-01
   6.8537074e-01   3.8087965e-01
   6.8737475e-01   3.7993167e-01
   6.8937876e-01   3.7900755e-01
   6.9138277e-01   3.7810707e-01
   6.9338677e-01   3.7722999e-01
   6.9539078e-01   3.7637609e-01
   6.9739479e-01   3.7554513e-01
   6.9939880e-01   3.7473690e-01
   7.0140281e-01   3.7395115e-01
   7.0340681e-01   3.7318767e-01
   7.0541082e-01   3.7244621e-01
   7.0741483e-01   3.7172656e-01
   7.0941884e-01   3.7102848e-01
   7.1142285e-01   3.7035175e-01
   7.1342685e-01   3.6969613e-01
   7.1543086e-01   3.6906140e-01
   7.1743487e-01   3.6844733e-01
   7.1943888e-01   3.6785368e-01
   7.2144289e-01   3.6728023e-01
   7.2344689e-01   3.6672676e-01
   7.2545090e-01   3.6619302e-01
   7.2745491e-01   3.6567880e-01
   7.2945892e-01   3.6518386e-01
   7.3146293e-01   3.6470797e-01
   7.3346693e-01   3.6425091e-01
   7.3547094e-01   3.6381245e-01
   7.3747495e-01   3.6339235e-01
   7.3947896e-01   3.6299039e-01
   7.4148297e-01   3.6260634e-01
   7.4348697e-01   3.6223997e-01
   7.4549098e-01   3.6189106e-01
   7.4749499e-01   3.6155936e-01
   7.4949900e-01   3.6124466e-01
   7.5150301e-01   3.6094672e-01
   7.5350701e-01   3.6066531e-01
   7.5551102e-01   3.6040021e-01
   7.5751503e-01   3.6015119e-01
   7.5951904e-01   3.5991802e-01
   7.6152305e-01   3.5970046e-01
   7.6352705e-01   3.5949830e-01
   7.6553106e-01   3.5931129e-01
   7.6753507e-01   3.5913922e-01
   7.6953908e-01   3.5898185e-01
   7.7154309e-01   3.5883896e-01
   7.7354709e-01   3.5871031e-01
   7.7555110e-01   3.5859567e-01
   7.7755511e-01   3.5849482e-01
   7.7955912e-01   3.5840753e-01
   7.8156313e-01   3.5833357e-01
   7.8356713e-01   3.5827271e-01
   7.8557114e-01   3.5822472e-01
   7.8757515e-01   3.5818937e-01
   7.8957916e-01   3.5816643e-01
   7.9158317e-01   3.5815568e-01
   7.9358717e-01   3.5815688e-01
   7.9559118e-01   3.5816981e-01
   7.9759519e-01   3.5819423e-01
   7.9959920e-01   3.5822992e-01
   8.0160321e-01   3.5827665e-01
   8.0360721e-01   3.5833419e-01
   8.0561122e-01   3.5840231e-01
   8.0761523e-01   3.5848078e-01
   8.0961924e-01   3.5856937e-01
   8.1162325e-01   3.5866786e-01
   8.1362725e-01   3.5877601e-01
   8.1563126e-01   3.5889360e-01
   8.1763527e-01   3.5902039e-01
   8.1963928e-01   3.5915616e-01
   8.2164329e-01   3.5930068e-01
   8.2364729e-01   3.5945372e-01
   8.2565130e-01   3.5961505e-01
   8.2765531e-01   3.5978443e-01
   8.2965932e-01   3.5996166e-01
   8.3166333e-01   3.6014648e-01
   8.3366733e-01   3.6033868e-01
   8.3567134e-01   3.6053802e-01
   8.3767535e-01   3.6074428e-01
   8.3967936e-01   3.6095723e-01
   8.4168337e-01   3.6117664e-01
   8.4368737e-01   3.6140227e-01
   8.4569138e-01   3.6163391e-01
   8.4769539e-01   3.6187131e-01
   8.4969940e-01   3.6211426e-01
   8.5170341e-01   3.6236252e-01
   8.5370741e-01   3.6261587e-01
   8.5571142e-01   3.6287407e-01
   8.5771543e-01   3.6313689e-01
   8.5971944e-01   3.6340411e-01
   8.6172345e-01   3.6367550e-01
   8.6372745e-01   3.6395083e-01
   8.6573146e-01   3.6422987e-01
   8.6773547e-01   3.6451239e-01
   8.6973948e-01   3.6479817e-01
   8.7174349e-01   3.6508696e-01
   8.7374749e-01   3.6537855e-01
   8.7575150e-01   3.6567270e-01
   8.7775551e-01   3.6596919e-01
   8.7975952e-01   3.6626779e-01
   8.8176353e-01   3.6656826e-01
   8.8376754e-01   3.6687038e-01
   8.8577154e-01   3.6717393e-01
   8.8777555e-01   3.6747866e-01
   8.8977956e-01   3.6778435e-01
   8.9178357e-01   3.6809078e-01
   8.9378758e-01   3.6839771e-01
   8.9579158e-01   3.6870492e-01
   8.9779559e-01   3.6901217e-01
   8.9979960e-01   3.6931923e-01
   9.0180361e-01   3.6962589e-01
   9.0380762e-01   3.6993190e-01
   9.0581162e-01   3.7023704e-01
   9.0781563e-01   3.7054109e-01
   9.0981964e-01   3.7084380e-01
   9.1182365e-01   3.7114496e-01
   9.1382766e-01   3.7144433e-01
   9.1583166e-01   3.7174168e-01
   9.1783567e-01   3.7203679e-01
   9.1983968e-01   3.7232943e-01
   9.2184369e-01   3.7261936e-01
   9.2384770e-01   3.7290637e-01
   9.2585170e-01   3.7319021e-01
   9.2785571e-01   3.7347066e-01
   9.2985972e-01   3.7374749e-01
   9.3186373e-01   3.7402048e-01
   9.3386774e-01   3.7428939e-01
   9.3587174e-01   3.7455399e-01
   9.3787575e-01   3.7481406e-01
   9.3987976e-01   3.7506936e-01
   9.4188377e-01   3.7531967e-01
   9.4388778e-01   3.7556476e-01
   9.4589178e-01   3.7580440e-01
   9.4789579e-01   3.7603836e-01
   9.4989980e-01   3.7626640e-01
   9.5190381e-01   3.7648832e-01
   9.5390782e-01   3.7670386e-01
   9.5591182e-01   3.7691281e-01
   9.5791583e-01   3.7711493e-01
   9.5991984e-01   3.7731000e-01
   9.6192385e-01   3.7749779e-01
   9.6392786e-01   3.7767806e-01
   9.6593186e-01   3.7785059e-01
   9.6793587e-01   3.7801516e-01
   9.6993988e-01   3.7817152e-01
   9.7194389e-01   3.7831945e-01
   9.7394790e-01   3.7845873e-01
   9.7595190e-01   3.7858912e-01
   9.7795591e-01   3.7871040e-01
   9.7995992e-01   3.7882233e-01
   9.8196393e-01   3.7892469e-01
   9.8396794e-01   3.7901725e-01
   9.8597194e-01   3.7909977e-01
   9.8797595e-01   3.7917204e-01
   9.8997996e-01   3.7923381e-01
   9.9198397e-01   3.7928487e-01
   9.9398798e-01   3.7932498e-01
   9.9599198e-01   3.7935392e-01
   9.9799599e-01   3.7937144e-01
   1.0000000e+00   3.7937734e-01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.5671555e-03
   4.0080160e-03   9.1141755e-03
   6.0120240e-03   1.3641095e-02
   8.0160321e-03   1.8147950e-02
   1.0020040e-02   2.2634774e-02
   1.2024048e-02   2.7101605e-02
   1.4028056e-02   3.1548475e-02
   1.6032064e-02   3.5975422e-02
   1.8036072e-02   4.0382480e-02
   2.0040080e-02   4.4769684e-02
   2.2044088e-02   4.9137069e-02
   2.4048096e-02   5.3484672e-02
   2.6052104e-02   5.7812526e-02
   2.8056112e-02   6.2120668e-02
   3.0060120e-02   6.6409132e-02
   3.2064128e-02   7.0677953e-02
   3.4068136e-02   7.4927168e-02
   3.6072144e-02   7.9156811e-02
   3.8076152e-02   8.3366918e-02
   4.0080160e-02   8.7557523e-02
   4.2084168e-02   9.1728662e-02
   4.4088176e-02   9.5880370e-02
   4.6092184e-02   1.0001268e-01
   4.8096192e-02   1.0412563e-01
   5.0100200e-02   1.0821926e-01
   5.2104208e-02   1.1229360e-01
   5.4108216e-02   1.1634868e-01
   5.6112224e-02   1.2038454e-01
   5.8116232e-02   1.2440122e-01
   6.0120240e-02   1.2839875e-01
   6.2124248e-02   1.3237717e-01
   6.4128257e-02   1.3633650e-01
   6.6132265e-02   1.4027680e-01
   6.8136273e-02   1.4419808e-01
   7.0140281e-02   1.4810040e-01
   7.2144289e-02   1.5198377e-01
   7.4148297e-02   1.5584825e-01
   7.6152305e-02   1.5969385e-01
   7.8156313e-02   1.6352063e-01
   8.0160321e-02   1.6732860e-01
   8.2164329e-02   1.7111782e-01
   8.4168337e-02   1.7488831e-01
   8.6172345e-02   1.7864011e-01
   8.8176353e-02   1.8237325e-01
   9.0180361e-02   1.8608777e-01
   9.2184369e-02   1.8978371e-01
   9.4188377e-02   1.9346110e-01
   9.6192385e-02   1.9711997e-01
   9.8196393e-02   2.0076036e-01
   1.0020040e-01   2.0438231e-01
   1.0220441e-01   2.0798585e-01
   1.0420842e-01   2.1157102e-01
   1.0621242e-01   2.1513784e-01
   1.0821643e-01   2.1868637e-01
   1.1022044e-01   2.2221662e-01
   1.1222445e-01   2.2572865e-01
   1.1422846e-01   2.2922247e-01
   1.1623246e-01   2.3269813e-01
   1.1823647e-01   2.3615567e-01
   1.2024048e-01   2.3959511e-01
   1.2224449e-01   2.4301650e-01
   1.2424850e-01   2.4641986e-01
   1.2625251e-01   2.4980524e-01
   1.2825651e-01   2.5317267e-01
   1.3026052e-01   2.5652218e-01
   1.3226453e-01   2.5985381e-01
   1.3426854e-01   2.6316760e-01
   1.3627255e-01   2.6646357e-01
   1.3827655e-01   2.6974178e-01
   1.4028056e-01   2.7300224e-01
   1.4228457e-01   2.7624499e-01
   1.4428858e-01   2.7947008e-01
   1.4629259e-01   2.8267754e-01
   1.4829659e-01   2.8586739e-01
   1.5030060e-01   2.8903968e-01
   1.5230461e-01   2.9219445e-01
   1.5430862e-01   2.9533172e-01
   1.5631263e-01   2.9845153e-01
   1.5831663e-01   3.0155392e-01
   1.6032064e-01   3.0463892e-01
   1.6232465e-01   3.0770657e-01
   1.6432866e-01   3.1075690e-01
   1.6633267e-01   3.1378996e-01
   1.6833667e-01   3.1680576e-01
   1.7034068e-01   3.1980436e-01
   1.7234469e-01   3.2278578e-01
   1.7434870e-01   3.2575005e-01
   1.7635271e-01   3.2869723e-01
   1.7835671e-01   3.3162733e-01
   1.8036072e-01   3.3454040e-01
   1.8236473e-01   3.3743646e-01
   1.8436874e-01   3.4031557e-01
   1.8637275e-01   3.4317774e-01
   1.8837675e-01   3.4602302e-01
   1.9038076e-01   3.4885144e-01
   1.9238477e-01   3.5166304e-01
   1.9438878e-01   3.5445785e-01
   1.9639279e-01   3.5723590e-01
   1.9839679e-01   3.5999724e-01
   2.0040080e-01   3.6274190e-01
   2.0240481e-01   3.6546991e-01
   2.0440882e-01   3.6818130e-01
   2.0641283e-01   3.7087612e-01
   2.0841683e-01   3.7355440e-01
   2.1042084e-01   3.7621617e-01
   2.1242485e-01   3.7886147e-01
   2.1442886e-01   3.8149033e-01
   2.1643287e-01   3.8410280e-01
   2.1843687e-01   3.8669889e-01
   2.2044088e-01   3.8927866e-01
   2.2244489e-01   3.9184213e-01
   2.2444890e-01   3.9438935e-01
   2.2645291e-01   3.9692033e-01
   2.2845691e-01   3.9943513e-01
   2.3046092e-01   4.0193378e-01
   2.3246493e-01   4.0441630e-01
   2.3446894e-01   4.0688274e-01
   2.3647295e-01   4.0933314e-01
   2.3847695e-01   4.1176752e-01
   2.4048096e-01   4.1418592e-01
   2.4248497e-01   4.1658838e-01
   2.4448898e-01   4.1897493e-01
   2.4649299e-01   4.2134561e-01
   2.4849699e-01   4.2370045e-01
   2.5050100e-01   4.2603949e-01
   2.5250501e-01   4.2836277e-01
   2.5450902e-01   4.3067031e-01
   2.5651303e-01   4.3296216e-01
   2.5851703e-01   4.3523834e-01
   2.6052104e-01   4.3749890e-01
   2.6252505e-01   4.3974387e-01
   2.6452906e-01   4.4197329e-01
   2.6653307e-01   4.4418718e-01
   2.6853707e-01   4.4638559e-01
   2.7054108e-01   4.4856855e-01
   2.7254509e-01   4.5073610e-01
   2.7454910e-01   4.5288827e-01
   2.7655311e-01   4.5502509e-01
   2.7855711e-01   4.5714661e-01
   2.8056112e-01   4.5925285e-01
   2.8256513e-01   4.6134385e-01
   2.8456914e-01   4.6341965e-01
   2.8657315e-01   4.6548029e-01
   2.8857715e-01   4.6752579e-01
   2.9058116e-01   4.6955619e-01
   2.9258517e-01   4.7157153e-01
   2.9458918e-01   4.7357185e-01
   2.9659319e-01   4.7555717e-01
   2.9859719e-01   4.7752754e-01
   3.0060120e-01   4.7948299e-01
   3.0260521e-01   4.8142355e-01
   3.0460922e-01   4.8334926e-01
   3.0661323e-01   4.8526016e-01
   3.0861723e-01   4.8715627e-01
   3.1062124e-01   4.8903764e-01
   3.1262525e-01   4.9090431e-01
   3.1462926e-01   4.9275629e-01
   3.1663327e-01   4.9459364e-01
   3.1863727e-01   4.9641638e-01
   3.2064128e-01   4.9822456e-01
   3.2264529e-01   5.0001820e-01
   3.2464930e-01   5.0179735e-01
   3.2665331e-01   5.0356203e-01
   3.2865731e-01   5.0531228e-01
   3.3066132e-01   5.0704814e-01
   3.3266533e-01   5.0876965e-01
   3.3466934e-01   5.1047683e-01
   3.3667335e-01   5.1216972e-01
   3.3867735e-01   5.1384837e-01
   3.4068136e-01   5.1551279e-01
   3.4268537e-01   5.1716304e-01
   3.4468938e-01   5.1879914e-01
   3.4669339e-01   5.2042113e-01
   3.4869739e-01   5.2202905e-01
   3.5070140e-01   5.2362292e-01
   3.5270541e-01   5.2520279e-01
   3.5470942e-01   5.2676869e-01
   3.5671343e-01   5.2832066e-01
   3.5871743e-01   5.2985872e-01
   3.6072144e-01   5.3138293e-01
   3.6272545e-01   5.3289330e-01
   3.6472946e-01   5.3438988e-01
   3.6673347e-01   5.3587270e-01
   3.6873747e-01   5.3734180e-01
   3.7074148e-01   5.3879721e-01
   3.7274549e-01   5.4023897e-01
   3.7474950e-01   5.4166711e-01
   3.7675351e-01   5.4308167e-01
   3.7875752e-01   5.4448269e-01
   3.8076152e-01   5.4587019e-01
   3.8276553e-01   5.4724421e-01
   3.8476954e-01   5.4860480e-01
   3.8677355e-01   5.4995197e-01
   3.8877756e-01   5.5128578e-01
   3.9078156e-01   5.5260625e-01
   3.9278557e-01   5.5391343e-01
   3.9478958e-01   5.5520733e-01
   3.9679359e-01   5.5648801e-01
   3.9879760e-01   5.5775549e-01
   4.0080160e-01   5.5900981e-01
   4.0280561e-01   5.6025101e-01
   4.0480962e-01   5.6147912e-01
   4.0681363e-01   5.6269418e-01
   4.0881764e-01   5.6389622e-01
   4.1082164e-01   5.6508528e-01
   4.1282565e-01   5.6626138e-01
   4.1482966e-01   5.6742458e-01
   4.1683367e-01   5.6857490e-01
   4.1883768e-01   5.6971237e-01
   4.2084168e-01   5.7083704e-01
   4.2284569e-01   5.7194894e-01
   4.2484970e-01   5.7304810e-01
   4.2685371e-01   5.7413456e-01
   4.2885772e-01   5.7520835e-01
   4.3086172e-01   5.7626951e-01
   4.3286573e-01   5.7731808e-01
   4.3486974e-01   5.7835409e-01
   4.3687375e-01   5.7937757e-01
   4.3887776e-01   5.8038856e-01
   4.4088176e-01   5.8138710e-01
   4.4288577e-01   5.8237322e-01
   4.4488978e-01   5.8334695e-01
   4.4689379e-01   5.8430834e-01
   4.4889780e-01   5.8525741e-01
   4.5090180e-01   5.8619420e-01
   4.5290581e-01   5.8711875e-01
   4.5490982e-01   5.8803109e-01
   4.5691383e-01   5.8893126e-01
   4.5891784e-01   5.8981929e-01
   4.6092184e-01   5.9069522e-01
   4.6292585e-01   5.9155909e-01
   4.6492986e-01   5.9241092e-01
   4.6693387e-01   5.9325075e-01
   4.6893788e-01   5.9407862e-01
   4.7094188e-01   5.9489457e-01
   4.7294589e-01   5.9569863e-01
   4.7494990e-01   5.9649083e-01
   4.7695391e-01   5.9727121e-01
   4.7895792e-01   5.9803980e-01
   4.8096192e-01   5.9879665e-01
   4.8296593e-01   5.9954178e-01
   4.8496994e-01   6.0027523e-01
   4.8697395e-01   6.0099704e-01
   4.8897796e-01   6.0170723e-01
   4.9098196e-01   6.0240586e-01
   4.9298597e-01   6.0309294e-01
   4.9498998e-01   6.0376853e-01
   4.9699399e-01   6.0443264e-01
   4.9899800e-01   6.0508532e-01
   5.0100200e-01   5.5726925e-01
   5.0300601e-01   5.1032838e-01
   5.0501002e-01   4.6389907e-01
   5.0701403e-01   4.1797871e-01
   5.0901804e-01   3.7256467e-01
   5.1102204e-01   3.2765437e-01
   5.1302605e-01   2.8324519e-01
   5.1503006e-01   2.3933452e-01
   5.1703407e-01   1.9591976e-01
   5.1903808e-01   1.5299830e-01
   5.2104208e-01   1.1056752e-01
   5.2304609e-01   6.8624838e-02
   5.2505010e-01   2.7167628e-02
   5.2705411e-01  -1.3806711e-02
   5.2905812e-01  -5.4300788e-02
   5.3106212e-01  -9.4317209e-02
   5.3306613e-01  -1.3385858e-01
   5.3507014e-01  -1.7292751e-01
   5.3707415e-01  -2.1152661e-01
   5.3907816e-01  -2.4965849e-01
   5.4108216e-01  -2.8732574e-01
   5.4308617e-01  -3.2453098e-01
   5.4509018e-01  -3.6127682e-01
   5.4709419e-01  -3.9756586e-01
   5.4909820e-01  -4.3340071e-01
   5.5110220e-01  -4.6878398e-01
   5.5310621e-01  -5.0371828e-01
   5.5511022e-01  -5.3820621e-01
   5.5711423e-01  -5.7225037e-01
   5.5911824e-01  -6.0585339e-01
   5.6112224e-01  -6.3901785e-01
   5.6312625e-01  -6.7174638e-01
   5.6513026e-01  -7.0404158e-01
   5.6713427e-01  -7.3590605e-01
   5.6913828e-01  -7.6734241e-01
   5.7114228e-01  -7.9835326e-01
   5.7314629e-01  -8.2894121e-01
   5.7515030e-01  -8.5910886e-01
   5.7715431e-01  -8.8885882e-01
   5.7915832e-01  -9.1819371e-01
   5.8116232e-01  -9.4711612e-01
   5.8316633e-01  -9.7562866e-01
   5.8517034e-01  -1.0037340e+00
   5.8717435e-01  -1.0314346e+00
   5.8917836e-01  -1.0587332e+00
   5.9118236e-01  -1.0856323e+00
   5.9318637e-01  -1.1121347e+00
   5.9519038e-01  -1.1382428e+00
   5.9719439e-01  -1.1639593e+00
   5.9919840e-01  -1.1892868e+00
   6.0120240e-01  -1.2142278e+00
   6.0320641e-01  -1.2387851e+00
   6.0521042e-01  -1.2629612e+00
   6.0721443e-01  -1.2867588e+00
   6.0921844e-01  -1.3101803e+00
   6.1122244e-01  -1.3332285e+00
   6.1322645e-01  -1.3559060e+00
   6.1523046e-01  -1.3782153e+00
   6.1723447e-01  -1.4001590e+00
   6.1923848e-01  -1.4217398e+00
   6.2124248e-01  -1.4429603e+00
   6.2324649e-01  -1.4638231e+00
   6.2525050e-01  -1.4843308e+00
   6.2725451e-01  -1.5044859e+00
   6.2925852e-01  -1.5242912e+00
   6.3126253e-01  -1.5437491e+00
   6.3326653e-01  -1.5628624e+00
   6.3527054e-01  -1.5816336e+00
   6.3727455e-01  -1.6000654e+00
   6.3927856e-01  -1.6181602e+00
   6.4128257e-01  -1.6359209e+00
   6.4328657e-01  -1.6533498e+00
   6.4529058e-01  -1.6704498e+00
   6.4729459e-01  -1.6872233e+00
   6.4929860e-01  -1.7036730e+00
   6.5130261e-01  -1.7198014e+00
   6.5330661e-01  -1.7356113e+00
   6.5531062e-01  -1.7511052e+00
   6.5731463e-01  -1.7662856e+00
   6.5931864e-01  -1.7811553e+00
   6.6132265e-01  -1.7957168e+00
   6.6332665e-01  -1.8099727e+00
   6.6533066e-01  -1.8239257e+00
   6.6733467e-01  -1.8375782e+00
   6.6933868e-01  -1.8509331e+00
   6.7134269e-01  -1.8639928e+00
   6.7334669e-01  -1.8767599e+00
   6.7535070e-01  -1.8892372e+00
   6.7735471e-01  -1.9014271e+00
   6.7935872e-01  -1.9133323e+00
   6.8136273e-01  -1.9249554e+00
   6.8336673e-01  -1.9362990e+00
   6.8537074e-01  -1.9473657e+00
   6.8737475e-01  -1.9581581e+00
   6.8937876e-01  -1.9686788e+00
   6.9138277e-01  -1.9789305e+00
   6.9338677e-01  -1.9889157e+00
   6.9539078e-01  -1.9986370e+00
   6.9739479e-01  -2.0080971e+00
   6.9939880e-01  -2.0172985e+00
   7.0140281e-01  -2.0262439e+00
   7.0340681e-01  -2.0349359e+00
   7.0541082e-01  -2.0433771e+00
   7.0741483e-01  -2.0515701e+00
   7.0941884e-01  -2.0595174e+00
   7.1142285e-01  -2.0672218e+00
   7.1342685e-01  -2.0746857e+00
   7.1543086e-01  -2.0819119e+00
   7.1743487e-01  -2.0889029e+00
   7.1943888e-01  -2.0956613e+00
   7.2144289e-01  -2.1021898e+00
   7.2344689e-01  -2.1084909e+00
   7.2545090e-01  -2.1145673e+00
   7.2745491e-01  -2.1204215e+00
   7.2945892e-01  -2.1260562e+00
   7.3146293e-01  -2.1314740e+00
   7.3346693e-01  -2.1366774e+00
   7.3547094e-01  -2.1416692e+00
   7.3747495e-01  -2.1464518e+00
   7.3947896e-01  -2.1510280e+00
   7.4148297e-01  -2.1554002e+00
   7.4348697e-01  -2.1595712e+00
   7.4549098e-01  -2.1635435e+00
   7.4749499e-01  -2.1673198e+00
   7.4949900e-01  -2.1709025e+00
   7.5150301e-01  -2.1742945e+00
   7.5350701e-01  -2.1774981e+00
   7.5551102e-01  -2.1805162e+00
   7.5751503e-01  -2.1833512e+00
   7.5951904e-01  -2.1860058e+00
   7.6152305e-01  -2.1884826e+00
   7.6352705e-01  -2.1907841e+00
   7.6553106e-01  -2.1929131e+00
   7.6753507e-01  -2.1948721e+00
   7.6953908e-01  -2.1966637e+00
   7.7154309e-01  -2.1982905e+00
   7.7354709e-01  -2.1997551e+00
   7.7555110e-01  -2.2010602e+00
   7.7755511e-01  -2.2022083e+00
   7.7955912e-01  -2.2032021e+00
   7.8156313e-01  -2.2040441e+00
   7.8356713e-01  -2.2047370e+00
   7.8557114e-01  -2.2052833e+00
   7.8757515e-01  -2.2056858e+00
   7.8957916e-01  -2.2059469e+00
   7.9158317e-01  -2.2060693e+00
   7.9358717e-01  -2.2060557e+00
   7.9559118e-01  -2.2059085e+00
   7.9759519e-01  -2.2056304e+00
   7.9959920e-01  -2.2052241e+00
   8.0160321e-01  -2.2046921e+00
   8.0360721e-01  -2.2040371e+00
   8.0561122e-01  -2.2032616e+00
   8.0761523e-01  -2.2023682e+00
   8.0961924e-01  -2.2013596e+00
   8.1162325e-01  -2.2002384e+00
   8.1362725e-01  -2.1990071e+00
   8.1563126e-01  -2.1976684e+00
   8.1763527e-01  -2.1962249e+00
   8.1963928e-01  -2.1946792e+00
   8.2164329e-01  -2.1930340e+00
   8.2364729e-01  -2.1912917e+00
   8.2565130e-01  -2.1894550e+00
   8.2765531e-01  -2.1875266e+00
   8.2965932e-01  -2.1855090e+00
   8.3166333e-01  -2.1834048e+00
   8.3366733e-01  -2.1812167e+00
   8.3567134e-01  -2.1789473e+00
   8.3767535e-01  -2.1765991e+00
   8.3967936e-01  -2.1741747e+00
   8.4168337e-01  -2.1716769e+00
   8.4368737e-01  -2.1691081e+00
   8.4569138e-01  -2.1664711e+00
   8.4769539e-01  -2.1637683e+00
   8.4969940e-01  -2.1610024e+00
   8.5170341e-01  -2.1581761e+00
   8.5370741e-01  -2.1552918e+00
   8.5571142e-01  -2.1523523e+00
   8.5771543e-01  -2.1493602e+00
   8.5971944e-01  -2.1463179e+00
   8.6172345e-01  -2.1432283e+00
   8.6372745e-01  -2.1400937e+00
   8.6573146e-01  -2.1369170e+00
   8.6773547e-01  -2.1337006e+00
   8.6973948e-01  -2.1304472e+00
   8.7174349e-01  -2.1271594e+00
   8.7374749e-01  -2.1238397e+00
   8.7575150e-01  -2.1204909e+00
   8.7775551e-01  -2.1171155e+00
   8.7975952e-01  -2.1137161e+00
   8.8176353e-01  -2.1102953e+00
   8.8376754e-01  -2.1068558e+00
   8.8577154e-01  -2.1034001e+00
   8.8777555e-01  -2.0999308e+00
   8.8977956e-01  -2.0964506e+00
   8.9178357e-01  -2.0929620e+00
   8.9378758e-01  -2.0894678e+00
   8.9579158e-01  -2.0859703e+00
   8.9779559e-01  -2.0824724e+00
   8.9979960e-01  -2.0789766e+00
   9.0180361e-01  -2.0754854e+00
   9.0380762e-01  -2.0720016e+00
   9.0581162e-01  -2.0685276e+00
   9.0781563e-01  -2.0650662e+00
   9.0981964e-01  -2.0616199e+00
   9.1182365e-01  -2.0581914e+00
   9.1382766e-01  -2.0547832e+00
   9.1583166e-01  -2.0513979e+00
   9.1783567e-01  -2.0480382e+00
   9.1983968e-01  -2.0447066e+00
   9.2184369e-01  -2.0414058e+00
   9.2384770e-01  -2.0381384e+00
   9.2585170e-01  -2.0349070e+00
   9.2785571e-01  -2.0317142e+00
   9.2985972e-01  -2.0285625e+00
   9.3186373e-01  -2.0254547e+00
   9.3386774e-01  -2.0223933e+00
   9.3587174e-01  -2.0193809e+00
   9.3787575e-01  -2.0164201e+00
   9.3987976e-01  -2.0135136e+00
   9.4188377e-01  -2.0106639e+00
   9.4388778e-01  -2.0078737e+00
   9.4589178e-01  -2.0051455e+00
   9.4789579e-01  -2.0024819e+00
   9.4989980e-01  -1.9998857e+00
   9.5190381e-01  -1.9973593e+00
   9.5390782e-01  -1.9949054e+00
   9.5591182e-01  -1.9925266e+00
   9.5791583e-01  -1.9902255e+00
   9.5991984e-01  -1.9880048e+00
   9.6192385e-01  -1.9858669e+00
   9.6392786e-01  -1.9838145e+00
   9.6593186e-01  -1.9818503e+00
   9.6793587e-01  -1.9799768e+00
   9.6993988e-01  -1.9781967e+00
   9.7194389e-01  -1.9765125e+00
   9.7394790e-01  -1.9749269e+00
   9.7595190e-01  -1.9734424e+00
   9.7795591e-01  -1.9720617e+00
   9.7995992e-01  -1.9707874e+00
   9.8196393e-01  -1.9696221e+00
   9.8396794e-01  -1.9685684e+00
   9.8597194e-01  -1.9676289e+00
   9.8797595e-01  -1.9668062e+00
   9.8997996e-01  -1.9661029e+00
   9.9198397e-01  -1.9655216e+00
   9.9398798e-01  -1.9650650e+00
   9.9599198e-01  -1.9647356e+00
   9.9799599e-01  -1.9645360e+00
   1.0000000e+00  -1.9644689e+00


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.5671555e-03
   4.0080160e-03   9.1141755e-03
   6.0120240e-03   1.3641095e-02
   8.0160321e-03   1.8147950e-02
   1.0020040e-02   2.2634774e-02
   1.2024048e-02   2.7101605e-02
   1.4028056e-02   3.1548475e-02
   1.6032064e-02   3.5975422e-02
   1.8036072e-02   4.0382480e-02
   2.0040080e-02   4.4769684e-02
   2.2044088e-02   4.9137069e-02
   2.4048096e-02   5.3484672e-02
   2.6052104e-02   5.7812526e-02
   2.8056112e-02   6.2120668e-02
   3.0060120e-02   6.6409132e-02
   3.2064128e-02   7.0677953e-02
   3.4068136e-02   7.4927168e-02
   3.6072144e-02   7.9156811e-02
   3.8076152e-02   8.3366918e-02
   4.0080160e-02   8.7557523e-02
   4.2084168e-02   9.1728662e-02
   4.4088176e-02   9.5880370e-02
   4.6092184e-02   1.0001268e-01
   4.8096192e-02   1.0412563e-01
   5.0100200e-02   1.0821926e-01
   5.2104208e-02   1.1229360e-01
   5.4108216e-02   1.1634868e-01
   5.6112224e-02   1.2038454e-01
   5.8116232e-02   1.2440122e-01
   6.0120240e-02   1.2839875e-01
   6.2124248e-02   1.3237717e-01
   6.4128257e-02   1.3633650e-01
   6.6132265e-02   1.4027680e-01
   6.8136273e-02   1.4419808e-01
   7.0140281e-02   1.4810040e-01
   7.2144289e-02   1.5198377e-01
   7.4148297e-02   1.5584825e-01
   7.6152305e-02   1.5969385e-01
   7.8156313e-02   1.6352063e-01
   8.0160321e-02   1.6732860e-01
   8.2164329e-02   1.7111782e-01
   8.4168337e-02   1.7488831e-01
   8.6172345e-02   1.7864011e-01
   8.8176353e-02   1.8237325e-01
   9.0180361e-02   1.8608777e-01
   9.2184369e-02   1.8978371e-01
   9.4188377e-02   1.9346110e-01
   9.6192385e-02   1.9711997e-01
   9.8196393e-02   2.0076036e-01
   1.0020040e-01   2.0438231e-01
   1.0220441e-01   2.0798585e-01
   1.0420842e-01   2.1157102e-01
   1.0621242e-01   2.1513784e-01
   1.0821643e-01   2.1868637e-01
   1.1022044e-01   2.2221662e-01
   1.1222445e-01   2.2572865e-01
   1.1422846e-01   2.2922247e-01
   1.1623246e-01   2.3269813e-01
   1.1823647e-01   2.3615567e-01
   1.2024048e-01   2.3959511e-01
   1.2224449e-01   2.4301650e-01
   1.2424850e-01   2.4641986e-01
   1.2625251e-01   2.4980524e-01
   1.2825651e-01   2.5317267e-01
   1.3026052e-01   2.5652218e-01
   1.3226453e-01   2.5985381e-01
   1.3426854e-01   2.6316760e-01
   1.3627255e-01   2.6646357e-01
   1.3827655e-01   2.6974178e-01
   1.4028056e-01   2.7300224e-01
   1.4228457e-01   2.7624499e-01
   1.4428858e-01   2.7947008e-01
   1.4629259e-01   2.8267754e-01
   1.4829659e-01   2.8586739e-01
   1.5030060e-01   2.8903968e-01
   1.5230461e-01   2.9219445e-01
   1.5430862e-01   2.9533172e-01
   1.5631263e-01   2.9845153e-01
   1.5831663e-01   3.0155392e-01
   1.6032064e-01   3.0463892e-01
   1.6232465e-01   3.0770657e-01
   1.6432866e-01   3.1075690e-01
   1.6633267e-01   3.1378996e-01
   1.6833667e-01   3.1680576e-01
   1.7034068e-01   3.1980436e-01
   1.7234469e-01   3.2278578e-01
   1.7434870e-01   3.2575005e-01
   1.7635271e-01   3.2869723e-01
   1.7835671e-01   3.3162733e-01
   1.8036072e-01   3.3454040e-01
   1.8236473e-01   3.3743646e-01
   1.8436874e-01   3.4031557e-01
   1.8637275e-01   3.4317774e-01
   1.8837675e-01   3.4602302e-01
   1.9038076e-01   3.4885144e-01
   1.9238477e-01   3.5166304e-01
   1.9438878e-01   3.5445785e-01
   1.9639279e-01   3.5723590e-01
   1.9839679e-01   3.5999724e-01
   2.0040080e-01   3.6274190e-01
   2.0240481e-01   3.6546991e-01
   2.0440882e-01   3.6818130e-01
   2.0641283e-01   3.7087612e-01
   2.0841683e-01   3.7355440e-01
   2.1042084e-01   3.7621617e-01
   2.1242485e-01   3.7886147e-01
   2.1442886e-01   3.8149033e-01
   2.1643287e-01   3.8410280e-01
   2.1843687e-01   3.8669889e-01
   2.2044088e-01   3.8927866e-01
   2.2244489e-01   3.9184213e-01
   2.2444890e-01   3.9438935e-01
   2.2645291e-01   3.9692033e-01
   2.2845691e-01   3.9943513e-01
   2.3046092e-01   4.0193378e-01
   2.3246493e-01   4.0441630e-01
   2.3446894e-01   4.0688274e-01
   2.3647295e-01   4.0933314e-01
   2.3847695e-01   4.1176752e-01
   2.4048096e-01   4.1418592e-01
   2.4248497e-01   4.1658838e-01
   2.4448898e-01   4.1897493e-01
   2.4649299e-01   4.2134561e-01
   2.4849699e-01   4.2370045e-01
   2.5050100e-01   4.2603949e-01
   2.5250501e-01   4.2836277e-01
   2.5450902e-01   4.3067031e-01
   2.5651303e-01   4.3296216e-01
   2.5851703e-01   4.3523834e-01
   2.6052104e-01   4.3749890e-01
   2.6252505e-01   4.3974387e-01
   2.6452906e-01   4.4197329e-01
   2.6653307e-01   4.4418718e-01
   2.6853707e-01   4.4638559e-01
   2.7054108e-01   4.4856855e-01
   2.7254509e-01   4.5073610e-01
   2.7454910e-01   4.5288827e-01
   2.7655311e-01   4.5502509e-01
   2.7855711e-01   4.5714661e-01
   2.8056112e-01   4.5925285e-01
   2.8256513e-01   4.6134385e-01
   2.8456914e-01   4.6341965e-01
   2.8657315e-01   4.6548029e-01
   2.8857715e-01   4.6752579e-01
   2.9058116e-01   4.6955619e-01
   2.9258517e-01   4.7157153e-01
   2.9458918e-01   4.7357185e-01
   2.9659319e-01   4.7555717e-01
   2.9859719e-01   4.7752754e-01
   3.0060120e-01   4.7948299e-01
   3.0260521e-01   4.8142355e-01
   3.0460922e-01   4.8334926e-01
   3.0661323e-01   4.8526016e-01
   3.0861723e-01   4.8715627e-01
   3.1062124e-01   4.8903764e-01
   3.1262525e-01   4.9090431e-01
   3.1462926e-01   4.9275629e-01
   3.1663327e-01   4.9459364e-01
   3.1863727e-01   4.9641638e-01
   3.2064128e-01   4.9822456e-01
   3.2264529e-01   5.0001820e-01
   3.2464930e-01   5.0179735e-01
   3.2665331e-01   5.0356203e-01
   3.2865731e-01   5.0531228e-01
   3.3066132e-01   5.0704814e-01
   3.3266533e-01   5.0876965e-01
   3.3466934e-01   5.1047683e-01
   3.3667335e-01   5.1216972e-01
   3.3867735e-01   5.1384837e-01
   3.4068136e-01   5.1551279e-01
   3.4268537e-01   5.1716304e-01
   3.4468938e-01   5.1879914e-01
   3.4669339e-01   5.2042113e-01
   3.4869739e-01   5.2202905e-01
   3.5070140e-01   5.2362292e-01
   3.5270541e-01   5.2520279e-01
   3.5470942e-01   5.2676869e-01
   3.5671343e-01   5.2832066e-01
   3.5871743e-01   5.2985872e-01
   3.6072144e-01   5.3138293e-01
   3.6272545e-01   5.3289330e-01
   3.6472946e-01   5.3438988e-01
   3.6673347e-01   5.3587270e-01
   3.6873747e-01   5.3734180e-01
   3.7074148e-01   5.3879721e-01
   3.7274549e-01   5.4023897e-01
   3.7474950e-01   5.4166711e-01
   3.7675351e-01   5.4308167e-01
   3.7875752e-01   5.4448269e-01
   3.8076152e-01   5.4587019e-01
   3.8276553e-01   5.4724421e-01
   3.8476954e-01   5.4860480e-01
   3.8677355e-01   5.4995197e-01
   3.8877756e-01   5.5128578e-01
   3.9078156e-01   5.5260625e-01
   3.9278557e-01   5.5391343e-01
   3.9478958e-01   5.5520733e-01
   3.9679359e-01   5.5648801e-01
   3.9879760e-01   5.5775549e-01
   4.0080160e-01   5.5900981e-01
   4.0280561e-01   5.6025101e-01
   4.0480962e-01   5.6147912e-01
   4.0681363e-01   5.6269418e-01
   4.0881764e-01   5.6389622e-01
   4.1082164e-01   5.6508528e-01
   4.1282565e-01   5.6626138e-01
   4.1482966e-01   5.6742458e-01
   4.1683367e-01   5.6857490e-01
   4.1883768e-01   5.6971237e-01
   4.2084168e-01   5.7083704e-01
   4.2284569e-01   5.7194894e-01
   4.2484970e-01   5.7304810e-01
   4.2685371e-01   5.7413456e-01
   4.2885772e-01   5.7520835e-01
   4.3086172e-01   5.7626951e-01
   4.3286573e-01   5.7731808e-01
   4.3486974e-01   5.7835409e-01
   4.3687375e-01   5.7937757e-01
   4.3887776e-01   5.8038856e-01
   4.4088176e-01   5.8138710e-01
   4.4288577e-01   5.8237322e-01
   4.4488978e-01   5.8334695e-01
   4.4689379e-01   5.8430834e-01
   4.4889780e-01   5.8525741e-01
   4.5090180e-01   5.8619420e-01
   4.5290581e-01   5.8711875e-01
   4.5490982e-01   5.8803109e-01
   4.5691383e-01   5.8893126e-01
   4.5891784e-01   5.8981929e-01
   4.6092184e-01   5.9069522e-01
   4.6292585e-01   5.9155909e-01
   4.6492986e-01   5.9241092e-01
   4.6693387e-01   5.9325075e-01
   4.6893788e-01   5.9407862e-01
   4.7094188e-01   5.9489457e-01
   4.7294589e-01   5.9569863e-01
   4.7494990e-01   5.9649083e-01
   4.7695391e-01   5.9727121e-01
   4.7895792e-01   5.9803980e-01
   4.8096192e-01   5.9879665e-01
   4.8296593e-01   5.9954178e-01
   4.8496994e-01   6.0027523e-01
   4.8697395e-01   6.0099704e-01
   4.8897796e-01   6.0170723e-01
   4.9098196e-01   6.0240586e-01
   4.9298597e-01   6.0309294e-01
   4.9498998e-01   6.0376853e-01
   4.9699399e-01   6.0443264e-01
   4.9899800e-01   6.0508532e-01
   5.0100200e-01   1.2114804e-01
   5.0300601e-01  -3.5396959e-01
   5.0501002e-01  -8.2390951e-01
   5.0701403e-01  -1.2886981e+00
   5.0901804e-01  -1.7483617e+00
   5.1102204e-01  -2.2029268e+00
   5.1302605e-01  -2.6524198e+00
   5.1503006e-01  -3.0968670e+00
   5.1703407e-01  -3.5362947e+00
   5.1903808e-01  -3.9707296e+00
   5.2104208e-01  -4.4001978e+00
   5.2304609e-01  -4.8247258e+00
   5.2505010e-01  -5.2443399e+00
   5.2705411e-01  -5.6590667e+00
   5.2905812e-01  -6.0689324e+00
   5.3106212e-01  -6.4739635e+00
   5.3306613e-01  -6.8741863e+00
   5.3507014e-01  -7.2696273e+00
   5.3707415e-01  -7.6603127e+00
   5.3907816e-01  -8.0462691e+00
   5.4108216e-01  -8.4275228e+00
   5.4308617e-01  -8.8041002e+00
   5.4509018e-01  -9.1760277e+00
   5.4709419e-01  -9.5433316e+00
   5.4909820e-01  -9.9060384e+00
   5.5110220e-01  -1.0264175e+01
   5.5310621e-01  -1.0617766e+01
   5.5511022e-01  -1.0966840e+01
   5.5711423e-01  -1.1311422e+01
   5.5911824e-01  -1.1651539e+01
   5.6112224e-01  -1.1987217e+01
   5.6312625e-01  -1.2318483e+01
   5.6513026e-01  -1.2645363e+01
   5.6713427e-01  -1.2967883e+01
   5.6913828e-01  -1.3286070e+01
   5.7114228e-01  -1.3599950e+01
   5.7314629e-01  -1.3909550e+01
   5.7515030e-01  -1.4214895e+01
   5.7715431e-01  -1.4516013e+01
   5.7915832e-01  -1.4812930e+01
   5.8116232e-01  -1.5105671e+01
   5.8316633e-01  -1.5394265e+01
   5.8517034e-01  -1.5678736e+01
   5.8717435e-01  -1.5959111e+01
   5.8917836e-01  -1.6235417e+01
   5.9118236e-01  -1.6507680e+01
   5.9318637e-01  -1.6775927e+01
   5.9519038e-01  -1.7040183e+01
   5.9719439e-01  -1.7300476e+01
   5.9919840e-01  -1.7556831e+01
   6.0120240e-01  -1.7809275e+01
   6.0320641e-01  -1.8057835e+01
   6.0521042e-01  -1.8302536e+01
   6.0721443e-01  -1.8543406e+01
   6.0921844e-01  -1.8780470e+01
   6.1122244e-01  -1.9013755e+01
   6.1322645e-01  -1.9243288e+01
   6.1523046e-01  -1.9469094e+01
   6.1723447e-01  -1.9691200e+01
   6.1923848e-01  -1.9909633e+01
   6.2124248e-01  -2.0124419e+01
   6.2324649e-01  -2.0335584e+01
   6.2525050e-01  -2.0543155e+01
   6.2725451e-01  -2.0747157e+01
   6.2925852e-01  -2.0947619e+01
   6.3126253e-01  -2.1144565e+01
   6.3326653e-01  -2.1338022e+01
   6.3527054e-01  -2.1528017e+01
   6.3727455e-01  -2.1714577e+01
   6.3927856e-01  -2.1897726e+01
   6.4128257e-01  -2.2077492e+01
   6.4328657e-01  -2.2253902e+01
   6.4529058e-01  -2.2426981e+01
   6.4729459e-01  -2.2596756e+01
   6.4929860e-01  -2.2763254e+01
   6.5130261e-01  -2.2926500e+01
   6.5330661e-01  -2.3086521e+01
   6.5531062e-01  -2.3243344e+01
   6.5731463e-01  -2.3396995e+01
   6.5931864e-01  -2.3547500e+01
   6.6132265e-01  -2.3694886e+01
   6.6332665e-01  -2.3839179e+01
   6.6533066e-01  -2.3980406e+01
   6.6733467e-01  -2.4118592e+01
   6.6933868e-01  -2.4253765e+01
   6.7134269e-01  -2.4385950e+01
   6.7334669e-01  -2.4515174e+01
   6.7535070e-01  -2.4641464e+01
   6.7735471e-01  -2.4764846e+01
   6.7935872e-01  -2.4885346e+01
   6.8136273e-01  -2.5002990e+01
   6.8336673e-01  -2.5117806e+01
   6.8537074e-01  -2.5229819e+01
   6.8737475e-01  -2.5339055e+01
   6.8937876e-01  -2.5445542e+01
   6.9138277e-01  -2.5549306e+01
   6.9338677e-01  -2.5650372e+01
   6.9539078e-01  -2.5748768e+01
   6.9739479e-01  -2.5844519e+01
   6.9939880e-01  -2.5937653e+01
   7.0140281e-01  -2.6028195e+01
   7.0340681e-01  -2.6116172e+01
   7.0541082e-01  -2.6201610e+01
   7.0741483e-01  -2.6284536e+01
   7.0941884e-01  -2.6364976e+01
   7.1142285e-01  -2.6442957e+01
   7.1342685e-01  -2.6518504e+01
   7.1543086e-01  -2.6591645e+01
   7.1743487e-01  -2.6662405e+01
   7.1943888e-01  -2.6730811e+01
   7.2144289e-01  -2.6796890e+01
   7.2344689e-01  -2.6860668e+01
   7.2545090e-01  -2.6922170e+01
   7.2745491e-01  -2.6981425e+01
   7.2945892e-01  -2.7038457e+01
   7.3146293e-01  -2.7093294e+01
   7.3346693e-01  -2.7145961e+01
   7.3547094e-01  -2.7196486e+01
   7.3747495e-01  -2.7244894e+01
   7.3947896e-01  -2.7291212e+01
   7.4148297e-01  -2.7335466e+01
   7.4348697e-01  -2.7377683e+01
   7.4549098e-01  -2.7417889e+01
   7.4749499e-01  -2.7456111e+01
   7.4949900e-01  -2.7492374e+01
   7.5150301e-01  -2.7526706e+01
   7.5350701e-01  -2.7559133e+01
   7.5551102e-01  -2.7589680e+01
   7.5751503e-01  -2.7618375e+01
   7.5951904e-01  -2.7645244e+01
   7.6152305e-01  -2.7670313e+01
   7.6352705e-01  -2.7693608e+01
   7.6553106e-01  -2.7715157e+01
   7.6753507e-01  -2.7734985e+01
   7.6953908e-01  -2.7753119e+01
   7.7154309e-01  -2.7769585e+01
   7.7354709e-01  -2.7784409e+01
   7.7555110e-01  -2.7797619e+01
   7.7755511e-01  -2.7809240e+01
   7.7955912e-01  -2.7819298e+01
   7.8156313e-01  -2.7827821e+01
   7.8356713e-01  -2.7834834e+01
   7.8557114e-01  -2.7840364e+01
   7.8757515e-01  -2.7844437e+01
   7.8957916e-01  -2.7847080e+01
   7.9158317e-01  -2.7848320e+01
   7.9358717e-01  -2.7848181e+01
   7.9559118e-01  -2.7846692e+01
   7.9759519e-01  -2.7843877e+01
   7.9959920e-01  -2.7839765e+01
   8.0160321e-01  -2.7834380e+01
   8.0360721e-01  -2.7827750e+01
   8.0561122e-01  -2.7819900e+01
   8.0761523e-01  -2.7810858e+01
   8.0961924e-01  -2.7800649e+01
   8.1162325e-01  -2.7789301e+01
   8.1362725e-01  -2.7776838e+01
   8.1563126e-01  -2.7763289e+01
   8.1763527e-01  -2.7748678e+01
   8.1963928e-01  -2.7733033e+01
   8.2164329e-01  -2.7716380e+01
   8.2364729e-01  -2.7698746e+01
   8.2565130e-01  -2.7680156e+01
   8.2765531e-01  -2.7660637e+01
   8.2965932e-01  -2.7640215e+01
   8.3166333e-01  -2.7618918e+01
   8.3366733e-01  -2.7596771e+01
   8.3567134e-01  -2.7573800e+01
   8.3767535e-01  -2.7550033e+01
   8.3967936e-01  -2.7525495e+01
   8.4168337e-01  -2.7500212e+01
   8.4368737e-01  -2.7474212e+01
   8.4569138e-01  -2.7447521e+01
   8.4769539e-01  -2.7420164e+01
   8.4969940e-01  -2.7392169e+01
   8.5170341e-01  -2.7363562e+01
   8.5370741e-01  -2.7334369e+01
   8.5571142e-01  -2.7304616e+01
   8.5771543e-01  -2.7274331e+01
   8.5971944e-01  -2.7243538e+01
   8.6172345e-01  -2.7212266e+01
   8.6372745e-01  -2.7180539e+01
   8.6573146e-01  -2.7148385e+01
   8.6773547e-01  -2.7115830e+01
   8.6973948e-01  -2.7082901e+01
   8.7174349e-01  -2.7049623e+01
   8.7374749e-01  -2.7016023e+01
   8.7575150e-01  -2.6982127e+01
   8.7775551e-01  -2.6947962e+01
   8.7975952e-01  -2.6913555e+01
   8.8176353e-01  -2.6878931e+01
   8.8376754e-01  -2.6844117e+01
   8.8577154e-01  -2.6809140e+01
   8.8777555e-01  -2.6774025e+01
   8.8977956e-01  -2.6738800e+01
   8.9178357e-01  -2.6703490e+01
   8.9378758e-01  -2.6668122e+01
   8.9579158e-01  -2.6632723e+01
   8.9779559e-01  -2.6597318e+01
   8.9979960e-01  -2.6561935e+01
   9.0180361e-01  -2.6526599e+01
   9.0380762e-01  -2.6491336e+01
   9.0581162e-01  -2.6456175e+01
   9.0781563e-01  -2.6421139e+01
   9.0981964e-01  -2.6386257e+01
   9.1182365e-01  -2.6351555e+01
   9.1382766e-01  -2.6317058e+01
   9.1583166e-01  -2.6282794e+01
   9.1783567e-01  -2.6248788e+01
   9.1983968e-01  -2.6215067e+01
   9.2184369e-01  -2.6181658e+01
   9.2384770e-01  -2.6148586e+01
   9.2585170e-01  -2.6115879e+01
   9.2785571e-01  -2.6083563e+01
   9.2985972e-01  -2.6051663e+01
   9.3186373e-01  -2.6020207e+01
   9.3386774e-01  -2.5989220e+01
   9.3587174e-01  -2.5958730e+01
   9.3787575e-01  -2.5928762e+01
   9.3987976e-01  -2.5899343e+01
   9.4188377e-01  -2.5870500e+01
   9.4388778e-01  -2.5842258e+01
   9.4589178e-01  -2.5814644e+01
   9.4789579e-01  -2.5787685e+01
   9.4989980e-01  -2.5761407e+01
   9.5190381e-01  -2.5735836e+01
   9.5390782e-01  -2.5710998e+01
   9.5591182e-01  -2.5686921e+01
   9.5791583e-01  -2.5663630e+01
   9.5991984e-01  -2.5641152e+01
   9.6192385e-01  -2.5619514e+01
   9.6392786e-01  -2.5598741e+01
   9.6593186e-01  -2.5578859e+01
   9.6793587e-01  -2.5559897e+01
   9.6993988e-01  -2.5541879e+01
   9.7194389e-01  -2.5524832e+01
   9.7394790e-01  -2.5508783e+01
   9.7595190e-01  -2.5493758e+01
   9.7795591e-01  -2.5479783e+01
   9.7995992e-01  -2.5466885e+01
   9.8196393e-01  -2.5455090e+01
   9.8396794e-01  -2.5444425e+01
   9.8597194e-01  -2.5434915e+01
   9.8797595e-01  -2.5426588e+01
   9.8997996e-01  -2.5419470e+01
   9.9198397e-01  -2.5413586e+01
   9.9398798e-01  -2.5408965e+01
   9.9599198e-01  -2.5405630e+01
   9.9799599e-01  -2.5403611e+01
   1.0000000e+00  -2.5402932e+01


==> data/Couette_Results_Varphi_20_matRatio_4_adpressure_analytic_nuAdC_1E-05_NORM.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   1.6400112e-04
   4.0080160e-03   3.2727919e-04
   6.0120240e-03   4.8983549e-04
   8.0160321e-03   6.5167127e-04
   1.0020040e-02   8.1278780e-04
   1.2024048e-02   9.7318636e-04
   1.4028056e-02   1.1328682e-03
   1.6032064e-02   1.2918346e-03
   1.8036072e-02   1.4500868e-03
   2.0040080e-02   1.6076260e-03
   2.2044088e-02   1.7644537e-03
   2.4048096e-02   1.9205709e-03
   2.6052104e-02   2.0759790e-03
   2.8056112e-02   2.2306792e-03
   3.0060120e-02   2.3846729e-03
   3.2064128e-02   2.5379612e-03
   3.4068136e-02   2.6905454e-03
   3.6072144e-02   2.8424269e-03
   3.8076152e-02   2.9936068e-03
   4.0080160e-02   3.1440864e-03
   4.2084168e-02   3.2938670e-03
   4.4088176e-02   3.4429499e-03
   4.6092184e-02   3.5913364e-03
   4.8096192e-02   3.7390276e-03
   5.0100200e-02   3.8860248e-03
   5.2104208e-02   4.0323294e-03
   5.4108216e-02   4.1779426e-03
   5.6112224e-02   4.3228656e-03
   5.8116232e-02   4.4670998e-03
   6.0120240e-02   4.6106463e-03
   6.2124248e-02   4.7535065e-03
   6.4128257e-02   4.8956816e-03
   6.6132265e-02   5.0371728e-03
   6.8136273e-02   5.1779815e-03
   7.0140281e-02   5.3181090e-03
   7.2144289e-02   5.4575563e-03
   7.4148297e-02   5.5963250e-03
   7.6152305e-02   5.7344161e-03
   7.8156313e-02   5.8718310e-03
   8.0160321e-02   6.0085709e-03
   8.2164329e-02   6.1446372e-03
   8.4168337e-02   6.2800310e-03
   8.6172345e-02   6.4147536e-03
   8.8176353e-02   6.5488063e-03
   9.0180361e-02   6.6821904e-03
   9.2184369e-02   6.8149071e-03
   9.4188377e-02   6.9469577e-03
   9.6192385e-02   7.0783435e-03
   9.8196393e-02   7.2090656e-03
   1.0020040e-01   7.3391255e-03
   1.0220441e-01   7.4685243e-03
   1.0420842e-01   7.5972634e-03
   1.0621242e-01   7.7253439e-03
   1.0821643e-01   7.8527671e-03
   1.1022044e-01   7.9795344e-03
   1.1222445e-01   8.1056470e-03
   1.1422846e-01   8.2311061e-03
   1.1623246e-01   8.3559130e-03
   1.1823647e-01   8.4800689e-03
   1.2024048e-01   8.6035752e-03
   1.2224449e-01   8.7264332e-03
   1.2424850e-01   8.8486439e-03
   1.2625251e-01   8.9702089e-03
   1.2825651e-01   9.0911292e-03
   1.3026052e-01   9.2114062e-03
   1.3226453e-01   9.3310411e-03
   1.3426854e-01   9.4500352e-03
   1.3627255e-01   9.5683897e-03
   1.3827655e-01   9.6861060e-03
   1.4028056e-01   9.8031853e-03
   1.4228457e-01   9.9196289e-03
   1.4428858e-01   1.0035438e-02
   1.4629259e-01   1.0150614e-02
   1.4829659e-01   1.0265158e-02
   1.5030060e-01   1.0379071e-02
   1.5230461e-01   1.0492355e-02
   1.5430862e-01   1.0605010e-02
   1.5631263e-01   1.0717039e-02
   1.5831663e-01   1.0828442e-02
   1.6032064e-01   1.0939221e-02
   1.6232465e-01   1.1049377e-02
   1.6432866e-01   1.1158910e-02
   1.6633267e-01   1.1267824e-02
   1.6833667e-01   1.1376118e-02
   1.7034068e-01   1.1483794e-02
   1.7234469e-01   1.1590853e-02
   1.7434870e-01   1.1697297e-02
   1.7635271e-01   1.1803126e-02
   1.7835671e-01   1.1908343e-02
   1.8036072e-01   1.2012947e-02
   1.8236473e-01   1.2116942e-02
   1.8436874e-01   1.2220327e-02
   1.8637275e-01   1.2323104e-02
   1.8837675e-01   1.2425275e-02
   1.9038076e-01   1.2526840e-02
   1.9238477e-01   1.2627801e-02
   1.9438878e-01   1.2728159e-02
   1.9639279e-01   1.2827916e-02
   1.9839679e-01   1.2927072e-02
   2.0040080e-01   1.3025630e-02
   2.0240481e-01   1.3123589e-02
   2.0440882e-01   1.3220952e-02
   2.0641283e-01   1.3317720e-02
   2.0841683e-01   1.3413894e-02
   2.1042084e-01   1.3509475e-02
   2.1242485e-01   1.3604464e-02
   2.1442886e-01   1.3698864e-02
   2.1643287e-01   1.3792674e-02
   2.1843687e-01   1.3885897e-02
   2.2044088e-01   1.3978533e-02
   2.2244489e-01   1.4070585e-02
   2.2444890e-01   1.4162052e-02
   2.2645291e-01   1.4252937e-02
   2.2845691e-01   1.4343240e-02
   2.3046092e-01   1.4432963e-02
   2.3246493e-01   1.4522108e-02
   2.3446894e-01   1.4610675e-02
   2.3647295e-01   1.4698666e-02
   2.3847695e-01   1.4786081e-02
   2.4048096e-01   1.4872923e-02
   2.4248497e-01   1.4959193e-02
   2.4448898e-01   1.5044891e-02
   2.4649299e-01   1.5130019e-02
   2.4849699e-01   1.5214579e-02
   2.5050100e-01   1.5298571e-02
   2.5250501e-01   1.5381997e-02
   2.5450902e-01   1.5464858e-02
   2.5651303e-01   1.5547156e-02
   2.5851703e-01   1.5628891e-02
   2.6052104e-01   1.5710065e-02
   2.6252505e-01   1.5790679e-02
   2.6452906e-01   1.5870735e-02
   2.6653307e-01   1.5950233e-02
   2.6853707e-01   1.6029175e-02
   2.7054108e-01   1.6107563e-02
   2.7254509e-01   1.6185397e-02
   2.7454910e-01   1.6262678e-02
   2.7655311e-01   1.6339409e-02
   2.7855711e-01   1.6415590e-02
   2.8056112e-01   1.6491223e-02
   2.8256513e-01   1.6566308e-02
   2.8456914e-01   1.6640848e-02
   2.8657315e-01   1.6714843e-02
   2.8857715e-01   1.6788294e-02
   2.9058116e-01   1.6861204e-02
   2.9258517e-01   1.6933572e-02
   2.9458918e-01   1.7005401e-02
   2.9659319e-01   1.7076692e-02
   2.9859719e-01   1.7147446e-02
   3.0060120e-01   1.7217663e-02
   3.0260521e-01   1.7287347e-02
   3.0460922e-01   1.7356497e-02
   3.0661323e-01   1.7425115e-02
   3.0861723e-01   1.7493202e-02
   3.1062124e-01   1.7560760e-02
   3.1262525e-01   1.7627789e-02
   3.1462926e-01   1.7694292e-02
   3.1663327e-01   1.7760269e-02
   3.1863727e-01   1.7825721e-02
   3.2064128e-01   1.7890651e-02
   3.2264529e-01   1.7955058e-02
   3.2464930e-01   1.8018945e-02
   3.2665331e-01   1.8082313e-02
   3.2865731e-01   1.8145162e-02
   3.3066132e-01   1.8207495e-02
   3.3266533e-01   1.8269312e-02
   3.3466934e-01   1.8330615e-02
   3.3667335e-01   1.8391405e-02
   3.3867735e-01   1.8451683e-02
   3.4068136e-01   1.8511451e-02
   3.4268537e-01   1.8570709e-02
   3.4468938e-01   1.8629460e-02
   3.4669339e-01   1.8687703e-02
   3.4869739e-01   1.8745442e-02
   3.5070140e-01   1.8802676e-02
   3.5270541e-01   1.8859407e-02
   3.5470942e-01   1.8915637e-02
   3.5671343e-01   1.8971366e-02
   3.5871743e-01   1.9026596e-02
   3.6072144e-01   1.9081328e-02
   3.6272545e-01   1.9135564e-02
   3.6472946e-01   1.9189304e-02
   3.6673347e-01   1.9242551e-02
   3.6873747e-01   1.9295304e-02
   3.7074148e-01   1.9347566e-02
   3.7274549e-01   1.9399338e-02
   3.7474950e-01   1.9450621e-02
   3.7675351e-01   1.9501416e-02
   3.7875752e-01   1.9551725e-02
   3.8076152e-01   1.9601549e-02
   3.8276553e-01   1.9650888e-02
   3.8476954e-01   1.9699745e-02
   3.8677355e-01   1.9748121e-02
   3.8877756e-01   1.9796016e-02
   3.9078156e-01   1.9843433e-02
   3.9278557e-01   1.9890372e-02
   3.9478958e-01   1.9936834e-02
   3.9679359e-01   1.9982822e-02
   3.9879760e-01   2.0028336e-02
   4.0080160e-01   2.0073377e-02
   4.0280561e-01   2.0117947e-02
   4.0480962e-01   2.0162047e-02
   4.0681363e-01   2.0205678e-02
   4.0881764e-01   2.0248842e-02
   4.1082164e-01   2.0291539e-02
   4.1282565e-01   2.0333772e-02
   4.1482966e-01   2.0375541e-02
   4.1683367e-01   2.0416848e-02
   4.1883768e-01   2.0457693e-02
   4.2084168e-01   2.0498079e-02
   4.2284569e-01   2.0538005e-02
   4.2484970e-01   2.0577475e-02
   4.2685371e-01   2.0616488e-02
   4.2885772e-01   2.0655047e-02
   4.3086172e-01   2.0693152e-02
   4.3286573e-01   2.0730805e-02
   4.3486974e-01   2.0768007e-02
   4.3687375e-01   2.0804759e-02
   4.3887776e-01   2.0841062e-02
   4.4088176e-01   2.0876919e-02
   4.4288577e-01   2.0912329e-02
   4.4488978e-01   2.0947294e-02
   4.4689379e-01   2.0981817e-02
   4.4889780e-01   2.1015897e-02
   4.5090180e-01   2.1049536e-02
   4.5290581e-01   2.1082735e-02
   4.5490982e-01   2.1115496e-02
   4.5691383e-01   2.1147820e-02
   4.5891784e-01   2.1179709e-02
   4.6092184e-01   2.1211162e-02
   4.6292585e-01   2.1242182e-02
   4.6492986e-01   2.1272771e-02
   4.6693387e-01   2.1302928e-02
   4.6893788e-01   2.1332656e-02
   4.7094188e-01   2.1361956e-02
   4.7294589e-01   2.1390828e-02
   4.7494990e-01   2.1419275e-02
   4.7695391e-01   2.1447298e-02
   4.7895792e-01   2.1474897e-02
   4.8096192e-01   2.1502075e-02
   4.8296593e-01   2.1528831e-02
   4.8496994e-01   2.1555169e-02
   4.8697395e-01   2.1581088e-02
   4.8897796e-01   2.1606590e-02
   4.9098196e-01   2.1631677e-02
   4.9298597e-01   2.1656350e-02
   4.9498998e-01   2.1680609e-02
   4.9699399e-01   2.1704456e-02
   4.9899800e-01   2.1727894e-02
   5.0100200e-01   4.3502818e-03
   5.0300601e-01  -1.2710627e-02
   5.0501002e-01  -2.9585610e-02
   5.0701403e-01  -4.6275614e-02
   5.0901804e-01  -6.2781589e-02
   5.1102204e-01  -7.9104480e-02
   5.1302605e-01  -9.5245236e-02
   5.1503006e-01  -1.1120481e-01
   5.1703407e-01  -1.2698413e-01
   5.1903808e-01  -1.4258417e-01
   5.2104208e-01  -1.5800586e-01
   5.2304609e-01  -1.7325016e-01
   5.2505010e-01  -1.8831800e-01
   5.2705411e-01  -2.0321035e-01
   5.2905812e-01  -2.1792814e-01
   5.3106212e-01  -2.3247232e-01
   5.3306613e-01  -2.4684385e-01
   5.3507014e-01  -2.6104366e-01
   5.3707415e-01  -2.7507271e-01
   5.3907816e-01  -2.8893195e-01
   5.4108216e-01  -3.0262231e-01
   5.4308617e-01  -3.1614476e-01
   5.4509018e-01  -3.2950023e-01
   5.4709419e-01  -3.4268968e-01
   5.4909820e-01  -3.5571405e-01
   5.5110220e-01  -3.6857429e-01
   5.5310621e-01  -3.8127134e-01
   5.5511022e-01  -3.9380617e-01
   5.5711423e-01  -4.0617970e-01
   5.5911824e-01  -4.1839290e-01
   5.6112224e-01  -4.3044670e-01
   5.6312625e-01  -4.4234206e-01
   5.6513026e-01  -4.5407993e-01
   5.6713427e-01  -4.6566124e-01
   5.6913828e-01  -4.7708695e-01
   5.7114228e-01  -4.8835801e-01
   5.7314629e-01  -4.9947537e-01
   5.7515030e-01  -5.1043996e-01
   5.7715431e-01  -5.2125275e-01
   5.7915832e-01  -5.3191467e-01
   5.8116232e-01  -5.4242668e-01
   5.8316633e-01  -5.5278971e-01
   5.8517034e-01  -5.6300473e-01
   5.8717435e-01  -5.7307268e-01
   5.8917836e-01  -5.8299450e-01
   5.9118236e-01  -5.9277114e-01
   5.9318637e-01  -6.0240356e-01
   5.9519038e-01  -6.1189269e-01
   5.9719439e-01  -6.2123949e-01
   5.9919840e-01  -6.3044490e-01
   6.0120240e-01  -6.3950987e-01
   6.0320641e-01  -6.4843535e-01
   6.0521042e-01  -6.5722229e-01
   6.0721443e-01  -6.6587163e-01
   6.0921844e-01  -6.7438432e-01
   6.1122244e-01  -6.8276131e-01
   6.1322645e-01  -6.9100355e-01
   6.1523046e-01  -6.9911198e-01
   6.1723447e-01  -7.0708755e-01
   6.1923848e-01  -7.1493122e-01
   6.2124248e-01  -7.2264392e-01
   6.2324649e-01  -7.3022661e-01
   6.2525050e-01  -7.3768023e-01
   6.2725451e-01  -7.4500572e-01
   6.2925852e-01  -7.5220405e-01
   6.3126253e-01  -7.5927615e-01
   6.3326653e-01  -7.6622298e-01
   6.3527054e-01  -7.7304548e-01
   6.3727455e-01  -7.7974459e-01
   6.3927856e-01  -7.8632127e-01
   6.4128257e-01  -7.9277647e-01
   6.4328657e-01  -7.9911113e-01
   6.4529058e-01  -8.0532619e-01
   6.4729459e-01  -8.1142261e-01
   6.4929860e-01  -8.1740134e-01
   6.5130261e-01  -8.2326332e-01
   6.5330661e-01  -8.2900950e-01
   6.5531062e-01  -8.3464082e-01
   6.5731463e-01  -8.4015824e-01
   6.5931864e-01  -8.4556270e-01
   6.6132265e-01  -8.5085515e-01
   6.6332665e-01  -8.5603655e-01
   6.6533066e-01  -8.6110782e-01
   6.6733467e-01  -8.6606993e-01
   6.6933868e-01  -8.7092382e-01
   6.7134269e-01  -8.7567044e-01
   6.7334669e-01  -8.8031073e-01
   6.7535070e-01  -8.8484565e-01
   6.7735471e-01  -8.8927614e-01
   6.7935872e-01  -8.9360314e-01
   6.8136273e-01  -8.9782762e-01
   6.8336673e-01  -9.0195050e-01
   6.8537074e-01  -9.0597275e-01
   6.8737475e-01  -9.0989531e-01
   6.8937876e-01  -9.1371913e-01
   6.9138277e-01  -9.1744515e-01
   6.9338677e-01  -9.2107432e-01
   6.9539078e-01  -9.2460760e-01
   6.9739479e-01  -9.2804592e-01
   6.9939880e-01  -9.3139023e-01
   7.0140281e-01  -9.3464149e-01
   7.0340681e-01  -9.3780064e-01
   7.0541082e-01  -9.4086863e-01
   7.0741483e-01  -9.4384640e-01
   7.0941884e-01  -9.4673491e-01
   7.1142285e-01  -9.4953510e-01
   7.1342685e-01  -9.5224791e-01
   7.1543086e-01  -9.5487431e-01
   7.1743487e-01  -9.5741522e-01
   7.1943888e-01  -9.5987161e-01
   7.2144289e-01  -9.6224442e-01
   7.2344689e-01  -9.6453460e-01
   7.2545090e-01  -9.6674309e-01
   7.2745491e-01  -9.6887084e-01
   7.2945892e-01  -9.7091880e-01
   7.3146293e-01  -9.7288792e-01
   7.3346693e-01  -9.7477914e-01
   7.3547094e-01  -9.7659342e-01
   7.3747495e-01  -9.7833170e-01
   7.3947896e-01  -9.7999492e-01
   7.4148297e-01  -9.8158404e-01
   7.4348697e-01  -9.8310001e-01
   7.4549098e-01  -9.8454376e-01
   7.4749499e-01  -9.8591625e-01
   7.4949900e-01  -9.8721843e-01
   7.5150301e-01  -9.8845125e-01
   7.5350701e-01  -9.8961564e-01
   7.5551102e-01  -9.9071257e-01
   7.5751503e-01  -9.9174297e-01
   7.5951904e-01  -9.9270780e-01
   7.6152305e-01  -9.9360799e-01
   7.6352705e-01  -9.9444451e-01
   7.6553106e-01  -9.9521830e-01
   7.6753507e-01  -9.9593029e-01
   7.6953908e-01  -9.9658146e-01
   7.7154309e-01  -9.9717273e-01
   7.7354709e-01  -9.9770506e-01
   7.7555110e-01  -9.9817940e-01
   7.7755511e-01  -9.9859669e-01
   7.7955912e-01  -9.9895788e-01
   7.8156313e-01  -9.9926391e-01
   7.8356713e-01  -9.9951575e-01
   7.8557114e-01  -9.9971433e-01
   7.8757515e-01  -9.9986060e-01
   7.8957916e-01  -9.9995550e-01
   7.9158317e-01  -1.0000000e+00
   7.9358717e-01  -9.9999503e-01
   7.9559118e-01  -9.9994154e-01
   7.9759519e-01  -9.9984048e-01
   7.9959920e-01  -9.9969280e-01
   8.0160321e-01  -9.9949944e-01
   8.0360721e-01  -9.9926136e-01
   8.0561122e-01  -9.9897949e-01
   8.0761523e-01  -9.9865480e-01
   8.0961924e-01  -9.9828822e-01
   8.1162325e-01  -9.9788070e-01
   8.1362725e-01  -9.9743319e-01
   8.1563126e-01  -9.9694664e-01
   8.1763527e-01  -9.9642200e-01
   8.1963928e-01  -9.9586021e-01
   8.2164329e-01  -9.9526222e-01
   8.2364729e-01  -9.9462898e-01
   8.2565130e-01  -9.9396144e-01
   8.2765531e-01  -9.9326054e-01
   8.2965932e-01  -9.9252723e-01
   8.3166333e-01  -9.9176246e-01
   8.3366733e-01  -9.9096718e-01
   8.3567134e-01  -9.9014234e-01
   8.3767535e-01  -9.8928887e-01
   8.3967936e-01  -9.8840774e-01
   8.4168337e-01  -9.8749988e-01
   8.4368737e-01  -9.8656625e-01
   8.4569138e-01  -9.8560779e-01
   8.4769539e-01  -9.8462546e-01
   8.4969940e-01  -9.8362019e-01
   8.5170341e-01  -9.8259293e-01
   8.5370741e-01  -9.8154464e-01
   8.5571142e-01  -9.8047626e-01
   8.5771543e-01  -9.7938874e-01
   8.5971944e-01  -9.7828303e-01
   8.6172345e-01  -9.7716007e-01
   8.6372745e-01  -9.7602081e-01
   8.6573146e-01  -9.7486620e-01
   8.6773547e-01  -9.7369719e-01
   8.6973948e-01  -9.7251472e-01
   8.7174349e-01  -9.7131975e-01
   8.7374749e-01  -9.7011321e-01
   8.7575150e-01  -9.6889606e-01
   8.7775551e-01  -9.6766925e-01
   8.7975952e-01  -9.6643372e-01
   8.8176353e-01  -9.6519042e-01
   8.8376754e-01  -9.6394030e-01
   8.8577154e-01  -9.6268430e-01
   8.8777555e-01  -9.6142338e-01
   8.8977956e-01  -9.6015848e-01
   8.9178357e-01  -9.5889054e-01
   8.9378758e-01  -9.5762053e-01
   8.9579158e-01  -9.5634937e-01
   8.9779559e-01  -9.5507803e-01
   8.9979960e-01  -9.5380745e-01
   9.0180361e-01  -9.5253857e-01
   9.0380762e-01  -9.5127235e-01
   9.0581162e-01  -9.5000973e-01
   9.0781563e-01  -9.4875166e-01
   9.0981964e-01  -9.4749909e-01
   9.1182365e-01  -9.4625296e-01
   9.1382766e-01  -9.4501423e-01
   9.1583166e-01  -9.4378383e-01
   9.1783567e-01  -9.4256273e-01
   9.1983968e-01  -9.4135186e-01
   9.2184369e-01  -9.4015217e-01
   9.2384770e-01  -9.3896461e-01
   9.2585170e-01  -9.3779013e-01
   9.2785571e-01  -9.3662968e-01
   9.2985972e-01  -9.3548420e-01
   9.3186373e-01  -9.3435464e-01
   9.3386774e-01  -9.3324195e-01
   9.3587174e-01  -9.3214708e-01
   9.3787575e-01  -9.3107097e-01
   9.3987976e-01  -9.3001458e-01
   9.4188377e-01  -9.2897884e-01
   9.4388778e-01  -9.2796471e-01
   9.4589178e-01  -9.2697314e-01
   9.4789579e-01  -9.2600507e-01
   9.4989980e-01  -9.2506144e-01
   9.5190381e-01  -9.2414322e-01
   9.5390782e-01  -9.2325134e-01
   9.5591182e-01  -9.2238676e-01
   9.5791583e-01  -9.2155041e-01
   9.5991984e-01  -9.2074326e-01
   9.6192385e-01  -9.1996623e-01
   9.6392786e-01  -9.1922030e-01
   9.6593186e-01  -9.1850639e-01
   9.6793587e-01  -9.1782547e-01
   9.6993988e-01  -9.1717846e-01
   9.7194389e-01  -9.1656634e-01
   9.7394790e-01  -9.1599003e-01
   9.7595190e-01  -9.1545050e-01
   9.7795591e-01  -9.1494868e-01
   9.7995992e-01  -9.1448553e-01
   9.8196393e-01  -9.1406199e-01
   9.8396794e-01  -9.1367900e-01
   9.8597194e-01  -9.1333753e-01
   9.8797595e-01  -9.1303851e-01
   9.8997996e-01  -9.1278290e-01
   9.9198397e-01  -9.1257163e-01
   9.9398798e-01  -9.1240567e-01
   9.9599198e-01  -9.1228594e-01
   9.9799599e-01  -9.1221342e-01
   1.0000000e+00  -9.1218903e-01


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_FreSCo_nuAdC_1E-00.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_FreSCo_nuAdC_1E-01.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_FreSCo_nuAdC_1E-02.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_FreSCo_nuAdC_1E-03.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_FreSCo_nuAdC_1E-04.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_FreSCo_nuAdC_1E-05.dat <==
   2.4373350e-03  -9.9610026e-01
   7.5557384e-03  -9.8791082e-01
   1.3163558e-02  -9.7893831e-01
   1.9262189e-02  -9.6918050e-01
   2.5847735e-02  -9.5864362e-01
   3.2910864e-02  -9.4734262e-01
   4.0437094e-02  -9.3530065e-01
   4.8407098e-02  -9.2254864e-01
   5.6797117e-02  -9.0912461e-01
   6.5579447e-02  -8.9507288e-01
   7.4722998e-02  -8.8044320e-01
   8.4193893e-02  -8.6528977e-01
   9.3956090e-02  -8.4967026e-01
   1.0397200e-01  -8.3364480e-01
   1.1420311e-01  -8.1727503e-01
   1.2461054e-01  -8.0062314e-01
   1.3515560e-01  -7.8375103e-01
   1.4580029e-01  -7.6671954e-01
   1.5650769e-01  -7.4958770e-01
   1.6724237e-01  -7.3241221e-01
   1.7797066e-01  -7.1524694e-01
   1.8866095e-01  -6.9814249e-01
   1.9928379e-01  -6.8114594e-01
   2.0981209e-01  -6.6430066e-01
   2.2022116e-01  -6.4764614e-01
   2.3048875e-01  -6.3121800e-01
   2.4059501e-01  -6.1504798e-01
   2.5052248e-01  -5.9916404e-01
   2.6025597e-01  -5.8359046e-01
   2.6978249e-01  -5.6834801e-01
   2.7909113e-01  -5.5345419e-01
   2.8817289e-01  -5.3892337e-01
   2.9702058e-01  -5.2476707e-01
   3.0562865e-01  -5.1099416e-01
   3.1399303e-01  -4.9761114e-01
   3.2211102e-01  -4.8462237e-01
   3.2998109e-01  -4.7203025e-01
   3.3760280e-01  -4.5983552e-01
   3.4497662e-01  -4.4803741e-01
   3.5210383e-01  -4.3663388e-01
   3.5898638e-01  -4.2562179e-01
   3.6562683e-01  -4.1499707e-01
   3.7202819e-01  -4.0475489e-01
   3.7819389e-01  -3.9488978e-01
   3.8412763e-01  -3.8539578e-01
   3.8983341e-01  -3.7626654e-01
   3.9531537e-01  -3.6749541e-01
   4.0057778e-01  -3.5907555e-01
   4.0562503e-01  -3.5099996e-01
   4.1046151e-01  -3.4326159e-01
   4.1509165e-01  -3.3585336e-01
   4.1951988e-01  -3.2876819e-01
   4.2375059e-01  -3.2199905e-01
   4.2778814e-01  -3.1553898e-01
   4.3163684e-01  -3.0938106e-01
   4.3530095e-01  -3.0351849e-01
   4.3878469e-01  -2.9794450e-01
   4.4209224e-01  -2.9265242e-01
   4.4522775e-01  -2.8763561e-01
   4.4819533e-01  -2.8288747e-01
   4.5099911e-01  -2.7840143e-01
   4.5364320e-01  -2.7417089e-01
   4.5613173e-01  -2.7018923e-01
   4.5846890e-01  -2.6644976e-01
   4.6065893e-01  -2.6294572e-01
   4.6270611e-01  -2.5967023e-01
   4.6461483e-01  -2.5661627e-01
   4.6638958e-01  -2.5377668e-01
   4.6803493e-01  -2.5114411e-01
   4.6955560e-01  -2.4871105e-01
   4.7095640e-01  -2.4646976e-01
   4.7224229e-01  -2.4441233e-01
   4.7341836e-01  -2.4253062e-01
   4.7448979e-01  -2.4081634e-01
   4.7551020e-01  -2.3918368e-01
   4.7653061e-01  -2.3755103e-01
   4.7755101e-01  -2.3591838e-01
   4.7857142e-01  -2.3428573e-01
   4.7959183e-01  -2.3265307e-01
   4.8061224e-01  -2.3102042e-01
   4.8163264e-01  -2.2938777e-01
   4.8265305e-01  -2.2775512e-01
   4.8367346e-01  -2.2612246e-01
   4.8469387e-01  -2.2448981e-01
   4.8571428e-01  -2.2285716e-01
   4.8673468e-01  -2.2122451e-01
   4.8775509e-01  -2.1959185e-01
   4.8877550e-01  -2.1795920e-01
   4.8979591e-01  -2.1632655e-01
   4.9081631e-01  -2.1469390e-01
   4.9183672e-01  -2.1306124e-01
   4.9285713e-01  -2.1142859e-01
   4.9387754e-01  -2.0979594e-01
   4.9489795e-01  -2.0816329e-01
   4.9591835e-01  -2.0653063e-01
   4.9693876e-01  -2.0489798e-01
   4.9795917e-01  -2.0326533e-01
   4.9897958e-01  -2.0163268e-01
   4.9999999e-01  -2.0000002e-01
   5.0102039e-01  -1.9959184e-01
   5.0204080e-01  -1.9918368e-01
   5.0306121e-01  -1.9877552e-01
   5.0408162e-01  -1.9836735e-01
   5.0510202e-01  -1.9795919e-01
   5.0612243e-01  -1.9755103e-01
   5.0714284e-01  -1.9714286e-01
   5.0816325e-01  -1.9673470e-01
   5.0918366e-01  -1.9632654e-01
   5.1020406e-01  -1.9591837e-01
   5.1122447e-01  -1.9551021e-01
   5.1224488e-01  -1.9510205e-01
   5.1326529e-01  -1.9469389e-01
   5.1428569e-01  -1.9428572e-01
   5.1530610e-01  -1.9387756e-01
   5.1632651e-01  -1.9346940e-01
   5.1734692e-01  -1.9306123e-01
   5.1836733e-01  -1.9265307e-01
   5.1938773e-01  -1.9224491e-01
   5.2040814e-01  -1.9183674e-01
   5.2142855e-01  -1.9142858e-01
   5.2244896e-01  -1.9102042e-01
   5.2346936e-01  -1.9061225e-01
   5.2448977e-01  -1.9020409e-01
   5.2551018e-01  -1.8979593e-01
   5.2658161e-01  -1.8936736e-01
   5.2775816e-01  -1.8889674e-01
   5.2904612e-01  -1.8838155e-01
   5.3045193e-01  -1.8781923e-01
   5.3198198e-01  -1.8720721e-01
   5.3364270e-01  -1.8654292e-01
   5.3544056e-01  -1.8582377e-01
   5.3738202e-01  -1.8504719e-01
   5.3947351e-01  -1.8421059e-01
   5.4172149e-01  -1.8331141e-01
   5.4413234e-01  -1.8234706e-01
   5.4671244e-01  -1.8131503e-01
   5.4946809e-01  -1.8021276e-01
   5.5240554e-01  -1.7903778e-01
   5.5553097e-01  -1.7778761e-01
   5.5885044e-01  -1.7645982e-01
   5.6236994e-01  -1.7505202e-01
   5.6609531e-01  -1.7356188e-01
   5.7003225e-01  -1.7198710e-01
   5.7418631e-01  -1.7032548e-01
   5.7856282e-01  -1.6857487e-01
   5.8316692e-01  -1.6673323e-01
   5.8800348e-01  -1.6479861e-01
   5.9307708e-01  -1.6276917e-01
   5.9839198e-01  -1.6064321e-01
   6.0395208e-01  -1.5841917e-01
   6.0976083e-01  -1.5609567e-01
   6.1582122e-01  -1.5367151e-01
   6.2213572e-01  -1.5114571e-01
   6.2870616e-01  -1.4851753e-01
   6.3553376e-01  -1.4578650e-01
   6.4261895e-01  -1.4295242e-01
   6.4996138e-01  -1.4001545e-01
   6.5755977e-01  -1.3697609e-01
   6.6541190e-01  -1.3383524e-01
   6.7351445e-01  -1.3059422e-01
   6.8186295e-01  -1.2725482e-01
   6.9045169e-01  -1.2381932e-01
   6.9927363e-01  -1.2029055e-01
   7.0832033e-01  -1.1667187e-01
   7.1758182e-01  -1.1296727e-01
   7.2704660e-01  -1.0918136e-01
   7.3670151e-01  -1.0531940e-01
   7.4653173e-01  -1.0138731e-01
   7.5652070e-01  -9.7391719e-02
   7.6665012e-01  -9.3339951e-02
   7.7689995e-01  -8.9240022e-02
   7.8724839e-01  -8.5100643e-02
   7.9767200e-01  -8.0931200e-02
   8.0814569e-01  -7.6741724e-02
   8.1864287e-01  -7.2542852e-02
   8.2913557e-01  -6.8345772e-02
   8.3959460e-01  -6.4162160e-02
   8.4998976e-01  -6.0004098e-02
   8.6029005e-01  -5.5883979e-02
   8.7046398e-01  -5.1814407e-02
   8.8047982e-01  -4.7808071e-02
   8.9030595e-01  -4.3877620e-02
   8.9991120e-01  -4.0035520e-02
   9.0926522e-01  -3.6293912e-02
   9.1833887e-01  -3.2664454e-02
   9.2710458e-01  -2.9158170e-02
   9.3553675e-01  -2.5785298e-02
   9.4361215e-01  -2.2555140e-02
   9.5131019e-01  -1.9475925e-02
   9.5861330e-01  -1.6554680e-02
   9.6550719e-01  -1.3797125e-02
   9.7198105e-01  -1.1207579e-02
   9.7802775e-01  -8.7888980e-03
   9.8364391e-01  -6.5424356e-03
   9.8882992e-01  -4.4680306e-03
   9.9359015e-01  -2.5639419e-03
   9.9793230e-01  -8.2707804e-04


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_analytic_nuAdC_1E-00.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_analytic_nuAdC_1E-01.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_analytic_nuAdC_1E-02.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_analytic_nuAdC_1E-03.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_analytic_nuAdC_1E-04.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_advelocity_analytic_nuAdC_1E-05.dat <==
   0.0000000e+00  -1.0000000e+00
   2.0040080e-03  -9.9679359e-01
   4.0080160e-03  -9.9358717e-01
   6.0120240e-03  -9.9038076e-01
   8.0160321e-03  -9.8717435e-01
   1.0020040e-02  -9.8396794e-01
   1.2024048e-02  -9.8076152e-01
   1.4028056e-02  -9.7755511e-01
   1.6032064e-02  -9.7434870e-01
   1.8036072e-02  -9.7114228e-01
   2.0040080e-02  -9.6793587e-01
   2.2044088e-02  -9.6472946e-01
   2.4048096e-02  -9.6152305e-01
   2.6052104e-02  -9.5831663e-01
   2.8056112e-02  -9.5511022e-01
   3.0060120e-02  -9.5190381e-01
   3.2064128e-02  -9.4869739e-01
   3.4068136e-02  -9.4549098e-01
   3.6072144e-02  -9.4228457e-01
   3.8076152e-02  -9.3907816e-01
   4.0080160e-02  -9.3587174e-01
   4.2084168e-02  -9.3266533e-01
   4.4088176e-02  -9.2945892e-01
   4.6092184e-02  -9.2625251e-01
   4.8096192e-02  -9.2304609e-01
   5.0100200e-02  -9.1983968e-01
   5.2104208e-02  -9.1663327e-01
   5.4108216e-02  -9.1342685e-01
   5.6112224e-02  -9.1022044e-01
   5.8116232e-02  -9.0701403e-01
   6.0120240e-02  -9.0380762e-01
   6.2124248e-02  -9.0060120e-01
   6.4128257e-02  -8.9739479e-01
   6.6132265e-02  -8.9418838e-01
   6.8136273e-02  -8.9098196e-01
   7.0140281e-02  -8.8777555e-01
   7.2144289e-02  -8.8456914e-01
   7.4148297e-02  -8.8136273e-01
   7.6152305e-02  -8.7815631e-01
   7.8156313e-02  -8.7494990e-01
   8.0160321e-02  -8.7174349e-01
   8.2164329e-02  -8.6853707e-01
   8.4168337e-02  -8.6533066e-01
   8.6172345e-02  -8.6212425e-01
   8.8176353e-02  -8.5891784e-01
   9.0180361e-02  -8.5571142e-01
   9.2184369e-02  -8.5250501e-01
   9.4188377e-02  -8.4929860e-01
   9.6192385e-02  -8.4609218e-01
   9.8196393e-02  -8.4288577e-01
   1.0020040e-01  -8.3967936e-01
   1.0220441e-01  -8.3647295e-01
   1.0420842e-01  -8.3326653e-01
   1.0621242e-01  -8.3006012e-01
   1.0821643e-01  -8.2685371e-01
   1.1022044e-01  -8.2364729e-01
   1.1222445e-01  -8.2044088e-01
   1.1422846e-01  -8.1723447e-01
   1.1623246e-01  -8.1402806e-01
   1.1823647e-01  -8.1082164e-01
   1.2024048e-01  -8.0761523e-01
   1.2224449e-01  -8.0440882e-01
   1.2424850e-01  -8.0120240e-01
   1.2625251e-01  -7.9799599e-01
   1.2825651e-01  -7.9478958e-01
   1.3026052e-01  -7.9158317e-01
   1.3226453e-01  -7.8837675e-01
   1.3426854e-01  -7.8517034e-01
   1.3627255e-01  -7.8196393e-01
   1.3827655e-01  -7.7875752e-01
   1.4028056e-01  -7.7555110e-01
   1.4228457e-01  -7.7234469e-01
   1.4428858e-01  -7.6913828e-01
   1.4629259e-01  -7.6593186e-01
   1.4829659e-01  -7.6272545e-01
   1.5030060e-01  -7.5951904e-01
   1.5230461e-01  -7.5631263e-01
   1.5430862e-01  -7.5310621e-01
   1.5631263e-01  -7.4989980e-01
   1.5831663e-01  -7.4669339e-01
   1.6032064e-01  -7.4348697e-01
   1.6232465e-01  -7.4028056e-01
   1.6432866e-01  -7.3707415e-01
   1.6633267e-01  -7.3386774e-01
   1.6833667e-01  -7.3066132e-01
   1.7034068e-01  -7.2745491e-01
   1.7234469e-01  -7.2424850e-01
   1.7434870e-01  -7.2104208e-01
   1.7635271e-01  -7.1783567e-01
   1.7835671e-01  -7.1462926e-01
   1.8036072e-01  -7.1142285e-01
   1.8236473e-01  -7.0821643e-01
   1.8436874e-01  -7.0501002e-01
   1.8637275e-01  -7.0180361e-01
   1.8837675e-01  -6.9859719e-01
   1.9038076e-01  -6.9539078e-01
   1.9238477e-01  -6.9218437e-01
   1.9438878e-01  -6.8897796e-01
   1.9639279e-01  -6.8577154e-01
   1.9839679e-01  -6.8256513e-01
   2.0040080e-01  -6.7935872e-01
   2.0240481e-01  -6.7615230e-01
   2.0440882e-01  -6.7294589e-01
   2.0641283e-01  -6.6973948e-01
   2.0841683e-01  -6.6653307e-01
   2.1042084e-01  -6.6332665e-01
   2.1242485e-01  -6.6012024e-01
   2.1442886e-01  -6.5691383e-01
   2.1643287e-01  -6.5370741e-01
   2.1843687e-01  -6.5050100e-01
   2.2044088e-01  -6.4729459e-01
   2.2244489e-01  -6.4408818e-01
   2.2444890e-01  -6.4088176e-01
   2.2645291e-01  -6.3767535e-01
   2.2845691e-01  -6.3446894e-01
   2.3046092e-01  -6.3126253e-01
   2.3246493e-01  -6.2805611e-01
   2.3446894e-01  -6.2484970e-01
   2.3647295e-01  -6.2164329e-01
   2.3847695e-01  -6.1843687e-01
   2.4048096e-01  -6.1523046e-01
   2.4248497e-01  -6.1202405e-01
   2.4448898e-01  -6.0881764e-01
   2.4649299e-01  -6.0561122e-01
   2.4849699e-01  -6.0240481e-01
   2.5050100e-01  -5.9919840e-01
   2.5250501e-01  -5.9599198e-01
   2.5450902e-01  -5.9278557e-01
   2.5651303e-01  -5.8957916e-01
   2.5851703e-01  -5.8637275e-01
   2.6052104e-01  -5.8316633e-01
   2.6252505e-01  -5.7995992e-01
   2.6452906e-01  -5.7675351e-01
   2.6653307e-01  -5.7354709e-01
   2.6853707e-01  -5.7034068e-01
   2.7054108e-01  -5.6713427e-01
   2.7254509e-01  -5.6392786e-01
   2.7454910e-01  -5.6072144e-01
   2.7655311e-01  -5.5751503e-01
   2.7855711e-01  -5.5430862e-01
   2.8056112e-01  -5.5110220e-01
   2.8256513e-01  -5.4789579e-01
   2.8456914e-01  -5.4468938e-01
   2.8657315e-01  -5.4148297e-01
   2.8857715e-01  -5.3827655e-01
   2.9058116e-01  -5.3507014e-01
   2.9258517e-01  -5.3186373e-01
   2.9458918e-01  -5.2865731e-01
   2.9659319e-01  -5.2545090e-01
   2.9859719e-01  -5.2224449e-01
   3.0060120e-01  -5.1903808e-01
   3.0260521e-01  -5.1583166e-01
   3.0460922e-01  -5.1262525e-01
   3.0661323e-01  -5.0941884e-01
   3.0861723e-01  -5.0621242e-01
   3.1062124e-01  -5.0300601e-01
   3.1262525e-01  -4.9979960e-01
   3.1462926e-01  -4.9659319e-01
   3.1663327e-01  -4.9338677e-01
   3.1863727e-01  -4.9018036e-01
   3.2064128e-01  -4.8697395e-01
   3.2264529e-01  -4.8376754e-01
   3.2464930e-01  -4.8056112e-01
   3.2665331e-01  -4.7735471e-01
   3.2865731e-01  -4.7414830e-01
   3.3066132e-01  -4.7094188e-01
   3.3266533e-01  -4.6773547e-01
   3.3466934e-01  -4.6452906e-01
   3.3667335e-01  -4.6132265e-01
   3.3867735e-01  -4.5811623e-01
   3.4068136e-01  -4.5490982e-01
   3.4268537e-01  -4.5170341e-01
   3.4468938e-01  -4.4849699e-01
   3.4669339e-01  -4.4529058e-01
   3.4869739e-01  -4.4208417e-01
   3.5070140e-01  -4.3887776e-01
   3.5270541e-01  -4.3567134e-01
   3.5470942e-01  -4.3246493e-01
   3.5671343e-01  -4.2925852e-01
   3.5871743e-01  -4.2605210e-01
   3.6072144e-01  -4.2284569e-01
   3.6272545e-01  -4.1963928e-01
   3.6472946e-01  -4.1643287e-01
   3.6673347e-01  -4.1322645e-01
   3.6873747e-01  -4.1002004e-01
   3.7074148e-01  -4.0681363e-01
   3.7274549e-01  -4.0360721e-01
   3.7474950e-01  -4.0040080e-01
   3.7675351e-01  -3.9719439e-01
   3.7875752e-01  -3.9398798e-01
   3.8076152e-01  -3.9078156e-01
   3.8276553e-01  -3.8757515e-01
   3.8476954e-01  -3.8436874e-01
   3.8677355e-01  -3.8116232e-01
   3.8877756e-01  -3.7795591e-01
   3.9078156e-01  -3.7474950e-01
   3.9278557e-01  -3.7154309e-01
   3.9478958e-01  -3.6833667e-01
   3.9679359e-01  -3.6513026e-01
   3.9879760e-01  -3.6192385e-01
   4.0080160e-01  -3.5871743e-01
   4.0280561e-01  -3.5551102e-01
   4.0480962e-01  -3.5230461e-01
   4.0681363e-01  -3.4909820e-01
   4.0881764e-01  -3.4589178e-01
   4.1082164e-01  -3.4268537e-01
   4.1282565e-01  -3.3947896e-01
   4.1482966e-01  -3.3627255e-01
   4.1683367e-01  -3.3306613e-01
   4.1883768e-01  -3.2985972e-01
   4.2084168e-01  -3.2665331e-01
   4.2284569e-01  -3.2344689e-01
   4.2484970e-01  -3.2024048e-01
   4.2685371e-01  -3.1703407e-01
   4.2885772e-01  -3.1382766e-01
   4.3086172e-01  -3.1062124e-01
   4.3286573e-01  -3.0741483e-01
   4.3486974e-01  -3.0420842e-01
   4.3687375e-01  -3.0100200e-01
   4.3887776e-01  -2.9779559e-01
   4.4088176e-01  -2.9458918e-01
   4.4288577e-01  -2.9138277e-01
   4.4488978e-01  -2.8817635e-01
   4.4689379e-01  -2.8496994e-01
   4.4889780e-01  -2.8176353e-01
   4.5090180e-01  -2.7855711e-01
   4.5290581e-01  -2.7535070e-01
   4.5490982e-01  -2.7214429e-01
   4.5691383e-01  -2.6893788e-01
   4.5891784e-01  -2.6573146e-01
   4.6092184e-01  -2.6252505e-01
   4.6292585e-01  -2.5931864e-01
   4.6492986e-01  -2.5611222e-01
   4.6693387e-01  -2.5290581e-01
   4.6893788e-01  -2.4969940e-01
   4.7094188e-01  -2.4649299e-01
   4.7294589e-01  -2.4328657e-01
   4.7494990e-01  -2.4008016e-01
   4.7695391e-01  -2.3687375e-01
   4.7895792e-01  -2.3366733e-01
   4.8096192e-01  -2.3046092e-01
   4.8296593e-01  -2.2725451e-01
   4.8496994e-01  -2.2404810e-01
   4.8697395e-01  -2.2084168e-01
   4.8897796e-01  -2.1763527e-01
   4.9098196e-01  -2.1442886e-01
   4.9298597e-01  -2.1122244e-01
   4.9498998e-01  -2.0801603e-01
   4.9699399e-01  -2.0480962e-01
   4.9899800e-01  -2.0160321e-01
   5.0100200e-01  -1.9959920e-01
   5.0300601e-01  -1.9879760e-01
   5.0501002e-01  -1.9799599e-01
   5.0701403e-01  -1.9719439e-01
   5.0901804e-01  -1.9639279e-01
   5.1102204e-01  -1.9559118e-01
   5.1302605e-01  -1.9478958e-01
   5.1503006e-01  -1.9398798e-01
   5.1703407e-01  -1.9318637e-01
   5.1903808e-01  -1.9238477e-01
   5.2104208e-01  -1.9158317e-01
   5.2304609e-01  -1.9078156e-01
   5.2505010e-01  -1.8997996e-01
   5.2705411e-01  -1.8917836e-01
   5.2905812e-01  -1.8837675e-01
   5.3106212e-01  -1.8757515e-01
   5.3306613e-01  -1.8677355e-01
   5.3507014e-01  -1.8597194e-01
   5.3707415e-01  -1.8517034e-01
   5.3907816e-01  -1.8436874e-01
   5.4108216e-01  -1.8356713e-01
   5.4308617e-01  -1.8276553e-01
   5.4509018e-01  -1.8196393e-01
   5.4709419e-01  -1.8116232e-01
   5.4909820e-01  -1.8036072e-01
   5.5110220e-01  -1.7955912e-01
   5.5310621e-01  -1.7875752e-01
   5.5511022e-01  -1.7795591e-01
   5.5711423e-01  -1.7715431e-01
   5.5911824e-01  -1.7635271e-01
   5.6112224e-01  -1.7555110e-01
   5.6312625e-01  -1.7474950e-01
   5.6513026e-01  -1.7394790e-01
   5.6713427e-01  -1.7314629e-01
   5.6913828e-01  -1.7234469e-01
   5.7114228e-01  -1.7154309e-01
   5.7314629e-01  -1.7074148e-01
   5.7515030e-01  -1.6993988e-01
   5.7715431e-01  -1.6913828e-01
   5.7915832e-01  -1.6833667e-01
   5.8116232e-01  -1.6753507e-01
   5.8316633e-01  -1.6673347e-01
   5.8517034e-01  -1.6593186e-01
   5.8717435e-01  -1.6513026e-01
   5.8917836e-01  -1.6432866e-01
   5.9118236e-01  -1.6352705e-01
   5.9318637e-01  -1.6272545e-01
   5.9519038e-01  -1.6192385e-01
   5.9719439e-01  -1.6112224e-01
   5.9919840e-01  -1.6032064e-01
   6.0120240e-01  -1.5951904e-01
   6.0320641e-01  -1.5871743e-01
   6.0521042e-01  -1.5791583e-01
   6.0721443e-01  -1.5711423e-01
   6.0921844e-01  -1.5631263e-01
   6.1122244e-01  -1.5551102e-01
   6.1322645e-01  -1.5470942e-01
   6.1523046e-01  -1.5390782e-01
   6.1723447e-01  -1.5310621e-01
   6.1923848e-01  -1.5230461e-01
   6.2124248e-01  -1.5150301e-01
   6.2324649e-01  -1.5070140e-01
   6.2525050e-01  -1.4989980e-01
   6.2725451e-01  -1.4909820e-01
   6.2925852e-01  -1.4829659e-01
   6.3126253e-01  -1.4749499e-01
   6.3326653e-01  -1.4669339e-01
   6.3527054e-01  -1.4589178e-01
   6.3727455e-01  -1.4509018e-01
   6.3927856e-01  -1.4428858e-01
   6.4128257e-01  -1.4348697e-01
   6.4328657e-01  -1.4268537e-01
   6.4529058e-01  -1.4188377e-01
   6.4729459e-01  -1.4108216e-01
   6.4929860e-01  -1.4028056e-01
   6.5130261e-01  -1.3947896e-01
   6.5330661e-01  -1.3867735e-01
   6.5531062e-01  -1.3787575e-01
   6.5731463e-01  -1.3707415e-01
   6.5931864e-01  -1.3627255e-01
   6.6132265e-01  -1.3547094e-01
   6.6332665e-01  -1.3466934e-01
   6.6533066e-01  -1.3386774e-01
   6.6733467e-01  -1.3306613e-01
   6.6933868e-01  -1.3226453e-01
   6.7134269e-01  -1.3146293e-01
   6.7334669e-01  -1.3066132e-01
   6.7535070e-01  -1.2985972e-01
   6.7735471e-01  -1.2905812e-01
   6.7935872e-01  -1.2825651e-01
   6.8136273e-01  -1.2745491e-01
   6.8336673e-01  -1.2665331e-01
   6.8537074e-01  -1.2585170e-01
   6.8737475e-01  -1.2505010e-01
   6.8937876e-01  -1.2424850e-01
   6.9138277e-01  -1.2344689e-01
   6.9338677e-01  -1.2264529e-01
   6.9539078e-01  -1.2184369e-01
   6.9739479e-01  -1.2104208e-01
   6.9939880e-01  -1.2024048e-01
   7.0140281e-01  -1.1943888e-01
   7.0340681e-01  -1.1863727e-01
   7.0541082e-01  -1.1783567e-01
   7.0741483e-01  -1.1703407e-01
   7.0941884e-01  -1.1623246e-01
   7.1142285e-01  -1.1543086e-01
   7.1342685e-01  -1.1462926e-01
   7.1543086e-01  -1.1382766e-01
   7.1743487e-01  -1.1302605e-01
   7.1943888e-01  -1.1222445e-01
   7.2144289e-01  -1.1142285e-01
   7.2344689e-01  -1.1062124e-01
   7.2545090e-01  -1.0981964e-01
   7.2745491e-01  -1.0901804e-01
   7.2945892e-01  -1.0821643e-01
   7.3146293e-01  -1.0741483e-01
   7.3346693e-01  -1.0661323e-01
   7.3547094e-01  -1.0581162e-01
   7.3747495e-01  -1.0501002e-01
   7.3947896e-01  -1.0420842e-01
   7.4148297e-01  -1.0340681e-01
   7.4348697e-01  -1.0260521e-01
   7.4549098e-01  -1.0180361e-01
   7.4749499e-01  -1.0100200e-01
   7.4949900e-01  -1.0020040e-01
   7.5150301e-01  -9.9398798e-02
   7.5350701e-01  -9.8597194e-02
   7.5551102e-01  -9.7795591e-02
   7.5751503e-01  -9.6993988e-02
   7.5951904e-01  -9.6192385e-02
   7.6152305e-01  -9.5390782e-02
   7.6352705e-01  -9.4589178e-02
   7.6553106e-01  -9.3787575e-02
   7.6753507e-01  -9.2985972e-02
   7.6953908e-01  -9.2184369e-02
   7.7154309e-01  -9.1382766e-02
   7.7354709e-01  -9.0581162e-02
   7.7555110e-01  -8.9779559e-02
   7.7755511e-01  -8.8977956e-02
   7.7955912e-01  -8.8176353e-02
   7.8156313e-01  -8.7374749e-02
   7.8356713e-01  -8.6573146e-02
   7.8557114e-01  -8.5771543e-02
   7.8757515e-01  -8.4969940e-02
   7.8957916e-01  -8.4168337e-02
   7.9158317e-01  -8.3366733e-02
   7.9358717e-01  -8.2565130e-02
   7.9559118e-01  -8.1763527e-02
   7.9759519e-01  -8.0961924e-02
   7.9959920e-01  -8.0160321e-02
   8.0160321e-01  -7.9358717e-02
   8.0360721e-01  -7.8557114e-02
   8.0561122e-01  -7.7755511e-02
   8.0761523e-01  -7.6953908e-02
   8.0961924e-01  -7.6152305e-02
   8.1162325e-01  -7.5350701e-02
   8.1362725e-01  -7.4549098e-02
   8.1563126e-01  -7.3747495e-02
   8.1763527e-01  -7.2945892e-02
   8.1963928e-01  -7.2144289e-02
   8.2164329e-01  -7.1342685e-02
   8.2364729e-01  -7.0541082e-02
   8.2565130e-01  -6.9739479e-02
   8.2765531e-01  -6.8937876e-02
   8.2965932e-01  -6.8136273e-02
   8.3166333e-01  -6.7334669e-02
   8.3366733e-01  -6.6533066e-02
   8.3567134e-01  -6.5731463e-02
   8.3767535e-01  -6.4929860e-02
   8.3967936e-01  -6.4128257e-02
   8.4168337e-01  -6.3326653e-02
   8.4368737e-01  -6.2525050e-02
   8.4569138e-01  -6.1723447e-02
   8.4769539e-01  -6.0921844e-02
   8.4969940e-01  -6.0120240e-02
   8.5170341e-01  -5.9318637e-02
   8.5370741e-01  -5.8517034e-02
   8.5571142e-01  -5.7715431e-02
   8.5771543e-01  -5.6913828e-02
   8.5971944e-01  -5.6112224e-02
   8.6172345e-01  -5.5310621e-02
   8.6372745e-01  -5.4509018e-02
   8.6573146e-01  -5.3707415e-02
   8.6773547e-01  -5.2905812e-02
   8.6973948e-01  -5.2104208e-02
   8.7174349e-01  -5.1302605e-02
   8.7374749e-01  -5.0501002e-02
   8.7575150e-01  -4.9699399e-02
   8.7775551e-01  -4.8897796e-02
   8.7975952e-01  -4.8096192e-02
   8.8176353e-01  -4.7294589e-02
   8.8376754e-01  -4.6492986e-02
   8.8577154e-01  -4.5691383e-02
   8.8777555e-01  -4.4889780e-02
   8.8977956e-01  -4.4088176e-02
   8.9178357e-01  -4.3286573e-02
   8.9378758e-01  -4.2484970e-02
   8.9579158e-01  -4.1683367e-02
   8.9779559e-01  -4.0881764e-02
   8.9979960e-01  -4.0080160e-02
   9.0180361e-01  -3.9278557e-02
   9.0380762e-01  -3.8476954e-02
   9.0581162e-01  -3.7675351e-02
   9.0781563e-01  -3.6873747e-02
   9.0981964e-01  -3.6072144e-02
   9.1182365e-01  -3.5270541e-02
   9.1382766e-01  -3.4468938e-02
   9.1583166e-01  -3.3667335e-02
   9.1783567e-01  -3.2865731e-02
   9.1983968e-01  -3.2064128e-02
   9.2184369e-01  -3.1262525e-02
   9.2384770e-01  -3.0460922e-02
   9.2585170e-01  -2.9659319e-02
   9.2785571e-01  -2.8857715e-02
   9.2985972e-01  -2.8056112e-02
   9.3186373e-01  -2.7254509e-02
   9.3386774e-01  -2.6452906e-02
   9.3587174e-01  -2.5651303e-02
   9.3787575e-01  -2.4849699e-02
   9.3987976e-01  -2.4048096e-02
   9.4188377e-01  -2.3246493e-02
   9.4388778e-01  -2.2444890e-02
   9.4589178e-01  -2.1643287e-02
   9.4789579e-01  -2.0841683e-02
   9.4989980e-01  -2.0040080e-02
   9.5190381e-01  -1.9238477e-02
   9.5390782e-01  -1.8436874e-02
   9.5591182e-01  -1.7635271e-02
   9.5791583e-01  -1.6833667e-02
   9.5991984e-01  -1.6032064e-02
   9.6192385e-01  -1.5230461e-02
   9.6392786e-01  -1.4428858e-02
   9.6593186e-01  -1.3627255e-02
   9.6793587e-01  -1.2825651e-02
   9.6993988e-01  -1.2024048e-02
   9.7194389e-01  -1.1222445e-02
   9.7394790e-01  -1.0420842e-02
   9.7595190e-01  -9.6192385e-03
   9.7795591e-01  -8.8176353e-03
   9.7995992e-01  -8.0160321e-03
   9.8196393e-01  -7.2144289e-03
   9.8396794e-01  -6.4128257e-03
   9.8597194e-01  -5.6112224e-03
   9.8797595e-01  -4.8096192e-03
   9.8997996e-01  -4.0080160e-03
   9.9198397e-01  -3.2064128e-03
   9.9398798e-01  -2.4048096e-03
   9.9599198e-01  -1.6032064e-03
   9.9799599e-01  -8.0160321e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_concentration_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   0.0000000e+00
   1.3163558e-02   0.0000000e+00
   1.9262189e-02   0.0000000e+00
   2.5847735e-02   0.0000000e+00
   3.2910864e-02   0.0000000e+00
   4.0437094e-02   0.0000000e+00
   4.8407098e-02   0.0000000e+00
   5.6797117e-02   0.0000000e+00
   6.5579447e-02   0.0000000e+00
   7.4722998e-02   0.0000000e+00
   8.4193893e-02   0.0000000e+00
   9.3956090e-02   0.0000000e+00
   1.0397200e-01   0.0000000e+00
   1.1420311e-01   0.0000000e+00
   1.2461054e-01   0.0000000e+00
   1.3515560e-01   0.0000000e+00
   1.4580029e-01   0.0000000e+00
   1.5650769e-01   0.0000000e+00
   1.6724237e-01   0.0000000e+00
   1.7797066e-01   0.0000000e+00
   1.8866095e-01   0.0000000e+00
   1.9928379e-01   0.0000000e+00
   2.0981209e-01   0.0000000e+00
   2.2022116e-01   0.0000000e+00
   2.3048875e-01   0.0000000e+00
   2.4059501e-01   0.0000000e+00
   2.5052248e-01   0.0000000e+00
   2.6025597e-01   0.0000000e+00
   2.6978249e-01   0.0000000e+00
   2.7909113e-01   0.0000000e+00
   2.8817289e-01   0.0000000e+00
   2.9702058e-01   0.0000000e+00
   3.0562865e-01   0.0000000e+00
   3.1399303e-01   0.0000000e+00
   3.2211102e-01   0.0000000e+00
   3.2998109e-01   0.0000000e+00
   3.3760280e-01   0.0000000e+00
   3.4497662e-01   0.0000000e+00
   3.5210383e-01   0.0000000e+00
   3.5898638e-01   0.0000000e+00
   3.6562683e-01   0.0000000e+00
   3.7202819e-01   0.0000000e+00
   3.7819389e-01   0.0000000e+00
   3.8412763e-01   0.0000000e+00
   3.8983341e-01   0.0000000e+00
   3.9531537e-01   0.0000000e+00
   4.0057778e-01   0.0000000e+00
   4.0562503e-01   0.0000000e+00
   4.1046151e-01   0.0000000e+00
   4.1509165e-01   0.0000000e+00
   4.1951988e-01   0.0000000e+00
   4.2375059e-01   0.0000000e+00
   4.2778814e-01   0.0000000e+00
   4.3163684e-01   0.0000000e+00
   4.3530095e-01   0.0000000e+00
   4.3878469e-01   0.0000000e+00
   4.4209224e-01   0.0000000e+00
   4.4522775e-01   0.0000000e+00
   4.4819533e-01   0.0000000e+00
   4.5099911e-01   0.0000000e+00
   4.5364320e-01   0.0000000e+00
   4.5613173e-01   0.0000000e+00
   4.5846890e-01   0.0000000e+00
   4.6065893e-01   0.0000000e+00
   4.6270611e-01   0.0000000e+00
   4.6461483e-01   0.0000000e+00
   4.6638958e-01   0.0000000e+00
   4.6803493e-01   0.0000000e+00
   4.6955560e-01   0.0000000e+00
   4.7095640e-01   0.0000000e+00
   4.7224229e-01   0.0000000e+00
   4.7341836e-01   0.0000000e+00
   4.7448979e-01   0.0000000e+00
   4.7551020e-01   0.0000000e+00
   4.7653061e-01   0.0000000e+00
   4.7755101e-01   0.0000000e+00
   4.7857142e-01   0.0000000e+00
   4.7959183e-01   0.0000000e+00
   4.8061224e-01   0.0000000e+00
   4.8163264e-01   0.0000000e+00
   4.8265305e-01   0.0000000e+00
   4.8367346e-01   0.0000000e+00
   4.8469387e-01   0.0000000e+00
   4.8571428e-01   3.1597288e-35
   4.8673468e-01   2.0162079e-33
   4.8775509e-01   1.1211771e-31
   4.8877550e-01   5.3016894e-30
   4.8979591e-01   2.0172558e-28
   4.9081631e-01   5.5313925e-27
   4.9183672e-01   7.8722656e-26
   4.9285713e-01   6.1515306e-24
   4.9387754e-01   2.0640402e-20
   4.9489795e-01   4.8060757e-18
   4.9591835e-01   8.1697169e-16
   4.9693876e-01   1.3148836e-12
   4.9795917e-01   7.1111040e-09
   4.9897958e-01   2.1990740e-05
   4.9999999e-01   1.1420399e-01
   5.0102039e-01   9.0114282e-01
   5.0204080e-01   9.9998515e-01
   5.0306121e-01   1.0000000e+00
   5.0408162e-01   1.0000000e+00
   5.0510202e-01   1.0000000e+00
   5.0612243e-01   1.0000000e+00
   5.0714284e-01   1.0000000e+00
   5.0816325e-01   1.0000000e+00
   5.0918366e-01   1.0000000e+00
   5.1020406e-01   1.0000000e+00
   5.1122447e-01   1.0000000e+00
   5.1224488e-01   1.0000000e+00
   5.1326529e-01   1.0000000e+00
   5.1428569e-01   1.0000000e+00
   5.1530610e-01   1.0000000e+00
   5.1632651e-01   1.0000000e+00
   5.1734692e-01   1.0000000e+00
   5.1836733e-01   1.0000000e+00
   5.1938773e-01   1.0000000e+00
   5.2040814e-01   1.0000000e+00
   5.2142855e-01   1.0000000e+00
   5.2244896e-01   1.0000000e+00
   5.2346936e-01   1.0000000e+00
   5.2448977e-01   1.0000000e+00
   5.2551018e-01   1.0000000e+00
   5.2658161e-01   1.0000000e+00
   5.2775816e-01   1.0000000e+00
   5.2904612e-01   1.0000000e+00
   5.3045193e-01   1.0000000e+00
   5.3198198e-01   1.0000000e+00
   5.3364270e-01   1.0000000e+00
   5.3544056e-01   1.0000000e+00
   5.3738202e-01   1.0000000e+00
   5.3947351e-01   1.0000000e+00
   5.4172149e-01   1.0000000e+00
   5.4413234e-01   1.0000000e+00
   5.4671244e-01   1.0000000e+00
   5.4946809e-01   1.0000000e+00
   5.5240554e-01   1.0000000e+00
   5.5553097e-01   1.0000000e+00
   5.5885044e-01   1.0000000e+00
   5.6236994e-01   1.0000000e+00
   5.6609531e-01   1.0000000e+00
   5.7003225e-01   1.0000000e+00
   5.7418631e-01   1.0000000e+00
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000000e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802775e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_concentration_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   0.0000000e+00
   4.0080160e-03   0.0000000e+00
   6.0120240e-03   0.0000000e+00
   8.0160321e-03   0.0000000e+00
   1.0020040e-02   0.0000000e+00
   1.2024048e-02   0.0000000e+00
   1.4028056e-02   0.0000000e+00
   1.6032064e-02   0.0000000e+00
   1.8036072e-02   0.0000000e+00
   2.0040080e-02   0.0000000e+00
   2.2044088e-02   0.0000000e+00
   2.4048096e-02   0.0000000e+00
   2.6052104e-02   0.0000000e+00
   2.8056112e-02   0.0000000e+00
   3.0060120e-02   0.0000000e+00
   3.2064128e-02   0.0000000e+00
   3.4068136e-02   0.0000000e+00
   3.6072144e-02   0.0000000e+00
   3.8076152e-02   0.0000000e+00
   4.0080160e-02   0.0000000e+00
   4.2084168e-02   0.0000000e+00
   4.4088176e-02   0.0000000e+00
   4.6092184e-02   0.0000000e+00
   4.8096192e-02   0.0000000e+00
   5.0100200e-02   0.0000000e+00
   5.2104208e-02   0.0000000e+00
   5.4108216e-02   0.0000000e+00
   5.6112224e-02   0.0000000e+00
   5.8116232e-02   0.0000000e+00
   6.0120240e-02   0.0000000e+00
   6.2124248e-02   0.0000000e+00
   6.4128257e-02   0.0000000e+00
   6.6132265e-02   0.0000000e+00
   6.8136273e-02   0.0000000e+00
   7.0140281e-02   0.0000000e+00
   7.2144289e-02   0.0000000e+00
   7.4148297e-02   0.0000000e+00
   7.6152305e-02   0.0000000e+00
   7.8156313e-02   0.0000000e+00
   8.0160321e-02   0.0000000e+00
   8.2164329e-02   0.0000000e+00
   8.4168337e-02   0.0000000e+00
   8.6172345e-02   0.0000000e+00
   8.8176353e-02   0.0000000e+00
   9.0180361e-02   0.0000000e+00
   9.2184369e-02   0.0000000e+00
   9.4188377e-02   0.0000000e+00
   9.6192385e-02   0.0000000e+00
   9.8196393e-02   0.0000000e+00
   1.0020040e-01   0.0000000e+00
   1.0220441e-01   0.0000000e+00
   1.0420842e-01   0.0000000e+00
   1.0621242e-01   0.0000000e+00
   1.0821643e-01   0.0000000e+00
   1.1022044e-01   0.0000000e+00
   1.1222445e-01   0.0000000e+00
   1.1422846e-01   0.0000000e+00
   1.1623246e-01   0.0000000e+00
   1.1823647e-01   0.0000000e+00
   1.2024048e-01   0.0000000e+00
   1.2224449e-01   0.0000000e+00
   1.2424850e-01   0.0000000e+00
   1.2625251e-01   0.0000000e+00
   1.2825651e-01   0.0000000e+00
   1.3026052e-01   0.0000000e+00
   1.3226453e-01   0.0000000e+00
   1.3426854e-01   0.0000000e+00
   1.3627255e-01   0.0000000e+00
   1.3827655e-01   0.0000000e+00
   1.4028056e-01   0.0000000e+00
   1.4228457e-01   0.0000000e+00
   1.4428858e-01   0.0000000e+00
   1.4629259e-01   0.0000000e+00
   1.4829659e-01   0.0000000e+00
   1.5030060e-01   0.0000000e+00
   1.5230461e-01   0.0000000e+00
   1.5430862e-01   0.0000000e+00
   1.5631263e-01   0.0000000e+00
   1.5831663e-01   0.0000000e+00
   1.6032064e-01   0.0000000e+00
   1.6232465e-01   0.0000000e+00
   1.6432866e-01   0.0000000e+00
   1.6633267e-01   0.0000000e+00
   1.6833667e-01   0.0000000e+00
   1.7034068e-01   0.0000000e+00
   1.7234469e-01   0.0000000e+00
   1.7434870e-01   0.0000000e+00
   1.7635271e-01   0.0000000e+00
   1.7835671e-01   0.0000000e+00
   1.8036072e-01   0.0000000e+00
   1.8236473e-01   0.0000000e+00
   1.8436874e-01   0.0000000e+00
   1.8637275e-01   0.0000000e+00
   1.8837675e-01   0.0000000e+00
   1.9038076e-01   0.0000000e+00
   1.9238477e-01   0.0000000e+00
   1.9438878e-01   0.0000000e+00
   1.9639279e-01   0.0000000e+00
   1.9839679e-01   0.0000000e+00
   2.0040080e-01   0.0000000e+00
   2.0240481e-01   0.0000000e+00
   2.0440882e-01   0.0000000e+00
   2.0641283e-01   0.0000000e+00
   2.0841683e-01   0.0000000e+00
   2.1042084e-01   0.0000000e+00
   2.1242485e-01   0.0000000e+00
   2.1442886e-01   0.0000000e+00
   2.1643287e-01   0.0000000e+00
   2.1843687e-01   0.0000000e+00
   2.2044088e-01   0.0000000e+00
   2.2244489e-01   0.0000000e+00
   2.2444890e-01   0.0000000e+00
   2.2645291e-01   0.0000000e+00
   2.2845691e-01   0.0000000e+00
   2.3046092e-01   0.0000000e+00
   2.3246493e-01   0.0000000e+00
   2.3446894e-01   0.0000000e+00
   2.3647295e-01   0.0000000e+00
   2.3847695e-01   0.0000000e+00
   2.4048096e-01   0.0000000e+00
   2.4248497e-01   0.0000000e+00
   2.4448898e-01   0.0000000e+00
   2.4649299e-01   0.0000000e+00
   2.4849699e-01   0.0000000e+00
   2.5050100e-01   0.0000000e+00
   2.5250501e-01   0.0000000e+00
   2.5450902e-01   0.0000000e+00
   2.5651303e-01   0.0000000e+00
   2.5851703e-01   0.0000000e+00
   2.6052104e-01   0.0000000e+00
   2.6252505e-01   0.0000000e+00
   2.6452906e-01   0.0000000e+00
   2.6653307e-01   0.0000000e+00
   2.6853707e-01   0.0000000e+00
   2.7054108e-01   0.0000000e+00
   2.7254509e-01   0.0000000e+00
   2.7454910e-01   0.0000000e+00
   2.7655311e-01   0.0000000e+00
   2.7855711e-01   0.0000000e+00
   2.8056112e-01   0.0000000e+00
   2.8256513e-01   0.0000000e+00
   2.8456914e-01   0.0000000e+00
   2.8657315e-01   0.0000000e+00
   2.8857715e-01   0.0000000e+00
   2.9058116e-01   0.0000000e+00
   2.9258517e-01   0.0000000e+00
   2.9458918e-01   0.0000000e+00
   2.9659319e-01   0.0000000e+00
   2.9859719e-01   0.0000000e+00
   3.0060120e-01   0.0000000e+00
   3.0260521e-01   0.0000000e+00
   3.0460922e-01   0.0000000e+00
   3.0661323e-01   0.0000000e+00
   3.0861723e-01   0.0000000e+00
   3.1062124e-01   0.0000000e+00
   3.1262525e-01   0.0000000e+00
   3.1462926e-01   0.0000000e+00
   3.1663327e-01   0.0000000e+00
   3.1863727e-01   0.0000000e+00
   3.2064128e-01   0.0000000e+00
   3.2264529e-01   0.0000000e+00
   3.2464930e-01   0.0000000e+00
   3.2665331e-01   0.0000000e+00
   3.2865731e-01   0.0000000e+00
   3.3066132e-01   0.0000000e+00
   3.3266533e-01   0.0000000e+00
   3.3466934e-01   0.0000000e+00
   3.3667335e-01   0.0000000e+00
   3.3867735e-01   0.0000000e+00
   3.4068136e-01   0.0000000e+00
   3.4268537e-01   0.0000000e+00
   3.4468938e-01   0.0000000e+00
   3.4669339e-01   0.0000000e+00
   3.4869739e-01   0.0000000e+00
   3.5070140e-01   0.0000000e+00
   3.5270541e-01   0.0000000e+00
   3.5470942e-01   0.0000000e+00
   3.5671343e-01   0.0000000e+00
   3.5871743e-01   0.0000000e+00
   3.6072144e-01   0.0000000e+00
   3.6272545e-01   0.0000000e+00
   3.6472946e-01   0.0000000e+00
   3.6673347e-01   0.0000000e+00
   3.6873747e-01   0.0000000e+00
   3.7074148e-01   0.0000000e+00
   3.7274549e-01   0.0000000e+00
   3.7474950e-01   0.0000000e+00
   3.7675351e-01   0.0000000e+00
   3.7875752e-01   0.0000000e+00
   3.8076152e-01   0.0000000e+00
   3.8276553e-01   0.0000000e+00
   3.8476954e-01   0.0000000e+00
   3.8677355e-01   0.0000000e+00
   3.8877756e-01   0.0000000e+00
   3.9078156e-01   0.0000000e+00
   3.9278557e-01   0.0000000e+00
   3.9478958e-01   0.0000000e+00
   3.9679359e-01   0.0000000e+00
   3.9879760e-01   0.0000000e+00
   4.0080160e-01   0.0000000e+00
   4.0280561e-01   0.0000000e+00
   4.0480962e-01   0.0000000e+00
   4.0681363e-01   0.0000000e+00
   4.0881764e-01   0.0000000e+00
   4.1082164e-01   0.0000000e+00
   4.1282565e-01   0.0000000e+00
   4.1482966e-01   0.0000000e+00
   4.1683367e-01   0.0000000e+00
   4.1883768e-01   0.0000000e+00
   4.2084168e-01   0.0000000e+00
   4.2284569e-01   0.0000000e+00
   4.2484970e-01   0.0000000e+00
   4.2685371e-01   0.0000000e+00
   4.2885772e-01   0.0000000e+00
   4.3086172e-01   0.0000000e+00
   4.3286573e-01   0.0000000e+00
   4.3486974e-01   0.0000000e+00
   4.3687375e-01   0.0000000e+00
   4.3887776e-01   0.0000000e+00
   4.4088176e-01   0.0000000e+00
   4.4288577e-01   0.0000000e+00
   4.4488978e-01   0.0000000e+00
   4.4689379e-01   0.0000000e+00
   4.4889780e-01   0.0000000e+00
   4.5090180e-01   0.0000000e+00
   4.5290581e-01   0.0000000e+00
   4.5490982e-01   0.0000000e+00
   4.5691383e-01   0.0000000e+00
   4.5891784e-01   0.0000000e+00
   4.6092184e-01   0.0000000e+00
   4.6292585e-01   0.0000000e+00
   4.6492986e-01   0.0000000e+00
   4.6693387e-01   0.0000000e+00
   4.6893788e-01   0.0000000e+00
   4.7094188e-01   0.0000000e+00
   4.7294589e-01   0.0000000e+00
   4.7494990e-01   0.0000000e+00
   4.7695391e-01   0.0000000e+00
   4.7895792e-01   0.0000000e+00
   4.8096192e-01   0.0000000e+00
   4.8296593e-01   0.0000000e+00
   4.8496994e-01   0.0000000e+00
   4.8697395e-01   0.0000000e+00
   4.8897796e-01   0.0000000e+00
   4.9098196e-01   0.0000000e+00
   4.9298597e-01   0.0000000e+00
   4.9498998e-01   0.0000000e+00
   4.9699399e-01   0.0000000e+00
   4.9899800e-01   0.0000000e+00
   5.0100200e-01   1.0000000e+00
   5.0300601e-01   1.0000000e+00
   5.0501002e-01   1.0000000e+00
   5.0701403e-01   1.0000000e+00
   5.0901804e-01   1.0000000e+00
   5.1102204e-01   1.0000000e+00
   5.1302605e-01   1.0000000e+00
   5.1503006e-01   1.0000000e+00
   5.1703407e-01   1.0000000e+00
   5.1903808e-01   1.0000000e+00
   5.2104208e-01   1.0000000e+00
   5.2304609e-01   1.0000000e+00
   5.2505010e-01   1.0000000e+00
   5.2705411e-01   1.0000000e+00
   5.2905812e-01   1.0000000e+00
   5.3106212e-01   1.0000000e+00
   5.3306613e-01   1.0000000e+00
   5.3507014e-01   1.0000000e+00
   5.3707415e-01   1.0000000e+00
   5.3907816e-01   1.0000000e+00
   5.4108216e-01   1.0000000e+00
   5.4308617e-01   1.0000000e+00
   5.4509018e-01   1.0000000e+00
   5.4709419e-01   1.0000000e+00
   5.4909820e-01   1.0000000e+00
   5.5110220e-01   1.0000000e+00
   5.5310621e-01   1.0000000e+00
   5.5511022e-01   1.0000000e+00
   5.5711423e-01   1.0000000e+00
   5.5911824e-01   1.0000000e+00
   5.6112224e-01   1.0000000e+00
   5.6312625e-01   1.0000000e+00
   5.6513026e-01   1.0000000e+00
   5.6713427e-01   1.0000000e+00
   5.6913828e-01   1.0000000e+00
   5.7114228e-01   1.0000000e+00
   5.7314629e-01   1.0000000e+00
   5.7515030e-01   1.0000000e+00
   5.7715431e-01   1.0000000e+00
   5.7915832e-01   1.0000000e+00
   5.8116232e-01   1.0000000e+00
   5.8316633e-01   1.0000000e+00
   5.8517034e-01   1.0000000e+00
   5.8717435e-01   1.0000000e+00
   5.8917836e-01   1.0000000e+00
   5.9118236e-01   1.0000000e+00
   5.9318637e-01   1.0000000e+00
   5.9519038e-01   1.0000000e+00
   5.9719439e-01   1.0000000e+00
   5.9919840e-01   1.0000000e+00
   6.0120240e-01   1.0000000e+00
   6.0320641e-01   1.0000000e+00
   6.0521042e-01   1.0000000e+00
   6.0721443e-01   1.0000000e+00
   6.0921844e-01   1.0000000e+00
   6.1122244e-01   1.0000000e+00
   6.1322645e-01   1.0000000e+00
   6.1523046e-01   1.0000000e+00
   6.1723447e-01   1.0000000e+00
   6.1923848e-01   1.0000000e+00
   6.2124248e-01   1.0000000e+00
   6.2324649e-01   1.0000000e+00
   6.2525050e-01   1.0000000e+00
   6.2725451e-01   1.0000000e+00
   6.2925852e-01   1.0000000e+00
   6.3126253e-01   1.0000000e+00
   6.3326653e-01   1.0000000e+00
   6.3527054e-01   1.0000000e+00
   6.3727455e-01   1.0000000e+00
   6.3927856e-01   1.0000000e+00
   6.4128257e-01   1.0000000e+00
   6.4328657e-01   1.0000000e+00
   6.4529058e-01   1.0000000e+00
   6.4729459e-01   1.0000000e+00
   6.4929860e-01   1.0000000e+00
   6.5130261e-01   1.0000000e+00
   6.5330661e-01   1.0000000e+00
   6.5531062e-01   1.0000000e+00
   6.5731463e-01   1.0000000e+00
   6.5931864e-01   1.0000000e+00
   6.6132265e-01   1.0000000e+00
   6.6332665e-01   1.0000000e+00
   6.6533066e-01   1.0000000e+00
   6.6733467e-01   1.0000000e+00
   6.6933868e-01   1.0000000e+00
   6.7134269e-01   1.0000000e+00
   6.7334669e-01   1.0000000e+00
   6.7535070e-01   1.0000000e+00
   6.7735471e-01   1.0000000e+00
   6.7935872e-01   1.0000000e+00
   6.8136273e-01   1.0000000e+00
   6.8336673e-01   1.0000000e+00
   6.8537074e-01   1.0000000e+00
   6.8737475e-01   1.0000000e+00
   6.8937876e-01   1.0000000e+00
   6.9138277e-01   1.0000000e+00
   6.9338677e-01   1.0000000e+00
   6.9539078e-01   1.0000000e+00
   6.9739479e-01   1.0000000e+00
   6.9939880e-01   1.0000000e+00
   7.0140281e-01   1.0000000e+00
   7.0340681e-01   1.0000000e+00
   7.0541082e-01   1.0000000e+00
   7.0741483e-01   1.0000000e+00
   7.0941884e-01   1.0000000e+00
   7.1142285e-01   1.0000000e+00
   7.1342685e-01   1.0000000e+00
   7.1543086e-01   1.0000000e+00
   7.1743487e-01   1.0000000e+00
   7.1943888e-01   1.0000000e+00
   7.2144289e-01   1.0000000e+00
   7.2344689e-01   1.0000000e+00
   7.2545090e-01   1.0000000e+00
   7.2745491e-01   1.0000000e+00
   7.2945892e-01   1.0000000e+00
   7.3146293e-01   1.0000000e+00
   7.3346693e-01   1.0000000e+00
   7.3547094e-01   1.0000000e+00
   7.3747495e-01   1.0000000e+00
   7.3947896e-01   1.0000000e+00
   7.4148297e-01   1.0000000e+00
   7.4348697e-01   1.0000000e+00
   7.4549098e-01   1.0000000e+00
   7.4749499e-01   1.0000000e+00
   7.4949900e-01   1.0000000e+00
   7.5150301e-01   1.0000000e+00
   7.5350701e-01   1.0000000e+00
   7.5551102e-01   1.0000000e+00
   7.5751503e-01   1.0000000e+00
   7.5951904e-01   1.0000000e+00
   7.6152305e-01   1.0000000e+00
   7.6352705e-01   1.0000000e+00
   7.6553106e-01   1.0000000e+00
   7.6753507e-01   1.0000000e+00
   7.6953908e-01   1.0000000e+00
   7.7154309e-01   1.0000000e+00
   7.7354709e-01   1.0000000e+00
   7.7555110e-01   1.0000000e+00
   7.7755511e-01   1.0000000e+00
   7.7955912e-01   1.0000000e+00
   7.8156313e-01   1.0000000e+00
   7.8356713e-01   1.0000000e+00
   7.8557114e-01   1.0000000e+00
   7.8757515e-01   1.0000000e+00
   7.8957916e-01   1.0000000e+00
   7.9158317e-01   1.0000000e+00
   7.9358717e-01   1.0000000e+00
   7.9559118e-01   1.0000000e+00
   7.9759519e-01   1.0000000e+00
   7.9959920e-01   1.0000000e+00
   8.0160321e-01   1.0000000e+00
   8.0360721e-01   1.0000000e+00
   8.0561122e-01   1.0000000e+00
   8.0761523e-01   1.0000000e+00
   8.0961924e-01   1.0000000e+00
   8.1162325e-01   1.0000000e+00
   8.1362725e-01   1.0000000e+00
   8.1563126e-01   1.0000000e+00
   8.1763527e-01   1.0000000e+00
   8.1963928e-01   1.0000000e+00
   8.2164329e-01   1.0000000e+00
   8.2364729e-01   1.0000000e+00
   8.2565130e-01   1.0000000e+00
   8.2765531e-01   1.0000000e+00
   8.2965932e-01   1.0000000e+00
   8.3166333e-01   1.0000000e+00
   8.3366733e-01   1.0000000e+00
   8.3567134e-01   1.0000000e+00
   8.3767535e-01   1.0000000e+00
   8.3967936e-01   1.0000000e+00
   8.4168337e-01   1.0000000e+00
   8.4368737e-01   1.0000000e+00
   8.4569138e-01   1.0000000e+00
   8.4769539e-01   1.0000000e+00
   8.4969940e-01   1.0000000e+00
   8.5170341e-01   1.0000000e+00
   8.5370741e-01   1.0000000e+00
   8.5571142e-01   1.0000000e+00
   8.5771543e-01   1.0000000e+00
   8.5971944e-01   1.0000000e+00
   8.6172345e-01   1.0000000e+00
   8.6372745e-01   1.0000000e+00
   8.6573146e-01   1.0000000e+00
   8.6773547e-01   1.0000000e+00
   8.6973948e-01   1.0000000e+00
   8.7174349e-01   1.0000000e+00
   8.7374749e-01   1.0000000e+00
   8.7575150e-01   1.0000000e+00
   8.7775551e-01   1.0000000e+00
   8.7975952e-01   1.0000000e+00
   8.8176353e-01   1.0000000e+00
   8.8376754e-01   1.0000000e+00
   8.8577154e-01   1.0000000e+00
   8.8777555e-01   1.0000000e+00
   8.8977956e-01   1.0000000e+00
   8.9178357e-01   1.0000000e+00
   8.9378758e-01   1.0000000e+00
   8.9579158e-01   1.0000000e+00
   8.9779559e-01   1.0000000e+00
   8.9979960e-01   1.0000000e+00
   9.0180361e-01   1.0000000e+00
   9.0380762e-01   1.0000000e+00
   9.0581162e-01   1.0000000e+00
   9.0781563e-01   1.0000000e+00
   9.0981964e-01   1.0000000e+00
   9.1182365e-01   1.0000000e+00
   9.1382766e-01   1.0000000e+00
   9.1583166e-01   1.0000000e+00
   9.1783567e-01   1.0000000e+00
   9.1983968e-01   1.0000000e+00
   9.2184369e-01   1.0000000e+00
   9.2384770e-01   1.0000000e+00
   9.2585170e-01   1.0000000e+00
   9.2785571e-01   1.0000000e+00
   9.2985972e-01   1.0000000e+00
   9.3186373e-01   1.0000000e+00
   9.3386774e-01   1.0000000e+00
   9.3587174e-01   1.0000000e+00
   9.3787575e-01   1.0000000e+00
   9.3987976e-01   1.0000000e+00
   9.4188377e-01   1.0000000e+00
   9.4388778e-01   1.0000000e+00
   9.4589178e-01   1.0000000e+00
   9.4789579e-01   1.0000000e+00
   9.4989980e-01   1.0000000e+00
   9.5190381e-01   1.0000000e+00
   9.5390782e-01   1.0000000e+00
   9.5591182e-01   1.0000000e+00
   9.5791583e-01   1.0000000e+00
   9.5991984e-01   1.0000000e+00
   9.6192385e-01   1.0000000e+00
   9.6392786e-01   1.0000000e+00
   9.6593186e-01   1.0000000e+00
   9.6793587e-01   1.0000000e+00
   9.6993988e-01   1.0000000e+00
   9.7194389e-01   1.0000000e+00
   9.7394790e-01   1.0000000e+00
   9.7595190e-01   1.0000000e+00
   9.7795591e-01   1.0000000e+00
   9.7995992e-01   1.0000000e+00
   9.8196393e-01   1.0000000e+00
   9.8396794e-01   1.0000000e+00
   9.8597194e-01   1.0000000e+00
   9.8797595e-01   1.0000000e+00
   9.8997996e-01   1.0000000e+00
   9.9198397e-01   1.0000000e+00
   9.9398798e-01   1.0000000e+00
   9.9599198e-01   1.0000000e+00
   9.9799599e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_pressure_FreSCo.dat <==
   2.4373350e-03   9.3969262e-02
   7.5557384e-03   9.3777293e-02
   1.3163558e-02   9.3557415e-02
   1.9262189e-02   9.3318340e-02
   2.5847735e-02   9.3060251e-02
   3.2910864e-02   9.2783805e-02
   4.0437094e-02   9.2489518e-02
   4.8407098e-02   9.2178193e-02
   5.6797117e-02   9.1850751e-02
   6.5579447e-02   9.1508268e-02
   7.4722998e-02   9.1151942e-02
   8.4193893e-02   9.0783079e-02
   9.3956090e-02   9.0403071e-02
   1.0397200e-01   9.0013371e-02
   1.1420311e-01   8.9615470e-02
   1.2461054e-01   8.9210882e-02
   1.3515560e-01   8.8801116e-02
   1.4580029e-01   8.8387665e-02
   1.5650769e-01   8.7971983e-02
   1.6724237e-01   8.7555478e-02
   1.7797066e-01   8.7139473e-02
   1.8866095e-01   8.6725240e-02
   1.9928379e-01   8.6313934e-02
   2.0981209e-01   8.5906649e-02
   2.2022116e-01   8.5504377e-02
   2.3048875e-01   8.5108010e-02
   2.4059501e-01   8.4718340e-02
   2.5052248e-01   8.4336059e-02
   2.6025597e-01   8.3961764e-02
   2.6978249e-01   8.3595956e-02
   2.7909113e-01   8.3239051e-02
   2.8817289e-01   8.2891382e-02
   2.9702058e-01   8.2553203e-02
   3.0562865e-01   8.2224703e-02
   3.1399303e-01   8.1906005e-02
   3.2211102e-01   8.1597179e-02
   3.2998109e-01   8.1298244e-02
   3.3760280e-01   8.1009179e-02
   3.4497662e-01   8.0729924e-02
   3.5210383e-01   8.0460392e-02
   3.5898638e-01   8.0200468e-02
   3.6562683e-01   7.9950015e-02
   3.7202819e-01   7.9708883e-02
   3.7819389e-01   7.9476909e-02
   3.8412763e-01   7.9253919e-02
   3.8983341e-01   7.9039730e-02
   3.9531537e-01   7.8834159e-02
   4.0057778e-01   7.8637016e-02
   4.0562503e-01   7.8448112e-02
   4.1046151e-01   7.8267259e-02
   4.1509165e-01   7.8094265e-02
   4.1951988e-01   7.7928945e-02
   4.2375059e-01   7.7771113e-02
   4.2778814e-01   7.7620589e-02
   4.3163684e-01   7.7477192e-02
   4.3530095e-01   7.7340750e-02
   4.3878469e-01   7.7211089e-02
   4.4209224e-01   7.7088044e-02
   4.4522775e-01   7.6971452e-02
   4.4819533e-01   7.6861151e-02
   4.5099911e-01   7.6756984e-02
   4.5364320e-01   7.6658792e-02
   4.5613173e-01   7.6566421e-02
   4.5846890e-01   7.6479712e-02
   4.6065893e-01   7.6398508e-02
   4.6270611e-01   7.6322647e-02
   4.6461483e-01   7.6251963e-02
   4.6638958e-01   7.6186290e-02
   4.6803493e-01   7.6125452e-02
   4.6955560e-01   7.6069270e-02
   4.7095640e-01   7.6017561e-02
   4.7224229e-01   7.5970137e-02
   4.7341836e-01   7.5926800e-02
   4.7448979e-01   7.5887364e-02
   4.7551020e-01   7.5849862e-02
   4.7653061e-01   7.5812384e-02
   4.7755101e-01   7.5774915e-02
   4.7857142e-01   7.5737460e-02
   4.7959183e-01   7.5700018e-02
   4.8061224e-01   7.5662592e-02
   4.8163264e-01   7.5625180e-02
   4.8265305e-01   7.5587784e-02
   4.8367346e-01   7.5550399e-02
   4.8469387e-01   7.5513025e-02
   4.8571428e-01   7.5475659e-02
   4.8673468e-01   7.5438300e-02
   4.8775509e-01   7.5400945e-02
   4.8877550e-01   7.5363591e-02
   4.8979591e-01   7.5326237e-02
   4.9081631e-01   7.5288878e-02
   4.9183672e-01   7.5251510e-02
   4.9285713e-01   7.5214132e-02
   4.9387754e-01   7.5176743e-02
   4.9489795e-01   7.5139350e-02
   4.9591835e-01   7.5101918e-02
   4.9693876e-01   7.5064324e-02
   4.9795917e-01   7.5026439e-02
   4.9897958e-01   7.4988922e-02
   4.9999999e-01   7.4949484e-02
   5.0102039e-01   7.4862357e-02
   5.0204080e-01   7.4722725e-02
   5.0306121e-01   7.4574202e-02
   5.0408162e-01   7.4424537e-02
   5.0510202e-01   7.4274745e-02
   5.0612243e-01   7.4124957e-02
   5.0714284e-01   7.3975230e-02
   5.0816325e-01   7.3825530e-02
   5.0918366e-01   7.3675904e-02
   5.1020406e-01   7.3526363e-02
   5.1122447e-01   7.3376931e-02
   5.1224488e-01   7.3227604e-02
   5.1326529e-01   7.3078399e-02
   5.1428569e-01   7.2929304e-02
   5.1530610e-01   7.2780332e-02
   5.1632651e-01   7.2631471e-02
   5.1734692e-01   7.2482733e-02
   5.1836733e-01   7.2334104e-02
   5.1938773e-01   7.2185598e-02
   5.2040814e-01   7.2037205e-02
   5.2142855e-01   7.1888927e-02
   5.2244896e-01   7.1740759e-02
   5.2346936e-01   7.1592700e-02
   5.2448977e-01   7.1444763e-02
   5.2551018e-01   7.1297064e-02
   5.2658161e-01   7.1142346e-02
   5.2775816e-01   7.0972574e-02
   5.2904612e-01   7.0786694e-02
   5.3045193e-01   7.0583752e-02
   5.3198198e-01   7.0362788e-02
   5.3364270e-01   7.0122817e-02
   5.3544056e-01   6.9862829e-02
   5.3738202e-01   6.9581805e-02
   5.3947351e-01   6.9278699e-02
   5.4172149e-01   6.8952481e-02
   5.4413234e-01   6.8602099e-02
   5.4671244e-01   6.8226528e-02
   5.4946809e-01   6.7824737e-02
   5.5240554e-01   6.7395718e-02
   5.5553097e-01   6.6938480e-02
   5.5885044e-01   6.6452047e-02
   5.6236994e-01   6.5935474e-02
   5.6609531e-01   6.5387833e-02
   5.7003225e-01   6.4808225e-02
   5.7418631e-01   6.4195778e-02
   5.7856282e-01   6.3549650e-02
   5.8316692e-01   6.2869030e-02
   5.8800348e-01   6.2153141e-02
   5.9307708e-01   6.1401249e-02
   5.9839198e-01   6.0612668e-02
   6.0395208e-01   5.9786762e-02
   6.0976083e-01   5.8922961e-02
   6.1582122e-01   5.8020760e-02
   6.2213572e-01   5.7079746e-02
   6.2870616e-01   5.6099585e-02
   6.3553376e-01   5.5080050e-02
   6.4261895e-01   5.4021031e-02
   6.4996138e-01   5.2922543e-02
   6.5755977e-01   5.1784734e-02
   6.6541190e-01   5.0607908e-02
   6.7351445e-01   4.9392532e-02
   6.8186295e-01   4.8139256e-02
   6.9045169e-01   4.6848919e-02
   6.9927363e-01   4.5522567e-02
   7.0832033e-01   4.4161456e-02
   7.1758182e-01   4.2767077e-02
   7.2704660e-01   4.1341151e-02
   7.3670151e-01   3.9885647e-02
   7.4653173e-01   3.8402784e-02
   7.5652070e-01   3.6895035e-02
   7.6665012e-01   3.5365127e-02
   7.7689995e-01   3.3816042e-02
   7.8724839e-01   3.2251006e-02
   7.9767200e-01   3.0673493e-02
   8.0814569e-01   2.9087200e-02
   8.1864287e-01   2.7496046e-02
   8.2913557e-01   2.5904148e-02
   8.3959460e-01   2.4315806e-02
   8.4998976e-01   2.2735481e-02
   8.6029005e-01   2.1167769e-02
   8.7046398e-01   1.9617373e-02
   8.8047982e-01   1.8089077e-02
   8.9030595e-01   1.6587704e-02
   8.9991120e-01   1.5118073e-02
   9.0926522e-01   1.3684955e-02
   9.1833887e-01   1.2293009e-02
   9.2710458e-01   1.0946721e-02
   9.3553675e-01   9.6503265e-03
   9.4361215e-01   8.4077358e-03
   9.5131019e-01   7.2224512e-03
   9.5861330e-01   6.0974971e-03
   9.6550719e-01   5.0353359e-03
   9.7198105e-01   4.0378212e-03
   9.7802775e-01   3.1060242e-03
   9.8364391e-01   2.2406632e-03
   9.8882992e-01   1.4407619e-03
   9.9359015e-01   7.0407550e-04
   9.9793230e-01   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_pressure_analytic.dat <==
   0.0000000e+00   9.3969262e-02
   2.0040080e-03   9.3893936e-02
   4.0080160e-03   9.3818610e-02
   6.0120240e-03   9.3743284e-02
   8.0160321e-03   9.3667958e-02
   1.0020040e-02   9.3592632e-02
   1.2024048e-02   9.3517306e-02
   1.4028056e-02   9.3441980e-02
   1.6032064e-02   9.3366654e-02
   1.8036072e-02   9.3291328e-02
   2.0040080e-02   9.3216001e-02
   2.2044088e-02   9.3140675e-02
   2.4048096e-02   9.3065349e-02
   2.6052104e-02   9.2990023e-02
   2.8056112e-02   9.2914697e-02
   3.0060120e-02   9.2839371e-02
   3.2064128e-02   9.2764045e-02
   3.4068136e-02   9.2688719e-02
   3.6072144e-02   9.2613393e-02
   3.8076152e-02   9.2538067e-02
   4.0080160e-02   9.2462741e-02
   4.2084168e-02   9.2387415e-02
   4.4088176e-02   9.2312089e-02
   4.6092184e-02   9.2236763e-02
   4.8096192e-02   9.2161437e-02
   5.0100200e-02   9.2086111e-02
   5.2104208e-02   9.2010784e-02
   5.4108216e-02   9.1935458e-02
   5.6112224e-02   9.1860132e-02
   5.8116232e-02   9.1784806e-02
   6.0120240e-02   9.1709480e-02
   6.2124248e-02   9.1634154e-02
   6.4128257e-02   9.1558828e-02
   6.6132265e-02   9.1483502e-02
   6.8136273e-02   9.1408176e-02
   7.0140281e-02   9.1332850e-02
   7.2144289e-02   9.1257524e-02
   7.4148297e-02   9.1182198e-02
   7.6152305e-02   9.1106872e-02
   7.8156313e-02   9.1031546e-02
   8.0160321e-02   9.0956220e-02
   8.2164329e-02   9.0880894e-02
   8.4168337e-02   9.0805567e-02
   8.6172345e-02   9.0730241e-02
   8.8176353e-02   9.0654915e-02
   9.0180361e-02   9.0579589e-02
   9.2184369e-02   9.0504263e-02
   9.4188377e-02   9.0428937e-02
   9.6192385e-02   9.0353611e-02
   9.8196393e-02   9.0278285e-02
   1.0020040e-01   9.0202959e-02
   1.0220441e-01   9.0127633e-02
   1.0420842e-01   9.0052307e-02
   1.0621242e-01   8.9976981e-02
   1.0821643e-01   8.9901655e-02
   1.1022044e-01   8.9826329e-02
   1.1222445e-01   8.9751003e-02
   1.1422846e-01   8.9675677e-02
   1.1623246e-01   8.9600350e-02
   1.1823647e-01   8.9525024e-02
   1.2024048e-01   8.9449698e-02
   1.2224449e-01   8.9374372e-02
   1.2424850e-01   8.9299046e-02
   1.2625251e-01   8.9223720e-02
   1.2825651e-01   8.9148394e-02
   1.3026052e-01   8.9073068e-02
   1.3226453e-01   8.8997742e-02
   1.3426854e-01   8.8922416e-02
   1.3627255e-01   8.8847090e-02
   1.3827655e-01   8.8771764e-02
   1.4028056e-01   8.8696438e-02
   1.4228457e-01   8.8621112e-02
   1.4428858e-01   8.8545786e-02
   1.4629259e-01   8.8470460e-02
   1.4829659e-01   8.8395134e-02
   1.5030060e-01   8.8319807e-02
   1.5230461e-01   8.8244481e-02
   1.5430862e-01   8.8169155e-02
   1.5631263e-01   8.8093829e-02
   1.5831663e-01   8.8018503e-02
   1.6032064e-01   8.7943177e-02
   1.6232465e-01   8.7867851e-02
   1.6432866e-01   8.7792525e-02
   1.6633267e-01   8.7717199e-02
   1.6833667e-01   8.7641873e-02
   1.7034068e-01   8.7566547e-02
   1.7234469e-01   8.7491221e-02
   1.7434870e-01   8.7415895e-02
   1.7635271e-01   8.7340569e-02
   1.7835671e-01   8.7265243e-02
   1.8036072e-01   8.7189917e-02
   1.8236473e-01   8.7114590e-02
   1.8436874e-01   8.7039264e-02
   1.8637275e-01   8.6963938e-02
   1.8837675e-01   8.6888612e-02
   1.9038076e-01   8.6813286e-02
   1.9238477e-01   8.6737960e-02
   1.9438878e-01   8.6662634e-02
   1.9639279e-01   8.6587308e-02
   1.9839679e-01   8.6511982e-02
   2.0040080e-01   8.6436656e-02
   2.0240481e-01   8.6361330e-02
   2.0440882e-01   8.6286004e-02
   2.0641283e-01   8.6210678e-02
   2.0841683e-01   8.6135352e-02
   2.1042084e-01   8.6060026e-02
   2.1242485e-01   8.5984700e-02
   2.1442886e-01   8.5909373e-02
   2.1643287e-01   8.5834047e-02
   2.1843687e-01   8.5758721e-02
   2.2044088e-01   8.5683395e-02
   2.2244489e-01   8.5608069e-02
   2.2444890e-01   8.5532743e-02
   2.2645291e-01   8.5457417e-02
   2.2845691e-01   8.5382091e-02
   2.3046092e-01   8.5306765e-02
   2.3246493e-01   8.5231439e-02
   2.3446894e-01   8.5156113e-02
   2.3647295e-01   8.5080787e-02
   2.3847695e-01   8.5005461e-02
   2.4048096e-01   8.4930135e-02
   2.4248497e-01   8.4854809e-02
   2.4448898e-01   8.4779483e-02
   2.4649299e-01   8.4704156e-02
   2.4849699e-01   8.4628830e-02
   2.5050100e-01   8.4553504e-02
   2.5250501e-01   8.4478178e-02
   2.5450902e-01   8.4402852e-02
   2.5651303e-01   8.4327526e-02
   2.5851703e-01   8.4252200e-02
   2.6052104e-01   8.4176874e-02
   2.6252505e-01   8.4101548e-02
   2.6452906e-01   8.4026222e-02
   2.6653307e-01   8.3950896e-02
   2.6853707e-01   8.3875570e-02
   2.7054108e-01   8.3800244e-02
   2.7254509e-01   8.3724918e-02
   2.7454910e-01   8.3649592e-02
   2.7655311e-01   8.3574266e-02
   2.7855711e-01   8.3498939e-02
   2.8056112e-01   8.3423613e-02
   2.8256513e-01   8.3348287e-02
   2.8456914e-01   8.3272961e-02
   2.8657315e-01   8.3197635e-02
   2.8857715e-01   8.3122309e-02
   2.9058116e-01   8.3046983e-02
   2.9258517e-01   8.2971657e-02
   2.9458918e-01   8.2896331e-02
   2.9659319e-01   8.2821005e-02
   2.9859719e-01   8.2745679e-02
   3.0060120e-01   8.2670353e-02
   3.0260521e-01   8.2595027e-02
   3.0460922e-01   8.2519701e-02
   3.0661323e-01   8.2444375e-02
   3.0861723e-01   8.2369049e-02
   3.1062124e-01   8.2293723e-02
   3.1262525e-01   8.2218396e-02
   3.1462926e-01   8.2143070e-02
   3.1663327e-01   8.2067744e-02
   3.1863727e-01   8.1992418e-02
   3.2064128e-01   8.1917092e-02
   3.2264529e-01   8.1841766e-02
   3.2464930e-01   8.1766440e-02
   3.2665331e-01   8.1691114e-02
   3.2865731e-01   8.1615788e-02
   3.3066132e-01   8.1540462e-02
   3.3266533e-01   8.1465136e-02
   3.3466934e-01   8.1389810e-02
   3.3667335e-01   8.1314484e-02
   3.3867735e-01   8.1239158e-02
   3.4068136e-01   8.1163832e-02
   3.4268537e-01   8.1088506e-02
   3.4468938e-01   8.1013179e-02
   3.4669339e-01   8.0937853e-02
   3.4869739e-01   8.0862527e-02
   3.5070140e-01   8.0787201e-02
   3.5270541e-01   8.0711875e-02
   3.5470942e-01   8.0636549e-02
   3.5671343e-01   8.0561223e-02
   3.5871743e-01   8.0485897e-02
   3.6072144e-01   8.0410571e-02
   3.6272545e-01   8.0335245e-02
   3.6472946e-01   8.0259919e-02
   3.6673347e-01   8.0184593e-02
   3.6873747e-01   8.0109267e-02
   3.7074148e-01   8.0033941e-02
   3.7274549e-01   7.9958615e-02
   3.7474950e-01   7.9883289e-02
   3.7675351e-01   7.9807962e-02
   3.7875752e-01   7.9732636e-02
   3.8076152e-01   7.9657310e-02
   3.8276553e-01   7.9581984e-02
   3.8476954e-01   7.9506658e-02
   3.8677355e-01   7.9431332e-02
   3.8877756e-01   7.9356006e-02
   3.9078156e-01   7.9280680e-02
   3.9278557e-01   7.9205354e-02
   3.9478958e-01   7.9130028e-02
   3.9679359e-01   7.9054702e-02
   3.9879760e-01   7.8979376e-02
   4.0080160e-01   7.8904050e-02
   4.0280561e-01   7.8828724e-02
   4.0480962e-01   7.8753398e-02
   4.0681363e-01   7.8678072e-02
   4.0881764e-01   7.8602745e-02
   4.1082164e-01   7.8527419e-02
   4.1282565e-01   7.8452093e-02
   4.1482966e-01   7.8376767e-02
   4.1683367e-01   7.8301441e-02
   4.1883768e-01   7.8226115e-02
   4.2084168e-01   7.8150789e-02
   4.2284569e-01   7.8075463e-02
   4.2484970e-01   7.8000137e-02
   4.2685371e-01   7.7924811e-02
   4.2885772e-01   7.7849485e-02
   4.3086172e-01   7.7774159e-02
   4.3286573e-01   7.7698833e-02
   4.3486974e-01   7.7623507e-02
   4.3687375e-01   7.7548181e-02
   4.3887776e-01   7.7472855e-02
   4.4088176e-01   7.7397528e-02
   4.4288577e-01   7.7322202e-02
   4.4488978e-01   7.7246876e-02
   4.4689379e-01   7.7171550e-02
   4.4889780e-01   7.7096224e-02
   4.5090180e-01   7.7020898e-02
   4.5290581e-01   7.6945572e-02
   4.5490982e-01   7.6870246e-02
   4.5691383e-01   7.6794920e-02
   4.5891784e-01   7.6719594e-02
   4.6092184e-01   7.6644268e-02
   4.6292585e-01   7.6568942e-02
   4.6492986e-01   7.6493616e-02
   4.6693387e-01   7.6418290e-02
   4.6893788e-01   7.6342964e-02
   4.7094188e-01   7.6267638e-02
   4.7294589e-01   7.6192311e-02
   4.7494990e-01   7.6116985e-02
   4.7695391e-01   7.6041659e-02
   4.7895792e-01   7.5966333e-02
   4.8096192e-01   7.5891007e-02
   4.8296593e-01   7.5815681e-02
   4.8496994e-01   7.5740355e-02
   4.8697395e-01   7.5665029e-02
   4.8897796e-01   7.5589703e-02
   4.9098196e-01   7.5514377e-02
   4.9298597e-01   7.5439051e-02
   4.9498998e-01   7.5363725e-02
   4.9699399e-01   7.5288399e-02
   4.9899800e-01   7.5213073e-02
   5.0100200e-01   7.5024758e-02
   5.0300601e-01   7.4723453e-02
   5.0501002e-01   7.4422149e-02
   5.0701403e-01   7.4120845e-02
   5.0901804e-01   7.3819541e-02
   5.1102204e-01   7.3518236e-02
   5.1302605e-01   7.3216932e-02
   5.1503006e-01   7.2915628e-02
   5.1703407e-01   7.2614324e-02
   5.1903808e-01   7.2313019e-02
   5.2104208e-01   7.2011715e-02
   5.2304609e-01   7.1710411e-02
   5.2505010e-01   7.1409107e-02
   5.2705411e-01   7.1107802e-02
   5.2905812e-01   7.0806498e-02
   5.3106212e-01   7.0505194e-02
   5.3306613e-01   7.0203890e-02
   5.3507014e-01   6.9902585e-02
   5.3707415e-01   6.9601281e-02
   5.3907816e-01   6.9299977e-02
   5.4108216e-01   6.8998673e-02
   5.4308617e-01   6.8697368e-02
   5.4509018e-01   6.8396064e-02
   5.4709419e-01   6.8094760e-02
   5.4909820e-01   6.7793456e-02
   5.5110220e-01   6.7492151e-02
   5.5310621e-01   6.7190847e-02
   5.5511022e-01   6.6889543e-02
   5.5711423e-01   6.6588239e-02
   5.5911824e-01   6.6286934e-02
   5.6112224e-01   6.5985630e-02
   5.6312625e-01   6.5684326e-02
   5.6513026e-01   6.5383022e-02
   5.6713427e-01   6.5081717e-02
   5.6913828e-01   6.4780413e-02
   5.7114228e-01   6.4479109e-02
   5.7314629e-01   6.4177805e-02
   5.7515030e-01   6.3876500e-02
   5.7715431e-01   6.3575196e-02
   5.7915832e-01   6.3273892e-02
   5.8116232e-01   6.2972588e-02
   5.8316633e-01   6.2671283e-02
   5.8517034e-01   6.2369979e-02
   5.8717435e-01   6.2068675e-02
   5.8917836e-01   6.1767371e-02
   5.9118236e-01   6.1466066e-02
   5.9318637e-01   6.1164762e-02
   5.9519038e-01   6.0863458e-02
   5.9719439e-01   6.0562154e-02
   5.9919840e-01   6.0260849e-02
   6.0120240e-01   5.9959545e-02
   6.0320641e-01   5.9658241e-02
   6.0521042e-01   5.9356937e-02
   6.0721443e-01   5.9055632e-02
   6.0921844e-01   5.8754328e-02
   6.1122244e-01   5.8453024e-02
   6.1322645e-01   5.8151720e-02
   6.1523046e-01   5.7850415e-02
   6.1723447e-01   5.7549111e-02
   6.1923848e-01   5.7247807e-02
   6.2124248e-01   5.6946503e-02
   6.2324649e-01   5.6645198e-02
   6.2525050e-01   5.6343894e-02
   6.2725451e-01   5.6042590e-02
   6.2925852e-01   5.5741286e-02
   6.3126253e-01   5.5439981e-02
   6.3326653e-01   5.5138677e-02
   6.3527054e-01   5.4837373e-02
   6.3727455e-01   5.4536069e-02
   6.3927856e-01   5.4234764e-02
   6.4128257e-01   5.3933460e-02
   6.4328657e-01   5.3632156e-02
   6.4529058e-01   5.3330852e-02
   6.4729459e-01   5.3029547e-02
   6.4929860e-01   5.2728243e-02
   6.5130261e-01   5.2426939e-02
   6.5330661e-01   5.2125635e-02
   6.5531062e-01   5.1824331e-02
   6.5731463e-01   5.1523026e-02
   6.5931864e-01   5.1221722e-02
   6.6132265e-01   5.0920418e-02
   6.6332665e-01   5.0619114e-02
   6.6533066e-01   5.0317809e-02
   6.6733467e-01   5.0016505e-02
   6.6933868e-01   4.9715201e-02
   6.7134269e-01   4.9413897e-02
   6.7334669e-01   4.9112592e-02
   6.7535070e-01   4.8811288e-02
   6.7735471e-01   4.8509984e-02
   6.7935872e-01   4.8208680e-02
   6.8136273e-01   4.7907375e-02
   6.8336673e-01   4.7606071e-02
   6.8537074e-01   4.7304767e-02
   6.8737475e-01   4.7003463e-02
   6.8937876e-01   4.6702158e-02
   6.9138277e-01   4.6400854e-02
   6.9338677e-01   4.6099550e-02
   6.9539078e-01   4.5798246e-02
   6.9739479e-01   4.5496941e-02
   6.9939880e-01   4.5195637e-02
   7.0140281e-01   4.4894333e-02
   7.0340681e-01   4.4593029e-02
   7.0541082e-01   4.4291724e-02
   7.0741483e-01   4.3990420e-02
   7.0941884e-01   4.3689116e-02
   7.1142285e-01   4.3387812e-02
   7.1342685e-01   4.3086507e-02
   7.1543086e-01   4.2785203e-02
   7.1743487e-01   4.2483899e-02
   7.1943888e-01   4.2182595e-02
   7.2144289e-01   4.1881290e-02
   7.2344689e-01   4.1579986e-02
   7.2545090e-01   4.1278682e-02
   7.2745491e-01   4.0977378e-02
   7.2945892e-01   4.0676073e-02
   7.3146293e-01   4.0374769e-02
   7.3346693e-01   4.0073465e-02
   7.3547094e-01   3.9772161e-02
   7.3747495e-01   3.9470856e-02
   7.3947896e-01   3.9169552e-02
   7.4148297e-01   3.8868248e-02
   7.4348697e-01   3.8566944e-02
   7.4549098e-01   3.8265639e-02
   7.4749499e-01   3.7964335e-02
   7.4949900e-01   3.7663031e-02
   7.5150301e-01   3.7361727e-02
   7.5350701e-01   3.7060422e-02
   7.5551102e-01   3.6759118e-02
   7.5751503e-01   3.6457814e-02
   7.5951904e-01   3.6156510e-02
   7.6152305e-01   3.5855205e-02
   7.6352705e-01   3.5553901e-02
   7.6553106e-01   3.5252597e-02
   7.6753507e-01   3.4951293e-02
   7.6953908e-01   3.4649988e-02
   7.7154309e-01   3.4348684e-02
   7.7354709e-01   3.4047380e-02
   7.7555110e-01   3.3746076e-02
   7.7755511e-01   3.3444771e-02
   7.7955912e-01   3.3143467e-02
   7.8156313e-01   3.2842163e-02
   7.8356713e-01   3.2540859e-02
   7.8557114e-01   3.2239554e-02
   7.8757515e-01   3.1938250e-02
   7.8957916e-01   3.1636946e-02
   7.9158317e-01   3.1335642e-02
   7.9358717e-01   3.1034337e-02
   7.9559118e-01   3.0733033e-02
   7.9759519e-01   3.0431729e-02
   7.9959920e-01   3.0130425e-02
   8.0160321e-01   2.9829120e-02
   8.0360721e-01   2.9527816e-02
   8.0561122e-01   2.9226512e-02
   8.0761523e-01   2.8925208e-02
   8.0961924e-01   2.8623903e-02
   8.1162325e-01   2.8322599e-02
   8.1362725e-01   2.8021295e-02
   8.1563126e-01   2.7719991e-02
   8.1763527e-01   2.7418686e-02
   8.1963928e-01   2.7117382e-02
   8.2164329e-01   2.6816078e-02
   8.2364729e-01   2.6514774e-02
   8.2565130e-01   2.6213470e-02
   8.2765531e-01   2.5912165e-02
   8.2965932e-01   2.5610861e-02
   8.3166333e-01   2.5309557e-02
   8.3366733e-01   2.5008253e-02
   8.3567134e-01   2.4706948e-02
   8.3767535e-01   2.4405644e-02
   8.3967936e-01   2.4104340e-02
   8.4168337e-01   2.3803036e-02
   8.4368737e-01   2.3501731e-02
   8.4569138e-01   2.3200427e-02
   8.4769539e-01   2.2899123e-02
   8.4969940e-01   2.2597819e-02
   8.5170341e-01   2.2296514e-02
   8.5370741e-01   2.1995210e-02
   8.5571142e-01   2.1693906e-02
   8.5771543e-01   2.1392602e-02
   8.5971944e-01   2.1091297e-02
   8.6172345e-01   2.0789993e-02
   8.6372745e-01   2.0488689e-02
   8.6573146e-01   2.0187385e-02
   8.6773547e-01   1.9886080e-02
   8.6973948e-01   1.9584776e-02
   8.7174349e-01   1.9283472e-02
   8.7374749e-01   1.8982168e-02
   8.7575150e-01   1.8680863e-02
   8.7775551e-01   1.8379559e-02
   8.7975952e-01   1.8078255e-02
   8.8176353e-01   1.7776951e-02
   8.8376754e-01   1.7475646e-02
   8.8577154e-01   1.7174342e-02
   8.8777555e-01   1.6873038e-02
   8.8977956e-01   1.6571734e-02
   8.9178357e-01   1.6270429e-02
   8.9378758e-01   1.5969125e-02
   8.9579158e-01   1.5667821e-02
   8.9779559e-01   1.5366517e-02
   8.9979960e-01   1.5065212e-02
   9.0180361e-01   1.4763908e-02
   9.0380762e-01   1.4462604e-02
   9.0581162e-01   1.4161300e-02
   9.0781563e-01   1.3859995e-02
   9.0981964e-01   1.3558691e-02
   9.1182365e-01   1.3257387e-02
   9.1382766e-01   1.2956083e-02
   9.1583166e-01   1.2654778e-02
   9.1783567e-01   1.2353474e-02
   9.1983968e-01   1.2052170e-02
   9.2184369e-01   1.1750866e-02
   9.2384770e-01   1.1449561e-02
   9.2585170e-01   1.1148257e-02
   9.2785571e-01   1.0846953e-02
   9.2985972e-01   1.0545649e-02
   9.3186373e-01   1.0244344e-02
   9.3386774e-01   9.9430402e-03
   9.3587174e-01   9.6417359e-03
   9.3787575e-01   9.3404317e-03
   9.3987976e-01   9.0391274e-03
   9.4188377e-01   8.7378232e-03
   9.4388778e-01   8.4365189e-03
   9.4589178e-01   8.1352147e-03
   9.4789579e-01   7.8339104e-03
   9.4989980e-01   7.5326062e-03
   9.5190381e-01   7.2313019e-03
   9.5390782e-01   6.9299977e-03
   9.5591182e-01   6.6286934e-03
   9.5791583e-01   6.3273892e-03
   9.5991984e-01   6.0260849e-03
   9.6192385e-01   5.7247807e-03
   9.6392786e-01   5.4234764e-03
   9.6593186e-01   5.1221722e-03
   9.6793587e-01   4.8208680e-03
   9.6993988e-01   4.5195637e-03
   9.7194389e-01   4.2182595e-03
   9.7394790e-01   3.9169552e-03
   9.7595190e-01   3.6156510e-03
   9.7795591e-01   3.3143467e-03
   9.7995992e-01   3.0130425e-03
   9.8196393e-01   2.7117382e-03
   9.8396794e-01   2.4104340e-03
   9.8597194e-01   2.1091297e-03
   9.8797595e-01   1.8078255e-03
   9.8997996e-01   1.5065212e-03
   9.9198397e-01   1.2052170e-03
   9.9398798e-01   9.0391274e-04
   9.9599198e-01   6.0260849e-04
   9.9799599e-01   3.0130425e-04
   1.0000000e+00   0.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_velocity_FreSCo.dat <==
   2.4373350e-03   0.0000000e+00
   7.5557384e-03   1.1201562e-02
   1.3163558e-02   2.3455792e-02
   1.9262189e-02   3.6757424e-02
   2.5847735e-02   5.1089333e-02
   3.2910864e-02   6.6421975e-02
   4.0437094e-02   8.2714167e-02
   4.8407098e-02   9.9913918e-02
   5.6797117e-02   1.1795953e-01
   6.5579447e-02   1.3678093e-01
   7.4722998e-02   1.5630110e-01
   8.4193893e-02   1.7643764e-01
   9.3956090e-02   1.9710436e-01
   1.0397200e-01   2.1821281e-01
   1.1420311e-01   2.3967377e-01
   1.2461054e-01   2.6139867e-01
   1.3515560e-01   2.8330078e-01
   1.4580029e-01   3.0529636e-01
   1.5650769e-01   3.2730553e-01
   1.6724237e-01   3.4925311e-01
   1.7797066e-01   3.7106913e-01
   1.8866095e-01   3.9268923e-01
   1.9928379e-01   4.1405489e-01
   2.0981209e-01   4.3511374e-01
   2.2022116e-01   4.5581944e-01
   2.3048875e-01   4.7613160e-01
   2.4059501e-01   4.9601559e-01
   2.5052248e-01   5.1544225e-01
   2.6025597e-01   5.3438761e-01
   2.6978249e-01   5.5283251e-01
   2.7909113e-01   5.7076223e-01
   2.8817289e-01   5.8816607e-01
   2.9702058e-01   6.0503698e-01
   3.0562865e-01   6.2137113e-01
   3.1399303e-01   6.3716756e-01
   3.2211102e-01   6.5242779e-01
   3.2998109e-01   6.6715549e-01
   3.3760280e-01   6.8135614e-01
   3.4497662e-01   6.9503674e-01
   3.5210383e-01   7.0820555e-01
   3.5898638e-01   7.2087182e-01
   3.6562683e-01   7.3304561e-01
   3.7202819e-01   7.4473756e-01
   3.7819389e-01   7.5595872e-01
   3.8412763e-01   7.6672046e-01
   3.8983341e-01   7.7703425e-01
   3.9531537e-01   7.8691166e-01
   4.0057778e-01   7.9636418e-01
   4.0562503e-01   8.0540319e-01
   4.1046151e-01   8.1403993e-01
   4.1509165e-01   8.2228539e-01
   4.1951988e-01   8.3015035e-01
   4.2375059e-01   8.3764532e-01
   4.2778814e-01   8.4478051e-01
   4.3163684e-01   8.5156589e-01
   4.3530095e-01   8.5801116e-01
   4.3878469e-01   8.6412576e-01
   4.4209224e-01   8.6991888e-01
   4.4522775e-01   8.7539953e-01
   4.4819533e-01   8.8057651e-01
   4.5099911e-01   8.8545850e-01
   4.5364320e-01   8.9005404e-01
   4.5613173e-01   8.9437159e-01
   4.5846890e-01   8.9841958e-01
   4.6065893e-01   9.0220641e-01
   4.6270611e-01   9.0574050e-01
   4.6461483e-01   9.0903036e-01
   4.6638958e-01   9.1208454e-01
   4.6803493e-01   9.1491172e-01
   4.6955560e-01   9.1752069e-01
   4.7095640e-01   9.1992038e-01
   4.7224229e-01   9.2211989e-01
   4.7341836e-01   9.2412848e-01
   4.7448979e-01   9.2595550e-01
   4.7551020e-01   9.2769279e-01
   4.7653061e-01   9.2942732e-01
   4.7755101e-01   9.3115912e-01
   4.7857142e-01   9.3288823e-01
   4.7959183e-01   9.3461466e-01
   4.8061224e-01   9.3633844e-01
   4.8163264e-01   9.3805961e-01
   4.8265305e-01   9.3977818e-01
   4.8367346e-01   9.4149419e-01
   4.8469387e-01   9.4320766e-01
   4.8571428e-01   9.4491862e-01
   4.8673468e-01   9.4662709e-01
   4.8775509e-01   9.4833311e-01
   4.8877550e-01   9.5003669e-01
   4.8979591e-01   9.5173787e-01
   4.9081631e-01   9.5343666e-01
   4.9183672e-01   9.5513310e-01
   4.9285713e-01   9.5682721e-01
   4.9387754e-01   9.5851900e-01
   4.9489795e-01   9.6020851e-01
   4.9591835e-01   9.6189576e-01
   4.9693876e-01   9.6358075e-01
   4.9795917e-01   9.6526353e-01
   4.9897958e-01   9.6694401e-01
   4.9999999e-01   9.6837697e-01
   5.0102039e-01   9.6904077e-01
   5.0204080e-01   9.6947335e-01
   5.0306121e-01   9.6988724e-01
   5.0408162e-01   9.7029839e-01
   5.0510202e-01   9.7070678e-01
   5.0612243e-01   9.7111241e-01
   5.0714284e-01   9.7151525e-01
   5.0816325e-01   9.7191531e-01
   5.0918366e-01   9.7231255e-01
   5.1020406e-01   9.7270700e-01
   5.1122447e-01   9.7309862e-01
   5.1224488e-01   9.7348743e-01
   5.1326529e-01   9.7387342e-01
   5.1428569e-01   9.7425658e-01
   5.1530610e-01   9.7463691e-01
   5.1632651e-01   9.7501441e-01
   5.1734692e-01   9.7538907e-01
   5.1836733e-01   9.7576089e-01
   5.1938773e-01   9.7612986e-01
   5.2040814e-01   9.7649599e-01
   5.2142855e-01   9.7685927e-01
   5.2244896e-01   9.7721969e-01
   5.2346936e-01   9.7757725e-01
   5.2448977e-01   9.7793196e-01
   5.2551018e-01   9.7828379e-01
   5.2658161e-01   9.7865024e-01
   5.2775816e-01   9.7904933e-01
   5.2904612e-01   9.7948258e-01
   5.3045193e-01   9.7995144e-01
   5.3198198e-01   9.8045727e-01
   5.3364270e-01   9.8100133e-01
   5.3544056e-01   9.8158478e-01
   5.3738202e-01   9.8220864e-01
   5.3947351e-01   9.8287381e-01
   5.4172149e-01   9.8358103e-01
   5.4413234e-01   9.8433088e-01
   5.4671244e-01   9.8512375e-01
   5.4946809e-01   9.8595984e-01
   5.5240554e-01   9.8683913e-01
   5.5553097e-01   9.8776137e-01
   5.5885044e-01   9.8872608e-01
   5.6236994e-01   9.8973249e-01
   5.6609531e-01   9.9077958e-01
   5.7003225e-01   9.9186601e-01
   5.7418631e-01   9.9299014e-01
   5.7856282e-01   9.9415001e-01
   5.8316692e-01   9.9534331e-01
   5.8800348e-01   9.9656738e-01
   5.9307708e-01   9.9781919e-01
   5.9839198e-01   9.9909531e-01
   6.0395208e-01   1.0003920e+00
   6.0976083e-01   1.0017049e+00
   6.1582122e-01   1.0030296e+00
   6.2213572e-01   1.0043609e+00
   6.2870616e-01   1.0056935e+00
   6.3553376e-01   1.0070215e+00
   6.4261895e-01   1.0083388e+00
   6.4996138e-01   1.0096387e+00
   6.5755977e-01   1.0109144e+00
   6.6541190e-01   1.0121586e+00
   6.7351445e-01   1.0133639e+00
   6.8186295e-01   1.0145225e+00
   6.9045169e-01   1.0156267e+00
   6.9927363e-01   1.0166685e+00
   7.0832033e-01   1.0176401e+00
   7.1758182e-01   1.0185337e+00
   7.2704660e-01   1.0193416e+00
   7.3670151e-01   1.0200566e+00
   7.4653173e-01   1.0206720e+00
   7.5652070e-01   1.0211815e+00
   7.6665012e-01   1.0215796e+00
   7.7689995e-01   1.0218614e+00
   7.8724839e-01   1.0220233e+00
   7.9767200e-01   1.0220627e+00
   8.0814569e-01   1.0219779e+00
   8.1864287e-01   1.0217687e+00
   8.2913557e-01   1.0214363e+00
   8.3959460e-01   1.0209832e+00
   8.4998976e-01   1.0204133e+00
   8.6029005e-01   1.0197320e+00
   8.7046398e-01   1.0189460e+00
   8.8047982e-01   1.0180632e+00
   8.9030595e-01   1.0170931e+00
   8.9991120e-01   1.0160458e+00
   9.0926522e-01   1.0149327e+00
   9.1833887e-01   1.0137656e+00
   9.2710458e-01   1.0125572e+00
   9.3553675e-01   1.0113203e+00
   9.4361215e-01   1.0100678e+00
   9.5131019e-01   1.0088127e+00
   9.5861330e-01   1.0075673e+00
   9.6550719e-01   1.0063436e+00
   9.7198105e-01   1.0051526e+00
   9.7802775e-01   1.0040045e+00
   9.8364391e-01   1.0029081e+00
   9.8882992e-01   1.0018712e+00
   9.9359015e-01   1.0009000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Results_Varphi_20_matRatio_4_velocity_analytic.dat <==
   0.0000000e+00   0.0000000e+00
   2.0040080e-03   4.5744879e-03
   4.0080160e-03   9.1434815e-03
   6.0120240e-03   1.3706981e-02
   8.0160321e-03   1.8264986e-02
   1.0020040e-02   2.2817497e-02
   1.2024048e-02   2.7364513e-02
   1.4028056e-02   3.1906036e-02
   1.6032064e-02   3.6442063e-02
   1.8036072e-02   4.0972597e-02
   2.0040080e-02   4.5497637e-02
   2.2044088e-02   5.0017182e-02
   2.4048096e-02   5.4531233e-02
   2.6052104e-02   5.9039789e-02
   2.8056112e-02   6.3542851e-02
   3.0060120e-02   6.8040419e-02
   3.2064128e-02   7.2532493e-02
   3.4068136e-02   7.7019073e-02
   3.6072144e-02   8.1500158e-02
   3.8076152e-02   8.5975749e-02
   4.0080160e-02   9.0445845e-02
   4.2084168e-02   9.4910448e-02
   4.4088176e-02   9.9369556e-02
   4.6092184e-02   1.0382317e-01
   4.8096192e-02   1.0827129e-01
   5.0100200e-02   1.1271391e-01
   5.2104208e-02   1.1715105e-01
   5.4108216e-02   1.2158268e-01
   5.6112224e-02   1.2600882e-01
   5.8116232e-02   1.3042947e-01
   6.0120240e-02   1.3484463e-01
   6.2124248e-02   1.3925429e-01
   6.4128257e-02   1.4365845e-01
   6.6132265e-02   1.4805712e-01
   6.8136273e-02   1.5245030e-01
   7.0140281e-02   1.5683798e-01
   7.2144289e-02   1.6122017e-01
   7.4148297e-02   1.6559686e-01
   7.6152305e-02   1.6996806e-01
   7.8156313e-02   1.7433377e-01
   8.0160321e-02   1.7869398e-01
   8.2164329e-02   1.8304870e-01
   8.4168337e-02   1.8739792e-01
   8.6172345e-02   1.9174165e-01
   8.8176353e-02   1.9607988e-01
   9.0180361e-02   2.0041262e-01
   9.2184369e-02   2.0473987e-01
   9.4188377e-02   2.0906162e-01
   9.6192385e-02   2.1337787e-01
   9.8196393e-02   2.1768864e-01
   1.0020040e-01   2.2199391e-01
   1.0220441e-01   2.2629368e-01
   1.0420842e-01   2.3058796e-01
   1.0621242e-01   2.3487674e-01
   1.0821643e-01   2.3916004e-01
   1.1022044e-01   2.4343783e-01
   1.1222445e-01   2.4771014e-01
   1.1422846e-01   2.5197694e-01
   1.1623246e-01   2.5623826e-01
   1.1823647e-01   2.6049408e-01
   1.2024048e-01   2.6474440e-01
   1.2224449e-01   2.6898923e-01
   1.2424850e-01   2.7322857e-01
   1.2625251e-01   2.7746241e-01
   1.2825651e-01   2.8169076e-01
   1.3026052e-01   2.8591362e-01
   1.3226453e-01   2.9013098e-01
   1.3426854e-01   2.9434284e-01
   1.3627255e-01   2.9854921e-01
   1.3827655e-01   3.0275009e-01
   1.4028056e-01   3.0694547e-01
   1.4228457e-01   3.1113536e-01
   1.4428858e-01   3.1531976e-01
   1.4629259e-01   3.1949866e-01
   1.4829659e-01   3.2367206e-01
   1.5030060e-01   3.2783997e-01
   1.5230461e-01   3.3200239e-01
   1.5430862e-01   3.3615931e-01
   1.5631263e-01   3.4031074e-01
   1.5831663e-01   3.4445668e-01
   1.6032064e-01   3.4859712e-01
   1.6232465e-01   3.5273206e-01
   1.6432866e-01   3.5686151e-01
   1.6633267e-01   3.6098547e-01
   1.6833667e-01   3.6510393e-01
   1.7034068e-01   3.6921690e-01
   1.7234469e-01   3.7332438e-01
   1.7434870e-01   3.7742636e-01
   1.7635271e-01   3.8152284e-01
   1.7835671e-01   3.8561383e-01
   1.8036072e-01   3.8969933e-01
   1.8236473e-01   3.9377933e-01
   1.8436874e-01   3.9785384e-01
   1.8637275e-01   4.0192286e-01
   1.8837675e-01   4.0598638e-01
   1.9038076e-01   4.1004440e-01
   1.9238477e-01   4.1409693e-01
   1.9438878e-01   4.1814397e-01
   1.9639279e-01   4.2218551e-01
   1.9839679e-01   4.2622156e-01
   2.0040080e-01   4.3025212e-01
   2.0240481e-01   4.3427718e-01
   2.0440882e-01   4.3829674e-01
   2.0641283e-01   4.4231081e-01
   2.0841683e-01   4.4631939e-01
   2.1042084e-01   4.5032248e-01
   2.1242485e-01   4.5432006e-01
   2.1442886e-01   4.5831216e-01
   2.1643287e-01   4.6229876e-01
   2.1843687e-01   4.6627986e-01
   2.2044088e-01   4.7025548e-01
   2.2244489e-01   4.7422559e-01
   2.2444890e-01   4.7819022e-01
   2.2645291e-01   4.8214935e-01
   2.2845691e-01   4.8610298e-01
   2.3046092e-01   4.9005112e-01
   2.3246493e-01   4.9399377e-01
   2.3446894e-01   4.9793092e-01
   2.3647295e-01   5.0186258e-01
   2.3847695e-01   5.0578874e-01
   2.4048096e-01   5.0970941e-01
   2.4248497e-01   5.1362458e-01
   2.4448898e-01   5.1753426e-01
   2.4649299e-01   5.2143845e-01
   2.4849699e-01   5.2533714e-01
   2.5050100e-01   5.2923034e-01
   2.5250501e-01   5.3311804e-01
   2.5450902e-01   5.3700025e-01
   2.5651303e-01   5.4087696e-01
   2.5851703e-01   5.4474819e-01
   2.6052104e-01   5.4861391e-01
   2.6252505e-01   5.5247414e-01
   2.6452906e-01   5.5632888e-01
   2.6653307e-01   5.6017812e-01
   2.6853707e-01   5.6402187e-01
   2.7054108e-01   5.6786013e-01
   2.7254509e-01   5.7169289e-01
   2.7454910e-01   5.7552015e-01
   2.7655311e-01   5.7934193e-01
   2.7855711e-01   5.8315820e-01
   2.8056112e-01   5.8696899e-01
   2.8256513e-01   5.9077428e-01
   2.8456914e-01   5.9457407e-01
   2.8657315e-01   5.9836837e-01
   2.8857715e-01   6.0215718e-01
   2.9058116e-01   6.0594049e-01
   2.9258517e-01   6.0971831e-01
   2.9458918e-01   6.1349063e-01
   2.9659319e-01   6.1725746e-01
   2.9859719e-01   6.2101879e-01
   3.0060120e-01   6.2477464e-01
   3.0260521e-01   6.2852498e-01
   3.0460922e-01   6.3226983e-01
   3.0661323e-01   6.3600919e-01
   3.0861723e-01   6.3974305e-01
   3.1062124e-01   6.4347142e-01
   3.1262525e-01   6.4719430e-01
   3.1462926e-01   6.5091168e-01
   3.1663327e-01   6.5462357e-01
   3.1863727e-01   6.5832996e-01
   3.2064128e-01   6.6203086e-01
   3.2264529e-01   6.6572626e-01
   3.2464930e-01   6.6941617e-01
   3.2665331e-01   6.7310058e-01
   3.2865731e-01   6.7677950e-01
   3.3066132e-01   6.8045293e-01
   3.3266533e-01   6.8412086e-01
   3.3466934e-01   6.8778330e-01
   3.3667335e-01   6.9144024e-01
   3.3867735e-01   6.9509169e-01
   3.4068136e-01   6.9873765e-01
   3.4268537e-01   7.0237811e-01
   3.4468938e-01   7.0601308e-01
   3.4669339e-01   7.0964255e-01
   3.4869739e-01   7.1326653e-01
   3.5070140e-01   7.1688501e-01
   3.5270541e-01   7.2049800e-01
   3.5470942e-01   7.2410549e-01
   3.5671343e-01   7.2770749e-01
   3.5871743e-01   7.3130400e-01
   3.6072144e-01   7.3489501e-01
   3.6272545e-01   7.3848053e-01
   3.6472946e-01   7.4206056e-01
   3.6673347e-01   7.4563508e-01
   3.6873747e-01   7.4920412e-01
   3.7074148e-01   7.5276766e-01
   3.7274549e-01   7.5632571e-01
   3.7474950e-01   7.5987826e-01
   3.7675351e-01   7.6342532e-01
   3.7875752e-01   7.6696688e-01
   3.8076152e-01   7.7050295e-01
   3.8276553e-01   7.7403353e-01
   3.8476954e-01   7.7755861e-01
   3.8677355e-01   7.8107819e-01
   3.8877756e-01   7.8459229e-01
   3.9078156e-01   7.8810088e-01
   3.9278557e-01   7.9160399e-01
   3.9478958e-01   7.9510160e-01
   3.9679359e-01   7.9859371e-01
   3.9879760e-01   8.0208033e-01
   4.0080160e-01   8.0556146e-01
   4.0280561e-01   8.0903709e-01
   4.0480962e-01   8.1250723e-01
   4.0681363e-01   8.1597187e-01
   4.0881764e-01   8.1943102e-01
   4.1082164e-01   8.2288468e-01
   4.1282565e-01   8.2633284e-01
   4.1482966e-01   8.2977551e-01
   4.1683367e-01   8.3321268e-01
   4.1883768e-01   8.3664436e-01
   4.2084168e-01   8.4007054e-01
   4.2284569e-01   8.4349123e-01
   4.2484970e-01   8.4690643e-01
   4.2685371e-01   8.5031613e-01
   4.2885772e-01   8.5372033e-01
   4.3086172e-01   8.5711905e-01
   4.3286573e-01   8.6051227e-01
   4.3486974e-01   8.6389999e-01
   4.3687375e-01   8.6728222e-01
   4.3887776e-01   8.7065895e-01
   4.4088176e-01   8.7403020e-01
   4.4288577e-01   8.7739594e-01
   4.4488978e-01   8.8075620e-01
   4.4689379e-01   8.8411095e-01
   4.4889780e-01   8.8746022e-01
   4.5090180e-01   8.9080399e-01
   4.5290581e-01   8.9414226e-01
   4.5490982e-01   8.9747504e-01
   4.5691383e-01   9.0080233e-01
   4.5891784e-01   9.0412412e-01
   4.6092184e-01   9.0744042e-01
   4.6292585e-01   9.1075123e-01
   4.6492986e-01   9.1405654e-01
   4.6693387e-01   9.1735635e-01
   4.6893788e-01   9.2065067e-01
   4.7094188e-01   9.2393950e-01
   4.7294589e-01   9.2722283e-01
   4.7494990e-01   9.3050067e-01
   4.7695391e-01   9.3377302e-01
   4.7895792e-01   9.3703986e-01
   4.8096192e-01   9.4030122e-01
   4.8296593e-01   9.4355708e-01
   4.8496994e-01   9.4680745e-01
   4.8697395e-01   9.5005232e-01
   4.8897796e-01   9.5329170e-01
   4.9098196e-01   9.5652558e-01
   4.9298597e-01   9.5975397e-01
   4.9498998e-01   9.6297687e-01
   4.9699399e-01   9.6619427e-01
   4.9899800e-01   9.6940618e-01
   5.0100200e-01   9.7141019e-01
   5.0300601e-01   9.7220630e-01
   5.0501002e-01   9.7299691e-01
   5.0701403e-01   9.7378203e-01
   5.0901804e-01   9.7456166e-01
   5.1102204e-01   9.7533579e-01
   5.1302605e-01   9.7610443e-01
   5.1503006e-01   9.7686757e-01
   5.1703407e-01   9.7762522e-01
   5.1903808e-01   9.7837737e-01
   5.2104208e-01   9.7912403e-01
   5.2304609e-01   9.7986520e-01
   5.2505010e-01   9.8060087e-01
   5.2705411e-01   9.8133105e-01
   5.2905812e-01   9.8205573e-01
   5.3106212e-01   9.8277492e-01
   5.3306613e-01   9.8348862e-01
   5.3507014e-01   9.8419682e-01
   5.3707415e-01   9.8489952e-01
   5.3907816e-01   9.8559673e-01
   5.4108216e-01   9.8628845e-01
   5.4308617e-01   9.8697468e-01
   5.4509018e-01   9.8765540e-01
   5.4709419e-01   9.8833064e-01
   5.4909820e-01   9.8900038e-01
   5.5110220e-01   9.8966463e-01
   5.5310621e-01   9.9032338e-01
   5.5511022e-01   9.9097664e-01
   5.5711423e-01   9.9162440e-01
   5.5911824e-01   9.9226667e-01
   5.6112224e-01   9.9290344e-01
   5.6312625e-01   9.9353472e-01
   5.6513026e-01   9.9416051e-01
   5.6713427e-01   9.9478080e-01
   5.6913828e-01   9.9539560e-01
   5.7114228e-01   9.9600490e-01
   5.7314629e-01   9.9660871e-01
   5.7515030e-01   9.9720703e-01
   5.7715431e-01   9.9779985e-01
   5.7915832e-01   9.9838718e-01
   5.8116232e-01   9.9896901e-01
   5.8316633e-01   9.9954535e-01
   5.8517034e-01   1.0001162e+00
   5.8717435e-01   1.0006815e+00
   5.8917836e-01   1.0012414e+00
   5.9118236e-01   1.0017958e+00
   5.9318637e-01   1.0023446e+00
   5.9519038e-01   1.0028880e+00
   5.9719439e-01   1.0034259e+00
   5.9919840e-01   1.0039583e+00
   6.0120240e-01   1.0044851e+00
   6.0320641e-01   1.0050065e+00
   6.0521042e-01   1.0055224e+00
   6.0721443e-01   1.0060328e+00
   6.0921844e-01   1.0065378e+00
   6.1122244e-01   1.0070372e+00
   6.1322645e-01   1.0075311e+00
   6.1523046e-01   1.0080195e+00
   6.1723447e-01   1.0085025e+00
   6.1923848e-01   1.0089799e+00
   6.2124248e-01   1.0094519e+00
   6.2324649e-01   1.0099183e+00
   6.2525050e-01   1.0103793e+00
   6.2725451e-01   1.0108347e+00
   6.2925852e-01   1.0112847e+00
   6.3126253e-01   1.0117292e+00
   6.3326653e-01   1.0121682e+00
   6.3527054e-01   1.0126016e+00
   6.3727455e-01   1.0130296e+00
   6.3927856e-01   1.0134521e+00
   6.4128257e-01   1.0138691e+00
   6.4328657e-01   1.0142806e+00
   6.4529058e-01   1.0146867e+00
   6.4729459e-01   1.0150872e+00
   6.4929860e-01   1.0154822e+00
   6.5130261e-01   1.0158717e+00
   6.5330661e-01   1.0162558e+00
   6.5531062e-01   1.0166343e+00
   6.5731463e-01   1.0170074e+00
   6.5931864e-01   1.0173749e+00
   6.6132265e-01   1.0177370e+00
   6.6332665e-01   1.0180936e+00
   6.6533066e-01   1.0184446e+00
   6.6733467e-01   1.0187902e+00
   6.6933868e-01   1.0191303e+00
   6.7134269e-01   1.0194649e+00
   6.7334669e-01   1.0197940e+00
   6.7535070e-01   1.0201176e+00
   6.7735471e-01   1.0204357e+00
   6.7935872e-01   1.0207483e+00
   6.8136273e-01   1.0210554e+00
   6.8336673e-01   1.0213570e+00
   6.8537074e-01   1.0216532e+00
   6.8737475e-01   1.0219438e+00
   6.8937876e-01   1.0222289e+00
   6.9138277e-01   1.0225086e+00
   6.9338677e-01   1.0227827e+00
   6.9539078e-01   1.0230514e+00
   6.9739479e-01   1.0233146e+00
   6.9939880e-01   1.0235722e+00
   7.0140281e-01   1.0238244e+00
   7.0340681e-01   1.0240711e+00
   7.0541082e-01   1.0243123e+00
   7.0741483e-01   1.0245480e+00
   7.0941884e-01   1.0247782e+00
   7.1142285e-01   1.0250029e+00
   7.1342685e-01   1.0252221e+00
   7.1543086e-01   1.0254358e+00
   7.1743487e-01   1.0256440e+00
   7.1943888e-01   1.0258467e+00
   7.2144289e-01   1.0260440e+00
   7.2344689e-01   1.0262357e+00
   7.2545090e-01   1.0264220e+00
   7.2745491e-01   1.0266027e+00
   7.2945892e-01   1.0267780e+00
   7.3146293e-01   1.0269477e+00
   7.3346693e-01   1.0271120e+00
   7.3547094e-01   1.0272708e+00
   7.3747495e-01   1.0274240e+00
   7.3947896e-01   1.0275718e+00
   7.4148297e-01   1.0277141e+00
   7.4348697e-01   1.0278509e+00
   7.4549098e-01   1.0279822e+00
   7.4749499e-01   1.0281080e+00
   7.4949900e-01   1.0282283e+00
   7.5150301e-01   1.0283432e+00
   7.5350701e-01   1.0284525e+00
   7.5551102e-01   1.0285563e+00
   7.5751503e-01   1.0286546e+00
   7.5951904e-01   1.0287475e+00
   7.6152305e-01   1.0288348e+00
   7.6352705e-01   1.0289167e+00
   7.6553106e-01   1.0289930e+00
   7.6753507e-01   1.0290639e+00
   7.6953908e-01   1.0291293e+00
   7.7154309e-01   1.0291892e+00
   7.7354709e-01   1.0292435e+00
   7.7555110e-01   1.0292924e+00
   7.7755511e-01   1.0293358e+00
   7.7955912e-01   1.0293737e+00
   7.8156313e-01   1.0294061e+00
   7.8356713e-01   1.0294330e+00
   7.8557114e-01   1.0294544e+00
   7.8757515e-01   1.0294704e+00
   7.8957916e-01   1.0294808e+00
   7.9158317e-01   1.0294857e+00
   7.9358717e-01   1.0294852e+00
   7.9559118e-01   1.0294791e+00
   7.9759519e-01   1.0294676e+00
   7.9959920e-01   1.0294505e+00
   8.0160321e-01   1.0294280e+00
   8.0360721e-01   1.0293999e+00
   8.0561122e-01   1.0293664e+00
   8.0761523e-01   1.0293274e+00
   8.0961924e-01   1.0292829e+00
   8.1162325e-01   1.0292329e+00
   8.1362725e-01   1.0291774e+00
   8.1563126e-01   1.0291164e+00
   8.1763527e-01   1.0290499e+00
   8.1963928e-01   1.0289779e+00
   8.2164329e-01   1.0289004e+00
   8.2364729e-01   1.0288174e+00
   8.2565130e-01   1.0287290e+00
   8.2765531e-01   1.0286350e+00
   8.2965932e-01   1.0285355e+00
   8.3166333e-01   1.0284306e+00
   8.3366733e-01   1.0283201e+00
   8.3567134e-01   1.0282042e+00
   8.3767535e-01   1.0280828e+00
   8.3967936e-01   1.0279558e+00
   8.4168337e-01   1.0278234e+00
   8.4368737e-01   1.0276855e+00
   8.4569138e-01   1.0275421e+00
   8.4769539e-01   1.0273932e+00
   8.4969940e-01   1.0272388e+00
   8.5170341e-01   1.0270789e+00
   8.5370741e-01   1.0269135e+00
   8.5571142e-01   1.0267426e+00
   8.5771543e-01   1.0265662e+00
   8.5971944e-01   1.0263844e+00
   8.6172345e-01   1.0261970e+00
   8.6372745e-01   1.0260041e+00
   8.6573146e-01   1.0258058e+00
   8.6773547e-01   1.0256019e+00
   8.6973948e-01   1.0253926e+00
   8.7174349e-01   1.0251777e+00
   8.7374749e-01   1.0249574e+00
   8.7575150e-01   1.0247316e+00
   8.7775551e-01   1.0245003e+00
   8.7975952e-01   1.0242634e+00
   8.8176353e-01   1.0240211e+00
   8.8376754e-01   1.0237733e+00
   8.8577154e-01   1.0235200e+00
   8.8777555e-01   1.0232612e+00
   8.8977956e-01   1.0229970e+00
   8.9178357e-01   1.0227272e+00
   8.9378758e-01   1.0224519e+00
   8.9579158e-01   1.0221711e+00
   8.9779559e-01   1.0218849e+00
   8.9979960e-01   1.0215931e+00
   9.0180361e-01   1.0212959e+00
   9.0380762e-01   1.0209931e+00
   9.0581162e-01   1.0206849e+00
   9.0781563e-01   1.0203711e+00
   9.0981964e-01   1.0200519e+00
   9.1182365e-01   1.0197272e+00
   9.1382766e-01   1.0193970e+00
   9.1583166e-01   1.0190612e+00
   9.1783567e-01   1.0187200e+00
   9.1983968e-01   1.0183733e+00
   9.2184369e-01   1.0180211e+00
   9.2384770e-01   1.0176635e+00
   9.2585170e-01   1.0173003e+00
   9.2785571e-01   1.0169316e+00
   9.2985972e-01   1.0165574e+00
   9.3186373e-01   1.0161778e+00
   9.3386774e-01   1.0157926e+00
   9.3587174e-01   1.0154019e+00
   9.3787575e-01   1.0150058e+00
   9.3987976e-01   1.0146041e+00
   9.4188377e-01   1.0141970e+00
   9.4388778e-01   1.0137844e+00
   9.4589178e-01   1.0133662e+00
   9.4789579e-01   1.0129426e+00
   9.4989980e-01   1.0125135e+00
   9.5190381e-01   1.0120789e+00
   9.5390782e-01   1.0116388e+00
   9.5591182e-01   1.0111932e+00
   9.5791583e-01   1.0107421e+00
   9.5991984e-01   1.0102855e+00
   9.6192385e-01   1.0098234e+00
   9.6392786e-01   1.0093559e+00
   9.6593186e-01   1.0088828e+00
   9.6793587e-01   1.0084042e+00
   9.6993988e-01   1.0079202e+00
   9.7194389e-01   1.0074306e+00
   9.7394790e-01   1.0069356e+00
   9.7595190e-01   1.0064350e+00
   9.7795591e-01   1.0059290e+00
   9.7995992e-01   1.0054175e+00
   9.8196393e-01   1.0049005e+00
   9.8396794e-01   1.0043779e+00
   9.8597194e-01   1.0038499e+00
   9.8797595e-01   1.0033164e+00
   9.8997996e-01   1.0027774e+00
   9.9198397e-01   1.0022329e+00
   9.9398798e-01   1.0016829e+00
   9.9599198e-01   1.0011274e+00
   9.9799599e-01   1.0005665e+00
   1.0000000e+00   1.0000000e+00


==> data/Cylinder_drift_FD.dat <==
   1.2412500e-04   5.3158657e+02   5.5647479e+02   5.5242434e+02   5.5012663e+02
   5.1130000e-02  -2.2560190e+03  -2.3326148e+03  -2.3312477e+03  -2.3293898e+03
   1.0038000e-01  -4.0389286e+03  -3.9873867e+03  -3.9882331e+03  -3.9849670e+03
   1.5233500e-01  -5.4805541e+03  -5.4667832e+03  -5.4765660e+03  -5.4756311e+03
   2.0006000e-01  -5.9383710e+03  -5.9815302e+03  -5.9803744e+03  -5.9858363e+03
   2.5250500e-01  -6.0686692e+03  -6.1597990e+03  -6.1541740e+03  -6.1688023e+03
   2.9444000e-01  -5.7733524e+03  -5.8876083e+03  -5.8774817e+03  -5.8942210e+03
   3.5312500e-01  -4.8907554e+03  -4.9465155e+03  -4.9391286e+03  -4.9474528e+03
   3.9871000e-01  -3.8508391e+03  -3.8312866e+03  -3.8341710e+03  -3.8331883e+03
   4.4519000e-01  -2.5158409e+03  -2.4822592e+03  -2.4873900e+03  -2.4818917e+03
   4.9215500e-01  -9.5993817e+02  -1.0394343e+03  -1.0349409e+03  -1.0276481e+03
   5.5480000e-01   8.4919260e+02   8.2806167e+02   8.2734179e+02   8.3203574e+02
   6.0130000e-01   2.0135115e+03   1.9971847e+03   1.9911305e+03   1.9910021e+03
   6.4685000e-01   2.7971522e+03   2.8396591e+03   2.8330663e+03   2.8321474e+03
   7.0555000e-01   3.3302970e+03   3.3558360e+03   3.3543362e+03   3.3533487e+03
   7.4750000e-01   3.3247812e+03   3.2904228e+03   3.2929733e+03   3.2945650e+03
   7.9995000e-01   2.7911838e+03   2.7370607e+03   2.7325043e+03   2.7347618e+03
   8.4765000e-01   1.8114750e+03   1.8268408e+03   1.8277197e+03   1.8283598e+03
   8.9960000e-01   6.1764476e+02   5.6158813e+02   5.6202058e+02   5.6314976e+02
   9.4885000e-01  -6.9143926e+02  -5.5185218e+02  -5.5336494e+02  -5.5292371e+02
   9.9990000e-01  -3.5475578e+02  -4.9222785e+02  -4.9239360e+02  -4.9248027e+02


==> data/Cylinder_drift_Linear_Regime_1.dat <==
   1.0000000e-06   1.8504609e-07
  -1.0000000e-06   9.0765092e-08


==> data/Cylinder_drift_Linear_Regime_2.dat <==
   1.0000000e-05   6.1063759e-07
  -1.0000000e-05  -3.3759591e-07


==> data/Cylinder_drift_Linear_Regime_3.dat <==
   1.0000000e-04   4.7377816e-06
  -1.0000000e-04  -4.7430979e-06


==> data/Cylinder_drift_Linear_Regime_4.dat <==
   1.0000000e-03   3.3670327e-05
  -1.0000000e-03  -6.1207041e-05


==> data/Cylinder_drift_sensitivity.dat <==
   1.2412569e-04   5.5063849e+02   5.5079182e+02   5.5052644e+02   5.5009573e+02   5.5129894e+02   5.5129680e+02   5.4332155e+02
   6.1881635e-04   3.2991639e+02   3.3001798e+02   3.2983781e+02   3.2957848e+02   3.3036646e+02   3.3038067e+02   3.2777562e+02
   1.6066828e-03   1.2192575e+02   1.2196650e+02   1.2189198e+02   1.2179571e+02   1.2211237e+02   1.2212514e+02   1.2193837e+02
   3.0873265e-03  -7.6195109e+01  -7.6222239e+01  -7.6170752e+01  -7.6110382e+01  -7.6324125e+01  -7.6337947e+01  -7.6676547e+01
   5.0593482e-03  -2.6666237e+02  -2.6676160e+02  -2.6656500e+02  -2.6635333e+02  -2.6715451e+02  -2.6722687e+02  -2.6985922e+02
   7.5202307e-03  -4.5288942e+02  -4.5306209e+02  -4.5270240e+02  -4.5234310e+02  -4.5378703e+02  -4.5395636e+02  -4.6059515e+02
   1.0468323e-02  -6.3753024e+02  -6.3777417e+02  -6.3723566e+02  -6.3673165e+02  -6.3886710e+02  -6.3917735e+02  -6.5112484e+02
   1.3900873e-02  -8.2342949e+02  -8.2373868e+02  -8.2300812e+02  -8.2236182e+02  -8.2522939e+02  -8.2572983e+02  -8.4392268e+02
   1.7813624e-02  -1.0138332e+03  -1.0141977e+03  -1.0132644e+03  -1.0124778e+03  -1.0161094e+03  -1.0168542e+03  -1.0418308e+03
   2.2202717e-02  -1.2107023e+03  -1.2111095e+03  -1.2099674e+03  -1.2090421e+03  -1.2134543e+03  -1.2144945e+03  -1.2465061e+03
   2.7063956e-02  -1.4165526e+03  -1.4169858e+03  -1.4156319e+03  -1.4145698e+03  -1.4197683e+03  -1.4211585e+03  -1.4603991e+03
   3.2393197e-02  -1.6316295e+03  -1.6320680e+03  -1.6305038e+03  -1.6293089e+03  -1.6352817e+03  -1.6370770e+03  -1.6836009e+03
   3.8184987e-02  -1.8575661e+03  -1.8579873e+03  -1.8562186e+03  -1.8548949e+03  -1.8616155e+03  -1.8638660e+03  -1.9178181e+03
   4.4433308e-02  -2.0939932e+03  -2.0943714e+03  -2.0924081e+03  -2.0909616e+03  -2.0983875e+03  -2.1011423e+03  -2.1627640e+03
   5.1131942e-02  -2.3415995e+03  -2.3419071e+03  -2.3397633e+03  -2.3382007e+03  -2.3462751e+03  -2.3495783e+03  -2.4194192e+03
   5.8274285e-02  -2.5975527e+03  -2.5977607e+03  -2.5954556e+03  -2.5937865e+03  -2.6024338e+03  -2.6063226e+03  -2.6850824e+03
   6.5853256e-02  -2.8641206e+03  -2.8641983e+03  -2.8617533e+03  -2.8599872e+03  -2.8691235e+03  -2.8736342e+03  -2.9626796e+03
   7.3861486e-02  -3.1329877e+03  -3.1329055e+03  -3.1303494e+03  -3.1285001e+03  -3.1380162e+03  -3.1431677e+03  -3.2437082e+03
   8.2291234e-02  -3.4138269e+03  -3.4135514e+03  -3.4109111e+03  -3.4089892e+03  -3.4187825e+03  -3.4246063e+03  -3.5393752e+03
   9.1134012e-02  -3.6813860e+03  -3.6808923e+03  -3.6782084e+03  -3.6762344e+03  -3.6861555e+03  -3.6926350e+03  -3.8227580e+03
   1.0038084e-01  -3.9757634e+03  -3.9750136e+03  -3.9723098e+03  -3.9702886e+03  -3.9802474e+03  -3.9874315e+03  -4.1384757e+03
   1.1002253e-01  -4.2169601e+03  -4.2159423e+03  -4.2132818e+03  -4.2112493e+03  -4.2210211e+03  -4.2288162e+03  -4.3995478e+03
   1.2004993e-01  -4.5386757e+03  -4.5373324e+03  -4.5347198e+03  -4.5326615e+03  -4.5422207e+03  -4.5507638e+03  -4.7526634e+03
   1.3045321e-01  -4.7039653e+03  -4.7023351e+03  -4.6998682e+03  -4.6978505e+03  -4.7068578e+03  -4.7158595e+03  -4.9404930e+03
   1.4122164e-01  -5.0695954e+03  -5.0675595e+03  -5.0652147e+03  -5.0631876e+03  -5.0717164e+03  -5.0815260e+03  -5.3527450e+03
   1.5233436e-01  -5.2964047e+03  -5.2940056e+03  -5.2918605e+03  -5.2898754e+03  -5.2976571e+03  -5.3080157e+03  -5.6180606e+03
   1.6378013e-01  -5.3804179e+03  -5.3777076e+03  -5.3758411e+03  -5.3739514e+03  -5.3807114e+03  -5.3913340e+03  -5.7323341e+03
   1.7555720e-01  -5.6670229e+03  -5.6638728e+03  -5.6622715e+03  -5.6604266e+03  -5.6662031e+03  -5.6774455e+03  -6.0767743e+03
   1.8765361e-01  -5.7625066e+03  -5.7590011e+03  -5.7577459e+03  -5.7560045e+03  -5.7605291e+03  -5.7720194e+03  -6.2177151e+03
   2.0005780e-01  -5.9374679e+03  -5.9335444e+03  -5.9326569e+03  -5.9310043e+03  -5.9341979e+03  -5.9460551e+03  -6.4548820e+03
   2.1275766e-01  -6.0121901e+03  -6.0078932e+03  -6.0074211e+03  -6.0058837e+03  -6.0075945e+03  -6.0196128e+03  -6.5889767e+03
   2.2574041e-01  -6.0940242e+03  -6.0893346e+03  -6.0893125e+03  -6.0878915e+03  -6.0879971e+03  -6.1001593e+03  -6.7397936e+03
   2.3899323e-01  -6.1162904e+03  -6.1112332e+03  -6.1116980e+03  -6.1104066e+03  -6.1087931e+03  -6.1209645e+03  -6.8331490e+03
   2.5250313e-01  -6.1138087e+03  -6.1083936e+03  -6.1093716e+03  -6.1082127e+03  -6.1047950e+03  -6.1169002e+03  -6.9081189e+03
   2.6625683e-01  -6.0643171e+03  -6.0585694e+03  -6.0600863e+03  -6.0590662e+03  -6.0537658e+03  -6.0656910e+03  -6.9394255e+03
   2.8024085e-01  -5.9778770e+03  -5.9718172e+03  -5.9738968e+03  -5.9730191e+03  -5.9657634e+03  -5.9774118e+03  -6.9379742e+03
   2.9444140e-01  -5.8475458e+03  -5.8412039e+03  -5.8438622e+03  -5.8431290e+03  -5.8338732e+03  -5.8451373e+03  -6.8956039e+03
   3.0884448e-01  -5.6769185e+03  -5.6703255e+03  -5.6735733e+03  -5.6729847e+03  -5.6617010e+03  -5.6724813e+03  -6.8163379e+03
   3.2343592e-01  -5.4638269e+03  -5.4570201e+03  -5.4608609e+03  -5.4604155e+03  -5.4471028e+03  -5.4572987e+03  -6.6968579e+03
   3.3820128e-01  -5.2105784e+03  -5.2035968e+03  -5.2080280e+03  -5.2077226e+03  -5.1924004e+03  -5.2019175e+03  -6.5387561e+03
   3.5312596e-01  -4.9182986e+03  -4.9111841e+03  -4.9161964e+03  -4.9160266e+03  -4.8987367e+03  -4.9074866e+03  -6.3422210e+03
   3.6819529e-01  -4.5896855e+03  -4.5824805e+03  -4.5880597e+03  -4.5880201e+03  -4.5688198e+03  -4.5767216e+03  -6.1092289e+03
   3.8339452e-01  -4.2258066e+03  -4.2185577e+03  -4.2246808e+03  -4.2247648e+03  -4.2037407e+03  -4.2107204e+03  -5.8392703e+03
   3.9870861e-01  -3.8310415e+03  -3.8237936e+03  -3.8304337e+03  -3.8306336e+03  -3.8078847e+03  -3.8138791e+03  -5.5361029e+03
   4.1412245e-01  -3.4094060e+03  -3.4022042e+03  -3.4093282e+03  -3.4096357e+03  -3.3852805e+03  -3.3902394e+03  -5.2028481e+03
   4.2962093e-01  -2.9639547e+03  -2.9568452e+03  -2.9644124e+03  -2.9648185e+03  -2.9389994e+03  -2.9428818e+03  -4.8408758e+03
   4.4518874e-01  -2.5001004e+03  -2.4931274e+03  -2.5010927e+03  -2.5015879e+03  -2.4744613e+03  -2.4772404e+03  -4.4546405e+03
   4.6081053e-01  -2.0228818e+03  -2.0160854e+03  -2.0244029e+03  -2.0249781e+03  -1.9967025e+03  -1.9983643e+03  -4.0487313e+03
   4.7647093e-01  -1.5370438e+03  -1.5304661e+03  -1.5390787e+03  -1.5397239e+03  -1.5104938e+03  -1.5110389e+03  -3.6258247e+03
   4.9215450e-01  -1.0490758e+03  -1.0427537e+03  -1.0516037e+03  -1.0523091e+03  -1.0223196e+03  -1.0217640e+03  -3.1927919e+03
   5.0784580e-01  -5.6418286e+02  -5.5815208e+02  -5.6717580e+02  -5.6793177e+02  -5.3739462e+02  -5.3576758e+02  -2.7512363e+03
   5.2352937e-01  -8.7858237e+01  -8.2145920e+01  -9.1285277e+01  -9.2083006e+01  -6.1190218e+01  -5.8532126e+01  -2.3076528e+03
   5.3918977e-01   3.7428858e+02   3.7965909e+02   3.7046415e+02   3.6963312e+02   4.0068344e+02   4.0431887e+02  -1.8680090e+03
   5.5481157e-01   8.1733632e+02   8.2234404e+02   8.1315686e+02   8.1230083e+02   8.4330083e+02   8.4784804e+02  -1.4357773e+03
   5.7037935e-01   1.2356684e+03   1.2402981e+03   1.2311805e+03   1.2303072e+03   1.2610546e+03   1.2664365e+03  -1.0159996e+03
   5.8587785e-01   1.6253031e+03   1.6295450e+03   1.6205554e+03   1.6196715e+03   1.6499772e+03   1.6561094e+03  -6.1287038e+02
   6.0129173e-01   1.9820117e+03   1.9858615e+03   1.9770549e+03   1.9761668e+03   2.0058521e+03   2.0126430e+03  -2.3071111e+02
   6.1660573e-01   2.3010854e+03   2.3045418e+03   2.2959747e+03   2.2950884e+03   2.3239698e+03   2.3313175e+03   1.2684057e+02
   6.3180490e-01   2.5807541e+03   2.5838230e+03   2.5755419e+03   2.5746622e+03   2.6025897e+03   2.6103928e+03   4.5617944e+02
   6.4687437e-01   2.8187365e+03   2.8214276e+03   2.8134753e+03   2.8126065e+03   2.8394423e+03   2.8475966e+03   7.5471608e+02
   6.6179918e-01   3.0134348e+03   3.0157619e+03   3.0081759e+03   3.0073218e+03   3.0329448e+03   3.0413456e+03   1.0201633e+03
   6.7656453e-01   3.1625008e+03   3.1644808e+03   3.1572959e+03   3.1564603e+03   3.1807571e+03   3.1892968e+03   1.2501311e+03
   6.9115596e-01   3.2679334e+03   3.2695874e+03   3.2628281e+03   3.2620135e+03   3.2849053e+03   3.2934851e+03   1.4443948e+03
   7.0555904e-01   3.3280387e+03   3.3293898e+03   3.3230781e+03   3.3222874e+03   3.3437017e+03   3.3522215e+03   1.6012115e+03
   7.1975958e-01   3.3462689e+03   3.3473426e+03   3.3414914e+03   3.3407267e+03   3.3606209e+03   3.3689920e+03   1.7219307e+03
   7.3374359e-01   3.3213915e+03   3.3222149e+03   3.3168344e+03   3.3160983e+03   3.3344371e+03   3.3425707e+03   1.8051034e+03
   7.4749729e-01   3.2604046e+03   3.2610053e+03   3.2560954e+03   3.2553893e+03   3.2721724e+03   3.2799983e+03   1.8549583e+03
   7.6100718e-01   3.1582850e+03   3.1586920e+03   3.1542546e+03   3.1535815e+03   3.1687981e+03   3.1762374e+03   1.8676498e+03
   7.7425999e-01   3.0316904e+03   3.0319308e+03   3.0279499e+03   3.0273100e+03   3.0410122e+03   3.0480252e+03   1.8543840e+03
   7.8724273e-01   2.8616558e+03   2.8617593e+03   2.8582358e+03   2.8576342e+03   2.8698103e+03   2.8763168e+03   1.8019481e+03
   7.9994259e-01   2.6894933e+03   2.6894831e+03   2.6863788e+03   2.6858121e+03   2.6965921e+03   2.7026051e+03   1.7389897e+03
   8.1234676e-01   2.4580682e+03   2.4579756e+03   2.4553047e+03   2.4547839e+03   2.4641013e+03   2.4695086e+03   1.6258708e+03
   8.2444316e-01   2.2661490e+03   2.2659879e+03   2.2636770e+03   2.2631908e+03   2.2713047e+03   2.2762110e+03   1.5319280e+03
   8.3622022e-01   1.9793735e+03   1.9791799e+03   1.9772745e+03   1.9768440e+03   1.9835676e+03   1.9877868e+03   1.3629210e+03
   8.4766599e-01   1.7919138e+03   1.7916881e+03   1.7900681e+03   1.7896702e+03   1.7954335e+03   1.7991961e+03   1.2566387e+03
   8.5877869e-01   1.5406621e+03   1.5404323e+03   1.5391190e+03   1.5387693e+03   1.5434743e+03   1.5466617e+03   1.0977973e+03
   8.6954709e-01   1.2346884e+03   1.2344802e+03   1.2334860e+03   1.2331991e+03   1.2367815e+03   1.2392969e+03   8.9268189e+02
   8.7995036e-01   1.0224971e+03   1.0223040e+03   1.0215284e+03   1.0212841e+03   1.0241040e+03   1.0261578e+03   7.4968640e+02
   8.8997774e-01   7.5479377e+02   7.5463834e+02   7.5409866e+02   7.5391285e+02   7.5589103e+02   7.5738454e+02   5.6062381e+02
   8.9961940e-01   5.3435169e+02   5.3423286e+02   5.3387300e+02   5.3373713e+02   5.3506957e+02   5.3611210e+02   4.0173418e+02
   9.0886622e-01   3.0371043e+02   3.0363841e+02   3.0344597e+02   3.0336606e+02   3.0408615e+02   3.0467010e+02   2.3097855e+02
   9.1770898e-01   9.9363237e+01   9.9338308e+01   9.9279117e+01   9.9252020e+01   9.9476187e+01   9.9664556e+01   7.6389337e+01
   9.2613871e-01  -9.5946267e+01  -9.5920987e+01  -9.5867345e+01  -9.5840182e+01  -9.6046042e+01  -9.6225342e+01  -7.4528231e+01
   9.3414692e-01  -2.7005805e+02  -2.6998375e+02  -2.6984225e+02  -2.6976278e+02  -2.7031396e+02  -2.7081155e+02  -2.1183701e+02
   9.4172587e-01  -4.2730614e+02  -4.2718399e+02  -4.2697464e+02  -4.2684379e+02  -4.2767300e+02  -4.2844922e+02  -3.3834597e+02
   9.4886820e-01  -5.6364232e+02  -5.6347560e+02  -5.6321797e+02  -5.6303822e+02  -5.6407802e+02  -5.6508756e+02  -4.5032376e+02
   9.5556682e-01  -6.8000831e+02  -6.7980095e+02  -6.7951182e+02  -6.7928580e+02  -6.8047775e+02  -6.8167868e+02  -5.4801169e+02
   9.6181513e-01  -7.7515452e+02  -7.7491158e+02  -7.7460599e+02  -7.7433732e+02  -7.7562780e+02  -7.7697768e+02  -6.2991089e+02
   9.6760690e-01  -8.4950293e+02  -8.4923003e+02  -8.4892073e+02  -8.4861358e+02  -8.4995598e+02  -8.5141476e+02  -6.9590515e+02
   9.7293613e-01  -9.0294556e+02  -9.0264896e+02  -9.0234669e+02  -9.0200605e+02  -9.0335956e+02  -9.0488864e+02  -7.4546586e+02
   9.7779769e-01  -9.3586813e+02  -9.3555445e+02  -9.3526791e+02  -9.3489951e+02  -9.3622934e+02  -9.3779229e+02  -7.7849670e+02
   9.8218731e-01  -9.4963950e+02  -9.4931534e+02  -9.4905106e+02  -9.4866102e+02  -9.4993919e+02  -9.5150333e+02  -7.9575620e+02
   9.8609999e-01  -9.4439259e+02  -9.4406484e+02  -9.4382769e+02  -9.4342307e+02  -9.4462613e+02  -9.4616028e+02  -7.9699917e+02
   9.8953202e-01  -9.2157503e+02  -9.2125038e+02  -9.2104335e+02  -9.2063162e+02  -9.2174182e+02  -9.2321843e+02  -7.8312083e+02
   9.9248023e-01  -8.8262818e+02  -8.8231304e+02  -8.8213749e+02  -8.8172648e+02  -8.8273116e+02  -8.8412606e+02  -7.5505307e+02
   9.9494129e-01  -8.2835030e+02  -8.2805094e+02  -8.2790690e+02  -8.2750510e+02  -8.2839526e+02  -8.2968653e+02  -7.1321898e+02
   9.9691315e-01  -7.6069836e+02  -7.6042046e+02  -7.6030663e+02  -7.5992254e+02  -7.6069367e+02  -7.6186330e+02  -6.5907543e+02
   9.9839380e-01  -6.8084979e+02  -6.8059867e+02  -6.8051276e+02  -6.8015521e+02  -6.8080576e+02  -6.8183830e+02  -5.9345742e+02
   9.9938176e-01  -5.9031870e+02  -5.9009915e+02  -5.9003799e+02  -5.8971586e+02  -5.9024715e+02  -5.9113011e+02  -5.1753010e+02
   9.9987621e-01  -4.9070436e+02  -4.9052055e+02  -4.9048035e+02  -4.9020239e+02  -4.9061813e+02  -4.9134194e+02  -4.3258520e+02


==> data/Cylinder_inver_FD.dat <==
   1.2412500e-04   2.5948691e-01  -4.0071219e-02  -5.3784012e-03  -1.4714973e-03
   5.1130000e-02   1.5357264e-01   5.8891742e-02   5.5359324e-02   3.6871297e-02
   1.0038000e-01  -3.5908406e-01   3.0987402e-02   4.7937564e-02   2.6093105e-02
   1.5233500e-01  -2.9456147e-01   4.0043250e-02  -9.3565283e-03  -1.1132768e-02
   2.0006000e-01  -2.5230627e-01  -1.0693619e-02  -6.2642733e-02  -6.2317795e-02
   2.5250500e-01   1.0525077e-01  -1.4577617e-01  -1.3320844e-01  -1.3503715e-01
   2.9444000e-01  -7.4174570e-02  -1.4849960e-01  -1.7359582e-01  -1.8571803e-01
   3.5312500e-01  -1.1692243e-01  -2.7262625e-01  -2.3105502e-01  -2.4303189e-01
   3.9871000e-01  -4.2140743e-01  -2.7085592e-01  -2.6796009e-01  -2.7267120e-01
   4.4519000e-01  -3.7368890e-01  -2.8319232e-01  -2.9218623e-01  -2.8983026e-01
   4.9215500e-01  -5.2714959e-01  -3.0631631e-01  -2.9595318e-01  -2.9117665e-01
   5.5480000e-01  -5.9237544e-01  -2.9677131e-01  -2.6479778e-01  -2.6656962e-01
   6.0130000e-01  -1.1567774e-01  -2.6689104e-01  -2.3130463e-01  -2.2908406e-01
   6.4685000e-01  -1.8395682e-01  -2.4392489e-01  -1.8609891e-01  -1.9126759e-01
   7.0555000e-01  -5.6374377e-01  -1.5730562e-01  -1.2148401e-01  -1.3279501e-01
   7.4750000e-01  -1.7286054e-01  -9.1562257e-02  -8.3276174e-02  -8.9001616e-02
   7.9995000e-01   2.4566306e-01  -3.5327240e-02  -3.6701129e-02  -4.8525060e-02
   8.4765000e-01   3.3822121e-01   3.2618514e-02  -6.9500073e-03  -1.7978285e-02
   8.9960000e-01  -1.6927680e-01   1.3626378e-02   8.7603108e-03  -1.9191838e-03
   9.4885000e-01  -3.4022281e-01  -1.3786674e-02   6.4058450e-03  -2.7887060e-04
   9.9990000e-01   2.4441691e-01   2.4967010e-02  -7.2222125e-03  -8.9441928e-03


==> data/Cylinder_inver_sensitivity.dat <==
   1.2412569e-04  -1.2179244e-03  -2.3686223e-04  -2.3646720e-04  -8.0517722e-04  -8.0096221e-04  -9.7433950e-04   2.4317250e-03
   6.1881635e-04  -1.4386973e-03  -5.8189406e-04  -5.8170307e-04  -8.0818330e-04  -9.3793365e-04  -1.1509579e-03   9.1104355e-04
   1.6066828e-03  -7.9721962e-04  -3.7107000e-04  -3.7109193e-04  -4.2871514e-04  -5.2161241e-04  -6.3777569e-04   1.3226697e-04
   3.0873265e-03   6.6144408e-04   3.2123535e-04   3.2136122e-04   3.5357452e-04   4.3588566e-04   5.2915527e-04   4.3221804e-05
   5.0593482e-03   2.8563233e-03   1.3932033e-03   1.3942483e-03   1.5445512e-03   1.8991755e-03   2.2850586e-03   5.7055381e-04
   7.5202307e-03   5.6868939e-03   2.7255855e-03   2.7287566e-03   3.1430220e-03   3.8200436e-03   4.5495151e-03   1.6214960e-03
   1.0468323e-02   9.0194403e-03   4.1788090e-03   4.1857661e-03   5.1309300e-03   6.1277183e-03   7.2155523e-03   3.0850110e-03
   1.3900873e-02   1.2704119e-02   5.6022724e-03   5.6151323e-03   7.4803775e-03   8.7394704e-03   1.0163295e-02   4.8391360e-03
   1.7813624e-02   1.6584521e-02   6.8439876e-03   6.8652674e-03   1.0157479e-02   1.1567198e-02   1.3267617e-02   6.7573910e-03
   2.2202717e-02   2.0487602e-02   7.7490681e-03   7.7816677e-03   1.3113223e-02   1.4508627e-02   1.6390081e-02   8.7079795e-03
   2.7063956e-02   2.4251666e-02   8.1717879e-03   8.2189775e-03   1.6300519e-02   1.7468017e-02   1.9401333e-02   1.0569067e-02
   3.2393197e-02   2.7690548e-02   7.9713216e-03   8.0365919e-03   1.9648402e-02   2.0331258e-02   2.2152438e-02   1.2211156e-02
   3.8184987e-02   3.0655313e-02   7.0260772e-03   7.1131707e-03   2.3101871e-02   2.3004402e-02   2.4524250e-02   1.3524624e-02
   4.4433308e-02   3.2994664e-02   5.2348840e-03   5.3476214e-03   2.6589845e-02   2.5388448e-02   2.6395731e-02   1.4410654e-02
   5.1131942e-02   3.4579627e-02   2.5018921e-03   2.6442566e-03   3.0056136e-02   2.7401396e-02   2.7663702e-02   1.4782197e-02
   5.8274285e-02   3.5284039e-02  -1.2193169e-03  -1.0435673e-03   3.3414113e-02   2.8951364e-02   2.8227231e-02   1.4567460e-02
   6.5853256e-02   3.5016204e-02  -6.0176861e-03  -5.8044789e-03   3.6634132e-02   2.9984693e-02   2.8012963e-02   1.3704464e-02
   7.3861486e-02   3.3682790e-02  -1.1833304e-02  -1.1579504e-02   3.9586844e-02   3.0410606e-02   2.6946232e-02   1.2158973e-02
   8.2291234e-02   3.1216151e-02  -1.8846978e-02  -1.8548224e-02   4.2325181e-02   3.0216099e-02   2.4972921e-02   9.8717589e-03
   9.1134012e-02   2.7585438e-02  -2.6695736e-02  -2.6350827e-02   4.4571238e-02   2.9288860e-02   2.2068350e-02   6.8882523e-03
   1.0038084e-01   2.2693696e-02  -3.6038667e-02  -3.5641293e-02   4.6673181e-02   2.7705467e-02   1.8154956e-02   3.0664089e-03
   1.1002253e-01   1.6711872e-02  -4.5528447e-02  -4.5082706e-02   4.7872974e-02   2.5280406e-02   1.3369497e-02  -1.3019787e-03
   1.2004993e-01   9.1945625e-03  -5.7501784e-02  -5.6994325e-02   4.9332937e-02   2.2211749e-02   7.3556500e-03  -6.7733452e-03
   1.3045321e-01   1.0577483e-03  -6.7690834e-02  -6.7139417e-02   4.8993204e-02   1.8208279e-02   8.4619866e-04  -1.2260991e-02
   1.4122164e-01  -9.2731828e-03  -8.2642090e-02  -8.2017530e-02   4.9851453e-02   1.3580310e-02  -7.4185462e-03  -1.9495673e-02
   1.5233436e-01  -2.0081235e-02  -9.5947371e-02  -9.5265526e-02   4.9128101e-02   8.1641227e-03  -1.6064988e-02  -2.6705775e-02
   1.6378013e-01  -3.0982418e-02  -1.0709073e-01  -1.0636974e-01   4.6806849e-02   2.1357809e-03  -2.4785934e-02  -3.3616280e-02
   1.7555720e-01  -4.4664601e-02  -1.2360323e-01  -1.2281158e-01   4.5541961e-02  -4.8499160e-03  -3.5731681e-02  -4.2615739e-02
   1.8765361e-01  -5.7735030e-02  -1.3665663e-01  -1.3581984e-01   4.2440398e-02  -1.2194844e-02  -4.6188024e-02  -5.0759808e-02
   2.0005780e-01  -7.2706074e-02  -1.5244044e-01  -1.5154462e-01   3.9389416e-02  -2.0435411e-02  -5.8164859e-02  -6.0147462e-02
   2.1275766e-01  -8.7531066e-02  -1.6652964e-01  -1.6558789e-01   3.5271521e-02  -2.8986907e-02  -7.0024853e-02  -6.9142303e-02
   2.2574041e-01  -1.0339856e-01  -1.8152385e-01  -1.8053351e-01   3.0747626e-02  -3.8186840e-02  -8.2718849e-02  -7.8676501e-02
   2.3899323e-01  -1.1931783e-01  -1.9560055e-01  -1.9456877e-01   2.5494495e-02  -4.7676177e-02  -9.5454260e-02  -8.8003286e-02
   2.5250313e-01  -1.3565989e-01  -2.0958160e-01  -2.0851081e-01   1.9725512e-02  -5.7558015e-02  -1.0852791e-01  -9.7403167e-02
   2.6625683e-01  -1.5193225e-01  -2.2272347e-01  -2.2162017e-01   1.3389751e-02  -6.7617400e-02  -1.2154580e-01  -1.0652911e-01
   2.8024085e-01  -1.6814803e-01  -2.3518770e-01  -2.3405640e-01   6.5848428e-03  -7.7825002e-02  -1.3451843e-01  -1.1539134e-01
   2.9444140e-01  -1.8401161e-01  -2.4664343e-01  -2.4549058e-01  -6.5056907e-04  -8.8031753e-02  -1.4720929e-01  -1.2379885e-01
   3.0884448e-01  -1.9941668e-01  -2.5706245e-01  -2.5589392e-01  -8.2377167e-03  -9.8161072e-02  -1.5953334e-01  -1.3169303e-01
   3.2343592e-01  -2.1412870e-01  -2.6622244e-01  -2.6504503e-01  -1.6104852e-02  -1.0806817e-01  -1.7130296e-01  -1.3892262e-01
   3.3820128e-01  -2.2800029e-01  -2.7404893e-01  -2.7286926e-01  -2.4168515e-02  -1.1765691e-01  -1.8240023e-01  -1.4541332e-01
   3.5312596e-01  -2.4086479e-01  -2.8042489e-01  -2.7924982e-01  -3.2342690e-02  -1.2681666e-01  -1.9269183e-01  -1.5106494e-01
   3.6819529e-01  -2.5259406e-01  -2.8529851e-01  -2.8413474e-01  -4.0545313e-02  -1.3545721e-01  -2.0207525e-01  -1.5581763e-01
   3.8339452e-01  -2.6295267e-01  -2.8849668e-01  -2.8735130e-01  -4.8659940e-02  -1.4342649e-01  -2.1036214e-01  -1.5954394e-01
   3.9870861e-01  -2.7187366e-01  -2.9004323e-01  -2.8892283e-01  -5.6600825e-02  -1.5066252e-01  -2.1749893e-01  -1.6222717e-01
   4.1412245e-01  -2.7927348e-01  -2.8993968e-01  -2.8885055e-01  -6.4285407e-02  -1.5709325e-01  -2.2341878e-01  -1.6384098e-01
   4.2962093e-01  -2.8497134e-01  -2.8808996e-01  -2.8703829e-01  -7.1602311e-02  -1.6259104e-01  -2.2797707e-01  -1.6430837e-01
   4.4518874e-01  -2.8892888e-01  -2.8455179e-01  -2.8354332e-01  -7.8467344e-02  -1.6710552e-01  -2.3114311e-01  -1.6364030e-01
   4.6081053e-01  -2.9116978e-01  -2.7943022e-01  -2.7846950e-01  -8.4821944e-02  -1.7062589e-01  -2.3293583e-01  -1.6188334e-01
   4.7647093e-01  -2.9152816e-01  -2.7266664e-01  -2.7175827e-01  -9.0541551e-02  -1.7302494e-01  -2.3322253e-01  -1.5898485e-01
   4.9215450e-01  -2.9024165e-01  -2.6455160e-01  -2.6369967e-01  -9.5640617e-02  -1.7442069e-01  -2.3219332e-01  -1.5511280e-01
   5.0784580e-01  -2.8702583e-01  -2.5491419e-01  -2.5412203e-01  -9.9949993e-02  -1.7461171e-01  -2.2962066e-01  -1.5016346e-01
   5.2352937e-01  -2.8211373e-01  -2.4404799e-01  -2.4331766e-01  -1.0348632e-01  -1.7371350e-01  -2.2569099e-01  -1.4430040e-01
   5.3918977e-01  -2.7565347e-01  -2.3216207e-01  -2.3149510e-01  -1.0623891e-01  -1.7179092e-01  -2.2052277e-01  -1.3765246e-01
   5.5481157e-01  -2.6761998e-01  -2.1929393e-01  -2.1869141e-01  -1.0814185e-01  -1.6880367e-01  -2.1409598e-01  -1.3025364e-01
   5.7037935e-01  -2.5815650e-01  -2.0563972e-01  -2.0510185e-01  -1.0918776e-01  -1.6481596e-01  -2.0652520e-01  -1.2222742e-01
   5.8587785e-01  -2.4744632e-01  -1.9140143e-01  -1.9092750e-01  -1.0940164e-01  -1.5992054e-01  -1.9795705e-01  -1.1370782e-01
   6.0129173e-01  -2.3565944e-01  -1.7677070e-01  -1.7635936e-01  -1.0880273e-01  -1.5420210e-01  -1.8852755e-01  -1.0482356e-01
   6.1660573e-01  -2.2282355e-01  -1.6182846e-01  -1.6147784e-01  -1.0735685e-01  -1.4766017e-01  -1.7825884e-01  -9.5641846e-02
   6.3180490e-01  -2.0927321e-01  -1.4687086e-01  -1.4657816e-01  -1.0517479e-01  -1.4049204e-01  -1.6741857e-01  -8.6358065e-02
   6.4687437e-01  -1.9516410e-01  -1.3204319e-01  -1.3180521e-01  -1.0229500e-01  -1.3278573e-01  -1.5613128e-01  -7.7080010e-02
   6.6179918e-01  -1.8067334e-01  -1.1750498e-01  -1.1731806e-01  -9.8775204e-02  -1.2464417e-01  -1.4453867e-01  -6.7924401e-02
   6.7656453e-01  -1.6591620e-01  -1.0336825e-01  -1.0322837e-01  -9.4642371e-02  -1.1612822e-01  -1.3273296e-01  -5.8981418e-02
   6.9115596e-01  -1.5117033e-01  -8.9831943e-02  -8.9734726e-02  -9.0030551e-02  -1.0742298e-01  -1.2093627e-01  -5.0386573e-02
   7.0555904e-01  -1.3652968e-01  -7.6976248e-02  -7.6917148e-02  -8.4967186e-02  -9.8581653e-02  -1.0922374e-01  -4.2211592e-02
   7.1975958e-01  -1.2220955e-01  -6.4927428e-02  -6.4901795e-02  -7.9577902e-02  -8.9754294e-02  -9.7767641e-02  -3.4546081e-02
   7.3374359e-01  -1.0830744e-01  -5.3760856e-02  -5.3763909e-02  -7.3897167e-02  -8.0997512e-02  -8.6645955e-02  -2.7459174e-02
   7.4749729e-01  -9.5018316e-02  -4.3548180e-02  -4.3575325e-02  -6.8078008e-02  -7.2464534e-02  -7.6014653e-02  -2.0997324e-02
   7.6100718e-01  -8.2355678e-02  -3.4333375e-02  -3.4379831e-02  -6.2087286e-02  -6.4144204e-02  -6.5884542e-02  -1.5218355e-02
   7.7425999e-01  -7.0586861e-02  -2.6148658e-02  -2.6210342e-02  -5.6196835e-02  -5.6275925e-02  -5.6469489e-02  -1.0119122e-02
   7.8724273e-01  -5.9506721e-02  -1.9002039e-02  -1.9074217e-02  -5.0154164e-02  -4.8654080e-02  -4.7605377e-02  -5.7659077e-03
   7.9994259e-01  -4.9629674e-02  -1.2878867e-02  -1.2958599e-02  -4.4563307e-02  -4.1775311e-02  -3.9703739e-02  -2.0641191e-03
   8.1234676e-01  -4.0271047e-02  -7.7833488e-03  -7.8655186e-03  -3.8621335e-02  -3.4975665e-02  -3.2216838e-02   8.3335394e-04
   8.2444316e-01  -3.2527388e-02  -3.6001456e-03  -3.6839635e-03  -3.3697691e-02  -2.9352076e-02  -2.6021911e-02   3.2289266e-03
   8.3622022e-01  -2.4905574e-02  -4.5042566e-04  -5.2954379e-04  -2.7950383e-02  -2.3418594e-02  -1.9924459e-02   4.7064474e-03
   8.4766599e-01  -1.9351756e-02   2.0334165e-03   1.9566331e-03  -2.3959786e-02  -1.9188614e-02  -1.5481405e-02   5.9766944e-03
   8.5877869e-01  -1.4160871e-02   3.6191993e-03   3.5493658e-03  -1.9541362e-02  -1.4929617e-02  -1.1328697e-02   6.4783881e-03
   8.6954709e-01  -9.4773164e-03   4.2955733e-03   4.2368739e-03  -1.4846013e-02  -1.0773004e-02  -7.5818531e-03   6.2114971e-03
   8.7995036e-01  -6.3502414e-03   4.6693323e-03   4.6186260e-03  -1.1648375e-02  -7.9732169e-03  -5.0801931e-03   5.9586795e-03
   8.8997774e-01  -3.6285682e-03   4.2218834e-03   4.1830599e-03  -8.1325912e-03  -5.2107625e-03  -2.9028545e-03   4.9788450e-03
   8.9961940e-01  -1.8570094e-03   3.5061663e-03   3.4777932e-03  -5.4447624e-03  -3.2365628e-03  -1.4856075e-03   3.9153002e-03
   9.0886622e-01  -6.6184650e-04   2.2755295e-03   2.2589420e-03  -2.9195770e-03  -1.5885021e-03  -5.2947720e-04   2.4424665e-03
   9.1770898e-01  -9.3414946e-05   8.3212851e-04   8.2656623e-04  -9.0025117e-04  -4.4121426e-04  -7.4731957e-05   8.6723186e-04
   9.2613871e-01  -2.5784114e-05  -8.8524504e-04  -8.7975478e-04   8.1713105e-04   3.5196776e-04  -2.0627291e-05  -9.0189378e-04
   9.3414692e-01  -3.8795697e-04  -2.7118723e-03  -2.6961170e-03   2.1575007e-03   7.8922139e-04  -3.1036557e-04  -2.7145872e-03
   9.4172587e-01  -1.1015758e-03  -4.6282360e-03  -4.6028731e-03   3.1922379e-03   9.3696463e-04  -8.8126066e-04  -4.5685955e-03
   9.4886820e-01  -2.0796822e-03  -6.5344325e-03  -6.5004628e-03   3.9250016e-03   8.3522648e-04  -1.6637458e-03  -6.3788684e-03
   9.5556682e-01  -3.2499610e-03  -8.3869079e-03  -8.3453651e-03   4.3961524e-03   5.3376261e-04  -2.5999688e-03  -8.1143234e-03
   9.6181513e-01  -4.5321421e-03  -1.0117886e-02  -1.0069958e-02   4.6313206e-03   7.9217476e-05  -3.6257137e-03  -9.7187907e-03
   9.6760690e-01  -5.8580919e-03  -1.1684019e-02  -1.1630932e-02   4.6652134e-03  -4.8319638e-04  -4.6864735e-03  -1.1158036e-02
   9.7293613e-01  -7.1584558e-03  -1.3037073e-02  -1.2980115e-02   4.5288417e-03  -1.1094127e-03  -5.7267646e-03  -1.2391955e-02
   9.7779769e-01  -8.3706377e-03  -1.4138698e-02  -1.4079175e-02   4.2544309e-03  -1.7579534e-03  -6.6965101e-03  -1.3388622e-02
   9.8218731e-01  -9.4454953e-03  -1.4968974e-02  -1.4908140e-02   3.8767799e-03  -2.3919968e-03  -7.5563963e-03  -1.4132426e-02
   9.8609999e-01  -1.0326646e-02  -1.5492551e-02  -1.5431678e-02   3.4231253e-03  -2.9752085e-03  -8.2613170e-03  -1.4592378e-02
   9.8953202e-01  -1.0975694e-02  -1.5698304e-02  -1.5638589e-02   2.9239774e-03  -3.4774530e-03  -8.7805549e-03  -1.4759442e-02
   9.9248023e-01  -1.1360661e-02  -1.5579511e-02  -1.5522068e-02   2.4068398e-03  -3.8728724e-03  -9.0885291e-03  -1.4628031e-02
   9.9494129e-01  -1.1447552e-02  -1.5122593e-02  -1.5068491e-02   1.8943799e-03  -4.1367522e-03  -9.1580420e-03  -1.4185620e-02
   9.9691315e-01  -1.1222999e-02  -1.4338194e-02  -1.4288375e-02   1.4099027e-03  -4.2530601e-03  -8.9783992e-03  -1.3441816e-02
   9.9839380e-01  -1.0670692e-02  -1.3227983e-02  -1.3183306e-02   9.7118704e-04  -4.2071010e-03  -8.5365532e-03  -1.2397476e-02
   9.9938176e-01  -9.7846549e-03  -1.1803477e-02  -1.1764697e-02   5.9423211e-04  -3.9891258e-03  -7.8277239e-03  -1.1062326e-02
   9.9987621e-01  -8.5679616e-03  -1.0082861e-02  -1.0050611e-02   2.9158209e-04  -3.5948872e-03  -6.8543693e-03  -9.4520387e-03


==> data/DARPA_Primal_Wave_Cut_0D.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.5449265e+00   1.0631841e-06
  -9.0409550e+00   1.1726515e-06
  -8.5369605e+00   1.0768687e-06
  -8.0329890e+00   1.1042355e-06
  -7.5290174e+00   1.1863361e-06
  -7.0250459e+00   1.2684343e-06
  -6.5210744e+00   1.3779017e-06
  -6.0170799e+00   1.5421028e-06
  -5.5131084e+00   1.7884022e-06
  -5.0091368e+00   2.1578512e-06
  -4.5051653e+00   2.7051882e-06
  -4.0011938e+00   3.5946051e-06
  -3.4971993e+00   4.9081956e-06
  -2.9932277e+00   7.3438476e-06
  -2.4892562e+00   1.1298324e-05
  -1.9852824e+00   1.6621143e-05
  -1.7332943e+00   2.6432048e-05
  -1.4813062e+00   3.9800735e-05
  -1.2293182e+00   5.1212580e-05
  -1.1033242e+00   6.9083104e-05
  -9.7733012e-01   9.7448577e-05
  -8.5133609e-01   1.2140817e-04
  -7.8833792e-01   1.4181015e-04
  -7.2534206e-01   1.6098049e-04
  -6.9384298e-01   1.7573118e-04
  -6.6234389e-01   1.9548990e-04
  -6.3084711e-01   2.1449587e-04
  -6.1509642e-01   2.2823416e-04
  -5.9934803e-01   2.3953627e-04
  -5.9147383e-01   2.4713039e-04
  -5.8359963e-01   2.5417815e-04
  -5.7572314e-01   2.6163453e-04
  -5.6784894e-01   2.6940771e-04
  -5.5997475e-01   2.7747934e-04
  -5.5210055e-01   2.8585399e-04
  -5.4422635e-01   2.9451561e-04
  -5.3634986e-01   3.0347796e-04
  -5.2847567e-01   3.1271579e-04
  -5.2060147e-01   3.2226584e-04
  -5.1272727e-01   3.3210514e-04
  -5.0485308e-01   3.4227043e-04
  -4.9697658e-01   3.5275253e-04
  -4.8910239e-01   3.6357668e-04
  -4.8122819e-01   3.7476814e-04
  -4.7335399e-01   3.8634527e-04
  -4.6547980e-01   3.9831726e-04
  -4.5760560e-01   4.1072773e-04
  -4.4972911e-01   4.2357668e-04
  -4.4185491e-01   4.3691919e-04
  -4.3398072e-01   4.5076676e-04
  -4.2610652e-01   4.6514692e-04
  -4.1823232e-01   4.8008953e-04
  -4.1035583e-01   4.9563361e-04
  -4.0248163e-01   5.1180670e-04
  -3.9460744e-01   5.2865243e-04
  -3.8673324e-01   5.4620753e-04
  -3.7885904e-01   5.6452938e-04
  -3.7098255e-01   5.8367309e-04
  -3.6310836e-01   6.0370523e-04
  -3.5523416e-01   6.2466713e-04
  -3.4735996e-01   6.4665748e-04
  -3.3948577e-01   6.6975436e-04
  -3.3161157e-01   6.9404270e-04
  -3.2373508e-01   7.1963039e-04
  -3.1586088e-01   7.4661387e-04
  -3.0798669e-01   7.7513085e-04
  -3.0011249e-01   8.0527548e-04
  -2.9223829e-01   8.3721074e-04
  -2.8436180e-01   8.7106290e-04
  -2.7648760e-01   9.0699725e-04
  -2.6861341e-01   9.4518595e-04
  -2.6073921e-01   9.8581267e-04
  -2.5286501e-01   1.0290381e-03
  -2.4499082e-01   1.0752870e-03
  -2.3711433e-01   1.1240542e-03
  -2.2924036e-01   1.1749839e-03
  -2.2136593e-01   1.2288567e-03
  -2.1349128e-01   1.2861892e-03
  -2.0561662e-01   1.3477227e-03
  -1.9774197e-01   1.4144421e-03
  -1.8986731e-01   1.4875666e-03
  -1.8199265e-01   1.5686823e-03
  -1.7411800e-01   1.6598255e-03
  -1.6749977e-01   1.7467011e-03
  -1.6624334e-01   1.7636019e-03
  -1.5836892e-01   1.8750666e-03
  -1.5049426e-01   1.9909780e-03
  -1.4261961e-01   2.1122658e-03
  -1.3474495e-01   2.2398232e-03
  -1.2687029e-01   2.3745868e-03
  -1.1899564e-01   2.5175849e-03
  -1.1112098e-01   2.6693756e-03
  -1.0324656e-01   2.8323921e-03
  -9.5371901e-02   3.0042929e-03
  -8.7497245e-02   3.1810376e-03
  -7.9622590e-02   3.3708219e-03
  -7.1747934e-02   3.5884527e-03
  -6.8664141e-02   3.6874426e-03
  -6.3873278e-02   3.8405188e-03
  -5.5998623e-02   4.0924242e-03
  -4.8124197e-02   4.3449725e-03
  -4.0249541e-02   4.5996556e-03
  -3.2374885e-02   4.8607668e-03
  -2.4500230e-02   5.1130165e-03
  -1.6625597e-02   5.3593434e-03
  -8.7720156e-03   5.6281680e-03
  -8.7509642e-03   5.6289486e-03
  -8.7634068e-04   5.8924242e-03
   6.9982782e-03   6.1204775e-03
   1.4872911e-02   6.3133609e-03
   2.2747521e-02   6.4677227e-03
   3.0622130e-02   6.5779155e-03
   3.8496786e-02   6.6376263e-03
   4.6371442e-02   6.6438246e-03
   5.4246097e-02   6.5863866e-03
   6.2120753e-02   6.4545455e-03
   6.9995179e-02   6.2453168e-03
   7.7869835e-02   5.9735996e-03
   8.5461433e-02   5.6281680e-03
   8.5744490e-02   5.6140725e-03
   9.3619146e-02   5.1826905e-03
   1.0149380e-01   4.6958678e-03
   1.0936846e-01   4.1933884e-03
   1.1648737e-01   3.6874426e-03
   1.1724311e-01   3.6283976e-03
   1.2511754e-01   2.9581956e-03
   1.3299219e-01   2.3241736e-03
   1.3959757e-01   1.7467011e-03
   1.4086685e-01   1.6258792e-03
   1.4874151e-01   8.6448118e-04
   1.5661616e-01   1.5672498e-04
   1.5986157e-01  -1.9403398e-04
   1.6449082e-01  -6.8881084e-04
   1.7236547e-01  -1.4498921e-03
   1.7906015e-01  -2.1347842e-03
   1.8023990e-01  -2.2661846e-03
   1.8811455e-01  -3.0873049e-03
   1.9598921e-01  -3.8475895e-03
   1.9787489e-01  -4.0755280e-03
   2.0386387e-01  -4.7493343e-03
   2.1173852e-01  -5.5066575e-03
   2.1668113e-01  -6.0162534e-03
   2.1961318e-01  -6.3274105e-03
   2.2748783e-01  -7.0757576e-03
   2.3536272e-01  -7.7685950e-03
   2.3712810e-01  -7.9570018e-03
   2.4323691e-01  -8.5581726e-03
   2.5111111e-01  -9.1986226e-03
   2.5898531e-01  -9.7952020e-03
   2.6015152e-01  -9.8977273e-03
   2.6686180e-01  -1.0434665e-02
   2.7473600e-01  -1.0952135e-02
   2.8261019e-01  -1.1385996e-02
   2.9048439e-01  -1.1827204e-02
   2.9068641e-01  -1.1838476e-02
   2.9835859e-01  -1.2224656e-02
   3.0623508e-01  -1.2533104e-02
   3.1410927e-01  -1.2771511e-02
   3.2198347e-01  -1.2939325e-02
   3.2985767e-01  -1.3043641e-02
   3.3773186e-01  -1.3081107e-02
   3.4560606e-01  -1.3052916e-02
   3.5348255e-01  -1.2962948e-02
   3.6135675e-01  -1.2801768e-02
   3.6923095e-01  -1.2563935e-02
   3.7710514e-01  -1.2260859e-02
   3.8497934e-01  -1.1868825e-02
   3.8544536e-01  -1.1838476e-02
   3.9285583e-01  -1.1381313e-02
   4.0073003e-01  -1.0869421e-02
   4.0860422e-01  -1.0333907e-02
   4.1374197e-01  -9.8977273e-03
   4.1647842e-01  -9.6554867e-03
   4.2435262e-01  -8.9589991e-03
   4.3222911e-01  -8.2702479e-03
   4.3489440e-01  -7.9570018e-03
   4.4010331e-01  -7.3694215e-03
   4.4797750e-01  -6.5688935e-03
   4.5265611e-01  -6.0162534e-03
   4.5585170e-01  -5.6303260e-03
   4.6372590e-01  -4.7518595e-03
   4.6907025e-01  -4.0755280e-03
   4.7160009e-01  -3.7422176e-03
   4.7947658e-01  -2.8107668e-03
   4.8458448e-01  -2.1347842e-03
   4.8735078e-01  -1.7583012e-03
   4.9522498e-01  -8.1064738e-04
   4.9983012e-01  -1.9403398e-04
   5.0309917e-01   2.4873278e-04
   5.1097337e-01   1.1809917e-03
   5.1536042e-01   1.7467011e-03
   5.1884986e-01   2.1982943e-03
   5.2672406e-01   3.0857668e-03
   5.3190771e-01   3.6874426e-03
   5.3459826e-01   4.0079660e-03
   5.4247245e-01   4.8277319e-03
   5.5034665e-01   5.5845041e-03
   5.5074151e-01   5.6281680e-03
   5.5822084e-01   6.3530073e-03
   5.6609734e-01   6.9640037e-03
   5.7397153e-01   7.4971304e-03
   5.7502755e-01   7.5689164e-03
   5.8184573e-01   7.9965335e-03
   5.8971993e-01   8.3676538e-03
   5.9759412e-01   8.6340220e-03
   6.0547062e-01   8.8098485e-03
   6.1334481e-01   8.8766070e-03
   6.2121901e-01   8.8405877e-03
   6.2909320e-01   8.7151745e-03
   6.3696740e-01   8.4778696e-03
   6.4484389e-01   8.1437787e-03
   6.5271809e-01   7.7196281e-03
   6.5486915e-01   7.5689164e-03
   6.6059229e-01   7.1734160e-03
   6.6846648e-01   6.5750459e-03
   6.7634068e-01   5.9599174e-03
   6.7986455e-01   5.6281680e-03
   6.8421488e-01   5.2147153e-03
   6.9209137e-01   4.4794077e-03
   6.9996556e-01   3.6915519e-03
   6.9999770e-01   3.6874426e-03
   7.0783976e-01   2.8075758e-03
   7.1571396e-01   1.9808517e-03
   7.1750689e-01   1.7467011e-03
   7.2358815e-01   1.0035193e-03
   7.3146465e-01   1.2235239e-04
   7.3382691e-01  -1.9403398e-04
   7.3933884e-01  -8.9619376e-04
   7.4721304e-01  -1.8227479e-03
   7.4946511e-01  -2.1347842e-03
   7.5508724e-01  -2.8697888e-03
   7.6296143e-01  -3.8443067e-03
   7.6455693e-01  -4.0755280e-03
   7.7083792e-01  -4.9083792e-03
   7.7871212e-01  -5.9406107e-03
   7.7920569e-01  -6.0162534e-03
   7.8658632e-01  -7.0069330e-03
   7.9347337e-01  -7.9570018e-03
   7.9446051e-01  -8.1050275e-03
   8.0233471e-01  -9.1246786e-03
   8.0795684e-01  -9.8977273e-03
   8.1020891e-01  -1.0219467e-02
   8.1808540e-01  -1.1174770e-02
   8.2331038e-01  -1.1838476e-02
   8.2595960e-01  -1.2182691e-02
   8.3383379e-01  -1.3039991e-02
   8.4100781e-01  -1.3779224e-02
   8.4170799e-01  -1.3856749e-02
   8.4958219e-01  -1.4589371e-02
   8.5745868e-01  -1.5132691e-02
   8.6533287e-01  -1.5588361e-02
   8.6811065e-01  -1.5719949e-02
   8.7320707e-01  -1.5945868e-02
   8.8108127e-01  -1.6078168e-02
   8.8895546e-01  -1.6007966e-02
   8.9682966e-01  -1.5749587e-02
   8.9727273e-01  -1.5719949e-02
   9.0470615e-01  -1.5231061e-02
   9.1258035e-01  -1.4584458e-02
   9.1962580e-01  -1.3779224e-02
   9.2045455e-01  -1.3673393e-02
   9.2832874e-01  -1.2624862e-02
   9.3309917e-01  -1.1838476e-02
   9.3620294e-01  -1.1314509e-02
   9.4358356e-01  -9.8977273e-03
   9.4407943e-01  -9.7957530e-03
   9.5195363e-01  -8.2088843e-03
   9.5312213e-01  -7.9570018e-03
   9.5982782e-01  -6.5319330e-03
   9.6206841e-01  -6.0162534e-03
   9.6770202e-01  -4.6899908e-03
   9.7022039e-01  -4.0755280e-03
   9.7557622e-01  -2.7208678e-03
   9.7786731e-01  -2.1347842e-03
   9.8345271e-01  -6.4102847e-04
   9.8513774e-01  -1.9403398e-04
   9.9132691e-01   1.5050275e-03
   9.9222681e-01   1.7467011e-03
   9.9920110e-01   3.6370064e-03
   9.9939164e-01   3.6874426e-03
   1.0067287e+00   5.6281680e-03
   1.0070753e+00   5.7170569e-03
   1.0141713e+00   7.5689164e-03
   1.0149495e+00   7.7653352e-03
   1.0217516e+00   9.5096648e-03
   1.0228237e+00   9.7748623e-03
   1.0296235e+00   1.1450390e-02
   1.0307002e+00   1.1707736e-02
   1.0384665e+00   1.3391139e-02
   1.0385744e+00   1.3414417e-02
   1.0464486e+00   1.4861731e-02
   1.0488958e+00   1.5331887e-02
   1.0543228e+00   1.6286501e-02
   1.0604109e+00   1.7272612e-02
   1.0621970e+00   1.7569972e-02
   1.0700735e+00   1.8564991e-02
   1.0764853e+00   1.9213361e-02
   1.0779477e+00   1.9368664e-02
   1.0858219e+00   1.9923852e-02
   1.0936961e+00   2.0204706e-02
   1.1015702e+00   2.0240427e-02
   1.1094467e+00   2.0000230e-02
   1.1173209e+00   1.9541299e-02
   1.1209343e+00   1.9213361e-02
   1.1251951e+00   1.8817103e-02
   1.1330693e+00   1.7984963e-02
   1.1382369e+00   1.7272612e-02
   1.1409435e+00   1.6873485e-02
   1.1488177e+00   1.5766896e-02
   1.1514394e+00   1.5331887e-02
   1.1566942e+00   1.4489050e-02
   1.1627916e+00   1.3391139e-02
   1.1645684e+00   1.3049449e-02
   1.1724426e+00   1.1716024e-02
   1.1739050e+00   1.1450390e-02
   1.1803168e+00   1.0367493e-02
   1.1848691e+00   9.5096648e-03
   1.1881910e+00   8.8759183e-03
   1.1950826e+00   7.5689164e-03
   1.1960675e+00   7.3714417e-03
   1.2039417e+00   6.0442378e-03
   1.2062649e+00   5.6281680e-03
   1.2118159e+00   4.6976354e-03
   1.2174174e+00   3.6874426e-03
   1.2196901e+00   3.2615932e-03
   1.2275643e+00   1.9936593e-03
   1.2290588e+00   1.7467011e-03
   1.2354408e+00   7.8989440e-04
   1.2417355e+00  -1.9403398e-04
   1.2433150e+00  -4.5736915e-04
   1.2511892e+00  -1.5331543e-03
   1.2553742e+00  -2.1347842e-03
   1.2590634e+00  -2.6618457e-03
   1.2669376e+00  -3.5952020e-03
   1.2708242e+00  -4.0755280e-03
   1.2748118e+00  -4.5626033e-03
   1.2826882e+00  -5.3676768e-03
   1.2893572e+00  -6.0162534e-03
   1.2905624e+00  -6.1415748e-03
   1.2984366e+00  -6.8589532e-03
   1.3063108e+00  -7.4346419e-03
   1.3136593e+00  -7.9570018e-03
   1.3141850e+00  -7.9972452e-03
   1.3220615e+00  -8.4984848e-03
   1.3299357e+00  -8.8915978e-03
   1.3378099e+00  -9.1896694e-03
   1.3456841e+00  -9.4113407e-03
   1.3535583e+00  -9.5736915e-03
   1.3614348e+00  -9.6752984e-03
   1.3693090e+00  -9.7044536e-03
   1.3771832e+00  -9.6560376e-03
   1.3850574e+00  -9.5370983e-03
   1.3929316e+00  -9.3512167e-03
   1.4008058e+00  -9.1067264e-03
   1.4086823e+00  -8.7959137e-03
   1.4165565e+00  -8.4389578e-03
   1.4244307e+00  -8.0082185e-03
   1.4251584e+00  -7.9570018e-03
   1.4323049e+00  -7.4862718e-03
   1.4401791e+00  -6.9593434e-03
   1.4480556e+00  -6.4214417e-03
   1.4529477e+00  -6.0162534e-03
   1.4559298e+00  -5.7618457e-03
   1.4638039e+00  -5.0965335e-03
   1.4716781e+00  -4.4572773e-03
   1.4755257e+00  -4.0755280e-03
   1.4795523e+00  -3.6767447e-03
   1.4874265e+00  -2.9546373e-03
   1.4953030e+00  -2.2296648e-03
   1.4960973e+00  -2.1347842e-03
   1.5031772e+00  -1.3825964e-03
   1.5110514e+00  -6.4368228e-04
   1.5153466e+00  -1.9403398e-04
   1.5189256e+00   1.8364004e-04
   1.5267998e+00   9.4734848e-04
   1.5346763e+00   1.6957989e-03
   1.5351010e+00   1.7467011e-03
   1.5425505e+00   2.5293618e-03
   1.5504247e+00   3.2401515e-03
   1.5552732e+00   3.6874426e-03
   1.5582989e+00   3.9725207e-03
   1.5661731e+00   4.6660009e-03
   1.5740496e+00   5.2814050e-03
   1.5783219e+00   5.6281680e-03
   1.5819238e+00   5.9224518e-03
   1.5897980e+00   6.5007576e-03
   1.5976722e+00   6.9859275e-03
   1.6055464e+00   7.4063590e-03
   1.6085652e+00   7.5689164e-03
   1.6134206e+00   7.8249082e-03
   1.6212971e+00   8.1503903e-03
   1.6291713e+00   8.3963958e-03
   1.6370455e+00   8.5683655e-03
   1.6449197e+00   8.6700872e-03
   1.6527938e+00   8.6981635e-03
   1.6606703e+00   8.6500918e-03
   1.6685445e+00   8.5298669e-03
   1.6764187e+00   8.3324610e-03
   1.6842929e+00   8.0679752e-03
   1.6921671e+00   7.7393021e-03
   1.6953375e+00   7.5689164e-03
   1.7000436e+00   7.3130854e-03
   1.7079178e+00   6.8584252e-03
   1.7157920e+00   6.3796832e-03
   1.7236662e+00   5.8731635e-03
   1.7268136e+00   5.6281680e-03
   1.7315404e+00   5.2612718e-03
   1.7394146e+00   4.6491506e-03
   1.7472911e+00   4.0591368e-03
   1.7517287e+00   3.6874426e-03
   1.7551653e+00   3.3922865e-03
   1.7630395e+00   2.7288108e-03
   1.7709137e+00   2.1091185e-03
   1.7750321e+00   1.7467011e-03
   1.7787879e+00   1.4113774e-03
   1.7866644e+00   7.5504362e-04
   1.7945386e+00   1.5122429e-04
   1.7985606e+00  -1.9403398e-04
   1.8024128e+00  -5.2716942e-04
   1.8102870e+00  -1.1488843e-03
   1.8181612e+00  -1.7028696e-03
   1.8239761e+00  -2.1347842e-03
   1.8260376e+00  -2.2957071e-03
   1.8339118e+00  -2.8638430e-03
   1.8417860e+00  -3.3505969e-03
   1.8496602e+00  -3.7855601e-03
   1.8544972e+00  -4.0755280e-03
   1.8575344e+00  -4.2610422e-03
   1.8654086e+00  -4.6741506e-03
   1.8732851e+00  -5.0341827e-03
   1.8811593e+00  -5.3341139e-03
   1.8890335e+00  -5.5794536e-03
   1.8969077e+00  -5.8013774e-03
   1.9047819e+00  -6.0016988e-03
   1.9054844e+00  -6.0162534e-03
   1.9126584e+00  -6.1579660e-03
   1.9205326e+00  -6.2608356e-03
   1.9284068e+00  -6.3137971e-03
   1.9362810e+00  -6.3200872e-03
   1.9441552e+00  -6.2807851e-03
   1.9520317e+00  -6.1932966e-03
   1.9599059e+00  -6.0538797e-03
   1.9614325e+00  -6.0162534e-03
   1.9677801e+00  -5.8597796e-03
   1.9756543e+00  -5.6341827e-03
   1.9835285e+00  -5.3822544e-03
   1.9914027e+00  -5.0990129e-03
   1.9992792e+00  -4.7913453e-03
   2.0071534e+00  -4.4620983e-03
   2.0147658e+00  -4.0755280e-03
   2.0150275e+00  -4.0611570e-03
   2.0229017e+00  -3.6252755e-03
   2.0307759e+00  -3.1802112e-03
   2.0386524e+00  -2.7473370e-03
   2.0465266e+00  -2.2992654e-03
   2.0489141e+00  -2.1347842e-03
   2.0544008e+00  -1.7704775e-03
   2.0622750e+00  -1.2473508e-03
   2.0701492e+00  -7.5971763e-04
   2.0780234e+00  -2.6364096e-04
   2.0789394e+00  -1.9403398e-04
   2.0858999e+00   2.9420110e-04
   2.0937741e+00   8.1375803e-04
   2.1016483e+00   1.2942769e-03
   2.1085767e+00   1.7467011e-03
   2.1095225e+00   1.8131749e-03
   2.1173967e+00   2.3290863e-03
   2.1252732e+00   2.7997016e-03
   2.1331474e+00   3.2229339e-03
   2.1410216e+00   3.6521579e-03
   2.1416208e+00   3.6874426e-03
   2.1488958e+00   4.0835629e-03
   2.1567700e+00   4.4518365e-03
   2.1646465e+00   4.7799816e-03
   2.1725207e+00   5.0569789e-03
   2.1803949e+00   5.2868228e-03
   2.1882691e+00   5.4931818e-03
   2.1942585e+00   5.6281680e-03
   2.1961433e+00   5.6711203e-03
   2.2040174e+00   5.7953857e-03
   2.2118939e+00   5.8670799e-03
   2.2197681e+00   5.8863177e-03
   2.2276423e+00   5.8529844e-03
   2.2355165e+00   5.7688935e-03
   2.2433907e+00   5.6286042e-03
   2.2434091e+00   5.6281680e-03
   2.2512672e+00   5.4353535e-03
   2.2591414e+00   5.2085629e-03
   2.2670156e+00   4.9515152e-03
   2.2748898e+00   4.6588154e-03
   2.2827640e+00   4.3402663e-03
   2.2906382e+00   4.0014004e-03
   2.2967401e+00   3.6874426e-03
   2.2985078e+00   3.5901745e-03
   2.3063820e+00   3.1657254e-03
   2.3142562e+00   2.7296602e-03
   2.3221304e+00   2.3079660e-03
   2.3300046e+00   1.8791575e-03
   2.3320707e+00   1.7467011e-03
   2.3378788e+00   1.3842860e-03
   2.3457530e+00   9.0840680e-04
   2.3536272e+00   4.6580349e-04
   2.3615014e+00   4.0211203e-05
   2.3652893e+00  -1.9403398e-04
   2.3693756e+00  -4.4941919e-04
   2.3772498e+00  -9.0393939e-04
   2.3851240e+00  -1.3192287e-03
   2.3929982e+00  -1.6971901e-03
   2.4008953e+00  -2.0968251e-03
   2.4015840e+00  -2.1347842e-03
   2.4087695e+00  -2.5016070e-03
   2.4166437e+00  -2.8545455e-03
   2.4245179e+00  -3.1742883e-03
   2.4323921e+00  -3.4518825e-03
   2.4402663e+00  -3.6957989e-03
   2.4481405e+00  -3.9318871e-03
   2.4530762e+00  -4.0755280e-03
   2.4560147e+00  -4.1611341e-03
   2.4638889e+00  -4.3490817e-03
   2.4717631e+00  -4.4965335e-03
   2.4796373e+00  -4.6072773e-03
   2.4875115e+00  -4.6831038e-03
   2.4953857e+00  -4.7249082e-03
   2.5032599e+00  -4.7328972e-03
   2.5111341e+00  -4.7069100e-03
   2.5190083e+00  -4.6461662e-03
   2.5268825e+00  -4.5519743e-03
   2.5347567e+00  -4.4258724e-03
   2.5426309e+00  -4.2643710e-03
   2.5498393e+00  -4.0755280e-03
   2.5505051e+00  -4.0568182e-03
   2.5583792e+00  -3.8164141e-03
   2.5662534e+00  -3.5638200e-03
   2.5741276e+00  -3.2989899e-03
   2.5820018e+00  -3.0090680e-03
   2.5898760e+00  -2.7122819e-03
   2.5977502e+00  -2.4042470e-03
   2.6034665e+00  -2.1347842e-03
   2.6056244e+00  -2.0289027e-03
   2.6134986e+00  -1.6495455e-03
   2.6213728e+00  -1.2722268e-03
   2.6292470e+00  -9.0582874e-04
   2.6371212e+00  -5.4858356e-04
   2.6438935e+00  -1.9403398e-04
   2.6449954e+00  -1.3323875e-04
   2.6528696e+00   2.8200872e-04
   2.6607438e+00   6.7840220e-04
   2.6686180e+00   1.0481267e-03
   2.6764922e+00   1.3939050e-03
   2.6837466e+00   1.7467011e-03
   2.6843664e+00   1.7791736e-03
   2.6922406e+00   2.1568733e-03
   2.7001148e+00   2.4932507e-03
   2.7079890e+00   2.8087236e-03
   2.7158632e+00   3.0883150e-03
   2.7237374e+00   3.3326676e-03
   2.7316116e+00   3.5747934e-03
   2.7353535e+00   3.6874426e-03
   2.7394858e+00   3.8108127e-03
   2.7473600e+00   4.0045914e-03
   2.7552342e+00   4.1589302e-03
   2.7631084e+00   4.2767906e-03
   2.7709826e+00   4.3590450e-03
   2.7788567e+00   4.4072773e-03
   2.7867309e+00   4.4201102e-03
   2.7946051e+00   4.3964417e-03
   2.8024793e+00   4.3378099e-03
   2.8103535e+00   4.2426079e-03
   2.8182277e+00   4.1146694e-03
   2.8261249e+00   3.9561295e-03
   2.8339991e+00   3.7582415e-03
   2.8362948e+00   3.6874426e-03
   2.8418733e+00   3.5165748e-03
   2.8497475e+00   3.2629477e-03
   2.8576217e+00   2.9982553e-03
   2.8654959e+00   2.7151745e-03
   2.8733701e+00   2.4223140e-03
   2.8812443e+00   2.1256221e-03
   2.8891185e+00   1.7892309e-03
   2.8899679e+00   1.7467011e-03
   2.8969927e+00   1.4191919e-03
   2.9048669e+00   1.0705395e-03
   2.9127410e+00   7.1742654e-04
   2.9206152e+00   3.8304637e-04
   2.9284894e+00   6.1817264e-05
   2.9339761e+00  -1.9403398e-04
   2.9363636e+00  -3.0945363e-04
   2.9442378e+00  -6.6508264e-04
   2.9521120e+00  -9.9626033e-04
   2.9599862e+00  -1.3076928e-03
   2.9678604e+00  -1.5912121e-03
   2.9757346e+00  -1.8644972e-03
   2.9830579e+00  -2.1347842e-03
   2.9836088e+00  -2.1565542e-03
   2.9914830e+00  -2.4326446e-03
   2.9993572e+00  -2.6735767e-03
   3.0072314e+00  -2.8862259e-03
   3.0151056e+00  -3.0732782e-03
   3.0229798e+00  -3.2363636e-03
   3.0308540e+00  -3.3713499e-03
   3.0387282e+00  -3.4776860e-03
   3.0466024e+00  -3.5598714e-03
   3.0544766e+00  -3.6182277e-03
   3.0623508e+00  -3.6532828e-03
   3.0702250e+00  -3.6631313e-03
   3.0780992e+00  -3.6462580e-03
   3.0859734e+00  -3.6035124e-03
   3.0938476e+00  -3.5348026e-03
   3.1017218e+00  -3.4409780e-03
   3.1095960e+00  -3.3229798e-03
   3.1174702e+00  -3.1817952e-03
   3.1253444e+00  -3.0185262e-03
   3.1332185e+00  -2.8332874e-03
   3.1410927e+00  -2.6324839e-03
   3.1489669e+00  -2.4128099e-03
   3.1568411e+00  -2.1543503e-03
   3.1573691e+00  -2.1347842e-03
   3.1647153e+00  -1.8684917e-03
   3.1725895e+00  -1.5883402e-03
   3.1804637e+00  -1.3080487e-03
   3.1883379e+00  -1.0216437e-03
   3.1962121e+00  -7.4083333e-04
   3.2040863e+00  -4.5456382e-04
   3.2103535e+00  -1.9403398e-04
   3.2119605e+00  -1.2334573e-04
   3.2198347e+00   2.0525964e-04
   3.2277089e+00   5.1268365e-04
   3.2355831e+00   8.1533058e-04
   3.2434803e+00   1.0985767e-03
   3.2513545e+00   1.3603122e-03
   3.2592287e+00   1.6374679e-03
   3.2621212e+00   1.7467011e-03
   3.2671028e+00   1.9307438e-03
   3.2749770e+00   2.1925321e-03
   3.2828512e+00   2.4278007e-03
   3.2907254e+00   2.6394399e-03
   3.2985996e+00   2.8309917e-03
   3.3064738e+00   2.9972452e-03
   3.3143480e+00   3.1346189e-03
   3.3222222e+00   3.2492883e-03
   3.3300964e+00   3.3421947e-03
   3.3379706e+00   3.4117998e-03
   3.3458448e+00   3.4588384e-03
   3.3537190e+00   3.4765611e-03
   3.3615932e+00   3.4649219e-03
   3.3694674e+00   3.4283517e-03
   3.3773416e+00   3.3632920e-03
   3.3852158e+00   3.2721534e-03
   3.3930900e+00   3.1565197e-03
   3.4009642e+00   3.0181359e-03
   3.4088384e+00   2.8597796e-03
   3.4167126e+00   2.6738751e-03
   3.4245868e+00   2.5038108e-03
   3.4324610e+00   2.2166575e-03
   3.4482094e+00   1.8574151e-03
   3.4505739e+00   1.7467011e-03
   3.4639578e+00   1.1317723e-03
   3.4954545e+00   8.8417585e-05
   3.5039486e+00  -1.9403398e-04
   3.5269513e+00  -9.0615702e-04
   3.5584481e+00  -1.9531910e-03
   3.5771809e+00  -2.1347842e-03
   3.6214417e+00  -2.5121671e-03
   3.6468779e+00  -2.1347842e-03
   3.6844582e+00  -1.5387649e-03
   3.7994261e+00  -1.9403398e-04
   3.8104454e+00  -5.4860652e-05
   3.9364325e+00   7.3431359e-04
   4.0624197e+00   5.5560836e-04
   4.3144169e+00   2.3083792e-06
   4.5664141e+00  -1.3222635e-04
   5.0703857e+00   1.4965473e-05
   5.5743572e+00   2.5870983e-05
   6.0783287e+00  -6.0932048e-06
   6.5823003e+00  -1.7419008e-06
   7.0862948e+00   5.6744720e-06
   7.5902663e+00   3.0746327e-06
   8.0942378e+00   2.0757530e-06
   8.5982094e+00   2.0620684e-06
   9.1021809e+00   7.7583563e-07
   9.6061754e+00   4.6111800e-07
   1.0110147e+01   2.6955005e-07
   1.0614118e+01   2.6955005e-07
   1.1117998e+01   2.8323462e-07


==> data/DARPA_Primal_Wave_Cut_2D.dat <==
  -1.0048783e+01   8.5168274e-07
  -9.5449265e+00   1.0631841e-06
  -9.0409550e+00   1.1726515e-06
  -8.5369605e+00   1.0706152e-06
  -8.0329890e+00   1.1042355e-06
  -7.5290174e+00   1.1800826e-06
  -7.0250459e+00   1.2621832e-06
  -6.5210744e+00   1.3653972e-06
  -6.0170799e+00   1.5295960e-06
  -5.5131084e+00   1.9009504e-06
  -5.5131084e+00   1.7696442e-06
  -5.0091368e+00   2.1453466e-06
  -4.5051653e+00   2.6801653e-06
  -4.0011938e+00   3.5570937e-06
  -3.4971993e+00   4.9900367e-06
  -3.4971993e+00   4.8581726e-06
  -2.9932277e+00   7.2485078e-06
  -2.4892562e+00   1.1084986e-05
  -1.9852824e+00   1.6203444e-05
  -1.7332943e+00   2.7839761e-05
  -1.7332943e+00   2.5553719e-05
  -1.4813062e+00   3.8218090e-05
  -1.2293182e+00   4.9184803e-05
  -1.1033242e+00   6.4830349e-05
  -9.7733012e-01   8.9659550e-05
  -8.5133609e-01   1.1139922e-04
  -7.8833792e-01   1.2914945e-04
  -7.2534206e-01   1.4528214e-04
  -6.9384298e-01   1.6244904e-04
  -6.9384298e-01   1.5747658e-04
  -6.6234389e-01   1.7212029e-04
  -6.3084711e-01   1.8932231e-04
  -5.9934803e-01   2.1025781e-04
  -5.6784894e-01   2.3213958e-04
  -5.3634986e-01   2.5751377e-04
  -5.0485308e-01   2.8727273e-04
  -4.7335399e-01   3.1722681e-04
  -4.5760560e-01   3.3763085e-04
  -4.4185491e-01   3.5258953e-04
  -4.2610652e-01   3.7484389e-04
  -4.1035583e-01   3.9212580e-04
  -3.9460744e-01   4.1702938e-04
  -3.7885904e-01   4.3544995e-04
  -3.6310836e-01   4.5974059e-04
  -3.4735996e-01   4.8439164e-04
  -3.3161157e-01   5.1055556e-04
  -3.1586088e-01   5.3937098e-04
  -3.0011249e-01   5.7059917e-04
  -2.8436180e-01   6.1786042e-04
  -2.8436180e-01   6.0469697e-04
  -2.6861341e-01   6.4400367e-04
  -2.5286501e-01   6.8256198e-04
  -2.3711433e-01   7.2353765e-04
  -2.2136593e-01   7.6891644e-04
  -2.0561662e-01   8.1540863e-04
  -1.8986731e-01   8.6957759e-04
  -1.7411800e-01   9.2188246e-04
  -1.6624334e-01   9.7100781e-04
  -1.5836892e-01   9.8233701e-04
  -1.5049426e-01   1.0341070e-03
  -1.4261961e-01   1.0441690e-03
  -1.3474495e-01   1.1003466e-03
  -1.2687029e-01   1.1071924e-03
  -1.1899564e-01   1.1416322e-03
  -1.1112098e-01   1.1754936e-03
  -1.0324656e-01   1.2253030e-03
  -1.0324656e-01   1.2086272e-03
  -9.5371901e-02   1.2449311e-03
  -8.7497245e-02   1.2786341e-03
  -7.9622590e-02   1.3127066e-03
  -7.1747934e-02   1.3461892e-03
  -6.3873278e-02   1.3793595e-03
  -5.5998623e-02   1.4129385e-03
  -4.8124197e-02   1.4459435e-03
  -4.0249541e-02   1.4769513e-03
  -3.2374885e-02   1.5062879e-03
  -2.4500230e-02   1.5338269e-03
  -1.6625597e-02   1.5591253e-03
  -8.7509642e-03   1.5816070e-03
  -8.7634068e-04   1.6006084e-03
   6.9982782e-03   1.6154270e-03
   1.4872911e-02   1.6252502e-03
   2.2747521e-02   1.6294307e-03
   3.0622130e-02   1.6270317e-03
   3.8496786e-02   1.6173393e-03
   4.6371442e-02   1.5997980e-03
   5.4246097e-02   1.5735491e-03
   6.2120753e-02   1.5380418e-03
   6.9995179e-02   1.4927594e-03
   7.7869835e-02   1.4373095e-03
   8.5744490e-02   1.3714050e-03
   9.3619146e-02   1.2947957e-03
   1.0149380e-01   1.2071993e-03
   1.0936846e-01   1.1084206e-03
   1.1724311e-01   9.9822544e-04
   1.2511754e-01   8.7633150e-04
   1.3299219e-01   7.4318871e-04
   1.4086685e-01   5.9565886e-04
   1.4874151e-01   4.4058999e-04
   1.5661616e-01   2.8218320e-04
   1.6449082e-01   1.0992539e-04
   1.7236547e-01  -8.6247475e-05
   1.7612236e-01  -1.9403398e-04
   1.8023990e-01  -3.1297980e-04
   1.8811455e-01  -5.4141873e-04
   1.9598921e-01  -7.7090450e-04
   2.0386387e-01  -1.0031726e-03
   2.1173852e-01  -1.2440335e-03
   2.1961318e-01  -1.4816529e-03
   2.2748783e-01  -1.7133012e-03
   2.3536272e-01  -1.9644353e-03
   2.4016070e-01  -2.1347842e-03
   2.4323691e-01  -2.2488545e-03
   2.5111111e-01  -2.5264004e-03
   2.5898531e-01  -2.7908173e-03
   2.6686180e-01  -3.0496556e-03
   2.7473600e-01  -3.2976814e-03
   2.8261019e-01  -3.5284206e-03
   2.9048439e-01  -3.7552342e-03
   2.9835859e-01  -3.9950184e-03
   3.0030533e-01  -4.0509871e-03
   3.0058999e-01  -4.0602847e-03
   3.0105372e-01  -4.0755280e-03
   3.0623508e-01  -4.2375803e-03
   3.0817952e-01  -4.2930670e-03
   3.1410927e-01  -4.4594123e-03
   3.2198347e-01  -4.6591598e-03
   3.2985767e-01  -4.8390496e-03
   3.3773186e-01  -4.9996097e-03
   3.4560606e-01  -5.1387511e-03
   3.5348255e-01  -5.2558081e-03
   3.6135675e-01  -5.3505051e-03
   3.6923095e-01  -5.4219697e-03
   3.7710514e-01  -5.4716253e-03
   3.8497934e-01  -5.4966024e-03
   3.9285583e-01  -5.4967860e-03
   4.0073003e-01  -5.4726814e-03
   4.0860422e-01  -5.4211662e-03
   4.1647842e-01  -5.3423324e-03
   4.2435262e-01  -5.2363866e-03
   4.3222911e-01  -5.1036272e-03
   4.4010331e-01  -4.9438935e-03
   4.4797750e-01  -4.7569559e-03
   4.5585170e-01  -4.5488751e-03
   4.6372590e-01  -4.3130395e-03
   4.7021809e-01  -4.0755280e-03
   4.7160009e-01  -4.0231635e-03
   4.7947658e-01  -3.7101240e-03
   4.8735078e-01  -3.3979339e-03
   4.9522498e-01  -3.0659550e-03
   5.0309917e-01  -2.7357668e-03
   5.1097337e-01  -2.4008953e-03
   5.1617769e-01  -2.1347842e-03
   5.1884986e-01  -1.9924518e-03
   5.2672406e-01  -1.5877594e-03
   5.3459826e-01  -1.1851240e-03
   5.4247245e-01  -8.0109734e-04
   5.5034665e-01  -4.1951331e-04
   5.5437787e-01  -1.9403398e-04
   5.5822084e-01   2.5286272e-05
   5.6609734e-01   4.4435491e-04
   5.7397153e-01   8.4414601e-04
   5.8184573e-01   1.2133655e-03
   5.8971993e-01   1.5780739e-03
   5.9307851e-01   1.7467011e-03
   5.9759412e-01   1.9753627e-03
   6.0547062e-01   2.3318871e-03
   6.1334481e-01   2.6547750e-03
   6.2121901e-01   2.9428834e-03
   6.2909320e-01   3.1914371e-03
   6.3696740e-01   3.4160468e-03
   6.4484389e-01   3.6267447e-03
   6.4678834e-01   3.6718779e-03
   6.4719927e-01   3.6815197e-03
   6.4744949e-01   3.6874426e-03
   6.5271809e-01   3.8065427e-03
   6.5466253e-01   3.8431129e-03
   6.6059229e-01   3.9396465e-03
   6.6846648e-01   4.0275253e-03
   6.7634068e-01   4.0672865e-03
   6.8421488e-01   4.0605601e-03
   6.9209137e-01   4.0082185e-03
   6.9996556e-01   3.9043618e-03
   7.0783976e-01   3.7454545e-03
   7.0988751e-01   3.6874426e-03
   7.1571396e-01   3.5283517e-03
   7.2358815e-01   3.2786961e-03
   7.3146465e-01   3.0012856e-03
   7.3933884e-01   2.6834711e-03
   7.4721304e-01   2.3443756e-03
   7.5508724e-01   1.9827961e-03
   7.5933196e-01   1.7467011e-03
   7.6296143e-01   1.5387718e-03
   7.7083792e-01   1.0895500e-03
   7.7871212e-01   6.4193756e-04
   7.8658632e-01   2.0367929e-04
   7.8853076e-01   9.0826676e-05
   7.9276400e-01  -1.8061938e-04
   7.9295914e-01  -1.9403398e-04
   7.9446051e-01  -2.9530533e-04
   7.9465565e-01  -3.0839302e-04
   7.9640496e-01  -4.2084252e-04
   8.0233471e-01  -8.0842057e-04
   8.1020891e-01  -1.2879522e-03
   8.1808540e-01  -1.7393274e-03
   8.2002984e-01  -1.8520937e-03
   8.2401974e-01  -2.1099495e-03
   8.2438246e-01  -2.1347842e-03
   8.2595960e-01  -2.2407645e-03
   8.2633150e-01  -2.2651033e-03
   8.2790404e-01  -2.3642792e-03
   8.3383379e-01  -2.7356290e-03
   8.4170799e-01  -3.1842057e-03
   8.4958219e-01  -3.5888889e-03
   8.5152893e-01  -3.6832185e-03
   8.5741506e-01  -4.0031910e-03
   8.5745868e-01  -4.0056244e-03
   8.5877870e-01  -4.0755280e-03
   8.5933655e-01  -4.1061754e-03
   8.5940312e-01  -4.1098255e-03
   8.6533287e-01  -4.4270891e-03
   8.7320707e-01  -4.7982553e-03
   8.8108127e-01  -5.1241965e-03
   8.8895546e-01  -5.4016758e-03
   8.9682966e-01  -5.6436869e-03
   9.0470615e-01  -5.8675390e-03
   9.0665060e-01  -5.9138200e-03
   9.0933884e-01  -5.9826676e-03
   9.1062672e-01  -6.0162534e-03
   9.1258035e-01  -6.0661387e-03
   9.2045455e-01  -6.2182277e-03
   9.2239899e-01  -6.2469697e-03
   9.2832874e-01  -6.3213039e-03
   9.3620294e-01  -6.3740129e-03
   9.4407943e-01  -6.3787420e-03
   9.5195363e-01  -6.3352617e-03
   9.5982782e-01  -6.2385675e-03
   9.6575758e-01  -6.1192149e-03
   9.6770202e-01  -6.0834481e-03
   9.7004362e-01  -6.0162534e-03
   9.7064738e-01  -5.9985537e-03
   9.7363177e-01  -5.9112259e-03
   9.7557622e-01  -5.8632002e-03
   9.8345271e-01  -5.6015840e-03
   9.9132691e-01  -5.3071855e-03
   9.9920110e-01  -4.9641414e-03
   1.0070753e+00  -4.5939394e-03
   1.0149495e+00  -4.1652663e-03
   1.0162397e+00  -4.0755280e-03
   1.0228237e+00  -3.6427227e-03
   1.0307002e+00  -3.1078972e-03
   1.0385744e+00  -2.5718549e-03
   1.0441483e+00  -2.1347842e-03
   1.0464486e+00  -1.9424242e-03
   1.0543228e+00  -1.2666116e-03
   1.0621970e+00  -6.2170340e-04
   1.0667792e+00  -1.9403398e-04
   1.0700735e+00   1.2823278e-04
   1.0779477e+00   8.6702709e-04
   1.0858219e+00   1.6078972e-03
   1.0871074e+00   1.7467011e-03
   1.0936961e+00   2.4483930e-03
   1.1015702e+00   3.2081726e-03
   1.1060376e+00   3.6874426e-03
   1.1094467e+00   4.0693985e-03
   1.1173209e+00   4.8680211e-03
   1.1192654e+00   5.0514233e-03
   1.1239532e+00   5.5396235e-03
   1.1247704e+00   5.6281680e-03
   1.1251951e+00   5.6752296e-03
   1.1260147e+00   5.7659320e-03
   1.1271396e+00   5.8848944e-03
   1.1330693e+00   6.4984848e-03
   1.1409435e+00   7.2449036e-03
   1.1442332e+00   7.5689164e-03
   1.1488177e+00   8.0269972e-03
   1.1566942e+00   8.7199036e-03
   1.1586387e+00   8.8724518e-03
   1.1645638e+00   9.3633150e-03
   1.1645684e+00   9.3635675e-03
   1.1664807e+00   9.5096648e-03
   1.1665106e+00   9.5120294e-03
   1.1665129e+00   9.5123278e-03
   1.1724426e+00   9.9799587e-03
   1.1803168e+00   1.0492815e-02
   1.1881910e+00   1.0901263e-02
   1.1960675e+00   1.1234757e-02
   1.1980119e+00   1.1295041e-02
   1.2026286e+00   1.1435790e-02
   1.2030877e+00   1.1450390e-02
   1.2039417e+00   1.1476905e-02
   1.2118159e+00   1.1590634e-02
   1.2196901e+00   1.1561295e-02
   1.2241988e+00   1.1450390e-02
   1.2275643e+00   1.1385216e-02
   1.2278030e+00   1.1374725e-02
   1.2334940e+00   1.1121396e-02
   1.2354408e+00   1.1061226e-02
   1.2433150e+00   1.0586501e-02
   1.2511892e+00   1.0012833e-02
   1.2565611e+00   9.5096648e-03
   1.2590634e+00   9.2584252e-03
   1.2669376e+00   8.4249311e-03
   1.2688843e+00   8.2145776e-03
   1.2738315e+00   7.5949725e-03
   1.2740197e+00   7.5689164e-03
   1.2748118e+00   7.4592287e-03
   1.2750000e+00   7.4333792e-03
   1.2767585e+00   7.2121901e-03
   1.2826882e+00   6.4471763e-03
   1.2846327e+00   6.1892792e-03
   1.2846373e+00   6.1885445e-03
   1.2884252e+00   5.6281680e-03
   1.2905624e+00   5.2977961e-03
   1.2905647e+00   5.2975207e-03
   1.2925069e+00   5.0311524e-03
   1.2984366e+00   4.1896235e-03
   1.3016483e+00   3.6874426e-03
   1.3063108e+00   2.9688476e-03
   1.3082553e+00   2.6963728e-03
   1.3134848e+00   1.8706244e-03
   1.3141850e+00   1.7557094e-03
   1.3142424e+00   1.7467011e-03
   1.3149679e+00   1.6267378e-03
   1.3161318e+00   1.4484412e-03
   1.3220615e+00   5.8260790e-04
   1.3240060e+00   2.9532828e-04
   1.3241621e+00   2.6889348e-04
   1.3270822e+00  -1.9403398e-04
   1.3299357e+00  -6.4238751e-04
   1.3300207e+00  -6.5463269e-04
   1.3318802e+00  -9.2069559e-04
   1.3378099e+00  -1.7785032e-03
   1.3401630e+00  -2.1347842e-03
   1.3456841e+00  -2.9330808e-03
   1.3476286e+00  -3.1858586e-03
   1.3528949e+00  -3.9229339e-03
   1.3535583e+00  -4.0179063e-03
   1.3539738e+00  -4.0755280e-03
   1.3546579e+00  -4.1756887e-03
   1.3555051e+00  -4.2930441e-03
   1.3614348e+00  -5.0395317e-03
   1.3633792e+00  -5.2661846e-03
   1.3683494e+00  -5.8808999e-03
   1.3693090e+00  -6.0034206e-03
   1.3694100e+00  -6.0162534e-03
   1.3703903e+00  -6.1430441e-03
   1.3712534e+00  -6.2505969e-03
   1.3771832e+00  -6.9129706e-03
   1.3850574e+00  -7.7010790e-03
   1.3875482e+00  -7.9570018e-03
   1.3929316e+00  -8.4830119e-03
   1.4008058e+00  -9.1128329e-03
   1.4086823e+00  -9.6656107e-03
   1.4106267e+00  -9.7940771e-03
   1.4118848e+00  -9.8821396e-03
   1.4121051e+00  -9.8977273e-03
   1.4165565e+00  -1.0185009e-02
   1.4167975e+00  -1.0199219e-02
   1.4185009e+00  -1.0299495e-02
   1.4244307e+00  -1.0584963e-02
   1.4323049e+00  -1.0873416e-02
   1.4401791e+00  -1.1063981e-02
   1.4480556e+00  -1.1158770e-02
   1.4559298e+00  -1.1162351e-02
   1.4638039e+00  -1.1075482e-02
   1.4716781e+00  -1.0892034e-02
   1.4795523e+00  -1.0607117e-02
   1.4874265e+00  -1.0230028e-02
   1.4926745e+00  -9.8977273e-03
   1.4953030e+00  -9.7144169e-03
   1.5031772e+00  -9.1193756e-03
   1.5110514e+00  -8.5050275e-03
   1.5129959e+00  -8.3395776e-03
   1.5165381e+00  -7.9803489e-03
   1.5167493e+00  -7.9570018e-03
   1.5189256e+00  -7.7286272e-03
   1.5191299e+00  -7.7064279e-03
   1.5208701e+00  -7.5244261e-03
   1.5267998e+00  -6.9218549e-03
   1.5287466e+00  -6.7260331e-03
   1.5339899e+00  -6.1177916e-03
   1.5346763e+00  -6.0343664e-03
   1.5348186e+00  -6.0162534e-03
   1.5354752e+00  -5.9290863e-03
   1.5366208e+00  -5.7865014e-03
   1.5425505e+00  -5.0662075e-03
   1.5444949e+00  -4.8370064e-03
   1.5493343e+00  -4.1831038e-03
   1.5500872e+00  -4.0755280e-03
   1.5504247e+00  -4.0264463e-03
   1.5511685e+00  -3.9167585e-03
   1.5523691e+00  -3.7494261e-03
   1.5582989e+00  -2.9639807e-03
   1.5602433e+00  -2.6986915e-03
   1.5636892e+00  -2.1815129e-03
   1.5639692e+00  -2.1347842e-03
   1.5661731e+00  -1.8000712e-03
   1.5664624e+00  -1.7572107e-03
   1.5681198e+00  -1.5160399e-03
   1.5740496e+00  -6.6547521e-04
   1.5769927e+00  -1.9403398e-04
   1.5819238e+00   5.6669421e-04
   1.5838682e+00   8.4778466e-04
   1.5886800e+00   1.6134183e-03
   1.5894835e+00   1.7467011e-03
   1.5897980e+00   1.7994720e-03
   1.5906015e+00   1.9342264e-03
   1.5917424e+00   2.1164233e-03
   1.5976722e+00   2.9806703e-03
   1.6020684e+00   3.6874426e-03
   1.6055464e+00   4.2353076e-03
   1.6134206e+00   5.3915748e-03
   1.6149449e+00   5.6281680e-03
   1.6212971e+00   6.5306933e-03
   1.6232415e+00   6.7884527e-03
   1.6281703e+00   7.4594353e-03
   1.6289371e+00   7.5689164e-03
   1.6291713e+00   7.6024105e-03
   1.6299311e+00   7.7129706e-03
   1.6311157e+00   7.8748852e-03
   1.6370455e+00   8.5858127e-03
   1.6389899e+00   8.8048898e-03
   1.6446074e+00   9.4112948e-03
   1.6449197e+00   9.4467172e-03
   1.6454752e+00   9.5096648e-03
   1.6461639e+00   9.5855142e-03
   1.6468641e+00   9.6649679e-03
   1.6527938e+00   1.0247590e-02
   1.6606703e+00   1.0852227e-02
   1.6685445e+00   1.1310652e-02
   1.6714830e+00   1.1450390e-02
   1.6764187e+00   1.1666506e-02
   1.6842929e+00   1.1837948e-02
   1.6921671e+00   1.1838039e-02
   1.7000436e+00   1.1683815e-02
   1.7019881e+00   1.1624472e-02
   1.7040565e+00   1.1534160e-02
   1.7059734e+00   1.1450390e-02
   1.7079178e+00   1.1363499e-02
   1.7087764e+00   1.1316965e-02
   1.7098623e+00   1.1258792e-02
   1.7157920e+00   1.0906336e-02
   1.7236662e+00   1.0347590e-02
   1.7315404e+00   9.7090220e-03
   1.7335950e+00   9.5096648e-03
   1.7394146e+00   8.9316575e-03
   1.7472911e+00   8.1591598e-03
   1.7492355e+00   7.9518365e-03
   1.7523370e+00   7.5923783e-03
   1.7525230e+00   7.5689164e-03
   1.7551653e+00   7.2571625e-03
   1.7553444e+00   7.2352388e-03
   1.7571097e+00   7.0266988e-03
   1.7630395e+00   6.3864555e-03
   1.7649839e+00   6.1669651e-03
   1.7690863e+00   5.6795455e-03
   1.7694835e+00   5.6281680e-03
   1.7709137e+00   5.4491047e-03
   1.7712925e+00   5.3992195e-03
   1.7728581e+00   5.2034665e-03
   1.7787879e+00   4.5331726e-03
   1.7807346e+00   4.3103994e-03
   1.7854798e+00   3.7482782e-03
   1.7859550e+00   3.6874426e-03
   1.7866644e+00   3.5971074e-03
   1.7871166e+00   3.5365473e-03
   1.7886088e+00   3.3498393e-03
   1.7945386e+00   2.6743113e-03
   1.7964830e+00   2.4583792e-03
   1.8021212e+00   1.8234389e-03
   1.8024128e+00   1.7883471e-03
   1.8027388e+00   1.7467011e-03
   1.8034688e+00   1.6580441e-03
   1.8043572e+00   1.5469330e-03
   1.8102870e+00   8.7500918e-04
   1.8181612e+00   7.5903122e-05
   1.8204798e+00  -1.9403398e-04
   1.8260376e+00  -8.0825528e-04
   1.8339118e+00  -1.5448209e-03
   1.8403398e+00  -2.1347842e-03
   1.8417860e+00  -2.2736823e-03
   1.8496602e+00  -2.9832874e-03
   1.8575344e+00  -3.5773875e-03
   1.8642264e+00  -4.0755280e-03
   1.8654086e+00  -4.1692378e-03
   1.8732851e+00  -4.7284665e-03
   1.8811593e+00  -5.1904959e-03
   1.8890335e+00  -5.5767906e-03
   1.8969077e+00  -5.9542470e-03
   1.8982507e+00  -6.0162534e-03
   1.9047819e+00  -6.3047521e-03
   1.9126584e+00  -6.5780303e-03
   1.9205326e+00  -6.7906336e-03
   1.9284068e+00  -6.9492883e-03
   1.9362810e+00  -7.0569559e-03
   1.9441552e+00  -7.1155188e-03
   1.9520317e+00  -7.1262167e-03
   1.9599059e+00  -7.0893710e-03
   1.9677801e+00  -7.0050046e-03
   1.9756543e+00  -6.8746786e-03
   1.9835285e+00  -6.6967172e-03
   1.9914027e+00  -6.4778696e-03
   1.9992792e+00  -6.2144858e-03
   2.0039807e+00  -6.0162534e-03
   2.0071534e+00  -5.8776171e-03
   2.0150275e+00  -5.5204545e-03
   2.0229017e+00  -5.1423095e-03
   2.0307759e+00  -4.7540174e-03
   2.0386524e+00  -4.3447658e-03
   2.0429086e+00  -4.0755280e-03
   2.0465266e+00  -3.8429752e-03
   2.0544008e+00  -3.3324380e-03
   2.0622750e+00  -2.8430441e-03
   2.0701492e+00  -2.3447658e-03
   2.0728903e+00  -2.1347842e-03
   2.0780234e+00  -1.7517195e-03
   2.0858999e+00  -1.1816896e-03
   2.0937741e+00  -6.4560376e-04
   2.0998990e+00  -1.9403398e-04
   2.1016483e+00  -5.7046373e-05
   2.1095225e+00   5.5275712e-04
   2.1173967e+00   1.1032094e-03
   2.1252732e+00   1.6465473e-03
   2.1265152e+00   1.7467011e-03
   2.1331474e+00   2.2452984e-03
   2.1410216e+00   2.7847567e-03
   2.1488958e+00   3.2724288e-03
   2.1553145e+00   3.6874426e-03
   2.1567700e+00   3.7875574e-03
   2.1646465e+00   4.2705234e-03
   2.1725207e+00   4.7044077e-03
   2.1803949e+00   5.0770661e-03
   2.1882691e+00   5.4002984e-03
   2.1938223e+00   5.6281680e-03
   2.1961433e+00   5.7255739e-03
   2.2040174e+00   5.9920569e-03
   2.2118939e+00   6.1945822e-03
   2.2197681e+00   6.3383379e-03
   2.2276423e+00   6.4290174e-03
   2.2355165e+00   6.4605831e-03
   2.2433907e+00   6.4338154e-03
   2.2512672e+00   6.3545455e-03
   2.2591414e+00   6.2154959e-03
   2.2670156e+00   6.0255280e-03
   2.2748898e+00   5.7838843e-03
   2.2788338e+00   5.6281680e-03
   2.2827640e+00   5.4689394e-03
   2.2906382e+00   5.1290634e-03
   2.2985078e+00   4.7625574e-03
   2.3063820e+00   4.3764463e-03
   2.3142562e+00   3.9740129e-03
   2.3190083e+00   3.6874426e-03
   2.3221304e+00   3.4910927e-03
   2.3300046e+00   3.0040174e-03
   2.3378788e+00   2.5317264e-03
   2.3457530e+00   2.0686478e-03
   2.3505510e+00   1.7467011e-03
   2.3536272e+00   1.5331474e-03
   2.3615014e+00   1.0076676e-03
   2.3693756e+00   5.2432048e-04
   2.3772498e+00   6.2227732e-05
   2.3810836e+00  -1.9403398e-04
   2.3851240e+00  -4.6500918e-04
   2.3929982e+00  -9.5697199e-04
   2.4008953e+00  -1.3993985e-03
   2.4087695e+00  -1.8052571e-03
   2.4145776e+00  -2.1347842e-03
   2.4166437e+00  -2.2567287e-03
   2.4245179e+00  -2.6725895e-03
   2.4323921e+00  -3.0497245e-03
   2.4402663e+00  -3.3799128e-03
   2.4481405e+00  -3.6653811e-03
   2.4560147e+00  -3.9486226e-03
   2.4595271e+00  -4.0755280e-03
   2.4638889e+00  -4.2300275e-03
   2.4717631e+00  -4.4627640e-03
   2.4796373e+00  -4.6523646e-03
   2.4875115e+00  -4.8033976e-03
   2.4953857e+00  -4.9177916e-03
   2.5032599e+00  -4.9963728e-03
   2.5111341e+00  -5.0392332e-03
   2.5190083e+00  -5.0466253e-03
   2.5268825e+00  -5.0183425e-03
   2.5347567e+00  -4.9535813e-03
   2.5426309e+00  -4.8533058e-03
   2.5505051e+00  -4.7161387e-03
   2.5583792e+00  -4.5471074e-03
   2.5662534e+00  -4.3462121e-03
   2.5741276e+00  -4.0961433e-03
   2.5746786e+00  -4.0755280e-03
   2.5820018e+00  -3.8035813e-03
   2.5898760e+00  -3.5062213e-03
   2.5977502e+00  -3.1930670e-03
   2.6056244e+00  -2.8693067e-03
   2.6134986e+00  -2.5385445e-03
   2.6213728e+00  -2.1525367e-03
   2.6216942e+00  -2.1347842e-03
   2.6292470e+00  -1.7327319e-03
   2.6371212e+00  -1.3239050e-03
   2.6449954e+00  -9.2866850e-04
   2.6528696e+00  -5.4352388e-04
   2.6590680e+00  -1.9403398e-04
   2.6607438e+00  -9.4437787e-05
   2.6686180e+00   3.4590909e-04
   2.6764922e+00   7.7184803e-04
   2.6843664e+00   1.1649564e-03
   2.6922406e+00   1.5410239e-03
   2.6960285e+00   1.7467011e-03
   2.7001148e+00   1.9685560e-03
   2.7079890e+00   2.3547062e-03
   2.7158632e+00   2.7148990e-03
   2.7237374e+00   3.0376722e-03
   2.7316116e+00   3.3227732e-03
   2.7394858e+00   3.6113866e-03
   2.7415748e+00   3.6874426e-03
   2.7473600e+00   3.8935262e-03
   2.7552342e+00   4.1268365e-03
   2.7631084e+00   4.3185950e-03
   2.7709826e+00   4.4719697e-03
   2.7788567e+00   4.5878558e-03
   2.7867309e+00   4.6666667e-03
   2.7946051e+00   4.7069789e-03
   2.8024793e+00   4.7101699e-03
   2.8103535e+00   4.6763774e-03
   2.8182277e+00   4.6029385e-03
   2.8261249e+00   4.4916437e-03
   2.8339991e+00   4.3405188e-03
   2.8418733e+00   4.1574839e-03
   2.8497475e+00   3.9457071e-03
   2.8516758e+00   3.8825069e-03
   2.8573462e+00   3.6945822e-03
   2.8575528e+00   3.6874426e-03
   2.8576217e+00   3.6851699e-03
   2.8578053e+00   3.6779385e-03
   2.8595500e+00   3.6116621e-03
   2.8654959e+00   3.3890955e-03
   2.8733701e+00   3.0893710e-03
   2.8812443e+00   2.7747934e-03
   2.8891185e+00   2.4518136e-03
   2.8969927e+00   2.1272521e-03
   2.8989210e+00   2.0374633e-03
   2.9048439e+00   1.7582369e-03
   2.9048669e+00   1.7574839e-03
   2.9050735e+00   1.7467011e-03
   2.9066804e+00   1.6652319e-03
   2.9067952e+00   1.6587948e-03
   2.9127410e+00   1.3613017e-03
   2.9206152e+00   9.8430670e-04
   2.9284894e+00   6.1683655e-04
   2.9363636e+00   2.6801882e-04
   2.9442378e+00  -9.9325069e-05
   2.9460514e+00  -1.9403398e-04
   2.9521120e+00  -4.9994031e-04
   2.9599862e+00  -8.6221074e-04
   2.9678604e+00  -1.2101745e-03
   2.9757346e+00  -1.5263407e-03
   2.9836088e+00  -1.8154293e-03
   2.9855601e+00  -1.8921924e-03
   2.9914601e+00  -2.1272268e-03
   2.9914830e+00  -2.1279545e-03
   2.9916437e+00  -2.1347842e-03
   2.9932277e+00  -2.1970156e-03
   2.9934343e+00  -2.2043756e-03
   2.9993572e+00  -2.4330119e-03
   3.0072314e+00  -2.6996327e-03
   3.0151056e+00  -2.9360422e-03
   3.0229798e+00  -3.1482094e-03
   3.0308540e+00  -3.3313590e-03
   3.0387282e+00  -3.4822544e-03
   3.0466024e+00  -3.6082874e-03
   3.0544766e+00  -3.7115014e-03
   3.0623508e+00  -3.7913453e-03
   3.0702250e+00  -3.8463728e-03
   3.0780992e+00  -3.8724977e-03
   3.0859734e+00  -3.8706382e-03
   3.0938476e+00  -3.8410927e-03
   3.1017218e+00  -3.7811754e-03
   3.1095960e+00  -3.6932277e-03
   3.1174702e+00  -3.5790404e-03
   3.1253444e+00  -3.4401974e-03
   3.1332185e+00  -3.2778007e-03
   3.1410927e+00  -3.0935491e-03
   3.1489669e+00  -2.8856290e-03
   3.1568411e+00  -2.6634068e-03
   3.1647153e+00  -2.4237603e-03
   3.1666667e+00  -2.3545225e-03
   3.1724977e+00  -2.1423140e-03
   3.1725895e+00  -2.1388499e-03
   3.1727043e+00  -2.1347842e-03
   3.1727732e+00  -2.1313108e-03
   3.1745409e+00  -2.0617149e-03
   3.1804637e+00  -1.8278650e-03
   3.1883379e+00  -1.5250184e-03
   3.1962121e+00  -1.2171235e-03
   3.2040863e+00  -9.1247245e-04
   3.2119605e+00  -6.1482782e-04
   3.2198347e+00  -2.8623967e-04
   3.2217860e+00  -1.9403398e-04
   3.2277089e+00   7.6655188e-05
   3.2355831e+00   4.1242883e-04
   3.2434803e+00   7.3801882e-04
   3.2513545e+00   1.0446189e-03
   3.2592287e+00   1.3289853e-03
   3.2671028e+00   1.6268962e-03
   3.2700413e+00   1.7467011e-03
   3.2749770e+00   1.9442447e-03
   3.2828512e+00   2.2274128e-03
   3.2907254e+00   2.4820707e-03
   3.2985996e+00   2.7129936e-03
   3.3064738e+00   2.9205234e-03
   3.3143480e+00   3.0992424e-03
   3.3222222e+00   3.2514233e-03
   3.3300964e+00   3.3830808e-03
   3.3379706e+00   3.4943526e-03
   3.3458448e+00   3.5823232e-03
   3.3537190e+00   3.6436869e-03
   3.3615932e+00   3.6723829e-03
   3.3694674e+00   3.6695822e-03
   3.3773416e+00   3.6367080e-03
   3.3852158e+00   3.5707530e-03
   3.3930900e+00   3.4780992e-03
   3.4009642e+00   3.3530533e-03
   3.4088384e+00   3.2283517e-03
   3.4167126e+00   3.0304637e-03
   3.4324610e+00   2.6610882e-03
   3.4482094e+00   2.3756428e-03
   3.4482094e+00   2.1916208e-03
   3.4578512e+00   1.7467011e-03
   3.4639578e+00   1.4546051e-03
   3.4954545e+00   4.5031680e-04
   3.5142103e+00  -1.9403398e-04
   3.5269513e+00  -6.3728421e-04
   3.5584481e+00  -1.3769307e-03
   3.5584481e+00  -1.8038131e-03
   3.5846189e+00  -2.1347842e-03
   3.6214417e+00  -2.5462121e-03
   3.6511938e+00  -2.1347842e-03
   3.6844582e+00  -1.6310376e-03
   3.8060376e+00  -1.9403398e-04
   3.8104454e+00  -1.3755647e-04
   3.9364325e+00   6.0091139e-04
   3.9364325e+00   6.8990588e-04
   4.0624197e+00   5.2446281e-04
   4.3144169e+00   1.1927135e-05
   4.3956382e+00  -5.7028237e-05
   4.5609045e+00  -1.3890312e-04
   4.5664141e+00  -1.4355831e-04
   4.5664141e+00  -1.1199013e-04
   5.0703857e+00   9.8294307e-06
   5.5743572e+00   2.1178788e-05
   6.0783287e+00  -8.8861800e-07
   6.5823003e+00  -6.8771809e-07
   6.5823003e+00   5.9672635e-07
   7.0862948e+00   4.6239669e-06
   7.5902663e+00   2.6744490e-06
   8.0942378e+00   9.2525482e-07
   8.0942378e+00   5.1833563e-06
   8.5982094e+00   8.5586318e-06
   9.1021809e+00   7.5537649e-06
   9.6061754e+00   7.5454316e-06
   1.0110147e+01   7.2600781e-06
   1.0614118e+01   6.7035813e-06
   1.1117998e+01   6.3358586e-06


==> data/DARPA_Primal_Wave_Cut_4D.dat <==
  -1.0048783e+01   8.4542929e-07
  -9.5449265e+00   1.0631841e-06
  -9.0409550e+00   1.1726515e-06
  -8.5369605e+00   1.0643618e-06
  -8.0329890e+00   1.1042355e-06
  -7.5290174e+00   1.1738292e-06
  -7.0250459e+00   1.2559298e-06
  -6.5210744e+00   1.3528903e-06
  -6.0170799e+00   1.5170914e-06
  -5.5131084e+00   1.7756221e-06
  -5.5131084e+00   1.7508861e-06
  -5.0091368e+00   2.1101860e-06
  -4.5051653e+00   2.6211892e-06
  -4.0011938e+00   3.4516070e-06
  -3.4971993e+00   4.9629936e-06
  -3.4971993e+00   4.7062213e-06
  -2.9932277e+00   6.9403122e-06
  -2.4892562e+00   1.0472865e-05
  -1.9852824e+00   1.5119399e-05
  -1.7332943e+00   2.3063820e-05
  -1.4813062e+00   3.3671258e-05
  -1.2293182e+00   4.2846419e-05
  -1.1033242e+00   5.4223370e-05
  -9.7733012e-01   7.1846648e-05
  -8.5133609e-01   9.1492195e-05
  -8.5133609e-01   8.7077594e-05
  -7.8833792e-01   9.8710973e-05
  -7.2534206e-01   1.1013499e-04
  -6.6234389e-01   1.2571511e-04
  -5.9934803e-01   1.4660239e-04
  -5.3634986e-01   1.6820822e-04
  -5.0485308e-01   1.8495638e-04
  -4.7335399e-01   1.9395638e-04
  -4.4185491e-01   2.1314256e-04
  -4.1035583e-01   2.2279522e-04
  -3.7885904e-01   2.4440542e-04
  -3.4735996e-01   2.5344123e-04
  -3.1586088e-01   2.6967631e-04
  -2.8436180e-01   2.8579660e-04
  -2.5286501e-01   3.0165519e-04
  -2.2136593e-01   3.1673324e-04
  -1.8986731e-01   3.2690312e-04
  -1.5836892e-01   3.3355601e-04
  -1.2687029e-01   3.3946740e-04
  -9.5371901e-02   3.4109275e-04
  -6.3873278e-02   3.3614325e-04
  -3.2374885e-02   3.2219697e-04
  -8.7634068e-04   2.8759871e-04
  -8.7634068e-04   2.9989440e-04
   3.0622130e-02   2.5837236e-04
   6.2120753e-02   2.0088912e-04
   9.3619146e-02   1.1799839e-04
   1.2511754e-01   5.3683425e-06
   1.5661616e-01  -1.1524954e-04
   1.7236547e-01  -1.8717723e-04
   1.7352135e-01  -1.9403398e-04
   1.8811455e-01  -2.7985078e-04
   2.0386387e-01  -3.6803030e-04
   2.1961318e-01  -4.5459826e-04
   2.3536272e-01  -5.5266988e-04
   2.5111111e-01  -6.5044077e-04
   2.6686180e-01  -7.5133609e-04
   2.8261019e-01  -8.5449265e-04
   2.9835859e-01  -9.5753444e-04
   3.1410927e-01  -1.0586134e-03
   3.2985767e-01  -1.1548691e-03
   3.4560606e-01  -1.2433907e-03
   3.4560606e-01  -1.2766942e-03
   3.6135675e-01  -1.3235308e-03
   3.7710514e-01  -1.3964279e-03
   3.9285583e-01  -1.4603214e-03
   4.0860422e-01  -1.5121786e-03
   4.2435262e-01  -1.5497268e-03
   4.4010331e-01  -1.5708747e-03
   4.5585170e-01  -1.5759298e-03
   4.7160009e-01  -1.5577984e-03
   4.8735078e-01  -1.5221166e-03
   4.9522498e-01  -1.5076194e-03
   5.0309917e-01  -1.4628765e-03
   5.1097337e-01  -1.4333609e-03
   5.1884986e-01  -1.3746648e-03
   5.2672406e-01  -1.3336501e-03
   5.3459826e-01  -1.2707966e-03
   5.4247245e-01  -1.2104270e-03
   5.5034665e-01  -1.1462672e-03
   5.5822084e-01  -1.0782117e-03
   5.5822084e-01  -1.0613384e-03
   5.6609734e-01  -1.0064922e-03
   5.7397153e-01  -9.2919651e-04
   5.8184573e-01  -8.4825528e-04
   5.8971993e-01  -7.6605831e-04
   5.9759412e-01  -6.8190083e-04
   6.0547062e-01  -5.9480487e-04
   6.1334481e-01  -5.0357438e-04
   6.2121901e-01  -4.0682507e-04
   6.2909320e-01  -3.0308770e-04
   6.3295914e-01  -2.5039256e-04
   6.3640266e-01  -1.9942677e-04
   6.3675849e-01  -1.9403398e-04
   6.3696740e-01  -1.9082300e-04
   6.3734619e-01  -1.8542218e-04
   6.4083333e-01  -1.3631543e-04
   6.4484389e-01  -7.6040174e-05
   6.5271809e-01   3.5181129e-05
   6.6059229e-01   1.4309504e-04
   6.6846648e-01   2.4759183e-04
   6.7634068e-01   3.4839302e-04
   6.8421488e-01   4.4511938e-04
   6.9209137e-01   5.3724747e-04
   6.9996556e-01   6.2421717e-04
   7.0783976e-01   7.0540174e-04
   7.1571396e-01   7.8015840e-04
   7.2358815e-01   8.4785354e-04
   7.3146465e-01   9.0784665e-04
   7.3933884e-01   9.5957530e-04
   7.4721304e-01   1.0024288e-03
   7.5508724e-01   1.0358632e-03
   7.6296143e-01   1.0596327e-03
   7.7083792e-01   1.0732208e-03
   7.7871212e-01   1.0762810e-03
   7.8658632e-01   1.0687190e-03
   7.9446051e-01   1.0498646e-03
   8.0233471e-01   1.0191598e-03
   8.1020891e-01   9.7662305e-04
   8.1808540e-01   9.2231405e-04
   8.2595960e-01   8.5639348e-04
   8.3383379e-01   7.7910239e-04
   8.4170799e-01   6.9067034e-04
   8.4958219e-01   5.9160468e-04
   8.5745868e-01   4.8153352e-04
   8.6533287e-01   3.6325298e-04
   8.7320707e-01   2.3935491e-04
   8.8108127e-01   1.0736708e-04
   8.8895546e-01  -3.6819789e-05
   8.9282140e-01  -1.1163522e-04
   8.9579890e-01  -1.7529660e-04
   8.9665519e-01  -1.9403398e-04
   8.9682966e-01  -1.9790060e-04
   8.9771809e-01  -2.1669192e-04
   9.0069559e-01  -2.7876033e-04
   9.0470615e-01  -3.6599862e-04
   9.1258035e-01  -5.2976354e-04
   9.2045455e-01  -6.9008035e-04
   9.2832874e-01  -8.4732323e-04
   9.3620294e-01  -1.0013659e-03
   9.4407943e-01  -1.1520087e-03
   9.5195363e-01  -1.2981152e-03
   9.5982782e-01  -1.4359343e-03
   9.6770202e-01  -1.5625207e-03
   9.7557622e-01  -1.6788567e-03
   9.8345271e-01  -1.7865978e-03
   9.9132691e-01  -1.8858770e-03
   9.9920110e-01  -1.9756956e-03
   1.0070753e+00  -2.0540909e-03
   1.0109412e+00  -2.0863269e-03
   1.0149495e+00  -2.1177388e-03
   1.0177089e+00  -2.1347842e-03
   1.0228237e+00  -2.1641208e-03
   1.0266896e+00  -2.1797681e-03
   1.0307002e+00  -2.1905900e-03
   1.0385744e+00  -2.1965702e-03
   1.0464486e+00  -2.1821534e-03
   1.0504591e+00  -2.1609780e-03
   1.0543228e+00  -2.1460629e-03
   1.0556818e+00  -2.1347842e-03
   1.0563085e+00  -2.1294904e-03
   1.0583333e+00  -2.1123967e-03
   1.0621970e+00  -2.0863522e-03
   1.0700735e+00  -2.0053191e-03
   1.0779477e+00  -1.9050161e-03
   1.0858219e+00  -1.7867539e-03
   1.0936961e+00  -1.6514738e-03
   1.1015702e+00  -1.4998462e-03
   1.1094467e+00  -1.3321924e-03
   1.1173209e+00  -1.1491162e-03
   1.1251951e+00  -9.4864325e-04
   1.1330693e+00  -7.3918962e-04
   1.1409435e+00  -5.1842975e-04
   1.1488177e+00  -2.6325069e-04
   1.1507300e+00  -1.9403398e-04
   1.1566942e+00   2.3022727e-05
   1.1645684e+00   3.0283976e-04
   1.1724426e+00   5.7932277e-04
   1.1803168e+00   8.5911387e-04
   1.1881910e+00   1.1309688e-03
   1.1960675e+00   1.3981680e-03
   1.1999311e+00   1.5337213e-03
   1.2033701e+00   1.6704362e-03
   1.2039417e+00   1.6938223e-03
   1.2052893e+00   1.7467011e-03
   1.2058861e+00   1.7706084e-03
   1.2078053e+00   1.8461065e-03
   1.2118159e+00   2.0053696e-03
   1.2196901e+00   2.2945937e-03
   1.2275643e+00   2.5655877e-03
   1.2354408e+00   2.8202709e-03
   1.2433150e+00   3.0533976e-03
   1.2511892e+00   3.2652204e-03
   1.2590634e+00   3.4663912e-03
   1.2629293e+00   3.5579660e-03
   1.2669376e+00   3.6603535e-03
   1.2681359e+00   3.6874426e-03
   1.2684022e+00   3.6935721e-03
   1.2708035e+00   3.7485996e-03
   1.2748118e+00   3.8331497e-03
   1.2826882e+00   3.9712810e-03
   1.2905624e+00   4.0727502e-03
   1.2984366e+00   4.1403581e-03
   1.3063108e+00   4.1690542e-03
   1.3141850e+00   4.1586547e-03
   1.3220615e+00   4.1103306e-03
   1.3299357e+00   4.0196051e-03
   1.3378099e+00   3.8870064e-03
   1.3418205e+00   3.7893480e-03
   1.3456290e+00   3.7066345e-03
   1.3456841e+00   3.7053949e-03
   1.3462626e+00   3.6874426e-03
   1.3494376e+00   3.5908402e-03
   1.3496947e+00   3.5829660e-03
   1.3535583e+00   3.4780303e-03
   1.3614348e+00   3.2285124e-03
   1.3693090e+00   2.9576676e-03
   1.3771832e+00   2.6533058e-03
   1.3850574e+00   2.3339991e-03
   1.3929316e+00   2.0000321e-03
   1.3979454e+00   1.7467011e-03
   1.4008058e+00   1.5952870e-03
   1.4086823e+00   1.1876882e-03
   1.4165565e+00   7.7618916e-04
   1.4244307e+00   3.7899219e-04
   1.4323049e+00  -2.5816345e-05
   1.4351837e+00  -1.9403398e-04
   1.4401791e+00  -4.8859734e-04
   1.4480556e+00  -9.2860193e-04
   1.4559298e+00  -1.3420753e-03
   1.4638039e+00  -1.7274265e-03
   1.4676676e+00  -1.9176194e-03
   1.4705142e+00  -2.0745753e-03
   1.4715542e+00  -2.1347842e-03
   1.4716781e+00  -2.1418893e-03
   1.4727709e+00  -2.2017883e-03
   1.4755441e+00  -2.3497245e-03
   1.4795523e+00  -2.5599174e-03
   1.4874265e+00  -2.9376263e-03
   1.4953030e+00  -3.2787649e-03
   1.5031772e+00  -3.5835859e-03
   1.5110514e+00  -3.8778696e-03
   1.5149174e+00  -4.0180211e-03
   1.5158655e+00  -4.0554408e-03
   1.5163728e+00  -4.0755280e-03
   1.5189256e+00  -4.1723829e-03
   1.5227916e+00  -4.3042700e-03
   1.5267998e+00  -4.4312443e-03
   1.5346763e+00  -4.6449725e-03
   1.5425505e+00  -4.8180670e-03
   1.5504247e+00  -4.9522039e-03
   1.5582989e+00  -5.0471763e-03
   1.5661731e+00  -5.1023646e-03
   1.5740496e+00  -5.1165748e-03
   1.5819238e+00  -5.0898990e-03
   1.5897980e+00  -5.0207071e-03
   1.5976722e+00  -4.9076217e-03
   1.6055464e+00  -4.7474288e-03
   1.6134206e+00  -4.5465794e-03
   1.6212971e+00  -4.3028237e-03
   1.6270064e+00  -4.0755280e-03
   1.6291713e+00  -3.9846189e-03
   1.6370455e+00  -3.6351010e-03
   1.6449197e+00  -3.2644399e-03
   1.6527938e+00  -2.8761478e-03
   1.6606703e+00  -2.4675620e-03
   1.6660078e+00  -2.1347842e-03
   1.6685445e+00  -1.9669123e-03
   1.6764187e+00  -1.4419421e-03
   1.6842929e+00  -9.3293848e-04
   1.6921671e+00  -4.1444674e-04
   1.6950344e+00  -1.9403398e-04
   1.7000436e+00   1.9804821e-04
   1.7079178e+00   7.8869376e-04
   1.7157920e+00   1.3528834e-03
   1.7208333e+00   1.7467011e-03
   1.7236662e+00   1.9817631e-03
   1.7315404e+00   2.6080579e-03
   1.7394146e+00   3.1823921e-03
   1.7432805e+00   3.4580349e-03
   1.7454293e+00   3.6309229e-03
   1.7460973e+00   3.6874426e-03
   1.7472911e+00   3.7843893e-03
   1.7479683e+00   3.8385675e-03
   1.7511547e+00   4.0861111e-03
   1.7551653e+00   4.3873508e-03
   1.7630395e+00   4.9262167e-03
   1.7669054e+00   5.1687787e-03
   1.7707828e+00   5.4353076e-03
   1.7709137e+00   5.4445363e-03
   1.7737466e+00   5.6281680e-03
   1.7745937e+00   5.6859504e-03
   1.7747796e+00   5.6987833e-03
   1.7787879e+00   5.9658173e-03
   1.7866644e+00   6.4213958e-03
   1.7945386e+00   6.8054867e-03
   1.8024128e+00   7.1304178e-03
   1.8062764e+00   7.2637052e-03
   1.8102870e+00   7.4083792e-03
   1.8160790e+00   7.5689164e-03
   1.8181612e+00   7.6243113e-03
   1.8220271e+00   7.7030303e-03
   1.8260376e+00   7.7601928e-03
   1.8339118e+00   7.8027548e-03
   1.8417860e+00   7.7477043e-03
   1.8457966e+00   7.6521579e-03
   1.8496602e+00   7.5891873e-03
   1.8501745e+00   7.5689164e-03
   1.8508104e+00   7.5432048e-03
   1.8536708e+00   7.4309917e-03
   1.8575344e+00   7.3174931e-03
   1.8654086e+00   6.9716483e-03
   1.8732851e+00   6.5279614e-03
   1.8811593e+00   6.0286272e-03
   1.8864784e+00   5.6281680e-03
   1.8890335e+00   5.4173095e-03
   1.8969077e+00   4.7294536e-03
   1.9047819e+00   4.0437787e-03
   1.9083310e+00   3.6874426e-03
   1.9126584e+00   3.2320248e-03
   1.9205326e+00   2.4532140e-03
   1.9243962e+00   2.0684068e-03
   1.9267309e+00   1.8031221e-03
   1.9271878e+00   1.7467011e-03
   1.9284068e+00   1.6040657e-03
   1.9288682e+00   1.5506520e-03
   1.9322704e+00   1.1746350e-03
   1.9362810e+00   7.5313361e-04
   1.9401469e+00   3.6760101e-04
   1.9435147e+00  -3.0535354e-06
   1.9441552e+00  -7.6753673e-05
   1.9451630e+00  -1.9403398e-04
   1.9457943e+00  -2.7056474e-04
   1.9480211e+00  -5.2529155e-04
   1.9520317e+00  -9.6345271e-04
   1.9599059e+00  -1.7608173e-03
   1.9633976e+00  -2.1347842e-03
   1.9677801e+00  -2.6085399e-03
   1.9756543e+00  -3.3652663e-03
   1.9795202e+00  -3.7116162e-03
   1.9819582e+00  -3.9555096e-03
   1.9831107e+00  -4.0755280e-03
   1.9835285e+00  -4.1182507e-03
   1.9847153e+00  -4.2356749e-03
   1.9873944e+00  -4.4919192e-03
   1.9914027e+00  -4.8443985e-03
   1.9992792e+00  -5.4601699e-03
   2.0031428e+00  -5.7413682e-03
   2.0052916e+00  -5.9126722e-03
   2.0065588e+00  -6.0162534e-03
   2.0071534e+00  -6.0635904e-03
   2.0084619e+00  -6.1643251e-03
   2.0110170e+00  -6.3578972e-03
   2.0150275e+00  -6.6274105e-03
   2.0229017e+00  -7.0869605e-03
   2.0307759e+00  -7.4678375e-03
   2.0346419e+00  -7.6330349e-03
   2.0384527e+00  -7.7994261e-03
   2.0386524e+00  -7.8081038e-03
   2.0424334e+00  -7.9570018e-03
   2.0465266e+00  -8.0998393e-03
   2.0503903e+00  -8.2184803e-03
   2.0544008e+00  -8.3110193e-03
   2.0622750e+00  -8.4403122e-03
   2.0701492e+00  -8.4884757e-03
   2.0780234e+00  -8.4583104e-03
   2.0858999e+00  -8.3534435e-03
   2.0937741e+00  -8.1659780e-03
   2.0996120e+00  -7.9570018e-03
   2.1016483e+00  -7.8754362e-03
   2.1095225e+00  -7.5167815e-03
   2.1173967e+00  -7.1048209e-03
   2.1252732e+00  -6.6520432e-03
   2.1291368e+00  -6.4124885e-03
   2.1328535e+00  -6.1426997e-03
   2.1331474e+00  -6.1203168e-03
   2.1344215e+00  -6.0162534e-03
   2.1363292e+00  -5.8626722e-03
   2.1370110e+00  -5.8063361e-03
   2.1410216e+00  -5.4649679e-03
   2.1488958e+00  -4.8220845e-03
   2.1527617e+00  -4.5001607e-03
   2.1558081e+00  -4.2053489e-03
   2.1567700e+00  -4.1069100e-03
   2.1570615e+00  -4.0755280e-03
   2.1579775e+00  -3.9762856e-03
   2.1606359e+00  -3.7031221e-03
   2.1646465e+00  -3.2969238e-03
   2.1725207e+00  -2.5164601e-03
   2.1758815e+00  -2.1347842e-03
   2.1803949e+00  -1.6126837e-03
   2.1882691e+00  -7.5608127e-04
   2.1929821e+00  -1.9403398e-04
   2.1961433e+00   1.9549449e-04
   2.2040174e+00   1.0996281e-03
   2.2093182e+00   1.7467011e-03
   2.2118939e+00   2.0709871e-03
   2.2197681e+00   2.9822314e-03
   2.2236318e+00   3.4258953e-03
   2.2241093e+00   3.4887971e-03
   2.2256749e+00   3.6874426e-03
   2.2276423e+00   3.9301653e-03
   2.2279155e+00   3.9628329e-03
   2.2315083e+00   4.3818871e-03
   2.2355165e+00   4.8043618e-03
   2.2393825e+00   5.2033287e-03
   2.2420478e+00   5.4936869e-03
   2.2432254e+00   5.6281680e-03
   2.2433907e+00   5.6466253e-03
   2.2445546e+00   5.7781910e-03
   2.2472567e+00   6.0709826e-03
   2.2512672e+00   6.4608356e-03
   2.2591414e+00   7.1454545e-03
   2.2642080e+00   7.5689164e-03
   2.2670156e+00   7.7934114e-03
   2.2748898e+00   8.3436180e-03
   2.2827640e+00   8.7631084e-03
   2.2906382e+00   9.0579890e-03
   2.2985078e+00   9.2438935e-03
   2.3063820e+00   9.3129247e-03
   2.3142562e+00   9.2558999e-03
   2.3221304e+00   9.0789715e-03
   2.3300046e+00   8.7850781e-03
   2.3378788e+00   8.3787190e-03
   2.3457530e+00   7.8911157e-03
   2.3501148e+00   7.5689164e-03
   2.3536272e+00   7.2838843e-03
   2.3615014e+00   6.6174931e-03
   2.3693756e+00   5.9395317e-03
   2.3725666e+00   5.6281680e-03
   2.3772498e+00   5.1565427e-03
   2.3851240e+00   4.3990129e-03
   2.3890037e+00   4.0228880e-03
   2.3914371e+00   3.7669192e-03
   2.3921258e+00   3.6874426e-03
   2.3929982e+00   3.5918503e-03
   2.3936869e+00   3.5151974e-03
   2.3968779e+00   3.1722222e-03
   2.4008953e+00   2.7736455e-03
   2.4087695e+00   2.0072590e-03
   2.4111570e+00   1.7467011e-03
   2.4166437e+00   1.1633999e-03
   2.4245179e+00   4.2288797e-04
   2.4283747e+00   5.9262167e-05
   2.4289486e+00   2.2878099e-08
   2.4309229e+00  -1.9403398e-04
   2.4323921e+00  -3.4028007e-04
   2.4326217e+00  -3.6491736e-04
   2.4362489e+00  -7.2752984e-04
   2.4402663e+00  -1.0839348e-03
   2.4481405e+00  -1.7298095e-03
   2.4528466e+00  -2.1347842e-03
   2.4560147e+00  -2.4102617e-03
   2.4638889e+00  -3.0283747e-03
   2.4717631e+00  -3.5505510e-03
   2.4756198e+00  -3.8005510e-03
   2.4791781e+00  -4.0291093e-03
   2.4796373e+00  -4.0610422e-03
   2.4798439e+00  -4.0755280e-03
   2.4803030e+00  -4.1069559e-03
   2.4834940e+00  -4.3143480e-03
   2.4875115e+00  -4.5514922e-03
   2.4953857e+00  -4.9649219e-03
   2.5032599e+00  -5.3026860e-03
   2.5111341e+00  -5.5716483e-03
   2.5190083e+00  -5.8097107e-03
   2.5230028e+00  -5.9069330e-03
   2.5262856e+00  -6.0010331e-03
   2.5267906e+00  -6.0162534e-03
   2.5268825e+00  -6.0189853e-03
   2.5277089e+00  -6.0338843e-03
   2.5308770e+00  -6.0901515e-03
   2.5347567e+00  -6.1718090e-03
   2.5426309e+00  -6.2661157e-03
   2.5505051e+00  -6.3014463e-03
   2.5583792e+00  -6.2822544e-03
   2.5662534e+00  -6.2136364e-03
   2.5701102e+00  -6.1579201e-03
   2.5741276e+00  -6.0887741e-03
   2.5774105e+00  -6.0162534e-03
   2.5820018e+00  -5.9076676e-03
   2.5820248e+00  -5.9071396e-03
   2.5858586e+00  -5.7955923e-03
   2.5898760e+00  -5.6835859e-03
   2.5977502e+00  -5.4316575e-03
   2.6056244e+00  -5.1500230e-03
   2.6134986e+00  -4.8418044e-03
   2.6213728e+00  -4.5138659e-03
   2.6252296e+00  -4.3319559e-03
   2.6287879e+00  -4.1544766e-03
   2.6292470e+00  -4.1299587e-03
   2.6301882e+00  -4.0755280e-03
   2.6306244e+00  -4.0504821e-03
   2.6331038e+00  -3.9107897e-03
   2.6371212e+00  -3.6963269e-03
   2.6449954e+00  -3.2637511e-03
   2.6528696e+00  -2.8418503e-03
   2.6607438e+00  -2.4173095e-03
   2.6651974e+00  -2.1347842e-03
   2.6686180e+00  -1.9144766e-03
   2.6764922e+00  -1.4208219e-03
   2.6843664e+00  -9.5921258e-04
   2.6922406e+00  -5.1512167e-04
   2.6972222e+00  -1.9403398e-04
   2.7001148e+00  -1.8841804e-06
   2.7079890e+00   4.8853994e-04
   2.7158632e+00   9.3927227e-04
   2.7237374e+00   1.3571327e-03
   2.7304637e+00   1.7467011e-03
   2.7316116e+00   1.8180510e-03
   2.7394858e+00   2.2595225e-03
   2.7473600e+00   2.6640037e-03
   2.7552342e+00   3.0253903e-03
   2.7631084e+00   3.3474518e-03
   2.7709826e+00   3.6850551e-03
   2.7710514e+00   3.6874426e-03
   2.7788567e+00   4.0037190e-03
   2.7867309e+00   4.2719238e-03
   2.7946051e+00   4.4995179e-03
   2.8024793e+00   4.6894169e-03
   2.8103535e+00   4.8437557e-03
   2.8182277e+00   4.9596189e-03
   2.8261249e+00   5.0359734e-03
   2.8339991e+00   5.0745868e-03
   2.8418733e+00   5.0768365e-03
   2.8497475e+00   5.0419421e-03
   2.8576217e+00   4.9665060e-03
   2.8654959e+00   4.8513315e-03
   2.8733701e+00   4.6975207e-03
   2.8812443e+00   4.5043388e-03
   2.8891185e+00   4.2766070e-03
   2.8969927e+00   4.0212121e-03
   2.9048669e+00   3.7165978e-03
   2.9055096e+00   3.6874426e-03
   2.9127410e+00   3.3663682e-03
   2.9206152e+00   3.0186410e-03
   2.9284894e+00   2.6496556e-03
   2.9363636e+00   2.2836111e-03
   2.9442378e+00   1.9058242e-03
   2.9470386e+00   1.7467011e-03
   2.9521120e+00   1.4620638e-03
   2.9599862e+00   1.0365243e-03
   2.9678604e+00   6.2435032e-04
   2.9757346e+00   2.3280303e-04
   2.9795914e+00   2.9674472e-05
   2.9831267e+00  -1.6514876e-04
   2.9836088e+00  -1.9403398e-04
   2.9836088e+00  -1.9410744e-04
   2.9840909e+00  -2.2276056e-04
   2.9874656e+00  -4.1243802e-04
   2.9914830e+00  -6.3365473e-04
   2.9993572e+00  -1.0427893e-03
   3.0072314e+00  -1.4173301e-03
   3.0151056e+00  -1.7595317e-03
   3.0189624e+00  -1.9377594e-03
   3.0225666e+00  -2.1063223e-03
   3.0229798e+00  -2.1275895e-03
   3.0231175e+00  -2.1347842e-03
   3.0235537e+00  -2.1558242e-03
   3.0268365e+00  -2.3095500e-03
   3.0308540e+00  -2.4903581e-03
   3.0387282e+00  -2.8062443e-03
   3.0466024e+00  -3.0921717e-03
   3.0544766e+00  -3.3415289e-03
   3.0623508e+00  -3.5511249e-03
   3.0702250e+00  -3.7376033e-03
   3.0780992e+00  -3.9059229e-03
   3.0859734e+00  -4.0548669e-03
   3.0873049e+00  -4.0755280e-03
   3.0938476e+00  -4.1719927e-03
   3.1017218e+00  -4.2500000e-03
   3.1095960e+00  -4.2911157e-03
   3.1174702e+00  -4.2970845e-03
   3.1253444e+00  -4.2688017e-03
   3.1332185e+00  -4.2047750e-03
   3.1410927e+00  -4.1026400e-03
   3.1426538e+00  -4.0755280e-03
   3.1489669e+00  -3.9618457e-03
   3.1568411e+00  -3.7953857e-03
   3.1647153e+00  -3.6073691e-03
   3.1725895e+00  -3.3992654e-03
   3.1804637e+00  -3.1716713e-03
   3.1883379e+00  -2.9227961e-03
   3.1962121e+00  -2.6632002e-03
   3.2040863e+00  -2.3835859e-03
   3.2099862e+00  -2.1347842e-03
   3.2119605e+00  -2.0479936e-03
   3.2198347e+00  -1.7045730e-03
   3.2277089e+00  -1.3686019e-03
   3.2355831e+00  -1.0315748e-03
   3.2434803e+00  -7.0508494e-04
   3.2513545e+00  -3.6407254e-04
   3.2547521e+00  -1.9403398e-04
   3.2592287e+00   2.6649449e-05
   3.2671028e+00   3.9095730e-04
   3.2749770e+00   7.4400826e-04
   3.2828512e+00   1.0738659e-03
   3.2907254e+00   1.3804522e-03
   3.2985996e+00   1.7135422e-03
   3.2993113e+00   1.7467011e-03
   3.3064738e+00   2.0521878e-03
   3.3143480e+00   2.3530303e-03
   3.3222222e+00   2.6256198e-03
   3.3300964e+00   2.8764922e-03
   3.3379706e+00   3.0961662e-03
   3.3458448e+00   3.2857208e-03
   3.3537190e+00   3.4596648e-03
   3.3615932e+00   3.6195363e-03
   3.3654729e+00   3.6874426e-03
   3.3694674e+00   3.7565197e-03
   3.3773416e+00   3.8581726e-03
   3.3852158e+00   3.9216942e-03
   3.3930900e+00   3.9518595e-03
   3.4009642e+00   3.9319330e-03
   3.4167126e+00   3.8560606e-03
   3.4206382e+00   3.7741276e-03
   3.4283747e+00   3.7527548e-03
   3.4315427e+00   3.6874426e-03
   3.4324610e+00   3.6685491e-03
   3.4324610e+00   3.5352388e-03
   3.4639578e+00   2.6537649e-03
   3.4894858e+00   1.7467011e-03
   3.4954545e+00   1.5204821e-03
   3.5269513e+00   8.8449725e-04
   3.5269513e+00   4.2718090e-04
   3.5396465e+00  -1.9403398e-04
   3.5584481e+00  -1.1049702e-03
   3.6159780e+00  -2.1347842e-03
   3.6214417e+00  -2.2339050e-03
   3.6402433e+00  -2.1347842e-03
   3.6844582e+00  -1.9088200e-03
   3.8104454e+00  -1.0574151e-03
   3.8104454e+00  -5.8597567e-04
   3.8506887e+00  -1.9403398e-04
   3.9364325e+00   5.4243572e-04
   4.0624197e+00   5.4869835e-04
   4.3144169e+00   5.6138889e-05
   4.5664141e+00  -1.4144789e-04
   4.5664141e+00  -9.0365702e-05
   5.0703857e+00   1.7167837e-06
   5.5743572e+00   1.8540381e-05
   6.0783287e+00   5.6786272e-06
   6.5823003e+00   2.5099633e-06
   6.5823003e+00   2.5500000e-06
   7.0862948e+00   3.6075298e-06
   7.5902663e+00   2.2969467e-06
   8.0942378e+00   7.4887741e-06
   8.0942378e+00   8.2909320e-06
   8.5982094e+00   1.5055188e-05
   9.1021809e+00   1.4331703e-05
   9.6061754e+00   1.4629752e-05
   1.0110147e+01   1.4250597e-05
   1.0614118e+01   1.3137626e-05
   1.1117998e+01   1.2388476e-05


==> data/DARPA_Primal_Wave_Cut_6D.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.5449265e+00   1.0581107e-06
  -9.0409550e+00   1.1675781e-06
  -8.5369605e+00   1.0631841e-06
  -8.0329890e+00   1.0991598e-06
  -7.5290174e+00   1.1675781e-06
  -7.0250459e+00   1.2446028e-06
  -6.5210744e+00   1.3403857e-06
  -6.0170799e+00   1.4944376e-06
  -5.5131084e+00   1.8183953e-06
  -5.5131084e+00   1.7169054e-06
  -5.0091368e+00   2.0523737e-06
  -4.5051653e+00   2.5383609e-06
  -4.0011938e+00   3.3086088e-06
  -3.4971993e+00   4.7991276e-06
  -3.4971993e+00   4.4421488e-06
  -2.9932277e+00   6.4263315e-06
  -2.4892562e+00   9.4765611e-06
  -1.9852824e+00   1.3385399e-05
  -1.7332943e+00   1.9556703e-05
  -1.4813062e+00   2.7835170e-05
  -1.2293182e+00   3.4762626e-05
  -1.1033242e+00   4.1881543e-05
  -9.7733012e-01   5.2499311e-05
  -8.5133609e-01   6.1890266e-05
  -7.8833792e-01   6.7906566e-05
  -7.2534206e-01   7.3904270e-05
  -6.6234389e-01   8.0731175e-05
  -5.9934803e-01   8.7122130e-05
  -5.3634986e-01   9.3603535e-05
  -4.7335399e-01   1.0072658e-04
  -4.1035583e-01   1.0741116e-04
  -3.4735996e-01   1.1231703e-04
  -2.8436180e-01   1.1424265e-04
  -2.2136593e-01   1.1304385e-04
  -2.2136593e-01   1.0883035e-04
  -1.5836892e-01   1.0270455e-04
  -9.5371901e-02   8.4029844e-05
  -3.2374885e-02   5.6917585e-05
  -8.7634068e-04   5.4615932e-05
   3.0622130e-02   8.6143710e-06
   6.2120753e-02  -7.7061754e-06
   9.3619146e-02  -6.3498163e-05
   1.2511754e-01  -9.3412764e-05
   1.5661616e-01  -1.4267057e-04
   1.8706979e-01  -1.8893388e-04
   1.8811455e-01  -1.9113223e-04
   1.8994008e-01  -1.9403398e-04
   2.1249311e-01  -2.2966942e-04
   2.1961318e-01  -2.4160698e-04
   2.5111111e-01  -2.9401745e-04
   2.8261019e-01  -3.4603076e-04
   3.1410927e-01  -3.9714417e-04
   3.4560606e-01  -4.4535813e-04
   3.7710514e-01  -4.8791552e-04
   4.0860422e-01  -5.2173783e-04
   4.4010331e-01  -5.4493572e-04
   4.7160009e-01  -5.5306015e-04
   5.0309917e-01  -5.3698118e-04
   5.0309917e-01  -5.3609504e-04
   5.3459826e-01  -5.0331956e-04
   5.6609734e-01  -4.6049816e-04
   5.9759412e-01  -4.0220156e-04
   6.2909320e-01  -3.3125344e-04
   6.6059229e-01  -2.5268365e-04
   6.8137971e-01  -1.9403398e-04
   6.9209137e-01  -1.6340014e-04
   7.2358815e-01  -6.8946281e-05
   7.5508724e-01   1.1596419e-05
   7.7083792e-01   7.4830349e-05
   7.8658632e-01   8.8121442e-05
   8.0233471e-01   1.4413522e-04
   8.1808540e-01   1.4307622e-04
   8.3383379e-01   1.8757851e-04
   8.4958219e-01   1.6893388e-04
   8.6533287e-01   1.7038338e-04
   8.8108127e-01   1.6204454e-04
   8.9682966e-01   1.4378788e-04
   9.1258035e-01   1.1600666e-04
   9.2832874e-01   7.9364096e-05
   9.4407943e-01   3.5938935e-05
   9.4407943e-01   3.3247016e-05
   9.5982782e-01  -1.2795064e-05
   9.7557622e-01  -6.9348485e-05
   9.9132691e-01  -1.3134550e-04
   1.0049862e+00  -1.8696924e-04
   1.0060354e+00  -1.9197130e-04
   1.0064692e+00  -1.9403398e-04
   1.0070753e+00  -1.9691047e-04
   1.0077938e+00  -1.9981520e-04
   1.0207346e+00  -2.5199725e-04
   1.0228237e+00  -2.6152893e-04
   1.0385744e+00  -3.2559688e-04
   1.0543228e+00  -3.8441230e-04
   1.0700735e+00  -4.3302571e-04
   1.0858219e+00  -4.7033287e-04
   1.1015702e+00  -4.9414830e-04
   1.1094467e+00  -5.2505280e-04
   1.1173209e+00  -5.0602617e-04
   1.1251951e+00  -5.2522957e-04
   1.1330693e+00  -5.0016070e-04
   1.1409435e+00  -5.0960744e-04
   1.1488177e+00  -4.8175849e-04
   1.1566942e+00  -4.6532828e-04
   1.1645684e+00  -4.4460055e-04
   1.1724426e+00  -4.1852388e-04
   1.1724426e+00  -4.1399449e-04
   1.1803168e+00  -3.8747245e-04
   1.1881910e+00  -3.5242654e-04
   1.1960675e+00  -3.1220615e-04
   1.2039417e+00  -2.6724518e-04
   1.2118159e+00  -2.1653466e-04
   1.2149610e+00  -1.9403398e-04
   1.2196901e+00  -1.6003145e-04
   1.2275643e+00  -1.0045845e-04
   1.2354408e+00  -3.8474518e-05
   1.2433150e+00   2.6178375e-05
   1.2511892e+00   9.3347796e-05
   1.2590634e+00   1.6276951e-04
   1.2669376e+00   2.3414141e-04
   1.2748118e+00   3.0714187e-04
   1.2826882e+00   3.8134527e-04
   1.2905624e+00   4.5629936e-04
   1.2984366e+00   5.3141414e-04
   1.3063108e+00   6.0614555e-04
   1.3141850e+00   6.7990588e-04
   1.3220615e+00   7.5198577e-04
   1.3299357e+00   8.2166667e-04
   1.3378099e+00   8.8820478e-04
   1.3456841e+00   9.5087695e-04
   1.3535583e+00   1.0089532e-03
   1.3614348e+00   1.0613981e-03
   1.3693090e+00   1.1073600e-03
   1.3771832e+00   1.1464394e-03
   1.3850574e+00   1.1783035e-03
   1.3929316e+00   1.2024977e-03
   1.4008058e+00   1.2190312e-03
   1.4086823e+00   1.2266781e-03
   1.4165565e+00   1.2252181e-03
   1.4244307e+00   1.2146878e-03
   1.4323049e+00   1.1939233e-03
   1.4401791e+00   1.1629201e-03
   1.4480556e+00   1.1215335e-03
   1.4559298e+00   1.0696924e-03
   1.4638039e+00   1.0074059e-03
   1.4716781e+00   9.3473600e-04
   1.4795523e+00   8.5179752e-04
   1.4874265e+00   7.5883379e-04
   1.4953030e+00   6.5632231e-04
   1.5031772e+00   5.4409780e-04
   1.5110514e+00   4.2422635e-04
   1.5189256e+00   3.0033517e-04
   1.5267998e+00   1.7184504e-04
   1.5346763e+00   3.5313361e-05
   1.5425505e+00  -1.1341988e-04
   1.5465427e+00  -1.9403398e-04
   1.5504247e+00  -2.7462580e-04
   1.5582989e+00  -4.3256657e-04
   1.5661731e+00  -5.8463958e-04
   1.5740496e+00  -7.3174013e-04
   1.5819238e+00  -8.7409780e-04
   1.5897980e+00  -1.0112994e-03
   1.5976722e+00  -1.1426768e-03
   1.6055464e+00  -1.2673095e-03
   1.6134206e+00  -1.3832530e-03
   1.6212971e+00  -1.4877916e-03
   1.6291713e+00  -1.5798324e-03
   1.6370455e+00  -1.6597498e-03
   1.6449197e+00  -1.7276814e-03
   1.6527938e+00  -1.7830716e-03
   1.6606703e+00  -1.8248508e-03
   1.6685445e+00  -1.8525849e-03
   1.6764187e+00  -1.8638407e-03
   1.6842929e+00  -1.8582851e-03
   1.6921671e+00  -1.8362741e-03
   1.7000436e+00  -1.7961685e-03
   1.7079178e+00  -1.7385124e-03
   1.7157920e+00  -1.6637971e-03
   1.7236662e+00  -1.5725413e-03
   1.7315404e+00  -1.4653237e-03
   1.7394146e+00  -1.3427296e-03
   1.7472911e+00  -1.2054959e-03
   1.7551653e+00  -1.0540450e-03
   1.7630395e+00  -8.8885904e-04
   1.7709137e+00  -7.1583563e-04
   1.7787879e+00  -5.3325528e-04
   1.7866644e+00  -3.2823691e-04
   1.7912190e+00  -1.9403398e-04
   1.7945386e+00  -9.2973370e-05
   1.8024128e+00   1.4232599e-04
   1.8102870e+00   3.7293618e-04
   1.8181612e+00   6.0083104e-04
   1.8260376e+00   8.2833563e-04
   1.8339118e+00   1.0511662e-03
   1.8417860e+00   1.2638522e-03
   1.8496602e+00   1.4775643e-03
   1.8554454e+00   1.6414509e-03
   1.8567837e+00   1.6829821e-03
   1.8575344e+00   1.7067906e-03
   1.8588636e+00   1.7467011e-03
   1.8596579e+00   1.7704408e-03
   1.8633196e+00   1.8789417e-03
   1.8654086e+00   1.9396993e-03
   1.8732851e+00   2.1507415e-03
   1.8811593e+00   2.3414601e-03
   1.8890335e+00   2.5128788e-03
   1.8969077e+00   2.6647383e-03
   1.9047819e+00   2.7957530e-03
   1.9126584e+00   2.9047750e-03
   1.9205326e+00   2.9898990e-03
   1.9284068e+00   3.0500689e-03
   1.9362810e+00   3.0850551e-03
   1.9441552e+00   3.0923783e-03
   1.9520317e+00   3.0715794e-03
   1.9599059e+00   3.0216253e-03
   1.9677801e+00   2.9405877e-03
   1.9756543e+00   2.8281910e-03
   1.9835285e+00   2.6849403e-03
   1.9914027e+00   2.5085399e-03
   1.9992792e+00   2.3048669e-03
   2.0071534e+00   2.0795661e-03
   2.0150275e+00   1.8150735e-03
   2.0167906e+00   1.7467011e-03
   2.0229017e+00   1.5080257e-03
   2.0307759e+00   1.2016483e-03
   2.0386524e+00   8.8714646e-04
   2.0465266e+00   5.6411157e-04
   2.0544008e+00   2.4648990e-04
   2.0601860e+00   4.3494949e-06
   2.0620363e+00  -8.2869605e-05
   2.0622750e+00  -9.4598026e-05
   2.0643320e+00  -1.9403398e-04
   2.0645753e+00  -2.0606107e-04
   2.0680601e+00  -3.7340680e-04
   2.0701492e+00  -4.7433655e-04
   2.0780234e+00  -8.3066804e-04
   2.0858999e+00  -1.1761478e-03
   2.0937741e+00  -1.4990174e-03
   2.1016483e+00  -1.8037374e-03
   2.1074334e+00  -2.0380785e-03
   2.1084986e+00  -2.0849059e-03
   2.1095225e+00  -2.1313728e-03
   2.1096028e+00  -2.1347842e-03
   2.1106749e+00  -2.1800712e-03
   2.1153076e+00  -2.3726354e-03
   2.1173967e+00  -2.4555556e-03
   2.1252732e+00  -2.7433196e-03
   2.1331474e+00  -3.0022957e-03
   2.1410216e+00  -3.2334252e-03
   2.1488958e+00  -3.4329201e-03
   2.1567700e+00  -3.6026860e-03
   2.1646465e+00  -3.7480257e-03
   2.1725207e+00  -3.8696970e-03
   2.1783058e+00  -3.9402893e-03
   2.1803949e+00  -3.9641414e-03
   2.1882691e+00  -4.0272039e-03
   2.1961433e+00  -4.0523875e-03
   2.2040174e+00  -4.0385216e-03
   2.2061088e+00  -4.0204545e-03
   2.2118939e+00  -3.9872130e-03
   2.2197681e+00  -3.8965565e-03
   2.2276423e+00  -3.7705923e-03
   2.2355165e+00  -3.6120294e-03
   2.2433907e+00  -3.4222681e-03
   2.2512672e+00  -3.2036042e-03
   2.2591414e+00  -2.9502525e-03
   2.2670156e+00  -2.6757576e-03
   2.2748898e+00  -2.3728421e-03
   2.2799449e+00  -2.1347842e-03
   2.2827640e+00  -1.9958953e-03
   2.2906382e+00  -1.6085216e-03
   2.2985078e+00  -1.2092172e-03
   2.3063820e+00  -8.1324610e-04
   2.3142562e+00  -4.0167355e-04
   2.3176538e+00  -1.9403398e-04
   2.3221304e+00   8.5907713e-05
   2.3300046e+00   5.6284894e-04
   2.3378788e+00   1.0195845e-03
   2.3457530e+00   1.4698967e-03
   2.3501148e+00   1.7467011e-03
   2.3536272e+00   1.9789440e-03
   2.3615014e+00   2.4674931e-03
   2.3693756e+00   2.9215565e-03
   2.3772498e+00   3.3485078e-03
   2.3832645e+00   3.6874426e-03
   2.3851240e+00   3.7989210e-03
   2.3929982e+00   4.2275023e-03
   2.4008953e+00   4.6037879e-03
   2.4087695e+00   4.9318411e-03
   2.4166437e+00   5.2121671e-03
   2.4224288e+00   5.3913682e-03
   2.4245179e+00   5.4599403e-03
   2.4305785e+00   5.6281680e-03
   2.4323921e+00   5.6744720e-03
   2.4381772e+00   5.7960285e-03
   2.4402663e+00   5.8304637e-03
   2.4481405e+00   5.9182507e-03
   2.4560147e+00   5.9338613e-03
   2.4638889e+00   5.8775482e-03
   2.4717631e+00   5.7465565e-03
   2.4759642e+00   5.6281680e-03
   2.4796373e+00   5.5257576e-03
   2.4875115e+00   5.2418962e-03
   2.4953857e+00   4.9077824e-03
   2.5032599e+00   4.5113636e-03
   2.5111341e+00   4.0787879e-03
   2.5172406e+00   3.6874426e-03
   2.5190083e+00   3.5623508e-03
   2.5268825e+00   2.9899219e-03
   2.5347567e+00   2.4289256e-03
   2.5405418e+00   2.0107828e-03
   2.5421258e+00   1.8823737e-03
   2.5426309e+00   1.8387902e-03
   2.5436639e+00   1.7467011e-03
   2.5441690e+00   1.7028719e-03
   2.5484160e+00   1.3416253e-03
   2.5505051e+00   1.1635193e-03
   2.5583792e+00   5.4030762e-04
   2.5641644e+00   9.4463958e-05
   2.5656566e+00  -3.5082645e-05
   2.5662534e+00  -8.8168044e-05
   2.5674013e+00  -1.9403398e-04
   2.5679982e+00  -2.4727502e-04
   2.5720386e+00  -6.0106290e-04
   2.5741276e+00  -7.7929063e-04
   2.5820018e+00  -1.3972911e-03
   2.5877870e+00  -1.8265473e-03
   2.5893021e+00  -1.9507920e-03
   2.5898760e+00  -2.0002663e-03
   2.5914830e+00  -2.1347842e-03
   2.5920569e+00  -2.1847773e-03
   2.5956612e+00  -2.4791322e-03
   2.5977502e+00  -2.6433884e-03
   2.6056244e+00  -3.2095730e-03
   2.6134986e+00  -3.7246786e-03
   2.6187328e+00  -4.0755280e-03
   2.6213728e+00  -4.2584022e-03
   2.6292470e+00  -4.7457530e-03
   2.6371212e+00  -5.1575069e-03
   2.6449954e+00  -5.5062902e-03
   2.6507805e+00  -5.7353306e-03
   2.6526630e+00  -5.8137052e-03
   2.6528696e+00  -5.8218779e-03
   2.6579660e+00  -6.0162534e-03
   2.6584252e+00  -6.0341368e-03
   2.6586547e+00  -6.0434573e-03
   2.6607438e+00  -6.1151974e-03
   2.6686180e+00  -6.3474288e-03
   2.6764922e+00  -6.5108586e-03
   2.6843664e+00  -6.6126951e-03
   2.6922406e+00  -6.6520891e-03
   2.7001148e+00  -6.6302112e-03
   2.7079890e+00  -6.5469697e-03
   2.7158632e+00  -6.4004591e-03
   2.7237374e+00  -6.1865473e-03
   2.7283058e+00  -6.0162534e-03
   2.7316116e+00  -5.8842516e-03
   2.7394858e+00  -5.5379477e-03
   2.7473600e+00  -5.1505969e-03
   2.7552342e+00  -4.7330579e-03
   2.7610193e+00  -4.4019054e-03
   2.7630395e+00  -4.2687098e-03
   2.7631084e+00  -4.2631084e-03
   2.7657025e+00  -4.0755280e-03
   2.7687328e+00  -3.8546602e-03
   2.7688935e+00  -3.8421717e-03
   2.7709826e+00  -3.6807163e-03
   2.7788567e+00  -3.0986685e-03
   2.7867309e+00  -2.5154729e-03
   2.7911616e+00  -2.1347842e-03
   2.7946051e+00  -1.8186272e-03
   2.8024793e+00  -1.1283310e-03
   2.8082645e+00  -6.4316345e-04
   2.8101240e+00  -4.7332645e-04
   2.8103535e+00  -4.4970386e-04
   2.8129477e+00  -1.9403398e-04
   2.8131772e+00  -1.6934045e-04
   2.8161387e+00   1.2448783e-04
   2.8182277e+00   3.2823232e-04
   2.8261249e+00   1.0459412e-03
   2.8319100e+00   1.5715083e-03
   2.8328742e+00   1.6718664e-03
   2.8335629e+00   1.7467011e-03
   2.8339991e+00   1.7900735e-03
   2.8346648e+00   1.8595845e-03
   2.8397842e+00   2.3633838e-03
   2.8418733e+00   2.5546143e-03
   2.8497475e+00   3.2405647e-03
   2.8546143e+00   3.6874426e-03
   2.8576217e+00   3.9680441e-03
   2.8654959e+00   4.6382002e-03
   2.8733701e+00   5.2219467e-03
   2.8788108e+00   5.6281680e-03
   2.8812443e+00   5.8083563e-03
   2.8891185e+00   6.3217401e-03
   2.8969927e+00   6.7358127e-03
   2.9048669e+00   7.0545684e-03
   2.9127410e+00   7.2926538e-03
   2.9206152e+00   7.4542929e-03
   2.9284894e+00   7.5177686e-03
   2.9363636e+00   7.4760331e-03
   2.9442378e+00   7.3338613e-03
   2.9521120e+00   7.1004591e-03
   2.9599862e+00   6.7822084e-03
   2.9678604e+00   6.3871442e-03
   2.9757346e+00   5.9325069e-03
   2.9801423e+00   5.6281680e-03
   2.9836088e+00   5.3716253e-03
   2.9914830e+00   4.7691001e-03
   2.9993572e+00   4.1764922e-03
   3.0052801e+00   3.6874426e-03
   3.0072314e+00   3.5130624e-03
   3.0151056e+00   2.8185032e-03
   3.0229798e+00   2.1722635e-03
   3.0277319e+00   1.7467011e-03
   3.0308540e+00   1.4539555e-03
   3.0387282e+00   7.6476354e-04
   3.0466024e+00   1.3157576e-04
   3.0503214e+00  -1.9403398e-04
   3.0544766e+00  -5.6089761e-04
   3.0623508e+00  -1.1910216e-03
   3.0702250e+00  -1.7535331e-03
   3.0753214e+00  -2.1347842e-03
   3.0780992e+00  -2.3480257e-03
   3.0859734e+00  -2.8984848e-03
   3.0938476e+00  -3.3654040e-03
   3.1017218e+00  -3.7777319e-03
   3.1071855e+00  -4.0755280e-03
   3.1095960e+00  -4.2081497e-03
   3.1174702e+00  -4.5785813e-03
   3.1253444e+00  -4.8818411e-03
   3.1332185e+00  -5.1305785e-03
   3.1410927e+00  -5.3220156e-03
   3.1489669e+00  -5.4592287e-03
   3.1568411e+00  -5.5514004e-03
   3.1647153e+00  -5.5969238e-03
   3.1725895e+00  -5.5954545e-03
   3.1804637e+00  -5.5467401e-03
   3.1883379e+00  -5.4494720e-03
   3.1962121e+00  -5.3066345e-03
   3.2040863e+00  -5.1216024e-03
   3.2119605e+00  -4.8935032e-03
   3.2198347e+00  -4.6319559e-03
   3.2277089e+00  -4.3348255e-03
   3.2334022e+00  -4.0755280e-03
   3.2355831e+00  -3.9696511e-03
   3.2434803e+00  -3.5826217e-03
   3.2513545e+00  -3.1890725e-03
   3.2592287e+00  -2.7968549e-03
   3.2671028e+00  -2.3917815e-03
   3.2713499e+00  -2.1347842e-03
   3.2749770e+00  -1.9146625e-03
   3.2828512e+00  -1.4472796e-03
   3.2907254e+00  -1.0026194e-03
   3.2985996e+00  -5.7876951e-04
   3.3050275e+00  -1.9403398e-04
   3.3064738e+00  -1.0382185e-04
   3.3143480e+00   3.6333333e-04
   3.3222222e+00   8.0080119e-04
   3.3300964e+00   1.1978099e-03
   3.3379706e+00   1.5798829e-03
   3.3410698e+00   1.7467011e-03
   3.3458448e+00   1.9962833e-03
   3.3537190e+00   2.3684114e-03
   3.3615932e+00   2.6676538e-03
   3.3694674e+00   3.0286961e-03
   3.3852158e+00   3.4793159e-03
   3.3917585e+00   3.6292929e-03
   3.3959366e+00   3.6811065e-03
   3.3962121e+00   3.6874426e-03
   3.4009642e+00   3.7969927e-03
   3.4009642e+00   3.8371901e-03
   3.4167126e+00   4.0992883e-03
   3.4324610e+00   4.2190771e-03
   3.4639578e+00   3.9848944e-03
   3.4718549e+00   3.6874426e-03
   3.4954545e+00   2.7696281e-03
   3.5323003e+00   1.7467011e-03
   3.5584481e+00   9.1556244e-04
   3.5584481e+00   7.8097567e-04
   3.5949725e+00  -1.9403398e-04
   3.6214417e+00  -8.7245409e-04
   3.6844582e+00  -1.6386341e-03
   3.8104454e+00  -1.1809045e-03
   3.8104454e+00  -1.1357002e-03
   3.9125803e+00  -1.9403398e-04
   3.9364325e+00   4.2281221e-05
   4.0624197e+00   4.5899219e-04
   4.3144169e+00   1.8598531e-04
   4.5664141e+00  -2.4018825e-05
   4.5664141e+00  -4.2427456e-05
   5.0703857e+00  -1.5145432e-05
   5.5743572e+00   1.9909940e-05
   6.0783287e+00   6.6540863e-06
   6.5823003e+00   7.7634298e-06
   6.5823003e+00   1.1831428e-05
   7.0862948e+00   2.4597796e-05
   7.5902663e+00   2.2301056e-05
   8.0942378e+00   2.3440312e-05
   8.0942378e+00   1.3661639e-05
   8.5982094e+00   1.5157599e-05
   9.1021809e+00   1.5334550e-05
   9.6061754e+00   1.5837489e-05
   1.0110147e+01   1.5384848e-05
   1.0614118e+01   1.4202548e-05
   1.1117998e+01   1.3401860e-05


==> data/DARPA_Primal_Wave_Cut_8D.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.5449265e+00   1.0518572e-06
  -9.0409550e+00   1.1613246e-06
  -8.5369605e+00   1.0631841e-06
  -8.0329890e+00   1.0929086e-06
  -7.5290174e+00   1.1613246e-06
  -7.0250459e+00   1.2320983e-06
  -6.5210744e+00   1.3278811e-06
  -6.0170799e+00   1.4694284e-06
  -5.5131084e+00   1.7265197e-06
  -5.5131084e+00   1.6793916e-06
  -5.0091368e+00   1.9898508e-06
  -4.5051653e+00   2.4328742e-06
  -4.0011938e+00   3.1316575e-06
  -3.4971993e+00   4.1455693e-06
  -2.9932277e+00   5.8407943e-06
  -2.4892562e+00   8.4003214e-06
  -1.9852824e+00   1.1515083e-05
  -1.7332943e+00   1.6011570e-05
  -1.4813062e+00   2.3860882e-05
  -1.4813062e+00   2.1565725e-05
  -1.2293182e+00   2.5995179e-05
  -1.1033242e+00   2.9605372e-05
  -9.7733012e-01   3.4528926e-05
  -8.5133609e-01   3.8931129e-05
  -7.8833792e-01   4.3842287e-05
  -7.2534206e-01   4.3755739e-05
  -6.6234389e-01   4.8255280e-05
  -5.9934803e-01   4.7309688e-05
  -5.3634986e-01   5.1135904e-05
  -4.7335399e-01   4.9737144e-05
  -4.1035583e-01   4.8937098e-05
  -3.4735996e-01   4.6555785e-05
  -2.8436180e-01   4.2854454e-05
  -2.2136593e-01   3.7257805e-05
  -1.5836892e-01   2.8419421e-05
  -9.5371901e-02   1.4048485e-05
  -3.2374885e-02  -6.8724977e-06
   3.0622130e-02  -3.3782369e-05
   9.3619146e-02  -6.6469927e-05
   1.5661616e-01  -1.0064371e-04
   2.1961318e-01  -1.3413636e-04
   2.8261019e-01  -1.6806543e-04
   3.3111341e-01  -1.9140863e-04
   3.3560147e-01  -1.9403398e-04
   3.4560606e-01  -1.9988269e-04
   4.0860422e-01  -2.2334963e-04
   4.7160009e-01  -2.3214417e-04
   5.3459826e-01  -2.3001377e-04
   5.3459826e-01  -2.2421878e-04
   5.5839302e-01  -2.1608930e-04
   5.9759412e-01  -2.0748898e-04
   6.1652893e-01  -1.9403398e-04
   6.1868457e-01  -1.9249265e-04
   6.2138889e-01  -1.9054936e-04
   6.6059229e-01  -1.7315289e-04
   6.9209137e-01  -1.5531359e-04
   7.2358815e-01  -1.2050000e-04
   7.5508724e-01  -9.2080808e-05
   7.8658632e-01  -6.2207989e-05
   8.1808540e-01  -3.1246556e-05
   8.4958219e-01  -1.6246970e-05
   8.8108127e-01  -2.8052342e-07
   9.1258035e-01   6.7451331e-06
   9.4407943e-01   4.1677456e-06
   9.7557622e-01  -5.6977732e-06
   1.0070753e+00  -2.2626768e-05
   1.0385744e+00  -4.3850321e-05
   1.0700735e+00  -6.4859504e-05
   1.1015702e+00  -8.3734389e-05
   1.1330693e+00  -9.8670340e-05
   1.1645684e+00  -1.0525918e-04
   1.1960675e+00  -1.0061455e-04
   1.1960675e+00  -9.7430900e-05
   1.2275643e+00  -8.4585170e-05
   1.2590634e+00  -5.4205923e-05
   1.2905624e+00  -1.1639876e-05
   1.3220615e+00   4.0696281e-05
   1.3535583e+00   1.0186157e-04
   1.3850574e+00   1.5962098e-04
   1.4165565e+00   2.1838453e-04
   1.4480556e+00   2.6038108e-04
   1.4638039e+00   2.8321166e-04
   1.4795523e+00   2.8657713e-04
   1.4953030e+00   2.9538108e-04
   1.5110514e+00   2.8483012e-04
   1.5267998e+00   2.7704545e-04
   1.5425505e+00   2.5074380e-04
   1.5582989e+00   2.2039371e-04
   1.5740496e+00   1.8138407e-04
   1.5897980e+00   1.3408655e-04
   1.6055464e+00   8.0978880e-05
   1.6212971e+00   2.2548600e-05
   1.6370455e+00  -3.9860652e-05
   1.6527938e+00  -1.0483517e-04
   1.6685445e+00  -1.7382966e-04
   1.6685445e+00  -1.8646786e-04
   1.6722222e+00  -1.9403398e-04
   1.6842929e+00  -2.3904959e-04
   1.7000436e+00  -3.0255051e-04
   1.7157920e+00  -3.5698577e-04
   1.7315404e+00  -4.0495638e-04
   1.7472911e+00  -4.4203398e-04
   1.7630395e+00  -4.6499311e-04
   1.7709137e+00  -4.8097337e-04
   1.7787879e+00  -4.7494949e-04
   1.7866644e+00  -4.8182966e-04
   1.7945386e+00  -4.6613636e-04
   1.8024128e+00  -4.6593893e-04
   1.8102870e+00  -4.4356979e-04
   1.8181612e+00  -4.2533287e-04
   1.8181612e+00  -4.1868457e-04
   1.8260376e+00  -4.0617998e-04
   1.8339118e+00  -3.7869835e-04
   1.8417860e+00  -3.4602158e-04
   1.8496602e+00  -3.0830579e-04
   1.8575344e+00  -2.6499770e-04
   1.8654086e+00  -2.1591368e-04
   1.8685675e+00  -1.9403398e-04
   1.8732851e+00  -1.6126400e-04
   1.8811593e+00  -1.0331336e-04
   1.8890335e+00  -4.2691919e-05
   1.8969077e+00   2.0188889e-05
   1.9047819e+00   8.4888889e-05
   1.9126584e+00   1.5096924e-04
   1.9205326e+00   2.1797612e-04
   1.9284068e+00   2.8540174e-04
   1.9362810e+00   3.5271120e-04
   1.9441552e+00   4.1941230e-04
   1.9520317e+00   4.8503673e-04
   1.9599059e+00   5.4901056e-04
   1.9677801e+00   6.1076676e-04
   1.9756543e+00   6.6973600e-04
   1.9835285e+00   7.2536731e-04
   1.9914027e+00   7.7708448e-04
   1.9992792e+00   8.2433196e-04
   2.0071534e+00   8.6658173e-04
   2.0150275e+00   9.0330808e-04
   2.0229017e+00   9.3402893e-04
   2.0307759e+00   9.5825069e-04
   2.0386524e+00   9.7555785e-04
   2.0465266e+00   9.8560606e-04
   2.0544008e+00   9.8777548e-04
   2.0622750e+00   9.8186180e-04
   2.0701492e+00   9.6766299e-04
   2.0780234e+00   9.4461892e-04
   2.0858999e+00   9.1263085e-04
   2.0937741e+00   8.7160468e-04
   2.1016483e+00   8.2152433e-04
   2.1095225e+00   7.6246327e-04
   2.1173967e+00   6.9457071e-04
   2.1252732e+00   6.1810606e-04
   2.1331474e+00   5.3342057e-04
   2.1410216e+00   4.4088843e-04
   2.1488958e+00   3.4297521e-04
   2.1567700e+00   2.4102617e-04
   2.1646465e+00   1.3352778e-04
   2.1725207e+00   1.8578949e-05
   2.1803949e+00  -1.0602273e-04
   2.1855395e+00  -1.9403398e-04
   2.1882691e+00  -2.4163912e-04
   2.1961433e+00  -3.7599174e-04
   2.2040174e+00  -5.0545914e-04
   2.2118939e+00  -6.3042011e-04
   2.2197681e+00  -7.5089991e-04
   2.2276423e+00  -8.6645546e-04
   2.2355165e+00  -9.7646924e-04
   2.2433907e+00  -1.0801860e-03
   2.2512672e+00  -1.1767470e-03
   2.2591414e+00  -1.2652709e-03
   2.2670156e+00  -1.3445455e-03
   2.2748898e+00  -1.4132736e-03
   2.2827640e+00  -1.4702204e-03
   2.2906382e+00  -1.5147934e-03
   2.2985078e+00  -1.5469031e-03
   2.3063820e+00  -1.5668320e-03
   2.3142562e+00  -1.5727847e-03
   2.3221304e+00  -1.5646143e-03
   2.3300046e+00  -1.5426194e-03
   2.3378788e+00  -1.5051538e-03
   2.3457530e+00  -1.4525620e-03
   2.3536272e+00  -1.3849747e-03
   2.3615014e+00  -1.3026194e-03
   2.3693756e+00  -1.2058792e-03
   2.3772498e+00  -1.0953076e-03
   2.3851240e+00  -9.7118457e-04
   2.3929982e+00  -8.3467172e-04
   2.4008953e+00  -6.8952709e-04
   2.4087695e+00  -5.3480257e-04
   2.4166437e+00  -3.6361570e-04
   2.4234848e+00  -1.9403398e-04
   2.4245179e+00  -1.6748301e-04
   2.4323921e+00   3.5724747e-05
   2.4402663e+00   2.3375115e-04
   2.4481405e+00   4.2859045e-04
   2.4560147e+00   6.2056244e-04
   2.4638889e+00   8.1063820e-04
   2.4717631e+00   9.9745868e-04
   2.4796373e+00   1.1736823e-03
   2.4875115e+00   1.3415657e-03
   2.4953857e+00   1.5103949e-03
   2.5030762e+00   1.6800620e-03
   2.5031680e+00   1.6821579e-03
   2.5032599e+00   1.6840565e-03
   2.5060836e+00   1.7467011e-03
   2.5061754e+00   1.7485882e-03
   2.5109504e+00   1.8532025e-03
   2.5111341e+00   1.8567585e-03
   2.5190083e+00   2.0085239e-03
   2.5268825e+00   2.1397452e-03
   2.5347567e+00   2.2509022e-03
   2.5426309e+00   2.3417815e-03
   2.5505051e+00   2.4117539e-03
   2.5583792e+00   2.4603994e-03
   2.5662534e+00   2.4862029e-03
   2.5741276e+00   2.4889578e-03
   2.5820018e+00   2.4677916e-03
   2.5898760e+00   2.4204775e-03
   2.5977502e+00   2.3463499e-03
   2.6056244e+00   2.2466804e-03
   2.6134986e+00   2.1236938e-03
   2.6213728e+00   1.9757185e-03
   2.6292470e+00   1.7956313e-03
   2.6310376e+00   1.7467011e-03
   2.6371212e+00   1.5833333e-03
   2.6449954e+00   1.3635836e-03
   2.6528696e+00   1.1356107e-03
   2.6607438e+00   8.9841139e-04
   2.6686180e+00   6.4757346e-04
   2.6764922e+00   3.9628788e-04
   2.6843664e+00   1.4429431e-04
   2.6920799e+00  -1.3211570e-04
   2.6921947e+00  -1.3653214e-04
   2.6922406e+00  -1.3891368e-04
   2.6936180e+00  -1.9403398e-04
   2.6936639e+00  -1.9638499e-04
   2.6999541e+00  -4.3976584e-04
   2.7001148e+00  -4.4636823e-04
   2.7079890e+00  -7.3485996e-04
   2.7158632e+00  -1.0115473e-03
   2.7237374e+00  -1.2793526e-03
   2.7316116e+00  -1.5282071e-03
   2.7394858e+00  -1.7630257e-03
   2.7471993e+00  -1.9988820e-03
   2.7473140e+00  -2.0031244e-03
   2.7473600e+00  -2.0045707e-03
   2.7514463e+00  -2.1347842e-03
   2.7514922e+00  -2.1362466e-03
   2.7550735e+00  -2.2512374e-03
   2.7552342e+00  -2.2564715e-03
   2.7631084e+00  -2.4803949e-03
   2.7709826e+00  -2.6762397e-03
   2.7788567e+00  -2.8468320e-03
   2.7867309e+00  -2.9928834e-03
   2.7946051e+00  -3.1139348e-03
   2.8024793e+00  -3.2093434e-03
   2.8103535e+00  -3.2775253e-03
   2.8182277e+00  -3.3184573e-03
   2.8261249e+00  -3.3296602e-03
   2.8339991e+00  -3.3112948e-03
   2.8418733e+00  -3.2638889e-03
   2.8497475e+00  -3.1846648e-03
   2.8576217e+00  -3.0741736e-03
   2.8654959e+00  -2.9322773e-03
   2.8733701e+00  -2.7598485e-03
   2.8812443e+00  -2.5613407e-03
   2.8891185e+00  -2.3295684e-03
   2.8945363e+00  -2.1347842e-03
   2.8969927e+00  -2.0425161e-03
   2.9048669e+00  -1.7377686e-03
   2.9127410e+00  -1.4293182e-03
   2.9206152e+00  -1.1040312e-03
   2.9284894e+00  -7.7697429e-04
   2.9363636e+00  -4.3676997e-04
   2.9410927e+00  -1.9403398e-04
   2.9442378e+00  -2.8225895e-05
   2.9521120e+00   3.7136364e-04
   2.9599862e+00   7.6282140e-04
   2.9678604e+00   1.1352342e-03
   2.9755510e+00   1.4955877e-03
   2.9757117e+00   1.5039899e-03
   2.9757346e+00   1.5045409e-03
   2.9802801e+00   1.7467011e-03
   2.9834252e+00   1.9189141e-03
   2.9834252e+00   1.9179477e-03
   2.9836088e+00   1.9279821e-03
   2.9914830e+00   2.3211203e-03
   2.9993572e+00   2.6869146e-03
   3.0072314e+00   3.0196511e-03
   3.0151056e+00   3.3208678e-03
   3.0228191e+00   3.6192149e-03
   3.0228650e+00   3.6217401e-03
   3.0229798e+00   3.6262856e-03
   3.0245638e+00   3.6874426e-03
   3.0246786e+00   3.6918274e-03
   3.0306933e+00   3.9168044e-03
   3.0308540e+00   3.9225895e-03
   3.0387282e+00   4.1652204e-03
   3.0466024e+00   4.3608815e-03
   3.0544766e+00   4.5113407e-03
   3.0623508e+00   4.6162764e-03
   3.0702250e+00   4.6739440e-03
   3.0780992e+00   4.6828053e-03
   3.0859734e+00   4.6404959e-03
   3.0938476e+00   4.5444444e-03
   3.1017218e+00   4.3907025e-03
   3.1095960e+00   4.1858815e-03
   3.1174702e+00   3.9344353e-03
   3.1235078e+00   3.6874426e-03
   3.1253444e+00   3.6078283e-03
   3.1332185e+00   3.2449036e-03
   3.1410927e+00   2.8587236e-03
   3.1489669e+00   2.4551194e-03
   3.1568411e+00   2.0362351e-03
   3.1614325e+00   1.7467011e-03
   3.1647153e+00   1.5330395e-03
   3.1725895e+00   1.0238545e-03
   3.1804637e+00   5.3818182e-04
   3.1881772e+00   7.1689164e-05
   3.1883150e+00   6.1544307e-05
   3.1883379e+00   6.0062902e-05
   3.1919651e+00  -1.9403398e-04
   3.1919881e+00  -1.9557782e-04
   3.1960514e+00  -4.8244490e-04
   3.1962121e+00  -4.9451102e-04
   3.2040863e+00  -1.0183310e-03
   3.2119605e+00  -1.4934619e-03
   3.2196740e+00  -1.9480923e-03
   3.2197888e+00  -1.9552365e-03
   3.2198347e+00  -1.9594123e-03
   3.2224747e+00  -2.1347842e-03
   3.2225436e+00  -2.1389417e-03
   3.2275482e+00  -2.4636593e-03
   3.2277089e+00  -2.4741736e-03
   3.2355831e+00  -2.9328972e-03
   3.2434803e+00  -3.3363407e-03
   3.2513545e+00  -3.6943526e-03
   3.2590450e+00  -4.0528926e-03
   3.2592287e+00  -4.0613177e-03
   3.2595271e+00  -4.0755280e-03
   3.2596648e+00  -4.0818182e-03
   3.2669192e+00  -4.3997016e-03
   3.2671028e+00  -4.4062443e-03
   3.2749770e+00  -4.6878329e-03
   3.2828512e+00  -4.9188935e-03
   3.2907254e+00  -5.1005739e-03
   3.2985996e+00  -5.2357208e-03
   3.3064738e+00  -5.3190083e-03
   3.3143480e+00  -5.3574151e-03
   3.3222222e+00  -5.3421028e-03
   3.3379706e+00  -5.1614096e-03
   3.3537190e+00  -5.0026171e-03
   3.3537190e+00  -4.7702938e-03
   3.3614096e+00  -4.3967631e-03
   3.3624885e+00  -4.3398760e-03
   3.3676538e+00  -4.0755280e-03
   3.3694674e+00  -3.9770891e-03
   3.3809458e+00  -3.2166208e-03
   3.4007576e+00  -2.1469054e-03
   3.4008035e+00  -2.1440152e-03
   3.4009642e+00  -2.1368021e-03
   3.4009871e+00  -2.1347842e-03
   3.4157943e+00  -1.1434688e-03
   3.4279385e+00  -3.1302801e-04
   3.4295684e+00  -1.9403398e-04
   3.4324610e+00  -4.1825069e-06
   3.4395317e+00   4.3839761e-04
   3.4462580e+00   7.9727502e-04
   3.4578742e+00   1.2916230e-03
   3.4639578e+00   1.4989876e-03
   3.4639578e+00   2.0229660e-03
   3.4743572e+00   2.6089761e-03
   3.4916667e+00   3.6874426e-03
   3.4954545e+00   3.8927686e-03
   3.5038567e+00   4.0181359e-03
   3.5514233e+00   4.0861111e-03
   3.5584481e+00   4.2035124e-03
   3.5820018e+00   3.6874426e-03
   3.6214417e+00   2.6648990e-03
   3.6466942e+00   1.7467011e-03
   3.6744490e+00   2.8067952e-04
   3.6831956e+00  -4.8529614e-05
   3.6844582e+00  -9.5710514e-05
   3.6913453e+00  -1.9403398e-04
   3.6946511e+00  -2.5227961e-04
   3.7898072e+00  -1.5138705e-03
   3.8104454e+00  -1.7984229e-03
   3.8104454e+00  -1.5180510e-03
   3.9364325e+00  -7.3124426e-04
   3.9933196e+00  -1.9403398e-04
   4.0624197e+00   3.4783287e-04
   4.3144169e+00   4.7671258e-04
   4.5664141e+00   2.2210767e-04
   4.5664141e+00   9.4686639e-05
   5.0703857e+00   4.2576446e-05
   5.5743572e+00   8.5651056e-05
   6.0783287e+00   7.0073003e-05
   6.5823003e+00   5.3531221e-05
   6.5823003e+00   3.5938017e-05
   7.0862948e+00   2.9497934e-05
   7.5902663e+00   2.9444444e-05
   8.0942378e+00   2.4098485e-05
   8.0942378e+00   1.9557645e-05
   8.5982094e+00   1.3775826e-05
   9.1021809e+00   1.4996924e-05
   9.6061754e+00   1.5681175e-05
   1.0110147e+01   1.5159757e-05
   1.0614118e+01   1.4021235e-05
   1.1117998e+01   1.3245546e-05


==> data/DARPA_Wave_Cut_0D_o0.dat <==
  -1.0048783e+01   1.2821189e-06
  -9.5449265e+00   1.5968343e-06
  -9.0409550e+00   1.7610354e-06
  -8.5369605e+00   1.5831520e-06
  -8.0329890e+00   1.6242011e-06
  -7.5290174e+00   1.7199862e-06
  -7.0250459e+00   1.8157691e-06
  -6.5210744e+00   1.9389187e-06
  -6.0170799e+00   2.1168021e-06
  -5.5131084e+00   2.3767906e-06
  -5.0091368e+00   2.7599174e-06
  -4.5051653e+00   3.3209366e-06
  -4.0011938e+00   4.2240358e-06
  -3.4971993e+00   5.5650138e-06
  -2.9932277e+00   8.0416896e-06
  -2.4892562e+00   1.2064601e-05
  -1.9852824e+00   1.7401102e-05
  -1.7332943e+00   2.7376263e-05
  -1.4813062e+00   4.0950184e-05
  -1.2293182e+00   5.2211433e-05
  -1.1033242e+00   7.0259871e-05
  -9.7733012e-01   9.9213728e-05
  -8.5133609e-01   1.2329660e-04
  -7.8833792e-01   1.4368457e-04
  -7.2534206e-01   1.6295087e-04
  -6.9384298e-01   1.7764669e-04
  -6.6234389e-01   1.9752870e-04
  -6.3084711e-01   2.1665794e-04
  -6.1509642e-01   2.3042241e-04
  -5.9934803e-01   2.4182048e-04
  -5.9147383e-01   2.4938935e-04
  -5.8359963e-01   2.5644858e-04
  -5.7572314e-01   2.6393480e-04
  -5.6784894e-01   2.7174702e-04
  -5.5997475e-01   2.7987603e-04
  -5.5210055e-01   2.8830349e-04
  -5.4422635e-01   2.9702020e-04
  -5.3634986e-01   3.0603765e-04
  -5.2847567e-01   3.1534206e-04
  -5.2060147e-01   3.2494720e-04
  -5.1272727e-01   3.3486915e-04
  -5.0485308e-01   3.4508953e-04
  -4.9697658e-01   3.5565427e-04
  -4.8910239e-01   3.6655877e-04
  -4.8122819e-01   3.7782140e-04
  -4.7335399e-01   3.8947888e-04
  -4.6547980e-01   4.0153352e-04
  -4.5760560e-01   4.1402663e-04
  -4.4972911e-01   4.2697199e-04
  -4.4185491e-01   4.4040863e-04
  -4.3398072e-01   4.5433655e-04
  -4.2610652e-01   4.6881543e-04
  -4.1823232e-01   4.8385216e-04
  -4.1035583e-01   4.9949265e-04
  -4.0248163e-01   5.1576217e-04
  -3.9460744e-01   5.3270202e-04
  -3.8673324e-01   5.5035354e-04
  -3.7885904e-01   5.6877181e-04
  -3.7098255e-01   5.8799587e-04
  -3.6310836e-01   6.0811065e-04
  -3.5523416e-01   6.2915519e-04
  -3.4735996e-01   6.5121442e-04
  -3.3948577e-01   6.7438017e-04
  -3.3161157e-01   6.9873508e-04
  -3.2373508e-01   7.2439164e-04
  -3.1586088e-01   7.5144399e-04
  -3.0798669e-01   7.8001377e-04
  -3.0011249e-01   8.1022727e-04
  -2.9223829e-01   8.4223370e-04
  -2.8436180e-01   8.7616850e-04
  -2.7648760e-01   9.1218320e-04
  -2.6861341e-01   9.5045455e-04
  -2.6073921e-01   9.9114784e-04
  -2.5286501e-01   1.0344972e-03
  -2.4499082e-01   1.0806933e-03
  -2.3711433e-01   1.1299656e-03
  -2.2924036e-01   1.1825505e-03
  -2.2136593e-01   1.2388177e-03
  -2.1349128e-01   1.2990519e-03
  -2.0561662e-01   1.3625551e-03
  -1.9774197e-01   1.4295914e-03
  -1.8986731e-01   1.5017562e-03
  -1.8199265e-01   1.5807369e-03
  -1.7411800e-01   1.6687764e-03
  -1.6793871e-01   1.7467011e-03
  -1.6624334e-01   1.7685262e-03
  -1.5836892e-01   1.8754224e-03
  -1.5049426e-01   1.9873508e-03
  -1.4261961e-01   2.1054109e-03
  -1.3474495e-01   2.2306543e-03
  -1.2687029e-01   2.3640955e-03
  -1.1899564e-01   2.5066804e-03
  -1.1112098e-01   2.6592746e-03
  -1.0324656e-01   2.8228880e-03
  -9.5371901e-02   2.9972911e-03
  -8.7497245e-02   3.1872819e-03
  -7.9622590e-02   3.3841368e-03
  -7.1747934e-02   3.5941919e-03
  -6.8725436e-02   3.6874426e-03
  -6.3873278e-02   3.8374656e-03
  -5.5998623e-02   4.0838384e-03
  -4.8124197e-02   4.3346648e-03
  -4.0249541e-02   4.5917585e-03
  -3.2374885e-02   4.8539945e-03
  -2.4500230e-02   5.1216253e-03
  -1.6625597e-02   5.3808310e-03
  -9.2281910e-03   5.6281680e-03
  -8.7509642e-03   5.6451102e-03
  -8.7634068e-04   5.9034665e-03
   6.9982782e-03   6.1309229e-03
   1.4872911e-02   6.3266988e-03
   2.2747521e-02   6.4857897e-03
   3.0622130e-02   6.6011708e-03
   3.8496786e-02   6.6663682e-03
   4.6371442e-02   6.6772039e-03
   5.4246097e-02   6.6230028e-03
   6.2120753e-02   6.4966253e-03
   6.9995179e-02   6.2895087e-03
   7.7869835e-02   6.0192837e-03
   8.5744490e-02   5.6859734e-03
   8.6788567e-02   5.6281680e-03
   9.3619146e-02   5.2631543e-03
   1.0149380e-01   4.7973140e-03
   1.0936846e-01   4.2828742e-03
   1.1724311e-01   3.7169192e-03
   1.1757691e-01   3.6874426e-03
   1.2511754e-01   3.0699265e-03
   1.3299219e-01   2.4149908e-03
   1.4065680e-01   1.7467011e-03
   1.4086685e-01   1.7263545e-03
   1.4874151e-01   9.4599403e-04
   1.5661616e-01   2.0495868e-04
   1.6059894e-01  -1.9403398e-04
   1.6449082e-01  -5.8919421e-04
   1.7236547e-01  -1.3786157e-03
   1.7991483e-01  -2.1347842e-03
   1.8023990e-01  -2.1709068e-03
   1.8811455e-01  -3.0452020e-03
   1.9598921e-01  -3.8488062e-03
   1.9808770e-01  -4.0755280e-03
   2.0386387e-01  -4.6760331e-03
   2.1173852e-01  -5.4563820e-03
   2.1741185e-01  -6.0162534e-03
   2.1961318e-01  -6.2452020e-03
   2.2748783e-01  -7.0476584e-03
   2.3536272e-01  -7.7858815e-03
   2.3723600e-01  -7.9570018e-03
   2.4323691e-01  -8.4817493e-03
   2.5111111e-01  -9.1475895e-03
   2.5898531e-01  -9.7720156e-03
   2.6058770e-01  -9.8977273e-03
   2.6686180e-01  -1.0368733e-02
   2.7473600e-01  -1.0905624e-02
   2.8261019e-01  -1.1381336e-02
   2.9048439e-01  -1.1801584e-02
   2.9120064e-01  -1.1838476e-02
   2.9835859e-01  -1.2188453e-02
   3.0623508e-01  -1.2491070e-02
   3.1410927e-01  -1.2730395e-02
   3.2198347e-01  -1.2906979e-02
   3.2985767e-01  -1.3027594e-02
   3.3773186e-01  -1.3075620e-02
   3.4560606e-01  -1.3050826e-02
   3.5348255e-01  -1.2965634e-02
   3.6135675e-01  -1.2810813e-02
   3.6923095e-01  -1.2580946e-02
   3.7710514e-01  -1.2290129e-02
   3.8497934e-01  -1.1933563e-02
   3.8659320e-01  -1.1838476e-02
   3.9285583e-01  -1.1478994e-02
   4.0073003e-01  -1.0972360e-02
   4.0860422e-01  -1.0421212e-02
   4.1535813e-01  -9.8977273e-03
   4.1647842e-01  -9.8034435e-03
   4.2435262e-01  -9.0791322e-03
   4.3222911e-01  -8.3554408e-03
   4.3609275e-01  -7.9570018e-03
   4.4010331e-01  -7.5383838e-03
   4.4797750e-01  -6.7103306e-03
   4.5409550e-01  -6.0162534e-03
   4.5585170e-01  -5.8023416e-03
   4.6372590e-01  -4.8703398e-03
   4.7014233e-01  -4.0755280e-03
   4.7160009e-01  -3.8801423e-03
   4.7947658e-01  -2.9052571e-03
   4.8535124e-01  -2.1347842e-03
   4.8735078e-01  -1.8548760e-03
   4.9522498e-01  -8.6113866e-04
   5.0015381e-01  -1.9403398e-04
   5.0309917e-01   2.1964096e-04
   5.1097337e-01   1.1948393e-03
   5.1514692e-01   1.7467011e-03
   5.1884986e-01   2.2421350e-03
   5.2672406e-01   3.1726584e-03
   5.3101928e-01   3.6874426e-03
   5.3459826e-01   4.1211892e-03
   5.4247245e-01   4.9715106e-03
   5.4889348e-01   5.6281680e-03
   5.5034665e-01   5.7873278e-03
   5.5822084e-01   6.5432277e-03
   5.6609734e-01   7.1890955e-03
   5.7136593e-01   7.5689164e-03
   5.7397153e-01   7.7635216e-03
   5.8184573e-01   8.2334711e-03
   5.8971993e-01   8.5960055e-03
   5.9759412e-01   8.8534665e-03
   6.0547062e-01   9.0107897e-03
   6.1334481e-01   9.0600551e-03
   6.2121901e-01   8.9946281e-03
   6.2909320e-01   8.8219238e-03
   6.3696740e-01   8.5535583e-03
   6.4484389e-01   8.1630165e-03
   6.5271809e-01   7.6999770e-03
   6.5465794e-01   7.5689164e-03
   6.6059229e-01   7.1766529e-03
   6.6846648e-01   6.5452938e-03
   6.7634068e-01   5.8837466e-03
   6.7912764e-01   5.6281680e-03
   6.8421488e-01   5.1675161e-03
   6.9209137e-01   4.4062902e-03
   6.9929982e-01   3.6874426e-03
   6.9996556e-01   3.6146465e-03
   7.0783976e-01   2.7067034e-03
   7.1571396e-01   1.8410491e-03
   7.1646235e-01   1.7467011e-03
   7.2358815e-01   9.1386593e-04
   7.3146465e-01   1.9768320e-05
   7.3308310e-01  -1.9403398e-04
   7.3933884e-01  -9.7718549e-04
   7.4721304e-01  -1.9059711e-03
   7.4886364e-01  -2.1347842e-03
   7.5508724e-01  -2.9514922e-03
   7.6296143e-01  -3.9220845e-03
   7.6402893e-01  -4.0755280e-03
   7.7083792e-01  -4.9836777e-03
   7.7870523e-01  -6.0162534e-03
   7.7871212e-01  -6.0170340e-03
   7.8658632e-01  -7.0417585e-03
   7.9335399e-01  -7.9570018e-03
   7.9446051e-01  -8.1209137e-03
   8.0233471e-01  -9.1227502e-03
   8.0813820e-01  -9.8977273e-03
   8.1020891e-01  -1.0192906e-02
   8.1808540e-01  -1.1171763e-02
   8.2342516e-01  -1.1838476e-02
   8.2595960e-01  -1.2169054e-02
   8.3383379e-01  -1.3057140e-02
   8.4072314e-01  -1.3779224e-02
   8.4170799e-01  -1.3891368e-02
   8.4958219e-01  -1.4636157e-02
   8.5745868e-01  -1.5234229e-02
   8.6533287e-01  -1.5696212e-02
   8.6585170e-01  -1.5719949e-02
   8.7320707e-01  -1.6038108e-02
   8.8108127e-01  -1.6167355e-02
   8.8895546e-01  -1.6090473e-02
   8.9682966e-01  -1.5836203e-02
   8.9874656e-01  -1.5719949e-02
   9.0470615e-01  -1.5367378e-02
   9.1258035e-01  -1.4661869e-02
   9.2045455e-01  -1.3785514e-02
   9.2049816e-01  -1.3779224e-02
   9.2832874e-01  -1.2731749e-02
   9.3333792e-01  -1.1838476e-02
   9.3620294e-01  -1.1295845e-02
   9.4357897e-01  -9.8977273e-03
   9.4407943e-01  -9.7932736e-03
   9.5195363e-01  -8.2777319e-03
   9.5340220e-01  -7.9570018e-03
   9.5982782e-01  -6.5311065e-03
   9.6198806e-01  -6.0162534e-03
   9.6770202e-01  -4.6110422e-03
   9.6981864e-01  -4.0755280e-03
   9.7557622e-01  -2.5354683e-03
   9.7709137e-01  -2.1347842e-03
   9.8345271e-01  -3.1826446e-04
   9.8390496e-01  -1.9403398e-04
   9.9044766e-01   1.7467011e-03
   9.9132691e-01   1.9825758e-03
   9.9728421e-01   3.6874426e-03
   9.9920110e-01   4.1879936e-03
   1.0045569e+00   5.6281680e-03
   1.0070753e+00   6.2710055e-03
   1.0120960e+00   7.5689164e-03
   1.0149495e+00   8.2920799e-03
   1.0197360e+00   9.5096648e-03
   1.0228237e+00   1.0282461e-02
   1.0274977e+00   1.1450390e-02
   1.0307002e+00   1.2237098e-02
   1.0354339e+00   1.3391139e-02
   1.0385744e+00   1.4145592e-02
   1.0442447e+00   1.5331887e-02
   1.0464486e+00   1.5795110e-02
   1.0543228e+00   1.7005005e-02
   1.0559160e+00   1.7272612e-02
   1.0621970e+00   1.8242860e-02
   1.0700735e+00   1.9210652e-02
   1.0701033e+00   1.9213361e-02
   1.0779477e+00   1.9832943e-02
   1.0858219e+00   2.0219169e-02
   1.0936961e+00   2.0330280e-02
   1.1015702e+00   2.0152778e-02
   1.1094467e+00   1.9718526e-02
   1.1158999e+00   1.9213361e-02
   1.1173209e+00   1.9093871e-02
   1.1251951e+00   1.8178949e-02
   1.1321327e+00   1.7272612e-02
   1.1330693e+00   1.7138958e-02
   1.1409435e+00   1.6106198e-02
   1.1455349e+00   1.5331887e-02
   1.1488177e+00   1.4753994e-02
   1.1566942e+00   1.3496993e-02
   1.1572865e+00   1.3391139e-02
   1.1645684e+00   1.2235767e-02
   1.1686019e+00   1.1450390e-02
   1.1724426e+00   1.0690083e-02
   1.1786961e+00   9.5096648e-03
   1.1803168e+00   9.1902433e-03
   1.1881910e+00   7.9801423e-03
   1.1904040e+00   7.5689164e-03
   1.1960675e+00   6.5714187e-03
   1.2010193e+00   5.6281680e-03
   1.2039417e+00   5.0571855e-03
   1.2118159e+00   3.7738981e-03
   1.2123140e+00   3.6874426e-03
   1.2196901e+00   2.5553260e-03
   1.2245087e+00   1.7467011e-03
   1.2275643e+00   1.2163774e-03
   1.2354408e+00   8.7665060e-05
   1.2372039e+00  -1.9403398e-04
   1.2433150e+00  -1.1065771e-03
   1.2509091e+00  -2.1347842e-03
   1.2511892e+00  -2.1760790e-03
   1.2590634e+00  -3.1640496e-03
   1.2668388e+00  -4.0755280e-03
   1.2669376e+00  -4.0884757e-03
   1.2748118e+00  -4.9578742e-03
   1.2826882e+00  -5.7271579e-03
   1.2859320e+00  -6.0162534e-03
   1.2905624e+00  -6.4244490e-03
   1.2984366e+00  -7.0548669e-03
   1.3063108e+00  -7.5957300e-03
   1.3123990e+00  -7.9570018e-03
   1.3141850e+00  -8.0688476e-03
   1.3220615e+00  -8.4721074e-03
   1.3299357e+00  -8.7910239e-03
   1.3378099e+00  -9.0392103e-03
   1.3456841e+00  -9.2166667e-03
   1.3535583e+00  -9.3311524e-03
   1.3614348e+00  -9.3730946e-03
   1.3693090e+00  -9.3429982e-03
   1.3771832e+00  -9.2541781e-03
   1.3850574e+00  -9.0988751e-03
   1.3929316e+00  -8.8868228e-03
   1.4008058e+00  -8.5968090e-03
   1.4086823e+00  -8.2617998e-03
   1.4147773e+00  -7.9570018e-03
   1.4165565e+00  -7.8625803e-03
   1.4244307e+00  -7.4136593e-03
   1.4323049e+00  -6.9009412e-03
   1.4401791e+00  -6.3615473e-03
   1.4448852e+00  -6.0162534e-03
   1.4480556e+00  -5.7759871e-03
   1.4559298e+00  -5.1243802e-03
   1.4638039e+00  -4.4651056e-03
   1.4683012e+00  -4.0755280e-03
   1.4716781e+00  -3.7760560e-03
   1.4795523e+00  -3.0107438e-03
   1.4874265e+00  -2.2603972e-03
   1.4886708e+00  -2.1347842e-03
   1.4953030e+00  -1.5023393e-03
   1.5031772e+00  -7.4566345e-04
   1.5088613e+00  -1.9403398e-04
   1.5110514e+00   2.9811983e-05
   1.5189256e+00   8.5145546e-04
   1.5267998e+00   1.6300115e-03
   1.5279798e+00   1.7467011e-03
   1.5346763e+00   2.3695592e-03
   1.5425505e+00   3.0876492e-03
   1.5491827e+00   3.6874426e-03
   1.5504247e+00   3.8085859e-03
   1.5582989e+00   4.5052112e-03
   1.5661731e+00   5.1371901e-03
   1.5725482e+00   5.6281680e-03
   1.5740496e+00   5.7513545e-03
   1.5819238e+00   6.3062443e-03
   1.5897980e+00   6.8152663e-03
   1.5976722e+00   7.2564509e-03
   1.6042057e+00   7.5689164e-03
   1.6055464e+00   7.6365014e-03
   1.6134206e+00   7.9606290e-03
   1.6212971e+00   8.2067264e-03
   1.6291713e+00   8.3794536e-03
   1.6370455e+00   8.4804178e-03
   1.6449197e+00   8.5063361e-03
   1.6527938e+00   8.4541093e-03
   1.6606703e+00   8.3312672e-03
   1.6685445e+00   8.1222452e-03
   1.6764187e+00   7.8530762e-03
   1.6831887e+00   7.5689164e-03
   1.6842929e+00   7.5197888e-03
   1.6921671e+00   7.1190771e-03
   1.7000436e+00   6.6735996e-03
   1.7079178e+00   6.1805096e-03
   1.7157920e+00   5.6405877e-03
   1.7159504e+00   5.6281680e-03
   1.7236662e+00   5.0651286e-03
   1.7315404e+00   4.4377870e-03
   1.7394146e+00   3.8049128e-03
   1.7408655e+00   3.6874426e-03
   1.7472911e+00   3.1895317e-03
   1.7551653e+00   2.5207530e-03
   1.7630395e+00   1.8596579e-03
   1.7643985e+00   1.7467011e-03
   1.7709137e+00   1.2304431e-03
   1.7787879e+00   5.7234389e-04
   1.7866644e+00  -6.4411616e-05
   1.7883081e+00  -1.9403398e-04
   1.7945386e+00  -6.6605372e-04
   1.8024128e+00  -1.2746350e-03
   1.8102870e+00  -1.8414945e-03
   1.8145409e+00  -2.1347842e-03
   1.8181612e+00  -2.3898760e-03
   1.8260376e+00  -2.8970615e-03
   1.8339118e+00  -3.3896694e-03
   1.8417860e+00  -3.8347567e-03
   1.8463728e+00  -4.0755280e-03
   1.8496602e+00  -4.2529155e-03
   1.8575344e+00  -4.6315886e-03
   1.8654086e+00  -4.9637971e-03
   1.8732851e+00  -5.2584481e-03
   1.8811593e+00  -5.5109275e-03
   1.8890335e+00  -5.7154040e-03
   1.8969077e+00  -5.8825069e-03
   1.9047819e+00  -6.0130854e-03
   1.9050482e+00  -6.0162534e-03
   1.9126584e+00  -6.1053719e-03
   1.9205326e+00  -6.1426768e-03
   1.9284068e+00  -6.1292011e-03
   1.9362810e+00  -6.0775023e-03
   1.9409688e+00  -6.0162534e-03
   1.9441552e+00  -5.9741736e-03
   1.9520317e+00  -5.8277089e-03
   1.9599059e+00  -5.6444674e-03
   1.9677801e+00  -5.4255739e-03
   1.9756543e+00  -5.1734848e-03
   1.9835285e+00  -4.8819789e-03
   1.9914027e+00  -4.5607208e-03
   1.9992792e+00  -4.2127181e-03
   2.0018641e+00  -4.0755280e-03
   2.0071534e+00  -3.7968779e-03
   2.0150275e+00  -3.3852158e-03
   2.0229017e+00  -2.9344123e-03
   2.0307759e+00  -2.4802112e-03
   2.0364784e+00  -2.1347842e-03
   2.0386524e+00  -1.9962534e-03
   2.0465266e+00  -1.5051171e-03
   2.0544008e+00  -9.8383609e-04
   2.0622750e+00  -4.7563820e-04
   2.0665886e+00  -1.9403398e-04
   2.0701492e+00   4.4015152e-05
   2.0780234e+00   5.5220156e-04
   2.0858999e+00   1.0743297e-03
   2.0937741e+00   1.5765083e-03
   2.0964187e+00   1.7467011e-03
   2.1016483e+00   2.0800000e-03
   2.1095225e+00   2.5460744e-03
   2.1173967e+00   3.0190312e-03
   2.1252732e+00   3.4535583e-03
   2.1298783e+00   3.6874426e-03
   2.1331474e+00   3.8577365e-03
   2.1410216e+00   4.2363407e-03
   2.1488958e+00   4.5748163e-03
   2.1567700e+00   4.8755051e-03
   2.1646465e+00   5.1381084e-03
   2.1725207e+00   5.3539027e-03
   2.1803949e+00   5.5274334e-03
   2.1862649e+00   5.6281680e-03
   2.1882691e+00   5.6633150e-03
   2.1961433e+00   5.7527319e-03
   2.2040174e+00   5.7858815e-03
   2.2118939e+00   5.7637511e-03
   2.2197681e+00   5.6956382e-03
   2.2241047e+00   5.6281680e-03
   2.2276423e+00   5.5726814e-03
   2.2355165e+00   5.4048669e-03
   2.2433907e+00   5.1984160e-03
   2.2512672e+00   4.9521579e-03
   2.2591414e+00   4.6732782e-03
   2.2670156e+00   4.3389118e-03
   2.2748898e+00   3.9867309e-03
   2.2811800e+00   3.6874426e-03
   2.2827640e+00   3.6076905e-03
   2.2906382e+00   3.1949036e-03
   2.2985078e+00   2.7742883e-03
   2.3063820e+00   2.3304408e-03
   2.3142562e+00   1.8845202e-03
   2.3165060e+00   1.7467011e-03
   2.3221304e+00   1.4053581e-03
   2.3300046e+00   9.5029155e-04
   2.3378788e+00   4.7458907e-04
   2.3457530e+00   1.9398875e-05
   2.3494720e+00  -1.9403398e-04
   2.3536272e+00  -4.3632461e-04
   2.3615014e+00  -8.7141414e-04
   2.3693756e+00  -1.3003742e-03
   2.3772498e+00  -1.7029913e-03
   2.3851240e+00  -2.0823760e-03
   2.3861800e+00  -2.1347842e-03
   2.3929982e+00  -2.4681818e-03
   2.4008953e+00  -2.8102158e-03
   2.4087695e+00  -3.1211433e-03
   2.4166437e+00  -3.4131084e-03
   2.4245179e+00  -3.6704086e-03
   2.4323921e+00  -3.8889578e-03
   2.4394858e+00  -4.0755280e-03
   2.4402663e+00  -4.0965335e-03
   2.4481405e+00  -4.2736226e-03
   2.4560147e+00  -4.4116850e-03
   2.4638889e+00  -4.5145776e-03
   2.4717631e+00  -4.5841598e-03
   2.4796373e+00  -4.6195592e-03
   2.4875115e+00  -4.6224518e-03
   2.4953857e+00  -4.5939164e-03
   2.5032599e+00  -4.5309229e-03
   2.5111341e+00  -4.4358127e-03
   2.5190083e+00  -4.3106290e-03
   2.5268825e+00  -4.1499082e-03
   2.5297750e+00  -4.0755280e-03
   2.5347567e+00  -3.9480487e-03
   2.5426309e+00  -3.7264463e-03
   2.5505051e+00  -3.4850781e-03
   2.5583792e+00  -3.2234619e-03
   2.5662534e+00  -2.9370064e-03
   2.5741276e+00  -2.6319789e-03
   2.5820018e+00  -2.3132920e-03
   2.5858586e+00  -2.1347842e-03
   2.5898760e+00  -1.9449128e-03
   2.5977502e+00  -1.5761065e-03
   2.6056244e+00  -1.2104201e-03
   2.6134986e+00  -8.1973140e-04
   2.6213728e+00  -4.3485996e-04
   2.6261938e+00  -1.9403398e-04
   2.6292470e+00  -3.6141873e-05
   2.6371212e+00   3.6348026e-04
   2.6449954e+00   7.4662764e-04
   2.6528696e+00   1.1383127e-03
   2.6607438e+00   1.5102273e-03
   2.6658402e+00   1.7467011e-03
   2.6686180e+00   1.8804431e-03
   2.6764922e+00   2.2360468e-03
   2.6843664e+00   2.5652433e-03
   2.6922406e+00   2.8708219e-03
   2.7001148e+00   3.1585859e-03
   2.7079890e+00   3.4141873e-03
   2.7158632e+00   3.6446051e-03
   2.7174013e+00   3.6874426e-03
   2.7237374e+00   3.8601240e-03
   2.7316116e+00   4.0345960e-03
   2.7394858e+00   4.1725207e-03
   2.7473600e+00   4.2733930e-03
   2.7552342e+00   4.3438935e-03
   2.7631084e+00   4.3735078e-03
   2.7709826e+00   4.3637971e-03
   2.7788567e+00   4.3246786e-03
   2.7867309e+00   4.2489669e-03
   2.7946051e+00   4.1339073e-03
   2.8024793e+00   3.9889807e-03
   2.8103535e+00   3.8178375e-03
   2.8151515e+00   3.6874426e-03
   2.8182277e+00   3.6020661e-03
   2.8261249e+00   3.3646924e-03
   2.8339991e+00   3.1100092e-03
   2.8418733e+00   2.8368457e-03
   2.8497475e+00   2.5408173e-03
   2.8576217e+00   2.2305188e-03
   2.8654959e+00   1.9138981e-03
   2.8692149e+00   1.7467011e-03
   2.8733701e+00   1.5579545e-03
   2.8812443e+00   1.2083861e-03
   2.8891185e+00   8.6545455e-04
   2.8969927e+00   5.0486915e-04
   2.9048669e+00   1.5735422e-04
   2.9127410e+00  -1.8197888e-04
   2.9129936e+00  -1.9403398e-04
   2.9206152e+00  -5.3782828e-04
   2.9284894e+00  -8.7030533e-04
   2.9363636e+00  -1.1857484e-03
   2.9442378e+00  -1.5018343e-03
   2.9521120e+00  -1.7929063e-03
   2.9599862e+00  -2.0582117e-03
   2.9621671e+00  -2.1347842e-03
   2.9678604e+00  -2.3316575e-03
   2.9757346e+00  -2.5731175e-03
   2.9836088e+00  -2.7885216e-03
   2.9914830e+00  -2.9804637e-03
   2.9993572e+00  -3.1491506e-03
   3.0072314e+00  -3.2939624e-03
   3.0151056e+00  -3.4142103e-03
   3.0229798e+00  -3.5092516e-03
   3.0308540e+00  -3.5780303e-03
   3.0387282e+00  -3.6227273e-03
   3.0466024e+00  -3.6390266e-03
   3.0544766e+00  -3.6271350e-03
   3.0623508e+00  -3.5915978e-03
   3.0702250e+00  -3.5298209e-03
   3.0780992e+00  -3.4425849e-03
   3.0859734e+00  -3.3306244e-03
   3.0938476e+00  -3.1949265e-03
   3.1017218e+00  -3.0359734e-03
   3.1095960e+00  -2.8567723e-03
   3.1174702e+00  -2.6517447e-03
   3.1253444e+00  -2.4334022e-03
   3.1332185e+00  -2.1965634e-03
   3.1349862e+00  -2.1347842e-03
   3.1410927e+00  -1.9234298e-03
   3.1489669e+00  -1.6491758e-03
   3.1568411e+00  -1.3678880e-03
   3.1647153e+00  -1.0816460e-03
   3.1725895e+00  -7.7604224e-04
   3.1804637e+00  -4.7393939e-04
   3.1876033e+00  -1.9403398e-04
   3.1883379e+00  -1.6267172e-04
   3.1962121e+00   1.6243090e-04
   3.2040863e+00   4.7509412e-04
   3.2119605e+00   7.7770202e-04
   3.2198347e+00   1.0842103e-03
   3.2277089e+00   1.3748163e-03
   3.2355831e+00   1.6479637e-03
   3.2382920e+00   1.7467011e-03
   3.2434803e+00   1.9360652e-03
   3.2513545e+00   2.1963912e-03
   3.2592287e+00   2.4335629e-03
   3.2671028e+00   2.6496327e-03
   3.2749770e+00   2.8442378e-03
   3.2828512e+00   3.0154959e-03
   3.2907254e+00   3.1642792e-03
   3.2985996e+00   3.2862029e-03
   3.3064738e+00   3.3786501e-03
   3.3143480e+00   3.4450184e-03
   3.3222222e+00   3.4861570e-03
   3.3300964e+00   3.4992883e-03
   3.3379706e+00   3.4828053e-03
   3.3458448e+00   3.4394169e-03
   3.3537190e+00   3.3690312e-03
   3.3615932e+00   3.2724977e-03
   3.3694674e+00   3.1510790e-03
   3.3773416e+00   3.0059229e-03
   3.3852158e+00   2.8384068e-03
   3.3930900e+00   2.6498393e-03
   3.4009642e+00   2.4414371e-03
   3.4088384e+00   2.2163017e-03
   3.4167126e+00   1.9736134e-03
   3.4245868e+00   1.7543228e-03
   3.4247475e+00   1.7467011e-03
   3.4324610e+00   1.4117057e-03
   3.4482094e+00   9.6219467e-04
   3.4639578e+00   2.2867195e-04
   3.4764922e+00  -1.9403398e-04
   3.4954545e+00  -8.0830579e-04
   3.5269513e+00  -1.6613269e-03
   3.5458907e+00  -2.1347842e-03
   3.5584481e+00  -2.4544766e-03
   3.6214417e+00  -2.5007576e-03
   3.6391414e+00  -2.1347842e-03
   3.6844582e+00  -1.1866093e-03
   3.7681359e+00  -1.9403398e-04
   3.8104454e+00   3.0462810e-04
   3.9364325e+00   7.7363866e-04
   4.0624197e+00   3.6441001e-04
   4.3144169e+00  -7.2156336e-05
   4.5664141e+00  -6.9474518e-05
   5.0703857e+00   2.4311295e-05
   5.5743572e+00   1.9850413e-05
   6.0783287e+00  -5.4227273e-06
   6.5823003e+00  -4.2829890e-07
   7.0862948e+00   7.1659550e-06
   7.5902663e+00   2.5546602e-06
   8.0942378e+00   1.7747176e-06
   8.5982094e+00   2.5409780e-06
   9.1021809e+00   6.8005051e-07
   9.6061754e+00   6.1163453e-07
   1.0110147e+01   6.2531680e-07
   1.0614118e+01   5.8426768e-07
   1.1117998e+01   4.2006657e-07


==> data/DARPA_Wave_Cut_0D_o1.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.5449265e+00   1.0631841e-06
  -9.0409550e+00   7.9459137e-06
  -8.5369605e+00   4.5384527e-04
  -7.0250459e+00  -5.1631772e-04
  -6.6903122e+00  -1.9400666e-04
  -6.5210744e+00   1.4189509e-06
  -6.0170799e+00   1.6242011e-06
  -5.5131084e+00   1.8294513e-06
  -5.0091368e+00   2.1168021e-06
  -4.5051653e+00   2.6641414e-06
  -4.0011938e+00   3.6219697e-06
  -3.4971993e+00   5.0039945e-06
  -2.9932277e+00   7.4259412e-06
  -2.4892562e+00   1.1435170e-05
  -1.9852824e+00   1.7195845e-05
  -1.7332943e+00   2.7485767e-05
  -1.4813062e+00   4.1045914e-05
  -1.2293182e+00   5.3525023e-05
  -1.1033242e+00   7.3256428e-05
  -9.7733012e-01   1.0207369e-04
  -8.5133609e-01   1.2529431e-04
  -7.8833792e-01   1.4650344e-04
  -7.2534206e-01   1.7081864e-04
  -6.9384298e-01   1.9157645e-04
  -6.6234389e-01   2.1066460e-04
  -6.3084711e-01   2.2939715e-04
  -6.1509642e-01   2.4506428e-04
  -5.9934803e-01   2.5557392e-04
  -5.9147383e-01   2.6162075e-04
  -5.8359963e-01   2.6660239e-04
  -5.7572314e-01   2.7157025e-04
  -5.6784894e-01   2.7668733e-04
  -5.5997475e-01   2.8228421e-04
  -5.5210055e-01   2.8854913e-04
  -5.4422635e-01   2.9572084e-04
  -5.3634986e-01   3.0393021e-04
  -5.2847567e-01   3.1326217e-04
  -4.9483701e-01   3.6494261e-04
  -4.8910239e-01   3.7505739e-04
  -4.8122819e-01   3.8929982e-04
  -4.7335399e-01   4.0595271e-04
  -4.7335399e-01   4.0150597e-04
  -4.6547980e-01   4.1813131e-04
  -4.5760560e-01   4.3243113e-04
  -4.4972911e-01   4.4655188e-04
  -4.4185491e-01   4.6045455e-04
  -4.3398072e-01   4.7419192e-04
  -4.2610652e-01   4.8786272e-04
  -4.1823232e-01   5.0164141e-04
  -4.1035583e-01   5.1570707e-04
  -4.0248163e-01   5.3029385e-04
  -3.9460744e-01   5.4561983e-04
  -3.8673324e-01   5.6190312e-04
  -3.7885904e-01   5.7933425e-04
  -3.7098255e-01   5.9809458e-04
  -3.6310836e-01   6.1833333e-04
  -3.5523186e-01   6.4016070e-04
  -3.4735996e-01   6.6359734e-04
  -3.3948577e-01   6.8871901e-04
  -3.3161157e-01   7.1547062e-04
  -3.2373508e-01   7.5836777e-04
  -3.2373508e-01   7.2926309e-04
  -3.1586088e-01   7.7372130e-04
  -3.0798669e-01   8.0515152e-04
  -3.0011249e-01   8.3814279e-04
  -2.9223829e-01   8.7269284e-04
  -2.8436180e-01   9.0887052e-04
  -2.7648760e-01   9.4674702e-04
  -2.6861341e-01   9.8647383e-04
  -2.6073921e-01   1.0281749e-03
  -2.6073691e-01   1.0281910e-03
  -2.4498623e-01   1.1187213e-03
  -2.3711433e-01   1.1667195e-03
  -2.2924036e-01   1.2173072e-03
  -2.2136593e-01   1.2434412e-03
  -2.2136593e-01   1.2989004e-03
  -2.1349128e-01   1.3287167e-03
  -2.0561662e-01   1.3911823e-03
  -1.9774197e-01   1.4596258e-03
  -1.8986731e-01   1.5354729e-03
  -1.8986662e-01   1.5354798e-03
  -1.8198829e-01   1.6205670e-03
  -1.7411800e-01   1.7154500e-03
  -1.7189669e-01   1.7477089e-03
  -1.6624197e-01   1.8252686e-03
  -1.6477158e-01   1.7478512e-03
  -1.5836892e-01   1.4297130e-03
  -1.3751584e-01   1.7480441e-03
  -1.3474495e-01   2.7725666e-03
  -1.3474495e-01   2.1961593e-03
  -1.2687029e-01   2.5643939e-03
  -1.1899564e-01   2.5987144e-03
  -1.1114325e-01   2.7538567e-03
  -1.1112098e-01   2.7542929e-03
  -1.0324656e-01   2.9235308e-03
  -9.5371901e-02   3.0981635e-03
  -9.5370294e-02   3.0982094e-03
  -8.7494261e-02   3.2761019e-03
  -7.9622590e-02   3.4753673e-03
  -7.2450872e-02   3.6896235e-03
  -6.3872360e-02   3.9640266e-03
  -5.5998623e-02   4.2155418e-03
  -5.5996786e-02   4.2156107e-03
  -4.8120294e-02   4.4690771e-03
  -4.0249541e-02   4.5774105e-03
  -3.2374885e-02   4.7030762e-03
  -2.4500230e-02   4.6625344e-03
  -8.7632691e-04   6.7379247e-03
   6.9983012e-03   6.7292929e-03
   1.4880510e-02   7.2914830e-03
   2.2747544e-02   6.8725895e-03
   2.8013545e-02   7.5732553e-03
   3.0622130e-02   6.5980946e-03
   3.8496786e-02   6.8195363e-03
   4.6371442e-02   6.8278237e-03
   5.4246097e-02   6.7719008e-03
   6.2120753e-02   6.6429752e-03
   6.9995409e-02   6.4334252e-03
   7.7869835e-02   6.1577365e-03
   8.5744490e-02   5.8185032e-03
   8.8984389e-02   5.6356520e-03
   9.3619146e-02   5.3718549e-03
   1.0149380e-01   4.8808310e-03
   1.0936846e-01   4.3711662e-03
   1.4052686e-01   1.8306818e-03
   1.4086708e-01   1.8012856e-03
   1.4123347e-01   1.7590588e-03
   1.4151102e-01   1.7305257e-03
   1.5662006e-01   2.5551423e-04
   1.6073140e-01  -1.7926951e-04
   1.6073186e-01  -1.7934045e-04
   1.6449357e-01  -5.8398760e-04
   1.7236547e-01  -1.6347796e-03
   1.7413774e-01  -2.1210308e-03
   1.8514027e-01  -2.1194031e-03
   1.8811478e-01  -2.9436639e-03
   1.9598944e-01  -3.8986455e-03
   1.9719628e-01  -4.0541093e-03
   2.0386410e-01  -4.8320248e-03
   2.1173875e-01  -5.6407713e-03
   2.1455257e-01  -5.9902663e-03
   2.1961341e-01  -6.5940542e-03
   2.2749380e-01  -7.4023646e-03
   2.3222452e-01  -7.9258035e-03
   2.3536272e-01  -8.2810606e-03
   2.4323691e-01  -9.0695133e-03
   2.4324610e-01  -9.0703627e-03
   2.5120064e-01  -9.8544995e-03
   2.5124426e-01  -9.8597107e-03
   2.5898531e-01  -1.0643274e-02
   2.6686180e-01  -1.1302686e-02
   2.6690542e-01  -1.1306635e-02
   2.7492195e-01  -1.2009780e-02
   2.8261019e-01  -1.2607553e-02
   2.8672176e-01  -1.2750551e-02
   2.9048439e-01  -1.3314692e-02
   2.9519284e-01  -1.3429431e-02
   3.0623278e-01  -1.3895546e-02
   3.1410927e-01  -1.4160399e-02
   3.2198347e-01  -1.4311662e-02
   3.2985767e-01  -1.4351171e-02
   3.3773186e-01  -1.4274151e-02
   3.4560606e-01  -1.4084665e-02
   3.5348026e-01  -1.3762420e-02
   3.5387741e-01  -1.3738430e-02
   3.6135675e-01  -1.3307507e-02
   3.6923095e-01  -1.2787695e-02
   3.7710514e-01  -1.2215680e-02
   3.8118916e-01  -1.1817837e-02
   3.8497934e-01  -1.1442447e-02
   3.9285354e-01  -1.0686042e-02
   4.0005739e-01  -9.8953168e-03
   4.0072773e-01  -9.8137741e-03
   4.0860422e-01  -8.8966713e-03
   4.1602388e-01  -7.9707300e-03
   4.1647842e-01  -7.9077824e-03
   4.2435262e-01  -6.9094123e-03
   4.3073691e-01  -6.0444904e-03
   4.3222681e-01  -5.8288797e-03
   4.4010331e-01  -4.8275941e-03
   4.4010790e-01  -4.8268136e-03
   4.6376263e-01  -1.7142998e-03
   4.7160009e-01  -8.3118457e-04
   4.7579201e-01  -2.6024793e-04
   4.7947429e-01   1.3853972e-04
   4.8072544e-01  -2.6439394e-04
   4.8735078e-01   7.6530533e-04
   4.9522498e-01   1.5637557e-03
   4.9633150e-01   1.6712374e-03
   5.0309917e-01   2.2615519e-03
   5.1097337e-01   2.7932048e-03
   5.1884757e-01   3.2006428e-03
   5.2672406e-01   3.5446051e-03
   5.2690771e-01   3.5510101e-03
   5.4263545e-01   3.9393710e-03
   5.5034665e-01   3.9440771e-03
   5.5820248e-01   3.9709826e-03
   5.5822084e-01   3.9707071e-03
   5.5832185e-01   3.9672865e-03
   6.0545914e-01   2.0244399e-03
   6.0547062e-01   2.0239394e-03
   6.1108586e-01   1.7315496e-03
   6.1334481e-01   1.6079798e-03
   6.2121901e-01   1.2160629e-03
   6.2909320e-01   8.6371671e-04
   6.3696970e-01   5.4938246e-04
   6.4484389e-01   2.8035354e-04
   6.5271809e-01   4.3837236e-05
   6.6057851e-01  -1.7188062e-04
   6.6059229e-01  -1.7227732e-04
   6.6846648e-01  -3.4512626e-04
   6.7634068e-01  -4.6568871e-04
   6.8421717e-01  -5.4152204e-04
   6.9209137e-01  -5.7738751e-04
   6.9996556e-01  -5.7960285e-04
   7.0783976e-01  -5.5416667e-04
   7.1571396e-01  -5.0741047e-04
   7.2358815e-01  -4.4831038e-04
   7.3146235e-01  -3.8850092e-04
   7.3935721e-01  -3.3893021e-04
   7.4721304e-01  -3.1612948e-04
   7.4723829e-01  -3.1617539e-04
   7.5511478e-01  -3.3001607e-04
   7.6296143e-01  -3.8943297e-04
   7.6297521e-01  -3.8962580e-04
   7.7085170e-01  -5.0929293e-04
   7.7871212e-01  -6.9015152e-04
   7.7872360e-01  -6.9008264e-04
   8.3383379e-01  -3.6064509e-03
   8.4026400e-01  -4.0670110e-03
   8.4170799e-01  -4.1783747e-03
   8.4958219e-01  -4.7604224e-03
   8.5745638e-01  -5.2679752e-03
   8.6533287e-01  -5.7191690e-03
   8.7028007e-01  -6.0110422e-03
   8.7320707e-01  -6.1876951e-03
   8.8108127e-01  -6.5625803e-03
   8.8895546e-01  -6.8335399e-03
   8.9682966e-01  -7.0112029e-03
   9.0470615e-01  -7.0747934e-03
   9.1258035e-01  -7.0239899e-03
   9.2045455e-01  -6.8610422e-03
   9.2832874e-01  -6.5735537e-03
   9.3620294e-01  -6.1586318e-03
   9.3808081e-01  -6.0144858e-03
   9.4407943e-01  -5.5662075e-03
   9.5195363e-01  -4.9325987e-03
   9.5982782e-01  -4.2211433e-03
   9.6099633e-01  -4.0742424e-03
   1.0149495e+00   3.5462580e-03
   1.0164899e+00   3.6881313e-03
   1.0228237e+00   4.2477732e-03
   1.0307002e+00   5.2953627e-03
   1.0329936e+00   5.6287420e-03
   1.0385744e+00   6.3896924e-03
   1.0464486e+00   7.3448347e-03
   1.0481061e+00   7.5693985e-03
   1.0543228e+00   8.3458219e-03
   1.0621970e+00   9.1704316e-03
   1.0656864e+00   9.5100551e-03
   1.0700735e+00   9.9302801e-03
   1.0779477e+00   1.0575849e-02
   1.0858219e+00   1.1086869e-02
   1.0925620e+00   1.1450712e-02
   1.0936961e+00   1.1515611e-02
   1.0936961e+00   1.1515634e-02
   1.1015725e+00   1.1823026e-02
   1.1094467e+00   1.1993802e-02
   1.1094467e+00   1.1993848e-02
   1.1488177e+00   1.0996763e-02
   1.1566942e+00   1.0476125e-02
   1.1645684e+00   9.9149908e-03
   1.1695179e+00   9.5098485e-03
   1.1724426e+00   9.2595730e-03
   1.1803168e+00   8.5326905e-03
   1.1881910e+00   7.8153811e-03
   1.1904063e+00   7.5690771e-03
   1.1960675e+00   6.9615932e-03
   1.2039417e+00   6.1791093e-03
   1.2090129e+00   5.6283287e-03
   1.2118159e+00   5.3097567e-03
   1.2196901e+00   4.4844353e-03
   1.2271970e+00   3.6875574e-03
   1.2275643e+00   3.6441001e-03
   1.2354408e+00   2.7710744e-03
   1.2433150e+00   1.9928237e-03
   1.2454201e+00   1.7468113e-03
   1.2511892e+00   1.1085652e-03
   1.2511892e+00   1.1085583e-03
   1.2590634e+00   3.5982094e-04
   1.2648760e+00  -1.9393825e-04
   1.2669376e+00  -4.8282140e-04
   1.2669399e+00  -4.8297521e-04
   1.2984366e+00  -3.0560606e-03
   1.3063108e+00  -3.5705923e-03
   1.3141850e+00  -4.0728880e-03
   1.3142241e+00  -4.0754362e-03
   1.3220615e+00  -4.5542700e-03
   1.3299357e+00  -4.9610652e-03
   1.3378099e+00  -5.2960285e-03
   1.3456841e+00  -5.5646006e-03
   1.3535583e+00  -5.8025023e-03
   1.3614348e+00  -6.0140266e-03
   1.3615358e+00  -6.0161846e-03
   1.3693090e+00  -6.1733930e-03
   1.3771832e+00  -6.2744261e-03
   1.3850574e+00  -6.3188017e-03
   1.3929316e+00  -6.3139807e-03
   1.4008058e+00  -6.2628099e-03
   1.4086823e+00  -6.1584481e-03
   1.4156451e+00  -6.0162075e-03
   1.4165565e+00  -5.9966253e-03
   1.4244307e+00  -5.7864096e-03
   1.4323049e+00  -5.5464417e-03
   1.4401791e+00  -5.2811065e-03
   1.4480556e+00  -4.9774334e-03
   1.4559298e+00  -4.6558081e-03
   1.4638039e+00  -4.3093205e-03
   1.4638039e+00  -4.3093205e-03
   1.4716781e+00  -3.8769743e-03
   1.4795523e+00  -3.4406795e-03
   1.4795523e+00  -3.4406566e-03
   1.4874265e+00  -3.2158632e-03
   1.4953030e+00  -2.5717401e-03
   1.5022498e+00  -2.1347291e-03
   1.5031772e+00  -2.0717585e-03
   1.5189256e+00  -1.0532369e-03
   1.5267998e+00  -5.7752296e-04
   1.5268021e+00  -5.7749311e-04
   1.5504247e+00   1.0000712e-03
   1.5582989e+00   1.4671786e-03
   1.5624747e+00   1.7467424e-03
   1.5661731e+00   1.9965863e-03
   1.5740496e+00   2.4840680e-03
   1.5819238e+00   2.9231635e-03
   1.5897980e+00   3.3205234e-03
   1.5966919e+00   3.6874885e-03
   1.5976722e+00   3.7431129e-03
   1.6055464e+00   4.1367539e-03
   1.6134206e+00   4.4721534e-03
   1.6212971e+00   4.7697658e-03
   1.6291713e+00   5.0184803e-03
   1.6370455e+00   5.2156107e-03
   1.6449197e+00   5.3810606e-03
   1.6527938e+00   5.5111111e-03
   1.6606703e+00   5.6050964e-03
   1.6606703e+00   5.6050964e-03
   1.6841276e+00   5.5685032e-03
   1.6842929e+00   5.5672635e-03
   1.6842929e+00   5.5672635e-03
   1.6921671e+00   5.3280533e-03
   1.6921694e+00   5.3280533e-03
   1.7079178e+00   5.1176538e-03
   1.7157920e+00   4.8952709e-03
   1.7236662e+00   4.6379247e-03
   1.7315404e+00   4.3519743e-03
   1.7394146e+00   4.0461433e-03
   1.7472406e+00   3.6874656e-03
   1.7472911e+00   3.6849403e-03
   1.7551653e+00   3.2885675e-03
   1.7630395e+00   2.8956152e-03
   1.7709137e+00   2.5030303e-03
   1.7709137e+00   2.5030303e-03
   1.8212603e+00  -1.9400666e-04
   1.8260376e+00  -4.6553949e-04
   1.8339118e+00  -8.7631313e-04
   1.8417860e+00  -1.2610744e-03
   1.8496602e+00  -1.6092057e-03
   1.8575344e+00  -1.9465427e-03
   1.8615978e+00  -2.1347567e-03
   1.8654086e+00  -2.3122130e-03
   1.8732851e+00  -2.6365702e-03
   1.8811593e+00  -2.9222681e-03
   1.8811593e+00  -2.9222681e-03
   1.9205326e+00  -3.9003903e-03
   1.9284068e+00  -4.0244720e-03
   1.9326010e+00  -4.0754821e-03
   1.9362810e+00  -4.1197658e-03
   1.9441552e+00  -4.1823462e-03
   1.9520317e+00  -4.2064968e-03
   1.9599059e+00  -4.1957530e-03
   1.9677801e+00  -4.1565657e-03
   1.9756543e+00  -4.0805785e-03
   1.9760124e+00  -4.0754821e-03
   1.9835285e+00  -3.9692378e-03
   1.9914027e+00  -3.8314968e-03
   1.9992792e+00  -3.6707071e-03
   2.0071534e+00  -3.4885445e-03
   2.0150275e+00  -3.2869146e-03
   2.0229017e+00  -3.0632920e-03
   2.0307759e+00  -2.8237603e-03
   2.0386524e+00  -2.5735078e-03
   2.0465266e+00  -2.2917837e-03
   2.0502410e+00  -2.1347567e-03
   2.0544008e+00  -1.9587466e-03
   2.0544008e+00  -1.9587374e-03
   2.1095225e+00   4.0959366e-04
   2.1173967e+00   7.5416667e-04
   2.1252732e+00   1.0770110e-03
   2.1331474e+00   1.3772107e-03
   2.1410216e+00   1.7016736e-03
   2.1420409e+00   1.7467149e-03
   2.1488958e+00   2.0343251e-03
   2.1803949e+00   3.0598485e-03
   2.1882691e+00   3.2425849e-03
   2.1961433e+00   3.4079201e-03
   2.2040174e+00   3.5568411e-03
   2.2118939e+00   3.6864325e-03
   2.2119720e+00   3.6874426e-03
   2.2197681e+00   3.7841598e-03
   2.2276423e+00   3.8472222e-03
   2.2355165e+00   3.8736915e-03
   2.2433907e+00   3.8683425e-03
   2.2512672e+00   3.8330808e-03
   2.2591414e+00   3.7619835e-03
   2.2646097e+00   3.6874426e-03
   2.2670156e+00   3.6537649e-03
   2.2748898e+00   3.5154729e-03
   2.2827640e+00   3.3548669e-03
   2.2906382e+00   3.1741736e-03
   2.2985078e+00   2.9741276e-03
   2.3063820e+00   2.7567493e-03
   2.3142562e+00   2.5164141e-03
   2.3221304e+00   2.2688728e-03
   2.3300046e+00   2.0134320e-03
   2.3370523e+00   1.7467149e-03
   2.3378788e+00   1.7128765e-03
   2.3457530e+00   1.3992952e-03
   2.3536272e+00   1.0975505e-03
   2.3615014e+00   7.9480716e-04
   2.3693756e+00   5.0070937e-04
   2.3772498e+00   2.2074931e-04
   2.3851240e+00  -7.7711892e-05
   2.3879247e+00  -1.9402020e-04
   2.3929982e+00  -4.0378558e-04
   2.4008953e+00  -7.0347796e-04
   2.4087695e+00  -9.8148301e-04
   2.4166437e+00  -1.2501561e-03
   2.4245179e+00  -1.4950872e-03
   2.4323921e+00  -1.7131451e-03
   2.4402663e+00  -1.9303949e-03
   2.4474288e+00  -2.1347704e-03
   2.4481405e+00  -2.1553352e-03
   2.4560147e+00  -2.3621901e-03
   2.4638889e+00  -2.5399679e-03
   2.4717631e+00  -2.6925620e-03
   2.4796373e+00  -2.8217631e-03
   2.4875115e+00  -2.9283976e-03
   2.4953857e+00  -3.0128099e-03
   2.5032599e+00  -3.0745179e-03
   2.5111341e+00  -3.1162994e-03
   2.5190083e+00  -3.1329201e-03
   2.5268825e+00  -3.1262397e-03
   2.5347567e+00  -3.1006428e-03
   2.5426309e+00  -3.0514692e-03
   2.5505051e+00  -2.9628788e-03
   2.5583792e+00  -2.8874885e-03
   2.5662534e+00  -2.7728880e-03
   2.5741276e+00  -2.6400826e-03
   2.5820018e+00  -2.4912534e-03
   2.5898760e+00  -2.3199265e-03
   2.5970615e+00  -2.1347704e-03
   2.5977502e+00  -2.1161478e-03
   2.6056244e+00  -1.8949564e-03
   2.6134986e+00  -1.6733402e-03
   2.6213728e+00  -1.4485376e-03
   2.6292470e+00  -1.2192723e-03
   2.6371212e+00  -9.8264692e-04
   2.6449954e+00  -7.4862029e-04
   2.6528696e+00  -5.1262397e-04
   2.6607438e+00  -2.4894628e-04
   2.6622360e+00  -1.9402020e-04
   2.6686180e+00   3.4231635e-05
   2.6764922e+00   2.9948347e-04
   2.6843664e+00   5.5184573e-04
   2.6922406e+00   7.9757117e-04
   2.7001148e+00   1.0309940e-03
   2.7079890e+00   1.2466713e-03
   2.7473600e+00   2.2677365e-03
   2.7552342e+00   2.4193526e-03
   2.7631084e+00   2.5506657e-03
   2.7709826e+00   2.6616391e-03
   2.7788567e+00   2.7520202e-03
   2.7867309e+00   2.8214646e-03
   2.7946051e+00   2.8696051e-03
   2.8024793e+00   2.8960514e-03
   2.8103535e+00   2.9007576e-03
   2.8182277e+00   2.8834940e-03
   2.8261249e+00   2.8438246e-03
   2.8339991e+00   2.7820248e-03
   2.8418733e+00   2.6985537e-03
   2.8497475e+00   2.5941001e-03
   2.8576217e+00   2.4691230e-03
   2.8654959e+00   2.3255280e-03
   2.8733701e+00   2.1678214e-03
   2.8812443e+00   1.9940014e-03
   2.8891185e+00   1.7941414e-03
   2.8907484e+00   1.7467149e-03
   2.8969927e+00   1.5697498e-03
   2.9048669e+00   1.3479293e-03
   2.9127410e+00   1.1260950e-03
   2.9206152e+00   9.0334252e-04
   2.9284894e+00   6.7415978e-04
   2.9363636e+00   4.4905647e-04
   2.9442378e+00   2.3321396e-04
   2.9521120e+00   7.6175161e-06
   2.9585170e+00  -1.9403398e-04
   2.9599862e+00  -2.4228191e-04
   2.9678604e+00  -4.8611800e-04
   2.9757346e+00  -7.1230487e-04
   2.9836088e+00  -9.2505280e-04
   2.9914830e+00  -1.1255831e-03
   2.9993572e+00  -1.3167516e-03
   3.0072314e+00  -1.4905579e-03
   3.0151056e+00  -1.6447429e-03
   3.0229798e+00  -1.7890886e-03
   3.0308540e+00  -1.9260721e-03
   3.0387282e+00  -2.0563085e-03
   3.0438476e+00  -2.1347704e-03
   3.0466024e+00  -2.1864509e-03
   3.0623508e+00  -2.3554408e-03
   3.0702250e+00  -2.4140955e-03
   3.0780992e+00  -2.4534894e-03
   3.0859734e+00  -2.4731405e-03
   3.0938476e+00  -2.4742883e-03
   3.1017218e+00  -2.4575528e-03
   3.1095960e+00  -2.4217401e-03
   3.1174702e+00  -2.3670799e-03
   3.1253444e+00  -2.2930441e-03
   3.1332185e+00  -2.1981244e-03
   3.1374885e+00  -2.1347704e-03
   3.1410927e+00  -2.0803650e-03
   3.1489669e+00  -1.9491139e-03
   3.1568411e+00  -1.8085170e-03
   3.2040863e+00  -8.0012397e-04
   3.2119605e+00  -6.1873737e-04
   3.2198347e+00  -4.2489899e-04
   3.2277089e+00  -2.0801837e-04
   3.2281910e+00  -1.9403398e-04
   3.2355831e+00   1.7100069e-05
   3.2592287e+00   1.3991185e-03
   3.2632002e+00   1.7467011e-03
   3.2907254e+00   1.3283471e-03
   3.2985996e+00   1.4818756e-03
   3.3064738e+00   1.6345523e-03
   3.3123049e+00   1.7467011e-03
   3.3143480e+00   1.7860836e-03
   3.3222222e+00   1.9202617e-03
   3.3300964e+00   2.0346947e-03
   3.3379706e+00   2.1305326e-03
   3.3458448e+00   2.2083655e-03
   3.3537190e+00   2.2684068e-03
   3.3615932e+00   2.3105601e-03
   3.3694674e+00   2.3355142e-03
   3.3773416e+00   2.3424013e-03
   3.3852158e+00   2.3307163e-03
   3.3930900e+00   2.3012397e-03
   3.4009642e+00   2.2536708e-03
   3.4088384e+00   2.1904385e-03
   3.4167126e+00   2.1067792e-03
   3.4245868e+00   2.0285239e-03
   3.4324610e+00   1.8701538e-03
   3.4416437e+00   1.7467011e-03
   3.4482094e+00   1.6447337e-03
   3.4639578e+00   1.1078811e-03
   3.5269513e+00  -6.5793618e-05
   3.5318641e+00  -1.9403398e-04
   3.5584481e+00  -8.6382002e-04
   3.6214417e+00  -1.5619031e-03
   3.6844582e+00  -1.3113476e-03
   3.8104454e+00  -3.5165289e-04
   3.8104454e+00  -3.5164830e-04
   4.3144169e+00   5.4181818e-05
   4.5664141e+00  -1.0442172e-04
   4.5664141e+00  -1.0441758e-04
   6.5823003e+00  -5.1752296e-04
   6.9151056e+00  -1.9404752e-04
   7.0862948e+00   5.6060606e-06
   7.5902663e+00   2.0620684e-06
   8.0942378e+00   8.4425161e-07
   8.5982094e+00   9.8108586e-07
   9.1021809e+00   2.9691690e-07
   9.6061754e+00   9.5674013e-09
   1.0110147e+01  -1.8199931e-07
   1.0614118e+01  -2.0936616e-07
   1.1117998e+01  -2.3673324e-07


==> data/DARPA_Wave_Cut_0D_o2.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.5449265e+00   1.0631841e-06
  -9.0409550e+00   7.9459137e-06
  -8.5369605e+00   4.5383150e-04
  -7.0250459e+00  -5.1633150e-04
  -6.6903122e+00  -1.9400666e-04
  -6.5210744e+00   1.4189509e-06
  -6.0170799e+00   1.6105188e-06
  -5.5131084e+00   1.8294513e-06
  -5.0091368e+00   2.1304867e-06
  -4.5051653e+00   2.6641414e-06
  -4.0011938e+00   3.6082874e-06
  -3.4971993e+00   4.9766299e-06
  -2.9932277e+00   7.4122590e-06
  -2.4892562e+00   1.1407782e-05
  -1.9852824e+00   1.7141116e-05
  -1.7332943e+00   2.7376263e-05
  -1.4813062e+00   4.0922865e-05
  -1.2293182e+00   5.3360882e-05
  -1.1033242e+00   7.2914371e-05
  -9.7733012e-01   1.0166322e-04
  -8.5133609e-01   1.2503421e-04
  -7.8833792e-01   1.4627089e-04
  -7.2534206e-01   1.7016185e-04
  -6.9384298e-01   1.9034481e-04
  -6.6234389e-01   2.0947429e-04
  -6.3084711e-01   2.2822039e-04
  -6.1509642e-01   2.4376492e-04
  -5.9934803e-01   2.5442378e-04
  -5.9147383e-01   2.6067723e-04
  -5.8359963e-01   2.6587695e-04
  -5.7572314e-01   2.7110422e-04
  -5.6784894e-01   2.7650826e-04
  -5.5997475e-01   2.8235078e-04
  -5.5210055e-01   2.8883838e-04
  -5.4422635e-01   2.9615932e-04
  -5.3634986e-01   3.0445133e-04
  -5.2847567e-01   3.1378329e-04
  -5.2060147e-01   3.2419421e-04
  -5.1272727e-01   3.3561983e-04
  -5.0485308e-01   3.4796373e-04
  -4.9697658e-01   3.6104454e-04
  -4.8910239e-01   3.7467401e-04
  -4.8122819e-01   3.8867080e-04
  -4.7335399e-01   4.0506428e-04
  -4.7335399e-01   4.0068411e-04
  -4.6547980e-01   4.1709137e-04
  -4.5760560e-01   4.3126722e-04
  -4.4972911e-01   4.4530762e-04
  -4.4185491e-01   4.5919421e-04
  -4.3398072e-01   4.7298898e-04
  -4.2610652e-01   4.8676768e-04
  -4.1823232e-01   5.0069789e-04
  -4.1035583e-01   5.1494031e-04
  -4.0248163e-01   5.2970615e-04
  -3.9460744e-01   5.4519513e-04
  -3.8673324e-01   5.6161616e-04
  -3.7885904e-01   5.7914371e-04
  -3.7098255e-01   5.9797062e-04
  -3.6310836e-01   6.1822314e-04
  -3.5523416e-01   6.3999311e-04
  -3.0011249e-01   8.3677227e-04
  -2.9223829e-01   8.7117309e-04
  -2.8436180e-01   9.0722911e-04
  -2.7648760e-01   9.4500918e-04
  -2.6861341e-01   9.8469008e-04
  -2.6861341e-01   9.8469467e-04
  -2.6073691e-01   1.0263912e-03
  -2.5286501e-01   1.0706497e-03
  -2.4499082e-01   1.1170363e-03
  -2.3711433e-01   1.1651056e-03
  -2.2924036e-01   1.2157874e-03
  -2.2138017e-01   1.2419169e-03
  -2.2136593e-01   1.2974908e-03
  -2.1349128e-01   1.3273209e-03
  -2.0561662e-01   1.3898278e-03
  -2.0561593e-01   1.3898324e-03
  -1.9774082e-01   1.4582805e-03
  -1.8986731e-01   1.5340771e-03
  -1.8986547e-01   1.5340978e-03
  -1.8198531e-01   1.6191116e-03
  -1.7411800e-01   1.7137672e-03
  -1.7177410e-01   1.7477594e-03
  -1.6624197e-01   1.8235904e-03
  -1.6480418e-01   1.7477686e-03
  -1.5836892e-01   1.4278811e-03
  -1.3750207e-01   1.7479201e-03
  -1.3474495e-01   2.7675161e-03
  -1.3474495e-01   2.1944904e-03
  -1.2687029e-01   2.5615473e-03
  -1.1899564e-01   2.5964417e-03
  -1.1112098e-01   2.7518825e-03
  -1.0324656e-01   2.9211433e-03
  -9.5371901e-02   3.0958448e-03
  -9.5370294e-02   3.0958907e-03
  -8.7494720e-02   3.2735996e-03
  -7.9622590e-02   3.4725207e-03
  -7.2350781e-02   3.6894858e-03
  -7.1747934e-02   3.7084252e-03
  -7.1747016e-02   3.7084481e-03
  -6.3871901e-02   3.9608586e-03
  -5.5998623e-02   4.2123967e-03
  -5.5996556e-02   4.2124656e-03
  -4.8120064e-02   4.4659550e-03
  -4.0249541e-02   4.5729339e-03
  -3.2377640e-02   4.6964187e-03
  -3.2373737e-02   4.6964646e-03
  -2.4500230e-02   4.6581267e-03
  -8.7632920e-04   6.7322084e-03
   6.9983012e-03   6.7208448e-03
   1.4872911e-02   7.2805556e-03
   1.4918893e-02   7.2781451e-03
   3.0622130e-02   6.5957300e-03
   3.8496786e-02   6.8165289e-03
   4.6371442e-02   6.8252066e-03
   5.4246097e-02   6.7692608e-03
   6.2120753e-02   6.6400138e-03
   6.9995409e-02   6.4298898e-03
   7.7869835e-02   6.1540863e-03
   8.5744490e-02   5.8149219e-03
   8.8929982e-02   5.6351928e-03
   9.3619146e-02   5.3686180e-03
   1.0149380e-01   4.8783517e-03
   1.0936846e-01   4.3697199e-03
   1.1724311e-01   3.8192149e-03
   1.1857599e-01   3.6967401e-03
   1.2511777e-01   3.1306703e-03
   1.3299242e-01   2.4834481e-03
   1.4086685e-01   1.8055395e-03
   1.4127824e-01   1.7582782e-03
   1.4172245e-01   1.7126217e-03
   1.4874564e-01   9.9095730e-04
   1.5661616e-01   2.6188246e-04
   1.5663062e-01   2.6035583e-04
   1.6449495e-01  -5.7353535e-04
   1.7236547e-01  -1.6194559e-03
   1.7419812e-01  -2.1219353e-03
   1.8522957e-01  -2.1203880e-03
   1.8811478e-01  -2.9220615e-03
   1.9598944e-01  -3.8735996e-03
   1.9739348e-01  -4.0531680e-03
   2.0386341e-01  -4.8095271e-03
   2.0386410e-01  -4.8096189e-03
   2.1173875e-01  -5.6150138e-03
   2.1482094e-01  -5.9919881e-03
   2.1961318e-01  -6.5607897e-03
   2.2748783e-01  -7.3662075e-03
   2.2749908e-01  -7.3674013e-03
   2.4324839e-01  -9.0236455e-03
   2.5111111e-01  -9.7787190e-03
   2.5121671e-01  -9.7909780e-03
   2.6691230e-01  -1.1257231e-02
   2.7329431e-01  -1.1794743e-02
   2.7473600e-01  -1.1923163e-02
   2.7491965e-01  -1.1937787e-02
   3.0623278e-01  -1.3821189e-02
   3.1410927e-01  -1.4092906e-02
   3.2198347e-01  -1.4251561e-02
   3.2985767e-01  -1.4297199e-02
   3.3773186e-01  -1.4228352e-02
   3.4560606e-01  -1.4049403e-02
   3.5333792e-01  -1.3740657e-02
   3.5348026e-01  -1.3734320e-02
   3.6135675e-01  -1.3296419e-02
   3.6923095e-01  -1.2790083e-02
   3.7710514e-01  -1.2230854e-02
   3.8145317e-01  -1.1819858e-02
   3.8497934e-01  -1.1478627e-02
   3.9285354e-01  -1.0731175e-02
   4.0066575e-01  -9.8970615e-03
   4.0072773e-01  -9.8895546e-03
   4.0860422e-01  -8.9684573e-03
   4.1647842e-01  -8.0202479e-03
   4.1680441e-01  -7.9721304e-03
   4.2435262e-01  -7.0068411e-03
   4.3282140e-01  -5.8846878e-03
   4.4010331e-01  -4.9456382e-03
   4.4010331e-01  -4.9453857e-03
   4.6388889e-01  -1.8406382e-03
   4.7160009e-01  -9.6016529e-04
   4.7664830e-01  -2.6006887e-04
   4.7947429e-01   5.9381543e-05
   4.8215565e-01  -2.6452938e-04
   4.8735078e-01   6.2671947e-04
   4.9522498e-01   1.4459688e-03
   4.9760790e-01   1.6719490e-03
   5.0309917e-01   2.1600207e-03
   5.1097337e-01   2.7127410e-03
   5.1884757e-01   3.1376263e-03
   5.2672406e-01   3.4906566e-03
   5.2787879e-01   3.5324151e-03
   5.4262167e-01   3.9283517e-03
   5.5034665e-01   3.9493572e-03
   6.0546602e-01   2.1371442e-03
   6.0547062e-01   2.1369376e-03
   6.1334481e-01   1.7564302e-03
   6.1379477e-01   1.7324587e-03
   6.2121901e-01   1.3579591e-03
   6.2909320e-01   1.0070753e-03
   6.3696740e-01   6.8602388e-04
   6.4484389e-01   4.0918274e-04
   6.5271809e-01   1.7849518e-04
   6.6059229e-01  -2.7822314e-05
   6.6677227e-01  -1.7032071e-04
   6.6846648e-01  -2.1018021e-04
   6.7634068e-01  -3.4649449e-04
   6.8421717e-01  -4.3700872e-04
   6.9209137e-01  -4.9146924e-04
   6.9996556e-01  -5.1035124e-04
   7.0783976e-01  -5.0081497e-04
   7.1571396e-01  -4.7519972e-04
   7.2358815e-01  -4.3683196e-04
   7.3146235e-01  -3.9772498e-04
   7.3933884e-01  -3.7019284e-04
   7.4721304e-01  -3.6547291e-04
   7.4721763e-01  -3.6549357e-04
   7.5509871e-01  -3.9610422e-04
   7.6296143e-01  -4.7320248e-04
   7.6297521e-01  -4.7344123e-04
   7.7085170e-01  -6.0569559e-04
   7.7871212e-01  -7.9514233e-04
   7.7872590e-01  -7.9519054e-04
   7.9443297e-01  -4.4022268e-04
   7.9446051e-01  -4.3887052e-04
   8.3383379e-01  -3.7241506e-03
   8.3840220e-01  -4.0670110e-03
   8.4170799e-01  -4.3219008e-03
   8.4958219e-01  -4.8949495e-03
   8.5745868e-01  -5.3934114e-03
   8.6533287e-01  -5.8446740e-03
   8.6810836e-01  -6.0110652e-03
   8.7320707e-01  -6.3088384e-03
   8.8108127e-01  -6.6677916e-03
   8.8895546e-01  -6.9281680e-03
   8.9682966e-01  -7.0941919e-03
   9.0470615e-01  -7.1488292e-03
   9.1258035e-01  -7.0888200e-03
   9.2045455e-01  -6.9140496e-03
   9.2832874e-01  -6.6152204e-03
   9.3620294e-01  -6.1916208e-03
   9.3847796e-01  -6.0146006e-03
   9.4407943e-01  -5.5851699e-03
   9.5195363e-01  -4.9387282e-03
   9.5982782e-01  -4.2137052e-03
   9.6092516e-01  -4.0743113e-03
   9.8916667e-01  -5.6925849e-04
   9.9132691e-01  -2.7993802e-04
   9.9132691e-01  -2.7992654e-04
   1.0149495e+00   3.6351240e-03
   1.0155211e+00   3.6880854e-03
   1.0228237e+00   4.3162534e-03
   1.0307002e+00   5.3756428e-03
   1.0324128e+00   5.6286731e-03
   1.0385744e+00   6.4631084e-03
   1.0464486e+00   7.4329660e-03
   1.0474288e+00   7.5693526e-03
   1.0543228e+00   8.4253673e-03
   1.0621970e+00   9.2473829e-03
   1.0647475e+00   9.5100092e-03
   1.0700735e+00   1.0033907e-02
   1.0779477e+00   1.0667539e-02
   1.0858219e+00   1.1174174e-02
   1.0907576e+00   1.1450689e-02
   1.0936961e+00   1.1618687e-02
   1.0936961e+00   1.1618710e-02
   1.1015725e+00   1.1917172e-02
   1.1094467e+00   1.2079913e-02
   1.1094467e+00   1.2079936e-02
   1.1409435e+00   1.1486088e-02
   1.1415473e+00   1.1450597e-02
   1.1488177e+00   1.1043572e-02
   1.1566942e+00   1.0513200e-02
   1.1645684e+00   9.9439164e-03
   1.1698049e+00   9.5098026e-03
   1.1724426e+00   9.2797062e-03
   1.1803168e+00   8.5418044e-03
   1.1881910e+00   7.8173783e-03
   1.1904040e+00   7.5690542e-03
   1.1960675e+00   6.9561524e-03
   1.2039417e+00   6.1681589e-03
   1.2088636e+00   5.6283058e-03
   1.2118159e+00   5.2909780e-03
   1.2196901e+00   4.4638430e-03
   1.2269376e+00   3.6875574e-03
   1.2275643e+00   3.6132691e-03
   1.2354408e+00   2.7457530e-03
   1.2433150e+00   1.9652801e-03
   1.2451492e+00   1.7467975e-03
   1.2511892e+00   1.0725505e-03
   1.2511892e+00   1.0725321e-03
   1.2669399e+00  -5.4873278e-04
   1.2748118e+00  -1.5142585e-03
   1.2984366e+00  -3.0943297e-03
   1.3063108e+00  -3.6062443e-03
   1.3135239e+00  -4.0754591e-03
   1.3141850e+00  -4.1220615e-03
   1.3220615e+00  -4.5991276e-03
   1.3299357e+00  -5.0058310e-03
   1.3378099e+00  -5.3393021e-03
   1.3456841e+00  -5.6062443e-03
   1.3535583e+00  -5.8471993e-03
   1.3597934e+00  -6.0162075e-03
   1.3614348e+00  -6.0613866e-03
   1.3693090e+00  -6.2172176e-03
   1.3771832e+00  -6.3157943e-03
   1.3850574e+00  -6.3576446e-03
   1.3929316e+00  -6.3505510e-03
   1.4008058e+00  -6.2976354e-03
   1.4086823e+00  -6.1915978e-03
   1.4165565e+00  -6.0290863e-03
   1.4170179e+00  -6.0162075e-03
   1.4244307e+00  -5.8129706e-03
   1.4323049e+00  -5.5678145e-03
   1.4401791e+00  -5.2980946e-03
   1.4480556e+00  -4.9907025e-03
   1.4559298e+00  -4.6654500e-03
   1.4638039e+00  -4.3155647e-03
   1.4681726e+00  -4.0754821e-03
   1.4716781e+00  -3.8794077e-03
   1.4795523e+00  -3.4388430e-03
   1.4795523e+00  -3.4388200e-03
   1.4874265e+00  -3.2068411e-03
   1.4953030e+00  -2.5640955e-03
   1.5020592e+00  -2.1347429e-03
   1.5031772e+00  -2.0584848e-03
   1.5110537e+00  -1.5316850e-03
   1.5189256e+00  -1.0358884e-03
   1.5267998e+00  -5.5780533e-04
   1.5267998e+00  -5.5778466e-04
   1.5504247e+00   1.0271763e-03
   1.5582989e+00   1.4968848e-03
   1.5619904e+00   1.7467287e-03
   1.5661731e+00   2.0287167e-03
   1.5740496e+00   2.5166208e-03
   1.5819238e+00   2.9549357e-03
   1.5897980e+00   3.3525482e-03
   1.5960285e+00   3.6874656e-03
   1.5976722e+00   3.7802571e-03
   1.6055464e+00   4.1708678e-03
   1.6134206e+00   4.5052342e-03
   1.6212971e+00   4.8012167e-03
   1.6291713e+00   5.0478880e-03
   1.6370455e+00   5.2449725e-03
   1.6449197e+00   5.4113177e-03
   1.6527938e+00   5.5422635e-03
   1.6600184e+00   5.6281910e-03
   1.6606703e+00   5.6359963e-03
   1.6606703e+00   5.6359963e-03
   1.6841598e+00   5.5927456e-03
   1.6842929e+00   5.5916896e-03
   1.6842929e+00   5.5916896e-03
   1.6921671e+00   5.3532369e-03
   1.6921671e+00   5.3532369e-03
   1.7079178e+00   5.1312443e-03
   1.7157920e+00   4.9057851e-03
   1.7236662e+00   4.6456612e-03
   1.7315404e+00   4.3569559e-03
   1.7394146e+00   4.0485308e-03
   1.7472337e+00   3.6874656e-03
   1.7472911e+00   3.6845960e-03
   1.7551653e+00   3.2856061e-03
   1.7630395e+00   2.8898531e-03
   1.7709137e+00   2.4954086e-03
   1.7709137e+00   2.4954086e-03
   1.8209252e+00  -1.9402020e-04
   1.8260376e+00  -4.8418962e-04
   1.8339118e+00  -8.9514004e-04
   1.8417860e+00  -1.2784114e-03
   1.8496602e+00  -1.6255579e-03
   1.8575344e+00  -1.9668618e-03
   1.8611272e+00  -2.1347567e-03
   1.8654086e+00  -2.3339761e-03
   1.8732851e+00  -2.6573921e-03
   1.8811593e+00  -2.9433425e-03
   1.9205326e+00  -3.9230257e-03
   1.9284068e+00  -4.0489899e-03
   1.9305693e+00  -4.0754821e-03
   1.9362810e+00  -4.1438935e-03
   1.9441552e+00  -4.2056244e-03
   1.9520317e+00  -4.2291552e-03
   1.9599059e+00  -4.2177686e-03
   1.9677801e+00  -4.1776860e-03
   1.9756543e+00  -4.1009183e-03
   1.9774242e+00  -4.0755051e-03
   1.9835285e+00  -3.9873737e-03
   1.9914027e+00  -3.8467172e-03
   1.9992792e+00  -3.6831038e-03
   2.0071534e+00  -3.4983012e-03
   2.0150275e+00  -3.2941230e-03
   2.0229017e+00  -3.0680670e-03
   2.0307759e+00  -2.8261478e-03
   2.0386524e+00  -2.5736226e-03
   2.0465266e+00  -2.2892929e-03
   2.0501492e+00  -2.1347567e-03
   2.0544008e+00  -1.9535331e-03
   2.0544008e+00  -1.9535262e-03
   2.1095225e+00   4.2586318e-04
   2.1173967e+00   7.7140725e-04
   2.1252732e+00   1.0943067e-03
   2.1331474e+00   1.3945615e-03
   2.1410216e+00   1.7221556e-03
   2.1415725e+00   1.7467149e-03
   2.1488958e+00   2.0533196e-03
   2.1803949e+00   3.0759412e-03
   2.1882691e+00   3.2586088e-03
   2.1961433e+00   3.4245868e-03
   2.2040174e+00   3.5745868e-03
   2.2108448e+00   3.6874426e-03
   2.2118939e+00   3.7050275e-03
   2.2197681e+00   3.8014004e-03
   2.2276423e+00   3.8655647e-03
   2.2355165e+00   3.8917126e-03
   2.2433907e+00   3.8837466e-03
   2.2512672e+00   3.8477961e-03
   2.2591414e+00   3.7759871e-03
   2.2655762e+00   3.6874426e-03
   2.2670156e+00   3.6669881e-03
   2.2748898e+00   3.5264463e-03
   2.2827640e+00   3.3637511e-03
   2.2906382e+00   3.1811065e-03
   2.2985078e+00   2.9792011e-03
   2.3063820e+00   2.7600321e-03
   2.3142562e+00   2.5178604e-03
   2.3221304e+00   2.2685973e-03
   2.3300046e+00   2.0113935e-03
   2.3369376e+00   1.7467149e-03
   2.3378788e+00   1.7085813e-03
   2.3457530e+00   1.3935354e-03
   2.3536272e+00   1.0905165e-03
   2.3615014e+00   7.8611800e-04
   2.3693756e+00   4.9111800e-04
   2.3772498e+00   2.1050046e-04
   2.3851240e+00  -9.0314279e-05
   2.3876033e+00  -1.9402020e-04
   2.3929982e+00  -4.1710055e-04
   2.4008953e+00  -7.1662764e-04
   2.4087695e+00  -9.9491965e-04
   2.4166437e+00  -1.2630716e-03
   2.4245179e+00  -1.5072658e-03
   2.4323921e+00  -1.7259665e-03
   2.4402663e+00  -1.9445432e-03
   2.4469008e+00  -2.1347704e-03
   2.4481405e+00  -2.1709068e-03
   2.4560147e+00  -2.3768595e-03
   2.4638889e+00  -2.5540174e-03
   2.4717631e+00  -2.7061754e-03
   2.4796373e+00  -2.8350781e-03
   2.4875115e+00  -2.9414371e-03
   2.4953857e+00  -3.0255739e-03
   2.5032599e+00  -3.0870523e-03
   2.5111341e+00  -3.1285124e-03
   2.5190083e+00  -3.1449265e-03
   2.5268825e+00  -3.1379017e-03
   2.5347567e+00  -3.1118457e-03
   2.5426309e+00  -3.0621671e-03
   2.5505051e+00  -2.9726584e-03
   2.5583792e+00  -2.8969238e-03
   2.5662534e+00  -2.7816345e-03
   2.5741276e+00  -2.6478880e-03
   2.5820018e+00  -2.4980028e-03
   2.5898760e+00  -2.3257805e-03
   2.5972452e+00  -2.1347704e-03
   2.5977502e+00  -2.1210859e-03
   2.6056244e+00  -1.8980349e-03
   2.6134986e+00  -1.6747911e-03
   2.6213728e+00  -1.4484963e-03
   2.6292470e+00  -1.2176974e-03
   2.6371212e+00  -9.7988292e-04
   2.6449954e+00  -7.4469238e-04
   2.6528696e+00  -5.0695822e-04
   2.6607438e+00  -2.4091368e-04
   2.6620064e+00  -1.9403398e-04
   2.6686180e+00   4.3289945e-05
   2.6764922e+00   3.0929522e-04
   2.6843664e+00   5.6233930e-04
   2.6922406e+00   8.0913223e-04
   2.7001148e+00   1.0429683e-03
   2.7079890e+00   1.2586455e-03
   2.7473600e+00   2.2820225e-03
   2.7552342e+00   2.4333792e-03
   2.7631084e+00   2.5643939e-03
   2.7709826e+00   2.6750918e-03
   2.7788567e+00   2.7651745e-03
   2.7867309e+00   2.8342287e-03
   2.7946051e+00   2.8819789e-03
   2.8024793e+00   2.9078512e-03
   2.8103535e+00   2.9119835e-03
   2.8182277e+00   2.8942149e-03
   2.8261249e+00   2.8538567e-03
   2.8339991e+00   2.7912994e-03
   2.8418733e+00   2.7069559e-03
   2.8497475e+00   2.6015840e-03
   2.8576217e+00   2.4755739e-03
   2.8654959e+00   2.3307851e-03
   2.8733701e+00   2.1718021e-03
   2.8812443e+00   1.9968480e-03
   2.8891185e+00   1.7957989e-03
   2.8907943e+00   1.7467011e-03
   2.8969927e+00   1.5698577e-03
   2.9048669e+00   1.3466001e-03
   2.9127410e+00   1.1234114e-03
   2.9206152e+00   8.9938935e-04
   2.9284894e+00   6.6875574e-04
   2.9363636e+00   4.4256887e-04
   2.9442378e+00   2.2585308e-04
   2.9521120e+00  -1.3724495e-06
   2.9581726e+00  -1.9403398e-04
   2.9599862e+00  -2.5314509e-04
   2.9678604e+00  -4.9720156e-04
   2.9757346e+00  -7.2373049e-04
   2.9836088e+00  -9.3679293e-04
   2.9914830e+00  -1.1378972e-03
   2.9993572e+00  -1.3286846e-03
   3.0072314e+00  -1.5018343e-03
   3.0151056e+00  -1.6564141e-03
   3.0229798e+00  -1.8012649e-03
   3.0308540e+00  -1.9389624e-03
   3.0387282e+00  -2.0700069e-03
   3.0429522e+00  -2.1347704e-03
   3.0466024e+00  -2.2034871e-03
   3.0623508e+00  -2.3675161e-03
   3.0702250e+00  -2.4254362e-03
   3.0780992e+00  -2.4641644e-03
   3.0859734e+00  -2.4829890e-03
   3.0938476e+00  -2.4833333e-03
   3.1017218e+00  -2.4659780e-03
   3.1095960e+00  -2.4294077e-03
   3.1174702e+00  -2.3740129e-03
   3.1253444e+00  -2.2992195e-03
   3.1332185e+00  -2.2035836e-03
   3.1378329e+00  -2.1347704e-03
   3.1410927e+00  -2.0849082e-03
   3.1489669e+00  -1.9524403e-03
   3.1568411e+00  -1.8107346e-03
   3.2040863e+00  -7.9720845e-04
   3.2119605e+00  -6.1490588e-04
   3.2198347e+00  -4.1985078e-04
   3.2277089e+00  -2.0124495e-04
   3.2279614e+00  -1.9403398e-04
   3.2355831e+00   2.4283747e-05
   3.2592287e+00   1.4281267e-03
   3.2628099e+00   1.7467011e-03
   3.2907254e+00   1.3384183e-03
   3.2985996e+00   1.4928214e-03
   3.3064738e+00   1.6466621e-03
   3.3116621e+00   1.7467011e-03
   3.3143480e+00   1.7987672e-03
   3.3222222e+00   1.9324816e-03
   3.3300964e+00   2.0465037e-03
   3.3379706e+00   2.1419307e-03
   3.3458448e+00   2.2192975e-03
   3.3537190e+00   2.2788338e-03
   3.3615932e+00   2.3204775e-03
   3.3694674e+00   2.3446740e-03
   3.3773416e+00   2.3508494e-03
   3.3852158e+00   2.3385216e-03
   3.3930900e+00   2.3082415e-03
   3.4009642e+00   2.2597865e-03
   3.4088384e+00   2.1956107e-03
   3.4167126e+00   2.1110216e-03
   3.4245868e+00   2.0319858e-03
   3.4324610e+00   1.8725620e-03
   3.4417585e+00   1.7467011e-03
   3.4482094e+00   1.6457599e-03
   3.4639578e+00   1.1059665e-03
   3.5269513e+00  -7.2936410e-05
   3.5315657e+00  -1.9403398e-04
   3.5584481e+00  -8.7108586e-04
   3.6214417e+00  -1.5690037e-03
   3.6844582e+00  -1.3149587e-03
   3.8104454e+00  -3.5103765e-04
   3.8104454e+00  -3.5103306e-04
   4.3144169e+00   5.4400826e-05
   4.5664141e+00  -1.0453122e-04
   4.5664141e+00  -1.0452686e-04
   6.5823003e+00  -5.1763085e-04
   6.9151515e+00  -1.9404752e-04
   7.0862948e+00   5.6060606e-06
   7.5902663e+00   2.0894353e-06
   8.0942378e+00   8.1688476e-07
   8.5982094e+00   9.4003444e-07
   9.1021809e+00   2.9691690e-07
   9.6061754e+00   9.5674013e-09
   1.0110147e+01  -1.8199931e-07
   1.0614118e+01  -2.2304936e-07
   1.1117998e+01  -2.3673324e-07


==> data/DARPA_Wave_Cut_0D_o3.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.5449265e+00   1.0768687e-06
  -9.0409550e+00   7.9595960e-06
  -8.5369605e+00   4.5385904e-04
  -7.0250459e+00  -5.1630395e-04
  -6.6903352e+00  -1.9399288e-04
  -6.5210744e+00   1.4600023e-06
  -6.0170799e+00   1.6652525e-06
  -5.5131084e+00   1.8568182e-06
  -5.0091368e+00   2.1441690e-06
  -4.5051653e+00   2.6778237e-06
  -4.0011938e+00   3.6493343e-06
  -3.4971993e+00   5.0450413e-06
  -2.9932277e+00   7.4806703e-06
  -2.4892562e+00   1.1503581e-05
  -1.9852824e+00   1.7373737e-05
  -1.7332943e+00   2.7772957e-05
  -1.4813062e+00   4.1387971e-05
  -1.2293182e+00   5.3976584e-05
  -1.1033242e+00   7.4104913e-05
  -9.7733012e-01   1.0314096e-04
  -8.5133609e-01   1.2615634e-04
  -7.8833792e-01   1.4736547e-04
  -7.2534206e-01   1.7257025e-04
  -6.9384298e-01   1.9446350e-04
  -6.6234389e-01   2.1401699e-04
  -6.3084711e-01   2.3321396e-04
  -6.1509642e-01   2.4870523e-04
  -5.9934803e-01   2.5844582e-04
  -5.9147383e-01   2.6389348e-04
  -5.8359963e-01   2.6821625e-04
  -5.7572314e-01   2.7250000e-04
  -5.6784894e-01   2.7697429e-04
  -5.5997475e-01   2.8195592e-04
  -5.5210055e-01   2.8778466e-04
  -5.4422635e-01   2.9466713e-04
  -5.3634986e-01   3.0282140e-04
  -5.2847567e-01   3.1231864e-04
  -5.2060147e-01   3.2316804e-04
  -5.1272727e-01   3.3527778e-04
  -5.0485308e-01   3.4849633e-04
  -4.9697658e-01   3.6256428e-04
  -4.8910239e-01   3.7719008e-04
  -4.8122819e-01   3.9214646e-04
  -4.7335399e-01   4.0949725e-04
  -4.7335399e-01   4.0485767e-04
  -4.6547980e-01   4.2205923e-04
  -4.5760560e-01   4.3668503e-04
  -4.4972911e-01   4.5095730e-04
  -4.4185491e-01   4.6483242e-04
  -4.3398072e-01   4.7837925e-04
  -4.2610652e-01   4.9176079e-04
  -4.1823232e-01   5.0515840e-04
  -4.1035583e-01   5.1879936e-04
  -4.0248163e-01   5.3296143e-04
  -3.9460744e-01   5.4790404e-04
  -3.8673324e-01   5.6387282e-04
  -3.7885904e-01   5.8109963e-04
  -3.7098255e-01   5.9980487e-04
  -3.6310836e-01   6.2011019e-04
  -3.5523186e-01   6.4213269e-04
  -3.4735996e-01   6.6590909e-04
  -3.3948577e-01   6.9145546e-04
  -3.3161157e-01   7.1872819e-04
  -3.2373508e-01   7.6244490e-04
  -3.2373508e-01   7.3279385e-04
  -3.1586088e-01   7.7807163e-04
  -3.0798669e-01   8.1003673e-04
  -3.0011249e-01   8.4350551e-04
  -2.9223829e-01   8.7848026e-04
  -2.8436180e-01   9.1498852e-04
  -2.7648760e-01   9.5312213e-04
  -2.6861341e-01   9.9299587e-04
  -2.6861111e-01   9.9300964e-04
  -2.6073691e-01   1.0348347e-03
  -2.5286501e-01   1.0789692e-03
  -2.4499082e-01   1.1250413e-03
  -2.3711433e-01   1.1729316e-03
  -2.2924036e-01   1.2233953e-03
  -2.2136593e-01   1.2494904e-03
  -2.2136593e-01   1.3048944e-03
  -2.1349128e-01   1.3347521e-03
  -2.0561662e-01   1.3972980e-03
  -2.0561570e-01   1.3973049e-03
  -1.9774059e-01   1.4659734e-03
  -1.8986731e-01   1.5421625e-03
  -1.8986478e-01   1.5421901e-03
  -1.8198049e-01   1.6279155e-03
  -1.7411800e-01   1.7238774e-03
  -1.7246947e-01   1.7479614e-03
  -1.6624105e-01   1.8335537e-03
  -1.6460698e-01   1.7480441e-03
  -1.5836892e-01   1.4387443e-03
  -1.3758173e-01   1.7482484e-03
  -1.3474495e-01   2.7958907e-03
  -1.3474495e-01   2.2041506e-03
  -1.2687029e-01   2.5775712e-03
  -1.1899564e-01   2.6092287e-03
  -1.1112098e-01   2.7655188e-03
  -1.0324656e-01   2.9346189e-03
  -9.5371901e-02   3.1089991e-03
  -9.5370064e-02   3.1090450e-03
  -8.7494031e-02   3.2879706e-03
  -7.9622590e-02   3.4888659e-03
  -7.2937787e-02   3.6900138e-03
  -7.1747934e-02   3.7274105e-03
  -7.1746327e-02   3.7274564e-03
  -6.3871212e-02   3.9794077e-03
  -5.5998623e-02   4.2308770e-03
  -5.5995638e-02   4.2309688e-03
  -4.8119605e-02   4.4845271e-03
  -4.0249541e-02   4.5997245e-03
  -3.2374885e-02   4.7360652e-03
  -2.4500230e-02   4.6848944e-03
  -8.7631313e-04   6.7698347e-03
   6.9983012e-03   6.7773186e-03
   1.4881451e-02   7.3583333e-03
   2.2747567e-02   6.9016758e-03
   2.7712351e-02   7.5740358e-03
   3.0622130e-02   6.6124885e-03
   3.8496786e-02   6.8396924e-03
   4.6371442e-02   6.8476814e-03
   5.4246097e-02   6.7916437e-03
   6.2120753e-02   6.6630854e-03
   6.9995409e-02   6.4557163e-03
   7.7870064e-02   6.1809458e-03
   8.5744490e-02   5.8427227e-03
   8.9405418e-02   5.6370753e-03
   9.3619146e-02   5.3960744e-03
   1.0149380e-01   4.9035813e-03
   1.0936846e-01   4.3909320e-03
   1.1724311e-01   3.8372819e-03
   1.1874059e-01   3.6992424e-03
   1.2511777e-01   3.1426538e-03
   1.3299242e-01   2.4890266e-03
   1.4061111e-01   1.8248806e-03
   1.4104591e-01   1.7818044e-03
   1.4122153e-01   1.7614394e-03
   1.4139027e-01   1.7439715e-03
   1.4874564e-01   9.8248852e-04
   1.5661639e-01   2.4588613e-04
   1.5662787e-01   2.4465106e-04
   1.6449931e-01  -6.0689394e-04
   1.7236547e-01  -1.6702617e-03
   1.7399449e-01  -2.1182277e-03
   1.8490083e-01  -2.1163522e-03
   1.8811478e-01  -3.0017906e-03
   1.9598944e-01  -3.9722681e-03
   1.9657691e-01  -4.0497475e-03
   2.0386410e-01  -4.8977043e-03
   2.1173875e-01  -5.7261249e-03
   2.1375390e-01  -5.9848485e-03
   2.1961341e-01  -6.6861570e-03
   2.2749931e-01  -7.5032140e-03
   2.3096419e-01  -7.9193526e-03
   2.3536272e-01  -8.4379247e-03
   2.4323691e-01  -9.2320248e-03
   2.4325528e-01  -9.2339532e-03
   2.5129017e-01  -1.0074931e-02
   2.5898760e-01  -1.0821947e-02
   2.6686180e-01  -1.1491873e-02
   2.6692378e-01  -1.1497819e-02
   2.7490358e-01  -1.2241529e-02
   2.8261019e-01  -1.2813843e-02
   2.8596648e-01  -1.2922039e-02
   2.9048439e-01  -1.3532369e-02
   2.9623278e-01  -1.3690702e-02
   3.0623508e-01  -1.4120294e-02
   3.1410927e-01  -1.4364692e-02
   3.2198347e-01  -1.4493848e-02
   3.2985767e-01  -1.4513062e-02
   3.3773186e-01  -1.4415840e-02
   3.4560606e-01  -1.4202204e-02
   3.5348026e-01  -1.3864922e-02
   3.5556474e-01  -1.3733402e-02
   3.6135675e-01  -1.3372360e-02
   3.6923095e-01  -1.2815473e-02
   3.7710514e-01  -1.2214899e-02
   3.8103994e-01  -1.1813384e-02
   3.8497934e-01  -1.1406244e-02
   3.9285354e-01  -1.0626538e-02
   3.9922176e-01  -9.8914371e-03
   4.0073003e-01  -9.7030303e-03
   4.0860422e-01  -8.7803260e-03
   4.1477961e-01  -7.9674242e-03
   4.1647842e-01  -7.7280533e-03
   4.2435262e-01  -6.7367309e-03
   4.2921717e-01  -6.0417355e-03
   4.3222681e-01  -5.6025941e-03
   4.3224747e-01  -5.6001607e-03
   4.4010331e-01  -4.5967631e-03
   4.4348944e-01  -4.1149908e-03
   4.4797750e-01  -3.4959826e-03
   4.4799128e-01  -3.4943067e-03
   4.6378329e-01  -1.4696258e-03
   4.7160009e-01  -5.9260331e-04
   4.7404500e-01  -2.5955005e-04
   4.7947658e-01   2.9796373e-04
   4.7968320e-01   3.5316804e-04
   4.8735078e-01   1.0918848e-03
   4.9318411e-01   1.6712121e-03
   4.9522498e-01   1.8649541e-03
   5.0309917e-01   2.5267447e-03
   5.1097337e-01   3.0367080e-03
   5.1884757e-01   3.4328742e-03
   5.1887282e-01   3.4339991e-03
   5.4261478e-01   4.0997475e-03
   5.5034665e-01   4.0666896e-03
   5.5820478e-01   4.1441001e-03
   5.5822084e-01   4.1438017e-03
   5.5836088e-01   4.1380165e-03
   6.0546832e-01   1.9741575e-03
   6.0547062e-01   1.9741185e-03
   6.0982782e-01   1.7301194e-03
   6.1334481e-01   1.5282622e-03
   6.2121901e-01   1.1220983e-03
   6.2909320e-01   7.4852847e-04
   6.3696970e-01   4.2119605e-04
   6.4484389e-01   1.4089325e-04
   6.5271809e-01  -1.2486455e-04
   6.5438476e-01  -1.7573921e-04
   6.6059229e-01  -3.5868457e-04
   6.6846648e-01  -5.3138200e-04
   6.7634068e-01  -6.5183655e-04
   6.8421717e-01  -7.2628788e-04
   6.9209137e-01  -7.5666667e-04
   6.9996556e-01  -7.5113866e-04
   7.0783976e-01  -7.1599862e-04
   7.1571396e-01  -6.5476584e-04
   7.2358815e-01  -5.7852158e-04
   7.3146465e-01  -4.9959596e-04
   7.3935721e-01  -4.3097796e-04
   7.4721304e-01  -3.8410927e-04
   7.4724288e-01  -3.8407025e-04
   7.5511478e-01  -3.7379477e-04
   7.6296143e-01  -4.1250230e-04
   7.6297521e-01  -4.1265611e-04
   7.7085170e-01  -5.0965335e-04
   7.7871212e-01  -6.7035124e-04
   7.7872360e-01  -6.7022727e-04
   8.3383379e-01  -3.5101010e-03
   8.4170799e-01  -4.0496556e-03
   8.4192149e-01  -4.0671488e-03
   8.4958219e-01  -4.6359963e-03
   8.5745868e-01  -5.1493343e-03
   8.6533287e-01  -5.5993113e-03
   8.7252984e-01  -6.0111800e-03
   8.7320707e-01  -6.0528696e-03
   8.8108127e-01  -6.4413453e-03
   8.8895546e-01  -6.7196970e-03
   8.9682966e-01  -6.9051882e-03
   9.0470615e-01  -6.9750000e-03
   9.1258035e-01  -6.9313590e-03
   9.2045455e-01  -6.7762626e-03
   9.2832874e-01  -6.4980257e-03
   9.3620294e-01  -6.0883609e-03
   9.3716942e-01  -6.0144399e-03
   9.4407943e-01  -5.5121901e-03
   9.5195363e-01  -4.8952479e-03
   9.5982782e-01  -4.1918274e-03
   9.6077135e-01  -4.0741965e-03
   1.0149495e+00   3.4891414e-03
   1.0171878e+00   3.6881543e-03
   1.0228237e+00   4.1803260e-03
   1.0307002e+00   5.2175620e-03
   1.0335216e+00   5.6287420e-03
   1.0385744e+00   6.3315197e-03
   1.0464486e+00   7.2832874e-03
   1.0486433e+00   7.5693985e-03
   1.0543228e+00   8.2660239e-03
   1.0621970e+00   9.0853306e-03
   1.0666116e+00   9.5100781e-03
   1.0700735e+00   9.8460514e-03
   1.0779477e+00   1.0508861e-02
   1.0858219e+00   1.1027112e-02
   1.0936961e+00   1.1437695e-02
   1.0936961e+00   1.1437695e-02
   1.1015725e+00   1.1753673e-02
   1.1094467e+00   1.1932415e-02
   1.1094467e+00   1.1932461e-02
   1.1488177e+00   1.0969054e-02
   1.1566942e+00   1.0455073e-02
   1.1645684e+00   9.8990358e-03
   1.1693572e+00   9.5098485e-03
   1.1724426e+00   9.2488751e-03
   1.1803168e+00   8.5279844e-03
   1.1881910e+00   7.8144399e-03
   1.1904086e+00   7.5691001e-03
   1.1960675e+00   6.9646235e-03
   1.2039417e+00   6.1848255e-03
   1.2090886e+00   5.6283287e-03
   1.2118159e+00   5.3192837e-03
   1.2196901e+00   4.4946511e-03
   1.2273278e+00   3.6875803e-03
   1.2275643e+00   3.6594812e-03
   1.2354408e+00   2.7834940e-03
   1.2433150e+00   2.0061524e-03
   1.2455556e+00   1.7468388e-03
   1.2511892e+00   1.1262856e-03
   1.2511892e+00   1.1262787e-03
   1.2590634e+00   3.7824151e-04
   1.2650895e+00  -1.9392447e-04
   1.2669376e+00  -4.5103535e-04
   1.2669399e+00  -4.5114784e-04
   1.2984366e+00  -3.0382691e-03
   1.3063108e+00  -3.5547521e-03
   1.3141850e+00  -4.0509183e-03
   1.3145500e+00  -4.0754132e-03
   1.3220615e+00  -4.5353535e-03
   1.3299357e+00  -4.9431818e-03
   1.3378099e+00  -5.2798209e-03
   1.3456841e+00  -5.5501607e-03
   1.3535583e+00  -5.7883150e-03
   1.3614348e+00  -5.9997016e-03
   1.3622016e+00  -6.0161846e-03
   1.3693090e+00  -6.1616850e-03
   1.3771832e+00  -6.2646465e-03
   1.3850574e+00  -6.3110193e-03
   1.3929316e+00  -6.3078512e-03
   1.4008058e+00  -6.2579660e-03
   1.4086823e+00  -6.1550275e-03
   1.4155418e+00  -6.0161846e-03
   1.4165565e+00  -5.9945822e-03
   1.4244307e+00  -5.7860193e-03
   1.4323049e+00  -5.5473829e-03
   1.4401791e+00  -5.2831497e-03
   1.4480556e+00  -4.9805326e-03
   1.4559298e+00  -4.6597796e-03
   1.4638039e+00  -4.3143939e-03
   1.4638039e+00  -4.3143939e-03
   1.4716781e+00  -3.8830579e-03
   1.4795523e+00  -3.4471763e-03
   1.4795523e+00  -3.4471534e-03
   1.4874265e+00  -3.2255280e-03
   1.4953030e+00  -2.5780992e-03
   1.5023760e+00  -2.1347153e-03
   1.5031772e+00  -2.0804477e-03
   1.5189256e+00  -1.0608724e-03
   1.5267998e+00  -5.8488522e-04
   1.5267998e+00  -5.8485767e-04
   1.5504247e+00   9.9188705e-04
   1.5582989e+00   1.4592287e-03
   1.5625964e+00   1.7467562e-03
   1.5661731e+00   1.9888292e-03
   1.5740496e+00   2.4772957e-03
   1.5819238e+00   2.9175849e-03
   1.5897980e+00   3.3160468e-03
   1.5967654e+00   3.6874885e-03
   1.5976722e+00   3.7391185e-03
   1.6055464e+00   4.1343205e-03
   1.6134206e+00   4.4709826e-03
   1.6212971e+00   4.7698806e-03
   1.6291713e+00   5.0197199e-03
   1.6370455e+00   5.2178834e-03
   1.6449197e+00   5.3844353e-03
   1.6527938e+00   5.5155647e-03
   1.6606703e+00   5.6106290e-03
   1.6606703e+00   5.6106290e-03
   1.6842172e+00   5.5741506e-03
   1.6842929e+00   5.5735767e-03
   1.6842929e+00   5.5735767e-03
   1.6921671e+00   5.3360422e-03
   1.6921671e+00   5.3360422e-03
   1.7079178e+00   5.1227273e-03
   1.7157920e+00   4.8998393e-03
   1.7236662e+00   4.6421717e-03
   1.7315404e+00   4.3557163e-03
   1.7394146e+00   4.0494720e-03
   1.7472911e+00   3.6884068e-03
   1.7473072e+00   3.6874885e-03
   1.7551653e+00   3.2912534e-03
   1.7630395e+00   2.8978650e-03
   1.7709137e+00   2.5047980e-03
   1.7709137e+00   2.5047980e-03
   1.8212534e+00  -1.9400666e-04
   1.8260376e+00  -4.6612718e-04
   1.8339118e+00  -8.7727043e-04
   1.8417860e+00  -1.2623209e-03
   1.8496602e+00  -1.6107668e-03
   1.8575344e+00  -1.9487718e-03
   1.8615427e+00  -2.1347429e-03
   1.8654086e+00  -2.3149449e-03
   1.8732851e+00  -2.6395087e-03
   1.8811593e+00  -2.9255280e-03
   1.8811593e+00  -2.9255280e-03
   1.9205326e+00  -3.9047750e-03
   1.9284068e+00  -4.0292011e-03
   1.9322062e+00  -4.0754821e-03
   1.9362810e+00  -4.1244490e-03
   1.9441552e+00  -4.1868457e-03
   1.9520317e+00  -4.2108586e-03
   1.9599059e+00  -4.2000000e-03
   1.9677801e+00  -4.1607208e-03
   1.9756543e+00  -4.0846878e-03
   1.9763017e+00  -4.0754821e-03
   1.9835285e+00  -3.9731175e-03
   1.9914027e+00  -3.8351010e-03
   1.9992792e+00  -3.6740588e-03
   2.0071534e+00  -3.4917585e-03
   2.0150275e+00  -3.2899908e-03
   2.0229017e+00  -3.0663223e-03
   2.0307759e+00  -2.8266988e-03
   2.0386524e+00  -2.5763545e-03
   2.0465266e+00  -2.2948324e-03
   2.0503145e+00  -2.1347567e-03
   2.0544008e+00  -1.9616345e-03
   2.0544008e+00  -1.9616253e-03
   2.1095225e+00   4.1138659e-04
   2.1173967e+00   7.5706841e-04
   2.1252732e+00   1.0808701e-03
   2.1331474e+00   1.3820684e-03
   2.1410216e+00   1.7085560e-03
   2.1418802e+00   1.7467287e-03
   2.1488958e+00   2.0418113e-03
   2.1803949e+00   3.0695592e-03
   2.1882691e+00   3.2522498e-03
   2.1961433e+00   3.4180211e-03
   2.2040174e+00   3.5674702e-03
   2.2113017e+00   3.6874656e-03
   2.2118939e+00   3.6973829e-03
   2.2197681e+00   3.7937328e-03
   2.2276423e+00   3.8575987e-03
   2.2355165e+00   3.8834252e-03
   2.2433907e+00   3.8751148e-03
   2.2512672e+00   3.8387282e-03
   2.2591414e+00   3.7665060e-03
   2.2648806e+00   3.6874656e-03
   2.2670156e+00   3.6572084e-03
   2.2748898e+00   3.5176079e-03
   2.2827640e+00   3.3559229e-03
   2.2906382e+00   3.1743343e-03
   2.2985078e+00   2.9735767e-03
   2.3063820e+00   2.7555556e-03
   2.3142562e+00   2.5148760e-03
   2.3221304e+00   2.2670799e-03
   2.3300046e+00   2.0110790e-03
   2.3369605e+00   1.7467149e-03
   2.3378788e+00   1.7097842e-03
   2.3457530e+00   1.3960790e-03
   2.3536272e+00   1.0941713e-03
   2.3615014e+00   7.9100321e-04
   2.3693756e+00   4.9665978e-04
   2.3772498e+00   2.1643893e-04
   2.3851240e+00  -8.3007346e-05
   2.3877870e+00  -1.9402020e-04
   2.3929982e+00  -4.0950643e-04
   2.4008953e+00  -7.0930670e-04
   2.4087695e+00  -9.8761249e-04
   2.4166437e+00  -1.2565174e-03
   2.4245179e+00  -1.5014922e-03
   2.4323921e+00  -1.7198898e-03
   2.4402663e+00  -1.9379339e-03
   2.4471534e+00  -2.1347567e-03
   2.4481405e+00  -2.1637098e-03
   2.4560147e+00  -2.3700872e-03
   2.4638889e+00  -2.5474518e-03
   2.4717631e+00  -2.6996097e-03
   2.4796373e+00  -2.8283747e-03
   2.4875115e+00  -2.9344812e-03
   2.4953857e+00  -3.0182966e-03
   2.5032599e+00  -3.0793848e-03
   2.5111341e+00  -3.1203398e-03
   2.5190083e+00  -3.1363407e-03
   2.5268825e+00  -3.1289945e-03
   2.5347567e+00  -3.1024793e-03
   2.5426309e+00  -3.0525253e-03
   2.5505051e+00  -2.9630395e-03
   2.5583792e+00  -2.8871212e-03
   2.5662534e+00  -2.7719238e-03
   2.5741276e+00  -2.6386364e-03
   2.5820018e+00  -2.4893251e-03
   2.5898760e+00  -2.3174472e-03
   2.5969467e+00  -2.1347567e-03
   2.5977502e+00  -2.1129729e-03
   2.6056244e+00  -1.8916988e-03
   2.6134986e+00  -1.6699610e-03
   2.6213728e+00  -1.4450482e-03
   2.6292470e+00  -1.2155372e-03
   2.6371212e+00  -9.7900597e-04
   2.6449954e+00  -7.4503444e-04
   2.6528696e+00  -5.0851928e-04
   2.6607438e+00  -2.4400597e-04
   2.6620983e+00  -1.9402020e-04
   2.6686180e+00   3.9171258e-05
   2.6764922e+00   3.0435491e-04
   2.6843664e+00   5.5671717e-04
   2.6922406e+00   8.0263315e-04
   2.7001148e+00   1.0360445e-03
   2.7079890e+00   1.2515702e-03
   2.7473600e+00   2.2726492e-03
   2.7552342e+00   2.4239669e-03
   2.7631084e+00   2.5549587e-03
   2.7709826e+00   2.6655877e-03
   2.7788567e+00   2.7556474e-03
   2.7867309e+00   2.8247016e-03
   2.7946051e+00   2.8724977e-03
   2.8024793e+00   2.8985078e-03
   2.8103535e+00   2.9028237e-03
   2.8182277e+00   2.8852847e-03
   2.8261249e+00   2.8453168e-03
   2.8339991e+00   2.7831956e-03
   2.8418733e+00   2.6994261e-03
   2.8497475e+00   2.5947199e-03
   2.8576217e+00   2.4694904e-03
   2.8654959e+00   2.3257117e-03
   2.8733701e+00   2.1678352e-03
   2.8812443e+00   1.9938361e-03
   2.8891185e+00   1.7937328e-03
   2.8907484e+00   1.7467149e-03
   2.8969927e+00   1.5691208e-03
   2.9048669e+00   1.3470937e-03
   2.9127410e+00   1.1250138e-03
   2.9206152e+00   9.0198806e-04
   2.9284894e+00   6.7243572e-04
   2.9363636e+00   4.4704545e-04
   2.9442378e+00   2.3095730e-04
   2.9521120e+00   4.8261019e-06
   2.9584022e+00  -1.9402020e-04
   2.9599862e+00  -2.4573003e-04
   2.9678604e+00  -4.8973140e-04
   2.9757346e+00  -7.1612259e-04
   2.9836088e+00  -9.2908861e-04
   2.9914830e+00  -1.1299334e-03
   2.9993572e+00  -1.3211180e-03
   3.0072314e+00  -1.4948416e-03
   3.0151056e+00  -1.6492585e-03
   3.0229798e+00  -1.7938774e-03
   3.0308540e+00  -1.9311892e-03
   3.0387282e+00  -2.0617837e-03
   3.0435032e+00  -2.1347704e-03
   3.0623508e+00  -2.3602617e-03
   3.0702250e+00  -2.4185721e-03
   3.0780992e+00  -2.4576676e-03
   3.0859734e+00  -2.4769054e-03
   3.0938476e+00  -2.4776400e-03
   3.1017218e+00  -2.4606290e-03
   3.1095960e+00  -2.4244720e-03
   3.1174702e+00  -2.3694904e-03
   3.1253444e+00  -2.2951515e-03
   3.1332185e+00  -2.1999564e-03
   3.1376033e+00  -2.1347704e-03
   3.1410927e+00  -2.0818848e-03
   3.1568411e+00  -1.8093388e-03
   3.1647153e+00  -2.0966896e-03
   3.1650367e+00  -2.1347704e-03
   3.2040863e+00  -7.9943985e-04
   3.2119605e+00  -6.1776630e-04
   3.2198347e+00  -4.2353076e-04
   3.2277089e+00  -2.0606152e-04
   3.2281221e+00  -1.9403398e-04
   3.2355831e+00   1.9357805e-05
   3.2592287e+00   1.4096143e-03
   3.2630624e+00   1.7467149e-03
   3.2907254e+00   1.3332599e-03
   3.2985996e+00   1.4874564e-03
   3.3064738e+00   1.6409848e-03
   3.3119605e+00   1.7467149e-03
   3.3143480e+00   1.7930877e-03
   3.3222222e+00   1.9272544e-03
   3.3300964e+00   2.0416598e-03
   3.3379706e+00   2.1374564e-03
   3.3458448e+00   2.2151791e-03
   3.3537190e+00   2.2750574e-03
   3.3615932e+00   2.3170110e-03
   3.3694674e+00   2.3416208e-03
   3.3773416e+00   2.3481175e-03
   3.3852158e+00   2.3360882e-03
   3.3930900e+00   2.3061524e-03
   3.4009642e+00   2.2580624e-03
   3.4088384e+00   2.1942562e-03
   3.4167126e+00   2.1100230e-03
   3.4245868e+00   2.0313017e-03
   3.4324610e+00   1.8721924e-03
   3.4417585e+00   1.7467011e-03
   3.4482094e+00   1.6459527e-03
   3.4639578e+00   1.1067723e-03
   3.5269513e+00  -7.4414141e-05
   3.5315197e+00  -1.9402020e-04
   3.5584481e+00  -8.7040174e-04
   3.6214417e+00  -1.5642562e-03
   3.6844582e+00  -1.3096648e-03
   3.8104454e+00  -3.4780762e-04
   3.8104454e+00  -3.4780303e-04
   4.3144169e+00   5.3347107e-05
   4.5664141e+00  -1.0462695e-04
   4.5664141e+00  -1.0462236e-04
   6.5823003e+00  -5.1733012e-04
   6.9150367e+00  -1.9404752e-04
   7.0862948e+00   5.6060606e-06
   7.5902663e+00   2.0483861e-06
   8.0942378e+00   8.3056703e-07
   8.5982094e+00   9.9476814e-07
   9.1021809e+00   3.1060147e-07
   9.6061754e+00   2.3250689e-08
   1.0110147e+01  -1.5463269e-07
   1.0614118e+01  -1.9568274e-07
   1.1117998e+01  -2.5041552e-07


==> data/DARPA_Wave_Cut_0D_o4.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.5449265e+00   1.0495018e-06
  -9.0409550e+00   7.9322314e-06
  -8.5369605e+00   4.5381772e-04
  -7.0250459e+00  -5.1638659e-04
  -6.6902663e+00  -1.9406129e-04
  -6.5210744e+00   1.3231680e-06
  -6.0170799e+00   1.4736846e-06
  -5.5131084e+00   1.7336685e-06
  -5.0091368e+00   2.1578512e-06
  -4.5051653e+00   2.6915060e-06
  -4.0011938e+00   3.5535583e-06
  -3.4971993e+00   4.8534665e-06
  -2.9932277e+00   7.3028007e-06
  -2.4892562e+00   1.1284642e-05
  -1.9852824e+00   1.6621143e-05
  -1.7332943e+00   2.6459366e-05
  -1.4813062e+00   4.0115473e-05
  -1.2293182e+00   5.1965335e-05
  -1.1033242e+00   6.9986226e-05
  -9.7733012e-01   9.9227502e-05
  -8.5133609e-01   1.2459642e-04
  -7.8833792e-01   1.4607920e-04
  -7.2534206e-01   1.6556428e-04
  -6.9384298e-01   1.8021924e-04
  -6.6234389e-01   2.0090840e-04
  -6.3084711e-01   2.2061249e-04
  -6.1509642e-01   2.3454316e-04
  -5.9934803e-01   2.4643251e-04
  -5.9147383e-01   2.5457530e-04
  -5.8359963e-01   2.6224977e-04
  -5.7572314e-01   2.7040634e-04
  -5.6784894e-01   2.7894399e-04
  -5.5997475e-01   2.8779844e-04
  -5.5210055e-01   2.9689624e-04
  -5.4422635e-01   3.0625574e-04
  -5.3634986e-01   3.1582185e-04
  -5.2847567e-01   3.2557622e-04
  -5.2060147e-01   3.3553949e-04
  -5.1272727e-01   3.4571855e-04
  -5.0485308e-01   3.5613177e-04
  -4.9697658e-01   3.6683196e-04
  -4.8910239e-01   3.7783517e-04
  -4.8122819e-01   3.8920569e-04
  -4.7335399e-01   4.0281910e-04
  -4.7335399e-01   3.9913912e-04
  -4.6547980e-01   4.1321855e-04
  -4.5760560e-01   4.2598485e-04
  -4.4972911e-01   4.3929982e-04
  -4.4185491e-01   4.5318871e-04
  -4.3398072e-01   4.6767906e-04
  -4.2610652e-01   4.8282599e-04
  -4.1823232e-01   4.9862948e-04
  -4.1035583e-01   5.1509183e-04
  -4.0248163e-01   5.3223600e-04
  -3.9460744e-01   5.5009412e-04
  -3.8673324e-01   5.6868916e-04
  -3.7885904e-01   5.8802342e-04
  -3.7098255e-01   6.0817952e-04
  -3.6310836e-01   6.2919651e-04
  -3.5523416e-01   6.5111800e-04
  -3.4735996e-01   6.7405188e-04
  -3.3948577e-01   6.9807851e-04
  -3.3161157e-01   7.2331038e-04
  -3.2373508e-01   7.6344353e-04
  -3.2373508e-01   7.3622819e-04
  -3.1586088e-01   7.7781221e-04
  -3.0798669e-01   8.0735308e-04
  -3.0011249e-01   8.3862029e-04
  -2.9223829e-01   8.7177456e-04
  -2.8436180e-01   9.0698347e-04
  -2.7648760e-01   9.4439394e-04
  -2.6861341e-01   9.8419881e-04
  -2.6073921e-01   1.0265496e-03
  -2.5286501e-01   1.0718802e-03
  -2.4807851e-01   1.1009458e-03
  -2.4498852e-01   1.1197039e-03
  -2.3711433e-01   1.1696074e-03
  -2.2924036e-01   1.2223416e-03
  -2.2234412e-01   1.2461892e-03
  -2.2136593e-01   1.3074128e-03
  -2.1349128e-01   1.3383494e-03
  -2.0561662e-01   1.4031543e-03
  -1.9774151e-01   1.4739141e-03
  -1.8986731e-01   1.5520294e-03
  -1.8986639e-01   1.5520386e-03
  -1.8198072e-01   1.6394927e-03
  -1.7411800e-01   1.7378489e-03
  -1.7349587e-01   1.7469904e-03
  -1.6624265e-01   1.8467815e-03
  -1.6433540e-01   1.7470041e-03
  -1.5836892e-01   1.4511410e-03
  -1.3764348e-01   1.7472130e-03
  -1.3474495e-01   2.8114555e-03
  -1.3474495e-01   2.2127296e-03
  -1.2687029e-01   2.5875803e-03
  -1.1899564e-01   2.6171028e-03
  -1.1112098e-01   2.7735078e-03
  -1.0324656e-01   2.9426997e-03
  -9.5371901e-02   3.1175620e-03
  -9.5371212e-02   3.1175849e-03
  -8.7496097e-02   3.2983012e-03
  -7.9622590e-02   3.5021579e-03
  -7.3528926e-02   3.6880854e-03
  -7.1747934e-02   3.7444904e-03
  -7.1747475e-02   3.7444904e-03
  -6.3872590e-02   3.9978880e-03
  -5.5998623e-02   4.2516758e-03
  -5.5997475e-02   4.2516988e-03
  -4.8121901e-02   4.5075528e-03
  -4.0249541e-02   4.6362489e-03
  -3.2376492e-02   4.7939394e-03
  -3.2373967e-02   4.7939624e-03
  -2.4500230e-02   4.7261019e-03
  -8.7632691e-04   6.8558540e-03
   6.9983012e-03   6.9168962e-03
   1.4929683e-02   7.5701791e-03
   2.2747544e-02   6.9992424e-03
   2.6697888e-02   7.5702938e-03
   3.0622130e-02   6.6641644e-03
   3.8496786e-02   6.9229109e-03
   4.6371442e-02   6.9431129e-03
   5.4246097e-02   6.8989899e-03
   6.2120753e-02   6.7823003e-03
   6.9995409e-02   6.5891185e-03
   7.7869835e-02   6.3168503e-03
   8.5744490e-02   5.9895317e-03
   9.2616850e-02   5.6304867e-03
   9.3619146e-02   5.5734160e-03
   1.0149380e-01   5.0903122e-03
   1.0936846e-01   4.5758724e-03
   1.1724311e-01   4.0463039e-03
   1.2169881e-01   3.6902433e-03
   1.2511777e-01   3.4080119e-03
   1.3299242e-01   2.7446281e-03
   1.4086708e-01   2.1050689e-03
   1.4350207e-01   1.8487374e-03
   1.4713430e-01   1.4938177e-03
   1.4874151e-01   1.3364899e-03
   1.4874174e-01   1.3364669e-03
   1.5661777e-01   6.1403581e-04
   1.6449082e-01  -1.2055441e-04
   1.6449610e-01  -1.2118067e-04
   1.6507622e-01  -1.9079132e-04
   1.7236547e-01  -1.1220386e-03
   1.7603237e-01  -2.1321694e-03
   1.8757874e-01  -2.1319651e-03
   1.8811478e-01  -2.2926882e-03
   1.9598944e-01  -3.3746097e-03
   2.0264555e-01  -4.0723370e-03
   2.0386410e-01  -4.2108815e-03
   2.1173875e-01  -5.0389118e-03
   2.1961318e-01  -5.8135445e-03
   2.2124219e-01  -6.0130624e-03
   2.2748783e-01  -6.7145546e-03
   2.3536272e-01  -7.4746327e-03
   2.3536501e-01  -7.4749541e-03
   2.5111341e-01  -9.0970845e-03
   2.5898531e-01  -9.8392562e-03
   2.5943526e-01  -9.8907713e-03
   2.6686180e-01  -1.0632415e-02
   2.6775023e-01  -1.0706313e-02
   2.7474288e-01  -1.1287833e-02
   2.8099862e-01  -1.1826745e-02
   2.8261019e-01  -1.1973118e-02
   2.8350551e-01  -1.2010744e-02
   2.9048439e-01  -1.2893664e-02
   2.9141644e-01  -1.2919376e-02
   3.0623508e-01  -1.3556772e-02
   3.0991047e-01  -1.3763154e-02
   3.1410927e-01  -1.3992034e-02
   3.2198347e-01  -1.4309045e-02
   3.2985767e-01  -1.4521901e-02
   3.3773186e-01  -1.4634366e-02
   3.4560606e-01  -1.4649288e-02
   3.5348255e-01  -1.4564394e-02
   3.6135675e-01  -1.4372314e-02
   3.6923095e-01  -1.4075000e-02
   3.7466483e-01  -1.3779224e-02
   3.7710514e-01  -1.3636983e-02
   3.8497934e-01  -1.3105601e-02
   3.9285354e-01  -1.2550781e-02
   4.0073003e-01  -1.1903283e-02
   4.0114325e-01  -1.1856543e-02
   4.0860422e-01  -1.1107231e-02
   4.1647842e-01  -1.0363017e-02
   4.2004362e-01  -9.9299357e-03
   4.2435262e-01  -9.4123737e-03
   4.3223140e-01  -8.5569789e-03
   4.3658402e-01  -8.0014922e-03
   4.4010331e-01  -7.5474977e-03
   4.4010331e-01  -7.5473600e-03
   4.5585399e-01  -5.5843434e-03
   4.6372590e-01  -4.6578742e-03
   4.6761478e-01  -4.1416437e-03
   4.6771350e-01  -4.1284894e-03
   4.8048898e-01  -2.6618228e-03
   4.8735078e-01  -2.2849587e-03
   4.8735078e-01  -1.4180510e-03
   4.9522498e-01  -9.0185950e-04
   5.1101699e-01   7.2297062e-04
   5.1884757e-01   1.3763613e-03
   5.2213039e-01   1.6661341e-03
   5.2672406e-01   2.0566713e-03
   5.3459826e-01   2.6100551e-03
   5.4247245e-01   2.9852617e-03
   5.5034665e-01   3.5667355e-03
   5.5034665e-01   3.1306244e-03
   5.5371671e-01   3.6210973e-03
   5.5816116e-01   3.7139118e-03
   5.5822084e-01   3.7152204e-03
   5.5833104e-01   3.7194444e-03
   5.6649449e-01   4.0229109e-03
   5.7397153e-01   4.0798669e-03
   5.8184573e-01   4.0811983e-03
   5.8841368e-01   4.0764463e-03
   5.8971993e-01   4.0755051e-03
   5.9528466e-01   4.0316575e-03
   6.1334481e-01   3.7487603e-03
   6.1711662e-01   3.6602617e-03
   6.2121901e-01   3.5575298e-03
   6.2909320e-01   3.3544077e-03
   6.3696740e-01   3.1548898e-03
   6.4484389e-01   2.9607668e-03
   6.5271809e-01   2.7722452e-03
   6.6059229e-01   2.5899449e-03
   6.6846648e-01   2.4137741e-03
   6.7634068e-01   2.2492493e-03
   6.8421488e-01   2.0987741e-03
   6.9209137e-01   1.9577548e-03
   6.9996556e-01   1.8219605e-03
   7.0330579e-01   1.7656267e-03
   7.0783976e-01   1.6872750e-03
   7.1571396e-01   1.5610882e-03
   7.2358815e-01   1.4383471e-03
   7.3146235e-01   1.3101079e-03
   7.3933884e-01   1.1695937e-03
   7.3934803e-01   1.1693962e-03
   7.4722681e-01   1.0073163e-03
   7.5508724e-01   8.1619376e-04
   7.5516070e-01   8.1397153e-04
   7.7084252e-01   2.9932048e-04
   7.7871212e-01  -3.5375574e-05
   7.7872590e-01  -3.5256198e-05
   8.2595960e-01  -3.2854913e-03
   8.3383379e-01  -3.9125115e-03
   8.3546832e-01  -4.0704316e-03
   8.4170799e-01  -4.6343664e-03
   8.4958219e-01  -5.2525253e-03
   8.5745638e-01  -5.8305785e-03
   8.5971304e-01  -6.0132691e-03
   8.6533287e-01  -6.4459366e-03
   8.7320707e-01  -6.9494261e-03
   8.8108127e-01  -7.3444215e-03
   8.8895546e-01  -7.6501607e-03
   8.9682966e-01  -7.8882691e-03
   9.0112029e-01  -7.9559688e-03
   9.0470615e-01  -8.0115702e-03
   9.1258035e-01  -8.0034435e-03
   9.1516070e-01  -7.9563590e-03
   9.2045455e-01  -7.8580808e-03
   9.2832874e-01  -7.5797521e-03
   9.3620294e-01  -7.1778007e-03
   9.4407943e-01  -6.6836777e-03
   9.5195363e-01  -6.0672406e-03
   9.5240129e-01  -6.0161846e-03
   9.5982782e-01  -5.2556474e-03
   9.6770202e-01  -4.4709596e-03
   9.7074610e-01  -4.0755969e-03
   9.7557622e-01  -3.4617769e-03
   9.8345271e-01  -2.5118916e-03
   9.8607208e-01  -2.1349472e-03
   9.9132691e-01  -1.4091276e-03
   1.0149495e+00   2.6904040e-03
   1.0228237e+00   3.1665748e-03
   1.0261593e+00   3.6871442e-03
   1.0307002e+00   4.3726354e-03
   1.0385744e+00   5.4536501e-03
   1.0397245e+00   5.6278926e-03
   1.0464486e+00   6.5361800e-03
   1.0543228e+00   7.5244720e-03
   1.0546327e+00   7.5686180e-03
   1.0621970e+00   8.5027778e-03
   1.0700735e+00   9.3234619e-03
   1.0717792e+00   9.5093434e-03
   1.0779477e+00   1.0131956e-02
   1.0858219e+00   1.0762420e-02
   1.0936961e+00   1.1274151e-02
   1.1409435e+00   1.1949174e-02
   1.1488177e+00   1.1634022e-02
   1.1520707e+00   1.1450092e-02
   1.1566942e+00   1.1186088e-02
   1.1645684e+00   1.0656680e-02
   1.1724426e+00   1.0084711e-02
   1.1794674e+00   9.5093664e-03
   1.1803168e+00   9.4328053e-03
   1.1881910e+00   8.6535583e-03
   1.1960675e+00   7.9182966e-03
   1.1993503e+00   7.5686410e-03
   1.2039417e+00   7.0807851e-03
   1.2118159e+00   6.2856520e-03
   1.2178650e+00   5.6278926e-03
   1.2196901e+00   5.4144858e-03
   1.2275643e+00   4.5646465e-03
   1.2354408e+00   3.7330349e-03
   1.2357943e+00   3.6871671e-03
   1.2433150e+00   2.8287649e-03
   1.2511892e+00   2.0419743e-03
   1.2537557e+00   1.7464417e-03
   1.2916391e+00  -2.1350161e-03
   1.2916391e+00  -2.1349954e-03
   1.2984366e+00  -2.4312443e-03
   1.3063108e+00  -3.0463499e-03
   1.3141850e+00  -3.5671488e-03
   1.3220248e+00  -4.0757346e-03
   1.3220615e+00  -4.0783287e-03
   1.3299357e+00  -4.5676079e-03
   1.3378099e+00  -4.9846648e-03
   1.3456841e+00  -5.3277778e-03
   1.3535583e+00  -5.6044536e-03
   1.3614348e+00  -5.8579431e-03
   1.3668916e+00  -6.0164601e-03
   1.3693090e+00  -6.0870753e-03
   1.3771832e+00  -6.2559917e-03
   1.3850574e+00  -6.3673324e-03
   1.3929316e+00  -6.4252066e-03
   1.4008058e+00  -6.4330579e-03
   1.4086823e+00  -6.3922406e-03
   1.4165565e+00  -6.3019054e-03
   1.4244307e+00  -6.1602617e-03
   1.4300987e+00  -6.0164371e-03
   1.4323049e+00  -5.9578053e-03
   1.4401791e+00  -5.7134757e-03
   1.4480556e+00  -5.4451561e-03
   1.4559298e+00  -5.1482323e-03
   1.4638039e+00  -4.8261938e-03
   1.4638039e+00  -4.8261938e-03
   1.4953030e+00  -3.1629017e-03
   1.5031772e+00  -2.7189164e-03
   1.5504247e+00   3.5732323e-04
   1.5582989e+00   8.6716483e-04
   1.5661731e+00   1.3411685e-03
   1.5723577e+00   1.7465657e-03
   1.5740496e+00   1.8639968e-03
   1.5819238e+00   2.3659320e-03
   1.5897980e+00   2.8229339e-03
   1.5976722e+00   3.2331038e-03
   1.6055464e+00   3.6465794e-03
   1.6062741e+00   3.6873049e-03
   1.6134206e+00   4.0606061e-03
   1.6212971e+00   4.4115014e-03
   1.6291713e+00   4.7227502e-03
   1.6370455e+00   4.9856749e-03
   1.6449197e+00   5.1976125e-03
   1.6527938e+00   5.3783747e-03
   1.6606703e+00   5.5276860e-03
   1.6678076e+00   5.6280762e-03
   1.6685445e+00   5.6385216e-03
   1.6685445e+00   5.6385445e-03
   1.6842929e+00   5.7246327e-03
   1.6847062e+00   5.7241276e-03
   1.7079178e+00   5.4306474e-03
   1.7157920e+00   5.2522498e-03
   1.7236662e+00   5.0387052e-03
   1.7315404e+00   4.7944215e-03
   1.7394146e+00   4.5087695e-03
   1.7472911e+00   4.2038567e-03
   1.7551653e+00   3.8773416e-03
   1.7589233e+00   3.6873508e-03
   1.7630395e+00   3.4770432e-03
   1.7709137e+00   3.0818411e-03
   1.7964348e+00   1.7466208e-03
   1.8024128e+00   1.3947796e-03
   1.8102870e+00   9.4873049e-04
   1.8181612e+00   5.2889807e-04
   1.8260376e+00   1.3113705e-04
   1.8317608e+00  -1.9411593e-04
   1.8339118e+00  -3.2220615e-04
   1.8417860e+00  -7.5117769e-04
   1.8496602e+00  -1.1577525e-03
   1.8575344e+00  -1.5236983e-03
   1.8654086e+00  -1.8572727e-03
   1.8713843e+00  -2.1348531e-03
   1.8732851e+00  -2.2269146e-03
   1.8811593e+00  -2.5685721e-03
   1.8890335e+00  -2.8681359e-03
   1.8965955e+00  -3.0018825e-03
   1.8969077e+00  -3.2716024e-03
   1.9044192e+00  -3.3716483e-03
   1.9205326e+00  -3.7492424e-03
   1.9284068e+00  -3.9076905e-03
   1.9362810e+00  -4.0470386e-03
   1.9382851e+00  -4.0755969e-03
   1.9441552e+00  -4.1570937e-03
   1.9520317e+00  -4.2305326e-03
   1.9599059e+00  -4.2692837e-03
   1.9677801e+00  -4.2750689e-03
   1.9756543e+00  -4.2485078e-03
   1.9835285e+00  -4.1880854e-03
   1.9914027e+00  -4.0915978e-03
   1.9923508e+00  -4.0755739e-03
   1.9992792e+00  -3.9586088e-03
   2.0071534e+00  -3.8011019e-03
   2.0150275e+00  -3.6223140e-03
   2.0229017e+00  -3.4230716e-03
   2.0307759e+00  -3.2057622e-03
   2.0386524e+00  -2.9629706e-03
   2.0465266e+00  -2.7092516e-03
   2.0622750e+00  -2.1262672e-03
   2.0701492e+00  -1.7443297e-03
   2.0733264e+00  -1.5757461e-03
   2.1095225e+00  -7.9750689e-05
   2.1173967e+00   2.9058999e-04
   2.1252732e+00   6.4237374e-04
   2.1331474e+00   9.7593205e-04
   2.1410216e+00   1.2860927e-03
   2.1488958e+00   1.6056956e-03
   2.1725207e+00   2.5343205e-03
   2.1803949e+00   2.7894399e-03
   2.1882691e+00   3.0151286e-03
   2.1961433e+00   3.2073232e-03
   2.2040174e+00   3.3805096e-03
   2.2118939e+00   3.5380395e-03
   2.2197681e+00   3.6783517e-03
   2.2203926e+00   3.6873967e-03
   2.2276423e+00   3.7887282e-03
   2.2355165e+00   3.8636593e-03
   2.2433907e+00   3.9052801e-03
   2.2512672e+00   3.9141644e-03
   2.2591414e+00   3.8905188e-03
   2.2670156e+00   3.8343893e-03
   2.2748898e+00   3.7439394e-03
   2.2784137e+00   3.6873967e-03
   2.2827640e+00   3.6165060e-03
   2.2906382e+00   3.4632461e-03
   2.2985078e+00   3.2897153e-03
   2.3063820e+00   3.0970615e-03
   2.3142562e+00   2.8864784e-03
   2.3221304e+00   2.6556703e-03
   2.3300046e+00   2.4108586e-03
   2.3378788e+00   2.1589394e-03
   2.3457530e+00   1.8804293e-03
   2.3490358e+00   1.7466621e-03
   2.3536272e+00   1.5593090e-03
   2.3615014e+00   1.2475620e-03
   2.3693756e+00   9.4318871e-04
   2.3772498e+00   6.3707759e-04
   2.3851240e+00   3.4447429e-04
   2.3929982e+00   5.5796602e-05
   2.3990817e+00  -1.9407507e-04
   2.4008953e+00  -2.7129017e-04
   2.4087695e+00  -5.8815427e-04
   2.4166437e+00  -8.7981635e-04
   2.4245179e+00  -1.1583127e-03
   2.4323921e+00  -1.4155188e-03
   2.4402663e+00  -1.6465473e-03
   2.4481405e+00  -1.8710101e-03
   2.4560147e+00  -2.1021074e-03
   2.4571166e+00  -2.1348118e-03
   2.4638889e+00  -2.3248393e-03
   2.4717631e+00  -2.5159091e-03
   2.4796373e+00  -2.6804867e-03
   2.4875115e+00  -2.8208678e-03
   2.4953857e+00  -2.9381543e-03
   2.5032599e+00  -3.0327365e-03
   2.5111341e+00  -3.1047521e-03
   2.5190083e+00  -3.1543159e-03
   2.5268825e+00  -3.1812213e-03
   2.5347567e+00  -3.1857208e-03
   2.5426309e+00  -3.1677456e-03
   2.5505051e+00  -3.1141644e-03
   2.5583792e+00  -3.0638659e-03
   2.5662534e+00  -2.9788567e-03
   2.5741276e+00  -2.8725666e-03
   2.5820018e+00  -2.7453398e-03
   2.5898760e+00  -2.6006428e-03
   2.5977502e+00  -2.4382461e-03
   2.6056244e+00  -2.2501745e-03
   2.6097567e+00  -2.1347980e-03
   2.6134986e+00  -2.0283540e-03
   2.6213728e+00  -1.8012649e-03
   2.6292470e+00  -1.5727961e-03
   2.6371212e+00  -1.3415886e-03
   2.6449954e+00  -1.1013912e-03
   2.6528696e+00  -8.6116621e-04
   2.6607438e+00  -6.2525023e-04
   2.6735078e+00  -1.9406129e-04
   2.6764922e+00  -8.3417815e-05
   2.6843664e+00   1.9444995e-04
   2.6922406e+00   4.5736226e-04
   2.7001148e+00   7.1018825e-04
   2.7079890e+00   9.5477961e-04
   2.7394858e+00   1.9631313e-03
   2.7473600e+00   2.0622819e-03
   2.7552342e+00   2.2461846e-03
   2.7631084e+00   2.4083104e-03
   2.7709826e+00   2.5496556e-03
   2.7788567e+00   2.6702938e-03
   2.7867309e+00   2.7700184e-03
   2.7946051e+00   2.8484848e-03
   2.8024793e+00   2.9050046e-03
   2.8103535e+00   2.9409320e-03
   2.8182277e+00   2.9532369e-03
   2.8261249e+00   2.9421028e-03
   2.8339991e+00   2.9100551e-03
   2.8418733e+00   2.8549816e-03
   2.8497475e+00   2.7776860e-03
   2.8576217e+00   2.6786961e-03
   2.8654959e+00   2.5591598e-03
   2.8733701e+00   2.4182507e-03
   2.8812443e+00   2.2613200e-03
   2.8891185e+00   2.0918779e-03
   2.8969927e+00   1.9017080e-03
   2.9025482e+00   1.7466873e-03
   2.9048669e+00   1.6798600e-03
   2.9127410e+00   1.4513751e-03
   2.9206152e+00   1.2252158e-03
   2.9284894e+00   9.9868916e-04
   2.9363636e+00   7.6897153e-04
   2.9442378e+00   5.3905188e-04
   2.9521120e+00   3.1620523e-04
   2.9599862e+00   9.1660698e-05
   2.9678604e+00  -1.5284711e-04
   2.9691001e+00  -1.9404752e-04
   2.9757346e+00  -4.0797291e-04
   2.9836088e+00  -6.4298439e-04
   2.9914830e+00  -8.6325987e-04
   2.9993572e+00  -1.0704798e-03
   3.0072314e+00  -1.2689555e-03
   3.0151056e+00  -1.4507530e-03
   3.0229798e+00  -1.6116965e-03
   3.0308540e+00  -1.7619399e-03
   3.0387282e+00  -1.9048347e-03
   3.0466024e+00  -2.0417103e-03
   3.0522957e+00  -2.1347980e-03
   3.0623508e+00  -2.2788017e-03
   3.0702250e+00  -2.3655418e-03
   3.0780992e+00  -2.4320018e-03
   3.0859734e+00  -2.4786501e-03
   3.0938476e+00  -2.5067952e-03
   3.1017218e+00  -2.5152893e-03
   3.1095960e+00  -2.5041552e-03
   3.1174702e+00  -2.4750000e-03
   3.1253444e+00  -2.4269284e-03
   3.1332185e+00  -2.3598255e-03
   3.1410927e+00  -2.2726974e-03
   3.2040863e+00  -1.0643641e-03
   3.2119605e+00  -8.7914601e-04
   3.2198347e+00  -6.9465335e-04
   3.2277089e+00  -5.0281221e-04
   3.2355831e+00  -2.9230716e-04
   3.2389348e+00  -1.9404752e-04
   3.2434803e+00  -6.1373967e-05
   3.2592287e+00   7.0619376e-04
   3.2907254e+00   1.1274219e-03
   3.2985996e+00   1.2881589e-03
   3.3064738e+00   1.4442723e-03
   3.3143480e+00   1.5993182e-03
   3.3218090e+00   1.7466873e-03
   3.3222222e+00   1.7548577e-03
   3.3300964e+00   1.8962466e-03
   3.3379706e+00   2.0173577e-03
   3.3458448e+00   2.1196143e-03
   3.3537190e+00   2.2037397e-03
   3.3615932e+00   2.2700895e-03
   3.3694674e+00   2.3183425e-03
   3.3773416e+00   2.3506428e-03
   3.3852158e+00   2.3631543e-03
   3.3930900e+00   2.3569100e-03
   3.4009642e+00   2.3349403e-03
   3.4088384e+00   2.2951309e-03
   3.4167126e+00   2.2337879e-03
   3.4245868e+00   2.1732668e-03
   3.4324610e+00   2.0494743e-03
   3.4482094e+00   1.8776377e-03
   3.4536961e+00   1.7466873e-03
   3.4639578e+00   1.4523737e-03
   3.5269513e+00   1.9356038e-04
   3.5408173e+00  -1.9404752e-04
   3.5584481e+00  -6.9327135e-04
   3.6214417e+00  -1.5187328e-03
   3.6844582e+00  -1.3999747e-03
   3.8104454e+00  -4.3922635e-04
   3.8429752e+00  -1.9406129e-04
   3.9364325e+00   4.4244720e-04
   4.0624197e+00   7.0337466e-04
   4.0624197e+00   2.5398531e-04
   4.3144169e+00   6.8480946e-05
   4.5664141e+00  -9.8428375e-05
   4.5664141e+00  -9.8427916e-05
   5.5743572e+00   1.8153673e-05
   5.6344353e+00  -1.9403398e-04
   6.5823003e+00  -5.1819330e-04
   6.9154729e+00  -1.9403398e-04
   7.0862948e+00   5.4965794e-06
   7.5902663e+00   2.2262695e-06
   8.0942378e+00   5.8426768e-07
   8.5982094e+00   6.3900138e-07
   9.1021809e+00   2.4218320e-07
   9.6061754e+00  -4.1159550e-09
   1.0110147e+01  -2.0936616e-07
   1.0614118e+01  -2.3673324e-07
   1.1117998e+01  -3.0514922e-07


==> data/DARPA_Wave_Cut_0D_o5.dat <==
  -1.0048783e+01   8.7161846e-07
  -9.5449265e+00   1.0768687e-06
  -9.0409550e+00   7.9732782e-06
  -8.9573232e+00   8.1963269e-05
  -7.0250459e+00  -5.1629017e-04
  -6.6903352e+00  -1.9399288e-04
  -6.5210744e+00   1.4736846e-06
  -6.0170799e+00   1.6926194e-06
  -5.5131084e+00   1.8705028e-06
  -5.0091368e+00   2.1441690e-06
  -4.5051653e+00   2.6915060e-06
  -4.0011938e+00   3.6630165e-06
  -3.4971993e+00   5.0724059e-06
  -2.9932277e+00   7.5080349e-06
  -2.4892562e+00   1.1517264e-05
  -1.9852824e+00   1.7305303e-05
  -1.7332943e+00   2.7608815e-05
  -1.4813062e+00   4.0991276e-05
  -1.2293182e+00   5.3237833e-05
  -1.1033242e+00   7.2818641e-05
  -9.7733012e-01   1.0110216e-04
  -8.5133609e-01   1.2367952e-04
  -7.8833792e-01   1.4425941e-04
  -7.2534206e-01   1.6791781e-04
  -6.9384298e-01   1.8814187e-04
  -6.6234389e-01   2.0702479e-04
  -6.3084711e-01   2.2564784e-04
  -6.1509642e-01   2.4101469e-04
  -5.9934803e-01   2.5134527e-04
  -5.9147383e-01   2.5735308e-04
  -5.8359963e-01   2.6231864e-04
  -5.7572314e-01   2.6728650e-04
  -5.6784894e-01   2.7244490e-04
  -5.5997475e-01   2.7800046e-04
  -5.5210055e-01   2.8421258e-04
  -5.4422635e-01   2.9126033e-04
  -5.3634986e-01   2.9927686e-04
  -5.2847567e-01   3.0833563e-04
  -5.2060147e-01   3.1847567e-04
  -5.1272727e-01   3.2964187e-04
  -5.0485308e-01   3.4171028e-04
  -4.9697658e-01   3.5451791e-04
  -4.8910239e-01   3.6788567e-04
  -4.8122819e-01   3.8162534e-04
  -4.7335399e-01   3.9768825e-04
  -4.7335399e-01   3.9344582e-04
  -4.6547980e-01   4.0953857e-04
  -4.5760560e-01   4.2346878e-04
  -4.4972911e-01   4.3727502e-04
  -4.4185491e-01   4.5092975e-04
  -4.3398072e-01   4.6444904e-04
  -4.2610652e-01   4.7796832e-04
  -4.1823232e-01   4.9162534e-04
  -4.1035583e-01   5.0558081e-04
  -4.0248163e-01   5.2004591e-04
  -3.9460744e-01   5.3520661e-04
  -3.8673324e-01   5.5129706e-04
  -3.7885904e-01   5.6847107e-04
  -3.7098255e-01   5.8690083e-04
  -3.6310836e-01   6.0672865e-04
  -3.5523416e-01   6.2803489e-04
  -3.4735996e-01   6.5088613e-04
  -3.3948577e-01   6.7532369e-04
  -3.3161157e-01   7.0134986e-04
  -3.2373508e-01   7.3569559e-04
  -3.2373508e-01   7.2222911e-04
  -3.1586088e-01   7.5799816e-04
  -3.0798669e-01   7.8862259e-04
  -3.0011249e-01   8.2077824e-04
  -2.9223829e-01   8.5449265e-04
  -2.8436180e-01   8.8985078e-04
  -2.7648760e-01   9.2690542e-04
  -2.6861341e-01   9.6583563e-04
  -2.6073921e-01   1.0067746e-03
  -2.5286501e-01   1.0501102e-03
  -2.4499082e-01   1.0957713e-03
  -2.3711433e-01   1.1434848e-03
  -2.2924036e-01   1.1935537e-03
  -2.2136593e-01   1.2193182e-03
  -2.2136593e-01   1.2739141e-03
  -2.1349128e-01   1.3031290e-03
  -2.0561662e-01   1.3642378e-03
  -1.9774174e-01   1.4309068e-03
  -1.8986731e-01   1.5044927e-03
  -1.8986708e-01   1.5044972e-03
  -1.8199197e-01   1.5866575e-03
  -1.7411800e-01   1.6757943e-03
  -1.6906129e-01   1.7471947e-03
  -1.6624334e-01   1.7854522e-03
  -1.6553558e-01   1.7471947e-03
  -1.3474495e-01   2.6705005e-03
  -1.2687029e-01   2.5043848e-03
  -1.1899564e-01   2.5497934e-03
  -1.1112098e-01   2.7033517e-03
  -1.0324656e-01   2.8694444e-03
  -9.5371901e-02   3.0425390e-03
  -8.7497245e-02   3.2191001e-03
  -7.9622590e-02   3.4121901e-03
  -7.1747934e-02   3.6369376e-03
  -6.3873278e-02   3.8904040e-03
  -5.5998623e-02   4.1419651e-03
  -5.5998623e-02   4.1419651e-03
  -4.8123737e-02   4.3948347e-03
  -4.0249541e-02   4.4684343e-03
  -3.2374885e-02   4.5360652e-03
  -2.8683655e-02   4.5434573e-03
   6.9978191e-03   6.5072314e-03
   6.9982782e-03   6.5072314e-03
   1.4872911e-02   6.9856520e-03
   2.2747544e-02   6.7269743e-03
   2.9710973e-02   7.5702938e-03
   3.0622130e-02   6.5216713e-03
   3.8496786e-02   6.7122130e-03
   4.6371442e-02   6.7189164e-03
   5.4246097e-02   6.6619835e-03
   6.2120753e-02   6.5333104e-03
   6.9995179e-02   6.3206152e-03
   7.7869835e-02   6.0459366e-03
   8.5744490e-02   5.7011478e-03
   8.6972452e-02   5.6303260e-03
   9.3619146e-02   5.2607208e-03
   1.0149380e-01   4.7725895e-03
   1.0936846e-01   4.2670110e-03
   1.1724311e-01   3.7068411e-03
   1.1741781e-01   3.6902663e-03
   1.2511777e-01   3.0282828e-03
   1.3299219e-01   2.3905877e-03
   1.4037580e-01   1.7502181e-03
   1.4086685e-01   1.7029568e-03
   1.4874151e-01   9.2245868e-04
   1.5661662e-01   2.1043480e-04
   1.6043985e-01  -1.8979201e-04
   1.6449082e-01  -6.1701331e-04
   1.6449151e-01  -6.1710744e-04
   1.8544972e-01  -2.1302410e-03
   1.8811455e-01  -2.8674013e-03
   1.9598921e-01  -3.7792700e-03
   1.9843021e-01  -4.0691460e-03
   2.0386387e-01  -4.6840680e-03
   2.1173852e-01  -5.4471763e-03
   2.1728765e-01  -6.0084711e-03
   2.1961318e-01  -6.2549816e-03
   2.2748783e-01  -7.0129017e-03
   2.3536272e-01  -7.7035583e-03
   2.3769054e-01  -7.9476125e-03
   2.4323691e-01  -8.4959826e-03
   2.5111111e-01  -9.1429063e-03
   2.5898531e-01  -9.7387511e-03
   2.6067493e-01  -9.8864325e-03
   2.6686180e-01  -1.0386478e-02
   2.7473600e-01  -1.0912626e-02
   2.8261019e-01  -1.1354109e-02
   2.9048439e-01  -1.1597796e-02
   2.9048439e-01  -1.2028719e-02
   2.9835859e-01  -1.2215152e-02
   3.0623508e-01  -1.2540634e-02
   3.1410927e-01  -1.2796051e-02
   3.2198347e-01  -1.2983287e-02
   3.2985767e-01  -1.3108792e-02
   3.3773186e-01  -1.3179040e-02
   3.4560606e-01  -1.3193067e-02
   3.5348255e-01  -1.3147291e-02
   3.6135675e-01  -1.3039738e-02
   3.6923095e-01  -1.2872429e-02
   3.7710514e-01  -1.2638017e-02
   3.8497934e-01  -1.2349725e-02
   3.9285583e-01  -1.1997222e-02
   3.9596189e-01  -1.1816621e-02
   4.0073003e-01  -1.1538522e-02
   4.0860422e-01  -1.1041139e-02
   4.1647842e-01  -1.0536570e-02
   4.2435262e-01  -9.9806015e-03
   4.2546143e-01  -9.8736685e-03
   4.3222911e-01  -9.2729109e-03
   4.4011019e-01  -8.6160009e-03
   4.4753444e-01  -7.9309688e-03
   4.4797750e-01  -7.8858586e-03
   4.5585170e-01  -7.0742883e-03
   4.6372590e-01  -6.3097107e-03
   4.6628329e-01  -5.9882002e-03
   4.7160009e-01  -5.3512626e-03
   4.7947658e-01  -4.5083792e-03
   4.8287420e-01  -4.0452938e-03
   4.8735078e-01  -3.5705005e-03
   4.8735078e-01  -3.5764922e-03
   4.9522498e-01  -2.8469008e-03
   4.9932048e-01  -2.1039417e-03
   5.0309917e-01  -1.6181818e-03
   5.1097337e-01  -7.1256428e-04
   5.1097796e-01  -7.1213958e-04
   5.2672865e-01   1.2000597e-03
   5.3143939e-01   1.7785698e-03
   5.3459826e-01   2.1732392e-03
   5.3464187e-01   2.1774770e-03
   5.5034665e-01   4.8442608e-03
   5.5561754e-01   5.6556703e-03
   6.1334481e-01   8.5848485e-03
   6.2121901e-01   8.7777548e-03
   6.2909320e-01   8.8732782e-03
   6.3696740e-01   8.8767447e-03
   6.4484389e-01   8.7890725e-03
   6.5271809e-01   8.6071855e-03
   6.6059229e-01   8.3162305e-03
   6.6846648e-01   7.9542700e-03
   6.7476354e-01   7.5965335e-03
   6.7634068e-01   7.4997245e-03
   6.8421488e-01   6.9594812e-03
   6.9209137e-01   6.3936639e-03
   6.9996556e-01   5.7828283e-03
   7.0122590e-01   5.6539256e-03
   7.0783976e-01   5.0189164e-03
   7.1571396e-01   4.3087006e-03
   7.2168274e-01   3.7111570e-03
   7.2358815e-01   3.5061524e-03
   7.3146465e-01   2.6848485e-03
   7.3933884e-01   1.8547314e-03
   7.7210285e-01  -2.1277365e-03
   7.7871212e-01  -2.9915748e-03
   7.7871671e-01  -2.9923554e-03
   8.0233471e-01  -6.1800275e-03
   8.1020891e-01  -7.2061295e-03
   8.1551423e-01  -7.9467172e-03
   8.1808540e-01  -8.3185491e-03
   8.2595960e-01  -9.2831497e-03
   8.3062902e-01  -9.8892792e-03
   8.3383379e-01  -1.0310193e-02
   8.4170799e-01  -1.1176905e-02
   8.4786272e-01  -1.1831657e-02
   8.4958219e-01  -1.2024587e-02
   8.5745868e-01  -1.2759596e-02
   8.6533287e-01  -1.3328053e-02
   8.7206382e-01  -1.3774059e-02
   8.7320707e-01  -1.3853375e-02
   8.8108127e-01  -1.4225781e-02
   8.8895546e-01  -1.4414096e-02
   8.9682966e-01  -1.4432897e-02
   9.0470615e-01  -1.4276699e-02
   9.1258035e-01  -1.3927617e-02
   9.1456612e-01  -1.3775987e-02
   9.2045455e-01  -1.3330280e-02
   9.2832874e-01  -1.2646786e-02
   9.3539945e-01  -1.1835859e-02
   9.3620294e-01  -1.1733081e-02
   9.4407943e-01  -1.0713246e-02
   9.4921258e-01  -9.8954316e-03
   9.5195363e-01  -9.4402204e-03
   9.5982782e-01  -8.0847337e-03
   9.6050275e-01  -7.9549128e-03
   9.6770202e-01  -6.6753903e-03
   9.7102847e-01  -6.0143480e-03
   9.7557622e-01  -5.1178834e-03
   1.0228237e+00   5.8838384e-03
   1.0304477e+00   7.5702250e-03
   1.0307002e+00   7.6263774e-03
   1.0385744e+00   9.1811983e-03
   1.0401676e+00   9.5108815e-03
   1.0464486e+00   1.0700367e-02
   1.0502525e+00   1.1451561e-02
   1.0543228e+00   1.2219559e-02
   1.0610698e+00   1.3392241e-02
   1.0621970e+00   1.3596579e-02
   1.0700735e+00   1.4714302e-02
   1.0747704e+00   1.5332897e-02
   1.0779477e+00   1.5752365e-02
   1.0858219e+00   1.6546671e-02
   1.0936961e+00   1.7143641e-02
   1.0959206e+00   1.7273531e-02
   1.1015702e+00   1.7590404e-02
   1.1094467e+00   1.7784045e-02
   1.1173209e+00   1.7804362e-02
   1.1251951e+00   1.7566965e-02
   1.1309688e+00   1.7273416e-02
   1.1330693e+00   1.7161042e-02
   1.1409435e+00   1.6554362e-02
   1.1488177e+00   1.5860078e-02
   1.1534642e+00   1.5332599e-02
   1.1566942e+00   1.4948462e-02
   1.1645684e+00   1.4024679e-02
   1.1689371e+00   1.3391804e-02
   1.1724426e+00   1.2867447e-02
   1.1803168e+00   1.1780647e-02
   1.1824059e+00   1.1451033e-02
   1.1881910e+00   1.0586272e-02
   1.1948691e+00   9.5102847e-03
   1.1960675e+00   9.2993802e-03
   1.2039417e+00   8.1266529e-03
   1.2072773e+00   7.5695133e-03
   1.2118159e+00   6.8281451e-03
   1.2192631e+00   5.6287420e-03
   1.2196901e+00   5.5533747e-03
   1.2275643e+00   4.3923783e-03
   1.2318939e+00   3.6879706e-03
   1.2354408e+00   3.1067034e-03
   1.2433150e+00   1.9831497e-03
   1.2448577e+00   1.7472222e-03
   1.2511892e+00   8.6586318e-04
   1.2511892e+00   8.6585629e-04
   1.2984366e+00  -4.7816575e-03
   1.3063108e+00  -5.4581726e-03
   1.3132851e+00  -6.0158402e-03
   1.3141850e+00  -6.0933884e-03
   1.3220615e+00  -6.7008264e-03
   1.3299357e+00  -7.1870753e-03
   1.3378099e+00  -7.5850092e-03
   1.3453260e+00  -7.9566116e-03
   1.3456841e+00  -7.9754821e-03
   1.3535583e+00  -8.3028696e-03
   1.3614348e+00  -8.5434573e-03
   1.3693090e+00  -8.7107897e-03
   1.3771832e+00  -8.8157484e-03
   1.3850574e+00  -8.8519972e-03
   1.3929316e+00  -8.8228650e-03
   1.4008058e+00  -8.7368916e-03
   1.4086823e+00  -8.5842975e-03
   1.4165565e+00  -8.3733701e-03
   1.4244307e+00  -8.0972911e-03
   1.4274770e+00  -7.9566804e-03
   1.4323049e+00  -7.7313820e-03
   1.4401791e+00  -7.3413453e-03
   1.4480556e+00  -6.9180441e-03
   1.4559298e+00  -6.4741506e-03
   1.4638039e+00  -5.9461433e-03
   1.4716781e+00  -5.3530992e-03
   1.4795523e+00  -4.7885216e-03
   1.4795523e+00  -4.7884986e-03
   1.4926331e+00  -4.0752755e-03
   1.4953030e+00  -3.4873737e-03
   1.5031772e+00  -2.8422176e-03
   1.5110514e+00  -2.1938269e-03
   1.5110514e+00  -2.1938131e-03
   1.5189256e+00  -1.4088017e-03
   1.5267998e+00  -7.2850551e-04
   1.5267998e+00  -7.2847337e-04
   1.5504247e+00   1.3916322e-03
   1.5542011e+00   1.7469215e-03
   1.5582989e+00   2.1311639e-03
   1.5661731e+00   2.8029614e-03
   1.5740496e+00   3.4232553e-03
   1.5770615e+00   3.6876492e-03
   1.5819238e+00   4.1036501e-03
   1.5897980e+00   4.7053260e-03
   1.5976722e+00   5.2330579e-03
   1.6035285e+00   5.6283747e-03
   1.6055464e+00   5.7713728e-03
   1.6134206e+00   6.2528007e-03
   1.6212971e+00   6.6725666e-03
   1.6291713e+00   7.0185721e-03
   1.6370455e+00   7.2946511e-03
   1.6449197e+00   7.5430900e-03
   1.6459573e+00   7.5691001e-03
   1.6527938e+00   7.7339991e-03
   1.6606703e+00   7.8535124e-03
   1.6685445e+00   7.8960514e-03
   1.7000436e+00   7.3615932e-03
   1.7079178e+00   7.0739210e-03
   1.7157920e+00   6.7421717e-03
   1.7236662e+00   6.3644858e-03
   1.7315404e+00   5.9559688e-03
   1.7368343e+00   5.6283287e-03
   1.7394146e+00   5.4606290e-03
   1.7472911e+00   4.9358356e-03
   1.7551653e+00   4.4194444e-03
   1.7630395e+00   3.8929982e-03
   1.7656038e+00   3.6875803e-03
   1.7709137e+00   3.2724288e-03
   1.7787879e+00   2.6797750e-03
   1.7866644e+00   2.1187259e-03
   1.7914371e+00   1.7468388e-03
   1.7945386e+00   1.4976791e-03
   1.8024128e+00   8.7205005e-04
   1.8102870e+00   3.1053949e-04
   1.8173416e+00  -1.9389715e-04
   1.8181612e+00  -2.5772957e-04
   1.8260376e+00  -8.5229798e-04
   1.8339118e+00  -1.3780119e-03
   1.8417860e+00  -1.8651125e-03
   1.8457140e+00  -2.1346465e-03
   1.8496602e+00  -2.4065427e-03
   1.8575344e+00  -2.8949725e-03
   1.8654086e+00  -3.3207300e-03
   1.8732851e+00  -3.6957071e-03
   1.8811593e+00  -4.0896694e-03
   1.8890335e+00  -4.4581038e-03
   1.8969077e+00  -5.7374426e-03
   1.9047819e+00  -5.2485078e-03
   1.9126584e+00  -5.2504362e-03
   1.9205326e+00  -5.4216253e-03
   1.9284068e+00  -5.5559229e-03
   1.9362810e+00  -5.6546373e-03
   1.9441552e+00  -5.7191919e-03
   1.9520317e+00  -5.7416896e-03
   1.9599059e+00  -5.7215335e-03
   1.9677801e+00  -5.6631772e-03
   1.9756543e+00  -5.5633838e-03
   1.9835285e+00  -5.4250918e-03
   1.9914027e+00  -5.2505739e-03
   1.9992792e+00  -5.0407484e-03
   2.0071534e+00  -4.7973600e-03
   2.0150275e+00  -4.5282599e-03
   2.0229017e+00  -4.2152893e-03
   2.0257805e+00  -4.0754132e-03
   2.0307759e+00  -3.8345500e-03
   2.0386524e+00  -3.4567264e-03
   2.0465266e+00  -3.0620294e-03
   2.0544008e+00  -2.6713958e-03
   2.0622750e+00  -2.2545914e-03
   2.0641575e+00  -2.1346878e-03
   2.0701492e+00  -1.7266781e-03
   2.0780234e+00  -1.1566988e-03
   2.1095225e+00   6.1065657e-04
   2.1173967e+00   1.0645592e-03
   2.1252732e+00   1.4970225e-03
   2.1292723e+00   1.7467837e-03
   2.1331474e+00   1.9899105e-03
   2.1410216e+00   2.4393021e-03
   2.1488958e+00   2.8517906e-03
   2.1803949e+00   4.2830119e-03
   2.1882691e+00   4.5559229e-03
   2.1961433e+00   4.7919881e-03
   2.2040174e+00   4.9843205e-03
   2.2118939e+00   5.1300046e-03
   2.2197681e+00   5.2374426e-03
   2.2276423e+00   5.3098485e-03
   2.2355165e+00   5.3373049e-03
   2.2433907e+00   5.3196511e-03
   2.2512672e+00   5.2633150e-03
   2.2591414e+00   5.1626722e-03
   2.2670156e+00   5.0210285e-03
   2.2748898e+00   4.8405647e-03
   2.2827640e+00   4.6230716e-03
   2.2906382e+00   4.3687787e-03
   2.2985078e+00   4.0909550e-03
   2.3063820e+00   3.7730487e-03
   2.3081497e+00   3.6875115e-03
   2.3142562e+00   3.3978880e-03
   2.3221304e+00   3.0306703e-03
   2.3300046e+00   2.6424931e-03
   2.3378788e+00   2.2629201e-03
   2.3457530e+00   1.8756405e-03
   2.3479798e+00   1.7467562e-03
   2.3536272e+00   1.4250207e-03
   2.3615014e+00   9.9585629e-04
   2.3693756e+00   5.8586088e-04
   2.3772498e+00   1.9713177e-04
   2.3844123e+00  -1.9397911e-04
   2.3851240e+00  -2.3623278e-04
   2.3929982e+00  -6.6728650e-04
   2.4008953e+00  -1.0696579e-03
   2.4087695e+00  -1.4368779e-03
   2.4166437e+00  -1.7717103e-03
   2.4245179e+00  -2.1334826e-03
   2.4245409e+00  -2.1347291e-03
   2.4323921e+00  -2.4883838e-03
   2.4402663e+00  -2.7980257e-03
   2.4481405e+00  -3.0785583e-03
   2.4560147e+00  -3.3250918e-03
   2.4638889e+00  -3.5339532e-03
   2.4717631e+00  -3.7196740e-03
   2.4796373e+00  -3.8883150e-03
   2.4875115e+00  -4.0396924e-03
   2.4897383e+00  -4.0754591e-03
   2.4953857e+00  -4.1634986e-03
   2.5032599e+00  -4.2494031e-03
   2.5111341e+00  -4.3023416e-03
   2.5190083e+00  -4.3197888e-03
   2.5268825e+00  -4.3030992e-03
   2.5347567e+00  -4.2558310e-03
   2.5426309e+00  -4.1735308e-03
   2.5505051e+00  -3.9853076e-03
   2.5583792e+00  -3.9001377e-03
   2.5662534e+00  -3.7258264e-03
   2.5741276e+00  -3.5315657e-03
   2.5820018e+00  -3.3189624e-03
   2.5898760e+00  -3.0849862e-03
   2.5977502e+00  -2.8357438e-03
   2.6056244e+00  -2.5765152e-03
   2.6134986e+00  -2.2844238e-03
   2.6169192e+00  -2.1347429e-03
   2.6213728e+00  -1.9400023e-03
   2.6292470e+00  -1.6041162e-03
   2.6371212e+00  -1.2680533e-03
   2.6449954e+00  -9.3739440e-04
   2.6528696e+00  -6.1554867e-04
   2.6607438e+00  -2.5805785e-04
   2.6619835e+00  -1.9400666e-04
   2.6686180e+00   1.3106864e-04
   2.6764922e+00   4.8865473e-04
   2.6843664e+00   8.4061754e-04
   2.6922406e+00   1.1673760e-03
   2.7001148e+00   1.4750459e-03
   2.7063590e+00   1.7467424e-03
   2.7079890e+00   1.8213866e-03
   2.7473600e+00   3.1762856e-03
   2.7552342e+00   3.3687328e-03
   2.7631084e+00   3.5479339e-03
   2.7697888e+00   3.6874885e-03
   2.7709826e+00   3.7133838e-03
   2.7788567e+00   3.8456612e-03
   2.7867309e+00   3.9408173e-03
   2.7946051e+00   4.0045455e-03
   2.8024793e+00   4.0303719e-03
   2.8103535e+00   4.0216942e-03
   2.8182277e+00   3.9848714e-03
   2.8261249e+00   3.9127640e-03
   2.8339991e+00   3.8055096e-03
   2.8403581e+00   3.6874656e-03
   2.8418733e+00   3.6584711e-03
   2.8497475e+00   3.4817034e-03
   2.8576217e+00   3.2867998e-03
   2.8654959e+00   3.0739899e-03
   2.8733701e+00   2.8449036e-03
   2.8812443e+00   2.5922635e-03
   2.8891185e+00   2.3313590e-03
   2.8969927e+00   2.0655647e-03
   2.9048669e+00   1.7564578e-03
   2.9050735e+00   1.7467287e-03
   2.9127410e+00   1.4233379e-03
   2.9206152e+00   1.1052410e-03
   2.9284894e+00   7.8540634e-04
   2.9363636e+00   4.7671028e-04
   2.9442378e+00   1.8251791e-04
   2.9521120e+00  -1.3982048e-04
   2.9533058e+00  -1.9400666e-04
   2.9599862e+00  -4.8190312e-04
   2.9678604e+00  -7.9374656e-04
   2.9757346e+00  -1.0890748e-03
   2.9836088e+00  -1.3650000e-03
   2.9914830e+00  -1.6152961e-03
   2.9993572e+00  -1.8571901e-03
   3.0072314e+00  -2.1093871e-03
   3.0080119e+00  -2.1347567e-03
   3.0151056e+00  -2.3539945e-03
   3.0229798e+00  -2.5655877e-03
   3.0308540e+00  -2.7501377e-03
   3.0387282e+00  -2.9102847e-03
   3.0466024e+00  -3.0469927e-03
   3.0544766e+00  -3.1604683e-03
   3.0623508e+00  -3.2508494e-03
   3.0702250e+00  -3.3168274e-03
   3.0780992e+00  -3.3607208e-03
   3.0859734e+00  -3.3780533e-03
   3.0938476e+00  -3.3706841e-03
   3.1017218e+00  -3.3428834e-03
   3.1095960e+00  -3.2895546e-03
   3.1174702e+00  -3.2123278e-03
   3.1253444e+00  -3.1117309e-03
   3.1332185e+00  -2.9890496e-03
   3.1410927e+00  -2.8430441e-03
   3.1489669e+00  -2.9500459e-03
   3.1568411e+00  -2.6307163e-03
   3.2040863e+00  -1.0291276e-03
   3.2119605e+00  -7.7022498e-04
   3.2198347e+00  -5.1358127e-04
   3.2277089e+00  -2.2197521e-04
   3.2283976e+00  -1.9402020e-04
   3.2355831e+00   8.6803030e-05
   3.2828512e+00   1.6572268e-03
   3.2855372e+00   1.7467149e-03
   3.2907254e+00   1.9157736e-03
   3.2985996e+00   2.1455028e-03
   3.3064738e+00   2.3503903e-03
   3.3143480e+00   2.5331038e-03
   3.3222222e+00   2.6944904e-03
   3.3300964e+00   2.8346189e-03
   3.3379706e+00   2.9526400e-03
   3.3458448e+00   3.0464646e-03
   3.3537190e+00   3.1161157e-03
   3.3615932e+00   3.1629477e-03
   3.3694674e+00   3.1859963e-03
   3.3773416e+00   3.1863636e-03
   3.3852158e+00   3.1637052e-03
   3.3930900e+00   3.1160239e-03
   3.4009642e+00   3.0440083e-03
   3.4088384e+00   2.9504821e-03
   3.4167126e+00   2.8287190e-03
   3.4245868e+00   2.7091827e-03
   3.4324610e+00   2.5126263e-03
   3.4482094e+00   2.1907668e-03
   3.4603765e+00   1.7467149e-03
   3.4639578e+00   1.5815725e-03
   3.5269513e+00  -2.4598944e-04
   3.5584481e+00  -1.3129752e-03
   3.6197429e+00  -2.1347153e-03
   3.6214417e+00  -2.1577571e-03
   3.6240358e+00  -2.1347153e-03
   3.6844582e+00  -1.5958930e-03
   3.8104454e+00  -3.5143251e-04
   3.8104454e+00  -3.5142792e-04
   4.3144169e+00   6.5689394e-05
   4.5664141e+00  -1.1924082e-04
   4.5664141e+00  -1.1923898e-04
   6.5823003e+00  -5.1862948e-04
   6.9158861e+00  -1.9404752e-04
   7.0862948e+00   5.0587236e-06
   7.5902663e+00   2.5546602e-06
   8.0942378e+00   1.3915840e-06
   8.5982094e+00   1.3231680e-06
   9.1021809e+00   3.7901745e-07
   9.6061754e+00   2.1481749e-07
   1.0110147e+01   5.0617539e-08
   1.0614118e+01   2.3250689e-08
   1.1117998e+01   9.5674013e-09


==> data/DARPA_Wave_Cut_1D_o0.dat <==
  -1.0048783e+01   1.2821189e-06
  -9.6600551e+00   1.5249288e-06
  -9.5449265e+00   1.5968343e-06
  -9.1560836e+00   1.7235193e-06
  -9.0409550e+00   1.7579086e-06
  -8.6521120e+00   1.6206680e-06
  -8.5369605e+00   1.5831520e-06
  -8.1481405e+00   1.6148232e-06
  -8.0329890e+00   1.6242011e-06
  -7.6441690e+00   1.6981015e-06
  -7.5290174e+00   1.7168595e-06
  -7.1401974e+00   1.7907576e-06
  -7.0250459e+00   1.8126423e-06
  -6.6362029e+00   1.9076561e-06
  -6.5210744e+00   1.9357920e-06
  -6.1322314e+00   2.0730326e-06
  -6.0170799e+00   2.1105487e-06
  -5.6282599e+00   2.3111341e-06
  -5.5131084e+00   2.4455693e-06
  -5.5131084e+00   2.3674013e-06
  -5.2394399e+00   2.6536272e-06
  -5.0091368e+00   2.7536731e-06
  -4.7354683e+00   3.0583104e-06
  -4.5051653e+00   3.3084252e-06
  -4.2314968e+00   3.7988292e-06
  -4.0011938e+00   4.2052801e-06
  -3.7275253e+00   4.9334481e-06
  -3.4971993e+00   6.2528466e-06
  -3.4971993e+00   5.5399908e-06
  -3.4538567e+00   6.4659320e-06
  -2.9932277e+00   8.0166667e-06
  -2.9499082e+00   8.3624426e-06
  -2.4892562e+00   1.2002066e-05
  -2.4459366e+00   1.2460721e-05
  -1.9852824e+00   1.7301033e-05
  -1.9636226e+00   1.8158379e-05
  -1.7332943e+00   2.8380395e-05
  -1.7332943e+00   2.7176079e-05
  -1.6899862e+00   2.9506657e-05
  -1.4813062e+00   4.0555096e-05
  -1.4379982e+00   4.2483471e-05
  -1.2293182e+00   5.1639348e-05
  -1.2076630e+00   5.4731864e-05
  -1.1033242e+00   7.3810376e-05
  -1.1033242e+00   6.9236455e-05
  -1.0600161e+00   7.9044995e-05
  -9.7733012e-01   9.7400367e-05
  -9.3402204e-01   1.0550413e-04
  -8.5133609e-01   1.2078811e-04
  -8.2968320e-01   1.2761731e-04
  -7.8833792e-01   1.4038705e-04
  -7.6668503e-01   1.4683976e-04
  -7.2534206e-01   1.5892700e-04
  -7.1451561e-01   1.6382323e-04
  -6.9384298e-01   1.7300964e-04
  -6.8301653e-01   1.7947681e-04
  -6.6234389e-01   1.9147406e-04
  -6.5151745e-01   1.9784229e-04
  -6.3084711e-01   2.1420983e-04
  -6.3084711e-01   2.0952548e-04
  -6.2001837e-01   2.1816070e-04
  -6.1509642e-01   2.2189004e-04
  -6.0426997e-01   2.3024334e-04
  -5.9934803e-01   2.3395546e-04
  -5.8852158e-01   2.4321166e-04
  -5.8359963e-01   2.4731175e-04
  -5.7277089e-01   2.5732094e-04
  -5.6784894e-01   2.6174013e-04
  -5.5702250e-01   2.7221763e-04
  -5.5210055e-01   2.7691001e-04
  -5.4127410e-01   2.8862029e-04
  -5.3634986e-01   2.9373278e-04
  -5.2552342e-01   3.0511478e-04
  -5.2060147e-01   3.1060606e-04
  -5.0977502e-01   3.2349174e-04
  -5.0485308e-01   3.2911616e-04
  -4.9402433e-01   3.4321625e-04
  -4.8910239e-01   3.4947658e-04
  -4.7827594e-01   3.6331497e-04
  -4.7335399e-01   3.6943067e-04
  -4.6794077e-01   3.7757576e-04
  -4.6547980e-01   3.8187098e-04
  -4.6006657e-01   3.8982782e-04
  -4.5760560e-01   3.9248852e-04
  -4.5219008e-01   4.0067264e-04
  -4.4972911e-01   4.0522727e-04
  -4.4431589e-01   4.1362718e-04
  -4.4185491e-01   4.1670569e-04
  -4.3644169e-01   4.2557622e-04
  -4.3398072e-01   4.3037879e-04
  -4.2856749e-01   4.3958907e-04
  -4.2610652e-01   4.4230946e-04
  -4.2069330e-01   4.5168733e-04
  -4.1823232e-01   4.5608356e-04
  -4.1281910e-01   4.6576217e-04
  -4.1035583e-01   4.7008264e-04
  -4.0494261e-01   4.8023186e-04
  -4.0248163e-01   4.9002525e-04
  -4.0248163e-01   4.8465335e-04
  -3.9952938e-01   4.9576217e-04
  -3.9460744e-01   5.0050735e-04
  -3.9165519e-01   5.0633609e-04
  -3.8673324e-01   5.1615473e-04
  -3.8378099e-01   5.2217860e-04
  -3.7885904e-01   5.3233930e-04
  -3.7590680e-01   5.3860193e-04
  -3.7098255e-01   5.4891873e-04
  -3.6803260e-01   5.5545455e-04
  -3.6310836e-01   5.6608586e-04
  -3.6015611e-01   5.7292470e-04
  -3.5523416e-01   5.8396694e-04
  -3.5228191e-01   5.9112718e-04
  -3.4735996e-01   6.0264004e-04
  -3.4440771e-01   6.1015611e-04
  -3.3948577e-01   6.2219927e-04
  -3.3653352e-01   6.3008953e-04
  -3.3161157e-01   6.4273186e-04
  -3.2865932e-01   6.5102617e-04
  -3.2373508e-01   6.6432736e-04
  -3.2078283e-01   6.7305326e-04
  -3.1586088e-01   6.8706382e-04
  -3.1290863e-01   6.9624656e-04
  -3.0798669e-01   7.1103535e-04
  -3.0503444e-01   7.2070478e-04
  -3.0011249e-01   7.3630624e-04
  -2.9716024e-01   7.4649449e-04
  -2.9223829e-01   7.6298439e-04
  -2.8928604e-01   7.7372130e-04
  -2.8436180e-01   7.9114555e-04
  -2.8140955e-01   8.0246097e-04
  -2.7648760e-01   8.2086088e-04
  -2.7353535e-01   8.3279844e-04
  -2.6861341e-01   8.5223140e-04
  -2.6566116e-01   8.6481864e-04
  -2.6073921e-01   8.8533976e-04
  -2.5778696e-01   8.9862489e-04
  -2.5286501e-01   9.2029155e-04
  -2.4991276e-01   9.3432277e-04
  -2.4499082e-01   9.5718549e-04
  -2.4203857e-01   9.7200643e-04
  -2.3711433e-01   9.9613407e-04
  -2.3416208e-01   1.0118067e-03
  -2.2924036e-01   1.0372796e-03
  -2.2628834e-01   1.0538476e-03
  -2.2136593e-01   1.0807323e-03
  -2.1841368e-01   1.0982759e-03
  -2.1349128e-01   1.1266644e-03
  -2.1053903e-01   1.1452342e-03
  -2.0561662e-01   1.1752319e-03
  -2.0266437e-01   1.1949105e-03
  -1.9774197e-01   1.2265335e-03
  -1.9478972e-01   1.2474564e-03
  -1.8986731e-01   1.2811662e-03
  -1.8691506e-01   1.3030188e-03
  -1.8199265e-01   1.3383287e-03
  -1.7904040e-01   1.3610836e-03
  -1.7411800e-01   1.3975826e-03
  -1.7116598e-01   1.4217654e-03
  -1.6624334e-01   1.4602548e-03
  -1.6329132e-01   1.4862420e-03
  -1.5836892e-01   1.5272406e-03
  -1.5541667e-01   1.5555418e-03
  -1.5049426e-01   1.5997635e-03
  -1.4754201e-01   1.6310078e-03
  -1.4261961e-01   1.6793274e-03
  -1.3773118e-01   1.7324357e-03
  -1.3650436e-01   1.7467011e-03
  -1.3477893e-01   1.7668159e-03
  -1.3474495e-01   1.7671924e-03
  -1.3179270e-01   1.8027640e-03
  -1.2687029e-01   1.8598485e-03
  -1.2391804e-01   1.8965174e-03
  -1.1899564e-01   1.9550826e-03
  -1.1604362e-01   1.9930188e-03
  -1.1112098e-01   2.0533379e-03
  -1.0816896e-01   2.0926538e-03
  -1.0324656e-01   2.1549128e-03
  -1.0029431e-01   2.1956956e-03
  -9.5371901e-02   2.2600184e-03
  -9.2419651e-02   2.3022727e-03
  -8.7497245e-02   2.3687098e-03
  -8.4544995e-02   2.4124426e-03
  -7.9622590e-02   2.4809229e-03
  -7.6670340e-02   2.5260331e-03
  -7.1747934e-02   2.5964417e-03
  -6.8795684e-02   2.6427916e-03
  -6.3873278e-02   2.7148301e-03
  -6.0921258e-02   2.7621901e-03
  -5.5998623e-02   2.8356061e-03
  -5.3046602e-02   2.8838154e-03
  -4.8124197e-02   2.9580579e-03
  -4.5171947e-02   3.0064509e-03
  -4.0249541e-02   3.0808999e-03
  -3.7297291e-02   3.1287420e-03
  -3.2374885e-02   3.2028237e-03
  -2.9422635e-02   3.2498393e-03
  -2.4500230e-02   3.3225436e-03
  -2.1548026e-02   3.3695363e-03
  -1.6625597e-02   3.4390955e-03
  -1.3673416e-02   3.4872130e-03
  -8.7509642e-03   3.5540634e-03
  -3.8285354e-03   3.6196281e-03
  -8.7634068e-04   3.6658861e-03
   7.9935032e-04   3.6874426e-03
   3.9429752e-03   3.7282828e-03
   4.0460973e-03   3.7296373e-03
   6.9982782e-03   3.7708219e-03
   9.9504591e-03   3.8059688e-03
   1.4872911e-02   3.8620753e-03
   1.7825092e-02   3.8903352e-03
   2.2747521e-02   3.9351699e-03
   2.5699725e-02   3.9557392e-03
   3.0622130e-02   3.9882691e-03
   3.3574380e-02   3.9996327e-03
   3.8496786e-02   4.0177227e-03
   4.1449036e-02   4.0191460e-03
   4.6371442e-02   4.0216483e-03
   4.9323691e-02   4.0118457e-03
   5.4246097e-02   3.9970845e-03
   5.7198118e-02   3.9745638e-03
   6.2120753e-02   3.9399219e-03
   6.5072773e-02   3.9039486e-03
   6.9995179e-02   3.8473600e-03
   7.2947429e-02   3.7973370e-03
   7.7869835e-02   3.7160009e-03
   7.9124197e-02   3.6874426e-03
   8.0525023e-02   3.6544536e-03
   8.0822084e-02   3.6474288e-03
   8.5744490e-02   3.5439164e-03
   8.8696740e-02   3.4610882e-03
   9.3619146e-02   3.3376951e-03
   9.6571396e-02   3.2429522e-03
   1.0149380e-01   3.0974977e-03
   1.0444605e-01   2.9899679e-03
   1.0936846e-01   2.8239669e-03
   1.1232048e-01   2.6991276e-03
   1.1724311e-01   2.5008953e-03
   1.2019513e-01   2.3652893e-03
   1.2511754e-01   2.1533632e-03
   1.2806979e-01   2.0053558e-03
   1.3299219e-01   1.7725115e-03
   1.3341850e-01   1.7467011e-03
   1.3343802e-01   1.7455142e-03
   1.3594444e-01   1.5993480e-03
   1.4086685e-01   1.3313935e-03
   1.4381910e-01   1.1539302e-03
   1.4874151e-01   8.7705464e-04
   1.5169376e-01   6.9252755e-04
   1.5661616e-01   4.0068411e-04
   1.5956841e-01   2.0632828e-04
   1.6449082e-01  -9.7106520e-05
   1.6482231e-01  -1.2217608e-04
   1.6584688e-01  -1.9403398e-04
   1.6974472e-01  -4.5854224e-04
   1.7236547e-01  -6.4600321e-04
   1.7531749e-01  -8.6590450e-04
   1.8023990e-01  -1.2086593e-03
   1.8319215e-01  -1.4232254e-03
   1.8811455e-01  -1.7591736e-03
   1.8953926e-01  -1.8648278e-03
   1.9336662e-01  -2.1347842e-03
   1.9446166e-01  -2.2171442e-03
   1.9598921e-01  -2.3319100e-03
   1.9894146e-01  -2.5591368e-03
   2.0386387e-01  -2.9182736e-03
   2.0681612e-01  -3.1353535e-03
   2.1173852e-01  -3.4891185e-03
   2.1666093e-01  -3.8363866e-03
   2.1892539e-01  -4.0048898e-03
   2.1961318e-01  -4.0591827e-03
   2.1983127e-01  -4.0755280e-03
   2.2075184e-01  -4.1415289e-03
   2.2453558e-01  -4.4152893e-03
   2.2748783e-01  -4.6354454e-03
   2.3044077e-01  -4.8460285e-03
   2.3536272e-01  -5.1894169e-03
   2.3831497e-01  -5.3910239e-03
   2.4323691e-01  -5.7112718e-03
   2.4381543e-01  -5.7520202e-03
   2.4795225e-01  -6.0162534e-03
   2.4873737e-01  -6.0700872e-03
   2.5111111e-01  -6.2306244e-03
   2.5406336e-01  -6.4143710e-03
   2.5898531e-01  -6.7205005e-03
   2.6193756e-01  -6.8924013e-03
   2.6686180e-01  -7.1742883e-03
   2.6981405e-01  -7.3308540e-03
   2.7473600e-01  -7.5908861e-03
   2.7965794e-01  -7.8256887e-03
   2.8070937e-01  -7.8805096e-03
   2.8217401e-01  -7.9570018e-03
   2.8261019e-01  -7.9794536e-03
   2.8753214e-01  -8.2075987e-03
   2.9048439e-01  -8.3388200e-03
   2.9343664e-01  -8.4521120e-03
   2.9835859e-01  -8.6463728e-03
   3.0131084e-01  -8.7447658e-03
   3.0623508e-01  -8.9098255e-03
   3.0918503e-01  -8.9904270e-03
   3.1410927e-01  -9.1290174e-03
   3.1706152e-01  -9.1914830e-03
   3.2198347e-01  -9.3043159e-03
   3.2493572e-01  -9.3500000e-03
   3.2985767e-01  -9.4338154e-03
   3.3280992e-01  -9.4631543e-03
   3.3773186e-01  -9.5183655e-03
   3.4068411e-01  -9.5288338e-03
   3.4560606e-01  -9.5536042e-03
   3.4855831e-01  -9.5440771e-03
   3.5348255e-01  -9.5391185e-03
   3.5643480e-01  -9.5121671e-03
   3.6135675e-01  -9.4800735e-03
   3.6430900e-01  -9.4349403e-03
   3.6923095e-01  -9.3729339e-03
   3.7218320e-01  -9.3108586e-03
   3.7710514e-01  -9.2202250e-03
   3.8005739e-01  -9.1418503e-03
   3.8497934e-01  -9.0243113e-03
   3.8793159e-01  -8.9311754e-03
   3.9285583e-01  -8.7844582e-03
   3.9580808e-01  -8.6723829e-03
   4.0073003e-01  -8.4999311e-03
   4.0368228e-01  -8.3766299e-03
   4.0860422e-01  -8.1820248e-03
   4.1077594e-01  -8.0758724e-03
   4.1321625e-01  -7.9570018e-03
   4.1372819e-01  -7.9303949e-03
   4.1647842e-01  -7.7943067e-03
   4.1943067e-01  -7.6328972e-03
   4.2435262e-01  -7.3806474e-03
   4.2730487e-01  -7.2065197e-03
   4.3222911e-01  -6.9242195e-03
   4.3517906e-01  -6.7423324e-03
   4.4010331e-01  -6.4493113e-03
   4.4396235e-01  -6.1998163e-03
   4.4669651e-01  -6.0162534e-03
   4.4691460e-01  -6.0001607e-03
   4.4797750e-01  -5.9269513e-03
   4.5092975e-01  -5.7116391e-03
   4.5585170e-01  -5.3687328e-03
   4.5880395e-01  -5.1435721e-03
   4.6372590e-01  -4.7833563e-03
   4.6667815e-01  -4.5515611e-03
   4.7160009e-01  -4.1790174e-03
   4.7237603e-01  -4.1147383e-03
   4.7283058e-01  -4.0755280e-03
   4.7532828e-01  -3.8712351e-03
   4.7947658e-01  -3.5447658e-03
   4.8242883e-01  -3.2949725e-03
   4.8735078e-01  -2.8874426e-03
   4.9030303e-01  -2.6328512e-03
   4.9522498e-01  -2.2230808e-03
   4.9601699e-01  -2.1537029e-03
   4.9621212e-01  -2.1347842e-03
   4.9896924e-01  -1.8889761e-03
   5.0309917e-01  -1.5459206e-03
   5.0605142e-01  -1.2900023e-03
   5.1097337e-01  -8.7165289e-04
   5.1589761e-01  -4.5088843e-04
   5.1830349e-01  -2.3584022e-04
   5.1877640e-01  -1.9403398e-04
   5.1884986e-01  -1.8702548e-04
   5.1918733e-01  -1.5617034e-04
   5.2377181e-01   2.3376492e-04
   5.2672406e-01   5.0328283e-04
   5.2967631e-01   7.5473829e-04
   5.3459826e-01   1.1650574e-03
   5.3952020e-01   1.5732805e-03
   5.3967631e-01   1.5868595e-03
   5.4155877e-01   1.7467011e-03
   5.4247245e-01   1.8275321e-03
   5.4252525e-01   1.8320317e-03
   5.4739440e-01   2.2209940e-03
   5.5034665e-01   2.4682507e-03
   5.5329890e-01   2.6959366e-03
   5.5822084e-01   3.0726125e-03
   5.6314509e-01   3.4288567e-03
   5.6609734e-01   3.6529385e-03
   5.6657025e-01   3.6874426e-03
   5.6734848e-01   3.7446051e-03
   5.7101928e-01   4.0033976e-03
   5.7397153e-01   4.2103076e-03
   5.7692378e-01   4.3994490e-03
   5.8184573e-01   4.7111570e-03
   5.8479798e-01   4.8790863e-03
   5.8971993e-01   5.1648072e-03
   5.9464187e-01   5.4160239e-03
   5.9759412e-01   5.5720156e-03
   5.9878788e-01   5.6281680e-03
   5.9984160e-01   5.6785583e-03
   6.0251837e-01   5.8050046e-03
   6.0547062e-01   5.9374197e-03
   6.0842287e-01   6.0429293e-03
   6.1334481e-01   6.2308310e-03
   6.1629706e-01   6.3105601e-03
   6.2121901e-01   6.4555326e-03
   6.2417126e-01   6.5113636e-03
   6.2909320e-01   6.6136823e-03
   6.3204545e-01   6.6403811e-03
   6.3696740e-01   6.6997245e-03
   6.3991965e-01   6.6978421e-03
   6.4484389e-01   6.7119146e-03
   6.4779614e-01   6.6842746e-03
   6.5271809e-01   6.6498623e-03
   6.5567034e-01   6.5922865e-03
   6.6059229e-01   6.5109504e-03
   6.6354454e-01   6.4216713e-03
   6.6846648e-01   6.2844582e-03
   6.7141873e-01   6.1681359e-03
   6.7634068e-01   5.9901056e-03
   6.7929293e-01   5.8459137e-03
   6.8256657e-01   5.6965794e-03
   6.8407254e-01   5.6281680e-03
   6.8421488e-01   5.6212580e-03
   6.8443526e-01   5.6075298e-03
   6.8716713e-01   5.4460514e-03
   6.9209137e-01   5.1753673e-03
   6.9504362e-01   4.9733242e-03
   6.9996556e-01   4.6583333e-03
   7.0291781e-01   4.4413682e-03
   7.0783976e-01   4.1007117e-03
   7.0969238e-01   3.9536272e-03
   7.1322084e-01   3.6874426e-03
   7.1461662e-01   3.5763545e-03
   7.1571396e-01   3.4857897e-03
   7.1866621e-01   3.2125344e-03
   7.2358815e-01   2.7845271e-03
   7.2654040e-01   2.5122819e-03
   7.3146465e-01   2.0820983e-03
   7.3236685e-01   1.9905693e-03
   7.3498163e-01   1.7467011e-03
   7.3728880e-01   1.5272360e-03
   7.3933884e-01   1.3249059e-03
   7.4229109e-01   1.0307782e-03
   7.4721304e-01   5.4044995e-04
   7.5213499e-01   5.0011249e-05
   7.5433425e-01  -1.8110950e-04
   7.5444674e-01  -1.9403398e-04
   7.5508724e-01  -2.6582874e-04
   7.6000918e-01  -7.9570478e-04
   7.6296143e-01  -1.1216667e-03
   7.6788567e-01  -1.6221740e-03
   7.7080579e-01  -1.9394559e-03
   7.7083792e-01  -1.9429132e-03
   7.7260331e-01  -2.1347842e-03
   7.7567264e-01  -2.4621442e-03
   7.7575987e-01  -2.4717172e-03
   7.7871212e-01  -2.8016299e-03
   7.8166437e-01  -3.1109045e-03
   7.8658632e-01  -3.6119146e-03
   7.8732323e-01  -3.6966253e-03
   7.9099403e-01  -4.0755280e-03
   7.9224518e-01  -4.2123967e-03
   7.9446051e-01  -4.4551882e-03
   7.9741276e-01  -4.7500689e-03
   8.0233471e-01  -5.2458907e-03
   8.0725666e-01  -5.7127181e-03
   8.0915060e-01  -5.9026171e-03
   8.1020891e-01  -6.0145087e-03
   8.1022727e-01  -6.0162534e-03
   8.1028466e-01  -6.0218779e-03
   8.1513315e-01  -6.4918044e-03
   8.1808540e-01  -6.7720845e-03
   8.2103765e-01  -7.0308081e-03
   8.2595960e-01  -7.4622130e-03
   8.3088154e-01  -7.8717631e-03
   8.3175161e-01  -7.9501607e-03
   8.3182277e-01  -7.9570018e-03
   8.3383379e-01  -8.1315886e-03
   8.3875574e-01  -8.5110652e-03
   8.4170799e-01  -8.7338843e-03
   8.4466024e-01  -8.9312902e-03
   8.4958219e-01  -9.2621212e-03
   8.5450643e-01  -9.5527778e-03
   8.5649679e-01  -9.6792011e-03
   8.5745868e-01  -9.7399449e-03
   8.6033058e-01  -9.8977273e-03
   8.6101240e-01  -9.9372819e-03
   8.6238062e-01  -1.0015863e-02
   8.6533287e-01  -1.0169972e-02
   8.6828512e-01  -1.0291253e-02
   8.7320707e-01  -1.0512190e-02
   8.7615932e-01  -1.0605165e-02
   8.8108127e-01  -1.0770317e-02
   8.8403352e-01  -1.0833632e-02
   8.8895546e-01  -1.0949793e-02
   8.9190771e-01  -1.0977640e-02
   8.9682966e-01  -1.1044789e-02
   8.9978191e-01  -1.1039096e-02
   9.0470615e-01  -1.1054339e-02
   9.0765840e-01  -1.1016299e-02
   9.1258035e-01  -1.0976423e-02
   9.1553260e-01  -1.0904040e-02
   9.2045455e-01  -1.0809458e-02
   9.2340680e-01  -1.0696924e-02
   9.2832874e-01  -1.0540794e-02
   9.3128099e-01  -1.0397062e-02
   9.3620294e-01  -1.0187167e-02
   9.3865243e-01  -1.0048209e-02
   9.4111570e-01  -9.8977273e-03
   9.4160468e-01  -9.8656336e-03
   9.4407943e-01  -9.7224288e-03
   9.4703168e-01  -9.4972681e-03
   9.5195363e-01  -9.1605142e-03
   9.5490588e-01  -8.9125803e-03
   9.5982782e-01  -8.5322544e-03
   9.6387282e-01  -8.1793848e-03
   9.6619605e-01  -7.9570018e-03
   9.6682507e-01  -7.8922176e-03
   9.6770202e-01  -7.8095041e-03
   9.7065427e-01  -7.4756428e-03
   9.7557622e-01  -6.9432507e-03
   9.8050046e-01  -6.4024564e-03
   9.8345271e-01  -6.0409550e-03
   9.8363177e-01  -6.0162534e-03
   9.8387052e-01  -5.9833104e-03
   9.8837466e-01  -5.4160239e-03
   9.9132691e-01  -5.0353994e-03
   9.9616162e-01  -4.3895087e-03
   9.9825298e-01  -4.0755280e-03
   9.9911387e-01  -3.9381084e-03
   9.9920110e-01  -3.9248623e-03
   1.0021534e+00  -3.5062672e-03
   1.0070753e+00  -2.8282369e-03
   1.0102778e+00  -2.3063590e-03
   1.0112649e+00  -2.1347842e-03
   1.0132300e+00  -1.8033747e-03
   1.0149495e+00  -1.5090748e-03
   1.0198714e+00  -7.6257805e-04
   1.0228237e+00  -2.1189945e-04
   1.0229247e+00  -1.9403398e-04
   1.0237925e+00  -4.2851699e-05
   1.0277479e+00   6.1765611e-04
   1.0307002e+00   1.1118779e-03
   1.0336547e+00   1.6645271e-03
   1.0340840e+00   1.7467011e-03
   1.0366070e+00   2.1981566e-03
   1.0385744e+00   2.5733471e-03
   1.0431680e+00   3.4113177e-03
   1.0445294e+00   3.6874426e-03
   1.0461203e+00   4.0042700e-03
   1.0464486e+00   4.0715794e-03
   1.0513705e+00   4.9430211e-03
   1.0543228e+00   5.5437557e-03
   1.0547429e+00   5.6281680e-03
   1.0558379e+00   5.8387971e-03
   1.0592447e+00   6.4990358e-03
   1.0621970e+00   7.0894628e-03
   1.0645684e+00   7.5689164e-03
   1.0648118e+00   7.6241506e-03
   1.0671212e+00   8.0828512e-03
   1.0700735e+00   8.6505280e-03
   1.0739991e+00   9.4049816e-03
   1.0745041e+00   9.5096648e-03
   1.0769513e+00   9.9847337e-03
   1.0779477e+00   1.0192309e-02
   1.0828696e+00   1.1106359e-02
   1.0835744e+00   1.1258242e-02
   1.0845156e+00   1.1450390e-02
   1.0858219e+00   1.1707094e-02
   1.0907438e+00   1.2604706e-02
   1.0936961e+00   1.3162557e-02
   1.0949357e+00   1.3391139e-02
   1.0958425e+00   1.3561731e-02
   1.0986180e+00   1.4051722e-02
   1.1015702e+00   1.4549426e-02
   1.1061249e+00   1.5272612e-02
   1.1064555e+00   1.5331887e-02
   1.1090771e+00   1.5749288e-02
   1.1094467e+00   1.5815060e-02
   1.1143687e+00   1.6523508e-02
   1.1173209e+00   1.6944490e-02
   1.1199219e+00   1.7272612e-02
   1.1208012e+00   1.7388499e-02
   1.1222429e+00   1.7576286e-02
   1.1251951e+00   1.7886088e-02
   1.1281474e+00   1.8110629e-02
   1.1330693e+00   1.8551699e-02
   1.1379913e+00   1.8846304e-02
   1.1409435e+00   1.8957553e-02
   1.1440312e+00   1.8931566e-02
   1.1488177e+00   1.9021074e-02
   1.1489164e+00   1.9015680e-02
   1.1517700e+00   1.8857668e-02
   1.1566942e+00   1.8742034e-02
   1.1596465e+00   1.8443457e-02
   1.1645684e+00   1.8067034e-02
   1.1663820e+00   1.7796051e-02
   1.1709780e+00   1.7272612e-02
   1.1713062e+00   1.7230716e-02
   1.1724426e+00   1.7050482e-02
   1.1753949e+00   1.6571740e-02
   1.1803168e+00   1.5891001e-02
   1.1806726e+00   1.5822406e-02
   1.1833242e+00   1.5331887e-02
   1.1855946e+00   1.4899839e-02
   1.1881910e+00   1.4421993e-02
   1.1893457e+00   1.4172268e-02
   1.1932507e+00   1.3391139e-02
   1.1942677e+00   1.3168526e-02
   1.1960675e+00   1.2784045e-02
   1.1976079e+00   1.2440955e-02
   1.2024219e+00   1.1450390e-02
   1.2025298e+00   1.1426354e-02
   1.2039417e+00   1.1114256e-02
   1.2088636e+00   1.0104040e-02
   1.2107599e+00   9.6885445e-03
   1.2114876e+00   9.5096648e-03
   1.2118159e+00   9.4361800e-03
   1.2125207e+00   9.2828742e-03
   1.2141667e+00   8.9303949e-03
   1.2174426e+00   8.2316345e-03
   1.2196901e+00   7.7584940e-03
   1.2205372e+00   7.5689164e-03
   1.2247153e+00   6.6532140e-03
   1.2275643e+00   6.0339532e-03
   1.2293526e+00   5.6281680e-03
   1.2317241e+00   5.1063820e-03
   1.2324885e+00   4.9301653e-03
   1.2354408e+00   4.3286272e-03
   1.2356543e+00   4.2830349e-03
   1.2383861e+00   3.6874426e-03
   1.2405785e+00   3.2185950e-03
   1.2433150e+00   2.6955923e-03
   1.2443113e+00   2.4910239e-03
   1.2479706e+00   1.7467011e-03
   1.2492332e+00   1.4782002e-03
   1.2511892e+00   1.0978811e-03
   1.2561111e+00   1.9827824e-04
   1.2578903e+00  -1.4898278e-04
   1.2580923e+00  -1.9403398e-04
   1.2590634e+00  -3.8407254e-04
   1.2639853e+00  -1.2211800e-03
   1.2669376e+00  -1.7105441e-03
   1.2669881e+00  -1.7191873e-03
   1.2692883e+00  -2.1347842e-03
   1.2719100e+00  -2.5977273e-03
   1.2748118e+00  -3.0442837e-03
   1.2766047e+00  -3.3252984e-03
   1.2814715e+00  -4.0755280e-03
   1.2815289e+00  -4.0852388e-03
   1.2826882e+00  -4.2704545e-03
   1.2856405e+00  -4.6505969e-03
   1.2905624e+00  -5.3518595e-03
   1.2918090e+00  -5.5140725e-03
   1.2955647e+00  -6.0162534e-03
   1.2967332e+00  -6.1804178e-03
   1.2984366e+00  -6.3977732e-03
   1.3013889e+00  -6.7133609e-03
   1.3063108e+00  -7.2862259e-03
   1.3082966e+00  -7.4808770e-03
   1.3127755e+00  -7.9570018e-03
   1.3132185e+00  -8.0084252e-03
   1.3141850e+00  -8.1068641e-03
   1.3171373e+00  -8.3607668e-03
   1.3220615e+00  -8.8201331e-03
   1.3250138e+00  -9.0289256e-03
   1.3299357e+00  -9.4106979e-03
   1.3327594e+00  -9.5771350e-03
   1.3375918e+00  -9.8977273e-03
   1.3376814e+00  -9.9043848e-03
   1.3378099e+00  -9.9125115e-03
   1.3407622e+00  -1.0056474e-02
   1.3456841e+00  -1.0331221e-02
   1.3486364e+00  -1.0432071e-02
   1.3535583e+00  -1.0631703e-02
   1.3565106e+00  -1.0698691e-02
   1.3614348e+00  -1.0836731e-02
   1.3643848e+00  -1.0867562e-02
   1.3693090e+00  -1.0948003e-02
   1.3722612e+00  -1.0944697e-02
   1.3771832e+00  -1.0965565e-02
   1.3801354e+00  -1.0933035e-02
   1.3850574e+00  -1.0895317e-02
   1.3880096e+00  -1.0829775e-02
   1.3929316e+00  -1.0739486e-02
   1.3958838e+00  -1.0644100e-02
   1.4008058e+00  -1.0498301e-02
   1.4037580e+00  -1.0373439e-02
   1.4086823e+00  -1.0179155e-02
   1.4136042e+00  -9.9284894e-03
   1.4136387e+00  -9.9265381e-03
   1.4141598e+00  -9.8977273e-03
   1.4165565e+00  -9.7693985e-03
   1.4165817e+00  -9.7678834e-03
   1.4214784e+00  -9.4714876e-03
   1.4244307e+00  -9.2954775e-03
   1.4273829e+00  -9.0973140e-03
   1.4323049e+00  -8.7594812e-03
   1.4352571e+00  -8.5398531e-03
   1.4401791e+00  -8.1775482e-03
   1.4427961e+00  -7.9609045e-03
   1.4428398e+00  -7.9570018e-03
   1.4457484e+00  -7.7149219e-03
   1.4480556e+00  -7.5200184e-03
   1.4510078e+00  -7.2655647e-03
   1.4559298e+00  -6.8165289e-03
   1.4608517e+00  -6.3618457e-03
   1.4638039e+00  -6.0901974e-03
   1.4644835e+00  -6.0162534e-03
   1.4648577e+00  -5.9750459e-03
   1.4687259e+00  -5.5751837e-03
   1.4716781e+00  -5.2729109e-03
   1.4746304e+00  -4.9804867e-03
   1.4795523e+00  -4.4848485e-03
   1.4824656e+00  -4.1671947e-03
   1.4833012e+00  -4.0755280e-03
   1.4854178e+00  -3.8508724e-03
   1.4874265e+00  -3.6253444e-03
   1.4903788e+00  -3.3199725e-03
   1.4953030e+00  -2.7827824e-03
   1.4993618e+00  -2.3323462e-03
   1.5011616e+00  -2.1347842e-03
   1.5023140e+00  -2.0040634e-03
   1.5031772e+00  -1.9011157e-03
   1.5061295e+00  -1.5799288e-03
   1.5110514e+00  -1.0102594e-03
   1.5159068e+00  -4.6971304e-04
   1.5184619e+00  -1.9403398e-04
   1.5188590e+00  -1.4740863e-04
   1.5189256e+00  -1.3926561e-04
   1.5218779e+00   2.0138797e-04
   1.5267998e+00   7.7862718e-04
   1.5297521e+00   1.0984504e-03
   1.5346763e+00   1.6385767e-03
   1.5354362e+00   1.7262236e-03
   1.5356107e+00   1.7467011e-03
   1.5383884e+00   2.0424380e-03
   1.5425505e+00   2.4916437e-03
   1.5455028e+00   2.7907943e-03
   1.5504247e+00   3.2947199e-03
   1.5530096e+00   3.5547521e-03
   1.5543388e+00   3.6874426e-03
   1.5559619e+00   3.8484848e-03
   1.5582989e+00   4.0857208e-03
   1.5612511e+00   4.3691460e-03
   1.5661731e+00   4.8533058e-03
   1.5691253e+00   5.1222222e-03
   1.5740496e+00   5.5764692e-03
   1.5744812e+00   5.6139807e-03
   1.5746419e+00   5.6281680e-03
   1.5774334e+00   5.8537190e-03
   1.5819238e+00   6.2168044e-03
   1.5848760e+00   6.4485537e-03
   1.5897980e+00   6.8398760e-03
   1.5927502e+00   7.0447429e-03
   1.5976722e+00   7.3914830e-03
   1.5995087e+00   7.5034894e-03
   1.6005992e+00   7.5689164e-03
   1.6024610e+00   7.6798898e-03
   1.6055464e+00   7.8668962e-03
   1.6084986e+00   8.0174931e-03
   1.6134206e+00   8.2743343e-03
   1.6163728e+00   8.3971304e-03
   1.6212971e+00   8.6081038e-03
   1.6242493e+00   8.7021579e-03
   1.6291713e+00   8.8663223e-03
   1.6321235e+00   8.9310147e-03
   1.6370455e+00   9.0457989e-03
   1.6399977e+00   9.0790404e-03
   1.6449197e+00   9.1428834e-03
   1.6478719e+00   9.1458678e-03
   1.6527938e+00   9.1589073e-03
   1.6557461e+00   9.1326446e-03
   1.6606703e+00   9.0948118e-03
   1.6636226e+00   9.0370523e-03
   1.6685445e+00   8.9481635e-03
   1.6714968e+00   8.8615243e-03
   1.6764187e+00   8.7224518e-03
   1.6793710e+00   8.6028696e-03
   1.6842929e+00   8.4146006e-03
   1.6872452e+00   8.2733471e-03
   1.6921671e+00   8.0368457e-03
   1.6970914e+00   7.7637052e-03
   1.6997245e+00   7.6157943e-03
   1.7000436e+00   7.5966942e-03
   1.7004637e+00   7.5689164e-03
   1.7029591e+00   7.4107668e-03
   1.7049656e+00   7.2826676e-03
   1.7079178e+00   7.0960285e-03
   1.7108701e+00   6.8810376e-03
   1.7157920e+00   6.5293159e-03
   1.7187443e+00   6.3073921e-03
   1.7236662e+00   5.9409320e-03
   1.7247658e+00   5.8562443e-03
   1.7276837e+00   5.6281680e-03
   1.7296878e+00   5.4667585e-03
   1.7315404e+00   5.3250689e-03
   1.7344927e+00   5.0710744e-03
   1.7394146e+00   4.6456612e-03
   1.7423669e+00   4.3929063e-03
   1.7472911e+00   3.9713499e-03
   1.7482071e+00   3.8922176e-03
   1.7505670e+00   3.6874426e-03
   1.7531290e+00   3.4637052e-03
   1.7551653e+00   3.2921258e-03
   1.7581175e+00   3.0263545e-03
   1.7630395e+00   2.5692378e-03
   1.7659917e+00   2.3064279e-03
   1.7709137e+00   1.8631635e-03
   1.7712075e+00   1.8357438e-03
   1.7721901e+00   1.7467011e-03
   1.7761295e+00   1.4061111e-03
   1.7787879e+00   1.1740657e-03
   1.7817401e+00   9.2140496e-04
   1.7866644e+00   4.9135445e-04
   1.7915863e+00   6.6117309e-05
   1.7944284e+00  -1.7675597e-04
   1.7945386e+00  -1.8718044e-04
   1.7946120e+00  -1.9403398e-04
   1.7964899e+00  -3.5330808e-04
   1.7994605e+00  -6.0600551e-04
   1.8024128e+00  -8.5802571e-04
   1.8053650e+00  -1.0913522e-03
   1.8102870e+00  -1.4862580e-03
   1.8132392e+00  -1.7143825e-03
   1.8181612e+00  -2.0961685e-03
   1.8182071e+00  -2.0998508e-03
   1.8186433e+00  -2.1347842e-03
   1.8231290e+00  -2.4713269e-03
   1.8260376e+00  -2.6888430e-03
   1.8289876e+00  -2.8979798e-03
   1.8339118e+00  -3.2482323e-03
   1.8368641e+00  -3.4365014e-03
   1.8417860e+00  -3.7528466e-03
   1.8437121e+00  -3.8654959e-03
   1.8472498e+00  -4.0755280e-03
   1.8486341e+00  -4.1615932e-03
   1.8496602e+00  -4.2239669e-03
   1.8526125e+00  -4.3848944e-03
   1.8575344e+00  -4.6586547e-03
   1.8604867e+00  -4.7993572e-03
   1.8654086e+00  -5.0380395e-03
   1.8683609e+00  -5.1663453e-03
   1.8732851e+00  -5.3850092e-03
   1.8762374e+00  -5.4931129e-03
   1.8811593e+00  -5.6779614e-03
   1.8841116e+00  -5.7664371e-03
   1.8890335e+00  -5.9184114e-03
   1.8904729e+00  -5.9571166e-03
   1.8925918e+00  -6.0162534e-03
   1.8953949e+00  -6.0948577e-03
   1.8969077e+00  -6.1358356e-03
   1.8998600e+00  -6.1951331e-03
   1.9047819e+00  -6.2982323e-03
   1.9077342e+00  -6.3383150e-03
   1.9126584e+00  -6.4089761e-03
   1.9156084e+00  -6.4312672e-03
   1.9205326e+00  -6.4727961e-03
   1.9234848e+00  -6.4776630e-03
   1.9284068e+00  -6.4893710e-03
   1.9313590e+00  -6.4766070e-03
   1.9362810e+00  -6.4578742e-03
   1.9392332e+00  -6.4283517e-03
   1.9441552e+00  -6.3813820e-03
   1.9471074e+00  -6.3355601e-03
   1.9520317e+00  -6.2613177e-03
   1.9549816e+00  -6.1966483e-03
   1.9599059e+00  -6.0928604e-03
   1.9620983e+00  -6.0310147e-03
   1.9626079e+00  -6.0162534e-03
   1.9650505e+00  -5.9471534e-03
   1.9677801e+00  -5.8697658e-03
   1.9707323e+00  -5.7751607e-03
   1.9756543e+00  -5.6162994e-03
   1.9786065e+00  -5.5105142e-03
   1.9835285e+00  -5.3328512e-03
   1.9864807e+00  -5.2144399e-03
   1.9914027e+00  -5.0185262e-03
   1.9943549e+00  -4.8870064e-03
   1.9992792e+00  -4.6634068e-03
   2.0022291e+00  -4.5226814e-03
   2.0071534e+00  -4.2860882e-03
   2.0097773e+00  -4.1429293e-03
   2.0109803e+00  -4.0755280e-03
   2.0127296e+00  -3.9768365e-03
   2.0150275e+00  -3.8484848e-03
   2.0179798e+00  -3.6842975e-03
   2.0229017e+00  -3.4081497e-03
   2.0258540e+00  -3.2262167e-03
   2.0307759e+00  -2.9242654e-03
   2.0337282e+00  -2.7419651e-03
   2.0386524e+00  -2.4388889e-03
   2.0418159e+00  -2.2352824e-03
   2.0433861e+00  -2.1347842e-03
   2.0447681e+00  -2.0443434e-03
   2.0465266e+00  -1.9266047e-03
   2.0494789e+00  -1.7319743e-03
   2.0544008e+00  -1.4062741e-03
   2.0573531e+00  -1.2055533e-03
   2.0622750e+00  -8.6520202e-04
   2.0652273e+00  -6.6309917e-04
   2.0701492e+00  -3.2451102e-04
   2.0714164e+00  -2.3372360e-04
   2.0719582e+00  -1.9403398e-04
   2.0743687e+00  -2.4845960e-05
   2.0780234e+00   2.3017677e-04
   2.0809757e+00   4.3722681e-04
   2.0858999e+00   7.8177916e-04
   2.0888522e+00   9.8060147e-04
   2.0937741e+00   1.3131015e-03
   2.0979224e+00   1.5941850e-03
   2.1001860e+00   1.7467011e-03
   2.1008747e+00   1.7958058e-03
   2.1016483e+00   1.8520179e-03
   2.1046006e+00   2.0454614e-03
   2.1095225e+00   2.3726814e-03
   2.1124747e+00   2.5631543e-03
   2.1173967e+00   2.8820478e-03
   2.1203489e+00   3.0582415e-03
   2.1252732e+00   3.3539486e-03
   2.1290611e+00   3.5690542e-03
   2.1311731e+00   3.6874426e-03
   2.1320133e+00   3.7368457e-03
   2.1331474e+00   3.8045684e-03
   2.1360996e+00   3.9626492e-03
   2.1410216e+00   4.2304637e-03
   2.1439738e+00   4.3705005e-03
   2.1488958e+00   4.6071625e-03
   2.1518480e+00   4.7358127e-03
   2.1567700e+00   4.9535583e-03
   2.1597222e+00   5.0641873e-03
   2.1646465e+00   5.2518595e-03
   2.1675964e+00   5.3428834e-03
   2.1725207e+00   5.4979109e-03
   2.1753811e+00   5.5784206e-03
   2.1771947e+00   5.6281680e-03
   2.1783333e+00   5.6600092e-03
   2.1803949e+00   5.7190542e-03
   2.1833471e+00   5.7798439e-03
   2.1882691e+00   5.8841368e-03
   2.1912213e+00   5.9244031e-03
   2.1961433e+00   5.9941001e-03
   2.1990955e+00   6.0133609e-03
   2.2040174e+00   6.0484848e-03
   2.2069697e+00   6.0485996e-03
   2.2118939e+00   6.0514692e-03
   2.2148462e+00   6.0326217e-03
   2.2197681e+00   6.0026860e-03
   2.2227204e+00   5.9643939e-03
   2.2276423e+00   5.9021809e-03
   2.2305946e+00   5.8454086e-03
   2.2355165e+00   5.7534206e-03
   2.2369559e+00   5.7151056e-03
   2.2402916e+00   5.6281680e-03
   2.2418779e+00   5.5858356e-03
   2.2433907e+00   5.5452250e-03
   2.2463430e+00   5.4526860e-03
   2.2512672e+00   5.2984619e-03
   2.2542195e+00   5.1926768e-03
   2.2591414e+00   5.0168503e-03
   2.2620937e+00   4.8999541e-03
   2.2670156e+00   4.7061295e-03
   2.2699679e+00   4.5683425e-03
   2.2748898e+00   4.3390496e-03
   2.2778421e+00   4.1963039e-03
   2.2827640e+00   3.9585170e-03
   2.2845340e+00   3.8673324e-03
   2.2880601e+00   3.6874426e-03
   2.2894559e+00   3.6127410e-03
   2.2906382e+00   3.5498393e-03
   2.2935904e+00   3.3890496e-03
   2.2985078e+00   3.1185491e-03
   2.3014692e+00   2.9483930e-03
   2.3063820e+00   2.6662994e-03
   2.3093434e+00   2.4955923e-03
   2.3142562e+00   2.2103007e-03
   2.3191919e+00   1.9168916e-03
   2.3219238e+00   1.7538453e-03
   2.3220386e+00   1.7467011e-03
   2.3221304e+00   1.7402732e-03
   2.3270661e+00   1.4311455e-03
   2.3300046e+00   1.2486501e-03
   2.3329660e+00   1.0678237e-03
   2.3378788e+00   7.6598026e-04
   2.3408402e+00   5.9017447e-04
   2.3457530e+00   2.9515611e-04
   2.3487144e+00   1.2039715e-04
   2.3536272e+00  -1.7141345e-04
   2.3536272e+00  -1.7157254e-04
   2.3539945e+00  -1.9403398e-04
   2.3585629e+00  -4.7491276e-04
   2.3615014e+00  -6.5400138e-04
   2.3644628e+00  -8.2065657e-04
   2.3693756e+00  -1.1001400e-03
   2.3723370e+00  -1.2616483e-03
   2.3772498e+00  -1.5347544e-03
   2.3802112e+00  -1.6864371e-03
   2.3851240e+00  -1.9421097e-03
   2.3864555e+00  -2.0107576e-03
   2.3888200e+00  -2.1347842e-03
   2.3913682e+00  -2.2693549e-03
   2.3929982e+00  -2.3559458e-03
   2.3959596e+00  -2.4959826e-03
   2.4008953e+00  -2.7314509e-03
   2.4038338e+00  -2.8584481e-03
   2.4087695e+00  -3.0719467e-03
   2.4117080e+00  -3.1924931e-03
   2.4166437e+00  -3.3949725e-03
   2.4195822e+00  -3.5016758e-03
   2.4245179e+00  -3.6810376e-03
   2.4274564e+00  -3.7727732e-03
   2.4323921e+00  -3.9271120e-03
   2.4342057e+00  -3.9820478e-03
   2.4373049e+00  -4.0755280e-03
   2.4391414e+00  -4.1325069e-03
   2.4402663e+00  -4.1670110e-03
   2.4432048e+00  -4.2417355e-03
   2.4481405e+00  -4.3676768e-03
   2.4510790e+00  -4.4274334e-03
   2.4560147e+00  -4.5283287e-03
   2.4589532e+00  -4.5745638e-03
   2.4638889e+00  -4.6528926e-03
   2.4668274e+00  -4.6857208e-03
   2.4717631e+00  -4.7416896e-03
   2.4747016e+00  -4.7624197e-03
   2.4796373e+00  -4.7985308e-03
   2.4825758e+00  -4.8057163e-03
   2.4875115e+00  -4.8189164e-03
   2.4904500e+00  -4.8122130e-03
   2.4953857e+00  -4.8022727e-03
   2.4983242e+00  -4.7834022e-03
   2.5032599e+00  -4.7537649e-03
   2.5061983e+00  -4.7224518e-03
   2.5111341e+00  -4.6719697e-03
   2.5140725e+00  -4.6271120e-03
   2.5190083e+00  -4.5537649e-03
   2.5219467e+00  -4.4978421e-03
   2.5268825e+00  -4.4060147e-03
   2.5298209e+00  -4.3391414e-03
   2.5347567e+00  -4.2301194e-03
   2.5384527e+00  -4.1269284e-03
   2.5402663e+00  -4.0755280e-03
   2.5414141e+00  -4.0423783e-03
   2.5426309e+00  -4.0073003e-03
   2.5455693e+00  -3.9144628e-03
   2.5505051e+00  -3.7599403e-03
   2.5534435e+00  -3.6603765e-03
   2.5583792e+00  -3.4951561e-03
   2.5613177e+00  -3.3892792e-03
   2.5662534e+00  -3.2130624e-03
   2.5691919e+00  -3.0954775e-03
   2.5741276e+00  -2.9014463e-03
   2.5770891e+00  -2.7793618e-03
   2.5820018e+00  -2.5762397e-03
   2.5849633e+00  -2.4488292e-03
   2.5898760e+00  -2.2370386e-03
   2.5913453e+00  -2.1638545e-03
   2.5919192e+00  -2.1347842e-03
   2.5942837e+00  -2.0178489e-03
   2.5977502e+00  -1.8466001e-03
   2.6007117e+00  -1.7046396e-03
   2.6056244e+00  -1.4660239e-03
   2.6085859e+00  -1.3188590e-03
   2.6134986e+00  -1.0737489e-03
   2.6164601e+00  -9.2644628e-04
   2.6213728e+00  -6.7962580e-04
   2.6243343e+00  -5.3110193e-04
   2.6292470e+00  -2.8266529e-04
   2.6303719e+00  -2.1972934e-04
   2.6308081e+00  -1.9403398e-04
   2.6333104e+00  -5.7615473e-05
   2.6371212e+00   1.5226125e-04
   2.6400826e+00   3.0313590e-04
   2.6449954e+00   5.5716483e-04
   2.6479568e+00   7.1083104e-04
   2.6528696e+00   9.6811065e-04
   2.6558310e+00   1.1149013e-03
   2.6607438e+00   1.3611639e-03
   2.6656795e+00   1.6011938e-03
   2.6686180e+00   1.7445064e-03
   2.6686639e+00   1.7467011e-03
   2.6687328e+00   1.7501745e-03
   2.6735537e+00   1.9906657e-03
   2.6764922e+00   2.1366299e-03
   2.6794536e+00   2.2700689e-03
   2.6843664e+00   2.4943067e-03
   2.6873278e+00   2.6188476e-03
   2.6922406e+00   2.8277319e-03
   2.6952020e+00   2.9456841e-03
   2.7001148e+00   3.1441460e-03
   2.7030762e+00   3.2500459e-03
   2.7079890e+00   3.4281910e-03
   2.7128558e+00   3.5911387e-03
   2.7157254e+00   3.6874426e-03
   2.7157943e+00   3.6899679e-03
   2.7158632e+00   3.6924472e-03
   2.7188246e+00   3.7832874e-03
   2.7237374e+00   3.9361341e-03
   2.7266988e+00   4.0109963e-03
   2.7316116e+00   4.1372360e-03
   2.7345730e+00   4.1979568e-03
   2.7394858e+00   4.3006657e-03
   2.7424472e+00   4.3475436e-03
   2.7473600e+00   4.4273416e-03
   2.7503214e+00   4.4601928e-03
   2.7552342e+00   4.5165519e-03
   2.7581956e+00   4.5355372e-03
   2.7631084e+00   4.5693297e-03
   2.7660698e+00   4.5739440e-03
   2.7709826e+00   4.5836777e-03
   2.7739440e+00   4.5737374e-03
   2.7788567e+00   4.5586318e-03
   2.7818182e+00   4.5345960e-03
   2.7867309e+00   4.4963958e-03
   2.7896924e+00   4.4585859e-03
   2.7946051e+00   4.3971763e-03
   2.7975666e+00   4.3449265e-03
   2.8024793e+00   4.2601928e-03
   2.8054408e+00   4.1958907e-03
   2.8103535e+00   4.0898072e-03
   2.8133150e+00   4.0154729e-03
   2.8182277e+00   3.8920799e-03
   2.8205234e+00   3.8224747e-03
   2.8249770e+00   3.6874426e-03
   2.8254362e+00   3.6730028e-03
   2.8261249e+00   3.6514692e-03
   2.8290634e+00   3.5512856e-03
   2.8339991e+00   3.3833104e-03
   2.8369376e+00   3.2773875e-03
   2.8418733e+00   3.1005051e-03
   2.8448118e+00   2.9891185e-03
   2.8497475e+00   2.8027778e-03
   2.8526860e+00   2.6797062e-03
   2.8576217e+00   2.4750918e-03
   2.8605601e+00   2.3502296e-03
   2.8654959e+00   2.1412672e-03
   2.8684343e+00   2.0137626e-03
   2.8733701e+00   1.8005946e-03
   2.8736226e+00   1.7874518e-03
   2.8744490e+00   1.7467011e-03
   2.8785583e+00   1.5502456e-03
   2.8812443e+00   1.4226722e-03
   2.8841827e+00   1.2871097e-03
   2.8891185e+00   1.0589968e-03
   2.8920569e+00   9.2150597e-04
   2.8969927e+00   6.9140037e-04
   2.8999311e+00   5.5496097e-04
   2.9048669e+00   3.2571855e-04
   2.9078053e+00   1.9302020e-04
   2.9127410e+00  -2.9832185e-05
   2.9139348e+00  -8.7645776e-05
   2.9161387e+00  -1.9403398e-04
   2.9188476e+00  -3.2735767e-04
   2.9206152e+00  -4.1252296e-04
   2.9235537e+00  -5.4593434e-04
   2.9284894e+00  -7.7008724e-04
   2.9314279e+00  -8.9595500e-04
   2.9363636e+00  -1.1071304e-03
   2.9393021e+00  -1.2328581e-03
   2.9442378e+00  -1.4433770e-03
   2.9471763e+00  -1.5599747e-03
   2.9521120e+00  -1.7552594e-03
   2.9550505e+00  -1.8624518e-03
   2.9599862e+00  -2.0419123e-03
   2.9608815e+00  -2.0755326e-03
   2.9624426e+00  -2.1347842e-03
   2.9657943e+00  -2.2613407e-03
   2.9678604e+00  -2.3386823e-03
   2.9707989e+00  -2.4368228e-03
   2.9757346e+00  -2.6011478e-03
   2.9786731e+00  -2.6891185e-03
   2.9836088e+00  -2.8363636e-03
   2.9865473e+00  -2.9152663e-03
   2.9914830e+00  -3.0473829e-03
   2.9944215e+00  -3.1173095e-03
   2.9993572e+00  -3.2344812e-03
   3.0023186e+00  -3.2949495e-03
   3.0072314e+00  -3.3963958e-03
   3.0101928e+00  -3.4477273e-03
   3.0151056e+00  -3.5341139e-03
   3.0180670e+00  -3.5748623e-03
   3.0229798e+00  -3.6435721e-03
   3.0259412e+00  -3.6727273e-03
   3.0308540e+00  -3.7224288e-03
   3.0338154e+00  -3.7424931e-03
   3.0387282e+00  -3.7761249e-03
   3.0416896e+00  -3.7849862e-03
   3.0466024e+00  -3.8009412e-03
   3.0495638e+00  -3.7992195e-03
   3.0544766e+00  -3.7986226e-03
   3.0574380e+00  -3.7879477e-03
   3.0623508e+00  -3.7713039e-03
   3.0653122e+00  -3.7497704e-03
   3.0702250e+00  -3.7151745e-03
   3.0731864e+00  -3.6834481e-03
   3.0780992e+00  -3.6318641e-03
   3.0810606e+00  -3.5903811e-03
   3.0859734e+00  -3.5224518e-03
   3.0889348e+00  -3.4716024e-03
   3.0938476e+00  -3.3879247e-03
   3.0968090e+00  -3.3280303e-03
   3.1017218e+00  -3.2292470e-03
   3.1046832e+00  -3.1610193e-03
   3.1095960e+00  -3.0478880e-03
   3.1125574e+00  -2.9708448e-03
   3.1174702e+00  -2.8437098e-03
   3.1204316e+00  -2.7597107e-03
   3.1253444e+00  -2.6193985e-03
   3.1283058e+00  -2.5303949e-03
   3.1332185e+00  -2.3815427e-03
   3.1378788e+00  -2.2215152e-03
   3.1404040e+00  -2.1347842e-03
   3.1408402e+00  -2.1185422e-03
   3.1410927e+00  -2.1091690e-03
   3.1440542e+00  -2.0000551e-03
   3.1489669e+00  -1.8166345e-03
   3.1519284e+00  -1.7068044e-03
   3.1568411e+00  -1.5227158e-03
   3.1598026e+00  -1.4116552e-03
   3.1647153e+00  -1.2253260e-03
   3.1676768e+00  -1.1072016e-03
   3.1725895e+00  -9.0987144e-04
   3.1755510e+00  -7.9246556e-04
   3.1804637e+00  -5.9564050e-04
   3.1834252e+00  -4.7846878e-04
   3.1883379e+00  -2.8201331e-04
   3.1896694e+00  -2.2266873e-04
   3.1903122e+00  -1.9403398e-04
   3.1926309e+00  -9.3519513e-05
   3.1962121e+00   6.4352158e-05
   3.1991736e+00   1.8710468e-04
   3.2040863e+00   3.9357668e-04
   3.2070478e+00   5.1206612e-04
   3.2119605e+00   7.1119146e-04
   3.2149219e+00   8.3055785e-04
   3.2198347e+00   1.0308563e-03
   3.2227961e+00   1.1447130e-03
   3.2277089e+00   1.3359091e-03
   3.2306703e+00   1.4434917e-03
   3.2355831e+00   1.6241919e-03
   3.2376033e+00   1.7016873e-03
   3.2387511e+00   1.7467011e-03
   3.2405418e+00   1.8155969e-03
   3.2434803e+00   1.9293320e-03
   3.2464187e+00   2.0326377e-03
   3.2513545e+00   2.2060422e-03
   3.2542929e+00   2.3003903e-03
   3.2592287e+00   2.4587006e-03
   3.2621671e+00   2.5451561e-03
   3.2671028e+00   2.6901286e-03
   3.2700413e+00   2.7682966e-03
   3.2749770e+00   2.8992883e-03
   3.2779155e+00   2.9692608e-03
   3.2828512e+00   3.0866621e-03
   3.2857897e+00   3.1469927e-03
   3.2907254e+00   3.2480716e-03
   3.2936639e+00   3.2973600e-03
   3.2985996e+00   3.3797980e-03
   3.3015381e+00   3.4194444e-03
   3.3064738e+00   3.4860193e-03
   3.3094123e+00   3.5157943e-03
   3.3143480e+00   3.5659091e-03
   3.3172865e+00   3.5866621e-03
   3.3222222e+00   3.6218090e-03
   3.3251607e+00   3.6301882e-03
   3.3300964e+00   3.6445133e-03
   3.3330349e+00   3.6401974e-03
   3.3379706e+00   3.6332645e-03
   3.3409091e+00   3.6190771e-03
   3.3458448e+00   3.5958219e-03
   3.3487833e+00   3.5703398e-03
   3.3537190e+00   3.5281451e-03
   3.3566575e+00   3.4923324e-03
   3.3615932e+00   3.4329431e-03
   3.3645317e+00   3.3875115e-03
   3.3694674e+00   3.3121901e-03
   3.3724059e+00   3.2576905e-03
   3.3773416e+00   3.1673095e-03
   3.3802801e+00   3.1043159e-03
   3.3852158e+00   2.9998852e-03
   3.3881543e+00   2.9284206e-03
   3.3930900e+00   2.8099403e-03
   3.3960285e+00   2.7319559e-03
   3.4009642e+00   2.6023875e-03
   3.4039027e+00   2.5142792e-03
   3.4088384e+00   2.3684343e-03
   3.4117769e+00   2.2738177e-03
   3.4167126e+00   2.1165611e-03
   3.4196740e+00   2.0377870e-03
   3.4245868e+00   1.9062511e-03
   3.4258035e+00   1.8505923e-03
   3.4280992e+00   1.7467011e-03
   3.4307392e+00   1.6255165e-03
   3.4324610e+00   1.5464555e-03
   3.4383609e+00   1.3766758e-03
   3.4482094e+00   1.0936685e-03
   3.4541093e+00   8.0799128e-04
   3.4639578e+00   6.8920799e-04
   3.4639578e+00   3.2892332e-04
   3.4739899e+00  -2.5093893e-05
   3.4787649e+00  -1.9403398e-04
   3.4838154e+00  -3.6965335e-04
   3.4954545e+00  -7.6954775e-04
   3.5171028e+00  -1.3792080e-03
   3.5269513e+00  -1.6592792e-03
   3.5485996e+00  -1.9522567e-03
   3.5514233e+00  -2.0269995e-03
   3.5554867e+00  -2.1347842e-03
   3.5584481e+00  -2.2143021e-03
   3.5584481e+00  -2.4866391e-03
   3.5800964e+00  -2.5053260e-03
   3.6214417e+00  -2.5534435e-03
   3.6348714e+00  -2.2715702e-03
   3.6414601e+00  -2.1347842e-03
   3.6565197e+00  -1.8158907e-03
   3.6844582e+00  -1.2123783e-03
   3.7399908e+00  -5.4222452e-04
   3.7689853e+00  -1.9403398e-04
   3.7833104e+00  -2.3953168e-05
   3.8104454e+00   2.9794536e-04
   3.8537420e+00   4.7909320e-04
   3.9364325e+00   7.9441919e-04
   3.9364325e+00   7.7910239e-04
   3.9580808e+00   7.0730257e-04
   4.0624197e+00   3.7013774e-04
   4.1057392e+00   2.9430670e-04
   4.3144169e+00  -6.6822773e-05
   4.3577365e+00  -7.9642103e-05
   4.5664141e+00  -7.8327594e-05
   4.5664141e+00  -6.5096878e-05
   4.6097107e+00  -5.7036272e-05
   5.0703857e+00   2.3585859e-05
   5.1137052e+00   2.3202479e-05
   5.5743572e+00   1.8949885e-05
   5.6176768e+00   1.6777709e-05
   6.0783287e+00  -3.7842746e-06
   6.1216483e+00  -3.3550046e-06
   6.5823003e+00  -6.1810836e-06
   6.5823003e+00   1.2975321e-06
   6.8559688e+00   5.4213728e-06
   7.0862948e+00   6.6719697e-06
   7.3599633e+00   4.1679522e-06
   7.5902663e+00   2.4983930e-06
   7.8639348e+00   2.0748646e-06
   8.0942378e+00   7.4302342e-07
   8.0942378e+00   3.9100092e-06
   8.4830579e+00   4.5012167e-06
   8.5982094e+00   6.7427916e-06
   8.9870523e+00   5.3070478e-06
   9.1021809e+00   4.7411846e-06
   9.4910239e+00   4.6884068e-06
   9.6061754e+00   4.4007805e-06
   9.9949954e+00   4.4113407e-06
   1.0110147e+01   4.2237603e-06
   1.0498967e+01   4.1920799e-06
   1.0614118e+01   4.1139118e-06
   1.1002870e+01   3.9872360e-06
   1.1117998e+01   3.9340909e-06


==> data/DARPA_Wave_Cut_1D_o1.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.6600551e+00   1.0162902e-06
  -9.5449265e+00   1.0600574e-06
  -9.1560836e+00   6.3702250e-06
  -9.0409550e+00   6.3983701e-06
  -8.6521120e+00   3.5042011e-04
  -8.5369605e+00   3.5039486e-04
  -7.0250459e+00  -4.0547750e-04
  -6.8054408e+00  -1.9403007e-04
  -6.6944215e+00  -6.5824380e-05
  -6.6362029e+00   1.3814348e-06
  -6.5210744e+00   1.4064463e-06
  -6.1322314e+00   1.5648003e-06
  -6.0170799e+00   1.6054431e-06
  -5.6282599e+00   1.7637994e-06
  -5.5131084e+00   1.8607163e-06
  -5.5131084e+00   1.8106933e-06
  -5.2394399e+00   2.0167585e-06
  -5.0091368e+00   2.1605739e-06
  -4.7354683e+00   2.4577824e-06
  -4.5051653e+00   2.7016529e-06
  -4.2314968e+00   3.2217860e-06
  -4.0011938e+00   3.6407254e-06
  -3.7275253e+00   4.3911846e-06
  -3.4971993e+00   5.6042700e-06
  -3.4971993e+00   4.9539715e-06
  -3.4538567e+00   5.8126722e-06
  -2.9932277e+00   7.4634527e-06
  -2.9499082e+00   7.8080579e-06
  -2.4892562e+00   1.1460170e-05
  -2.4459366e+00   1.1955303e-05
  -1.9852824e+00   1.6858150e-05
  -1.9636226e+00   1.7742562e-05
  -1.7332943e+00   2.7505280e-05
  -1.7332943e+00   2.6372590e-05
  -1.6899839e+00   2.8711433e-05
  -1.4813062e+00   3.9601010e-05
  -1.4379936e+00   4.1630624e-05
  -1.2293182e+00   5.1126492e-05
  -1.2076607e+00   5.4010101e-05
  -1.1033242e+00   7.3785124e-05
  -1.1033242e+00   6.9148760e-05
  -1.0600023e+00   7.9087466e-05
  -9.7733012e-01   9.8014463e-05
  -9.3400367e-01   1.0637580e-04
  -8.5133609e-01   1.2158448e-04
  -8.2966942e-01   1.2874265e-04
  -7.8833792e-01   1.4167883e-04
  -7.6666896e-01   1.4829683e-04
  -7.2534206e-01   1.6028053e-04
  -7.1450413e-01   1.6538361e-04
  -6.9384298e-01   1.7488889e-04
  -6.8300505e-01   1.8148026e-04
  -6.6234389e-01   1.9386616e-04
  -6.5150597e-01   2.0016621e-04
  -6.3084711e-01   2.1726263e-04
  -6.3084711e-01   2.1231818e-04
  -6.2000689e-01   2.2122796e-04
  -6.1509642e-01   2.2529270e-04
  -6.0425620e-01   2.3416437e-04
  -5.9934803e-01   2.3809229e-04
  -5.8850551e-01   2.4786961e-04
  -5.8359734e-01   2.5219467e-04
  -5.7275482e-01   2.6264004e-04
  -5.6784894e-01   2.6724977e-04
  -5.5700643e-01   2.7814968e-04
  -5.5210055e-01   2.8300046e-04
  -5.4125574e-01   2.9511708e-04
  -5.3634986e-01   3.0026171e-04
  -5.2550505e-01   3.1196281e-04
  -5.2060147e-01   3.1747704e-04
  -5.0975436e-01   3.3098944e-04
  -5.0485308e-01   3.3678834e-04
  -4.9400367e-01   3.5142562e-04
  -4.8910239e-01   3.5783517e-04
  -4.7825528e-01   3.7220845e-04
  -4.7335399e-01   3.7849403e-04
  -4.6792929e-01   3.8711892e-04
  -4.6547980e-01   3.9135445e-04
  -4.6005510e-01   3.9966942e-04
  -4.5760331e-01   4.0276400e-04
  -4.5217860e-01   4.1162534e-04
  -4.4972911e-01   4.1611570e-04
  -4.4430441e-01   4.2526860e-04
  -4.4185491e-01   4.2871671e-04
  -4.3643021e-01   4.3809688e-04
  -4.3398072e-01   4.4282140e-04
  -4.2855372e-01   4.5248623e-04
  -4.2610652e-01   4.5547750e-04
  -4.2067952e-01   4.6525482e-04
  -4.1823003e-01   4.6983242e-04
  -4.1280533e-01   4.7984848e-04
  -4.1035583e-01   4.8429752e-04
  -4.0492883e-01   4.9450184e-04
  -4.0248163e-01   5.0489210e-04
  -4.0248163e-01   4.9912994e-04
  -3.9950184e-01   5.1065427e-04
  -3.9460744e-01   5.1507805e-04
  -3.9162534e-01   5.2103535e-04
  -3.8673324e-01   5.3087236e-04
  -3.8375115e-01   5.3701331e-04
  -3.7885904e-01   5.4721534e-04
  -3.7587466e-01   5.5360652e-04
  -3.7098255e-01   5.6398531e-04
  -3.6800046e-01   5.7064968e-04
  -3.6310836e-01   5.8137511e-04
  -3.6012397e-01   5.8835629e-04
  -3.5523416e-01   5.9952938e-04
  -3.5224747e-01   6.0684573e-04
  -3.4735996e-01   6.1843205e-04
  -3.4437328e-01   6.2615014e-04
  -3.3948577e-01   6.3836318e-04
  -3.3649679e-01   6.4650597e-04
  -3.3160927e-01   6.5937787e-04
  -3.2862029e-01   6.6799128e-04
  -3.2373508e-01   6.8160009e-04
  -3.2074610e-01   6.9067723e-04
  -3.1586088e-01   7.0506428e-04
  -3.1286961e-01   7.1462351e-04
  -3.0798669e-01   7.2974518e-04
  -3.0499311e-01   7.3989210e-04
  -3.0011249e-01   7.5595960e-04
  -2.9711662e-01   7.6666896e-04
  -2.9223600e-01   7.8359734e-04
  -2.8924242e-01   7.9490817e-04
  -2.8436180e-01   8.1275482e-04
  -2.8136593e-01   8.2469927e-04
  -2.7648760e-01   8.4351469e-04
  -2.7348944e-01   8.5611800e-04
  -2.6861341e-01   8.7594353e-04
  -2.6561295e-01   8.8920569e-04
  -2.6073921e-01   9.1008264e-04
  -2.5773646e-01   9.2407713e-04
  -2.5286501e-01   9.4598944e-04
  -2.4985996e-01   9.6084940e-04
  -2.4498852e-01   9.8411616e-04
  -2.4198347e-01   9.9962810e-04
  -2.3711433e-01   1.0242723e-03
  -2.3410698e-01   1.0402778e-03
  -2.2924013e-01   1.0657484e-03
  -2.2622911e-01   1.0825207e-03
  -2.2136547e-01   1.1092355e-03
  -2.1835262e-01   1.1268457e-03
  -2.1349105e-01   1.1548370e-03
  -2.1047590e-01   1.1733494e-03
  -2.0561639e-01   1.2024587e-03
  -2.0259871e-01   1.2221832e-03
  -1.9774174e-01   1.2529591e-03
  -1.9472153e-01   1.2741230e-03
  -1.8986708e-01   1.3068985e-03
  -1.8684412e-01   1.3297888e-03
  -1.8199265e-01   1.3650000e-03
  -1.7896671e-01   1.3900046e-03
  -1.7411800e-01   1.4281956e-03
  -1.7108907e-01   1.4557208e-03
  -1.6624334e-01   1.4974357e-03
  -1.6321143e-01   1.5280188e-03
  -1.5836869e-01   1.5739141e-03
  -1.5353030e-01   1.6250023e-03
  -1.5239348e-01   1.6378329e-03
  -1.5112489e-01   1.6520638e-03
  -1.5049426e-01   1.6592424e-03
  -1.5012075e-01   1.6635216e-03
  -1.4565909e-01   1.7141942e-03
  -1.4261961e-01   1.7500275e-03
  -1.3957736e-01   1.7867355e-03
  -1.3474495e-01   1.8425826e-03
  -1.3169881e-01   1.8802847e-03
  -1.2687029e-01   1.9374128e-03
  -1.2382048e-01   1.9764646e-03
  -1.1899587e-01   2.0357117e-03
  -1.1594238e-01   2.0760675e-03
  -1.1112121e-01   2.1370592e-03
  -1.0806336e-01   2.1786226e-03
  -1.0324656e-01   2.2411042e-03
  -1.0018388e-01   2.2842149e-03
  -9.5372130e-02   2.3485078e-03
  -9.2304178e-02   2.3932277e-03
  -8.7497475e-02   2.4592746e-03
  -8.4424242e-02   2.5054637e-03
  -7.9623049e-02   2.5731405e-03
  -7.6544077e-02   2.6211433e-03
  -7.1748393e-02   2.6903581e-03
  -6.8663453e-02   2.7391414e-03
  -6.3873967e-02   2.8099862e-03
  -6.0782140e-02   2.8579660e-03
  -5.5999311e-02   2.9286042e-03
  -5.2900367e-02   2.9770202e-03
  -4.8124885e-02   3.0463269e-03
  -4.5018365e-02   3.0969467e-03
  -4.0250230e-02   3.1665519e-03
  -3.7135904e-02   3.2207759e-03
  -3.2375803e-02   3.2922635e-03
  -2.7626033e-02   3.3668733e-03
  -2.4501148e-02   3.4254591e-03
  -2.0379431e-02   3.4940771e-03
  -1.9799128e-02   3.5040404e-03
  -1.9760698e-02   3.5047062e-03
  -1.6626745e-02   3.5621442e-03
  -1.3485308e-02   3.6150597e-03
  -8.7522268e-03   3.6915289e-03
  -5.6004591e-03   3.7396694e-03
  -8.7775023e-04   3.8081267e-03
   2.2852112e-03   3.8509412e-03
   6.9967401e-03   3.9109734e-03
   1.0171717e-02   3.9478421e-03
   1.4871212e-02   3.9988751e-03
   1.8059550e-02   4.0277089e-03
   2.2745638e-02   4.0668962e-03
   2.5946970e-02   4.0884986e-03
   3.0620064e-02   4.1175849e-03
   3.3832645e-02   4.1315886e-03
   3.8494720e-02   4.1500230e-03
   4.1721074e-02   4.1507117e-03
   4.6369146e-02   4.1519513e-03
   4.9612948e-02   4.1402893e-03
   5.4243572e-02   4.1263315e-03
   5.7504591e-02   4.1021579e-03
   6.2117998e-02   4.0718549e-03
   6.5397383e-02   4.0312443e-03
   6.9992195e-02   3.9801423e-03
   7.3290634e-02   3.9231635e-03
   7.7866621e-02   3.8525482e-03
   8.1183655e-02   3.7797521e-03
   8.5741047e-02   3.6892562e-03
   8.9078512e-02   3.6000918e-03
   9.3615473e-02   3.4853765e-03
   9.6975666e-02   3.3741736e-03
   1.0147314e-01   3.2301194e-03
   1.0148577e-01   3.2297062e-03
   1.0148990e-01   3.2295684e-03
   1.0236685e-01   3.1928834e-03
   1.0487351e-01   3.0911616e-03
   1.0936433e-01   2.9267447e-03
   1.1277227e-01   2.7794995e-03
   1.1723875e-01   2.6030073e-03
   1.2067195e-01   2.4408402e-03
   1.2511318e-01   2.2461065e-03
   1.2857163e-01   2.0728466e-03
   1.3298760e-01   1.8665083e-03
   1.3647130e-01   1.6828558e-03
   1.4086203e-01   1.4661708e-03
   1.4337006e-01   1.3066827e-03
   1.4680762e-01   1.1032805e-03
   1.4773554e-01   1.0451171e-03
   1.4873646e-01   9.7814968e-04
   1.5226791e-01   7.3779385e-04
   1.5661111e-01   4.6225895e-04
   1.6016598e-01   2.2338774e-04
   1.6448554e-01  -5.8005969e-05
   1.6806635e-01  -2.9764922e-04
   1.7236019e-01  -5.7156336e-04
   1.7441368e-01  -7.3320707e-04
   1.7804867e-01  -9.9512856e-04
   1.7868274e-01  -1.0441070e-03
   1.8023485e-01  -1.1692746e-03
   1.8386226e-01  -1.4600528e-03
   1.8810950e-01  -1.7940863e-03
   1.9175872e-01  -2.0661410e-03
   1.9598439e-01  -2.3739899e-03
   2.0019238e-01  -2.6750689e-03
   2.0379178e-01  -2.9587006e-03
   2.0385927e-01  -2.9643710e-03
   2.0537741e-01  -3.0945592e-03
   2.0787259e-01  -3.3045455e-03
   2.0804844e-01  -3.3196511e-03
   2.1173439e-01  -3.6387052e-03
   2.1543526e-01  -3.9260560e-03
   2.1960973e-01  -4.2569100e-03
   2.2332048e-01  -4.5353765e-03
   2.2748531e-01  -4.8377870e-03
   2.2867011e-01  -4.9420110e-03
   2.3206152e-01  -5.2067723e-03
   2.3283287e-01  -5.2707071e-03
   2.3536042e-01  -5.4853765e-03
   2.3907254e-01  -5.7700872e-03
   2.4323691e-01  -6.0991506e-03
   2.4693756e-01  -6.3546373e-03
   2.5111341e-01  -6.6436639e-03
   2.5530762e-01  -6.9152433e-03
   2.5838843e-01  -7.1410698e-03
   2.5898990e-01  -7.1870983e-03
   2.6033976e-01  -7.2850321e-03
   2.6187557e-01  -7.3955234e-03
   2.6320937e-01  -7.4926538e-03
   2.6686639e-01  -7.7553489e-03
   2.7049816e-01  -7.9788108e-03
   2.7474518e-01  -8.2485537e-03
   2.7834481e-01  -8.4403122e-03
   2.8262167e-01  -8.6690083e-03
   2.8692608e-01  -8.8742654e-03
   2.9040174e-01  -9.0662534e-03
   2.9049816e-01  -9.0717172e-03
   2.9437557e-01  -9.2652433e-03
   2.9471763e-01  -9.2832874e-03
   2.9483471e-01  -9.2895776e-03
   2.9837695e-01  -9.4714876e-03
   3.0188476e-01  -9.6166437e-03
   3.0625574e-01  -9.8077824e-03
   3.0972681e-01  -9.9210285e-03
   3.1413453e-01  -1.0073921e-02
   3.1757346e-01  -1.0156267e-02
   3.2201331e-01  -1.0274151e-02
   3.2542241e-01  -1.0330808e-02
   3.2989210e-01  -1.0413728e-02
   3.3327594e-01  -1.0447130e-02
   3.3777089e-01  -1.0497268e-02
   3.4113636e-01  -1.0507185e-02
   3.4564738e-01  -1.0524610e-02
   3.4900138e-01  -1.0507874e-02
   3.5352617e-01  -1.0493618e-02
   3.5687557e-01  -1.0448232e-02
   3.6140266e-01  -1.0397773e-02
   3.6475436e-01  -1.0323875e-02
   3.6927916e-01  -1.0241253e-02
   3.7264004e-01  -1.0138545e-02
   3.7715565e-01  -1.0023577e-02
   3.8053260e-01  -9.8936639e-03
   3.8503214e-01  -9.7412994e-03
   3.8843205e-01  -9.5863177e-03
   3.9290634e-01  -9.4024105e-03
   3.9633609e-01  -9.2201791e-03
   4.0078053e-01  -9.0036042e-03
   4.0424472e-01  -8.8003214e-03
   4.0865473e-01  -8.5613177e-03
   4.1215794e-01  -8.3348485e-03
   4.1652893e-01  -8.0684573e-03
   4.1848714e-01  -7.9257576e-03
   4.2064738e-01  -7.7597796e-03
   4.2203168e-01  -7.6512167e-03
   4.2440312e-01  -7.4769054e-03
   4.2798898e-01  -7.1874885e-03
   4.3227732e-01  -6.8644169e-03
   4.3590450e-01  -6.5740129e-03
   4.4015152e-01  -6.2535813e-03
   4.4382002e-01  -5.9547750e-03
   4.4802571e-01  -5.6287190e-03
   4.5033058e-01  -5.4212121e-03
   4.5209137e-01  -5.2533747e-03
   4.5403581e-01  -5.0684114e-03
   4.5589761e-01  -4.8984619e-03
   4.5963958e-01  -4.5513774e-03
   4.6377181e-01  -4.1750459e-03
   4.6753903e-01  -3.8430211e-03
   4.7164601e-01  -3.4915289e-03
   4.7489899e-01  -3.1971534e-03
   4.7727502e-01  -2.9701331e-03
   4.7867998e-01  -2.8322314e-03
   4.7952020e-01  -2.7522957e-03
   4.8330808e-01  -2.3952250e-03
   4.8739440e-01  -2.0102388e-03
   4.9118228e-01  -1.6799128e-03
   4.9526630e-01  -1.3297153e-03
   4.9861800e-01  -1.0321740e-03
   5.0086777e-01  -8.2244261e-04
   5.0239669e-01  -6.7765381e-04
   5.0314050e-01  -6.0769054e-04
   5.0689624e-01  -2.7487833e-04
   5.1101469e-01   9.5985767e-05
   5.1473829e-01   3.9009183e-04
   5.1888889e-01   7.1162075e-04
   5.2266299e-01   1.0020500e-03
   5.2491506e-01   1.1859803e-03
   5.2633150e-01   1.3045523e-03
   5.2676079e-01   1.3401377e-03
   5.3036961e-01   1.6112787e-03
   5.3463499e-01   1.9385927e-03
   5.3816116e-01   2.1565978e-03
   5.4250689e-01   2.4349862e-03
   5.4593893e-01   2.6305096e-03
   5.5037879e-01   2.8858815e-03
   5.5203168e-01   2.9873049e-03
   5.5221534e-01   2.9983471e-03
   5.5535124e-01   3.1682966e-03
   5.5825069e-01   3.3405188e-03
   5.6145087e-01   3.4766988e-03
   5.6612259e-01   3.7055326e-03
   5.6919192e-01   3.8040863e-03
   5.7399449e-01   3.9911157e-03
   5.7692149e-01   4.0528466e-03
   5.8186410e-01   4.1981635e-03
   5.8464876e-01   4.2367769e-03
   5.8973600e-01   4.3499541e-03
   5.9237144e-01   4.3744490e-03
   5.9553260e-01   4.4328972e-03
   5.9595730e-01   4.4409780e-03
   5.9760790e-01   4.4716024e-03
   6.0011019e-01   4.4747016e-03
   6.0547980e-01   4.5289945e-03
   6.0784206e-01   4.5067034e-03
   6.1335170e-01   4.4990358e-03
   6.1554408e-01   4.4616850e-03
   6.2122360e-01   4.4002296e-03
   6.2324839e-01   4.3521350e-03
   6.2909550e-01   4.2418733e-03
   6.3518595e-01   4.0786731e-03
   6.3581267e-01   4.0592516e-03
   6.3696970e-01   4.0237144e-03
   6.4263085e-01   3.8221763e-03
   6.4446281e-01   3.7536501e-03
   6.4484160e-01   3.7397842e-03
   6.5123508e-01   3.4638200e-03
   6.5271579e-01   3.4043388e-03
   6.5414371e-01   3.3434114e-03
   6.6058999e-01   3.0461203e-03
   6.6189394e-01   2.9868228e-03
   6.6846648e-01   2.6695133e-03
   6.6965335e-01   2.6129477e-03
   6.7634068e-01   2.2721671e-03
   6.7742654e-01   2.2200895e-03
   6.8421717e-01   1.8707897e-03
   6.8521350e-01   1.8185193e-03
   6.9209366e-01   1.4528719e-03
   6.9210285e-01   1.4523095e-03
   6.9488062e-01   1.2876125e-03
   6.9910239e-01   1.0379591e-03
   6.9997245e-01   9.9050505e-04
   7.0083792e-01   9.4626492e-04
   7.0784894e-01   5.6162764e-04
   7.0867769e-01   5.2067034e-04
   7.1572544e-01   1.4559481e-04
   7.1653581e-01   1.0819927e-04
   7.2360422e-01  -2.3977732e-04
   7.2441230e-01  -2.7704775e-04
   7.3148072e-01  -6.1503903e-04
   7.3176309e-01  -6.2932736e-04
   7.3462351e-01  -7.8241047e-04
   7.3880624e-01  -1.0044743e-03
   7.3935721e-01  -1.0320868e-03
   7.4020661e-01  -1.0700689e-03
   7.4723370e-01  -1.4055303e-03
   7.4812902e-01  -1.4437649e-03
   7.5511019e-01  -1.7630005e-03
   7.5605831e-01  -1.7998072e-03
   7.6298669e-01  -2.0860262e-03
   7.6399908e-01  -2.1218182e-03
   7.7086318e-01  -2.3830119e-03
   7.7189394e-01  -2.4226814e-03
   7.7685950e-01  -2.6308770e-03
   7.7867769e-01  -2.7103535e-03
   7.7873737e-01  -2.7128099e-03
   7.7990817e-01  -2.7577594e-03
   7.8661157e-01  -3.0252755e-03
   7.8785354e-01  -3.0684114e-03
   7.9448577e-01  -3.3097107e-03
   7.9579660e-01  -3.3511708e-03
   8.0235996e-01  -3.5692608e-03
   8.0375803e-01  -3.6097567e-03
   8.1023416e-01  -3.8000230e-03
   8.1171947e-01  -3.8370523e-03
   8.1810836e-01  -3.9977961e-03
   8.1967860e-01  -4.0351240e-03
   8.2598255e-01  -4.1892792e-03
   8.2762167e-01  -4.2278466e-03
   8.3362029e-01  -4.3723370e-03
   8.3383150e-01  -4.3773646e-03
   8.3385675e-01  -4.3780073e-03
   8.3457759e-01  -4.3939853e-03
   8.3556474e-01  -4.4155418e-03
   8.4173095e-01  -4.5365702e-03
   8.4351699e-01  -4.5678375e-03
   8.4960285e-01  -4.6582874e-03
   8.5146235e-01  -4.6821855e-03
   8.5747704e-01  -4.7455234e-03
   8.5940312e-01  -4.7622819e-03
   8.6535124e-01  -4.7998163e-03
   8.6734160e-01  -4.8084022e-03
   8.7322544e-01  -4.8185950e-03
   8.7527778e-01  -4.8185032e-03
   8.8109963e-01  -4.8057392e-03
   8.8320478e-01  -4.7968779e-03
   8.8897153e-01  -4.7610422e-03
   8.9113407e-01  -4.7416896e-03
   8.9684573e-01  -4.6793388e-03
   8.9905877e-01  -4.6493572e-03
   9.0471993e-01  -4.5639348e-03
   9.0697658e-01  -4.5225895e-03
   9.1259412e-01  -4.4113407e-03
   9.1489210e-01  -4.3554408e-03
   9.2046832e-01  -4.2101928e-03
   9.2049357e-01  -4.2093434e-03
   9.2131084e-01  -4.1839761e-03
   9.2283517e-01  -4.1367309e-03
   9.2834022e-01  -3.9650597e-03
   9.3072314e-01  -3.8842746e-03
   9.3621442e-01  -3.6997704e-03
   9.3863177e-01  -3.6119835e-03
   9.4408861e-01  -3.4147612e-03
   9.4653811e-01  -3.3152663e-03
   9.5196281e-01  -3.0964187e-03
   9.5444444e-01  -2.9904959e-03
   9.5983701e-01  -2.7631084e-03
   9.6234848e-01  -2.6480487e-03
   9.6771120e-01  -2.4001377e-03
   9.6983242e-01  -2.2785468e-03
   9.7127870e-01  -2.1959917e-03
   9.7237603e-01  -2.1320707e-03
   9.7558540e-01  -1.9493159e-03
   9.7815197e-01  -1.7973163e-03
   9.8345960e-01  -1.4907300e-03
   9.8604913e-01  -1.3366690e-03
   9.9133379e-01  -1.0322521e-03
   9.9394628e-01  -8.7475666e-04
   9.9920799e-01  -5.6725207e-04
   1.0022796e+00  -3.5405877e-04
   1.0039302e+00  -2.3655877e-04
   1.0049174e+00  -1.6386019e-04
   1.0070822e+00  -9.6973600e-06
   1.0097360e+00   1.8900275e-04
   1.0149564e+00   5.6210744e-04
   1.0176263e+00   7.5059458e-04
   1.0228306e+00   1.1010354e-03
   1.0255165e+00   1.2993985e-03
   1.0307048e+00   1.6582438e-03
   1.0313384e+00   1.7118871e-03
   1.0313613e+00   1.7141391e-03
   1.0340358e+00   1.9370707e-03
   1.0385790e+00   2.2928489e-03
   1.0412902e+00   2.4992883e-03
   1.0464532e+00   2.8766988e-03
   1.0491781e+00   3.0846189e-03
   1.0543274e+00   3.4480946e-03
   1.0565702e+00   3.6279155e-03
   1.0569307e+00   3.6612718e-03
   1.0593044e+00   3.8634068e-03
   1.0622016e+00   4.0942608e-03
   1.0649472e+00   4.3056015e-03
   1.0700758e+00   4.6920110e-03
   1.0728306e+00   4.8957989e-03
   1.0779522e+00   5.2485078e-03
   1.0820914e+00   5.5453857e-03
   1.0828260e+00   5.6070018e-03
   1.0848577e+00   5.7694674e-03
   1.0858264e+00   5.8435491e-03
   1.0885996e+00   6.0426997e-03
   1.0937006e+00   6.4050505e-03
   1.0964807e+00   6.5840220e-03
   1.1015748e+00   6.9090680e-03
   1.1066575e+00   7.2003444e-03
   1.1094490e+00   7.3841368e-03
   1.1123278e+00   7.5520891e-03
   1.1129752e+00   7.5918044e-03
   1.1145248e+00   7.6853994e-03
   1.1173232e+00   7.8539256e-03
   1.1201286e+00   7.9944904e-03
   1.1251974e+00   8.2578742e-03
   1.1280073e+00   8.3742654e-03
   1.1330716e+00   8.5941001e-03
   1.1358884e+00   8.6874656e-03
   1.1409481e+00   8.8637282e-03
   1.1437695e+00   8.9346648e-03
   1.1488223e+00   9.0660239e-03
   1.1516483e+00   9.1128788e-03
   1.1566965e+00   9.2043159e-03
   1.1595271e+00   9.2171488e-03
   1.1645707e+00   9.2584022e-03
   1.1674059e+00   9.2338613e-03
   1.1724449e+00   9.2232553e-03
   1.1752847e+00   9.1631543e-03
   1.1803191e+00   9.0998852e-03
   1.1831635e+00   9.0061754e-03
   1.1881933e+00   8.8834022e-03
   1.1910422e+00   8.7542470e-03
   1.1960698e+00   8.5684114e-03
   1.1989210e+00   8.4095730e-03
   1.2039440e+00   8.1687787e-03
   1.2067998e+00   7.9806244e-03
   1.2118182e+00   7.6862029e-03
   1.2122796e+00   7.6451791e-03
   1.2133770e+00   7.5599403e-03
   1.2172934e+00   7.2655188e-03
   1.2196924e+00   7.0640266e-03
   1.2225574e+00   6.8234848e-03
   1.2275666e+00   6.4266299e-03
   1.2304339e+00   6.1631084e-03
   1.2354408e+00   5.7494720e-03
   1.2354431e+00   5.7493572e-03
   1.2366598e+00   5.6202709e-03
   1.2404454e+00   5.2358815e-03
   1.2433173e+00   4.9304867e-03
   1.2461892e+00   4.6481864e-03
   1.2511915e+00   4.1742195e-03
   1.2522130e+00   4.0540634e-03
   1.2557989e+00   3.6802571e-03
   1.2572107e+00   3.5236915e-03
   1.2590657e+00   3.3113177e-03
   1.2619444e+00   3.0142792e-03
   1.2669399e+00   2.4909780e-03
   1.2719330e+00   1.9712397e-03
   1.2737052e+00   1.7712282e-03
   1.2739532e+00   1.7401056e-03
   1.2748140e+00   1.6393434e-03
   1.2798049e+00   1.0777893e-03
   1.2826882e+00   7.7567493e-04
   1.2876791e+00   2.8054867e-04
   1.2903329e+00   1.6117218e-06
   1.2905647e+00  -2.3892792e-05
   1.2921143e+00  -2.0025620e-04
   1.2949197e+00  -5.0843205e-04
   1.2955510e+00  -5.7967401e-04
   1.2984389e+00  -8.8748852e-04
   1.3013269e+00  -1.1566139e-03
   1.3063131e+00  -1.6298485e-03
   1.3073577e+00  -1.7379959e-03
   1.3116093e+00  -2.1405418e-03
   1.3123416e+00  -2.2155165e-03
   1.3141873e+00  -2.3997245e-03
   1.3170799e+00  -2.6454316e-03
   1.3220615e+00  -3.1106290e-03
   1.3249564e+00  -3.3347337e-03
   1.3299357e+00  -3.7282140e-03
   1.3306244e+00  -3.7871901e-03
   1.3342883e+00  -4.0807622e-03
   1.3356038e+00  -4.1913682e-03
   1.3378122e+00  -4.3687328e-03
   1.3407094e+00  -4.5628788e-03
   1.3456864e+00  -4.9312672e-03
   1.3485859e+00  -5.0915748e-03
   1.3535606e+00  -5.3933196e-03
   1.3564624e+00  -5.5412305e-03
   1.3614348e+00  -5.7988522e-03
   1.3621327e+00  -5.8335859e-03
   1.3657530e+00  -6.0209596e-03
   1.3671028e+00  -6.0930211e-03
   1.3693090e+00  -6.1974977e-03
   1.3722153e+00  -6.3025941e-03
   1.3771832e+00  -6.5132231e-03
   1.3800895e+00  -6.5908173e-03
   1.3850597e+00  -6.7499770e-03
   1.3879660e+00  -6.8025712e-03
   1.3929339e+00  -6.9173324e-03
   1.3958425e+00  -6.9460744e-03
   1.4008081e+00  -7.0201791e-03
   1.4037190e+00  -7.0252984e-03
   1.4086823e+00  -7.0570707e-03
   1.4115932e+00  -7.0391644e-03
   1.4165565e+00  -7.0303719e-03
   1.4194697e+00  -6.9897842e-03
   1.4244307e+00  -6.9426768e-03
   1.4273462e+00  -6.8790404e-03
   1.4323072e+00  -6.7913453e-03
   1.4352204e+00  -6.7071625e-03
   1.4401814e+00  -6.5795684e-03
   1.4430969e+00  -6.4725666e-03
   1.4480556e+00  -6.3102388e-03
   1.4530119e+00  -6.1009412e-03
   1.4537236e+00  -6.0666437e-03
   1.4547153e+00  -6.0198118e-03
   1.4559298e+00  -5.9612718e-03
   1.4562902e+00  -5.9424013e-03
   1.4608861e+00  -5.7080579e-03
   1.4638039e+00  -5.5618228e-03
   1.4667241e+00  -5.4067034e-03
   1.4716781e+00  -5.1410698e-03
   1.4745983e+00  -4.9816345e-03
   1.4795546e+00  -4.7080808e-03
   1.4845064e+00  -4.4174931e-03
   1.4874288e+00  -4.2333333e-03
   1.4895730e+00  -4.0788108e-03
   1.4896120e+00  -4.0759412e-03
   1.4923806e+00  -3.8771579e-03
   1.4953030e+00  -3.6719467e-03
   1.4982254e+00  -3.4761249e-03
   1.5031772e+00  -3.1224518e-03
   1.5061019e+00  -2.9296373e-03
   1.5110514e+00  -2.5931129e-03
   1.5155326e+00  -2.2616070e-03
   1.5171511e+00  -2.1378719e-03
   1.5184573e+00  -2.0366368e-03
   1.5189279e+00  -1.9988889e-03
   1.5218526e+00  -1.7769008e-03
   1.5268021e+00  -1.3779454e-03
   1.5297268e+00  -1.1745569e-03
   1.5346763e+00  -8.1459366e-04
   1.5396258e+00  -4.5618687e-04
   1.5425505e+00  -2.4235078e-04
   1.5430716e+00  -1.9700092e-04
   1.5432943e+00  -1.7776354e-04
   1.5475000e+00   1.6045569e-04
   1.5504247e+00   3.8551423e-04
   1.5533517e+00   5.8664830e-04
   1.5582989e+00   9.4379936e-04
   1.5612282e+00   1.1347429e-03
   1.5661754e+00   1.4677135e-03
   1.5687374e+00   1.6588200e-03
   1.5698944e+00   1.7438774e-03
   1.5716667e+00   1.8714233e-03
   1.5740496e+00   2.0498852e-03
   1.5769789e+00   2.2446396e-03
   1.5819238e+00   2.5854683e-03
   1.5848531e+00   2.7572773e-03
   1.5897980e+00   3.0561983e-03
   1.5927273e+00   3.2143251e-03
   1.5976722e+00   3.4878558e-03
   1.5997842e+00   3.6150826e-03
   1.6009642e+00   3.6847567e-03
   1.6027158e+00   3.7866162e-03
   1.6055487e+00   3.9551423e-03
   1.6084780e+00   4.1020891e-03
   1.6134229e+00   4.3546143e-03
   1.6163545e+00   4.4855142e-03
   1.6212971e+00   4.7099174e-03
   1.6242287e+00   4.8212810e-03
   1.6291713e+00   5.0114096e-03
   1.6321028e+00   5.1029385e-03
   1.6370455e+00   5.2589991e-03
   1.6399793e+00   5.3414601e-03
   1.6449197e+00   5.4833563e-03
   1.6482599e+00   5.5682048e-03
   1.6505762e+00   5.6257117e-03
   1.6511938e+00   5.6412994e-03
   1.6527961e+00   5.6823921e-03
   1.6557277e+00   5.7353535e-03
   1.6606703e+00   5.8261249e-03
   1.6636042e+00   5.8602617e-03
   1.6685445e+00   5.9203398e-03
   1.6714784e+00   5.9330349e-03
   1.6764187e+00   5.9566345e-03
   1.6793549e+00   5.9491965e-03
   1.6842929e+00   5.9393021e-03
   1.6872291e+00   5.9151515e-03
   1.6921694e+00   5.8786501e-03
   1.6951033e+00   5.8339532e-03
   1.7000436e+00   5.7634068e-03
   1.7017723e+00   5.7242883e-03
   1.7063154e+00   5.6259183e-03
   1.7067103e+00   5.6169192e-03
   1.7079178e+00   5.5889118e-03
   1.7108540e+00   5.5064738e-03
   1.7157920e+00   5.3681589e-03
   1.7187282e+00   5.2742195e-03
   1.7236662e+00   5.1168962e-03
   1.7266047e+00   5.0122130e-03
   1.7315404e+00   4.8378099e-03
   1.7344789e+00   4.7182736e-03
   1.7394169e+00   4.5174472e-03
   1.7423531e+00   4.3922176e-03
   1.7472911e+00   4.1812213e-03
   1.7502273e+00   4.0437098e-03
   1.7551653e+00   3.8187787e-03
   1.7557392e+00   3.7863636e-03
   1.7575620e+00   3.6853535e-03
   1.7606749e+00   3.5140725e-03
   1.7630395e+00   3.3853306e-03
   1.7659780e+00   3.2265152e-03
   1.7709137e+00   2.9581497e-03
   1.7738522e+00   2.8014233e-03
   1.7787902e+00   2.5333333e-03
   1.7817287e+00   2.3791322e-03
   1.7866644e+00   2.1173554e-03
   1.7887580e+00   1.9916506e-03
   1.7929224e+00   1.7447360e-03
   1.7936938e+00   1.6955280e-03
   1.7945386e+00   1.6422016e-03
   1.7974770e+00   1.4665611e-03
   1.8024128e+00   1.1673829e-03
   1.8053535e+00   9.9965565e-04
   1.8102870e+00   7.1139807e-04
   1.8132277e+00   5.5540404e-04
   1.8181612e+00   2.8894169e-04
   1.8211019e+00   1.2426905e-04
   1.8260376e+00  -1.4605647e-04
   1.8261501e+00  -1.5318388e-04
   1.8268365e+00  -1.9591736e-04
   1.8310836e+00  -4.4498852e-04
   1.8339118e+00  -6.0899679e-04
   1.8368526e+00  -7.6667355e-04
   1.8417860e+00  -1.0337420e-03
   1.8447268e+00  -1.1764027e-03
   1.8496602e+00  -1.4187856e-03
   1.8526010e+00  -1.5482530e-03
   1.8575344e+00  -1.7679867e-03
   1.8624679e+00  -2.0029063e-03
   1.8652273e+00  -2.1338361e-03
   1.8652778e+00  -2.1365748e-03
   1.8654109e+00  -2.1432576e-03
   1.8703421e+00  -2.3732782e-03
   1.8732851e+00  -2.5079201e-03
   1.8762259e+00  -2.6250000e-03
   1.8811593e+00  -2.8244490e-03
   1.8841001e+00  -2.9306015e-03
   1.8890335e+00  -3.1111570e-03
   1.8919766e+00  -3.2033976e-03
   1.8969077e+00  -3.3606290e-03
   1.8998508e+00  -3.4380165e-03
   1.9047842e+00  -3.5702479e-03
   1.9077250e+00  -3.6397842e-03
   1.9126584e+00  -3.7585859e-03
   1.9155992e+00  -3.8219697e-03
   1.9205326e+00  -3.9306015e-03
   1.9233976e+00  -3.9858586e-03
   1.9280096e+00  -4.0771809e-03
   1.9283310e+00  -4.0836547e-03
   1.9284068e+00  -4.0851699e-03
   1.9313499e+00  -4.1294995e-03
   1.9362810e+00  -4.2059229e-03
   1.9392241e+00  -4.2363177e-03
   1.9441552e+00  -4.2890955e-03
   1.9470983e+00  -4.3068871e-03
   1.9520317e+00  -4.3386823e-03
   1.9549747e+00  -4.3436639e-03
   1.9599059e+00  -4.3534435e-03
   1.9628489e+00  -4.3457300e-03
   1.9677801e+00  -4.3339532e-03
   1.9707231e+00  -4.3141873e-03
   1.9756543e+00  -4.2826217e-03
   1.9785973e+00  -4.2498163e-03
   1.9835285e+00  -4.1964187e-03
   1.9884596e+00  -4.1190312e-03
   1.9895661e+00  -4.1012626e-03
   1.9910813e+00  -4.0770661e-03
   1.9914050e+00  -4.0716942e-03
   1.9915588e+00  -4.0684573e-03
   1.9963338e+00  -3.9717860e-03
   1.9992792e+00  -3.9123278e-03
   2.0022222e+00  -3.8449495e-03
   2.0071534e+00  -3.7318182e-03
   2.0100987e+00  -3.6570018e-03
   2.0150275e+00  -3.5316575e-03
   2.0179729e+00  -3.4500689e-03
   2.0229017e+00  -3.3134757e-03
   2.0258471e+00  -3.2233242e-03
   2.0307759e+00  -3.0732323e-03
   2.0337213e+00  -2.9779385e-03
   2.0386524e+00  -2.8185950e-03
   2.0415955e+00  -2.7195822e-03
   2.0465266e+00  -2.5540404e-03
   2.0494720e+00  -2.4401056e-03
   2.0544008e+00  -2.2525046e-03
   2.0561983e+00  -2.1717378e-03
   2.0569789e+00  -2.1362075e-03
   2.0591437e+00  -2.0404568e-03
   2.0622750e+00  -1.9018365e-03
   2.0652204e+00  -1.7755510e-03
   2.0701492e+00  -1.5633035e-03
   2.0730946e+00  -1.4352984e-03
   2.0780257e+00  -1.2217723e-03
   2.0809711e+00  -1.0971327e-03
   2.0858999e+00  -8.8836547e-04
   2.0888453e+00  -7.6694215e-04
   2.0937741e+00  -5.6385904e-04
   2.0987029e+00  -3.3345730e-04
   2.1010285e+00  -2.2272452e-04
   2.1016070e+00  -1.9538315e-04
   2.1016483e+00  -1.9323278e-04
   2.1018044e+00  -1.8517700e-04
   2.1065771e+00   4.8524334e-05
   2.1095225e+00   1.9147681e-04
   2.1124702e+00   3.2490129e-04
   2.1173967e+00   5.4881084e-04
   2.1203444e+00   6.7718090e-04
   2.1252732e+00   8.9463728e-04
   2.1282185e+00   1.0139118e-03
   2.1331474e+00   1.2157415e-03
   2.1360927e+00   1.3339784e-03
   2.1410216e+00   1.5296051e-03
   2.1442631e+00   1.6718136e-03
   2.1459343e+00   1.7454247e-03
   2.1472084e+00   1.8022314e-03
   2.1488958e+00   1.8780303e-03
   2.1518434e+00   1.9967769e-03
   2.1567700e+00   2.1982346e-03
   2.1597176e+00   2.3047750e-03
   2.1646465e+00   2.4854454e-03
   2.1675918e+00   2.5835629e-03
   2.1725207e+00   2.7497475e-03
   2.1754660e+00   2.8370753e-03
   2.1803949e+00   2.9856520e-03
   2.1833425e+00   3.0606061e-03
   2.1882691e+00   3.1886364e-03
   2.1912167e+00   3.2560606e-03
   2.1961433e+00   3.3710055e-03
   2.1990909e+00   3.4326905e-03
   2.2040197e+00   3.5381772e-03
   2.2088407e+00   3.6316116e-03
   2.2117401e+00   3.6862489e-03
   2.2117860e+00   3.6871671e-03
   2.2118939e+00   3.6892792e-03
   2.2148393e+00   3.7330808e-03
   2.2197681e+00   3.8088843e-03
   2.2227158e+00   3.8390725e-03
   2.2276423e+00   3.8918503e-03
   2.2305900e+00   3.9097337e-03
   2.2355165e+00   3.9420340e-03
   2.2384642e+00   3.9471993e-03
   2.2433907e+00   3.9575987e-03
   2.2463384e+00   3.9500459e-03
   2.2512672e+00   3.9387971e-03
   2.2542149e+00   3.9193297e-03
   2.2591414e+00   3.8886364e-03
   2.2620891e+00   3.8564738e-03
   2.2670156e+00   3.8044307e-03
   2.2719421e+00   3.7292929e-03
   2.2744284e+00   3.6905647e-03
   2.2746947e+00   3.6863177e-03
   2.2748898e+00   3.6831497e-03
   2.2798163e+00   3.5865473e-03
   2.2827640e+00   3.5288108e-03
   2.2857117e+00   3.4635445e-03
   2.2906405e+00   3.3543159e-03
   2.2935882e+00   3.2820478e-03
   2.2985078e+00   3.1612489e-03
   2.3014692e+00   3.0822544e-03
   2.3063820e+00   2.9502525e-03
   2.3093434e+00   2.8643251e-03
   2.3142562e+00   2.7212810e-03
   2.3172176e+00   2.6291781e-03
   2.3221304e+00   2.4743113e-03
   2.3250918e+00   2.3795455e-03
   2.3300046e+00   2.2205096e-03
   2.3329660e+00   2.1184091e-03
   2.3378788e+00   1.9500620e-03
   2.3396235e+00   1.8802296e-03
   2.3430211e+00   1.7456657e-03
   2.3445592e+00   1.6823691e-03
   2.3457530e+00   1.6329086e-03
   2.3487144e+00   1.5148875e-03
   2.3536272e+00   1.3163108e-03
   2.3565886e+00   1.2021648e-03
   2.3615014e+00   1.0106359e-03
   2.3644628e+00   8.9433655e-04
   2.3693756e+00   6.9934114e-04
   2.3723370e+00   5.8842516e-04
   2.3772498e+00   4.0194904e-04
   2.3802112e+00   2.9593205e-04
   2.3851240e+00   1.1855579e-04
   2.3900597e+00  -8.0585629e-05
   2.3928145e+00  -1.9232438e-04
   2.3928834e+00  -1.9502916e-04
   2.3930211e+00  -2.0065496e-04
   2.3979339e+00  -4.0454086e-04
   2.4008953e+00  -5.2511938e-04
   2.4038338e+00  -6.3583792e-04
   2.4087695e+00  -8.2261478e-04
   2.4117080e+00  -9.2777089e-04
   2.4166437e+00  -1.1046924e-03
   2.4195822e+00  -1.2027755e-03
   2.4245179e+00  -1.3682943e-03
   2.4274564e+00  -1.4570386e-03
   2.4323921e+00  -1.6071051e-03
   2.4353306e+00  -1.6922521e-03
   2.4402663e+00  -1.8355051e-03
   2.4432048e+00  -1.9228421e-03
   2.4481405e+00  -2.0695064e-03
   2.4488981e+00  -2.0921350e-03
   2.4503444e+00  -2.1357025e-03
   2.4538108e+00  -2.2380280e-03
   2.4560147e+00  -2.3016988e-03
   2.4589532e+00  -2.3761249e-03
   2.4638889e+00  -2.5020891e-03
   2.4668274e+00  -2.5664371e-03
   2.4717631e+00  -2.6753673e-03
   2.4747016e+00  -2.7306244e-03
   2.4796373e+00  -2.8242195e-03
   2.4825758e+00  -2.8707759e-03
   2.4875115e+00  -2.9497016e-03
   2.4904500e+00  -2.9876951e-03
   2.4953857e+00  -3.0522039e-03
   2.4983242e+00  -3.0816345e-03
   2.5032599e+00  -3.1317493e-03
   2.5061983e+00  -3.1525482e-03
   2.5111341e+00  -3.1880854e-03
   2.5140725e+00  -3.2005280e-03
   2.5190083e+00  -3.2221763e-03
   2.5219467e+00  -3.2257576e-03
   2.5268825e+00  -3.2323462e-03
   2.5298209e+00  -3.2269054e-03
   2.5347567e+00  -3.2183655e-03
   2.5376951e+00  -3.2044307e-03
   2.5426309e+00  -3.1818182e-03
   2.5455693e+00  -3.1591827e-03
   2.5505051e+00  -3.1219697e-03
   2.5534435e+00  -3.0907943e-03
   2.5583792e+00  -3.0392562e-03
   2.5613177e+00  -2.9999311e-03
   2.5662534e+00  -2.9347107e-03
   2.5691919e+00  -2.8868228e-03
   2.5741276e+00  -2.8074610e-03
   2.5770661e+00  -2.7526400e-03
   2.5820018e+00  -2.6615014e-03
   2.5849403e+00  -2.6006887e-03
   2.5898760e+00  -2.4994031e-03
   2.5928145e+00  -2.4294766e-03
   2.5977502e+00  -2.3136593e-03
   2.6019054e+00  -2.1982346e-03
   2.6041552e+00  -2.1355579e-03
   2.6048669e+00  -2.1148852e-03
   2.6056244e+00  -2.0924311e-03
   2.6085629e+00  -2.0045661e-03
   2.6134986e+00  -1.8572819e-03
   2.6164601e+00  -1.7692952e-03
   2.6213728e+00  -1.6221579e-03
   2.6243343e+00  -1.5333035e-03
   2.6292470e+00  -1.3847980e-03
   2.6322084e+00  -1.2928352e-03
   2.6371212e+00  -1.1396602e-03
   2.6400826e+00  -1.0474656e-03
   2.6449954e+00  -8.9337466e-04
   2.6479568e+00  -8.0282599e-04
   2.6528696e+00  -6.5129477e-04
   2.6558310e+00  -5.5441919e-04
   2.6607438e+00  -3.9365473e-04
   2.6642332e+00  -2.6480257e-04
   2.6661387e+00  -1.9478489e-04
   2.6671947e+00  -1.5464027e-04
   2.6686180e+00  -1.0024793e-04
   2.6715794e+00   6.2599633e-06
   2.6764922e+00   1.8515657e-04
   2.6794536e+00   2.8575528e-04
   2.6843664e+00   4.5456152e-04
   2.6873278e+00   5.5143480e-04
   2.6922406e+00   7.1362489e-04
   2.6952020e+00   8.0673783e-04
   2.7001148e+00   9.6347567e-04
   2.7030762e+00   1.0500413e-03
   2.7079890e+00   1.1958425e-03
   2.7109504e+00   1.2790220e-03
   2.7158632e+00   1.4178994e-03
   2.7188246e+00   1.5041781e-03
   2.7237374e+00   1.6481543e-03
   2.7258494e+00   1.7122222e-03
   2.7269743e+00   1.7459963e-03
   2.7288108e+00   1.8007140e-03
   2.7316116e+00   1.8854477e-03
   2.7345730e+00   1.9636823e-03
   2.7394858e+00   2.0957369e-03
   2.7424472e+00   2.1647819e-03
   2.7473600e+00   2.2813912e-03
   2.7503214e+00   2.3421258e-03
   2.7552342e+00   2.4448347e-03
   2.7581956e+00   2.4975666e-03
   2.7631084e+00   2.5869146e-03
   2.7660698e+00   2.6316804e-03
   2.7709826e+00   2.7077135e-03
   2.7739440e+00   2.7443985e-03
   2.7788567e+00   2.8068871e-03
   2.7818182e+00   2.8353994e-03
   2.7867309e+00   2.8842057e-03
   2.7896924e+00   2.9043159e-03
   2.7946051e+00   2.9390496e-03
   2.7975666e+00   2.9509871e-03
   2.8024793e+00   2.9721534e-03
   2.8054408e+00   2.9754821e-03
   2.8103535e+00   2.9819330e-03
   2.8133150e+00   2.9764233e-03
   2.8182277e+00   2.9679522e-03
   2.8211892e+00   2.9539945e-03
   2.8261249e+00   2.9316575e-03
   2.8290634e+00   2.9091827e-03
   2.8339991e+00   2.8724288e-03
   2.8369376e+00   2.8415978e-03
   2.8418733e+00   2.7907713e-03
   2.8448118e+00   2.7518136e-03
   2.8497475e+00   2.6873049e-03
   2.8526860e+00   2.6407943e-03
   2.8576217e+00   2.5634986e-03
   2.8605601e+00   2.5088843e-03
   2.8654959e+00   2.4181818e-03
   2.8684343e+00   2.3580349e-03
   2.8733701e+00   2.2576814e-03
   2.8763085e+00   2.1933196e-03
   2.8812443e+00   2.0856864e-03
   2.8841827e+00   2.0131267e-03
   2.8891185e+00   1.8924885e-03
   2.8909091e+00   1.8416598e-03
   2.8943067e+00   1.7461019e-03
   2.8958219e+00   1.7012052e-03
   2.8969927e+00   1.6677273e-03
   2.8999311e+00   1.5821396e-03
   2.9048669e+00   1.4382025e-03
   2.9078053e+00   1.3534343e-03
   2.9127410e+00   1.2111570e-03
   2.9156795e+00   1.1263223e-03
   2.9206152e+00   9.8405418e-04
   2.9235537e+00   8.9785354e-04
   2.9284894e+00   7.5359504e-04
   2.9314279e+00   6.6786042e-04
   2.9363636e+00   5.2406336e-04
   2.9393021e+00   4.4134298e-04
   2.9442378e+00   3.0241506e-04
   2.9471763e+00   2.1841162e-04
   2.9521120e+00   7.8021350e-05
   2.9550505e+00  -1.3883173e-05
   2.9599862e+00  -1.6702158e-04
   2.9602158e+00  -1.7494835e-04
   2.9608127e+00  -1.9459320e-04
   2.9651515e+00  -3.3354454e-04
   2.9678604e+00  -4.2007117e-04
   2.9707989e+00  -5.0709596e-04
   2.9757346e+00  -6.5312443e-04
   2.9786731e+00  -7.3475436e-04
   2.9836088e+00  -8.7163453e-04
   2.9865473e+00  -9.4844582e-04
   2.9914830e+00  -1.0771970e-03
   2.9944215e+00  -1.1507691e-03
   2.9993572e+00  -1.2740197e-03
   3.0022957e+00  -1.3413728e-03
   3.0072314e+00  -1.4542769e-03
   3.0101699e+00  -1.5138820e-03
   3.0151056e+00  -1.6138774e-03
   3.0180670e+00  -1.6695248e-03
   3.0229798e+00  -1.7627755e-03
   3.0259412e+00  -1.8156589e-03
   3.0308540e+00  -1.9042654e-03
   3.0338154e+00  -1.9548416e-03
   3.0387282e+00  -2.0396143e-03
   3.0409320e+00  -2.0751882e-03
   3.0446511e+00  -2.1353007e-03
   3.0458678e+00  -2.1550666e-03
   3.0466024e+00  -2.1671006e-03
   3.0495638e+00  -2.2071855e-03
   3.0544766e+00  -2.2745386e-03
   3.0574380e+00  -2.3066575e-03
   3.0623508e+00  -2.3606979e-03
   3.0653122e+00  -2.3853076e-03
   3.0702250e+00  -2.4267906e-03
   3.0731864e+00  -2.4440771e-03
   3.0780992e+00  -2.4733242e-03
   3.0810606e+00  -2.4837695e-03
   3.0859734e+00  -2.5017218e-03
   3.0889348e+00  -2.5048669e-03
   3.0938476e+00  -2.5105372e-03
   3.0968090e+00  -2.5064509e-03
   3.1017218e+00  -2.5000230e-03
   3.1046832e+00  -2.4893021e-03
   3.1095960e+00  -2.4719467e-03
   3.1125574e+00  -2.4542470e-03
   3.1174702e+00  -2.4252066e-03
   3.1204316e+00  -2.4004591e-03
   3.1253444e+00  -2.3596878e-03
   3.1283058e+00  -2.3275253e-03
   3.1332185e+00  -2.2744743e-03
   3.1361800e+00  -2.2340771e-03
   3.1410927e+00  -2.1674472e-03
   3.1424702e+00  -2.1451676e-03
   3.1430670e+00  -2.1352663e-03
   3.1454086e+00  -2.0967929e-03
   3.1489669e+00  -2.0387420e-03
   3.1519284e+00  -1.9865427e-03
   3.1568411e+00  -1.8995661e-03
   3.1598026e+00  -1.8441093e-03
   3.1647153e+00  -1.7517172e-03
   3.1676768e+00  -1.6932094e-03
   3.1725895e+00  -1.5957025e-03
   3.1755510e+00  -1.5341896e-03
   3.1804637e+00  -1.4316942e-03
   3.1834252e+00  -1.3674633e-03
   3.1883379e+00  -1.2603719e-03
   3.1912994e+00  -1.1928857e-03
   3.1962121e+00  -1.0805349e-03
   3.1991736e+00  -1.0113545e-03
   3.2040863e+00  -8.9587236e-04
   3.2070478e+00  -8.2678375e-04
   3.2119605e+00  -7.1125115e-04
   3.2149219e+00  -6.3961892e-04
   3.2198347e+00  -5.2031451e-04
   3.2227961e+00  -4.4178604e-04
   3.2277089e+00  -3.1135675e-04
   3.2303030e+00  -2.3549587e-04
   3.2317034e+00  -1.9448898e-04
   3.2332415e+00  -1.4868618e-04
   3.2355831e+00  -7.9652663e-05
   3.2385445e+00   3.4146924e-06
   3.2434803e+00   1.4265404e-04
   3.2464187e+00   2.2195248e-04
   3.2513545e+00   3.5478421e-04
   3.2542929e+00   4.3115473e-04
   3.2592287e+00   5.5908402e-04
   3.2621671e+00   6.3263774e-04
   3.2671028e+00   7.5576676e-04
   3.2700413e+00   8.2740129e-04
   3.2749770e+00   9.4766299e-04
   3.2779155e+00   1.0144307e-03
   3.2828512e+00   1.1265909e-03
   3.2857897e+00   1.1878857e-03
   3.2907254e+00   1.2904637e-03
   3.2936639e+00   1.3502456e-03
   3.2985996e+00   1.4503099e-03
   3.3015381e+00   1.5099747e-03
   3.3064738e+00   1.6098232e-03
   3.3107208e+00   1.6961892e-03
   3.3131772e+00   1.7462741e-03
   3.3136593e+00   1.7561501e-03
   3.3143480e+00   1.7702755e-03
   3.3172865e+00   1.8242332e-03
   3.3222222e+00   1.9149702e-03
   3.3251607e+00   1.9612466e-03
   3.3300964e+00   2.0391070e-03
   3.3330349e+00   2.0782140e-03
   3.3379706e+00   2.1440725e-03
   3.3409091e+00   2.1762580e-03
   3.3458448e+00   2.2305326e-03
   3.3487833e+00   2.2558953e-03
   3.3537190e+00   2.2987603e-03
   3.3566575e+00   2.3171488e-03
   3.3615932e+00   2.3483930e-03
   3.3645317e+00   2.3605831e-03
   3.3694674e+00   2.3815197e-03
   3.3724059e+00   2.3861111e-03
   3.3773416e+00   2.3942378e-03
   3.3802801e+00   2.3915978e-03
   3.3852158e+00   2.3875574e-03
   3.3881543e+00   2.3787879e-03
   3.3930900e+00   2.3647383e-03
   3.3960285e+00   2.3486226e-03
   3.4009642e+00   2.3222452e-03
   3.4039027e+00   2.2997016e-03
   3.4088384e+00   2.2624931e-03
   3.4117769e+00   2.2319077e-03
   3.4167126e+00   2.1812856e-03
   3.4196511e+00   2.1529775e-03
   3.4245868e+00   2.1059780e-03
   3.4275253e+00   2.0469146e-03
   3.4324610e+00   1.9492149e-03
   3.4380624e+00   1.8753214e-03
   3.4479109e+00   1.7462511e-03
   3.4479109e+00   1.7463292e-03
   3.4482094e+00   1.7422819e-03
   3.4541093e+00   1.5967998e-03
   3.4639578e+00   1.5516804e-03
   3.4639578e+00   1.3514279e-03
   3.4856061e+00   8.6556703e-04
   3.4954545e+00   6.4879706e-04
   3.5171028e+00   1.9556405e-04
   3.5269513e+00  -1.0749013e-05
   3.5411616e+00  -1.3158724e-04
   3.5435262e+00  -1.9437948e-04
   3.5510101e+00  -3.8982323e-04
   3.5584481e+00  -4.5211662e-04
   3.5584481e+00  -8.2611341e-04
   3.5800964e+00  -1.0757989e-03
   3.6214417e+00  -1.5679660e-03
   3.6431129e+00  -1.4872406e-03
   3.6844582e+00  -1.3386157e-03
   3.7277548e+00  -9.9936180e-04
   3.8104454e+00  -3.4581956e-04
   3.8244720e+00  -2.4541093e-04
   3.8343893e+00  -1.9427043e-04
   3.8677686e+00  -4.1466713e-05
   3.9364325e+00   3.9356290e-04
   3.9364325e+00   4.6973140e-04
   3.9580808e+00   4.6882691e-04
   4.0624197e+00   4.5513774e-04
   4.1057392e+00   3.7862029e-04
   4.3144169e+00   2.5409091e-05
   4.3577365e+00  -1.1245592e-05
   4.5664141e+00  -1.1236593e-04
   4.5664141e+00  -9.7255051e-05
   4.6097107e+00  -5.1197658e-05
   5.0703857e+00  -1.3381956e-04
   5.0703857e+00   4.5509183e-05
   5.2197429e+00  -1.3143916e-04
   5.5743572e+00  -1.3116942e-04
   5.7243343e+00  -1.3813636e-04
   6.0783287e+00  -1.5713889e-04
   6.1772498e+00  -1.5709275e-04
   6.5823003e+00  -5.5351010e-05
   6.5823003e+00  -2.9523646e-04
   6.6864096e+00  -1.9405693e-04
   6.7399449e+00  -1.3160744e-04
   6.8559688e+00   3.7301423e-06
   7.0862948e+00   4.7806474e-06
   7.3599633e+00   2.8561983e-06
   7.5902663e+00   1.9182507e-06
   7.8639348e+00   1.2569513e-06
   8.0942378e+00   6.2540634e-07
   8.0942378e+00   9.2241047e-07
   8.4830579e+00   1.0279798e-06
   8.5982094e+00   9.7795914e-07
   8.9870523e+00   4.5010790e-07
   9.1021809e+00   3.4381313e-07
   9.4910239e+00   1.2211616e-07
   9.6061754e+00   7.2094353e-08
   9.9949954e+00  -7.5703398e-08
   1.0110147e+01  -1.3197773e-07
   1.0498967e+01  -1.5309183e-07
   1.0614118e+01  -1.6559711e-07
   1.1002870e+01  -1.8671120e-07
   1.1117998e+01  -1.8671120e-07


==> data/DARPA_Wave_Cut_1D_o2.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.6600551e+00   1.0131635e-06
  -9.5449265e+00   1.0600574e-06
  -9.1560836e+00   6.3702250e-06
  -9.0409550e+00   6.3952250e-06
  -8.6521120e+00   3.5040634e-04
  -8.5369605e+00   3.5038338e-04
  -7.0250459e+00  -4.0548898e-04
  -6.8054408e+00  -1.9403007e-04
  -6.6944215e+00  -6.5822544e-05
  -6.6362029e+00   1.3783081e-06
  -6.5210744e+00   1.4064463e-06
  -6.1322314e+00   1.5542447e-06
  -6.0170799e+00   1.5917608e-06
  -5.6282599e+00   1.7606726e-06
  -5.5131084e+00   1.8544628e-06
  -5.5131084e+00   1.8106933e-06
  -5.2394399e+00   2.0179362e-06
  -5.0091368e+00   2.1617516e-06
  -4.7354683e+00   2.4515381e-06
  -4.5051653e+00   2.7016529e-06
  -4.2314968e+00   3.2143480e-06
  -4.0011938e+00   3.6207989e-06
  -3.7275253e+00   4.3638200e-06
  -3.4971993e+00   5.6019284e-06
  -3.4971993e+00   4.9390955e-06
  -3.4538567e+00   5.8114784e-06
  -2.9932277e+00   7.4372819e-06
  -2.9499082e+00   7.7806703e-06
  -2.4892562e+00   1.1420294e-05
  -2.4459366e+00   1.1913062e-05
  -1.9852824e+00   1.6828421e-05
  -1.9636226e+00   1.7708127e-05
  -1.7332943e+00   2.7489210e-05
  -1.7332943e+00   2.6350551e-05
  -1.6899839e+00   2.8685950e-05
  -1.4813062e+00   3.9587006e-05
  -1.4379936e+00   4.1616621e-05
  -1.2293182e+00   5.1101010e-05
  -1.2076607e+00   5.4005969e-05
  -1.1033242e+00   7.3707759e-05
  -1.1033242e+00   6.9087695e-05
  -1.0600046e+00   7.9009871e-05
  -9.7733012e-01   9.7892103e-05
  -9.3400367e-01   1.0623921e-04
  -8.5133609e-01   1.2145707e-04
  -8.2966942e-01   1.2858701e-04
  -7.8833792e-01   1.4152319e-04
  -7.6666896e-01   1.4812695e-04
  -7.2534206e-01   1.6011961e-04
  -7.1450413e-01   1.6522727e-04
  -6.9384298e-01   1.7472383e-04
  -6.8300505e-01   1.8131497e-04
  -6.6234389e-01   1.9370110e-04
  -6.5150597e-01   2.0002456e-04
  -6.3084711e-01   2.1711180e-04
  -6.3084711e-01   2.1216781e-04
  -6.2000689e-01   2.2108655e-04
  -6.1509642e-01   2.2513866e-04
  -6.0425620e-01   2.3399219e-04
  -5.9934803e-01   2.3790634e-04
  -5.8850551e-01   2.4764692e-04
  -5.8359734e-01   2.5195363e-04
  -5.7275712e-01   2.6237144e-04
  -5.6784894e-01   2.6697199e-04
  -5.5700643e-01   2.7785354e-04
  -5.5210055e-01   2.8269972e-04
  -5.4125574e-01   2.9479798e-04
  -5.3634986e-01   2.9994261e-04
  -5.2550505e-01   3.1162534e-04
  -5.2060147e-01   3.1713958e-04
  -5.0975666e-01   3.3062443e-04
  -5.0485308e-01   3.3640955e-04
  -4.9400597e-01   3.5100781e-04
  -4.8910239e-01   3.5740588e-04
  -4.7825528e-01   3.7172176e-04
  -4.7335399e-01   3.7799357e-04
  -4.6792929e-01   3.8659091e-04
  -4.6547980e-01   3.9082645e-04
  -4.6005510e-01   3.9912305e-04
  -4.5760331e-01   4.0219238e-04
  -4.5217860e-01   4.1100551e-04
  -4.4972911e-01   4.1550046e-04
  -4.4430441e-01   4.2461662e-04
  -4.4185491e-01   4.2803949e-04
  -4.3643021e-01   4.3739210e-04
  -4.3398072e-01   4.4212351e-04
  -4.2855372e-01   4.5176997e-04
  -4.2610652e-01   4.5473600e-04
  -4.2067952e-01   4.6449495e-04
  -4.1823003e-01   4.6906336e-04
  -4.1280533e-01   4.7906795e-04
  -4.1035583e-01   4.8350551e-04
  -4.0492883e-01   4.9371901e-04
  -4.0248163e-01   5.0408402e-04
  -4.0248163e-01   4.9833792e-04
  -3.9950184e-01   5.0985767e-04
  -3.9460744e-01   5.1429752e-04
  -3.9162764e-01   5.2025253e-04
  -3.8673324e-01   5.3009183e-04
  -3.8375115e-01   5.3623278e-04
  -3.7885904e-01   5.4643480e-04
  -3.7587695e-01   5.5283517e-04
  -3.7098255e-01   5.6321625e-04
  -3.6800046e-01   5.6987603e-04
  -3.6310836e-01   5.8061295e-04
  -3.6012397e-01   5.8759642e-04
  -3.5523416e-01   5.9876492e-04
  -3.5224977e-01   6.0608356e-04
  -3.4735996e-01   6.1769054e-04
  -3.4437328e-01   6.2541093e-04
  -3.3948577e-01   6.3763545e-04
  -3.3649679e-01   6.4577365e-04
  -3.3160927e-01   6.5865014e-04
  -3.2862259e-01   6.6725895e-04
  -3.2373508e-01   6.8086088e-04
  -3.2074610e-01   6.8994031e-04
  -3.1586088e-01   7.0433196e-04
  -3.1286961e-01   7.1388200e-04
  -3.0798669e-01   7.2900826e-04
  -3.0499541e-01   7.3913912e-04
  -3.0011249e-01   7.5519513e-04
  -2.9711892e-01   7.6588843e-04
  -2.9223600e-01   7.8280303e-04
  -2.8924242e-01   7.9410009e-04
  -2.8436180e-01   8.1194444e-04
  -2.8136593e-01   8.2387052e-04
  -2.7648760e-01   8.4268365e-04
  -2.7348944e-01   8.5525941e-04
  -2.6861341e-01   8.7508264e-04
  -2.6561295e-01   8.8832874e-04
  -2.6073921e-01   9.0919421e-04
  -2.5773646e-01   9.2316804e-04
  -2.5286501e-01   9.4508494e-04
  -2.4985996e-01   9.5990588e-04
  -2.4498852e-01   9.8314509e-04
  -2.4198347e-01   9.9866162e-04
  -2.3711433e-01   1.0233287e-03
  -2.3410698e-01   1.0393641e-03
  -2.2924013e-01   1.0649105e-03
  -2.2623072e-01   1.0816873e-03
  -2.2136547e-01   1.1083953e-03
  -2.1835422e-01   1.1260009e-03
  -2.1349082e-01   1.1540014e-03
  -2.1047750e-01   1.1725023e-03
  -2.0561616e-01   1.2015978e-03
  -2.0260032e-01   1.2212833e-03
  -1.9774174e-01   1.2520363e-03
  -1.9472337e-01   1.2731451e-03
  -1.8986708e-01   1.3058655e-03
  -1.8684596e-01   1.3286777e-03
  -1.8199242e-01   1.3637948e-03
  -1.7896855e-01   1.3886731e-03
  -1.7411777e-01   1.4267103e-03
  -1.7109114e-01   1.4540794e-03
  -1.6624311e-01   1.4955923e-03
  -1.6321350e-01   1.5259596e-03
  -1.5836869e-01   1.5715886e-03
  -1.5352778e-01   1.6223140e-03
  -1.5049403e-01   1.6563407e-03
  -1.5032920e-01   1.6582277e-03
  -1.4962190e-01   1.6663315e-03
  -1.4565657e-01   1.7113613e-03
  -1.4261938e-01   1.7472176e-03
  -1.3957966e-01   1.7839463e-03
  -1.3474495e-01   1.8399311e-03
  -1.3170133e-01   1.8776331e-03
  -1.2687029e-01   1.9348852e-03
  -1.2382300e-01   1.9739279e-03
  -1.1899564e-01   2.0332323e-03
  -1.1594513e-01   2.0735675e-03
  -1.1112098e-01   2.1346120e-03
  -1.0806635e-01   2.1761524e-03
  -1.0324656e-01   2.2386915e-03
  -1.0018687e-01   2.2817677e-03
  -9.5371901e-02   2.3461203e-03
  -9.2307392e-02   2.3907943e-03
  -8.7497245e-02   2.4568871e-03
  -8.4427686e-02   2.5030303e-03
  -7.9622819e-02   2.5707759e-03
  -7.6547521e-02   2.6186410e-03
  -7.1748163e-02   2.6878788e-03
  -6.8666896e-02   2.7367080e-03
  -6.3873737e-02   2.8076905e-03
  -6.0785813e-02   2.8558310e-03
  -5.5999082e-02   2.9268365e-03
  -5.2904270e-02   2.9750918e-03
  -4.8124426e-02   3.0445822e-03
  -4.5022498e-02   3.0949265e-03
  -4.0250000e-02   3.1643939e-03
  -3.7140266e-02   3.2181359e-03
  -3.2375344e-02   3.2893021e-03
  -2.7620753e-02   3.3633609e-03
  -2.4500918e-02   3.4215565e-03
  -1.9474105e-02   3.5055326e-03
  -1.9283173e-02   3.5088384e-03
  -1.6626377e-02   3.5577594e-03
  -1.6057622e-02   3.5668962e-03
  -1.1890014e-02   3.6344123e-03
  -8.7518595e-03   3.6874426e-03
  -5.6058310e-03   3.7356290e-03
  -8.7735078e-04   3.8044995e-03
   2.2795638e-03   3.8473600e-03
   6.9971534e-03   3.9077135e-03
   1.0165748e-02   3.9445822e-03
   1.4871648e-02   3.9958678e-03
   1.8053260e-02   4.0247475e-03
   2.2746143e-02   4.0642332e-03
   2.5940312e-02   4.0858127e-03
   3.0620753e-02   4.1150826e-03
   3.3825758e-02   4.1289486e-03
   3.8495179e-02   4.1474059e-03
   4.1713958e-02   4.1482094e-03
   4.6369605e-02   4.1495179e-03
   4.9605142e-02   4.1379477e-03
   5.4244031e-02   4.1238981e-03
   5.7496556e-02   4.0996786e-03
   6.2118457e-02   4.0691460e-03
   6.5388889e-02   4.0286272e-03
   6.9992883e-02   3.9773186e-03
   7.3281680e-02   3.9205923e-03
   7.7867539e-02   3.8500230e-03
   8.1174472e-02   3.7777778e-03
   8.5741965e-02   3.6870523e-03
   8.9068641e-02   3.5982782e-03
   9.3616391e-02   3.4824839e-03
   9.6965565e-02   3.3705923e-03
   9.8578742e-02   3.3183884e-03
   1.0032048e-01   3.2624426e-03
   1.0149082e-01   3.2240358e-03
   1.0199587e-01   3.2030533e-03
   1.0486295e-01   3.0873508e-03
   1.0936524e-01   2.9239899e-03
   1.1276102e-01   2.7783747e-03
   1.1723967e-01   2.6025941e-03
   1.2066024e-01   2.4410009e-03
   1.2511410e-01   2.2454959e-03
   1.2855969e-01   2.0737489e-03
   1.3298852e-01   1.8677801e-03
   1.3645891e-01   1.6850758e-03
   1.4086318e-01   1.4681313e-03
   1.4306956e-01   1.3269490e-03
   1.4608838e-01   1.1470776e-03
   1.4744881e-01   1.0624931e-03
   1.4873760e-01   9.7691230e-04
   1.5225505e-01   7.3856520e-04
   1.5661226e-01   4.6358815e-04
   1.6015289e-01   2.2777319e-04
   1.6448691e-01  -5.0742195e-05
   1.6805303e-01  -2.8900826e-04
   1.7236157e-01  -5.6217172e-04
   1.7412213e-01  -7.0252525e-04
   1.7737948e-01  -9.4033287e-04
   1.7840611e-01  -1.0194949e-03
   1.8023623e-01  -1.1667080e-03
   1.8384871e-01  -1.4532851e-03
   1.8811111e-01  -1.7864394e-03
   1.9174541e-01  -2.0555969e-03
   1.9598600e-01  -2.3620983e-03
   2.0020845e-01  -2.6649679e-03
   2.0347590e-01  -2.9241736e-03
   2.0386088e-01  -2.9569559e-03
   2.0468343e-01  -3.0285354e-03
   2.0673875e-01  -3.2005969e-03
   2.0806428e-01  -3.3131543e-03
   2.1173600e-01  -3.6275712e-03
   2.1542309e-01  -3.9112029e-03
   2.1961134e-01  -4.2375803e-03
   2.2330877e-01  -4.5166208e-03
   2.2748669e-01  -4.8176309e-03
   2.2833058e-01  -4.8930211e-03
   2.3132002e-01  -5.1296602e-03
   2.3250459e-01  -5.2276630e-03
   2.3536272e-01  -5.4689624e-03
   2.3906107e-01  -5.7482782e-03
   2.4323921e-01  -6.0730716e-03
   2.4692837e-01  -6.3261019e-03
   2.5111570e-01  -6.6119605e-03
   2.5531680e-01  -6.8870523e-03
   2.5801653e-01  -7.0876033e-03
   2.5899219e-01  -7.1634986e-03
   2.5949036e-01  -7.2003214e-03
   2.6038797e-01  -7.2643251e-03
   2.6321625e-01  -7.4682507e-03
   2.6686869e-01  -7.7265611e-03
   2.7049357e-01  -7.9459826e-03
   2.7474518e-01  -8.2117539e-03
   2.7834481e-01  -8.4035354e-03
   2.8262397e-01  -8.6291781e-03
   2.8692608e-01  -8.8359963e-03
   2.8997245e-01  -9.0067723e-03
   2.9050046e-01  -9.0367080e-03
   2.9331038e-01  -9.1786272e-03
   2.9408632e-01  -9.2193297e-03
   2.9483471e-01  -9.2587925e-03
   2.9837695e-01  -9.4382231e-03
   3.0188705e-01  -9.5813361e-03
   3.0625574e-01  -9.7691230e-03
   3.0973370e-01  -9.8811983e-03
   3.1413453e-01  -1.0032461e-02
   3.1758035e-01  -1.0115060e-02
   3.2201331e-01  -1.0231497e-02
   3.2543159e-01  -1.0288659e-02
   3.2988981e-01  -1.0370018e-02
   3.3328742e-01  -1.0404729e-02
   3.3776860e-01  -1.0454316e-02
   3.4114784e-01  -1.0465634e-02
   3.4564738e-01  -1.0483609e-02
   3.4901515e-01  -1.0467952e-02
   3.5352388e-01  -1.0454729e-02
   3.5688935e-01  -1.0410170e-02
   3.6140037e-01  -1.0361295e-02
   3.6476814e-01  -1.0287925e-02
   3.6927686e-01  -1.0207185e-02
   3.7265611e-01  -1.0104752e-02
   3.7715335e-01  -9.9918962e-03
   3.8054867e-01  -9.8624656e-03
   3.8502984e-01  -9.7128329e-03
   3.8844812e-01  -9.5585399e-03
   3.9290404e-01  -9.3780303e-03
   3.9635216e-01  -9.1974518e-03
   4.0078053e-01  -8.9848026e-03
   4.0426079e-01  -8.7830119e-03
   4.0865473e-01  -8.5480716e-03
   4.1217172e-01  -8.3242424e-03
   4.1652893e-01  -8.0642562e-03
   4.1893939e-01  -7.8918044e-03
   4.2147612e-01  -7.7005051e-03
   4.2250000e-01  -7.6207300e-03
   4.2440312e-01  -7.4819100e-03
   4.2800275e-01  -7.1936180e-03
   4.3227502e-01  -6.8744949e-03
   4.3591827e-01  -6.5848485e-03
   4.4014922e-01  -6.2674702e-03
   4.4383150e-01  -5.9715106e-03
   4.4802342e-01  -5.6504821e-03
   4.5074151e-01  -5.4114096e-03
   4.5287879e-01  -5.2129477e-03
   4.5446051e-01  -5.0640037e-03
   4.5589761e-01  -4.9336777e-03
   4.5964876e-01  -4.5829660e-03
   4.6377181e-01  -4.2074610e-03
   4.6754821e-01  -3.8758035e-03
   4.7164601e-01  -3.5273416e-03
   4.7535813e-01  -3.1996097e-03
   4.7815427e-01  -2.9419421e-03
   4.7914830e-01  -2.8462351e-03
   4.7951791e-01  -2.8111800e-03
   4.8331726e-01  -2.4484848e-03
   4.8739210e-01  -2.0616667e-03
   4.9119146e-01  -1.7306267e-03
   4.9526630e-01  -1.3816873e-03
   4.9915748e-01  -1.0452594e-03
   5.0191001e-01  -7.9958907e-04
   5.0294307e-01  -7.0361800e-04
   5.0314050e-01  -6.8514233e-04
   5.0690771e-01  -3.4458907e-04
   5.1101469e-01   3.0567034e-05
   5.1474747e-01   3.2654729e-04
   5.1888889e-01   6.4879477e-04
   5.2308310e-01   9.6266529e-04
   5.2398531e-01   1.0352525e-03
   5.2612029e-01   1.2026860e-03
   5.2676079e-01   1.2557782e-03
   5.2696511e-01   1.2724587e-03
   5.3102158e-01   1.5856267e-03
   5.3463499e-01   1.8598691e-03
   5.3817264e-01   2.0809527e-03
   5.4250689e-01   2.3623508e-03
   5.4595271e-01   2.5534665e-03
   5.5038108e-01   2.8069330e-03
   5.5285354e-01   2.9550046e-03
   5.5373278e-01   3.0067493e-03
   5.5618228e-01   3.1429063e-03
   5.5825298e-01   3.2679293e-03
   5.6146924e-01   3.4081038e-03
   5.6612489e-01   3.6399219e-03
   5.6921028e-01   3.7435032e-03
   5.7399679e-01   3.9365243e-03
   5.7694215e-01   4.0035124e-03
   5.8186639e-01   4.1546143e-03
   5.8466942e-01   4.1957071e-03
   5.8973829e-01   4.3067264e-03
   5.9239669e-01   4.3336318e-03
   5.9721993e-01   4.4244720e-03
   5.9761019e-01   4.4320707e-03
   5.9890037e-01   4.4357668e-03
   5.9921488e-01   4.4366850e-03
   6.0013545e-01   4.4395087e-03
   6.0548209e-01   4.5021579e-03
   6.0786961e-01   4.4840450e-03
   6.1335399e-01   4.4835859e-03
   6.1557163e-01   4.4495868e-03
   6.2122590e-01   4.3961662e-03
   6.2328053e-01   4.3504591e-03
   6.2909780e-01   4.2500230e-03
   6.3515840e-01   4.0965565e-03
   6.3563590e-01   4.0824610e-03
   6.3697199e-01   4.0433655e-03
   6.4250689e-01   3.8542929e-03
   6.4410239e-01   3.7970156e-03
   6.4484389e-01   3.7709596e-03
   6.5120523e-01   3.5058770e-03
   6.5271809e-01   3.4467401e-03
   6.5418044e-01   3.3856979e-03
   6.6059229e-01   3.0978191e-03
   6.6193067e-01   3.0381772e-03
   6.6846878e-01   2.7294077e-03
   6.6969238e-01   2.6716483e-03
   6.7634298e-01   2.3379017e-03
   6.7746327e-01   2.2844674e-03
   6.8421947e-01   1.9407553e-03
   6.8525253e-01   1.8880005e-03
   6.9209596e-01   1.5317723e-03
   6.9222222e-01   1.5245960e-03
   6.9573921e-01   1.3198324e-03
   6.9917815e-01   1.1171166e-03
   6.9997245e-01   1.0736754e-03
   7.0087695e-01   1.0275000e-03
   7.0785124e-01   6.4385904e-04
   7.0871442e-01   6.0053030e-04
   7.1572773e-01   2.2636731e-04
   7.1657254e-01   1.8684275e-04
   7.2360422e-01  -1.6166391e-04
   7.2444904e-01  -1.9998439e-04
   7.3148301e-01  -5.3423095e-04
   7.3187787e-01  -5.5422176e-04
   7.3556244e-01  -7.5030992e-04
   7.3888889e-01  -9.2946740e-04
   7.3935950e-01  -9.5328053e-04
   7.4024105e-01  -9.9366621e-04
   7.4723600e-01  -1.3340611e-03
   7.4816116e-01  -1.3744261e-03
   7.5511019e-01  -1.6978260e-03
   7.5609045e-01  -1.7368297e-03
   7.6298669e-01  -2.0280693e-03
   7.6402893e-01  -2.0659963e-03
   7.7086318e-01  -2.3304867e-03
   7.7197429e-01  -2.3744031e-03
   7.7738751e-01  -2.6050964e-03
   7.7873278e-01  -2.6656336e-03
   7.7873737e-01  -2.6657943e-03
   7.7993572e-01  -2.7135675e-03
   7.8661157e-01  -2.9887971e-03
   7.8787879e-01  -3.0344353e-03
   7.9448577e-01  -3.2822773e-03
   7.9581956e-01  -3.3263545e-03
   8.0235996e-01  -3.5516529e-03
   8.0378099e-01  -3.5945133e-03
   8.1023416e-01  -3.7916667e-03
   8.1174013e-01  -3.8309688e-03
   8.1810836e-01  -3.9988292e-03
   8.1969927e-01  -4.0390955e-03
   8.2598255e-01  -4.2025023e-03
   8.2764004e-01  -4.2449725e-03
   8.2849633e-01  -4.2672865e-03
   8.3235996e-01  -4.3664371e-03
   8.3385675e-01  -4.4056933e-03
   8.3412075e-01  -4.4118916e-03
   8.3558310e-01  -4.4457071e-03
   8.4173095e-01  -4.5735537e-03
   8.4353306e-01  -4.6070018e-03
   8.4960285e-01  -4.7044307e-03
   8.5147842e-01  -4.7305556e-03
   8.5747704e-01  -4.8008494e-03
   8.5941690e-01  -4.8197429e-03
   8.6535124e-01  -4.8639118e-03
   8.6735308e-01  -4.8746556e-03
   8.7322544e-01  -4.8921028e-03
   8.7528926e-01  -4.8940542e-03
   8.8109734e-01  -4.8876033e-03
   8.8321625e-01  -4.8803260e-03
   8.8897153e-01  -4.8492195e-03
   8.9114325e-01  -4.8311295e-03
   8.9684573e-01  -4.7732782e-03
   8.9907025e-01  -4.7442608e-03
   9.0471993e-01  -4.6630395e-03
   9.0698577e-01  -4.6229339e-03
   9.1259412e-01  -4.5175849e-03
   9.1490129e-01  -4.4642103e-03
   9.2046602e-01  -4.3286501e-03
   9.2344582e-01  -4.2362259e-03
   9.2558999e-01  -4.1717860e-03
   9.2580579e-01  -4.1649679e-03
   9.2834022e-01  -4.0848026e-03
   9.3073003e-01  -4.0002066e-03
   9.3621442e-01  -3.8103535e-03
   9.3863866e-01  -3.7194215e-03
   9.4408861e-01  -3.5187098e-03
   9.4654500e-01  -3.4174013e-03
   9.5196281e-01  -3.1951791e-03
   9.5445133e-01  -3.0862489e-03
   9.5983701e-01  -2.8542011e-03
   9.6235537e-01  -2.7374656e-03
   9.6771120e-01  -2.4920799e-03
   9.7105601e-01  -2.3022498e-03
   9.7302801e-01  -2.1898554e-03
   9.7360652e-01  -2.1549288e-03
   9.7558540e-01  -2.0388774e-03
   9.7815657e-01  -1.8817264e-03
   9.8345960e-01  -1.5674725e-03
   9.8605372e-01  -1.4073554e-03
   9.9133379e-01  -1.0931382e-03
   9.9395087e-01  -9.3142562e-04
   9.9920799e-01  -6.1767447e-04
   1.0028466e+00  -3.6488751e-04
   1.0047084e+00  -2.3221534e-04
   1.0054913e+00  -1.7365909e-04
   1.0070822e+00  -5.7743802e-05
   1.0097383e+00   1.4609803e-04
   1.0149564e+00   5.2884068e-04
   1.0176309e+00   7.2179063e-04
   1.0228306e+00   1.0805372e-03
   1.0255188e+00   1.2832369e-03
   1.0307048e+00   1.6490909e-03
   1.0314578e+00   1.7141896e-03
   1.0314922e+00   1.7176171e-03
   1.0341598e+00   1.9450872e-03
   1.0385790e+00   2.3001607e-03
   1.0412948e+00   2.5108815e-03
   1.0464532e+00   2.8959596e-03
   1.0491804e+00   3.1098026e-03
   1.0543274e+00   3.4821166e-03
   1.0562902e+00   3.6449954e-03
   1.0564899e+00   3.6642332e-03
   1.0590289e+00   3.8849174e-03
   1.0622016e+00   4.1432048e-03
   1.0649495e+00   4.3566804e-03
   1.0700758e+00   4.7482553e-03
   1.0728352e+00   4.9578972e-03
   1.0779522e+00   5.3177916e-03
   1.0814004e+00   5.5741276e-03
   1.0818021e+00   5.6095500e-03
   1.0841690e+00   5.8025253e-03
   1.0858264e+00   5.9306244e-03
   1.0886019e+00   6.1323232e-03
   1.0937006e+00   6.4992654e-03
   1.0964853e+00   6.6819789e-03
   1.1015748e+00   7.0081267e-03
   1.1066552e+00   7.3050275e-03
   1.1094490e+00   7.4949036e-03
   1.1104178e+00   7.5542929e-03
   1.1117355e+00   7.6352158e-03
   1.1145225e+00   7.8048439e-03
   1.1173232e+00   7.9722681e-03
   1.1201286e+00   8.1123049e-03
   1.1251974e+00   8.3739440e-03
   1.1280096e+00   8.4885675e-03
   1.1330716e+00   8.7061065e-03
   1.1358907e+00   8.8005051e-03
   1.1409481e+00   8.9747475e-03
   1.1437718e+00   9.0490358e-03
   1.1488223e+00   9.1800964e-03
   1.1538659e+00   9.2696511e-03
   1.1566965e+00   9.3147842e-03
   1.1604821e+00   9.3319100e-03
   1.1645707e+00   9.3634986e-03
   1.1675413e+00   9.3364784e-03
   1.1724449e+00   9.3210514e-03
   1.1726607e+00   9.3161846e-03
   1.1752870e+00   9.2542011e-03
   1.1803191e+00   9.1830119e-03
   1.1831657e+00   9.0828742e-03
   1.1881933e+00   8.9514233e-03
   1.1910445e+00   8.8175390e-03
   1.1960698e+00   8.6243343e-03
   1.1989233e+00   8.4608356e-03
   1.2039440e+00   8.2117309e-03
   1.2068021e+00   8.0202709e-03
   1.2118182e+00   7.7195592e-03
   1.2123898e+00   7.6682966e-03
   1.2137374e+00   7.5616850e-03
   1.2174013e+00   7.2791322e-03
   1.2196924e+00   7.0825987e-03
   1.2225574e+00   6.8378329e-03
   1.2275666e+00   6.4325069e-03
   1.2325712e+00   6.0118457e-03
   1.2354086e+00   5.7469927e-03
   1.2354408e+00   5.7437787e-03
   1.2365680e+00   5.6218549e-03
   1.2403145e+00   5.2355372e-03
   1.2404431e+00   5.2219927e-03
   1.2433173e+00   4.9134757e-03
   1.2461915e+00   4.6272727e-03
   1.2511915e+00   4.1483242e-03
   1.2521143e+00   4.0382920e-03
   1.2554798e+00   3.6817493e-03
   1.2571120e+00   3.4997934e-03
   1.2590657e+00   3.2748852e-03
   1.2619444e+00   2.9764004e-03
   1.2669399e+00   2.4543388e-03
   1.2685537e+00   2.2681015e-03
   1.2735239e+00   1.7415243e-03
   1.2735445e+00   1.7390083e-03
   1.2748140e+00   1.5892769e-03
   1.2776997e+00   1.2873255e-03
   1.2826882e+00   7.2535813e-04
   1.2876768e+00   2.2496855e-04
   1.2901102e+00  -3.4323003e-05
   1.2905647e+00  -8.5613636e-05
   1.2915473e+00  -1.9887328e-04
   1.2939945e+00  -4.6602847e-04
   1.2955510e+00  -6.3932277e-04
   1.2984389e+00  -9.4266070e-04
   1.3013269e+00  -1.2132094e-03
   1.3063131e+00  -1.6840496e-03
   1.3071166e+00  -1.7698623e-03
   1.3109504e+00  -2.1392218e-03
   1.3121006e+00  -2.2570294e-03
   1.3141873e+00  -2.4669421e-03
   1.3170822e+00  -2.7113407e-03
   1.3220615e+00  -3.1720156e-03
   1.3249564e+00  -3.3987374e-03
   1.3299357e+00  -3.7926079e-03
   1.3303030e+00  -3.8247704e-03
   1.3334435e+00  -4.0795455e-03
   1.3352801e+00  -4.2324610e-03
   1.3378122e+00  -4.4348944e-03
   1.3407094e+00  -4.6256198e-03
   1.3456864e+00  -4.9881772e-03
   1.3485859e+00  -5.1466713e-03
   1.3535606e+00  -5.4449725e-03
   1.3564624e+00  -5.5970615e-03
   1.3614348e+00  -5.8583333e-03
   1.3616506e+00  -5.8692149e-03
   1.3645156e+00  -6.0198118e-03
   1.3666208e+00  -6.1311065e-03
   1.3693090e+00  -6.2568641e-03
   1.3722153e+00  -6.3598944e-03
   1.3771832e+00  -6.5668733e-03
   1.3800918e+00  -6.6428375e-03
   1.3850597e+00  -6.7996327e-03
   1.3879660e+00  -6.8508724e-03
   1.3929339e+00  -6.9636823e-03
   1.3958425e+00  -6.9907943e-03
   1.4008081e+00  -7.0627181e-03
   1.4037190e+00  -7.0664371e-03
   1.4086823e+00  -7.0960285e-03
   1.4115955e+00  -7.0768825e-03
   1.4165565e+00  -7.0659091e-03
   1.4194697e+00  -7.0237833e-03
   1.4244307e+00  -6.9740588e-03
   1.4273462e+00  -6.9089302e-03
   1.4323072e+00  -6.8185262e-03
   1.4352227e+00  -6.7328972e-03
   1.4401814e+00  -6.6025482e-03
   1.4430969e+00  -6.4946051e-03
   1.4480556e+00  -6.3295684e-03
   1.4530119e+00  -6.1183655e-03
   1.4542516e+00  -6.0582415e-03
   1.4550781e+00  -6.0188705e-03
   1.4559298e+00  -5.9773186e-03
   1.4565060e+00  -5.9466024e-03
   1.4608861e+00  -5.7197199e-03
   1.4638039e+00  -5.5716942e-03
   1.4667241e+00  -5.4151056e-03
   1.4716781e+00  -5.1458448e-03
   1.4746006e+00  -4.9852388e-03
   1.4795546e+00  -4.7088843e-03
   1.4845064e+00  -4.4157025e-03
   1.4874288e+00  -4.2304867e-03
   1.4895271e+00  -4.0779155e-03
   1.4895684e+00  -4.0747934e-03
   1.4923806e+00  -3.8715106e-03
   1.4953030e+00  -3.6650826e-03
   1.4982254e+00  -3.4685721e-03
   1.5031772e+00  -3.1131084e-03
   1.5061019e+00  -2.9193985e-03
   1.5110514e+00  -2.5811983e-03
   1.5153949e+00  -2.2577548e-03
   1.5169605e+00  -2.1370340e-03
   1.5183196e+00  -2.0313476e-03
   1.5189279e+00  -1.9823623e-03
   1.5218526e+00  -1.7598852e-03
   1.5268021e+00  -1.3601561e-03
   1.5297268e+00  -1.1561180e-03
   1.5346763e+00  -7.9549816e-04
   1.5396235e+00  -4.3474747e-04
   1.5425505e+00  -2.1876974e-04
   1.5428076e+00  -1.9620569e-04
   1.5431152e+00  -1.6968825e-04
   1.5474977e+00   1.8360973e-04
   1.5504247e+00   4.0911616e-04
   1.5533517e+00   6.1058770e-04
   1.5582989e+00   9.6690312e-04
   1.5612282e+00   1.1591919e-03
   1.5661754e+00   1.4931359e-03
   1.5685124e+00   1.6689027e-03
   1.5695317e+00   1.7446281e-03
   1.5714394e+00   1.8821740e-03
   1.5740496e+00   2.0774334e-03
   1.5769789e+00   2.2729408e-03
   1.5819238e+00   2.6141644e-03
   1.5848531e+00   2.7865243e-03
   1.5897980e+00   3.0856290e-03
   1.5927273e+00   3.2452020e-03
   1.5976722e+00   3.5204545e-03
   1.5994444e+00   3.6284665e-03
   1.6003972e+00   3.6854913e-03
   1.6023760e+00   3.8005969e-03
   1.6055487e+00   3.9891873e-03
   1.6084780e+00   4.1358586e-03
   1.6134229e+00   4.3879247e-03
   1.6163545e+00   4.5195363e-03
   1.6212971e+00   4.7451102e-03
   1.6242287e+00   4.8566116e-03
   1.6291713e+00   5.0471534e-03
   1.6321028e+00   5.1385904e-03
   1.6370455e+00   5.2949265e-03
   1.6399793e+00   5.3786961e-03
   1.6449197e+00   5.5232094e-03
   1.6472773e+00   5.5839073e-03
   1.6489715e+00   5.6263545e-03
   1.6502089e+00   5.6574151e-03
   1.6527961e+00   5.7234619e-03
   1.6557300e+00   5.7754362e-03
   1.6606703e+00   5.8651974e-03
   1.6636042e+00   5.8983242e-03
   1.6685445e+00   5.9574151e-03
   1.6714784e+00   5.9693297e-03
   1.6764187e+00   5.9921488e-03
   1.6793549e+00   5.9838843e-03
   1.6842929e+00   5.9729568e-03
   1.6872291e+00   5.9476125e-03
   1.6921694e+00   5.9094812e-03
   1.6951033e+00   5.8638889e-03
   1.7000436e+00   5.7919881e-03
   1.7049816e+00   5.6838384e-03
   1.7071097e+00   5.6348944e-03
   1.7074633e+00   5.6265152e-03
   1.7079178e+00   5.6157025e-03
   1.7128558e+00   5.4737144e-03
   1.7157920e+00   5.3892103e-03
   1.7187282e+00   5.2936180e-03
   1.7236662e+00   5.1331497e-03
   1.7266047e+00   5.0270891e-03
   1.7315404e+00   4.8500000e-03
   1.7344789e+00   4.7291322e-03
   1.7394169e+00   4.5258953e-03
   1.7423531e+00   4.3995409e-03
   1.7472911e+00   4.1863407e-03
   1.7502296e+00   4.0478880e-03
   1.7551653e+00   3.8208907e-03
   1.7557415e+00   3.7881313e-03
   1.7575712e+00   3.6859045e-03
   1.7606772e+00   3.5136364e-03
   1.7630395e+00   3.3841827e-03
   1.7659780e+00   3.2242883e-03
   1.7709137e+00   2.9537649e-03
   1.7738545e+00   2.7963039e-03
   1.7787902e+00   2.5269513e-03
   1.7817287e+00   2.3719697e-03
   1.7866644e+00   2.1088682e-03
   1.7886892e+00   1.9863866e-03
   1.7927227e+00   1.7452456e-03
   1.7936249e+00   1.6874725e-03
   1.7945386e+00   1.6297039e-03
   1.7974770e+00   1.4534229e-03
   1.8024128e+00   1.1532277e-03
   1.8053535e+00   9.8554178e-04
   1.8102870e+00   6.9757117e-04
   1.8132277e+00   5.4134527e-04
   1.8181612e+00   2.7472222e-04
   1.8230969e+00   1.1479155e-07
   1.8260262e+00  -1.6647268e-04
   1.8260376e+00  -1.6718733e-04
   1.8264853e+00  -1.9543343e-04
   1.8308494e+00  -4.5169651e-04
   1.8309711e+00  -4.5891185e-04
   1.8339118e+00  -6.2985078e-04
   1.8368526e+00  -7.8817034e-04
   1.8417860e+00  -1.0560101e-03
   1.8447268e+00  -1.1988866e-03
   1.8496602e+00  -1.4412695e-03
   1.8526010e+00  -1.5711295e-03
   1.8575344e+00  -1.7910927e-03
   1.8600849e+00  -1.9131772e-03
   1.8647268e+00  -2.1361065e-03
   1.8650184e+00  -2.1511341e-03
   1.8654109e+00  -2.1710836e-03
   1.8683517e+00  -2.3051423e-03
   1.8732851e+00  -2.5338613e-03
   1.8762259e+00  -2.6507117e-03
   1.8811593e+00  -2.8495179e-03
   1.8841001e+00  -2.9558770e-03
   1.8890335e+00  -3.1365932e-03
   1.8919766e+00  -3.2285813e-03
   1.8969077e+00  -3.3853306e-03
   1.8998508e+00  -3.4622130e-03
   1.9047842e+00  -3.5936410e-03
   1.9077250e+00  -3.6633838e-03
   1.9126584e+00  -3.7825987e-03
   1.9156015e+00  -3.8464646e-03
   1.9205326e+00  -3.9560836e-03
   1.9228811e+00  -4.0014233e-03
   1.9266713e+00  -4.0767677e-03
   1.9278122e+00  -4.0996556e-03
   1.9284068e+00  -4.1112489e-03
   1.9313499e+00  -4.1547521e-03
   1.9362810e+00  -4.2300735e-03
   1.9392241e+00  -4.2597796e-03
   1.9441552e+00  -4.3117080e-03
   1.9471006e+00  -4.3287649e-03
   1.9520317e+00  -4.3596648e-03
   1.9549747e+00  -4.3640725e-03
   1.9599059e+00  -4.3732094e-03
   1.9628489e+00  -4.3650367e-03
   1.9677801e+00  -4.3526860e-03
   1.9707231e+00  -4.3323462e-03
   1.9756543e+00  -4.2999541e-03
   1.9785973e+00  -4.2666896e-03
   1.9835285e+00  -4.2126492e-03
   1.9884596e+00  -4.1348255e-03
   1.9914050e+00  -4.0871442e-03
   1.9919100e+00  -4.0766758e-03
   1.9920592e+00  -4.0735078e-03
   1.9963338e+00  -3.9856520e-03
   1.9992792e+00  -3.9251837e-03
   2.0022222e+00  -3.8569330e-03
   2.0071534e+00  -3.7421947e-03
   2.0100987e+00  -3.6666437e-03
   2.0150275e+00  -3.5398531e-03
   2.0179729e+00  -3.4575987e-03
   2.0229017e+00  -3.3196970e-03
   2.0258471e+00  -3.2289486e-03
   2.0307759e+00  -3.0776400e-03
   2.0337213e+00  -2.9817723e-03
   2.0386524e+00  -2.8212351e-03
   2.0415978e+00  -2.7216942e-03
   2.0465266e+00  -2.5550275e-03
   2.0494720e+00  -2.4405188e-03
   2.0544008e+00  -2.2517034e-03
   2.0561800e+00  -2.1712810e-03
   2.0569536e+00  -2.1358609e-03
   2.0591253e+00  -2.0393388e-03
   2.0622750e+00  -1.8990519e-03
   2.0652204e+00  -1.7722084e-03
   2.0701492e+00  -1.5589141e-03
   2.0730969e+00  -1.4302227e-03
   2.0780257e+00  -1.2154408e-03
   2.0809711e+00  -1.0902663e-03
   2.0858999e+00  -8.8061295e-04
   2.0888453e+00  -7.5860193e-04
   2.0937741e+00  -5.5460514e-04
   2.0987029e+00  -3.2190542e-04
   2.0987282e+00  -3.2072084e-04
   2.1013659e+00  -1.9505716e-04
   2.1016483e+00  -1.8065611e-04
   2.1016506e+00  -1.8053466e-04
   2.1065771e+00   6.1246556e-05
   2.1095225e+00   2.0438338e-04
   2.1124702e+00   3.3837006e-04
   2.1173967e+00   5.6302801e-04
   2.1203444e+00   6.9138430e-04
   2.1252732e+00   9.0861111e-04
   2.1282185e+00   1.0279706e-03
   2.1331474e+00   1.2297039e-03
   2.1360927e+00   1.3494399e-03
   2.1410216e+00   1.5472796e-03
   2.1439899e+00   1.6787305e-03
   2.1454959e+00   1.7457277e-03
   2.1469376e+00   1.8099977e-03
   2.1488958e+00   1.8981244e-03
   2.1518434e+00   2.0168205e-03
   2.1567700e+00   2.2180441e-03
   2.1597176e+00   2.3245868e-03
   2.1646465e+00   2.5051882e-03
   2.1675918e+00   2.6036042e-03
   2.1725207e+00   2.7702709e-03
   2.1754660e+00   2.8575528e-03
   2.1803949e+00   3.0060147e-03
   2.1833425e+00   3.0806703e-03
   2.1882691e+00   3.2082415e-03
   2.1912167e+00   3.2759412e-03
   2.1961433e+00   3.3914141e-03
   2.1990909e+00   3.4536272e-03
   2.2040197e+00   3.5601010e-03
   2.2081221e+00   3.6400826e-03
   2.2105785e+00   3.6865243e-03
   2.2110698e+00   3.6959826e-03
   2.2118939e+00   3.7122819e-03
   2.2148393e+00   3.7555326e-03
   2.2197681e+00   3.8305556e-03
   2.2227158e+00   3.8603306e-03
   2.2276423e+00   3.9124656e-03
   2.2305900e+00   3.9298669e-03
   2.2355165e+00   3.9614784e-03
   2.2384642e+00   3.9662305e-03
   2.2433907e+00   3.9760790e-03
   2.2463384e+00   3.9681818e-03
   2.2512672e+00   3.9564050e-03
   2.2542149e+00   3.9365014e-03
   2.2591414e+00   3.9050505e-03
   2.2620891e+00   3.8724977e-03
   2.2670156e+00   3.8198118e-03
   2.2719421e+00   3.7441690e-03
   2.2747567e+00   3.6998852e-03
   2.2748898e+00   3.6977273e-03
   2.2754454e+00   3.6865932e-03
   2.2790152e+00   3.6157025e-03
   2.2798163e+00   3.5996786e-03
   2.2827640e+00   3.5410009e-03
   2.2857117e+00   3.4749082e-03
   2.2906405e+00   3.3641873e-03
   2.2935882e+00   3.2912075e-03
   2.2985078e+00   3.1691230e-03
   2.3014692e+00   3.0894628e-03
   2.3063820e+00   2.9562672e-03
   2.3093434e+00   2.8697199e-03
   2.3142562e+00   2.7255739e-03
   2.3172176e+00   2.6328283e-03
   2.3221304e+00   2.4768365e-03
   2.3250918e+00   2.3814509e-03
   2.3300046e+00   2.2213751e-03
   2.3329660e+00   2.1186754e-03
   2.3378788e+00   1.9493457e-03
   2.3396006e+00   1.8798393e-03
   2.3429522e+00   1.7459022e-03
   2.3445363e+00   1.6807736e-03
   2.3457530e+00   1.6302663e-03
   2.3487144e+00   1.5116804e-03
   2.3536272e+00   1.3121625e-03
   2.3565886e+00   1.1974334e-03
   2.3615014e+00   1.0050574e-03
   2.3644628e+00   8.8827594e-04
   2.3693756e+00   6.9218549e-04
   2.3723370e+00   5.8089073e-04
   2.3772498e+00   3.9366162e-04
   2.3802112e+00   2.8694444e-04
   2.3851240e+00   1.0883540e-04
   2.3877870e+00   8.4027548e-07
   2.3925849e+00  -1.9480716e-04
   2.3926997e+00  -2.0017424e-04
   2.3930211e+00  -2.1333632e-04
   2.3959596e+00  -3.3402893e-04
   2.4008953e+00  -5.3801194e-04
   2.4038338e+00  -6.4892562e-04
   2.4087695e+00  -8.3599174e-04
   2.4117080e+00  -9.4158632e-04
   2.4166437e+00  -1.1192332e-03
   2.4195822e+00  -1.2174357e-03
   2.4245179e+00  -1.3831657e-03
   2.4274564e+00  -1.4718595e-03
   2.4323921e+00  -1.6218664e-03
   2.4353306e+00  -1.7075735e-03
   2.4402663e+00  -1.8517906e-03
   2.4432048e+00  -1.9401905e-03
   2.4481405e+00  -2.0886685e-03
   2.4486455e+00  -2.1039945e-03
   2.4496786e+00  -2.1355028e-03
   2.4535583e+00  -2.2498439e-03
   2.4560147e+00  -2.3206841e-03
   2.4589532e+00  -2.3949036e-03
   2.4638889e+00  -2.5205693e-03
   2.4668274e+00  -2.5847796e-03
   2.4717631e+00  -2.6935032e-03
   2.4747016e+00  -2.7486455e-03
   2.4796373e+00  -2.8420569e-03
   2.4825758e+00  -2.8884757e-03
   2.4875115e+00  -2.9672176e-03
   2.4904500e+00  -3.0050275e-03
   2.4953857e+00  -3.0693067e-03
   2.4983242e+00  -3.0985078e-03
   2.5032599e+00  -3.1483242e-03
   2.5061983e+00  -3.1688705e-03
   2.5111341e+00  -3.2040174e-03
   2.5140725e+00  -3.2161157e-03
   2.5190083e+00  -3.2371901e-03
   2.5219467e+00  -3.2404500e-03
   2.5268825e+00  -3.2465335e-03
   2.5298209e+00  -3.2407943e-03
   2.5347567e+00  -3.2316804e-03
   2.5376951e+00  -3.2172635e-03
   2.5426309e+00  -3.1938246e-03
   2.5455693e+00  -3.1707300e-03
   2.5505051e+00  -3.1326676e-03
   2.5534435e+00  -3.1010101e-03
   2.5583792e+00  -3.0485996e-03
   2.5613177e+00  -3.0087695e-03
   2.5662534e+00  -2.9426309e-03
   2.5691919e+00  -2.8942378e-03
   2.5741276e+00  -2.8139807e-03
   2.5770661e+00  -2.7586318e-03
   2.5820018e+00  -2.6665519e-03
   2.5849403e+00  -2.6052112e-03
   2.5898760e+00  -2.5029614e-03
   2.5928145e+00  -2.4325528e-03
   2.5977502e+00  -2.3158861e-03
   2.6019284e+00  -2.1989876e-03
   2.6041781e+00  -2.1353926e-03
   2.6048898e+00  -2.1150803e-03
   2.6056244e+00  -2.0931543e-03
   2.6085629e+00  -2.0046901e-03
   2.6134986e+00  -1.8563981e-03
   2.6164601e+00  -1.7678972e-03
   2.6213728e+00  -1.6199059e-03
   2.6243343e+00  -1.5305992e-03
   2.6292470e+00  -1.3813407e-03
   2.6322084e+00  -1.2888705e-03
   2.6371212e+00  -1.1348646e-03
   2.6400826e+00  -1.0423072e-03
   2.6449954e+00  -8.8762626e-04
   2.6479568e+00  -7.9677916e-04
   2.6528696e+00  -6.4477732e-04
   2.6558310e+00  -5.4729109e-04
   2.6607438e+00  -3.8553489e-04
   2.6640955e+00  -2.6165519e-04
   2.6658861e+00  -1.9462052e-04
   2.6670340e+00  -1.5093365e-04
   2.6686180e+00  -9.0568641e-05
   2.6715794e+00   1.6032668e-05
   2.6764922e+00   1.9507369e-04
   2.6794536e+00   2.9580119e-04
   2.6843664e+00   4.6481175e-04
   2.6873278e+00   5.6198347e-04
   2.6922406e+00   7.2466024e-04
   2.6952020e+00   8.1776860e-04
   2.7001148e+00   9.7437787e-04
   2.7030762e+00   1.0608838e-03
   2.7079890e+00   1.2065473e-03
   2.7109504e+00   1.2902342e-03
   2.7158632e+00   1.4300781e-03
   2.7188246e+00   1.5171556e-03
   2.7237374e+00   1.6625092e-03
   2.7255510e+00   1.7176860e-03
   2.7264922e+00   1.7461524e-03
   2.7284894e+00   1.8063177e-03
   2.7316116e+00   1.9002755e-03
   2.7345730e+00   1.9784091e-03
   2.7394858e+00   2.1102824e-03
   2.7424472e+00   2.1792929e-03
   2.7473600e+00   2.2958219e-03
   2.7503214e+00   2.3565657e-03
   2.7552342e+00   2.4592287e-03
   2.7581956e+00   2.5119835e-03
   2.7631084e+00   2.6012856e-03
   2.7660698e+00   2.6460285e-03
   2.7709826e+00   2.7219697e-03
   2.7739440e+00   2.7586088e-03
   2.7788567e+00   2.8210285e-03
   2.7818182e+00   2.8494261e-03
   2.7867309e+00   2.8980487e-03
   2.7896924e+00   2.9180670e-03
   2.7946051e+00   2.9526171e-03
   2.7975666e+00   2.9643480e-03
   2.8024793e+00   2.9851469e-03
   2.8054408e+00   2.9882231e-03
   2.8103535e+00   2.9943067e-03
   2.8133150e+00   2.9885675e-03
   2.8182277e+00   2.9797291e-03
   2.8211892e+00   2.9654729e-03
   2.8261249e+00   2.9425620e-03
   2.8290634e+00   2.9197429e-03
   2.8339991e+00   2.8823921e-03
   2.8369376e+00   2.8511708e-03
   2.8418733e+00   2.7997016e-03
   2.8448118e+00   2.7603076e-03
   2.8497475e+00   2.6951102e-03
   2.8526860e+00   2.6481175e-03
   2.8576217e+00   2.5700872e-03
   2.8605601e+00   2.5149908e-03
   2.8654959e+00   2.4235308e-03
   2.8684343e+00   2.3628788e-03
   2.8733701e+00   2.2617011e-03
   2.8763085e+00   2.1968297e-03
   2.8812443e+00   2.0883609e-03
   2.8841827e+00   2.0153076e-03
   2.8891185e+00   1.8938728e-03
   2.8909091e+00   1.8425781e-03
   2.8943067e+00   1.7462259e-03
   2.8958448e+00   1.7012098e-03
   2.8969927e+00   1.6676377e-03
   2.8999311e+00   1.5815197e-03
   2.9048669e+00   1.4367218e-03
   2.9078053e+00   1.3514738e-03
   2.9127410e+00   1.2084206e-03
   2.9156795e+00   1.1231680e-03
   2.9206152e+00   9.8020202e-04
   2.9235537e+00   8.9352388e-04
   2.9284894e+00   7.4846878e-04
   2.9314279e+00   6.6241965e-04
   2.9363636e+00   5.1808540e-04
   2.9393021e+00   4.3515381e-04
   2.9442378e+00   2.9588384e-04
   2.9471763e+00   2.1142401e-04
   2.9521120e+00   7.0272957e-05
   2.9550505e+00  -2.2401217e-05
   2.9599862e+00  -1.7681382e-04
   2.9601010e+00  -1.8100781e-04
   2.9605142e+00  -1.9448370e-04
   2.9650367e+00  -3.3969697e-04
   2.9678604e+00  -4.2997934e-04
   2.9707989e+00  -5.1707071e-04
   2.9757346e+00  -6.6321625e-04
   2.9786731e+00  -7.4495179e-04
   2.9836088e+00  -8.8199265e-04
   2.9865473e+00  -9.5889348e-04
   2.9914830e+00  -1.0877984e-03
   2.9944215e+00  -1.1615634e-03
   2.9993572e+00  -1.2851400e-03
   3.0022957e+00  -1.3525115e-03
   3.0072314e+00  -1.4654522e-03
   3.0101699e+00  -1.5249449e-03
   3.0151056e+00  -1.6247406e-03
   3.0180670e+00  -1.6805119e-03
   3.0229798e+00  -1.7739692e-03
   3.0259412e+00  -1.8271143e-03
   3.0308540e+00  -1.9161387e-03
   3.0338154e+00  -1.9670684e-03
   3.0387282e+00  -2.0524311e-03
   3.0406336e+00  -2.0831612e-03
   3.0438246e+00  -2.1351974e-03
   3.0455464e+00  -2.1632530e-03
   3.0466024e+00  -2.1802548e-03
   3.0495638e+00  -2.2201469e-03
   3.0544766e+00  -2.2871740e-03
   3.0574380e+00  -2.3191230e-03
   3.0623508e+00  -2.3728880e-03
   3.0653122e+00  -2.3973600e-03
   3.0702250e+00  -2.4386134e-03
   3.0731864e+00  -2.4557622e-03
   3.0780992e+00  -2.4847796e-03
   3.0810606e+00  -2.4950413e-03
   3.0859734e+00  -2.5126722e-03
   3.0889348e+00  -2.5156795e-03
   3.0938476e+00  -2.5211203e-03
   3.0968090e+00  -2.5168733e-03
   3.1017218e+00  -2.5102158e-03
   3.1046832e+00  -2.4992424e-03
   3.1095960e+00  -2.4815197e-03
   3.1125574e+00  -2.4635675e-03
   3.1174702e+00  -2.4341827e-03
   3.1204316e+00  -2.4092057e-03
   3.1253444e+00  -2.3680670e-03
   3.1283058e+00  -2.3356749e-03
   3.1332185e+00  -2.2822544e-03
   3.1361800e+00  -2.2416322e-03
   3.1410927e+00  -2.1746419e-03
   3.1427456e+00  -2.1477433e-03
   3.1435032e+00  -2.1351699e-03
   3.1456841e+00  -2.0989233e-03
   3.1489669e+00  -2.0448003e-03
   3.1519284e+00  -1.9920753e-03
   3.1568411e+00  -1.9042264e-03
   3.1598026e+00  -1.8482943e-03
   3.1647153e+00  -1.7550803e-03
   3.1676768e+00  -1.6961157e-03
   3.1725895e+00  -1.5978466e-03
   3.1755510e+00  -1.5358976e-03
   3.1804637e+00  -1.4326584e-03
   3.1834252e+00  -1.3680119e-03
   3.1883379e+00  -1.2602043e-03
   3.1912994e+00  -1.1922750e-03
   3.1962121e+00  -1.0791621e-03
   3.1991736e+00  -1.0095937e-03
   3.2040863e+00  -8.9344353e-04
   3.2070478e+00  -8.2402663e-04
   3.2119605e+00  -7.0790404e-04
   3.2149219e+00  -6.3583104e-04
   3.2198347e+00  -5.1578053e-04
   3.2227961e+00  -4.3665289e-04
   3.2277089e+00  -3.0520661e-04
   3.2301653e+00  -2.3311983e-04
   3.2314509e+00  -1.9439830e-04
   3.2331038e+00  -1.4588269e-04
   3.2355831e+00  -7.2289256e-05
   3.2385445e+00   1.0999288e-05
   3.2434803e+00   1.5061433e-04
   3.2464187e+00   2.3014463e-04
   3.2513545e+00   3.6337695e-04
   3.2542929e+00   4.3994261e-04
   3.2592287e+00   5.6821396e-04
   3.2621671e+00   6.4206152e-04
   3.2671028e+00   7.6565197e-04
   3.2700413e+00   8.3727961e-04
   3.2749770e+00   9.5752525e-04
   3.2779155e+00   1.0242149e-03
   3.2828512e+00   1.1362466e-03
   3.2857897e+00   1.1978306e-03
   3.2907254e+00   1.3008792e-03
   3.2936639e+00   1.3610147e-03
   3.2985996e+00   1.4616437e-03
   3.3015381e+00   1.5217860e-03
   3.3064738e+00   1.6224128e-03
   3.3103076e+00   1.7009573e-03
   3.3125344e+00   1.7463567e-03
   3.3132461e+00   1.7612489e-03
   3.3143480e+00   1.7837649e-03
   3.3172865e+00   1.8375551e-03
   3.3222222e+00   1.9279752e-03
   3.3251607e+00   1.9741024e-03
   3.3300964e+00   2.0516896e-03
   3.3330349e+00   2.0906635e-03
   3.3379706e+00   2.1562741e-03
   3.3409091e+00   2.1883081e-03
   3.3458448e+00   2.2423347e-03
   3.3487833e+00   2.2675390e-03
   3.3537190e+00   2.3101469e-03
   3.3566575e+00   2.3283747e-03
   3.3615932e+00   2.3593434e-03
   3.3645317e+00   2.3713039e-03
   3.3694674e+00   2.3918733e-03
   3.3724059e+00   2.3963039e-03
   3.3773416e+00   2.4041322e-03
   3.3802801e+00   2.4012397e-03
   3.3852158e+00   2.3969008e-03
   3.3881543e+00   2.3878099e-03
   3.3930900e+00   2.3732553e-03
   3.3960285e+00   2.3568641e-03
   3.4009642e+00   2.3300275e-03
   3.4039027e+00   2.3071396e-03
   3.4088384e+00   2.2694307e-03
   3.4117769e+00   2.2384826e-03
   3.4167126e+00   2.1872635e-03
   3.4196511e+00   2.1586410e-03
   3.4245868e+00   2.1111616e-03
   3.4275253e+00   2.0516460e-03
   3.4324610e+00   1.9532140e-03
   3.4423095e+00   1.8232025e-03
   3.4479798e+00   1.7479040e-03
   3.4480946e+00   1.7464027e-03
   3.4482094e+00   1.7447521e-03
   3.4580579e+00   1.6991299e-03
   3.4639578e+00   1.5526928e-03
   3.4639578e+00   1.3512374e-03
   3.4856061e+00   8.6207300e-04
   3.4954545e+00   6.4376033e-04
   3.5171028e+00   1.8827916e-04
   3.5269513e+00  -1.9115542e-05
   3.5404500e+00  -1.3414096e-04
   3.5426997e+00  -1.9430670e-04
   3.5502984e+00  -3.9230257e-04
   3.5584481e+00  -4.6062672e-04
   3.5584481e+00  -8.3404959e-04
   3.5800964e+00  -1.0832989e-03
   3.6214417e+00  -1.5744697e-03
   3.6431129e+00  -1.4927548e-03
   3.6844582e+00  -1.3422084e-03
   3.7277548e+00  -1.0016230e-03
   3.8104454e+00  -3.4549587e-04
   3.8244031e+00  -2.4525712e-04
   3.8342516e+00  -1.9423416e-04
   3.8676997e+00  -4.0574151e-05
   3.9364325e+00   3.9618916e-04
   3.9364325e+00   4.7233012e-04
   3.9580808e+00   4.7129017e-04
   4.0624197e+00   4.5678604e-04
   4.1057392e+00   3.8004362e-04
   4.3144169e+00   2.5337236e-05
   4.3577365e+00  -1.1397383e-05
   4.5664141e+00  -1.1272176e-04
   4.5664141e+00  -9.7589532e-05
   4.6097107e+00  -5.1521579e-05
   5.0703857e+00  -1.3378604e-04
   5.0703857e+00   4.5547980e-05
   5.2197888e+00  -1.3136846e-04
   5.5743572e+00  -1.3100344e-04
   5.7246097e+00  -1.3801997e-04
   6.0783287e+00  -1.5709229e-04
   6.1773416e+00  -1.5708632e-04
   6.5823003e+00  -5.5515611e-05
   6.5823003e+00  -2.9532828e-04
   6.6864784e+00  -1.9405693e-04
   6.7400367e+00  -1.3157140e-04
   6.8559688e+00   3.6988751e-06
   7.0862948e+00   4.7744031e-06
   7.3599633e+00   2.8648072e-06
   7.5902663e+00   1.9456152e-06
   7.8639348e+00   1.2545960e-06
   8.0942378e+00   6.1679752e-07
   8.0942378e+00   9.0129706e-07
   8.4830579e+00   9.9630854e-07
   8.5982094e+00   9.4628788e-07
   8.9870523e+00   4.5010790e-07
   9.1021809e+00   3.4693985e-07
   9.4910239e+00   1.2524242e-07
   9.6061754e+00   7.2094353e-08
   9.9949954e+00  -7.5703398e-08
   1.0110147e+01  -1.3197773e-07
   1.0498967e+01  -1.6364876e-07
   1.0614118e+01  -1.7615427e-07
   1.1002870e+01  -1.8671120e-07
   1.1117998e+01  -1.8671120e-07


==> data/DARPA_Wave_Cut_1D_o3.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.6600551e+00   1.0268457e-06
  -9.5449265e+00   1.0737420e-06
  -9.1560836e+00   6.3839073e-06
  -9.0409550e+00   6.4120523e-06
  -8.6521120e+00   3.5043159e-04
  -8.5369605e+00   3.5040863e-04
  -7.0250459e+00  -4.0546143e-04
  -6.8054637e+00  -1.9402112e-04
  -6.6944215e+00  -6.5802112e-05
  -6.6362029e+00   1.4162328e-06
  -6.5210744e+00   1.4412443e-06
  -6.1322314e+00   1.5995983e-06
  -6.0170799e+00   1.6402410e-06
  -5.6282599e+00   1.7880395e-06
  -5.5131084e+00   1.8755762e-06
  -5.5131084e+00   1.8380601e-06
  -5.2394399e+00   2.0316208e-06
  -5.0091368e+00   2.1879408e-06
  -4.7354683e+00   2.4777319e-06
  -4.5051653e+00   2.7278466e-06
  -4.2314968e+00   3.2553949e-06
  -4.0011938e+00   3.6743572e-06
  -3.7275253e+00   4.4322314e-06
  -3.4971993e+00   5.6453168e-06
  -3.4971993e+00   4.9950184e-06
  -3.4538567e+00   5.8548898e-06
  -2.9932277e+00   7.5182048e-06
  -2.9499082e+00   7.8639578e-06
  -2.4892562e+00   1.1553604e-05
  -2.4459366e+00   1.2058127e-05
  -1.9852824e+00   1.6985996e-05
  -1.9636226e+00   1.7879821e-05
  -1.7332943e+00   2.7587695e-05
  -1.7332943e+00   2.6459826e-05
  -1.6899839e+00   2.8808081e-05
  -1.4813062e+00   3.9708907e-05
  -1.4379936e+00   4.1743343e-05
  -1.2293182e+00   5.1295914e-05
  -1.2076584e+00   5.4146694e-05
  -1.1033242e+00   7.4086777e-05
  -1.1033242e+00   6.9398531e-05
  -1.0600000e+00   7.9417815e-05
  -9.7733012e-01   9.8523646e-05
  -9.3399908e-01   1.0694215e-04
  -8.5133609e-01   1.2216827e-04
  -8.2966713e-01   1.2938843e-04
  -7.8833792e-01   1.4236869e-04
  -7.6666437e-01   1.4901584e-04
  -7.2534206e-01   1.6097176e-04
  -7.1450413e-01   1.6609917e-04
  -6.9384298e-01   1.7563062e-04
  -6.8300275e-01   1.8221373e-04
  -6.6234389e-01   1.9464348e-04
  -6.5150367e-01   2.0091185e-04
  -6.3084711e-01   2.1809435e-04
  -6.3084711e-01   2.1312534e-04
  -6.2000459e-01   2.2205096e-04
  -6.1509642e-01   2.2616506e-04
  -6.0425390e-01   2.3511478e-04
  -5.9934803e-01   2.3906566e-04
  -5.8850321e-01   2.4891185e-04
  -5.8359963e-01   2.5326676e-04
  -5.7275253e-01   2.6378329e-04
  -5.6784894e-01   2.6841827e-04
  -5.5700413e-01   2.7939624e-04
  -5.5210055e-01   2.8427916e-04
  -5.4125344e-01   2.9648301e-04
  -5.3634986e-01   3.0163223e-04
  -5.2550275e-01   3.1341598e-04
  -5.2060147e-01   3.1894169e-04
  -5.0975207e-01   3.3258264e-04
  -5.0485308e-01   3.3841368e-04
  -4.9400138e-01   3.5315886e-04
  -4.8910239e-01   3.5960285e-04
  -4.7825069e-01   3.7409550e-04
  -4.7335399e-01   3.8041781e-04
  -4.6792700e-01   3.8912994e-04
  -4.6547980e-01   3.9336318e-04
  -4.6005280e-01   4.0174702e-04
  -4.5760560e-01   4.0491047e-04
  -4.5217860e-01   4.1388889e-04
  -4.4972911e-01   4.1837466e-04
  -4.4430211e-01   4.2767447e-04
  -4.4185491e-01   4.3118228e-04
  -4.3642792e-01   4.4065197e-04
  -4.3398072e-01   4.4536272e-04
  -4.2855142e-01   4.5509871e-04
  -4.2610652e-01   4.5813820e-04
  -4.2067723e-01   4.6797750e-04
  -4.1823232e-01   4.7258494e-04
  -4.1280303e-01   4.8265152e-04
  -4.1035583e-01   4.8711662e-04
  -4.0492654e-01   4.9730716e-04
  -4.0248163e-01   5.0780073e-04
  -4.0248163e-01   5.0196740e-04
  -3.9949725e-01   5.1356290e-04
  -3.9460744e-01   5.1793159e-04
  -3.9162075e-01   5.2390955e-04
  -3.8673324e-01   5.3374656e-04
  -3.8374656e-01   5.3989210e-04
  -3.7885904e-01   5.5009183e-04
  -3.7587006e-01   5.5649449e-04
  -3.7098485e-01   5.6687098e-04
  -3.6799357e-01   5.7354454e-04
  -3.6310836e-01   5.8427456e-04
  -3.6011938e-01   5.9126951e-04
  -3.5523416e-01   6.0244031e-04
  -3.5224288e-01   6.0977502e-04
  -3.4735996e-01   6.2135675e-04
  -3.4436639e-01   6.2910009e-04
  -3.3948577e-01   6.4133379e-04
  -3.3649219e-01   6.4950643e-04
  -3.3161157e-01   6.6238981e-04
  -3.2861570e-01   6.7103994e-04
  -3.2373508e-01   6.8467401e-04
  -3.2073921e-01   6.9381313e-04
  -3.1586088e-01   7.0824151e-04
  -3.1286272e-01   7.1785354e-04
  -3.0798669e-01   7.3302342e-04
  -3.0498852e-01   7.4324380e-04
  -3.0011249e-01   7.5936639e-04
  -2.9711203e-01   7.7015152e-04
  -2.9223829e-01   7.8713958e-04
  -2.8923554e-01   7.9854683e-04
  -2.8436410e-01   8.1644399e-04
  -2.8135904e-01   8.2848485e-04
  -2.7648760e-01   8.4735767e-04
  -2.7348255e-01   8.6006657e-04
  -2.6861341e-01   8.7995409e-04
  -2.6560606e-01   8.9332874e-04
  -2.6073921e-01   9.1425849e-04
  -2.5772957e-01   9.2835859e-04
  -2.5286501e-01   9.5028696e-04
  -2.4985078e-01   9.6529844e-04
  -2.4499082e-01   9.8867539e-04
  -2.4197429e-01   1.0042562e-03
  -2.3711662e-01   1.0288797e-03
  -2.3409780e-01   1.0448462e-03
  -2.2924082e-01   1.0701331e-03
  -2.2622039e-01   1.0869330e-03
  -2.2136639e-01   1.1136226e-03
  -2.1834343e-01   1.1312994e-03
  -2.1349174e-01   1.1593113e-03
  -2.1046648e-01   1.1779339e-03
  -2.0561708e-01   1.2070684e-03
  -2.0258884e-01   1.2269605e-03
  -1.9774265e-01   1.2578466e-03
  -1.9471120e-01   1.2792585e-03
  -1.8986800e-01   1.3122291e-03
  -1.8683356e-01   1.3354591e-03
  -1.8199334e-01   1.3709757e-03
  -1.7895569e-01   1.3964279e-03
  -1.7411892e-01   1.4350803e-03
  -1.7107759e-01   1.4632002e-03
  -1.6624426e-01   1.5055395e-03
  -1.6319949e-01   1.5368893e-03
  -1.5836961e-01   1.5836387e-03
  -1.5470064e-01   1.6230395e-03
  -1.5353926e-01   1.6362557e-03
  -1.5165129e-01   1.6577548e-03
  -1.5049518e-01   1.6703994e-03
  -1.4744261e-01   1.7062695e-03
  -1.4262052e-01   1.7608586e-03
  -1.3956382e-01   1.7976561e-03
  -1.3474610e-01   1.8531129e-03
  -1.3168457e-01   1.8909252e-03
  -1.2687144e-01   1.9476837e-03
  -1.2380579e-01   1.9869238e-03
  -1.1899702e-01   2.0459527e-03
  -1.1592723e-01   2.0865381e-03
  -1.1112236e-01   2.1473600e-03
  -1.0804752e-01   2.1891483e-03
  -1.0324793e-01   2.2514233e-03
  -1.0016713e-01   2.2948255e-03
  -9.5373278e-02   2.3589532e-03
  -9.2286731e-02   2.4039945e-03
  -8.7498852e-02   2.4698806e-03
  -8.4406107e-02   2.5164830e-03
  -7.9624426e-02   2.5839761e-03
  -7.6525023e-02   2.6323691e-03
  -7.1749770e-02   2.7015152e-03
  -6.8643480e-02   2.7502984e-03
  -6.3875344e-02   2.8207759e-03
  -6.0761019e-02   2.8689394e-03
  -5.6000918e-02   2.9386134e-03
  -5.2878099e-02   2.9878558e-03
  -4.8126492e-02   3.0565886e-03
  -4.4995179e-02   3.1086088e-03
  -4.0252066e-02   3.1784665e-03
  -3.7111570e-02   3.2347796e-03
  -3.2377410e-02   3.3073462e-03
  -2.7655647e-02   3.3838843e-03
  -2.4502984e-02   3.4442378e-03
  -2.3340450e-02   3.4640266e-03
  -2.1638820e-02   3.4931129e-03
  -1.9791804e-02   3.5248393e-03
  -1.6628673e-02   3.5821625e-03
  -1.3456795e-02   3.6351240e-03
  -8.7542700e-03   3.7100551e-03
  -5.5704086e-03   3.7583792e-03
  -8.7988751e-04   3.8256198e-03
   2.3169651e-03   3.8687098e-03
   6.9944674e-03   3.9277548e-03
   1.0205257e-02   3.9649679e-03
   1.4868825e-02   4.0152893e-03
   1.8095110e-02   4.0442378e-03
   2.2743113e-02   4.0826217e-03
   2.5984389e-02   4.1045684e-03
   3.0617539e-02   4.1334252e-03
   3.3871671e-02   4.1475207e-03
   3.8491965e-02   4.1654040e-03
   4.1762397e-02   4.1659550e-03
   4.6366162e-02   4.1673554e-03
   4.9656566e-02   4.1560376e-03
   5.4240358e-02   4.1432048e-03
   5.7550735e-02   4.1190312e-03
   6.2114555e-02   4.0893939e-03
   6.5446281e-02   4.0484619e-03
   6.9988751e-02   3.9985308e-03
   7.3342287e-02   3.9407254e-03
   7.7862948e-02   3.8708907e-03
   8.1238062e-02   3.7955234e-03
   8.5737144e-02   3.7061983e-03
   8.9135675e-02   3.6151286e-03
   9.3611341e-02   3.5043159e-03
   9.7036042e-02   3.3947429e-03
   1.0148554e-01   3.2576217e-03
   1.0367631e-01   3.1698806e-03
   1.0463177e-01   3.1335399e-03
   1.0809780e-01   3.0037190e-03
   1.0935973e-01   2.9516529e-03
   1.1283907e-01   2.7971534e-03
   1.1723370e-01   2.6194904e-03
   1.2074219e-01   2.4533287e-03
   1.2510790e-01   2.2622750e-03
   1.2864509e-01   2.0797980e-03
   1.3298186e-01   1.8716988e-03
   1.3654798e-01   1.6805854e-03
   1.4085606e-01   1.4641850e-03
   1.4513567e-01   1.2204614e-03
   1.4866667e-01   1.0017011e-03
   1.4873026e-01   9.9736685e-04
   1.4906061e-01   9.7469008e-04
   1.5230418e-01   7.6508724e-04
   1.5298462e-01   7.2088843e-04
   1.5660445e-01   4.7015611e-04
   1.6025092e-01   2.1634252e-04
   1.6447865e-01  -6.9812443e-05
   1.6815404e-01  -3.1947199e-04
   1.7235285e-01  -5.9405647e-04
   1.7652342e-01  -8.8207989e-04
   1.7956474e-01  -1.1120707e-03
   1.8009137e-01  -1.1556015e-03
   1.8022727e-01  -1.1665909e-03
   1.8437236e-01  -1.5000643e-03
   1.8810147e-01  -1.8081680e-03
   1.9185239e-01  -2.0948921e-03
   1.9597612e-01  -2.4061983e-03
   1.9974610e-01  -2.6931589e-03
   2.0385078e-01  -2.9891185e-03
   2.0471763e-01  -3.0691460e-03
   2.0734963e-01  -3.2865932e-03
   2.0880326e-01  -3.4107897e-03
   2.1172544e-01  -3.6673324e-03
   2.1553053e-01  -3.9746786e-03
   2.1960032e-01  -4.3112489e-03
   2.2341506e-01  -4.5999082e-03
   2.2747544e-01  -4.9030073e-03
   2.3153581e-01  -5.2121212e-03
   2.3372130e-01  -5.3979798e-03
   2.3404959e-01  -5.4280992e-03
   2.3535124e-01  -5.5407254e-03
   2.3941690e-01  -5.8743343e-03
   2.4322773e-01  -6.1788338e-03
   2.4702250e-01  -6.4477043e-03
   2.5110193e-01  -6.7420110e-03
   2.5487603e-01  -7.0151974e-03
   2.5897842e-01  -7.2836547e-03
   2.5930211e-01  -7.3099862e-03
   2.6227273e-01  -7.5213039e-03
   2.6343434e-01  -7.6071166e-03
   2.6685721e-01  -7.8621901e-03
   2.7056474e-01  -8.1011478e-03
   2.7473370e-01  -8.3792470e-03
   2.7840680e-01  -8.5809917e-03
   2.8261019e-01  -8.8163912e-03
   2.8625115e-01  -9.0117539e-03
   2.9048898e-01  -9.2149449e-03
   2.9476354e-01  -9.4233471e-03
   2.9549128e-01  -9.4643710e-03
   2.9607897e-01  -9.4976814e-03
   2.9836777e-01  -9.6188246e-03
   3.0268825e-01  -9.8139348e-03
   3.0624426e-01  -9.9663682e-03
   3.0976125e-01  -1.0084320e-02
   3.1412305e-01  -1.0240243e-02
   3.1760101e-01  -1.0325230e-02
   3.2200184e-01  -1.0445615e-02
   3.2544536e-01  -1.0503214e-02
   3.2988062e-01  -1.0587810e-02
   3.3329201e-01  -1.0620409e-02
   3.3775941e-01  -1.0670592e-02
   3.4114555e-01  -1.0678237e-02
   3.4563590e-01  -1.0694467e-02
   3.4900826e-01  -1.0675253e-02
   3.5351469e-01  -1.0658792e-02
   3.5687557e-01  -1.0610239e-02
   3.6139118e-01  -1.0555693e-02
   3.6475207e-01  -1.0477227e-02
   3.6926768e-01  -1.0389578e-02
   3.7263774e-01  -1.0281795e-02
   3.7714417e-01  -1.0161410e-02
   3.8052801e-01  -1.0025275e-02
   3.8501837e-01  -9.8657484e-03
   3.8842746e-01  -9.7035583e-03
   3.9289256e-01  -9.5113177e-03
   3.9633150e-01  -9.3202479e-03
   4.0076905e-01  -9.0945592e-03
   4.0424013e-01  -8.8821166e-03
   4.0864325e-01  -8.6336088e-03
   4.1215565e-01  -8.3958907e-03
   4.1651515e-01  -8.1171717e-03
   4.1800964e-01  -8.0033058e-03
   4.1974288e-01  -7.8641185e-03
   4.2156795e-01  -7.7165978e-03
   4.2438935e-01  -7.5028237e-03
   4.2799128e-01  -7.2021120e-03
   4.3226354e-01  -6.8687557e-03
   4.3590909e-01  -6.5679752e-03
   4.4013545e-01  -6.2391414e-03
   4.4382461e-01  -5.9255969e-03
   4.4800964e-01  -5.5880165e-03
   4.4963039e-01  -5.4333792e-03
   4.5074610e-01  -5.3200413e-03
   4.5335859e-01  -5.0637282e-03
   4.5588384e-01  -4.8261708e-03
   4.5964646e-01  -4.4756198e-03
   4.6375574e-01  -4.0992654e-03
   4.6754591e-01  -3.7557163e-03
   4.7162994e-01  -3.3971763e-03
   4.7396924e-01  -3.1681129e-03
   4.7551194e-01  -3.0074839e-03
   4.7777548e-01  -2.7758953e-03
   4.7950413e-01  -2.6043618e-03
   4.8331726e-01  -2.2477020e-03
   4.8737833e-01  -1.8665129e-03
   4.9119146e-01  -1.5250230e-03
   4.9525253e-01  -1.1693159e-03
   4.9738981e-01  -9.6236685e-04
   4.9856290e-01  -8.4084711e-04
   5.0119146e-01  -5.8151974e-04
   5.0312443e-01  -3.9399219e-04
   5.0690312e-01  -6.5435032e-05
   5.1099862e-01   2.9735767e-04
   5.1474059e-01   6.0077135e-04
   5.1887282e-01   9.2536272e-04
   5.2107208e-01   1.1091575e-03
   5.2199495e-01   1.1933402e-03
   5.2475895e-01   1.4306818e-03
   5.2674702e-01   1.5969812e-03
   5.3036731e-01   1.8566919e-03
   5.3461892e-01   2.1739440e-03
   5.3815427e-01   2.3902893e-03
   5.4249082e-01   2.6643480e-03
   5.4645317e-01   2.9134068e-03
   5.4844812e-01   3.0394399e-03
   5.4988062e-01   3.1311983e-03
   5.5036501e-01   3.1641185e-03
   5.5368916e-01   3.3358127e-03
   5.5823691e-01   3.5971074e-03
   5.6143251e-01   3.7248852e-03
   5.6610882e-01   3.9455464e-03
   5.6916667e-01   4.0349862e-03
   5.7398072e-01   4.2112948e-03
   5.7689164e-01   4.2708678e-03
   5.8185262e-01   4.4134757e-03
   5.8461203e-01   4.4518136e-03
   5.8845271e-01   4.5416667e-03
   5.8852158e-01   4.5434343e-03
   5.8972222e-01   4.5726125e-03
   5.9233012e-01   4.5899449e-03
   5.9759412e-01   4.6687328e-03
   6.0006428e-01   4.6612029e-03
   6.0546832e-01   4.6976354e-03
   6.0779155e-01   4.6667815e-03
   6.1333792e-01   4.6395087e-03
   6.1548898e-01   4.5945363e-03
   6.2120983e-01   4.5125803e-03
   6.2318871e-01   4.4572084e-03
   6.2908402e-01   4.3252525e-03
   6.3523416e-01   4.1354683e-03
   6.3623737e-01   4.1001148e-03
   6.3695592e-01   4.0750230e-03
   6.4289027e-01   3.8408632e-03
   6.4483012e-01   3.7601240e-03
   6.4497704e-01   3.7531910e-03
   6.4540404e-01   3.7328972e-03
   6.5129477e-01   3.4550964e-03
   6.5270432e-01   3.3935491e-03
   6.5406336e-01   3.3315427e-03
   6.6057851e-01   3.0092057e-03
   6.6180900e-01   2.9499541e-03
   6.6845500e-01   2.6085170e-03
   6.6956612e-01   2.5537190e-03
   6.7633150e-01   2.1908425e-03
   6.7733471e-01   2.1402410e-03
   6.8420799e-01   1.7713453e-03
   6.9123278e-01   1.3695478e-03
   6.9177227e-01   1.3393687e-03
   6.9208448e-01   1.3209917e-03
   6.9238292e-01   1.3021648e-03
   6.9585859e-01   1.0933953e-03
   6.9917355e-01   8.9372819e-04
   6.9996327e-01   8.5094353e-04
   7.0074151e-01   8.1046143e-04
   7.0783976e-01   4.1328742e-04
   7.0858127e-01   3.7718549e-04
   7.1571855e-01   1.5167975e-06
   7.1643939e-01  -3.1515840e-05
   7.2359734e-01  -3.8307392e-04
   7.2426309e-01  -4.1614325e-04
   7.3135216e-01  -7.8871442e-04
   7.3141873e-01  -7.9256428e-04
   7.3147383e-01  -7.9551882e-04
   7.3220845e-01  -8.3127410e-04
   7.3935262e-01  -1.2058701e-03
   7.4011708e-01  -1.2393893e-03
   7.4722911e-01  -1.5752365e-03
   7.4804178e-01  -1.6084275e-03
   7.5510560e-01  -1.9165060e-03
   7.5597567e-01  -1.9486042e-03
   7.6298209e-01  -2.2247796e-03
   7.6391873e-01  -2.2588269e-03
   7.7085859e-01  -2.5374197e-03
   7.7142332e-01  -2.5595500e-03
   7.7351469e-01  -2.6500459e-03
   7.7825528e-01  -2.8489899e-03
   7.7873278e-01  -2.8678834e-03
   7.7983701e-01  -2.9074610e-03
   7.8660698e-01  -3.1612259e-03
   7.8778466e-01  -3.1998852e-03
   7.9448347e-01  -3.4325528e-03
   7.9573003e-01  -3.4698577e-03
   8.0235767e-01  -3.6753444e-03
   8.0369835e-01  -3.7113177e-03
   8.1023186e-01  -3.8876492e-03
   8.1166208e-01  -3.9205923e-03
   8.1810606e-01  -4.0739210e-03
   8.1962580e-01  -4.1077824e-03
   8.2598026e-01  -4.2560376e-03
   8.2757117e-01  -4.2910468e-03
   8.2865702e-01  -4.3155418e-03
   8.3187328e-01  -4.3873278e-03
   8.3385445e-01  -4.4318182e-03
   8.3431818e-01  -4.4409320e-03
   8.3551653e-01  -4.4644399e-03
   8.4172865e-01  -4.5708219e-03
   8.4347337e-01  -4.5975436e-03
   8.4960055e-01  -4.6749541e-03
   8.5142103e-01  -4.6946740e-03
   8.5747475e-01  -4.7455693e-03
   8.5936410e-01  -4.7586088e-03
   8.6534894e-01  -4.7851699e-03
   8.6730487e-01  -4.7902204e-03
   8.7322314e-01  -4.7900597e-03
   8.7524334e-01  -4.7865014e-03
   8.8109734e-01  -4.7623049e-03
   8.8317264e-01  -4.7501377e-03
   8.8896924e-01  -4.7035813e-03
   8.9110422e-01  -4.6812213e-03
   8.9684343e-01  -4.6094123e-03
   8.9903122e-01  -4.5767677e-03
   9.0471763e-01  -4.4815886e-03
   9.0695133e-01  -4.4371671e-03
   9.1259183e-01  -4.3140725e-03
   9.1519284e-01  -4.2412764e-03
   9.1704775e-01  -4.1924931e-03
   9.1747934e-01  -4.1807163e-03
   9.2046602e-01  -4.0962351e-03
   9.2278696e-01  -4.0245179e-03
   9.2834022e-01  -3.8516299e-03
   9.3070248e-01  -3.7726584e-03
   9.3621442e-01  -3.5879247e-03
   9.3861111e-01  -3.5010101e-03
   9.4408861e-01  -3.3000689e-03
   9.4651974e-01  -3.2026630e-03
   9.5196281e-01  -2.9876951e-03
   9.5442837e-01  -2.8841139e-03
   9.5983701e-01  -2.6590450e-03
   9.6233242e-01  -2.5406566e-03
   9.6770891e-01  -2.2750643e-03
   9.6824151e-01  -2.2433976e-03
   9.6898990e-01  -2.1995179e-03
   9.7076676e-01  -2.0981772e-03
   9.7558310e-01  -1.8284986e-03
   9.7813590e-01  -1.6797062e-03
   9.8345730e-01  -1.3756795e-03
   9.8603535e-01  -1.2261639e-03
   9.9133150e-01  -9.2746556e-04
   9.9393480e-01  -7.7211662e-04
   9.9920569e-01  -4.6536042e-04
   1.0012098e+00  -3.2468090e-04
   1.0024013e+00  -2.3896006e-04
   1.0038361e+00  -1.3586570e-04
   1.0070822e+00   8.8593434e-05
   1.0097245e+00   2.8256887e-04
   1.0149564e+00   6.4851928e-04
   1.0176171e+00   8.3311524e-04
   1.0228306e+00   1.1774633e-03
   1.0280234e+00   1.5357736e-03
   1.0280579e+00   1.5382668e-03
   1.0304500e+00   1.7123026e-03
   1.0307048e+00   1.7324587e-03
   1.0307071e+00   1.7327158e-03
   1.0358838e+00   2.1293411e-03
   1.0385790e+00   2.3479109e-03
   1.0412810e+00   2.5495638e-03
   1.0464532e+00   2.9167355e-03
   1.0491690e+00   3.1213269e-03
   1.0543274e+00   3.4783287e-03
   1.0563062e+00   3.6360882e-03
   1.0565657e+00   3.6597107e-03
   1.0590358e+00   3.8657943e-03
   1.0622016e+00   4.1137282e-03
   1.0649380e+00   4.3206382e-03
   1.0700758e+00   4.6994949e-03
   1.0728237e+00   4.8988751e-03
   1.0779500e+00   5.2449954e-03
   1.0821671e+00   5.5408173e-03
   1.0829568e+00   5.6056244e-03
   1.0849265e+00   5.7604224e-03
   1.0858242e+00   5.8278007e-03
   1.0885927e+00   6.0233930e-03
   1.0937006e+00   6.3791093e-03
   1.0964761e+00   6.5544766e-03
   1.1015748e+00   6.8731864e-03
   1.1066621e+00   7.1578053e-03
   1.1094490e+00   7.3366162e-03
   1.1132323e+00   7.5508724e-03
   1.1135744e+00   7.5715106e-03
   1.1145294e+00   7.6286042e-03
   1.1173232e+00   7.7952250e-03
   1.1201217e+00   7.9348255e-03
   1.1251974e+00   8.1960055e-03
   1.1280028e+00   8.3106979e-03
   1.1330716e+00   8.5260101e-03
   1.1358838e+00   8.6155418e-03
   1.1409458e+00   8.7885445e-03
   1.1437649e+00   8.8561524e-03
   1.1488200e+00   8.9849862e-03
   1.1516437e+00   9.0278926e-03
   1.1566965e+00   9.1152893e-03
   1.1595225e+00   9.1267218e-03
   1.1645707e+00   9.1658632e-03
   1.1674013e+00   9.1430670e-03
   1.1724449e+00   9.1322773e-03
   1.1752801e+00   9.0746327e-03
   1.1803191e+00   9.0114555e-03
   1.1831612e+00   8.9208219e-03
   1.1881933e+00   8.7997934e-03
   1.1910399e+00   8.6719008e-03
   1.1960675e+00   8.4859734e-03
   1.1989187e+00   8.3297062e-03
   1.2039440e+00   8.0923095e-03
   1.2067975e+00   7.9046373e-03
   1.2118182e+00   7.6109275e-03
   1.2119972e+00   7.5948577e-03
   1.2124564e+00   7.5587236e-03
   1.2170133e+00   7.2224747e-03
   1.2196924e+00   7.0007346e-03
   1.2225528e+00   6.7645546e-03
   1.2275666e+00   6.3779155e-03
   1.2325758e+00   5.9690771e-03
   1.2352916e+00   5.7220156e-03
   1.2354408e+00   5.7071855e-03
   1.2362672e+00   5.6191230e-03
   1.2397245e+00   5.2715335e-03
   1.2404477e+00   5.1976584e-03
   1.2433150e+00   4.8984848e-03
   1.2461869e+00   4.6194444e-03
   1.2511915e+00   4.1514692e-03
   1.2521648e+00   4.0378099e-03
   1.2556428e+00   3.6791322e-03
   1.2571648e+00   3.5129706e-03
   1.2590657e+00   3.2977273e-03
   1.2619421e+00   3.0036501e-03
   1.2669399e+00   2.4864555e-03
   1.2719353e+00   1.9718343e-03
   1.2737213e+00   1.7723324e-03
   1.2739899e+00   1.7390174e-03
   1.2748140e+00   1.6435514e-03
   1.2798072e+00   1.0853972e-03
   1.2826882e+00   7.8525253e-04
   1.2876791e+00   2.9411616e-04
   1.2904086e+00   1.0533976e-05
   1.2905624e+00  -6.4408632e-06
   1.2922934e+00  -2.0132025e-04
   1.2951538e+00  -5.1476125e-04
   1.2955533e+00  -5.5995868e-04
   1.2984389e+00  -8.6792011e-04
   1.3013246e+00  -1.1352984e-03
   1.3063131e+00  -1.6080211e-03
   1.3074747e+00  -1.7260560e-03
   1.3119100e+00  -2.1415794e-03
   1.3124587e+00  -2.1975872e-03
   1.3141873e+00  -2.3688476e-03
   1.3170776e+00  -2.6146694e-03
   1.3220615e+00  -3.0811295e-03
   1.3249541e+00  -3.3034665e-03
   1.3299357e+00  -3.6963039e-03
   1.3308058e+00  -3.7694444e-03
   1.3347383e+00  -4.0817723e-03
   1.3357851e+00  -4.1697429e-03
   1.3378099e+00  -4.3323462e-03
   1.3407071e+00  -4.5281680e-03
   1.3456864e+00  -4.8992654e-03
   1.3485836e+00  -5.0604683e-03
   1.3535606e+00  -5.3637282e-03
   1.3564601e+00  -5.5089073e-03
   1.3614348e+00  -5.7638430e-03
   1.3624357e+00  -5.8130854e-03
   1.3665243e+00  -6.0219008e-03
   1.3674082e+00  -6.0691690e-03
   1.3693090e+00  -6.1597337e-03
   1.3722130e+00  -6.2659550e-03
   1.3771832e+00  -6.4781680e-03
   1.3800895e+00  -6.5566575e-03
   1.3850574e+00  -6.7166437e-03
   1.3879637e+00  -6.7700643e-03
   1.3929339e+00  -6.8854454e-03
   1.3958402e+00  -6.9151515e-03
   1.4008081e+00  -6.9900826e-03
   1.4037167e+00  -6.9960514e-03
   1.4086823e+00  -7.0287649e-03
   1.4115932e+00  -7.0116391e-03
   1.4165565e+00  -7.0039027e-03
   1.4194674e+00  -6.9643251e-03
   1.4244307e+00  -6.9187098e-03
   1.4273439e+00  -6.8560147e-03
   1.4323072e+00  -6.7698577e-03
   1.4352204e+00  -6.6866391e-03
   1.4401814e+00  -6.5611111e-03
   1.4430969e+00  -6.4548439e-03
   1.4480556e+00  -6.2945363e-03
   1.4530142e+00  -6.0861111e-03
   1.4533058e+00  -6.0721074e-03
   1.4543985e+00  -6.0206841e-03
   1.4559298e+00  -5.9477273e-03
   1.4560859e+00  -5.9396235e-03
   1.4608861e+00  -5.6979568e-03
   1.4638039e+00  -5.5530992e-03
   1.4667218e+00  -5.3991047e-03
   1.4716781e+00  -5.1363407e-03
   1.4745983e+00  -4.9778007e-03
   1.4795546e+00  -4.7065886e-03
   1.4845087e+00  -4.4180441e-03
   1.4874288e+00  -4.2347567e-03
   1.4895960e+00  -4.0796373e-03
   1.4896281e+00  -4.0771579e-03
   1.4923829e+00  -3.8808310e-03
   1.4953030e+00  -3.6764922e-03
   1.4982254e+00  -3.4811065e-03
   1.5031772e+00  -3.1287649e-03
   1.5060996e+00  -2.9364784e-03
   1.5110514e+00  -2.6010560e-03
   1.5156244e+00  -2.2644284e-03
   1.5172750e+00  -2.1386731e-03
   1.5185468e+00  -2.0402571e-03
   1.5189279e+00  -2.0097314e-03
   1.5218503e+00  -1.7878145e-03
   1.5268021e+00  -1.3889784e-03
   1.5297268e+00  -1.1856749e-03
   1.5346763e+00  -8.2560836e-04
   1.5396258e+00  -4.6777778e-04
   1.5425505e+00  -2.5456612e-04
   1.5432048e+00  -1.9778122e-04
   1.5433884e+00  -1.8184573e-04
   1.5475000e+00   1.4929936e-04
   1.5504247e+00   3.7465106e-04
   1.5533517e+00   5.7608586e-04
   1.5582989e+00   9.3474747e-04
   1.5612259e+00   1.1257645e-03
   1.5661754e+00   1.4596304e-03
   1.5688039e+00   1.6555670e-03
   1.5699954e+00   1.7431038e-03
   1.5717309e+00   1.8684137e-03
   1.5740496e+00   2.0424380e-03
   1.5769766e+00   2.2374977e-03
   1.5819238e+00   2.5795225e-03
   1.5848531e+00   2.7516070e-03
   1.5897980e+00   3.0515152e-03
   1.5927273e+00   3.2097796e-03
   1.5976722e+00   3.4840680e-03
   1.5998072e+00   3.6129477e-03
   1.6010101e+00   3.6840220e-03
   1.6027388e+00   3.7846189e-03
   1.6055464e+00   3.9522039e-03
   1.6084780e+00   4.0993113e-03
   1.6134229e+00   4.3523646e-03
   1.6163522e+00   4.4832874e-03
   1.6212971e+00   4.7079431e-03
   1.6242287e+00   4.8192837e-03
   1.6291713e+00   5.0094582e-03
   1.6321028e+00   5.1009642e-03
   1.6370455e+00   5.2568871e-03
   1.6399770e+00   5.3391873e-03
   1.6449197e+00   5.4806703e-03
   1.6483104e+00   5.5663912e-03
   1.6506749e+00   5.6250230e-03
   1.6512420e+00   5.6393251e-03
   1.6527961e+00   5.6789945e-03
   1.6557277e+00   5.7319100e-03
   1.6606703e+00   5.8221763e-03
   1.6636042e+00   5.8562902e-03
   1.6685445e+00   5.9157943e-03
   1.6714784e+00   5.9284665e-03
   1.6764187e+00   5.9516758e-03
   1.6793526e+00   5.9442378e-03
   1.6842929e+00   5.9340220e-03
   1.6872291e+00   5.9099174e-03
   1.6921694e+00   5.8730487e-03
   1.6951033e+00   5.8284206e-03
   1.7000436e+00   5.7576676e-03
   1.7017172e+00   5.7198577e-03
   1.7060836e+00   5.6252755e-03
   1.7066552e+00   5.6123049e-03
   1.7079178e+00   5.5831267e-03
   1.7108540e+00   5.5009642e-03
   1.7157920e+00   5.3632461e-03
   1.7187282e+00   5.2695363e-03
   1.7236662e+00   5.1128099e-03
   1.7266024e+00   5.0083563e-03
   1.7315404e+00   4.8345500e-03
   1.7344789e+00   4.7151974e-03
   1.7394169e+00   4.5149908e-03
   1.7423531e+00   4.3899219e-03
   1.7472911e+00   4.1794995e-03
   1.7502273e+00   4.0421947e-03
   1.7551653e+00   3.8177916e-03
   1.7557392e+00   3.7853535e-03
   1.7575597e+00   3.6847567e-03
   1.7606772e+00   3.5136364e-03
   1.7630395e+00   3.3851010e-03
   1.7659780e+00   3.2264692e-03
   1.7709137e+00   2.9586318e-03
   1.7738522e+00   2.8019513e-03
   1.7787879e+00   2.5340450e-03
   1.7817287e+00   2.3798669e-03
   1.7866644e+00   2.1182002e-03
   1.7887649e+00   1.9921235e-03
   1.7929500e+00   1.7441575e-03
   1.7937006e+00   1.6963292e-03
   1.7945386e+00   1.6434389e-03
   1.7974770e+00   1.4677755e-03
   1.8024128e+00   1.1684780e-03
   1.8053512e+00   1.0006175e-03
   1.8102870e+00   7.1196740e-04
   1.8132277e+00   5.5583333e-04
   1.8181612e+00   2.8898760e-04
   1.8211019e+00   1.2426837e-04
   1.8260376e+00  -1.4619949e-04
   1.8261501e+00  -1.5334160e-04
   1.8268411e+00  -1.9647153e-04
   1.8310836e+00  -4.4553719e-04
   1.8339118e+00  -6.0964646e-04
   1.8368526e+00  -7.6746786e-04
   1.8417860e+00  -1.0349862e-03
   1.8447268e+00  -1.1777870e-03
   1.8496602e+00  -1.4205693e-03
   1.8526010e+00  -1.5501905e-03
   1.8575344e+00  -1.7703191e-03
   1.8624702e+00  -2.0059022e-03
   1.8652089e+00  -2.1362282e-03
   1.8652273e+00  -2.1370983e-03
   1.8654109e+00  -2.1464394e-03
   1.8703444e+00  -2.3766070e-03
   1.8732851e+00  -2.5113177e-03
   1.8762259e+00  -2.6284435e-03
   1.8811593e+00  -2.8280073e-03
   1.8841001e+00  -2.9342516e-03
   1.8890335e+00  -3.1149449e-03
   1.8919766e+00  -3.2072084e-03
   1.8969077e+00  -3.3644399e-03
   1.8998508e+00  -3.4418044e-03
   1.9047819e+00  -3.5739210e-03
   1.9077250e+00  -3.6435032e-03
   1.9126584e+00  -3.7622819e-03
   1.9155992e+00  -3.8257346e-03
   1.9205326e+00  -3.9343434e-03
   1.9233310e+00  -3.9883609e-03
   1.9278512e+00  -4.0776860e-03
   1.9282645e+00  -4.0860193e-03
   1.9284068e+00  -4.0888200e-03
   1.9313499e+00  -4.1330349e-03
   1.9362810e+00  -4.2091139e-03
   1.9392241e+00  -4.2393939e-03
   1.9441552e+00  -4.2918503e-03
   1.9470983e+00  -4.3095271e-03
   1.9520317e+00  -4.3409780e-03
   1.9549747e+00  -4.3458678e-03
   1.9599059e+00  -4.3554178e-03
   1.9628489e+00  -4.3476125e-03
   1.9677801e+00  -4.3356290e-03
   1.9707231e+00  -4.3157484e-03
   1.9756543e+00  -4.2839073e-03
   1.9785973e+00  -4.2509871e-03
   1.9835285e+00  -4.1974059e-03
   1.9884596e+00  -4.1198577e-03
   1.9895569e+00  -4.1021809e-03
   1.9910973e+00  -4.0775253e-03
   1.9914027e+00  -4.0724059e-03
   1.9915496e+00  -4.0693756e-03
   1.9963338e+00  -3.9723829e-03
   1.9992792e+00  -3.9127640e-03
   2.0022222e+00  -3.8452250e-03
   2.0071534e+00  -3.7320478e-03
   2.0100964e+00  -3.6571166e-03
   2.0150275e+00  -3.5317264e-03
   2.0179729e+00  -3.4500230e-03
   2.0229017e+00  -3.3133838e-03
   2.0258471e+00  -3.2230946e-03
   2.0307759e+00  -3.0729568e-03
   2.0337213e+00  -2.9775253e-03
   2.0386524e+00  -2.8181359e-03
   2.0415955e+00  -2.7190083e-03
   2.0465266e+00  -2.5533976e-03
   2.0494720e+00  -2.4392792e-03
   2.0544008e+00  -2.2514669e-03
   2.0561800e+00  -2.1714784e-03
   2.0569421e+00  -2.1366299e-03
   2.0591253e+00  -2.0400735e-03
   2.0622750e+00  -1.9005257e-03
   2.0652204e+00  -1.7741575e-03
   2.0701492e+00  -1.5617860e-03
   2.0730946e+00  -1.4336157e-03
   2.0780257e+00  -1.2198370e-03
   2.0809688e+00  -1.0950803e-03
   2.0858999e+00  -8.8609504e-04
   2.0888453e+00  -7.6452020e-04
   2.0937741e+00  -5.6115932e-04
   2.0987029e+00  -3.3001837e-04
   2.1000849e+00  -2.6395546e-04
   2.1015243e+00  -1.9579109e-04
   2.1016483e+00  -1.8946465e-04
   2.1017562e+00  -1.8386272e-04
   2.1065771e+00   5.2403811e-05
   2.1095225e+00   1.9533127e-04
   2.1124679e+00   3.2887511e-04
   2.1173967e+00   5.5309688e-04
   2.1203444e+00   6.8142332e-04
   2.1252732e+00   8.9890725e-04
   2.1282185e+00   1.0181680e-03
   2.1331474e+00   1.2200620e-03
   2.1360927e+00   1.3387305e-03
   2.1410216e+00   1.5351309e-03
   2.1441690e+00   1.6736272e-03
   2.1457851e+00   1.7450367e-03
   2.1471143e+00   1.8042608e-03
   2.1488958e+00   1.8843411e-03
   2.1518434e+00   2.0030073e-03
   2.1567700e+00   2.2043664e-03
   2.1597176e+00   2.3108586e-03
   2.1646465e+00   2.4914371e-03
   2.1675918e+00   2.5895546e-03
   2.1725207e+00   2.7557851e-03
   2.1754660e+00   2.8430441e-03
   2.1803949e+00   2.9914371e-03
   2.1833425e+00   3.0662534e-03
   2.1882691e+00   3.1939624e-03
   2.1912167e+00   3.2613636e-03
   2.1961433e+00   3.3762397e-03
   2.1990909e+00   3.4379706e-03
   2.2040197e+00   3.5434114e-03
   2.2086708e+00   3.6333792e-03
   2.2114624e+00   3.6858815e-03
   2.2116185e+00   3.6889118e-03
   2.2118939e+00   3.6943526e-03
   2.2148393e+00   3.7378788e-03
   2.2197681e+00   3.8131543e-03
   2.2227158e+00   3.8431129e-03
   2.2276423e+00   3.8954086e-03
   2.2305900e+00   3.9129936e-03
   2.2355165e+00   3.9447888e-03
   2.2384642e+00   3.9497245e-03
   2.2433907e+00   3.9597337e-03
   2.2463384e+00   3.9519972e-03
   2.2512672e+00   3.9404040e-03
   2.2542149e+00   3.9206841e-03
   2.2591414e+00   3.8895317e-03
   2.2620891e+00   3.8571396e-03
   2.2670156e+00   3.8047291e-03
   2.2719421e+00   3.7292929e-03
   2.2744421e+00   3.6901286e-03
   2.2746993e+00   3.6859963e-03
   2.2748898e+00   3.6828972e-03
   2.2798163e+00   3.5860193e-03
   2.2827640e+00   3.5280533e-03
   2.2857117e+00   3.4625803e-03
   2.2906405e+00   3.3531680e-03
   2.2935882e+00   3.2807392e-03
   2.2985078e+00   3.1598255e-03
   2.3014692e+00   3.0806933e-03
   2.3063820e+00   2.9485767e-03
   2.3093434e+00   2.8625344e-03
   2.3142562e+00   2.7193985e-03
   2.3172176e+00   2.6272268e-03
   2.3221304e+00   2.4723370e-03
   2.3250918e+00   2.3775253e-03
   2.3300046e+00   2.2184848e-03
   2.3329660e+00   2.1162374e-03
   2.3378788e+00   1.9477181e-03
   2.3396006e+00   1.8788085e-03
   2.3429522e+00   1.7453558e-03
   2.3445363e+00   1.6807828e-03
   2.3457530e+00   1.6302984e-03
   2.3487144e+00   1.5123209e-03
   2.3536272e+00   1.3137672e-03
   2.3565886e+00   1.1996189e-03
   2.3615014e+00   1.0080624e-03
   2.3644628e+00   8.9177456e-04
   2.3693756e+00   6.9665748e-04
   2.3723370e+00   5.8575528e-04
   2.3772498e+00   3.9918274e-04
   2.3802112e+00   2.9306703e-04
   2.3851240e+00   1.1554568e-04
   2.3900597e+00  -8.4033747e-05
   2.3927916e+00  -1.9532759e-04
   2.3927916e+00  -1.9470041e-04
   2.3929982e+00  -2.0427847e-04
   2.3979339e+00  -4.0816575e-04
   2.4008953e+00  -5.2869605e-04
   2.4038338e+00  -6.3941919e-04
   2.4087695e+00  -8.2627410e-04
   2.4117080e+00  -9.3151056e-04
   2.4166437e+00  -1.1086318e-03
   2.4195822e+00  -1.2067631e-03
   2.4245179e+00  -1.3723944e-03
   2.4274564e+00  -1.4611616e-03
   2.4323921e+00  -1.6112810e-03
   2.4353306e+00  -1.6966024e-03
   2.4402663e+00  -1.8401630e-03
   2.4432048e+00  -1.9278237e-03
   2.4481405e+00  -2.0750459e-03
   2.4488292e+00  -2.0957668e-03
   2.4501607e+00  -2.1359803e-03
   2.4537420e+00  -2.2417218e-03
   2.4560147e+00  -2.3073462e-03
   2.4589532e+00  -2.3817723e-03
   2.4638889e+00  -2.5076905e-03
   2.4668274e+00  -2.5720615e-03
   2.4717631e+00  -2.6809917e-03
   2.4747016e+00  -2.7362718e-03
   2.4796373e+00  -2.8298439e-03
   2.4825758e+00  -2.8764004e-03
   2.4875115e+00  -2.9553030e-03
   2.4904500e+00  -2.9932736e-03
   2.4953857e+00  -3.0577135e-03
   2.4983242e+00  -3.0871212e-03
   2.5032599e+00  -3.1371212e-03
   2.5061983e+00  -3.1578512e-03
   2.5111341e+00  -3.1932736e-03
   2.5140725e+00  -3.2056015e-03
   2.5190083e+00  -3.2270202e-03
   2.5219467e+00  -3.2305096e-03
   2.5268825e+00  -3.2368916e-03
   2.5298209e+00  -3.2313361e-03
   2.5347567e+00  -3.2225666e-03
   2.5376951e+00  -3.2084252e-03
   2.5426309e+00  -3.1854913e-03
   2.5455693e+00  -3.1626722e-03
   2.5505051e+00  -3.1251377e-03
   2.5534435e+00  -3.0937328e-03
   2.5583792e+00  -3.0418274e-03
   2.5613177e+00  -3.0022727e-03
   2.5662534e+00  -2.9366850e-03
   2.5691919e+00  -2.8885445e-03
   2.5741276e+00  -2.8088154e-03
   2.5770661e+00  -2.7537649e-03
   2.5820018e+00  -2.6622590e-03
   2.5849403e+00  -2.6011938e-03
   2.5898760e+00  -2.4995638e-03
   2.5928145e+00  -2.4293618e-03
   2.5977502e+00  -2.3131772e-03
   2.6018825e+00  -2.1981428e-03
   2.6041093e+00  -2.1357920e-03
   2.6048209e+00  -2.1144812e-03
   2.6056244e+00  -2.0911961e-03
   2.6085629e+00  -2.0031221e-03
   2.6134986e+00  -1.8555395e-03
   2.6164601e+00  -1.7673554e-03
   2.6213728e+00  -1.6199380e-03
   2.6243343e+00  -1.5309068e-03
   2.6292470e+00  -1.3821373e-03
   2.6322084e+00  -1.2899610e-03
   2.6371212e+00  -1.1364417e-03
   2.6400826e+00  -1.0441139e-03
   2.6449954e+00  -8.8979109e-04
   2.6479568e+00  -7.9914601e-04
   2.6528696e+00  -6.4743343e-04
   2.6558310e+00  -5.5025712e-04
   2.6607438e+00  -3.8900367e-04
   2.6641414e+00  -2.6306015e-04
   2.6659780e+00  -1.9500712e-04
   2.6671028e+00  -1.5265358e-04
   2.6686180e+00  -9.4855142e-05
   2.6715794e+00   1.1616414e-05
   2.6764922e+00   1.9053903e-04
   2.6794536e+00   2.9113866e-04
   2.6843664e+00   4.6001377e-04
   2.6873278e+00   5.5696740e-04
   2.6922406e+00   7.1938017e-04
   2.6952020e+00   8.1243113e-04
   2.7001148e+00   9.6908402e-04
   2.7030762e+00   1.0555624e-03
   2.7079890e+00   1.2012626e-03
   2.7109504e+00   1.2846511e-03
   2.7158632e+00   1.4239830e-03
   2.7188246e+00   1.5105831e-03
   2.7237374e+00   1.6552089e-03
   2.7256887e+00   1.7146556e-03
   2.7267218e+00   1.7457966e-03
   2.7286501e+00   1.8031428e-03
   2.7316116e+00   1.8925826e-03
   2.7345730e+00   1.9706910e-03
   2.7394858e+00   2.1025482e-03
   2.7424472e+00   2.1714899e-03
   2.7473600e+00   2.2879362e-03
   2.7503214e+00   2.3485767e-03
   2.7552342e+00   2.4511249e-03
   2.7581956e+00   2.5037879e-03
   2.7631084e+00   2.5929522e-03
   2.7660698e+00   2.6376263e-03
   2.7709826e+00   2.7134298e-03
   2.7739440e+00   2.7500000e-03
   2.7788567e+00   2.8123049e-03
   2.7818182e+00   2.8406795e-03
   2.7867309e+00   2.8892103e-03
   2.7896924e+00   2.9091827e-03
   2.7946051e+00   2.9436410e-03
   2.7975666e+00   2.9553949e-03
   2.8024793e+00   2.9761938e-03
   2.8054408e+00   2.9793388e-03
   2.8103535e+00   2.9854913e-03
   2.8133150e+00   2.9797980e-03
   2.8182277e+00   2.9710514e-03
   2.8211892e+00   2.9568871e-03
   2.8261249e+00   2.9341368e-03
   2.8290634e+00   2.9114555e-03
   2.8339991e+00   2.8743343e-03
   2.8369376e+00   2.8432966e-03
   2.8418733e+00   2.7921028e-03
   2.8448118e+00   2.7529385e-03
   2.8497475e+00   2.6880854e-03
   2.8526860e+00   2.6413682e-03
   2.8576217e+00   2.5637282e-03
   2.8605601e+00   2.5088843e-03
   2.8654959e+00   2.4178375e-03
   2.8684343e+00   2.3574839e-03
   2.8733701e+00   2.2568320e-03
   2.8763085e+00   2.1922911e-03
   2.8812443e+00   2.0843848e-03
   2.8841827e+00   2.0116047e-03
   2.8891185e+00   1.8906313e-03
   2.8908861e+00   1.8404362e-03
   2.8942149e+00   1.7459206e-03
   2.8957989e+00   1.6996120e-03
   2.8969927e+00   1.6652824e-03
   2.8999311e+00   1.5795776e-03
   2.9048669e+00   1.4354683e-03
   2.9078053e+00   1.3505762e-03
   2.9127410e+00   1.2081038e-03
   2.9156795e+00   1.1231497e-03
   2.9206152e+00   9.8069559e-04
   2.9235537e+00   8.9432048e-04
   2.9284894e+00   7.4977961e-04
   2.9314279e+00   6.6395087e-04
   2.9363636e+00   5.1999311e-04
   2.9393021e+00   4.3721534e-04
   2.9442378e+00   2.9819330e-04
   2.9471763e+00   2.1399541e-04
   2.9521120e+00   7.3254362e-05
   2.9550505e+00  -1.9029798e-05
   2.9599862e+00  -1.7280969e-04
   2.9601469e+00  -1.7862902e-04
   2.9606290e+00  -1.9475735e-04
   2.9650826e+00  -3.3722452e-04
   2.9678604e+00  -4.2581956e-04
   2.9707989e+00  -5.1284206e-04
   2.9757346e+00  -6.5889578e-04
   2.9786731e+00  -7.4055326e-04
   2.9836088e+00  -8.7749311e-04
   2.9865473e+00  -9.5432507e-04
   2.9914830e+00  -1.0831451e-03
   2.9944215e+00  -1.1567998e-03
   2.9993572e+00  -1.2802020e-03
   3.0022957e+00  -1.3475459e-03
   3.0072314e+00  -1.4604500e-03
   3.0101699e+00  -1.5199793e-03
   3.0151056e+00  -1.6198439e-03
   3.0180670e+00  -1.6755165e-03
   3.0229798e+00  -1.7688200e-03
   3.0259412e+00  -1.8217906e-03
   3.0308540e+00  -1.9105510e-03
   3.0338154e+00  -1.9612466e-03
   3.0387282e+00  -2.0462144e-03
   3.0407943e+00  -2.0794444e-03
   3.0442608e+00  -2.1354522e-03
   3.0457071e+00  -2.1592975e-03
   3.0466024e+00  -2.1736639e-03
   3.0495638e+00  -2.2135767e-03
   3.0544766e+00  -2.2806129e-03
   3.0574380e+00  -2.3125803e-03
   3.0623508e+00  -2.3662994e-03
   3.0653122e+00  -2.3907484e-03
   3.0702250e+00  -2.4319559e-03
   3.0731864e+00  -2.4490588e-03
   3.0780992e+00  -2.4780073e-03
   3.0810606e+00  -2.4882691e-03
   3.0859734e+00  -2.5058081e-03
   3.0889348e+00  -2.5088154e-03
   3.0938476e+00  -2.5141873e-03
   3.0968090e+00  -2.5099633e-03
   3.1017218e+00  -2.5032599e-03
   3.1046832e+00  -2.4923095e-03
   3.1095960e+00  -2.4745409e-03
   3.1125574e+00  -2.4566345e-03
   3.1174702e+00  -2.4272498e-03
   3.1204316e+00  -2.4022957e-03
   3.1253444e+00  -2.3611800e-03
   3.1283058e+00  -2.3287879e-03
   3.1332185e+00  -2.2753719e-03
   3.1361800e+00  -2.2347704e-03
   3.1410927e+00  -2.1677548e-03
   3.1424472e+00  -2.1454660e-03
   3.1430670e+00  -2.1354109e-03
   3.1454086e+00  -2.0968664e-03
   3.1489669e+00  -2.0384389e-03
   3.1519284e+00  -1.9860354e-03
   3.1568411e+00  -1.8987167e-03
   3.1598026e+00  -1.8430808e-03
   3.1647153e+00  -1.7503811e-03
   3.1676768e+00  -1.6916988e-03
   3.1725895e+00  -1.5939164e-03
   3.1755510e+00  -1.5322498e-03
   3.1804637e+00  -1.4295064e-03
   3.1834252e+00  -1.3651309e-03
   3.1883379e+00  -1.2578099e-03
   3.1912994e+00  -1.1901492e-03
   3.1962121e+00  -1.0775230e-03
   3.1991736e+00  -1.0082254e-03
   3.2040863e+00  -8.9257346e-04
   3.2070478e+00  -8.2340909e-04
   3.2119605e+00  -7.0776400e-04
   3.2149219e+00  -6.3595730e-04
   3.2198347e+00  -5.1639578e-04
   3.2227961e+00  -4.3758035e-04
   3.2277089e+00  -3.0670799e-04
   3.2301882e+00  -2.3387511e-04
   3.2315197e+00  -1.9462052e-04
   3.2331497e+00  -1.4692562e-04
   3.2355831e+00  -7.4615473e-05
   3.2385445e+00   8.4573921e-06
   3.2434803e+00   1.4766230e-04
   3.2464187e+00   2.2700207e-04
   3.2513545e+00   3.5986685e-04
   3.2542929e+00   4.3626951e-04
   3.2592287e+00   5.6423095e-04
   3.2621671e+00   6.3787879e-04
   3.2671028e+00   7.6112029e-04
   3.2700413e+00   8.3270202e-04
   3.2749770e+00   9.5285354e-04
   3.2779155e+00   1.0195386e-03
   3.2828512e+00   1.1315519e-03
   3.2857897e+00   1.1929545e-03
   3.2907254e+00   1.2957048e-03
   3.2936639e+00   1.3556267e-03
   3.2985996e+00   1.4559114e-03
   3.3015381e+00   1.5157805e-03
   3.3064738e+00   1.6159458e-03
   3.3105142e+00   1.6984435e-03
   3.3128558e+00   1.7461570e-03
   3.3134527e+00   1.7585354e-03
   3.3143480e+00   1.7767493e-03
   3.3172865e+00   1.8305739e-03
   3.3222222e+00   1.9210813e-03
   3.3251607e+00   1.9672429e-03
   3.3300964e+00   2.0449082e-03
   3.3330349e+00   2.0839027e-03
   3.3379706e+00   2.1495638e-03
   3.3409091e+00   2.1816253e-03
   3.3458448e+00   2.2356933e-03
   3.3487833e+00   2.2609252e-03
   3.3537190e+00   2.3035813e-03
   3.3566575e+00   2.3218549e-03
   3.3615932e+00   2.3528466e-03
   3.3645317e+00   2.3648531e-03
   3.3694674e+00   2.3854683e-03
   3.3724059e+00   2.3899449e-03
   3.3773416e+00   2.3978191e-03
   3.3802801e+00   2.3949954e-03
   3.3852158e+00   2.3907025e-03
   3.3881543e+00   2.3817034e-03
   3.3930900e+00   2.3672406e-03
   3.3960285e+00   2.3509183e-03
   3.4009642e+00   2.3241965e-03
   3.4039027e+00   2.3014233e-03
   3.4088384e+00   2.2638545e-03
   3.4117769e+00   2.2330441e-03
   3.4167126e+00   2.1820386e-03
   3.4196511e+00   2.1535354e-03
   3.4245868e+00   2.1062351e-03
   3.4275253e+00   2.0468480e-03
   3.4324610e+00   1.9486203e-03
   3.4380165e+00   1.8748737e-03
   3.4477961e+00   1.7462259e-03
   3.4478650e+00   1.7451377e-03
   3.4482094e+00   1.7406152e-03
   3.4541093e+00   1.5948301e-03
   3.4639578e+00   1.5495822e-03
   3.4639578e+00   1.3490680e-03
   3.4856061e+00   8.6158861e-04
   3.4954545e+00   6.4410698e-04
   3.5171028e+00   1.8987489e-04
   3.5269513e+00  -1.6844077e-05
   3.5406795e+00  -1.3349679e-04
   3.5429522e+00  -1.9447957e-04
   3.5505051e+00  -3.9141873e-04
   3.5584481e+00  -4.5779614e-04
   3.5584481e+00  -8.3123278e-04
   3.5800964e+00  -1.0800115e-03
   3.6214417e+00  -1.5706612e-03
   3.6431129e+00  -1.4885836e-03
   3.6844582e+00  -1.3377594e-03
   3.7277548e+00  -9.9777548e-04
   3.8104454e+00  -3.4305785e-04
   3.8242424e+00  -2.4438476e-04
   3.8339532e+00  -1.9434320e-04
   3.8675390e+00  -4.0575069e-05
   3.9364325e+00   3.9505510e-04
   3.9364325e+00   4.7062672e-04
   3.9580808e+00   4.6936639e-04
   4.0624197e+00   4.5444215e-04
   4.1057392e+00   3.7796832e-04
   4.3144169e+00   2.4972222e-05
   4.3577365e+00  -1.1658861e-05
   4.5664141e+00  -1.1251860e-04
   4.5664141e+00  -9.7347796e-05
   4.6097107e+00  -5.1265611e-05
   5.0703857e+00  -1.3377158e-04
   5.0703857e+00   4.5541322e-05
   5.2198577e+00  -1.3140978e-04
   5.5743572e+00  -1.3122107e-04
   5.7242424e+00  -1.3815519e-04
   6.0783287e+00  -1.5707346e-04
   6.1773875e+00  -1.5698140e-04
   6.5823003e+00  -5.5065657e-05
   6.5823003e+00  -2.9508494e-04
   6.6862948e+00  -1.9405693e-04
   6.7398072e+00  -1.3166322e-04
   6.8559688e+00   3.7676768e-06
   7.0862948e+00   4.7931589e-06
   7.3599633e+00   2.8612718e-06
   7.5902663e+00   1.9045661e-06
   7.8639348e+00   1.2432668e-06
   8.0942378e+00   6.1172406e-07
   8.0942378e+00   9.1185262e-07
   8.4830579e+00   1.0385376e-06
   8.5982094e+00   9.9164141e-07
   8.9870523e+00   4.6379247e-07
   9.1021809e+00   3.6062213e-07
   9.4910239e+00   1.3892585e-07
   9.6061754e+00   8.8904040e-08
   9.9949954e+00  -4.8336777e-08
   1.0110147e+01  -1.0461111e-07
   1.0498967e+01  -1.3628214e-07
   1.0614118e+01  -1.5504017e-07
   1.1002870e+01  -1.9726814e-07
   1.1117998e+01  -2.0039440e-07


==> data/DARPA_Wave_Cut_1D_o4.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.6600551e+00   1.0026056e-06
  -9.5449265e+00   1.0495018e-06
  -9.1560836e+00   6.3596648e-06
  -9.0409550e+00   6.3815427e-06
  -8.6521120e+00   3.5039256e-04
  -8.5369605e+00   3.5037190e-04
  -7.0250459e+00  -4.0553260e-04
  -6.8053949e+00  -1.9404729e-04
  -6.6943756e+00  -6.5851010e-05
  -6.6362029e+00   1.3012833e-06
  -6.5210744e+00   1.3231680e-06
  -6.1322314e+00   1.4392952e-06
  -6.0170799e+00   1.4768113e-06
  -5.6282599e+00   1.6773944e-06
  -5.5131084e+00   1.8149541e-06
  -5.5131084e+00   1.7336685e-06
  -5.2394399e+00   2.0453030e-06
  -5.0091368e+00   2.1265863e-06
  -4.7354683e+00   2.4163682e-06
  -4.5051653e+00   2.6539945e-06
  -4.2314968e+00   3.1220845e-06
  -4.0011938e+00   3.5222911e-06
  -3.7275253e+00   4.2281680e-06
  -3.4971993e+00   5.5412994e-06
  -3.4971993e+00   4.8409550e-06
  -3.4538567e+00   5.7520432e-06
  -2.9932277e+00   7.2527548e-06
  -2.9499082e+00   7.5949954e-06
  -2.4892562e+00   1.1209596e-05
  -2.4459366e+00   1.1668274e-05
  -1.9852824e+00   1.6596143e-05
  -1.9636226e+00   1.7441736e-05
  -1.7332943e+00   2.7802112e-05
  -1.7332943e+00   2.6609504e-05
  -1.6899839e+00   2.8954316e-05
  -1.4813062e+00   4.0127181e-05
  -1.4379936e+00   4.2168733e-05
  -1.2293182e+00   5.1789027e-05
  -1.2076584e+00   5.4988292e-05
  -1.1033242e+00   7.4469927e-05
  -1.1033242e+00   6.9865932e-05
  -1.0599977e+00   7.9763545e-05
  -9.7733012e-01   9.8267218e-05
  -9.3399679e-01   1.0655487e-04
  -8.5133609e-01   1.2211249e-04
  -8.2966253e-01   1.2922062e-04
  -7.8833792e-01   1.4249610e-04
  -7.6666208e-01   1.4917746e-04
  -7.2534206e-01   1.6169743e-04
  -7.1450184e-01   1.6684481e-04
  -6.9384298e-01   1.7650987e-04
  -6.8300046e-01   1.8327801e-04
  -6.6234389e-01   1.9581405e-04
  -6.5150138e-01   2.0243710e-04
  -6.3084711e-01   2.1956175e-04
  -6.3084711e-01   2.1457759e-04
  -6.2000000e-01   2.2360422e-04
  -6.1509642e-01   2.2750735e-04
  -6.0425161e-01   2.3617769e-04
  -5.9934803e-01   2.4003673e-04
  -5.8850092e-01   2.4963958e-04
  -5.8359734e-01   2.5389118e-04
  -5.7275023e-01   2.6424013e-04
  -5.6784894e-01   2.6880395e-04
  -5.5699954e-01   2.7970156e-04
  -5.5210055e-01   2.8453627e-04
  -5.4124885e-01   2.9669881e-04
  -5.3634986e-01   3.0197199e-04
  -5.2549816e-01   3.1380395e-04
  -5.2060147e-01   3.1947658e-04
  -5.0974747e-01   3.3303719e-04
  -5.0485308e-01   3.3886823e-04
  -4.9399679e-01   3.5357208e-04
  -4.8910239e-01   3.6000689e-04
  -4.7824610e-01   3.7440771e-04
  -4.7335399e-01   3.8066804e-04
  -4.6792470e-01   3.8920340e-04
  -4.6547980e-01   3.9365014e-04
  -4.6005051e-01   4.0195133e-04
  -4.5760331e-01   4.0468779e-04
  -4.5217631e-01   4.1324610e-04
  -4.4972911e-01   4.1796143e-04
  -4.4429982e-01   4.2670799e-04
  -4.4185491e-01   4.2981405e-04
  -4.3642562e-01   4.3899449e-04
  -4.3398072e-01   4.4398760e-04
  -4.2854913e-01   4.5349862e-04
  -4.2610652e-01   4.5619146e-04
  -4.2067493e-01   4.6588384e-04
  -4.1823232e-01   4.7041552e-04
  -4.1280073e-01   4.8042929e-04
  -4.1035583e-01   4.8486915e-04
  -4.0492424e-01   4.9529844e-04
  -4.0248163e-01   5.0555096e-04
  -4.0248163e-01   4.9986685e-04
  -3.9949265e-01   5.1148301e-04
  -3.9460744e-01   5.1621901e-04
  -3.9161616e-01   5.2230028e-04
  -3.8673324e-01   5.3227273e-04
  -3.8373967e-01   5.3856749e-04
  -3.7885904e-01   5.4890266e-04
  -3.7586547e-01   5.5547750e-04
  -3.7098255e-01   5.6602847e-04
  -3.6798898e-01   5.7291781e-04
  -3.6310836e-01   5.8384986e-04
  -3.6011249e-01   5.9107438e-04
  -3.5523416e-01   6.0247016e-04
  -3.5223829e-01   6.1006428e-04
  -3.4735996e-01   6.2195592e-04
  -3.4436180e-01   6.2993802e-04
  -3.3948577e-01   6.4242654e-04
  -3.3648531e-01   6.5083104e-04
  -3.3161157e-01   6.6396924e-04
  -3.2860882e-01   6.7281910e-04
  -3.2373508e-01   6.8666667e-04
  -3.2073232e-01   6.9598944e-04
  -3.1586088e-01   7.1058540e-04
  -3.1285583e-01   7.2039027e-04
  -3.0798669e-01   7.3576905e-04
  -3.0498163e-01   7.4611341e-04
  -3.0011249e-01   7.6234848e-04
  -2.9710514e-01   7.7324151e-04
  -2.9223829e-01   7.9037649e-04
  -2.8922865e-01   8.0185262e-04
  -2.8436180e-01   8.1991047e-04
  -2.8134986e-01   8.3199725e-04
  -2.7648760e-01   8.5104454e-04
  -2.7347337e-01   8.6378788e-04
  -2.6861341e-01   8.8385904e-04
  -2.6559688e-01   8.9728880e-04
  -2.6073921e-01   9.1842975e-04
  -2.5772039e-01   9.3259412e-04
  -2.5286501e-01   9.5484848e-04
  -2.4984389e-01   9.6980716e-04
  -2.4499082e-01   9.9329660e-04
  -2.4196511e-01   1.0091575e-03
  -2.3711433e-01   1.0339578e-03
  -2.3408861e-01   1.0505808e-03
  -2.2924059e-01   1.0766414e-03
  -2.2621097e-01   1.0939371e-03
  -2.2136593e-01   1.1211318e-03
  -2.1833379e-01   1.1392287e-03
  -2.1349128e-01   1.1674725e-03
  -2.1045638e-01   1.1864601e-03
  -2.0561662e-01   1.2158907e-03
  -2.0257851e-01   1.2359826e-03
  -1.9774219e-01   1.2669054e-03
  -1.9470041e-01   1.2883310e-03
  -1.8986754e-01   1.3210491e-03
  -1.8682231e-01   1.3440588e-03
  -1.8199288e-01   1.3789279e-03
  -1.7894421e-01   1.4038590e-03
  -1.7411823e-01   1.4413269e-03
  -1.7106566e-01   1.4685767e-03
  -1.6624380e-01   1.5091575e-03
  -1.6318710e-01   1.5392057e-03
  -1.5836915e-01   1.5835491e-03
  -1.5530831e-01   1.6170432e-03
  -1.5049449e-01   1.6659665e-03
  -1.4652938e-01   1.7106520e-03
  -1.4558747e-01   1.7219835e-03
  -1.4346327e-01   1.7474725e-03
  -1.4262006e-01   1.7571832e-03
  -1.3955005e-01   1.7950551e-03
  -1.3474541e-01   1.8521993e-03
  -1.3167034e-01   1.8910973e-03
  -1.2687075e-01   1.9494743e-03
  -1.2379086e-01   1.9896350e-03
  -1.1899633e-01   2.0496097e-03
  -1.1591185e-01   2.0910973e-03
  -1.1112167e-01   2.1527043e-03
  -1.0803145e-01   2.1955579e-03
  -1.0324702e-01   2.2588062e-03
  -1.0015060e-01   2.3032140e-03
  -9.5372590e-02   2.3682507e-03
  -9.2269284e-02   2.4142332e-03
  -8.7497934e-02   2.4811065e-03
  -8.4387971e-02   2.5286501e-03
  -7.9623278e-02   2.5972452e-03
  -7.6505969e-02   2.6463728e-03
  -7.1748852e-02   2.7165748e-03
  -6.8623508e-02   2.7671258e-03
  -6.3874197e-02   2.8389578e-03
  -6.0740129e-02   2.8895776e-03
  -5.5999770e-02   2.9623508e-03
  -5.2856061e-02   3.0127870e-03
  -4.8125115e-02   3.0845271e-03
  -4.4971763e-02   3.1362029e-03
  -4.0250689e-02   3.2067493e-03
  -3.7087006e-02   3.2609963e-03
  -3.2376263e-02   3.3320937e-03
  -2.9201102e-02   3.3901745e-03
  -2.4501607e-02   3.4630165e-03
  -1.9816850e-02   3.5384527e-03
  -1.6627135e-02   3.5991965e-03
  -1.4931290e-02   3.6273416e-03
  -1.2910996e-02   3.6611570e-03
  -1.1955257e-02   3.6773416e-03
  -8.7526400e-03   3.7341827e-03
  -5.5389118e-03   3.7859734e-03
  -8.7814968e-04   3.8582185e-03
   2.3506887e-03   3.9045684e-03
   6.9963269e-03   3.9680211e-03
   1.0241460e-02   4.0081726e-03
   1.4870799e-02   4.0622360e-03
   1.8134206e-02   4.0949265e-03
   2.2745248e-02   4.1381543e-03
   2.6026400e-02   4.1627410e-03
   3.0619835e-02   4.1948118e-03
   3.3916208e-02   4.2108127e-03
   3.8494261e-02   4.2314279e-03
   4.1810376e-02   4.2356520e-03
   4.6368687e-02   4.2408402e-03
   4.9709137e-02   4.2321396e-03
   5.4243113e-02   4.2210973e-03
   5.7607897e-02   4.1985996e-03
   6.2117309e-02   4.1709137e-03
   6.5508724e-02   4.1323462e-03
   6.9991736e-02   4.0854683e-03
   7.3410239e-02   4.0303719e-03
   7.7866162e-02   3.9642792e-03
   8.1311983e-02   3.8933884e-03
   8.5740588e-02   3.8054408e-03
   8.9216483e-02   3.7155647e-03
   9.3615014e-02   3.6003444e-03
   9.4882691e-02   3.5581956e-03
   9.5706382e-02   3.5297291e-03
   9.7125115e-02   3.4813590e-03
   1.0148921e-01   3.3467401e-03
   1.0503535e-01   3.2138430e-03
   1.0936364e-01   3.0670799e-03
   1.1294766e-01   2.9223600e-03
   1.1723783e-01   2.7608356e-03
   1.2086203e-01   2.5951561e-03
   1.2511226e-01   2.4173554e-03
   1.2877755e-01   2.2428030e-03
   1.3298669e-01   2.0574770e-03
   1.3669376e-01   1.8614325e-03
   1.4086088e-01   1.6474564e-03
   1.4162282e-01   1.5973347e-03
   1.4201354e-01   1.5728903e-03
   1.4574725e-01   1.3533815e-03
   1.4873531e-01   1.1649105e-03
   1.5252686e-01   9.1434803e-04
   1.5660973e-01   6.6334481e-04
   1.6044513e-01   4.1740358e-04
   1.6448416e-01   1.7365634e-04
   1.6836846e-01  -9.1072773e-05
   1.7235859e-01  -3.4258724e-04
   1.7243297e-01  -3.4909091e-04
   1.7305326e-01  -3.9827594e-04
   1.7637603e-01  -6.4566804e-04
   1.8023301e-01  -9.5047062e-04
   1.8421281e-01  -1.2429132e-03
   1.8810744e-01  -1.5212925e-03
   1.9213659e-01  -1.8142378e-03
   1.9598209e-01  -2.0785376e-03
   1.9719146e-01  -2.1865680e-03
   1.9946763e-01  -2.3678375e-03
   2.0099449e-01  -2.4930441e-03
   2.0385675e-01  -2.7389578e-03
   2.0797796e-01  -3.0620753e-03
   2.1173140e-01  -3.3595041e-03
   2.1589991e-01  -3.6689624e-03
   2.1960629e-01  -3.9363177e-03
   2.2144972e-01  -4.0974059e-03
   2.2461364e-01  -4.3427916e-03
   2.2511731e-01  -4.3849862e-03
   2.2748118e-01  -4.5893021e-03
   2.3172406e-01  -4.9230487e-03
   2.3535583e-01  -5.2161387e-03
   2.3962351e-01  -5.5205234e-03
   2.4323232e-01  -5.7758264e-03
   2.4682736e-01  -6.0268136e-03
   2.4967631e-01  -6.2519513e-03
   2.5042241e-01  -6.3147612e-03
   2.5110652e-01  -6.3706612e-03
   2.5469467e-01  -6.6475666e-03
   2.5898301e-01  -6.9692149e-03
   2.6326676e-01  -7.2470845e-03
   2.6685950e-01  -7.4885445e-03
   2.7112718e-01  -7.7603306e-03
   2.7473600e-01  -7.9727273e-03
   2.7578742e-01  -8.0478880e-03
   2.7930441e-01  -8.2639578e-03
   2.7941001e-01  -8.2709826e-03
   2.8261019e-01  -8.4862718e-03
   2.8684114e-01  -8.7293848e-03
   2.9048669e-01  -8.9491047e-03
   2.9469008e-01  -9.1512167e-03
   2.9836318e-01  -9.3365243e-03
   3.0253673e-01  -9.5153122e-03
   3.0623967e-01  -9.6693756e-03
   3.0997245e-01  -9.8051882e-03
   3.1376951e-01  -9.9696511e-03
   3.1411616e-01  -9.9844353e-03
   3.1753903e-01  -1.0105257e-02
   3.1807851e-01  -1.0126768e-02
   3.2199265e-01  -1.0271786e-02
   3.2578742e-01  -1.0388177e-02
   3.2986915e-01  -1.0500689e-02
   3.3392103e-01  -1.0579362e-02
   3.3774564e-01  -1.0663567e-02
   3.4176997e-01  -1.0709642e-02
   3.4562213e-01  -1.0764118e-02
   3.4962351e-01  -1.0778788e-02
   3.5349862e-01  -1.0803696e-02
   3.5747934e-01  -1.0788017e-02
   3.6137511e-01  -1.0784963e-02
   3.6533747e-01  -1.0740289e-02
   3.6924931e-01  -1.0707691e-02
   3.7320018e-01  -1.0633953e-02
   3.7712580e-01  -1.0571556e-02
   3.8106749e-01  -1.0467677e-02
   3.8500230e-01  -1.0376469e-02
   3.8893939e-01  -1.0241850e-02
   3.9287649e-01  -1.0119421e-02
   3.9681589e-01  -9.9549128e-03
   4.0075298e-01  -9.8040634e-03
   4.0469467e-01  -9.6116850e-03
   4.0862718e-01  -9.4293159e-03
   4.1038108e-01  -9.3294536e-03
   4.1420799e-01  -9.1028696e-03
   4.1433196e-01  -9.0950413e-03
   4.1650367e-01  -8.9701331e-03
   4.2046602e-01  -8.7065657e-03
   4.2437787e-01  -8.4708448e-03
   4.2835399e-01  -8.1943756e-03
   4.3225207e-01  -7.9426768e-03
   4.3624197e-01  -7.6623967e-03
   4.4012856e-01  -7.4064279e-03
   4.4412994e-01  -7.1101010e-03
   4.4800275e-01  -6.8348255e-03
   4.4889118e-01  -6.7586547e-03
   4.5012167e-01  -6.6486226e-03
   4.5290174e-01  -6.4075987e-03
   4.5587925e-01  -6.1625115e-03
   4.5989669e-01  -5.8222222e-03
   4.6375574e-01  -5.5095730e-03
   4.6777548e-01  -5.1794307e-03
   4.7162994e-01  -4.8754132e-03
   4.7429752e-01  -4.6417126e-03
   4.7681359e-01  -4.4101699e-03
   4.7830808e-01  -4.2690083e-03
   4.7950643e-01  -4.1598026e-03
   4.8350092e-01  -3.7954316e-03
   4.8738292e-01  -3.4470156e-03
   4.9135445e-01  -3.1092057e-03
   4.9525712e-01  -2.7849174e-03
   4.9826217e-01  -2.5210055e-03
   5.0069100e-01  -2.2957530e-03
   5.0220156e-01  -2.1520432e-03
   5.0313361e-01  -2.0658609e-03
   5.0703857e-01  -1.7138223e-03
   5.1101010e-01  -1.3544444e-03
   5.1486915e-01  -1.0377158e-03
   5.1888659e-01  -7.1726354e-04
   5.2198118e-01  -4.6058081e-04
   5.2405877e-01  -2.7499082e-04
   5.2577594e-01  -1.2126240e-04
   5.2676079e-01  -3.5451561e-05
   5.3047980e-01   2.6375344e-04
   5.3463728e-01   6.0785124e-04
   5.3825987e-01   8.6326905e-04
   5.4251148e-01   1.1673301e-03
   5.4615243e-01   1.4310285e-03
   5.4824839e-01   1.5864187e-03
   5.4966483e-01   1.6937006e-03
   5.5038567e-01   1.7495684e-03
   5.5378558e-01   1.9830854e-03
   5.5825987e-01   2.3051423e-03
   5.6152663e-01   2.4891644e-03
   5.6613407e-01   2.7642332e-03
   5.6925849e-01   2.9225436e-03
   5.7400597e-01   3.1758953e-03
   5.7559229e-01   3.2683425e-03
   5.7603765e-01   3.2924472e-03
   5.7855601e-01   3.4174242e-03
   5.8188017e-01   3.6035124e-03
   5.8470156e-01   3.7120294e-03
   5.8975207e-01   3.9348255e-03
   5.9241965e-01   4.0191919e-03
   5.9762626e-01   4.2064968e-03
   6.0015152e-01   4.2636593e-03
   6.0549816e-01   4.4152204e-03
   6.0787649e-01   4.4509871e-03
   6.1337006e-01   4.5660009e-03
   6.1557163e-01   4.5905418e-03
   6.2010790e-01   4.6655188e-03
   6.2062213e-01   4.6744490e-03
   6.2124197e-01   4.6851240e-03
   6.2327135e-01   4.6959596e-03
   6.2911616e-01   4.7442378e-03
   6.3097796e-01   4.7404040e-03
   6.3698806e-01   4.7391414e-03
   6.3869146e-01   4.7229109e-03
   6.4486226e-01   4.6688935e-03
   6.4641414e-01   4.6438935e-03
   6.5273646e-01   4.5420799e-03
   6.5414830e-01   4.5120983e-03
   6.6061065e-01   4.3703398e-03
   6.6189394e-01   4.3350551e-03
   6.6848485e-01   4.1477961e-03
   6.6869376e-01   4.1407484e-03
   6.7336777e-01   3.9770202e-03
   6.7547062e-01   3.9013545e-03
   6.7635904e-01   3.8712810e-03
   6.7741506e-01   3.8323462e-03
   6.8423554e-01   3.5638200e-03
   6.8519743e-01   3.5261249e-03
   6.9211203e-01   3.2405418e-03
   6.9299587e-01   3.2042700e-03
   6.9998623e-01   2.9053260e-03
   7.0081267e-01   2.8689624e-03
   7.0786272e-01   2.5472911e-03
   7.0864555e-01   2.5127870e-03
   7.1573921e-01   2.1903306e-03
   7.1649908e-01   2.1562879e-03
   7.2361570e-01   1.8279752e-03
   7.2399219e-01   1.8085859e-03
   7.2734389e-01   1.6302479e-03
   7.3111341e-01   1.4280119e-03
   7.3149219e-01   1.4081129e-03
   7.3225207e-01   1.3702617e-03
   7.3936869e-01   1.0081129e-03
   7.4015381e-01   9.6914371e-04
   7.4724518e-01   6.0772268e-04
   7.4806933e-01   5.6840680e-04
   7.5511938e-01   2.2387764e-04
   7.5599633e-01   1.8310124e-04
   7.6299357e-01  -1.5244054e-04
   7.6352388e-01  -1.8096671e-04
   7.6673554e-01  -3.5910468e-04
   7.7044077e-01  -5.6532369e-04
   7.7087006e-01  -5.8889578e-04
   7.7187787e-01  -6.4042700e-04
   7.7874426e-01  -9.9817034e-04
   7.7983471e-01  -1.0534298e-03
   7.8661846e-01  -1.3982369e-03
   7.8778007e-01  -1.4535147e-03
   7.9449265e-01  -1.7750895e-03
   7.9572084e-01  -1.8322704e-03
   8.0236685e-01  -2.1563728e-03
   8.0283287e-01  -2.1815266e-03
   8.0420799e-01  -2.2575987e-03
   8.0935491e-01  -2.5301653e-03
   8.1023875e-01  -2.5771120e-03
   8.1164371e-01  -2.6452479e-03
   8.1811295e-01  -2.9555326e-03
   8.1960514e-01  -3.0245409e-03
   8.2598714e-01  -3.3112259e-03
   8.2754821e-01  -3.3767906e-03
   8.3386134e-01  -3.6315197e-03
   8.3549128e-01  -3.6962580e-03
   8.4173324e-01  -3.9328283e-03
   8.4278007e-01  -3.9774564e-03
   8.4669881e-01  -4.1328972e-03
   8.4892562e-01  -4.2232553e-03
   8.4960744e-01  -4.2529844e-03
   8.5139348e-01  -4.3200872e-03
   8.5748163e-01  -4.5323232e-03
   8.5933425e-01  -4.5916208e-03
   8.6535354e-01  -4.7677916e-03
   8.6727732e-01  -4.8201331e-03
   8.7322773e-01  -4.9651286e-03
   8.7521579e-01  -5.0094123e-03
   8.8110193e-01  -5.1262626e-03
   8.8314738e-01  -5.1606061e-03
   8.8897612e-01  -5.2489440e-03
   8.9107668e-01  -5.2726814e-03
   8.9684803e-01  -5.3314968e-03
   8.9900597e-01  -5.3441919e-03
   9.0472222e-01  -5.3734619e-03
   9.0692608e-01  -5.3743802e-03
   9.1259642e-01  -5.3751148e-03
   9.1484389e-01  -5.3629017e-03
   9.2047062e-01  -5.3339991e-03
   9.2276400e-01  -5.3070478e-03
   9.2834252e-01  -5.2459366e-03
   9.3067952e-01  -5.2038108e-03
   9.3621671e-01  -5.1110882e-03
   9.3859275e-01  -5.0532369e-03
   9.4409091e-01  -4.9268365e-03
   9.4650138e-01  -4.8521809e-03
   9.5196511e-01  -4.6950413e-03
   9.5441001e-01  -4.6064279e-03
   9.5983930e-01  -4.4207989e-03
   9.6231635e-01  -4.3098026e-03
   9.6764004e-01  -4.0752066e-03
   9.6771350e-01  -4.0717401e-03
   9.6803489e-01  -4.0534206e-03
   9.6981864e-01  -3.9560606e-03
   9.7022039e-01  -3.9340220e-03
   9.7558770e-01  -3.6579201e-03
   9.7812213e-01  -3.5102388e-03
   9.8346189e-01  -3.2171717e-03
   9.8602158e-01  -3.0645546e-03
   9.9133379e-01  -2.7639807e-03
   9.9392103e-01  -2.5974059e-03
   9.9920799e-01  -2.2744697e-03
   1.0007231e+00  -2.1574702e-03
   1.0013039e+00  -2.1093228e-03
   1.0033356e+00  -1.9487672e-03
   1.0070822e+00  -1.6684298e-03
   1.0097130e+00  -1.4656841e-03
   1.0149564e+00  -1.0735859e-03
   1.0176056e+00  -8.6735767e-04
   1.0228306e+00  -4.8129706e-04
   1.0255165e+00  -2.4840450e-04
   1.0263430e+00  -1.6781795e-04
   1.0281841e+00   5.8730716e-06
   1.0307048e+00   2.2741575e-04
   1.0333838e+00   4.6214876e-04
   1.0385813e+00   9.0911157e-04
   1.0412741e+00   1.1532163e-03
   1.0464555e+00   1.5844054e-03
   1.0482622e+00   1.7639669e-03
   1.0483379e+00   1.7727204e-03
   1.0509711e+00   2.0406772e-03
   1.0543297e+00   2.3648531e-03
   1.0570455e+00   2.6129247e-03
   1.0622039e+00   3.0706841e-03
   1.0673462e+00   3.5306244e-03
   1.0679362e+00   3.5925161e-03
   1.0691299e+00   3.7131313e-03
   1.0700781e+00   3.8101469e-03
   1.0703375e+00   3.8368457e-03
   1.0752089e+00   4.3142103e-03
   1.0779522e+00   4.5757117e-03
   1.0807025e+00   4.8264463e-03
   1.0858264e+00   5.2695592e-03
   1.0896258e+00   5.6123737e-03
   1.0900092e+00   5.6532369e-03
   1.0923898e+00   5.8841827e-03
   1.0937006e+00   6.0089991e-03
   1.0964692e+00   6.2430900e-03
   1.1015748e+00   6.6904959e-03
   1.1066690e+00   7.0849174e-03
   1.1094490e+00   7.3145087e-03
   1.1129431e+00   7.5931359e-03
   1.1130877e+00   7.6056015e-03
   1.1145363e+00   7.7262167e-03
   1.1173232e+00   7.9526630e-03
   1.1201171e+00   8.1438017e-03
   1.1251974e+00   8.5140037e-03
   1.1279982e+00   8.6768365e-03
   1.1330739e+00   8.9891644e-03
   1.1381382e+00   9.2488062e-03
   1.1409481e+00   9.4012397e-03
   1.1437741e+00   9.5325528e-03
   1.1449885e+00   9.5905188e-03
   1.1460078e+00   9.6397612e-03
   1.1488223e+00   9.7586777e-03
   1.1516414e+00   9.8398531e-03
   1.1566965e+00   1.0019605e-02
   1.1595202e+00   1.0063636e-02
   1.1645707e+00   1.0176584e-02
   1.1673990e+00   1.0182920e-02
   1.1724449e+00   1.0226469e-02
   1.1752778e+00   1.0193595e-02
   1.1803191e+00   1.0167424e-02
   1.1831566e+00   1.0089692e-02
   1.1881956e+00   9.9952479e-03
   1.1910376e+00   9.8780303e-03
   1.1960698e+00   9.7097567e-03
   1.1975298e+00   9.6261019e-03
   1.1994353e+00   9.5301653e-03
   1.2025574e+00   9.3723140e-03
   1.2039440e+00   9.2908632e-03
   1.2067929e+00   9.0893021e-03
   1.2118182e+00   8.7800735e-03
   1.2146717e+00   8.5631313e-03
   1.2196924e+00   8.2151286e-03
   1.2247084e+00   7.8173783e-03
   1.2270179e+00   7.6135675e-03
   1.2272773e+00   7.5881543e-03
   1.2275666e+00   7.5603076e-03
   1.2325803e+00   7.0614325e-03
   1.2354431e+00   6.7716253e-03
   1.2383058e+00   6.4860652e-03
   1.2433173e+00   6.0160468e-03
   1.2439509e+00   5.9380165e-03
   1.2466299e+00   5.6466024e-03
   1.2489578e+00   5.3876263e-03
   1.2511915e+00   5.1285813e-03
   1.2540611e+00   4.8205923e-03
   1.2590657e+00   4.2952020e-03
   1.2601837e+00   4.1543848e-03
   1.2641230e+00   3.7052112e-03
   1.2651837e+00   3.5744490e-03
   1.2669399e+00   3.3579431e-03
   1.2698163e+00   3.0418733e-03
   1.2748140e+00   2.4775023e-03
   1.2762351e+00   2.3008264e-03
   1.2809320e+00   1.7638751e-03
   1.2812305e+00   1.7260973e-03
   1.2826882e+00   1.5445110e-03
   1.2855693e+00   1.2325987e-03
   1.2905647e+00   6.5340909e-04
   1.2955556e+00   1.1704293e-04
   1.2974518e+00  -9.9818641e-05
   1.2980716e+00  -1.7730303e-04
   1.2984389e+00  -2.2093205e-04
   1.3034275e+00  -7.8867539e-04
   1.3063131e+00  -1.0881520e-03
   1.3091988e+00  -1.3745340e-03
   1.3141873e+00  -1.8593549e-03
   1.3142608e+00  -1.8679178e-03
   1.3166185e+00  -2.1187305e-03
   1.3192470e+00  -2.3960744e-03
   1.3220615e+00  -2.6821855e-03
   1.3249541e+00  -2.9243572e-03
   1.3299357e+00  -3.3710055e-03
   1.3349174e+00  -3.7765381e-03
   1.3371258e+00  -3.9611341e-03
   1.3378122e+00  -4.0227502e-03
   1.3382231e+00  -4.0603076e-03
   1.3396970e+00  -4.1850321e-03
   1.3427893e+00  -4.4500689e-03
   1.3456864e+00  -4.6751607e-03
   1.3485836e+00  -4.8576446e-03
   1.3535606e+00  -5.2040863e-03
   1.3564601e+00  -5.3608586e-03
   1.3614348e+00  -5.6500918e-03
   1.3630785e+00  -5.7397842e-03
   1.3676630e+00  -6.0020202e-03
   1.3680510e+00  -6.0258494e-03
   1.3693090e+00  -6.0947658e-03
   1.3722107e+00  -6.2204086e-03
   1.3771832e+00  -6.4688476e-03
   1.3800872e+00  -6.5648072e-03
   1.3850597e+00  -6.7560376e-03
   1.3879637e+00  -6.8263774e-03
   1.3929339e+00  -6.9720156e-03
   1.3958402e+00  -7.0191460e-03
   1.4008081e+00  -7.1209826e-03
   1.4037167e+00  -7.1432277e-03
   1.4086823e+00  -7.2028466e-03
   1.4115909e+00  -7.2023416e-03
   1.4165565e+00  -7.2216024e-03
   1.4194674e+00  -7.2004591e-03
   1.4244307e+00  -7.1818641e-03
   1.4273439e+00  -7.1383838e-03
   1.4323072e+00  -7.0820937e-03
   1.4352204e+00  -7.0167355e-03
   1.4401814e+00  -6.9213039e-03
   1.4430946e+00  -6.8360193e-03
   1.4480556e+00  -6.7023875e-03
   1.4509711e+00  -6.5990358e-03
   1.4559298e+00  -6.4327824e-03
   1.4608884e+00  -6.2296143e-03
   1.4638039e+00  -6.0971534e-03
   1.4655785e+00  -6.0049587e-03
   1.4659780e+00  -5.9832415e-03
   1.4687626e+00  -5.8365014e-03
   1.4716804e+00  -5.6881772e-03
   1.4745983e+00  -5.5320937e-03
   1.4795546e+00  -5.2628788e-03
   1.4824725e+00  -5.1045914e-03
   1.4874288e+00  -4.8257346e-03
   1.4903489e+00  -4.6565657e-03
   1.4953030e+00  -4.3696281e-03
   1.4988154e+00  -4.1305556e-03
   1.4997360e+00  -4.0650367e-03
   1.5017378e+00  -3.9267447e-03
   1.5031772e+00  -3.8239899e-03
   1.5060996e+00  -3.6228191e-03
   1.5110514e+00  -3.2633609e-03
   1.5139738e+00  -3.0716483e-03
   1.5189279e+00  -2.7344812e-03
   1.5238774e+00  -2.3893480e-03
   1.5268021e+00  -2.1794697e-03
   1.5274334e+00  -2.1248806e-03
   1.5276768e+00  -2.1039417e-03
   1.5317516e+00  -1.7765634e-03
   1.5346763e+00  -1.5493067e-03
   1.5376010e+00  -1.3425000e-03
   1.5425505e+00  -9.7761708e-04
   1.5454752e+00  -7.7334481e-04
   1.5504247e+00  -4.2251148e-04
   1.5525758e+00  -2.4591368e-04
   1.5533150e+00  -1.8453352e-04
   1.5555028e+00  -1.1930808e-05
   1.5582989e+00   2.1475023e-04
   1.5612259e+00   4.2666208e-04
   1.5661754e+00   8.0266299e-04
   1.5691024e+00   9.9848485e-04
   1.5740496e+00   1.3390771e-03
   1.5778834e+00   1.6149702e-03
   1.5798186e+00   1.7557392e-03
   1.5808104e+00   1.8304109e-03
   1.5819238e+00   1.9150918e-03
   1.5848508e+00   2.1199656e-03
   1.5897980e+00   2.4734619e-03
   1.5927273e+00   2.6545455e-03
   1.5976722e+00   2.9670110e-03
   1.6006015e+00   3.1327135e-03
   1.6055487e+00   3.4169881e-03
   1.6085124e+00   3.6007117e-03
   1.6100620e+00   3.6959596e-03
   1.6114440e+00   3.7813131e-03
   1.6134229e+00   3.9063590e-03
   1.6163522e+00   4.0626951e-03
   1.6212971e+00   4.3326446e-03
   1.6242287e+00   4.4720156e-03
   1.6291713e+00   4.7121442e-03
   1.6321028e+00   4.8303030e-03
   1.6370455e+00   5.0343205e-03
   1.6399770e+00   5.1317034e-03
   1.6449197e+00   5.3006887e-03
   1.6478535e+00   5.3908632e-03
   1.6527961e+00   5.5486915e-03
   1.6546166e+00   5.6006428e-03
   1.6559160e+00   5.6359504e-03
   1.6575505e+00   5.6799128e-03
   1.6606703e+00   5.7671488e-03
   1.6636019e+00   5.8235767e-03
   1.6685445e+00   5.9238522e-03
   1.6714784e+00   5.9606061e-03
   1.6764187e+00   6.0260560e-03
   1.6793526e+00   6.0412075e-03
   1.6842929e+00   6.0716024e-03
   1.6872291e+00   6.0672865e-03
   1.6921694e+00   6.0658173e-03
   1.6951033e+00   6.0446740e-03
   1.7000436e+00   6.0125803e-03
   1.7029775e+00   5.9715794e-03
   1.7079178e+00   5.9062902e-03
   1.7108540e+00   5.8447888e-03
   1.7157920e+00   5.7463269e-03
   1.7166621e+00   5.7215794e-03
   1.7198026e+00   5.6350551e-03
   1.7216001e+00   5.5839532e-03
   1.7236662e+00   5.5252984e-03
   1.7266024e+00   5.4306474e-03
   1.7315404e+00   5.2693526e-03
   1.7344789e+00   5.1652663e-03
   1.7394169e+00   4.9885445e-03
   1.7423531e+00   4.8709596e-03
   1.7472911e+00   4.6740129e-03
   1.7502273e+00   4.5493113e-03
   1.7551653e+00   4.3378788e-03
   1.7581038e+00   4.2064509e-03
   1.7630395e+00   3.9846189e-03
   1.7647658e+00   3.8916667e-03
   1.7684780e+00   3.6936639e-03
   1.7697016e+00   3.6245409e-03
   1.7709137e+00   3.5573462e-03
   1.7738522e+00   3.3977732e-03
   1.7787902e+00   3.1252066e-03
   1.7817287e+00   2.9625115e-03
   1.7866644e+00   2.6842516e-03
   1.7896028e+00   2.5274793e-03
   1.7945386e+00   2.2608012e-03
   1.7974770e+00   2.0949656e-03
   1.8024128e+00   1.8226400e-03
   1.8025987e+00   1.8103421e-03
   1.8034894e+00   1.7525298e-03
   1.8075344e+00   1.5025643e-03
   1.8102870e+00   1.3340702e-03
   1.8132277e+00   1.1594444e-03
   1.8181612e+00   8.6486915e-04
   1.8211019e+00   7.0361341e-04
   1.8260376e+00   4.3077365e-04
   1.8289761e+00   2.7511478e-04
   1.8339118e+00   1.3622062e-05
   1.8349725e+00  -5.0987144e-05
   1.8372406e+00  -1.8856175e-04
   1.8399059e+00  -3.5022498e-04
   1.8417860e+00  -4.6272268e-04
   1.8447268e+00  -6.2491047e-04
   1.8496602e+00  -8.9991506e-04
   1.8526010e+00  -1.0484757e-03
   1.8575344e+00  -1.3013659e-03
   1.8604752e+00  -1.4360744e-03
   1.8654109e+00  -1.6650689e-03
   1.8683517e+00  -1.8043802e-03
   1.8732851e+00  -2.0369766e-03
   1.8738292e+00  -2.0645891e-03
   1.8751079e+00  -2.1296120e-03
   1.8787626e+00  -2.3084481e-03
   1.8811593e+00  -2.4242195e-03
   1.8841001e+00  -2.5481405e-03
   1.8890335e+00  -2.7593434e-03
   1.8919743e+00  -2.8713499e-03
   1.8969077e+00  -3.0619376e-03
   1.8998508e+00  -3.1598714e-03
   1.9047842e+00  -3.3269743e-03
   1.9077250e+00  -3.4098255e-03
   1.9126584e+00  -3.5515381e-03
   1.9155992e+00  -3.6263085e-03
   1.9205326e+00  -3.7541552e-03
   1.9234757e+00  -3.8233930e-03
   1.9284068e+00  -3.9421717e-03
   1.9306841e+00  -3.9908632e-03
   1.9343274e+00  -4.0708219e-03
   1.9356175e+00  -4.0994031e-03
   1.9362810e+00  -4.1137971e-03
   1.9392241e+00  -4.1630395e-03
   1.9441552e+00  -4.2478421e-03
   1.9470983e+00  -4.2826676e-03
   1.9520317e+00  -4.3431818e-03
   1.9549747e+00  -4.3659550e-03
   1.9599059e+00  -4.4053719e-03
   1.9628489e+00  -4.4140266e-03
   1.9677801e+00  -4.4299128e-03
   1.9707231e+00  -4.4255510e-03
   1.9756543e+00  -4.4203857e-03
   1.9785973e+00  -4.4053949e-03
   1.9835285e+00  -4.3819100e-03
   1.9864738e+00  -4.3538338e-03
   1.9914050e+00  -4.3083333e-03
   1.9943480e+00  -4.2669421e-03
   1.9992792e+00  -4.1993572e-03
   2.0039233e+00  -4.1122819e-03
   2.0060675e+00  -4.0713958e-03
   2.0068664e+00  -4.0555785e-03
   2.0071534e+00  -4.0499311e-03
   2.0100964e+00  -3.9823462e-03
   2.0150275e+00  -3.8685721e-03
   2.0179729e+00  -3.7941230e-03
   2.0229017e+00  -3.6691230e-03
   2.0258471e+00  -3.5879706e-03
   2.0307759e+00  -3.4519054e-03
   2.0337213e+00  -3.3643251e-03
   2.0386524e+00  -3.2181359e-03
   2.0415955e+00  -3.1223370e-03
   2.0465266e+00  -2.9611111e-03
   2.0494720e+00  -2.8617769e-03
   2.0544008e+00  -2.6948806e-03
   2.0573462e+00  -2.5893251e-03
   2.0622750e+00  -2.4152893e-03
   2.0666781e+00  -2.2293848e-03
   2.0689761e+00  -2.1310537e-03
   2.0696235e+00  -2.1021097e-03
   2.0701492e+00  -2.0785101e-03
   2.0730946e+00  -1.9477709e-03
   2.0780257e+00  -1.7270960e-03
   2.0809711e+00  -1.5991758e-03
   2.0858999e+00  -1.3849908e-03
   2.0888453e+00  -1.2570822e-03
   2.0937741e+00  -1.0407782e-03
   2.0967195e+00  -9.1665060e-04
   2.1016483e+00  -7.0729798e-04
   2.1045937e+00  -5.7613407e-04
   2.1095225e+00  -3.6056703e-04
   2.1117906e+00  -2.4560606e-04
   2.1128627e+00  -1.9057346e-04
   2.1147360e+00  -9.6284665e-05
   2.1173967e+00   3.8349633e-05
   2.1203444e+00   1.7636708e-04
   2.1252732e+00   4.0949954e-04
   2.1282185e+00   5.4449495e-04
   2.1331474e+00   7.7117309e-04
   2.1360927e+00   8.9663223e-04
   2.1410216e+00   1.1081290e-03
   2.1439669e+00   1.2250895e-03
   2.1488958e+00   1.4222130e-03
   2.1536892e+00   1.6336754e-03
   2.1563292e+00   1.7499541e-03
   2.1566368e+00   1.7642287e-03
   2.1567700e+00   1.7706084e-03
   2.1597176e+00   1.8971878e-03
   2.1646465e+00   2.1123232e-03
   2.1675918e+00   2.2252640e-03
   2.1725207e+00   2.4167355e-03
   2.1754660e+00   2.5202709e-03
   2.1803949e+00   2.6954316e-03
   2.1833425e+00   2.7886593e-03
   2.1882691e+00   2.9468779e-03
   2.1912167e+00   3.0278696e-03
   2.1961433e+00   3.1656566e-03
   2.1990909e+00   3.2383838e-03
   2.2040197e+00   3.3617769e-03
   2.2069651e+00   3.4292241e-03
   2.2118939e+00   3.5438705e-03
   2.2161869e+00   3.6360193e-03
   2.2187718e+00   3.6903811e-03
   2.2191345e+00   3.6981635e-03
   2.2197681e+00   3.7120753e-03
   2.2227158e+00   3.7617769e-03
   2.2276423e+00   3.8468320e-03
   2.2305900e+00   3.8824380e-03
   2.2355165e+00   3.9438935e-03
   2.2384642e+00   3.9676768e-03
   2.2433907e+00   4.0083333e-03
   2.2463384e+00   4.0178375e-03
   2.2512672e+00   4.0352388e-03
   2.2542149e+00   4.0316804e-03
   2.2591414e+00   4.0281221e-03
   2.2620891e+00   4.0140725e-03
   2.2670156e+00   3.9920799e-03
   2.2699633e+00   3.9649219e-03
   2.2748898e+00   3.9210514e-03
   2.2778375e+00   3.8807851e-03
   2.2827640e+00   3.8152663e-03
   2.2850069e+00   3.7737833e-03
   2.2896143e+00   3.6900826e-03
   2.2899334e+00   3.6840220e-03
   2.2906405e+00   3.6705005e-03
   2.2935882e+00   3.6048439e-03
   2.2985078e+00   3.4951331e-03
   2.3014692e+00   3.4228191e-03
   2.3063820e+00   3.3020661e-03
   2.3093434e+00   3.2231405e-03
   2.3142562e+00   3.0915060e-03
   2.3172176e+00   3.0065657e-03
   2.3221304e+00   2.8648301e-03
   2.3250918e+00   2.7713499e-03
   2.3300046e+00   2.6160698e-03
   2.3329660e+00   2.5194215e-03
   2.3378788e+00   2.3579431e-03
   2.3408402e+00   2.2595478e-03
   2.3457530e+00   2.0950046e-03
   2.3487144e+00   1.9814256e-03
   2.3536272e+00   1.7942080e-03
   2.3538338e+00   1.7850597e-03
   2.3546602e+00   1.7491299e-03
   2.3587695e+00   1.5770340e-03
   2.3615014e+00   1.4626010e-03
   2.3644628e+00   1.3446579e-03
   2.3693756e+00   1.1461800e-03
   2.3723370e+00   1.0282759e-03
   2.3772498e+00   8.3092746e-04
   2.3802112e+00   7.1659780e-04
   2.3851240e+00   5.2432048e-04
   2.3880854e+00   4.1543618e-04
   2.3930211e+00   2.3211433e-04
   2.3959596e+00   1.1516162e-04
   2.4008953e+00  -7.9277778e-05
   2.4017218e+00  -1.1552640e-04
   2.4034435e+00  -1.9176928e-04
   2.4066345e+00  -3.2895776e-04
   2.4087695e+00  -4.1962351e-04
   2.4117080e+00  -5.3563590e-04
   2.4166437e+00  -7.3151745e-04
   2.4195822e+00  -8.4017218e-04
   2.4245179e+00  -1.0230579e-03
   2.4274564e+00  -1.1259320e-03
   2.4323921e+00  -1.2998714e-03
   2.4353306e+00  -1.3933655e-03
   2.4402663e+00  -1.5515197e-03
   2.4432048e+00  -1.6386524e-03
   2.4481405e+00  -1.7848049e-03
   2.4510790e+00  -1.8737213e-03
   2.4560147e+00  -2.0228421e-03
   2.4572773e+00  -2.0618733e-03
   2.4595500e+00  -2.1326905e-03
   2.4621901e+00  -2.2142516e-03
   2.4638889e+00  -2.2656267e-03
   2.4668274e+00  -2.3443526e-03
   2.4717631e+00  -2.4774105e-03
   2.4747016e+00  -2.5456152e-03
   2.4796373e+00  -2.6609045e-03
   2.4825758e+00  -2.7197658e-03
   2.4875115e+00  -2.8193067e-03
   2.4904500e+00  -2.8693297e-03
   2.4953857e+00  -2.9540404e-03
   2.4983242e+00  -2.9954086e-03
   2.5032599e+00  -3.0656107e-03
   2.5061983e+00  -3.0983701e-03
   2.5111341e+00  -3.1541093e-03
   2.5140725e+00  -3.1780303e-03
   2.5190083e+00  -3.2191001e-03
   2.5219467e+00  -3.2351928e-03
   2.5268825e+00  -3.2626033e-03
   2.5298209e+00  -3.2688935e-03
   2.5347567e+00  -3.2801882e-03
   2.5376951e+00  -3.2773186e-03
   2.5426309e+00  -3.2739440e-03
   2.5455693e+00  -3.2635904e-03
   2.5505051e+00  -3.2472681e-03
   2.5534435e+00  -3.2277319e-03
   2.5583792e+00  -3.1959137e-03
   2.5613177e+00  -3.1676997e-03
   2.5662534e+00  -3.1213269e-03
   2.5691919e+00  -3.0846878e-03
   2.5741276e+00  -3.0241736e-03
   2.5770661e+00  -2.9793388e-03
   2.5820018e+00  -2.9052112e-03
   2.5849403e+00  -2.8524334e-03
   2.5898760e+00  -2.7645546e-03
   2.5928145e+00  -2.7053030e-03
   2.5977502e+00  -2.6064738e-03
   2.6006887e+00  -2.5402893e-03
   2.6056244e+00  -2.4305785e-03
   2.6085629e+00  -2.3535124e-03
   2.6134986e+00  -2.2262397e-03
   2.6155877e+00  -2.1629890e-03
   2.6165748e+00  -2.1330923e-03
   2.6185491e+00  -2.0735583e-03
   2.6213728e+00  -1.9876125e-03
   2.6243343e+00  -1.8979247e-03
   2.6292470e+00  -1.7473347e-03
   2.6322084e+00  -1.6571396e-03
   2.6371212e+00  -1.5058563e-03
   2.6400826e+00  -1.4143779e-03
   2.6449954e+00  -1.2613912e-03
   2.6479568e+00  -1.1668480e-03
   2.6528696e+00  -1.0077778e-03
   2.6558310e+00  -9.1449954e-04
   2.6607438e+00  -7.5769972e-04
   2.6637052e+00  -6.6386134e-04
   2.6686180e+00  -5.0791781e-04
   2.6715794e+00  -4.0166896e-04
   2.6764922e+00  -2.2561547e-04
   2.6771350e+00  -2.0061042e-04
   2.6773416e+00  -1.9246028e-04
   2.6800735e+00  -8.8876722e-05
   2.6843664e+00   7.3852158e-05
   2.6873278e+00   1.7840565e-04
   2.6922406e+00   3.5393480e-04
   2.6952020e+00   4.5324151e-04
   2.7001148e+00   6.1979339e-04
   2.7030762e+00   7.1787420e-04
   2.7079890e+00   8.8220156e-04
   2.7109504e+00   9.7362489e-04
   2.7158632e+00   1.1270133e-03
   2.7188246e+00   1.2107185e-03
   2.7237374e+00   1.3511088e-03
   2.7266988e+00   1.4374334e-03
   2.7316116e+00   1.5816368e-03
   2.7350551e+00   1.6881313e-03
   2.7370064e+00   1.7481451e-03
   2.7380165e+00   1.7796143e-03
   2.7394858e+00   1.8262420e-03
   2.7424472e+00   1.9094215e-03
   2.7473600e+00   2.0493618e-03
   2.7503214e+00   2.1228237e-03
   2.7552342e+00   2.2463958e-03
   2.7581956e+00   2.3113177e-03
   2.7631084e+00   2.4205923e-03
   2.7660698e+00   2.4774334e-03
   2.7709826e+00   2.5731635e-03
   2.7739440e+00   2.6219697e-03
   2.7788567e+00   2.7043618e-03
   2.7818182e+00   2.7450643e-03
   2.7867309e+00   2.8139118e-03
   2.7896924e+00   2.8463728e-03
   2.7946051e+00   2.9015152e-03
   2.7975666e+00   2.9254591e-03
   2.8024793e+00   2.9665060e-03
   2.8054408e+00   2.9823691e-03
   2.8103535e+00   3.0092975e-03
   2.8133150e+00   3.0156566e-03
   2.8182277e+00   3.0272039e-03
   2.8211892e+00   3.0249541e-03
   2.8261249e+00   3.0227732e-03
   2.8290634e+00   3.0128558e-03
   2.8339991e+00   2.9973600e-03
   2.8369376e+00   2.9782369e-03
   2.8418733e+00   2.9473600e-03
   2.8448118e+00   2.9195822e-03
   2.8497475e+00   2.8741736e-03
   2.8526860e+00   2.8380165e-03
   2.8576217e+00   2.7785583e-03
   2.8605601e+00   2.7343664e-03
   2.8654959e+00   2.6613636e-03
   2.8684343e+00   2.6094582e-03
   2.8733701e+00   2.5235767e-03
   2.8763085e+00   2.4645546e-03
   2.8812443e+00   2.3661846e-03
   2.8841827e+00   2.3021350e-03
   2.8891185e+00   2.1952410e-03
   2.8920569e+00   2.1254729e-03
   2.8969927e+00   2.0097819e-03
   2.8999311e+00   1.9297498e-03
   2.9048669e+00   1.7974679e-03
   2.9053030e+00   1.7835422e-03
   2.9064738e+00   1.7478972e-03
   2.9102388e+00   1.6347658e-03
   2.9127410e+00   1.5598393e-03
   2.9156795e+00   1.4727043e-03
   2.9206152e+00   1.3264601e-03
   2.9235537e+00   1.2396488e-03
   2.9284894e+00   1.0940725e-03
   2.9314279e+00   1.0071625e-03
   2.9363636e+00   8.6167355e-04
   2.9393021e+00   7.7253214e-04
   2.9442378e+00   6.2262856e-04
   2.9471763e+00   5.3625574e-04
   2.9521120e+00   3.9098026e-04
   2.9550505e+00   3.0781680e-04
   2.9599862e+00   1.6899380e-04
   2.9629247e+00   7.9573691e-05
   2.9678604e+00  -6.9352847e-05
   2.9691690e+00  -1.1270432e-04
   2.9716024e+00  -1.9294261e-04
   2.9740817e+00  -2.7584252e-04
   2.9757346e+00  -3.2992424e-04
   2.9786731e+00  -4.2078283e-04
   2.9836088e+00  -5.7349862e-04
   2.9865473e+00  -6.5827365e-04
   2.9914830e+00  -8.0065427e-04
   2.9944215e+00  -8.8037879e-04
   2.9993572e+00  -1.0142631e-03
   3.0022957e+00  -1.0902824e-03
   3.0072314e+00  -1.2178329e-03
   3.0101699e+00  -1.2881657e-03
   3.0151056e+00  -1.4063315e-03
   3.0180670e+00  -1.4692401e-03
   3.0229798e+00  -1.5750253e-03
   3.0259412e+00  -1.6331933e-03
   3.0308540e+00  -1.7308907e-03
   3.0338154e+00  -1.7861295e-03
   3.0387282e+00  -1.8788843e-03
   3.0416896e+00  -1.9320248e-03
   3.0466024e+00  -2.0213154e-03
   3.0490588e+00  -2.0633287e-03
   3.0531221e+00  -2.1337695e-03
   3.0539715e+00  -2.1486731e-03
   3.0544766e+00  -2.1574105e-03
   3.0574380e+00  -2.2009183e-03
   3.0623508e+00  -2.2741139e-03
   3.0653122e+00  -2.3094812e-03
   3.0702250e+00  -2.3690312e-03
   3.0731864e+00  -2.3967401e-03
   3.0780992e+00  -2.4435032e-03
   3.0810606e+00  -2.4638659e-03
   3.0859734e+00  -2.4983012e-03
   3.0889348e+00  -2.5116391e-03
   3.0938476e+00  -2.5342975e-03
   3.0968090e+00  -2.5399908e-03
   3.1017218e+00  -2.5500230e-03
   3.1046832e+00  -2.5489440e-03
   3.1095960e+00  -2.5476125e-03
   3.1125574e+00  -2.5401515e-03
   3.1174702e+00  -2.5280303e-03
   3.1204316e+00  -2.5132231e-03
   3.1253444e+00  -2.4889118e-03
   3.1283058e+00  -2.4670799e-03
   3.1332185e+00  -2.4311065e-03
   3.1361800e+00  -2.4021350e-03
   3.1410927e+00  -2.3542929e-03
   3.1440542e+00  -2.3176309e-03
   3.1489669e+00  -2.2571488e-03
   3.1539027e+00  -2.1822291e-03
   3.1568411e+00  -2.1368205e-03
   3.1570018e+00  -2.1338590e-03
   3.1570937e+00  -2.1322658e-03
   3.1617769e+00  -2.0494927e-03
   3.1647153e+00  -1.9971074e-03
   3.1676768e+00  -1.9414784e-03
   3.1725895e+00  -1.8487305e-03
   3.1755510e+00  -1.7900758e-03
   3.1804637e+00  -1.6922888e-03
   3.1834252e+00  -1.6306956e-03
   3.1883379e+00  -1.5280303e-03
   3.1912994e+00  -1.4635009e-03
   3.1962121e+00  -1.3559091e-03
   3.1991736e+00  -1.2888085e-03
   3.2040863e+00  -1.1770340e-03
   3.2070478e+00  -1.1062764e-03
   3.2119605e+00  -9.8788797e-04
   3.2149219e+00  -9.1672635e-04
   3.2198347e+00  -7.9759412e-04
   3.2227961e+00  -7.2678145e-04
   3.2277089e+00  -6.0893021e-04
   3.2306703e+00  -5.3265611e-04
   3.2355831e+00  -4.0595271e-04
   3.2402893e+00  -2.7000000e-04
   3.2429293e+00  -1.9319238e-04
   3.2432277e+00  -1.8386455e-04
   3.2434803e+00  -1.7678926e-04
   3.2464187e+00  -9.0007346e-05
   3.2513545e+00   5.5646694e-05
   3.2542929e+00   1.3794146e-04
   3.2592287e+00   2.7592975e-04
   3.2621671e+00   3.5499541e-04
   3.2671028e+00   4.8755051e-04
   3.2700413e+00   5.6352847e-04
   3.2749770e+00   6.9091598e-04
   3.2779155e+00   7.6534435e-04
   3.2828512e+00   8.9004591e-04
   3.2857897e+00   9.5993113e-04
   3.2907254e+00   1.0772062e-03
   3.2936639e+00   1.1408976e-03
   3.2985996e+00   1.2479500e-03
   3.3015381e+00   1.3096006e-03
   3.3064738e+00   1.4129890e-03
   3.3094123e+00   1.4743526e-03
   3.3143480e+00   1.5772199e-03
   3.3172865e+00   1.6393641e-03
   3.3222222e+00   1.7435331e-03
   3.3223829e+00   1.7467837e-03
   3.3224059e+00   1.7474747e-03
   3.3253214e+00   1.8042401e-03
   3.3300964e+00   1.8976860e-03
   3.3330349e+00   1.9471189e-03
   3.3379706e+00   2.0302984e-03
   3.3409091e+00   2.0723669e-03
   3.3458448e+00   2.1432025e-03
   3.3487833e+00   2.1781979e-03
   3.3537190e+00   2.2371855e-03
   3.3566575e+00   2.2652479e-03
   3.3615932e+00   2.3126263e-03
   3.3645317e+00   2.3337466e-03
   3.3694674e+00   2.3695592e-03
   3.3724059e+00   2.3838384e-03
   3.3773416e+00   2.4081497e-03
   3.3802801e+00   2.4152893e-03
   3.3852158e+00   2.4277319e-03
   3.3881543e+00   2.4280762e-03
   3.3930900e+00   2.4291322e-03
   3.3960285e+00   2.4226125e-03
   3.4009642e+00   2.4121442e-03
   3.4039027e+00   2.3988062e-03
   3.4088384e+00   2.3769743e-03
   3.4117769e+00   2.3551423e-03
   3.4167126e+00   2.3191690e-03
   3.4196511e+00   2.2966253e-03
   3.4245868e+00   2.2592860e-03
   3.4275253e+00   2.2147268e-03
   3.4324610e+00   2.1408448e-03
   3.4383609e+00   2.0759871e-03
   3.4482094e+00   1.9661318e-03
   3.4580579e+00   1.9171304e-03
   3.4614096e+00   1.8365680e-03
   3.4639578e+00   1.7759780e-03
   3.4639578e+00   1.5835996e-03
   3.4856061e+00   1.1362259e-03
   3.4954545e+00   9.4061524e-04
   3.5171028e+00   4.5835399e-04
   3.5269513e+00   2.3564279e-04
   3.5485996e+00   3.8887511e-06
   3.5526171e+00  -1.1135537e-04
   3.5554637e+00  -1.9344399e-04
   3.5584481e+00  -2.8112259e-04
   3.5584481e+00  -6.7030992e-04
   3.5800964e+00  -9.5861341e-04
   3.6214417e+00  -1.5142631e-03
   3.6431129e+00  -1.4768365e-03
   3.6844582e+00  -1.4123921e-03
   3.7277548e+00  -1.0753719e-03
   3.8104454e+00  -4.3087466e-04
   3.8314738e+00  -2.7407025e-04
   3.8466483e+00  -1.9363843e-04
   3.8747704e+00  -5.9096189e-05
   3.9364325e+00   3.5490129e-04
   3.9364325e+00   4.3907254e-04
   3.9580808e+00   4.4379706e-04
   4.0624197e+00   4.5879936e-04
   4.1057392e+00   3.8340450e-04
   4.3144169e+00   3.7796602e-05
   4.3577365e+00   1.4028972e-06
   4.5664141e+00  -1.0519054e-04
   4.5664141e+00  -9.1374197e-05
   4.6097107e+00  -4.5962580e-05
   5.0703857e+00  -1.3622314e-04
   5.0703857e+00   4.3452479e-05
   5.1137052e+00   8.0603076e-06
   5.5743572e+00   1.6978007e-05
   6.0350092e+00  -3.4964187e-06
   6.0401745e+00  -2.1733586e-05
   6.0783287e+00  -1.5646166e-04
   6.1786731e+00  -1.5666001e-04
   6.5823003e+00  -5.5982553e-05
   6.5823003e+00  -2.9570478e-04
   6.6868228e+00  -1.9402456e-04
   6.7404040e+00  -1.3143641e-04
   6.8559688e+00   3.5769054e-06
   7.0862948e+00   4.6149219e-06
   7.3599633e+00   2.8390725e-06
   7.5902663e+00   2.0324265e-06
   7.8639348e+00   1.1407851e-06
   8.0942378e+00   4.9673095e-07
   8.0942378e+00   7.1557392e-07
   8.4830579e+00   7.5780303e-07
   8.5982094e+00   6.9527548e-07
   8.9870523e+00   3.8912305e-07
   9.1021809e+00   2.9220615e-07
   9.4910239e+00   1.0217998e-07
   9.6061754e+00   5.2158402e-08
   9.9949954e+00  -1.0619651e-07
   1.0110147e+01  -1.5934458e-07
   1.0498967e+01  -1.8045845e-07
   1.0614118e+01  -1.9609022e-07
   1.1002870e+01  -2.4887511e-07
   1.1117998e+01  -2.5825528e-07


==> data/DARPA_Wave_Cut_1D_o5.dat <==
  -1.0048783e+01   8.7161846e-07
  -9.6600551e+00   1.0299725e-06
  -9.5449265e+00   1.0768687e-06
  -9.1560836e+00   6.3975895e-06
  -9.0409550e+00   6.4226125e-06
  -8.6521120e+00   3.5044307e-04
  -8.5369605e+00   3.5042241e-04
  -7.0250459e+00  -4.0544995e-04
  -6.8054867e+00  -1.9402594e-04
  -6.6944444e+00  -6.5801194e-05
  -6.6362029e+00   1.4299174e-06
  -6.5210744e+00   1.4549265e-06
  -6.1322314e+00   1.6238384e-06
  -6.0170799e+00   1.6644812e-06
  -5.6282599e+00   1.8017218e-06
  -5.5131084e+00   1.8892608e-06
  -5.5131084e+00   1.8517447e-06
  -5.2394399e+00   2.0378719e-06
  -5.0091368e+00   2.2004454e-06
  -4.7354683e+00   2.4976584e-06
  -4.5051653e+00   2.7477732e-06
  -4.2314968e+00   3.2753444e-06
  -4.0011938e+00   3.7005280e-06
  -3.7275253e+00   4.4658632e-06
  -3.4971993e+00   5.6601928e-06
  -3.4971993e+00   5.0161387e-06
  -3.4538567e+00   5.8697429e-06
  -2.9932277e+00   7.5455693e-06
  -2.9499082e+00   7.8901515e-06
  -2.4892562e+00   1.1529775e-05
  -2.4459366e+00   1.2027250e-05
  -1.9852824e+00   1.6917585e-05
  -1.9636226e+00   1.7803168e-05
  -1.7332943e+00   2.7405188e-05
  -1.7332943e+00   2.6283058e-05
  -1.6899862e+00   2.8589991e-05
  -1.4813062e+00   3.9298439e-05
  -1.4379959e+00   4.1299816e-05
  -1.2293182e+00   5.0727732e-05
  -1.2076630e+00   5.3575758e-05
  -1.1033242e+00   7.2937787e-05
  -1.1033242e+00   6.8431359e-05
  -1.0600092e+00   7.8192149e-05
  -9.7733012e-01   9.6761478e-05
  -9.3401286e-01   1.0504568e-04
  -8.5133609e-01   1.2020248e-04
  -8.2967631e-01   1.2723600e-04
  -7.8833792e-01   1.4003949e-04
  -7.6667815e-01   1.4657002e-04
  -7.2534206e-01   1.5845753e-04
  -7.1451102e-01   1.6344031e-04
  -6.9384298e-01   1.7272383e-04
  -6.8301194e-01   1.7913728e-04
  -6.6234389e-01   1.9120363e-04
  -6.5151286e-01   1.9741506e-04
  -6.3084711e-01   2.1395317e-04
  -6.3084711e-01   2.0925666e-04
  -6.2001377e-01   2.1794376e-04
  -6.1509642e-01   2.2185216e-04
  -6.0426309e-01   2.3053030e-04
  -5.9934803e-01   2.3434803e-04
  -5.8851469e-01   2.4390266e-04
  -5.8359963e-01   2.4811295e-04
  -5.7276400e-01   2.5833563e-04
  -5.6784894e-01   2.6283747e-04
  -5.5701561e-01   2.7352158e-04
  -5.5210055e-01   2.7828283e-04
  -5.4126492e-01   2.9011478e-04
  -5.3634986e-01   2.9517906e-04
  -5.2551653e-01   3.0656107e-04
  -5.2060147e-01   3.1196970e-04
  -5.0976584e-01   3.2506428e-04
  -5.0485308e-01   3.3073003e-04
  -4.9401745e-01   3.4493572e-04
  -4.8910239e-01   3.5123737e-04
  -4.7826676e-01   3.6522727e-04
  -4.7335399e-01   3.7141414e-04
  -4.6793618e-01   3.7977502e-04
  -4.6547980e-01   3.8396924e-04
  -4.6006198e-01   3.9207530e-04
  -4.5760560e-01   3.9505051e-04
  -4.5218549e-01   4.0359963e-04
  -4.4972911e-01   4.0803949e-04
  -4.4431129e-01   4.1688935e-04
  -4.4185491e-01   4.2024793e-04
  -4.3643710e-01   4.2941001e-04
  -4.3398072e-01   4.3409091e-04
  -4.2856290e-01   4.4354454e-04
  -4.2610652e-01   4.4648072e-04
  -4.2068641e-01   4.5607668e-04
  -4.1823232e-01   4.6057851e-04
  -4.1281221e-01   4.7042929e-04
  -4.1035583e-01   4.7480946e-04
  -4.0493802e-01   4.8495179e-04
  -4.0248163e-01   4.9491506e-04
  -4.0248163e-01   4.8946740e-04
  -3.9951791e-01   5.0064279e-04
  -3.9460744e-01   5.0524105e-04
  -3.9164371e-01   5.1111800e-04
  -3.8673324e-01   5.2093205e-04
  -3.8376722e-01   5.2696970e-04
  -3.7885904e-01   5.3711433e-04
  -3.7589302e-01   5.4338843e-04
  -3.7098485e-01   5.5368687e-04
  -3.6801882e-01   5.6021579e-04
  -3.6310836e-01   5.7080119e-04
  -3.6014233e-01   5.7761478e-04
  -3.5523416e-01   5.8859963e-04
  -3.5226814e-01   5.9573921e-04
  -3.4735996e-01   6.0716942e-04
  -3.4439394e-01   6.1466942e-04
  -3.3948577e-01   6.2665978e-04
  -3.3651745e-01   6.3454316e-04
  -3.3161157e-01   6.4714646e-04
  -3.2864325e-01   6.5545914e-04
  -3.2373508e-01   6.6875344e-04
  -3.2076905e-01   6.7752525e-04
  -3.1586088e-01   6.9155188e-04
  -3.1289256e-01   7.0078512e-04
  -3.0798669e-01   7.1558540e-04
  -3.0501837e-01   7.2535583e-04
  -3.0011249e-01   7.4101699e-04
  -2.9714187e-01   7.5133609e-04
  -2.9223829e-01   7.6788108e-04
  -2.8926768e-01   7.7878558e-04
  -2.8436410e-01   7.9625803e-04
  -2.8139348e-01   8.0777778e-04
  -2.7648760e-01   8.2621901e-04
  -2.7351699e-01   8.3838384e-04
  -2.6861341e-01   8.5786272e-04
  -2.6564279e-01   8.7070018e-04
  -2.6073921e-01   8.9124885e-04
  -2.5776630e-01   9.0480716e-04
  -2.5286501e-01   9.2647153e-04
  -2.4989210e-01   9.4080349e-04
  -2.4499082e-01   9.6371442e-04
  -2.4201561e-01   9.7882920e-04
  -2.3711433e-01   1.0030670e-03
  -2.3414141e-01   1.0189830e-03
  -2.2924059e-01   1.0446212e-03
  -2.2626538e-01   1.0612649e-03
  -2.2136616e-01   1.0882094e-03
  -2.1839004e-01   1.1055395e-03
  -2.1349151e-01   1.1334940e-03
  -2.1051469e-01   1.1516345e-03
  -2.0561685e-01   1.1807346e-03
  -2.0263912e-01   1.1998806e-03
  -1.9774219e-01   1.2304132e-03
  -1.9476377e-01   1.2507530e-03
  -1.8986754e-01   1.2830096e-03
  -1.8688820e-01   1.3047704e-03
  -1.8199288e-01   1.3391024e-03
  -1.7901263e-01   1.3625941e-03
  -1.7411846e-01   1.3994399e-03
  -1.7113682e-01   1.4249977e-03
  -1.6624380e-01   1.4647911e-03
  -1.6326125e-01   1.4928421e-03
  -1.5836915e-01   1.5361570e-03
  -1.5538545e-01   1.5672429e-03
  -1.5049449e-01   1.6148416e-03
  -1.4560491e-01   1.6676263e-03
  -1.4261983e-01   1.7022658e-03
  -1.4242608e-01   1.7045432e-03
  -1.4158586e-01   1.7144215e-03
  -1.3773163e-01   1.7594008e-03
  -1.3474541e-01   1.7956703e-03
  -1.3175803e-01   1.8327984e-03
  -1.2687075e-01   1.8911915e-03
  -1.2388223e-01   1.9293710e-03
  -1.1899610e-01   1.9893434e-03
  -1.1600643e-01   2.0286478e-03
  -1.1112144e-01   2.0901699e-03
  -1.0813039e-01   2.1306566e-03
  -1.0324679e-01   2.1937098e-03
  -1.0025413e-01   2.2355142e-03
  -9.5372360e-02   2.3002296e-03
  -9.2377870e-02   2.3434114e-03
  -8.7497704e-02   2.4098026e-03
  -8.4501607e-02   2.4543159e-03
  -7.9623049e-02   2.5223600e-03
  -7.6625344e-02   2.5680441e-03
  -7.1748393e-02   2.6376263e-03
  -6.8748623e-02   2.6847567e-03
  -6.3873737e-02   2.7555785e-03
  -6.0871901e-02   2.8033976e-03
  -5.5999311e-02   2.8757346e-03
  -5.2994949e-02   2.9226354e-03
  -4.8124656e-02   2.9951331e-03
  -4.5117998e-02   3.0417126e-03
  -4.0250000e-02   3.1120523e-03
  -3.7240817e-02   3.1598714e-03
  -3.2375344e-02   3.2289256e-03
  -2.9363636e-02   3.2788108e-03
  -2.4500918e-02   3.3482553e-03
  -2.1486042e-02   3.4008035e-03
  -1.6626263e-02   3.4713039e-03
  -1.1770455e-02   3.5428604e-03
  -8.7516758e-03   3.5954775e-03
  -7.5604454e-03   3.6129936e-03
  -4.9100321e-03   3.6520202e-03
  -3.8993113e-03   3.6671258e-03
  -8.7708907e-04   3.7145546e-03
   2.1478903e-03   3.7563131e-03
   6.9974977e-03   3.8205693e-03
   1.0026446e-02   3.8560606e-03
   1.4872062e-02   3.9101240e-03
   1.7905487e-02   3.9382002e-03
   2.2746648e-02   3.9805326e-03
   2.5784435e-02   4.0009412e-03
   3.0621212e-02   4.0314509e-03
   3.3662994e-02   4.0429752e-03
   3.8495868e-02   4.0603076e-03
   4.1542241e-02   4.0610882e-03
   4.6370294e-02   4.0625803e-03
   4.9422865e-02   4.0515152e-03
   5.4244949e-02   4.0359275e-03
   5.7303489e-02   4.0115243e-03
   6.2119376e-02   3.9770432e-03
   6.5184573e-02   3.9384298e-03
   6.9994031e-02   3.8830349e-03
   7.3066116e-02   3.8299357e-03
   7.7868687e-02   3.7508724e-03
   8.0947429e-02   3.6809458e-03
   8.5743113e-02   3.5739210e-03
   8.6401056e-02   3.5544536e-03
   8.7602158e-02   3.5176768e-03
   8.8829660e-02   3.4805556e-03
   9.3617769e-02   3.3512167e-03
   9.6713269e-02   3.2462580e-03
   1.0149219e-01   3.1006198e-03
   1.0459711e-01   2.9859275e-03
   1.0936662e-01   2.8241965e-03
   1.1248163e-01   2.6940312e-03
   1.1724128e-01   2.5070937e-03
   1.2036685e-01   2.3680670e-03
   1.2511570e-01   2.1706198e-03
   1.2825275e-01   2.0224036e-03
   1.3299036e-01   1.8120500e-03
   1.3499472e-01   1.6951102e-03
   1.3757920e-01   1.5521602e-03
   1.3971947e-01   1.4312649e-03
   1.4086478e-01   1.3618802e-03
   1.4402617e-01   1.1658930e-03
   1.4873921e-01   8.9519054e-04
   1.5191276e-01   6.9926997e-04
   1.5661387e-01   4.2502984e-04
   1.5980028e-01   2.2807185e-04
   1.6448829e-01  -4.5395546e-05
   1.6647567e-01  -1.8996511e-04
   1.7018848e-01  -4.3894169e-04
   1.7114715e-01  -5.0765381e-04
   1.7236272e-01  -5.9932277e-04
   1.7557943e-01  -8.4234848e-04
   1.8023714e-01  -1.1777984e-03
   1.8347084e-01  -1.4048347e-03
   1.8811157e-01  -1.7189440e-03
   1.9136387e-01  -1.9545386e-03
   1.9598623e-01  -2.2614027e-03
   1.9621648e-01  -2.2820179e-03
   1.9813315e-01  -2.4333104e-03
   2.0081864e-01  -2.6431129e-03
   2.0386065e-01  -2.8912994e-03
   2.0714922e-01  -3.1326905e-03
   2.1173508e-01  -3.4718090e-03
   2.1504545e-01  -3.7034435e-03
   2.1960950e-01  -4.0117769e-03
   2.2104431e-01  -4.1285583e-03
   2.2531887e-01  -4.4358586e-03
   2.2558471e-01  -4.4567264e-03
   2.2748393e-01  -4.6094582e-03
   2.3083792e-01  -4.8546143e-03
   2.3535813e-01  -5.1925849e-03
   2.3873278e-01  -5.4115473e-03
   2.4323232e-01  -5.7084481e-03
   2.4662994e-01  -5.9359045e-03
   2.5110652e-01  -6.2050275e-03
   2.5132461e-01  -6.2213269e-03
   2.5474059e-01  -6.4452938e-03
   2.5577824e-01  -6.5165748e-03
   2.5898301e-01  -6.7359504e-03
   2.6242195e-01  -6.9399679e-03
   2.6685721e-01  -7.2148531e-03
   2.7031680e-01  -7.3931589e-03
   2.7473140e-01  -7.6324610e-03
   2.7820707e-01  -7.7995868e-03
   2.8260560e-01  -8.0034665e-03
   2.8698806e-01  -8.1918044e-03
   2.8931589e-01  -8.3082874e-03
   2.9047980e-01  -8.3661157e-03
   2.9267906e-01  -8.4642103e-03
   2.9320018e-01  -8.4881084e-03
   2.9484619e-01  -8.5633838e-03
   2.9835399e-01  -8.7161387e-03
   3.0188017e-01  -8.8438705e-03
   3.0623049e-01  -9.0126263e-03
   3.0977043e-01  -9.1177916e-03
   3.1410468e-01  -9.2541093e-03
   3.1766070e-01  -9.3372819e-03
   3.2197888e-01  -9.4462121e-03
   3.2554637e-01  -9.5093664e-03
   3.2985308e-01  -9.5929293e-03
   3.3343205e-01  -9.6375803e-03
   3.3772727e-01  -9.6966713e-03
   3.4131313e-01  -9.7207530e-03
   3.4560376e-01  -9.7558081e-03
   3.4918962e-01  -9.7608586e-03
   3.5347796e-01  -9.7734619e-03
   3.5706152e-01  -9.7604454e-03
   3.6135216e-01  -9.7496097e-03
   3.6492654e-01  -9.7151974e-03
   3.6922635e-01  -9.6803719e-03
   3.7278926e-01  -9.6260101e-03
   3.7710285e-01  -9.5679982e-03
   3.8064738e-01  -9.4942378e-03
   3.8497704e-01  -9.4115932e-03
   3.8849862e-01  -9.3190083e-03
   3.9285124e-01  -9.2129936e-03
   3.9634986e-01  -9.1040404e-03
   4.0072544e-01  -8.9695822e-03
   4.0419421e-01  -8.8350321e-03
   4.0641185e-01  -8.7474059e-03
   4.0708678e-01  -8.7199495e-03
   4.0859963e-01  -8.6585859e-03
   4.1203857e-01  -8.4966942e-03
   4.1647612e-01  -8.3102617e-03
   4.1987833e-01  -8.1461892e-03
   4.2435032e-01  -7.9442608e-03
   4.2771809e-01  -7.7772727e-03
   4.3222452e-01  -7.5671258e-03
   4.3555096e-01  -7.3956841e-03
   4.4009871e-01  -7.1692149e-03
   4.4245868e-01  -7.0227502e-03
   4.4496786e-01  -6.8652893e-03
   4.4574151e-01  -6.8138889e-03
   4.4797291e-01  -6.6740588e-03
   4.5121671e-01  -6.4533747e-03
   4.5584940e-01  -6.1549587e-03
   4.5904500e-01  -5.9491276e-03
   4.6372360e-01  -5.6613407e-03
   4.6687328e-01  -5.4541781e-03
   4.7159780e-01  -5.1522268e-03
   4.7264233e-01  -5.0664141e-03
   4.7354683e-01  -4.9900597e-03
   4.7574151e-01  -4.8133838e-03
   4.7947199e-01  -4.5251148e-03
   4.8252755e-01  -4.2957530e-03
   4.8734619e-01  -3.9463499e-03
   4.9035124e-01  -3.7267447e-03
   4.9522039e-01  -3.3836547e-03
   4.9729339e-01  -3.2046602e-03
   4.9839761e-01  -3.1043159e-03
   5.0023416e-01  -2.9414371e-03
   5.0309688e-01  -2.6980028e-03
   5.0598944e-01  -2.4641644e-03
   5.1097107e-01  -2.0709389e-03
   5.1380854e-01  -1.8480854e-03
   5.1884527e-01  -1.4681520e-03
   5.2094812e-01  -1.2785032e-03
   5.2168733e-01  -1.2063889e-03
   5.2372590e-01  -1.0191598e-03
   5.2671947e-01  -7.5455693e-04
   5.2944904e-01  -5.3127181e-04
   5.3459366e-01  -1.1621786e-04
   5.3726814e-01   9.8798439e-05
   5.4246786e-01   4.9598485e-04
   5.4444444e-01   6.7197429e-04
   5.4478191e-01   7.0539486e-04
   5.4705693e-01   9.0995868e-04
   5.5034435e-01   1.1942769e-03
   5.5290863e-01   1.3949174e-03
   5.5821855e-01   1.8112948e-03
   5.6072773e-01   2.0017860e-03
   5.6609275e-01   2.3893251e-03
   5.6874885e-01   2.6001148e-03
   5.6904959e-01   2.6268136e-03
   5.7119376e-01   2.8011478e-03
   5.7396694e-01   3.0203857e-03
   5.7637052e-01   3.1910009e-03
   5.8184343e-01   3.5855601e-03
   5.8419421e-01   3.7360422e-03
   5.8971763e-01   4.0838613e-03
   5.9530533e-01   4.4238981e-03
   5.9712580e-01   4.5497245e-03
   5.9739669e-01   4.5681589e-03
   5.9759183e-01   4.5814738e-03
   5.9842057e-01   4.6334252e-03
   6.0321396e-01   4.9245868e-03
   6.0546602e-01   5.0582874e-03
   6.0769513e-01   5.1708907e-03
   6.1334252e-01   5.4601469e-03
   6.1552571e-01   5.5516529e-03
   6.2121671e-01   5.7983701e-03
   6.2335859e-01   5.8745638e-03
   6.2909091e-01   6.0756887e-03
   6.3119605e-01   6.1420110e-03
   6.3696740e-01   6.3064509e-03
   6.4278696e-01   6.4382461e-03
   6.4484160e-01   6.4867080e-03
   6.4913223e-01   6.5547521e-03
   6.5124656e-01   6.5882231e-03
   6.5271579e-01   6.6080808e-03
   6.5662764e-01   6.6329890e-03
   6.5858815e-01   6.6457989e-03
   6.6059229e-01   6.6536961e-03
   6.6258494e-01   6.6418733e-03
   6.6846648e-01   6.6203398e-03
   6.7004591e-01   6.5952938e-03
   6.7119835e-01   6.5760790e-03
   6.7634298e-01   6.5082415e-03
   6.7682736e-01   6.4945822e-03
   6.7830579e-01   6.4525482e-03
   6.8421717e-01   6.3208448e-03
   6.8617309e-01   6.2507117e-03
   6.9209137e-01   6.0716713e-03
   6.9404500e-01   5.9851010e-03
   6.9996786e-01   5.7508264e-03
   7.0192149e-01   5.6510560e-03
   7.0784206e-01   5.3757346e-03
   7.0980257e-01   5.2611341e-03
   7.1571855e-01   4.9405877e-03
   7.1621901e-01   4.9020202e-03
   7.1767677e-01   4.7982782e-03
   7.2211662e-01   4.4933655e-03
   7.2359275e-01   4.3835629e-03
   7.2557851e-01   4.2344353e-03
   7.3146694e-01   3.8123737e-03
   7.3347107e-01   3.6581267e-03
   7.3934343e-01   3.2317264e-03
   7.3988981e-01   3.1767218e-03
   7.4239899e-01   2.9520202e-03
   7.4573003e-01   2.6533976e-03
   7.4721763e-01   2.5104683e-03
   7.4926997e-01   2.3292929e-03
   7.5509183e-01   1.8298691e-03
   7.6087236e-01   1.3194192e-03
   7.6254821e-01   1.1570615e-03
   7.6296602e-01   1.1120202e-03
   7.6309229e-01   1.0975069e-03
   7.6435032e-01   9.6791322e-04
   7.6871212e-01   5.1511938e-04
   7.7084252e-01   3.0193756e-04
   7.7299128e-01   9.4237144e-05
   7.7871671e-01  -4.2949725e-04
   7.7904729e-01  -4.6978421e-04
   7.8176768e-01  -7.6216713e-04
   7.8472452e-01  -1.0802204e-03
   7.8659091e-01  -1.2856910e-03
   7.8880624e-01  -1.5015542e-03
   7.9446511e-01  -2.0475987e-03
   7.9542470e-01  -2.1557989e-03
   8.0025941e-01  -2.6382002e-03
   8.0104224e-01  -2.7236685e-03
   8.0233930e-01  -2.8672176e-03
   8.0462580e-01  -3.0874197e-03
   8.1021350e-01  -3.6505280e-03
   8.1574839e-01  -4.1532369e-03
   8.1755051e-01  -4.3353535e-03
   8.1808770e-01  -4.3934343e-03
   8.1913223e-01  -4.5047750e-03
   8.2168503e-01  -4.7605142e-03
   8.2359045e-01  -4.9549128e-03
   8.2596419e-01  -5.1838384e-03
   8.2835399e-01  -5.3899219e-03
   8.3383838e-01  -5.8558540e-03
   8.3460744e-01  -5.9317723e-03
   8.3986685e-01  -6.3807392e-03
   8.4005051e-01  -6.3979568e-03
   8.4171258e-01  -6.5529385e-03
   8.4416896e-01  -6.7428604e-03
   8.4958678e-01  -7.1983012e-03
   8.5207300e-01  -7.3704545e-03
   8.5746097e-01  -7.7388430e-03
   8.6280992e-01  -8.0839991e-03
   8.6375574e-01  -8.1554637e-03
   8.6501148e-01  -8.2524564e-03
   8.6533517e-01  -8.2759183e-03
   8.7065657e-01  -8.6170569e-03
   8.7320937e-01  -8.7653811e-03
   8.7577824e-01  -8.8821625e-03
   8.8108356e-01  -9.1502296e-03
   8.8367539e-01  -9.2450872e-03
   8.8895776e-01  -9.4516070e-03
   8.9157254e-01  -9.5294077e-03
   8.9683425e-01  -9.6834481e-03
   9.0206382e-01  -9.7896924e-03
   9.0448806e-01  -9.8439394e-03
   9.0470845e-01  -9.8485078e-03
   9.0982553e-01  -9.9077594e-03
   9.1258264e-01  -9.9335170e-03
   9.1690542e-01  -9.9394858e-03
   9.2045684e-01  -9.9338613e-03
   9.2314968e-01  -9.8959826e-03
   9.2833104e-01  -9.8475895e-03
   9.3103994e-01  -9.7713269e-03
   9.3620523e-01  -9.6672406e-03
   9.3893021e-01  -9.5641185e-03
   9.4407943e-01  -9.4071625e-03
   9.4682048e-01  -9.2729568e-03
   9.5195363e-01  -9.0549816e-03
   9.5470845e-01  -8.8972452e-03
   9.5983012e-01  -8.6338613e-03
   9.6259412e-01  -8.4425161e-03
   9.6766988e-01  -8.1154040e-03
   9.6770432e-01  -8.1129017e-03
   9.6793618e-01  -8.0902893e-03
   9.7020661e-01  -7.8871212e-03
   9.7048209e-01  -7.8623967e-03
   9.7557851e-01  -7.4483471e-03
   9.7836777e-01  -7.2048669e-03
   9.8345271e-01  -6.7939394e-03
   9.8813131e-01  -6.3547291e-03
   9.9030303e-01  -6.1296373e-03
   9.9093434e-01  -6.0593205e-03
   9.9132691e-01  -6.0186180e-03
   9.9413682e-01  -5.7098944e-03
   9.9920110e-01  -5.1668044e-03
   1.0042562e+00  -4.6207989e-03
   1.0070753e+00  -4.2727043e-03
   1.0077709e+00  -4.1762856e-03
   1.0079821e+00  -4.1468090e-03
   1.0121212e+00  -3.6199036e-03
   1.0149518e+00  -3.2569100e-03
   1.0199885e+00  -2.6136134e-03
   1.0219284e+00  -2.3244490e-03
   1.0226033e+00  -2.2268411e-03
   1.0228260e+00  -2.1924725e-03
   1.0233333e+00  -2.1182231e-03
   1.0278581e+00  -1.4942700e-03
   1.0307002e+00  -1.0966116e-03
   1.0348095e+00  -4.7640955e-04
   1.0360239e+00  -2.7969697e-04
   1.0376561e+00  -2.2460078e-05
   1.0385744e+00   1.2671235e-04
   1.0435950e+00   8.5066575e-04
   1.0464486e+00   1.3176194e-03
   1.0485652e+00   1.6666942e-03
   1.0486846e+00   1.6873669e-03
   1.0514669e+00   2.1353742e-03
   1.0543251e+00   2.5831038e-03
   1.0591391e+00   3.3738751e-03
   1.0604936e+00   3.6117769e-03
   1.0619995e+00   3.8723140e-03
   1.0621993e+00   3.9078972e-03
   1.0672062e+00   4.6896465e-03
   1.0700735e+00   5.1919192e-03
   1.0721924e+00   5.5567493e-03
   1.0725138e+00   5.6151056e-03
   1.0750758e+00   6.0494031e-03
   1.0779477e+00   6.5149679e-03
   1.0826768e+00   7.3160239e-03
   1.0836938e+00   7.5014004e-03
   1.0855510e+00   7.8239210e-03
   1.0858219e+00   7.8738292e-03
   1.0908173e+00   8.6580579e-03
   1.0936961e+00   9.1532599e-03
   1.0954591e+00   9.4458219e-03
   1.0961065e+00   9.5557392e-03
   1.0986892e+00   9.9747245e-03
   1.1015725e+00   1.0410537e-02
   1.1065611e+00   1.1162144e-02
   1.1070914e+00   1.1254614e-02
   1.1079063e+00   1.1390106e-02
   1.1094467e+00   1.1632117e-02
   1.1098163e+00   1.1686777e-02
   1.1144330e+00   1.2359619e-02
   1.1173209e+00   1.2769399e-02
   1.1214784e+00   1.3327778e-02
   1.1215220e+00   1.3334343e-02
   1.1243687e+00   1.3699908e-02
   1.1251951e+00   1.3816781e-02
   1.1280877e+00   1.4125092e-02
   1.1330693e+00   1.4686364e-02
   1.1380487e+00   1.5158448e-02
   1.1389830e+00   1.5251722e-02
   1.1392539e+00   1.5279178e-02
   1.1409435e+00   1.5432140e-02
   1.1418825e+00   1.5505142e-02
   1.1459206e+00   1.5821051e-02
   1.1488200e+00   1.5997544e-02
   1.1517195e+00   1.6089256e-02
   1.1566942e+00   1.6333517e-02
   1.1595960e+00   1.6337994e-02
   1.1645684e+00   1.6436846e-02
   1.1674725e+00   1.6349311e-02
   1.1724426e+00   1.6298462e-02
   1.1753489e+00   1.6117585e-02
   1.1803168e+00   1.5903880e-02
   1.1852847e+00   1.5544284e-02
   1.1876928e+00   1.5316276e-02
   1.1879637e+00   1.5287994e-02
   1.1881933e+00   1.5264050e-02
   1.1931566e+00   1.4726515e-02
   1.1960675e+00   1.4381680e-02
   1.2010308e+00   1.3774816e-02
   1.2031887e+00   1.3455533e-02
   1.2038338e+00   1.3349793e-02
   1.2039417e+00   1.3332645e-02
   1.2089027e+00   1.2612879e-02
   1.2118159e+00   1.2176905e-02
   1.2127319e+00   1.2016506e-02
   1.2163567e+00   1.1410927e-02
   1.2176928e+00   1.1172590e-02
   1.2196901e+00   1.0832897e-02
   1.2246488e+00   1.0008792e-02
   1.2266896e+00   9.6305096e-03
   1.2274656e+00   9.4717401e-03
   1.2275643e+00   9.4524334e-03
   1.2325230e+00   8.5837006e-03
   1.2354408e+00   8.0468090e-03
   1.2355051e+00   8.0338384e-03
   1.2381198e+00   7.5323691e-03
   1.2404614e+00   7.0837236e-03
   1.2433150e+00   6.5717172e-03
   1.2444008e+00   6.3648531e-03
   1.2484573e+00   5.5929063e-03
   1.2493549e+00   5.4144628e-03
   1.2511892e+00   5.0775482e-03
   1.2561433e+00   4.2002066e-03
   1.2581589e+00   3.8177686e-03
   1.2589440e+00   3.6533287e-03
   1.2590634e+00   3.6301882e-03
   1.2640174e+00   2.7571166e-03
   1.2669376e+00   2.2430946e-03
   1.2671051e+00   2.2120317e-03
   1.2698163e+00   1.7137305e-03
   1.2720569e+00   1.3069904e-03
   1.2748140e+00   8.5420569e-04
   1.2763705e+00   5.8698806e-04
   1.2810904e+00  -2.2591368e-04
   1.2813223e+00  -2.6884068e-04
   1.2826882e+00  -4.9967860e-04
   1.2856129e+00  -9.4373049e-04
   1.2905624e+00  -1.6966139e-03
   1.2908448e+00  -1.7421097e-03
   1.2935147e+00  -2.1658425e-03
   1.2957943e+00  -2.5243343e-03
   1.2984366e+00  -2.8989899e-03
   1.3033861e+00  -3.5650597e-03
   1.3059045e+00  -3.9110422e-03
   1.3063108e+00  -3.9713958e-03
   1.3072291e+00  -4.1054178e-03
   1.3097222e+00  -4.4411616e-03
   1.3112603e+00  -4.6525482e-03
   1.3141850e+00  -5.0084940e-03
   1.3191322e+00  -5.5691690e-03
   1.3218434e+00  -5.8739899e-03
   1.3220615e+00  -5.9001837e-03
   1.3232300e+00  -6.0447429e-03
   1.3262489e+00  -6.3899219e-03
   1.3270064e+00  -6.4789486e-03
   1.3299357e+00  -6.7834940e-03
   1.3328650e+00  -7.0280992e-03
   1.3378099e+00  -7.4785813e-03
   1.3395500e+00  -7.6241965e-03
   1.3437420e+00  -7.9837466e-03
   1.3444949e+00  -8.0525023e-03
   1.3456841e+00  -8.1526171e-03
   1.3486157e+00  -8.3545914e-03
   1.3535583e+00  -8.7372360e-03
   1.3564899e+00  -8.8896924e-03
   1.3614348e+00  -9.1794536e-03
   1.3643664e+00  -9.2923324e-03
   1.3693090e+00  -9.5119146e-03
   1.3722406e+00  -9.6043388e-03
   1.3771832e+00  -9.7940083e-03
   1.3798049e+00  -9.8554867e-03
   1.3819904e+00  -9.9217172e-03
   1.3847452e+00  -1.0002640e-02
   1.3850574e+00  -1.0009986e-02
   1.3879913e+00  -1.0042080e-02
   1.3929316e+00  -1.0125344e-02
   1.3958655e+00  -1.0123485e-02
   1.4008058e+00  -1.0145500e-02
   1.4037420e+00  -1.0111318e-02
   1.4086823e+00  -1.0076171e-02
   1.4136203e+00  -9.9863636e-03
   1.4164715e+00  -9.9194674e-03
   1.4164761e+00  -9.9193526e-03
   1.4165565e+00  -9.9174242e-03
   1.4185882e+00  -9.8532828e-03
   1.4214945e+00  -9.7606061e-03
   1.4244307e+00  -9.6655647e-03
   1.4273669e+00  -9.5492195e-03
   1.4323049e+00  -9.3538797e-03
   1.4352410e+00  -9.2162075e-03
   1.4401791e+00  -8.9846419e-03
   1.4431175e+00  -8.8301194e-03
   1.4480556e+00  -8.5712810e-03
   1.4529913e+00  -8.2776400e-03
   1.4559298e+00  -8.0863407e-03
   1.4573600e+00  -7.9763315e-03
   1.4578283e+00  -7.9392103e-03
   1.4608655e+00  -7.7094353e-03
   1.4638039e+00  -7.4924931e-03
   1.4667424e+00  -7.2817493e-03
   1.4716781e+00  -6.9037420e-03
   1.4746166e+00  -6.6779614e-03
   1.4795523e+00  -6.3005739e-03
   1.4820202e+00  -6.0685262e-03
   1.4823531e+00  -6.0344812e-03
   1.4849587e+00  -5.7932507e-03
   1.4874288e+00  -5.5611341e-03
   1.4903673e+00  -5.3120523e-03
   1.4953030e+00  -4.8707300e-03
   1.5002365e+00  -4.4276400e-03
   1.5031772e+00  -4.1547750e-03
   1.5037075e+00  -4.0927916e-03
   1.5040381e+00  -4.0551194e-03
   1.5081107e+00  -3.6216942e-03
   1.5110514e+00  -3.3319330e-03
   1.5139922e+00  -3.0648531e-03
   1.5189256e+00  -2.5982782e-03
   1.5219100e+00  -2.2818182e-03
   1.5230969e+00  -2.1513636e-03
   1.5248508e+00  -1.9632805e-03
   1.5267998e+00  -1.7518916e-03
   1.5297429e+00  -1.4695569e-03
   1.5346763e+00  -9.7673783e-04
   1.5396097e+00  -4.8500459e-04
   1.5410216e+00  -3.4240817e-04
   1.5423554e+00  -2.1005165e-04
   1.5425505e+00  -1.8920500e-04
   1.5427135e+00  -1.6993779e-04
   1.5474839e+00   3.4744031e-04
   1.5504247e+00   6.4859504e-04
   1.5533655e+00   9.2000230e-04
   1.5582989e+00   1.3874242e-03
   1.5604821e+00   1.6187351e-03
   1.5615266e+00   1.7312649e-03
   1.5634252e+00   1.9284022e-03
   1.5661731e+00   2.2147544e-03
   1.5691162e+00   2.4819100e-03
   1.5740496e+00   2.9393251e-03
   1.5769904e+00   3.1994949e-03
   1.5819238e+00   3.6383150e-03
   1.5822360e+00   3.6717401e-03
   1.5822452e+00   3.6726354e-03
   1.5851791e+00   3.9459366e-03
   1.5897980e+00   4.3828972e-03
   1.5927410e+00   4.6137741e-03
   1.5976722e+00   5.0067034e-03
   1.6006152e+00   5.2269743e-03
   1.6055464e+00   5.5999770e-03
   1.6057025e+00   5.6129936e-03
   1.6057163e+00   5.6140955e-03
   1.6086455e+00   5.8306244e-03
   1.6134206e+00   6.1892332e-03
   1.6163659e+00   6.3750000e-03
   1.6212971e+00   6.6908861e-03
   1.6242401e+00   6.8467631e-03
   1.6291713e+00   7.1122819e-03
   1.6321143e+00   7.2528237e-03
   1.6370455e+00   7.4950413e-03
   1.6377640e+00   7.5286731e-03
   1.6383632e+00   7.5557622e-03
   1.6407094e+00   7.6571396e-03
   1.6449197e+00   7.8435491e-03
   1.6478650e+00   7.9381313e-03
   1.6527938e+00   8.1013315e-03
   1.6557392e+00   8.1668044e-03
   1.6606703e+00   8.2812443e-03
   1.6636134e+00   8.3203168e-03
   1.6685445e+00   8.3916896e-03
   1.6714899e+00   8.4029844e-03
   1.6764187e+00   8.4267447e-03
   1.6793641e+00   8.4098485e-03
   1.6842929e+00   8.3856749e-03
   1.6872383e+00   8.3412994e-03
   1.6921671e+00   8.2739210e-03
   1.6951125e+00   8.2028926e-03
   1.7000436e+00   8.0870523e-03
   1.7029890e+00   7.9912994e-03
   1.7079178e+00   7.8349174e-03
   1.7098163e+00   7.7517447e-03
   1.7144421e+00   7.5576217e-03
   1.7147475e+00   7.5437328e-03
   1.7157920e+00   7.4959366e-03
   1.7187374e+00   7.3498852e-03
   1.7236662e+00   7.1011249e-03
   1.7266116e+00   6.9365932e-03
   1.7315404e+00   6.6639807e-03
   1.7344881e+00   6.4926309e-03
   1.7394146e+00   6.2055556e-03
   1.7423623e+00   6.0162534e-03
   1.7472911e+00   5.7050046e-03
   1.7473737e+00   5.6982782e-03
   1.7483999e+00   5.6176538e-03
   1.7523026e+00   5.3253214e-03
   1.7551653e+00   5.1119835e-03
   1.7581107e+00   4.8999770e-03
   1.7630395e+00   4.5354913e-03
   1.7659871e+00   4.3230946e-03
   1.7709137e+00   3.9654729e-03
   1.7719353e+00   3.8772727e-03
   1.7743343e+00   3.6774793e-03
   1.7768641e+00   3.4645546e-03
   1.7787879e+00   3.3019513e-03
   1.7817355e+00   3.0687328e-03
   1.7866644e+00   2.6673324e-03
   1.7896097e+00   2.4446740e-03
   1.7945386e+00   2.0683081e-03
   1.7957691e+00   1.9606635e-03
   1.7984045e+00   1.7371901e-03
   1.8006956e+00   1.5394835e-03
   1.8024128e+00   1.3907461e-03
   1.8053604e+00   1.1564096e-03
   1.8102870e+00   7.5392792e-04
   1.8132346e+00   5.3736226e-04
   1.8181612e+00   1.7055005e-04
   1.8197130e+00   4.4011938e-05
   1.8228145e+00  -2.0312190e-04
   1.8246396e+00  -3.5339991e-04
   1.8260376e+00  -4.6866391e-04
   1.8289830e+00  -6.9446740e-04
   1.8339118e+00  -1.0806657e-03
   1.8368595e+00  -1.2795822e-03
   1.8417860e+00  -1.6175275e-03
   1.8467126e+00  -1.9502617e-03
   1.8494421e+00  -2.1365496e-03
   1.8495340e+00  -2.1434527e-03
   1.8496602e+00  -2.1528926e-03
   1.8545868e+00  -2.4971074e-03
   1.8575344e+00  -2.6994261e-03
   1.8604821e+00  -2.8756657e-03
   1.8654086e+00  -3.1767906e-03
   1.8683586e+00  -3.3309917e-03
   1.8732851e+00  -3.5939853e-03
   1.8762328e+00  -3.7495638e-03
   1.8811593e+00  -4.0099862e-03
   1.8815519e+00  -4.0317723e-03
   1.8824816e+00  -4.0837695e-03
   1.8864784e+00  -4.2949725e-03
   1.8890335e+00  -4.4273646e-03
   1.8919812e+00  -4.5556933e-03
   1.8969077e+00  -4.7750689e-03
   1.8998554e+00  -4.8868916e-03
   1.9047819e+00  -5.0780992e-03
   1.9077319e+00  -5.1704775e-03
   1.9126584e+00  -5.3286272e-03
   1.9156061e+00  -5.4017677e-03
   1.9205326e+00  -5.5274564e-03
   1.9234803e+00  -5.5887741e-03
   1.9284068e+00  -5.6949495e-03
   1.9313545e+00  -5.7444444e-03
   1.9362810e+00  -5.8310147e-03
   1.9392287e+00  -5.8670340e-03
   1.9441552e+00  -5.9308770e-03
   1.9471051e+00  -5.9508724e-03
   1.9520317e+00  -5.9876263e-03
   1.9549793e+00  -5.9903122e-03
   1.9599059e+00  -5.9970156e-03
   1.9628535e+00  -5.9821396e-03
   1.9677801e+00  -5.9579660e-03
   1.9707277e+00  -5.9256887e-03
   1.9756543e+00  -5.8718320e-03
   1.9786042e+00  -5.8237833e-03
   1.9835285e+00  -5.7431359e-03
   1.9864784e+00  -5.6808310e-03
   1.9914027e+00  -5.5762626e-03
   1.9943526e+00  -5.5008724e-03
   1.9992792e+00  -5.3744031e-03
   2.0022268e+00  -5.2864096e-03
   2.0071534e+00  -5.1397612e-03
   2.0101010e+00  -5.0391644e-03
   2.0150275e+00  -4.8700643e-03
   2.0179775e+00  -4.7605372e-03
   2.0229017e+00  -4.5772727e-03
   2.0258517e+00  -4.4506887e-03
   2.0307759e+00  -4.2438935e-03
   2.0329293e+00  -4.1326217e-03
   2.0338958e+00  -4.0818641e-03
   2.0358770e+00  -3.9797062e-03
   2.0386524e+00  -3.8364784e-03
   2.0416001e+00  -3.6842975e-03
   2.0465266e+00  -3.4301423e-03
   2.0494743e+00  -3.2764922e-03
   2.0544008e+00  -3.0176309e-03
   2.0573508e+00  -2.8644858e-03
   2.0622750e+00  -2.6081038e-03
   2.0671993e+00  -2.3195592e-03
   2.0701492e+00  -2.1415404e-03
   2.0701607e+00  -2.1407966e-03
   2.0703352e+00  -2.1289279e-03
   2.0750758e+00  -1.8267539e-03
   2.0780234e+00  -1.6389945e-03
   2.0809734e+00  -1.4581061e-03
   2.0858999e+00  -1.1520248e-03
   2.0888476e+00  -9.8019513e-04
   2.0937741e+00  -6.9131543e-04
   2.0986983e+00  -3.8393939e-04
   2.1005854e+00  -2.6275253e-04
   2.1015725e+00  -1.9976400e-04
   2.1016483e+00  -1.9454637e-04
   2.1017769e+00  -1.8529339e-04
   2.1065725e+00   1.3527801e-04
   2.1095225e+00   3.3135216e-04
   2.1124725e+00   5.1400138e-04
   2.1173967e+00   8.2411387e-04
   2.1203466e+00   9.9347337e-04
   2.1252732e+00   1.2794835e-03
   2.1301400e+00   1.5767424e-03
   2.1328007e+00   1.7412397e-03
   2.1330877e+00   1.7604522e-03
   2.1331474e+00   1.7643205e-03
   2.1360973e+00   1.9450161e-03
   2.1410216e+00   2.2513292e-03
   2.1439715e+00   2.4198577e-03
   2.1488958e+00   2.7047980e-03
   2.1518457e+00   2.8548898e-03
   2.1567700e+00   3.1089532e-03
   2.1597199e+00   3.2469927e-03
   2.1646465e+00   3.4791781e-03
   2.1672268e+00   3.6116850e-03
   2.1686134e+00   3.6822314e-03
   2.1701768e+00   3.7615702e-03
   2.1725207e+00   3.8824380e-03
   2.1754706e+00   4.0124656e-03
   2.1803949e+00   4.2337925e-03
   2.1833448e+00   4.3457989e-03
   2.1882691e+00   4.5363177e-03
   2.1912190e+00   4.6347107e-03
   2.1961433e+00   4.8022039e-03
   2.1990932e+00   4.8832874e-03
   2.2040174e+00   5.0215106e-03
   2.2069674e+00   5.0845500e-03
   2.2118939e+00   5.1925161e-03
   2.2148439e+00   5.2427686e-03
   2.2197681e+00   5.3294536e-03
   2.2227181e+00   5.3659091e-03
   2.2276423e+00   5.4294766e-03
   2.2305923e+00   5.4501148e-03
   2.2355165e+00   5.4873508e-03
   2.2384665e+00   5.4908173e-03
   2.2433907e+00   5.4986685e-03
   2.2463430e+00   5.4844812e-03
   2.2512672e+00   5.4617998e-03
   2.2542172e+00   5.4300964e-03
   2.2591414e+00   5.3779614e-03
   2.2620914e+00   5.3300046e-03
   2.2670156e+00   5.2504362e-03
   2.2699656e+00   5.1873508e-03
   2.2748898e+00   5.0825069e-03
   2.2778398e+00   5.0054408e-03
   2.2827640e+00   4.8771809e-03
   2.2857140e+00   4.7859963e-03
   2.2906382e+00   4.6349174e-03
   2.2935904e+00   4.5317264e-03
   2.2985078e+00   4.3592287e-03
   2.3014692e+00   4.2473600e-03
   2.3063820e+00   4.0608356e-03
   2.3093434e+00   3.9282828e-03
   2.3142562e+00   3.7116391e-03
   2.3143021e+00   3.7100321e-03
   2.3148072e+00   3.6832645e-03
   2.3192149e+00   3.4627410e-03
   2.3221304e+00   3.3171717e-03
   2.3250918e+00   3.1709366e-03
   2.3300046e+00   2.9270891e-03
   2.3329660e+00   2.7800505e-03
   2.3378788e+00   2.5328972e-03
   2.3408402e+00   2.3875574e-03
   2.3457530e+00   2.1442034e-03
   2.3483012e+00   2.0012787e-03
   2.3529614e+00   1.7427181e-03
   2.3532369e+00   1.7268733e-03
   2.3536272e+00   1.7023760e-03
   2.3565886e+00   1.5330119e-03
   2.3615014e+00   1.2477984e-03
   2.3644628e+00   1.0814624e-03
   2.3693756e+00   8.0332645e-04
   2.3723370e+00   6.4867998e-04
   2.3772498e+00   3.8954775e-04
   2.3802112e+00   2.3957759e-04
   2.3851240e+00  -1.0210537e-05
   2.3862029e+00  -7.2532140e-05
   2.3883379e+00  -1.9786203e-04
   2.3911157e+00  -3.5980257e-04
   2.3929982e+00  -4.6884986e-04
   2.3959596e+00  -6.2612948e-04
   2.4008953e+00  -8.9062213e-04
   2.4038338e+00  -1.0364187e-03
   2.4087695e+00  -1.2827640e-03
   2.4117080e+00  -1.4153168e-03
   2.4166437e+00  -1.6389692e-03
   2.4195822e+00  -1.7729844e-03
   2.4245179e+00  -1.9954982e-03
   2.4255051e+00  -2.0439578e-03
   2.4274105e+00  -2.1383815e-03
   2.4304178e+00  -2.2835147e-03
   2.4323921e+00  -2.3775941e-03
   2.4353306e+00  -2.5021350e-03
   2.4402663e+00  -2.7124426e-03
   2.4432048e+00  -2.8245638e-03
   2.4481405e+00  -3.0136593e-03
   2.4510790e+00  -3.1131313e-03
   2.4560147e+00  -3.2811524e-03
   2.4589532e+00  -3.3663682e-03
   2.4638889e+00  -3.5105831e-03
   2.4668274e+00  -3.5866621e-03
   2.4717631e+00  -3.7152433e-03
   2.4747016e+00  -3.7857668e-03
   2.4796373e+00  -3.9051653e-03
   2.4825528e+00  -3.9702479e-03
   2.4873508e+00  -4.0788108e-03
   2.4874885e+00  -4.0816345e-03
   2.4875115e+00  -4.0821396e-03
   2.4904500e+00  -4.1358356e-03
   2.4953857e+00  -4.2270891e-03
   2.4983242e+00  -4.2664830e-03
   2.5032599e+00  -4.3337466e-03
   2.5061983e+00  -4.3600781e-03
   2.5111341e+00  -4.4053260e-03
   2.5140725e+00  -4.4186869e-03
   2.5190083e+00  -4.4424702e-03
   2.5219467e+00  -4.4436410e-03
   2.5268825e+00  -4.4468549e-03
   2.5298209e+00  -4.4361341e-03
   2.5347567e+00  -4.4191690e-03
   2.5376951e+00  -4.3958219e-03
   2.5426309e+00  -4.3579431e-03
   2.5455693e+00  -4.3216942e-03
   2.5505051e+00  -4.2624885e-03
   2.5534435e+00  -4.2118687e-03
   2.5583792e+00  -4.1290634e-03
   2.5600551e+00  -4.0921258e-03
   2.5606749e+00  -4.0784894e-03
   2.5630165e+00  -4.0267677e-03
   2.5662534e+00  -3.9552801e-03
   2.5691919e+00  -3.8823232e-03
   2.5741276e+00  -3.7603306e-03
   2.5770661e+00  -3.6804637e-03
   2.5820018e+00  -3.5471993e-03
   2.5849403e+00  -3.4610882e-03
   2.5898760e+00  -3.3173554e-03
   2.5928375e+00  -3.2223600e-03
   2.5977502e+00  -3.0644858e-03
   2.6007117e+00  -2.9650138e-03
   2.6056244e+00  -2.7990817e-03
   2.6085859e+00  -2.6960285e-03
   2.6134986e+00  -2.5241506e-03
   2.6164601e+00  -2.4033517e-03
   2.6213728e+00  -2.2043457e-03
   2.6223829e+00  -2.1559757e-03
   2.6227732e+00  -2.1375436e-03
   2.6253444e+00  -2.0203604e-03
   2.6292470e+00  -1.8414624e-03
   2.6322084e+00  -1.7116690e-03
   2.6371212e+00  -1.4943090e-03
   2.6400826e+00  -1.3611961e-03
   2.6449954e+00  -1.1383861e-03
   2.6479568e+00  -1.0100207e-03
   2.6528696e+00  -7.9507346e-04
   2.6558310e+00  -6.6811983e-04
   2.6607438e+00  -4.5732094e-04
   2.6641185e+00  -2.8867309e-04
   2.6659320e+00  -1.9669881e-04
   2.6670569e+00  -1.3863682e-04
   2.6686180e+00  -5.7945133e-05
   2.6715794e+00   8.5569100e-05
   2.6764922e+00   3.2677227e-04
   2.6794536e+00   4.6532140e-04
   2.6843664e+00   6.9707989e-04
   2.6873278e+00   8.2682507e-04
   2.6922406e+00   1.0444054e-03
   2.6952020e+00   1.1654545e-03
   2.7001148e+00   1.3684298e-03
   2.7030762e+00   1.5011938e-03
   2.7079890e+00   1.7216988e-03
   2.7083792e+00   1.7404591e-03
   2.7084481e+00   1.7441827e-03
   2.7113407e+00   1.8738476e-03
   2.7158632e+00   2.0799793e-03
   2.7188246e+00   2.1984826e-03
   2.7237374e+00   2.3978880e-03
   2.7266988e+00   2.5070248e-03
   2.7316116e+00   2.6904040e-03
   2.7345730e+00   2.7887282e-03
   2.7394858e+00   2.9542929e-03
   2.7424472e+00   3.0399908e-03
   2.7473600e+00   3.1845730e-03
   2.7503214e+00   3.2631772e-03
   2.7552342e+00   3.3956612e-03
   2.7581956e+00   3.4707071e-03
   2.7631084e+00   3.5973600e-03
   2.7654270e+00   3.6526171e-03
   2.7668044e+00   3.6850781e-03
   2.7683884e+00   3.7218320e-03
   2.7709826e+00   3.7837695e-03
   2.7739440e+00   3.8382231e-03
   2.7788567e+00   3.9307622e-03
   2.7818182e+00   3.9713039e-03
   2.7867309e+00   4.0405418e-03
   2.7896924e+00   4.0679982e-03
   2.7946051e+00   4.1152663e-03
   2.7975666e+00   4.1296602e-03
   2.8024793e+00   4.1553949e-03
   2.8054408e+00   4.1571625e-03
   2.8103535e+00   4.1616391e-03
   2.8133150e+00   4.1508035e-03
   2.8182277e+00   4.1338384e-03
   2.8211892e+00   4.1101699e-03
   2.8261249e+00   4.0718090e-03
   2.8290634e+00   4.0356520e-03
   2.8339991e+00   3.9765152e-03
   2.8369376e+00   3.9272498e-03
   2.8418733e+00   3.8465335e-03
   2.8443985e+00   3.7911387e-03
   2.8493113e+00   3.6849862e-03
   2.8493113e+00   3.6852847e-03
   2.8497475e+00   3.6755051e-03
   2.8526860e+00   3.5994720e-03
   2.8576217e+00   3.4721534e-03
   2.8605601e+00   3.3904270e-03
   2.8654959e+00   3.2538338e-03
   2.8684343e+00   3.1662075e-03
   2.8733701e+00   3.0197888e-03
   2.8763085e+00   2.9257576e-03
   2.8812443e+00   2.7691460e-03
   2.8841827e+00   2.6686639e-03
   2.8891185e+00   2.4998393e-03
   2.8920569e+00   2.3971534e-03
   2.8969927e+00   2.2249770e-03
   2.8999311e+00   2.1146465e-03
   2.9048669e+00   1.9326125e-03
   2.9063590e+00   1.8676538e-03
   2.9092057e+00   1.7447062e-03
   2.9112718e+00   1.6531726e-03
   2.9127410e+00   1.5891758e-03
   2.9156795e+00   1.4636639e-03
   2.9206152e+00   1.2528627e-03
   2.9235537e+00   1.1300069e-03
   2.9284894e+00   9.2453627e-04
   2.9314279e+00   8.0379936e-04
   2.9363636e+00   6.0080808e-04
   2.9393021e+00   4.8555326e-04
   2.9442378e+00   2.9193756e-04
   2.9471763e+00   1.7233402e-04
   2.9521120e+00  -2.6062672e-05
   2.9534206e+00  -8.5490129e-05
   2.9558770e+00  -1.9591208e-04
   2.9583333e+00  -3.0831726e-04
   2.9599862e+00  -3.8222911e-04
   2.9629247e+00  -5.0530073e-04
   2.9678604e+00  -7.1218320e-04
   2.9707989e+00  -8.2733701e-04
   2.9757346e+00  -1.0204201e-03
   2.9786731e+00  -1.1289118e-03
   2.9836088e+00  -1.3114371e-03
   2.9865473e+00  -1.4100872e-03
   2.9914830e+00  -1.5760950e-03
   2.9944215e+00  -1.6697268e-03
   2.9993572e+00  -1.8262833e-03
   3.0022957e+00  -1.9238659e-03
   3.0072314e+00  -2.0870064e-03
   3.0077365e+00  -2.1039210e-03
   3.0087006e+00  -2.1365657e-03
   3.0126492e+00  -2.2659940e-03
   3.0151056e+00  -2.3454775e-03
   3.0180670e+00  -2.4288797e-03
   3.0229798e+00  -2.5692378e-03
   3.0259412e+00  -2.6421717e-03
   3.0308540e+00  -2.7648990e-03
   3.0338154e+00  -2.8284435e-03
   3.0387282e+00  -2.9354683e-03
   3.0416896e+00  -2.9900826e-03
   3.0466024e+00  -3.0820707e-03
   3.0495638e+00  -3.1279614e-03
   3.0544766e+00  -3.2054408e-03
   3.0574380e+00  -3.2422406e-03
   3.0623508e+00  -3.3044077e-03
   3.0653122e+00  -3.3316804e-03
   3.0702250e+00  -3.3778696e-03
   3.0731864e+00  -3.3961203e-03
   3.0780992e+00  -3.4272039e-03
   3.0810606e+00  -3.4364555e-03
   3.0859734e+00  -3.4526171e-03
   3.0889348e+00  -3.4532828e-03
   3.0938476e+00  -3.4550275e-03
   3.0968090e+00  -3.4469238e-03
   3.1017218e+00  -3.4339302e-03
   3.1046832e+00  -3.4164830e-03
   3.1095960e+00  -3.3879247e-03
   3.1125574e+00  -3.3614325e-03
   3.1174702e+00  -3.3176997e-03
   3.1204316e+00  -3.2823921e-03
   3.1253444e+00  -3.2238981e-03
   3.1283058e+00  -3.1799816e-03
   3.1332185e+00  -3.1070937e-03
   3.1361800e+00  -3.0549128e-03
   3.1410927e+00  -2.9683425e-03
   3.1440542e+00  -2.9078742e-03
   3.1489669e+00  -2.8069789e-03
   3.1519284e+00  -2.7402433e-03
   3.1568411e+00  -2.6288797e-03
   3.1598026e+00  -2.5554178e-03
   3.1647153e+00  -2.4336547e-03
   3.1676768e+00  -2.3479568e-03
   3.1725895e+00  -2.2062489e-03
   3.1740129e+00  -2.1586961e-03
   3.1746786e+00  -2.1363017e-03
   3.1769743e+00  -2.0607254e-03
   3.1804637e+00  -1.9447383e-03
   3.1834252e+00  -1.8476653e-03
   3.1883379e+00  -1.6852204e-03
   3.1912994e+00  -1.5882438e-03
   3.1962121e+00  -1.4260813e-03
   3.1991736e+00  -1.3260537e-03
   3.2040863e+00  -1.1592287e-03
   3.2070478e+00  -1.0594376e-03
   3.2119605e+00  -8.9265381e-04
   3.2149219e+00  -7.9478191e-04
   3.2198347e+00  -6.3110422e-04
   3.2227961e+00  -5.2466024e-04
   3.2277089e+00  -3.4783517e-04
   3.2301423e+00  -2.4921488e-04
   3.2314738e+00  -1.9547590e-04
   3.2331038e+00  -1.2904339e-04
   3.2355831e+00  -2.7137052e-05
   3.2385445e+00   8.6606749e-05
   3.2434803e+00   2.7717631e-04
   3.2464187e+00   3.8461203e-04
   3.2513545e+00   5.6447199e-04
   3.2542929e+00   6.7072773e-04
   3.2592287e+00   8.4831267e-04
   3.2621671e+00   9.4764004e-04
   3.2671028e+00   1.1138981e-03
   3.2700413e+00   1.2053558e-03
   3.2749770e+00   1.3585698e-03
   3.2779155e+00   1.4546304e-03
   3.2828512e+00   1.6149174e-03
   3.2852617e+00   1.6985354e-03
   3.2866162e+00   1.7453283e-03
   3.2882002e+00   1.8003329e-03
   3.2907254e+00   1.8871832e-03
   3.2936639e+00   1.9784527e-03
   3.2985996e+00   2.1317172e-03
   3.3015381e+00   2.2131795e-03
   3.3064738e+00   2.3499770e-03
   3.3094123e+00   2.4228880e-03
   3.3143480e+00   2.5453857e-03
   3.3172865e+00   2.6099633e-03
   3.3222222e+00   2.7185950e-03
   3.3251607e+00   2.7754591e-03
   3.3300964e+00   2.8711892e-03
   3.3330349e+00   2.9189394e-03
   3.3379706e+00   2.9994949e-03
   3.3409091e+00   3.0372819e-03
   3.3458448e+00   3.1011249e-03
   3.3487833e+00   3.1301194e-03
   3.3537190e+00   3.1793159e-03
   3.3566575e+00   3.1996327e-03
   3.3615932e+00   3.2343434e-03
   3.3645317e+00   3.2459826e-03
   3.3694674e+00   3.2663682e-03
   3.3724059e+00   3.2689624e-03
   3.3773416e+00   3.2741276e-03
   3.3802801e+00   3.2673095e-03
   3.3852158e+00   3.2564968e-03
   3.3881543e+00   3.2402663e-03
   3.3930900e+00   3.2138430e-03
   3.3960285e+00   3.1881772e-03
   3.4009642e+00   3.1459137e-03
   3.4039027e+00   3.1119376e-03
   3.4088384e+00   3.0557163e-03
   3.4117769e+00   3.0108815e-03
   3.4167126e+00   2.9365243e-03
   3.4196511e+00   2.8919651e-03
   3.4245868e+00   2.8179752e-03
   3.4275482e+00   2.7460744e-03
   3.4324610e+00   2.6259183e-03
   3.4383609e+00   2.5012397e-03
   3.4482094e+00   2.2943825e-03
   3.4580579e+00   2.1809045e-03
   3.4634527e+00   1.9784435e-03
   3.4639578e+00   1.9601102e-03
   3.4639578e+00   1.6991575e-03
   3.4856061e+00   1.0194559e-03
   3.4954545e+00   7.1293848e-04
   3.5171028e+00   1.0680349e-04
   3.5269513e+00  -1.6878926e-04
   3.5279844e+00  -1.7971006e-04
   3.5283747e+00  -1.9510285e-04
   3.5378329e+00  -5.3410927e-04
   3.5584481e+00  -7.3779385e-04
   3.5584481e+00  -1.2857622e-03
   3.5792700e+00  -1.5739210e-03
   3.6186180e+00  -2.1357300e-03
   3.6206152e+00  -2.1645730e-03
   3.6214417e+00  -2.1760583e-03
   3.6248393e+00  -2.1472153e-03
   3.6261708e+00  -2.1357300e-03
   3.6464876e+00  -1.9591850e-03
   3.6844582e+00  -1.6316896e-03
   3.7277548e+00  -1.1974036e-03
   3.8104454e+00  -3.6354454e-04
   3.8232094e+00  -2.5104913e-04
   3.8318182e+00  -1.9474334e-04
   3.8665060e+00  -4.2019513e-07
   3.9364325e+00   5.2586777e-04
   3.9364325e+00   6.0715794e-04
   3.9580808e+00   5.9916437e-04
   4.0624197e+00   5.5229568e-04
   4.1057392e+00   4.6144399e-04
   4.3144169e+00   3.1279614e-05
   4.5230946e+00  -8.8564509e-05
   4.5631084e+00  -1.2747498e-04
   4.5664141e+00  -1.3066322e-04
   4.5664141e+00  -1.1411272e-04
   4.6097107e+00  -6.7249311e-05
   5.0703857e+00  -1.3453260e-04
   5.0703857e+00   4.3940542e-05
   5.2189164e+00  -1.3060882e-04
   5.5743572e+00  -1.2674151e-04
   5.7318871e+00  -1.3462029e-04
   6.0783287e+00  -1.5460996e-04
   6.1827824e+00  -1.5515404e-04
   6.5823003e+00  -5.6013315e-05
   6.5823003e+00  -2.9600321e-04
   6.6870523e+00  -1.9407576e-04
   6.7405647e+00  -1.3155073e-04
   6.8559688e+00   3.3016299e-06
   7.0862948e+00   4.5209596e-06
   7.3599633e+00   3.1612029e-06
   7.5902663e+00   2.4421258e-06
   7.8639348e+00   1.8105372e-06
   8.0942378e+00   1.0664440e-06
   8.0942378e+00   2.5921028e-06
   8.4830579e+00   2.5393251e-06
   8.5982094e+00   3.6179063e-06
   8.9870523e+00   2.8894858e-06
   9.1021809e+00   2.7394169e-06
   9.4910239e+00   2.6127181e-06
   9.6061754e+00   2.6908861e-06
   9.9949954e+00   2.5642103e-06
   1.0110147e+01   2.5954775e-06
   1.0498967e+01   2.5743572e-06
   1.0614118e+01   2.5680900e-06
   1.1002870e+01   2.5575528e-06
   1.1117998e+01   2.5512856e-06


==> data/DARPA_Wave_Cut_2D_o0.dat <==
  -1.0048783e+01   1.2821189e-06
  -9.7751607e+00   1.4530234e-06
  -9.5449265e+00   1.5968343e-06
  -9.2712351e+00   1.6860032e-06
  -9.0409550e+00   1.7547819e-06
  -8.7672635e+00   1.6581841e-06
  -8.5369605e+00   1.5831520e-06
  -8.2632920e+00   1.6054431e-06
  -8.0329890e+00   1.6242011e-06
  -7.7593205e+00   1.6762167e-06
  -7.5290174e+00   1.7137328e-06
  -7.2553260e+00   1.7657461e-06
  -7.0250459e+00   1.8095156e-06
  -6.7513545e+00   1.8763912e-06
  -6.5210744e+00   1.9326653e-06
  -6.2473829e+00   2.0292654e-06
  -6.0170799e+00   2.1042975e-06
  -5.7434114e+00   2.2454798e-06
  -5.5131084e+00   2.5143480e-06
  -5.5131084e+00   2.3580349e-06
  -5.4697199e+00   2.5473370e-06
  -5.0091368e+00   2.7474059e-06
  -4.9657713e+00   2.7956841e-06
  -4.5051653e+00   3.2959137e-06
  -4.4617998e+00   3.3736226e-06
  -4.0011938e+00   4.1865243e-06
  -3.9578283e+00   4.3019054e-06
  -3.4971993e+00   5.6491965e-06
  -3.4971993e+00   5.5149908e-06
  -3.4104913e+00   5.9411157e-06
  -2.9932277e+00   7.9350321e-06
  -2.9065197e+00   8.6201561e-06
  -2.4892562e+00   1.1837580e-05
  -2.4025482e+00   1.2748714e-05
  -1.9852824e+00   1.6985744e-05
  -1.9419238e+00   1.8683264e-05
  -1.7332943e+00   2.8854683e-05
  -1.7332943e+00   2.6500230e-05
  -1.6465794e+00   3.1030073e-05
  -1.4813062e+00   3.9367539e-05
  -1.3945914e+00   4.3134527e-05
  -1.2293182e+00   5.0215335e-05
  -1.1859596e+00   5.5861341e-05
  -1.1033242e+00   6.5984619e-05
  -1.0599656e+00   7.5058310e-05
  -9.7733012e-01   9.1320248e-05
  -9.3397153e-01   9.9080349e-05
  -8.5133609e-01   1.1324219e-04
  -8.2965794e-01   1.1960376e-04
  -7.8833792e-01   1.3099242e-04
  -7.6665978e-01   1.3685973e-04
  -7.2534206e-01   1.4720730e-04
  -7.1450184e-01   1.5182185e-04
  -6.9384298e-01   1.6431841e-04
  -6.9384298e-01   1.5936961e-04
  -6.7216483e-01   1.6997842e-04
  -6.6234389e-01   1.7402227e-04
  -6.4066575e-01   1.8618985e-04
  -6.3084711e-01   1.9128742e-04
  -6.0916667e-01   2.0635560e-04
  -5.9934803e-01   2.1237466e-04
  -5.7766988e-01   2.2765932e-04
  -5.6784894e-01   2.3447658e-04
  -5.4617080e-01   2.5259642e-04
  -5.3634986e-01   2.5999541e-04
  -5.1467172e-01   2.8091368e-04
  -5.0485308e-01   2.9003673e-04
  -4.8317264e-01   3.1114325e-04
  -4.7335399e-01   3.2028007e-04
  -4.6251377e-01   3.3290863e-04
  -4.5760560e-01   3.4078283e-04
  -4.4676538e-01   3.5347796e-04
  -4.4185491e-01   3.5579431e-04
  -4.3101699e-01   3.6942149e-04
  -4.2610652e-01   3.7817952e-04
  -4.1526630e-01   3.9256887e-04
  -4.1035583e-01   3.9558540e-04
  -3.9951791e-01   4.1087006e-04
  -3.9460744e-01   4.2059917e-04
  -3.8376722e-01   4.3693067e-04
  -3.7885904e-01   4.3919881e-04
  -3.6801882e-01   4.5645317e-04
  -3.6310836e-01   4.6361111e-04
  -3.5227043e-01   4.8103306e-04
  -3.4735996e-01   4.8835399e-04
  -3.3651974e-01   5.0676538e-04
  -3.3161157e-01   5.1464417e-04
  -3.2077135e-01   5.3528696e-04
  -3.1586088e-01   5.4365243e-04
  -3.0502296e-01   5.6612259e-04
  -3.0011249e-01   5.7505969e-04
  -2.8927227e-01   6.0057163e-04
  -2.8436180e-01   6.2262856e-04
  -2.8436180e-01   6.0937098e-04
  -2.7843434e-01   6.3777089e-04
  -2.6861341e-01   6.4889578e-04
  -2.6268365e-01   6.6444904e-04
  -2.5286501e-01   6.8757805e-04
  -2.4693526e-01   7.0384298e-04
  -2.3711433e-01   7.2861800e-04
  -2.3118457e-01   7.4724059e-04
  -2.2136593e-01   7.7418503e-04
  -2.1543618e-01   7.9229798e-04
  -2.0561662e-01   8.2076676e-04
  -1.9968710e-01   8.4312672e-04
  -1.8986731e-01   8.7511938e-04
  -1.8393779e-01   8.9679293e-04
  -1.7411800e-01   9.2780533e-04
  -1.7115335e-01   9.4040634e-04
  -1.6624334e-01   9.7677686e-04
  -1.6327870e-01   9.8923324e-04
  -1.5836892e-01   9.8825298e-04
  -1.5540404e-01   1.0001331e-03
  -1.5049426e-01   1.0400092e-03
  -1.4752938e-01   1.0517654e-03
  -1.4261961e-01   1.0501699e-03
  -1.3965473e-01   1.0633333e-03
  -1.3474495e-01   1.1065450e-03
  -1.3178007e-01   1.1203834e-03
  -1.2687029e-01   1.1144284e-03
  -1.2390565e-01   1.1283127e-03
  -1.1899564e-01   1.1498714e-03
  -1.1603099e-01   1.1639601e-03
  -1.1112098e-01   1.1845822e-03
  -1.0815634e-01   1.2001928e-03
  -1.0324656e-01   1.2361180e-03
  -1.0324656e-01   1.2189027e-03
  -9.7316804e-02   1.2497704e-03
  -9.5371901e-02   1.2568480e-03
  -8.9442378e-02   1.2844720e-03
  -8.7497245e-02   1.2924495e-03
  -8.1567723e-02   1.3197727e-03
  -7.9622590e-02   1.3280257e-03
  -7.3693067e-02   1.3545064e-03
  -7.1747934e-02   1.3624151e-03
  -6.5818411e-02   1.3884527e-03
  -6.3873278e-02   1.3962948e-03
  -5.7943756e-02   1.4217631e-03
  -5.5998623e-02   1.4305051e-03
  -5.0069100e-02   1.4552640e-03
  -4.8124197e-02   1.4638246e-03
  -4.2194444e-02   1.4878007e-03
  -4.0249541e-02   1.4949472e-03
  -3.4319789e-02   1.5179545e-03
  -3.2374885e-02   1.5245248e-03
  -2.6445363e-02   1.5463154e-03
  -2.4500230e-02   1.5524610e-03
  -1.8570638e-02   1.5726768e-03
  -1.6625597e-02   1.5783264e-03
  -1.0696028e-02   1.5965840e-03
  -8.7509642e-03   1.6016483e-03
  -2.8213958e-03   1.6174633e-03
  -8.7634068e-04   1.6217860e-03
   5.0532140e-03   1.6345523e-03
   6.9982782e-03   1.6379706e-03
   1.2927847e-02   1.6473049e-03
   1.4872911e-02   1.6496809e-03
   2.0802479e-02   1.6547498e-03
   2.2747521e-02   1.6558678e-03
   2.8676997e-02   1.6557874e-03
   3.0622130e-02   1.6554614e-03
   3.6551653e-02   1.6500735e-03
   3.8496786e-02   1.6481680e-03
   4.4426309e-02   1.6368136e-03
   4.6371442e-02   1.6331290e-03
   5.2300964e-02   1.6150253e-03
   5.4246097e-02   1.6093871e-03
   6.0175620e-02   1.5840817e-03
   6.2120753e-02   1.5763177e-03
   6.8050275e-02   1.5433792e-03
   6.9995179e-02   1.5333333e-03
   7.5924931e-02   1.4923967e-03
   7.7869835e-02   1.4799357e-03
   8.3799357e-02   1.4307369e-03
   8.5744490e-02   1.4157415e-03
   9.1674013e-02   1.3580211e-03
   9.3619146e-02   1.3403903e-03
   9.9548669e-02   1.2739440e-03
   1.0149380e-01   1.2535813e-03
   1.0742332e-01   1.1781382e-03
   1.0936846e-01   1.1549518e-03
   1.1529798e-01   1.0702365e-03
   1.1724311e-01   1.0441506e-03
   1.2317264e-01   9.4989440e-04
   1.2511754e-01   9.2081497e-04
   1.3104729e-01   8.1694444e-04
   1.3299219e-01   7.8482553e-04
   1.3892172e-01   6.7145776e-04
   1.4086685e-01   6.3642792e-04
   1.4679637e-01   5.1363177e-04
   1.4874151e-01   4.7550964e-04
   1.5467103e-01   3.4265611e-04
   1.5661616e-01   3.0187787e-04
   1.6254568e-01   1.6479086e-04
   1.6449082e-01   1.2272199e-04
   1.7042034e-01  -2.2784160e-05
   1.7236547e-01  -6.7921947e-05
   1.7574610e-01  -1.6264210e-04
   1.7694054e-01  -1.9403398e-04
   1.7769123e-01  -2.1421832e-04
   1.8023990e-01  -2.8706382e-04
   1.8616965e-01  -4.5840220e-04
   1.8811455e-01  -5.1128788e-04
   1.9404431e-01  -6.8499541e-04
   1.9598921e-01  -7.3848255e-04
   2.0191873e-01  -9.1748393e-04
   2.0386387e-01  -9.7241736e-04
   2.0979339e-01  -1.1556864e-03
   2.1173852e-01  -1.2121465e-03
   2.1766804e-01  -1.4065427e-03
   2.1961318e-01  -1.4653949e-03
   2.2554270e-01  -1.6570707e-03
   2.2748783e-01  -1.7169789e-03
   2.3341827e-01  -1.9051515e-03
   2.3536272e-01  -1.9636570e-03
   2.3730716e-01  -2.0261869e-03
   2.4032828e-01  -2.1331589e-03
   2.4037190e-01  -2.1347842e-03
   2.4323691e-01  -2.2378994e-03
   2.4518136e-01  -2.3034206e-03
   2.5111111e-01  -2.5090909e-03
   2.5704086e-01  -2.7089991e-03
   2.5898531e-01  -2.7716942e-03
   2.6491506e-01  -2.9676079e-03
   2.6686180e-01  -3.0289715e-03
   2.7279155e-01  -3.2239899e-03
   2.7473600e-01  -3.2841139e-03
   2.8066575e-01  -3.4736226e-03
   2.8261019e-01  -3.5333563e-03
   2.8853994e-01  -3.7098255e-03
   2.9048439e-01  -3.7671488e-03
   2.9641414e-01  -3.9460744e-03
   2.9835859e-01  -3.9993343e-03
   3.0030533e-01  -4.0533058e-03
   3.0078972e-01  -4.0685491e-03
   3.0101240e-01  -4.0755280e-03
   3.0623508e-01  -4.2343205e-03
   3.0817952e-01  -4.2882920e-03
   3.1410927e-01  -4.4518365e-03
   3.2003903e-01  -4.6016529e-03
   3.2198347e-01  -4.6503214e-03
   3.2791322e-01  -4.7871901e-03
   3.2985767e-01  -4.8313361e-03
   3.3578742e-01  -4.9547291e-03
   3.3773186e-01  -4.9946051e-03
   3.4366162e-01  -5.1033976e-03
   3.4560606e-01  -5.1388889e-03
   3.5153581e-01  -5.2324380e-03
   3.5348255e-01  -5.2632002e-03
   3.5941230e-01  -5.3396006e-03
   3.6135675e-01  -5.3653581e-03
   3.6728650e-01  -5.4228421e-03
   3.6923095e-01  -5.4432966e-03
   3.7516070e-01  -5.4831956e-03
   3.7710514e-01  -5.4979798e-03
   3.8303489e-01  -5.5176538e-03
   3.8497934e-01  -5.5268136e-03
   3.9090909e-01  -5.5264233e-03
   3.9285583e-01  -5.5292241e-03
   3.9878558e-01  -5.5100092e-03
   4.0073003e-01  -5.5063590e-03
   4.0665978e-01  -5.4658861e-03
   4.0860422e-01  -5.4561754e-03
   4.1453398e-01  -5.3947888e-03
   4.1647842e-01  -5.3784206e-03
   4.2240817e-01  -5.2963728e-03
   4.2435262e-01  -5.2734389e-03
   4.3028237e-01  -5.1708678e-03
   4.3222911e-01  -5.1412994e-03
   4.3815657e-01  -5.0183196e-03
   4.4010331e-01  -4.9823462e-03
   4.4603306e-01  -4.8400138e-03
   4.4797750e-01  -4.7969467e-03
   4.5390725e-01  -4.6318182e-03
   4.5585170e-01  -4.5829201e-03
   4.6178145e-01  -4.4035583e-03
   4.6372590e-01  -4.3495638e-03
   4.6965565e-01  -4.1455923e-03
   4.7131313e-01  -4.0906566e-03
   4.7160009e-01  -4.0805326e-03
   4.7172406e-01  -4.0755280e-03
   4.7356290e-01  -4.0030533e-03
   4.7752984e-01  -3.8462580e-03
   4.7947658e-01  -3.7750689e-03
   4.8540634e-01  -3.5346419e-03
   4.8735078e-01  -3.4606979e-03
   4.9328053e-01  -3.2131772e-03
   4.9522498e-01  -3.1368457e-03
   5.0115473e-01  -2.8638659e-03
   5.0309917e-01  -2.7789027e-03
   5.0902893e-01  -2.5034894e-03
   5.1097337e-01  -2.4177686e-03
   5.1265611e-01  -2.3406795e-03
   5.1685950e-01  -2.1347842e-03
   5.1858586e-01  -2.0462672e-03
   5.1884986e-01  -2.0333953e-03
   5.2477732e-01  -1.7262902e-03
   5.2672406e-01  -1.6290519e-03
   5.3265381e-01  -1.3247062e-03
   5.3459826e-01  -1.2299518e-03
   5.4052801e-01  -9.1629247e-04
   5.4247245e-01  -8.1621671e-04
   5.4840220e-01  -5.0636823e-04
   5.5034665e-01  -4.0865932e-04
   5.5184803e-01  -3.3193526e-04
   5.5431589e-01  -1.9403398e-04
   5.5777778e-01   2.7993802e-07
   5.5822084e-01   2.4229339e-05
   5.6415060e-01   3.3966024e-04
   5.6609734e-01   4.4192378e-04
   5.7202709e-01   7.5450184e-04
   5.7397153e-01   8.5192837e-04
   5.7990129e-01   1.1513292e-03
   5.8184573e-01   1.2482920e-03
   5.8777548e-01   1.5372452e-03
   5.8971993e-01   1.6292837e-03
   5.9111800e-01   1.6960078e-03
   5.9209137e-01   1.7467011e-03
   5.9704775e-01   1.9959229e-03
   5.9759412e-01   2.0231657e-03
   6.0352388e-01   2.2920455e-03
   6.0547062e-01   2.3811983e-03
   6.1140037e-01   2.6285354e-03
   6.1334481e-01   2.7095500e-03
   6.1927456e-01   2.9378329e-03
   6.2121901e-01   3.0125803e-03
   6.2714876e-01   3.2147842e-03
   6.2909320e-01   3.2828053e-03
   6.3502296e-01   3.4632002e-03
   6.3696740e-01   3.5223829e-03
   6.3891414e-01   3.5746327e-03
   6.4092746e-01   3.6312902e-03
   6.4292241e-01   3.6874426e-03
   6.4484389e-01   3.7419881e-03
   6.4599174e-01   3.7700643e-03
   6.4678834e-01   3.7895546e-03
   6.5271809e-01   3.9218779e-03
   6.5864784e-01   4.0186410e-03
   6.6059229e-01   4.0548439e-03
   6.6652204e-01   4.1194904e-03
   6.6846648e-01   4.1443526e-03
   6.7439624e-01   4.1725666e-03
   6.7634068e-01   4.1863866e-03
   6.8227043e-01   4.1784206e-03
   6.8421488e-01   4.1810836e-03
   6.9014463e-01   4.1382461e-03
   6.9209137e-01   4.1291093e-03
   6.9802112e-01   4.0468090e-03
   6.9996556e-01   4.0258724e-03
   7.0589532e-01   3.9088843e-03
   7.0783976e-01   3.8762167e-03
   7.1364784e-01   3.7217401e-03
   7.1509412e-01   3.6874426e-03
   7.1559458e-01   3.6752525e-03
   7.1571396e-01   3.6718779e-03
   7.2164371e-01   3.4772039e-03
   7.2358815e-01   3.4205234e-03
   7.2951791e-01   3.2011019e-03
   7.3146465e-01   3.1357438e-03
   7.3739440e-01   2.8936410e-03
   7.3933884e-01   2.8202938e-03
   7.4526860e-01   2.5352158e-03
   7.4721304e-01   2.4491736e-03
   7.5314279e-01   2.1532415e-03
   7.5508724e-01   2.0623140e-03
   7.5919881e-01   1.8415611e-03
   7.6108127e-01   1.7467011e-03
   7.6114555e-01   1.7432369e-03
   7.6296143e-01   1.6409963e-03
   7.6889118e-01   1.2999702e-03
   7.7083792e-01   1.1904063e-03
   7.7676538e-01   8.2649679e-04
   7.7871212e-01   7.1512856e-04
   7.8464187e-01   3.5411387e-04
   7.8658632e-01   2.3908861e-04
   7.8853076e-01   1.2226699e-04
   7.9318871e-01  -1.7090909e-04
   7.9353306e-01  -1.9403398e-04
   7.9446051e-01  -2.5613177e-04
   7.9640496e-01  -3.8168044e-04
   8.0233471e-01  -7.6645546e-04
   8.0826446e-01  -1.1549403e-03
   8.1020891e-01  -1.2771648e-03
   8.1613866e-01  -1.6501102e-03
   8.1808540e-01  -1.7706084e-03
   8.2002984e-01  -1.8893113e-03
   8.2360652e-01  -2.1191827e-03
   8.2383609e-01  -2.1347842e-03
   8.2595960e-01  -2.2756566e-03
   8.2790404e-01  -2.3981175e-03
   8.3383379e-01  -2.7666896e-03
   8.3976354e-01  -3.1235537e-03
   8.4170799e-01  -3.2378329e-03
   8.4763774e-01  -3.5708448e-03
   8.4958219e-01  -3.6813590e-03
   8.5152893e-01  -3.7842516e-03
   8.5595500e-01  -4.0310606e-03
   8.5673324e-01  -4.0755280e-03
   8.5745868e-01  -4.1180441e-03
   8.5940312e-01  -4.2228880e-03
   8.6533287e-01  -4.5347337e-03
   8.7126263e-01  -4.8136134e-03
   8.7320707e-01  -4.9065427e-03
   8.7913682e-01  -5.1614784e-03
   8.8108127e-01  -5.2452479e-03
   8.8701102e-01  -5.4707989e-03
   8.8895546e-01  -5.5464187e-03
   8.9488522e-01  -5.7472452e-03
   8.9682966e-01  -5.8132920e-03
   8.9877640e-01  -5.8707300e-03
   9.0203168e-01  -5.9719238e-03
   9.0347567e-01  -6.0162534e-03
   9.0470615e-01  -6.0549816e-03
   9.0665060e-01  -6.1074839e-03
   9.1258035e-01  -6.2530992e-03
   9.1851010e-01  -6.3607668e-03
   9.2045455e-01  -6.4010560e-03
   9.2638430e-01  -6.4738522e-03
   9.2832874e-01  -6.5014692e-03
   9.3425849e-01  -6.5373508e-03
   9.3620294e-01  -6.5534894e-03
   9.4213269e-01  -6.5544766e-03
   9.4407943e-01  -6.5587695e-03
   9.5000918e-01  -6.5246556e-03
   9.5195363e-01  -6.5165978e-03
   9.5788338e-01  -6.4419421e-03
   9.5982782e-01  -6.4218549e-03
   9.6575758e-01  -6.3090450e-03
   9.6770202e-01  -6.2759183e-03
   9.7363177e-01  -6.1202479e-03
   9.7499082e-01  -6.0862718e-03
   9.7557622e-01  -6.0715106e-03
   9.7713728e-01  -6.0162534e-03
   9.8025712e-01  -5.9063820e-03
   9.8150597e-01  -5.8620523e-03
   9.8345271e-01  -5.8013774e-03
   9.8938017e-01  -5.5625803e-03
   9.9132691e-01  -5.4920340e-03
   9.9725666e-01  -5.2274334e-03
   9.9920110e-01  -5.1475207e-03
   1.0051309e+00  -4.8320937e-03
   1.0070753e+00  -4.7369146e-03
   1.0130051e+00  -4.3956152e-03
   1.0149495e+00  -4.2921947e-03
   1.0158425e+00  -4.2375574e-03
   1.0183379e+00  -4.0755280e-03
   1.0217723e+00  -3.8510560e-03
   1.0228237e+00  -3.7858127e-03
   1.0287534e+00  -3.3606061e-03
   1.0307002e+00  -3.2318411e-03
   1.0366299e+00  -2.7884757e-03
   1.0385744e+00  -2.6511249e-03
   1.0405028e+00  -2.5031221e-03
   1.0450872e+00  -2.1347842e-03
   1.0464325e+00  -2.0195294e-03
   1.0464486e+00  -2.0182231e-03
   1.0523783e+00  -1.4785560e-03
   1.0543228e+00  -1.3138499e-03
   1.0602525e+00  -7.8011938e-04
   1.0621970e+00  -6.1384068e-04
   1.0638338e+00  -4.6675849e-04
   1.0666644e+00  -1.9403398e-04
   1.0697635e+00   1.0642677e-04
   1.0700735e+00   1.3637879e-04
   1.0760032e+00   7.3452938e-04
   1.0779477e+00   9.2763774e-04
   1.0798921e+00   1.1150298e-03
   1.0858219e+00   1.7317837e-03
   1.0859642e+00   1.7467011e-03
   1.0864830e+00   1.8030211e-03
   1.0877663e+00   1.9340335e-03
   1.0936961e+00   2.5721763e-03
   1.0996258e+00   3.1933655e-03
   1.1015702e+00   3.3905877e-03
   1.1030005e+00   3.5417355e-03
   1.1042080e+00   3.6874426e-03
   1.1089302e+00   4.2260101e-03
   1.1094467e+00   4.2834711e-03
   1.1153742e+00   4.9152433e-03
   1.1173209e+00   5.1188705e-03
   1.1192654e+00   5.3199265e-03
   1.1195202e+00   5.3496097e-03
   1.1219904e+00   5.6281680e-03
   1.1251951e+00   5.9868457e-03
   1.1253398e+00   6.0028926e-03
   1.1271396e+00   6.1974059e-03
   1.1330693e+00   6.8319100e-03
   1.1350138e+00   7.0246556e-03
   1.1379063e+00   7.3372819e-03
   1.1400597e+00   7.5689164e-03
   1.1409435e+00   7.6682048e-03
   1.1418572e+00   7.7627181e-03
   1.1428903e+00   7.8668503e-03
   1.1488177e+00   8.4397383e-03
   1.1547475e+00   8.9883379e-03
   1.1566942e+00   9.1670340e-03
   1.1586387e+00   9.3353306e-03
   1.1590220e+00   9.3730257e-03
   1.1604270e+00   9.5096648e-03
   1.1645684e+00   9.8922865e-03
   1.1648875e+00   9.9187557e-03
   1.1665129e+00   1.0052732e-02
   1.1724426e+00   1.0510331e-02
   1.1783724e+00   1.0907713e-02
   1.1803168e+00   1.1041391e-02
   1.1822612e+00   1.1154408e-02
   1.1859252e+00   1.1375000e-02
   1.1871602e+00   1.1450390e-02
   1.1881910e+00   1.1513797e-02
   1.1901928e+00   1.1614784e-02
   1.1960675e+00   1.1867539e-02
   1.1961800e+00   1.1871488e-02
   1.1980119e+00   1.1936341e-02
   1.2039417e+00   1.2097452e-02
   1.2098714e+00   1.2147291e-02
   1.2118159e+00   1.2180510e-02
   1.2177456e+00   1.2117585e-02
   1.2196901e+00   1.2114417e-02
   1.2256198e+00   1.1918939e-02
   1.2275643e+00   1.1880372e-02
   1.2334940e+00   1.1568962e-02
   1.2354408e+00   1.1487695e-02
   1.2359435e+00   1.1450390e-02
   1.2362787e+00   1.1425436e-02
   1.2413682e+00   1.1063476e-02
   1.2433150e+00   1.0950161e-02
   1.2492447e+00   1.0400826e-02
   1.2511892e+00   1.0242654e-02
   1.2531336e+00   1.0059780e-02
   1.2581818e+00   9.5096648e-03
   1.2581818e+00   9.5096878e-03
   1.2590634e+00   9.4044077e-03
   1.2610078e+00   9.1789486e-03
   1.2669376e+00   8.4463728e-03
   1.2688843e+00   8.2062213e-03
   1.2732208e+00   7.5827135e-03
   1.2733058e+00   7.5689164e-03
   1.2748118e+00   7.3365473e-03
   1.2767585e+00   7.0714187e-03
   1.2826882e+00   6.2498163e-03
   1.2850528e+00   5.8556933e-03
   1.2865565e+00   5.6281680e-03
   1.2869972e+00   5.5560606e-03
   1.2905624e+00   4.9710285e-03
   1.2925069e+00   4.6966253e-03
   1.2977870e+00   3.8202938e-03
   1.2984366e+00   3.7103765e-03
   1.2985744e+00   3.6874426e-03
   1.2987718e+00   3.6549816e-03
   1.3003811e+00   3.3800275e-03
   1.3063108e+00   2.4572544e-03
   1.3087075e+00   2.0381313e-03
   1.3105188e+00   1.7467011e-03
   1.3106520e+00   1.7226033e-03
   1.3141850e+00   1.1234137e-03
   1.3161318e+00   8.2475436e-04
   1.3213384e+00  -3.7422406e-05
   1.3220615e+00  -1.5919421e-04
   1.3222704e+00  -1.9403398e-04
   1.3224931e+00  -2.3077824e-04
   1.3240060e+00  -4.9083333e-04
   1.3299357e+00  -1.3977893e-03
   1.3318802e+00  -1.6856772e-03
   1.3344697e+00  -2.1084711e-03
   1.3346166e+00  -2.1347842e-03
   1.3378099e+00  -2.6428834e-03
   1.3397544e+00  -2.9351469e-03
   1.3456841e+00  -3.7784435e-03
   1.3462259e+00  -3.8648531e-03
   1.3476630e+00  -4.0755280e-03
   1.3481726e+00  -4.1537190e-03
   1.3535583e+00  -4.9204545e-03
   1.3555051e+00  -5.1685491e-03
   1.3607484e+00  -5.8631772e-03
   1.3614348e+00  -5.9541781e-03
   1.3619123e+00  -6.0162534e-03
   1.3622222e+00  -6.0573003e-03
   1.3633792e+00  -6.2161387e-03
   1.3693090e+00  -6.9280992e-03
   1.3712534e+00  -7.1471993e-03
   1.3771442e+00  -7.7978650e-03
   1.3771832e+00  -7.8020891e-03
   1.3786249e+00  -7.9570018e-03
   1.3790771e+00  -8.0079890e-03
   1.3791276e+00  -8.0140725e-03
   1.3850574e+00  -8.6188246e-03
   1.3909871e+00  -9.1264922e-03
   1.3929316e+00  -9.3043618e-03
   1.3948783e+00  -9.4603306e-03
   1.3993159e+00  -9.8045684e-03
   1.4005051e+00  -9.8977273e-03
   1.4008058e+00  -9.9222681e-03
   1.4027525e+00  -1.0073462e-02
   1.4086823e+00  -1.0452732e-02
   1.4146120e+00  -1.0755464e-02
   1.4165565e+00  -1.0871671e-02
   1.4224862e+00  -1.1103765e-02
   1.4244307e+00  -1.1194995e-02
   1.4303604e+00  -1.1353535e-02
   1.4323049e+00  -1.1421625e-02
   1.4382346e+00  -1.1503260e-02
   1.4401791e+00  -1.1547360e-02
   1.4461088e+00  -1.1549839e-02
   1.4480556e+00  -1.1568664e-02
   1.4539830e+00  -1.1496901e-02
   1.4559298e+00  -1.1490129e-02
   1.4618595e+00  -1.1340886e-02
   1.4638039e+00  -1.1309137e-02
   1.4697337e+00  -1.1090014e-02
   1.4716781e+00  -1.1034183e-02
   1.4776079e+00  -1.0729729e-02
   1.4795523e+00  -1.0646281e-02
   1.4854821e+00  -1.0279706e-02
   1.4874265e+00  -1.0174954e-02
   1.4890955e+00  -1.0064853e-02
   1.4912672e+00  -9.8977273e-03
   1.4950253e+00  -9.6095271e-03
   1.4953030e+00  -9.5895546e-03
   1.5012328e+00  -9.0694904e-03
   1.5031772e+00  -8.9091368e-03
   1.5091070e+00  -8.3439624e-03
   1.5110514e+00  -8.1733930e-03
   1.5123118e+00  -8.0449036e-03
   1.5130257e+00  -7.9570018e-03
   1.5182415e+00  -7.3624426e-03
   1.5189256e+00  -7.2891185e-03
   1.5248554e+00  -6.6077824e-03
   1.5267998e+00  -6.3891414e-03
   1.5282920e+00  -6.2017447e-03
   1.5296028e+00  -6.0162534e-03
   1.5342218e+00  -5.4011938e-03
   1.5346763e+00  -5.3401056e-03
   1.5406061e+00  -4.5317952e-03
   1.5425505e+00  -4.2866850e-03
   1.5437098e+00  -4.1134986e-03
   1.5439394e+00  -4.0755280e-03
   1.5496396e+00  -3.2373049e-03
   1.5504247e+00  -3.1159320e-03
   1.5523691e+00  -2.8453627e-03
   1.5538085e+00  -2.6067952e-03
   1.5567080e+00  -2.1347842e-03
   1.5582989e+00  -1.8672980e-03
   1.5588315e+00  -1.7816506e-03
   1.5602433e+00  -1.5618641e-03
   1.5661731e+00  -6.8742654e-04
   1.5677433e+00  -4.2784206e-04
   1.5690909e+00  -1.9403398e-04
   1.5736731e+00   5.4984848e-04
   1.5740496e+00   6.1724518e-04
   1.5759940e+00   9.1766529e-04
   1.5780257e+00   1.2751010e-03
   1.5807484e+00   1.7467011e-03
   1.5819238e+00   1.9596832e-03
   1.5825597e+00   2.0707277e-03
   1.5838682e+00   2.2887672e-03
   1.5897980e+00   3.1963958e-03
   1.5913384e+00   3.4577365e-03
   1.5926584e+00   3.6874426e-03
   1.5972681e+00   4.4330579e-03
   1.5976722e+00   4.5066575e-03
   1.5996166e+00   4.8014004e-03
   1.6021465e+00   5.2177686e-03
   1.6046694e+00   5.6281680e-03
   1.6055464e+00   5.7785124e-03
   1.6062098e+00   5.8903581e-03
   1.6074931e+00   6.0940083e-03
   1.6134206e+00   6.9125115e-03
   1.6153076e+00   7.1882231e-03
   1.6178604e+00   7.5689164e-03
   1.6212351e+00   8.0625344e-03
   1.6212971e+00   8.0723600e-03
   1.6272268e+00   8.8017677e-03
   1.6291713e+00   9.0728650e-03
   1.6307645e+00   9.2713269e-03
   1.6328489e+00   9.5096648e-03
   1.6366942e+00   9.9318871e-03
   1.6370455e+00   9.9783058e-03
   1.6429752e+00   1.0524288e-02
   1.6449197e+00   1.0729867e-02
   1.6508494e+00   1.1164532e-02
   1.6527938e+00   1.1333976e-02
   1.6536547e+00   1.1391919e-02
   1.6547383e+00   1.1450390e-02
   1.6595822e+00   1.1701745e-02
   1.6606703e+00   1.1774449e-02
   1.6666001e+00   1.1950298e-02
   1.6685445e+00   1.2037167e-02
   1.6744743e+00   1.2080188e-02
   1.6764187e+00   1.2121373e-02
   1.6823485e+00   1.2036892e-02
   1.6842929e+00   1.2032691e-02
   1.6902227e+00   1.1834320e-02
   1.6921671e+00   1.1788361e-02
   1.6941139e+00   1.1704178e-02
   1.6976194e+00   1.1516781e-02
   1.6988613e+00   1.1450390e-02
   1.7000436e+00   1.1385468e-02
   1.7019881e+00   1.1260950e-02
   1.7079178e+00   1.0857277e-02
   1.7138476e+00   1.0372291e-02
   1.7157920e+00   1.0217493e-02
   1.7177365e+00   1.0046488e-02
   1.7225138e+00   9.6070478e-03
   1.7235514e+00   9.5096648e-03
   1.7236662e+00   9.4982094e-03
   1.7256107e+00   9.2941230e-03
   1.7315404e+00   8.6985308e-03
   1.7374702e+00   8.0888430e-03
   1.7394146e+00   7.8784665e-03
   1.7405464e+00   7.7361341e-03
   1.7419904e+00   7.5689164e-03
   1.7424908e+00   7.5073232e-03
   1.7472911e+00   6.9392562e-03
   1.7532208e+00   6.2808310e-03
   1.7551653e+00   6.0544536e-03
   1.7570523e+00   5.8195822e-03
   1.7586272e+00   5.6281680e-03
   1.7589991e+00   5.5796832e-03
   1.7630395e+00   5.0925620e-03
   1.7689692e+00   4.4266988e-03
   1.7709137e+00   4.1933884e-03
   1.7734527e+00   3.8849862e-03
   1.7750781e+00   3.6874426e-03
   1.7753972e+00   3.6456152e-03
   1.7787879e+00   3.2370064e-03
   1.7847176e+00   2.5829201e-03
   1.7866644e+00   2.3529844e-03
   1.7901974e+00   1.9543090e-03
   1.7919881e+00   1.7467011e-03
   1.7921419e+00   1.7270730e-03
   1.7945386e+00   1.4495776e-03
   1.8004683e+00   8.1552112e-04
   1.8024128e+00   5.9427686e-04
   1.8043572e+00   3.8724747e-04
   1.8097084e+00  -1.6256772e-04
   1.8099908e+00  -1.9403398e-04
   1.8102870e+00  -2.2720937e-04
   1.8122314e+00  -4.3422176e-04
   1.8181612e+00  -1.0415519e-03
   1.8240909e+00  -1.5883999e-03
   1.8260376e+00  -1.7737718e-03
   1.8288154e+00  -2.0161708e-03
   1.8301079e+00  -2.1347842e-03
   1.8307599e+00  -2.1970133e-03
   1.8339118e+00  -2.4726125e-03
   1.8398416e+00  -2.9672865e-03
   1.8417860e+00  -3.1390725e-03
   1.8477158e+00  -3.5814050e-03
   1.8496602e+00  -3.7338843e-03
   1.8532553e+00  -3.9826217e-03
   1.8545202e+00  -4.0755280e-03
   1.8551997e+00  -4.1272039e-03
   1.8575344e+00  -4.2938476e-03
   1.8634642e+00  -4.6643251e-03
   1.8654086e+00  -4.7925161e-03
   1.8713384e+00  -5.1333792e-03
   1.8732851e+00  -5.2518136e-03
   1.8792149e+00  -5.5476125e-03
   1.8811593e+00  -5.6497245e-03
   1.8870891e+00  -5.9039945e-03
   1.8890335e+00  -5.9925849e-03
   1.8896097e+00  -6.0162534e-03
   1.8898439e+00  -6.0258953e-03
   1.8949633e+00  -6.2294536e-03
   1.8969077e+00  -6.3084940e-03
   1.9028375e+00  -6.4960744e-03
   1.9047819e+00  -6.5590909e-03
   1.9107117e+00  -6.7069789e-03
   1.9126584e+00  -6.7565657e-03
   1.9185859e+00  -6.8675849e-03
   1.9205326e+00  -6.9044536e-03
   1.9264624e+00  -6.9798669e-03
   1.9284068e+00  -7.0045225e-03
   1.9343365e+00  -7.0433196e-03
   1.9362810e+00  -7.0551882e-03
   1.9422107e+00  -7.0590450e-03
   1.9441552e+00  -7.0591827e-03
   1.9500849e+00  -7.0293618e-03
   1.9520317e+00  -7.0185032e-03
   1.9579591e+00  -6.9528466e-03
   1.9599059e+00  -6.9300735e-03
   1.9658356e+00  -6.8316804e-03
   1.9677801e+00  -6.7979339e-03
   1.9737098e+00  -6.6609734e-03
   1.9756543e+00  -6.6155647e-03
   1.9815840e+00  -6.4500459e-03
   1.9835285e+00  -6.3948806e-03
   1.9894582e+00  -6.2007117e-03
   1.9914027e+00  -6.1365243e-03
   1.9924449e+00  -6.0937787e-03
   1.9943090e+00  -6.0162534e-03
   1.9983747e+00  -5.8484160e-03
   1.9992792e+00  -5.8104683e-03
   2.0052066e+00  -5.5491047e-03
   2.0071534e+00  -5.4621442e-03
   2.0130831e+00  -5.1792241e-03
   2.0150275e+00  -5.0875803e-03
   2.0209573e+00  -4.7776171e-03
   2.0229017e+00  -4.6744490e-03
   2.0288315e+00  -4.3439394e-03
   2.0307759e+00  -4.2362259e-03
   2.0316185e+00  -4.1843205e-03
   2.0333058e+00  -4.0755280e-03
   2.0375482e+00  -3.8063820e-03
   2.0386524e+00  -3.7377870e-03
   2.0445799e+00  -3.3537190e-03
   2.0465266e+00  -3.2306474e-03
   2.0524564e+00  -2.8375115e-03
   2.0544008e+00  -2.7080349e-03
   2.0563453e+00  -2.5734619e-03
   2.0622750e+00  -2.1550826e-03
   2.0625436e+00  -2.1347842e-03
   2.0625872e+00  -2.1313315e-03
   2.0642195e+00  -2.0130624e-03
   2.0701492e+00  -1.5747911e-03
   2.0760790e+00  -1.1216024e-03
   2.0780234e+00  -9.7325987e-04
   2.0839532e+00  -5.2412994e-04
   2.0858999e+00  -3.7892332e-04
   2.0868021e+00  -3.1137052e-04
   2.0883287e+00  -1.9403398e-04
   2.0927319e+00   1.3418434e-04
   2.0937741e+00   2.1274518e-04
   2.0997039e+00   6.7386823e-04
   2.1016483e+00   8.2334481e-04
   2.1075781e+00   1.2657874e-03
   2.1095225e+00   1.4098163e-03
   2.1109619e+00   1.5171189e-03
   2.1140748e+00   1.7467011e-03
   2.1168893e+00   1.9580579e-03
   2.1173967e+00   1.9980349e-03
   2.1233264e+00   2.4241965e-03
   2.1252732e+00   2.5657943e-03
   2.1312006e+00   2.9717631e-03
   2.1331474e+00   3.1094812e-03
   2.1390771e+00   3.5008953e-03
   2.1410216e+00   3.6314050e-03
   2.1414578e+00   3.6609504e-03
   2.1418411e+00   3.6874426e-03
   2.1473875e+00   4.0476354e-03
   2.1488958e+00   4.1463958e-03
   2.1548255e+00   4.4846189e-03
   2.1567700e+00   4.5981635e-03
   2.1626997e+00   4.9152433e-03
   2.1646465e+00   5.0236685e-03
   2.1705739e+00   5.3008035e-03
   2.1725207e+00   5.3956382e-03
   2.1740289e+00   5.4594582e-03
   2.1781084e+00   5.6281680e-03
   2.1799587e+00   5.7074610e-03
   2.1803949e+00   5.7267677e-03
   2.1863246e+00   5.9365932e-03
   2.1882691e+00   6.0091368e-03
   2.1941988e+00   6.1729568e-03
   2.1961433e+00   6.2301423e-03
   2.2020730e+00   6.3488981e-03
   2.2040174e+00   6.3913682e-03
   2.2099472e+00   6.4714187e-03
   2.2118939e+00   6.5005280e-03
   2.2178237e+00   6.5321396e-03
   2.2197681e+00   6.5453627e-03
   2.2256979e+00   6.5290863e-03
   2.2276423e+00   6.5271579e-03
   2.2335721e+00   6.4728191e-03
   2.2355165e+00   6.4578972e-03
   2.2414463e+00   6.3604683e-03
   2.2433907e+00   6.3309688e-03
   2.2493205e+00   6.1863636e-03
   2.2512672e+00   6.1411157e-03
   2.2571970e+00   5.9639348e-03
   2.2591414e+00   5.9070478e-03
   2.2610859e+00   5.8394858e-03
   2.2664555e+00   5.6459137e-03
   2.2669284e+00   5.6281680e-03
   2.2670156e+00   5.6248163e-03
   2.2689601e+00   5.5404040e-03
   2.2748898e+00   5.2861341e-03
   2.2808196e+00   5.0161616e-03
   2.2827640e+00   4.9268825e-03
   2.2886938e+00   4.6199954e-03
   2.2906382e+00   4.5210285e-03
   2.2965794e+00   4.2022727e-03
   2.2985078e+00   4.0973370e-03
   2.3004591e+00   3.9858586e-03
   2.3055326e+00   3.6957530e-03
   2.3056703e+00   3.6874426e-03
   2.3063820e+00   3.6434343e-03
   2.3083333e+00   3.5214417e-03
   2.3142562e+00   3.1607438e-03
   2.3202020e+00   2.7842975e-03
   2.3221304e+00   2.6611570e-03
   2.3280762e+00   2.2884917e-03
   2.3300046e+00   2.1653627e-03
   2.3346419e+00   1.8660790e-03
   2.3364784e+00   1.7467011e-03
   2.3365932e+00   1.7385882e-03
   2.3378788e+00   1.6500275e-03
   2.3438246e+00   1.2647084e-03
   2.3457530e+00   1.1348278e-03
   2.3516988e+00   7.3595730e-04
   2.3536272e+00   6.0499541e-04
   2.3595730e+00   2.2588935e-04
   2.3615014e+00   1.0109894e-04
   2.3648531e+00  -1.0841253e-04
   2.3662075e+00  -1.9403398e-04
   2.3667815e+00  -2.3360193e-04
   2.3693756e+00  -4.0072544e-04
   2.3753214e+00  -7.6168733e-04
   2.3772498e+00  -8.8241506e-04
   2.3831956e+00  -1.2471694e-03
   2.3851240e+00  -1.3670455e-03
   2.3910698e+00  -1.7056818e-03
   2.3929982e+00  -1.8172888e-03
   2.3972681e+00  -2.0471924e-03
   2.3988751e+00  -2.1347842e-03
   2.3992195e+00  -2.1545225e-03
   2.4008953e+00  -2.2488613e-03
   2.4068182e+00  -2.5616621e-03
   2.4087695e+00  -2.6662075e-03
   2.4146924e+00  -2.9490129e-03
   2.4166437e+00  -3.0429063e-03
   2.4225666e+00  -3.3162075e-03
   2.4245179e+00  -3.4065657e-03
   2.4304408e+00  -3.6491506e-03
   2.4323921e+00  -3.7296602e-03
   2.4383150e+00  -3.9425849e-03
   2.4402663e+00  -4.0133838e-03
   2.4414601e+00  -4.0559917e-03
   2.4419881e+00  -4.0755280e-03
   2.4433884e+00  -4.1256657e-03
   2.4481405e+00  -4.2910468e-03
   2.4540634e+00  -4.4636134e-03
   2.4560147e+00  -4.5216253e-03
   2.4619376e+00  -4.6644169e-03
   2.4638889e+00  -4.7125574e-03
   2.4698118e+00  -4.8274105e-03
   2.4717631e+00  -4.8663682e-03
   2.4776860e+00  -4.9535124e-03
   2.4796373e+00  -4.9833792e-03
   2.4855601e+00  -5.0429522e-03
   2.4875115e+00  -5.0637052e-03
   2.4934343e+00  -5.0943067e-03
   2.4953857e+00  -5.1058770e-03
   2.5013085e+00  -5.1087236e-03
   2.5032599e+00  -5.1110422e-03
   2.5091827e+00  -5.0869146e-03
   2.5111341e+00  -5.0799816e-03
   2.5170569e+00  -5.0274334e-03
   2.5190083e+00  -5.0113636e-03
   2.5249311e+00  -4.9310836e-03
   2.5268825e+00  -4.9058540e-03
   2.5328053e+00  -4.7997704e-03
   2.5347567e+00  -4.7661846e-03
   2.5406795e+00  -4.6311295e-03
   2.5426309e+00  -4.5874885e-03
   2.5485537e+00  -4.4314738e-03
   2.5505051e+00  -4.3809688e-03
   2.5564279e+00  -4.1993113e-03
   2.5583792e+00  -4.1419192e-03
   2.5591139e+00  -4.1154959e-03
   2.5601699e+00  -4.0755280e-03
   2.5650367e+00  -3.8979798e-03
   2.5662534e+00  -3.8537190e-03
   2.5721763e+00  -3.6260101e-03
   2.5741276e+00  -3.5514922e-03
   2.5800505e+00  -3.3139807e-03
   2.5820018e+00  -3.2361111e-03
   2.5879247e+00  -2.9716483e-03
   2.5898760e+00  -2.8862259e-03
   2.5957989e+00  -2.6153352e-03
   2.5977502e+00  -2.5268825e-03
   2.5997016e+00  -2.4346189e-03
   2.6056244e+00  -2.1502158e-03
   2.6058999e+00  -2.1347842e-03
   2.6059229e+00  -2.1336203e-03
   2.6075758e+00  -2.0452984e-03
   2.6134986e+00  -1.7301446e-03
   2.6194215e+00  -1.4262626e-03
   2.6213728e+00  -1.3260124e-03
   2.6272957e+00  -9.9978421e-04
   2.6292470e+00  -8.9252755e-04
   2.6351699e+00  -5.7314968e-04
   2.6371212e+00  -4.6810836e-04
   2.6385675e+00  -3.8960514e-04
   2.6421488e+00  -1.9403398e-04
   2.6444904e+00  -6.1252525e-05
   2.6449954e+00  -3.2534206e-05
   2.6509183e+00   2.9465335e-04
   2.6528696e+00   4.0370983e-04
   2.6587925e+00   7.2827135e-04
   2.6607438e+00   8.3464876e-04
   2.6666667e+00   1.1495753e-03
   2.6686180e+00   1.2537305e-03
   2.6745409e+00   1.5609298e-03
   2.6764922e+00   1.6622406e-03
   2.6770202e+00   1.6919904e-03
   2.6780073e+00   1.7467011e-03
   2.6829660e+00   2.0137902e-03
   2.6843664e+00   2.0908930e-03
   2.6902893e+00   2.3817952e-03
   2.6922406e+00   2.4787190e-03
   2.6981635e+00   2.7542241e-03
   2.7001148e+00   2.8453857e-03
   2.7060606e+00   3.1021120e-03
   2.7079890e+00   3.1878099e-03
   2.7139348e+00   3.4212121e-03
   2.7158632e+00   3.4992424e-03
   2.7171488e+00   3.5497016e-03
   2.7207071e+00   3.6874426e-03
   2.7230946e+00   3.7816804e-03
   2.7237374e+00   3.8081267e-03
   2.7296832e+00   4.0090450e-03
   2.7316116e+00   4.0764922e-03
   2.7375574e+00   4.2458219e-03
   2.7394858e+00   4.3027319e-03
   2.7454316e+00   4.4431589e-03
   2.7473600e+00   4.4905418e-03
   2.7533058e+00   4.6020891e-03
   2.7552342e+00   4.6399908e-03
   2.7611800e+00   4.7209826e-03
   2.7631084e+00   4.7487144e-03
   2.7690542e+00   4.8023416e-03
   2.7709826e+00   4.8212810e-03
   2.7769284e+00   4.8416896e-03
   2.7788567e+00   4.8493113e-03
   2.7848026e+00   4.8361111e-03
   2.7867309e+00   4.8325528e-03
   2.7926768e+00   4.7918962e-03
   2.7946051e+00   4.7797062e-03
   2.8005510e+00   4.7080349e-03
   2.8024793e+00   4.6854224e-03
   2.8084252e+00   4.5838154e-03
   2.8103535e+00   4.5511708e-03
   2.8162994e+00   4.4215106e-03
   2.8182277e+00   4.3799357e-03
   2.8241736e+00   4.2209826e-03
   2.8261249e+00   4.1685032e-03
   2.8320478e+00   3.9904500e-03
   2.8339991e+00   3.9320478e-03
   2.8359275e+00   3.8665060e-03
   2.8410468e+00   3.6887971e-03
   2.8410927e+00   3.6874426e-03
   2.8418733e+00   3.6591139e-03
   2.8438017e+00   3.5835859e-03
   2.8497475e+00   3.3537190e-03
   2.8556703e+00   3.1147612e-03
   2.8576217e+00   3.0364096e-03
   2.8635445e+00   2.7864096e-03
   2.8654959e+00   2.7051882e-03
   2.8714187e+00   2.4336318e-03
   2.8733701e+00   2.3436180e-03
   2.8792929e+00   2.0713636e-03
   2.8812443e+00   1.9816139e-03
   2.8847337e+00   1.8125436e-03
   2.8861111e+00   1.7467011e-03
   2.8866621e+00   1.7193457e-03
   2.8891185e+00   1.5973829e-03
   2.8950413e+00   1.3044651e-03
   2.8969927e+00   1.2077870e-03
   2.9029155e+00   9.1997934e-04
   2.9048669e+00   8.2598714e-04
   2.9107897e+00   5.2796832e-04
   2.9127410e+00   4.2879017e-04
   2.9186639e+00   1.4209504e-04
   2.9206152e+00   4.7148760e-05
   2.9241506e+00  -1.2681566e-04
   2.9255510e+00  -1.9403398e-04
   2.9261019e+00  -2.2143756e-04
   2.9284894e+00  -3.4150367e-04
   2.9344123e+00  -6.2719008e-04
   2.9363636e+00  -7.2175161e-04
   2.9422865e+00  -9.9040404e-04
   2.9442378e+00  -1.0792906e-03
   2.9501607e+00  -1.3493664e-03
   2.9521120e+00  -1.4381589e-03
   2.9580349e+00  -1.6883173e-03
   2.9599862e+00  -1.7711203e-03
   2.9659091e+00  -2.0030418e-03
   2.9678604e+00  -2.0798944e-03
   2.9687098e+00  -2.1147107e-03
   2.9691919e+00  -2.1347842e-03
   2.9706382e+00  -2.1942034e-03
   2.9757346e+00  -2.3969467e-03
   2.9816575e+00  -2.6072544e-03
   2.9836088e+00  -2.6776400e-03
   2.9895317e+00  -2.8677916e-03
   2.9914830e+00  -2.9313590e-03
   2.9974059e+00  -3.1031910e-03
   2.9993572e+00  -3.1607438e-03
   3.0052801e+00  -3.3137282e-03
   3.0072314e+00  -3.3650138e-03
   3.0131543e+00  -3.4995868e-03
   3.0151056e+00  -3.5449036e-03
   3.0210285e+00  -3.6562902e-03
   3.0229798e+00  -3.6938935e-03
   3.0289027e+00  -3.7815657e-03
   3.0308540e+00  -3.8112489e-03
   3.0367769e+00  -3.8797521e-03
   3.0387282e+00  -3.9031910e-03
   3.0446511e+00  -3.9515840e-03
   3.0466024e+00  -3.9683655e-03
   3.0525253e+00  -3.9941001e-03
   3.0544766e+00  -4.0035583e-03
   3.0603994e+00  -4.0062902e-03
   3.0623508e+00  -4.0080119e-03
   3.0682736e+00  -3.9880165e-03
   3.0702250e+00  -3.9819559e-03
   3.0761478e+00  -3.9385445e-03
   3.0780992e+00  -3.9247934e-03
   3.0840220e+00  -3.8594582e-03
   3.0859734e+00  -3.8384298e-03
   3.0918962e+00  -3.7524793e-03
   3.0938476e+00  -3.7246556e-03
   3.0997704e+00  -3.6191919e-03
   3.1017218e+00  -3.5849403e-03
   3.1076446e+00  -3.4610193e-03
   3.1095960e+00  -3.4207071e-03
   3.1155188e+00  -3.2783976e-03
   3.1174702e+00  -3.2320937e-03
   3.1233930e+00  -3.0745179e-03
   3.1253444e+00  -3.0230487e-03
   3.1312902e+00  -2.8431589e-03
   3.1332185e+00  -2.7848944e-03
   3.1391644e+00  -2.5948347e-03
   3.1410927e+00  -2.5327824e-03
   3.1470386e+00  -2.3337236e-03
   3.1489669e+00  -2.2686892e-03
   3.1500000e+00  -2.2288866e-03
   3.1523875e+00  -2.1347842e-03
   3.1559229e+00  -1.9949656e-03
   3.1568411e+00  -1.9583586e-03
   3.1627870e+00  -1.7233770e-03
   3.1647153e+00  -1.6460262e-03
   3.1706612e+00  -1.4093939e-03
   3.1725895e+00  -1.3315542e-03
   3.1785354e+00  -1.0848163e-03
   3.1804637e+00  -1.0044192e-03
   3.1864096e+00  -7.5588843e-04
   3.1883379e+00  -6.7424931e-04
   3.1942837e+00  -4.2580119e-04
   3.1962121e+00  -3.4416437e-04
   3.1971763e+00  -3.0026400e-04
   3.1994720e+00  -1.9403398e-04
   3.2030992e+00  -2.5035813e-05
   3.2040863e+00   2.1328788e-05
   3.2100321e+00   2.8384068e-04
   3.2119605e+00   3.7056474e-04
   3.2179063e+00   6.2239210e-04
   3.2198347e+00   7.0552342e-04
   3.2257805e+00   9.6153352e-04
   3.2277089e+00   1.0454936e-03
   3.2336547e+00   1.2885124e-03
   3.2355831e+00   1.3685652e-03
   3.2415289e+00   1.5994261e-03
   3.2434803e+00   1.6754959e-03
   3.2440312e+00   1.6985652e-03
   3.2451791e+00   1.7467011e-03
   3.2499541e+00   1.9406336e-03
   3.2513545e+00   1.9978214e-03
   3.2572773e+00   2.2161019e-03
   3.2592287e+00   2.2885537e-03
   3.2651515e+00   2.4892792e-03
   3.2671028e+00   2.5558540e-03
   3.2730257e+00   2.7399449e-03
   3.2749770e+00   2.8011019e-03
   3.2808999e+00   2.9690312e-03
   3.2828512e+00   3.0248163e-03
   3.2887741e+00   3.1736226e-03
   3.2907254e+00   3.2233012e-03
   3.2966483e+00   3.3493802e-03
   3.2985996e+00   3.3917126e-03
   3.3045225e+00   3.4992424e-03
   3.3064738e+00   3.5353765e-03
   3.3123967e+00   3.6264004e-03
   3.3143480e+00   3.6571855e-03
   3.3149219e+00   3.6644858e-03
   3.3168733e+00   3.6874426e-03
   3.3208678e+00   3.7340909e-03
   3.3222222e+00   3.7506887e-03
   3.3281451e+00   3.7973370e-03
   3.3300964e+00   3.8133150e-03
   3.3360193e+00   3.8318871e-03
   3.3379706e+00   3.8387511e-03
   3.3438935e+00   3.8306015e-03
   3.3458448e+00   3.8291322e-03
   3.3517677e+00   3.8006198e-03
   3.3537190e+00   3.7922635e-03
   3.3596419e+00   3.7379247e-03
   3.3615932e+00   3.7210285e-03
   3.3631313e+00   3.7001377e-03
   3.3640955e+00   3.6874426e-03
   3.3650826e+00   3.6746556e-03
   3.3694674e+00   3.6158402e-03
   3.3753903e+00   3.5168962e-03
   3.3773416e+00   3.4847567e-03
   3.3832645e+00   3.3673554e-03
   3.3852158e+00   3.3290863e-03
   3.3911387e+00   3.1985767e-03
   3.3930900e+00   3.1559917e-03
   3.3990129e+00   2.9966942e-03
   3.4009642e+00   2.9447199e-03
   3.4068871e+00   2.8103765e-03
   3.4088384e+00   2.7662075e-03
   3.4147612e+00   2.5234160e-03
   3.4167126e+00   2.4447888e-03
   3.4285583e+00   2.0374082e-03
   3.4324610e+00   1.9041208e-03
   3.4382691e+00   1.7922039e-03
   3.4397612e+00   1.7467011e-03
   3.4421488e+00   1.6771648e-03
   3.4482094e+00   1.5622819e-03
   3.4482094e+00   1.4411478e-03
   3.4541322e+00   1.1253260e-03
   3.4639578e+00   5.8554867e-04
   3.4717631e+00   3.0071396e-04
   3.4852158e+00  -1.9403398e-04
   3.4914141e+00  -4.2561524e-04
   3.4954545e+00  -5.7564968e-04
   3.5073232e+00  -9.3700413e-04
   3.5269513e+00  -1.5358632e-03
   3.5466024e+00  -1.8671350e-03
   3.5538797e+00  -2.0864348e-03
   3.5554867e+00  -2.1347842e-03
   3.5584481e+00  -2.2254568e-03
   3.5584481e+00  -2.4997245e-03
   3.6018136e+00  -2.5991736e-03
   3.6214417e+00  -2.6527089e-03
   3.6295225e+00  -2.4898072e-03
   3.6466483e+00  -2.1347842e-03
   3.6728880e+00  -1.5549839e-03
   3.6844582e+00  -1.3040519e-03
   3.7125803e+00  -9.4995179e-04
   3.7733471e+00  -1.9403398e-04
   3.7992883e+00   1.1913728e-04
   3.8104454e+00   2.5553489e-04
   3.8971534e+00   6.3347107e-04
   3.9364325e+00   7.9584481e-04
   3.9364325e+00   7.6288797e-04
   3.9797980e+00   6.2532140e-04
   4.0624197e+00   3.6675390e-04
   4.1491506e+00   2.2100895e-04
   4.3144169e+00  -5.8100092e-05
   4.4011249e+00  -8.2246556e-05
   4.5664141e+00  -8.7353076e-05
   4.5664141e+00  -6.3484389e-05
   4.6531221e+00  -4.8308081e-05
   5.0703857e+00   2.0039555e-05
   5.1570937e+00   1.9239073e-05
   5.5743572e+00   1.7256497e-05
   5.6610652e+00   1.3385882e-05
   6.0783287e+00   6.5214417e-07
   6.1650597e+00   1.1991001e-07
   6.5823003e+00   1.6153007e-06
   6.5823003e+00   3.0233701e-06
   6.6256657e+00   3.6767677e-06
   7.0862948e+00   6.1779844e-06
   7.1296373e+00   5.7812213e-06
   7.5902663e+00   2.4421258e-06
   7.6336318e+00   2.3750000e-06
   8.0942378e+00  -2.8867309e-07
   8.0942378e+00   6.0453168e-06
   8.3679063e+00   6.4614325e-06
   8.5982094e+00   1.0944628e-05
   8.8719008e+00   9.9340450e-06
   9.1021809e+00   8.8023186e-06
   9.3758724e+00   8.7651515e-06
   9.6061754e+00   8.1899219e-06
   9.8798439e+00   8.1973370e-06
   1.0110147e+01   7.8221763e-06
   1.0383815e+01   7.7998852e-06
   1.0614118e+01   7.6435721e-06
   1.0887741e+01   7.5544077e-06
   1.1117998e+01   7.4481175e-06


==> data/DARPA_Wave_Cut_2D_o1.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.7751607e+00   9.6939394e-07
  -9.5449265e+00   1.0569330e-06
  -9.2712351e+00   4.7945363e-06
  -9.0409550e+00   4.8508264e-06
  -8.7672635e+00   2.4699265e-04
  -8.5369605e+00   2.4694215e-04
  -7.0250459e+00  -2.9463728e-04
  -6.9205923e+00  -1.9405372e-04
  -6.8677686e+00  -1.3306772e-04
  -6.7513545e+00   1.3439187e-06
  -6.5210744e+00   1.3939417e-06
  -6.2473829e+00   1.5053994e-06
  -6.0170799e+00   1.5866850e-06
  -5.7434114e+00   1.6981451e-06
  -5.5131084e+00   1.8919789e-06
  -5.5131084e+00   1.7919353e-06
  -5.4697199e+00   1.9167149e-06
  -5.0091368e+00   2.2043434e-06
  -4.9657713e+00   2.2514371e-06
  -4.5051653e+00   2.7391644e-06
  -4.4617998e+00   2.8215794e-06
  -4.0011938e+00   3.6594812e-06
  -3.9578283e+00   3.7783976e-06
  -3.4971993e+00   5.0263774e-06
  -3.4971993e+00   4.9039486e-06
  -3.4104913e+00   5.3371442e-06
  -2.9932277e+00   7.2404040e-06
  -2.9065197e+00   7.9278926e-06
  -2.4892562e+00   1.1190634e-05
  -2.4025482e+00   1.2113567e-05
  -1.9852824e+00   1.6225964e-05
  -1.9419215e+00   1.7850551e-05
  -1.7332943e+00   2.8436639e-05
  -1.7332943e+00   2.5962121e-05
  -1.6465725e+00   3.0560606e-05
  -1.4813062e+00   3.9211662e-05
  -1.3945776e+00   4.3035813e-05
  -1.2293182e+00   4.9918733e-05
  -1.1859504e+00   5.5810836e-05
  -1.1033242e+00   6.6121442e-05
  -1.0599518e+00   7.5391414e-05
  -9.7733012e-01   9.1883838e-05
  -9.3395087e-01   9.9336777e-05
  -8.5133609e-01   1.1284022e-04
  -8.2964187e-01   1.1941345e-04
  -7.8833792e-01   1.3111249e-04
  -7.6664141e-01   1.3706451e-04
  -7.2534206e-01   1.4736318e-04
  -7.1449265e-01   1.5199174e-04
  -6.9384298e-01   1.6667470e-04
  -6.9384298e-01   1.6068388e-04
  -6.7214187e-01   1.7203926e-04
  -6.6234389e-01   1.7666575e-04
  -6.4064050e-01   1.8969582e-04
  -6.3084481e-01   1.9508724e-04
  -6.0913912e-01   2.1096648e-04
  -5.9934803e-01   2.1720317e-04
  -5.7763774e-01   2.3284894e-04
  -5.6784894e-01   2.3979798e-04
  -5.4613636e-01   2.5865243e-04
  -5.3634986e-01   2.6620523e-04
  -5.1463499e-01   2.8759183e-04
  -5.0485078e-01   2.9650826e-04
  -4.8313131e-01   3.1763545e-04
  -4.7335399e-01   3.2669192e-04
  -4.6249311e-01   3.4002755e-04
  -4.5760331e-01   3.4729798e-04
  -4.4674242e-01   3.6033976e-04
  -4.4185491e-01   3.6406107e-04
  -4.3099174e-01   3.7802112e-04
  -4.2610422e-01   3.8612489e-04
  -4.1524105e-01   4.0089761e-04
  -4.1035583e-01   4.0521120e-04
  -3.9949036e-01   4.2097796e-04
  -3.9460744e-01   4.3006657e-04
  -3.8373967e-01   4.4679752e-04
  -3.7885675e-01   4.5001837e-04
  -3.6798898e-01   4.6784894e-04
  -3.6310836e-01   4.7533287e-04
  -3.5223829e-01   4.9375115e-04
  -3.4735996e-01   5.0118916e-04
  -3.3648760e-01   5.2064968e-04
  -3.3160927e-01   5.2853765e-04
  -3.2073691e-01   5.5000459e-04
  -3.1586088e-01   5.5838384e-04
  -3.0498393e-01   5.8183196e-04
  -3.0011019e-01   5.9075528e-04
  -2.8923324e-01   6.1663682e-04
  -2.8436180e-01   6.4080808e-04
  -2.8436180e-01   6.2558999e-04
  -2.7835170e-01   6.5619605e-04
  -2.6861341e-01   6.6501148e-04
  -2.6259642e-01   6.8112029e-04
  -2.5286272e-01   7.0426538e-04
  -2.4684114e-01   7.2121442e-04
  -2.3711433e-01   7.4642562e-04
  -2.3108586e-01   7.6625803e-04
  -2.2136501e-01   7.9407254e-04
  -2.1533150e-01   8.1322314e-04
  -2.0561570e-01   8.4238522e-04
  -1.9957484e-01   8.6632691e-04
  -1.8986639e-01   8.9913912e-04
  -1.8381726e-01   9.2147153e-04
  -1.7411731e-01   9.5281910e-04
  -1.7108907e-01   9.6590220e-04
  -1.6624265e-01   1.0018664e-03
  -1.6321235e-01   1.0144927e-03
  -1.5836800e-01   1.0146579e-03
  -1.5533540e-01   1.0270225e-03
  -1.5049334e-01   1.0653283e-03
  -1.4745822e-01   1.0775230e-03
  -1.4261892e-01   1.0784183e-03
  -1.3958104e-01   1.0915771e-03
  -1.3474426e-01   1.1311065e-03
  -1.3170363e-01   1.1450321e-03
  -1.2686961e-01   1.1418503e-03
  -1.2382645e-01   1.1559435e-03
  -1.1899495e-01   1.1767654e-03
  -1.1594904e-01   1.1914050e-03
  -1.1112029e-01   1.2118549e-03
  -1.0807140e-01   1.2278398e-03
  -1.0324587e-01   1.2666276e-03
  -1.0324587e-01   1.2469146e-03
  -9.7137971e-02   1.2777847e-03
  -9.5371212e-02   1.2844421e-03
  -8.9255969e-02   1.3141965e-03
  -8.7496556e-02   1.3216414e-03
  -8.1374197e-02   1.3521028e-03
  -7.9621901e-02   1.3598554e-03
  -7.3492195e-02   1.3907392e-03
  -7.1747245e-02   1.3984229e-03
  -6.5609504e-02   1.4296258e-03
  -6.3872590e-02   1.4373783e-03
  -5.7726354e-02   1.4692837e-03
  -5.5998163e-02   1.4777365e-03
  -5.4273646e-02   1.4864646e-03
  -5.2949036e-02   1.4933770e-03
  -5.2458678e-02   1.4959619e-03
  -4.8123508e-02   1.5186364e-03
  -4.6804178e-02   1.5245041e-03
  -4.6407254e-02   1.5262833e-03
  -4.0248852e-02   1.5564440e-03
  -3.4075528e-02   1.5845799e-03
  -3.2374197e-02   1.5913407e-03
  -2.6191001e-02   1.6174334e-03
  -2.4499541e-02   1.6236662e-03
  -1.8306198e-02   1.6475826e-03
  -1.6625046e-02   1.6531979e-03
  -1.0420753e-02   1.6740817e-03
  -8.7504132e-03   1.6789486e-03
  -2.5348714e-03   1.6967034e-03
  -8.7579890e-04   1.7008287e-03
   5.3515381e-03   1.7146006e-03
   6.9988292e-03   1.7177686e-03
   1.3238361e-02   1.7274311e-03
   1.4873462e-02   1.7296028e-03
   2.1125918e-02   1.7330395e-03
   2.2748095e-02   1.7336088e-03
   2.9010790e-02   1.7332920e-03
   3.0622819e-02   1.7330188e-03
   3.6895317e-02   1.7273990e-03
   3.8497475e-02   1.7259894e-03
   4.4783287e-02   1.7116552e-03
   4.6372130e-02   1.7082438e-03
   5.2670799e-02   1.6884894e-03
   5.4246786e-02   1.6837718e-03
   6.0558999e-02   1.6557369e-03
   6.2121442e-02   1.6490932e-03
   6.8448577e-02   1.6121120e-03
   6.9996097e-02   1.6034412e-03
   7.6338384e-02   1.5579247e-03
   7.7870753e-02   1.5473232e-03
   8.4228421e-02   1.4920776e-03
   8.5745638e-02   1.4793205e-03
   9.2118457e-02   1.4136042e-03
   9.3620294e-02   1.3984871e-03
   1.0000849e-01   1.3208242e-03
   1.0149518e-01   1.3030418e-03
   1.0789922e-01   1.2110767e-03
   1.0891276e-01   1.1969812e-03
   1.0893182e-01   1.1967172e-03
   1.0937006e-01   1.1907117e-03
   1.1016621e-01   1.1777158e-03
   1.1578972e-01   1.0857874e-03
   1.1724495e-01   1.0639830e-03
   1.2367998e-01   9.5081038e-04
   1.2511983e-01   9.2745638e-04
   1.3156979e-01   8.0644858e-04
   1.3299472e-01   7.8160239e-04
   1.3945960e-01   6.5125803e-04
   1.4086961e-01   6.2462810e-04
   1.4734803e-01   4.8617539e-04
   1.4874472e-01   4.5826446e-04
   1.5523554e-01   3.1080808e-04
   1.5661961e-01   2.8145776e-04
   1.6312374e-01   1.2412029e-04
   1.6449472e-01   9.2814738e-05
   1.7101194e-01  -7.7832185e-05
   1.7237006e-01  -1.1110904e-04
   1.7889876e-01  -2.8528696e-04
   1.8024518e-01  -3.1876722e-04
   1.8678398e-01  -4.9425161e-04
   1.8812052e-01  -5.2788567e-04
   1.9466896e-01  -7.2193067e-04
   1.9599610e-01  -7.5850551e-04
   2.0115932e-01  -9.3453398e-04
   2.0239807e-01  -9.7377640e-04
   2.0247934e-01  -9.7648301e-04
   2.0387144e-01  -1.0257989e-03
   2.1043687e-01  -1.2595546e-03
   2.1174702e-01  -1.3034527e-03
   2.1832025e-01  -1.5346212e-03
   2.1962259e-01  -1.5777112e-03
   2.2619995e-01  -1.8064486e-03
   2.2749793e-01  -1.8491804e-03
   2.3407713e-01  -2.0806566e-03
   2.3537420e-01  -2.1244835e-03
   2.4195592e-01  -2.3492424e-03
   2.4325069e-01  -2.3919421e-03
   2.4983012e-01  -2.6167126e-03
   2.5112489e-01  -2.6571855e-03
   2.5770432e-01  -2.9127640e-03
   2.5900138e-01  -2.9562213e-03
   2.5900367e-01  -2.9562902e-03
   2.5970156e-01  -2.9827365e-03
   2.6029844e-01  -3.0056015e-03
   2.6687787e-01  -3.2676538e-03
   2.7344812e-01  -3.5090909e-03
   2.7475207e-01  -3.5561754e-03
   2.8131772e-01  -3.7900367e-03
   2.8262856e-01  -3.8345960e-03
   2.8918503e-01  -4.0541322e-03
   2.9050505e-01  -4.0974059e-03
   2.9705234e-01  -4.2946281e-03
   2.9838154e-01  -4.3352617e-03
   3.0491965e-01  -4.5306474e-03
   3.0625803e-01  -4.5683196e-03
   3.0759871e-01  -4.6066116e-03
   3.1338613e-01  -4.7964876e-03
   3.1413223e-01  -4.8211203e-03
   3.1440771e-01  -4.8295684e-03
   3.1448347e-01  -4.8319789e-03
   3.1548439e-01  -4.8641644e-03
   3.2200872e-01  -5.0687328e-03
   3.2851240e-01  -5.2426538e-03
   3.2988522e-01  -5.2809229e-03
   3.3637741e-01  -5.4375115e-03
   3.3776171e-01  -5.4716024e-03
   3.4424013e-01  -5.6084940e-03
   3.4563590e-01  -5.6382691e-03
   3.5210285e-01  -5.7483242e-03
   3.5351240e-01  -5.7731405e-03
   3.5996556e-01  -5.8609504e-03
   3.6138889e-01  -5.8812443e-03
   3.6783058e-01  -5.9464187e-03
   3.6926309e-01  -5.9614784e-03
   3.7569330e-01  -6.0025712e-03
   3.7713958e-01  -6.0117539e-03
   3.8355601e-01  -6.0347107e-03
   3.8501607e-01  -6.0407025e-03
   3.9142103e-01  -6.0452938e-03
   3.9289027e-01  -6.0467860e-03
   3.9928604e-01  -6.0219467e-03
   4.0076676e-01  -6.0168044e-03
   4.0714646e-01  -5.9646006e-03
   4.0864096e-01  -5.9546832e-03
   4.1500689e-01  -5.8770202e-03
   4.1651515e-01  -5.8618228e-03
   4.2286961e-01  -5.7596648e-03
   4.2438935e-01  -5.7393939e-03
   4.3072773e-01  -5.6106979e-03
   4.3226584e-01  -5.5843205e-03
   4.3858586e-01  -5.4321166e-03
   4.4014004e-01  -5.4002296e-03
   4.4644399e-01  -5.2305096e-03
   4.4801423e-01  -5.1937328e-03
   4.5429752e-01  -5.0028926e-03
   4.5588843e-01  -4.9602847e-03
   4.6215106e-01  -4.7483242e-03
   4.6376263e-01  -4.6993802e-03
   4.7000000e-01  -4.4761478e-03
   4.7163682e-01  -4.4230487e-03
   4.7784665e-01  -4.1857668e-03
   4.7951102e-01  -4.1266529e-03
   4.8569100e-01  -3.8520432e-03
   4.8724059e-01  -3.7869376e-03
   4.8724288e-01  -3.7869146e-03
   4.8738522e-01  -3.7805096e-03
   4.9353076e-01  -3.4831726e-03
   4.9525941e-01  -3.4040174e-03
   5.0136593e-01  -3.1136593e-03
   5.0313361e-01  -3.0330119e-03
   5.0919651e-01  -2.7388889e-03
   5.1100781e-01  -2.6528007e-03
   5.1702250e-01  -2.3647153e-03
   5.1888200e-01  -2.2777686e-03
   5.2484389e-01  -1.9704683e-03
   5.2675390e-01  -1.8776905e-03
   5.2751837e-01  -1.8337351e-03
   5.2915060e-01  -1.7344261e-03
   5.3345041e-01  -1.4813935e-03
   5.3462810e-01  -1.4142355e-03
   5.4051194e-01  -1.0792080e-03
   5.4250230e-01  -9.7048439e-04
   5.4832874e-01  -6.5462351e-04
   5.5037649e-01  -5.4622819e-04
   5.5614096e-01  -2.4498852e-04
   5.5825069e-01  -1.3891368e-04
   5.6031910e-01  -2.4253444e-05
   5.6411387e-01   2.0331359e-04
   5.6604913e-01   3.2362489e-04
   5.6612259e-01   3.2809458e-04
   5.7176079e-01   6.5317493e-04
   5.7399679e-01   7.7983012e-04
   5.7956841e-01   1.0796556e-03
   5.8187098e-01   1.2015266e-03
   5.8737603e-01   1.4701676e-03
   5.8974518e-01   1.5840588e-03
   5.9518365e-01   1.8540588e-03
   5.9761708e-01   1.9625689e-03
   5.9922635e-01   2.0417332e-03
   5.9976584e-01   2.0711295e-03
   6.0461433e-01   2.3159780e-03
   6.0549128e-01   2.3604454e-03
   6.1079890e-01   2.5918274e-03
   6.1336547e-01   2.7067264e-03
   6.1860882e-01   2.9070707e-03
   6.2123967e-01   3.0102617e-03
   6.2642103e-01   3.1766529e-03
   6.2911387e-01   3.2694674e-03
   6.3423554e-01   3.4085399e-03
   6.3698806e-01   3.4876033e-03
   6.4205234e-01   3.6105142e-03
   6.4486226e-01   3.6782369e-03
   6.4770661e-01   3.7383609e-03
   6.5218779e-01   3.8301882e-03
   6.5251148e-01   3.8368916e-03
   6.5273646e-01   3.8414830e-03
   6.5490129e-01   3.8791093e-03
   6.5563590e-01   3.8919192e-03
   6.6061065e-01   3.9576905e-03
   6.6552342e-01   3.9891414e-03
   6.6848485e-01   4.0216024e-03
   6.7335859e-01   4.0183196e-03
   6.7635904e-01   4.0296602e-03
   6.8119605e-01   3.9935950e-03
   6.8423324e-01   3.9846648e-03
   6.8904040e-01   3.9182507e-03
   6.9210744e-01   3.8892332e-03
   6.9688476e-01   3.7873278e-03
   6.9998393e-01   3.7356979e-03
   7.0100321e-01   3.7055556e-03
   7.0174013e-01   3.6876951e-03
   7.0412534e-01   3.6300505e-03
   7.0785813e-01   3.5207989e-03
   7.1258494e-01   3.3626722e-03
   7.1573232e-01   3.2701791e-03
   7.2044536e-01   3.0960744e-03
   7.2360652e-01   2.9891185e-03
   7.2830579e-01   2.7895317e-03
   7.3148301e-01   2.6680211e-03
   7.3617309e-01   2.4570707e-03
   7.3935721e-01   2.3216713e-03
   7.4404500e-01   2.0989440e-03
   7.4723140e-01   1.9552433e-03
   7.4973829e-01   1.8125023e-03
   7.5283517e-01   1.6506818e-03
   7.5292470e-01   1.6455647e-03
   7.5510560e-01   1.5188361e-03
   7.5979798e-01   1.2511226e-03
   7.6298209e-01   1.0699495e-03
   7.6768136e-01   8.0214876e-04
   7.7085629e-01   6.2080808e-04
   7.7556933e-01   3.6195822e-04
   7.7873049e-01   1.8821648e-04
   7.8188017e-01   1.6015358e-05
   7.8613407e-01  -2.3880854e-04
   7.8660468e-01  -2.6839991e-04
   7.8734619e-01  -3.1547980e-04
   7.8852847e-01  -3.8986226e-04
   7.8973600e-01  -4.6710973e-04
   7.9447888e-01  -7.6175849e-04
   7.9925161e-01  -1.0394421e-03
   8.0235308e-01  -1.2235537e-03
   8.0715106e-01  -1.4800023e-03
   8.1022957e-01  -1.6482897e-03
   8.1505510e-01  -1.9089853e-03
   8.1810376e-01  -2.0638981e-03
   8.1912994e-01  -2.1255073e-03
   8.2150367e-01  -2.2573209e-03
   8.2215794e-01  -2.2956589e-03
   8.2597796e-01  -2.5139348e-03
   8.3086088e-01  -2.7622590e-03
   8.3385216e-01  -2.9199265e-03
   8.3876722e-01  -3.1438017e-03
   8.4172635e-01  -3.2839073e-03
   8.4667126e-01  -3.4789256e-03
   8.4960055e-01  -3.6009642e-03
   8.5457759e-01  -3.7822314e-03
   8.5747475e-01  -3.8870064e-03
   8.6035124e-01  -3.9866621e-03
   8.6412764e-01  -4.1248623e-03
   8.6534894e-01  -4.1701561e-03
   8.6568871e-01  -4.1816575e-03
   8.6592516e-01  -4.1897383e-03
   8.6819330e-01  -4.2676997e-03
   8.7322314e-01  -4.4236685e-03
   8.7829431e-01  -4.5470386e-03
   8.8109734e-01  -4.6245409e-03
   8.8619835e-01  -4.7181818e-03
   8.8897153e-01  -4.7775253e-03
   8.9410468e-01  -4.8424242e-03
   8.9684573e-01  -4.8854913e-03
   9.0200872e-01  -4.9215106e-03
   9.0471993e-01  -4.9494720e-03
   9.0990817e-01  -4.9557851e-03
   9.1259412e-01  -4.9680900e-03
   9.1780303e-01  -4.9450413e-03
   9.2046832e-01  -4.9423095e-03
   9.2570478e-01  -4.8888659e-03
   9.2834252e-01  -4.8716942e-03
   9.3360652e-01  -4.7855601e-03
   9.3621671e-01  -4.7526630e-03
   9.4150826e-01  -4.6368228e-03
   9.4409091e-01  -4.5897612e-03
   9.4941001e-01  -4.4421488e-03
   9.5196511e-01  -4.3813361e-03
   9.5450413e-01  -4.3016070e-03
   9.5600321e-01  -4.2469697e-03
   9.5901515e-01  -4.1381313e-03
   9.5983930e-01  -4.1067034e-03
   9.6014233e-01  -4.0945363e-03
   9.6235308e-01  -4.0088384e-03
   9.6771350e-01  -3.7870983e-03
   9.7310606e-01  -3.5528237e-03
   9.7558770e-01  -3.4515840e-03
   9.8100551e-01  -3.1968549e-03
   9.8346189e-01  -3.0863407e-03
   9.8890037e-01  -2.8218549e-03
   9.9133609e-01  -2.7079201e-03
   9.9679752e-01  -2.4028926e-03
   9.9921028e-01  -2.2829247e-03
   1.0004775e+00  -2.2053122e-03
   1.0008196e+00  -2.1819169e-03
   1.0059550e+00  -1.8576263e-03
   1.0070845e+00  -1.7873646e-03
   1.0125872e+00  -1.4431864e-03
   1.0149587e+00  -1.2947360e-03
   1.0204798e+00  -9.6024334e-04
   1.0228329e+00  -8.1720845e-04
   1.0251745e+00  -6.7402433e-04
   1.0307071e+00  -3.0407713e-04
   1.0317011e+00  -2.3221534e-04
   1.0317975e+00  -2.2489164e-04
   1.0330326e+00  -1.3538774e-04
   1.0385813e+00   2.6597107e-04
   1.0441483e+00   6.4127870e-04
   1.0464555e+00   8.0324151e-04
   1.0520363e+00   1.1629959e-03
   1.0543297e+00   1.3123485e-03
   1.0566162e+00   1.4662328e-03
   1.0570569e+00   1.4988384e-03
   1.0600528e+00   1.7139945e-03
   1.0622062e+00   1.8715060e-03
   1.0623852e+00   1.8849265e-03
   1.0644766e+00   2.0358058e-03
   1.0700803e+00   2.4257117e-03
   1.0757025e+00   2.7774564e-03
   1.0779545e+00   2.9266299e-03
   1.0835882e+00   3.2586088e-03
   1.0858287e+00   3.3935262e-03
   1.0877686e+00   3.5147612e-03
   1.0899885e+00   3.6601010e-03
   1.0934114e+00   3.8801423e-03
   1.0937029e+00   3.8996786e-03
   1.0993618e+00   4.2202479e-03
   1.1015771e+00   4.3541781e-03
   1.1072475e+00   4.6405418e-03
   1.1094513e+00   4.7593893e-03
   1.1151309e+00   5.0068182e-03
   1.1173255e+00   5.1094582e-03
   1.1230165e+00   5.3370753e-03
   1.1251997e+00   5.4257805e-03
   1.1271947e+00   5.5058770e-03
   1.1297590e+00   5.6063131e-03
   1.1328880e+00   5.7278466e-03
   1.1330739e+00   5.7357208e-03
   1.1387833e+00   5.9117998e-03
   1.1409481e+00   5.9867309e-03
   1.1466644e+00   6.1209137e-03
   1.1488246e+00   6.1780073e-03
   1.1545455e+00   6.2731635e-03
   1.1566988e+00   6.3145776e-03
   1.1624265e+00   6.3752296e-03
   1.1645730e+00   6.4027089e-03
   1.1703076e+00   6.4244031e-03
   1.1724472e+00   6.4366850e-03
   1.1781887e+00   6.4204086e-03
   1.1803214e+00   6.4185262e-03
   1.1860698e+00   6.3692837e-03
   1.1881956e+00   6.3546602e-03
   1.1939509e+00   6.2674472e-03
   1.1960698e+00   6.2381772e-03
   1.2018320e+00   6.1184343e-03
   1.2039463e+00   6.0764004e-03
   1.2097107e+00   5.9277548e-03
   1.2118205e+00   5.8745179e-03
   1.2139256e+00   5.8065657e-03
   1.2196442e+00   5.6190312e-03
   1.2196947e+00   5.6173324e-03
   1.2197842e+00   5.6137282e-03
   1.2211180e+00   5.5623508e-03
   1.2217952e+00   5.5362718e-03
   1.2275689e+00   5.3150138e-03
   1.2333494e+00   5.0859275e-03
   1.2354431e+00   5.0021809e-03
   1.2412305e+00   4.7540634e-03
   1.2433173e+00   4.6636364e-03
   1.2491093e+00   4.4070248e-03
   1.2511915e+00   4.3135216e-03
   1.2569881e+00   4.0496556e-03
   1.2590680e+00   3.9538108e-03
   1.2628398e+00   3.7497475e-03
   1.2642011e+00   3.6753903e-03
   1.2649151e+00   3.6347567e-03
   1.2669421e+00   3.5207530e-03
   1.2727456e+00   3.2037190e-03
   1.2748163e+00   3.0895087e-03
   1.2806221e+00   2.7666437e-03
   1.2826905e+00   2.6513545e-03
   1.2885009e+00   2.3414830e-03
   1.2905647e+00   2.2314669e-03
   1.2963774e+00   1.9082025e-03
   1.2984389e+00   1.7936754e-03
   1.2991001e+00   1.7502479e-03
   1.2993205e+00   1.7359206e-03
   1.3011593e+00   1.6234458e-03
   1.3063131e+00   1.3056887e-03
   1.3121350e+00   9.5349174e-04
   1.3141896e+00   8.3124426e-04
   1.3200115e+00   5.0252525e-04
   1.3220638e+00   3.8907943e-04
   1.3278903e+00   6.4523186e-05
   1.3299380e+00  -4.5839532e-05
   1.3316391e+00  -1.5667677e-04
   1.3323898e+00  -2.0370363e-04
   1.3336846e+00  -2.8347107e-04
   1.3378122e+00  -5.4426538e-04
   1.3436455e+00  -8.9547980e-04
   1.3456864e+00  -1.0138636e-03
   1.3515220e+00  -1.3361915e-03
   1.3535606e+00  -1.4451699e-03
   1.3594008e+00  -1.7498278e-03
   1.3614371e+00  -1.8510721e-03
   1.3647819e+00  -2.0495064e-03
   1.3664853e+00  -2.1434803e-03
   1.3668182e+00  -2.1629109e-03
   1.3693113e+00  -2.3135904e-03
   1.3751538e+00  -2.6356749e-03
   1.3771855e+00  -2.7446051e-03
   1.3830303e+00  -3.0413223e-03
   1.3850597e+00  -3.1417355e-03
   1.3909068e+00  -3.4064050e-03
   1.3929339e+00  -3.4962810e-03
   1.3987856e+00  -3.7489440e-03
   1.4008081e+00  -3.8290174e-03
   1.4028329e+00  -3.9123737e-03
   1.4061501e+00  -4.0659780e-03
   1.4065129e+00  -4.0833104e-03
   1.4086846e+00  -4.1848026e-03
   1.4107048e+00  -4.2675849e-03
   1.4165588e+00  -4.5050735e-03
   1.4224151e+00  -4.7090680e-03
   1.4244330e+00  -4.7793848e-03
   1.4302916e+00  -4.9533058e-03
   1.4323072e+00  -5.0132231e-03
   1.4381680e+00  -5.1564050e-03
   1.4401814e+00  -5.2070478e-03
   1.4460445e+00  -5.3188705e-03
   1.4480556e+00  -5.3595960e-03
   1.4539210e+00  -5.4408861e-03
   1.4559320e+00  -5.4711662e-03
   1.4617975e+00  -5.5241047e-03
   1.4638062e+00  -5.5445363e-03
   1.4696740e+00  -5.5644169e-03
   1.4716804e+00  -5.5744261e-03
   1.4775482e+00  -5.5611570e-03
   1.4795546e+00  -5.5610882e-03
   1.4854247e+00  -5.5144169e-03
   1.4874288e+00  -5.5037879e-03
   1.4933012e+00  -5.4195592e-03
   1.4953030e+00  -5.3969467e-03
   1.5011777e+00  -5.2766299e-03
   1.5031795e+00  -5.2422406e-03
   1.5090542e+00  -5.0860652e-03
   1.5110537e+00  -5.0398760e-03
   1.5169284e+00  -4.8475895e-03
   1.5189279e+00  -4.7893939e-03
   1.5248049e+00  -4.5675161e-03
   1.5268021e+00  -4.4991965e-03
   1.5326814e+00  -4.2259412e-03
   1.5346763e+00  -4.1421947e-03
   1.5350849e+00  -4.1207989e-03
   1.5357668e+00  -4.0814050e-03
   1.5409642e+00  -3.7958219e-03
   1.5425505e+00  -3.7147383e-03
   1.5484320e+00  -3.3751837e-03
   1.5504270e+00  -3.2694444e-03
   1.5563085e+00  -2.9275023e-03
   1.5583012e+00  -2.8184803e-03
   1.5641827e+00  -2.4536731e-03
   1.5661754e+00  -2.3398072e-03
   1.5673531e+00  -2.2582530e-03
   1.5688613e+00  -2.1403489e-03
   1.5732369e+00  -1.8132874e-03
   1.5740496e+00  -1.7552732e-03
   1.5799357e+00  -1.3237879e-03
   1.5819238e+00  -1.1797245e-03
   1.5878099e+00  -7.5893939e-04
   1.5897980e+00  -6.2208448e-04
   1.5917883e+00  -4.7664141e-04
   1.5919353e+00  -4.6387741e-04
   1.5951423e+00  -1.9936272e-04
   1.5976745e+00   1.3436295e-05
   1.5977365e+00   1.8956566e-05
   1.5996602e+00   1.7882094e-04
   1.6055487e+00   6.5924242e-04
   1.6114371e+00   1.1085399e-03
   1.6134229e+00   1.2586088e-03
   1.6154086e+00   1.4084527e-03
   1.6162489e+00   1.4815358e-03
   1.6193205e+00   1.7415909e-03
   1.6212971e+00   1.9134183e-03
   1.6216230e+00   1.9420432e-03
   1.6232828e+00   2.0828122e-03
   1.6291713e+00   2.5643939e-03
   1.6350643e+00   3.0004591e-03
   1.6370478e+00   3.1514922e-03
   1.6390289e+00   3.2941690e-03
   1.6414463e+00   3.4855601e-03
   1.6439646e+00   3.6825298e-03
   1.6449219e+00   3.7608356e-03
   1.6455969e+00   3.8152893e-03
   1.6469031e+00   3.9165519e-03
   1.6527961e+00   4.3587236e-03
   1.6586892e+00   4.7383838e-03
   1.6606703e+00   4.8753214e-03
   1.6665657e+00   5.2143251e-03
   1.6685445e+00   5.3332874e-03
   1.6705234e+00   5.4470845e-03
   1.6710354e+00   5.4780303e-03
   1.6734848e+00   5.6234848e-03
   1.6764187e+00   5.7960973e-03
   1.6767149e+00   5.8124426e-03
   1.6783976e+00   5.9045684e-03
   1.6842952e+00   6.1839761e-03
   1.6901905e+00   6.4024793e-03
   1.6921694e+00   6.4879017e-03
   1.6980670e+00   6.6495179e-03
   1.7000436e+00   6.7155188e-03
   1.7059412e+00   6.8205923e-03
   1.7079178e+00   6.8676309e-03
   1.7138177e+00   6.9123049e-03
   1.7157920e+00   6.9408173e-03
   1.7216919e+00   6.9256198e-03
   1.7236685e+00   6.9334940e-03
   1.7295684e+00   6.8590680e-03
   1.7315427e+00   6.8466483e-03
   1.7374426e+00   6.7113177e-03
   1.7394169e+00   6.6796143e-03
   1.7453168e+00   6.4806244e-03
   1.7472911e+00   6.4276860e-03
   1.7531933e+00   6.1830579e-03
   1.7551653e+00   6.1099633e-03
   1.7610675e+00   5.8109045e-03
   1.7630395e+00   5.7229798e-03
   1.7635239e+00   5.6920110e-03
   1.7647452e+00   5.6240588e-03
   1.7654959e+00   5.5803030e-03
   1.7709160e+00   5.2515840e-03
   1.7768182e+00   4.8777548e-03
   1.7787902e+00   4.7561983e-03
   1.7846947e+00   4.3807851e-03
   1.7866644e+00   4.2547062e-03
   1.7886341e+00   4.1251837e-03
   1.7939899e+00   3.7483012e-03
   1.7945386e+00   3.7078283e-03
   1.7948531e+00   3.6834711e-03
   1.7952778e+00   3.6506887e-03
   1.7965083e+00   3.5537420e-03
   1.8024128e+00   3.0957071e-03
   1.8083196e+00   2.6721304e-03
   1.8102870e+00   2.5230716e-03
   1.8161938e+00   2.1012397e-03
   1.8181635e+00   1.9603466e-03
   1.8194490e+00   1.8509275e-03
   1.8208264e+00   1.7428696e-03
   1.8214187e+00   1.6939807e-03
   1.8260376e+00   1.3222062e-03
   1.8319444e+00   8.8972452e-04
   1.8339118e+00   7.3397842e-04
   1.8398186e+00   3.3385216e-04
   1.8417860e+00   1.9457691e-04
   1.8451951e+00  -5.6684573e-05
   1.8471442e+00  -1.9774219e-04
   1.8471625e+00  -1.9913338e-04
   1.8496602e+00  -3.8719697e-04
   1.8555693e+00  -8.0084711e-04
   1.8575367e+00  -9.4873508e-04
   1.8634435e+00  -1.3095822e-03
   1.8654109e+00  -1.4386203e-03
   1.8713200e+00  -1.7692034e-03
   1.8732851e+00  -1.8851469e-03
   1.8759320e+00  -2.0479890e-03
   1.8773669e+00  -2.1383264e-03
   1.8778972e+00  -2.1733081e-03
   1.8811593e+00  -2.3725895e-03
   1.8870684e+00  -2.6865243e-03
   1.8890335e+00  -2.7997934e-03
   1.8949449e+00  -3.0751377e-03
   1.8969077e+00  -3.1749311e-03
   1.9028191e+00  -3.4090220e-03
   1.9047842e+00  -3.4937328e-03
   1.9106933e+00  -3.7007346e-03
   1.9126584e+00  -3.7739899e-03
   1.9185698e+00  -3.9763545e-03
   1.9205326e+00  -4.0492654e-03
   1.9212948e+00  -4.0735996e-03
   1.9214440e+00  -4.0788797e-03
   1.9232576e+00  -4.1388659e-03
   1.9284068e+00  -4.2954545e-03
   1.9343182e+00  -4.4360652e-03
   1.9362810e+00  -4.4870983e-03
   1.9421924e+00  -4.5940083e-03
   1.9441575e+00  -4.6331956e-03
   1.9500689e+00  -4.7089532e-03
   1.9520317e+00  -4.7373049e-03
   1.9579431e+00  -4.7865702e-03
   1.9599059e+00  -4.8053260e-03
   1.9658196e+00  -4.8238751e-03
   1.9677801e+00  -4.8321396e-03
   1.9736938e+00  -4.8224288e-03
   1.9756543e+00  -4.8211433e-03
   1.9815680e+00  -4.7884068e-03
   1.9835285e+00  -4.7786731e-03
   1.9894421e+00  -4.7185491e-03
   1.9914050e+00  -4.6993572e-03
   1.9973186e+00  -4.6146694e-03
   1.9992792e+00  -4.5866162e-03
   2.0051928e+00  -4.4788797e-03
   2.0071534e+00  -4.4428834e-03
   2.0130670e+00  -4.3089991e-03
   2.0150275e+00  -4.2650367e-03
   2.0169881e+00  -4.2106520e-03
   2.0185537e+00  -4.1662764e-03
   2.0216713e+00  -4.0784894e-03
   2.0229017e+00  -4.0422865e-03
   2.0232851e+00  -4.0292929e-03
   2.0248623e+00  -3.9771579e-03
   2.0307782e+00  -3.7921488e-03
   2.0366919e+00  -3.6004821e-03
   2.0386524e+00  -3.5337695e-03
   2.0445661e+00  -3.3337006e-03
   2.0465266e+00  -3.2651515e-03
   2.0524426e+00  -3.0515152e-03
   2.0544008e+00  -2.9781221e-03
   2.0603168e+00  -2.7605142e-03
   2.0622750e+00  -2.6861341e-03
   2.0681910e+00  -2.4555326e-03
   2.0701515e+00  -2.3791093e-03
   2.0716896e+00  -2.3077824e-03
   2.0753650e+00  -2.1375551e-03
   2.0776056e+00  -2.0311938e-03
   2.0780257e+00  -2.0108242e-03
   2.0839417e+00  -1.7373737e-03
   2.0858999e+00  -1.6442562e-03
   2.0918159e+00  -1.3728949e-03
   2.0937741e+00  -1.2818618e-03
   2.0996901e+00  -1.0175551e-03
   2.1016483e+00  -9.2882920e-04
   2.1075666e+00  -6.7180670e-04
   2.1095225e+00  -5.8595960e-04
   2.1114807e+00  -4.9009642e-04
   2.1171878e+00  -2.0688843e-04
   2.1173921e+00  -1.9668779e-04
   2.1173990e+00  -1.9641070e-04
   2.1175344e+00  -1.8892195e-04
   2.1193549e+00  -9.4792929e-05
   2.1252732e+00   2.0840014e-04
   2.1311892e+00   4.9287190e-04
   2.1331474e+00   5.8715794e-04
   2.1390657e+00   8.5732553e-04
   2.1410216e+00   9.4721993e-04
   2.1469399e+00   1.1997176e-03
   2.1488958e+00   1.2834527e-03
   2.1548140e+00   1.5480211e-03
   2.1567723e+00   1.6337259e-03
   2.1574862e+00   1.6682805e-03
   2.1590335e+00   1.7441736e-03
   2.1634045e+00   1.9509848e-03
   2.1646465e+00   2.0097199e-03
   2.1705647e+00   2.2609343e-03
   2.1725207e+00   2.3443756e-03
   2.1784389e+00   2.5750000e-03
   2.1803949e+00   2.6511249e-03
   2.1863131e+00   2.8602617e-03
   2.1882691e+00   2.9299587e-03
   2.1941896e+00   3.1134757e-03
   2.1961433e+00   3.1749311e-03
   2.2020638e+00   3.3437787e-03
   2.2040197e+00   3.3994720e-03
   2.2099380e+00   3.5628099e-03
   2.2118939e+00   3.6166437e-03
   2.2127824e+00   3.6397612e-03
   2.2145455e+00   3.6850551e-03
   2.2187006e+00   3.7892332e-03
   2.2197681e+00   3.8167126e-03
   2.2256887e+00   3.9338843e-03
   2.2276423e+00   3.9742654e-03
   2.2335629e+00   4.0621212e-03
   2.2355165e+00   4.0928834e-03
   2.2414371e+00   4.1528696e-03
   2.2433930e+00   4.1744720e-03
   2.2493113e+00   4.2070248e-03
   2.2512672e+00   4.2200872e-03
   2.2571878e+00   4.2256198e-03
   2.2591414e+00   4.2294766e-03
   2.2650620e+00   4.2075758e-03
   2.2670156e+00   4.2021579e-03
   2.2729362e+00   4.1527089e-03
   2.2748898e+00   4.1386134e-03
   2.2808104e+00   4.0631772e-03
   2.2827640e+00   4.0402893e-03
   2.2886846e+00   3.9386823e-03
   2.2906405e+00   3.9072544e-03
   2.2965565e+00   3.7750459e-03
   2.2985078e+00   3.7340220e-03
   2.2994720e+00   3.7074151e-03
   2.3003214e+00   3.6852617e-03
   2.3014233e+00   3.6553719e-03
   2.3063820e+00   3.5202020e-03
   2.3123049e+00   3.3477043e-03
   2.3142562e+00   3.2911616e-03
   2.3201791e+00   3.1078512e-03
   2.3221304e+00   3.0476584e-03
   2.3280533e+00   2.8523186e-03
   2.3300046e+00   2.7885216e-03
   2.3359275e+00   2.5803030e-03
   2.3378788e+00   2.5109275e-03
   2.3438017e+00   2.2997016e-03
   2.3457530e+00   2.2293205e-03
   2.3516758e+00   2.0042264e-03
   2.3536272e+00   1.9318411e-03
   2.3565427e+00   1.8034045e-03
   2.3578972e+00   1.7446350e-03
   2.3584940e+00   1.7176400e-03
   2.3615014e+00   1.5835124e-03
   2.3674242e+00   1.3295041e-03
   2.3693756e+00   1.2439027e-03
   2.3752984e+00   9.9565197e-04
   2.3772498e+00   9.1297062e-04
   2.3831726e+00   6.7061295e-04
   2.3851240e+00   5.8877640e-04
   2.3910468e+00   3.5846419e-04
   2.3930211e+00   2.8076446e-04
   2.3989210e+00   4.0858815e-05
   2.4008953e+00  -3.7473140e-05
   2.4033287e+00  -1.4794399e-04
   2.4044077e+00  -1.9601791e-04
   2.4052801e+00  -2.3625115e-04
   2.4087695e+00  -3.9157943e-04
   2.4146924e+00  -6.3564968e-04
   2.4166437e+00  -7.1791322e-04
   2.4225666e+00  -9.4567493e-04
   2.4245179e+00  -1.0219192e-03
   2.4304408e+00  -1.2364210e-03
   2.4323921e+00  -1.3086892e-03
   2.4383150e+00  -1.5033517e-03
   2.4402663e+00  -1.5688866e-03
   2.4461892e+00  -1.7521602e-03
   2.4481405e+00  -1.8128558e-03
   2.4540634e+00  -2.0021625e-03
   2.4560147e+00  -2.0647176e-03
   2.4575528e+00  -2.1153627e-03
   2.4582185e+00  -2.1366483e-03
   2.4595041e+00  -2.1785767e-03
   2.4638889e+00  -2.3170569e-03
   2.4698118e+00  -2.4806244e-03
   2.4717631e+00  -2.5353994e-03
   2.4776860e+00  -2.6776860e-03
   2.4796373e+00  -2.7252755e-03
   2.4855601e+00  -2.8486226e-03
   2.4875115e+00  -2.8898760e-03
   2.4934343e+00  -2.9951791e-03
   2.4953857e+00  -3.0304408e-03
   2.5013085e+00  -3.1179293e-03
   2.5032599e+00  -3.1472911e-03
   2.5091827e+00  -3.2171717e-03
   2.5111341e+00  -3.2407025e-03
   2.5170569e+00  -3.2921717e-03
   2.5190083e+00  -3.3096878e-03
   2.5249311e+00  -3.3436639e-03
   2.5268825e+00  -3.3551653e-03
   2.5328053e+00  -3.3694215e-03
   2.5347567e+00  -3.3747245e-03
   2.5406795e+00  -3.3709826e-03
   2.5426309e+00  -3.3705923e-03
   2.5485537e+00  -3.3506198e-03
   2.5505051e+00  -3.3446281e-03
   2.5564279e+00  -3.3053260e-03
   2.5583792e+00  -3.2930670e-03
   2.5643021e+00  -3.2355372e-03
   2.5662534e+00  -3.2173095e-03
   2.5721763e+00  -3.1419881e-03
   2.5741276e+00  -3.1179522e-03
   2.5800505e+00  -3.0257576e-03
   2.5820018e+00  -2.9961203e-03
   2.5879247e+00  -2.8861570e-03
   2.5898760e+00  -2.8508494e-03
   2.5957989e+00  -2.7267677e-03
   2.5977502e+00  -2.6865702e-03
   2.6036731e+00  -2.5505739e-03
   2.6056244e+00  -2.5063361e-03
   2.6115473e+00  -2.3506887e-03
   2.6134986e+00  -2.3005739e-03
   2.6150597e+00  -2.2530992e-03
   2.6188476e+00  -2.1363705e-03
   2.6209826e+00  -2.0680464e-03
   2.6213728e+00  -2.0558494e-03
   2.6272957e+00  -1.8654201e-03
   2.6292470e+00  -1.8024334e-03
   2.6351699e+00  -1.6125253e-03
   2.6371212e+00  -1.5498783e-03
   2.6430441e+00  -1.3586180e-03
   2.6449954e+00  -1.2957622e-03
   2.6509183e+00  -1.0975735e-03
   2.6528696e+00  -1.0320179e-03
   2.6587925e+00  -8.3714417e-04
   2.6607438e+00  -7.7258035e-04
   2.6666667e+00  -5.7846419e-04
   2.6686180e+00  -5.1509871e-04
   2.6745409e+00  -2.9449036e-04
   2.6764922e+00  -2.2326699e-04
   2.6768595e+00  -2.0805464e-04
   2.6771809e+00  -1.9553558e-04
   2.6828053e+00   2.3210514e-05
   2.6843664e+00   8.5105142e-05
   2.6902893e+00   3.0097107e-04
   2.6922406e+00   3.7294536e-04
   2.6981635e+00   5.7856979e-04
   2.7001148e+00   6.4680900e-04
   2.7060376e+00   8.4718320e-04
   2.7079890e+00   9.1430441e-04
   2.7139118e+00   1.1006152e-03
   2.7158632e+00   1.1630670e-03
   2.7217860e+00   1.3379522e-03
   2.7237374e+00   1.3955992e-03
   2.7296602e+00   1.5783747e-03
   2.7316116e+00   1.6384757e-03
   2.7325758e+00   1.6695455e-03
   2.7349174e+00   1.7452938e-03
   2.7384986e+00   1.8592287e-03
   2.7394858e+00   1.8913430e-03
   2.7454086e+00   2.0596442e-03
   2.7473600e+00   2.1161410e-03
   2.7532828e+00   2.2653214e-03
   2.7552342e+00   2.3153811e-03
   2.7611570e+00   2.4475207e-03
   2.7631084e+00   2.4918733e-03
   2.7690312e+00   2.6077135e-03
   2.7709826e+00   2.6466713e-03
   2.7769284e+00   2.7461203e-03
   2.7788567e+00   2.7796373e-03
   2.7848026e+00   2.8628329e-03
   2.7867309e+00   2.8909550e-03
   2.7926768e+00   2.9568871e-03
   2.7946051e+00   2.9792700e-03
   2.8005510e+00   3.0266758e-03
   2.8024793e+00   3.0429293e-03
   2.8084252e+00   3.0744720e-03
   2.8103535e+00   3.0852847e-03
   2.8162994e+00   3.0975666e-03
   2.8182507e+00   3.1021120e-03
   2.8241736e+00   3.0960285e-03
   2.8261249e+00   3.0947888e-03
   2.8320478e+00   3.0732323e-03
   2.8339991e+00   3.0667355e-03
   2.8399219e+00   3.0261938e-03
   2.8418733e+00   3.0134068e-03
   2.8477961e+00   2.9549128e-03
   2.8497475e+00   2.9361800e-03
   2.8556703e+00   2.8603306e-03
   2.8576217e+00   2.8358356e-03
   2.8635445e+00   2.7432048e-03
   2.8654959e+00   2.7131543e-03
   2.8714187e+00   2.6047980e-03
   2.8733701e+00   2.5696051e-03
   2.8792929e+00   2.4448347e-03
   2.8812443e+00   2.4039715e-03
   2.8871671e+00   2.2689784e-03
   2.8891185e+00   2.2246648e-03
   2.8950413e+00   2.0802433e-03
   2.8969927e+00   2.0332484e-03
   2.9029155e+00   1.8677433e-03
   2.9048669e+00   1.8142149e-03
   2.9063131e+00   1.7682163e-03
   2.9070248e+00   1.7454867e-03
   2.9082645e+00   1.7069169e-03
   2.9127410e+00   1.5663453e-03
   2.9186639e+00   1.3832415e-03
   2.9206152e+00   1.3226928e-03
   2.9265381e+00   1.1408655e-03
   2.9284894e+00   1.0808379e-03
   2.9344123e+00   8.9834940e-04
   2.9363636e+00   8.3834481e-04
   2.9422865e+00   6.5370294e-04
   2.9442378e+00   5.9240817e-04
   2.9501607e+00   4.1380854e-04
   2.9521120e+00   3.5453168e-04
   2.9580349e+00   1.7851791e-04
   2.9599862e+00   1.2107530e-04
   2.9659091e+00  -7.0870064e-05
   2.9678604e+00  -1.3323049e-04
   2.9690312e+00  -1.7455670e-04
   2.9696281e+00  -1.9517975e-04
   2.9709826e+00  -2.4153352e-04
   2.9757346e+00  -4.0266758e-04
   2.9816575e+00  -5.8881772e-04
   2.9836088e+00  -6.5061754e-04
   2.9895317e+00  -8.2472911e-04
   2.9914830e+00  -8.8248623e-04
   2.9974059e+00  -1.0464256e-03
   2.9993572e+00  -1.1007025e-03
   3.0052801e+00  -1.2568251e-03
   3.0072314e+00  -1.3088522e-03
   3.0131543e+00  -1.4506612e-03
   3.0151056e+00  -1.4980096e-03
   3.0210285e+00  -1.6246809e-03
   3.0229798e+00  -1.6666322e-03
   3.0289027e+00  -1.7868779e-03
   3.0308540e+00  -1.8267172e-03
   3.0367769e+00  -1.9431726e-03
   3.0387282e+00  -1.9817700e-03
   3.0446511e+00  -2.0952296e-03
   3.0466024e+00  -2.1329086e-03
   3.0466253e+00  -2.1333930e-03
   3.0467631e+00  -2.1358471e-03
   3.0485767e+00  -2.1672544e-03
   3.0544766e+00  -2.2675207e-03
   3.0603994e+00  -2.3506428e-03
   3.0623508e+00  -2.3786272e-03
   3.0682736e+00  -2.4455464e-03
   3.0702250e+00  -2.4681818e-03
   3.0761478e+00  -2.5196740e-03
   3.0780992e+00  -2.5372130e-03
   3.0840220e+00  -2.5735308e-03
   3.0859734e+00  -2.5860422e-03
   3.0918962e+00  -2.6082645e-03
   3.0938476e+00  -2.6162305e-03
   3.0997704e+00  -2.6231405e-03
   3.1017218e+00  -2.6258953e-03
   3.1076446e+00  -2.6175620e-03
   3.1095960e+00  -2.6152433e-03
   3.1155188e+00  -2.5930670e-03
   3.1174702e+00  -2.5863407e-03
   3.1233930e+00  -2.5496327e-03
   3.1253444e+00  -2.5380624e-03
   3.1312672e+00  -2.4871212e-03
   3.1332185e+00  -2.4708448e-03
   3.1391414e+00  -2.4053489e-03
   3.1410927e+00  -2.3843205e-03
   3.1470156e+00  -2.3030533e-03
   3.1489669e+00  -2.2769100e-03
   3.1548898e+00  -2.1772750e-03
   3.1568411e+00  -2.1452066e-03
   3.1571855e+00  -2.1385836e-03
   3.1573232e+00  -2.1357622e-03
   3.1631084e+00  -2.0239853e-03
   3.1647153e+00  -1.9930188e-03
   3.1706612e+00  -1.8727456e-03
   3.1725895e+00  -1.8331543e-03
   3.1785354e+00  -1.7074197e-03
   3.1804637e+00  -1.6660583e-03
   3.1864096e+00  -1.5347911e-03
   3.1883379e+00  -1.4916368e-03
   3.1942837e+00  -1.3550964e-03
   3.1962121e+00  -1.3101882e-03
   3.2021579e+00  -1.1676951e-03
   3.2040863e+00  -1.1209596e-03
   3.2100321e+00  -9.7450184e-04
   3.2119605e+00  -9.2620064e-04
   3.2179063e+00  -7.7988522e-04
   3.2198347e+00  -7.3152663e-04
   3.2257805e+00  -5.8106061e-04
   3.2277089e+00  -5.3177686e-04
   3.2336547e+00  -3.6710744e-04
   3.2355831e+00  -3.1345730e-04
   3.2366850e+00  -2.7980487e-04
   3.2394399e+00  -1.9495753e-04
   3.2426309e+00  -9.7667126e-05
   3.2434803e+00  -7.1453627e-05
   3.2494031e+00   1.0226079e-04
   3.2513545e+00   1.5984412e-04
   3.2572773e+00   3.2525712e-04
   3.2592287e+00   3.7999770e-04
   3.2651515e+00   5.3866621e-04
   3.2671028e+00   5.9116850e-04
   3.2730257e+00   7.4462580e-04
   3.2749770e+00   7.9529385e-04
   3.2808999e+00   9.4183884e-04
   3.2828512e+00   9.9045684e-04
   3.2887741e+00   1.1260859e-03
   3.2907254e+00   1.1711685e-03
   3.2966483e+00   1.2989073e-03
   3.2985996e+00   1.3410950e-03
   3.3045225e+00   1.4665496e-03
   3.3064738e+00   1.5079477e-03
   3.3123967e+00   1.6344215e-03
   3.3143480e+00   1.6761547e-03
   3.3152433e+00   1.6953352e-03
   3.3176538e+00   1.7458471e-03
   3.3211662e+00   1.8191506e-03
   3.3222222e+00   1.8411272e-03
   3.3281451e+00   1.9486685e-03
   3.3300964e+00   1.9845638e-03
   3.3360193e+00   2.0767677e-03
   3.3379706e+00   2.1075849e-03
   3.3438935e+00   2.1853604e-03
   3.3458448e+00   2.2114141e-03
   3.3517677e+00   2.2751814e-03
   3.3537190e+00   2.2966253e-03
   3.3596419e+00   2.3465794e-03
   3.3615932e+00   2.3634757e-03
   3.3675161e+00   2.3994261e-03
   3.3694674e+00   2.4116850e-03
   3.3753903e+00   2.4348485e-03
   3.3773416e+00   2.4429752e-03
   3.3832645e+00   2.4512167e-03
   3.3852158e+00   2.4542929e-03
   3.3911387e+00   2.4485537e-03
   3.3930900e+00   2.4470386e-03
   3.3990129e+00   2.4259183e-03
   3.4009642e+00   2.4194444e-03
   3.4068871e+00   2.3917585e-03
   3.4088384e+00   2.3830119e-03
   3.4147612e+00   2.3261708e-03
   3.4167126e+00   2.3078972e-03
   3.4285583e+00   2.1711387e-03
   3.4324610e+00   2.1268618e-03
   3.4443067e+00   2.0351377e-03
   3.4482094e+00   1.9792998e-03
   3.4482094e+00   1.9015106e-03
   3.4502525e+00   1.8502847e-03
   3.4544536e+00   1.7459435e-03
   3.4600781e+00   1.6066988e-03
   3.4639578e+00   1.5113889e-03
   3.4758035e+00   1.2705877e-03
   3.4954545e+00   8.7536961e-04
   3.5073232e+00   6.1887282e-04
   3.5269513e+00   1.8606198e-04
   3.5466024e+00  -1.3088866e-05
   3.5514463e+00  -1.5094399e-04
   3.5529844e+00  -1.9474702e-04
   3.5584481e+00  -3.5177227e-04
   3.5584481e+00  -7.2145317e-04
   3.6018136e+00  -1.3000482e-03
   3.6214417e+00  -1.5657140e-03
   3.6648072e+00  -1.4528329e-03
   3.6844582e+00  -1.4104936e-03
   3.7711662e+00  -7.1412305e-04
   3.8104454e+00  -3.9961892e-04
   3.8196511e+00  -3.3205005e-04
   3.8452250e+00  -1.9457002e-04
   3.9063590e+00   9.9450872e-05
   3.9364325e+00   2.9643480e-04
   3.9364325e+00   4.4104913e-04
   3.9797980e+00   4.3543618e-04
   4.0624197e+00   4.3248393e-04
   4.1491506e+00   2.9370294e-04
   4.3144169e+00   3.3040634e-05
   4.4011249e+00  -2.9292470e-05
   4.5664141e+00  -1.0630464e-04
   4.5664141e+00  -8.4651745e-05
   4.6531221e+00  -6.6447888e-05
   5.0703857e+00   5.2873049e-06
   5.1570937e+00   6.6693067e-06
   5.5743572e+00   1.5800482e-05
   5.6610652e+00   1.1772130e-05
   6.0783287e+00  -1.1995340e-06
   6.1650597e+00  -1.1289991e-06
   6.5823003e+00   2.5310376e-07
   6.5823003e+00  -4.8722911e-05
   6.6256657e+00   1.8542447e-06
   7.0862948e+00   3.9552571e-06
   7.1296373e+00   3.6503444e-06
   7.5902663e+00   1.7744307e-06
   7.6336318e+00   1.6696488e-06
   8.0942378e+00   4.0656107e-07
   8.0942378e+00   1.0005693e-06
   8.3679063e+00   1.0748760e-06
   8.5982094e+00   9.7483242e-07
   8.8719008e+00   6.0330119e-07
   9.1021809e+00   3.9070707e-07
   9.3758724e+00   2.3466483e-07
   9.6061754e+00   1.3462144e-07
   9.8798439e+00   3.0592516e-08
   1.0110147e+01  -8.1956152e-08
   1.0383815e+01  -9.6817493e-08
   1.0614118e+01  -1.2182828e-07
   1.0887741e+01  -1.3668962e-07
   1.1117998e+01  -1.3668962e-07


==> data/DARPA_Wave_Cut_2D_o2.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.7751607e+00   9.6314050e-07
  -9.5449265e+00   1.0569330e-06
  -9.2712351e+00   4.7945363e-06
  -9.0409550e+00   4.8445592e-06
  -8.7672635e+00   2.4697888e-04
  -8.5369605e+00   2.4693526e-04
  -7.0250459e+00  -2.9464646e-04
  -6.9205693e+00  -1.9405372e-04
  -6.8677456e+00  -1.3306382e-04
  -6.7513545e+00   1.3376676e-06
  -6.5210744e+00   1.3939417e-06
  -6.2473829e+00   1.4979706e-06
  -6.0170799e+00   1.5730028e-06
  -5.7434114e+00   1.6918916e-06
  -5.5131084e+00   1.8794743e-06
  -5.5131084e+00   1.7919353e-06
  -5.4697199e+00   1.9053880e-06
  -5.0091368e+00   2.1930165e-06
  -4.9657713e+00   2.2389302e-06
  -4.5051653e+00   2.7391644e-06
  -4.4617998e+00   2.8204086e-06
  -4.0011938e+00   3.6332874e-06
  -3.9578283e+00   3.7510331e-06
  -3.4971993e+00   5.0263774e-06
  -3.4971993e+00   4.9015840e-06
  -3.4104913e+00   5.3324380e-06
  -2.9932277e+00   7.2470386e-06
  -2.9065197e+00   7.9321625e-06
  -2.4892562e+00   1.1172245e-05
  -2.4025482e+00   1.2097521e-05
  -1.9852824e+00   1.6221258e-05
  -1.9419215e+00   1.7848209e-05
  -1.7332943e+00   2.8386134e-05
  -1.7332943e+00   2.5925620e-05
  -1.6465725e+00   3.0514692e-05
  -1.4813062e+00   3.9129936e-05
  -1.3945776e+00   4.2954086e-05
  -1.2293182e+00   4.9864096e-05
  -1.1859504e+00   5.5737144e-05
  -1.1033242e+00   6.6038797e-05
  -1.0599518e+00   7.5289945e-05
  -9.7733012e-01   9.1755510e-05
  -9.3395087e-01   9.9246097e-05
  -8.5133609e-01   1.1282140e-04
  -8.2964187e-01   1.1938039e-04
  -7.8833792e-01   1.3107048e-04
  -7.6664371e-01   1.3701286e-04
  -7.2534206e-01   1.4730280e-04
  -7.1449265e-01   1.5194513e-04
  -6.9384298e-01   1.6648623e-04
  -6.9384298e-01   1.6055693e-04
  -6.7214187e-01   1.7186961e-04
  -6.6234389e-01   1.7644949e-04
  -6.4064050e-01   1.8943182e-04
  -6.3084481e-01   1.9480234e-04
  -6.0914141e-01   2.1063407e-04
  -5.9934803e-01   2.1686272e-04
  -5.7764004e-01   2.3248852e-04
  -5.6784894e-01   2.3943526e-04
  -5.4613866e-01   2.5825069e-04
  -5.3634986e-01   2.6579890e-04
  -5.1463499e-01   2.8717631e-04
  -5.0485078e-01   2.9611800e-04
  -4.8313361e-01   3.1726354e-04
  -4.7335399e-01   3.2633838e-04
  -4.6249311e-01   3.3964417e-04
  -4.5760331e-01   3.4697888e-04
  -4.4674242e-01   3.6002066e-04
  -4.4185491e-01   3.6363177e-04
  -4.3099174e-01   3.7758953e-04
  -4.2610422e-01   3.8575987e-04
  -4.1524105e-01   4.0052342e-04
  -4.1035583e-01   4.0472452e-04
  -3.9949036e-01   4.2048209e-04
  -3.9460744e-01   4.2963958e-04
  -3.8373967e-01   4.4637052e-04
  -3.7885675e-01   4.4949725e-04
  -3.6798898e-01   4.6729798e-04
  -3.6310836e-01   4.7476354e-04
  -3.5223829e-01   4.9312443e-04
  -3.4735996e-01   5.0055785e-04
  -3.3648760e-01   5.1994949e-04
  -3.3160927e-01   5.2784435e-04
  -3.2073691e-01   5.4926079e-04
  -3.1586088e-01   5.5765152e-04
  -3.0498623e-01   5.8105831e-04
  -3.0011019e-01   5.8999541e-04
  -2.8923324e-01   6.1588613e-04
  -2.8436180e-01   6.3995179e-04
  -2.8436180e-01   6.2484160e-04
  -2.7835399e-01   6.5535124e-04
  -2.6861341e-01   6.6432736e-04
  -2.6259871e-01   6.8042470e-04
  -2.5286272e-01   7.0358356e-04
  -2.4684343e-01   7.2052112e-04
  -2.3711433e-01   7.4572084e-04
  -2.3108815e-01   7.6550735e-04
  -2.2136478e-01   7.9327824e-04
  -2.1533402e-01   8.1240588e-04
  -2.0561570e-01   8.4155647e-04
  -1.9957759e-01   8.6544995e-04
  -1.8986639e-01   8.9822084e-04
  -1.8382025e-01   9.2060606e-04
  -1.7411708e-01   9.5196281e-04
  -1.7109068e-01   9.6508494e-04
  -1.6624242e-01   1.0012741e-03
  -1.6321396e-01   1.0139348e-03
  -1.5836777e-01   1.0139624e-03
  -1.5533701e-01   1.0263246e-03
  -1.5049334e-01   1.0649082e-03
  -1.4746006e-01   1.0770937e-03
  -1.4261869e-01   1.0776860e-03
  -1.3958287e-01   1.0908310e-03
  -1.3474403e-01   1.1307369e-03
  -1.3170546e-01   1.1446235e-03
  -1.2686938e-01   1.1411019e-03
  -1.2382828e-01   1.1551377e-03
  -1.1899472e-01   1.1759757e-03
  -1.1595087e-01   1.1905372e-03
  -1.1112006e-01   1.2109435e-03
  -1.0807346e-01   1.2268320e-03
  -1.0324541e-01   1.2654614e-03
  -1.0324541e-01   1.2458242e-03
  -9.7142562e-02   1.2767149e-03
  -9.5370983e-02   1.2833540e-03
  -8.9260790e-02   1.3128581e-03
  -8.7496327e-02   1.3202732e-03
  -8.1379247e-02   1.3504408e-03
  -7.9621671e-02   1.3581497e-03
  -7.3497475e-02   1.3886639e-03
  -7.1747016e-02   1.3962902e-03
  -6.5614784e-02   1.4270684e-03
  -6.3872360e-02   1.4347452e-03
  -5.7732094e-02   1.4661157e-03
  -5.5997704e-02   1.4744927e-03
  -5.4267218e-02   1.4831382e-03
  -5.0185721e-02   1.5042998e-03
  -4.9122590e-02   1.5098416e-03
  -4.8123049e-02   1.5150735e-03
  -4.6114096e-02   1.5242195e-03
  -4.0248623e-02   1.5531152e-03
  -3.9747245e-02   1.5551056e-03
  -3.8535124e-02   1.5599702e-03
  -3.2373967e-02   1.5882025e-03
  -2.6197429e-02   1.6143825e-03
  -2.4499311e-02   1.6207094e-03
  -1.8312994e-02   1.6446694e-03
  -1.6624633e-02   1.6503604e-03
  -1.0427824e-02   1.6712810e-03
  -8.7500000e-03   1.6762167e-03
  -2.5421947e-03   1.6939899e-03
  -8.7535813e-04   1.6981635e-03
   5.3439394e-03   1.7119789e-03
   6.9992883e-03   1.7151860e-03
   1.3230464e-02   1.7248783e-03
   1.4873944e-02   1.7270753e-03
   2.1117723e-02   1.7305601e-03
   2.2748600e-02   1.7311524e-03
   2.9002525e-02   1.7310285e-03
   3.0623278e-02   1.7307897e-03
   3.6886823e-02   1.7250207e-03
   3.8497934e-02   1.7235445e-03
   4.4774334e-02   1.7091529e-03
   4.6372590e-02   1.7056841e-03
   5.2661616e-02   1.6861111e-03
   5.4247245e-02   1.6813820e-03
   6.0549357e-02   1.6534343e-03
   6.2121901e-02   1.6467309e-03
   6.8438705e-02   1.6098737e-03
   6.9996786e-02   1.6011134e-03
   7.6328053e-02   1.5556084e-03
   7.7871442e-02   1.5448646e-03
   8.4217860e-02   1.4894697e-03
   8.5746327e-02   1.4764922e-03
   9.2107668e-02   1.4102961e-03
   9.3620983e-02   1.3948508e-03
   9.9997475e-02   1.3162098e-03
   1.0149587e-01   1.2981428e-03
   1.0528260e-01   1.2430923e-03
   1.0587856e-01   1.2343871e-03
   1.0788774e-01   1.2048875e-03
   1.0937075e-01   1.1848370e-03
   1.1577801e-01   1.0813751e-03
   1.1724564e-01   1.0596579e-03
   1.2366804e-01   9.4803030e-04
   1.2512052e-01   9.2471074e-04
   1.3155762e-01   8.0503673e-04
   1.3299541e-01   7.8016758e-04
   1.3944720e-01   6.5104683e-04
   1.4087029e-01   6.2435032e-04
   1.4733563e-01   4.8683884e-04
   1.4874541e-01   4.5877870e-04
   1.5522291e-01   3.1226584e-04
   1.5662052e-01   2.8274793e-04
   1.6311088e-01   1.2529477e-04
   1.6449541e-01   9.3604454e-05
   1.7099908e-01  -7.4214876e-05
   1.7237075e-01  -1.0734160e-04
   1.7888590e-01  -2.7819330e-04
   1.8024587e-01  -3.1144169e-04
   1.8677135e-01  -4.8824151e-04
   1.8812121e-01  -5.2251837e-04
   1.9465634e-01  -7.2011019e-04
   1.9599656e-01  -7.5775023e-04
   1.9966391e-01  -8.8475207e-04
   2.0059803e-01  -9.1478880e-04
   2.0099839e-01  -9.2801423e-04
   2.0387213e-01  -1.0289830e-03
   2.1042447e-01  -1.2589624e-03
   2.1174747e-01  -1.3026423e-03
   2.1830785e-01  -1.5308012e-03
   2.1962305e-01  -1.5738430e-03
   2.2618802e-01  -1.8019881e-03
   2.2749862e-01  -1.8449311e-03
   2.3406566e-01  -2.0725390e-03
   2.3537420e-01  -2.1163361e-03
   2.4194444e-01  -2.3368228e-03
   2.4325069e-01  -2.3792470e-03
   2.4982094e-01  -2.6068411e-03
   2.5112489e-01  -2.6477273e-03
   2.5243113e-01  -2.6925161e-03
   2.5773186e-01  -2.9011249e-03
   2.5815427e-01  -2.9184343e-03
   2.5900138e-01  -2.9533287e-03
   2.6030762e-01  -3.0031451e-03
   2.6687787e-01  -3.2598485e-03
   2.7343893e-01  -3.4983701e-03
   2.7475436e-01  -3.5450184e-03
   2.8130854e-01  -3.7758494e-03
   2.8262856e-01  -3.8202938e-03
   2.8917815e-01  -4.0351010e-03
   2.9050505e-01  -4.0780762e-03
   2.9704545e-01  -4.2742195e-03
   2.9838154e-01  -4.3143251e-03
   3.0491276e-01  -4.5141185e-03
   3.0625574e-01  -4.5519284e-03
   3.0760331e-01  -4.5910468e-03
   3.1213958e-01  -4.7423324e-03
   3.1290404e-01  -4.7679293e-03
   3.1413223e-01  -4.8099633e-03
   3.1548898e-01  -4.8529614e-03
   3.2200872e-01  -5.0539945e-03
   3.2851010e-01  -5.2257346e-03
   3.2988522e-01  -5.2634068e-03
   3.3637511e-01  -5.4190312e-03
   3.3775941e-01  -5.4527319e-03
   3.4423783e-01  -5.5881313e-03
   3.4563590e-01  -5.6177227e-03
   3.5210285e-01  -5.7252525e-03
   3.5351240e-01  -5.7497704e-03
   3.5996556e-01  -5.8364325e-03
   3.6138659e-01  -5.8564279e-03
   3.6783058e-01  -5.9221763e-03
   3.6926309e-01  -5.9372360e-03
   3.7569330e-01  -5.9795684e-03
   3.7713958e-01  -5.9888200e-03
   3.8355831e-01  -6.0131313e-03
   3.8501377e-01  -6.0191690e-03
   3.9142562e-01  -6.0250000e-03
   3.9289027e-01  -6.0266299e-03
   3.9928834e-01  -6.0028466e-03
   4.0076446e-01  -5.9979798e-03
   4.0715106e-01  -5.9466253e-03
   4.0864096e-01  -5.9370064e-03
   4.1501148e-01  -5.8600781e-03
   4.1651515e-01  -5.8452020e-03
   4.2287420e-01  -5.7434803e-03
   4.2438935e-01  -5.7235537e-03
   4.3073232e-01  -5.5953168e-03
   4.3226354e-01  -5.5693297e-03
   4.3859275e-01  -5.4177916e-03
   4.4014004e-01  -5.3863407e-03
   4.4645087e-01  -5.2173783e-03
   4.4801423e-01  -5.1810606e-03
   4.5430670e-01  -4.9914141e-03
   4.5588843e-01  -4.9494261e-03
   4.6216024e-01  -4.7384068e-03
   4.6376263e-01  -4.6897842e-03
   4.7000918e-01  -4.4672176e-03
   4.7163682e-01  -4.4145546e-03
   4.7785583e-01  -4.1799128e-03
   4.7951102e-01  -4.1222452e-03
   4.8570018e-01  -3.8539027e-03
   4.8738522e-01  -3.7845500e-03
   4.8746556e-01  -3.7806933e-03
   4.8819100e-01  -3.7439394e-03
   4.9362029e-01  -3.4814279e-03
   4.9525941e-01  -3.4061983e-03
   5.0137511e-01  -3.1162075e-03
   5.0313361e-01  -3.0362029e-03
   5.0920569e-01  -2.7401286e-03
   5.1100781e-01  -2.6542011e-03
   5.1703398e-01  -2.3652433e-03
   5.1888200e-01  -2.2787213e-03
   5.2485767e-01  -1.9791827e-03
   5.2675390e-01  -1.8891208e-03
   5.2772268e-01  -1.8344904e-03
   5.2999082e-01  -1.6993297e-03
   5.3366850e-01  -1.4830601e-03
   5.3462810e-01  -1.4283655e-03
   5.4052571e-01  -1.0941414e-03
   5.4250230e-01  -9.8641873e-04
   5.4834252e-01  -6.6933196e-04
   5.5037649e-01  -5.6091827e-04
   5.5615473e-01  -2.6054867e-04
   5.5825069e-01  -1.5505739e-04
   5.6037649e-01  -4.1147612e-05
   5.6122590e-01   9.5991736e-06
   5.6505969e-01   2.3478421e-04
   5.6612259e-01   3.0099174e-04
   5.6631772e-01   3.1262626e-04
   5.6831497e-01   4.2592287e-04
   5.7399679e-01   7.5440083e-04
   5.7958448e-01   1.0555257e-03
   5.8187098e-01   1.1760904e-03
   5.8739440e-01   1.4452204e-03
   5.8974518e-01   1.5583976e-03
   5.9520202e-01   1.8204109e-03
   5.9761938e-01   1.9272222e-03
   5.9961433e-01   2.0233999e-03
   6.0103765e-01   2.0984894e-03
   6.0502755e-01   2.3004132e-03
   6.0549128e-01   2.3241506e-03
   6.1081726e-01   2.5567493e-03
   6.1336547e-01   2.6721074e-03
   6.1862718e-01   2.8736915e-03
   6.2123967e-01   2.9761708e-03
   6.2644169e-01   3.1447199e-03
   6.2911387e-01   3.2368228e-03
   6.3425620e-01   3.3749770e-03
   6.3698806e-01   3.4540634e-03
   6.4207300e-01   3.5731405e-03
   6.4486226e-01   3.6399908e-03
   6.4768825e-01   3.6977961e-03
   6.5273646e-01   3.7992195e-03
   6.5607668e-01   3.8538797e-03
   6.5620064e-01   3.8560147e-03
   6.6061065e-01   3.9166896e-03
   6.6135216e-01   3.9250000e-03
   6.6353765e-01   3.9497016e-03
   6.6848485e-01   3.9837006e-03
   6.7337925e-01   3.9821625e-03
   6.7635904e-01   3.9944215e-03
   6.8121671e-01   3.9601469e-03
   6.8423324e-01   3.9523646e-03
   6.8906107e-01   3.8877181e-03
   6.9210973e-01   3.8598714e-03
   6.9664601e-01   3.7643021e-03
   6.9930211e-01   3.7206841e-03
   6.9972222e-01   3.7135445e-03
   6.9998393e-01   3.7078512e-03
   7.0474977e-01   3.5729109e-03
   7.0785813e-01   3.5006657e-03
   7.1260560e-01   3.3466713e-03
   7.1573232e-01   3.2578283e-03
   7.2046832e-01   3.0868687e-03
   7.2360652e-01   2.9831497e-03
   7.2832874e-01   2.7857438e-03
   7.3148301e-01   2.6669192e-03
   7.3619376e-01   2.4581267e-03
   7.3935721e-01   2.3260101e-03
   7.4406566e-01   2.1049770e-03
   7.4723140e-01   1.9641988e-03
   7.4964646e-01   1.8280119e-03
   7.5262397e-01   1.6735193e-03
   7.5281221e-01   1.6629040e-03
   7.5510560e-01   1.5314463e-03
   7.5981864e-01   1.2658747e-03
   7.6298209e-01   1.0883632e-03
   7.6770202e-01   8.2193067e-04
   7.7085629e-01   6.4378788e-04
   7.7558770e-01   3.8605831e-04
   7.7873049e-01   2.1502388e-04
   7.8186180e-01   4.5786961e-05
   7.8627181e-01  -2.1574013e-04
   7.8660468e-01  -2.3644858e-04
   7.8754821e-01  -2.9573232e-04
   7.8891185e-01  -3.8094582e-04
   7.8971763e-01  -4.3216942e-04
   7.9447888e-01  -7.2671258e-04
   7.9926997e-01  -1.0044927e-03
   8.0235537e-01  -1.1861777e-03
   8.0716942e-01  -1.4427847e-03
   8.1022957e-01  -1.6096373e-03
   8.1507117e-01  -1.8676515e-03
   8.1810376e-01  -2.0209504e-03
   8.1944444e-01  -2.1004385e-03
   8.2199265e-01  -2.2402043e-03
   8.2245409e-01  -2.2672314e-03
   8.2597796e-01  -2.4685950e-03
   8.3087695e-01  -2.7177686e-03
   8.3385216e-01  -2.8749770e-03
   8.3878099e-01  -3.1007346e-03
   8.4172635e-01  -3.2404959e-03
   8.4668733e-01  -3.4373967e-03
   8.4960055e-01  -3.5597567e-03
   8.5459137e-01  -3.7403581e-03
   8.5747475e-01  -3.8448118e-03
   8.6033747e-01  -3.9429752e-03
   8.6465335e-01  -4.1004362e-03
   8.6534894e-01  -4.1261019e-03
   8.6657484e-01  -4.1675620e-03
   8.6709826e-01  -4.1856061e-03
   8.6817952e-01  -4.2232553e-03
   8.7322314e-01  -4.3823921e-03
   8.7830808e-01  -4.5085629e-03
   8.8109734e-01  -4.5871212e-03
   8.8621212e-01  -4.6834940e-03
   8.8897153e-01  -4.7438705e-03
   8.9411616e-01  -4.8115473e-03
   8.9684573e-01  -4.8557392e-03
   9.0202020e-01  -4.8951561e-03
   9.0471993e-01  -4.9244261e-03
   9.0991965e-01  -4.9338154e-03
   9.1259412e-01  -4.9475436e-03
   9.1781451e-01  -4.9275712e-03
   9.2046832e-01  -4.9263545e-03
   9.2571396e-01  -4.8769513e-03
   9.2834252e-01  -4.8615702e-03
   9.3361800e-01  -4.7792470e-03
   9.3621671e-01  -4.7482553e-03
   9.4151745e-01  -4.6362489e-03
   9.4409091e-01  -4.5911846e-03
   9.4941919e-01  -4.4482553e-03
   9.5196511e-01  -4.3896465e-03
   9.5449725e-01  -4.3128558e-03
   9.5881313e-01  -4.1607668e-03
   9.5971763e-01  -4.1290404e-03
   9.5983930e-01  -4.1244949e-03
   9.6031910e-01  -4.1054867e-03
   9.6234619e-01  -4.0284894e-03
   9.6771350e-01  -3.8090909e-03
   9.7311524e-01  -3.5781451e-03
   9.7558770e-01  -3.4785813e-03
   9.8101240e-01  -3.2269513e-03
   9.8346189e-01  -3.1189624e-03
   9.8890955e-01  -2.8575758e-03
   9.9133609e-01  -2.7454775e-03
   9.9680441e-01  -2.4504132e-03
   9.9921028e-01  -2.3330119e-03
   1.0007507e+00  -2.2409848e-03
   1.0017562e+00  -2.1744444e-03
   1.0062328e+00  -1.8939302e-03
   1.0070845e+00  -1.8411754e-03
   1.0125941e+00  -1.4965197e-03
   1.0149587e+00  -1.3496924e-03
   1.0204867e+00  -1.0161387e-03
   1.0228329e+00  -8.7336547e-04
   1.0283792e+00  -5.1643251e-04
   1.0307071e+00  -3.7565886e-04
   1.0321051e+00  -2.7783287e-04
   1.0327755e+00  -2.2581818e-04
   1.0376630e+00   1.2558150e-04
   1.0385813e+00   1.9168182e-04
   1.0441529e+00   5.7222452e-04
   1.0464555e+00   7.3521809e-04
   1.0520432e+00   1.0948049e-03
   1.0543297e+00   1.2445179e-03
   1.0566116e+00   1.3927961e-03
   1.0586387e+00   1.5367539e-03
   1.0612626e+00   1.7198393e-03
   1.0622062e+00   1.7889141e-03
   1.0627250e+00   1.8280464e-03
   1.0644697e+00   1.9543021e-03
   1.0700803e+00   2.3468090e-03
   1.0757071e+00   2.7035124e-03
   1.0779545e+00   2.8539945e-03
   1.0835927e+00   3.1868916e-03
   1.0858287e+00   3.3224977e-03
   1.0880556e+00   3.4604454e-03
   1.0881887e+00   3.4693297e-03
   1.0912213e+00   3.6652663e-03
   1.0937029e+00   3.8276630e-03
   1.0937626e+00   3.8315657e-03
   1.0959183e+00   3.9654040e-03
   1.1015771e+00   4.2928834e-03
   1.1072498e+00   4.5873508e-03
   1.1094513e+00   4.7085170e-03
   1.1151354e+00   4.9638430e-03
   1.1173255e+00   5.0690312e-03
   1.1230188e+00   5.3003444e-03
   1.1251997e+00   5.3907484e-03
   1.1273760e+00   5.4798439e-03
   1.1275298e+00   5.4861800e-03
   1.1306198e+00   5.6106979e-03
   1.1330739e+00   5.7101928e-03
   1.1331497e+00   5.7129477e-03
   1.1352410e+00   5.7890496e-03
   1.1409481e+00   5.9752755e-03
   1.1466667e+00   6.1191230e-03
   1.1488246e+00   6.1796602e-03
   1.1545478e+00   6.2845041e-03
   1.1566988e+00   6.3294077e-03
   1.1624288e+00   6.3988981e-03
   1.1645730e+00   6.4292470e-03
   1.1703099e+00   6.4594582e-03
   1.1724472e+00   6.4753903e-03
   1.1781910e+00   6.4689164e-03
   1.1803214e+00   6.4709826e-03
   1.1860721e+00   6.4310836e-03
   1.1881956e+00   6.4194444e-03
   1.1939532e+00   6.3412764e-03
   1.1960698e+00   6.3154500e-03
   1.2018343e+00   6.2016299e-03
   1.2039463e+00   6.1620753e-03
   1.2097130e+00   6.0183196e-03
   1.2118205e+00   5.9672865e-03
   1.2175941e+00   5.7891185e-03
   1.2196947e+00   5.7255739e-03
   1.2216988e+00   5.6485078e-03
   1.2225207e+00   5.6171717e-03
   1.2237948e+00   5.5683196e-03
   1.2275689e+00   5.4231405e-03
   1.2333517e+00   5.1902893e-03
   1.2354431e+00   5.1058540e-03
   1.2412328e+00   4.8587695e-03
   1.2433173e+00   4.7693067e-03
   1.2491116e+00   4.5085399e-03
   1.2511915e+00   4.4139807e-03
   1.2569904e+00   4.1468090e-03
   1.2590680e+00   4.0502755e-03
   1.2641667e+00   3.7772957e-03
   1.2660078e+00   3.6783517e-03
   1.2662397e+00   3.6648531e-03
   1.2669421e+00   3.6243113e-03
   1.2727456e+00   3.2965335e-03
   1.2748163e+00   3.1790634e-03
   1.2806244e+00   2.8471304e-03
   1.2826905e+00   2.7288567e-03
   1.2885032e+00   2.4108127e-03
   1.2905647e+00   2.2981635e-03
   1.2963797e+00   1.9756336e-03
   1.2984389e+00   1.8623209e-03
   1.2998118e+00   1.7719100e-03
   1.3003214e+00   1.7386501e-03
   1.3018687e+00   1.6416276e-03
   1.3063131e+00   1.3600459e-03
   1.3121350e+00   9.9875115e-04
   1.3141896e+00   8.7366850e-04
   1.3200138e+00   5.3660468e-04
   1.3220638e+00   4.2042011e-04
   1.3278926e+00   8.8115243e-05
   1.3299380e+00  -2.4624426e-05
   1.3317746e+00  -1.4712282e-04
   1.3326217e+00  -2.0121579e-04
   1.3338200e+00  -2.7703627e-04
   1.3378122e+00  -5.3586777e-04
   1.3436455e+00  -8.9701791e-04
   1.3456864e+00  -1.0187879e-03
   1.3515243e+00  -1.3488545e-03
   1.3535606e+00  -1.4605441e-03
   1.3594008e+00  -1.7741965e-03
   1.3614371e+00  -1.8782094e-03
   1.3642769e+00  -2.0524426e-03
   1.3658333e+00  -2.1412190e-03
   1.3663108e+00  -2.1698301e-03
   1.3693113e+00  -2.3544307e-03
   1.3751561e+00  -2.6835859e-03
   1.3771855e+00  -2.7947199e-03
   1.3830326e+00  -3.0943526e-03
   1.3850597e+00  -3.1965335e-03
   1.3909091e+00  -3.4643480e-03
   1.3929339e+00  -3.5554408e-03
   1.3987856e+00  -3.8226354e-03
   1.4008081e+00  -3.9056933e-03
   1.4027089e+00  -3.9980716e-03
   1.4046074e+00  -4.0812672e-03
   1.4047314e+00  -4.0870064e-03
   1.4086846e+00  -4.2738292e-03
   1.4145386e+00  -4.5115473e-03
   1.4165588e+00  -4.5947658e-03
   1.4224151e+00  -4.8005510e-03
   1.4244330e+00  -4.8711433e-03
   1.4302916e+00  -5.0455923e-03
   1.4323072e+00  -5.1061754e-03
   1.4381680e+00  -5.2464646e-03
   1.4401814e+00  -5.2970156e-03
   1.4460445e+00  -5.4066345e-03
   1.4480556e+00  -5.4466024e-03
   1.4539210e+00  -5.5274564e-03
   1.4559320e+00  -5.5571396e-03
   1.4617975e+00  -5.6098255e-03
   1.4638062e+00  -5.6299816e-03
   1.4696740e+00  -5.6477273e-03
   1.4716804e+00  -5.6570018e-03
   1.4775505e+00  -5.6386134e-03
   1.4795546e+00  -5.6371442e-03
   1.4854270e+00  -5.5846189e-03
   1.4874288e+00  -5.5727043e-03
   1.4933012e+00  -5.4822084e-03
   1.4953030e+00  -5.4580119e-03
   1.5011777e+00  -5.3311754e-03
   1.5031795e+00  -5.2950184e-03
   1.5090542e+00  -5.1328972e-03
   1.5110537e+00  -5.0850781e-03
   1.5169307e+00  -4.8856749e-03
   1.5189279e+00  -4.8251377e-03
   1.5248072e+00  -4.5974288e-03
   1.5268021e+00  -4.5271579e-03
   1.5326814e+00  -4.2514233e-03
   1.5346763e+00  -4.1672865e-03
   1.5352456e+00  -4.1369605e-03
   1.5362213e+00  -4.0797980e-03
   1.5411272e+00  -3.8045914e-03
   1.5425505e+00  -3.7300275e-03
   1.5484320e+00  -3.3831956e-03
   1.5504270e+00  -3.2748852e-03
   1.5563085e+00  -2.9270891e-03
   1.5583012e+00  -2.8158173e-03
   1.5641850e+00  -2.4448806e-03
   1.5661754e+00  -2.3289715e-03
   1.5673232e+00  -2.2479821e-03
   1.5686915e+00  -2.1388384e-03
   1.5732071e+00  -1.7962741e-03
   1.5740496e+00  -1.7352755e-03
   1.5799357e+00  -1.3010193e-03
   1.5819238e+00  -1.1553696e-03
   1.5878122e+00  -7.2980028e-04
   1.5897980e+00  -5.9143251e-04
   1.5917355e+00  -4.4635445e-04
   1.5946786e+00  -1.9792034e-04
   1.5976240e+00   5.1997475e-05
   1.5976745e+00   5.6168044e-05
   1.6035629e+00   5.3881313e-04
   1.6055487e+00   7.0574610e-04
   1.6114371e+00   1.1596763e-03
   1.6134229e+00   1.3107346e-03
   1.6154063e+00   1.4634917e-03
   1.6157323e+00   1.4925482e-03
   1.6186387e+00   1.7429660e-03
   1.6212971e+00   1.9736501e-03
   1.6214509e+00   1.9871488e-03
   1.6232805e+00   2.1436455e-03
   1.6291713e+00   2.6243572e-03
   1.6350643e+00   3.0630165e-03
   1.6370478e+00   3.2132920e-03
   1.6390289e+00   3.3575987e-03
   1.6402020e+00   3.4527089e-03
   1.6431129e+00   3.6838384e-03
   1.6449219e+00   3.8309458e-03
   1.6453742e+00   3.8675390e-03
   1.6469031e+00   3.9867080e-03
   1.6527961e+00   4.4233471e-03
   1.6586915e+00   4.7998623e-03
   1.6606703e+00   4.9361800e-03
   1.6665657e+00   5.2828283e-03
   1.6685445e+00   5.4014692e-03
   1.6704844e+00   5.5153352e-03
   1.6722865e+00   5.6247245e-03
   1.6763797e+00   5.8637741e-03
   1.6764187e+00   5.8663223e-03
   1.6823163e+00   6.1418962e-03
   1.6842952e+00   6.2485767e-03
   1.6901928e+00   6.4647612e-03
   1.6921694e+00   6.5487144e-03
   1.6980670e+00   6.7078283e-03
   1.7000436e+00   6.7727961e-03
   1.7059412e+00   6.8738751e-03
   1.7079178e+00   6.9198347e-03
   1.7138177e+00   6.9604224e-03
   1.7157920e+00   6.9873049e-03
   1.7216919e+00   6.9684573e-03
   1.7236685e+00   6.9750000e-03
   1.7295684e+00   6.8965335e-03
   1.7315427e+00   6.8829660e-03
   1.7374426e+00   6.7433425e-03
   1.7394169e+00   6.7101010e-03
   1.7453191e+00   6.5060836e-03
   1.7472911e+00   6.4517218e-03
   1.7531933e+00   6.2021809e-03
   1.7551653e+00   6.1275941e-03
   1.7610675e+00   5.8251607e-03
   1.7630395e+00   5.7358356e-03
   1.7636455e+00   5.6967172e-03
   1.7649151e+00   5.6251377e-03
   1.7656152e+00   5.5835629e-03
   1.7709160e+00   5.2574380e-03
   1.7768182e+00   4.8792241e-03
   1.7787902e+00   4.7558310e-03
   1.7846947e+00   4.3767447e-03
   1.7866644e+00   4.2493802e-03
   1.7886341e+00   4.1185721e-03
   1.7938590e+00   3.7470156e-03
   1.7945386e+00   3.6963269e-03
   1.7946901e+00   3.6845041e-03
   1.7949105e+00   3.6672635e-03
   1.7965083e+00   3.5405188e-03
   1.8024128e+00   3.0795225e-03
   1.8083196e+00   2.6541552e-03
   1.8102870e+00   2.5043159e-03
   1.8161938e+00   2.0788958e-03
   1.8181635e+00   1.9371281e-03
   1.8192149e+00   1.8463522e-03
   1.8205073e+00   1.7438499e-03
   1.8211846e+00   1.6880188e-03
   1.8260376e+00   1.2960744e-03
   1.8319444e+00   8.6503444e-04
   1.8339118e+00   7.0963269e-04
   1.8398186e+00   3.0873508e-04
   1.8417860e+00   1.6939968e-04
   1.8448944e+00  -6.2463958e-05
   1.8467355e+00  -1.9679109e-04
   1.8468618e+00  -2.0688108e-04
   1.8496602e+00  -4.1776630e-04
   1.8555693e+00  -8.3027778e-04
   1.8575367e+00  -9.7772957e-04
   1.8634435e+00  -1.3374679e-03
   1.8654109e+00  -1.4657851e-03
   1.8713200e+00  -1.7984389e-03
   1.8732851e+00  -1.9143320e-03
   1.8755464e+00  -2.0546350e-03
   1.8768480e+00  -2.1374219e-03
   1.8775115e+00  -2.1811570e-03
   1.8811593e+00  -2.4029614e-03
   1.8870684e+00  -2.7159320e-03
   1.8890335e+00  -2.8287190e-03
   1.8949449e+00  -3.1018595e-03
   1.8969077e+00  -3.2005969e-03
   1.9028191e+00  -3.4329201e-03
   1.9047842e+00  -3.5168274e-03
   1.9106933e+00  -3.7259871e-03
   1.9126584e+00  -3.8001607e-03
   1.9185698e+00  -4.0058999e-03
   1.9193343e+00  -4.0348714e-03
   1.9204821e+00  -4.0780303e-03
   1.9205326e+00  -4.0800735e-03
   1.9205739e+00  -4.0813820e-03
   1.9264440e+00  -4.2592746e-03
   1.9284068e+00  -4.3237374e-03
   1.9343182e+00  -4.4635216e-03
   1.9362810e+00  -4.5140496e-03
   1.9421947e+00  -4.6204086e-03
   1.9441575e+00  -4.6592287e-03
   1.9500689e+00  -4.7345500e-03
   1.9520317e+00  -4.7626263e-03
   1.9579431e+00  -4.8114325e-03
   1.9599059e+00  -4.8298669e-03
   1.9658196e+00  -4.8480716e-03
   1.9677801e+00  -4.8560606e-03
   1.9736938e+00  -4.8459366e-03
   1.9756543e+00  -4.8443526e-03
   1.9815680e+00  -4.8109963e-03
   1.9835285e+00  -4.8010101e-03
   1.9894444e+00  -4.7402204e-03
   1.9914050e+00  -4.7207300e-03
   1.9973186e+00  -4.6351240e-03
   1.9992792e+00  -4.6067952e-03
   2.0051928e+00  -4.4982782e-03
   2.0071534e+00  -4.4619376e-03
   2.0130670e+00  -4.3278007e-03
   2.0150275e+00  -4.2836318e-03
   2.0169881e+00  -4.2292700e-03
   2.0200069e+00  -4.1435032e-03
   2.0223347e+00  -4.0777319e-03
   2.0229017e+00  -4.0608815e-03
   2.0234137e+00  -4.0432966e-03
   2.0248623e+00  -3.9949725e-03
   2.0307782e+00  -3.8073462e-03
   2.0366919e+00  -3.6134986e-03
   2.0386524e+00  -3.5461203e-03
   2.0445684e+00  -3.3442837e-03
   2.0465266e+00  -3.2752066e-03
   2.0524426e+00  -3.0593893e-03
   2.0544008e+00  -2.9854224e-03
   2.0603168e+00  -2.7658632e-03
   2.0622750e+00  -2.6909550e-03
   2.0681910e+00  -2.4592746e-03
   2.0701515e+00  -2.3824610e-03
   2.0717057e+00  -2.3100781e-03
   2.0754201e+00  -2.1368802e-03
   2.0776217e+00  -2.0316965e-03
   2.0780257e+00  -2.0119054e-03
   2.0839417e+00  -1.7364624e-03
   2.0858999e+00  -1.6427273e-03
   2.0918159e+00  -1.3692493e-03
   2.0937741e+00  -1.2775758e-03
   2.0996924e+00  -1.0115542e-03
   2.1016483e+00  -9.2230946e-04
   2.1075666e+00  -6.6354913e-04
   2.1095225e+00  -5.7718320e-04
   2.1114807e+00  -4.8025253e-04
   2.1130556e+00  -4.0116391e-04
   2.1171602e+00  -1.9605005e-04
   2.1173990e+00  -1.8322773e-04
   2.1174816e+00  -1.7858219e-04
   2.1193549e+00  -8.1313361e-05
   2.1252732e+00   2.2270202e-04
   2.1311915e+00   5.0896235e-04
   2.1331474e+00   6.0381313e-04
   2.1390657e+00   8.7479339e-04
   2.1410216e+00   9.6485996e-04
   2.1469399e+00   1.2181474e-03
   2.1488958e+00   1.3021051e-03
   2.1548140e+00   1.5706015e-03
   2.1567723e+00   1.6576377e-03
   2.1573646e+00   1.6867057e-03
   2.1585331e+00   1.7447704e-03
   2.1632851e+00   1.9699449e-03
   2.1646465e+00   2.0346051e-03
   2.1705647e+00   2.2856818e-03
   2.1725207e+00   2.3691230e-03
   2.1784389e+00   2.6006657e-03
   2.1803949e+00   2.6771120e-03
   2.1863131e+00   2.8861111e-03
   2.1882691e+00   2.9556474e-03
   2.1941896e+00   3.1384527e-03
   2.1961433e+00   3.1996556e-03
   2.2020638e+00   3.3698118e-03
   2.2040197e+00   3.4260790e-03
   2.2099380e+00   3.5918733e-03
   2.2118939e+00   3.6465565e-03
   2.2124931e+00   3.6623278e-03
   2.2133930e+00   3.6856061e-03
   2.2184137e+00   3.8107668e-03
   2.2197681e+00   3.8455005e-03
   2.2256887e+00   3.9614784e-03
   2.2276423e+00   4.0014692e-03
   2.2335629e+00   4.0882461e-03
   2.2355165e+00   4.1186639e-03
   2.2414371e+00   4.1776860e-03
   2.2433930e+00   4.1989440e-03
   2.2493113e+00   4.2303030e-03
   2.2512672e+00   4.2429522e-03
   2.2571878e+00   4.2473140e-03
   2.2591414e+00   4.2508264e-03
   2.2650620e+00   4.2279614e-03
   2.2670156e+00   4.2221993e-03
   2.2729362e+00   4.1714417e-03
   2.2748898e+00   4.1568182e-03
   2.2808104e+00   4.0799587e-03
   2.2827640e+00   4.0565197e-03
   2.2886869e+00   3.9537190e-03
   2.2906405e+00   3.9218320e-03
   2.2965565e+00   3.7887282e-03
   2.2985078e+00   3.7473600e-03
   2.2998163e+00   3.7111570e-03
   2.3007576e+00   3.6857668e-03
   2.3017677e+00   3.6585629e-03
   2.3063820e+00   3.5309229e-03
   2.3123049e+00   3.3563361e-03
   2.3142562e+00   3.2989899e-03
   2.3201791e+00   3.1138889e-03
   2.3221304e+00   3.0530533e-03
   2.3280533e+00   2.8560147e-03
   2.3300046e+00   2.7916208e-03
   2.3359275e+00   2.5818871e-03
   2.3378788e+00   2.5119376e-03
   2.3438017e+00   2.2993343e-03
   2.3457530e+00   2.2284527e-03
   2.3516758e+00   2.0016736e-03
   2.3536272e+00   1.9287603e-03
   2.3564738e+00   1.8029454e-03
   2.3577824e+00   1.7451056e-03
   2.3584252e+00   1.7165496e-03
   2.3615014e+00   1.5780877e-03
   2.3674242e+00   1.3229936e-03
   2.3693756e+00   1.2370500e-03
   2.3752984e+00   9.8736685e-04
   2.3772498e+00   9.0422635e-04
   2.3831726e+00   6.6125803e-04
   2.3851240e+00   5.7930211e-04
   2.3910468e+00   3.4842057e-04
   2.3930211e+00   2.7059917e-04
   2.3989210e+00   2.8240129e-05
   2.4008953e+00  -5.0921258e-05
   2.4030762e+00  -1.5093871e-04
   2.4040634e+00  -1.9556635e-04
   2.4050275e+00  -2.3978191e-04
   2.4087695e+00  -4.0675390e-04
   2.4146924e+00  -6.5092287e-04
   2.4166437e+00  -7.3317952e-04
   2.4225666e+00  -9.6169881e-04
   2.4245179e+00  -1.0381543e-03
   2.4304408e+00  -1.2522888e-03
   2.4323921e+00  -1.3243572e-03
   2.4383150e+00  -1.5185606e-03
   2.4402663e+00  -1.5838843e-03
   2.4461892e+00  -1.7687052e-03
   2.4481405e+00  -1.8299197e-03
   2.4540634e+00  -2.0216070e-03
   2.4560147e+00  -2.0849242e-03
   2.4570707e+00  -2.1200298e-03
   2.4575528e+00  -2.1362328e-03
   2.4590220e+00  -2.1832094e-03
   2.4638889e+00  -2.3369376e-03
   2.4698118e+00  -2.4999770e-03
   2.4717631e+00  -2.5545455e-03
   2.4776860e+00  -2.6965106e-03
   2.4796373e+00  -2.7439624e-03
   2.4855601e+00  -2.8670110e-03
   2.4875115e+00  -2.9081497e-03
   2.4934343e+00  -3.0131543e-03
   2.4953857e+00  -3.0483012e-03
   2.5013085e+00  -3.1354683e-03
   2.5032599e+00  -3.1647153e-03
   2.5091827e+00  -3.2342746e-03
   2.5111341e+00  -3.2577135e-03
   2.5170569e+00  -3.3086318e-03
   2.5190083e+00  -3.3259642e-03
   2.5249311e+00  -3.3591598e-03
   2.5268825e+00  -3.3703857e-03
   2.5328053e+00  -3.3839761e-03
   2.5347567e+00  -3.3890266e-03
   2.5406795e+00  -3.3846419e-03
   2.5426309e+00  -3.3840450e-03
   2.5485537e+00  -3.3633150e-03
   2.5505051e+00  -3.3571396e-03
   2.5564279e+00  -3.3170340e-03
   2.5583792e+00  -3.3045455e-03
   2.5643021e+00  -3.2461892e-03
   2.5662534e+00  -3.2277089e-03
   2.5721763e+00  -3.1514922e-03
   2.5741276e+00  -3.1271809e-03
   2.5800505e+00  -3.0340909e-03
   2.5820018e+00  -3.0041781e-03
   2.5879247e+00  -2.8933196e-03
   2.5898760e+00  -2.8577135e-03
   2.5957989e+00  -2.7326905e-03
   2.5977502e+00  -2.6921947e-03
   2.6036731e+00  -2.5552112e-03
   2.6056244e+00  -2.5106520e-03
   2.6115473e+00  -2.3541552e-03
   2.6134986e+00  -2.3037879e-03
   2.6150826e+00  -2.2553076e-03
   2.6189394e+00  -2.1360262e-03
   2.6210055e+00  -2.0692332e-03
   2.6213728e+00  -2.0577365e-03
   2.6272957e+00  -1.8660973e-03
   2.6292470e+00  -1.8026814e-03
   2.6351699e+00  -1.6117309e-03
   2.6371212e+00  -1.5487052e-03
   2.6430441e+00  -1.3563958e-03
   2.6449954e+00  -1.2931795e-03
   2.6509183e+00  -1.0942470e-03
   2.6528696e+00  -1.0283586e-03
   2.6587925e+00  -8.3278007e-04
   2.6607438e+00  -7.6793159e-04
   2.6666667e+00  -5.7249541e-04
   2.6686180e+00  -5.0875574e-04
   2.6745409e+00  -2.8620983e-04
   2.6764922e+00  -2.1437557e-04
   2.6768136e+00  -2.0126079e-04
   2.6769513e+00  -1.9520707e-04
   2.6827365e+00   3.0470845e-05
   2.6843664e+00   9.4710514e-05
   2.6902893e+00   3.1110422e-04
   2.6922406e+00   3.8326217e-04
   2.6981635e+00   5.8978421e-04
   2.7001148e+00   6.5831038e-04
   2.7060376e+00   8.5873737e-04
   2.7079890e+00   9.2589991e-04
   2.7139118e+00   1.1122153e-03
   2.7158632e+00   1.1746763e-03
   2.7217860e+00   1.3510675e-03
   2.7237374e+00   1.4091460e-03
   2.7296602e+00   1.5940748e-03
   2.7316116e+00   1.6548416e-03
   2.7324380e+00   1.6819261e-03
   2.7344123e+00   1.7455877e-03
   2.7383609e+00   1.8722084e-03
   2.7394858e+00   1.9085606e-03
   2.7454086e+00   2.0767815e-03
   2.7473600e+00   2.1332025e-03
   2.7532828e+00   2.2824174e-03
   2.7552342e+00   2.3324380e-03
   2.7611570e+00   2.4646465e-03
   2.7631084e+00   2.5089991e-03
   2.7690312e+00   2.6248393e-03
   2.7709826e+00   2.6637741e-03
   2.7769284e+00   2.7631543e-03
   2.7788567e+00   2.7966024e-03
   2.7848026e+00   2.8797750e-03
   2.7867309e+00   2.9078972e-03
   2.7926768e+00   2.9734619e-03
   2.7946051e+00   2.9957300e-03
   2.8005510e+00   3.0424702e-03
   2.8024793e+00   3.0584940e-03
   2.8084252e+00   3.0893710e-03
   2.8103535e+00   3.1000000e-03
   2.8162994e+00   3.1117309e-03
   2.8182507e+00   3.1160927e-03
   2.8241736e+00   3.1093893e-03
   2.8261249e+00   3.1079201e-03
   2.8320478e+00   3.0854224e-03
   2.8339991e+00   3.0786731e-03
   2.8399219e+00   3.0371901e-03
   2.8418733e+00   3.0241276e-03
   2.8477961e+00   2.9646235e-03
   2.8497475e+00   2.9455923e-03
   2.8556703e+00   2.8687098e-03
   2.8576217e+00   2.8439394e-03
   2.8635445e+00   2.7502296e-03
   2.8654959e+00   2.7198577e-03
   2.8714187e+00   2.6104454e-03
   2.8733701e+00   2.5749311e-03
   2.8792929e+00   2.4490129e-03
   2.8812443e+00   2.4078053e-03
   2.8871671e+00   2.2717815e-03
   2.8891185e+00   2.2271304e-03
   2.8950413e+00   2.0818090e-03
   2.8969927e+00   2.0345064e-03
   2.9029155e+00   1.8679729e-03
   2.9048669e+00   1.8141070e-03
   2.9062902e+00   1.7685285e-03
   2.9070018e+00   1.7457484e-03
   2.9082415e+00   1.7068572e-03
   2.9127410e+00   1.5648095e-03
   2.9186639e+00   1.3807989e-03
   2.9206152e+00   1.3199128e-03
   2.9265381e+00   1.1372796e-03
   2.9284894e+00   1.0769513e-03
   2.9344123e+00   8.9351469e-04
   2.9363636e+00   8.3317493e-04
   2.9422865e+00   6.4813131e-04
   2.9442378e+00   5.8666667e-04
   2.9501607e+00   4.0769743e-04
   2.9521120e+00   3.4826676e-04
   2.9580349e+00   1.7105808e-04
   2.9599862e+00   1.1320753e-04
   2.9659091e+00  -8.0459366e-05
   2.9678604e+00  -1.4341047e-04
   2.9688017e+00  -1.7694146e-04
   2.9693297e+00  -1.9494720e-04
   2.9707530e+00  -2.4412305e-04
   2.9757346e+00  -4.1343664e-04
   2.9816575e+00  -5.9982323e-04
   2.9836088e+00  -6.6170799e-04
   2.9895317e+00  -8.3608815e-04
   2.9914830e+00  -8.9392792e-04
   2.9974059e+00  -1.0584022e-03
   2.9993572e+00  -1.1128398e-03
   3.0052801e+00  -1.2687374e-03
   3.0072314e+00  -1.3206772e-03
   3.0131543e+00  -1.4621051e-03
   3.0151056e+00  -1.5093113e-03
   3.0210285e+00  -1.6365289e-03
   3.0229798e+00  -1.6786433e-03
   3.0289027e+00  -1.7996097e-03
   3.0308540e+00  -1.8396625e-03
   3.0367769e+00  -1.9570753e-03
   3.0387282e+00  -1.9959711e-03
   3.0440771e+00  -2.0990909e-03
   3.0459596e+00  -2.1356290e-03
   3.0460285e+00  -2.1370937e-03
   3.0466024e+00  -2.1483196e-03
   3.0525253e+00  -2.2485560e-03
   3.0544766e+00  -2.2821924e-03
   3.0603994e+00  -2.3648760e-03
   3.0623508e+00  -2.3926997e-03
   3.0682736e+00  -2.4591827e-03
   3.0702250e+00  -2.4816575e-03
   3.0761478e+00  -2.5327135e-03
   3.0780992e+00  -2.5500689e-03
   3.0840220e+00  -2.5859504e-03
   3.0859734e+00  -2.5983242e-03
   3.0918962e+00  -2.6199495e-03
   3.0938476e+00  -2.6276860e-03
   3.0997704e+00  -2.6341139e-03
   3.1017218e+00  -2.6367080e-03
   3.1076446e+00  -2.6278696e-03
   3.1095960e+00  -2.6253903e-03
   3.1155188e+00  -2.6024334e-03
   3.1174702e+00  -2.5954775e-03
   3.1233930e+00  -2.5580808e-03
   3.1253444e+00  -2.5462810e-03
   3.1312672e+00  -2.4946511e-03
   3.1332185e+00  -2.4781680e-03
   3.1391414e+00  -2.4120523e-03
   3.1410927e+00  -2.3908402e-03
   3.1470156e+00  -2.3089991e-03
   3.1489669e+00  -2.2826630e-03
   3.1548898e+00  -2.1824816e-03
   3.1568411e+00  -2.1502617e-03
   3.1572544e+00  -2.1423140e-03
   3.1575987e+00  -2.1355556e-03
   3.1631772e+00  -2.0267355e-03
   3.1647153e+00  -1.9968182e-03
   3.1706612e+00  -1.8756474e-03
   3.1725895e+00  -1.8357736e-03
   3.1785354e+00  -1.7092447e-03
   3.1804637e+00  -1.6676331e-03
   3.1864096e+00  -1.5356657e-03
   3.1883379e+00  -1.4922842e-03
   3.1942837e+00  -1.3550849e-03
   3.1962121e+00  -1.3099610e-03
   3.2021579e+00  -1.1668182e-03
   3.2040863e+00  -1.1198714e-03
   3.2100321e+00  -9.7283517e-04
   3.2119605e+00  -9.2434803e-04
   3.2179063e+00  -7.7755969e-04
   3.2198347e+00  -7.2903352e-04
   3.2257805e+00  -5.7794766e-04
   3.2277089e+00  -5.2844353e-04
   3.2336547e+00  -3.6285583e-04
   3.2355831e+00  -3.0890955e-04
   3.2366621e+00  -2.7627870e-04
   3.2392792e+00  -1.9476584e-04
   3.2425849e+00  -9.3458219e-05
   3.2434803e+00  -6.5959137e-05
   3.2494031e+00   1.0814715e-04
   3.2513545e+00   1.6587534e-04
   3.2572773e+00   3.3173324e-04
   3.2592287e+00   3.8663453e-04
   3.2651515e+00   5.4574610e-04
   3.2671028e+00   5.9839991e-04
   3.2730257e+00   7.5249541e-04
   3.2749770e+00   8.0338843e-04
   3.2808999e+00   9.5030533e-04
   3.2828512e+00   9.9901286e-04
   3.2887741e+00   1.1347658e-03
   3.2907254e+00   1.1798921e-03
   3.2966483e+00   1.3082484e-03
   3.2985996e+00   1.3506772e-03
   3.3045225e+00   1.4770776e-03
   3.3064738e+00   1.5188062e-03
   3.3123967e+00   1.6465771e-03
   3.3143480e+00   1.6887397e-03
   3.3150826e+00   1.7048118e-03
   3.3170340e+00   1.7460101e-03
   3.3210285e+00   1.8289784e-03
   3.3222222e+00   1.8542103e-03
   3.3281451e+00   1.9617631e-03
   3.3300964e+00   1.9976446e-03
   3.3360193e+00   2.0898714e-03
   3.3379706e+00   2.1206864e-03
   3.3438935e+00   2.1984711e-03
   3.3458448e+00   2.2245225e-03
   3.3517677e+00   2.2882599e-03
   3.3537190e+00   2.3096648e-03
   3.3596419e+00   2.3595500e-03
   3.3615932e+00   2.3764004e-03
   3.3675161e+00   2.4121671e-03
   3.3694674e+00   2.4243572e-03
   3.3753903e+00   2.4471993e-03
   3.3773416e+00   2.4552342e-03
   3.3832645e+00   2.4631772e-03
   3.3852158e+00   2.4661616e-03
   3.3911387e+00   2.4600551e-03
   3.3930900e+00   2.4584022e-03
   3.3990129e+00   2.4366391e-03
   3.4009642e+00   2.4299816e-03
   3.4068871e+00   2.4017447e-03
   3.4088384e+00   2.3928145e-03
   3.4147612e+00   2.3351240e-03
   3.4167126e+00   2.3165519e-03
   3.4285583e+00   2.1783724e-03
   3.4324610e+00   2.1336180e-03
   3.4443067e+00   2.0411295e-03
   3.4482094e+00   1.9847084e-03
   3.4482094e+00   1.9060009e-03
   3.4503214e+00   1.8530670e-03
   3.4545914e+00   1.7460882e-03
   3.4601469e+00   1.6076217e-03
   3.4639578e+00   1.5129178e-03
   3.4758035e+00   1.2703237e-03
   3.4954545e+00   8.7232553e-04
   3.5073232e+00   6.1550964e-04
   3.5269513e+00   1.8232277e-04
   3.5466024e+00  -1.5999908e-05
   3.5513774e+00  -1.5235170e-04
   3.5528466e+00  -1.9460055e-04
   3.5584481e+00  -3.5576217e-04
   3.5584481e+00  -7.2792470e-04
   3.6018136e+00  -1.3085170e-03
   3.6214417e+00  -1.5753122e-03
   3.6648072e+00  -1.4595133e-03
   3.6844582e+00  -1.4159412e-03
   3.7711662e+00  -7.1571855e-04
   3.8104454e+00  -3.9931129e-04
   3.8196051e+00  -3.3177686e-04
   3.8449954e+00  -1.9446579e-04
   3.9063131e+00   1.0178742e-04
   3.9364325e+00   2.9973600e-04
   3.9364325e+00   4.4420799e-04
   3.9797980e+00   4.3816804e-04
   4.0624197e+00   4.3425390e-04
   4.1491506e+00   2.9474747e-04
   4.3144169e+00   3.2739440e-05
   4.4011249e+00  -2.9880854e-05
   4.5664141e+00  -1.0701837e-04
   4.5664141e+00  -8.5120753e-05
   4.6531221e+00  -6.6848714e-05
   5.0703857e+00   5.4076446e-06
   5.1570937e+00   6.8108586e-06
   5.5743572e+00   1.5942011e-05
   5.6610652e+00   1.1892493e-05
   6.0783287e+00  -1.1811433e-06
   6.1650597e+00  -1.1459252e-06
   6.5823003e+00   1.6820432e-07
   6.5823003e+00  -4.8800046e-05
   6.6256657e+00   1.7917149e-06
   7.0862948e+00   3.9427456e-06
   7.1296373e+00   3.6401745e-06
   7.5902663e+00   1.8017975e-06
   7.6336318e+00   1.6923072e-06
   8.0942378e+00   4.1671258e-07
   8.0942378e+00   9.8570707e-07
   8.3679063e+00   1.0525826e-06
   8.5982094e+00   9.5253903e-07
   8.8719008e+00   6.0330119e-07
   9.1021809e+00   3.9696051e-07
   9.3758724e+00   2.4091827e-07
   9.6061754e+00   1.3462144e-07
   9.8798439e+00   3.0592516e-08
   1.0110147e+01  -8.1956152e-08
   1.0383815e+01  -1.0424816e-07
   1.0614118e+01  -1.2925895e-07
   1.0887741e+01  -1.3668962e-07
   1.1117998e+01  -1.3668962e-07


==> data/DARPA_Wave_Cut_2D_o3.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.7751607e+00   9.7682507e-07
  -9.5449265e+00   1.0706152e-06
  -9.2712351e+00   4.8082185e-06
  -9.0409550e+00   4.8645087e-06
  -8.7672635e+00   2.4700643e-04
  -8.5369605e+00   2.4695592e-04
  -7.0250459e+00  -2.9461662e-04
  -6.9206152e+00  -1.9404936e-04
  -6.8677916e+00  -1.3306405e-04
  -6.7513545e+00   1.3724633e-06
  -6.5210744e+00   1.4224862e-06
  -6.2473829e+00   1.5339463e-06
  -6.0170799e+00   1.6152296e-06
  -5.7434114e+00   1.7192585e-06
  -5.5131084e+00   1.8943343e-06
  -5.5131084e+00   1.8193021e-06
  -5.4697199e+00   1.9190725e-06
  -5.0091368e+00   2.2317103e-06
  -4.9657713e+00   2.2776263e-06
  -4.5051653e+00   2.7778696e-06
  -4.4617998e+00   2.8614555e-06
  -4.0011938e+00   3.6993572e-06
  -3.9578283e+00   3.8194444e-06
  -3.4971993e+00   5.0674242e-06
  -3.4971993e+00   4.9449954e-06
  -3.4104913e+00   5.3805556e-06
  -2.9932277e+00   7.2724977e-06
  -2.9065197e+00   7.9670340e-06
  -2.4892562e+00   1.1263751e-05
  -2.4025482e+00   1.2191414e-05
  -1.9852824e+00   1.6281152e-05
  -1.9419215e+00   1.7896327e-05
  -1.7332943e+00   2.8629247e-05
  -1.7332943e+00   2.6109734e-05
  -1.6465702e+00   3.0743572e-05
  -1.4813062e+00   3.9493343e-05
  -1.3945753e+00   4.3317493e-05
  -1.2293182e+00   5.0146694e-05
  -1.1859481e+00   5.6090909e-05
  -1.1033242e+00   6.6455005e-05
  -1.0599495e+00   7.5772727e-05
  -9.7733012e-01   9.2327365e-05
  -9.3394858e-01   9.9738522e-05
  -8.5133609e-01   1.1313384e-04
  -8.2963958e-01   1.1975505e-04
  -7.8833792e-01   1.3152502e-04
  -7.6663912e-01   1.3750620e-04
  -7.2534206e-01   1.4781336e-04
  -7.1449036e-01   1.5243779e-04
  -6.9384298e-01   1.6751010e-04
  -6.9384298e-01   1.6135354e-04
  -6.7213728e-01   1.7281933e-04
  -6.6234389e-01   1.7755028e-04
  -6.4063590e-01   1.9071488e-04
  -6.3084711e-01   1.9615932e-04
  -6.0913453e-01   2.1217424e-04
  -5.9934803e-01   2.1843779e-04
  -5.7763315e-01   2.3413453e-04
  -5.6784894e-01   2.4109734e-04
  -5.4613177e-01   2.6005280e-04
  -5.3634986e-01   2.6761478e-04
  -5.1462810e-01   2.8910239e-04
  -5.0485308e-01   2.9799357e-04
  -4.8312672e-01   3.1913682e-04
  -4.7335399e-01   3.2817493e-04
  -4.6248852e-01   3.4161846e-04
  -4.5760331e-01   3.4875574e-04
  -4.4673783e-01   3.6183196e-04
  -4.4185491e-01   3.6580349e-04
  -4.3098944e-01   3.7980716e-04
  -4.2610652e-01   3.8777778e-04
  -4.1523875e-01   4.0260331e-04
  -4.1035583e-01   4.0716253e-04
  -3.9948806e-01   4.2301194e-04
  -3.9460744e-01   4.3196511e-04
  -3.8373508e-01   4.4876033e-04
  -3.7885904e-01   4.5218549e-04
  -3.6798439e-01   4.7011708e-04
  -3.6310836e-01   4.7766070e-04
  -3.5223370e-01   4.9626722e-04
  -3.4735996e-01   5.0373049e-04
  -3.3648301e-01   5.2337925e-04
  -3.3161157e-01   5.3126263e-04
  -3.2073232e-01   5.5286501e-04
  -3.1586088e-01   5.6123967e-04
  -3.0497934e-01   5.8485996e-04
  -3.0011249e-01   5.9377410e-04
  -2.8922865e-01   6.1971763e-04
  -2.8436410e-01   6.4423554e-04
  -2.8436410e-01   6.2868687e-04
  -2.7834022e-01   6.5964646e-04
  -2.6861341e-01   6.6803719e-04
  -2.6258264e-01   6.8421947e-04
  -2.5286501e-01   7.0735767e-04
  -2.4682736e-01   7.2440312e-04
  -2.3711433e-01   7.4967860e-04
  -2.3107208e-01   7.6969927e-04
  -2.2136616e-01   7.9764004e-04
  -2.1531589e-01   8.1695133e-04
  -2.0561708e-01   8.4617998e-04
  -1.9955831e-01   8.7032140e-04
  -1.8986800e-01   9.0331267e-04
  -1.8379936e-01   9.2559229e-04
  -1.7411869e-01   9.5693756e-04
  -1.7108035e-01   9.6996556e-04
  -1.6624426e-01   1.0054614e-03
  -1.6320340e-01   1.0180854e-03
  -1.5836961e-01   1.0185859e-03
  -1.5532622e-01   1.0310193e-03
  -1.5049518e-01   1.0686777e-03
  -1.4744881e-01   1.0809871e-03
  -1.4262052e-01   1.0826722e-03
  -1.3957117e-01   1.0959619e-03
  -1.3474587e-01   1.1346419e-03
  -1.3169353e-01   1.1487672e-03
  -1.2687144e-01   1.1464509e-03
  -1.2381566e-01   1.1607989e-03
  -1.1899679e-01   1.1816116e-03
  -1.1593802e-01   1.1966001e-03
  -1.1112236e-01   1.2172475e-03
  -1.0805992e-01   1.2335927e-03
  -1.0324770e-01   1.2730601e-03
  -1.0324770e-01   1.2529201e-03
  -9.7111570e-02   1.2841093e-03
  -9.5373278e-02   1.2907966e-03
  -8.9228650e-02   1.3216070e-03
  -8.7498623e-02   1.3291253e-03
  -8.1345730e-02   1.3607208e-03
  -7.9624197e-02   1.3685721e-03
  -7.3462810e-02   1.4007576e-03
  -7.1749541e-02   1.4085675e-03
  -6.5578742e-02   1.4412672e-03
  -6.3875115e-02   1.4492149e-03
  -6.2175390e-02   1.4578857e-03
  -6.1314738e-02   1.4624219e-03
  -6.1221534e-02   1.4629224e-03
  -5.6000459e-02   1.4904454e-03
  -5.5150826e-02   1.4948852e-03
  -5.4310836e-02   1.4992998e-03
  -4.8126033e-02   1.5311547e-03
  -4.1925390e-02   1.5610331e-03
  -4.0251607e-02   1.5683448e-03
  -3.4039715e-02   1.5962672e-03
  -3.2376951e-02   1.6026492e-03
  -2.6153811e-02   1.6285996e-03
  -2.4502525e-02   1.6345110e-03
  -1.8267516e-02   1.6584160e-03
  -1.6627984e-02   1.6637511e-03
  -1.0380533e-02   1.6846235e-03
  -8.7534894e-03   1.6892516e-03
  -2.4930211e-03   1.7070638e-03
  -8.7898301e-04   1.7110009e-03
   5.3950643e-03   1.7247635e-03
   6.9955234e-03   1.7277801e-03
   1.3283609e-02   1.7374747e-03
   1.4870018e-02   1.7395546e-03
   2.1172980e-02   1.7427686e-03
   2.2744536e-02   1.7432507e-03
   2.9059458e-02   1.7428375e-03
   3.0619146e-02   1.7425712e-03
   3.6945363e-02   1.7374357e-03
   3.8493572e-02   1.7362443e-03
   4.4834940e-02   1.7216093e-03
   4.6368228e-02   1.7183356e-03
   5.2724288e-02   1.6978696e-03
   5.4242654e-02   1.6932553e-03
   6.0614096e-02   1.6646786e-03
   6.2117309e-02   1.6582828e-03
   6.8505739e-02   1.6205969e-03
   6.9991736e-02   1.6122750e-03
   7.6397612e-02   1.5662213e-03
   7.7866391e-02   1.5561524e-03
   8.4289715e-02   1.5006772e-03
   8.5740817e-02   1.4886823e-03
   9.2181589e-02   1.4233907e-03
   9.3615473e-02   1.4093434e-03
   1.0007392e-01   1.3330533e-03
   1.0149013e-01   1.3167493e-03
   1.0796625e-01   1.2275643e-03
   1.0936478e-01   1.2086892e-03
   1.1585882e-01   1.1045500e-03
   1.1723944e-01   1.0830280e-03
   1.1797773e-01   1.0694720e-03
   1.1875184e-01   1.0553512e-03
   1.2375092e-01   9.6440312e-04
   1.2511410e-01   9.4154270e-04
   1.3164233e-01   8.1518595e-04
   1.3298898e-01   7.9106061e-04
   1.3953398e-01   6.5562672e-04
   1.4086364e-01   6.2991736e-04
   1.4742378e-01   4.8691230e-04
   1.4873852e-01   4.6019054e-04
   1.5531267e-01   3.0870064e-04
   1.5661341e-01   2.8079201e-04
   1.6320225e-01   1.1915129e-04
   1.6448829e-01   8.9437098e-05
   1.7109160e-01  -8.3890955e-05
   1.7236341e-01  -1.1524105e-04
   1.7897934e-01  -2.9615014e-04
   1.8023829e-01  -3.2826217e-04
   1.8686524e-01  -5.1131772e-04
   1.8811364e-01  -5.4350781e-04
   1.9475046e-01  -7.3633379e-04
   1.9598875e-01  -7.6983930e-04
   2.0263453e-01  -9.8621671e-04
   2.0386410e-01  -1.0231543e-03
   2.0608953e-01  -1.1059871e-03
   2.0670753e-01  -1.1271304e-03
   2.0731451e-01  -1.1480418e-03
   2.1173944e-01  -1.3110721e-03
   2.1840220e-01  -1.5539096e-03
   2.1961478e-01  -1.5954568e-03
   2.2628168e-01  -1.8312351e-03
   2.2749013e-01  -1.8721235e-03
   2.3415978e-01  -2.1128903e-03
   2.3536501e-01  -2.1540335e-03
   2.4203398e-01  -2.3903811e-03
   2.4324151e-01  -2.4315197e-03
   2.4990817e-01  -2.6583333e-03
   2.5111800e-01  -2.6974059e-03
   2.5778237e-01  -2.9437328e-03
   2.5899219e-01  -2.9831726e-03
   2.6176768e-01  -3.0976584e-03
   2.6294307e-01  -3.1410239e-03
   2.6298209e-01  -3.1425849e-03
   2.6686869e-01  -3.3017906e-03
   2.7351928e-01  -3.5550046e-03
   2.7474518e-01  -3.6011938e-03
   2.8138659e-01  -3.8420799e-03
   2.8261938e-01  -3.8851928e-03
   2.8925390e-01  -4.1139118e-03
   2.9049587e-01  -4.1556244e-03
   2.9711892e-01  -4.3616621e-03
   2.9837236e-01  -4.4016299e-03
   3.0498163e-01  -4.5971304e-03
   3.0624885e-01  -4.6336777e-03
   3.1284435e-01  -4.8435721e-03
   3.1412305e-01  -4.8792700e-03
   3.1540863e-01  -4.9178834e-03
   3.1688017e-01  -4.9676997e-03
   3.1701102e-01  -4.9721763e-03
   3.2199954e-01  -5.1341368e-03
   3.2329890e-01  -5.1716713e-03
   3.2987603e-01  -5.3535124e-03
   3.3642562e-01  -5.5153581e-03
   3.3775023e-01  -5.5489669e-03
   3.4428834e-01  -5.6903122e-03
   3.4562672e-01  -5.7195363e-03
   3.5214646e-01  -5.8334481e-03
   3.5350321e-01  -5.8577824e-03
   3.6000689e-01  -5.9480716e-03
   3.6137741e-01  -5.9680441e-03
   3.6786731e-01  -6.0337695e-03
   3.6925390e-01  -6.0483930e-03
   3.7572544e-01  -6.0881772e-03
   3.7713039e-01  -6.0969467e-03
   3.8358815e-01  -6.1181818e-03
   3.8500459e-01  -6.1239669e-03
   3.9145087e-01  -6.1265381e-03
   3.9288108e-01  -6.1276860e-03
   3.9931129e-01  -6.1001607e-03
   4.0075528e-01  -6.0946281e-03
   4.0716942e-01  -6.0391414e-03
   4.0862948e-01  -6.0288338e-03
   4.1502755e-01  -5.9473140e-03
   4.1650367e-01  -5.9317034e-03
   4.2288797e-01  -5.8256428e-03
   4.2438017e-01  -5.8050735e-03
   4.3074380e-01  -5.6719008e-03
   4.3225436e-01  -5.6451331e-03
   4.3859963e-01  -5.4878558e-03
   4.4012856e-01  -5.4554867e-03
   4.4645546e-01  -5.2806474e-03
   4.4800275e-01  -5.2434343e-03
   4.5430900e-01  -5.0467172e-03
   4.5587695e-01  -5.0034665e-03
   4.6216024e-01  -4.7857438e-03
   4.6375115e-01  -4.7362948e-03
   4.7000689e-01  -4.5073232e-03
   4.7162534e-01  -4.4536042e-03
   4.7785124e-01  -4.2083792e-03
   4.7949954e-01  -4.1477273e-03
   4.8082645e-01  -4.0902433e-03
   4.8632920e-01  -3.8382461e-03
   4.8703398e-01  -3.8042011e-03
   4.8737374e-01  -3.7887511e-03
   4.9353076e-01  -3.4875574e-03
   4.9524793e-01  -3.4080119e-03
   5.0136364e-01  -3.1109275e-03
   5.0312213e-01  -3.0289256e-03
   5.0919192e-01  -2.7317493e-03
   5.1099633e-01  -2.6451561e-03
   5.1701561e-01  -2.3524334e-03
   5.1886823e-01  -2.2644192e-03
   5.2483471e-01  -1.9392309e-03
   5.2674242e-01  -1.8414738e-03
   5.2722452e-01  -1.8126492e-03
   5.2799816e-01  -1.7633563e-03
   5.3315197e-01  -1.4554752e-03
   5.3461662e-01  -1.3707323e-03
   5.4049816e-01  -1.0282622e-03
   5.4249082e-01  -9.1723140e-04
   5.4831267e-01  -5.9637282e-04
   5.5036501e-01  -4.8683425e-04
   5.5612029e-01  -1.7659527e-04
   5.5823921e-01  -6.8221763e-05
   5.5984848e-01   2.5453857e-05
   5.6241276e-01   1.8654293e-04
   5.6556244e-01   3.8364784e-04
   5.6611111e-01   4.1725436e-04
   5.7173554e-01   7.4697199e-04
   5.7398531e-01   8.7485537e-04
   5.7954086e-01   1.1734458e-03
   5.8185950e-01   1.2967723e-03
   5.8734619e-01   1.5685399e-03
   5.8973370e-01   1.6841139e-03
   5.9216024e-01   1.7998209e-03
   5.9532140e-01   1.9718618e-03
   5.9708678e-01   2.0669674e-03
   5.9760790e-01   2.0964096e-03
   5.9838843e-01   2.1377388e-03
   6.0010560e-01   2.2254454e-03
   6.0548209e-01   2.4955234e-03
   6.1075987e-01   2.7294536e-03
   6.1335399e-01   2.8452250e-03
   6.1856979e-01   3.0454775e-03
   6.2122819e-01   3.1510790e-03
   6.2637971e-01   3.3159320e-03
   6.2910239e-01   3.4091368e-03
   6.3419192e-01   3.5562902e-03
   6.3697658e-01   3.6370294e-03
   6.3980487e-01   3.7110193e-03
   6.4485078e-01   3.8458448e-03
   6.4528007e-01   3.8558540e-03
   6.4697658e-01   3.8962121e-03
   6.4773646e-01   3.9143021e-03
   6.5272727e-01   4.0125344e-03
   6.5764692e-01   4.0725207e-03
   6.6060147e-01   4.1221304e-03
   6.6547291e-01   4.1478650e-03
   6.6847567e-01   4.1777089e-03
   6.7330579e-01   4.1696970e-03
   6.7634986e-01   4.1784435e-03
   6.8114325e-01   4.1373278e-03
   6.8422406e-01   4.1252755e-03
   6.8898531e-01   4.0523875e-03
   6.9210055e-01   4.0193297e-03
   6.9682966e-01   3.9132002e-03
   6.9997475e-01   3.8576217e-03
   7.0358127e-01   3.7460514e-03
   7.0658632e-01   3.6691230e-03
   7.0675620e-01   3.6645546e-03
   7.0784894e-01   3.6293388e-03
   7.1252984e-01   3.4577135e-03
   7.1572544e-01   3.3534665e-03
   7.2039027e-01   3.1685032e-03
   7.2359963e-01   3.0510790e-03
   7.2825298e-01   2.8424472e-03
   7.3147612e-01   2.7115702e-03
   7.3611800e-01   2.4917815e-03
   7.3935032e-01   2.3461433e-03
   7.4398990e-01   2.1148967e-03
   7.4722452e-01   1.9616139e-03
   7.4967172e-01   1.8160904e-03
   7.5282599e-01   1.6448714e-03
   7.5290634e-01   1.6400597e-03
   7.5510101e-01   1.5070684e-03
   7.5974518e-01   1.2300781e-03
   7.6297521e-01   1.0382920e-03
   7.6762856e-01   7.6551882e-04
   7.7084940e-01   5.7524564e-04
   7.7551653e-01   3.1003214e-04
   7.7872590e-01   1.2841873e-04
   7.8191919e-01  -5.6663223e-05
   7.8533058e-01  -2.7248163e-04
   7.8605142e-01  -3.2086318e-04
   7.8660009e-01  -3.5737603e-04
   7.8977502e-01  -5.6389118e-04
   7.9447429e-01  -8.6168962e-04
   7.9920340e-01  -1.1408999e-03
   8.0234848e-01  -1.3317998e-03
   8.0710514e-01  -1.5909320e-03
   8.1022498e-01  -1.7637282e-03
   8.1332185e-01  -1.9274770e-03
   8.1761708e-01  -2.1763682e-03
   8.1809917e-01  -2.2054247e-03
   8.1908173e-01  -2.2633838e-03
   8.2014233e-01  -2.3259412e-03
   8.2116621e-01  -2.3874656e-03
   8.2597337e-01  -2.6617309e-03
   8.3081956e-01  -2.9090220e-03
   8.3384757e-01  -3.0684803e-03
   8.3872360e-01  -3.2870294e-03
   8.4172176e-01  -3.4285124e-03
   8.4663223e-01  -3.6229109e-03
   8.4959596e-01  -3.7448577e-03
   8.5453857e-01  -3.9403811e-03
   8.5747016e-01  -4.0496786e-03
   8.5833563e-01  -4.0831497e-03
   8.6115243e-01  -4.1890955e-03
   8.6124197e-01  -4.1927227e-03
   8.6534435e-01  -4.3444674e-03
   8.7035354e-01  -4.4931818e-03
   8.7322084e-01  -4.5889578e-03
   8.7825987e-01  -4.7066116e-03
   8.8109504e-01  -4.7816116e-03
   8.8616621e-01  -4.8697199e-03
   8.8896924e-01  -4.9270661e-03
   8.9407254e-01  -4.9875344e-03
   8.9684343e-01  -5.0285813e-03
   9.0197888e-01  -5.0579660e-03
   9.0471763e-01  -5.0833563e-03
   9.0987833e-01  -5.0823462e-03
   9.1259183e-01  -5.0918274e-03
   9.1777548e-01  -5.0619605e-03
   9.2046602e-01  -5.0560376e-03
   9.2567723e-01  -4.9939164e-03
   9.2834022e-01  -4.9727732e-03
   9.3358127e-01  -4.8769972e-03
   9.3621442e-01  -4.8398301e-03
   9.4148301e-01  -4.7140037e-03
   9.4408861e-01  -4.6620294e-03
   9.4938476e-01  -4.5062443e-03
   9.5196281e-01  -4.4405188e-03
   9.5452479e-01  -4.3565886e-03
   9.5983701e-01  -4.1532828e-03
   9.6011249e-01  -4.1417585e-03
   9.6054867e-01  -4.1229339e-03
   9.6237144e-01  -4.0474288e-03
   9.6771120e-01  -3.8112948e-03
   9.7308540e-01  -3.5637282e-03
   9.7558540e-01  -3.4551882e-03
   9.8098485e-01  -3.1894169e-03
   9.8345960e-01  -3.0721304e-03
   9.8888200e-01  -2.7964876e-03
   9.9133379e-01  -2.6764463e-03
   9.9377181e-01  -2.5482782e-03
   9.9920799e-01  -2.2237672e-03
   9.9979339e-01  -2.1859435e-03
   1.0001974e+00  -2.1587489e-03
   1.0016253e+00  -2.0670225e-03
   1.0070822e+00  -1.7112351e-03
   1.0125712e+00  -1.3592792e-03
   1.0149564e+00  -1.2042287e-03
   1.0204637e+00  -8.5946511e-04
   1.0228306e+00  -7.1188246e-04
   1.0251860e+00  -5.6043618e-04
   1.0272750e+00  -4.1097567e-04
   1.0297612e+00  -2.3609504e-04
   1.0307071e+00  -1.6623370e-04
   1.0312534e+00  -1.2400275e-04
   1.0330441e+00   8.6150138e-06
   1.0385813e+00   4.1383609e-04
   1.0441345e+00   7.8762626e-04
   1.0464555e+00   9.5103076e-04
   1.0520248e+00   1.3215542e-03
   1.0543297e+00   1.4740978e-03
   1.0560629e+00   1.5982576e-03
   1.0575046e+00   1.7101928e-03
   1.0616414e+00   2.0162810e-03
   1.0622039e+00   2.0587305e-03
   1.0678030e+00   2.4422176e-03
   1.0700781e+00   2.6061065e-03
   1.0756910e+00   2.9529614e-03
   1.0779522e+00   3.0993802e-03
   1.0802066e+00   3.2357668e-03
   1.0858264e+00   3.5902663e-03
   1.0868228e+00   3.6564968e-03
   1.0868893e+00   3.6610882e-03
   1.0880693e+00   3.7393480e-03
   1.0937006e+00   4.0915060e-03
   1.0993503e+00   4.4050735e-03
   1.1015748e+00   4.5351010e-03
   1.1072360e+00   4.8074839e-03
   1.1094513e+00   4.9225207e-03
   1.1151217e+00   5.1572314e-03
   1.1173255e+00   5.2556933e-03
   1.1195225e+00   5.3456612e-03
   1.1251997e+00   5.5793388e-03
   1.1257897e+00   5.6029614e-03
   1.1260904e+00   5.6151745e-03
   1.1273875e+00   5.6662305e-03
   1.1330739e+00   5.8696281e-03
   1.1387741e+00   6.0267677e-03
   1.1409481e+00   6.0942608e-03
   1.1466552e+00   6.2108356e-03
   1.1488223e+00   6.2614784e-03
   1.1545363e+00   6.3400138e-03
   1.1566965e+00   6.3751607e-03
   1.1624197e+00   6.4160239e-03
   1.1645707e+00   6.4370523e-03
   1.1703007e+00   6.4418962e-03
   1.1724472e+00   6.4480257e-03
   1.1781818e+00   6.4171947e-03
   1.1803214e+00   6.4087006e-03
   1.1860629e+00   6.3412994e-03
   1.1881956e+00   6.3195363e-03
   1.1939440e+00   6.2157025e-03
   1.1960698e+00   6.1794077e-03
   1.2018251e+00   6.0459596e-03
   1.2039440e+00   5.9980257e-03
   1.2097039e+00   5.8346648e-03
   1.2118182e+00   5.7758953e-03
   1.2150275e+00   5.6616621e-03
   1.2164601e+00   5.6110193e-03
   1.2171373e+00   5.5860882e-03
   1.2196924e+00   5.4926538e-03
   1.2254660e+00   5.2692378e-03
   1.2275689e+00   5.1864784e-03
   1.2333448e+00   4.9547750e-03
   1.2354431e+00   4.8691919e-03
   1.2412236e+00   4.6133838e-03
   1.2433173e+00   4.5192149e-03
   1.2491047e+00   4.2614096e-03
   1.2511915e+00   4.1666437e-03
   1.2569835e+00   3.8977732e-03
   1.2590657e+00   3.7993343e-03
   1.2607140e+00   3.7072544e-03
   1.2613177e+00   3.6729109e-03
   1.2627938e+00   3.5908402e-03
   1.2669399e+00   3.3640725e-03
   1.2727410e+00   3.0535124e-03
   1.2748140e+00   2.9407025e-03
   1.2806175e+00   2.6340450e-03
   1.2826905e+00   2.5238981e-03
   1.2884963e+00   2.2251745e-03
   1.2905647e+00   2.1183999e-03
   1.2954890e+00   1.8319904e-03
   1.2971717e+00   1.7336134e-03
   1.2975528e+00   1.7096648e-03
   1.2984389e+00   1.6542746e-03
   1.3042516e+00   1.3077479e-03
   1.3063131e+00   1.1859252e-03
   1.3121304e+00   8.4745638e-04
   1.3141873e+00   7.2952709e-04
   1.3200092e+00   4.1265381e-04
   1.3220615e+00   3.0306703e-04
   1.3278857e+00  -2.2962121e-05
   1.3299380e+00  -1.3434183e-04
   1.3307025e+00  -1.8408953e-04
   1.3310491e+00  -2.0585973e-04
   1.3327525e+00  -3.0685950e-04
   1.3378122e+00  -6.1561524e-04
   1.3436410e+00  -9.5559688e-04
   1.3456864e+00  -1.0701217e-03
   1.3515197e+00  -1.3823600e-03
   1.3535606e+00  -1.4876148e-03
   1.3593962e+00  -1.7835491e-03
   1.3614348e+00  -1.8815932e-03
   1.3645409e+00  -2.0612075e-03
   1.3661065e+00  -2.1455028e-03
   1.3665771e+00  -2.1720914e-03
   1.3693090e+00  -2.3320478e-03
   1.3751515e+00  -2.6439394e-03
   1.3771855e+00  -2.7488751e-03
   1.3830280e+00  -3.0372819e-03
   1.3850597e+00  -3.1342287e-03
   1.3909045e+00  -3.3919881e-03
   1.3929339e+00  -3.4790863e-03
   1.3987810e+00  -3.7226354e-03
   1.4008081e+00  -3.8001607e-03
   1.4028329e+00  -3.8794995e-03
   1.4068388e+00  -4.0577365e-03
   1.4074357e+00  -4.0852158e-03
   1.4086823e+00  -4.1421717e-03
   1.4107071e+00  -4.2228421e-03
   1.4165565e+00  -4.4560836e-03
   1.4224105e+00  -4.6551423e-03
   1.4244330e+00  -4.7237833e-03
   1.4302893e+00  -4.8949265e-03
   1.4323072e+00  -4.9532369e-03
   1.4381657e+00  -5.0944904e-03
   1.4401814e+00  -5.1436180e-03
   1.4460422e+00  -5.2525941e-03
   1.4480556e+00  -5.2922865e-03
   1.4539187e+00  -5.3714417e-03
   1.4559298e+00  -5.4012397e-03
   1.4617952e+00  -5.4521579e-03
   1.4638062e+00  -5.4723140e-03
   1.4696717e+00  -5.4909091e-03
   1.4716804e+00  -5.5006198e-03
   1.4775459e+00  -5.4869376e-03
   1.4795546e+00  -5.4866621e-03
   1.4854224e+00  -5.4407254e-03
   1.4874288e+00  -5.4301882e-03
   1.4932989e+00  -5.3474288e-03
   1.4953030e+00  -5.3250918e-03
   1.5011754e+00  -5.2070248e-03
   1.5031772e+00  -5.1731635e-03
   1.5090519e+00  -5.0185491e-03
   1.5110537e+00  -4.9727043e-03
   1.5169284e+00  -4.7840450e-03
   1.5189279e+00  -4.7269054e-03
   1.5248026e+00  -4.5075758e-03
   1.5268021e+00  -4.4399679e-03
   1.5287994e+00  -4.3546143e-03
   1.5309366e+00  -4.2536961e-03
   1.5345592e+00  -4.0830119e-03
   1.5346763e+00  -4.0769513e-03
   1.5347406e+00  -4.0735078e-03
   1.5366736e+00  -3.9769972e-03
   1.5425505e+00  -3.6612489e-03
   1.5484298e+00  -3.3271120e-03
   1.5504247e+00  -3.2230487e-03
   1.5563062e+00  -2.8862029e-03
   1.5583012e+00  -2.7791322e-03
   1.5641827e+00  -2.4169192e-03
   1.5661754e+00  -2.3042011e-03
   1.5672039e+00  -2.2329293e-03
   1.5683724e+00  -2.1419100e-03
   1.5730854e+00  -1.7943962e-03
   1.5740496e+00  -1.7267080e-03
   1.5799334e+00  -1.3022084e-03
   1.5819238e+00  -1.1605005e-03
   1.5878099e+00  -7.4438476e-04
   1.5897980e+00  -6.0921947e-04
   1.5917883e+00  -4.6415060e-04
   1.5918113e+00  -4.6217860e-04
   1.5949977e+00  -2.0086639e-04
   1.5976745e+00   2.2059894e-05
   1.5976837e+00   2.2938613e-05
   1.5996625e+00   1.8554109e-04
   1.6055487e+00   6.6140725e-04
   1.6114348e+00   1.1067195e-03
   1.6134229e+00   1.2552732e-03
   1.6154086e+00   1.4036501e-03
   1.6163017e+00   1.4803306e-03
   1.6194008e+00   1.7401446e-03
   1.6212971e+00   1.9035904e-03
   1.6216322e+00   1.9327870e-03
   1.6232828e+00   2.0713039e-03
   1.6291713e+00   2.5499770e-03
   1.6350620e+00   2.9828053e-03
   1.6370455e+00   3.1328053e-03
   1.6390289e+00   3.2739440e-03
   1.6421281e+00   3.5163223e-03
   1.6442585e+00   3.6811295e-03
   1.6449219e+00   3.7353076e-03
   1.6456749e+00   3.7954086e-03
   1.6469031e+00   3.8899219e-03
   1.6527961e+00   4.3303030e-03
   1.6586892e+00   4.7092746e-03
   1.6606703e+00   4.8455464e-03
   1.6665634e+00   5.1813820e-03
   1.6685445e+00   5.2997016e-03
   1.6705257e+00   5.4109734e-03
   1.6715152e+00   5.4697199e-03
   1.6741276e+00   5.6221304e-03
   1.6764187e+00   5.7562443e-03
   1.6769077e+00   5.7833333e-03
   1.6783999e+00   5.8645776e-03
   1.6842929e+00   6.1439853e-03
   1.6901905e+00   6.3619376e-03
   1.6921694e+00   6.4473600e-03
   1.6980647e+00   6.6084711e-03
   1.7000436e+00   6.6743343e-03
   1.7059412e+00   6.7795684e-03
   1.7079178e+00   6.8265840e-03
   1.7138154e+00   6.8718090e-03
   1.7157920e+00   6.9006198e-03
   1.7216919e+00   6.8859963e-03
   1.7236662e+00   6.8941919e-03
   1.7295661e+00   6.8207530e-03
   1.7315427e+00   6.8087236e-03
   1.7374426e+00   6.6744720e-03
   1.7394169e+00   6.6434343e-03
   1.7453168e+00   6.4467172e-03
   1.7472911e+00   6.3942608e-03
   1.7531910e+00   6.1521809e-03
   1.7551653e+00   6.0802571e-03
   1.7610675e+00   5.7804867e-03
   1.7630395e+00   5.6934114e-03
   1.7631887e+00   5.6839302e-03
   1.7642883e+00   5.6228191e-03
   1.7651607e+00   5.5725436e-03
   1.7709137e+00   5.2272268e-03
   1.7768182e+00   4.8577824e-03
   1.7787902e+00   4.7376722e-03
   1.7846924e+00   4.3656795e-03
   1.7866644e+00   4.2410239e-03
   1.7886341e+00   4.1124885e-03
   1.7938889e+00   3.7445592e-03
   1.7945386e+00   3.6968549e-03
   1.7947268e+00   3.6823003e-03
   1.7950000e+00   3.6614784e-03
   1.7965083e+00   3.5434343e-03
   1.8024128e+00   3.0894858e-03
   1.8083173e+00   2.6687098e-03
   1.8102870e+00   2.5206382e-03
   1.8161938e+00   2.1014692e-03
   1.8181635e+00   1.9613613e-03
   1.8194812e+00   1.8499197e-03
   1.8208701e+00   1.7417287e-03
   1.8214509e+00   1.6939394e-03
   1.8260376e+00   1.3270064e-03
   1.8319421e+00   8.9551423e-04
   1.8339118e+00   7.4021579e-04
   1.8398186e+00   3.4147383e-04
   1.8417860e+00   2.0255073e-04
   1.8437534e+00   6.1175849e-05
   1.8472819e+00  -1.9715106e-04
   1.8473026e+00  -1.9884458e-04
   1.8496602e+00  -3.7595730e-04
   1.8516276e+00  -5.2366621e-04
   1.8575344e+00  -9.3669192e-04
   1.8634435e+00  -1.2976171e-03
   1.8654109e+00  -1.4268205e-03
   1.8713177e+00  -1.7570523e-03
   1.8732851e+00  -1.8729729e-03
   1.8761019e+00  -2.0459298e-03
   1.8775941e+00  -2.1393871e-03
   1.8780693e+00  -2.1706382e-03
   1.8811593e+00  -2.3600092e-03
   1.8870684e+00  -2.6748623e-03
   1.8890335e+00  -2.7883838e-03
   1.8949426e+00  -3.0653581e-03
   1.8969077e+00  -3.1656336e-03
   1.9028191e+00  -3.4012167e-03
   1.9047842e+00  -3.4863636e-03
   1.9106933e+00  -3.6933196e-03
   1.9126584e+00  -3.7663912e-03
   1.9185675e+00  -3.9686410e-03
   1.9205326e+00  -4.0412534e-03
   1.9214784e+00  -4.0715106e-03
   1.9217172e+00  -4.0798669e-03
   1.9234412e+00  -4.1372360e-03
   1.9284068e+00  -4.2890496e-03
   1.9343182e+00  -4.4306015e-03
   1.9362810e+00  -4.4819789e-03
   1.9421924e+00  -4.5896465e-03
   1.9441575e+00  -4.6291552e-03
   1.9500689e+00  -4.7054637e-03
   1.9520317e+00  -4.7341139e-03
   1.9579431e+00  -4.7838384e-03
   1.9599059e+00  -4.8028466e-03
   1.9658173e+00  -4.8216713e-03
   1.9677801e+00  -4.8301882e-03
   1.9736938e+00  -4.8206152e-03
   1.9756543e+00  -4.8195133e-03
   1.9815680e+00  -4.7868457e-03
   1.9835285e+00  -4.7772957e-03
   1.9894421e+00  -4.7171028e-03
   1.9914050e+00  -4.6980487e-03
   1.9973186e+00  -4.6132002e-03
   1.9992792e+00  -4.5852617e-03
   2.0051928e+00  -4.4772727e-03
   2.0071534e+00  -4.4413223e-03
   2.0130670e+00  -4.3070018e-03
   2.0150275e+00  -4.2630624e-03
   2.0169881e+00  -4.2085859e-03
   2.0183999e+00  -4.1683655e-03
   2.0215519e+00  -4.0793618e-03
   2.0229017e+00  -4.0396465e-03
   2.0232691e+00  -4.0271809e-03
   2.0248623e+00  -3.9744949e-03
   2.0307782e+00  -3.7893480e-03
   2.0366919e+00  -3.5974747e-03
   2.0386524e+00  -3.5307392e-03
   2.0445661e+00  -3.3303260e-03
   2.0465266e+00  -3.2616850e-03
   2.0524426e+00  -3.0480487e-03
   2.0544008e+00  -2.9745409e-03
   2.0603168e+00  -2.7569100e-03
   2.0622750e+00  -2.6824380e-03
   2.0681910e+00  -2.4510331e-03
   2.0701492e+00  -2.3744031e-03
   2.0716621e+00  -2.3041552e-03
   2.0752319e+00  -2.1383861e-03
   2.0775781e+00  -2.0270317e-03
   2.0780257e+00  -2.0052870e-03
   2.0839417e+00  -1.7321786e-03
   2.0858999e+00  -1.6390565e-03
   2.0918159e+00  -1.3677456e-03
   2.0937741e+00  -1.2766162e-03
   2.0996901e+00  -1.0125459e-03
   2.1016483e+00  -9.2380854e-04
   2.1075666e+00  -6.6698806e-04
   2.1095225e+00  -5.8112948e-04
   2.1114807e+00  -4.8497016e-04
   2.1142332e+00  -3.4810376e-04
   2.1172750e+00  -1.9747934e-04
   2.1173990e+00  -1.9085285e-04
   2.1175023e+00  -1.8509229e-04
   2.1193549e+00  -8.9438476e-05
   2.1252732e+00   2.1297521e-04
   2.1311892e+00   4.9702938e-04
   2.1331474e+00   5.9121901e-04
   2.1390657e+00   8.6084481e-04
   2.1410216e+00   9.5054867e-04
   2.1469399e+00   1.2025895e-03
   2.1488958e+00   1.2861639e-03
   2.1548140e+00   1.5507759e-03
   2.1567700e+00   1.6365702e-03
   2.1574633e+00   1.6700046e-03
   2.1589601e+00   1.7434183e-03
   2.1633815e+00   1.9522291e-03
   2.1646465e+00   2.0119467e-03
   2.1705647e+00   2.2627043e-03
   2.1725207e+00   2.3459366e-03
   2.1784389e+00   2.5762167e-03
   2.1803949e+00   2.6521809e-03
   2.1863131e+00   2.8610422e-03
   2.1882691e+00   2.9305785e-03
   2.1941873e+00   3.1138659e-03
   2.1961433e+00   3.1751837e-03
   2.2020638e+00   3.3438705e-03
   2.2040197e+00   3.3994720e-03
   2.2099380e+00   3.5626951e-03
   2.2118939e+00   3.6164371e-03
   2.2127778e+00   3.6394169e-03
   2.2145271e+00   3.6843434e-03
   2.2186961e+00   3.7887282e-03
   2.2197681e+00   3.8162534e-03
   2.2256887e+00   3.9333563e-03
   2.2276423e+00   3.9736455e-03
   2.2335629e+00   4.0614555e-03
   2.2355165e+00   4.0921717e-03
   2.2414371e+00   4.1521120e-03
   2.2433907e+00   4.1736685e-03
   2.2493113e+00   4.2061983e-03
   2.2512672e+00   4.2192149e-03
   2.2571855e+00   4.2247704e-03
   2.2591414e+00   4.2286042e-03
   2.2650620e+00   4.2067034e-03
   2.2670156e+00   4.2012626e-03
   2.2729362e+00   4.1518136e-03
   2.2748898e+00   4.1376951e-03
   2.2808104e+00   4.0622819e-03
   2.2827640e+00   4.0393939e-03
   2.2886846e+00   3.9377410e-03
   2.2906405e+00   3.9063131e-03
   2.2965565e+00   3.7740588e-03
   2.2985078e+00   3.7330349e-03
   2.2994720e+00   3.7065657e-03
   2.3002984e+00   3.6846189e-03
   2.3014233e+00   3.6545225e-03
   2.3063820e+00   3.5191460e-03
   2.3123049e+00   3.3466024e-03
   2.3142562e+00   3.2900597e-03
   2.3201791e+00   3.1066575e-03
   2.3221304e+00   3.0464646e-03
   2.3280533e+00   2.8509871e-03
   2.3300046e+00   2.7871671e-03
   2.3359275e+00   2.5788108e-03
   2.3378788e+00   2.5094123e-03
   2.3438017e+00   2.2980028e-03
   2.3457530e+00   2.2275941e-03
   2.3516758e+00   2.0021924e-03
   2.3536272e+00   1.9297475e-03
   2.3565197e+00   1.8024656e-03
   2.3578512e+00   1.7440266e-03
   2.3584711e+00   1.7166299e-03
   2.3615014e+00   1.5810836e-03
   2.3674242e+00   1.3269766e-03
   2.3693756e+00   1.2413636e-03
   2.3752984e+00   9.9289027e-04
   2.3772498e+00   9.1015840e-04
   2.3831726e+00   6.6767906e-04
   2.3851240e+00   5.8581497e-04
   2.3910468e+00   3.5536501e-04
   2.3930211e+00   2.7762167e-04
   2.3989210e+00   3.7205693e-05
   2.4008953e+00  -4.1267906e-05
   2.4032828e+00  -1.4918572e-04
   2.4043159e+00  -1.9659940e-04
   2.4052342e+00  -2.3760101e-04
   2.4087695e+00  -3.9571625e-04
   2.4146924e+00  -6.3976354e-04
   2.4166437e+00  -7.2203627e-04
   2.4225666e+00  -9.4994031e-04
   2.4245179e+00  -1.0262489e-03
   2.4304408e+00  -1.2406657e-03
   2.4323921e+00  -1.3129362e-03
   2.4383150e+00  -1.5075344e-03
   2.4402663e+00  -1.5730808e-03
   2.4461892e+00  -1.7567034e-03
   2.4481405e+00  -1.8175344e-03
   2.4540634e+00  -2.0073646e-03
   2.4560147e+00  -2.0701217e-03
   2.4574380e+00  -2.1171028e-03
   2.4580579e+00  -2.1371993e-03
   2.4593893e+00  -2.1803489e-03
   2.4638889e+00  -2.3224288e-03
   2.4698118e+00  -2.4858127e-03
   2.4717631e+00  -2.5405647e-03
   2.4776860e+00  -2.6827365e-03
   2.4796373e+00  -2.7303260e-03
   2.4855601e+00  -2.8535583e-03
   2.4875115e+00  -2.8947888e-03
   2.4934343e+00  -2.9999770e-03
   2.4953857e+00  -3.0352158e-03
   2.5013085e+00  -3.1225895e-03
   2.5032599e+00  -3.1519054e-03
   2.5091827e+00  -3.2216483e-03
   2.5111341e+00  -3.2451331e-03
   2.5170569e+00  -3.2964187e-03
   2.5190083e+00  -3.3138430e-03
   2.5249311e+00  -3.3475895e-03
   2.5268825e+00  -3.3589761e-03
   2.5328053e+00  -3.3729798e-03
   2.5347567e+00  -3.3781451e-03
   2.5406795e+00  -3.3741506e-03
   2.5426309e+00  -3.3736455e-03
   2.5485537e+00  -3.3533747e-03
   2.5505051e+00  -3.3472681e-03
   2.5564279e+00  -3.3076217e-03
   2.5583792e+00  -3.2952250e-03
   2.5643021e+00  -3.2373508e-03
   2.5662534e+00  -3.2189853e-03
   2.5721763e+00  -3.1432966e-03
   2.5741276e+00  -3.1191001e-03
   2.5800505e+00  -3.0265381e-03
   2.5820018e+00  -2.9967401e-03
   2.5879247e+00  -2.8863636e-03
   2.5898760e+00  -2.8508953e-03
   2.5957989e+00  -2.7264463e-03
   2.5977502e+00  -2.6861111e-03
   2.6036731e+00  -2.5497475e-03
   2.6056244e+00  -2.5053949e-03
   2.6115473e+00  -2.3492424e-03
   2.6134986e+00  -2.2989899e-03
   2.6150367e+00  -2.2521028e-03
   2.6187557e+00  -2.1368251e-03
   2.6209596e+00  -2.0665358e-03
   2.6213728e+00  -2.0535514e-03
   2.6272957e+00  -1.8628765e-03
   2.6292470e+00  -1.7998347e-03
   2.6351699e+00  -1.6096717e-03
   2.6371212e+00  -1.5469605e-03
   2.6430441e+00  -1.3553421e-03
   2.6449954e+00  -1.2924082e-03
   2.6509183e+00  -1.0941162e-03
   2.6528696e+00  -1.0284986e-03
   2.6587925e+00  -8.3350092e-04
   2.6607438e+00  -7.6890037e-04
   2.6666667e+00  -5.7413682e-04
   2.6686180e+00  -5.1064738e-04
   2.6745409e+00  -2.8904270e-04
   2.6764922e+00  -2.1755005e-04
   2.6768365e+00  -2.0380119e-04
   2.6770202e+00  -1.9596648e-04
   2.6827594e+00   2.7380854e-05
   2.6843664e+00   9.0753214e-05
   2.6902893e+00   3.0660927e-04
   2.6922406e+00   3.7857668e-04
   2.6981635e+00   5.8442608e-04
   2.7001148e+00   6.5272498e-04
   2.7060376e+00   8.5292470e-04
   2.7079890e+00   9.2003444e-04
   2.7139118e+00   1.1061708e-03
   2.7158632e+00   1.1685973e-03
   2.7217860e+00   1.3440197e-03
   2.7237374e+00   1.4018067e-03
   2.7296602e+00   1.5853926e-03
   2.7316116e+00   1.6457553e-03
   2.7325069e+00   1.6749380e-03
   2.7346878e+00   1.7448783e-03
   2.7384298e+00   1.8646832e-03
   2.7394858e+00   1.8987672e-03
   2.7454086e+00   2.0668205e-03
   2.7473600e+00   2.1232438e-03
   2.7532828e+00   2.2722521e-03
   2.7552342e+00   2.3222681e-03
   2.7611570e+00   2.4542470e-03
   2.7631084e+00   2.4985537e-03
   2.7690312e+00   2.6142332e-03
   2.7709826e+00   2.6531221e-03
   2.7769284e+00   2.7523875e-03
   2.7788567e+00   2.7858356e-03
   2.7848026e+00   2.8688476e-03
   2.7867309e+00   2.8969238e-03
   2.7926768e+00   2.9625803e-03
   2.7946051e+00   2.9848485e-03
   2.8005510e+00   3.0318871e-03
   2.8024793e+00   3.0479798e-03
   2.8084252e+00   3.0791322e-03
   2.8103535e+00   3.0898072e-03
   2.8162994e+00   3.1017447e-03
   2.8182277e+00   3.1061295e-03
   2.8241736e+00   3.0997245e-03
   2.8261249e+00   3.0983242e-03
   2.8320478e+00   3.0762167e-03
   2.8339991e+00   3.0695363e-03
   2.8399219e+00   3.0285124e-03
   2.8418733e+00   3.0155188e-03
   2.8477961e+00   2.9565197e-03
   2.8497475e+00   2.9375803e-03
   2.8556703e+00   2.8612259e-03
   2.8576217e+00   2.8365473e-03
   2.8635445e+00   2.7433655e-03
   2.8654959e+00   2.7131313e-03
   2.8714187e+00   2.6042241e-03
   2.8733701e+00   2.5688246e-03
   2.8792929e+00   2.4435950e-03
   2.8812443e+00   2.4025482e-03
   2.8871671e+00   2.2671074e-03
   2.8891185e+00   2.2226515e-03
   2.8950413e+00   2.0776515e-03
   2.8969927e+00   2.0305051e-03
   2.9029155e+00   1.8642378e-03
   2.9048669e+00   1.8104982e-03
   2.9062213e+00   1.7670110e-03
   2.9069100e+00   1.7451423e-03
   2.9081726e+00   1.7055693e-03
   2.9127410e+00   1.5620409e-03
   2.9186639e+00   1.3786180e-03
   2.9206152e+00   1.3180028e-03
   2.9265381e+00   1.1358540e-03
   2.9284894e+00   1.0757507e-03
   2.9344123e+00   8.9281910e-04
   2.9363636e+00   8.3269972e-04
   2.9422865e+00   6.4799587e-04
   2.9442378e+00   5.8670110e-04
   2.9501607e+00   4.0805096e-04
   2.9521120e+00   3.4876722e-04
   2.9580349e+00   1.7208333e-04
   2.9599862e+00   1.1444467e-04
   2.9659091e+00  -7.8520661e-05
   2.9678604e+00  -1.4118549e-04
   2.9688705e+00  -1.7666230e-04
   2.9693985e+00  -1.9551148e-04
   2.9708219e+00  -2.4367998e-04
   2.9757346e+00  -4.1064279e-04
   2.9816575e+00  -5.9668962e-04
   2.9836088e+00  -6.5846189e-04
   2.9895317e+00  -8.3250230e-04
   2.9914830e+00  -8.9023875e-04
   2.9974059e+00  -1.0542493e-03
   2.9993572e+00  -1.1085606e-03
   3.0052801e+00  -1.2643434e-03
   3.0072314e+00  -1.3162787e-03
   3.0131543e+00  -1.4576768e-03
   3.0151056e+00  -1.5049128e-03
   3.0210285e+00  -1.6316552e-03
   3.0229798e+00  -1.6736318e-03
   3.0289027e+00  -1.7940014e-03
   3.0308540e+00  -1.8338912e-03
   3.0367769e+00  -1.9505326e-03
   3.0387282e+00  -1.9892034e-03
   3.0406795e+00  -2.0269674e-03
   3.0463499e+00  -2.1355349e-03
   3.0463728e+00  -2.1361524e-03
   3.0466024e+00  -2.1405716e-03
   3.0485537e+00  -2.1742287e-03
   3.0544766e+00  -2.2744146e-03
   3.0603994e+00  -2.3570018e-03
   3.0623508e+00  -2.3848255e-03
   3.0682736e+00  -2.4512626e-03
   3.0702250e+00  -2.4737374e-03
   3.0761478e+00  -2.5247016e-03
   3.0780992e+00  -2.5420799e-03
   3.0840220e+00  -2.5779155e-03
   3.0859734e+00  -2.5902663e-03
   3.0918962e+00  -2.6118916e-03
   3.0938476e+00  -2.6196511e-03
   3.0997704e+00  -2.6260790e-03
   3.1017218e+00  -2.6286961e-03
   3.1076446e+00  -2.6199036e-03
   3.1095960e+00  -2.6174472e-03
   3.1155188e+00  -2.5946051e-03
   3.1174702e+00  -2.5876722e-03
   3.1233930e+00  -2.5503903e-03
   3.1253444e+00  -2.5386134e-03
   3.1312672e+00  -2.4871212e-03
   3.1332185e+00  -2.4706612e-03
   3.1391414e+00  -2.4046143e-03
   3.1410927e+00  -2.3834022e-03
   3.1470156e+00  -2.3015381e-03
   3.1489669e+00  -2.2752020e-03
   3.1548898e+00  -2.1749082e-03
   3.1568411e+00  -2.1426331e-03
   3.1571625e+00  -2.1366667e-03
   3.1571855e+00  -2.1360399e-03
   3.1630854e+00  -2.0216758e-03
   3.1647153e+00  -1.9899105e-03
   3.1706612e+00  -1.8693159e-03
   3.1725895e+00  -1.8296235e-03
   3.1785354e+00  -1.7036111e-03
   3.1804637e+00  -1.6621534e-03
   3.1864096e+00  -1.5306107e-03
   3.1883379e+00  -1.4873669e-03
   3.1942837e+00  -1.3506107e-03
   3.1962121e+00  -1.3056221e-03
   3.2021579e+00  -1.1627984e-03
   3.2040863e+00  -1.1159596e-03
   3.2100321e+00  -9.6936639e-04
   3.2119605e+00  -9.2103765e-04
   3.2179063e+00  -7.7472222e-04
   3.2198347e+00  -7.2635675e-04
   3.2257805e+00  -5.7559229e-04
   3.2277089e+00  -5.2617539e-04
   3.2336547e+00  -3.6087695e-04
   3.2355831e+00  -3.0701791e-04
   3.2366391e+00  -2.7500918e-04
   3.2392103e+00  -1.9520707e-04
   3.2425620e+00  -9.2735767e-05
   3.2434803e+00  -6.4772957e-05
   3.2494031e+00   1.0873508e-04
   3.2513545e+00   1.6625758e-04
   3.2572773e+00   3.3153811e-04
   3.2592287e+00   3.8624656e-04
   3.2651515e+00   5.4482323e-04
   3.2671028e+00   5.9729798e-04
   3.2730257e+00   7.5077594e-04
   3.2749770e+00   8.0146006e-04
   3.2808999e+00   9.4786272e-04
   3.2828512e+00   9.9640725e-04
   3.2887741e+00   1.1317470e-03
   3.2907254e+00   1.1767264e-03
   3.2966483e+00   1.3044651e-03
   3.2985996e+00   1.3466873e-03
   3.3045225e+00   1.4723072e-03
   3.3064738e+00   1.5137672e-03
   3.3123967e+00   1.6405165e-03
   3.3143480e+00   1.6823462e-03
   3.3151745e+00   1.6998646e-03
   3.3173324e+00   1.7455969e-03
   3.3210973e+00   1.8234642e-03
   3.3222222e+00   1.8470363e-03
   3.3281451e+00   1.9541873e-03
   3.3300964e+00   1.9899403e-03
   3.3360193e+00   2.0818159e-03
   3.3379706e+00   2.1125023e-03
   3.3438935e+00   2.1899380e-03
   3.3458448e+00   2.2158724e-03
   3.3517677e+00   2.2793090e-03
   3.3537190e+00   2.3006198e-03
   3.3596419e+00   2.3502296e-03
   3.3615932e+00   2.3670110e-03
   3.3675161e+00   2.4025941e-03
   3.3694674e+00   2.4147153e-03
   3.3753903e+00   2.4374656e-03
   3.3773416e+00   2.4454316e-03
   3.3832645e+00   2.4533517e-03
   3.3852158e+00   2.4563361e-03
   3.3911387e+00   2.4502525e-03
   3.3930900e+00   2.4485996e-03
   3.3990129e+00   2.4269743e-03
   3.4009642e+00   2.4203398e-03
   3.4068871e+00   2.3922406e-03
   3.4088384e+00   2.3833792e-03
   3.4147612e+00   2.3260101e-03
   3.4167126e+00   2.3075298e-03
   3.4285583e+00   2.1699128e-03
   3.4324610e+00   2.1253535e-03
   3.4443067e+00   2.0331336e-03
   3.4482094e+00   1.9771304e-03
   3.4482094e+00   1.8993320e-03
   3.4502296e+00   1.8488131e-03
   3.4543618e+00   1.7457231e-03
   3.4600551e+00   1.6048691e-03
   3.4639578e+00   1.5086203e-03
   3.4758035e+00   1.2669490e-03
   3.4954545e+00   8.7041781e-04
   3.5073232e+00   6.1432048e-04
   3.5269513e+00   1.8220983e-04
   3.5466024e+00  -1.5873921e-05
   3.5514004e+00  -1.5231336e-04
   3.5528926e+00  -1.9493848e-04
   3.5584481e+00  -3.5452250e-04
   3.5584481e+00  -7.2515611e-04
   3.6018136e+00  -1.3036180e-03
   3.6214417e+00  -1.5693916e-03
   3.6648072e+00  -1.4540243e-03
   3.6844582e+00  -1.4106474e-03
   3.7711662e+00  -7.1295914e-04
   3.8104454e+00  -3.9769054e-04
   3.8195592e+00  -3.3074610e-04
   3.8448347e+00  -1.9471534e-04
   3.9062902e+00   1.0080303e-04
   3.9364325e+00   2.9826446e-04
   3.9364325e+00   4.4221993e-04
   3.9797980e+00   4.3623049e-04
   4.0624197e+00   4.3240817e-04
   4.1491506e+00   2.9368687e-04
   4.3144169e+00   3.2935262e-05
   4.4011249e+00  -2.9275253e-05
   4.5664141e+00  -1.0624242e-04
   4.5664141e+00  -8.4688476e-05
   4.6531221e+00  -6.6465794e-05
   5.0703857e+00   5.2127181e-06
   5.1570937e+00   6.5829431e-06
   5.5743572e+00   1.5770753e-05
   5.6610652e+00   1.1758907e-05
   6.0783287e+00  -1.1674587e-06
   6.1650597e+00  -1.0568939e-06
   6.5823003e+00   3.7052342e-07
   6.5823003e+00  -4.8621442e-05
   6.6256657e+00   1.9292815e-06
   7.0862948e+00   3.9802801e-06
   7.1296373e+00   3.6741736e-06
   7.5902663e+00   1.7607461e-06
   7.6336318e+00   1.6559665e-06
   8.0942378e+00   3.9287879e-07
   8.0942378e+00   9.9313820e-07
   8.3679063e+00   1.0823049e-06
   8.5982094e+00   9.8851469e-07
   8.8719008e+00   6.1698347e-07
   9.1021809e+00   4.1064509e-07
   9.3758724e+00   2.5460055e-07
   9.6061754e+00   1.5455762e-07
   9.8798439e+00   5.7959137e-08
   1.0110147e+01  -5.4589532e-08
   1.0383815e+01  -7.6881313e-08
   1.0614118e+01  -1.1439761e-07
   1.0887741e+01  -1.4412006e-07
   1.1117998e+01  -1.5037282e-07


==> data/DARPA_Wave_Cut_2D_o4.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.7751607e+00   9.5571166e-07
  -9.5449265e+00   1.0495018e-06
  -9.2712351e+00   4.7871212e-06
  -9.0409550e+00   4.8308770e-06
  -8.7672635e+00   2.4696511e-04
  -8.5369605e+00   2.4692837e-04
  -7.0250459e+00  -2.9467631e-04
  -6.9205005e+00  -1.9403306e-04
  -6.8676768e+00  -1.3302525e-04
  -6.7513545e+00   1.2793985e-06
  -6.5210744e+00   1.3231680e-06
  -6.2473829e+00   1.4049059e-06
  -6.0170799e+00   1.4799380e-06
  -5.7434114e+00   1.6211203e-06
  -5.5131084e+00   1.8962397e-06
  -5.5131084e+00   1.7336685e-06
  -5.4697199e+00   1.9327548e-06
  -5.0091368e+00   2.0953214e-06
  -4.9657713e+00   2.1412374e-06
  -4.5051653e+00   2.6164601e-06
  -4.4617998e+00   2.6906336e-06
  -4.0011938e+00   3.4910239e-06
  -3.9578283e+00   3.6028696e-06
  -3.4971993e+00   4.9603076e-06
  -3.4971993e+00   4.8284665e-06
  -3.4104913e+00   5.2428375e-06
  -2.9932277e+00   7.2480487e-06
  -2.9065197e+00   7.9284894e-06
  -2.4892562e+00   1.1111915e-05
  -2.4025482e+00   1.2039555e-05
  -1.9852824e+00   1.6389853e-05
  -1.9419215e+00   1.8115748e-05
  -1.7332943e+00   2.8165060e-05
  -1.7332943e+00   2.5864555e-05
  -1.6465680e+00   3.0421028e-05
  -1.4813062e+00   3.8757805e-05
  -1.3945707e+00   4.2681129e-05
  -1.2293182e+00   5.0048439e-05
  -1.1859435e+00   5.5814050e-05
  -1.1033242e+00   6.6168733e-05
  -1.0599449e+00   7.5379017e-05
  -9.7733012e-01   9.1932966e-05
  -9.3394169e-01   9.9910468e-05
  -8.5133609e-01   1.1444421e-04
  -8.2963728e-01   1.2105693e-04
  -7.8833792e-01   1.3287994e-04
  -7.6663453e-01   1.3893756e-04
  -7.2534206e-01   1.4957553e-04
  -7.1448806e-01   1.5443182e-04
  -6.9384298e-01   1.6759481e-04
  -6.9384298e-01   1.6225275e-04
  -6.7213269e-01   1.7332025e-04
  -6.6234389e-01   1.7748347e-04
  -6.4063131e-01   1.9011364e-04
  -6.3084711e-01   1.9536410e-04
  -6.0912994e-01   2.1095868e-04
  -5.9934803e-01   2.1717631e-04
  -5.7762856e-01   2.3293388e-04
  -5.6784894e-01   2.3997245e-04
  -5.4612489e-01   2.5884986e-04
  -5.3634986e-01   2.6650138e-04
  -5.1462121e-01   2.8820248e-04
  -5.0485308e-01   2.9758035e-04
  -4.8311754e-01   3.1941919e-04
  -4.7335399e-01   3.2886823e-04
  -4.6248393e-01   3.4216253e-04
  -4.5760331e-01   3.5029614e-04
  -4.4673554e-01   3.6357668e-04
  -4.4185491e-01   3.6610652e-04
  -4.3098485e-01   3.8035124e-04
  -4.2610652e-01   3.8935721e-04
  -4.1523186e-01   4.0441690e-04
  -4.1035583e-01   4.0753214e-04
  -3.9948118e-01   4.2352847e-04
  -3.9460744e-01   4.3361800e-04
  -3.8373049e-01   4.5068641e-04
  -3.7885904e-01   4.5286731e-04
  -3.6797980e-01   4.7089302e-04
  -3.6310836e-01   4.7829201e-04
  -3.5222911e-01   4.9648301e-04
  -3.4735996e-01   5.0402433e-04
  -3.3647612e-01   5.2320248e-04
  -3.3160927e-01   5.3132231e-04
  -3.2072544e-01   5.5284206e-04
  -3.1586088e-01   5.6145546e-04
  -3.0497245e-01   5.8498852e-04
  -3.0011249e-01   5.9424013e-04
  -2.8922176e-01   6.2082645e-04
  -2.8436180e-01   6.4422635e-04
  -2.8436180e-01   6.2995868e-04
  -2.7832415e-01   6.6023186e-04
  -2.6861341e-01   6.7113407e-04
  -2.6256887e-01   6.8766299e-04
  -2.5286501e-01   7.1144858e-04
  -2.4681129e-01   7.2882920e-04
  -2.3711433e-01   7.5434114e-04
  -2.3105372e-01   7.7430211e-04
  -2.2136570e-01   8.0208678e-04
  -2.1529775e-01   8.2148531e-04
  -2.0561662e-01   8.5087466e-04
  -1.9953857e-01   8.7504591e-04
  -1.8986731e-01   9.0803260e-04
  -1.8377847e-01   9.3132461e-04
  -1.7411800e-01   9.6313590e-04
  -1.7106910e-01   9.7684114e-04
  -1.6624357e-01   1.0145914e-03
  -1.6319146e-01   1.0279821e-03
  -1.5836892e-01   1.0270937e-03
  -1.5531382e-01   1.0399885e-03
  -1.5049426e-01   1.0813269e-03
  -1.4743595e-01   1.0939669e-03
  -1.4261961e-01   1.0923691e-03
  -1.3955808e-01   1.1060767e-03
  -1.3474518e-01   1.1499518e-03
  -1.3167975e-01   1.1642080e-03
  -1.2687052e-01   1.1578466e-03
  -1.2380165e-01   1.1722176e-03
  -1.1899587e-01   1.1938200e-03
  -1.1592332e-01   1.2085652e-03
  -1.1112144e-01   1.2293343e-03
  -1.0804477e-01   1.2455969e-03
  -1.0324679e-01   1.2841529e-03
  -1.0324679e-01   1.2645478e-03
  -9.7080349e-02   1.2975459e-03
  -9.5372130e-02   1.3039325e-03
  -8.9196051e-02   1.3334711e-03
  -8.7497704e-02   1.3405647e-03
  -8.1311983e-02   1.3704568e-03
  -7.9623049e-02   1.3777617e-03
  -7.3427686e-02   1.4076102e-03
  -7.1748393e-02   1.4147314e-03
  -6.5542011e-02   1.4445500e-03
  -6.3873967e-02   1.4516414e-03
  -5.7656107e-02   1.4813499e-03
  -5.5999311e-02   1.4891873e-03
  -4.9770432e-02   1.5187603e-03
  -4.8124656e-02   1.5266621e-03
  -4.1883609e-02   1.5556635e-03
  -4.0250230e-02   1.5624036e-03
  -3.3996097e-02   1.5907071e-03
  -3.2375574e-02   1.5968251e-03
  -2.6107897e-02   1.6241001e-03
  -2.4500918e-02   1.6298370e-03
  -2.2899541e-02   1.6351538e-03
  -1.6626446e-02   1.6607323e-03
  -1.3201676e-02   1.6723485e-03
  -1.2286846e-02   1.6755487e-03
  -8.7518825e-03   1.6884780e-03
  -6.1374656e-03   1.6959986e-03
  -8.7732323e-04   1.7123324e-03
   1.1046097e-03   1.7167332e-03
   6.9972452e-03   1.7313590e-03
   8.6744949e-03   1.7339164e-03
   1.4871809e-02   1.7449679e-03
   1.6402594e-02   1.7460009e-03
   2.2746373e-02   1.7519881e-03
   2.3160698e-02   1.7519605e-03
   2.4252296e-02   1.7518939e-03
   3.0620983e-02   1.7525872e-03
   3.7011478e-02   1.7476286e-03
   3.8495638e-02   1.7463384e-03
   4.0171258e-02   1.7430670e-03
   4.6370064e-02   1.7312649e-03
   4.8419651e-02   1.7248990e-03
   5.4244720e-02   1.7067126e-03
   5.7383150e-02   1.6927410e-03
   6.2119376e-02   1.6715014e-03
   6.8380395e-02   1.6339991e-03
   6.9363177e-02   1.6281543e-03
   6.9993802e-02   1.6246235e-03
   7.1504821e-02   1.6133884e-03
   7.6484160e-02   1.5755762e-03
   7.7868457e-02   1.5660239e-03
   8.4381543e-02   1.5071442e-03
   8.5743113e-02   1.4959298e-03
   9.2278926e-02   1.4276331e-03
   9.3617769e-02   1.4147911e-03
   1.0017677e-01   1.3370523e-03
   1.0149242e-01   1.3226354e-03
   1.0807530e-01   1.2352938e-03
   1.0936708e-01   1.2193549e-03
   1.1597429e-01   1.1222934e-03
   1.1724174e-01   1.1048875e-03
   1.2387305e-01   9.9790863e-04
   1.2511639e-01   9.7907943e-04
   1.3177158e-01   8.6188705e-04
   1.3299105e-01   8.4165519e-04
   1.3967057e-01   7.1395776e-04
   1.4086570e-01   6.9239899e-04
   1.4756749e-01   5.5278237e-04
   1.4874059e-01   5.2959137e-04
   1.5546327e-01   3.8042470e-04
   1.5661524e-01   3.5642792e-04
   1.6336019e-01   2.0225872e-04
   1.6449013e-01   1.7812328e-04
   1.7125826e-01   1.3602893e-05
   1.7236501e-01  -1.1775161e-05
   1.7915450e-01  -1.9894169e-04
   1.8023990e-01  -2.2709665e-04
   1.8366483e-01  -3.3685721e-04
   1.8421556e-01  -3.5338384e-04
   1.8473760e-01  -3.6917815e-04
   1.8811478e-01  -4.7828972e-04
   1.9494421e-01  -6.9942149e-04
   1.9598990e-01  -7.3121442e-04
   2.0283792e-01  -9.5240129e-04
   2.0386478e-01  -9.8366621e-04
   2.1073140e-01  -1.2114991e-03
   2.1173990e-01  -1.2426400e-03
   2.1862351e-01  -1.4736134e-03
   2.1961501e-01  -1.5052617e-03
   2.2651010e-01  -1.7302043e-03
   2.2748990e-01  -1.7609435e-03
   2.3439624e-01  -1.9953030e-03
   2.3536501e-01  -2.0253742e-03
   2.3633150e-01  -2.0592815e-03
   2.4156336e-01  -2.2636157e-03
   2.4173095e-01  -2.2704798e-03
   2.4324151e-01  -2.3320248e-03
   2.4419881e-01  -2.3687328e-03
   2.5111570e-01  -2.6427916e-03
   2.5804408e-01  -2.9042929e-03
   2.5898990e-01  -2.9383379e-03
   2.6592057e-01  -3.1924931e-03
   2.6686639e-01  -3.2255280e-03
   2.7379477e-01  -3.4629247e-03
   2.7474059e-01  -3.4950184e-03
   2.8166896e-01  -3.7243802e-03
   2.8261708e-01  -3.7544307e-03
   2.8953857e-01  -4.0052342e-03
   2.9049128e-01  -4.0349403e-03
   2.9182966e-01  -4.0877181e-03
   2.9276171e-01  -4.1202020e-03
   2.9278696e-01  -4.1210973e-03
   2.9836777e-01  -4.3315886e-03
   3.0527089e-01  -4.5673554e-03
   3.0624426e-01  -4.6011938e-03
   3.1313590e-01  -4.8200184e-03
   3.1411846e-01  -4.8508724e-03
   3.2099862e-01  -5.0511249e-03
   3.2199495e-01  -5.0801194e-03
   3.2885904e-01  -5.2503673e-03
   3.2986915e-01  -5.2763774e-03
   3.3671947e-01  -5.4346189e-03
   3.3774564e-01  -5.4581956e-03
   3.4457759e-01  -5.6122590e-03
   3.4561983e-01  -5.6335859e-03
   3.4666896e-01  -5.6528696e-03
   3.5258035e-01  -5.7830349e-03
   3.5349633e-01  -5.8026171e-03
   3.5382691e-01  -5.8085629e-03
   3.5396694e-01  -5.8113636e-03
   3.6137052e-01  -5.9544766e-03
   3.6245868e-01  -5.9721304e-03
   3.6924702e-01  -6.0741965e-03
   3.7599862e-01  -6.1454545e-03
   3.7712351e-01  -6.1586318e-03
   3.8385445e-01  -6.2067723e-03
   3.8499770e-01  -6.2166896e-03
   3.9171258e-01  -6.2420110e-03
   3.9287420e-01  -6.2479339e-03
   3.9956382e-01  -6.2466713e-03
   4.0074839e-01  -6.2476125e-03
   4.0741276e-01  -6.2183884e-03
   4.0862489e-01  -6.2150597e-03
   4.1526171e-01  -6.1580579e-03
   4.1649908e-01  -6.1500000e-03
   4.2311295e-01  -6.0709826e-03
   4.2437328e-01  -6.0586318e-03
   4.3095960e-01  -5.9501837e-03
   4.3224977e-01  -5.9321166e-03
   4.3880395e-01  -5.7970156e-03
   4.4012397e-01  -5.7735996e-03
   4.4665060e-01  -5.6161387e-03
   4.4800046e-01  -5.5867998e-03
   4.5449265e-01  -5.3980487e-03
   4.5580808e-01  -5.3622819e-03
   4.5587466e-01  -5.3604683e-03
   4.6028926e-01  -5.2064509e-03
   4.6226125e-01  -5.1354683e-03
   4.6233471e-01  -5.1328053e-03
   4.6375115e-01  -5.0884757e-03
   4.7017218e-01  -4.8466713e-03
   4.7162534e-01  -4.7989440e-03
   4.7800505e-01  -4.5519054e-03
   4.7949954e-01  -4.5000230e-03
   4.8583792e-01  -4.2444904e-03
   4.8737603e-01  -4.1869146e-03
   4.9366621e-01  -3.9258264e-03
   4.9525023e-01  -3.8639578e-03
   5.0148990e-01  -3.6004362e-03
   5.0312443e-01  -3.5344582e-03
   5.0930900e-01  -3.2360882e-03
   5.1100092e-01  -3.1567034e-03
   5.1117309e-01  -3.1471993e-03
   5.1193756e-01  -3.1036961e-03
   5.1730028e-01  -2.8160927e-03
   5.1887511e-01  -2.7343434e-03
   5.2493572e-01  -2.4128099e-03
   5.2674931e-01  -2.3202479e-03
   5.3276171e-01  -2.0100689e-03
   5.3462351e-01  -1.9172153e-03
   5.4058770e-01  -1.6168756e-03
   5.4249770e-01  -1.5242172e-03
   5.4428834e-01  -1.4245799e-03
   5.4893480e-01  -1.1528512e-03
   5.5022039e-01  -1.0732943e-03
   5.5037420e-01  -1.0640335e-03
   5.5619605e-01  -7.2227273e-04
   5.5824839e-01  -6.0504132e-04
   5.6399908e-01  -2.8238522e-04
   5.6612259e-01  -1.6535904e-04
   5.7179982e-01   1.3102388e-04
   5.7399679e-01   2.4301423e-04
   5.7960055e-01   5.5145546e-04
   5.8187098e-01   6.6443297e-04
   5.8269054e-01   7.1165289e-04
   5.8293159e-01   7.2668274e-04
   5.8823003e-01   1.0300964e-03
   5.8974518e-01   1.1155142e-03
   5.9519743e-01   1.4036892e-03
   5.9761938e-01   1.5282438e-03
   6.0299816e-01   1.7821120e-03
   6.0549587e-01   1.9004545e-03
   6.1079890e-01   2.1282553e-03
   6.1337006e-01   2.2376791e-03
   6.1598485e-01   2.3501607e-03
   6.1734619e-01   2.4151745e-03
   6.1994720e-01   2.5371442e-03
   6.2124426e-01   2.5999082e-03
   6.2173783e-01   2.6221074e-03
   6.2393021e-01   2.7180211e-03
   6.2911846e-01   2.9356749e-03
   6.3421717e-01   3.1182048e-03
   6.3699265e-01   3.2216024e-03
   6.4202938e-01   3.3757117e-03
   6.4486685e-01   3.4665519e-03
   6.4984389e-01   3.5899908e-03
   6.5274105e-01   3.6686639e-03
   6.5766070e-01   3.7644628e-03
   6.6061524e-01   3.8282140e-03
   6.6548669e-01   3.9025712e-03
   6.6849174e-01   3.9519054e-03
   6.7331497e-01   4.0028007e-03
   6.7636593e-01   4.0390266e-03
   6.8115014e-01   4.0644399e-03
   6.8424013e-01   4.0879706e-03
   6.8898990e-01   4.0827135e-03
   6.9211433e-01   4.0875115e-03
   6.9683196e-01   4.0510560e-03
   6.9998852e-01   4.0371212e-03
   7.0467401e-01   3.9696511e-03
   7.0786501e-01   3.9376722e-03
   7.1252755e-01   3.8431359e-03
   7.1573921e-01   3.7903811e-03
   7.2038567e-01   3.6719467e-03
   7.2361341e-01   3.5998623e-03
   7.2824610e-01   3.4558770e-03
   7.3148760e-01   3.3660698e-03
   7.3611111e-01   3.2009642e-03
   7.3936180e-01   3.0967172e-03
   7.4398072e-01   2.9104913e-03
   7.4723829e-01   2.7865473e-03
   7.5185491e-01   2.5878788e-03
   7.5511249e-01   2.4540863e-03
   7.5973370e-01   2.2267241e-03
   7.6298669e-01   2.0813039e-03
   7.6329431e-01   2.0634343e-03
   7.6452938e-01   1.9970455e-03
   7.6654270e-01   1.8892126e-03
   7.7086088e-01   1.6521120e-03
   7.7550275e-01   1.3986938e-03
   7.7873508e-01   1.2280762e-03
   7.8339302e-01   9.7787190e-04
   7.8660927e-01   8.0534665e-04
   7.9128788e-01   5.5891185e-04
   7.9448347e-01   3.9287879e-04
   7.9766529e-01   2.1875941e-04
   8.0099174e-01   1.9081497e-05
   8.0141414e-01  -7.8562672e-06
   8.0235996e-01  -6.7213728e-05
   8.0551194e-01  -2.5603994e-04
   8.1023416e-01  -5.3578283e-04
   8.1498852e-01  -8.0213728e-04
   8.1810836e-01  -9.7776400e-04
   8.2289256e-01  -1.2242126e-03
   8.2598255e-01  -1.3853099e-03
   8.3079890e-01  -1.6340174e-03
   8.3385675e-01  -1.7826584e-03
   8.3516529e-01  -1.8575046e-03
   8.3764922e-01  -1.9897819e-03
   8.3819789e-01  -2.0208310e-03
   8.4173095e-01  -2.2156680e-03
   8.4661157e-01  -2.4553030e-03
   8.4960514e-01  -2.6081497e-03
   8.5451791e-01  -2.8262397e-03
   8.5747934e-01  -2.9619376e-03
   8.6242424e-01  -3.1538567e-03
   8.6535124e-01  -3.2745179e-03
   8.7033287e-01  -3.4474518e-03
   8.7322544e-01  -3.5510790e-03
   8.7823921e-01  -3.7221074e-03
   8.8109963e-01  -3.8160698e-03
   8.8393939e-01  -3.9083792e-03
   8.8543159e-01  -3.9571625e-03
   8.8557392e-01  -3.9619605e-03
   8.8897383e-01  -4.0701331e-03
   8.9178145e-01  -4.1512167e-03
   8.9684803e-01  -4.2805785e-03
   9.0195822e-01  -4.3822314e-03
   9.0472222e-01  -4.4452250e-03
   9.0985767e-01  -4.5196740e-03
   9.1259642e-01  -4.5667815e-03
   9.1775482e-01  -4.6152663e-03
   9.2047062e-01  -4.6476125e-03
   9.2565657e-01  -4.6688017e-03
   9.2834481e-01  -4.6870523e-03
   9.3356290e-01  -4.6807851e-03
   9.3621901e-01  -4.6848026e-03
   9.4146465e-01  -4.6517218e-03
   9.4409320e-01  -4.6418274e-03
   9.4936639e-01  -4.5790863e-03
   9.5196740e-01  -4.5551653e-03
   9.5726814e-01  -4.4644628e-03
   9.5984160e-01  -4.4271809e-03
   9.6516988e-01  -4.3074839e-03
   9.6771579e-01  -4.2570937e-03
   9.7306933e-01  -4.0985767e-03
   9.7558999e-01  -4.0321166e-03
   9.7629017e-01  -4.0083104e-03
   9.7669192e-01  -3.9932507e-03
   9.8166667e-01  -3.8137511e-03
   9.8346419e-01  -3.7532369e-03
   9.8886593e-01  -3.5478880e-03
   9.9133838e-01  -3.4582415e-03
   9.9676538e-01  -3.2335399e-03
   9.9921258e-01  -3.1381313e-03
   1.0046602e+00  -2.9010101e-03
   1.0070868e+00  -2.7983930e-03
   1.0125574e+00  -2.5486915e-03
   1.0149610e+00  -2.4428834e-03
   1.0173508e+00  -2.3217401e-03
   1.0188912e+00  -2.2347452e-03
   1.0219559e+00  -2.0643733e-03
   1.0228352e+00  -2.0127181e-03
   1.0231657e+00  -1.9926469e-03
   1.0252066e+00  -1.8745455e-03
   1.0307094e+00  -1.5534343e-03
   1.0362351e+00  -1.2300895e-03
   1.0385836e+00  -1.0928627e-03
   1.0441230e+00  -7.7764463e-04
   1.0464578e+00  -6.4551882e-04
   1.0487833e+00  -5.1129247e-04
   1.0543320e+00  -1.5991965e-04
   1.0547590e+00  -1.3025689e-04
   1.0551056e+00  -1.0560239e-04
   1.0566414e+00  -1.7550321e-06
   1.0622062e+00   3.7469697e-04
   1.0677938e+00   7.3297291e-04
   1.0700803e+00   8.8356290e-04
   1.0756818e+00   1.2247658e-03
   1.0779545e+00   1.3641988e-03
   1.0802204e+00   1.5059688e-03
   1.0814991e+00   1.5936524e-03
   1.0846442e+00   1.8048577e-03
   1.0858287e+00   1.8883586e-03
   1.0861731e+00   1.9129316e-03
   1.0880808e+00   2.0434366e-03
   1.0937029e+00   2.4193526e-03
   1.0993434e+00   2.7652663e-03
   1.1015771e+00   2.9079201e-03
   1.1072291e+00   3.2300964e-03
   1.1094513e+00   3.3592057e-03
   1.1116690e+00   3.4882461e-03
   1.1124656e+00   3.5387052e-03
   1.1157208e+00   3.7403811e-03
   1.1173255e+00   3.8433884e-03
   1.1175941e+00   3.8601928e-03
   1.1195317e+00   3.9771809e-03
   1.1252020e+00   4.3033517e-03
   1.1308838e+00   4.5992654e-03
   1.1330762e+00   4.7168962e-03
   1.1387672e+00   4.9770202e-03
   1.1409504e+00   5.0811754e-03
   1.1466506e+00   5.3172406e-03
   1.1488246e+00   5.4076676e-03
   1.1509940e+00   5.4950184e-03
   1.1524265e+00   5.5560147e-03
   1.1552732e+00   5.6758724e-03
   1.1566988e+00   5.7372590e-03
   1.1572268e+00   5.7577594e-03
   1.1588613e+00   5.8199036e-03
   1.1645730e+00   6.0237144e-03
   1.1702961e+00   6.1868916e-03
   1.1724472e+00   6.2522268e-03
   1.1781772e+00   6.3790404e-03
   1.1803214e+00   6.4294995e-03
   1.1860583e+00   6.5203857e-03
   1.1881956e+00   6.5568641e-03
   1.1939394e+00   6.6151515e-03
   1.1960721e+00   6.6388430e-03
   1.2018205e+00   6.6590450e-03
   1.2039463e+00   6.6682507e-03
   1.2097016e+00   6.6501148e-03
   1.2118205e+00   6.6457300e-03
   1.2175803e+00   6.5927227e-03
   1.2196947e+00   6.5757576e-03
   1.2254614e+00   6.4840909e-03
   1.2275689e+00   6.4524105e-03
   1.2333402e+00   6.3206152e-03
   1.2354431e+00   6.2750918e-03
   1.2412213e+00   6.1115014e-03
   1.2433173e+00   6.0543618e-03
   1.2491001e+00   5.8564050e-03
   1.2511915e+00   5.7849633e-03
   1.2535514e+00   5.6822314e-03
   1.2539440e+00   5.6652433e-03
   1.2556382e+00   5.5938705e-03
   1.2590680e+00   5.4431818e-03
   1.2648600e+00   5.1771120e-03
   1.2669421e+00   5.0854683e-03
   1.2727365e+00   4.7918962e-03
   1.2748163e+00   4.6901745e-03
   1.2806152e+00   4.3878099e-03
   1.2826905e+00   4.2834252e-03
   1.2884940e+00   3.9589761e-03
   1.2905647e+00   3.8474977e-03
   1.2919330e+00   3.7537879e-03
   1.2924242e+00   3.7214187e-03
   1.2940014e+00   3.6212351e-03
   1.2984389e+00   3.3280533e-03
   1.3042493e+00   2.9334711e-03
   1.3063154e+00   2.7991276e-03
   1.3121281e+00   2.4199954e-03
   1.3141896e+00   2.2911915e-03
   1.3162489e+00   2.1570523e-03
   1.3215473e+00   1.7899449e-03
   1.3216988e+00   1.7783471e-03
   1.3220638e+00   1.7507185e-03
   1.3241185e+00   1.5976928e-03
   1.3299380e+00   1.1474679e-03
   1.3357622e+00   7.3210514e-04
   1.3378122e+00   5.8950413e-04
   1.3436387e+00   1.7751653e-04
   1.3456864e+00   4.0837466e-05
   1.3470983e+00  -7.9351928e-05
   1.3482163e+00  -1.6441162e-04
   1.3491437e+00  -2.3646694e-04
   1.3535606e+00  -5.9391414e-04
   1.3593939e+00  -1.0238384e-03
   1.3614371e+00  -1.1747819e-03
   1.3672727e+00  -1.5741873e-03
   1.3693113e+00  -1.7099770e-03
   1.3713476e+00  -1.8489463e-03
   1.3746671e+00  -2.1014325e-03
   1.3747360e+00  -2.1070133e-03
   1.3771855e+00  -2.2967401e-03
   1.3792195e+00  -2.4434343e-03
   1.3850597e+00  -2.8593893e-03
   1.3909045e+00  -3.2238062e-03
   1.3929339e+00  -3.3537420e-03
   1.3987810e+00  -3.7050275e-03
   1.4008081e+00  -3.8207530e-03
   1.4025505e+00  -3.9356749e-03
   1.4044697e+00  -4.0495868e-03
   1.4045776e+00  -4.0565197e-03
   1.4086846e+00  -4.3166437e-03
   1.4145340e+00  -4.6385216e-03
   1.4165588e+00  -4.7550046e-03
   1.4224105e+00  -5.0294307e-03
   1.4244330e+00  -5.1293159e-03
   1.4302870e+00  -5.3586318e-03
   1.4323072e+00  -5.4434803e-03
   1.4381635e+00  -5.6524334e-03
   1.4401814e+00  -5.7240588e-03
   1.4421993e+00  -5.7884757e-03
   1.4466529e+00  -5.9381313e-03
   1.4480556e+00  -5.9850551e-03
   1.4483173e+00  -5.9926538e-03
   1.4483379e+00  -5.9932507e-03
   1.4500712e+00  -6.0451561e-03
   1.4559320e+00  -6.1982553e-03
   1.4617929e+00  -6.3038338e-03
   1.4638062e+00  -6.3487833e-03
   1.4696694e+00  -6.4121212e-03
   1.4716804e+00  -6.4418274e-03
   1.4775459e+00  -6.4602617e-03
   1.4795546e+00  -6.4743343e-03
   1.4854224e+00  -6.4489210e-03
   1.4874288e+00  -6.4481864e-03
   1.4932989e+00  -6.3814509e-03
   1.4953030e+00  -6.3669192e-03
   1.5011754e+00  -6.2537420e-03
   1.5031795e+00  -6.2233930e-03
   1.5090496e+00  -6.0556474e-03
   1.5109734e+00  -6.0093205e-03
   1.5110537e+00  -6.0072773e-03
   1.5113499e+00  -5.9958219e-03
   1.5160422e+00  -5.8201102e-03
   1.5169261e+00  -5.7868457e-03
   1.5189279e+00  -5.7220386e-03
   1.5248026e+00  -5.4798439e-03
   1.5268021e+00  -5.4061295e-03
   1.5326791e+00  -5.1280533e-03
   1.5346763e+00  -5.0426538e-03
   1.5405556e+00  -4.7454775e-03
   1.5425505e+00  -4.6520202e-03
   1.5484298e+00  -4.3143021e-03
   1.5504270e+00  -4.2108356e-03
   1.5514830e+00  -4.1417815e-03
   1.5526377e+00  -4.0566116e-03
   1.5573623e+00  -3.7271579e-03
   1.5583012e+00  -3.6649908e-03
   1.5641804e+00  -3.2511938e-03
   1.5661754e+00  -3.1132461e-03
   1.5720569e+00  -2.7013315e-03
   1.5740496e+00  -2.5669192e-03
   1.5760422e+00  -2.4216942e-03
   1.5763590e+00  -2.3946511e-03
   1.5797337e+00  -2.1169330e-03
   1.5819238e+00  -1.9313889e-03
   1.5820432e+00  -1.9208104e-03
   1.5839164e+00  -1.7601010e-03
   1.5897980e+00  -1.2640909e-03
   1.5956841e+00  -7.9272268e-04
   1.5976745e+00  -6.3544766e-04
   1.5996625e+00  -4.7200872e-04
   1.5998462e+00  -4.5429982e-04
   1.6028466e+00  -1.7703926e-04
   1.6055487e+00   7.4676309e-05
   1.6056313e+00   8.2789027e-05
   1.6075367e+00   2.5966024e-04
   1.6134229e+00   7.7943756e-04
   1.6193113e+00   1.2743779e-03
   1.6212971e+00   1.4395110e-03
   1.6229821e+00   1.5869904e-03
   1.6247635e+00   1.7629591e-03
   1.6288705e+00   2.1492929e-03
   1.6291713e+00   2.1777181e-03
   1.6350620e+00   2.6735767e-03
   1.6370478e+00   2.8525023e-03
   1.6429385e+00   3.3266529e-03
   1.6449219e+00   3.4851240e-03
   1.6463912e+00   3.6081038e-03
   1.6474174e+00   3.7029614e-03
   1.6522819e+00   4.1177227e-03
   1.6527961e+00   4.1627870e-03
   1.6586892e+00   4.5979798e-03
   1.6606703e+00   4.7573691e-03
   1.6665634e+00   5.1414371e-03
   1.6685445e+00   5.2776860e-03
   1.6705257e+00   5.4058540e-03
   1.6711478e+00   5.4481635e-03
   1.6740840e+00   5.6429293e-03
   1.6764187e+00   5.7991276e-03
   1.6767057e+00   5.8175620e-03
   1.6783999e+00   5.9241965e-03
   1.6842952e+00   6.2494949e-03
   1.6901905e+00   6.5137511e-03
   1.6921694e+00   6.6140955e-03
   1.6980647e+00   6.8158632e-03
   1.7000436e+00   6.8963039e-03
   1.7059412e+00   7.0337236e-03
   1.7079178e+00   7.0928834e-03
   1.7138154e+00   7.1758724e-03
   1.7157920e+00   7.2156107e-03
   1.7216919e+00   7.2371671e-03
   1.7236685e+00   7.2570937e-03
   1.7295661e+00   7.2165519e-03
   1.7315427e+00   7.2154500e-03
   1.7374426e+00   7.1159091e-03
   1.7394169e+00   7.0947888e-03
   1.7453168e+00   6.9362948e-03
   1.7472911e+00   6.8942608e-03
   1.7531910e+00   6.6754362e-03
   1.7551653e+00   6.6139348e-03
   1.7610675e+00   6.3496556e-03
   1.7630395e+00   6.2683196e-03
   1.7689417e+00   5.9626951e-03
   1.7709160e+00   5.8680441e-03
   1.7728352e+00   5.7444674e-03
   1.7746212e+00   5.6404270e-03
   1.7748072e+00   5.6285813e-03
   1.7787902e+00   5.3751837e-03
   1.7846924e+00   4.9829431e-03
   1.7866644e+00   4.8521350e-03
   1.7925689e+00   4.4650138e-03
   1.7945386e+00   4.3317034e-03
   1.8004431e+00   3.9149908e-03
   1.8024128e+00   3.7811754e-03
   1.8024816e+00   3.7752525e-03
   1.8034573e+00   3.6991276e-03
   1.8044513e+00   3.6205464e-03
   1.8102870e+00   3.1582415e-03
   1.8161938e+00   2.7280533e-03
   1.8181635e+00   2.5751377e-03
   1.8240680e+00   2.1525803e-03
   1.8260376e+00   2.0094444e-03
   1.8277089e+00   1.8687718e-03
   1.8291162e+00   1.7578512e-03
   1.8296786e+00   1.7110445e-03
   1.8339118e+00   1.3691850e-03
   1.8398186e+00   9.3267677e-04
   1.8417860e+00   7.7549128e-04
   1.8476928e+00   3.7482323e-04
   1.8496602e+00   2.3499770e-04
   1.8534504e+00  -4.2052571e-05
   1.8554086e+00  -1.8339509e-04
   1.8554178e+00  -1.8413705e-04
   1.8575367e+00  -3.4432736e-04
   1.8634435e+00  -7.6019513e-04
   1.8654109e+00  -9.0806244e-04
   1.8713177e+00  -1.2709550e-03
   1.8732851e+00  -1.3998003e-03
   1.8791942e+00  -1.7310239e-03
   1.8811593e+00  -1.8467264e-03
   1.8841873e+00  -2.0330808e-03
   1.8856428e+00  -2.1247291e-03
   1.8861524e+00  -2.1583907e-03
   1.8890335e+00  -2.3365473e-03
   1.8949426e+00  -2.6551423e-03
   1.8969077e+00  -2.7687328e-03
   1.9028191e+00  -3.0491736e-03
   1.9047842e+00  -3.1493572e-03
   1.9106933e+00  -3.3885445e-03
   1.9126584e+00  -3.4738292e-03
   1.9185675e+00  -3.6855372e-03
   1.9205326e+00  -3.7597337e-03
   1.9264440e+00  -3.9694674e-03
   1.9284068e+00  -4.0440312e-03
   1.9289784e+00  -4.0632231e-03
   1.9290611e+00  -4.0662075e-03
   1.9309435e+00  -4.1300964e-03
   1.9362810e+00  -4.2996556e-03
   1.9421924e+00  -4.4484160e-03
   1.9441575e+00  -4.5013315e-03
   1.9500689e+00  -4.6168503e-03
   1.9520317e+00  -4.6582415e-03
   1.9579431e+00  -4.7435721e-03
   1.9599059e+00  -4.7745179e-03
   1.9658173e+00  -4.8316116e-03
   1.9677801e+00  -4.8526860e-03
   1.9736938e+00  -4.8819559e-03
   1.9756543e+00  -4.8936639e-03
   1.9815680e+00  -4.8966713e-03
   1.9835285e+00  -4.8991047e-03
   1.9894421e+00  -4.8763774e-03
   1.9914050e+00  -4.8696051e-03
   1.9973186e+00  -4.8206152e-03
   1.9992792e+00  -4.8049587e-03
   2.0051928e+00  -4.7303949e-03
   2.0071534e+00  -4.7060376e-03
   2.0130670e+00  -4.6079660e-03
   2.0150275e+00  -4.5750918e-03
   2.0209412e+00  -4.4546602e-03
   2.0229017e+00  -4.4143480e-03
   2.0288177e+00  -4.2664141e-03
   2.0307782e+00  -4.2180900e-03
   2.0325918e+00  -4.1626722e-03
   2.0356795e+00  -4.0677686e-03
   2.0385055e+00  -3.9789027e-03
   2.0386524e+00  -3.9741506e-03
   2.0445661e+00  -3.7791093e-03
   2.0465266e+00  -3.7112718e-03
   2.0524426e+00  -3.5102388e-03
   2.0544008e+00  -3.4411846e-03
   2.0603168e+00  -3.2280073e-03
   2.0622750e+00  -3.1560606e-03
   2.0681910e+00  -2.9351928e-03
   2.0701515e+00  -2.8600551e-03
   2.0760675e+00  -2.6344123e-03
   2.0780257e+00  -2.5580808e-03
   2.0839417e+00  -2.3000918e-03
   2.0858999e+00  -2.2158655e-03
   2.0865565e+00  -2.1825505e-03
   2.0876286e+00  -2.1276515e-03
   2.0924725e+00  -1.8909137e-03
   2.0937741e+00  -1.8261203e-03
   2.0996901e+00  -1.5480349e-03
   2.1016483e+00  -1.4547727e-03
   2.1075666e+00  -1.1757622e-03
   2.1095225e+00  -1.0815496e-03
   2.1154408e+00  -8.1284206e-04
   2.1173990e+00  -7.2275482e-04
   2.1233150e+00  -4.4479339e-04
   2.1252732e+00  -3.5485537e-04
   2.1262006e+00  -3.0478880e-04
   2.1283471e+00  -1.8734320e-04
   2.1321189e+00   1.5132140e-05
   2.1331474e+00   7.0560606e-05
   2.1390657e+00   3.6738751e-04
   2.1410216e+00   4.6586547e-04
   2.1469399e+00   7.5410468e-04
   2.1488958e+00   8.5034206e-04
   2.1548140e+00   1.1178168e-03
   2.1567700e+00   1.2068985e-03
   2.1626905e+00   1.4687075e-03
   2.1646465e+00   1.5533884e-03
   2.1658402e+00   1.6116093e-03
   2.1686915e+00   1.7530028e-03
   2.1717585e+00   1.9049633e-03
   2.1725207e+00   1.9428421e-03
   2.1784389e+00   2.2082438e-03
   2.1803949e+00   2.2969008e-03
   2.1863131e+00   2.5390496e-03
   2.1882691e+00   2.6193985e-03
   2.1941896e+00   2.8400138e-03
   2.1961433e+00   2.9141644e-03
   2.2020638e+00   3.1084022e-03
   2.2040197e+00   3.1739440e-03
   2.2099380e+00   3.3524793e-03
   2.2118939e+00   3.4115702e-03
   2.2178122e+00   3.5865702e-03
   2.2197681e+00   3.6446051e-03
   2.2204086e+00   3.6627181e-03
   2.2215083e+00   3.6932507e-03
   2.2263269e+00   3.8221304e-03
   2.2276423e+00   3.8585399e-03
   2.2335629e+00   3.9843664e-03
   2.2355165e+00   4.0279614e-03
   2.2414371e+00   4.1239210e-03
   2.2433907e+00   4.1576676e-03
   2.2493113e+00   4.2250459e-03
   2.2512672e+00   4.2493343e-03
   2.2571878e+00   4.2902893e-03
   2.2591414e+00   4.3061983e-03
   2.2650620e+00   4.3185950e-03
   2.2670156e+00   4.3245409e-03
   2.2729362e+00   4.3083792e-03
   2.2748898e+00   4.3048209e-03
   2.2808104e+00   4.2618687e-03
   2.2827640e+00   4.2500918e-03
   2.2886846e+00   4.1799816e-03
   2.2906405e+00   4.1586318e-03
   2.2965565e+00   4.0635904e-03
   2.2985078e+00   4.0337236e-03
   2.3044307e+00   3.9121671e-03
   2.3063820e+00   3.8737833e-03
   2.3083333e+00   3.8249311e-03
   2.3132002e+00   3.6986915e-03
   2.3134298e+00   3.6925390e-03
   2.3142562e+00   3.6696740e-03
   2.3162075e+00   3.6112489e-03
   2.3221304e+00   3.4356061e-03
   2.3280533e+00   3.2509642e-03
   2.3300046e+00   3.1897383e-03
   2.3359275e+00   2.9957759e-03
   2.3378788e+00   2.9314509e-03
   2.3438017e+00   2.7211892e-03
   2.3457530e+00   2.6520661e-03
   2.3516758e+00   2.4378099e-03
   2.3536272e+00   2.3665748e-03
   2.3595500e+00   2.1503994e-03
   2.3615014e+00   2.0784734e-03
   2.3634527e+00   1.9967952e-03
   2.3690083e+00   1.7611639e-03
   2.3692378e+00   1.7514463e-03
   2.3693756e+00   1.7444077e-03
   2.3713499e+00   1.6550000e-03
   2.3772498e+00   1.3901125e-03
   2.3831726e+00   1.1384619e-03
   2.3851240e+00   1.0542447e-03
   2.3910468e+00   8.0032369e-04
   2.3930211e+00   7.1556474e-04
   2.3989210e+00   4.7508264e-04
   2.4008953e+00   3.9472222e-04
   2.4067952e+00   1.6349725e-04
   2.4087695e+00   8.7196740e-05
   2.4132920e+00  -1.1363269e-04
   2.4150138e+00  -1.8954959e-04
   2.4152433e+00  -2.0042172e-04
   2.4166437e+00  -2.6452479e-04
   2.4225666e+00  -5.2146465e-04
   2.4245179e+00  -6.0756887e-04
   2.4304408e+00  -8.4376722e-04
   2.4323921e+00  -9.2241506e-04
   2.4383150e+00  -1.1500344e-03
   2.4402663e+00  -1.2258219e-03
   2.4461892e+00  -1.4330142e-03
   2.4481405e+00  -1.5020914e-03
   2.4540634e+00  -1.6894031e-03
   2.4560147e+00  -1.7513659e-03
   2.4619376e+00  -1.9448140e-03
   2.4638889e+00  -2.0082874e-03
   2.4664601e+00  -2.0953903e-03
   2.4674931e+00  -2.1306038e-03
   2.4684114e+00  -2.1616598e-03
   2.4717631e+00  -2.2743893e-03
   2.4776860e+00  -2.4492883e-03
   2.4796373e+00  -2.5078053e-03
   2.4855601e+00  -2.6603535e-03
   2.4875115e+00  -2.7113866e-03
   2.4934343e+00  -2.8443756e-03
   2.4953857e+00  -2.8889118e-03
   2.5013085e+00  -3.0033517e-03
   2.5032599e+00  -3.0418274e-03
   2.5091827e+00  -3.1381313e-03
   2.5111341e+00  -3.1706612e-03
   2.5170569e+00  -3.2485078e-03
   2.5190083e+00  -3.2750230e-03
   2.5249311e+00  -3.3334940e-03
   2.5268825e+00  -3.3536501e-03
   2.5328053e+00  -3.3930441e-03
   2.5347567e+00  -3.4068871e-03
   2.5406795e+00  -3.4278696e-03
   2.5426309e+00  -3.4358127e-03
   2.5485537e+00  -3.4388200e-03
   2.5505051e+00  -3.4407713e-03
   2.5564279e+00  -3.4253903e-03
   2.5583792e+00  -3.4211433e-03
   2.5643021e+00  -3.3867309e-03
   2.5662534e+00  -3.3763545e-03
   2.5721763e+00  -3.3233701e-03
   2.5741276e+00  -3.3068182e-03
   2.5800505e+00  -3.2357668e-03
   2.5820018e+00  -3.2132231e-03
   2.5879247e+00  -3.1246786e-03
   2.5898760e+00  -3.0963039e-03
   2.5957989e+00  -2.9909780e-03
   2.5977502e+00  -2.9571166e-03
   2.6036731e+00  -2.8352388e-03
   2.6056244e+00  -2.7955234e-03
   2.6115473e+00  -2.6612259e-03
   2.6134986e+00  -2.6173095e-03
   2.6194215e+00  -2.4693985e-03
   2.6213728e+00  -2.4215794e-03
   2.6272957e+00  -2.2489050e-03
   2.6292470e+00  -2.1934963e-03
   2.6299587e+00  -2.1700413e-03
   2.6311065e+00  -2.1314050e-03
   2.6358815e+00  -1.9739853e-03
   2.6371212e+00  -1.9329683e-03
   2.6430441e+00  -1.7392883e-03
   2.6449954e+00  -1.6750482e-03
   2.6509183e+00  -1.4818480e-03
   2.6528696e+00  -1.4178627e-03
   2.6587925e+00  -1.2189991e-03
   2.6607438e+00  -1.1536088e-03
   2.6666667e+00  -9.5561983e-04
   2.6686180e+00  -8.9004362e-04
   2.6745409e+00  -6.9615932e-04
   2.6764922e+00  -6.3182048e-04
   2.6824151e+00  -4.2203857e-04
   2.6843664e+00  -3.5368916e-04
   2.6855601e+00  -3.0611570e-04
   2.6884527e+00  -1.9091781e-04
   2.6915060e+00  -6.9274105e-05
   2.6922406e+00  -3.8957989e-05
   2.6981635e+00   1.8570615e-04
   2.7001148e+00   2.6063820e-04
   2.7060376e+00   4.7255969e-04
   2.7079890e+00   5.4305556e-04
   2.7139118e+00   7.5094123e-04
   2.7158632e+00   8.1974059e-04
   2.7217860e+00   1.0149128e-03
   2.7237374e+00   1.0797750e-03
   2.7296602e+00   1.2594238e-03
   2.7316116e+00   1.3192539e-03
   2.7375344e+00   1.5032897e-03
   2.7394858e+00   1.5638889e-03
   2.7410239e+00   1.6144261e-03
   2.7451102e+00   1.7495960e-03
   2.7469467e+00   1.8115083e-03
   2.7473600e+00   1.8260422e-03
   2.7532828e+00   2.0066299e-03
   2.7552342e+00   2.0670707e-03
   2.7611570e+00   2.2272222e-03
   2.7631084e+00   2.2807576e-03
   2.7690312e+00   2.4232782e-03
   2.7709826e+00   2.4709366e-03
   2.7769284e+00   2.5968549e-03
   2.7788567e+00   2.6390496e-03
   2.7848026e+00   2.7483012e-03
   2.7867309e+00   2.7849862e-03
   2.7926768e+00   2.8780762e-03
   2.7946051e+00   2.9094812e-03
   2.8005510e+00   2.9843434e-03
   2.8024793e+00   3.0097337e-03
   2.8084252e+00   3.0651056e-03
   2.8103535e+00   3.0840680e-03
   2.8162994e+00   3.1218320e-03
   2.8182507e+00   3.1349633e-03
   2.8241736e+00   3.1547521e-03
   2.8261249e+00   3.1620983e-03
   2.8320478e+00   3.1642792e-03
   2.8339991e+00   3.1657484e-03
   2.8399219e+00   3.1498623e-03
   2.8418733e+00   3.1452250e-03
   2.8477961e+00   3.1102388e-03
   2.8497475e+00   3.0993572e-03
   2.8556703e+00   3.0458219e-03
   2.8576217e+00   3.0288108e-03
   2.8635445e+00   2.9572773e-03
   2.8654959e+00   2.9342975e-03
   2.8714187e+00   2.8454545e-03
   2.8733701e+00   2.8167126e-03
   2.8792929e+00   2.7115702e-03
   2.8812443e+00   2.6774105e-03
   2.8871671e+00   2.5558770e-03
   2.8891185e+00   2.5163912e-03
   2.8950413e+00   2.3820478e-03
   2.8969927e+00   2.3380624e-03
   2.9029155e+00   2.1947681e-03
   2.9048669e+00   2.1476951e-03
   2.9107897e+00   1.9896120e-03
   2.9127410e+00   1.9381841e-03
   2.9171717e+00   1.8014486e-03
   2.9188935e+00   1.7490725e-03
   2.9191230e+00   1.7416185e-03
   2.9206152e+00   1.6940106e-03
   2.9265381e+00   1.5046304e-03
   2.9284894e+00   1.4417975e-03
   2.9344123e+00   1.2557851e-03
   2.9363636e+00   1.1942906e-03
   2.9422865e+00   1.0096143e-03
   2.9442378e+00   9.4862489e-04
   2.9501607e+00   7.5953168e-04
   2.9521120e+00   6.9736455e-04
   2.9580349e+00   5.1320248e-04
   2.9599862e+00   4.5236226e-04
   2.9659091e+00   2.7660239e-04
   2.9678604e+00   2.1841483e-04
   2.9737833e+00   3.2076676e-05
   2.9757346e+00  -2.8870523e-05
   2.9791322e+00  -1.4656038e-04
   2.9804408e+00  -1.9181405e-04
   2.9810836e+00  -2.1424265e-04
   2.9836088e+00  -3.0260331e-04
   2.9895317e+00  -4.9679982e-04
   2.9914830e+00  -5.6136823e-04
   2.9974059e+00  -7.4210514e-04
   2.9993572e+00  -8.0206152e-04
   3.0052801e+00  -9.7175161e-04
   3.0072314e+00  -1.0280142e-03
   3.0131543e+00  -1.1908747e-03
   3.0151056e+00  -1.2447750e-03
   3.0210285e+00  -1.3942172e-03
   3.0229798e+00  -1.4438522e-03
   3.0289027e+00  -1.5766529e-03
   3.0308540e+00  -1.6208976e-03
   3.0367769e+00  -1.7465106e-03
   3.0387282e+00  -1.7881956e-03
   3.0446511e+00  -1.9101951e-03
   3.0466024e+00  -1.9506244e-03
   3.0525253e+00  -2.0706359e-03
   3.0544766e+00  -2.1104454e-03
   3.0552801e+00  -2.1255326e-03
   3.0556474e+00  -2.1327250e-03
   3.0572084e+00  -2.1623118e-03
   3.0623508e+00  -2.2570409e-03
   3.0682736e+00  -2.3485537e-03
   3.0702250e+00  -2.3792700e-03
   3.0761478e+00  -2.4541781e-03
   3.0780992e+00  -2.4794077e-03
   3.0840220e+00  -2.5385904e-03
   3.0859734e+00  -2.5586088e-03
   3.0918962e+00  -2.6024793e-03
   3.0938476e+00  -2.6174472e-03
   3.0997704e+00  -2.6465335e-03
   3.1017218e+00  -2.6565886e-03
   3.1076446e+00  -2.6698806e-03
   3.1095960e+00  -2.6748163e-03
   3.1155188e+00  -2.6736455e-03
   3.1174702e+00  -2.6737833e-03
   3.1233930e+00  -2.6585629e-03
   3.1253444e+00  -2.6539486e-03
   3.1312672e+00  -2.6232094e-03
   3.1332185e+00  -2.6134986e-03
   3.1391414e+00  -2.5682736e-03
   3.1410927e+00  -2.5538108e-03
   3.1470156e+00  -2.4943526e-03
   3.1489669e+00  -2.4752296e-03
   3.1548898e+00  -2.4010101e-03
   3.1568411e+00  -2.3770661e-03
   3.1627640e+00  -2.2863430e-03
   3.1647153e+00  -2.2570960e-03
   3.1666208e+00  -2.2226079e-03
   3.1714646e+00  -2.1329500e-03
   3.1725436e+00  -2.1121235e-03
   3.1725895e+00  -2.1110147e-03
   3.1785354e+00  -1.9886249e-03
   3.1804637e+00  -1.9483402e-03
   3.1864096e+00  -1.8209871e-03
   3.1883379e+00  -1.7791093e-03
   3.1942837e+00  -1.6467493e-03
   3.1962121e+00  -1.6032507e-03
   3.2021579e+00  -1.4655142e-03
   3.2040863e+00  -1.4202870e-03
   3.2100321e+00  -1.2780188e-03
   3.2119605e+00  -1.2312649e-03
   3.2179063e+00  -1.0811364e-03
   3.2198347e+00  -1.0319651e-03
   3.2257805e+00  -8.8107438e-04
   3.2277089e+00  -8.3143021e-04
   3.2336547e+00  -6.8290863e-04
   3.2355831e+00  -6.3391644e-04
   3.2415289e+00  -4.7496097e-04
   3.2434803e+00  -4.2300964e-04
   3.2454086e+00  -3.6461892e-04
   3.2471074e+00  -3.1322773e-04
   3.2511019e+00  -1.9235927e-04
   3.2513545e+00  -1.8500482e-04
   3.2514463e+00  -1.8206152e-04
   3.2532828e+00  -1.2449839e-04
   3.2592287e+00   5.7860882e-05
   3.2651515e+00   2.3014692e-04
   3.2671028e+00   2.8718779e-04
   3.2730257e+00   4.5231864e-04
   3.2749770e+00   5.0695363e-04
   3.2808999e+00   6.6536731e-04
   3.2828512e+00   7.1772727e-04
   3.2887741e+00   8.7294995e-04
   3.2907254e+00   9.2438476e-04
   3.2966483e+00   1.0690496e-03
   3.2985996e+00   1.1170799e-03
   3.3045225e+00   1.2489417e-03
   3.3064738e+00   1.2925735e-03
   3.3123967e+00   1.4222934e-03
   3.3143480e+00   1.4651263e-03
   3.3202709e+00   1.5962466e-03
   3.3222222e+00   1.6395018e-03
   3.3235078e+00   1.6685445e-03
   3.3270891e+00   1.7482576e-03
   3.3294307e+00   1.8004706e-03
   3.3300964e+00   1.8151791e-03
   3.3360193e+00   1.9319215e-03
   3.3379706e+00   1.9708930e-03
   3.3438935e+00   2.0716919e-03
   3.3458448e+00   2.1053627e-03
   3.3517677e+00   2.1913085e-03
   3.3537190e+00   2.2200758e-03
   3.3596419e+00   2.2916919e-03
   3.3615932e+00   2.3157254e-03
   3.3675161e+00   2.3730946e-03
   3.3694674e+00   2.3924472e-03
   3.3753903e+00   2.4357208e-03
   3.3773416e+00   2.4504132e-03
   3.3832645e+00   2.4794536e-03
   3.3852158e+00   2.4894169e-03
   3.3911387e+00   2.5038108e-03
   3.3930900e+00   2.5090450e-03
   3.3990129e+00   2.5077824e-03
   3.4009642e+00   2.5078053e-03
   3.4068871e+00   2.4987833e-03
   3.4088384e+00   2.4961203e-03
   3.4147612e+00   2.4617539e-03
   3.4167126e+00   2.4509183e-03
   3.4285583e+00   2.3477732e-03
   3.4324610e+00   2.3143710e-03
   3.4443067e+00   2.2410308e-03
   3.4482094e+00   2.1951377e-03
   3.4482094e+00   2.1259550e-03
   3.4541322e+00   1.9935904e-03
   3.4639578e+00   1.7780464e-03
   3.4640496e+00   1.7763567e-03
   3.4653811e+00   1.7480624e-03
   3.4836777e+00   1.3949770e-03
   3.4954545e+00   1.1687144e-03
   3.5073232e+00   8.7519743e-04
   3.5269513e+00   3.8034665e-04
   3.5466024e+00   1.0459068e-04
   3.5535124e+00  -1.0616667e-04
   3.5563590e+00  -1.9279752e-04
   3.5584481e+00  -2.5854454e-04
   3.5584481e+00  -5.9761019e-04
   3.6018136e+00  -1.1935904e-03
   3.6214417e+00  -1.4647337e-03
   3.6648072e+00  -1.4425574e-03
   3.6844582e+00  -1.4407208e-03
   3.7711662e+00  -7.8101010e-04
   3.8104454e+00  -4.8591139e-04
   3.8232323e+00  -3.9102617e-04
   3.8608127e+00  -1.9313430e-04
   3.9099403e+00   4.3819789e-05
   3.9364325e+00   2.2392149e-04
   3.9364325e+00   3.9218320e-04
   3.9797980e+00   4.0120523e-04
   4.0624197e+00   4.3098255e-04
   4.1491506e+00   2.9662305e-04
   4.3144169e+00   4.7627181e-05
   4.4011249e+00  -1.4494123e-05
   4.5664141e+00  -9.6298439e-05
   4.5664141e+00  -7.7138889e-05
   4.6531221e+00  -6.0307622e-05
   5.0703857e+00   3.2140496e-06
   5.1570937e+00   4.8927227e-06
   5.5743572e+00   1.5224747e-05
   5.6610652e+00   1.1370638e-05
   6.0783287e+00  -4.3415289e-07
   6.1650597e+00  -5.7553489e-07
   6.5823003e+00  -2.0430762e-08
   6.5823003e+00  -4.8994031e-05
   6.6256657e+00   1.6572360e-06
   7.0862948e+00   3.7332415e-06
   7.1296373e+00   3.4518595e-06
   7.5902663e+00   1.8385813e-06
   7.6336318e+00   1.6973049e-06
   8.0942378e+00   4.0919192e-07
   8.0942378e+00   8.4688246e-07
   8.3679063e+00   8.7660468e-07
   8.5982094e+00   7.5154959e-07
   8.8719008e+00   5.3606061e-07
   9.1021809e+00   3.4222681e-07
   9.3758724e+00   2.0847590e-07
   9.6061754e+00   1.0843274e-07
   9.8798439e+00  -3.0268825e-09
   1.0110147e+01  -1.0932277e-07
   1.0383815e+01  -1.2418411e-07
   1.0614118e+01  -1.5544766e-07
   1.0887741e+01  -1.9260078e-07
   1.1117998e+01  -2.1135904e-07


==> data/DARPA_Wave_Cut_2D_o5.dat <==
  -1.0048783e+01   8.7161846e-07
  -9.7751607e+00   9.8307851e-07
  -9.5449265e+00   1.0768687e-06
  -9.2712351e+00   4.8219008e-06
  -9.0409550e+00   4.8719238e-06
  -8.7672635e+00   2.4701331e-04
  -8.5369605e+00   2.4696970e-04
  -7.0250459e+00  -2.9460973e-04
  -6.9206152e+00  -1.9405877e-04
  -6.8678145e+00  -1.3307622e-04
  -6.7513545e+00   1.3861478e-06
  -6.5210744e+00   1.4361685e-06
  -6.2473829e+00   1.5550597e-06
  -6.0170799e+00   1.6363453e-06
  -5.7434114e+00   1.7329431e-06
  -5.5131084e+00   1.9080188e-06
  -5.5131084e+00   1.8329867e-06
  -5.4697199e+00   1.9315771e-06
  -5.0091368e+00   2.2567241e-06
  -4.9657713e+00   2.3038108e-06
  -4.5051653e+00   2.8040634e-06
  -4.4617998e+00   2.8876492e-06
  -4.0011938e+00   3.7380624e-06
  -3.9578283e+00   3.8593205e-06
  -3.4971993e+00   5.0811065e-06
  -3.4971993e+00   4.9598485e-06
  -3.4104913e+00   5.3965794e-06
  -2.9932277e+00   7.2772039e-06
  -2.9065197e+00   7.9623278e-06
  -2.4892562e+00   1.1213728e-05
  -2.4025482e+00   1.2134298e-05
  -1.9852824e+00   1.6212718e-05
  -1.9419238e+00   1.7809045e-05
  -1.7332943e+00   2.8334711e-05
  -1.7332943e+00   2.5897842e-05
  -1.6465748e+00   3.0430211e-05
  -1.4813062e+00   3.8964876e-05
  -1.3945845e+00   4.2765152e-05
  -1.2293182e+00   4.9657254e-05
  -1.1859550e+00   5.5478191e-05
  -1.1033242e+00   6.5690542e-05
  -1.0599587e+00   7.4756428e-05
  -9.7733012e-01   9.0864555e-05
  -9.3396235e-01   9.8282599e-05
  -8.5133609e-01   1.1176974e-04
  -8.2965106e-01   1.1820409e-04
  -7.8833792e-01   1.2966276e-04
  -7.6665289e-01   1.3556038e-04
  -7.2534206e-01   1.4579844e-04
  -7.1449725e-01   1.5034917e-04
  -6.9384298e-01   1.6423186e-04
  -6.9384298e-01   1.5872957e-04
  -6.7215335e-01   1.6980992e-04
  -6.6234389e-01   1.7429706e-04
  -6.4065427e-01   1.8703627e-04
  -6.3084711e-01   1.9232002e-04
  -6.0915519e-01   2.0783012e-04
  -5.9934803e-01   2.1394399e-04
  -5.7765611e-01   2.2935170e-04
  -5.6784894e-01   2.3617539e-04
  -5.4615702e-01   2.5458219e-04
  -5.3634986e-01   2.6197658e-04
  -5.1465565e-01   2.8293618e-04
  -5.0485308e-01   2.9176997e-04
  -4.8315657e-01   3.1259183e-04
  -4.7335399e-01   3.2152893e-04
  -4.6250459e-01   3.3435721e-04
  -4.5760560e-01   3.4166667e-04
  -4.4675620e-01   3.5436410e-04
  -4.4185491e-01   3.5766070e-04
  -4.3100551e-01   3.7126263e-04
  -4.2610652e-01   3.7937328e-04
  -4.1525712e-01   3.9375803e-04
  -4.1035813e-01   3.9775023e-04
  -3.9950643e-01   4.1308081e-04
  -3.9460744e-01   4.2212121e-04
  -3.8375574e-01   4.3847796e-04
  -3.7885904e-01   4.4158861e-04
  -3.6800735e-01   4.5895776e-04
  -3.6310836e-01   4.6626722e-04
  -3.5225666e-01   4.8420110e-04
  -3.4735996e-01   4.9152893e-04
  -3.3650597e-01   5.1056703e-04
  -3.3161157e-01   5.1836547e-04
  -3.2075758e-01   5.3936869e-04
  -3.1586088e-01   5.4765381e-04
  -3.0500689e-01   5.7053489e-04
  -3.0011249e-01   5.7930670e-04
  -2.8925620e-01   6.0483012e-04
  -2.8436410e-01   6.2747704e-04
  -2.8436410e-01   6.1361111e-04
  -2.7839991e-01   6.4265611e-04
  -2.6861341e-01   6.5268365e-04
  -2.6264922e-01   6.6844582e-04
  -2.5286501e-01   6.9149449e-04
  -2.4689624e-01   7.0804178e-04
  -2.3711662e-01   7.3302112e-04
  -2.3114555e-01   7.5208907e-04
  -2.2136616e-01   7.7942608e-04
  -2.1539394e-01   7.9795914e-04
  -2.0561708e-01   8.2679293e-04
  -1.9964187e-01   8.4970615e-04
  -1.8986777e-01   8.8193985e-04
  -1.8388935e-01   9.0386823e-04
  -1.7411869e-01   9.3487144e-04
  -1.7112810e-01   9.4771350e-04
  -1.6624403e-01   9.8368457e-04
  -1.6325253e-01   9.9618687e-04
  -1.5836938e-01   9.9602158e-04
  -1.5537718e-01   1.0081703e-03
  -1.5049472e-01   1.0473508e-03
  -1.4750161e-01   1.0592218e-03
  -1.4262006e-01   1.0585996e-03
  -1.3962603e-01   1.0713659e-03
  -1.3474564e-01   1.1123209e-03
  -1.3175023e-01   1.1256887e-03
  -1.2687098e-01   1.1209734e-03
  -1.2387466e-01   1.1343434e-03
  -1.1899633e-01   1.1551354e-03
  -1.1599908e-01   1.1688223e-03
  -1.1112167e-01   1.1887879e-03
  -1.0812328e-01   1.2037052e-03
  -1.0324725e-01   1.2391414e-03
  -1.0324725e-01   1.2221511e-03
  -9.7246327e-02   1.2512787e-03
  -9.5372590e-02   1.2580165e-03
  -8.9368916e-02   1.2851033e-03
  -8.7497934e-02   1.2925413e-03
  -8.1491506e-02   1.3200390e-03
  -7.9623278e-02   1.3277388e-03
  -7.3614096e-02   1.3551882e-03
  -7.1748852e-02   1.3627020e-03
  -6.5736226e-02   1.3902112e-03
  -6.3874197e-02   1.3977594e-03
  -5.7858356e-02   1.4254660e-03
  -5.5999541e-02   1.4337557e-03
  -4.9980487e-02   1.4615174e-03
  -4.8124885e-02   1.4699518e-03
  -4.2102158e-02   1.4972314e-03
  -4.0250459e-02   1.5045868e-03
  -3.4223829e-02   1.5310675e-03
  -3.2375803e-02   1.5377824e-03
  -2.6345271e-02   1.5631864e-03
  -2.4501148e-02   1.5695478e-03
  -2.2659045e-02   1.5754500e-03
  -1.6626630e-02   1.5992631e-03
  -1.2170799e-02   1.6136915e-03
  -1.1676331e-02   1.6153421e-03
  -8.7520661e-03   1.6255739e-03
  -5.8368687e-03   1.6334206e-03
  -8.7747475e-04   1.6479568e-03
   1.3282622e-03   1.6523646e-03
   6.9971074e-03   1.6652709e-03
   8.8712810e-03   1.6676607e-03
   1.4871671e-02   1.6770064e-03
   1.5464784e-02   1.6772429e-03
   1.6690060e-02   1.6777617e-03
   2.2746258e-02   1.6817815e-03
   2.8809917e-02   1.6807208e-03
   3.0620753e-02   1.6801148e-03
   3.6688935e-02   1.6736685e-03
   3.8495409e-02   1.6716208e-03
   4.4569330e-02   1.6580900e-03
   4.6370064e-02   1.6540060e-03
   4.8782828e-02   1.6459229e-03
   5.4244490e-02   1.6276928e-03
   5.7981635e-02   1.6103857e-03
   6.2119146e-02   1.5911387e-03
   6.7567034e-02   1.5575620e-03
   6.8994720e-02   1.5488108e-03
   6.9993572e-02   1.5430418e-03
   7.1442149e-02   1.5320960e-03
   7.6094123e-02   1.4962580e-03
   7.7868228e-02   1.4838384e-03
   8.3976354e-02   1.4282071e-03
   8.5742883e-02   1.4135904e-03
   9.1858815e-02   1.3495110e-03
   9.3617309e-02   1.3326951e-03
   9.9741736e-02   1.2601607e-03
   1.0149197e-01   1.2411364e-03
   1.0762489e-01   1.1599908e-03
   1.0936639e-01   1.1387443e-03
   1.1550849e-01   1.0490152e-03
   1.1724105e-01   1.0255464e-03
   1.2339210e-01   9.2712580e-04
   1.2511547e-01   9.0143710e-04
   1.3127594e-01   7.9427227e-04
   1.3299013e-01   7.6637052e-04
   1.3916047e-01   6.4965106e-04
   1.4086455e-01   6.1935950e-04
   1.4704431e-01   4.9399679e-04
   1.4873921e-01   4.6170799e-04
   1.5492815e-01   3.2523416e-04
   1.5661364e-01   2.9048439e-04
   1.6281244e-01   1.4926102e-04
   1.6448829e-01   1.1334160e-04
   1.7069812e-01  -3.0634986e-05
   1.7236295e-01  -6.7113866e-05
   1.7858333e-01  -2.2445455e-04
   1.8023737e-01  -2.6378329e-04
   1.8646878e-01  -4.4447199e-04
   1.8811203e-01  -4.8883609e-04
   1.8911042e-01  -5.2163682e-04
   1.8959688e-01  -5.3648301e-04
   1.9074816e-01  -5.7113866e-04
   1.9598646e-01  -7.3838154e-04
   2.0224059e-01  -9.3674242e-04
   2.0386111e-01  -9.8536501e-04
   2.1012672e-01  -1.1840197e-03
   2.1173554e-01  -1.2322681e-03
   2.1801286e-01  -1.4353535e-03
   2.1961019e-01  -1.4838131e-03
   2.2589692e-01  -1.6880487e-03
   2.2748462e-01  -1.7371534e-03
   2.3378099e-01  -1.9360882e-03
   2.3535813e-01  -1.9840840e-03
   2.4166667e-01  -2.1869421e-03
   2.4323462e-01  -2.2334160e-03
   2.4955234e-01  -2.4572084e-03
   2.5110882e-01  -2.5059229e-03
   2.5206612e-01  -2.5432966e-03
   2.5325528e-01  -2.5849403e-03
   2.5361800e-01  -2.5981175e-03
   2.5898301e-01  -2.7996556e-03
   2.6531910e-01  -3.0253903e-03
   2.6685721e-01  -3.0788338e-03
   2.7320018e-01  -3.2957300e-03
   2.7473140e-01  -3.3462121e-03
   2.8108127e-01  -3.5550505e-03
   2.8260790e-01  -3.6032599e-03
   2.8896006e-01  -3.7993113e-03
   2.9048209e-01  -3.8455005e-03
   2.9683884e-01  -4.0295225e-03
   2.9835629e-01  -4.0729339e-03
   3.0471534e-01  -4.2538338e-03
   3.0623049e-01  -4.2942149e-03
   3.1259183e-01  -4.4817493e-03
   3.1410468e-01  -4.5209137e-03
   3.1561754e-01  -4.5605142e-03
   3.1733471e-01  -4.6120064e-03
   3.1813361e-01  -4.6354913e-03
   3.2197888e-01  -4.7480716e-03
   3.2349174e-01  -4.7884757e-03
   3.2985537e-01  -4.9559688e-03
   3.3621442e-01  -5.1017447e-03
   3.3772957e-01  -5.1376722e-03
   3.4408402e-01  -5.2648072e-03
   3.4560376e-01  -5.2961203e-03
   3.5195363e-01  -5.4080349e-03
   3.5347796e-01  -5.4355601e-03
   3.5982094e-01  -5.5285124e-03
   3.6135216e-01  -5.5516070e-03
   3.6768825e-01  -5.6255739e-03
   3.6922865e-01  -5.6444674e-03
   3.7555096e-01  -5.7001148e-03
   3.7710285e-01  -5.7149679e-03
   3.8341368e-01  -5.7491965e-03
   3.8497704e-01  -5.7594582e-03
   3.9127640e-01  -5.7722681e-03
   3.9285124e-01  -5.7773416e-03
   3.9913682e-01  -5.7701791e-03
   4.0072773e-01  -5.7703857e-03
   4.0699265e-01  -5.7412534e-03
   4.0860193e-01  -5.7364096e-03
   4.1484619e-01  -5.6851699e-03
   4.1647612e-01  -5.6745179e-03
   4.2269972e-01  -5.6010790e-03
   4.2435032e-01  -5.5844812e-03
   4.3055096e-01  -5.4888430e-03
   4.3222452e-01  -5.4663682e-03
   4.3840220e-01  -5.3505969e-03
   4.4010101e-01  -5.3219238e-03
   4.4625344e-01  -5.1854683e-03
   4.4797521e-01  -5.1496327e-03
   4.5410009e-01  -4.9839991e-03
   4.5581497e-01  -4.9392103e-03
   4.5584940e-01  -4.9382691e-03
   4.5839532e-01  -4.8538338e-03
   4.6188017e-01  -4.7375574e-03
   4.6194904e-01  -4.7352617e-03
   4.6372360e-01  -4.6815657e-03
   4.6979339e-01  -4.4717860e-03
   4.7159780e-01  -4.4149908e-03
   4.7763774e-01  -4.2014004e-03
   4.7947429e-01  -4.1411846e-03
   4.8548209e-01  -3.9104454e-03
   4.8734848e-01  -3.8439394e-03
   4.9332415e-01  -3.6123737e-03
   4.9522268e-01  -3.5437328e-03
   5.0116621e-01  -3.3069559e-03
   5.0309688e-01  -3.2348255e-03
   5.0465106e-01  -3.1643480e-03
   5.0886823e-01  -2.9595041e-03
   5.1057392e-01  -2.8729568e-03
   5.1097107e-01  -2.8539486e-03
   5.1684573e-01  -2.5632691e-03
   5.1884757e-01  -2.4685950e-03
   5.2468320e-01  -2.1800941e-03
   5.2672176e-01  -2.0846373e-03
   5.3252984e-01  -1.8074633e-03
   5.3459596e-01  -1.7123278e-03
   5.4037879e-01  -1.4405119e-03
   5.4247016e-01  -1.3464118e-03
   5.4450184e-01  -1.2413039e-03
   5.4828512e-01  -1.0322612e-03
   5.5026860e-01  -9.1892103e-04
   5.5034665e-01  -9.1457759e-04
   5.5605831e-01  -6.0589991e-04
   5.5822084e-01  -4.8943297e-04
   5.6389807e-01  -1.9277227e-04
   5.6609504e-01  -7.9861111e-05
   5.7174013e-01   1.9569284e-04
   5.7396924e-01   3.0381313e-04
   5.7958219e-01   5.7647383e-04
   5.8184343e-01   6.8045914e-04
   5.8382231e-01   7.8233012e-04
   5.8610652e-01   9.0902433e-04
   5.8941460e-01   1.0901538e-03
   5.8971993e-01   1.1068343e-03
   5.9527089e-01   1.3843503e-03
   5.9759412e-01   1.5025275e-03
   6.0311754e-01   1.7610009e-03
   6.0546832e-01   1.8702640e-03
   6.1096419e-01   2.1036341e-03
   6.1334252e-01   2.2065657e-03
   6.1881313e-01   2.4221304e-03
   6.2121901e-01   2.5154959e-03
   6.2363636e-01   2.6050505e-03
   6.2909320e-01   2.8320937e-03
   6.3029844e-01   2.8786272e-03
   6.3076676e-01   2.8973829e-03
   6.3153352e-01   2.9275712e-03
   6.3696740e-01   3.1378558e-03
   6.4237374e-01   3.3151745e-03
   6.4484160e-01   3.3993802e-03
   6.5023186e-01   3.5491047e-03
   6.5271809e-01   3.6204086e-03
   6.5808999e-01   3.7438476e-03
   6.6059229e-01   3.8034435e-03
   6.6595271e-01   3.9008264e-03
   6.6846648e-01   3.9489210e-03
   6.7381772e-01   4.0196281e-03
   6.7634298e-01   4.0560376e-03
   6.8168503e-01   4.0994490e-03
   6.8421717e-01   4.1239669e-03
   6.8955234e-01   4.1390955e-03
   6.9209137e-01   4.1498393e-03
   6.9742195e-01   4.1349403e-03
   6.9996556e-01   4.1317952e-03
   7.0529155e-01   4.0865243e-03
   7.0784206e-01   4.0704086e-03
   7.1316575e-01   3.9925620e-03
   7.1571625e-01   3.9618457e-03
   7.2104224e-01   3.8525941e-03
   7.2359045e-01   3.8077594e-03
   7.2891873e-01   3.6706841e-03
   7.3146465e-01   3.6133609e-03
   7.3679752e-01   3.4510560e-03
   7.3934114e-01   3.3814279e-03
   7.4467631e-01   3.1806015e-03
   7.4721534e-01   3.0926768e-03
   7.4737144e-01   3.0855142e-03
   7.4737374e-01   3.0854224e-03
   7.4990588e-01   2.9830349e-03
   7.5508953e-01   2.7573462e-03
   7.6044077e-01   2.5218090e-03
   7.6296373e-01   2.4176079e-03
   7.6832415e-01   2.1656152e-03
   7.7083792e-01   2.0522635e-03
   7.7620753e-01   1.7983861e-03
   7.7871442e-01   1.6844720e-03
   7.8409550e-01   1.3996832e-03
   7.8658861e-01   1.2787902e-03
   7.8674702e-01   1.2686823e-03
   7.8737603e-01   1.2317264e-03
   7.8923324e-01   1.1259848e-03
   7.9446281e-01   8.1977273e-04
   7.9986915e-01   5.0693067e-04
   8.0233701e-01   3.6790634e-04
   8.0775941e-01   7.0725895e-05
   8.1021120e-01  -6.1354683e-05
   8.1564738e-01  -3.6889348e-04
   8.1808770e-01  -4.9781221e-04
   8.1900138e-01  -5.5945592e-04
   8.2025482e-01  -6.3726125e-04
   8.2143021e-01  -7.1100092e-04
   8.2596189e-01  -9.9835399e-04
   8.3142792e-01  -1.3264601e-03
   8.3383609e-01  -1.4702961e-03
   8.3931818e-01  -1.7709022e-03
   8.4171028e-01  -1.9019169e-03
   8.4720845e-01  -2.2043044e-03
   8.4958448e-01  -2.3259642e-03
   8.5095041e-01  -2.4120064e-03
   8.5269743e-01  -2.5123049e-03
   8.5331726e-01  -2.5497704e-03
   8.5746097e-01  -2.7986915e-03
   8.6298669e-01  -3.1026630e-03
   8.6533517e-01  -3.2315427e-03
   8.7087695e-01  -3.5017447e-03
   8.7320937e-01  -3.6170340e-03
   8.7876722e-01  -3.8587925e-03
   8.8108356e-01  -3.9598944e-03
   8.8339302e-01  -4.0540634e-03
   8.8888889e-01  -4.3091827e-03
   8.8895776e-01  -4.3125115e-03
   8.9067034e-01  -4.3864784e-03
   8.9115473e-01  -4.4081956e-03
   8.9125344e-01  -4.4126722e-03
   8.9683196e-01  -4.6586088e-03
   9.0243113e-01  -4.8647153e-03
   9.0470615e-01  -4.9523416e-03
   9.1031680e-01  -5.1293618e-03
   9.1258264e-01  -5.2026171e-03
   9.1820248e-01  -5.3499770e-03
   9.2045684e-01  -5.4117769e-03
   9.2608815e-01  -5.5250000e-03
   9.2833104e-01  -5.5740358e-03
   9.3397612e-01  -5.6582874e-03
   9.3620523e-01  -5.6954316e-03
   9.4186180e-01  -5.7531910e-03
   9.4407943e-01  -5.7792011e-03
   9.4974747e-01  -5.8080579e-03
   9.5195363e-01  -5.8230716e-03
   9.5763315e-01  -5.8217401e-03
   9.5983012e-01  -5.8253214e-03
   9.6551882e-01  -5.7921028e-03
   9.6770432e-01  -5.7844353e-03
   9.7340450e-01  -5.7172865e-03
   9.7557851e-01  -5.6982094e-03
   9.8129017e-01  -5.5973829e-03
   9.8345271e-01  -5.5655647e-03
   9.8917355e-01  -5.4320707e-03
   9.9132691e-01  -5.3880854e-03
   9.9705693e-01  -5.2201102e-03
   9.9920110e-01  -5.1632002e-03
   1.0049426e+00  -4.9632920e-03
   1.0070776e+00  -4.8948577e-03
   1.0128237e+00  -4.6651974e-03
   1.0149518e+00  -4.5857438e-03
   1.0167906e+00  -4.4987374e-03
   1.0220248e+00  -4.2362489e-03
   1.0225459e+00  -4.2080349e-03
   1.0228260e+00  -4.1937098e-03
   1.0285904e+00  -3.8686639e-03
   1.0307002e+00  -3.7566575e-03
   1.0364715e+00  -3.4108586e-03
   1.0385744e+00  -3.2915748e-03
   1.0443503e+00  -2.9423554e-03
   1.0464486e+00  -2.8217860e-03
   1.0485468e+00  -2.6906107e-03
   1.0543251e+00  -2.2989899e-03
   1.0546327e+00  -2.2744215e-03
   1.0546579e+00  -2.2723691e-03
   1.0564141e+00  -2.1406520e-03
   1.0621993e+00  -1.6817241e-03
   1.0679936e+00  -1.2442447e-03
   1.0700735e+00  -1.0914968e-03
   1.0758724e+00  -6.3691919e-04
   1.0779477e+00  -4.8458678e-04
   1.0788453e+00  -4.0477502e-04
   1.0796878e+00  -3.1884527e-04
   1.0846511e+00   1.4754408e-04
   1.0858219e+00   2.5093893e-04
   1.0916322e+00   7.5145087e-04
   1.0936961e+00   9.2651745e-04
   1.0957576e+00   1.0973508e-03
   1.1015725e+00   1.6312098e-03
   1.1015909e+00   1.6331887e-03
   1.1021901e+00   1.6951102e-03
   1.1036295e+00   1.8342241e-03
   1.1094467e+00   2.4095500e-03
   1.1152709e+00   2.9379477e-03
   1.1173209e+00   3.1192837e-03
   1.1193687e+00   3.3051882e-03
   1.1193962e+00   3.3082415e-03
   1.1220179e+00   3.5829890e-03
   1.1251951e+00   3.9133838e-03
   1.1252112e+00   3.9149449e-03
   1.1272406e+00   4.1143251e-03
   1.1330693e+00   4.6669421e-03
   1.1389073e+00   5.2225436e-03
   1.1409435e+00   5.4005510e-03
   1.1422980e+00   5.5282599e-03
   1.1423278e+00   5.5317264e-03
   1.1481359e+00   6.1042241e-03
   1.1488200e+00   6.1712351e-03
   1.1546625e+00   6.6757805e-03
   1.1566942e+00   6.8573462e-03
   1.1587259e+00   7.0209137e-03
   1.1618136e+00   7.3056703e-03
   1.1637052e+00   7.4788567e-03
   1.1645684e+00   7.5610882e-03
   1.1656129e+00   7.6533058e-03
   1.1665955e+00   7.7383838e-03
   1.1724426e+00   8.2231405e-03
   1.1782943e+00   8.6387971e-03
   1.1803168e+00   8.7901745e-03
   1.1823393e+00   8.9196281e-03
   1.1881933e+00   9.3294307e-03
   1.1897865e+00   9.4275023e-03
   1.1903696e+00   9.4664601e-03
   1.1960675e+00   9.8152433e-03
   1.1962672e+00   9.8260101e-03
   1.1980831e+00   9.9246097e-03
   1.2039417e+00   1.0198095e-02
   1.2098026e+00   1.0393779e-02
   1.2118159e+00   1.0473278e-02
   1.2176791e+00   1.0593320e-02
   1.2196901e+00   1.0647704e-02
   1.2255556e+00   1.0683173e-02
   1.2275643e+00   1.0709298e-02
   1.2334343e+00   1.0652893e-02
   1.2354408e+00   1.0649610e-02
   1.2413108e+00   1.0505441e-02
   1.2433150e+00   1.0473531e-02
   1.2491873e+00   1.0210285e-02
   1.2511892e+00   1.0142929e-02
   1.2570638e+00   9.7965794e-03
   1.2590634e+00   9.6987144e-03
   1.2616437e+00   9.4973600e-03
   1.2624219e+00   9.4448806e-03
   1.2636433e+00   9.3622130e-03
   1.2669376e+00   9.1012856e-03
   1.2728145e+00   8.5740588e-03
   1.2748140e+00   8.4107668e-03
   1.2806910e+00   7.8282828e-03
   1.2826882e+00   7.6547980e-03
   1.2832645e+00   7.5795455e-03
   1.2839004e+00   7.5077824e-03
   1.2852594e+00   7.3579890e-03
   1.2905624e+00   6.7245868e-03
   1.2964440e+00   6.0244720e-03
   1.2984366e+00   5.8110882e-03
   1.2992264e+00   5.6972452e-03
   1.3002204e+00   5.5697199e-03
   1.3012190e+00   5.4397842e-03
   1.3063108e+00   4.7674013e-03
   1.3083035e+00   4.5263085e-03
   1.3139899e+00   3.7505280e-03
   1.3141850e+00   3.7226354e-03
   1.3148347e+00   3.6314279e-03
   1.3157094e+00   3.5101010e-03
   1.3161754e+00   3.4428604e-03
   1.3220615e+00   2.6478650e-03
   1.3240496e+00   2.3910468e-03
   1.3283586e+00   1.7672819e-03
   1.3288361e+00   1.6929247e-03
   1.3299357e+00   1.5245340e-03
   1.3319215e+00   1.2416896e-03
   1.3378099e+00   4.6111341e-04
   1.3397957e+00   1.9211410e-04
   1.3427204e+00  -2.3526860e-04
   1.3427847e+00  -2.4570248e-04
   1.3456841e+00  -6.6556474e-04
   1.3476699e+00  -9.2960973e-04
   1.3535583e+00  -1.6835124e-03
   1.3554017e+00  -1.9506152e-03
   1.3571579e+00  -2.1843664e-03
   1.3573852e+00  -2.2172130e-03
   1.3614348e+00  -2.7691001e-03
   1.3673255e+00  -3.4742424e-03
   1.3693090e+00  -3.7185491e-03
   1.3707553e+00  -3.9123049e-03
   1.3724839e+00  -4.1230487e-03
   1.3727365e+00  -4.1562672e-03
   1.3771832e+00  -4.7041781e-03
   1.3830785e+00  -5.3209137e-03
   1.3850574e+00  -5.5458678e-03
   1.3870363e+00  -5.7503214e-03
   1.3895455e+00  -6.0368916e-03
   1.3897498e+00  -6.0616850e-03
   1.3929316e+00  -6.4121901e-03
   1.3949105e+00  -6.6157943e-03
   1.4008058e+00  -7.1461203e-03
   1.4067034e+00  -7.6399449e-03
   1.4086823e+00  -7.8043159e-03
   1.4092792e+00  -7.8587236e-03
   1.4109894e+00  -8.0000000e-03
   1.4112557e+00  -8.0233012e-03
   1.4165565e+00  -8.4542011e-03
   1.4224564e+00  -8.8273186e-03
   1.4244307e+00  -8.9727043e-03
   1.4303306e+00  -9.2648301e-03
   1.4323049e+00  -9.3772498e-03
   1.4382071e+00  -9.6313131e-03
   1.4401791e+00  -9.7199265e-03
   1.4421534e+00  -9.7947888e-03
   1.4449197e+00  -9.8960973e-03
   1.4460537e+00  -9.9372590e-03
   1.4480556e+00  -1.0008655e-02
   1.4500275e+00  -1.0068090e-02
   1.4559298e+00  -1.0201722e-02
   1.4618320e+00  -1.0259275e-02
   1.4638039e+00  -1.0294697e-02
   1.4697084e+00  -1.0281336e-02
   1.4716781e+00  -1.0291185e-02
   1.4775826e+00  -1.0209986e-02
   1.4795523e+00  -1.0196051e-02
   1.4854591e+00  -1.0035652e-02
   1.4874288e+00  -9.9983701e-03
   1.4878444e+00  -9.9845271e-03
   1.4890702e+00  -9.9332185e-03
   1.4937489e+00  -9.7386823e-03
   1.4953030e+00  -9.6870064e-03
   1.5012098e+00  -9.3935262e-03
   1.5031772e+00  -9.3110193e-03
   1.5090840e+00  -8.9706152e-03
   1.5110514e+00  -8.8689394e-03
   1.5169582e+00  -8.4836547e-03
   1.5189256e+00  -8.3685491e-03
   1.5207874e+00  -8.2338154e-03
   1.5236249e+00  -7.9896694e-03
   1.5266942e+00  -7.7239899e-03
   1.5267998e+00  -7.7155647e-03
   1.5327089e+00  -7.1985767e-03
   1.5346763e+00  -7.0269972e-03
   1.5405854e+00  -6.4757805e-03
   1.5425505e+00  -6.3085859e-03
   1.5438636e+00  -6.1710055e-03
   1.5448714e+00  -6.0476125e-03
   1.5497727e+00  -5.4991276e-03
   1.5504247e+00  -5.4277319e-03
   1.5563338e+00  -4.7959596e-03
   1.5582989e+00  -4.5894169e-03
   1.5600666e+00  -4.3828742e-03
   1.5621556e+00  -4.1057851e-03
   1.5659780e+00  -3.6196970e-03
   1.5661731e+00  -3.5944674e-03
   1.5720845e+00  -2.8845041e-03
   1.5740496e+00  -2.6461203e-03
   1.5757185e+00  -2.4254821e-03
   1.5775000e+00  -2.1640358e-03
   1.5816299e+00  -1.5940611e-03
   1.5819238e+00  -1.5521281e-03
   1.5878352e+00  -7.6366391e-04
   1.5897980e+00  -5.1087236e-04
   1.5911341e+00  -3.2158173e-04
   1.5917677e+00  -2.2238866e-04
   1.5970455e+00   5.0835859e-04
   1.5976722e+00   6.0056015e-04
   1.5996350e+00   8.6046143e-04
   1.6055464e+00   1.7180073e-03
   1.6055556e+00   1.7191965e-03
   1.6064210e+00   1.8537052e-03
   1.6075092e+00   2.0128512e-03
   1.6134206e+00   2.8008953e-03
   1.6153834e+00   3.0630395e-03
   1.6164692e+00   3.2238062e-03
   1.6195179e+00   3.6607438e-03
   1.6212971e+00   3.9203857e-03
   1.6216988e+00   3.9788567e-03
   1.6232576e+00   4.1979568e-03
   1.6291713e+00   4.9443985e-03
   1.6311318e+00   5.2010101e-03
   1.6312305e+00   5.2153352e-03
   1.6340450e+00   5.6022727e-03
   1.6370455e+00   6.0056474e-03
   1.6370983e+00   6.0124656e-03
   1.6390060e+00   6.2538797e-03
   1.6449197e+00   6.9214876e-03
   1.6468802e+00   7.1445592e-03
   1.6472291e+00   7.1858356e-03
   1.6503673e+00   7.5438705e-03
   1.6527938e+00   7.8205005e-03
   1.6529477e+00   7.8378099e-03
   1.6547544e+00   8.0346419e-03
   1.6606703e+00   8.5952020e-03
   1.6665840e+00   9.0644628e-03
   1.6685445e+00   9.2367309e-03
   1.6699564e+00   9.3508035e-03
   1.6717447e+00   9.4856520e-03
   1.6758724e+00   9.7818641e-03
   1.6764187e+00   9.8277089e-03
   1.6823347e+00   1.0129545e-02
   1.6842929e+00   1.0254362e-02
   1.6902089e+00   1.0454408e-02
   1.6921671e+00   1.0541529e-02
   1.6980854e+00   1.0636065e-02
   1.7000436e+00   1.0688774e-02
   1.7059596e+00   1.0680670e-02
   1.7079178e+00   1.0697658e-02
   1.7138338e+00   1.0594559e-02
   1.7157920e+00   1.0578444e-02
   1.7217080e+00   1.0371648e-02
   1.7236662e+00   1.0322406e-02
   1.7295845e+00   1.0033770e-02
   1.7315404e+00   9.9500459e-03
   1.7334986e+00   9.8402433e-03
   1.7378926e+00   9.5561065e-03
   1.7389141e+00   9.4884986e-03
   1.7394146e+00   9.4536501e-03
   1.7413728e+00   9.3024105e-03
   1.7472911e+00   8.8406336e-03
   1.7532094e+00   8.3717172e-03
   1.7551653e+00   8.2118457e-03
   1.7571212e+00   8.0472222e-03
   1.7618090e+00   7.6258494e-03
   1.7626286e+00   7.5486915e-03
   1.7630395e+00   7.5086547e-03
   1.7649954e+00   7.3016529e-03
   1.7709137e+00   6.7172176e-03
   1.7768320e+00   6.1564509e-03
   1.7787879e+00   5.9665519e-03
   1.7804706e+00   5.7731175e-03
   1.7820317e+00   5.6086777e-03
   1.7824265e+00   5.5637052e-03
   1.7866644e+00   5.0982323e-03
   1.7925826e+00   4.5126263e-03
   1.7945386e+00   4.3017447e-03
   1.7964922e+00   4.0968549e-03
   1.8002732e+00   3.6895087e-03
   1.8004500e+00   3.6684803e-03
   1.8024128e+00   3.4484389e-03
   1.8043687e+00   3.2268136e-03
   1.8102870e+00   2.6242883e-03
   1.8162075e+00   2.0347590e-03
   1.8181612e+00   1.8394674e-03
   1.8183815e+00   1.8128857e-03
   1.8191162e+00   1.7283815e-03
   1.8203352e+00   1.5922291e-03
   1.8260376e+00   9.8310376e-04
   1.8319559e+00   4.4109734e-04
   1.8339118e+00   2.5210744e-04
   1.8370592e+00  -5.5354683e-05
   1.8386754e+00  -2.1174288e-04
   1.8390129e+00  -2.4673324e-04
   1.8417860e+00  -5.2015611e-04
   1.8477066e+00  -1.0381726e-03
   1.8496602e+00  -1.2258035e-03
   1.8555808e+00  -1.6936157e-03
   1.8575344e+00  -1.8559114e-03
   1.8597980e+00  -2.0552893e-03
   1.8608976e+00  -2.1517837e-03
   1.8617516e+00  -2.2276860e-03
   1.8654086e+00  -2.5414830e-03
   1.8713315e+00  -2.9776171e-03
   1.8732851e+00  -3.1319330e-03
   1.8792057e+00  -3.5071396e-03
   1.8811593e+00  -3.6384068e-03
   1.8862810e+00  -3.9719238e-03
   1.8880647e+00  -4.0916896e-03
   1.8882346e+00  -4.1040174e-03
   1.8890335e+00  -4.1596878e-03
   1.8949541e+00  -4.5145317e-03
   1.8969077e+00  -4.6380165e-03
   1.9028306e+00  -4.9412764e-03
   1.9047819e+00  -5.0457300e-03
   1.9107048e+00  -5.2959826e-03
   1.9126584e+00  -5.3820478e-03
   1.9185790e+00  -5.5882920e-03
   1.9205326e+00  -5.6610193e-03
   1.9264532e+00  -5.8533058e-03
   1.9284068e+00  -5.9226125e-03
   1.9316506e+00  -6.0185950e-03
   1.9320432e+00  -6.0312443e-03
   1.9336019e+00  -6.0789945e-03
   1.9362810e+00  -6.1575758e-03
   1.9422039e+00  -6.2875803e-03
   1.9441552e+00  -6.3319330e-03
   1.9500781e+00  -6.4211203e-03
   1.9520317e+00  -6.4516988e-03
   1.9579522e+00  -6.5061983e-03
   1.9599059e+00  -6.5250918e-03
   1.9658287e+00  -6.5427686e-03
   1.9677801e+00  -6.5491047e-03
   1.9737029e+00  -6.5313820e-03
   1.9756543e+00  -6.5256657e-03
   1.9815771e+00  -6.4769284e-03
   1.9835285e+00  -6.4606979e-03
   1.9894513e+00  -6.3783058e-03
   1.9914027e+00  -6.3508264e-03
   1.9973278e+00  -6.2329201e-03
   1.9992792e+00  -6.1943526e-03
   2.0012305e+00  -6.1424702e-03
   2.0021258e+00  -6.1181818e-03
   2.0054316e+00  -6.0294766e-03
   2.0071534e+00  -5.9814509e-03
   2.0074013e+00  -5.9728650e-03
   2.0091047e+00  -5.9162534e-03
   2.0150275e+00  -5.7289256e-03
   2.0209504e+00  -5.5264692e-03
   2.0229017e+00  -5.4569789e-03
   2.0288269e+00  -5.2343205e-03
   2.0307759e+00  -5.1595960e-03
   2.0367011e+00  -4.9204086e-03
   2.0386524e+00  -4.8395546e-03
   2.0445753e+00  -4.5859734e-03
   2.0465266e+00  -4.5012167e-03
   2.0484757e+00  -4.4030762e-03
   2.0544008e+00  -4.0964187e-03
   2.0545432e+00  -4.0877181e-03
   2.0546717e+00  -4.0799128e-03
   2.0563522e+00  -3.9839761e-03
   2.0622750e+00  -3.6503214e-03
   2.0682002e+00  -3.3099174e-03
   2.0701492e+00  -3.1973140e-03
   2.0760744e+00  -2.8666437e-03
   2.0780234e+00  -2.7573232e-03
   2.0839486e+00  -2.4131543e-03
   2.0858999e+00  -2.3011938e-03
   2.0866368e+00  -2.2501515e-03
   2.0881038e+00  -2.1463407e-03
   2.0925620e+00  -1.8456061e-03
   2.0937741e+00  -1.7635445e-03
   2.0996993e+00  -1.3668687e-03
   2.1016483e+00  -1.2351928e-03
   2.1075735e+00  -8.6252984e-04
   2.1095225e+00  -7.3976584e-04
   2.1114738e+00  -6.1496327e-04
   2.1173967e+00  -2.2151469e-04
   2.1176102e+00  -2.0512052e-04
   2.1176492e+00  -2.0210698e-04
   2.1193480e+00  -8.0581497e-05
   2.1252732e+00   3.4597337e-04
   2.1311961e+00   7.3895317e-04
   2.1331474e+00   8.7005510e-04
   2.1390725e+00   1.2403283e-03
   2.1410216e+00   1.3622245e-03
   2.1425964e+00   1.4683632e-03
   2.1464463e+00   1.7360950e-03
   2.1485193e+00   1.8849380e-03
   2.1488958e+00   1.9118939e-03
   2.1548209e+00   2.3071855e-03
   2.1567700e+00   2.4380854e-03
   2.1626951e+00   2.7920340e-03
   2.1646465e+00   2.9103994e-03
   2.1705716e+00   3.2337925e-03
   2.1725207e+00   3.3413453e-03
   2.1741804e+00   3.4381772e-03
   2.1782415e+00   3.6772957e-03
   2.1801056e+00   3.7908173e-03
   2.1803949e+00   3.8087006e-03
   2.1863200e+00   4.1237374e-03
   2.1882691e+00   4.2308999e-03
   2.1941942e+00   4.5077824e-03
   2.1961433e+00   4.6012626e-03
   2.2020684e+00   4.8385216e-03
   2.2040174e+00   4.9194674e-03
   2.2099449e+00   5.1155877e-03
   2.2118939e+00   5.1832415e-03
   2.2178191e+00   5.3567723e-03
   2.2197681e+00   5.4164601e-03
   2.2217103e+00   5.4702020e-03
   2.2274197e+00   5.6187557e-03
   2.2276354e+00   5.6246097e-03
   2.2276423e+00   5.6247704e-03
   2.2335675e+00   5.7396465e-03
   2.2355165e+00   5.7810606e-03
   2.2414417e+00   5.8551882e-03
   2.2433907e+00   5.8824151e-03
   2.2493182e+00   5.9108356e-03
   2.2512672e+00   5.9231864e-03
   2.2571924e+00   5.9098255e-03
   2.2591414e+00   5.9086777e-03
   2.2650666e+00   5.8608356e-03
   2.2670156e+00   5.8476814e-03
   2.2729408e+00   5.7569789e-03
   2.2748898e+00   5.7298439e-03
   2.2779936e+00   5.6589991e-03
   2.2798301e+00   5.6194444e-03
   2.2799426e+00   5.6168733e-03
   2.2827640e+00   5.5511708e-03
   2.2886915e+00   5.3842287e-03
   2.2906382e+00   5.3292700e-03
   2.2965565e+00   5.1390725e-03
   2.2985078e+00   5.0764692e-03
   2.3044307e+00   4.8640496e-03
   2.3063820e+00   4.7945822e-03
   2.3123049e+00   4.5538567e-03
   2.3142562e+00   4.4742195e-03
   2.3201791e+00   4.2213728e-03
   2.3221304e+00   4.1377410e-03
   2.3280533e+00   3.8553489e-03
   2.3300046e+00   3.7654959e-03
   2.3308540e+00   3.7165978e-03
   2.3315427e+00   3.6792470e-03
   2.3328053e+00   3.6082874e-03
   2.3378788e+00   3.3309688e-03
   2.3438246e+00   3.0079201e-03
   2.3457530e+00   2.9010560e-03
   2.3516988e+00   2.5835170e-03
   2.3536272e+00   2.4774105e-03
   2.3595730e+00   2.1630211e-03
   2.3615014e+00   2.0589784e-03
   2.3652204e+00   1.8309665e-03
   2.3667355e+00   1.7388820e-03
   2.3671717e+00   1.7113131e-03
   2.3693756e+00   1.5704132e-03
   2.3753214e+00   1.2110468e-03
   2.3772498e+00   1.0913453e-03
   2.3831956e+00   7.5220156e-04
   2.3851240e+00   6.3824380e-04
   2.3910698e+00   3.1889118e-04
   2.3929982e+00   2.1247475e-04
   2.3980946e+00  -8.9166208e-05
   2.4000000e+00  -2.0155900e-04
   2.4000230e+00  -2.0339027e-04
   2.4008953e+00  -2.5777548e-04
   2.4068182e+00  -6.0681359e-04
   2.4087695e+00  -7.2359504e-04
   2.4146924e+00  -1.0515427e-03
   2.4166437e+00  -1.1609366e-03
   2.4225666e+00  -1.4557668e-03
   2.4245179e+00  -1.5541162e-03
   2.4304408e+00  -1.8304821e-03
   2.4323921e+00  -1.9210193e-03
   2.4354224e+00  -2.0788567e-03
   2.4366621e+00  -2.1419353e-03
   2.4373737e+00  -2.1802755e-03
   2.4402663e+00  -2.3300275e-03
   2.4461892e+00  -2.6036961e-03
   2.4481405e+00  -2.6954775e-03
   2.4540634e+00  -2.9425849e-03
   2.4560147e+00  -3.0250000e-03
   2.4619376e+00  -3.2430211e-03
   2.4638889e+00  -3.3160468e-03
   2.4698118e+00  -3.5028926e-03
   2.4717631e+00  -3.5657484e-03
   2.4776860e+00  -3.7382231e-03
   2.4796373e+00  -3.7958907e-03
   2.4855601e+00  -3.9626492e-03
   2.4875115e+00  -4.0184114e-03
   2.4892562e+00  -4.0641644e-03
   2.4899219e+00  -4.0821855e-03
   2.4912075e+00  -4.1157025e-03
   2.4953857e+00  -4.2221993e-03
   2.5013085e+00  -4.3417585e-03
   2.5032599e+00  -4.3824839e-03
   2.5091827e+00  -4.4732323e-03
   2.5111341e+00  -4.5043618e-03
   2.5170569e+00  -4.5679982e-03
   2.5190083e+00  -4.5900826e-03
   2.5249311e+00  -4.6291552e-03
   2.5268825e+00  -4.6432736e-03
   2.5328053e+00  -4.6556015e-03
   2.5347567e+00  -4.6606061e-03
   2.5406795e+00  -4.6464417e-03
   2.5426309e+00  -4.6426538e-03
   2.5485537e+00  -4.6043388e-03
   2.5505051e+00  -4.5928145e-03
   2.5564279e+00  -4.5291781e-03
   2.5583792e+00  -4.5090909e-03
   2.5643021e+00  -4.4205005e-03
   2.5662534e+00  -4.3922406e-03
   2.5721763e+00  -4.2759183e-03
   2.5741276e+00  -4.2388200e-03
   2.5759871e+00  -4.1928604e-03
   2.5803949e+00  -4.0814738e-03
   2.5819100e+00  -4.0416208e-03
   2.5820018e+00  -4.0393939e-03
   2.5879247e+00  -3.8676079e-03
   2.5898760e+00  -3.8109045e-03
   2.5957989e+00  -3.6282599e-03
   2.5977502e+00  -3.5681818e-03
   2.6036731e+00  -3.3750459e-03
   2.6056244e+00  -3.3116621e-03
   2.6115473e+00  -3.0998623e-03
   2.6134986e+00  -3.0306474e-03
   2.6194215e+00  -2.8127870e-03
   2.6213728e+00  -2.7412764e-03
   2.6272957e+00  -2.5150597e-03
   2.6292470e+00  -2.4413682e-03
   2.6310836e+00  -2.3582185e-03
   2.6358356e+00  -2.1403306e-03
   2.6370064e+00  -2.0833815e-03
   2.6371212e+00  -2.0781726e-03
   2.6430441e+00  -1.7955785e-03
   2.6449954e+00  -1.7016185e-03
   2.6509183e+00  -1.4228145e-03
   2.6528696e+00  -1.3312879e-03
   2.6587925e+00  -1.0584757e-03
   2.6607438e+00  -9.6826676e-04
   2.6666667e+00  -7.0299357e-04
   2.6686180e+00  -6.1544536e-04
   2.6745409e+00  -3.1456152e-04
   2.6764922e+00  -2.1809252e-04
   2.6767677e+00  -2.0310239e-04
   2.6768365e+00  -1.9930165e-04
   2.6826905e+00   1.1082208e-04
   2.6843664e+00   2.0056887e-04
   2.6902893e+00   4.9498393e-04
   2.6922406e+00   5.9222222e-04
   2.6981635e+00   8.6975666e-04
   2.7001148e+00   9.6208219e-04
   2.7060376e+00   1.2210560e-03
   2.7079890e+00   1.3071212e-03
   2.7139118e+00   1.5835560e-03
   2.7158632e+00   1.6732438e-03
   2.7163682e+00   1.6980556e-03
   2.7172176e+00   1.7417080e-03
   2.7222911e+00   1.9859963e-03
   2.7237374e+00   2.0571097e-03
   2.7296602e+00   2.3115473e-03
   2.7316116e+00   2.3965106e-03
   2.7375574e+00   2.6325069e-03
   2.7394858e+00   2.7109963e-03
   2.7454316e+00   2.9225666e-03
   2.7473600e+00   2.9932048e-03
   2.7533058e+00   3.1778007e-03
   2.7552342e+00   3.2396235e-03
   2.7611800e+00   3.4154500e-03
   2.7631084e+00   3.4739899e-03
   2.7649449e+00   3.5283058e-03
   2.7702250e+00   3.6827824e-03
   2.7708678e+00   3.7025941e-03
   2.7709826e+00   3.7063820e-03
   2.7769284e+00   3.8567034e-03
   2.7788567e+00   3.9073691e-03
   2.7848026e+00   4.0266758e-03
   2.7867309e+00   4.0670110e-03
   2.7926768e+00   4.1583104e-03
   2.7946051e+00   4.1893251e-03
   2.8005510e+00   4.2535354e-03
   2.8024793e+00   4.2755510e-03
   2.8084252e+00   4.3144169e-03
   2.8103535e+00   4.3282140e-03
   2.8162994e+00   4.3398760e-03
   2.8182277e+00   4.3444904e-03
   2.8241736e+00   4.3283976e-03
   2.8261249e+00   4.3237833e-03
   2.8320478e+00   4.2814509e-03
   2.8339991e+00   4.2685032e-03
   2.8399219e+00   4.1992883e-03
   2.8418733e+00   4.1772727e-03
   2.8477961e+00   4.0832874e-03
   2.8497475e+00   4.0530533e-03
   2.8556703e+00   3.9335170e-03
   2.8576217e+00   3.8951102e-03
   2.8635445e+00   3.7429752e-03
   2.8654959e+00   3.6943756e-03
   2.8655418e+00   3.6925620e-03
   2.8658402e+00   3.6832415e-03
   2.8674931e+00   3.6340450e-03
   2.8733701e+00   3.4573921e-03
   2.8792929e+00   3.2702250e-03
   2.8812443e+00   3.2087925e-03
   2.8871671e+00   3.0120294e-03
   2.8891185e+00   2.9474977e-03
   2.8950413e+00   2.7343664e-03
   2.8969927e+00   2.6649449e-03
   2.9029155e+00   2.4461892e-03
   2.9048669e+00   2.3744031e-03
   2.9107897e+00   2.1527365e-03
   2.9127410e+00   2.0800069e-03
   2.9146924e+00   1.9969789e-03
   2.9203627e+00   1.7502617e-03
   2.9205234e+00   1.7427319e-03
   2.9206152e+00   1.7386961e-03
   2.9225666e+00   1.6480762e-03
   2.9284894e+00   1.3752365e-03
   2.9344123e+00   1.1154063e-03
   2.9363636e+00   1.0297957e-03
   2.9422865e+00   7.6912075e-04
   2.9442378e+00   6.8266070e-04
   2.9501607e+00   4.3543848e-04
   2.9521120e+00   3.5347796e-04
   2.9580349e+00   1.1024242e-04
   2.9599862e+00   3.1303949e-05
   2.9635445e+00  -1.3428099e-04
   2.9649219e+00  -1.9784435e-04
   2.9654959e+00  -2.2513636e-04
   2.9678604e+00  -3.3803949e-04
   2.9737833e+00  -6.0008724e-04
   2.9757346e+00  -6.8722222e-04
   2.9816575e+00  -9.3182048e-04
   2.9836088e+00  -1.0126538e-03
   2.9895317e+00  -1.2422429e-03
   2.9914830e+00  -1.3187420e-03
   2.9974059e+00  -1.5274816e-03
   2.9993572e+00  -1.5970799e-03
   3.0052801e+00  -1.7981129e-03
   3.0072314e+00  -1.8640083e-03
   3.0091827e+00  -1.9339302e-03
   3.0148072e+00  -2.1359550e-03
   3.0148531e+00  -2.1383884e-03
   3.0151056e+00  -2.1476240e-03
   3.0170569e+00  -2.2151928e-03
   3.0229798e+00  -2.4173783e-03
   3.0289027e+00  -2.5932507e-03
   3.0308540e+00  -2.6519743e-03
   3.0367769e+00  -2.8066116e-03
   3.0387282e+00  -2.8582415e-03
   3.0446511e+00  -2.9935262e-03
   3.0466024e+00  -3.0387282e-03
   3.0525253e+00  -3.1562213e-03
   3.0544766e+00  -3.1955923e-03
   3.0603994e+00  -3.2931818e-03
   3.0623508e+00  -3.3259871e-03
   3.0682736e+00  -3.4022498e-03
   3.0702250e+00  -3.4280073e-03
   3.0761478e+00  -3.4853765e-03
   3.0780992e+00  -3.5048898e-03
   3.0840220e+00  -3.5441690e-03
   3.0859734e+00  -3.5576905e-03
   3.0918962e+00  -3.5786961e-03
   3.0938476e+00  -3.5863177e-03
   3.0997704e+00  -3.5890725e-03
   3.1017218e+00  -3.5906107e-03
   3.1076446e+00  -3.5744949e-03
   3.1095960e+00  -3.5696970e-03
   3.1155188e+00  -3.5338384e-03
   3.1174702e+00  -3.5226125e-03
   3.1233930e+00  -3.4675620e-03
   3.1253444e+00  -3.4500230e-03
   3.1312672e+00  -3.3764004e-03
   3.1332185e+00  -3.3527089e-03
   3.1391414e+00  -3.2610422e-03
   3.1410927e+00  -3.2314050e-03
   3.1470386e+00  -3.1228421e-03
   3.1489669e+00  -3.0876033e-03
   3.1549128e+00  -2.9611111e-03
   3.1568411e+00  -2.9201102e-03
   3.1627870e+00  -2.7798209e-03
   3.1647153e+00  -2.7340680e-03
   3.1706612e+00  -2.5826905e-03
   3.1725895e+00  -2.5331956e-03
   3.1785354e+00  -2.3611341e-03
   3.1804637e+00  -2.3054408e-03
   3.1818641e+00  -2.2585721e-03
   3.1853994e+00  -2.1378352e-03
   3.1877870e+00  -2.0542539e-03
   3.1883379e+00  -2.0347612e-03
   3.1942837e+00  -1.8271051e-03
   3.1962121e+00  -1.7585629e-03
   3.2021579e+00  -1.5530923e-03
   3.2040863e+00  -1.4853926e-03
   3.2100321e+00  -1.2754270e-03
   3.2119605e+00  -1.2066552e-03
   3.2179063e+00  -9.9695822e-04
   3.2198347e+00  -9.2789715e-04
   3.2257805e+00  -7.2234160e-04
   3.2277089e+00  -6.5457300e-04
   3.2336547e+00  -4.3289256e-04
   3.2355831e+00  -3.6085629e-04
   3.2366850e+00  -3.1460055e-04
   3.2394628e+00  -1.9693113e-04
   3.2426309e+00  -6.3396006e-05
   3.2434803e+00  -2.7331038e-05
   3.2494031e+00   2.1025459e-04
   3.2513545e+00   2.8896465e-04
   3.2572773e+00   5.1349862e-04
   3.2592287e+00   5.8756428e-04
   3.2651515e+00   8.0810147e-04
   3.2671028e+00   8.8122590e-04
   3.2730257e+00   1.0866070e-03
   3.2749770e+00   1.1547406e-03
   3.2808999e+00   1.3473072e-03
   3.2828512e+00   1.4104040e-03
   3.2887741e+00   1.6171258e-03
   3.2907254e+00   1.6845684e-03
   3.2912305e+00   1.7035445e-03
   3.2923324e+00   1.7439578e-03
   3.2971534e+00   1.9145202e-03
   3.2985996e+00   1.9654867e-03
   3.3045225e+00   2.1521809e-03
   3.3064738e+00   2.2142057e-03
   3.3123967e+00   2.3815657e-03
   3.3143480e+00   2.4371671e-03
   3.3202709e+00   2.5870523e-03
   3.3222222e+00   2.6368916e-03
   3.3281451e+00   2.7707989e-03
   3.3300964e+00   2.8153581e-03
   3.3360193e+00   2.9311065e-03
   3.3379706e+00   2.9697429e-03
   3.3438935e+00   3.0648990e-03
   3.3458448e+00   3.0968090e-03
   3.3517677e+00   3.1736455e-03
   3.3537190e+00   3.1994949e-03
   3.3596419e+00   3.2589761e-03
   3.3615932e+00   3.2791093e-03
   3.3675161e+00   3.3209826e-03
   3.3694674e+00   3.3353306e-03
   3.3753903e+00   3.3587236e-03
   3.3773416e+00   3.3671258e-03
   3.3832645e+00   3.3709826e-03
   3.3852158e+00   3.3728880e-03
   3.3911387e+00   3.3582185e-03
   3.3930900e+00   3.3539027e-03
   3.3990129e+00   3.3156336e-03
   3.4009642e+00   3.3036042e-03
   3.4068871e+00   3.2570937e-03
   3.4088384e+00   3.2422635e-03
   3.4147612e+00   3.1556474e-03
   3.4167126e+00   3.1278007e-03
   3.4285583e+00   2.9298209e-03
   3.4324610e+00   2.8653581e-03
   3.4443067e+00   2.7345960e-03
   3.4482094e+00   2.6587466e-03
   3.4482094e+00   2.5543159e-03
   3.4541322e+00   2.3453398e-03
   3.4639578e+00   2.0023393e-03
   3.4664830e+00   1.9180303e-03
   3.4717172e+00   1.7443916e-03
   3.4861111e+00   1.2924265e-03
   3.4954545e+00   1.0002916e-03
   3.5073232e+00   6.6722452e-04
   3.5269513e+00   1.1208173e-04
   3.5295455e+00   6.7288338e-06
   3.5469467e+00  -1.9619054e-04
   3.5491736e+00  -2.2212810e-04
   3.5584481e+00  -5.9404270e-04
   3.5584481e+00  -1.1712695e-03
   3.5991506e+00  -1.8269123e-03
   3.6177916e+00  -2.1367792e-03
   3.6188017e+00  -2.1535101e-03
   3.6214417e+00  -2.1963223e-03
   3.6237374e+00  -2.1795822e-03
   3.6293159e+00  -2.1367516e-03
   3.6671028e+00  -1.8380349e-03
   3.6844582e+00  -1.7083724e-03
   3.7711662e+00  -8.3402893e-04
   3.8104454e+00  -4.4130624e-04
   3.8196051e+00  -3.5850321e-04
   3.8438705e+00  -1.9562006e-04
   3.9063131e+00   1.6794743e-04
   3.9364325e+00   4.0424242e-04
   3.9364325e+00   5.6879706e-04
   3.9797980e+00   5.5176079e-04
   4.0624197e+00   5.3398301e-04
   4.1491506e+00   3.6241736e-04
   4.3144169e+00   3.9697658e-05
   4.4011249e+00  -3.5406566e-05
   4.5664141e+00  -1.2871579e-04
   4.5664141e+00  -1.0174656e-04
   4.6531221e+00  -8.0816116e-05
   5.0703857e+00   4.7062672e-06
   5.1570937e+00   6.9970845e-06
   5.5743572e+00   1.8926469e-05
   5.6610652e+00   1.4589715e-05
   6.0783287e+00   3.2654270e-07
   6.1650597e+00  -9.5022727e-08
   6.5823003e+00  -8.3695363e-08
   6.5823003e+00  -4.9123967e-05
   6.6256657e+00   1.5445271e-06
   7.0862948e+00   3.9831956e-06
   7.1296373e+00   3.7677456e-06
   7.5902663e+00   2.3295684e-06
   7.6336318e+00   2.2294904e-06
   8.0942378e+00   7.4130395e-07
   8.0942378e+00   3.7926309e-06
   8.3679063e+00   3.7554637e-06
   8.5982094e+00   5.9126492e-06
   8.8719008e+00   5.3999311e-06
   9.1021809e+00   5.0998163e-06
   9.3758724e+00   5.0106520e-06
   9.6061754e+00   5.1669651e-06
   9.8798439e+00   5.0778007e-06
   1.0110147e+01   5.1403122e-06
   1.0383815e+01   5.1254591e-06
   1.0614118e+01   5.1129477e-06
   1.0887741e+01   5.1055096e-06
   1.1117998e+01   5.0930211e-06


==> data/DARPA_Wave_Cut_3D_o0.dat <==
  -1.0048783e+01   1.2821189e-06
  -9.8902893e+00   1.3811180e-06
  -9.5449265e+00   1.5968343e-06
  -9.3863866e+00   1.6484871e-06
  -9.0409550e+00   1.7516552e-06
  -8.8824151e+00   1.6957002e-06
  -8.5369605e+00   1.5831520e-06
  -8.3784435e+00   1.5960652e-06
  -8.0329890e+00   1.6242011e-06
  -7.8744720e+00   1.6543320e-06
  -7.5290174e+00   1.7106061e-06
  -7.3704775e+00   1.7407369e-06
  -7.0250459e+00   1.8063889e-06
  -6.8665060e+00   1.8451286e-06
  -6.5210744e+00   1.9295409e-06
  -6.3625344e+00   1.9854959e-06
  -6.0170799e+00   2.0980441e-06
  -5.8585629e+00   2.1798255e-06
  -5.5131084e+00   2.4562672e-06
  -5.5131084e+00   2.3486455e-06
  -5.1960744e+00   2.5939853e-06
  -5.0091368e+00   2.7310147e-06
  -4.6920799e+00   3.0753444e-06
  -4.5051653e+00   3.2682048e-06
  -4.1881084e+00   3.8277319e-06
  -4.0011938e+00   4.1373049e-06
  -3.6841368e+00   4.9722911e-06
  -3.4971993e+00   6.0076446e-06
  -3.4971993e+00   5.4442837e-06
  -3.3670799e+00   6.6294307e-06
  -2.9932277e+00   7.8068871e-06
  -2.8631084e+00   8.8102388e-06
  -2.4892562e+00   1.1581290e-05
  -2.3591368e+00   1.2902617e-05
  -1.9852824e+00   1.6516162e-05
  -1.9202204e+00   1.8953903e-05
  -1.7332943e+00   2.8621442e-05
  -1.7332943e+00   2.5318182e-05
  -1.6031703e+00   3.1702250e-05
  -1.4813062e+00   3.7267447e-05
  -1.3511823e+00   4.2658861e-05
  -1.2293182e+00   4.7410009e-05
  -1.1642562e+00   5.4850551e-05
  -1.1033242e+00   6.1084252e-05
  -1.0382622e+00   7.2954775e-05
  -9.7733012e-01   8.2841368e-05
  -9.1226814e-01   9.3185721e-05
  -8.5133609e-01   1.0213912e-04
  -8.1880395e-01   1.1027916e-04
  -7.8833792e-01   1.1745248e-04
  -7.5580808e-01   1.2482920e-04
  -7.2534206e-01   1.3105624e-04
  -7.0907713e-01   1.3661708e-04
  -6.9384298e-01   1.4118985e-04
  -6.7757805e-01   1.4734412e-04
  -6.6234389e-01   1.5230716e-04
  -6.4607897e-01   1.5976171e-04
  -6.3084711e-01   1.6571740e-04
  -6.1457989e-01   1.7433081e-04
  -5.9934803e-01   1.8108724e-04
  -5.8308310e-01   1.9085216e-04
  -5.6784894e-01   1.9832989e-04
  -5.5158402e-01   2.0896419e-04
  -5.3634986e-01   2.1708379e-04
  -5.2008494e-01   2.2783815e-04
  -5.0485308e-01   2.3651974e-04
  -4.8858586e-01   2.4808770e-04
  -4.7335399e-01   2.5736455e-04
  -4.5708907e-01   2.7045684e-04
  -4.4185491e-01   2.8035813e-04
  -4.2558999e-01   2.9465106e-04
  -4.1035583e-01   3.0510101e-04
  -3.9409091e-01   3.2215106e-04
  -3.7885904e-01   3.4736915e-04
  -3.7885904e-01   3.3189853e-04
  -3.7782599e-01   3.4854913e-04
  -3.4735996e-01   3.6288338e-04
  -3.4632691e-01   3.6415978e-04
  -3.1586088e-01   3.9477273e-04
  -3.1482782e-01   3.9601010e-04
  -2.8436180e-01   4.2880624e-04
  -2.8333104e-01   4.3037649e-04
  -2.5286501e-01   4.6777778e-04
  -2.5183196e-01   4.6933196e-04
  -2.2136593e-01   5.0484160e-04
  -2.2084963e-01   5.0575298e-04
  -2.0561662e-01   5.5699954e-04
  -2.0510032e-01   5.5791322e-04
  -1.8986731e-01   5.4646694e-04
  -1.8935124e-01   5.4742424e-04
  -1.7411800e-01   6.0528696e-04
  -1.7360193e-01   6.0626033e-04
  -1.5836892e-01   5.9021809e-04
  -1.5785262e-01   5.9118687e-04
  -1.4261961e-01   6.5547980e-04
  -1.4210331e-01   6.5644628e-04
  -1.2687029e-01   6.3051882e-04
  -1.2635422e-01   6.3145317e-04
  -1.1112098e-01   6.5220615e-04
  -1.1060491e-01   6.5288338e-04
  -9.5371901e-02   6.7122819e-04
  -9.4855601e-02   6.7176997e-04
  -7.9622590e-02   6.8868457e-04
  -7.9106520e-02   6.8930900e-04
  -6.3873278e-02   7.0319100e-04
  -6.3357208e-02   7.0372819e-04
  -4.8124197e-02   7.1346878e-04
  -4.7607897e-02   7.1384986e-04
  -3.2374885e-02   7.1950184e-04
  -3.1858586e-02   7.1967631e-04
  -1.6625597e-02   7.1934573e-04
  -1.6109435e-02   7.1952938e-04
  -8.7634068e-04   7.0546143e-04
   1.5598324e-04   7.0484848e-04
   1.4872911e-02   6.8191001e-04
   1.5905234e-02   6.8033747e-04
   3.0622130e-02   6.5490588e-04
   3.1654500e-02   6.5261019e-04
   4.6371442e-02   6.1903352e-04
   4.7403811e-02   6.1601010e-04
   6.2120753e-02   5.7265152e-04
   6.3152893e-02   5.6848485e-04
   7.7869835e-02   5.1387282e-04
   7.8902204e-02   5.0916667e-04
   9.3619146e-02   4.4734619e-04
   9.4651515e-02   4.4127410e-04
   1.0936846e-01   3.7004132e-04
   1.1040083e-01   3.6249541e-04
   1.2511754e-01   2.6598485e-04
   1.2614991e-01   2.5788567e-04
   1.4086685e-01   1.5463453e-04
   1.4138315e-01   1.4989440e-04
   1.4874151e-01   1.1167562e-04
   1.4925758e-01   1.0682163e-04
   1.5661616e-01   2.3633150e-05
   1.5713223e-01   1.8271396e-05
   1.6449082e-01  -3.3807851e-05
   1.6500689e-01  -3.9687787e-05
   1.7236547e-01  -1.2987052e-04
   1.7276837e-01  -1.3490955e-04
   1.7857645e-01  -1.9403398e-04
   1.8012695e-01  -2.1041345e-04
   1.8023990e-01  -2.1185560e-04
   1.8075620e-01  -2.1862282e-04
   1.8811455e-01  -2.9802571e-04
   1.8863085e-01  -3.0484619e-04
   1.9598921e-01  -3.9584711e-04
   1.9650551e-01  -4.0280073e-04
   2.0386387e-01  -4.9167815e-04
   2.0438017e-01  -4.9889118e-04
   2.1173852e-01  -5.8965106e-04
   2.1173852e-01  -5.9754821e-04
   2.1277089e-01  -6.0464417e-04
   2.1961318e-01  -6.9061754e-04
   2.2064555e-01  -7.0510101e-04
   2.2748783e-01  -7.9552112e-04
   2.2852020e-01  -8.1034206e-04
   2.3536272e-01  -9.0370064e-04
   2.3639578e-01  -9.1853535e-04
   2.4323691e-01  -1.0141506e-03
   2.4426997e-01  -1.0290565e-03
   2.5111111e-01  -1.1255165e-03
   2.5214417e-01  -1.1405533e-03
   2.5898531e-01  -1.2351102e-03
   2.6001837e-01  -1.2502594e-03
   2.6686180e-01  -1.3455303e-03
   2.6789256e-01  -1.3608196e-03
   2.7473600e-01  -1.4571602e-03
   2.7576676e-01  -1.4725712e-03
   2.8261019e-01  -1.5707185e-03
   2.8364325e-01  -1.5857163e-03
   2.9048439e-01  -1.6841598e-03
   2.9151745e-01  -1.6988017e-03
   2.9835859e-01  -1.7937626e-03
   2.9939164e-01  -1.8087190e-03
   3.0623508e-01  -1.9018136e-03
   3.0726584e-01  -1.9174082e-03
   3.1410927e-01  -2.0120845e-03
   3.2095041e-01  -2.1097567e-03
   3.2123508e-01  -2.1141667e-03
   3.2198347e-01  -2.1258310e-03
   3.2260331e-01  -2.1347842e-03
   3.2495409e-01  -2.1684320e-03
   3.2882461e-01  -2.2238384e-03
   3.2985767e-01  -2.2389784e-03
   3.3089073e-01  -2.2533058e-03
   3.3773186e-01  -2.3450184e-03
   3.3876492e-01  -2.3585399e-03
   3.4560606e-01  -2.4441919e-03
   3.4663912e-01  -2.4568871e-03
   3.5348255e-01  -2.5365932e-03
   3.5451331e-01  -2.5483701e-03
   3.6135675e-01  -2.6219927e-03
   3.6238981e-01  -2.6327594e-03
   3.6923095e-01  -2.6999770e-03
   3.7026400e-01  -2.7096189e-03
   3.7710514e-01  -2.7699954e-03
   3.7813820e-01  -2.7783976e-03
   3.8497934e-01  -2.8314968e-03
   3.8601240e-01  -2.8385445e-03
   3.9285583e-01  -2.8838154e-03
   3.9388659e-01  -2.8894169e-03
   4.0073003e-01  -2.9263774e-03
   4.0176079e-01  -2.9304178e-03
   4.0860422e-01  -2.9584481e-03
   4.0963728e-01  -2.9609504e-03
   4.1647842e-01  -2.9801423e-03
   4.1751148e-01  -2.9808999e-03
   4.2435262e-01  -2.9898990e-03
   4.2538567e-01  -2.9888889e-03
   4.3222911e-01  -2.9874197e-03
   4.3325987e-01  -2.9847337e-03
   4.4010331e-01  -2.9732782e-03
   4.4113407e-01  -2.9687787e-03
   4.4797750e-01  -2.9461662e-03
   4.4901056e-01  -2.9398531e-03
   4.5585170e-01  -2.9058999e-03
   4.5688476e-01  -2.8977732e-03
   4.6372590e-01  -2.8523416e-03
   4.6475895e-01  -2.8424013e-03
   4.7160009e-01  -2.7852388e-03
   4.7263315e-01  -2.7735308e-03
   4.7947658e-01  -2.7047980e-03
   4.8050735e-01  -2.6912305e-03
   4.8735078e-01  -2.6100551e-03
   4.8838154e-01  -2.5948577e-03
   4.9522498e-01  -2.5030992e-03
   4.9625803e-01  -2.4865014e-03
   5.0309917e-01  -2.3848485e-03
   5.0413223e-01  -2.3663223e-03
   5.1097337e-01  -2.2501882e-03
   5.1584252e-01  -2.1543572e-03
   5.1678604e-01  -2.1347842e-03
   5.1687557e-01  -2.1328558e-03
   5.1884986e-01  -2.0930854e-03
   5.1988062e-01  -2.0698301e-03
   5.2672406e-01  -1.9256107e-03
   5.2775482e-01  -1.9018228e-03
   5.3459826e-01  -1.7530257e-03
   5.3563131e-01  -1.7284596e-03
   5.4247245e-01  -1.5739922e-03
   5.4350551e-01  -1.5485468e-03
   5.5034665e-01  -1.3881451e-03
   5.5137971e-01  -1.3617241e-03
   5.5822084e-01  -1.1949633e-03
   5.5925390e-01  -1.1679040e-03
   5.6609734e-01  -9.9719467e-04
   5.6712810e-01  -9.6859275e-04
   5.7397153e-01  -7.8781221e-04
   5.7500459e-01  -7.5946970e-04
   5.8184573e-01  -5.7967631e-04
   5.8287879e-01  -5.5144858e-04
   5.8971993e-01  -3.7556703e-04
   5.9551653e-01  -2.1082576e-04
   5.9606979e-01  -1.9403398e-04
   5.9654959e-01  -1.7923485e-04
   5.9759412e-01  -1.4814394e-04
   5.9862718e-01  -1.1739417e-04
   6.0547062e-01   8.0162075e-05
   6.0650138e-01   1.0983724e-04
   6.1334481e-01   2.9910698e-04
   6.1437557e-01   3.2800046e-04
   6.2121901e-01   5.1164601e-04
   6.2225207e-01   5.3974288e-04
   6.2909320e-01   7.1844353e-04
   6.3012626e-01   7.4567952e-04
   6.3696740e-01   9.1842287e-04
   6.3800046e-01   9.4469927e-04
   6.4484389e-01   1.1121166e-03
   6.4587466e-01   1.1364532e-03
   6.5271809e-01   1.2963545e-03
   6.5374885e-01   1.3192172e-03
   6.6059229e-01   1.4651377e-03
   6.6743343e-01   1.6024128e-03
   6.6846648e-01   1.6252961e-03
   6.7456152e-01   1.7467011e-03
   6.7463039e-01   1.7481451e-03
   6.7530992e-01   1.7621763e-03
   6.7634068e-01   1.7833655e-03
   6.7737374e-01   1.8015243e-03
   6.8421488e-01   1.9258770e-03
   6.8524793e-01   1.9411938e-03
   6.9209137e-01   2.0465588e-03
   6.9312213e-01   2.0590381e-03
   6.9996556e-01   2.1461754e-03
   7.0099862e-01   2.1556589e-03
   7.0783976e-01   2.2243916e-03
   7.0887282e-01   2.2310124e-03
   7.1571396e-01   2.2804247e-03
   7.1674702e-01   2.2836593e-03
   7.2358815e-01   2.3142562e-03
   7.2462121e-01   2.3140725e-03
   7.3146465e-01   2.3232094e-03
   7.3249541e-01   2.3197888e-03
   7.3933884e-01   2.3065427e-03
   7.4036961e-01   2.2993113e-03
   7.4721304e-01   2.2643893e-03
   7.4824610e-01   2.2532759e-03
   7.5508724e-01   2.1932805e-03
   7.5612029e-01   2.1784780e-03
   7.6296143e-01   2.0954637e-03
   7.6399449e-01   2.0774128e-03
   7.7083792e-01   1.9736524e-03
   7.7186869e-01   1.9517769e-03
   7.7871212e-01   1.8227273e-03
   7.7914601e-01   1.8115129e-03
   7.8194215e-01   1.7467011e-03
   7.8598944e-01   1.6528099e-03
   7.8658632e-01   1.6373531e-03
   7.8761938e-01   1.6086295e-03
   7.9446051e-01   1.4356015e-03
   7.9549357e-01   1.4048072e-03
   8.0233471e-01   1.2180119e-03
   8.0336777e-01   1.1848898e-03
   8.1020891e-01   9.8217401e-04
   8.1124197e-01   9.4678375e-04
   8.1808540e-01   7.3087006e-04
   8.1911616e-01   6.9274105e-04
   8.2595960e-01   4.5385675e-04
   8.2699265e-01   4.1557622e-04
   8.3383379e-01   1.7341024e-04
   8.4067723e-01  -7.0729339e-05
   8.4154729e-01  -1.0525482e-04
   8.4170799e-01  -1.1183219e-04
   8.4373049e-01  -1.9403398e-04
   8.4804408e-01  -3.6837695e-04
   8.4855142e-01  -3.8903811e-04
   8.4958219e-01  -4.3192608e-04
   8.5061524e-01  -4.7365243e-04
   8.5745868e-01  -7.4256887e-04
   8.5848944e-01  -7.8397153e-04
   8.6533287e-01  -1.0483586e-03
   8.6636364e-01  -1.0897222e-03
   8.7320707e-01  -1.3553696e-03
   8.7424013e-01  -1.3946878e-03
   8.8108127e-01  -1.6561869e-03
   8.8211433e-01  -1.6958747e-03
   8.8895546e-01  -1.9424380e-03
   8.8898990e-01  -1.9437672e-03
   8.9414601e-01  -2.1347842e-03
   8.9583104e-01  -2.1999747e-03
   8.9682966e-01  -2.2386685e-03
   8.9786272e-01  -2.2748416e-03
   9.0470615e-01  -2.5199954e-03
   9.0573691e-01  -2.5533976e-03
   9.1258035e-01  -2.7769743e-03
   9.1361341e-01  -2.8077365e-03
   9.2045455e-01  -3.0139578e-03
   9.2148760e-01  -3.0421028e-03
   9.2832874e-01  -3.2306703e-03
   9.2936180e-01  -3.2556015e-03
   9.3620294e-01  -3.4269743e-03
   9.3723600e-01  -3.4478191e-03
   9.4407943e-01  -3.5971304e-03
   9.4511019e-01  -3.6145087e-03
   9.5195363e-01  -3.7368457e-03
   9.5298439e-01  -3.7513085e-03
   9.5982782e-01  -3.8501837e-03
   9.6666896e-01  -3.9264922e-03
   9.6758035e-01  -3.9361111e-03
   9.6770202e-01  -3.9373737e-03
   9.7448347e-01  -3.9898990e-03
   9.7557622e-01  -3.9969697e-03
   9.8179752e-01  -4.0185950e-03
   9.8345271e-01  -4.0227043e-03
   9.8922406e-01  -4.0172176e-03
   9.9132691e-01  -4.0132461e-03
   9.9235767e-01  -4.0056703e-03
   9.9920110e-01  -3.9709596e-03
   1.0002342e+00  -3.9583333e-03
   1.0070753e+00  -3.8926768e-03
   1.0081084e+00  -3.8756887e-03
   1.0149495e+00  -3.7806933e-03
   1.0159826e+00  -3.7595500e-03
   1.0228237e+00  -3.6362489e-03
   1.0238567e+00  -3.6110193e-03
   1.0307002e+00  -3.4602388e-03
   1.0317309e+00  -3.4308310e-03
   1.0385744e+00  -3.2516299e-03
   1.0396074e+00  -3.2184573e-03
   1.0464486e+00  -3.0155188e-03
   1.0474816e+00  -2.9769284e-03
   1.0543228e+00  -2.7358127e-03
   1.0553558e+00  -2.6944674e-03
   1.0621970e+00  -2.4364325e-03
   1.0686134e+00  -2.1699472e-03
   1.0693939e+00  -2.1347842e-03
   1.0696465e+00  -2.1228145e-03
   1.0700735e+00  -2.1037787e-03
   1.0711042e+00  -2.0524128e-03
   1.0779477e+00  -1.7266047e-03
   1.0789784e+00  -1.6740725e-03
   1.0858219e+00  -1.3459343e-03
   1.0868549e+00  -1.2890886e-03
   1.0936961e+00  -9.2639807e-04
   1.0947291e+00  -8.6803489e-04
   1.1015702e+00  -5.0115932e-04
   1.1065725e+00  -2.1738039e-04
   1.1069467e+00  -1.9403398e-04
   1.1076056e+00  -1.5314210e-04
   1.1094467e+00  -4.3140266e-05
   1.1104775e+00   2.0373439e-05
   1.1173209e+00   4.2657943e-04
   1.1183517e+00   4.9269054e-04
   1.1251951e+00   9.1720615e-04
   1.1262282e+00   9.8346648e-04
   1.1330693e+00   1.4015978e-03
   1.1382782e+00   1.7290588e-03
   1.1385354e+00   1.7467011e-03
   1.1393113e+00   1.7985193e-03
   1.1409435e+00   1.9071556e-03
   1.1419766e+00   1.9749219e-03
   1.1488177e+00   2.4119376e-03
   1.1498508e+00   2.4789945e-03
   1.1566942e+00   2.9160239e-03
   1.1577250e+00   2.9828512e-03
   1.1645684e+00   3.4033747e-03
   1.1691047e+00   3.6864555e-03
   1.1691185e+00   3.6874426e-03
   1.1701354e+00   3.7527089e-03
   1.1724426e+00   3.9024105e-03
   1.1734757e+00   3.9647612e-03
   1.1803168e+00   4.3745868e-03
   1.1813499e+00   4.4343664e-03
   1.1881910e+00   4.8266070e-03
   1.1892241e+00   4.8821625e-03
   1.1960675e+00   5.2483242e-03
   1.2029086e+00   5.5880165e-03
   1.2035813e+00   5.6241736e-03
   1.2036570e+00   5.6281680e-03
   1.2039417e+00   5.6428834e-03
   1.2045179e+00   5.6703398e-03
   1.2107828e+00   5.9678834e-03
   1.2118159e+00   6.0146006e-03
   1.2128489e+00   6.0549587e-03
   1.2196901e+00   6.3322544e-03
   1.2207231e+00   6.3664830e-03
   1.2275643e+00   6.6010790e-03
   1.2285973e+00   6.6280073e-03
   1.2354408e+00   6.8183196e-03
   1.2364715e+00   6.8373508e-03
   1.2433150e+00   6.9797521e-03
   1.2443457e+00   6.9915519e-03
   1.2511892e+00   7.0859734e-03
   1.2522222e+00   7.0893710e-03
   1.2590634e+00   7.1285124e-03
   1.2600964e+00   7.1226814e-03
   1.2669376e+00   7.1056474e-03
   1.2679706e+00   7.0905647e-03
   1.2748118e+00   7.0191690e-03
   1.2758448e+00   6.9941460e-03
   1.2826882e+00   6.8588154e-03
   1.2837190e+00   6.8246097e-03
   1.2905624e+00   6.6315427e-03
   1.2915932e+00   6.5848714e-03
   1.2984366e+00   6.3138659e-03
   1.2994697e+00   6.2602158e-03
   1.3063108e+00   5.9430670e-03
   1.3070455e+00   5.8989440e-03
   1.3120110e+00   5.6281680e-03
   1.3138889e+00   5.5203398e-03
   1.3141850e+00   5.5015152e-03
   1.3152181e+00   5.4304637e-03
   1.3220615e+00   5.0056244e-03
   1.3230923e+00   4.9275941e-03
   1.3299357e+00   4.4350781e-03
   1.3309665e+00   4.3519972e-03
   1.3378099e+00   3.8361111e-03
   1.3378444e+00   3.8326905e-03
   1.3396120e+00   3.6874426e-03
   1.3446878e+00   3.2820248e-03
   1.3456841e+00   3.1934343e-03
   1.3467172e+00   3.1017447e-03
   1.3535583e+00   2.5070937e-03
   1.3604017e+00   1.9028949e-03
   1.3611983e+00   1.8287397e-03
   1.3614348e+00   1.8051997e-03
   1.3620156e+00   1.7467011e-03
   1.3663131e+00   1.3430854e-03
   1.3682759e+00   1.1572773e-03
   1.3693090e+00   1.0543756e-03
   1.3703398e+00   9.5601240e-04
   1.3771832e+00   3.2710514e-04
   1.3774702e+00   2.9733701e-04
   1.3826722e+00  -1.9403398e-04
   1.3843136e+00  -3.5887052e-04
   1.3850574e+00  -4.3322314e-04
   1.3860904e+00  -5.3226814e-04
   1.3929316e+00  -1.1934435e-03
   1.3997750e+00  -1.8178834e-03
   1.4006198e+00  -1.8989073e-03
   1.4008058e+00  -1.9177020e-03
   1.4030808e+00  -2.1347842e-03
   1.4071028e+00  -2.5116162e-03
   1.4076492e+00  -2.5635675e-03
   1.4086823e+00  -2.6615702e-03
   1.4097130e+00  -2.7523646e-03
   1.4165565e+00  -3.3580579e-03
   1.4233976e+00  -3.9372590e-03
   1.4239210e+00  -3.9835399e-03
   1.4244307e+00  -4.0308999e-03
   1.4249334e+00  -4.0755280e-03
   1.4277479e+00  -4.3094123e-03
   1.4312718e+00  -4.6033517e-03
   1.4323049e+00  -4.6879936e-03
   1.4333379e+00  -4.7652433e-03
   1.4401791e+00  -5.2834252e-03
   1.4470225e+00  -5.7596648e-03
   1.4476607e+00  -5.8066804e-03
   1.4480556e+00  -5.8361341e-03
   1.4506543e+00  -6.0162534e-03
   1.4539348e+00  -6.2429522e-03
   1.4548967e+00  -6.3098026e-03
   1.4559298e+00  -6.3769972e-03
   1.4569605e+00  -6.4357668e-03
   1.4638039e+00  -6.8389807e-03
   1.4648370e+00  -6.8897842e-03
   1.4716781e+00  -7.2413912e-03
   1.4727112e+00  -7.2869605e-03
   1.4795523e+00  -7.5899908e-03
   1.4863958e+00  -7.8480946e-03
   1.4864555e+00  -7.8503673e-03
   1.4874265e+00  -7.8866621e-03
   1.4896671e+00  -7.9570018e-03
   1.4919421e+00  -8.0287190e-03
   1.4942700e+00  -8.1014922e-03
   1.4953030e+00  -8.1283976e-03
   1.4963338e+00  -8.1462810e-03
   1.5031772e+00  -8.2943985e-03
   1.5042103e+00  -8.3025712e-03
   1.5110514e+00  -8.3899219e-03
   1.5120845e+00  -8.3884757e-03
   1.5189256e+00  -8.4131772e-03
   1.5199587e+00  -8.4025253e-03
   1.5267998e+00  -8.3634298e-03
   1.5278329e+00  -8.3424931e-03
   1.5346763e+00  -8.2442837e-03
   1.5357071e+00  -8.2137971e-03
   1.5425505e+00  -8.0471304e-03
   1.5443320e+00  -7.9822314e-03
   1.5449334e+00  -7.9570018e-03
   1.5453650e+00  -7.9383609e-03
   1.5504247e+00  -7.7568641e-03
   1.5514578e+00  -7.7056244e-03
   1.5582989e+00  -7.4124885e-03
   1.5593320e+00  -7.3503903e-03
   1.5661731e+00  -6.9960973e-03
   1.5672062e+00  -6.9271350e-03
   1.5740496e+00  -6.5219927e-03
   1.5806244e+00  -6.0697429e-03
   1.5813384e+00  -6.0162534e-03
   1.5816575e+00  -5.9911387e-03
   1.5819238e+00  -5.9710285e-03
   1.5829545e+00  -5.8777089e-03
   1.5897980e+00  -5.3197199e-03
   1.5908310e+00  -5.2246097e-03
   1.5976722e+00  -4.6388889e-03
   1.6032025e+00  -4.1163682e-03
   1.6035882e+00  -4.0755280e-03
   1.6042355e+00  -4.0074151e-03
   1.6055464e+00  -3.8739899e-03
   1.6065794e+00  -3.7639118e-03
   1.6134206e+00  -3.0416437e-03
   1.6202640e+00  -2.3038338e-03
   1.6212971e+00  -2.1740220e-03
   1.6215955e+00  -2.1347842e-03
   1.6220018e+00  -2.0834986e-03
   1.6281382e+00  -1.3431497e-03
   1.6291713e+00  -1.2196442e-03
   1.6360124e+00  -3.9904270e-04
   1.6370455e+00  -2.5125803e-04
   1.6374449e+00  -1.9403398e-04
   1.6379201e+00  -1.2967906e-04
   1.6438889e+00   6.5132002e-04
   1.6449197e+00   7.8299128e-04
   1.6517631e+00   1.6867264e-03
   1.6517792e+00   1.6892011e-03
   1.6521694e+00   1.7467011e-03
   1.6527938e+00   1.8366736e-03
   1.6528053e+00   1.8380693e-03
   1.6596373e+00   2.7770432e-03
   1.6606703e+00   2.9187328e-03
   1.6659275e+00   3.6660927e-03
   1.6660629e+00   3.6874426e-03
   1.6669582e+00   3.8161616e-03
   1.6685445e+00   4.0567034e-03
   1.6753857e+00   4.9620294e-03
   1.6764187e+00   5.1098026e-03
   1.6799862e+00   5.6281680e-03
   1.6801377e+00   5.6519972e-03
   1.6832599e+00   6.1091139e-03
   1.6842929e+00   6.2491276e-03
   1.6911364e+00   7.1043388e-03
   1.6921671e+00   7.2480028e-03
   1.6945294e+00   7.5689164e-03
   1.6949197e+00   7.6223140e-03
   1.6990106e+00   8.1657254e-03
   1.7000436e+00   8.2898301e-03
   1.7068848e+00   9.0795225e-03
   1.7079178e+00   9.2029155e-03
   1.7106313e+00   9.5096648e-03
   1.7110422e+00   9.5564279e-03
   1.7147590e+00   9.9709596e-03
   1.7157920e+00   1.0070179e-02
   1.7168251e+00   1.0156979e-02
   1.7236662e+00   1.0786800e-02
   1.7305096e+00   1.1318985e-02
   1.7315404e+00   1.1395064e-02
   1.7323921e+00   1.1450390e-02
   1.7332300e+00   1.1502410e-02
   1.7383838e+00   1.1822199e-02
   1.7394146e+00   1.1870110e-02
   1.7404477e+00   1.1893297e-02
   1.7472911e+00   1.2154752e-02
   1.7483219e+00   1.2151997e-02
   1.7551653e+00   1.2249862e-02
   1.7561961e+00   1.2216139e-02
   1.7630395e+00   1.2136157e-02
   1.7640725e+00   1.2080073e-02
   1.7709137e+00   1.1828260e-02
   1.7713108e+00   1.1797681e-02
   1.7771717e+00   1.1450390e-02
   1.7781520e+00   1.1388246e-02
   1.7787879e+00   1.1338912e-02
   1.7798209e+00   1.1237259e-02
   1.7866644e+00   1.0649495e-02
   1.7935055e+00   9.9805326e-03
   1.7943985e+00   9.8770891e-03
   1.7945386e+00   9.8604454e-03
   1.7973439e+00   9.5096648e-03
   1.8010698e+00   9.0407713e-03
   1.8013797e+00   9.0006657e-03
   1.8024128e+00   8.8695133e-03
   1.8092539e+00   8.0117998e-03
   1.8099770e+00   7.9064050e-03
   1.8102870e+00   7.8592746e-03
   1.8122337e+00   7.5689164e-03
   1.8161731e+00   6.9987374e-03
   1.8171304e+00   6.8583333e-03
   1.8181612e+00   6.7165748e-03
   1.8250046e+00   5.7142792e-03
   1.8254109e+00   5.6495179e-03
   1.8255326e+00   5.6281680e-03
   1.8260376e+00   5.5497245e-03
   1.8328788e+00   4.5148760e-03
   1.8339118e+00   4.3598255e-03
   1.8339233e+00   4.3576905e-03
   1.8380349e+00   3.6874426e-03
   1.8407645e+00   3.2338384e-03
   1.8417860e+00   3.0779155e-03
   1.8486272e+00   2.1038820e-03
   1.8492401e+00   2.0053949e-03
   1.8496602e+00   1.9342172e-03
   1.8508150e+00   1.7467011e-03
   1.8546189e+00   1.1699128e-03
   1.8565037e+00   8.8270202e-04
   1.8575344e+00   7.4160468e-04
   1.8578306e+00   6.9655188e-04
   1.8638912e+00  -1.9403398e-04
   1.8646717e+00  -3.2020661e-04
   1.8654086e+00  -4.2649679e-04
   1.8664417e+00  -5.6184803e-04
   1.8732851e+00  -1.4991827e-03
   1.8733701e+00  -1.5119628e-03
   1.8778581e+00  -2.1347842e-03
   1.8802135e+00  -2.4717401e-03
   1.8811593e+00  -2.5959366e-03
   1.8821901e+00  -2.7172635e-03
   1.8890335e+00  -3.5389578e-03
   1.8891024e+00  -3.5478421e-03
   1.8935101e+00  -4.0755280e-03
   1.8959458e+00  -4.3763545e-03
   1.8969077e+00  -4.4871442e-03
   1.8979408e+00  -4.5896694e-03
   1.9047819e+00  -5.3272727e-03
   1.9052204e+00  -5.3683884e-03
   1.9116736e+00  -6.0162534e-03
   1.9120615e+00  -6.0589302e-03
   1.9126584e+00  -6.1143021e-03
   1.9136892e+00  -6.1991276e-03
   1.9205326e+00  -6.8042700e-03
   1.9215634e+00  -6.8768595e-03
   1.9284068e+00  -7.4081267e-03
   1.9352479e+00  -7.8768365e-03
   1.9359252e+00  -7.9184803e-03
   1.9362810e+00  -7.9417126e-03
   1.9365220e+00  -7.9570018e-03
   1.9389945e+00  -8.1039486e-03
   1.9431244e+00  -8.3501377e-03
   1.9441552e+00  -8.4022498e-03
   1.9451882e+00  -8.4422865e-03
   1.9520317e+00  -8.7592287e-03
   1.9530624e+00  -8.7884757e-03
   1.9599059e+00  -9.0330808e-03
   1.9609366e+00  -9.0517906e-03
   1.9677801e+00  -9.2245179e-03
   1.9688131e+00  -9.2319559e-03
   1.9756543e+00  -9.3324380e-03
   1.9766873e+00  -9.3290174e-03
   1.9835285e+00  -9.3532369e-03
   1.9845615e+00  -9.3396465e-03
   1.9914027e+00  -9.2902433e-03
   1.9924357e+00  -9.2664141e-03
   1.9992792e+00  -9.1481635e-03
   2.0003099e+00  -9.1139348e-03
   2.0071534e+00  -8.9269743e-03
   2.0081841e+00  -8.8839532e-03
   2.0150275e+00  -8.6276630e-03
   2.0218710e+00  -8.3158173e-03
   2.0229017e+00  -8.2619835e-03
   2.0282415e+00  -7.9570018e-03
   2.0282713e+00  -7.9550735e-03
   2.0297452e+00  -7.8651974e-03
   2.0307759e+00  -7.8022039e-03
   2.0318090e+00  -7.7324151e-03
   2.0386524e+00  -7.2838154e-03
   2.0396832e+00  -7.2094123e-03
   2.0465266e+00  -6.7192608e-03
   2.0533678e+00  -6.1911157e-03
   2.0544008e+00  -6.1048209e-03
   2.0553627e+00  -6.0162534e-03
   2.0558058e+00  -5.9763085e-03
   2.0612420e+00  -5.4998623e-03
   2.0622750e+00  -5.4094123e-03
   2.0633081e+00  -5.3180441e-03
   2.0701492e+00  -4.6944904e-03
   2.0762787e+00  -4.1081726e-03
   2.0766024e+00  -4.0755280e-03
   2.0773118e+00  -4.0058081e-03
   2.0780234e+00  -3.9316804e-03
   2.0790565e+00  -3.8311065e-03
   2.0858999e+00  -3.1421028e-03
   2.0927410e+00  -2.4655877e-03
   2.0937741e+00  -2.3612718e-03
   2.0958081e+00  -2.1347842e-03
   2.0959894e+00  -2.1141873e-03
   2.1006152e+00  -1.6146120e-03
   2.1016483e+00  -1.5079408e-03
   2.1026814e+00  -1.4051951e-03
   2.1095225e+00  -7.0468779e-04
   2.1141506e+00  -2.1844238e-04
   2.1143756e+00  -1.9403398e-04
   2.1151814e+00  -1.1093893e-04
   2.1173967e+00   1.3172635e-04
   2.1184298e+00   2.3142332e-04
   2.1252732e+00   9.5183425e-04
   2.1321143e+00   1.6431382e-03
   2.1331474e+00   1.7440657e-03
   2.1331703e+00   1.7467011e-03
   2.1334366e+00   1.7749472e-03
   2.1399885e+00   2.4277778e-03
   2.1410216e+00   2.5266299e-03
   2.1420546e+00   2.6163223e-03
   2.1488958e+00   3.2400597e-03
   2.1535422e+00   3.6498163e-03
   2.1540014e+00   3.6874426e-03
   2.1545753e+00   3.7343893e-03
   2.1567700e+00   3.9361570e-03
   2.1578030e+00   4.0141414e-03
   2.1646465e+00   4.5769054e-03
   2.1656772e+00   4.6464646e-03
   2.1725207e+00   5.1451561e-03
   2.1788866e+00   5.5682507e-03
   2.1798691e+00   5.6281680e-03
   2.1799197e+00   5.6314050e-03
   2.1803949e+00   5.6655647e-03
   2.1814279e+00   5.7224977e-03
   2.1882691e+00   6.1322544e-03
   2.1893021e+00   6.1784894e-03
   2.1961433e+00   6.5121212e-03
   2.1971763e+00   6.5496097e-03
   2.2040174e+00   6.8231175e-03
   2.2050505e+00   6.8522268e-03
   2.2118939e+00   7.0643251e-03
   2.2129247e+00   7.0846878e-03
   2.2197681e+00   7.2312902e-03
   2.2207989e+00   7.2434343e-03
   2.2276423e+00   7.3343205e-03
   2.2286754e+00   7.3381772e-03
   2.2355165e+00   7.3696970e-03
   2.2365496e+00   7.3650826e-03
   2.2433907e+00   7.3349403e-03
   2.2444238e+00   7.3227961e-03
   2.2512672e+00   7.2406795e-03
   2.2522980e+00   7.2210285e-03
   2.2591414e+00   7.0871671e-03
   2.2601722e+00   7.0602388e-03
   2.2670156e+00   6.8765152e-03
   2.2680487e+00   6.8430441e-03
   2.2748898e+00   6.6171488e-03
   2.2759229e+00   6.5759642e-03
   2.2827640e+00   6.2933196e-03
   2.2837971e+00   6.2483701e-03
   2.2906382e+00   5.9402204e-03
   2.2911731e+00   5.9137511e-03
   2.2969467e+00   5.6281680e-03
   2.2980257e+00   5.5714646e-03
   2.2985078e+00   5.5461662e-03
   2.2995409e+00   5.4916896e-03
   2.3063820e+00   5.1139348e-03
   2.3074151e+00   5.0542470e-03
   2.3142562e+00   4.6561524e-03
   2.3152893e+00   4.5950643e-03
   2.3221304e+00   4.1821855e-03
   2.3289715e+00   3.7469697e-03
   2.3298439e+00   3.6931129e-03
   2.3299357e+00   3.6874426e-03
   2.3300046e+00   3.6815657e-03
   2.3368457e+00   3.2228191e-03
   2.3378788e+00   3.1558540e-03
   2.3389118e+00   3.0846189e-03
   2.3457530e+00   2.6125115e-03
   2.3467860e+00   2.5429982e-03
   2.3536272e+00   2.0821855e-03
   2.3541552e+00   2.0469123e-03
   2.3585629e+00   1.7467011e-03
   2.3609963e+00   1.5737098e-03
   2.3615014e+00   1.5386593e-03
   2.3625344e+00   1.4683379e-03
   2.3693756e+00   1.0017332e-03
   2.3704086e+00   9.3193067e-04
   2.3772498e+00   4.6168962e-04
   2.3782828e+00   3.9269743e-04
   2.3851240e+00  -6.3409091e-05
   2.3852847e+00  -7.3664371e-05
   2.3870294e+00  -1.9403398e-04
   2.3921258e+00  -5.3619146e-04
   2.3929982e+00  -5.9683196e-04
   2.3940312e+00  -6.6419421e-04
   2.4008953e+00  -1.1031313e-03
   2.4019054e+00  -1.1668916e-03
   2.4087695e+00  -1.5879132e-03
   2.4097796e+00  -1.6496878e-03
   2.4166437e+00  -2.0535537e-03
   2.4166437e+00  -2.0526722e-03
   2.4179522e+00  -2.1347842e-03
   2.4234848e+00  -2.4685950e-03
   2.4245179e+00  -2.5297750e-03
   2.4255510e+00  -2.5850781e-03
   2.4323921e+00  -2.9513315e-03
   2.4334252e+00  -3.0045684e-03
   2.4402663e+00  -3.3602847e-03
   2.4412994e+00  -3.4080349e-03
   2.4481405e+00  -3.7282828e-03
   2.4549816e+00  -4.0173095e-03
   2.4558310e+00  -4.0542470e-03
   2.4560147e+00  -4.0620294e-03
   2.4563131e+00  -4.0755280e-03
   2.4603535e+00  -4.2410698e-03
   2.4628558e+00  -4.3441919e-03
   2.4638889e+00  -4.3853306e-03
   2.4649219e+00  -4.4202479e-03
   2.4717631e+00  -4.6590680e-03
   2.4727961e+00  -4.6887741e-03
   2.4796373e+00  -4.8931818e-03
   2.4806703e+00  -4.9178145e-03
   2.4875115e+00  -5.0895317e-03
   2.4885445e+00  -5.1090220e-03
   2.4953857e+00  -5.2477273e-03
   2.4964187e+00  -5.2617998e-03
   2.5032599e+00  -5.3657943e-03
   2.5042929e+00  -5.3749082e-03
   2.5111341e+00  -5.4461662e-03
   2.5121671e+00  -5.4494261e-03
   2.5190083e+00  -5.4819789e-03
   2.5200413e+00  -5.4794077e-03
   2.5268825e+00  -5.4747934e-03
   2.5279155e+00  -5.4673095e-03
   2.5347567e+00  -5.4303949e-03
   2.5357897e+00  -5.4174472e-03
   2.5426309e+00  -5.3434114e-03
   2.5436639e+00  -5.3251837e-03
   2.5505051e+00  -5.2157254e-03
   2.5515381e+00  -5.1925849e-03
   2.5583792e+00  -5.0483701e-03
   2.5594123e+00  -5.0199036e-03
   2.5662534e+00  -4.8437557e-03
   2.5672865e+00  -4.8110422e-03
   2.5741276e+00  -4.5980028e-03
   2.5751607e+00  -4.5615932e-03
   2.5820018e+00  -4.3247016e-03
   2.5876722e+00  -4.0975895e-03
   2.5881772e+00  -4.0755280e-03
   2.5887052e+00  -4.0532828e-03
   2.5898760e+00  -4.0030992e-03
   2.5909091e+00  -3.9566804e-03
   2.5977502e+00  -3.6476814e-03
   2.5987833e+00  -3.5999541e-03
   2.6056244e+00  -3.2855831e-03
   2.6066575e+00  -3.2328972e-03
   2.6134986e+00  -2.8835399e-03
   2.6145317e+00  -2.8300275e-03
   2.6213728e+00  -2.4750459e-03
   2.6270202e+00  -2.1666736e-03
   2.6275941e+00  -2.1347842e-03
   2.6280533e+00  -2.1084206e-03
   2.6292470e+00  -2.0392493e-03
   2.6302801e+00  -1.9809298e-03
   2.6371212e+00  -1.5834619e-03
   2.6381543e+00  -1.5222268e-03
   2.6449954e+00  -1.1187557e-03
   2.6460285e+00  -1.0587466e-03
   2.6528696e+00  -6.5768825e-04
   2.6597107e+00  -2.4780762e-04
   2.6601240e+00  -2.2361846e-04
   2.6606290e+00  -1.9403398e-04
   2.6607438e+00  -1.8595684e-04
   2.6608356e+00  -1.8079385e-04
   2.6675849e+00   2.4316345e-04
   2.6686180e+00   3.0534206e-04
   2.6696511e+00   3.6667815e-04
   2.6764922e+00   7.7654500e-04
   2.6775253e+00   8.3553489e-04
   2.6843664e+00   1.2333471e-03
   2.6853994e+00   1.2913705e-03
   2.6922406e+00   1.6798255e-03
   2.6933196e+00   1.7460514e-03
   2.6933425e+00   1.7467011e-03
   2.6943526e+00   1.8053237e-03
   2.7001148e+00   2.1440680e-03
   2.7011478e+00   2.1973255e-03
   2.7079890e+00   2.5586777e-03
   2.7090220e+00   2.6109734e-03
   2.7158632e+00   2.9623049e-03
   2.7168962e+00   3.0098485e-03
   2.7237374e+00   3.3300735e-03
   2.7305785e+00   3.6224059e-03
   2.7316116e+00   3.6658632e-03
   2.7321166e+00   3.6874426e-03
   2.7321396e+00   3.6881543e-03
   2.7384527e+00   3.9512167e-03
   2.7394858e+00   3.9931359e-03
   2.7405188e+00   4.0288797e-03
   2.7473600e+00   4.2711203e-03
   2.7483930e+00   4.3017218e-03
   2.7552342e+00   4.5089761e-03
   2.7562672e+00   4.5344582e-03
   2.7631084e+00   4.7076905e-03
   2.7641414e+00   4.7279614e-03
   2.7709826e+00   4.8667815e-03
   2.7720156e+00   4.8814968e-03
   2.7788567e+00   4.9833104e-03
   2.7798898e+00   4.9930900e-03
   2.7867309e+00   5.0632691e-03
   2.7877640e+00   5.0670110e-03
   2.7946051e+00   5.0957759e-03
   2.7956382e+00   5.0934343e-03
   2.8024793e+00   5.0819559e-03
   2.8035124e+00   5.0746556e-03
   2.8103535e+00   5.0325758e-03
   2.8113866e+00   5.0196511e-03
   2.8182277e+00   4.9394858e-03
   2.8192608e+00   4.9210744e-03
   2.8261249e+00   4.8046832e-03
   2.8271350e+00   4.7811754e-03
   2.8339991e+00   4.6300505e-03
   2.8350092e+00   4.6011249e-03
   2.8418733e+00   4.4170569e-03
   2.8429063e+00   4.3840450e-03
   2.8497475e+00   4.1666208e-03
   2.8507805e+00   4.1303949e-03
   2.8576217e+00   3.8924472e-03
   2.8581038e+00   3.8721304e-03
   2.8627181e+00   3.6874426e-03
   2.8649449e+00   3.5954086e-03
   2.8654959e+00   3.5725666e-03
   2.8665289e+00   3.5277319e-03
   2.8733701e+00   3.2315427e-03
   2.8744031e+00   3.1857438e-03
   2.8812443e+00   2.8829660e-03
   2.8822773e+00   2.8320707e-03
   2.8891185e+00   2.5007117e-03
   2.8901515e+00   2.4500918e-03
   2.8969927e+00   2.1162351e-03
   2.8977732e+00   2.0767906e-03
   2.9043618e+00   1.7467011e-03
   2.9046143e+00   1.7333379e-03
   2.9048669e+00   1.7207071e-03
   2.9058999e+00   1.6664325e-03
   2.9127410e+00   1.2984275e-03
   2.9137741e+00   1.2453007e-03
   2.9206152e+00   8.9348944e-04
   2.9216483e+00   8.3885675e-04
   2.9284894e+00   4.6904500e-04
   2.9295225e+00   4.1634757e-04
   2.9363636e+00   6.2480028e-05
   2.9368687e+00   3.5422176e-05
   2.9413682e+00  -1.9403398e-04
   2.9437098e+00  -3.1868457e-04
   2.9442378e+00  -3.4623967e-04
   2.9452709e+00  -3.9830579e-04
   2.9521120e+00  -7.4786961e-04
   2.9531451e+00  -7.9751377e-04
   2.9599862e+00  -1.1264853e-03
   2.9610193e+00  -1.1750413e-03
   2.9678604e+00  -1.5048209e-03
   2.9688935e+00  -1.5499288e-03
   2.9757346e+00  -1.8545500e-03
   2.9764692e+00  -1.8860422e-03
   2.9823462e+00  -2.1347842e-03
   2.9833104e+00  -2.1779178e-03
   2.9836088e+00  -2.1916001e-03
   2.9846419e+00  -2.2335790e-03
   2.9914830e+00  -2.5169421e-03
   2.9925161e+00  -2.5545914e-03
   2.9993572e+00  -2.8084252e-03
   3.0003903e+00  -2.8426309e-03
   3.0072314e+00  -3.0738062e-03
   3.0082645e+00  -3.1046832e-03
   3.0151056e+00  -3.3135445e-03
   3.0161387e+00  -3.3409550e-03
   3.0229798e+00  -3.5297750e-03
   3.0240129e+00  -3.5528926e-03
   3.0308540e+00  -3.7132461e-03
   3.0318871e+00  -3.7324380e-03
   3.0387282e+00  -3.8639807e-03
   3.0397612e+00  -3.8801194e-03
   3.0466024e+00  -3.9927916e-03
   3.0474288e+00  -4.0029844e-03
   3.0528926e+00  -4.0755280e-03
   3.0542700e+00  -4.0942837e-03
   3.0544766e+00  -4.0968320e-03
   3.0555096e+00  -4.1055096e-03
   3.0623508e+00  -4.1681589e-03
   3.0633838e+00  -4.1720156e-03
   3.0702250e+00  -4.2042700e-03
   3.0712580e+00  -4.2037190e-03
   3.0780992e+00  -4.2075528e-03
   3.0791322e+00  -4.2032599e-03
   3.0859734e+00  -4.1795914e-03
   3.0870064e+00  -4.1707071e-03
   3.0938476e+00  -4.1174013e-03
   3.0971534e+00  -4.0768595e-03
   3.0972452e+00  -4.0755280e-03
   3.0981864e+00  -4.0635904e-03
   3.1017218e+00  -4.0198118e-03
   3.1027548e+00  -4.0029844e-03
   3.1095960e+00  -3.8932736e-03
   3.1106290e+00  -3.8731864e-03
   3.1174702e+00  -3.7413223e-03
   3.1185032e+00  -3.7181129e-03
   3.1253444e+00  -3.5653352e-03
   3.1263774e+00  -3.5390266e-03
   3.1332185e+00  -3.3657025e-03
   3.1342516e+00  -3.3365932e-03
   3.1410927e+00  -3.1438017e-03
   3.1421258e+00  -3.1111800e-03
   3.1489669e+00  -2.8975436e-03
   3.1500000e+00  -2.8627410e-03
   3.1568411e+00  -2.6312902e-03
   3.1578742e+00  -2.5947888e-03
   3.1647153e+00  -2.3521350e-03
   3.1695363e+00  -2.1578811e-03
   3.1700872e+00  -2.1347842e-03
   3.1705693e+00  -2.1151423e-03
   3.1725895e+00  -2.0296786e-03
   3.1736226e+00  -1.9863567e-03
   3.1804637e+00  -1.6972521e-03
   3.1814968e+00  -1.6539692e-03
   3.1883379e+00  -1.3657300e-03
   3.1893710e+00  -1.3202479e-03
   3.1962121e+00  -1.0216070e-03
   3.1972452e+00  -9.7613866e-04
   3.2040863e+00  -6.7503673e-04
   3.2051194e+00  -6.2942378e-04
   3.2119605e+00  -3.2803719e-04
   3.2144858e+00  -2.0564532e-04
   3.2147153e+00  -1.9403398e-04
   3.2155188e+00  -1.5547590e-04
   3.2198347e+00   5.5159091e-05
   3.2208678e+00   1.0263774e-04
   3.2277089e+00   4.1948118e-04
   3.2287420e+00   4.6543618e-04
   3.2355831e+00   7.6897612e-04
   3.2366162e+00   8.1527089e-04
   3.2434803e+00   1.1263361e-03
   3.2444904e+00   1.1702456e-03
   3.2513545e+00   1.4640611e-03
   3.2573691e+00   1.7144789e-03
   3.2581267e+00   1.7467011e-03
   3.2584022e+00   1.7586983e-03
   3.2592287e+00   1.7944146e-03
   3.2602617e+00   1.8369720e-03
   3.2671028e+00   2.1228444e-03
   3.2681359e+00   2.1618205e-03
   3.2749770e+00   2.4230946e-03
   3.2760101e+00   2.4590909e-03
   3.2828512e+00   2.7011478e-03
   3.2838843e+00   2.7343893e-03
   3.2907254e+00   2.9573691e-03
   3.2917585e+00   2.9872819e-03
   3.2985996e+00   3.1911157e-03
   3.2996327e+00   3.2169881e-03
   3.3064738e+00   3.3944904e-03
   3.3075069e+00   3.4174013e-03
   3.3143480e+00   3.5724288e-03
   3.3193297e+00   3.6744490e-03
   3.3199954e+00   3.6874426e-03
   3.3203627e+00   3.6949036e-03
   3.3222222e+00   3.7335859e-03
   3.3232553e+00   3.7494261e-03
   3.3300964e+00   3.8608815e-03
   3.3311295e+00   3.8719467e-03
   3.3379706e+00   3.9508953e-03
   3.3390037e+00   3.9576676e-03
   3.3458448e+00   4.0092057e-03
   3.3468779e+00   4.0113866e-03
   3.3537190e+00   4.0307392e-03
   3.3547521e+00   4.0281910e-03
   3.3615932e+00   4.0151056e-03
   3.3626263e+00   4.0083333e-03
   3.3694674e+00   3.9683425e-03
   3.3705005e+00   3.9577135e-03
   3.3773416e+00   3.8916667e-03
   3.3783747e+00   3.8753214e-03
   3.3852158e+00   3.7715335e-03
   3.3856290e+00   3.7644858e-03
   3.3904500e+00   3.6874426e-03
   3.3924702e+00   3.6545914e-03
   3.3930900e+00   3.6445592e-03
   3.3941230e+00   3.6164141e-03
   3.4009642e+00   3.4309458e-03
   3.4030303e+00   3.3801882e-03
   3.4167126e+00   3.0412075e-03
   3.4187787e+00   3.0117309e-03
   3.4324610e+00   2.5575528e-03
   3.4324610e+00   2.5175390e-03
   3.4334940e+00   2.4850551e-03
   3.4482094e+00   2.0103994e-03
   3.4484160e+00   1.9978030e-03
   3.4528007e+00   1.7467011e-03
   3.4631543e+00   1.1457645e-03
   3.4639578e+00   1.0984045e-03
   3.4660239e+00   1.0192309e-03
   3.4954545e+00  -8.6680441e-05
   3.4954775e+00  -8.7356749e-05
   3.4980257e+00  -1.9403398e-04
   3.5249082e+00  -1.1893939e-03
   3.5269513e+00  -1.2659091e-03
   3.5290174e+00  -1.3096281e-03
   3.5298669e+00  -1.3401446e-03
   3.5518825e+00  -2.1347842e-03
   3.5584481e+00  -2.3870983e-03
   3.5584481e+00  -2.4146694e-03
   3.5605142e+00  -2.4216713e-03
   3.6214417e+00  -2.7322084e-03
   3.6522039e+00  -2.1527755e-03
   3.6531451e+00  -2.1347842e-03
   3.6542700e+00  -2.1111088e-03
   3.6844582e+00  -1.4729362e-03
   3.7792470e+00  -2.3396465e-04
   3.7823691e+00  -1.9403398e-04
   3.7833792e+00  -1.8123990e-04
   3.8104454e+00   1.6408471e-04
   3.8145776e+00   1.8274725e-04
   3.9364325e+00   7.9721763e-04
   3.9364325e+00   7.5741965e-04
   4.0014922e+00   5.6188476e-04
   4.0624197e+00   3.9926768e-04
   4.1925620e+00   1.7689669e-04
   4.3144169e+00  -3.6290863e-05
   4.4445363e+00  -8.5716942e-05
   4.5664141e+00  -1.0887121e-04
   4.5664141e+00  -7.3040174e-05
   4.6965335e+00  -5.1725895e-05
   5.0703857e+00   1.4962236e-05
   5.2005051e+00   1.4343985e-05
   5.5743572e+00   1.6759780e-05
   5.7044766e+00   1.2788751e-05
   6.0783287e+00   5.1150367e-06
   6.2084481e+00   5.5813820e-06
   6.5823003e+00   4.9013085e-06
   6.5823003e+00   3.9827135e-06
   6.8993572e+00   5.7043388e-06
   7.0862948e+00   5.5825298e-06
   7.4033287e+00   3.2841598e-06
   7.5902663e+00   2.6751377e-06
   7.9073232e+00   8.4148072e-07
   8.0942378e+00   3.8203627e-06
   8.0942378e+00   8.1806244e-06
   8.2527778e+00   8.4216483e-06
   8.5982094e+00   1.5146442e-05
   8.7567493e+00   1.4561042e-05
   9.1021809e+00   1.2863453e-05
   9.2607208e+00   1.2841919e-05
   9.6061754e+00   1.1979040e-05
   9.7646924e+00   1.1983356e-05
   1.0110147e+01   1.1420615e-05
   1.0268664e+01   1.1407691e-05
   1.0614118e+01   1.1173232e-05
   1.0772612e+01   1.1121579e-05
   1.1117998e+01   1.0962121e-05


==> data/DARPA_Wave_Cut_3D_o1.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.8902893e+00   9.2250000e-07
  -9.5449265e+00   1.0538062e-06
  -9.3863866e+00   3.2188705e-06
  -9.0409550e+00   3.3032828e-06
  -8.8824151e+00   1.4356703e-04
  -8.5369605e+00   1.4349197e-04
  -7.0727273e+00  -1.9407507e-04
  -7.0250459e+00  -1.8174839e-04
  -6.8665060e+00   1.3064027e-06
  -6.5210744e+00   1.3814348e-06
  -6.3625344e+00   1.4460009e-06
  -6.0170799e+00   1.5679270e-06
  -5.8585629e+00   1.6324908e-06
  -5.5131084e+00   1.8420455e-06
  -5.5131084e+00   1.7731772e-06
  -5.1960744e+00   2.0400298e-06
  -5.0091368e+00   2.1669100e-06
  -4.6920799e+00   2.5026171e-06
  -4.5051653e+00   2.6904040e-06
  -4.1881084e+00   3.2671488e-06
  -4.0011938e+00   3.5767447e-06
  -3.6841368e+00   4.3514692e-06
  -3.4971993e+00   5.4832415e-06
  -3.4971993e+00   4.8336088e-06
  -3.3670799e+00   6.0767906e-06
  -2.9932277e+00   7.1933196e-06
  -2.8631084e+00   8.2108127e-06
  -2.4892562e+00   1.1073232e-05
  -2.3591368e+00   1.2355716e-05
  -1.9852824e+00   1.5715473e-05
  -1.9202158e+00   1.8245202e-05
  -1.7332943e+00   2.8794995e-05
  -1.7332943e+00   2.4954545e-05
  -1.6031566e+00   3.1529844e-05
  -1.4813062e+00   3.7405647e-05
  -1.3511593e+00   4.2522268e-05
  -1.2293182e+00   4.6895546e-05
  -1.1642378e+00   5.4422865e-05
  -1.1033242e+00   6.0747475e-05
  -1.0382369e+00   7.3060836e-05
  -9.7733012e-01   8.3578742e-05
  -9.1223370e-01   9.3455005e-05
  -8.5133609e-01   1.0152433e-04
  -8.1878329e-01   1.0977571e-04
  -7.8833792e-01   1.1662695e-04
  -7.5578053e-01   1.2376951e-04
  -7.2533976e-01   1.2979339e-04
  -7.0906107e-01   1.3579775e-04
  -6.9384298e-01   1.4106038e-04
  -6.7756198e-01   1.4765932e-04
  -6.6234389e-01   1.5306726e-04
  -6.4606061e-01   1.6108838e-04
  -6.3084481e-01   1.6767906e-04
  -6.1456152e-01   1.7689669e-04
  -5.9934573e-01   1.8416758e-04
  -5.8306244e-01   1.9448990e-04
  -5.6784894e-01   2.0253329e-04
  -5.5156107e-01   2.1377640e-04
  -5.3634986e-01   2.2230165e-04
  -5.2005969e-01   2.3352617e-04
  -5.0485078e-01   2.4199036e-04
  -4.8856061e-01   2.5396465e-04
  -4.7335170e-01   2.6317493e-04
  -4.5705923e-01   2.7629936e-04
  -4.4185491e-01   2.8630165e-04
  -4.2555785e-01   3.0070937e-04
  -4.1035583e-01   3.1125803e-04
  -3.9405647e-01   3.2779385e-04
  -3.7885675e-01   3.5636593e-04
  -3.7885675e-01   3.3773186e-04
  -3.7775482e-01   3.5760790e-04
  -3.4735767e-01   3.6823232e-04
  -3.4624885e-01   3.6965794e-04
  -3.1586088e-01   4.0062672e-04
  -3.1474059e-01   4.0202250e-04
  -2.8436180e-01   4.3597796e-04
  -2.8323462e-01   4.3783058e-04
  -2.5286272e-01   4.7657254e-04
  -2.5172406e-01   4.7833333e-04
  -2.2136410e-01   5.1357668e-04
  -2.2078834e-01   5.1466713e-04
  -2.0561478e-01   5.6851699e-04
  -2.0503581e-01   5.6957759e-04
  -1.8986547e-01   5.5787649e-04
  -1.8928329e-01   5.5898990e-04
  -1.7411616e-01   6.1905188e-04
  -1.7352984e-01   6.2016988e-04
  -1.5836685e-01   6.0410698e-04
  -1.5777663e-01   6.0523646e-04
  -1.4261754e-01   6.7073691e-04
  -1.4202273e-01   6.7186639e-04
  -1.2686823e-01   6.4471074e-04
  -1.2626882e-01   6.4580349e-04
  -1.1111892e-01   6.6786272e-04
  -1.1051446e-01   6.6868457e-04
  -9.5369605e-02   6.8760790e-04
  -9.4759642e-02   6.8828053e-04
  -7.9620064e-02   7.0564968e-04
  -7.9004362e-02   7.0639578e-04
  -6.3870753e-02   7.2043388e-04
  -6.3248852e-02   7.2109963e-04
  -4.8121442e-02   7.3149449e-04
  -4.7493572e-02   7.3198806e-04
  -3.2371901e-02   7.3761478e-04
  -3.1737374e-02   7.3782369e-04
  -1.6622590e-02   7.3698118e-04
  -1.5980877e-02   7.3728880e-04
  -8.7312213e-04   7.2132231e-04
  -8.7312213e-04   7.2050505e-04
   4.2685262e-04   7.1934573e-04
   1.4876400e-02   6.9198347e-04
   1.6193320e-02   6.9001377e-04
   3.0625803e-02   6.6504362e-04
   3.1954545e-02   6.6222681e-04
   4.6375344e-02   6.2872590e-04
   4.7716713e-02   6.2449265e-04
   6.2125115e-02   5.7817034e-04
   6.3482782e-02   5.7246097e-04
   7.7874656e-02   5.1707989e-04
   7.9246786e-02   5.1050964e-04
   9.3624426e-02   4.4976125e-04
   9.5009871e-02   4.4133379e-04
   1.0937443e-01   3.6953857e-04
   1.1077365e-01   3.5898072e-04
   1.2512420e-01   2.6046373e-04
   1.2653719e-01   2.4886134e-04
   1.4087420e-01   1.4227778e-04
   1.4158632e-01   1.3505326e-04
   1.4874908e-01   1.0181382e-04
   1.4946396e-01   9.4413912e-05
   1.5662420e-01  -1.7353696e-06
   1.5734137e-01  -9.9278696e-06
   1.6449908e-01  -5.6579431e-05
   1.6521901e-01  -6.5220845e-05
   1.7237420e-01  -1.6945064e-04
   1.7309642e-01  -1.7811823e-04
   1.8024931e-01  -2.2912925e-04
   1.8097360e-01  -2.3821166e-04
   1.8812443e-01  -3.3722681e-04
   1.8885101e-01  -3.4682966e-04
   1.9599954e-01  -4.3176768e-04
   1.9672727e-01  -4.4219008e-04
   2.0387466e-01  -5.3091368e-04
   2.0460331e-01  -5.4234160e-04
   2.1174977e-01  -6.4218320e-04
   2.1174977e-01  -6.5332415e-04
   2.1182782e-01  -6.5399679e-04
   2.1576010e-01  -7.1407484e-04
   2.1824265e-01  -7.5260790e-04
   2.1962489e-01  -7.6443297e-04
   2.2108540e-01  -7.8894628e-04
   2.2750000e-01  -8.8888889e-04
   2.2896028e-01  -9.1329660e-04
   2.3537420e-01  -1.0131175e-03
   2.3683425e-01  -1.0371189e-03
   2.4325069e-01  -1.1368893e-03
   2.4470845e-01  -1.1606772e-03
   2.5112489e-01  -1.2612420e-03
   2.5258035e-01  -1.2849426e-03
   2.5900138e-01  -1.3846855e-03
   2.6045225e-01  -1.4082874e-03
   2.6687557e-01  -1.5071373e-03
   2.6832415e-01  -1.5305441e-03
   2.7475207e-01  -1.6293549e-03
   2.7619605e-01  -1.6528535e-03
   2.8262626e-01  -1.7522084e-03
   2.8406566e-01  -1.7750413e-03
   2.9050275e-01  -1.8739073e-03
   2.9193297e-01  -1.8953581e-03
   2.9837695e-01  -1.9898301e-03
   2.9980257e-01  -2.0110262e-03
   3.0625115e-01  -2.1016414e-03
   3.0766988e-01  -2.1229201e-03
   3.1412764e-01  -2.2116139e-03
   3.1553719e-01  -2.2335399e-03
   3.2200184e-01  -2.3234389e-03
   3.2340220e-01  -2.3464646e-03
   3.2987833e-01  -2.4382920e-03
   3.2990588e-01  -2.4387511e-03
   3.3633838e-01  -2.5330579e-03
   3.3639807e-01  -2.5339532e-03
   3.3775253e-01  -2.5556015e-03
   3.3913223e-01  -2.5757576e-03
   3.4562672e-01  -2.6687787e-03
   3.4699495e-01  -2.6868687e-03
   3.5350321e-01  -2.7709366e-03
   3.5485767e-01  -2.7869835e-03
   3.6137741e-01  -2.8627410e-03
   3.6272039e-01  -2.8769743e-03
   3.6925390e-01  -2.9453398e-03
   3.7058310e-01  -2.9575987e-03
   3.7712810e-01  -3.0187787e-03
   3.7844582e-01  -3.0294077e-03
   3.8500230e-01  -3.0827824e-03
   3.8630624e-01  -3.0916437e-03
   3.9287879e-01  -3.1373508e-03
   3.9416667e-01  -3.1438935e-03
   4.0075298e-01  -3.1809458e-03
   4.0202709e-01  -3.1856749e-03
   4.0862718e-01  -3.2136134e-03
   4.0988522e-01  -3.2164601e-03
   4.1650138e-01  -3.2359504e-03
   4.1774564e-01  -3.2367769e-03
   4.2437787e-01  -3.2467401e-03
   4.2560147e-01  -3.2459826e-03
   4.3225207e-01  -3.2469008e-03
   4.3345960e-01  -3.2441001e-03
   4.4012626e-01  -3.2328742e-03
   4.4131543e-01  -3.2279155e-03
   4.4800046e-01  -3.2067264e-03
   4.4917126e-01  -3.1999541e-03
   4.5587695e-01  -3.1687787e-03
   4.5702479e-01  -3.1600551e-03
   4.6375115e-01  -3.1154270e-03
   4.6487833e-01  -3.1049816e-03
   4.7162534e-01  -3.0488292e-03
   4.7272957e-01  -3.0365014e-03
   4.7949954e-01  -2.9674931e-03
   4.8058081e-01  -2.9534435e-03
   4.8737374e-01  -2.8718090e-03
   4.8842975e-01  -2.8561524e-03
   4.9524793e-01  -2.7616162e-03
   4.9627870e-01  -2.7444674e-03
   5.0312213e-01  -2.6380395e-03
   5.0412764e-01  -2.6198577e-03
   5.1099862e-01  -2.5021579e-03
   5.1197658e-01  -2.4826676e-03
   5.1887282e-01  -2.3500918e-03
   5.1982323e-01  -2.3284435e-03
   5.2674702e-01  -2.1751905e-03
   5.2945133e-01  -2.1079454e-03
   5.3006198e-01  -2.0920937e-03
   5.3036961e-01  -2.0838522e-03
   5.3462121e-01  -1.9780647e-03
   5.3552571e-01  -1.9535744e-03
   5.4249541e-01  -1.7787420e-03
   5.4337695e-01  -1.7546281e-03
   5.5036961e-01  -1.5761042e-03
   5.5122130e-01  -1.5525712e-03
   5.5824380e-01  -1.3707277e-03
   5.5906795e-01  -1.3476745e-03
   5.6611800e-01  -1.1627571e-03
   5.6691230e-01  -1.1397888e-03
   5.7399219e-01  -9.4676768e-04
   5.7475666e-01  -9.2501837e-04
   5.8186639e-01  -7.3404040e-04
   5.8260331e-01  -7.1337006e-04
   5.8974059e-01  -5.2636364e-04
   5.9045225e-01  -5.0443067e-04
   5.9761478e-01  -3.0264233e-04
   6.0320707e-01  -1.2621488e-04
   6.0350551e-01  -1.1593916e-04
   6.0387282e-01  -1.0334412e-04
   6.0548898e-01  -5.0590680e-05
   6.0614555e-01  -2.9300735e-05
   6.1336318e-01   1.9727801e-04
   6.1399219e-01   2.1649564e-04
   6.2123967e-01   4.3141644e-04
   6.2183884e-01   4.4899679e-04
   6.2911387e-01   6.5489899e-04
   6.2968779e-01   6.7106749e-04
   6.3698806e-01   8.7044766e-04
   6.3753673e-01   8.8475666e-04
   6.4486226e-01   1.0758287e-03
   6.4538797e-01   1.0885147e-03
   6.5273646e-01   1.2645409e-03
   6.5323921e-01   1.2765197e-03
   6.6061065e-01   1.4424013e-03
   6.6109045e-01   1.4541460e-03
   6.6848485e-01   1.6204683e-03
   6.7581267e-01   1.7886318e-03
   6.7587466e-01   1.7901102e-03
   6.7626263e-01   1.7991024e-03
   6.7635904e-01   1.8014210e-03
   6.7680670e-01   1.8103489e-03
   6.8423324e-01   1.9680946e-03
   6.8466713e-01   1.9754109e-03
   6.9210744e-01   2.1094261e-03
   6.9252755e-01   2.1151928e-03
   6.9998163e-01   2.2258425e-03
   7.0038797e-01   2.2301882e-03
   7.0785583e-01   2.3189853e-03
   7.0825069e-01   2.3219467e-03
   7.1573232e-01   2.3878099e-03
   7.1611341e-01   2.3895546e-03
   7.2360652e-01   2.4333104e-03
   7.2397842e-01   2.4336777e-03
   7.3148072e-01   2.4512856e-03
   7.3184573e-01   2.4503214e-03
   7.3935491e-01   2.4422176e-03
   7.3971304e-01   2.4400138e-03
   7.4722911e-01   2.4075987e-03
   7.4758494e-01   2.4039715e-03
   7.5510331e-01   2.3424013e-03
   7.5545684e-01   2.3373967e-03
   7.6297750e-01   2.2470776e-03
   7.6332874e-01   2.2408356e-03
   7.7085170e-01   2.1241736e-03
   7.7120064e-01   2.1167057e-03
   7.7872590e-01   1.9735170e-03
   7.7907484e-01   1.9643985e-03
   7.8660239e-01   1.7880533e-03
   7.8666437e-01   1.7860836e-03
   7.8881772e-01   1.7251699e-03
   7.9418962e-01   1.5741552e-03
   7.9447658e-01   1.5653191e-03
   7.9482553e-01   1.5541506e-03
   8.0235078e-01   1.3323646e-03
   8.0270432e-01   1.3207163e-03
   8.1022498e-01   1.0894169e-03
   8.1058310e-01   1.0769215e-03
   8.1809917e-01   8.3452020e-04
   8.1846189e-01   8.2155877e-04
   8.2597337e-01   5.6545684e-04
   8.2634298e-01   5.5233242e-04
   8.3384757e-01   2.9592746e-04
   8.3422406e-01   2.8119835e-04
   8.4172176e-01   1.7796924e-05
   8.4183196e-01   1.2914784e-05
   8.4784894e-01  -2.2974059e-04
   8.4931818e-01  -2.9188705e-04
   8.4959596e-01  -3.0402893e-04
   8.4998852e-01  -3.2009871e-04
   8.5747245e-01  -6.2578053e-04
   8.5787190e-01  -6.4163223e-04
   8.6534665e-01  -9.2998852e-04
   8.6575528e-01  -9.4548209e-04
   8.7322084e-01  -1.2258173e-03
   8.7364096e-01  -1.2404408e-03
   8.8109504e-01  -1.5039601e-03
   8.8152663e-01  -1.5187833e-03
   8.8896924e-01  -1.7636983e-03
   8.9639118e-01  -2.0134183e-03
   8.9673783e-01  -2.0262328e-03
   8.9684343e-01  -2.0301814e-03
   9.0087236e-01  -2.1735767e-03
   9.0404959e-01  -2.2876699e-03
   9.0425390e-01  -2.2950115e-03
   9.0471763e-01  -2.3109963e-03
   9.0518365e-01  -2.3250918e-03
   9.1259183e-01  -2.5618916e-03
   9.1306933e-01  -2.5746556e-03
   9.2046602e-01  -2.7824151e-03
   9.2095500e-01  -2.7938935e-03
   9.2834022e-01  -2.9759871e-03
   9.2884068e-01  -2.9859504e-03
   9.3621442e-01  -3.1436869e-03
   9.3672635e-01  -3.1518365e-03
   9.4409091e-01  -3.2836318e-03
   9.4461433e-01  -3.2899679e-03
   9.5196511e-01  -3.3938935e-03
   9.5250230e-01  -3.3983930e-03
   9.5983930e-01  -3.4739440e-03
   9.6038797e-01  -3.4764233e-03
   9.6771350e-01  -3.5243113e-03
   9.6827594e-01  -3.5246327e-03
   9.7558770e-01  -3.5429982e-03
   9.7616162e-01  -3.5409550e-03
   9.8346189e-01  -3.5302342e-03
   9.8404959e-01  -3.5255510e-03
   9.9133609e-01  -3.4854913e-03
   9.9193756e-01  -3.4779844e-03
   9.9921028e-01  -3.4055096e-03
   9.9982323e-01  -3.3951102e-03
   1.0070845e+00  -3.2908173e-03
   1.0077089e+00  -3.2775941e-03
   1.0149587e+00  -3.1426309e-03
   1.0155969e+00  -3.1260560e-03
   1.0228329e+00  -2.9584252e-03
   1.0234826e+00  -2.9392562e-03
   1.0307071e+00  -2.7445133e-03
   1.0313682e+00  -2.7227043e-03
   1.0385836e+00  -2.5038108e-03
   1.0457805e+00  -2.2398163e-03
   1.0464578e+00  -2.2119467e-03
   1.0475528e+00  -2.1633563e-03
   1.0476377e+00  -2.1594766e-03
   1.0536433e+00  -1.9012351e-03
   1.0543320e+00  -1.8702755e-03
   1.0550207e+00  -1.8389141e-03
   1.0622062e+00  -1.5297291e-03
   1.0629040e+00  -1.4968595e-03
   1.0700803e+00  -1.1718618e-03
   1.0707874e+00  -1.1384665e-03
   1.0779545e+00  -8.1293618e-04
   1.0786731e+00  -7.7454316e-04
   1.0858287e+00  -4.3801882e-04
   1.0896717e+00  -2.2127181e-04
   1.0897062e+00  -2.1911295e-04
   1.0904017e+00  -1.7830693e-04
   1.0937029e+00   1.0949793e-05
   1.0944399e+00   5.2908861e-05
   1.1015771e+00   4.4891873e-04
   1.1023232e+00   4.8922635e-04
   1.1094513e+00   8.7643710e-04
   1.1102066e+00   9.1712810e-04
   1.1173278e+00   1.2856979e-03
   1.1244307e+00   1.6828466e-03
   1.1249885e+00   1.7187833e-03
   1.1250781e+00   1.7243457e-03
   1.1252020e+00   1.7319674e-03
   1.1255326e+00   1.7520432e-03
   1.1322980e+00   2.1512649e-03
   1.1330762e+00   2.1961318e-03
   1.1338545e+00   2.2380119e-03
   1.1409504e+00   2.6278926e-03
   1.1417355e+00   2.6665289e-03
   1.1488246e+00   3.0244490e-03
   1.1559022e+00   3.3572084e-03
   1.1566988e+00   3.3981864e-03
   1.1620018e+00   3.6673554e-03
   1.1620179e+00   3.6681818e-03
   1.1637695e+00   3.7609734e-03
   1.1645730e+00   3.8014922e-03
   1.1653788e+00   3.8364096e-03
   1.1724472e+00   4.1676997e-03
   1.1732599e+00   4.1984160e-03
   1.1803237e+00   4.4841827e-03
   1.1811410e+00   4.5103076e-03
   1.1881979e+00   4.7574610e-03
   1.1890220e+00   4.7789486e-03
   1.1960721e+00   4.9848485e-03
   1.1969031e+00   5.0023186e-03
   1.2039463e+00   5.1670110e-03
   1.2047819e+00   5.1802571e-03
   1.2118205e+00   5.3070248e-03
   1.2126630e+00   5.3151056e-03
   1.2196947e+00   5.4043618e-03
   1.2205418e+00   5.4061983e-03
   1.2275689e+00   5.4485996e-03
   1.2284229e+00   5.4438476e-03
   1.2354454e+00   5.4359045e-03
   1.2363017e+00   5.4247934e-03
   1.2433196e+00   5.3682048e-03
   1.2441804e+00   5.3509412e-03
   1.2511938e+00   5.2436410e-03
   1.2520592e+00   5.2207759e-03
   1.2590680e+00   5.0664141e-03
   1.2599403e+00   5.0384757e-03
   1.2669421e+00   4.8415978e-03
   1.2678191e+00   4.8076676e-03
   1.2748163e+00   4.5638659e-03
   1.2756979e+00   4.5266070e-03
   1.2826905e+00   4.2499082e-03
   1.2835767e+00   4.2077135e-03
   1.2905670e+00   3.9023875e-03
   1.2907553e+00   3.8913912e-03
   1.2948255e+00   3.6735078e-03
   1.2977388e+00   3.5128099e-03
   1.2984412e+00   3.4732782e-03
   1.2993297e+00   3.4223600e-03
   1.3063154e+00   3.0356290e-03
   1.3072084e+00   2.9852847e-03
   1.3141896e+00   2.5899449e-03
   1.3150872e+00   2.5392562e-03
   1.3220638e+00   2.1523140e-03
   1.3225000e+00   2.1235308e-03
   1.3288659e+00   1.7338613e-03
   1.3294720e+00   1.6933930e-03
   1.3299380e+00   1.6622980e-03
   1.3308425e+00   1.6041621e-03
   1.3378122e+00   1.1522796e-03
   1.3387213e+00   1.0984114e-03
   1.3456887e+00   6.6876033e-04
   1.3465978e+00   6.1702938e-04
   1.3535629e+00   2.1776377e-04
   1.3540083e+00   1.8887397e-04
   1.3604821e+00  -2.0596993e-04
   1.3609688e+00  -2.3819100e-04
   1.3614371e+00  -2.6865243e-04
   1.3623531e+00  -3.2360422e-04
   1.3693113e+00  -7.5693526e-04
   1.3702319e+00  -8.0658632e-04
   1.3771855e+00  -1.2029132e-03
   1.3781084e+00  -1.2478926e-03
   1.3850597e+00  -1.6025643e-03
   1.3920064e+00  -1.9443595e-03
   1.3929109e+00  -1.9912374e-03
   1.3929362e+00  -1.9925551e-03
   1.3957897e+00  -2.1458287e-03
   1.3998209e+00  -2.3595041e-03
   1.3998806e+00  -2.3626951e-03
   1.4008104e+00  -2.4094812e-03
   1.4017401e+00  -2.4499082e-03
   1.4086846e+00  -2.7706152e-03
   1.4096166e+00  -2.8067264e-03
   1.4165588e+00  -3.0932966e-03
   1.4174954e+00  -3.1241047e-03
   1.4244330e+00  -3.3712121e-03
   1.4253719e+00  -3.3974977e-03
   1.4323072e+00  -3.6042011e-03
   1.4332484e+00  -3.6283976e-03
   1.4401837e+00  -3.8153122e-03
   1.4411249e+00  -3.8377410e-03
   1.4480579e+00  -4.0106979e-03
   1.4481497e+00  -4.0125574e-03
   1.4514463e+00  -4.0853765e-03
   1.4550781e+00  -4.1645317e-03
   1.4559320e+00  -4.1811754e-03
   1.4568779e+00  -4.1943985e-03
   1.4638062e+00  -4.3069330e-03
   1.4647544e+00  -4.3157025e-03
   1.4716804e+00  -4.3918274e-03
   1.4726309e+00  -4.3958448e-03
   1.4795546e+00  -4.4384527e-03
   1.4805073e+00  -4.4380624e-03
   1.4874311e+00  -4.4474977e-03
   1.4883838e+00  -4.4432277e-03
   1.4953053e+00  -4.4204545e-03
   1.4962603e+00  -4.4117309e-03
   1.5031795e+00  -4.3578512e-03
   1.5041368e+00  -4.3446740e-03
   1.5110537e+00  -4.2582415e-03
   1.5179683e+00  -4.1361570e-03
   1.5189279e+00  -4.1179063e-03
   1.5203926e+00  -4.0842287e-03
   1.5204591e+00  -4.0826446e-03
   1.5258402e+00  -3.9591598e-03
   1.5268021e+00  -3.9366621e-03
   1.5277663e+00  -3.9118687e-03
   1.5346786e+00  -3.7346878e-03
   1.5356428e+00  -3.7076676e-03
   1.5425528e+00  -3.5141644e-03
   1.5435170e+00  -3.4850092e-03
   1.5504270e+00  -3.2767906e-03
   1.5513935e+00  -3.2447658e-03
   1.5583012e+00  -3.0146465e-03
   1.5592700e+00  -2.9813820e-03
   1.5661754e+00  -2.7421717e-03
   1.5671465e+00  -2.7068871e-03
   1.5740496e+00  -2.4581267e-03
   1.5806107e+00  -2.1754224e-03
   1.5813613e+00  -2.1426492e-03
   1.5815817e+00  -2.1326010e-03
   1.5819261e+00  -2.1167700e-03
   1.5828972e+00  -2.0727801e-03
   1.5898003e+00  -1.7538108e-03
   1.5907736e+00  -1.7104293e-03
   1.5976745e+00  -1.4006933e-03
   1.5986501e+00  -1.3574679e-03
   1.6055487e+00  -1.0464692e-03
   1.6065243e+00  -1.0042057e-03
   1.6134229e+00  -7.0234848e-04
   1.6144008e+00  -6.5591368e-04
   1.6212971e+00  -3.3673095e-04
   1.6236042e+00  -2.1247062e-04
   1.6238039e+00  -2.0140588e-04
   1.6245822e+00  -1.6065565e-04
   1.6291736e+00   8.0741047e-05
   1.6301515e+00   1.2908219e-04
   1.6370478e+00   4.6868457e-04
   1.6380280e+00   5.1567493e-04
   1.6449219e+00   8.4864784e-04
   1.6459045e+00   8.9302112e-04
   1.6527961e+00   1.2045133e-03
   1.6537787e+00   1.2504591e-03
   1.6606703e+00   1.5572475e-03
   1.6639669e+00   1.7242998e-03
   1.6642585e+00   1.7397681e-03
   1.6649518e+00   1.7753329e-03
   1.6685445e+00   1.9574931e-03
   1.6695294e+00   2.0036754e-03
   1.6764210e+00   2.3239210e-03
   1.6774059e+00   2.3682048e-03
   1.6842952e+00   2.6691919e-03
   1.6852824e+00   2.7096878e-03
   1.6921694e+00   2.9869835e-03
   1.6931566e+00   3.0241276e-03
   1.7000436e+00   3.2753673e-03
   1.7069284e+00   3.5299128e-03
   1.7079178e+00   3.5700184e-03
   1.7107920e+00   3.6809458e-03
   1.7108081e+00   3.6815657e-03
   1.7148026e+00   3.8340909e-03
   1.7157943e+00   3.8727273e-03
   1.7167837e+00   3.9061983e-03
   1.7236685e+00   4.1352158e-03
   1.7246579e+00   4.1644399e-03
   1.7315427e+00   4.3623508e-03
   1.7325344e+00   4.3876492e-03
   1.7394169e+00   4.5574610e-03
   1.7404086e+00   4.5785354e-03
   1.7472911e+00   4.7208678e-03
   1.7482851e+00   4.7373278e-03
   1.7551653e+00   4.8511019e-03
   1.7561593e+00   4.8629477e-03
   1.7630418e+00   4.9459137e-03
   1.7640358e+00   4.9532599e-03
   1.7709160e+00   5.0072544e-03
   1.7719100e+00   5.0094582e-03
   1.7787902e+00   5.0291093e-03
   1.7797865e+00   5.0257576e-03
   1.7866644e+00   5.0099862e-03
   1.7876607e+00   5.0009412e-03
   1.7945386e+00   4.9514692e-03
   1.7955372e+00   4.9362489e-03
   1.8024128e+00   4.8470845e-03
   1.8034114e+00   4.8256428e-03
   1.8102893e+00   4.6968549e-03
   1.8112879e+00   4.6686410e-03
   1.8181635e+00   4.4972452e-03
   1.8191621e+00   4.4629936e-03
   1.8260376e+00   4.2531680e-03
   1.8270363e+00   4.2136823e-03
   1.8339118e+00   3.9693526e-03
   1.8346511e+00   3.9329201e-03
   1.8402984e+00   3.6819559e-03
   1.8415266e+00   3.6235537e-03
   1.8417860e+00   3.6099174e-03
   1.8427870e+00   3.5561295e-03
   1.8496625e+00   3.2158173e-03
   1.8506635e+00   3.1586547e-03
   1.8575367e+00   2.7978191e-03
   1.8585376e+00   2.7405188e-03
   1.8654109e+00   2.3725436e-03
   1.8664141e+00   2.3098255e-03
   1.8732851e+00   1.9258861e-03
   1.8733150e+00   1.9236478e-03
   1.8760101e+00   1.7414738e-03
   1.8801860e+00   1.4615840e-03
   1.8811593e+00   1.3929454e-03
   1.8821625e+00   1.3252709e-03
   1.8890335e+00   8.6728650e-04
   1.8900390e+00   8.0243572e-04
   1.8969100e+00   3.7075069e-04
   1.9037787e+00  -7.1919421e-05
   1.9044215e+00  -1.1816368e-04
   1.9047842e+00  -1.4606267e-04
   1.9054729e+00  -1.9909871e-04
   1.9092837e+00  -4.7305096e-04
   1.9116529e+00  -6.4428604e-04
   1.9126584e+00  -7.1616391e-04
   1.9136639e+00  -7.8071625e-04
   1.9205326e+00  -1.2379063e-03
   1.9215381e+00  -1.3004729e-03
   1.9284068e+00  -1.7179775e-03
   1.9287144e+00  -1.7396809e-03
   1.9349426e+00  -2.1396579e-03
   1.9355831e+00  -2.1842218e-03
   1.9362833e+00  -2.2317493e-03
   1.9372888e+00  -2.2929637e-03
   1.9441575e+00  -2.7336777e-03
   1.9451630e+00  -2.7870294e-03
   1.9520317e+00  -3.1776860e-03
   1.9530395e+00  -3.2260560e-03
   1.9599059e+00  -3.5671488e-03
   1.9667723e+00  -3.8907713e-03
   1.9675230e+00  -3.9285124e-03
   1.9677801e+00  -3.9418274e-03
   1.9705923e+00  -4.0801882e-03
   1.9740450e+00  -4.2482094e-03
   1.9746465e+00  -4.2778007e-03
   1.9756543e+00  -4.3223370e-03
   1.9766644e+00  -4.3589761e-03
   1.9835308e+00  -4.6379706e-03
   1.9845386e+00  -4.6681359e-03
   1.9914050e+00  -4.8982323e-03
   1.9924151e+00  -4.9217631e-03
   1.9992792e+00  -5.1083333e-03
   2.0002893e+00  -5.1250918e-03
   2.0071534e+00  -5.2674472e-03
   2.0081635e+00  -5.2781680e-03
   2.0150275e+00  -5.3764233e-03
   2.0160399e+00  -5.3808999e-03
   2.0229017e+00  -5.4386364e-03
   2.0239141e+00  -5.4368228e-03
   2.0307782e+00  -5.4514922e-03
   2.0317883e+00  -5.4434343e-03
   2.0386524e+00  -5.4153811e-03
   2.0396648e+00  -5.4006657e-03
   2.0465266e+00  -5.3308081e-03
   2.0475390e+00  -5.3098714e-03
   2.0544008e+00  -5.1950643e-03
   2.0554132e+00  -5.1674931e-03
   2.0622750e+00  -5.0100092e-03
   2.0632897e+00  -4.9769972e-03
   2.0701515e+00  -4.7758494e-03
   2.0711639e+00  -4.7376263e-03
   2.0780257e+00  -4.5016299e-03
   2.0848875e+00  -4.2177456e-03
   2.0858999e+00  -4.1691230e-03
   2.0876309e+00  -4.0796143e-03
   2.0878650e+00  -4.0673095e-03
   2.0927617e+00  -3.8180211e-03
   2.0937741e+00  -3.7655647e-03
   2.0947888e+00  -3.7113177e-03
   2.1016483e+00  -3.3545684e-03
   2.1026630e+00  -3.3000689e-03
   2.1095248e+00  -2.9318641e-03
   2.1105372e+00  -2.8729109e-03
   2.1173990e+00  -2.4983701e-03
   2.1227755e+00  -2.1561823e-03
   2.1230234e+00  -2.1387167e-03
   2.1237902e+00  -2.0868297e-03
   2.1252732e+00  -1.9867470e-03
   2.1262879e+00  -1.9201561e-03
   2.1331474e+00  -1.4572498e-03
   2.1341621e+00  -1.3942700e-03
   2.1410216e+00  -9.5509183e-04
   2.1420386e+00  -8.8711662e-04
   2.1488958e+00  -4.5759642e-04
   2.1524793e+00  -1.9859275e-04
   2.1524885e+00  -1.9784275e-04
   2.1534963e+00  -1.2608655e-04
   2.1567723e+00   1.1239164e-04
   2.1577870e+00   1.7882805e-04
   2.1646465e+00   6.5629706e-04
   2.1656612e+00   7.1757346e-04
   2.1725207e+00   1.1505119e-03
   2.1793779e+00   1.5762282e-03
   2.1803949e+00   1.6429408e-03
   2.1818205e+00   1.7430051e-03
   2.1820455e+00   1.7585790e-03
   2.1872521e+00   2.1055556e-03
   2.1882691e+00   2.1684665e-03
   2.1892860e+00   2.2251951e-03
   2.1961455e+00   2.6398301e-03
   2.1971625e+00   2.6893251e-03
   2.2040197e+00   3.0523416e-03
   2.2050367e+00   3.0982094e-03
   2.2118939e+00   3.4196051e-03
   2.2169031e+00   3.6637971e-03
   2.2173370e+00   3.6838843e-03
   2.2179201e+00   3.7105142e-03
   2.2197681e+00   3.8037420e-03
   2.2207851e+00   3.8419651e-03
   2.2276423e+00   4.1328053e-03
   2.2286616e+00   4.1636134e-03
   2.2355165e+00   4.3999082e-03
   2.2365358e+00   4.4240588e-03
   2.2433930e+00   4.6132231e-03
   2.2444100e+00   4.6309458e-03
   2.2512672e+00   4.7756198e-03
   2.2522865e+00   4.7873737e-03
   2.2591414e+00   4.8877410e-03
   2.2601607e+00   4.8930211e-03
   2.2670156e+00   4.9502525e-03
   2.2680349e+00   4.9494261e-03
   2.2748898e+00   4.9632002e-03
   2.2759091e+00   4.9568641e-03
   2.2827663e+00   4.9284435e-03
   2.2837833e+00   4.9161387e-03
   2.2906405e+00   4.8474518e-03
   2.2916598e+00   4.8296832e-03
   2.2985078e+00   4.7203857e-03
   2.2995409e+00   4.6971534e-03
   2.3063820e+00   4.5500689e-03
   2.3074151e+00   4.5226814e-03
   2.3142562e+00   4.3398531e-03
   2.3152893e+00   4.3091368e-03
   2.3221304e+00   4.1009412e-03
   2.3289945e+00   3.8643021e-03
   2.3300046e+00   3.8280992e-03
   2.3300046e+00   3.8274105e-03
   2.3334711e+00   3.6842746e-03
   2.3368457e+00   3.5425620e-03
   2.3368687e+00   3.5411387e-03
   2.3378788e+00   3.5000918e-03
   2.3389118e+00   3.4594812e-03
   2.3457530e+00   3.1702479e-03
   2.3467860e+00   3.1281451e-03
   2.3536272e+00   2.8365932e-03
   2.3546602e+00   2.7945822e-03
   2.3615014e+00   2.4970615e-03
   2.3625344e+00   2.4554867e-03
   2.3693756e+00   2.1634688e-03
   2.3762397e+00   1.8486134e-03
   2.3771809e+00   1.8051722e-03
   2.3772498e+00   1.8009275e-03
   2.3783517e+00   1.7436731e-03
   2.3836318e+00   1.4771350e-03
   2.3841139e+00   1.4531244e-03
   2.3851240e+00   1.4041345e-03
   2.3861570e+00   1.3579408e-03
   2.3930211e+00   1.0356979e-03
   2.3940312e+00   9.9082645e-04
   2.4008953e+00   6.7527319e-04
   2.4019054e+00   6.3318641e-04
   2.4087695e+00   3.3920569e-04
   2.4097796e+00   2.9669881e-04
   2.4166437e+00   1.0358425e-05
   2.4171258e+00  -1.2451768e-05
   2.4210514e+00  -1.9693962e-04
   2.4239669e+00  -3.3599633e-04
   2.4245179e+00  -3.6064738e-04
   2.4255280e+00  -4.0422176e-04
   2.4323921e+00  -7.0390037e-04
   2.4334022e+00  -7.4441001e-04
   2.4402663e+00  -1.0210652e-03
   2.4412764e+00  -1.0588797e-03
   2.4481405e+00  -1.3167287e-03
   2.4491506e+00  -1.3509780e-03
   2.4560147e+00  -1.5836639e-03
   2.4570248e+00  -1.6163774e-03
   2.4638889e+00  -1.8367700e-03
   2.4648990e+00  -1.8709688e-03
   2.4717631e+00  -2.1006336e-03
   2.4718779e+00  -2.1048324e-03
   2.4728421e+00  -2.1375390e-03
   2.4787420e+00  -2.3300964e-03
   2.4796373e+00  -2.3594123e-03
   2.4806474e+00  -2.3884986e-03
   2.4875115e+00  -2.5835170e-03
   2.4885216e+00  -2.6090680e-03
   2.4953857e+00  -2.7800505e-03
   2.4963958e+00  -2.8024793e-03
   2.5032599e+00  -2.9522498e-03
   2.5042700e+00  -2.9716713e-03
   2.5111341e+00  -3.1012626e-03
   2.5121442e+00  -3.1178604e-03
   2.5190083e+00  -3.2283976e-03
   2.5200184e+00  -3.2418044e-03
   2.5268825e+00  -3.3313590e-03
   2.5278926e+00  -3.3414141e-03
   2.5347567e+00  -3.4088613e-03
   2.5357668e+00  -3.4158632e-03
   2.5426309e+00  -3.4632461e-03
   2.5436410e+00  -3.4673324e-03
   2.5505051e+00  -3.4958448e-03
   2.5515152e+00  -3.4968779e-03
   2.5583792e+00  -3.5051882e-03
   2.5594123e+00  -3.5029844e-03
   2.5662534e+00  -3.4901745e-03
   2.5672865e+00  -3.4847567e-03
   2.5741276e+00  -3.4513315e-03
   2.5751607e+00  -3.4426309e-03
   2.5820018e+00  -3.3878099e-03
   2.5830349e+00  -3.3758953e-03
   2.5898760e+00  -3.3000000e-03
   2.5909091e+00  -3.2848714e-03
   2.5977502e+00  -3.1881313e-03
   2.5987833e+00  -3.1699954e-03
   2.6056244e+00  -3.0533058e-03
   2.6066575e+00  -3.0318641e-03
   2.6134986e+00  -2.8942608e-03
   2.6145317e+00  -2.8703398e-03
   2.6213728e+00  -2.7154500e-03
   2.6224059e+00  -2.6894399e-03
   2.6292470e+00  -2.5201561e-03
   2.6302801e+00  -2.4900367e-03
   2.6371212e+00  -2.2969697e-03
   2.6414601e+00  -2.1524426e-03
   2.6418962e+00  -2.1371051e-03
   2.6424931e+00  -2.1168848e-03
   2.6449954e+00  -2.0306635e-03
   2.6460285e+00  -1.9949564e-03
   2.6528696e+00  -1.7577066e-03
   2.6539027e+00  -1.7221671e-03
   2.6607438e+00  -1.4862420e-03
   2.6617769e+00  -1.4495179e-03
   2.6686180e+00  -1.2082163e-03
   2.6696511e+00  -1.1717309e-03
   2.6764922e+00  -9.2871901e-04
   2.6775253e+00  -8.9289945e-04
   2.6843664e+00  -6.5341368e-04
   2.6853994e+00  -6.1377410e-04
   2.6922406e+00  -3.5702250e-04
   2.6957300e+00  -2.0879063e-04
   2.6960055e+00  -1.9624518e-04
   2.6967401e+00  -1.6495294e-04
   2.7001148e+00  -2.0613499e-05
   2.7011478e+00   2.0210629e-05
   2.7079890e+00   2.9798669e-04
   2.7090220e+00   3.3689394e-04
   2.7158632e+00   5.9905188e-04
   2.7168962e+00   6.3648301e-04
   2.7237374e+00   8.9324839e-04
   2.7247704e+00   9.2797291e-04
   2.7316116e+00   1.1664669e-03
   2.7326446e+00   1.2000712e-03
   2.7394858e+00   1.4231290e-03
   2.7463499e+00   1.6612580e-03
   2.7473600e+00   1.6973485e-03
   2.7486685e+00   1.7445891e-03
   2.7486685e+00   1.7446534e-03
   2.7542241e+00   1.9388797e-03
   2.7552342e+00   1.9737971e-03
   2.7562672e+00   2.0044674e-03
   2.7631084e+00   2.2165083e-03
   2.7641414e+00   2.2437075e-03
   2.7709826e+00   2.4318641e-03
   2.7720156e+00   2.4558770e-03
   2.7788567e+00   2.6224518e-03
   2.7798898e+00   2.6433655e-03
   2.7867309e+00   2.7890725e-03
   2.7877640e+00   2.8068641e-03
   2.7946051e+00   2.9315886e-03
   2.7956382e+00   2.9459137e-03
   2.8024793e+00   3.0470615e-03
   2.8035124e+00   3.0579431e-03
   2.8103535e+00   3.1354454e-03
   2.8113866e+00   3.1431129e-03
   2.8182507e+00   3.1987833e-03
   2.8192608e+00   3.2034435e-03
   2.8261249e+00   3.2393251e-03
   2.8271350e+00   3.2407254e-03
   2.8339991e+00   3.2533976e-03
   2.8350092e+00   3.2514004e-03
   2.8418733e+00   3.2409091e-03
   2.8428834e+00   3.2357438e-03
   2.8497475e+00   3.2047521e-03
   2.8507576e+00   3.1963269e-03
   2.8576217e+00   3.1426079e-03
   2.8586318e+00   3.1310376e-03
   2.8654959e+00   3.0558999e-03
   2.8665060e+00   3.0413453e-03
   2.8733701e+00   2.9458678e-03
   2.8743802e+00   2.9284206e-03
   2.8812443e+00   2.8135216e-03
   2.8822544e+00   2.7934803e-03
   2.8891185e+00   2.6608127e-03
   2.8901286e+00   2.6378099e-03
   2.8969927e+00   2.4860652e-03
   2.8980028e+00   2.4613636e-03
   2.9048669e+00   2.2971534e-03
   2.9058770e+00   2.2712466e-03
   2.9127410e+00   2.0985537e-03
   2.9137511e+00   2.0691667e-03
   2.9206152e+00   1.8762489e-03
   2.9209826e+00   1.8637511e-03
   2.9246556e+00   1.7449128e-03
   2.9278466e+00   1.6403880e-03
   2.9284894e+00   1.6192700e-03
   2.9295225e+00   1.5861823e-03
   2.9363636e+00   1.3635698e-03
   2.9373967e+00   1.3308609e-03
   2.9442378e+00   1.1116529e-03
   2.9452709e+00   1.0788062e-03
   2.9521120e+00   8.6020661e-04
   2.9531451e+00   8.2721763e-04
   2.9599862e+00   6.0506198e-04
   2.9610193e+00   5.7317493e-04
   2.9678604e+00   3.5864784e-04
   2.9688935e+00   3.2672865e-04
   2.9757346e+00   1.1715312e-04
   2.9767677e+00   8.1867769e-05
   2.9836088e+00  -1.4804109e-04
   2.9836547e+00  -1.4943411e-04
   2.9849174e+00  -1.9573898e-04
   2.9904959e+00  -3.9237833e-04
   2.9914830e+00  -4.2709366e-04
   2.9925161e+00  -4.6035813e-04
   2.9993572e+00  -6.8405188e-04
   3.0003903e+00  -7.1522957e-04
   3.0072314e+00  -9.2474059e-04
   3.0082645e+00  -9.5450184e-04
   3.0151056e+00  -1.1537925e-03
   3.0161387e+00  -1.1814601e-03
   3.0229798e+00  -1.3682691e-03
   3.0240129e+00  -1.3931428e-03
   3.0308540e+00  -1.5622107e-03
   3.0318871e+00  -1.5854683e-03
   3.0387282e+00  -1.7420914e-03
   3.0397612e+00  -1.7646855e-03
   3.0466024e+00  -1.9163590e-03
   3.0476354e+00  -1.9387764e-03
   3.0544766e+00  -2.0893434e-03
   3.0546602e+00  -2.0929431e-03
   3.0567034e+00  -2.1363797e-03
   3.0615014e+00  -2.2355969e-03
   3.0623508e+00  -2.2527961e-03
   3.0633838e+00  -2.2702181e-03
   3.0702250e+00  -2.3903811e-03
   3.0712580e+00  -2.4047750e-03
   3.0780992e+00  -2.5044766e-03
   3.0791322e+00  -2.5160009e-03
   3.0859734e+00  -2.5964876e-03
   3.0870064e+00  -2.6052571e-03
   3.0938476e+00  -2.6671488e-03
   3.0948806e+00  -2.6731864e-03
   3.1017218e+00  -2.7166437e-03
   3.1027548e+00  -2.7199954e-03
   3.1095960e+00  -2.7459137e-03
   3.1106290e+00  -2.7465794e-03
   3.1174702e+00  -2.7539027e-03
   3.1185032e+00  -2.7518365e-03
   3.1253444e+00  -2.7404270e-03
   3.1263774e+00  -2.7356290e-03
   3.1332185e+00  -2.7064738e-03
   3.1342516e+00  -2.6990129e-03
   3.1410927e+00  -2.6516988e-03
   3.1421258e+00  -2.6417585e-03
   3.1489669e+00  -2.5774334e-03
   3.1500000e+00  -2.5649908e-03
   3.1568411e+00  -2.4841368e-03
   3.1578742e+00  -2.4690312e-03
   3.1647153e+00  -2.3706382e-03
   3.1657484e+00  -2.3523646e-03
   3.1725895e+00  -2.2337052e-03
   3.1768595e+00  -2.1454637e-03
   3.1772957e+00  -2.1362305e-03
   3.1778926e+00  -2.1237121e-03
   3.1804637e+00  -2.0690863e-03
   3.1814968e+00  -2.0461938e-03
   3.1883379e+00  -1.8931543e-03
   3.1893710e+00  -1.8695087e-03
   3.1962121e+00  -1.7117355e-03
   3.1972452e+00  -1.6872567e-03
   3.2040863e+00  -1.5241781e-03
   3.2051194e+00  -1.4988981e-03
   3.2119605e+00  -1.3304683e-03
   3.2129936e+00  -1.3040817e-03
   3.2198347e+00  -1.1291804e-03
   3.2208678e+00  -1.1023324e-03
   3.2277089e+00  -9.2323232e-04
   3.2287420e+00  -8.9661387e-04
   3.2355831e+00  -7.1832415e-04
   3.2366162e+00  -6.9054637e-04
   3.2434803e+00  -5.0692837e-04
   3.2444904e+00  -4.7597796e-04
   3.2513545e+00  -2.7342516e-04
   3.2535354e+00  -2.0158815e-04
   3.2537190e+00  -1.9541047e-04
   3.2545684e+00  -1.6860629e-04
   3.2592287e+00  -1.9641116e-05
   3.2602388e+00   1.1378352e-05
   3.2671028e+00   2.1977181e-04
   3.2681129e+00   2.4942149e-04
   3.2749770e+00   4.4822544e-04
   3.2759871e+00   4.7662764e-04
   3.2828512e+00   6.6697429e-04
   3.2838613e+00   6.9485996e-04
   3.2907254e+00   8.8140955e-04
   3.2917355e+00   9.0745409e-04
   3.2985996e+00   1.0824541e-03
   3.2996097e+00   1.1061570e-03
   3.3064738e+00   1.2657759e-03
   3.3074839e+00   1.2891345e-03
   3.3143480e+00   1.4452778e-03
   3.3153811e+00   1.4690060e-03
   3.3222222e+00   1.6270409e-03
   3.3267218e+00   1.7323714e-03
   3.3272727e+00   1.7454201e-03
   3.3277319e+00   1.7562787e-03
   3.3300964e+00   1.8116827e-03
   3.3311295e+00   1.8327893e-03
   3.3379706e+00   1.9761800e-03
   3.3390037e+00   1.9944536e-03
   3.3458448e+00   2.1187534e-03
   3.3468779e+00   2.1343848e-03
   3.3537190e+00   2.2409504e-03
   3.3547521e+00   2.2540496e-03
   3.3615932e+00   2.3437328e-03
   3.3626263e+00   2.3542470e-03
   3.3694674e+00   2.4266988e-03
   3.3705005e+00   2.4347796e-03
   3.3773416e+00   2.4910009e-03
   3.3783747e+00   2.4963499e-03
   3.3852158e+00   2.5341368e-03
   3.3862489e+00   2.5370983e-03
   3.3930900e+00   2.5595730e-03
   3.3941230e+00   2.5596189e-03
   3.4009642e+00   2.5626033e-03
   3.4030303e+00   2.5555096e-03
   3.4167126e+00   2.5109045e-03
   3.4187787e+00   2.5048898e-03
   3.4324610e+00   2.3843664e-03
   3.4324610e+00   2.3714417e-03
   3.4334940e+00   2.3597107e-03
   3.4482094e+00   2.2024610e-03
   3.4492424e+00   2.1790542e-03
   3.4639578e+00   1.8569031e-03
   3.4641185e+00   1.8532484e-03
   3.4689853e+00   1.7455418e-03
   3.4935721e+00   1.2327433e-03
   3.4954545e+00   1.1934504e-03
   3.4975207e+00   1.1415634e-03
   3.5269513e+00   3.6994720e-04
   3.5290174e+00   3.4216024e-04
   3.5296373e+00   3.2319789e-04
   3.5463499e+00  -1.9512511e-04
   3.5584481e+00  -5.7962351e-04
   3.5584481e+00  -6.1634986e-04
   3.5605142e+00  -6.4448118e-04
   3.6214417e+00  -1.4620914e-03
   3.6235078e+00  -1.4595822e-03
   3.6844582e+00  -1.4324472e-03
   3.6885675e+00  -1.4003719e-03
   3.8104454e+00  -4.7562672e-04
   3.8619605e+00  -2.0323737e-04
   3.8631084e+00  -1.9486639e-04
   3.8660927e+00  -1.7490519e-04
   3.9364325e+00   1.6503949e-04
   3.9364325e+00   3.9664141e-04
   4.0014922e+00   4.0581956e-04
   4.0624197e+00   4.2744031e-04
   4.1925390e+00   2.2587925e-04
   4.3144169e+00   4.6135675e-05
   4.4445363e+00  -4.5845500e-05
   4.5664141e+00  -1.0466345e-04
   4.5664141e+00  -7.4478421e-05
   4.6965335e+00  -5.2108356e-05
   5.0703857e+00   5.2181589e-07
   5.2005051e+00   3.3693297e-06
   5.5743572e+00   1.4950987e-05
   5.7044766e+00   1.0905785e-05
   6.0783287e+00   4.0035124e-06
   6.2084481e+00   4.4345271e-06
   6.5823003e+00   1.9984206e-06
   6.5823003e+00   1.4807507e-06
   6.8993572e+00   2.9269284e-06
   7.0862948e+00   2.9522957e-06
   7.4033287e+00   1.6610744e-06
   7.5902663e+00   1.6610744e-06
   7.9073232e+00   7.9161387e-07
   8.0942378e+00   6.6982094e-07
   8.0942378e+00   1.0787282e-06
   8.2527778e+00   1.1217700e-06
   8.5982094e+00   9.7170569e-07
   8.7567493e+00   7.5649219e-07
   9.1021809e+00   4.3760331e-07
   9.2607208e+00   3.4721304e-07
   9.6061754e+00   1.9714853e-07
   9.7646924e+00   1.3688843e-07
   1.0110147e+01  -3.1934573e-08
   1.0268664e+01  -4.0543159e-08
   1.0614118e+01  -7.8059229e-08
   1.0772612e+01  -8.6667815e-08
   1.1117998e+01  -8.6667815e-08


==> data/DARPA_Wave_Cut_3D_o2.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.8902893e+00   9.1311983e-07
  -9.5449265e+00   1.0538062e-06
  -9.3863866e+00   3.2188705e-06
  -9.0409550e+00   3.2938935e-06
  -8.8824151e+00   1.4355349e-04
  -8.5369605e+00   1.4348783e-04
  -7.0727043e+00  -1.9407507e-04
  -7.0250459e+00  -1.8175918e-04
  -6.8665060e+00   1.2970248e-06
  -6.5210744e+00   1.3814348e-06
  -6.3625344e+00   1.4416965e-06
  -6.0170799e+00   1.5542447e-06
  -5.8585629e+00   1.6231129e-06
  -5.5131084e+00   1.8334389e-06
  -5.5131084e+00   1.7731772e-06
  -5.1960744e+00   2.0314210e-06
  -5.0091368e+00   2.1583012e-06
  -4.6920799e+00   2.5026171e-06
  -4.5051653e+00   2.6904040e-06
  -4.1881084e+00   3.2499311e-06
  -4.0011938e+00   3.5544536e-06
  -3.6841368e+00   4.3463958e-06
  -3.4971993e+00   5.4528007e-06
  -3.4971993e+00   4.8285354e-06
  -3.3670799e+00   6.0498623e-06
  -2.9932277e+00   7.1867080e-06
  -2.8631084e+00   8.1971304e-06
  -2.4892562e+00   1.1039233e-05
  -2.3591368e+00   1.2325253e-05
  -1.9852824e+00   1.5705326e-05
  -1.9202158e+00   1.8224449e-05
  -1.7332943e+00   2.8677227e-05
  -1.7332943e+00   2.4893251e-05
  -1.6031589e+00   3.1440312e-05
  -1.4813062e+00   3.7289486e-05
  -1.3511616e+00   4.2448577e-05
  -1.2293182e+00   4.6855142e-05
  -1.1642378e+00   5.4375115e-05
  -1.1033242e+00   6.0699725e-05
  -1.0382369e+00   7.2970615e-05
  -9.7733012e-01   8.3422406e-05
  -9.1223600e-01   9.3348026e-05
  -8.5133609e-01   1.0150344e-04
  -8.1878329e-01   1.0975482e-04
  -7.8833792e-01   1.1664578e-04
  -7.5578283e-01   1.2380946e-04
  -7.2533976e-01   1.2985308e-04
  -7.0906107e-01   1.3582920e-04
  -6.9384298e-01   1.4103903e-04
  -6.7756198e-01   1.4760239e-04
  -6.6234389e-01   1.5297084e-04
  -6.4606290e-01   1.6096350e-04
  -6.3084481e-01   1.6750161e-04
  -6.1456152e-01   1.7667631e-04
  -5.9934573e-01   1.8391437e-04
  -5.8306244e-01   1.9420087e-04
  -5.6784894e-01   2.0220500e-04
  -5.5156107e-01   2.1341253e-04
  -5.3634986e-01   2.2191162e-04
  -5.2006198e-01   2.3309229e-04
  -5.0485078e-01   2.4157025e-04
  -4.8856061e-01   2.5351010e-04
  -4.7335170e-01   2.6273416e-04
  -4.5705923e-01   2.7587925e-04
  -4.4185491e-01   2.8588843e-04
  -4.2556015e-01   3.0031451e-04
  -4.1035583e-01   3.1087695e-04
  -3.9405877e-01   3.2748852e-04
  -3.7885675e-01   3.5589073e-04
  -3.7885675e-01   3.3741736e-04
  -3.7775712e-01   3.5713728e-04
  -3.4735767e-01   3.6805326e-04
  -3.4625115e-01   3.6947199e-04
  -3.1586088e-01   4.0044307e-04
  -3.1474288e-01   4.0183196e-04
  -2.8436180e-01   4.3571166e-04
  -2.8323691e-01   4.3755051e-04
  -2.5286272e-01   4.7620294e-04
  -2.5172635e-01   4.7795914e-04
  -2.2136387e-01   5.1323003e-04
  -2.2078972e-01   5.1431129e-04
  -2.0561455e-01   5.6807392e-04
  -2.0503719e-01   5.6913223e-04
  -1.8986524e-01   5.5736226e-04
  -1.8928466e-01   5.5847107e-04
  -1.7411593e-01   6.1851469e-04
  -1.7353145e-01   6.1962810e-04
  -1.5836662e-01   6.0348485e-04
  -1.5777847e-01   6.0461203e-04
  -1.4261731e-01   6.7025253e-04
  -1.4202456e-01   6.7137741e-04
  -1.2686800e-01   6.4412534e-04
  -1.2627066e-01   6.4521809e-04
  -1.1111869e-01   6.6719927e-04
  -1.1051653e-01   6.6801653e-04
  -9.5369376e-02   6.8692837e-04
  -9.4761938e-02   6.8759642e-04
  -7.9619835e-02   7.0495179e-04
  -7.9006887e-02   7.0569559e-04
  -6.3870523e-02   7.1972222e-04
  -6.3251377e-02   7.2038567e-04
  -4.8121212e-02   7.3075298e-04
  -4.7496097e-02   7.3124426e-04
  -3.2371671e-02   7.3688476e-04
  -3.1740129e-02   7.3709366e-04
  -1.6622291e-02   7.3635445e-04
  -1.5983770e-02   7.3665519e-04
  -8.7281221e-04   7.2042700e-04
  -8.7281221e-04   7.1970845e-04
   4.2042700e-04   7.1856061e-04
   1.4876722e-02   6.9135675e-04
   1.6186524e-02   6.8941690e-04
   3.0626263e-02   6.6472222e-04
   3.1947429e-02   6.6192837e-04
   4.6375803e-02   6.2849633e-04
   4.7709366e-02   6.2431129e-04
   6.2125344e-02   5.7822314e-04
   6.3475207e-02   5.7255969e-04
   7.7875115e-02   5.1718320e-04
   7.9238751e-02   5.1066345e-04
   9.3624885e-02   4.4990588e-04
   9.5001837e-02   4.4151515e-04
   1.0937466e-01   3.6981405e-04
   1.1076538e-01   3.5931359e-04
   1.2512466e-01   2.6080119e-04
   1.2652870e-01   2.4927916e-04
   1.4087443e-01   1.4280418e-04
   1.4158219e-01   1.3562213e-04
   1.4874954e-01   1.0130395e-04
   1.4945983e-01   9.3967172e-05
   1.5662443e-01  -9.8454086e-07
   1.5733724e-01  -9.0148760e-06
   1.6449931e-01  -5.5023416e-05
   1.6521488e-01  -6.3479568e-05
   1.7237443e-01  -1.6784848e-04
   1.7309229e-01  -1.7642149e-04
   1.8024954e-01  -2.2710331e-04
   1.8096947e-01  -2.3615473e-04
   1.8812466e-01  -3.3549128e-04
   1.8884688e-01  -3.4512167e-04
   1.9599977e-01  -4.3042241e-04
   1.9672314e-01  -4.4094812e-04
   2.0387489e-01  -5.3092057e-04
   2.0459917e-01  -5.4254362e-04
   2.1175000e-01  -6.4428604e-04
   2.1175000e-01  -6.5570248e-04
   2.1267172e-01  -6.6988751e-04
   2.1579706e-01  -7.1769743e-04
   2.1817309e-01  -7.5423783e-04
   2.1962511e-01  -7.6634298e-04
   2.2107736e-01  -7.9027548e-04
   2.2750023e-01  -8.8862718e-04
   2.2895248e-01  -9.1252296e-04
   2.3537649e-01  -1.0110537e-03
   2.3682736e-01  -1.0345891e-03
   2.4325069e-01  -1.1333012e-03
   2.4469927e-01  -1.1566713e-03
   2.5112489e-01  -1.2562833e-03
   2.5257346e-01  -1.2796097e-03
   2.5900138e-01  -1.3784068e-03
   2.6044536e-01  -1.4016644e-03
   2.6687557e-01  -1.4996855e-03
   2.6831726e-01  -1.5228444e-03
   2.7475207e-01  -1.6208884e-03
   2.7618916e-01  -1.6440358e-03
   2.8262626e-01  -1.7430234e-03
   2.8405877e-01  -1.7653857e-03
   2.9050275e-01  -1.8634298e-03
   2.9192837e-01  -1.8846097e-03
   2.9837695e-01  -1.9777020e-03
   2.9979568e-01  -1.9988338e-03
   3.0625115e-01  -2.0888062e-03
   3.0766529e-01  -2.1102525e-03
   3.1412764e-01  -2.1992401e-03
   3.1553260e-01  -2.2215588e-03
   3.2200184e-01  -2.3127181e-03
   3.2848714e-01  -2.4068182e-03
   3.2952479e-01  -2.4241276e-03
   3.2987833e-01  -2.4300046e-03
   3.3403811e-01  -2.4919651e-03
   3.3582415e-01  -2.5190083e-03
   3.3637282e-01  -2.5273186e-03
   3.3775253e-01  -2.5490588e-03
   3.3912764e-01  -2.5690083e-03
   3.4562672e-01  -2.6610652e-03
   3.4699265e-01  -2.6790174e-03
   3.5350321e-01  -2.7625344e-03
   3.5485537e-01  -2.7785124e-03
   3.6137741e-01  -2.8540634e-03
   3.6271809e-01  -2.8682966e-03
   3.6925161e-01  -2.9366621e-03
   3.7058081e-01  -2.9489440e-03
   3.7712810e-01  -3.0103306e-03
   3.7844353e-01  -3.0210055e-03
   3.8500230e-01  -3.0746786e-03
   3.8630624e-01  -3.0835859e-03
   3.9287649e-01  -3.1295914e-03
   3.9416667e-01  -3.1362029e-03
   4.0075298e-01  -3.1735996e-03
   4.0202709e-01  -3.1783976e-03
   4.0862718e-01  -3.2067034e-03
   4.0988751e-01  -3.2096189e-03
   4.1650138e-01  -3.2294307e-03
   4.1774564e-01  -3.2303260e-03
   4.2437787e-01  -3.2404729e-03
   4.2560376e-01  -3.2397612e-03
   4.3225207e-01  -3.2410927e-03
   4.3346189e-01  -3.2383150e-03
   4.4012626e-01  -3.2273646e-03
   4.4131772e-01  -3.2224288e-03
   4.4800046e-01  -3.2010790e-03
   4.4917355e-01  -3.1942837e-03
   4.5587466e-01  -3.1631084e-03
   4.5702938e-01  -3.1543618e-03
   4.6375115e-01  -3.1097567e-03
   4.6488292e-01  -3.0992883e-03
   4.7162534e-01  -3.0431818e-03
   4.7273416e-01  -3.0308310e-03
   4.7949954e-01  -2.9619605e-03
   4.8058540e-01  -2.9478650e-03
   4.8737374e-01  -2.8664830e-03
   4.8843664e-01  -2.8507805e-03
   4.9524793e-01  -2.7564509e-03
   4.9628558e-01  -2.7392103e-03
   5.0312213e-01  -2.6328972e-03
   5.0413453e-01  -2.6146465e-03
   5.1099862e-01  -2.4976354e-03
   5.1198118e-01  -2.4782140e-03
   5.1887282e-01  -2.3473600e-03
   5.1983012e-01  -2.3259183e-03
   5.2674702e-01  -2.1757920e-03
   5.3074151e-01  -2.0779385e-03
   5.3151515e-01  -2.0580992e-03
   5.3166437e-01  -2.0541230e-03
   5.3462121e-01  -1.9804545e-03
   5.3553489e-01  -1.9556405e-03
   5.4249541e-01  -1.7802020e-03
   5.4338613e-01  -1.7558815e-03
   5.5036961e-01  -1.5775115e-03
   5.5123049e-01  -1.5538017e-03
   5.5824380e-01  -1.3725253e-03
   5.5907713e-01  -1.3493779e-03
   5.6611800e-01  -1.1653972e-03
   5.6692149e-01  -1.1421556e-03
   5.7399219e-01  -9.5046143e-04
   5.7476814e-01  -9.2843205e-04
   5.8186639e-01  -7.3808770e-04
   5.8261249e-01  -7.1747016e-04
   5.8974059e-01  -5.3167815e-04
   5.9046373e-01  -5.0999541e-04
   5.9761478e-01  -3.1220615e-04
   6.0440312e-01  -1.0173783e-04
   6.0481635e-01  -8.7847567e-05
   6.0507576e-01  -7.8936180e-05
   6.0548898e-01  -6.5423554e-05
   6.0615473e-01  -4.3698806e-05
   6.1336547e-01   1.8389899e-04
   6.1400138e-01   2.0347704e-04
   6.2123967e-01   4.1847796e-04
   6.2185032e-01   4.3633838e-04
   6.2911387e-01   6.4193985e-04
   6.2969927e-01   6.5845960e-04
   6.3698806e-01   8.5652433e-04
   6.3754821e-01   8.7122819e-04
   6.4486226e-01   1.0622314e-03
   6.4539945e-01   1.0751309e-03
   6.5273646e-01   1.2518802e-03
   6.5325069e-01   1.2639256e-03
   6.6061065e-01   1.4280831e-03
   6.6110193e-01   1.4397911e-03
   6.6848485e-01   1.6025230e-03
   6.7589761e-01   1.7678604e-03
   6.7635904e-01   1.7788062e-03
   6.7791093e-01   1.8127388e-03
   6.7821855e-01   1.8193365e-03
   6.8378558e-01   1.9382140e-03
   6.8423324e-01   1.9472612e-03
   6.8468090e-01   1.9548554e-03
   6.9210744e-01   2.0900849e-03
   6.9254132e-01   2.0960652e-03
   6.9998163e-01   2.2074770e-03
   7.0039945e-01   2.2119904e-03
   7.0785813e-01   2.3013774e-03
   7.0826217e-01   2.3044766e-03
   7.1573232e-01   2.3711203e-03
   7.1612718e-01   2.3729109e-03
   7.2360652e-01   2.4164371e-03
   7.2399219e-01   2.4168274e-03
   7.3148072e-01   2.4349862e-03
   7.3185950e-01   2.4340680e-03
   7.3935491e-01   2.4275941e-03
   7.3972681e-01   2.4253444e-03
   7.4722911e-01   2.3938017e-03
   7.4759642e-01   2.3900826e-03
   7.5510331e-01   2.3294307e-03
   7.5546832e-01   2.3242883e-03
   7.6297750e-01   2.2353145e-03
   7.6334022e-01   2.2289279e-03
   7.7085170e-01   2.1137190e-03
   7.7121442e-01   2.1060124e-03
   7.7872590e-01   1.9634826e-03
   7.7908632e-01   1.9540083e-03
   7.8660239e-01   1.7772612e-03
   7.8662305e-01   1.7765542e-03
   7.8780303e-01   1.7432461e-03
   7.9413682e-01   1.5674036e-03
   7.9447658e-01   1.5570891e-03
   7.9483701e-01   1.5456979e-03
   8.0235078e-01   1.3273370e-03
   8.0271579e-01   1.3154316e-03
   8.1022498e-01   1.0869674e-03
   8.1059458e-01   1.0741644e-03
   8.1809917e-01   8.3411387e-04
   8.1847337e-01   8.2086777e-04
   8.2597337e-01   5.6717172e-04
   8.2635445e-01   5.5376722e-04
   8.3384757e-01   2.9990588e-04
   8.3423554e-01   2.8480716e-04
   8.4172176e-01   2.3235996e-05
   8.4182507e-01   1.8659252e-05
   8.4764922e-01  -2.1496671e-04
   8.4930211e-01  -2.8423324e-04
   8.4959596e-01  -2.9700643e-04
   8.5000000e-01  -3.1337006e-04
   8.5747245e-01  -6.1587925e-04
   8.5788338e-01  -6.3201102e-04
   8.6534665e-01  -9.1773186e-04
   8.6576676e-01  -9.3350092e-04
   8.7322084e-01  -1.2115611e-03
   8.7365014e-01  -1.2264348e-03
   8.8109504e-01  -1.4880441e-03
   8.8153581e-01  -1.5030647e-03
   8.8896924e-01  -1.7460652e-03
   8.9638200e-01  -1.9932208e-03
   8.9675161e-01  -2.0067447e-03
   8.9684343e-01  -2.0101630e-03
   9.0112259e-01  -2.1612075e-03
   9.0407713e-01  -2.2667493e-03
   9.0424472e-01  -2.2727709e-03
   9.0471763e-01  -2.2890106e-03
   9.0519284e-01  -2.3033287e-03
   9.1259183e-01  -2.5391414e-03
   9.1307851e-01  -2.5520891e-03
   9.2046602e-01  -2.7589761e-03
   9.2096419e-01  -2.7706152e-03
   9.2834022e-01  -2.9520202e-03
   9.2884986e-01  -2.9621442e-03
   9.3621442e-01  -3.1192837e-03
   9.3673554e-01  -3.1276171e-03
   9.4409091e-01  -3.2592287e-03
   9.4462121e-01  -3.2657254e-03
   9.5196511e-01  -3.3702020e-03
   9.5250918e-01  -3.3748393e-03
   9.5983930e-01  -3.4510560e-03
   9.6039715e-01  -3.4536731e-03
   9.6771350e-01  -3.5022268e-03
   9.6828283e-01  -3.5026630e-03
   9.7558770e-01  -3.5219697e-03
   9.7617080e-01  -3.5200184e-03
   9.8346189e-01  -3.5105142e-03
   9.8405647e-01  -3.5059229e-03
   9.9133609e-01  -3.4675390e-03
   9.9194444e-01  -3.4601469e-03
   9.9921028e-01  -3.3896235e-03
   9.9983012e-01  -3.3793388e-03
   1.0070845e+00  -3.2773646e-03
   1.0077158e+00  -3.2642332e-03
   1.0149587e+00  -3.1317952e-03
   1.0156015e+00  -3.1153122e-03
   1.0228329e+00  -2.9506428e-03
   1.0234894e+00  -2.9315657e-03
   1.0307071e+00  -2.7397842e-03
   1.0313751e+00  -2.7181129e-03
   1.0385836e+00  -2.5022957e-03
   1.0457736e+00  -2.2429339e-03
   1.0464578e+00  -2.2153421e-03
   1.0478214e+00  -2.1556979e-03
   1.0478811e+00  -2.1530601e-03
   1.0536387e+00  -1.9079706e-03
   1.0543320e+00  -1.8769881e-03
   1.0550253e+00  -1.8457484e-03
   1.0622062e+00  -1.5398072e-03
   1.0629086e+00  -1.5068687e-03
   1.0700803e+00  -1.1846694e-03
   1.0707920e+00  -1.1512902e-03
   1.0779545e+00  -8.2824839e-04
   1.0786777e+00  -7.9059917e-04
   1.0858287e+00  -4.6015840e-04
   1.0902020e+00  -2.1790955e-04
   1.0902916e+00  -2.1235491e-04
   1.0909389e+00  -1.7477984e-04
   1.0937029e+00  -1.7084734e-05
   1.0944444e+00   2.5100092e-05
   1.1015771e+00   4.1923783e-04
   1.1023278e+00   4.5977502e-04
   1.1094513e+00   8.4487144e-04
   1.1102112e+00   8.8496327e-04
   1.1173278e+00   1.2513567e-03
   1.1244284e+00   1.6393641e-03
   1.1252020e+00   1.6879178e-03
   1.1258792e+00   1.7303994e-03
   1.1262557e+00   1.7532576e-03
   1.1322934e+00   2.1095340e-03
   1.1330762e+00   2.1546143e-03
   1.1338590e+00   2.1968044e-03
   1.1409504e+00   2.5865702e-03
   1.1417401e+00   2.6253903e-03
   1.1488246e+00   2.9854683e-03
   1.1496189e+00   3.0253214e-03
   1.1566988e+00   3.3562443e-03
   1.1629545e+00   3.6675620e-03
   1.1630510e+00   3.6728191e-03
   1.1637603e+00   3.7088843e-03
   1.1645730e+00   3.7519054e-03
   1.1653834e+00   3.7873049e-03
   1.1724472e+00   4.1224747e-03
   1.1732645e+00   4.1537649e-03
   1.1803237e+00   4.4415978e-03
   1.1811455e+00   4.4684573e-03
   1.1881979e+00   4.7188017e-03
   1.1890243e+00   4.7406566e-03
   1.1960721e+00   4.9514692e-03
   1.1969054e+00   4.9690771e-03
   1.2039463e+00   5.1364325e-03
   1.2047865e+00   5.1499311e-03
   1.2118205e+00   5.2779614e-03
   1.2126653e+00   5.2866621e-03
   1.2196947e+00   5.3790634e-03
   1.2205464e+00   5.3815657e-03
   1.2275689e+00   5.4283747e-03
   1.2284252e+00   5.4243572e-03
   1.2354431e+00   5.4218090e-03
   1.2363039e+00   5.4116850e-03
   1.2433196e+00   5.3619146e-03
   1.2441827e+00   5.3455693e-03
   1.2511938e+00   5.2454775e-03
   1.2520638e+00   5.2234619e-03
   1.2590680e+00   5.0763085e-03
   1.2599426e+00   5.0492195e-03
   1.2669421e+00   4.8590680e-03
   1.2678214e+00   4.8258035e-03
   1.2748163e+00   4.5897612e-03
   1.2757002e+00   4.5530073e-03
   1.2826905e+00   4.2818641e-03
   1.2835790e+00   4.2409091e-03
   1.2905670e+00   3.9415978e-03
   1.2908494e+00   3.9255739e-03
   1.2956015e+00   3.6774105e-03
   1.2978329e+00   3.5553949e-03
   1.2984412e+00   3.5213499e-03
   1.2993320e+00   3.4709137e-03
   1.3063154e+00   3.0871901e-03
   1.3072107e+00   3.0367080e-03
   1.3141896e+00   2.6433196e-03
   1.3150895e+00   2.5929752e-03
   1.3220638e+00   2.2082071e-03
   1.3290335e+00   1.7916414e-03
   1.3295868e+00   1.7559229e-03
   1.3298531e+00   1.7374656e-03
   1.3299380e+00   1.7317608e-03
   1.3369031e+00   1.2775643e-03
   1.3378122e+00   1.2191460e-03
   1.3387236e+00   1.1647612e-03
   1.3456887e+00   7.3356061e-04
   1.3466001e+00   6.8180441e-04
   1.3535629e+00   2.8182736e-04
   1.3605188e+00  -1.3513017e-04
   1.3610927e+00  -1.7173714e-04
   1.3614371e+00  -1.9527365e-04
   1.3615450e+00  -2.0262718e-04
   1.3630900e+00  -3.0002984e-04
   1.3683907e+00  -6.3519054e-04
   1.3693113e+00  -6.9100551e-04
   1.3702342e+00  -7.4173783e-04
   1.3771855e+00  -1.1439210e-03
   1.3781107e+00  -1.1896970e-03
   1.3850597e+00  -1.5495478e-03
   1.3859871e+00  -1.5969031e-03
   1.3929362e+00  -1.9359642e-03
   1.3930303e+00  -1.9412190e-03
   1.3968021e+00  -2.1427250e-03
   1.3999747e+00  -2.3137741e-03
   1.4008104e+00  -2.3566575e-03
   1.4017424e+00  -2.3980946e-03
   1.4086846e+00  -2.7263545e-03
   1.4096189e+00  -2.7634298e-03
   1.4165588e+00  -3.0554408e-03
   1.4174954e+00  -3.0872360e-03
   1.4244330e+00  -3.3406566e-03
   1.4253719e+00  -3.3677916e-03
   1.4323072e+00  -3.5810836e-03
   1.4332507e+00  -3.6061754e-03
   1.4401837e+00  -3.7984848e-03
   1.4411272e+00  -3.8219697e-03
   1.4480579e+00  -4.0010101e-03
   1.4481405e+00  -4.0028237e-03
   1.4515840e+00  -4.0826217e-03
   1.4550689e+00  -4.1625574e-03
   1.4559320e+00  -4.1803719e-03
   1.4568802e+00  -4.1947199e-03
   1.4638062e+00  -4.3149219e-03
   1.4647567e+00  -4.3245409e-03
   1.4716804e+00  -4.4078053e-03
   1.4726331e+00  -4.4129477e-03
   1.4795546e+00  -4.4639578e-03
   1.4805096e+00  -4.4647612e-03
   1.4874288e+00  -4.4811295e-03
   1.4883861e+00  -4.4776860e-03
   1.4953053e+00  -4.4608815e-03
   1.4962626e+00  -4.4531680e-03
   1.5031795e+00  -4.4070937e-03
   1.5041391e+00  -4.3950184e-03
   1.5110537e+00  -4.3165978e-03
   1.5120133e+00  -4.2997475e-03
   1.5189279e+00  -4.1872819e-03
   1.5233976e+00  -4.0901056e-03
   1.5237626e+00  -4.0817952e-03
   1.5243618e+00  -4.0679752e-03
   1.5268021e+00  -4.0132002e-03
   1.5277663e+00  -3.9883609e-03
   1.5346786e+00  -3.8117309e-03
   1.5356428e+00  -3.7846878e-03
   1.5425528e+00  -3.5921028e-03
   1.5435193e+00  -3.5630165e-03
   1.5504270e+00  -3.3554867e-03
   1.5513935e+00  -3.3233930e-03
   1.5583012e+00  -3.0961662e-03
   1.5592700e+00  -3.0626033e-03
   1.5661754e+00  -2.8230716e-03
   1.5671465e+00  -2.7882002e-03
   1.5740496e+00  -2.5396465e-03
   1.5750230e+00  -2.4981405e-03
   1.5819261e+00  -2.2108448e-03
   1.5833173e+00  -2.1423347e-03
   1.5833540e+00  -2.1404913e-03
   1.5842906e+00  -2.0967424e-03
   1.5898003e+00  -1.8368848e-03
   1.5907736e+00  -1.7927296e-03
   1.5976745e+00  -1.4782254e-03
   1.5986501e+00  -1.4334894e-03
   1.6055487e+00  -1.1121396e-03
   1.6065266e+00  -1.0685927e-03
   1.6134229e+00  -7.5838384e-04
   1.6144008e+00  -7.1257117e-04
   1.6212971e+00  -3.9946740e-04
   1.6246786e+00  -2.1808792e-04
   1.6250184e+00  -1.9941162e-04
   1.6256566e+00  -1.6497383e-04
   1.6291736e+00   2.4225207e-05
   1.6301538e+00   7.3989440e-05
   1.6370478e+00   4.2301423e-04
   1.6380280e+00   4.7165519e-04
   1.6449219e+00   8.1488981e-04
   1.6459045e+00   8.6075069e-04
   1.6527961e+00   1.1818618e-03
   1.6537810e+00   1.2287626e-03
   1.6606703e+00   1.5410996e-03
   1.6642172e+00   1.7251446e-03
   1.6645202e+00   1.7416093e-03
   1.6652020e+00   1.7776837e-03
   1.6685445e+00   1.9523163e-03
   1.6695317e+00   1.9999839e-03
   1.6764210e+00   2.3303260e-03
   1.6774059e+00   2.3758953e-03
   1.6842952e+00   2.6876951e-03
   1.6852824e+00   2.7293159e-03
   1.6921694e+00   3.0154729e-03
   1.6931589e+00   3.0543159e-03
   1.7000436e+00   3.3140037e-03
   1.7069284e+00   3.5833792e-03
   1.7079178e+00   3.6259183e-03
   1.7093090e+00   3.6826446e-03
   1.7095317e+00   3.6915978e-03
   1.7148026e+00   3.8988751e-03
   1.7157943e+00   3.9381543e-03
   1.7167837e+00   3.9723370e-03
   1.7236685e+00   4.2070018e-03
   1.7246602e+00   4.2369146e-03
   1.7315427e+00   4.4404729e-03
   1.7325344e+00   4.4662764e-03
   1.7394169e+00   4.6411157e-03
   1.7404109e+00   4.6624656e-03
   1.7472911e+00   4.8092057e-03
   1.7482851e+00   4.8257805e-03
   1.7551653e+00   4.9421717e-03
   1.7561616e+00   4.9540404e-03
   1.7630418e+00   5.0376492e-03
   1.7640358e+00   5.0448577e-03
   1.7709160e+00   5.0981864e-03
   1.7719123e+00   5.1001148e-03
   1.7787902e+00   5.1188476e-03
   1.7797865e+00   5.1149679e-03
   1.7866644e+00   5.0972911e-03
   1.7876630e+00   5.0873737e-03
   1.7945386e+00   5.0338384e-03
   1.7955372e+00   5.0175390e-03
   1.8024128e+00   4.9233242e-03
   1.8034114e+00   4.9006657e-03
   1.8102893e+00   4.7655188e-03
   1.8112879e+00   4.7361570e-03
   1.8181635e+00   4.5581956e-03
   1.8191621e+00   4.5225895e-03
   1.8260376e+00   4.3037420e-03
   1.8270386e+00   4.2630165e-03
   1.8339118e+00   4.0100092e-03
   1.8347062e+00   3.9699954e-03
   1.8409940e+00   3.6833563e-03
   1.8415794e+00   3.6543618e-03
   1.8417860e+00   3.6431818e-03
   1.8427893e+00   3.5876722e-03
   1.8496625e+00   3.2342975e-03
   1.8506635e+00   3.1757576e-03
   1.8575367e+00   2.8036272e-03
   1.8585376e+00   2.7451331e-03
   1.8654109e+00   2.3678834e-03
   1.8722819e+00   1.9744972e-03
   1.8732668e+00   1.9111938e-03
   1.8732851e+00   1.9099793e-03
   1.8756956e+00   1.7427870e-03
   1.8801056e+00   1.4415152e-03
   1.8801561e+00   1.4380579e-03
   1.8811593e+00   1.3661639e-03
   1.8821648e+00   1.2981015e-03
   1.8890335e+00   8.3501148e-04
   1.8900390e+00   7.6939394e-04
   1.8969100e+00   3.3330579e-04
   1.9037787e+00  -1.2365840e-04
   1.9043274e+00  -1.6433540e-04
   1.9047475e+00  -1.9782369e-04
   1.9047842e+00  -2.0047773e-04
   1.9116529e+00  -7.0009412e-04
   1.9126584e+00  -7.7174242e-04
   1.9136639e+00  -8.3616391e-04
   1.9205326e+00  -1.2924793e-03
   1.9215381e+00  -1.3567585e-03
   1.9284068e+00  -1.7759068e-03
   1.9285882e+00  -1.7890565e-03
   1.9339233e+00  -2.1384550e-03
   1.9354568e+00  -2.2447130e-03
   1.9362833e+00  -2.3007805e-03
   1.9372888e+00  -2.3613407e-03
   1.9441575e+00  -2.7980028e-03
   1.9451653e+00  -2.8507576e-03
   1.9520317e+00  -3.2388200e-03
   1.9530395e+00  -3.2878788e-03
   1.9599059e+00  -3.6267218e-03
   1.9667723e+00  -3.9556933e-03
   1.9673577e+00  -3.9855372e-03
   1.9677801e+00  -4.0077824e-03
   1.9692080e+00  -4.0790404e-03
   1.9730119e+00  -4.2616162e-03
   1.9746465e+00  -4.3404040e-03
   1.9756543e+00  -4.3840450e-03
   1.9766644e+00  -4.4201331e-03
   1.9835308e+00  -4.6936639e-03
   1.9845386e+00  -4.7232094e-03
   1.9914050e+00  -4.9497704e-03
   1.9924151e+00  -4.9725895e-03
   1.9992792e+00  -5.1557163e-03
   2.0002893e+00  -5.1719238e-03
   2.0071534e+00  -5.3097796e-03
   2.0081635e+00  -5.3199954e-03
   2.0150275e+00  -5.4142103e-03
   2.0160399e+00  -5.4182048e-03
   2.0229017e+00  -5.4721074e-03
   2.0239141e+00  -5.4698347e-03
   2.0307782e+00  -5.4813361e-03
   2.0317883e+00  -5.4727502e-03
   2.0386524e+00  -5.4415748e-03
   2.0396648e+00  -5.4263545e-03
   2.0465266e+00  -5.3524105e-03
   2.0475390e+00  -5.3309688e-03
   2.0544008e+00  -5.2124426e-03
   2.0554132e+00  -5.1843664e-03
   2.0622750e+00  -5.0233012e-03
   2.0632897e+00  -4.9898760e-03
   2.0701515e+00  -4.7852617e-03
   2.0711639e+00  -4.7466713e-03
   2.0780257e+00  -4.5076676e-03
   2.0848852e+00  -4.2210744e-03
   2.0858999e+00  -4.1720156e-03
   2.0876905e+00  -4.0786272e-03
   2.0879155e+00  -4.0666437e-03
   2.0927617e+00  -3.8174931e-03
   2.0937741e+00  -3.7645546e-03
   2.0947888e+00  -3.7098714e-03
   2.1016483e+00  -3.3495638e-03
   2.1026630e+00  -3.2947199e-03
   2.1095248e+00  -2.9241736e-03
   2.1105372e+00  -2.8645776e-03
   2.1173990e+00  -2.4874656e-03
   2.1225918e+00  -2.1537190e-03
   2.1228145e+00  -2.1377755e-03
   2.1236065e+00  -2.0839669e-03
   2.1252732e+00  -1.9708356e-03
   2.1262879e+00  -1.9040312e-03
   2.1331474e+00  -1.4388430e-03
   2.1341621e+00  -1.3756107e-03
   2.1410216e+00  -9.3572084e-04
   2.1478811e+00  -5.0385904e-04
   2.1488958e+00  -4.3508264e-04
   2.1521488e+00  -1.9695455e-04
   2.1521809e+00  -1.9447658e-04
   2.1557553e+00   6.6808999e-05
   2.1567723e+00   1.3937511e-04
   2.1577870e+00   2.0568848e-04
   2.1646465e+00   6.8268825e-04
   2.1656635e+00   7.4409091e-04
   2.1725207e+00   1.1769421e-03
   2.1793779e+00   1.6085767e-03
   2.1803949e+00   1.6764256e-03
   2.1813430e+00   1.7438659e-03
   2.1816253e+00   1.7634688e-03
   2.1872521e+00   2.1384022e-03
   2.1882691e+00   2.2012534e-03
   2.1892860e+00   2.2577365e-03
   2.1961455e+00   2.6713269e-03
   2.1971625e+00   2.7206841e-03
   2.2040197e+00   3.0825298e-03
   2.2050367e+00   3.1290634e-03
   2.2118939e+00   3.4527548e-03
   2.2162833e+00   3.6688246e-03
   2.2166230e+00   3.6847107e-03
   2.2173003e+00   3.7155418e-03
   2.2197681e+00   3.8394628e-03
   2.2207851e+00   3.8774105e-03
   2.2276423e+00   4.1657484e-03
   2.2286616e+00   4.1963728e-03
   2.2355165e+00   4.4311065e-03
   2.2365358e+00   4.4550964e-03
   2.2433930e+00   4.6429063e-03
   2.2444100e+00   4.6604683e-03
   2.2512672e+00   4.8039945e-03
   2.2522865e+00   4.8155647e-03
   2.2591414e+00   4.9144169e-03
   2.2601607e+00   4.9194904e-03
   2.2670156e+00   4.9744720e-03
   2.2680349e+00   4.9734389e-03
   2.2748898e+00   4.9855601e-03
   2.2759091e+00   4.9790174e-03
   2.2827663e+00   4.9491047e-03
   2.2837856e+00   4.9365702e-03
   2.2906405e+00   4.8658861e-03
   2.2916598e+00   4.8478650e-03
   2.2985078e+00   4.7367080e-03
   2.2995409e+00   4.7132461e-03
   2.3063820e+00   4.5644169e-03
   2.3074151e+00   4.5367539e-03
   2.3142562e+00   4.3521579e-03
   2.3152893e+00   4.3211892e-03
   2.3221304e+00   4.1112718e-03
   2.3231635e+00   4.0742424e-03
   2.3300046e+00   3.8364096e-03
   2.3300275e+00   3.8358815e-03
   2.3336547e+00   3.6849862e-03
   2.3368687e+00   3.5480946e-03
   2.3378788e+00   3.5071855e-03
   2.3389118e+00   3.4662764e-03
   2.3457530e+00   3.1750000e-03
   2.3467860e+00   3.1326446e-03
   2.3536272e+00   2.8394169e-03
   2.3546602e+00   2.7971534e-03
   2.3615014e+00   2.4982094e-03
   2.3625344e+00   2.4564279e-03
   2.3693756e+00   2.1631474e-03
   2.3762397e+00   1.8465978e-03
   2.3771579e+00   1.8032438e-03
   2.3772498e+00   1.7986341e-03
   2.3782828e+00   1.7443549e-03
   2.3835859e+00   1.4769766e-03
   2.3841139e+00   1.4496534e-03
   2.3851240e+00   1.4004821e-03
   2.3861570e+00   1.3540702e-03
   2.3930211e+00   1.0305510e-03
   2.3940312e+00   9.8557851e-04
   2.4008953e+00   6.6952250e-04
   2.4019054e+00   6.2733242e-04
   2.4087695e+00   3.3276400e-04
   2.4097796e+00   2.8987144e-04
   2.4166437e+00   1.1084780e-06
   2.4171028e+00  -2.0400115e-05
   2.4208219e+00  -1.9628627e-04
   2.4239440e+00  -3.4591368e-04
   2.4245179e+00  -3.7213039e-04
   2.4255280e+00  -4.1578512e-04
   2.4323921e+00  -7.1592057e-04
   2.4334022e+00  -7.5662075e-04
   2.4402663e+00  -1.0344490e-03
   2.4412764e+00  -1.0723209e-03
   2.4481405e+00  -1.3302479e-03
   2.4491506e+00  -1.3645225e-03
   2.4560147e+00  -1.5972612e-03
   2.4570248e+00  -1.6302870e-03
   2.4638889e+00  -1.8529706e-03
   2.4648990e+00  -1.8877020e-03
   2.4717631e+00  -2.1208976e-03
   2.4718090e+00  -2.1223760e-03
   2.4722222e+00  -2.1369238e-03
   2.4786501e+00  -2.3474518e-03
   2.4796373e+00  -2.3794307e-03
   2.4806474e+00  -2.4085399e-03
   2.4875115e+00  -2.6036042e-03
   2.4885216e+00  -2.6292011e-03
   2.4953857e+00  -2.8003903e-03
   2.4963958e+00  -2.8228880e-03
   2.5032599e+00  -2.9729109e-03
   2.5042700e+00  -2.9924013e-03
   2.5111341e+00  -3.1221993e-03
   2.5121442e+00  -3.1387741e-03
   2.5190083e+00  -3.2494261e-03
   2.5200184e+00  -3.2627640e-03
   2.5268825e+00  -3.3519513e-03
   2.5278926e+00  -3.3619376e-03
   2.5347567e+00  -3.4287649e-03
   2.5357668e+00  -3.4356979e-03
   2.5426309e+00  -3.4825758e-03
   2.5436410e+00  -3.4865702e-03
   2.5505051e+00  -3.5144399e-03
   2.5515152e+00  -3.5153581e-03
   2.5583792e+00  -3.5230716e-03
   2.5594123e+00  -3.5207759e-03
   2.5662534e+00  -3.5071855e-03
   2.5672865e+00  -3.5016070e-03
   2.5741276e+00  -3.4670569e-03
   2.5751607e+00  -3.4581497e-03
   2.5820018e+00  -3.4021120e-03
   2.5830349e+00  -3.3899679e-03
   2.5898760e+00  -3.3127640e-03
   2.5909091e+00  -3.2974059e-03
   2.5977502e+00  -3.1992654e-03
   2.5987833e+00  -3.1808770e-03
   2.6056244e+00  -3.0627410e-03
   2.6066575e+00  -3.0410239e-03
   2.6134986e+00  -2.9019513e-03
   2.6145317e+00  -2.8778007e-03
   2.6213728e+00  -2.7213499e-03
   2.6224059e+00  -2.6951102e-03
   2.6292470e+00  -2.5242883e-03
   2.6302801e+00  -2.4939164e-03
   2.6371212e+00  -2.2994490e-03
   2.6415060e+00  -2.1521419e-03
   2.6419651e+00  -2.1366001e-03
   2.6425390e+00  -2.1162948e-03
   2.6449954e+00  -2.0311226e-03
   2.6460285e+00  -1.9951469e-03
   2.6528696e+00  -1.7560468e-03
   2.6539027e+00  -1.7202824e-03
   2.6607438e+00  -1.4827663e-03
   2.6617769e+00  -1.4457851e-03
   2.6686180e+00  -1.2027273e-03
   2.6696511e+00  -1.1660606e-03
   2.6764922e+00  -9.2176768e-04
   2.6775253e+00  -8.8579890e-04
   2.6843664e+00  -6.4523416e-04
   2.6853994e+00  -6.0525023e-04
   2.6922406e+00  -3.4629936e-04
   2.6955005e+00  -2.0684183e-04
   2.6957530e+00  -1.9578007e-04
   2.6965106e+00  -1.6288292e-04
   2.7001148e+00  -8.1196511e-06
   2.7011478e+00   3.2738981e-05
   2.7079890e+00   3.1095041e-04
   2.7090220e+00   3.4998393e-04
   2.7158632e+00   6.1303030e-04
   2.7168962e+00   6.5044077e-04
   2.7237374e+00   9.0715335e-04
   2.7247704e+00   9.4183425e-04
   2.7316116e+00   1.1801951e-03
   2.7326446e+00   1.2140427e-03
   2.7394858e+00   1.4388108e-03
   2.7463499e+00   1.6797452e-03
   2.7473600e+00   1.7162075e-03
   2.7481635e+00   1.7450390e-03
   2.7482094e+00   1.7473760e-03
   2.7542241e+00   1.9572475e-03
   2.7552342e+00   1.9920500e-03
   2.7562672e+00   2.0226607e-03
   2.7631084e+00   2.2342011e-03
   2.7641414e+00   2.2613705e-03
   2.7709826e+00   2.4491965e-03
   2.7720156e+00   2.4731635e-03
   2.7788567e+00   2.6393710e-03
   2.7798898e+00   2.6603306e-03
   2.7867309e+00   2.8059458e-03
   2.7877640e+00   2.8236685e-03
   2.7946051e+00   2.9476584e-03
   2.7956382e+00   2.9618457e-03
   2.8024793e+00   3.0619835e-03
   2.8035124e+00   3.0728191e-03
   2.8103535e+00   3.1499541e-03
   2.8113866e+00   3.1575758e-03
   2.8182507e+00   3.2128558e-03
   2.8192608e+00   3.2174702e-03
   2.8261249e+00   3.2528696e-03
   2.8271350e+00   3.2542011e-03
   2.8339991e+00   3.2664371e-03
   2.8350092e+00   3.2643939e-03
   2.8418733e+00   3.2533747e-03
   2.8428834e+00   3.2480946e-03
   2.8497475e+00   3.2162994e-03
   2.8507576e+00   3.2077824e-03
   2.8576217e+00   3.1533058e-03
   2.8586318e+00   3.1416208e-03
   2.8654959e+00   3.0657254e-03
   2.8665060e+00   3.0510331e-03
   2.8733701e+00   2.9547750e-03
   2.8743802e+00   2.9371901e-03
   2.8812443e+00   2.8215335e-03
   2.8822544e+00   2.8013545e-03
   2.8891185e+00   2.6678604e-03
   2.8901286e+00   2.6446970e-03
   2.8969927e+00   2.4921488e-03
   2.8980028e+00   2.4673095e-03
   2.9048669e+00   2.3021809e-03
   2.9058770e+00   2.2761272e-03
   2.9127410e+00   2.1024839e-03
   2.9137511e+00   2.0729408e-03
   2.9206152e+00   1.8791093e-03
   2.9210055e+00   1.8663338e-03
   2.9247245e+00   1.7452824e-03
   2.9278466e+00   1.6417585e-03
   2.9284894e+00   1.6207117e-03
   2.9295225e+00   1.5874151e-03
   2.9363636e+00   1.3634619e-03
   2.9373967e+00   1.3305647e-03
   2.9442378e+00   1.1100849e-03
   2.9452709e+00   1.0770271e-03
   2.9521120e+00   8.5705005e-04
   2.9531451e+00   8.2391644e-04
   2.9599862e+00   6.0085859e-04
   2.9610193e+00   5.6885445e-04
   2.9678604e+00   3.5345960e-04
   2.9688935e+00   3.2130165e-04
   2.9757346e+00   1.1003673e-04
   2.9767677e+00   7.4382691e-05
   2.9836088e+00  -1.5793871e-04
   2.9836088e+00  -1.5794399e-04
   2.9846189e+00  -1.9539692e-04
   2.9904500e+00  -4.0171947e-04
   2.9914830e+00  -4.3787649e-04
   2.9925161e+00  -4.7123049e-04
   2.9993572e+00  -6.9555326e-04
   3.0003903e+00  -7.2680900e-04
   3.0072314e+00  -9.3692608e-04
   3.0082645e+00  -9.6681818e-04
   3.0151056e+00  -1.1670110e-03
   3.0161387e+00  -1.1947130e-03
   3.0229798e+00  -1.3816758e-03
   3.0240129e+00  -1.4065220e-03
   3.0308540e+00  -1.5753168e-03
   3.0318871e+00  -1.5986639e-03
   3.0387282e+00  -1.7559045e-03
   3.0397612e+00  -1.7786708e-03
   3.0466024e+00  -1.9314853e-03
   3.0476354e+00  -1.9541368e-03
   3.0544766e+00  -2.1062144e-03
   3.0545455e+00  -2.1075849e-03
   3.0558770e+00  -2.1360537e-03
   3.0613866e+00  -2.2498095e-03
   3.0623508e+00  -2.2691391e-03
   3.0633838e+00  -2.2864761e-03
   3.0702250e+00  -2.4059917e-03
   3.0712580e+00  -2.4203168e-03
   3.0780992e+00  -2.5194674e-03
   3.0791322e+00  -2.5309229e-03
   3.0859734e+00  -2.6108815e-03
   3.0870064e+00  -2.6195822e-03
   3.0938476e+00  -2.6809688e-03
   3.0948806e+00  -2.6869376e-03
   3.1017218e+00  -2.7298898e-03
   3.1027548e+00  -2.7331497e-03
   3.1095960e+00  -2.7584481e-03
   3.1106290e+00  -2.7590220e-03
   3.1174702e+00  -2.7658173e-03
   3.1185032e+00  -2.7636823e-03
   3.1253444e+00  -2.7517677e-03
   3.1263774e+00  -2.7468779e-03
   3.1332185e+00  -2.7170569e-03
   3.1342516e+00  -2.7095041e-03
   3.1410927e+00  -2.6615014e-03
   3.1421258e+00  -2.6514233e-03
   3.1489669e+00  -2.5863636e-03
   3.1500000e+00  -2.5738292e-03
   3.1568411e+00  -2.4922635e-03
   3.1578742e+00  -2.4770661e-03
   3.1647153e+00  -2.3780992e-03
   3.1657484e+00  -2.3597337e-03
   3.1725895e+00  -2.2405670e-03
   3.1771350e+00  -2.1461019e-03
   3.1776171e+00  -2.1359320e-03
   3.1781680e+00  -2.1242126e-03
   3.1804637e+00  -2.0750459e-03
   3.1814968e+00  -2.0519513e-03
   3.1883379e+00  -1.8975803e-03
   3.1893710e+00  -1.8737557e-03
   3.1962121e+00  -1.7147819e-03
   3.1972452e+00  -1.6901286e-03
   3.2040863e+00  -1.5259091e-03
   3.2051194e+00  -1.5004660e-03
   3.2119605e+00  -1.3309665e-03
   3.2129936e+00  -1.3044054e-03
   3.2198347e+00  -1.1283999e-03
   3.2208678e+00  -1.1013912e-03
   3.2277089e+00  -9.2124656e-04
   3.2287420e+00  -8.9448577e-04
   3.2355831e+00  -7.1529385e-04
   3.2366162e+00  -6.8732323e-04
   3.2434803e+00  -5.0251837e-04
   3.2444904e+00  -4.7130395e-04
   3.2513545e+00  -2.6709826e-04
   3.2533747e+00  -2.0047268e-04
   3.2535354e+00  -1.9513866e-04
   3.2544077e+00  -1.6735675e-04
   3.2592287e+00  -1.2159596e-05
   3.2602388e+00   1.8967011e-05
   3.2671028e+00   2.2806061e-04
   3.2681129e+00   2.5781680e-04
   3.2749770e+00   4.5733242e-04
   3.2759871e+00   4.8584711e-04
   3.2828512e+00   6.7682277e-04
   3.2838613e+00   7.0478191e-04
   3.2907254e+00   8.9223600e-04
   3.2917355e+00   9.1830808e-04
   3.2985996e+00   1.0937580e-03
   3.2996097e+00   1.1175482e-03
   3.3064738e+00   1.2772957e-03
   3.3074839e+00   1.3008012e-03
   3.3143480e+00   1.4577778e-03
   3.3153811e+00   1.4817241e-03
   3.3222222e+00   1.6411364e-03
   3.3261708e+00   1.7344628e-03
   3.3266529e+00   1.7456657e-03
   3.3272039e+00   1.7584298e-03
   3.3300964e+00   1.8264784e-03
   3.3311295e+00   1.8475161e-03
   3.3379706e+00   1.9905028e-03
   3.3390037e+00   2.0087236e-03
   3.3458448e+00   2.1327020e-03
   3.3468779e+00   2.1482759e-03
   3.3537190e+00   2.2545546e-03
   3.3547521e+00   2.2675987e-03
   3.3615932e+00   2.3569559e-03
   3.3626263e+00   2.3674242e-03
   3.3694674e+00   2.4395087e-03
   3.3705005e+00   2.4475207e-03
   3.3773416e+00   2.5033517e-03
   3.3783747e+00   2.5086088e-03
   3.3852158e+00   2.5459826e-03
   3.3862489e+00   2.5488522e-03
   3.3930900e+00   2.5707071e-03
   3.3941230e+00   2.5706612e-03
   3.4009642e+00   2.5729109e-03
   3.4030303e+00   2.5656795e-03
   3.4167126e+00   2.5199725e-03
   3.4187787e+00   2.5138430e-03
   3.4324610e+00   2.3918274e-03
   3.4324610e+00   2.3788108e-03
   3.4334940e+00   2.3669651e-03
   3.4482094e+00   2.2082713e-03
   3.4492424e+00   2.1847062e-03
   3.4639578e+00   1.8600138e-03
   3.4641185e+00   1.8561662e-03
   3.4690771e+00   1.7457736e-03
   3.4935721e+00   1.2312489e-03
   3.4954545e+00   1.1918411e-03
   3.4975207e+00   1.1398737e-03
   3.5269513e+00   3.6639348e-04
   3.5290174e+00   3.3866621e-04
   3.5296143e+00   3.2026171e-04
   3.5461662e+00  -1.9490725e-04
   3.5584481e+00  -5.8570707e-04
   3.5584481e+00  -6.2269972e-04
   3.5605142e+00  -6.5095500e-04
   3.6214417e+00  -1.4706543e-03
   3.6235078e+00  -1.4680464e-03
   3.6844582e+00  -1.4385445e-03
   3.6885675e+00  -1.4062695e-03
   3.8104454e+00  -4.7615243e-04
   3.8617769e+00  -2.0308724e-04
   3.8629247e+00  -1.9470317e-04
   3.8659091e+00  -1.7464164e-04
   3.9364325e+00   1.6796327e-04
   3.9364325e+00   3.9965106e-04
   4.0014922e+00   4.0812443e-04
   4.0624197e+00   4.2928145e-04
   4.1925390e+00   2.2667332e-04
   4.3144169e+00   4.5970156e-05
   4.4445363e+00  -4.6399679e-05
   4.5664141e+00  -1.0534320e-04
   4.5664141e+00  -7.4890037e-05
   4.6965335e+00  -5.2357208e-05
   5.0703857e+00   6.4849862e-07
   5.2005051e+00   3.4960285e-06
   5.5743572e+00   1.5016781e-05
   5.7044766e+00   1.0939784e-05
   6.0783287e+00   3.9968779e-06
   6.2084481e+00   4.4067034e-06
   6.5823003e+00   1.9807576e-06
   6.5823003e+00   1.4427847e-06
   6.8993572e+00   2.9233930e-06
   7.0862948e+00   2.9538338e-06
   7.4033287e+00   1.6884412e-06
   7.5902663e+00   1.6884412e-06
   7.9073232e+00   8.1037420e-07
   8.0942378e+00   6.7842975e-07
   8.0942378e+00   1.0701194e-06
   8.2527778e+00   1.1088567e-06
   8.5982094e+00   9.5879247e-07
   8.7567493e+00   7.5649219e-07
   9.1021809e+00   4.4698347e-07
   9.2607208e+00   3.5659320e-07
   9.6061754e+00   1.9714853e-07
   9.7646924e+00   1.3688843e-07
   1.0110147e+01  -3.1934573e-08
   1.0268664e+01  -4.4847337e-08
   1.0614118e+01  -8.2363636e-08
   1.0772612e+01  -8.6667815e-08
   1.1117998e+01  -8.6667815e-08


==> data/DARPA_Wave_Cut_3D_o3.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.8902893e+00   9.2680441e-07
  -9.5449265e+00   1.0674885e-06
  -9.3863866e+00   3.2325528e-06
  -9.0409550e+00   3.3169651e-06
  -8.8824151e+00   1.4358081e-04
  -8.5369605e+00   1.4350574e-04
  -7.0728421e+00  -1.9407622e-04
  -7.0250459e+00  -1.8172245e-04
  -6.8665060e+00   1.3286961e-06
  -6.5210744e+00   1.4037282e-06
  -6.3625344e+00   1.4682920e-06
  -6.0170799e+00   1.5902204e-06
  -5.8585629e+00   1.6504798e-06
  -5.5131084e+00   1.8521970e-06
  -5.5131084e+00   1.8005441e-06
  -5.1960744e+00   2.0673967e-06
  -5.0091368e+00   2.1942746e-06
  -4.6920799e+00   2.5385904e-06
  -4.5051653e+00   2.7263774e-06
  -4.1881084e+00   3.3031221e-06
  -4.0011938e+00   3.6076446e-06
  -3.6841368e+00   4.3823691e-06
  -3.4971993e+00   5.5445822e-06
  -3.4971993e+00   4.8746786e-06
  -3.3670799e+00   6.1345960e-06
  -2.9932277e+00   7.2511478e-06
  -2.8631084e+00   8.2792470e-06
  -2.4892562e+00   1.1161938e-05
  -2.3591368e+00   1.2437374e-05
  -1.9852824e+00   1.5756520e-05
  -1.9202158e+00   1.8318067e-05
  -1.7332943e+00   2.9120983e-05
  -1.7332943e+00   2.5138889e-05
  -1.6031543e+00   3.1771120e-05
  -1.4813062e+00   3.7732782e-05
  -1.3511547e+00   4.2800046e-05
  -1.2293182e+00   4.7087236e-05
  -1.1642355e+00   5.4643251e-05
  -1.1033242e+00   6.1007117e-05
  -1.0382323e+00   7.3427456e-05
  -9.7733012e-01   8.4089991e-05
  -9.1222911e-01   9.3889348e-05
  -8.5133609e-01   1.0179936e-04
  -8.1877870e-01   1.1007300e-04
  -7.8833792e-01   1.1685078e-04
  -7.5577824e-01   1.2395891e-04
  -7.2534206e-01   1.2996878e-04
  -7.0905877e-01   1.3605900e-04
  -6.9384298e-01   1.4145960e-04
  -6.7755969e-01   1.4813039e-04
  -6.6234389e-01   1.5361019e-04
  -6.4605831e-01   1.6173186e-04
  -6.3084711e-01   1.6843365e-04
  -6.1455923e-01   1.7775207e-04
  -5.9934803e-01   1.8512741e-04
  -5.8305785e-01   1.9554385e-04
  -5.6784894e-01   2.0369146e-04
  -5.5155877e-01   2.1505051e-04
  -5.3634986e-01   2.2364624e-04
  -5.2005739e-01   2.3495868e-04
  -5.0485308e-01   2.4338154e-04
  -4.8855601e-01   2.5543848e-04
  -4.7335399e-01   2.6463269e-04
  -4.5705464e-01   2.7777548e-04
  -4.4185491e-01   2.8780533e-04
  -4.2555326e-01   3.0221763e-04
  -4.1035583e-01   3.1277778e-04
  -3.9405188e-01   3.2918962e-04
  -3.7885904e-01   3.5830579e-04
  -3.7885904e-01   3.3915978e-04
  -3.7774564e-01   3.5955693e-04
  -3.4735996e-01   3.6950643e-04
  -3.4623737e-01   3.7095730e-04
  -3.1586088e-01   4.0199265e-04
  -3.1472911e-01   4.0341598e-04
  -2.8436180e-01   4.3759642e-04
  -2.8321855e-01   4.3949954e-04
  -2.5286501e-01   4.7850092e-04
  -2.5170799e-01   4.8029844e-04
  -2.2136570e-01   5.1549816e-04
  -2.2078030e-01   5.1662305e-04
  -2.0561662e-01   5.7086088e-04
  -2.0502732e-01   5.7194674e-04
  -1.8986731e-01   5.6029614e-04
  -1.8927433e-01   5.6143480e-04
  -1.7411800e-01   6.2179752e-04
  -1.7352043e-01   6.2293848e-04
  -1.5836892e-01   6.0691919e-04
  -1.5776676e-01   6.0807392e-04
  -1.4261961e-01   6.7357897e-04
  -1.4201217e-01   6.7473370e-04
  -1.2687052e-01   6.4758035e-04
  -1.2625758e-01   6.4869835e-04
  -1.1112121e-01   6.7095500e-04
  -1.1050275e-01   6.7179752e-04
  -9.5371901e-02   6.9081497e-04
  -9.4747245e-02   6.9151056e-04
  -7.9622819e-02   7.0897383e-04
  -7.8991276e-02   7.0974059e-04
  -6.3873508e-02   7.2379706e-04
  -6.3235078e-02   7.2448347e-04
  -4.8124197e-02   7.3496556e-04
  -4.7478650e-02   7.3547980e-04
  -3.2375115e-02   7.4111111e-04
  -3.1721763e-02   7.4132920e-04
  -1.6625758e-02   7.4040634e-04
  -1.5964394e-02   7.4070478e-04
  -8.7648760e-04   7.2527548e-04
  -8.7648760e-04   7.2432277e-04
   4.6528696e-04   7.2308540e-04
   1.4872819e-02   6.9520202e-04
   1.6233976e-02   6.9321396e-04
   3.0622130e-02   6.6755739e-04
   3.1996556e-02   6.6462580e-04
   4.6371442e-02   6.3088154e-04
   4.7760560e-02   6.2644628e-04
   6.2120983e-02   5.7963269e-04
   6.3528696e-02   5.7368457e-04
   7.7870523e-02   5.1787420e-04
   7.9294307e-02   5.1101699e-04
   9.3620064e-02   4.5051194e-04
   9.5058999e-02   4.4174242e-04
   1.0936961e-01   3.7042470e-04
   1.1082438e-01   3.5938935e-04
   1.2511938e-01   2.6051882e-04
   1.2658930e-01   2.4834252e-04
   1.4086915e-01   1.4108586e-04
   1.4161042e-01   1.3349174e-04
   1.4874403e-01   1.0197475e-04
   1.4948806e-01   9.4225207e-05
   1.5661869e-01  -3.9545225e-06
   1.5736593e-01  -1.2689784e-05
   1.6449380e-01  -5.8775941e-05
   1.6524357e-01  -6.8204316e-05
   1.7236869e-01  -1.7533884e-04
   1.7312121e-01  -1.8465771e-04
   1.8024357e-01  -2.3691460e-04
   1.8099862e-01  -2.4648990e-04
   1.8811869e-01  -3.4585170e-04
   1.8887580e-01  -3.5581267e-04
   1.9599357e-01  -4.4105372e-04
   1.9675207e-01  -4.5168044e-04
   2.0386869e-01  -5.3866391e-04
   2.0462787e-01  -5.5011938e-04
   2.1174380e-01  -6.4685032e-04
   2.1174380e-01  -6.5727732e-04
   2.1326446e-01  -6.7010560e-04
   2.1961869e-01  -7.6485308e-04
   2.2011387e-01  -7.7353994e-04
   2.2282553e-01  -8.1726584e-04
   2.2646786e-01  -8.7629936e-04
   2.2749380e-01  -8.9426538e-04
   2.2901469e-01  -9.2077594e-04
   2.3536961e-01  -1.0236249e-03
   2.3688935e-01  -1.0495202e-03
   2.4324380e-01  -1.1514325e-03
   2.4476125e-01  -1.1769674e-03
   2.5112029e-01  -1.2792126e-03
   2.5263315e-01  -1.3045340e-03
   2.5899449e-01  -1.4058999e-03
   2.6050505e-01  -1.4310124e-03
   2.6686869e-01  -1.5311272e-03
   2.6837466e-01  -1.5559619e-03
   2.7474518e-01  -1.6558517e-03
   2.7624426e-01  -1.6805510e-03
   2.8261938e-01  -1.7803650e-03
   2.8411387e-01  -1.8048049e-03
   2.9049587e-01  -1.9046924e-03
   2.9198118e-01  -1.9277938e-03
   2.9837006e-01  -2.0246327e-03
   2.9984848e-01  -2.0467906e-03
   3.0624426e-01  -2.1387374e-03
   3.0771350e-01  -2.1605579e-03
   3.1412075e-01  -2.2486157e-03
   3.1557851e-01  -2.2707071e-03
   3.2199495e-01  -2.3584252e-03
   3.2344353e-01  -2.3812902e-03
   3.2987144e-01  -2.4693985e-03
   3.3631772e-01  -2.5595960e-03
   3.3702709e-01  -2.5711203e-03
   3.3774564e-01  -2.5827135e-03
   3.4020202e-01  -2.6182507e-03
   3.4263085e-01  -2.6533747e-03
   3.4420340e-01  -2.6761478e-03
   3.4561983e-01  -2.6973140e-03
   3.4703168e-01  -2.7162075e-03
   3.5349633e-01  -2.8010790e-03
   3.5489440e-01  -2.8177227e-03
   3.6137052e-01  -2.8936180e-03
   3.6275482e-01  -2.9082874e-03
   3.6924472e-01  -2.9763774e-03
   3.7061524e-01  -2.9889118e-03
   3.7712121e-01  -3.0495868e-03
   3.7847567e-01  -3.0604454e-03
   3.8499541e-01  -3.1131313e-03
   3.8633379e-01  -3.1221304e-03
   3.9286961e-01  -3.1671488e-03
   3.9419421e-01  -3.1736455e-03
   4.0074380e-01  -3.2099862e-03
   4.0205234e-01  -3.2146694e-03
   4.0862029e-01  -3.2418044e-03
   4.0990817e-01  -3.2445822e-03
   4.1649449e-01  -3.2634068e-03
   4.1776400e-01  -3.2640955e-03
   4.2436869e-01  -3.2733701e-03
   4.2562213e-01  -3.2725207e-03
   4.3224288e-01  -3.2731175e-03
   4.3347796e-01  -3.2701102e-03
   4.4011938e-01  -3.2583104e-03
   4.4133150e-01  -3.2530992e-03
   4.4799357e-01  -3.2312672e-03
   4.4918503e-01  -3.2242883e-03
   4.5586777e-01  -3.1927456e-03
   4.5703627e-01  -3.1837466e-03
   4.6374197e-01  -3.1385216e-03
   4.6488751e-01  -3.1278007e-03
   4.7161616e-01  -3.0709596e-03
   4.7273875e-01  -3.0582874e-03
   4.7949265e-01  -2.9884527e-03
   4.8058770e-01  -2.9740129e-03
   4.8736685e-01  -2.8911616e-03
   4.8843434e-01  -2.8750689e-03
   4.9524105e-01  -2.7793848e-03
   4.9628329e-01  -2.7617769e-03
   5.0311524e-01  -2.6539715e-03
   5.0412764e-01  -2.6352847e-03
   5.1098944e-01  -2.5152433e-03
   5.1197429e-01  -2.4950872e-03
   5.1886364e-01  -2.3588384e-03
   5.1982094e-01  -2.3362259e-03
   5.2673783e-01  -2.1774426e-03
   5.2800735e-01  -2.1449426e-03
   5.2844582e-01  -2.1332140e-03
   5.2893480e-01  -2.1200230e-03
   5.3461203e-01  -1.9771051e-03
   5.3552112e-01  -1.9523072e-03
   5.4248623e-01  -1.7761983e-03
   5.4337236e-01  -1.7516713e-03
   5.5036272e-01  -1.5708150e-03
   5.5121442e-01  -1.5468962e-03
   5.5823691e-01  -1.3623669e-03
   5.5905877e-01  -1.3387833e-03
   5.6611111e-01  -1.1499702e-03
   5.6690083e-01  -1.1268985e-03
   5.7398531e-01  -9.3199954e-04
   5.7474518e-01  -9.1017906e-04
   5.8185950e-01  -7.1730257e-04
   5.8258953e-01  -6.9594582e-04
   5.8973370e-01  -5.0259871e-04
   5.9043848e-01  -4.7967172e-04
   5.9760790e-01  -2.6820018e-04
   6.0132691e-01  -1.4609527e-04
   6.0145546e-01  -1.4153880e-04
   6.0199036e-01  -1.2289646e-04
   6.0548209e-01  -7.7419881e-06
   6.0612718e-01   1.3332117e-05
   6.1335629e-01   2.4081726e-04
   6.1397153e-01   2.5984160e-04
   6.2123049e-01   4.7678375e-04
   6.2181818e-01   4.9427686e-04
   6.2910468e-01   7.0264692e-04
   6.2966713e-01   7.1857208e-04
   6.3697888e-01   9.2185491e-04
   6.3751377e-01   9.3576217e-04
   6.4485537e-01   1.1273714e-03
   6.4536272e-01   1.1399242e-03
   6.5272957e-01   1.3164991e-03
   6.5321396e-01   1.3286433e-03
   6.6060376e-01   1.5013223e-03
   6.6803260e-01   1.6781336e-03
   6.6847796e-01   1.6895891e-03
   6.7206382e-01   1.7754683e-03
   6.7222222e-01   1.7792539e-03
   6.7592287e-01   1.8676469e-03
   6.7635216e-01   1.8774816e-03
   6.7678145e-01   1.8859229e-03
   6.8422635e-01   2.0418434e-03
   6.8464187e-01   2.0487672e-03
   6.9210055e-01   2.1818893e-03
   6.9250230e-01   2.1873393e-03
   6.9997704e-01   2.2975436e-03
   7.0036042e-01   2.3016299e-03
   7.0785124e-01   2.3899449e-03
   7.0822084e-01   2.3927227e-03
   7.1572544e-01   2.4579201e-03
   7.1608586e-01   2.4594812e-03
   7.2359963e-01   2.5022039e-03
   7.2395087e-01   2.5024793e-03
   7.3147383e-01   2.5185262e-03
   7.3181818e-01   2.5175390e-03
   7.3934803e-01   2.5073921e-03
   7.3968549e-01   2.5052112e-03
   7.4722452e-01   2.4700643e-03
   7.4755510e-01   2.4665519e-03
   7.5509871e-01   2.4018136e-03
   7.5542700e-01   2.3969008e-03
   7.6297291e-01   2.3016988e-03
   7.6329890e-01   2.2956152e-03
   7.7084711e-01   2.1731703e-03
   7.7117309e-01   2.1660376e-03
   7.7872130e-01   2.0184780e-03
   7.7904729e-01   2.0098829e-03
   7.8659550e-01   1.8306336e-03
   7.8672406e-01   1.8265863e-03
   7.9063131e-01   1.7139004e-03
   7.9427227e-01   1.6070730e-03
   7.9447199e-01   1.6006795e-03
   7.9479798e-01   1.5898118e-03
   8.0234619e-01   1.3573737e-03
   8.0267447e-01   1.3461042e-03
   8.1022039e-01   1.1053994e-03
   8.1055326e-01   1.0933333e-03
   8.1809458e-01   8.4211433e-04
   8.1843434e-01   8.2960285e-04
   8.2596878e-01   5.6470386e-04
   8.2631543e-01   5.5202709e-04
   8.3384298e-01   2.8735078e-04
   8.3419651e-01   2.7303260e-04
   8.4171947e-01   9.8206841e-07
   8.4180441e-01  -2.9302801e-06
   8.4747245e-01  -2.3860652e-04
   8.4931129e-01  -3.1848026e-04
   8.4959366e-01  -3.3108127e-04
   8.4996327e-01  -3.4659320e-04
   8.5746786e-01  -6.5997245e-04
   8.5784665e-01  -6.7542011e-04
   8.6534206e-01  -9.7193756e-04
   8.6573003e-01  -9.8688246e-04
   8.7321625e-01  -1.2737879e-03
   8.7361570e-01  -1.2879201e-03
   8.8109045e-01  -1.5563200e-03
   8.8150138e-01  -1.5711915e-03
   8.8896465e-01  -1.8247521e-03
   8.9640725e-01  -2.0891460e-03
   8.9662994e-01  -2.0977250e-03
   8.9684114e-01  -2.1060537e-03
   8.9885445e-01  -2.1812994e-03
   9.0351240e-01  -2.3511938e-03
   9.0426997e-01  -2.3789256e-03
   9.0471534e-01  -2.3943526e-03
   9.0516070e-01  -2.4080349e-03
   9.1258953e-01  -2.6474747e-03
   9.1304867e-01  -2.6599633e-03
   9.2046373e-01  -2.8710285e-03
   9.2093434e-01  -2.8821855e-03
   9.2833792e-01  -3.0678834e-03
   9.2882002e-01  -3.0774793e-03
   9.3621212e-01  -3.2377640e-03
   9.3670799e-01  -3.2456382e-03
   9.4408632e-01  -3.3788567e-03
   9.4459366e-01  -3.3849862e-03
   9.5196051e-01  -3.4887282e-03
   9.5248163e-01  -3.4931129e-03
   9.5983701e-01  -3.5675161e-03
   9.6036961e-01  -3.5698577e-03
   9.6771120e-01  -3.6168962e-03
   9.6825758e-01  -3.6170569e-03
   9.7558540e-01  -3.6339761e-03
   9.7614555e-01  -3.6317264e-03
   9.8345960e-01  -3.6186410e-03
   9.8403352e-01  -3.6136593e-03
   9.9133379e-01  -3.5699265e-03
   9.9192149e-01  -3.5620983e-03
   9.9920799e-01  -3.4848255e-03
   9.9980716e-01  -3.4741047e-03
   1.0070822e+00  -3.3641873e-03
   1.0076951e+00  -3.3505969e-03
   1.0149564e+00  -3.2090680e-03
   1.0155808e+00  -3.1921488e-03
   1.0228306e+00  -3.0178604e-03
   1.0234688e+00  -2.9983012e-03
   1.0307071e+00  -2.7952938e-03
   1.0313545e+00  -2.7731864e-03
   1.0385813e+00  -2.5459596e-03
   1.0457897e+00  -2.2752847e-03
   1.0464555e+00  -2.2471350e-03
   1.0481726e+00  -2.1687259e-03
   1.0482117e+00  -2.1668090e-03
   1.0536524e+00  -1.9237006e-03
   1.0543297e+00  -1.8919858e-03
   1.0550069e+00  -1.8598990e-03
   1.0622039e+00  -1.5380005e-03
   1.0628903e+00  -1.5046396e-03
   1.0700781e+00  -1.1680601e-03
   1.0707759e+00  -1.1340978e-03
   1.0779522e+00  -7.9784435e-04
   1.0851102e+00  -4.4657254e-04
   1.0858264e+00  -4.0625803e-04
   1.0889187e+00  -2.2418021e-04
   1.0889624e+00  -2.2147291e-04
   1.0929752e+00   1.4544835e-05
   1.0937029e+00   5.8067264e-05
   1.0944284e+00   1.0027617e-04
   1.1015771e+00   5.0823462e-04
   1.1023118e+00   5.4877410e-04
   1.1094513e+00   9.4375115e-04
   1.1101974e+00   9.8661157e-04
   1.1173255e+00   1.3651423e-03
   1.1231589e+00   1.7098691e-03
   1.1233035e+00   1.7195455e-03
   1.1239187e+00   1.7581933e-03
   1.1251997e+00   1.8387534e-03
   1.1259642e+00   1.8835216e-03
   1.1330739e+00   2.3067723e-03
   1.1338453e+00   2.3481175e-03
   1.1409481e+00   2.7402204e-03
   1.1417264e+00   2.7793848e-03
   1.1488223e+00   3.1385216e-03
   1.1559068e+00   3.4928145e-03
   1.1566988e+00   3.5367998e-03
   1.1590197e+00   3.6627870e-03
   1.1593434e+00   3.6802342e-03
   1.1637741e+00   3.9157943e-03
   1.1645730e+00   3.9551882e-03
   1.1653719e+00   3.9898072e-03
   1.1724472e+00   4.3162305e-03
   1.1732530e+00   4.3465794e-03
   1.1803214e+00   4.6327365e-03
   1.1811341e+00   4.6579660e-03
   1.1881956e+00   4.9042470e-03
   1.1890152e+00   4.9253444e-03
   1.1960698e+00   5.1252296e-03
   1.1968962e+00   5.1429063e-03
   1.2039440e+00   5.3042470e-03
   1.2047750e+00   5.3178145e-03
   1.2118205e+00   5.4452709e-03
   1.2188522e+00   5.5320478e-03
   1.2196947e+00   5.5390725e-03
   1.2217309e+00   5.5450872e-03
   1.2275689e+00   5.5738522e-03
   1.2284550e+00   5.5671258e-03
   1.2354431e+00   5.5466024e-03
   1.2354637e+00   5.5462580e-03
   1.2362948e+00   5.5327365e-03
   1.2433173e+00   5.4585399e-03
   1.2441758e+00   5.4386364e-03
   1.2511915e+00   5.3116850e-03
   1.2520546e+00   5.2864096e-03
   1.2590657e+00   5.1124426e-03
   1.2599334e+00   5.0822544e-03
   1.2669421e+00   4.8670569e-03
   1.2678122e+00   4.8311295e-03
   1.2748163e+00   4.5686180e-03
   1.2756910e+00   4.5295455e-03
   1.2826905e+00   4.2364325e-03
   1.2835698e+00   4.1915060e-03
   1.2905647e+00   3.8693985e-03
   1.2906497e+00   3.8640725e-03
   1.2940863e+00   3.6700413e-03
   1.2976400e+00   3.4664141e-03
   1.2984389e+00   3.4196281e-03
   1.2993251e+00   3.3668274e-03
   1.3063131e+00   2.9635445e-03
   1.3072039e+00   2.9121442e-03
   1.3141896e+00   2.5074380e-03
   1.3150826e+00   2.4546832e-03
   1.3220638e+00   2.0558609e-03
   1.3222819e+00   2.0404844e-03
   1.3270707e+00   1.7305142e-03
   1.3292585e+00   1.5822980e-03
   1.3299380e+00   1.5364761e-03
   1.3308379e+00   1.4784068e-03
   1.3378122e+00   1.0195478e-03
   1.3387167e+00   9.6591598e-04
   1.3456864e+00   5.3938246e-04
   1.3465955e+00   4.8510101e-04
   1.3535606e+00   8.1523646e-05
   1.3537190e+00   7.0681589e-05
   1.3580395e+00  -2.0917929e-04
   1.3606818e+00  -3.8558310e-04
   1.3614371e+00  -4.3424472e-04
   1.3623508e+00  -4.8849633e-04
   1.3693113e+00  -9.1807392e-04
   1.3702273e+00  -9.6656795e-04
   1.3771855e+00  -1.3544054e-03
   1.3781061e+00  -1.3994904e-03
   1.3850597e+00  -1.7484458e-03
   1.3920087e+00  -2.1144536e-03
   1.3925574e+00  -2.1438728e-03
   1.3926446e+00  -2.1488636e-03
   1.3929339e+00  -2.1646304e-03
   1.3998806e+00  -2.5237603e-03
   1.4008081e+00  -2.5680670e-03
   1.4017378e+00  -2.6073003e-03
   1.4086846e+00  -2.9171488e-03
   1.4096143e+00  -2.9512397e-03
   1.4165588e+00  -3.2259871e-03
   1.4174908e+00  -3.2546832e-03
   1.4244330e+00  -3.4878099e-03
   1.4253673e+00  -3.5135445e-03
   1.4323072e+00  -3.7130395e-03
   1.4332461e+00  -3.7368228e-03
   1.4401814e+00  -3.9209366e-03
   1.4407530e+00  -3.9338843e-03
   1.4470592e+00  -4.0882231e-03
   1.4476860e+00  -4.1039715e-03
   1.4480556e+00  -4.1123508e-03
   1.4489991e+00  -4.1284435e-03
   1.4559320e+00  -4.2635216e-03
   1.4568756e+00  -4.2745868e-03
   1.4638062e+00  -4.3705005e-03
   1.4647521e+00  -4.3771350e-03
   1.4716804e+00  -4.4388430e-03
   1.4726286e+00  -4.4408173e-03
   1.4795546e+00  -4.4668503e-03
   1.4805051e+00  -4.4643480e-03
   1.4874288e+00  -4.4575298e-03
   1.4883815e+00  -4.4510101e-03
   1.4953030e+00  -4.4144399e-03
   1.4962580e+00  -4.4035354e-03
   1.5031795e+00  -4.3341139e-03
   1.5041345e+00  -4.3185262e-03
   1.5110537e+00  -4.2156566e-03
   1.5169467e+00  -4.0961433e-03
   1.5173829e+00  -4.0867539e-03
   1.5179063e+00  -4.0753444e-03
   1.5189279e+00  -4.0536272e-03
   1.5198875e+00  -4.0299587e-03
   1.5268021e+00  -3.8595500e-03
   1.5277640e+00  -3.8337006e-03
   1.5346763e+00  -3.6473829e-03
   1.5356405e+00  -3.6194904e-03
   1.5425505e+00  -3.4180670e-03
   1.5435147e+00  -3.3876492e-03
   1.5504270e+00  -3.1699036e-03
   1.5513912e+00  -3.1377640e-03
   1.5583012e+00  -2.9040863e-03
   1.5592677e+00  -2.8707530e-03
   1.5661754e+00  -2.6288108e-03
   1.5671442e+00  -2.5910009e-03
   1.5740496e+00  -2.3254132e-03
   1.5776630e+00  -2.1602525e-03
   1.5779959e+00  -2.1449839e-03
   1.5786341e+00  -2.1161088e-03
   1.5819238e+00  -1.9646051e-03
   1.5828949e+00  -1.9220592e-03
   1.5897980e+00  -1.6120340e-03
   1.5907713e+00  -1.5688981e-03
   1.5976745e+00  -1.2588728e-03
   1.5986478e+00  -1.2168228e-03
   1.6055487e+00  -9.1435032e-04
   1.6065243e+00  -8.7314738e-04
   1.6134229e+00  -5.7845271e-04
   1.6202227e+00  -2.4579201e-04
   1.6210836e+00  -2.0359022e-04
   1.6212006e+00  -1.9750230e-04
   1.6212971e+00  -1.9237236e-04
   1.6222750e+00  -1.4341850e-04
   1.6291713e+00   2.0710813e-04
   1.6301515e+00   2.5381313e-04
   1.6370478e+00   5.8323691e-04
   1.6380257e+00   6.2792929e-04
   1.6449219e+00   9.4307851e-04
   1.6459022e+00   9.8543388e-04
   1.6527961e+00   1.2818113e-03
   1.6537787e+00   1.3278604e-03
   1.6606703e+00   1.6398118e-03
   1.6624793e+00   1.7310285e-03
   1.6626079e+00   1.7377066e-03
   1.6634619e+00   1.7798806e-03
   1.6685445e+00   2.0269904e-03
   1.6695294e+00   2.0710904e-03
   1.6764187e+00   2.3753903e-03
   1.6774036e+00   2.4177686e-03
   1.6842952e+00   2.7054637e-03
   1.6852801e+00   2.7442608e-03
   1.6921694e+00   3.0082185e-03
   1.6931566e+00   3.0437787e-03
   1.7000436e+00   3.2820248e-03
   1.7010308e+00   3.3201102e-03
   1.7079178e+00   3.5615702e-03
   1.7110882e+00   3.6771809e-03
   1.7111364e+00   3.6790174e-03
   1.7120776e+00   3.7143480e-03
   1.7157920e+00   3.8488981e-03
   1.7167815e+00   3.8810606e-03
   1.7236685e+00   4.0986685e-03
   1.7246579e+00   4.1266758e-03
   1.7315427e+00   4.3143251e-03
   1.7325321e+00   4.3384757e-03
   1.7394169e+00   4.4990817e-03
   1.7404086e+00   4.5192837e-03
   1.7472911e+00   4.6532828e-03
   1.7482828e+00   4.6691919e-03
   1.7551653e+00   4.7761478e-03
   1.7561593e+00   4.7875115e-03
   1.7630395e+00   4.8655877e-03
   1.7640335e+00   4.8724747e-03
   1.7709160e+00   4.9222911e-03
   1.7719100e+00   4.9242654e-03
   1.7787902e+00   4.9412534e-03
   1.7797842e+00   4.9379017e-03
   1.7866644e+00   4.9207300e-03
   1.7876607e+00   4.9118228e-03
   1.7945386e+00   4.8615473e-03
   1.7955349e+00   4.8465794e-03
   1.8024128e+00   4.7579660e-03
   1.8034114e+00   4.7369605e-03
   1.8102870e+00   4.6102617e-03
   1.8112856e+00   4.5823691e-03
   1.8181635e+00   4.4122130e-03
   1.8191621e+00   4.3787420e-03
   1.8260376e+00   4.1740817e-03
   1.8270363e+00   4.1353306e-03
   1.8339118e+00   3.8964646e-03
   1.8344995e+00   3.8677227e-03
   1.8387580e+00   3.6803030e-03
   1.8413751e+00   3.5605142e-03
   1.8417860e+00   3.5396465e-03
   1.8427870e+00   3.4874656e-03
   1.8496602e+00   3.1606061e-03
   1.8506612e+00   3.1048209e-03
   1.8575367e+00   2.7525023e-03
   1.8585376e+00   2.6963269e-03
   1.8654109e+00   2.3369146e-03
   1.8722819e+00   1.9593733e-03
   1.8732736e+00   1.8976722e-03
   1.8732851e+00   1.8969904e-03
   1.8756359e+00   1.7399036e-03
   1.8801263e+00   1.4449518e-03
   1.8801561e+00   1.4429614e-03
   1.8811593e+00   1.3734091e-03
   1.8821625e+00   1.3067034e-03
   1.8890335e+00   8.5686180e-04
   1.8900367e+00   7.9279614e-04
   1.8969077e+00   3.6721304e-04
   1.9037787e+00  -6.9708219e-05
   1.9044284e+00  -1.1594904e-04
   1.9047842e+00  -1.4294169e-04
   1.9055441e+00  -2.0061272e-04
   1.9094628e+00  -4.7955005e-04
   1.9116529e+00  -6.3642332e-04
   1.9126584e+00  -7.0777319e-04
   1.9136639e+00  -7.7191919e-04
   1.9205326e+00  -1.2255579e-03
   1.9215381e+00  -1.2872957e-03
   1.9284068e+00  -1.7016391e-03
   1.9287557e+00  -1.7258035e-03
   1.9352801e+00  -2.1411180e-03
   1.9356244e+00  -2.1649403e-03
   1.9362810e+00  -2.2094995e-03
   1.9372888e+00  -2.2706657e-03
   1.9441575e+00  -2.7112259e-03
   1.9451630e+00  -2.7646006e-03
   1.9520317e+00  -3.1542470e-03
   1.9530372e+00  -3.2020661e-03
   1.9599059e+00  -3.5424702e-03
   1.9667723e+00  -3.8627410e-03
   1.9676033e+00  -3.9039256e-03
   1.9677801e+00  -3.9130165e-03
   1.9712443e+00  -4.0815886e-03
   1.9742952e+00  -4.2301653e-03
   1.9746465e+00  -4.2474747e-03
   1.9756543e+00  -4.2921947e-03
   1.9766644e+00  -4.3289027e-03
   1.9835285e+00  -4.6088384e-03
   1.9845386e+00  -4.6390266e-03
   1.9914050e+00  -4.8690771e-03
   1.9924128e+00  -4.8927916e-03
   1.9992792e+00  -5.0795225e-03
   2.0002893e+00  -5.0964417e-03
   2.0071534e+00  -5.2398531e-03
   2.0081635e+00  -5.2506198e-03
   2.0150275e+00  -5.3494949e-03
   2.0160376e+00  -5.3540174e-03
   2.0229017e+00  -5.4118687e-03
   2.0239141e+00  -5.4101469e-03
   2.0307782e+00  -5.4250918e-03
   2.0317883e+00  -5.4171717e-03
   2.0386524e+00  -5.3896465e-03
   2.0396625e+00  -5.3750918e-03
   2.0465266e+00  -5.3061065e-03
   2.0475390e+00  -5.2853076e-03
   2.0544008e+00  -5.1715794e-03
   2.0554132e+00  -5.1441230e-03
   2.0622750e+00  -4.9877181e-03
   2.0632874e+00  -4.9548898e-03
   2.0701515e+00  -4.7548898e-03
   2.0711639e+00  -4.7167585e-03
   2.0780257e+00  -4.4818411e-03
   2.0848875e+00  -4.1977273e-03
   2.0858999e+00  -4.1490358e-03
   2.0872199e+00  -4.0808540e-03
   2.0875023e+00  -4.0660927e-03
   2.0927617e+00  -3.8006887e-03
   2.0937741e+00  -3.7487374e-03
   2.0947888e+00  -3.6948806e-03
   2.1016483e+00  -3.3408861e-03
   2.1026630e+00  -3.2867309e-03
   2.1095225e+00  -2.9213728e-03
   2.1105372e+00  -2.8624885e-03
   2.1173990e+00  -2.4899219e-03
   2.1226515e+00  -2.1561685e-03
   2.1228811e+00  -2.1398898e-03
   2.1236639e+00  -2.0871602e-03
   2.1252732e+00  -1.9790519e-03
   2.1262879e+00  -1.9128122e-03
   2.1331474e+00  -1.4524288e-03
   2.1341621e+00  -1.3897176e-03
   2.1410216e+00  -9.5267218e-04
   2.1420363e+00  -8.8488751e-04
   2.1488958e+00  -4.5687787e-04
   2.1524656e+00  -1.9964371e-04
   2.1524725e+00  -1.9897681e-04
   2.1534803e+00  -1.2738590e-04
   2.1567723e+00   1.1142011e-04
   2.1577870e+00   1.7771373e-04
   2.1646465e+00   6.5398301e-04
   2.1656612e+00   7.1512626e-04
   2.1725207e+00   1.1471602e-03
   2.1793779e+00   1.5712305e-03
   2.1803949e+00   1.6376791e-03
   2.1818848e+00   1.7419100e-03
   2.1821006e+00   1.7568664e-03
   2.1872521e+00   2.0996694e-03
   2.1882691e+00   2.1625253e-03
   2.1892860e+00   2.2192172e-03
   2.1961433e+00   2.6331956e-03
   2.1971602e+00   2.6826905e-03
   2.2040197e+00   3.0454316e-03
   2.2050367e+00   3.0911846e-03
   2.2118939e+00   3.4122360e-03
   2.2170271e+00   3.6619835e-03
   2.2174770e+00   3.6828283e-03
   2.2180441e+00   3.7087006e-03
   2.2197681e+00   3.7957071e-03
   2.2207851e+00   3.8339991e-03
   2.2276423e+00   4.1252525e-03
   2.2286593e+00   4.1561295e-03
   2.2355165e+00   4.3926997e-03
   2.2365358e+00   4.4168962e-03
   2.2433930e+00   4.6063131e-03
   2.2444100e+00   4.6241047e-03
   2.2512672e+00   4.7690312e-03
   2.2522842e+00   4.7808540e-03
   2.2591414e+00   4.8815427e-03
   2.2601607e+00   4.8868916e-03
   2.2670156e+00   4.9446511e-03
   2.2680349e+00   4.9438935e-03
   2.2748898e+00   4.9580579e-03
   2.2759091e+00   4.9517906e-03
   2.2827640e+00   4.9237374e-03
   2.2837833e+00   4.9114784e-03
   2.2906405e+00   4.8432736e-03
   2.2916598e+00   4.8255510e-03
   2.2985078e+00   4.7167126e-03
   2.2995409e+00   4.6935262e-03
   2.3063820e+00   4.5468549e-03
   2.3074151e+00   4.5194904e-03
   2.3142562e+00   4.3370294e-03
   2.3152893e+00   4.3063131e-03
   2.3221304e+00   4.0983930e-03
   2.3289945e+00   3.8619146e-03
   2.3299816e+00   3.8257805e-03
   2.3300046e+00   3.8250000e-03
   2.3334481e+00   3.6833333e-03
   2.3368228e+00   3.5404500e-03
   2.3368687e+00   3.5388430e-03
   2.3378788e+00   3.4977732e-03
   2.3389118e+00   3.4571625e-03
   2.3457530e+00   3.1681129e-03
   2.3467860e+00   3.1259642e-03
   2.3536272e+00   2.8343893e-03
   2.3546602e+00   2.7923095e-03
   2.3615014e+00   2.4947429e-03
   2.3625344e+00   2.4530992e-03
   2.3693756e+00   2.1608655e-03
   2.3762397e+00   1.8452916e-03
   2.3771579e+00   1.8021534e-03
   2.3772498e+00   1.7974747e-03
   2.3783058e+00   1.7427755e-03
   2.3835629e+00   1.4767975e-03
   2.3841139e+00   1.4493480e-03
   2.3851240e+00   1.4003214e-03
   2.3861570e+00   1.3540381e-03
   2.3930211e+00   1.0312948e-03
   2.3940312e+00   9.8639578e-04
   2.4008953e+00   6.7061065e-04
   2.4019054e+00   6.2848485e-04
   2.4087695e+00   3.3419192e-04
   2.4097796e+00   2.9146694e-04
   2.4166437e+00   3.8248852e-06
   2.4171028e+00  -1.8118893e-05
   2.4209137e+00  -1.9779821e-04
   2.4239669e+00  -3.4270432e-04
   2.4245179e+00  -3.6834481e-04
   2.4255280e+00  -4.1192378e-04
   2.4323921e+00  -7.1173783e-04
   2.4334022e+00  -7.5230487e-04
   2.4402663e+00  -1.0294284e-03
   2.4412764e+00  -1.0672153e-03
   2.4481405e+00  -1.3248760e-03
   2.4491506e+00  -1.3590771e-03
   2.4560147e+00  -1.5915266e-03
   2.4570248e+00  -1.6243274e-03
   2.4638889e+00  -1.8455211e-03
   2.4648990e+00  -1.8798714e-03
   2.4717631e+00  -2.1106198e-03
   2.4718320e+00  -2.1135790e-03
   2.4725666e+00  -2.1383448e-03
   2.4786961e+00  -2.3382002e-03
   2.4796373e+00  -2.3686180e-03
   2.4806474e+00  -2.3975895e-03
   2.4875115e+00  -2.5919651e-03
   2.4885216e+00  -2.6174242e-03
   2.4953857e+00  -2.7877640e-03
   2.4963958e+00  -2.8100781e-03
   2.5032599e+00  -2.9591827e-03
   2.5042700e+00  -2.9784894e-03
   2.5111341e+00  -3.1073462e-03
   2.5121442e+00  -3.1238062e-03
   2.5190083e+00  -3.2335859e-03
   2.5200184e+00  -3.2468779e-03
   2.5268825e+00  -3.3355601e-03
   2.5278926e+00  -3.3454775e-03
   2.5347567e+00  -3.4119835e-03
   2.5357668e+00  -3.4188705e-03
   2.5426309e+00  -3.4653811e-03
   2.5436410e+00  -3.4693297e-03
   2.5505051e+00  -3.4968549e-03
   2.5515152e+00  -3.4977732e-03
   2.5583792e+00  -3.5053260e-03
   2.5593893e+00  -3.5030303e-03
   2.5662534e+00  -3.4894858e-03
   2.5672865e+00  -3.4839532e-03
   2.5741276e+00  -3.4496327e-03
   2.5751607e+00  -3.4408173e-03
   2.5820018e+00  -3.3852158e-03
   2.5830349e+00  -3.3731864e-03
   2.5898760e+00  -3.2966024e-03
   2.5909091e+00  -3.2814050e-03
   2.5977502e+00  -3.1840220e-03
   2.5987833e+00  -3.1658402e-03
   2.6056244e+00  -3.0486455e-03
   2.6066575e+00  -3.0271350e-03
   2.6134986e+00  -2.8889348e-03
   2.6145317e+00  -2.8650138e-03
   2.6213728e+00  -2.7097796e-03
   2.6224059e+00  -2.6837695e-03
   2.6292470e+00  -2.5142792e-03
   2.6302801e+00  -2.4840680e-03
   2.6371212e+00  -2.2903719e-03
   2.6412534e+00  -2.1522452e-03
   2.6416667e+00  -2.1377847e-03
   2.6422865e+00  -2.1166758e-03
   2.6449954e+00  -2.0235744e-03
   2.6460285e+00  -1.9879247e-03
   2.6528696e+00  -1.7510927e-03
   2.6539027e+00  -1.7155969e-03
   2.6607438e+00  -1.4799816e-03
   2.6617769e+00  -1.4432553e-03
   2.6686180e+00  -1.2019421e-03
   2.6696511e+00  -1.1654798e-03
   2.6764922e+00  -9.2272957e-04
   2.6775253e+00  -8.8693067e-04
   2.6843664e+00  -6.4777778e-04
   2.6853994e+00  -6.0804178e-04
   2.6922406e+00  -3.5078742e-04
   2.6955693e+00  -2.0860239e-04
   2.6958448e+00  -1.9689853e-04
   2.6966024e+00  -1.6479247e-04
   2.7001148e+00  -1.4359091e-05
   2.7011478e+00   2.6414141e-05
   2.7079890e+00   3.0365473e-04
   2.7090220e+00   3.4256887e-04
   2.7158632e+00   6.0444215e-04
   2.7168962e+00   6.4183196e-04
   2.7237374e+00   8.9828742e-04
   2.7247704e+00   9.3297521e-04
   2.7316116e+00   1.1711478e-03
   2.7326446e+00   1.2048370e-03
   2.7394858e+00   1.4280831e-03
   2.7463499e+00   1.6668916e-03
   2.7473600e+00   1.7031152e-03
   2.7484848e+00   1.7439738e-03
   2.7485078e+00   1.7449449e-03
   2.7542241e+00   1.9443228e-03
   2.7552342e+00   1.9791873e-03
   2.7562672e+00   2.0098301e-03
   2.7631084e+00   2.2215978e-03
   2.7641414e+00   2.2487787e-03
   2.7709826e+00   2.4367769e-03
   2.7720156e+00   2.4607668e-03
   2.7788567e+00   2.6272039e-03
   2.7798898e+00   2.6481175e-03
   2.7867309e+00   2.7938017e-03
   2.7877640e+00   2.8115243e-03
   2.7946051e+00   2.9359963e-03
   2.7956382e+00   2.9502525e-03
   2.8024793e+00   3.0510790e-03
   2.8035124e+00   3.0619376e-03
   2.8103535e+00   3.1393251e-03
   2.8113866e+00   3.1469697e-03
   2.8182507e+00   3.2024793e-03
   2.8192608e+00   3.2070707e-03
   2.8261249e+00   3.2426997e-03
   2.8271350e+00   3.2440312e-03
   2.8339991e+00   3.2564509e-03
   2.8350092e+00   3.2543848e-03
   2.8418733e+00   3.2435950e-03
   2.8428834e+00   3.2383379e-03
   2.8497475e+00   3.2068182e-03
   2.8507576e+00   3.1983012e-03
   2.8576217e+00   3.1440542e-03
   2.8586318e+00   3.1324151e-03
   2.8654959e+00   3.0567034e-03
   2.8665060e+00   3.0420569e-03
   2.8733701e+00   2.9459826e-03
   2.8743802e+00   2.9284665e-03
   2.8812443e+00   2.8129477e-03
   2.8822544e+00   2.7928145e-03
   2.8891185e+00   2.6595271e-03
   2.8901286e+00   2.6364325e-03
   2.8969927e+00   2.4839991e-03
   2.8980028e+00   2.4592287e-03
   2.9048669e+00   2.2944192e-03
   2.9058770e+00   2.2684320e-03
   2.9127410e+00   2.0952388e-03
   2.9137511e+00   2.0657185e-03
   2.9206152e+00   1.8719789e-03
   2.9209826e+00   1.8600321e-03
   2.9245409e+00   1.7443939e-03
   2.9278237e+00   1.6359550e-03
   2.9284894e+00   1.6142057e-03
   2.9295225e+00   1.5810790e-03
   2.9363636e+00   1.3581703e-03
   2.9373967e+00   1.3254247e-03
   2.9442378e+00   1.1058953e-03
   2.9452709e+00   1.0729867e-03
   2.9521120e+00   8.5390955e-04
   2.9531451e+00   8.2092057e-04
   2.9599862e+00   5.9879936e-04
   2.9610193e+00   5.6692837e-04
   2.9678604e+00   3.5247245e-04
   2.9688935e+00   3.2045914e-04
   2.9757346e+00   1.1010950e-04
   2.9767677e+00   7.4655647e-05
   2.9836088e+00  -1.5641827e-04
   2.9836088e+00  -1.5678972e-04
   2.9846878e+00  -1.9622980e-04
   2.9904729e+00  -3.9961433e-04
   2.9914830e+00  -4.3528237e-04
   2.9925161e+00  -4.6851469e-04
   2.9993572e+00  -6.9197199e-04
   3.0003903e+00  -7.2311754e-04
   3.0072314e+00  -9.3241506e-04
   3.0082645e+00  -9.6217401e-04
   3.0151056e+00  -1.1614394e-03
   3.0161387e+00  -1.1890657e-03
   3.0229798e+00  -1.3754683e-03
   3.0240129e+00  -1.4002755e-03
   3.0308540e+00  -1.5687971e-03
   3.0318871e+00  -1.5920409e-03
   3.0387282e+00  -1.7485698e-03
   3.0397612e+00  -1.7711800e-03
   3.0466024e+00  -1.9229247e-03
   3.0476354e+00  -1.9453765e-03
   3.0544766e+00  -2.0961203e-03
   3.0546143e+00  -2.0989027e-03
   3.0564050e+00  -2.1368434e-03
   3.0614555e+00  -2.2410354e-03
   3.0623508e+00  -2.2589692e-03
   3.0633838e+00  -2.2763154e-03
   3.0702250e+00  -2.3958907e-03
   3.0712580e+00  -2.4102158e-03
   3.0780992e+00  -2.5094123e-03
   3.0791322e+00  -2.5208907e-03
   3.0859734e+00  -2.6009183e-03
   3.0870064e+00  -2.6096189e-03
   3.0938476e+00  -2.6710973e-03
   3.0948806e+00  -2.6770661e-03
   3.1017218e+00  -2.7201561e-03
   3.1027548e+00  -2.7234160e-03
   3.1095960e+00  -2.7489210e-03
   3.1106290e+00  -2.7495179e-03
   3.1174702e+00  -2.7564738e-03
   3.1185032e+00  -2.7543618e-03
   3.1253444e+00  -2.7426538e-03
   3.1263774e+00  -2.7378099e-03
   3.1332185e+00  -2.7082415e-03
   3.1342516e+00  -2.7007346e-03
   3.1410927e+00  -2.6530533e-03
   3.1421258e+00  -2.6430211e-03
   3.1489669e+00  -2.5783287e-03
   3.1500000e+00  -2.5658402e-03
   3.1568411e+00  -2.4846189e-03
   3.1578742e+00  -2.4694215e-03
   3.1647153e+00  -2.3706612e-03
   3.1657484e+00  -2.3523186e-03
   3.1725895e+00  -2.2331841e-03
   3.1768136e+00  -2.1457622e-03
   3.1772498e+00  -2.1366414e-03
   3.1778466e+00  -2.1239348e-03
   3.1804637e+00  -2.0679890e-03
   3.1814968e+00  -2.0450298e-03
   3.1883379e+00  -1.8916093e-03
   3.1893710e+00  -1.8679017e-03
   3.1962121e+00  -1.7097475e-03
   3.1972452e+00  -1.6852043e-03
   3.2040863e+00  -1.5217332e-03
   3.2051194e+00  -1.4963889e-03
   3.2119605e+00  -1.3275895e-03
   3.2129936e+00  -1.3011226e-03
   3.2198347e+00  -1.1257002e-03
   3.2208678e+00  -1.0987902e-03
   3.2277089e+00  -9.1933425e-04
   3.2287420e+00  -8.9267447e-04
   3.2355831e+00  -7.1415978e-04
   3.2366162e+00  -6.8627870e-04
   3.2434803e+00  -5.0203168e-04
   3.2444904e+00  -4.7091139e-04
   3.2513545e+00  -2.6729798e-04
   3.2533517e+00  -2.0107736e-04
   3.2535124e+00  -1.9579362e-04
   3.2543848e+00  -1.6807507e-04
   3.2592287e+00  -1.3162810e-05
   3.2602388e+00   1.7868228e-05
   3.2671028e+00   2.2633219e-04
   3.2681129e+00   2.5599862e-04
   3.2749770e+00   4.5495868e-04
   3.2759871e+00   4.8338843e-04
   3.2828512e+00   6.7387511e-04
   3.2838613e+00   7.0176768e-04
   3.2907254e+00   8.8866391e-04
   3.2917355e+00   9.1469008e-04
   3.2985996e+00   1.0897475e-03
   3.2996097e+00   1.1134734e-03
   3.3064738e+00   1.2729729e-03
   3.3074839e+00   1.2963981e-03
   3.3143480e+00   1.4528857e-03
   3.3153811e+00   1.4767172e-03
   3.3222222e+00   1.6354293e-03
   3.3263774e+00   1.7331451e-03
   3.3268825e+00   1.7450505e-03
   3.3274105e+00   1.7570638e-03
   3.3300964e+00   1.8202961e-03
   3.3311295e+00   1.8413361e-03
   3.3379706e+00   1.9842860e-03
   3.3390037e+00   2.0025046e-03
   3.3458448e+00   2.1264233e-03
   3.3468779e+00   2.1420018e-03
   3.3537190e+00   2.2482094e-03
   3.3547521e+00   2.2612534e-03
   3.3615932e+00   2.3505510e-03
   3.3626263e+00   2.3610193e-03
   3.3694674e+00   2.4330579e-03
   3.3705005e+00   2.4410698e-03
   3.3773416e+00   2.4968779e-03
   3.3783747e+00   2.5021350e-03
   3.3852158e+00   2.5394858e-03
   3.3862489e+00   2.5423554e-03
   3.3930900e+00   2.5642103e-03
   3.3941230e+00   2.5641414e-03
   3.4009642e+00   2.5663912e-03
   3.4030303e+00   2.5591598e-03
   3.4167126e+00   2.5135216e-03
   3.4187787e+00   2.5073921e-03
   3.4324610e+00   2.3856290e-03
   3.4324610e+00   2.3726125e-03
   3.4334940e+00   2.3607438e-03
   3.4482094e+00   2.2018526e-03
   3.4492424e+00   2.1782736e-03
   3.4639578e+00   1.8539004e-03
   3.4641185e+00   1.8504522e-03
   3.4688246e+00   1.7452158e-03
   3.4935491e+00   1.2273393e-03
   3.4954545e+00   1.1876814e-03
   3.4975207e+00   1.1358724e-03
   3.5269513e+00   3.6435950e-04
   3.5290174e+00   3.3672635e-04
   3.5296143e+00   3.1832185e-04
   3.5461662e+00  -1.9543756e-04
   3.5584481e+00  -5.8496097e-04
   3.5584481e+00  -6.2185491e-04
   3.5605142e+00  -6.5001148e-04
   3.6214417e+00  -1.4668939e-03
   3.6235078e+00  -1.4642608e-03
   3.6844582e+00  -1.4338039e-03
   3.6885675e+00  -1.4016253e-03
   3.8104454e+00  -4.7403352e-04
   3.8615014e+00  -2.0340519e-04
   3.8626263e+00  -1.9509848e-04
   3.8656336e+00  -1.7507025e-04
   3.9364325e+00   1.6766713e-04
   3.9364325e+00   3.9842287e-04
   4.0014922e+00   4.0683655e-04
   4.0624197e+00   4.2781680e-04
   4.1925390e+00   2.2597888e-04
   4.3144169e+00   4.5864784e-05
   4.4445363e+00  -4.6074151e-05
   4.5664141e+00  -1.0489853e-04
   4.5664141e+00  -7.4759642e-05
   4.6965335e+00  -5.2407254e-05
   5.0703857e+00   4.3618457e-07
   5.2005051e+00   3.3013774e-06
   5.5743572e+00   1.4994674e-05
   5.7044766e+00   1.0963613e-05
   6.0783287e+00   4.0410239e-06
   6.2084481e+00   4.4861570e-06
   6.5823003e+00   2.0094697e-06
   6.5823003e+00   1.5273255e-06
   6.8993572e+00   2.9390496e-06
   7.0862948e+00   2.9695133e-06
   7.4033287e+00   1.6524656e-06
   7.5902663e+00   1.6423140e-06
   7.9073232e+00   7.7285583e-07
   8.0942378e+00   6.6121212e-07
   8.0942378e+00   1.0744238e-06
   8.2527778e+00   1.1260744e-06
   8.5982094e+00   9.8538797e-07
   8.7567493e+00   7.7017447e-07
   9.1021809e+00   4.6066575e-07
   9.2607208e+00   3.7027548e-07
   9.6061754e+00   2.2021097e-07
   9.7646924e+00   1.6425505e-07
   1.0110147e+01  -4.5678375e-09
   1.0268664e+01  -1.7480693e-08
   1.0614118e+01  -7.3755051e-08
   1.0772612e+01  -9.0972222e-08
   1.1117998e+01  -1.0035124e-07


==> data/DARPA_Wave_Cut_3D_o4.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.8902893e+00   9.0881543e-07
  -9.5449265e+00   1.0495018e-06
  -9.3863866e+00   3.2145546e-06
  -9.0409550e+00   3.2802112e-06
  -8.8824151e+00   1.4353972e-04
  -8.5369605e+00   1.4348347e-04
  -7.0723829e+00  -1.9401905e-04
  -7.0250459e+00  -1.8179201e-04
  -6.8665060e+00   1.2575161e-06
  -6.5210744e+00   1.3231680e-06
  -6.3625344e+00   1.3705165e-06
  -6.0170799e+00   1.4830647e-06
  -5.8585629e+00   1.5648462e-06
  -5.5131084e+00   1.8455808e-06
  -5.5131084e+00   1.7336685e-06
  -5.1960744e+00   1.9574816e-06
  -5.0091368e+00   2.0843595e-06
  -4.6920799e+00   2.4114784e-06
  -4.5051653e+00   2.5992424e-06
  -4.1881084e+00   3.1501837e-06
  -4.0011938e+00   3.4597567e-06
  -3.6841368e+00   4.3033517e-06
  -3.4971993e+00   5.2625803e-06
  -3.4971993e+00   4.7550505e-06
  -3.3670799e+00   5.8879017e-06
  -2.9932277e+00   7.0957989e-06
  -2.8631084e+00   8.0885675e-06
  -2.4892562e+00   1.0829178e-05
  -2.3591368e+00   1.2185882e-05
  -1.9852824e+00   1.5900872e-05
  -1.9202135e+00   1.8317631e-05
  -1.7332943e+00   2.7783747e-05
  -1.7332943e+00   2.4610652e-05
  -1.6031497e+00   3.1013315e-05
  -1.4813062e+00   3.6577824e-05
  -1.3511478e+00   4.2189624e-05
  -1.2293182e+00   4.7144858e-05
  -1.1642287e+00   5.4764922e-05
  -1.1033242e+00   6.1121671e-05
  -1.0382277e+00   7.3182736e-05
  -9.7733012e-01   8.3136593e-05
  -9.1221993e-01   9.3708219e-05
  -8.5133609e-01   1.0291965e-04
  -8.1877410e-01   1.1138567e-04
  -7.8833792e-01   1.1892906e-04
  -7.5577135e-01   1.2651263e-04
  -7.2534206e-01   1.3281198e-04
  -7.0905647e-01   1.3861341e-04
  -6.9384298e-01   1.4329913e-04
  -6.7755510e-01   1.4970271e-04
  -6.6234389e-01   1.5479132e-04
  -6.4605601e-01   1.6251860e-04
  -6.3084481e-01   1.6863085e-04
  -6.1455464e-01   1.7755533e-04
  -5.9934803e-01   1.8449931e-04
  -5.8305326e-01   1.9462833e-04
  -5.6784894e-01   2.0237741e-04
  -5.5155418e-01   2.1339991e-04
  -5.3634986e-01   2.2183494e-04
  -5.2005280e-01   2.3288108e-04
  -5.0485078e-01   2.4182966e-04
  -4.8855142e-01   2.5371442e-04
  -4.7335399e-01   2.6330808e-04
  -4.5705005e-01   2.7685950e-04
  -4.4185491e-01   2.8710514e-04
  -4.2554867e-01   3.0203168e-04
  -4.1035583e-01   3.1287649e-04
  -3.9404500e-01   3.3070707e-04
  -3.7885675e-01   3.5801653e-04
  -3.7885675e-01   3.4075987e-04
  -3.7772957e-01   3.5936639e-04
  -3.4735996e-01   3.7344123e-04
  -3.4622130e-01   3.7490588e-04
  -3.1586088e-01   4.0652204e-04
  -3.1471074e-01   4.0795225e-04
  -2.8436180e-01   4.4179752e-04
  -2.8320018e-01   4.4365014e-04
  -2.5286272e-01   4.8218320e-04
  -2.5168733e-01   4.8402433e-04
  -2.2136524e-01   5.2023186e-04
  -2.2076814e-01   5.2134068e-04
  -2.0561593e-01   5.7581267e-04
  -2.0501446e-01   5.7692837e-04
  -1.8986662e-01   5.6390955e-04
  -1.8926056e-01   5.6508953e-04
  -1.7411754e-01   6.2681129e-04
  -1.7350597e-01   6.2801882e-04
  -1.5836823e-01   6.1015152e-04
  -1.5775138e-01   6.1137282e-04
  -1.4261892e-01   6.8039256e-04
  -1.4199587e-01   6.8162075e-04
  -1.2686961e-01   6.5273875e-04
  -1.2624036e-01   6.5395087e-04
  -1.1112052e-01   6.7600781e-04
  -1.1048439e-01   6.7689394e-04
  -9.5371212e-02   6.9631772e-04
  -9.4727732e-02   6.9702020e-04
  -7.9621901e-02   7.1485078e-04
  -7.8970386e-02   7.1568641e-04
  -6.3872590e-02   7.3019513e-04
  -6.3212580e-02   7.3093205e-04
  -4.8123508e-02   7.4152893e-04
  -4.7454775e-02   7.4206841e-04
  -3.2374197e-02   7.4807163e-04
  -3.1696281e-02   7.4835859e-04
  -1.6624839e-02   7.4809458e-04
  -1.5937259e-02   7.4840680e-04
  -8.7553260e-04   7.3360193e-04
  -8.7553260e-04   7.3336777e-04
   5.2278926e-04   7.3259412e-04
   1.4873783e-02   7.0836547e-04
   1.6295845e-02   7.0622590e-04
   3.0623049e-02   6.8120983e-04
   3.2061754e-02   6.7797980e-04
   4.6372360e-02   6.4476814e-04
   4.7829431e-02   6.4033976e-04
   6.2121901e-02   5.9695363e-04
   6.3602617e-02   5.9070707e-04
   7.7871212e-02   5.3608815e-04
   7.9373049e-02   5.2889807e-04
   9.3620753e-02   4.6885904e-04
   9.5142562e-02   4.5932966e-04
   1.0937029e-01   3.9007117e-04
   1.1091368e-01   3.7803949e-04
   1.2511983e-01   2.7948118e-04
   1.2668434e-01   2.6692837e-04
   1.4086938e-01   1.6253558e-04
   1.4166093e-01   1.5510996e-04
   1.4874426e-01   1.2092401e-04
   1.4953994e-01   1.1309734e-04
   1.5661915e-01   2.3969238e-05
   1.5741896e-01   1.5054477e-05
   1.6449380e-01  -3.5212580e-05
   1.6529798e-01  -4.5101928e-05
   1.7236869e-01  -1.4413246e-04
   1.7317700e-01  -1.5514210e-04
   1.8024357e-01  -2.3214646e-04
   1.8031152e-01  -2.3315427e-04
   1.8035698e-01  -2.3374426e-04
   1.8737121e-01  -3.2147842e-04
   1.8811846e-01  -3.3239210e-04
   1.8893457e-01  -3.4430211e-04
   1.9599334e-01  -4.4243113e-04
   1.9681221e-01  -4.5453168e-04
   2.0386823e-01  -5.4920569e-04
   2.0468939e-01  -5.6146694e-04
   2.1174311e-01  -6.5873737e-04
   2.1174311e-01  -6.7428604e-04
   2.1339073e-01  -6.8562213e-04
   2.1961823e-01  -7.7266988e-04
   2.2126974e-01  -7.9738062e-04
   2.2749311e-01  -8.8717631e-04
   2.2914624e-01  -9.1238751e-04
   2.3536731e-01  -1.0043388e-03
   2.3702250e-01  -1.0295018e-03
   2.4324380e-01  -1.1225344e-03
   2.4489669e-01  -1.1481336e-03
   2.5111800e-01  -1.2426263e-03
   2.5277089e-01  -1.2681680e-03
   2.5899219e-01  -1.3617677e-03
   2.6064509e-01  -1.3865060e-03
   2.6686869e-01  -1.4771212e-03
   2.6851699e-01  -1.5017103e-03
   2.7474288e-01  -1.5900230e-03
   2.7638659e-01  -1.6153283e-03
   2.8261708e-01  -1.7047429e-03
   2.8425620e-01  -1.7317470e-03
   2.9049357e-01  -1.8249357e-03
   2.9212580e-01  -1.8543641e-03
   2.9836777e-01  -1.9540014e-03
   2.9844582e-01  -1.9554775e-03
   3.0289945e-01  -2.0323646e-03
   3.0469927e-01  -2.0640863e-03
   3.0624426e-01  -2.0926538e-03
   3.0786042e-01  -2.1210973e-03
   3.1411846e-01  -2.2260698e-03
   3.1572544e-01  -2.2532002e-03
   3.2199265e-01  -2.3539486e-03
   3.2358815e-01  -2.3795455e-03
   3.2986915e-01  -2.4754821e-03
   3.3145087e-01  -2.4993572e-03
   3.3774334e-01  -2.5892792e-03
   3.3931359e-01  -2.6118687e-03
   3.4561754e-01  -2.6979109e-03
   3.4717401e-01  -2.7189394e-03
   3.5349403e-01  -2.7996097e-03
   3.5503444e-01  -2.8187098e-03
   3.6136823e-01  -2.8938705e-03
   3.6289486e-01  -2.9109734e-03
   3.6924242e-01  -2.9812213e-03
   3.7075298e-01  -2.9957989e-03
   3.7711892e-01  -3.0595960e-03
   3.7861111e-01  -3.0720386e-03
   3.8499311e-01  -3.1277319e-03
   3.8646924e-01  -3.1382002e-03
   3.9286731e-01  -3.1857668e-03
   3.9432507e-01  -3.1938935e-03
   4.0074380e-01  -3.2322084e-03
   4.0218090e-01  -3.2384986e-03
   4.0861800e-01  -3.2682736e-03
   4.1003673e-01  -3.2725666e-03
   4.1649449e-01  -3.2945592e-03
   4.1789027e-01  -3.2968090e-03
   4.2436869e-01  -3.3101240e-03
   4.2574151e-01  -3.3106979e-03
   4.3224288e-01  -3.3154729e-03
   4.3359504e-01  -3.3135675e-03
   4.4011708e-01  -3.3068182e-03
   4.4144628e-01  -3.3023186e-03
   4.4799357e-01  -3.2860193e-03
   4.4929522e-01  -3.2794536e-03
   4.5586777e-01  -3.2534206e-03
   4.5714417e-01  -3.2446281e-03
   4.6374197e-01  -3.2053949e-03
   4.6499082e-01  -3.1946281e-03
   4.7161846e-01  -3.1441230e-03
   4.7283747e-01  -3.1313131e-03
   4.7949265e-01  -3.0687098e-03
   4.8068182e-01  -3.0541322e-03
   4.8736685e-01  -2.9794766e-03
   4.8852617e-01  -2.9633609e-03
   4.9524334e-01  -2.8766988e-03
   4.9636823e-01  -2.8590909e-03
   5.0311754e-01  -2.7603076e-03
   5.0421028e-01  -2.7414141e-03
   5.1099174e-01  -2.6309458e-03
   5.1205234e-01  -2.6109504e-03
   5.1886593e-01  -2.4891873e-03
   5.1989440e-01  -2.4678834e-03
   5.2674242e-01  -2.3328972e-03
   5.2773646e-01  -2.3112489e-03
   5.3461662e-01  -2.1703145e-03
   5.3558999e-01  -2.1485193e-03
   5.4249082e-01  -2.0024977e-03
   5.4343434e-01  -1.9793434e-03
   5.5036501e-01  -1.8168021e-03
   5.5127410e-01  -1.7912075e-03
   5.5824151e-01  -1.6027732e-03
   5.5860422e-01  -1.5917539e-03
   5.5873737e-01  -1.5875092e-03
   5.5947658e-01  -1.5646671e-03
   5.6611570e-01  -1.3715220e-03
   5.6695363e-01  -1.3460399e-03
   5.7398990e-01  -1.1451676e-03
   5.7479339e-01  -1.1210652e-03
   5.8186410e-01  -9.2153811e-04
   5.8263545e-01  -8.9825987e-04
   5.8973829e-01  -6.9698806e-04
   5.9047980e-01  -6.7445822e-04
   5.9761478e-01  -4.6761249e-04
   5.9832415e-01  -4.4674702e-04
   6.0548898e-01  -2.4636364e-04
   6.0616391e-01  -2.2624931e-04
   6.1336318e-01  -2.8862259e-05
   6.1400597e-01  -7.4482782e-06
   6.2123737e-01   2.0986685e-04
   6.2429752e-01   3.1188017e-04
   6.2432277e-01   3.1276630e-04
   6.2489899e-01   3.3248393e-04
   6.2911157e-01   4.7205464e-04
   6.2969467e-01   4.9048209e-04
   6.3698806e-01   7.1669651e-04
   6.3753903e-01   7.3304178e-04
   6.4486226e-01   9.4592746e-04
   6.4538567e-01   9.6074610e-04
   6.5273646e-01   1.1628053e-03
   6.5323462e-01   1.1758425e-03
   6.6061065e-01   1.3687695e-03
   6.6108356e-01   1.3798186e-03
   6.6848485e-01   1.5576286e-03
   6.6893710e-01   1.5675069e-03
   6.7635904e-01   1.7274265e-03
   6.7679293e-01   1.7368549e-03
   6.8423554e-01   1.8909160e-03
   6.9170569e-01   2.0423416e-03
   6.9210973e-01   2.0510422e-03
   6.9725436e-01   2.1501905e-03
   6.9733701e-01   2.1518182e-03
   6.9959826e-01   2.1958678e-03
   6.9998393e-01   2.2029545e-03
   7.0036731e-01   2.2086501e-03
   7.0785813e-01   2.3299587e-03
   7.0822773e-01   2.3341598e-03
   7.1573232e-01   2.4290634e-03
   7.1609045e-01   2.4319100e-03
   7.2360652e-01   2.5012167e-03
   7.2395546e-01   2.5028237e-03
   7.3148072e-01   2.5469697e-03
   7.3182048e-01   2.5472911e-03
   7.3935721e-01   2.5645546e-03
   7.3968549e-01   2.5637052e-03
   7.4723140e-01   2.5553030e-03
   7.4755510e-01   2.5533058e-03
   7.5510560e-01   2.5195592e-03
   7.5542700e-01   2.5162994e-03
   7.6297980e-01   2.4539027e-03
   7.6329890e-01   2.4494720e-03
   7.7085399e-01   2.3589532e-03
   7.7117080e-01   2.3533976e-03
   7.7872819e-01   2.2351905e-03
   7.7904270e-01   2.2283081e-03
   7.8660239e-01   2.0787167e-03
   7.8671488e-01   2.0757553e-03
   7.8911157e-01   2.0177089e-03
   7.9427456e-01   1.8926974e-03
   7.9447888e-01   1.8872658e-03
   7.9479339e-01   1.8783219e-03
   8.0235308e-01   1.6816598e-03
   8.0266988e-01   1.6721924e-03
   8.1022727e-01   1.4639073e-03
   8.1054637e-01   1.4538613e-03
   8.1810147e-01   1.2338889e-03
   8.1842746e-01   1.2229063e-03
   8.2597567e-01   9.8865243e-04
   8.2630624e-01   9.7730946e-04
   8.3384986e-01   7.3304408e-04
   8.3418962e-01   7.2148301e-04
   8.4172406e-01   4.7626033e-04
   8.4207071e-01   4.6297980e-04
   8.4959826e-01   2.0230579e-04
   8.4966024e-01   1.9968939e-04
   8.5446970e-01   9.8662994e-06
   8.5717172e-01  -9.9449495e-05
   8.5747245e-01  -1.1198623e-04
   8.5783747e-01  -1.2635239e-04
   8.6534665e-01  -4.1942149e-04
   8.6572084e-01  -4.3365702e-04
   8.7322314e-01  -7.1284894e-04
   8.7360422e-01  -7.2703168e-04
   8.8109734e-01  -1.0016391e-03
   8.8148990e-01  -1.0152204e-03
   8.8897153e-01  -1.2753949e-03
   8.8937787e-01  -1.2889624e-03
   8.9684573e-01  -1.5302112e-03
   9.0429063e-01  -1.7750367e-03
   9.0470615e-01  -1.7900574e-03
   9.0471993e-01  -1.7905280e-03
   9.0993343e-01  -1.9730877e-03
   9.1213269e-01  -2.0519995e-03
   9.1215106e-01  -2.0527066e-03
   9.1259412e-01  -2.0681382e-03
   9.1303719e-01  -2.0818228e-03
   9.2046832e-01  -2.3226354e-03
   9.2092287e-01  -2.3351699e-03
   9.2834252e-01  -2.5478421e-03
   9.2881084e-01  -2.5592287e-03
   9.3621671e-01  -2.7477273e-03
   9.3669651e-01  -2.7578972e-03
   9.4409091e-01  -2.9233930e-03
   9.4458448e-01  -2.9320937e-03
   9.5196511e-01  -3.0735537e-03
   9.5247245e-01  -3.0806244e-03
   9.5983930e-01  -3.1965335e-03
   9.6036042e-01  -3.2019054e-03
   9.6771350e-01  -3.2902663e-03
   9.6824839e-01  -3.2939394e-03
   9.7558770e-01  -3.3550046e-03
   9.7613407e-01  -3.3566575e-03
   9.8346189e-01  -3.3910698e-03
   9.8402204e-01  -3.3905877e-03
   9.9133838e-01  -3.3980716e-03
   9.9191001e-01  -3.3953398e-03
   9.9921258e-01  -3.3748163e-03
   9.9979798e-01  -3.3694904e-03
   1.0070868e+00  -3.3190771e-03
   1.0076860e+00  -3.3111341e-03
   1.0149610e+00  -3.2310606e-03
   1.0155716e+00  -3.2203857e-03
   1.0228352e+00  -3.1108127e-03
   1.0234596e+00  -3.0974518e-03
   1.0307094e+00  -2.9600092e-03
   1.0313453e+00  -2.9436180e-03
   1.0385836e+00  -2.7744949e-03
   1.0392309e+00  -2.7558540e-03
   1.0464578e+00  -2.5637052e-03
   1.0471143e+00  -2.5424013e-03
   1.0543320e+00  -2.3287190e-03
   1.0615312e+00  -2.0665335e-03
   1.0621074e+00  -2.0431589e-03
   1.0621786e+00  -2.0402824e-03
   1.0622062e+00  -2.0391276e-03
   1.0623623e+00  -2.0324564e-03
   1.0693962e+00  -1.7423508e-03
   1.0700803e+00  -1.7131359e-03
   1.0707668e+00  -1.6835399e-03
   1.0779545e+00  -1.3887718e-03
   1.0786524e+00  -1.3576561e-03
   1.0858287e+00  -1.0481474e-03
   1.0865381e+00  -1.0166322e-03
   1.0937052e+00  -7.0743802e-04
   1.0944215e+00  -6.7203398e-04
   1.1015794e+00  -3.5533058e-04
   1.1060491e+00  -1.1901492e-04
   1.1061662e+00  -1.1223370e-04
   1.1067815e+00  -7.8228421e-05
   1.1094536e+00   6.7284206e-05
   1.1101905e+00   1.0661272e-04
   1.1173278e+00   4.8128558e-04
   1.1180739e+00   5.1956382e-04
   1.1252020e+00   8.8632920e-04
   1.1259573e+00   9.2351699e-04
   1.1330762e+00   1.2712649e-03
   1.1401814e+00   1.6231061e-03
   1.1409504e+00   1.6660399e-03
   1.1436501e+00   1.8198118e-03
   1.1437948e+00   1.8281589e-03
   1.1480510e+00   2.0675436e-03
   1.1488246e+00   2.1101240e-03
   1.1496006e+00   2.1499816e-03
   1.1566988e+00   2.5174242e-03
   1.1574839e+00   2.5542700e-03
   1.1645753e+00   2.8977961e-03
   1.1653650e+00   2.9323232e-03
   1.1724495e+00   3.2448118e-03
   1.1795179e+00   3.5464646e-03
   1.1803237e+00   3.5842746e-03
   1.1840152e+00   3.7523646e-03
   1.1841758e+00   3.7598714e-03
   1.1873875e+00   3.9070248e-03
   1.1881979e+00   3.9421717e-03
   1.1890106e+00   3.9722681e-03
   1.1960721e+00   4.2532369e-03
   1.1968916e+00   4.2793388e-03
   1.2039463e+00   4.5190083e-03
   1.2047727e+00   4.5410009e-03
   1.2118205e+00   4.7447199e-03
   1.2126515e+00   4.7620983e-03
   1.2196947e+00   4.9288108e-03
   1.2205326e+00   4.9416208e-03
   1.2275712e+00   5.0687328e-03
   1.2284114e+00   5.0772727e-03
   1.2354454e+00   5.1655877e-03
   1.2362925e+00   5.1691460e-03
   1.2433196e+00   5.2188017e-03
   1.2441713e+00   5.2171488e-03
   1.2511938e+00   5.2263545e-03
   1.2520523e+00   5.2195592e-03
   1.2590680e+00   5.1869146e-03
   1.2599311e+00   5.1745179e-03
   1.2669421e+00   5.0987144e-03
   1.2678099e+00   5.0808310e-03
   1.2748163e+00   4.9609275e-03
   1.2756887e+00   4.9379017e-03
   1.2826905e+00   4.7759642e-03
   1.2835675e+00   4.7468779e-03
   1.2905670e+00   4.5383838e-03
   1.2914463e+00   4.5056474e-03
   1.2984412e+00   4.2632231e-03
   1.2993228e+00   4.2262856e-03
   1.3063154e+00   3.9539486e-03
   1.3066162e+00   3.9384986e-03
   1.3108815e+00   3.7341827e-03
   1.3136019e+00   3.5991047e-03
   1.3141896e+00   3.5689853e-03
   1.3150803e+00   3.5232782e-03
   1.3220638e+00   3.1739899e-03
   1.3229591e+00   3.1263315e-03
   1.3299380e+00   2.7596648e-03
   1.3308356e+00   2.7125115e-03
   1.3378145e+00   2.3504362e-03
   1.3447842e+00   1.9789578e-03
   1.3456589e+00   1.9283609e-03
   1.3456887e+00   1.9265060e-03
   1.3478512e+00   1.7893893e-03
   1.3525620e+00   1.4973095e-03
   1.3526561e+00   1.4914302e-03
   1.3535629e+00   1.4351194e-03
   1.3544697e+00   1.3808081e-03
   1.3614371e+00   9.6076676e-04
   1.3623485e+00   9.0996327e-04
   1.3693113e+00   5.1638889e-04
   1.3702250e+00   4.6408402e-04
   1.3771855e+00   8.5242195e-05
   1.3773255e+00   7.6106979e-05
   1.3810354e+00  -1.5462236e-04
   1.3842815e+00  -3.5939853e-04
   1.3850597e+00  -4.0751607e-04
   1.3859803e+00  -4.6056703e-04
   1.3929362e+00  -8.6699495e-04
   1.3938590e+00  -9.1499082e-04
   1.4008104e+00  -1.2881566e-03
   1.4017355e+00  -1.3324449e-03
   1.4086846e+00  -1.6709826e-03
   1.4156290e+00  -2.0228880e-03
   1.4162810e+00  -2.0574036e-03
   1.4165588e+00  -2.0730647e-03
   1.4170202e+00  -2.0983953e-03
   1.4208448e+00  -2.2950758e-03
   1.4235009e+00  -2.4321855e-03
   1.4244330e+00  -2.4778466e-03
   1.4253673e+00  -2.5188017e-03
   1.4323072e+00  -2.8316575e-03
   1.4332438e+00  -2.8679293e-03
   1.4401837e+00  -3.1497934e-03
   1.4411203e+00  -3.1810836e-03
   1.4480579e+00  -3.4252525e-03
   1.4489968e+00  -3.4543388e-03
   1.4559320e+00  -3.6681589e-03
   1.4568733e+00  -3.6967401e-03
   1.4638062e+00  -3.9012856e-03
   1.4639532e+00  -3.9054867e-03
   1.4688039e+00  -4.0432277e-03
   1.4708815e+00  -4.1030303e-03
   1.4716804e+00  -4.1247934e-03
   1.4726286e+00  -4.1453168e-03
   1.4795546e+00  -4.3073003e-03
   1.4805051e+00  -4.3231405e-03
   1.4874311e+00  -4.4485767e-03
   1.4883815e+00  -4.4599862e-03
   1.4953053e+00  -4.5519284e-03
   1.4962580e+00  -4.5594353e-03
   1.5031795e+00  -4.6215106e-03
   1.5041345e+00  -4.6243802e-03
   1.5110537e+00  -4.6531221e-03
   1.5120110e+00  -4.6515840e-03
   1.5189279e+00  -4.6491965e-03
   1.5198875e+00  -4.6438017e-03
   1.5268021e+00  -4.6128329e-03
   1.5277617e+00  -4.6028926e-03
   1.5346786e+00  -4.5393939e-03
   1.5356382e+00  -4.5252066e-03
   1.5425528e+00  -4.4310836e-03
   1.5435147e+00  -4.4124885e-03
   1.5504270e+00  -4.2862259e-03
   1.5513912e+00  -4.2620983e-03
   1.5583012e+00  -4.0966942e-03
   1.5596740e+00  -4.0553489e-03
   1.5598829e+00  -4.0488062e-03
   1.5606405e+00  -4.0253214e-03
   1.5661754e+00  -3.8606520e-03
   1.5671442e+00  -3.8285813e-03
   1.5740496e+00  -3.6074380e-03
   1.5750184e+00  -3.5735078e-03
   1.5819261e+00  -3.3387971e-03
   1.5828949e+00  -3.3010790e-03
   1.5898003e+00  -3.0418044e-03
   1.5907713e+00  -3.0027089e-03
   1.5976745e+00  -2.7325987e-03
   1.5986478e+00  -2.6913912e-03
   1.6055487e+00  -2.4085399e-03
   1.6108770e+00  -2.1421740e-03
   1.6114807e+00  -2.1107920e-03
   1.6118526e+00  -2.0908586e-03
   1.6134229e+00  -2.0082759e-03
   1.6143985e+00  -1.9567401e-03
   1.6212971e+00  -1.5980762e-03
   1.6222750e+00  -1.5453512e-03
   1.6291736e+00  -1.1793664e-03
   1.6301515e+00  -1.1280831e-03
   1.6370478e+00  -7.7338843e-04
   1.6380257e+00  -7.1885216e-04
   1.6449219e+00  -3.6046373e-04
   1.6477755e+00  -1.8235537e-04
   1.6479362e+00  -1.7172130e-04
   1.6487557e+00  -1.2022084e-04
   1.6527961e+00   1.2930900e-04
   1.6537787e+00   1.8958861e-04
   1.6606703e+00   6.0290404e-04
   1.6616529e+00   6.5941460e-04
   1.6685445e+00   1.0492539e-03
   1.6695294e+00   1.1060973e-03
   1.6764210e+00   1.4826354e-03
   1.6807002e+00   1.7508976e-03
   1.6809458e+00   1.7676400e-03
   1.6816827e+00   1.8152388e-03
   1.6842952e+00   1.9834665e-03
   1.6852801e+00   2.0438131e-03
   1.6921694e+00   2.4570018e-03
   1.6931566e+00   2.5120983e-03
   1.7000436e+00   2.8980257e-03
   1.7010308e+00   2.9500000e-03
   1.7079178e+00   3.3039715e-03
   1.7148049e+00   3.6730257e-03
   1.7149931e+00   3.6845041e-03
   1.7153765e+00   3.7070707e-03
   1.7157943e+00   3.7315657e-03
   1.7158976e+00   3.7373508e-03
   1.7226791e+00   4.1006657e-03
   1.7236685e+00   4.1523186e-03
   1.7246579e+00   4.1985767e-03
   1.7315427e+00   4.5217631e-03
   1.7325321e+00   4.5620064e-03
   1.7394169e+00   4.8496097e-03
   1.7404086e+00   4.8848255e-03
   1.7472911e+00   5.1308310e-03
   1.7482828e+00   5.1641644e-03
   1.7551653e+00   5.3779844e-03
   1.7620478e+00   5.5734848e-03
   1.7630418e+00   5.6031221e-03
   1.7648163e+00   5.6461203e-03
   1.7657553e+00   5.6682507e-03
   1.7699219e+00   5.7673324e-03
   1.7709160e+00   5.7879477e-03
   1.7719100e+00   5.8008724e-03
   1.7787902e+00   5.9113407e-03
   1.7797842e+00   5.9160698e-03
   1.7866644e+00   5.9716253e-03
   1.7876607e+00   5.9681129e-03
   1.7945386e+00   5.9713269e-03
   1.7955349e+00   5.9596878e-03
   1.8024128e+00   5.9090220e-03
   1.8034114e+00   5.8882691e-03
   1.8102893e+00   5.7761249e-03
   1.8110836e+00   5.7511938e-03
   1.8151607e+00   5.6445822e-03
   1.8179591e+00   5.5693985e-03
   1.8181635e+00   5.5626951e-03
   1.8191621e+00   5.5230946e-03
   1.8260376e+00   5.2902663e-03
   1.8270363e+00   5.2456152e-03
   1.8339118e+00   4.9766070e-03
   1.8349128e+00   4.9249541e-03
   1.8417860e+00   4.6016070e-03
   1.8427870e+00   4.5463728e-03
   1.8496625e+00   4.1969238e-03
   1.8565358e+00   3.8033058e-03
   1.8572888e+00   3.7546143e-03
   1.8575367e+00   3.7372819e-03
   1.8580142e+00   3.7026630e-03
   1.8621166e+00   3.4239899e-03
   1.8644077e+00   3.2673783e-03
   1.8654109e+00   3.1952479e-03
   1.8664118e+00   3.1256657e-03
   1.8732851e+00   2.6536731e-03
   1.8742883e+00   2.5820707e-03
   1.8811593e+00   2.1184665e-03
   1.8813476e+00   2.1017975e-03
   1.8858058e+00   1.7612052e-03
   1.8882185e+00   1.5687236e-03
   1.8890335e+00   1.5009550e-03
   1.8900390e+00   1.4243159e-03
   1.8969100e+00   8.8508264e-04
   1.8979132e+00   8.1110882e-04
   1.9047842e+00   3.1436180e-04
   1.9051217e+00   2.8529614e-04
   1.9111662e+00  -1.8007392e-04
   1.9119927e+00  -2.4928834e-04
   1.9126584e+00  -3.0470845e-04
   1.9136639e+00  -3.8075069e-04
   1.9205326e+00  -9.3364555e-04
   1.9215381e+00  -1.0028122e-03
   1.9284068e+00  -1.4876699e-03
   1.9352755e+00  -1.9574518e-03
   1.9359137e+00  -2.0046258e-03
   1.9362833e+00  -2.0334412e-03
   1.9374036e+00  -2.1214118e-03
   1.9414555e+00  -2.4202938e-03
   1.9431497e+00  -2.5463039e-03
   1.9441575e+00  -2.6163453e-03
   1.9451630e+00  -2.6765611e-03
   1.9520317e+00  -3.1227961e-03
   1.9530395e+00  -3.1771350e-03
   1.9599059e+00  -3.5638889e-03
   1.9667723e+00  -3.9386593e-03
   1.9673944e+00  -3.9742654e-03
   1.9677801e+00  -3.9974977e-03
   1.9689118e+00  -4.0628329e-03
   1.9728444e+00  -4.2782369e-03
   1.9746465e+00  -4.3774564e-03
   1.9756543e+00  -4.4271579e-03
   1.9766644e+00  -4.4690083e-03
   1.9835308e+00  -4.7823462e-03
   1.9845386e+00  -4.8165519e-03
   1.9914050e+00  -5.0792011e-03
   1.9924128e+00  -5.1056474e-03
   1.9992792e+00  -5.3164601e-03
   2.0002893e+00  -5.3369835e-03
   2.0071534e+00  -5.5000459e-03
   2.0081635e+00  -5.5148760e-03
   2.0150275e+00  -5.6387971e-03
   2.0160376e+00  -5.6474518e-03
   2.0229017e+00  -5.7329660e-03
   2.0239141e+00  -5.7346648e-03
   2.0307782e+00  -5.7746327e-03
   2.0317883e+00  -5.7692608e-03
   2.0386524e+00  -5.7610422e-03
   2.0396625e+00  -5.7488292e-03
   2.0465266e+00  -5.6945363e-03
   2.0475390e+00  -5.6755969e-03
   2.0544008e+00  -5.5742654e-03
   2.0554132e+00  -5.5492424e-03
   2.0622750e+00  -5.4040404e-03
   2.0632874e+00  -5.3730487e-03
   2.0701515e+00  -5.1879936e-03
   2.0711639e+00  -5.1515152e-03
   2.0780257e+00  -4.9240817e-03
   2.0790381e+00  -4.8833333e-03
   2.0858999e+00  -4.6248163e-03
   2.0869123e+00  -4.5750000e-03
   2.0937741e+00  -4.2803030e-03
   2.0977479e+00  -4.0665748e-03
   2.0977709e+00  -4.0651515e-03
   2.0987603e+00  -4.0098714e-03
   2.1016483e+00  -3.8505510e-03
   2.1026630e+00  -3.7930900e-03
   2.1095248e+00  -3.4082874e-03
   2.1105372e+00  -3.3514233e-03
   2.1173990e+00  -2.9601928e-03
   2.1184137e+00  -2.8996786e-03
   2.1252732e+00  -2.5080579e-03
   2.1308081e+00  -2.1446947e-03
   2.1310790e+00  -2.1249380e-03
   2.1318228e+00  -2.0733861e-03
   2.1331474e+00  -1.9808150e-03
   2.1341621e+00  -1.9128099e-03
   2.1410216e+00  -1.4335973e-03
   2.1420363e+00  -1.3697360e-03
   2.1488958e+00  -9.2143710e-04
   2.1557553e+00  -4.8289486e-04
   2.1567723e+00  -4.1378099e-04
   2.1598485e+00  -1.8463866e-04
   2.1598806e+00  -1.8216965e-04
   2.1636295e+00   9.4634986e-05
   2.1646465e+00   1.6726791e-04
   2.1656612e+00   2.3333104e-04
   2.1725207e+00   7.1234619e-04
   2.1735376e+00   7.7328053e-04
   2.1803949e+00   1.2060399e-03
   2.1872521e+00   1.6394421e-03
   2.1882691e+00   1.7067378e-03
   2.1889578e+00   1.7556979e-03
   2.1892241e+00   1.7741024e-03
   2.1951286e+00   2.1640886e-03
   2.1961455e+00   2.2262305e-03
   2.1971625e+00   2.2821671e-03
   2.2040197e+00   2.6919421e-03
   2.2050367e+00   2.7407713e-03
   2.2118939e+00   3.0983930e-03
   2.2129109e+00   3.1437787e-03
   2.2197681e+00   3.4624426e-03
   2.2241713e+00   3.6760790e-03
   2.2246074e+00   3.6960055e-03
   2.2251905e+00   3.7223140e-03
   2.2276423e+00   3.8436869e-03
   2.2286616e+00   3.8816804e-03
   2.2355165e+00   4.1663453e-03
   2.2365358e+00   4.1971763e-03
   2.2433930e+00   4.4295225e-03
   2.2444100e+00   4.4539715e-03
   2.2512672e+00   4.6408861e-03
   2.2522842e+00   4.6592287e-03
   2.2591414e+00   4.8036961e-03
   2.2601607e+00   4.8161387e-03
   2.2670156e+00   4.9175620e-03
   2.2680349e+00   4.9240588e-03
   2.2748898e+00   4.9848026e-03
   2.2759091e+00   4.9856061e-03
   2.2827663e+00   5.0041322e-03
   2.2837856e+00   4.9994031e-03
   2.2906405e+00   4.9770202e-03
   2.2916598e+00   4.9666437e-03
   2.2985078e+00   4.9071396e-03
   2.2995409e+00   4.8913912e-03
   2.3063820e+00   4.7926309e-03
   2.3074151e+00   4.7718320e-03
   2.3142562e+00   4.6369605e-03
   2.3152893e+00   4.6112948e-03
   2.3221304e+00   4.4401974e-03
   2.3231635e+00   4.4111341e-03
   2.3300046e+00   4.2129477e-03
   2.3310376e+00   4.1798669e-03
   2.3378788e+00   3.9601010e-03
   2.3383609e+00   3.9414830e-03
   2.3448118e+00   3.6946970e-03
   2.3452250e+00   3.6773875e-03
   2.3457530e+00   3.6559917e-03
   2.3467860e+00   3.6154040e-03
   2.3536272e+00   3.3255739e-03
   2.3546602e+00   3.2847107e-03
   2.3615014e+00   2.9994720e-03
   2.3625344e+00   2.9568182e-03
   2.3693756e+00   2.6584022e-03
   2.3704086e+00   2.6164141e-03
   2.3772498e+00   2.3231175e-03
   2.3782828e+00   2.2797153e-03
   2.3851240e+00   1.9878880e-03
   2.3855601e+00   1.9671235e-03
   2.3898760e+00   1.7535422e-03
   2.3924013e+00   1.6235859e-03
   2.3930211e+00   1.5939463e-03
   2.3940312e+00   1.5464417e-03
   2.4008953e+00   1.2144467e-03
   2.4019054e+00   1.1675184e-03
   2.4087695e+00   8.4476125e-04
   2.4097796e+00   8.0053260e-04
   2.4166437e+00   4.9604913e-04
   2.4176538e+00   4.5424472e-04
   2.4245179e+00   1.6763889e-04
   2.4254132e+00   1.2588430e-04
   2.4321625e+00  -1.8756589e-04
   2.4322773e+00  -1.9249541e-04
   2.4323921e+00  -1.9804063e-04
   2.4334022e+00  -2.4486455e-04
   2.4402663e+00  -5.6671488e-04
   2.4412764e+00  -6.0941230e-04
   2.4481405e+00  -8.9998852e-04
   2.4491506e+00  -9.4082415e-04
   2.4560147e+00  -1.2188338e-03
   2.4570248e+00  -1.2559160e-03
   2.4638889e+00  -1.5074977e-03
   2.4648990e+00  -1.5413935e-03
   2.4717631e+00  -1.7682668e-03
   2.4727732e+00  -1.8038407e-03
   2.4796373e+00  -2.0407691e-03
   2.4798898e+00  -2.0503719e-03
   2.4820707e+00  -2.1287236e-03
   2.4867539e+00  -2.2929500e-03
   2.4875115e+00  -2.3194904e-03
   2.4885216e+00  -2.3509642e-03
   2.4953857e+00  -2.5624197e-03
   2.4963958e+00  -2.5901515e-03
   2.5032599e+00  -2.7761249e-03
   2.5042700e+00  -2.8005510e-03
   2.5111341e+00  -2.9643710e-03
   2.5121442e+00  -2.9857668e-03
   2.5190083e+00  -3.1291322e-03
   2.5200184e+00  -3.1473140e-03
   2.5268825e+00  -3.2697199e-03
   2.5278926e+00  -3.2843664e-03
   2.5347567e+00  -3.3837695e-03
   2.5357668e+00  -3.3951102e-03
   2.5426309e+00  -3.4724518e-03
   2.5436410e+00  -3.4806474e-03
   2.5505051e+00  -3.5373737e-03
   2.5515152e+00  -3.5427456e-03
   2.5583792e+00  -3.5805556e-03
   2.5594123e+00  -3.5825069e-03
   2.5662534e+00  -3.5980028e-03
   2.5672865e+00  -3.5965565e-03
   2.5741276e+00  -3.5908173e-03
   2.5751607e+00  -3.5863177e-03
   2.5820018e+00  -3.5606979e-03
   2.5830349e+00  -3.5526630e-03
   2.5898760e+00  -3.5034894e-03
   2.5909091e+00  -3.4920799e-03
   2.5977502e+00  -3.4206612e-03
   2.5987833e+00  -3.4059917e-03
   2.6056244e+00  -3.3129477e-03
   2.6066575e+00  -3.2951102e-03
   2.6134986e+00  -3.1808770e-03
   2.6145317e+00  -3.1600092e-03
   2.6213728e+00  -3.0258953e-03
   2.6224059e+00  -3.0019972e-03
   2.6292470e+00  -2.8460055e-03
   2.6302801e+00  -2.8199265e-03
   2.6371212e+00  -2.6490358e-03
   2.6381543e+00  -2.6202709e-03
   2.6449954e+00  -2.4349403e-03
   2.6518365e+00  -2.2173118e-03
   2.6528696e+00  -2.1831084e-03
   2.6543159e+00  -2.1299242e-03
   2.6543159e+00  -2.1295432e-03
   2.6597107e+00  -1.9338567e-03
   2.6607438e+00  -1.8964991e-03
   2.6617769e+00  -1.8597796e-03
   2.6686180e+00  -1.6139279e-03
   2.6696511e+00  -1.5769353e-03
   2.6764922e+00  -1.3316919e-03
   2.6775253e+00  -1.2941391e-03
   2.6843664e+00  -1.0402938e-03
   2.6853994e+00  -1.0034412e-03
   2.6922406e+00  -7.5460973e-04
   2.6932736e+00  -7.1631313e-04
   2.7001148e+00  -4.6777089e-04
   2.7061065e+00  -2.1804155e-04
   2.7067723e+00  -1.8948990e-04
   2.7071166e+00  -1.7395179e-04
   2.7079890e+00  -1.3555969e-04
   2.7090220e+00  -9.2980946e-05
   2.7158632e+00   1.9760239e-04
   2.7168962e+00   2.3748623e-04
   2.7237374e+00   5.0830119e-04
   2.7247704e+00   5.4739210e-04
   2.7316116e+00   8.1213269e-04
   2.7326446e+00   8.4843205e-04
   2.7394858e+00   1.0959160e-03
   2.7405188e+00   1.1294972e-03
   2.7473600e+00   1.3572567e-03
   2.7483930e+00   1.3928949e-03
   2.7552342e+00   1.6303145e-03
   2.7582415e+00   1.7407713e-03
   2.7585170e+00   1.7509871e-03
   2.7592746e+00   1.7775184e-03
   2.7631084e+00   1.9181520e-03
   2.7641414e+00   1.9505188e-03
   2.7709826e+00   2.1737489e-03
   2.7720156e+00   2.2025298e-03
   2.7788567e+00   2.4007117e-03
   2.7798898e+00   2.4263085e-03
   2.7867309e+00   2.6025941e-03
   2.7877640e+00   2.6251377e-03
   2.7946051e+00   2.7807622e-03
   2.7956382e+00   2.8002066e-03
   2.8024793e+00   2.9350551e-03
   2.8035124e+00   2.9509871e-03
   2.8103535e+00   3.0621212e-03
   2.8113866e+00   3.0746327e-03
   2.8182507e+00   3.1621442e-03
   2.8192608e+00   3.1714876e-03
   2.8261249e+00   3.2378099e-03
   2.8271350e+00   3.2441001e-03
   2.8339991e+00   3.2895317e-03
   2.8350092e+00   3.2924472e-03
   2.8418733e+00   3.3156566e-03
   2.8428834e+00   3.3153811e-03
   2.8497475e+00   3.3167355e-03
   2.8507576e+00   3.3133150e-03
   2.8576217e+00   3.2925849e-03
   2.8586318e+00   3.2856061e-03
   2.8654959e+00   3.2413912e-03
   2.8665060e+00   3.2311065e-03
   2.8733701e+00   3.1645776e-03
   2.8743802e+00   3.1511249e-03
   2.8812443e+00   3.0633150e-03
   2.8822544e+00   3.0468549e-03
   2.8891185e+00   2.9388200e-03
   2.8901286e+00   2.9194904e-03
   2.8969927e+00   2.7921717e-03
   2.8980028e+00   2.7701102e-03
   2.9048669e+00   2.6250230e-03
   2.9058770e+00   2.6003903e-03
   2.9127410e+00   2.4362029e-03
   2.9137511e+00   2.4100092e-03
   2.9206152e+00   2.2355900e-03
   2.9216483e+00   2.2073646e-03
   2.9284894e+00   2.0229959e-03
   2.9353306e+00   1.8103857e-03
   2.9363177e+00   1.7792218e-03
   2.9363636e+00   1.7775735e-03
   2.9371442e+00   1.7501814e-03
   2.9428145e+00   1.5565174e-03
   2.9432048e+00   1.5431887e-03
   2.9442378e+00   1.5082759e-03
   2.9452709e+00   1.4742057e-03
   2.9521120e+00   1.2461639e-03
   2.9531451e+00   1.2124656e-03
   2.9599862e+00   9.8721074e-04
   2.9610193e+00   9.5262397e-04
   2.9678604e+00   7.2294536e-04
   2.9688935e+00   6.8943526e-04
   2.9757346e+00   4.6518365e-04
   2.9767677e+00   4.3321396e-04
   2.9836088e+00   2.1870638e-04
   2.9846419e+00   1.8415771e-04
   2.9914830e+00  -4.3304178e-05
   2.9918733e+00  -5.7680211e-05
   2.9955005e+00  -1.9077250e-04
   2.9987144e+00  -3.0968320e-04
   2.9993572e+00  -3.3302571e-04
   3.0003903e+00  -3.6797750e-04
   3.0072314e+00  -6.0437098e-04
   3.0082645e+00  -6.3699495e-04
   3.0151056e+00  -8.5712580e-04
   3.0161387e+00  -8.8808540e-04
   3.0229798e+00  -1.0960767e-03
   3.0240129e+00  -1.1251699e-03
   3.0308540e+00  -1.3223600e-03
   3.0318871e+00  -1.3487190e-03
   3.0387282e+00  -1.5279316e-03
   3.0397612e+00  -1.5523163e-03
   3.0466024e+00  -1.7158219e-03
   3.0476354e+00  -1.7395432e-03
   3.0544766e+00  -1.8983632e-03
   3.0555096e+00  -1.9220891e-03
   3.0623508e+00  -2.0808012e-03
   3.0625344e+00  -2.0850574e-03
   3.0646235e+00  -2.1317264e-03
   3.0693985e+00  -2.2367723e-03
   3.0702250e+00  -2.2547934e-03
   3.0712580e+00  -2.2735698e-03
   3.0780992e+00  -2.4020432e-03
   3.0791322e+00  -2.4176997e-03
   3.0859734e+00  -2.5251837e-03
   3.0870064e+00  -2.5379247e-03
   3.0938476e+00  -2.6258494e-03
   3.0948806e+00  -2.6357668e-03
   3.1017218e+00  -2.7048439e-03
   3.1027548e+00  -2.7119376e-03
   3.1095960e+00  -2.7623049e-03
   3.1106290e+00  -2.7668503e-03
   3.1174702e+00  -2.7997704e-03
   3.1185032e+00  -2.8013545e-03
   3.1253444e+00  -2.8144628e-03
   3.1263774e+00  -2.8131772e-03
   3.1332185e+00  -2.8079431e-03
   3.1342516e+00  -2.8041552e-03
   3.1410927e+00  -2.7823691e-03
   3.1421258e+00  -2.7757346e-03
   3.1489669e+00  -2.7346648e-03
   3.1500000e+00  -2.7253673e-03
   3.1568411e+00  -2.6662075e-03
   3.1578742e+00  -2.6544536e-03
   3.1647153e+00  -2.5786272e-03
   3.1657484e+00  -2.5644169e-03
   3.1725895e+00  -2.4723370e-03
   3.1736226e+00  -2.4553489e-03
   3.1804637e+00  -2.3453627e-03
   3.1814968e+00  -2.3250000e-03
   3.1883379e+00  -2.1932507e-03
   3.1908632e+00  -2.1360583e-03
   3.1910468e+00  -2.1320822e-03
   3.1918962e+00  -2.1125803e-03
   3.1962121e+00  -2.0145018e-03
   3.1972452e+00  -1.9903696e-03
   3.2040863e+00  -1.8290932e-03
   3.2051194e+00  -1.8042952e-03
   3.2119605e+00  -1.6387718e-03
   3.2129936e+00  -1.6131795e-03
   3.2198347e+00  -1.4424449e-03
   3.2208678e+00  -1.4161410e-03
   3.2277089e+00  -1.2408999e-03
   3.2287420e+00  -1.2133012e-03
   3.2355831e+00  -1.0288912e-03
   3.2366162e+00  -1.0013705e-03
   3.2434803e+00  -8.1693756e-04
   3.2444904e+00  -7.8970845e-04
   3.2513545e+00  -6.0858356e-04
   3.2523646e+00  -5.7893710e-04
   3.2592287e+00  -3.8369376e-04
   3.2645317e+00  -2.1281038e-04
   3.2651974e+00  -1.9153696e-04
   3.2655647e+00  -1.7934894e-04
   3.2671028e+00  -1.2884298e-04
   3.2681129e+00  -9.6393480e-05
   3.2749770e+00   1.2224679e-04
   3.2759871e+00   1.5306772e-04
   3.2828512e+00   3.6000230e-04
   3.2838613e+00   3.8952020e-04
   3.2907254e+00   5.8754591e-04
   3.2917355e+00   6.1632920e-04
   3.2985996e+00   8.0862029e-04
   3.2996097e+00   8.3587925e-04
   3.3064738e+00   1.0188545e-03
   3.3074839e+00   1.0439187e-03
   3.3143480e+00   1.2128352e-03
   3.3153811e+00   1.2370776e-03
   3.3222222e+00   1.3989991e-03
   3.3232553e+00   1.4234780e-03
   3.3300964e+00   1.5862305e-03
   3.3359734e+00   1.7301791e-03
   3.3367539e+00   1.7490358e-03
   3.3370064e+00   1.7553191e-03
   3.3379706e+00   1.7792034e-03
   3.3390037e+00   1.8019238e-03
   3.3458448e+00   1.9558379e-03
   3.3468779e+00   1.9755510e-03
   3.3537190e+00   2.1091988e-03
   3.3547521e+00   2.1262029e-03
   3.3615932e+00   2.2417447e-03
   3.3626263e+00   2.2560675e-03
   3.3694674e+00   2.3537420e-03
   3.3705005e+00   2.3655647e-03
   3.3773416e+00   2.4466713e-03
   3.3783747e+00   2.4557163e-03
   3.3852158e+00   2.5184803e-03
   3.3862489e+00   2.5250689e-03
   3.3930900e+00   2.5708907e-03
   3.3941230e+00   2.5748852e-03
   3.4009642e+00   2.6053719e-03
   3.4030303e+00   2.6048898e-03
   3.4167126e+00   2.6071166e-03
   3.4187787e+00   2.6055326e-03
   3.4324610e+00   2.5224747e-03
   3.4324610e+00   2.5113407e-03
   3.4334940e+00   2.5041322e-03
   3.4482094e+00   2.4101928e-03
   3.4492424e+00   2.3901515e-03
   3.4639578e+00   2.1057553e-03
   3.4649679e+00   2.0846028e-03
   3.4812672e+00   1.7487489e-03
   3.4944215e+00   1.4779247e-03
   3.4954545e+00   1.4565771e-03
   3.4975207e+00   1.4040840e-03
   3.5269513e+00   7.0356749e-04
   3.5290174e+00   6.7489440e-04
   3.5357208e+00   4.5888200e-04
   3.5558540e+00  -1.9212580e-04
   3.5584481e+00  -2.8805556e-04
   3.5584481e+00  -3.2930670e-04
   3.5605142e+00  -3.6019972e-04
   3.6214417e+00  -1.3801951e-03
   3.6235078e+00  -1.3824059e-03
   3.6844582e+00  -1.4900643e-03
   3.6885675e+00  -1.4596419e-03
   3.8104454e+00  -5.6376722e-04
   3.8789715e+00  -2.0401217e-04
   3.8804867e+00  -1.9265496e-04
   3.8831038e+00  -1.7453581e-04
   3.9364325e+00   8.7370294e-05
   3.9364325e+00   3.4366850e-04
   4.0014922e+00   3.7800735e-04
   4.0624197e+00   4.2032140e-04
   4.1925390e+00   2.3027778e-04
   4.3144169e+00   6.3207071e-05
   4.4445363e+00  -2.6831497e-05
   4.5664141e+00  -8.9454086e-05
   4.5664141e+00  -6.5335170e-05
   4.6965335e+00  -4.5526400e-05
   5.0703857e+00  -2.7015152e-06
   5.2005051e+00   5.2050046e-07
   5.5743572e+00   1.3990129e-05
   5.7044766e+00   1.0308815e-05
   6.0783287e+00   4.8681818e-06
   6.2084481e+00   5.0412994e-06
   6.5823003e+00   2.6762626e-06
   6.5823003e+00   1.5292608e-06
   6.8993572e+00   2.9582185e-06
   7.0862948e+00   2.6790863e-06
   7.4033287e+00   1.5686272e-06
   7.5902663e+00   1.6853558e-06
   7.9073232e+00   7.9868228e-07
   8.0942378e+00   6.7688705e-07
   8.0942378e+00   9.7818871e-07
   8.2527778e+00   9.9540634e-07
   8.5982094e+00   8.0782369e-07
   8.7567493e+00   6.8300046e-07
   9.1021809e+00   3.9224977e-07
   9.2607208e+00   3.1477273e-07
   9.6061754e+00   1.6470707e-07
   9.7646924e+00   1.0014279e-07
   1.0110147e+01  -5.9301194e-08
   1.0268664e+01  -6.7909780e-08
   1.0614118e+01  -1.1480510e-07
   1.0772612e+01  -1.3632645e-07
   1.1117998e+01  -1.6446373e-07


==> data/DARPA_Wave_Cut_3D_o5.dat <==
  -1.0048783e+01   8.7161846e-07
  -9.8902893e+00   9.3618228e-07
  -9.5449265e+00   1.0768687e-06
  -9.3863866e+00   3.2462351e-06
  -9.0409550e+00   3.3212580e-06
  -8.8824151e+00   1.4358517e-04
  -8.5369605e+00   1.4351951e-04
  -7.0729109e+00  -1.9408861e-04
  -7.0250459e+00  -1.8171579e-04
  -6.8665060e+00   1.3423783e-06
  -6.5210744e+00   1.4174105e-06
  -6.3625344e+00   1.4862787e-06
  -6.0170799e+00   1.6082071e-06
  -5.8585629e+00   1.6641621e-06
  -5.5131084e+00   1.8658792e-06
  -5.5131084e+00   1.8142287e-06
  -5.1960744e+00   2.0896878e-06
  -5.0091368e+00   2.2114922e-06
  -4.6920799e+00   2.5558081e-06
  -4.5051653e+00   2.7486685e-06
  -4.1881084e+00   3.3340220e-06
  -4.0011938e+00   3.6385445e-06
  -3.6841368e+00   4.3960514e-06
  -3.4971993e+00   5.5481175e-06
  -3.4971993e+00   4.8883609e-06
  -3.3670799e+00   6.1345960e-06
  -2.9932277e+00   7.2511478e-06
  -2.8631084e+00   8.2651056e-06
  -2.4892562e+00   1.1097062e-05
  -2.3591368e+00   1.2368939e-05
  -1.9852824e+00   1.5708402e-05
  -1.9202181e+00   1.8230992e-05
  -1.7332943e+00   2.8697429e-05
  -1.7332943e+00   2.4910009e-05
  -1.6031635e+00   3.1382691e-05
  -1.4813062e+00   3.7152663e-05
  -1.3511708e+00   4.2290174e-05
  -1.2293182e+00   4.6683655e-05
  -1.1642470e+00   5.4125115e-05
  -1.1033242e+00   6.0404270e-05
  -1.0382507e+00   7.2418503e-05
  -9.7733012e-01   8.2686869e-05
  -9.1225207e-01   9.2581497e-05
  -8.5133609e-01   1.0070592e-04
  -8.1879477e-01   1.0878489e-04
  -7.8833792e-01   1.1545983e-04
  -7.5579660e-01   1.2262741e-04
  -7.2534206e-01   1.2876607e-04
  -7.0907025e-01   1.3460491e-04
  -6.9384298e-01   1.3972475e-04
  -6.7757117e-01   1.4617883e-04
  -6.6234389e-01   1.5151010e-04
  -6.4607208e-01   1.5933586e-04
  -6.3084711e-01   1.6575826e-04
  -6.1457300e-01   1.7473669e-04
  -5.9934803e-01   1.8183356e-04
  -5.8307392e-01   1.9189417e-04
  -5.6784894e-01   1.9967860e-04
  -5.5157484e-01   2.1060216e-04
  -5.3634986e-01   2.1887557e-04
  -5.2007576e-01   2.2990588e-04
  -5.0485308e-01   2.3827824e-04
  -4.8857438e-01   2.5007346e-04
  -4.7335399e-01   2.5910009e-04
  -4.5707530e-01   2.7202709e-04
  -4.4185491e-01   2.8179982e-04
  -4.2557622e-01   2.9590220e-04
  -4.1035813e-01   3.0621671e-04
  -3.9407713e-01   3.2249770e-04
  -3.7885904e-01   3.4846648e-04
  -3.7885904e-01   3.3231635e-04
  -3.7779614e-01   3.4964876e-04
  -3.4735996e-01   3.6210744e-04
  -3.4629247e-01   3.6345041e-04
  -3.1586088e-01   3.9406107e-04
  -3.1479109e-01   3.9537420e-04
  -2.8436410e-01   4.2886134e-04
  -2.8328972e-01   4.3056244e-04
  -2.5286501e-01   4.6875344e-04
  -2.5178604e-01   4.7039715e-04
  -2.2136639e-01   5.0595730e-04
  -2.2082415e-01   5.0694674e-04
  -2.0561708e-01   5.5806933e-04
  -2.0507346e-01   5.5904500e-04
  -1.8986800e-01   5.4899908e-04
  -1.8932277e-01   5.5001607e-04
  -1.7411869e-01   6.0687557e-04
  -1.7357185e-01   6.0789715e-04
  -1.5836938e-01   5.9365702e-04
  -1.5782071e-01   5.9467860e-04
  -1.4262029e-01   6.5644169e-04
  -1.4206956e-01   6.5745638e-04
  -1.2687098e-01   6.3351699e-04
  -1.2631841e-01   6.3451791e-04
  -1.1112190e-01   6.5567264e-04
  -1.1056680e-01   6.5641414e-04
  -9.5372590e-02   6.7485996e-04
  -9.4815197e-02   6.7544077e-04
  -7.9623508e-02   6.9246097e-04
  -7.9063361e-02   6.9313131e-04
  -6.3874197e-02   7.0708907e-04
  -6.3311295e-02   7.0769054e-04
  -4.8125115e-02   7.1791093e-04
  -4.7559458e-02   7.1835629e-04
  -3.2375803e-02   7.2402893e-04
  -3.1806933e-02   7.2424702e-04
  -1.6626676e-02   7.2398531e-04
  -1.6054408e-02   7.2421947e-04
  -8.7749311e-04   7.0899908e-04
  -8.7749311e-04   7.0896235e-04
   2.7508953e-04   7.0787420e-04
   1.4871671e-02   6.8322084e-04
   1.6032828e-02   6.8167355e-04
   3.0620983e-02   6.5755280e-04
   3.1788108e-02   6.5519054e-04
   4.6370064e-02   6.2239210e-04
   4.7544307e-02   6.1895546e-04
   6.2119146e-02   5.7450184e-04
   6.3302801e-02   5.6981864e-04
   7.7868457e-02   5.1581956e-04
   7.9060606e-02   5.1043618e-04
   9.3617539e-02   4.4923324e-04
   9.4818411e-02   4.4223370e-04
   1.0936685e-01   3.7077365e-04
   1.1057713e-01   3.6200643e-04
   1.2511593e-01   2.6744720e-04
   1.2633586e-01   2.5774105e-04
   1.4086501e-01   1.5637971e-04
   1.4147957e-01   1.5042562e-04
   1.4873967e-01   1.1436203e-04
   1.4935629e-01   1.0845615e-04
   1.5661433e-01   2.3157254e-05
   1.5723301e-01   1.6749954e-05
   1.6448898e-01  -2.9786042e-05
   1.6510973e-01  -3.6758724e-05
   1.7236341e-01  -1.3050482e-04
   1.7298669e-01  -1.3784022e-04
   1.8023806e-01  -1.9697681e-04
   1.8086364e-01  -2.0488062e-04
   1.8811272e-01  -2.9177456e-04
   1.8874059e-01  -3.0033976e-04
   1.9598714e-01  -3.8873049e-04
   1.9661708e-01  -3.9814509e-04
   2.0386180e-01  -4.9041781e-04
   2.0391850e-01  -4.9133838e-04
   2.0755257e-01  -5.4167126e-04
   2.1116001e-01  -5.9204086e-04
   2.1173646e-01  -6.0126033e-04
   2.1173646e-01  -6.1065427e-04
   2.1300390e-01  -6.2130395e-04
   2.1961111e-01  -7.1453627e-04
   2.2088200e-01  -7.3427686e-04
   2.2748554e-01  -8.2952250e-04
   2.2875918e-01  -8.4933884e-04
   2.3536042e-01  -9.4567952e-04
   2.3663682e-01  -9.6530073e-04
   2.4323462e-01  -1.0640611e-03
   2.4451331e-01  -1.0835904e-03
   2.5110882e-01  -1.1833540e-03
   2.5238981e-01  -1.2028489e-03
   2.5898301e-01  -1.3000895e-03
   2.6026630e-01  -1.3195960e-03
   2.6685950e-01  -1.4163108e-03
   2.6814050e-01  -1.4357851e-03
   2.7473370e-01  -1.5324610e-03
   2.7601469e-01  -1.5519192e-03
   2.8260790e-01  -1.6483012e-03
   2.8388889e-01  -1.6676056e-03
   2.9048209e-01  -1.7637672e-03
   2.9176309e-01  -1.7825046e-03
   2.9835629e-01  -1.8773669e-03
   2.9963728e-01  -1.8954270e-03
   3.0623278e-01  -1.9864004e-03
   3.0750918e-01  -2.0040702e-03
   3.1410698e-01  -2.0918434e-03
   3.1538108e-01  -2.1092792e-03
   3.2198118e-01  -2.1937489e-03
   3.2325298e-01  -2.2113774e-03
   3.2985537e-01  -2.2941758e-03
   3.3112259e-01  -2.3121671e-03
   3.3772957e-01  -2.3950872e-03
   3.3899219e-01  -2.4131543e-03
   3.4560606e-01  -2.4958219e-03
   3.5222681e-01  -2.5786731e-03
   3.5246327e-01  -2.5820018e-03
   3.5348026e-01  -2.5961203e-03
   3.5668503e-01  -2.6354454e-03
   3.5835399e-01  -2.6560376e-03
   3.6010790e-01  -2.6775712e-03
   3.6135445e-01  -2.6933655e-03
   3.6259871e-01  -2.7075987e-03
   3.6922865e-01  -2.7820478e-03
   3.7046602e-01  -2.7946511e-03
   3.7710285e-01  -2.8610652e-03
   3.7833333e-01  -2.8719927e-03
   3.8497934e-01  -2.9304867e-03
   3.8620064e-01  -2.9397383e-03
   3.9285354e-01  -2.9903122e-03
   3.9406566e-01  -2.9977961e-03
   4.0072773e-01  -3.0403122e-03
   4.0193067e-01  -3.0459366e-03
   4.0860193e-01  -3.0796602e-03
   4.0979568e-01  -3.0835399e-03
   4.1647612e-01  -3.1081956e-03
   4.1765840e-01  -3.1098944e-03
   4.2435262e-01  -3.1239899e-03
   4.2552342e-01  -3.1235996e-03
   4.3222681e-01  -3.1273875e-03
   4.3338613e-01  -3.1252755e-03
   4.4010101e-01  -3.1195133e-03
   4.4124885e-01  -3.1155418e-03
   4.4797521e-01  -3.0979568e-03
   4.4910927e-01  -3.0921258e-03
   4.5584940e-01  -3.0627181e-03
   4.5696970e-01  -3.0550046e-03
   4.6372590e-01  -3.0140725e-03
   4.6483012e-01  -3.0044536e-03
   4.7160009e-01  -2.9505280e-03
   4.7269054e-01  -2.9389807e-03
   4.7947429e-01  -2.8710514e-03
   4.8054867e-01  -2.8573003e-03
   4.8734848e-01  -2.7735308e-03
   4.8947658e-01  -2.7422406e-03
   4.9048439e-01  -2.7266758e-03
   4.9053260e-01  -2.7258953e-03
   4.9522268e-01  -2.6571166e-03
   4.9626722e-01  -2.6389348e-03
   5.0309917e-01  -2.5306015e-03
   5.0412534e-01  -2.5117769e-03
   5.1097337e-01  -2.3960514e-03
   5.1198347e-01  -2.3765381e-03
   5.1884757e-01  -2.2533907e-03
   5.1984160e-01  -2.2332117e-03
   5.2672176e-01  -2.1026653e-03
   5.2769972e-01  -2.0816850e-03
   5.3459596e-01  -1.9424633e-03
   5.3556244e-01  -1.9206818e-03
   5.4247245e-01  -1.7737305e-03
   5.4342516e-01  -1.7509252e-03
   5.5034665e-01  -1.5948209e-03
   5.5128329e-01  -1.5721189e-03
   5.5822084e-01  -1.4135996e-03
   5.5914141e-01  -1.3910927e-03
   5.6609504e-01  -1.2317103e-03
   5.6699954e-01  -1.2075184e-03
   5.7397153e-01  -1.0346970e-03
   5.8096878e-01  -8.3651286e-04
   5.8184573e-01  -8.0940771e-04
   5.8245409e-01  -7.9038338e-04
   5.8258264e-01  -7.8641414e-04
   5.8885675e-01  -5.9825069e-04
   5.8971993e-01  -5.7112718e-04
   5.9058081e-01  -5.4514922e-04
   5.9759412e-01  -3.4274564e-04
   5.9844123e-01  -3.1783058e-04
   6.0546832e-01  -1.1925781e-04
   6.0630165e-01  -9.5085170e-05
   6.1334481e-01   9.9593434e-05
   6.1416208e-01   1.2289624e-04
   6.2121901e-01   3.1657713e-04
   6.2202479e-01   3.3824380e-04
   6.2909320e-01   5.2431818e-04
   6.2988751e-01   5.4513774e-04
   6.3696740e-01   7.2168274e-04
   6.3775023e-01   7.4315886e-04
   6.4484389e-01   9.2131313e-04
   6.5195363e-01   1.1091667e-03
   6.5271809e-01   1.1314830e-03
   6.5490358e-01   1.1915817e-03
   6.5522957e-01   1.2004454e-03
   6.5983701e-01   1.3251240e-03
   6.6059229e-01   1.3453742e-03
   6.6134527e-01   1.3636019e-03
   6.6846648e-01   1.5383678e-03
   6.6921258e-01   1.5546878e-03
   6.7634068e-01   1.7124908e-03
   6.7708219e-01   1.7269008e-03
   6.8421717e-01   1.8672360e-03
   6.8495179e-01   1.8797704e-03
   6.9209137e-01   2.0034504e-03
   6.9282140e-01   2.0141804e-03
   6.9996556e-01   2.1223485e-03
   7.0069100e-01   2.1311134e-03
   7.0783976e-01   2.2215427e-03
   7.0856061e-01   2.2282828e-03
   7.1571396e-01   2.3005280e-03
   7.1643251e-01   2.3053030e-03
   7.2359045e-01   2.3585399e-03
   7.2430670e-01   2.3611111e-03
   7.3146465e-01   2.3946281e-03
   7.3217860e-01   2.3950643e-03
   7.3933884e-01   2.4084481e-03
   7.4005280e-01   2.4067723e-03
   7.4721304e-01   2.3989899e-03
   7.4792700e-01   2.3948347e-03
   7.5508953e-01   2.3640725e-03
   7.5580119e-01   2.3575298e-03
   7.6296373e-01   2.3038108e-03
   7.6367769e-01   2.2948485e-03
   7.7083792e-01   2.2182576e-03
   7.7155188e-01   2.2069513e-03
   7.7871212e-01   2.1074174e-03
   7.7942837e-01   2.0933792e-03
   7.8658632e-01   1.9686318e-03
   7.8730487e-01   1.9527135e-03
   7.9446281e-01   1.8094238e-03
   7.9518136e-01   1.7918549e-03
   8.0233701e-01   1.6315473e-03
   8.0305785e-01   1.6103903e-03
   8.1021120e-01   1.4190381e-03
   8.1030303e-01   1.4158425e-03
   8.1211662e-01   1.3584734e-03
   8.1744949e-01   1.1916736e-03
   8.1808540e-01   1.1704247e-03
   8.1881543e-01   1.1459826e-03
   8.2595960e-01   9.1978650e-04
   8.2669421e-01   8.9484160e-04
   8.3383379e-01   6.6549587e-04
   8.3457300e-01   6.3921258e-04
   8.4171028e-01   3.9911846e-04
   8.4245179e-01   3.7300046e-04
   8.4958448e-01   1.3168228e-04
   8.5033058e-01   1.0540932e-04
   8.5745868e-01  -1.3158196e-04
   8.6457759e-01  -3.9132231e-04
   8.6524564e-01  -4.1843205e-04
   8.6533287e-01  -4.2211433e-04
   8.6769513e-01  -5.1980487e-04
   8.7218779e-01  -7.0283976e-04
   8.7244720e-01  -7.1355831e-04
   8.7320707e-01  -7.4511249e-04
   8.7396924e-01  -7.7459596e-04
   8.8108356e-01  -1.0468320e-03
   8.8185032e-01  -1.0755624e-03
   8.8895776e-01  -1.3349151e-03
   8.8973140e-01  -1.3619215e-03
   8.9683196e-01  -1.6121051e-03
   8.9761019e-01  -1.6372498e-03
   9.0470615e-01  -1.8669169e-03
   9.0549128e-01  -1.8931244e-03
   9.1258035e-01  -2.1107484e-03
   9.1966024e-01  -2.3401286e-03
   9.2003214e-01  -2.3532140e-03
   9.2045684e-01  -2.3684573e-03
   9.2155877e-01  -2.4054867e-03
   9.2545684e-01  -2.5320018e-03
   9.2752984e-01  -2.5994949e-03
   9.2833104e-01  -2.6243113e-03
   9.2913223e-01  -2.6461433e-03
   9.3620523e-01  -2.8471304e-03
   9.3701102e-01  -2.8663223e-03
   9.4407943e-01  -3.0416896e-03
   9.4489210e-01  -3.0584481e-03
   9.5195363e-01  -3.2108586e-03
   9.5277319e-01  -3.2249311e-03
   9.5982782e-01  -3.3549128e-03
   9.6065427e-01  -3.3660009e-03
   9.6770432e-01  -3.4723829e-03
   9.6853306e-01  -3.4805326e-03
   9.7557851e-01  -3.5623278e-03
   9.7641414e-01  -3.5676768e-03
   9.8345271e-01  -3.6239899e-03
   9.8429522e-01  -3.6262626e-03
   9.9132691e-01  -3.6579431e-03
   9.9217401e-01  -3.6570937e-03
   9.9920110e-01  -3.6624197e-03
   1.0000551e+00  -3.6585170e-03
   1.0070753e+00  -3.6373508e-03
   1.0079339e+00  -3.6299128e-03
   1.0149518e+00  -3.5825069e-03
   1.0158150e+00  -3.5715565e-03
   1.0228260e+00  -3.4955693e-03
   1.0236938e+00  -3.4810376e-03
   1.0307002e+00  -3.3766070e-03
   1.0315748e+00  -3.3587006e-03
   1.0385744e+00  -3.2278696e-03
   1.0394536e+00  -3.2061065e-03
   1.0464486e+00  -3.0456152e-03
   1.0473301e+00  -3.0209137e-03
   1.0543251e+00  -2.8365473e-03
   1.0552112e+00  -2.8089991e-03
   1.0621993e+00  -2.6038797e-03
   1.0691804e+00  -2.3556933e-03
   1.0700735e+00  -2.3217172e-03
   1.0706635e+00  -2.2966024e-03
   1.0706772e+00  -2.2960285e-03
   1.0770500e+00  -2.0358701e-03
   1.0779477e+00  -1.9975735e-03
   1.0788476e+00  -1.9594238e-03
   1.0858219e+00  -1.6749816e-03
   1.0867264e+00  -1.6343687e-03
   1.0936961e+00  -1.3355349e-03
   1.0946051e+00  -1.2947475e-03
   1.1015725e+00  -9.9325758e-04
   1.1024816e+00  -9.5077824e-04
   1.1094467e+00  -6.4498852e-04
   1.1149587e+00  -3.5704086e-04
   1.1153994e+00  -3.3218549e-04
   1.1158747e+00  -3.0530992e-04
   1.1173209e+00  -2.2540037e-04
   1.1182392e+00  -1.7499449e-04
   1.1251951e+00   1.9853558e-04
   1.1261180e+00   2.4864555e-04
   1.1330693e+00   6.2013545e-04
   1.1339968e+00   6.6848485e-04
   1.1409435e+00   1.0234963e-03
   1.1418733e+00   1.0765657e-03
   1.1488200e+00   1.4296120e-03
   1.1520615e+00   1.6229477e-03
   1.1520661e+00   1.6233012e-03
   1.1529913e+00   1.6793687e-03
   1.1566942e+00   1.9003627e-03
   1.1576286e+00   1.9539279e-03
   1.1645684e+00   2.3437328e-03
   1.1655051e+00   2.3937328e-03
   1.1724426e+00   2.7663453e-03
   1.1733838e+00   2.8154040e-03
   1.1803168e+00   3.1622590e-03
   1.1872475e+00   3.5244261e-03
   1.1880854e+00   3.5750000e-03
   1.1881313e+00   3.5776860e-03
   1.1881933e+00   3.5812213e-03
   1.1887006e+00   3.6092746e-03
   1.1951194e+00   3.9562672e-03
   1.1960675e+00   4.0062902e-03
   1.1970156e+00   4.0519284e-03
   1.2039417e+00   4.3881772e-03
   1.2048921e+00   4.4290863e-03
   1.2118159e+00   4.7353535e-03
   1.2127686e+00   4.7736685e-03
   1.2196901e+00   5.0445133e-03
   1.2266093e+00   5.2952938e-03
   1.2275643e+00   5.3344812e-03
   1.2330234e+00   5.5323232e-03
   1.2332989e+00   5.5426538e-03
   1.2344812e+00   5.5870983e-03
   1.2354408e+00   5.6210973e-03
   1.2364004e+00   5.6483471e-03
   1.2433150e+00   5.8631543e-03
   1.2442769e+00   5.8842287e-03
   1.2511892e+00   6.0508953e-03
   1.2521534e+00   6.0657713e-03
   1.2590634e+00   6.1867309e-03
   1.2600298e+00   6.1952479e-03
   1.2669376e+00   6.2746786e-03
   1.2679063e+00   6.2764922e-03
   1.2748140e+00   6.3061983e-03
   1.2757828e+00   6.3008035e-03
   1.2826882e+00   6.2799816e-03
   1.2836593e+00   6.2669651e-03
   1.2905624e+00   6.1971074e-03
   1.2915335e+00   6.1758035e-03
   1.2984366e+00   6.0500918e-03
   1.2994100e+00   6.0217401e-03
   1.3063108e+00   5.8459826e-03
   1.3072865e+00   5.8095500e-03
   1.3141873e+00   5.5699495e-03
   1.3144353e+00   5.5576676e-03
   1.3145822e+00   5.5510790e-03
   1.3213338e+00   5.2589302e-03
   1.3220615e+00   5.2238062e-03
   1.3230395e+00   5.1727732e-03
   1.3299357e+00   4.8487374e-03
   1.3309137e+00   4.7928604e-03
   1.3378099e+00   4.4278926e-03
   1.3387902e+00   4.3685491e-03
   1.3456841e+00   3.9822773e-03
   1.3462236e+00   3.9430441e-03
   1.3511869e+00   3.6174013e-03
   1.3531175e+00   3.4832415e-03
   1.3535583e+00   3.4502296e-03
   1.3545432e+00   3.3742195e-03
   1.3614348e+00   2.8704775e-03
   1.3624174e+00   2.7974518e-03
   1.3693090e+00   2.3118228e-03
   1.3761961e+00   1.8047245e-03
   1.3769307e+00   1.7446786e-03
   1.3771832e+00   1.7221488e-03
   1.3776171e+00   1.6812580e-03
   1.3816208e+00   1.3362236e-03
   1.3840702e+00   1.1239761e-03
   1.3850574e+00   1.0379545e-03
   1.3860468e+00   9.5853306e-04
   1.3929316e+00   4.1793159e-04
   1.3998163e+00  -1.2622452e-04
   1.4004431e+00  -1.8205877e-04
   1.4008058e+00  -2.1739096e-04
   1.4011961e+00  -2.5598026e-04
   1.4043985e+00  -5.4486915e-04
   1.4076905e+00  -8.4340450e-04
   1.4086823e+00  -9.3028237e-04
   1.4096717e+00  -1.0095592e-03
   1.4165565e+00  -1.5549036e-03
   1.4234389e+00  -2.0922222e-03
   1.4239325e+00  -2.1362075e-03
   1.4244307e+00  -2.1835285e-03
   1.4245340e+00  -2.1933150e-03
   1.4256084e+00  -2.2855142e-03
   1.4313108e+00  -2.7761019e-03
   1.4323049e+00  -2.8568182e-03
   1.4332989e+00  -2.9290174e-03
   1.4401791e+00  -3.4363636e-03
   1.4470592e+00  -3.9094123e-03
   1.4476676e+00  -3.9568411e-03
   1.4480556e+00  -3.9880165e-03
   1.4498783e+00  -4.1306244e-03
   1.4536983e+00  -4.4176538e-03
   1.4549334e+00  -4.5111570e-03
   1.4559298e+00  -4.5817264e-03
   1.4569261e+00  -4.6417126e-03
   1.4638039e+00  -5.0885216e-03
   1.4648026e+00  -5.1444904e-03
   1.4716781e+00  -5.5252755e-03
   1.4785537e+00  -5.8841139e-03
   1.4790335e+00  -5.9121901e-03
   1.4795523e+00  -5.9429063e-03
   1.4818549e+00  -6.0672635e-03
   1.4850643e+00  -6.2369835e-03
   1.4864279e+00  -6.3090909e-03
   1.4874288e+00  -6.3570018e-03
   1.4884275e+00  -6.3957530e-03
   1.4953030e+00  -6.6920340e-03
   1.4963039e+00  -6.7224977e-03
   1.5031772e+00  -6.9609045e-03
   1.5041781e+00  -6.9836547e-03
   1.5110514e+00  -7.1672635e-03
   1.5120546e+00  -7.1827365e-03
   1.5189256e+00  -7.3126263e-03
   1.5199288e+00  -7.3207530e-03
   1.5267998e+00  -7.4014922e-03
   1.5278053e+00  -7.4020432e-03
   1.5346763e+00  -7.4306933e-03
   1.5356795e+00  -7.4233242e-03
   1.5425505e+00  -7.4009871e-03
   1.5435560e+00  -7.3850321e-03
   1.5504247e+00  -7.3102617e-03
   1.5514302e+00  -7.2861111e-03
   1.5582989e+00  -7.1546143e-03
   1.5593044e+00  -7.1214876e-03
   1.5661731e+00  -6.9308081e-03
   1.5671809e+00  -6.8903122e-03
   1.5740496e+00  -6.6468320e-03
   1.5750551e+00  -6.5979339e-03
   1.5819238e+00  -6.2994490e-03
   1.5857369e+00  -6.0837925e-03
   1.5861593e+00  -6.0571396e-03
   1.5867447e+00  -6.0201561e-03
   1.5897980e+00  -5.8417355e-03
   1.5908058e+00  -5.7728421e-03
   1.5976722e+00  -5.3415519e-03
   1.5986823e+00  -5.2719467e-03
   1.6055464e+00  -4.8295914e-03
   1.6124128e+00  -4.3503444e-03
   1.6134206e+00  -4.2704086e-03
   1.6151125e+00  -4.1140037e-03
   1.6151837e+00  -4.1073921e-03
   1.6202870e+00  -3.6573462e-03
   1.6212971e+00  -3.5645776e-03
   1.6223072e+00  -3.4768136e-03
   1.6291713e+00  -2.9000000e-03
   1.6360354e+00  -2.2838636e-03
   1.6370455e+00  -2.1748255e-03
   1.6370730e+00  -2.1715955e-03
   1.6374725e+00  -2.1277365e-03
   1.6439096e+00  -1.4555487e-03
   1.6449197e+00  -1.3534940e-03
   1.6517837e+00  -6.9280533e-04
   1.6527938e+00  -5.8365702e-04
   1.6558333e+00  -2.2950161e-04
   1.6558792e+00  -2.2359848e-04
   1.6596579e+00   2.1231061e-04
   1.6606703e+00   3.2893710e-04
   1.6616827e+00   4.4214646e-04
   1.6685445e+00   1.1598439e-03
   1.6731589e+00   1.6984619e-03
   1.6732622e+00   1.7124219e-03
   1.6741736e+00   1.8214187e-03
   1.6764187e+00   2.0943388e-03
   1.6774311e+00   2.2083747e-03
   1.6842929e+00   2.9657713e-03
   1.6900551e+00   3.6274334e-03
   1.6902571e+00   3.6542700e-03
   1.6910675e+00   3.7518595e-03
   1.6921671e+00   3.8878099e-03
   1.6931818e+00   3.9974518e-03
   1.7000436e+00   4.7755280e-03
   1.7069031e+00   5.5249311e-03
   1.7072314e+00   5.5670569e-03
   1.7074656e+00   5.5960514e-03
   1.7079178e+00   5.6488751e-03
   1.7081451e+00   5.6741047e-03
   1.7147773e+00   6.3946281e-03
   1.7157920e+00   6.4957300e-03
   1.7226515e+00   7.1445592e-03
   1.7236662e+00   7.2493572e-03
   1.7265243e+00   7.5379477e-03
   1.7268595e+00   7.5718090e-03
   1.7305257e+00   7.9349174e-03
   1.7315404e+00   8.0255510e-03
   1.7325574e+00   8.1000000e-03
   1.7394146e+00   8.6646465e-03
   1.7462741e+00   9.1303489e-03
   1.7472911e+00   9.1997475e-03
   1.7517975e+00   9.4800275e-03
   1.7520845e+00   9.4983930e-03
   1.7541483e+00   9.6299128e-03
   1.7551653e+00   9.6828972e-03
   1.7561823e+00   9.7179063e-03
   1.7630395e+00   1.0032966e-02
   1.7640565e+00   1.0049747e-02
   1.7709137e+00   1.0242883e-02
   1.7719307e+00   1.0241139e-02
   1.7787879e+00   1.0312075e-02
   1.7798072e+00   1.0290932e-02
   1.7866644e+00   1.0238705e-02
   1.7876814e+00   1.0198783e-02
   1.7945386e+00   1.0014784e-02
   1.7955556e+00   9.9563131e-03
   1.8024128e+00   9.6493343e-03
   1.8024311e+00   9.6477273e-03
   1.8049403e+00   9.4826676e-03
   1.8092883e+00   9.1955464e-03
   1.8102870e+00   9.1172635e-03
   1.8113062e+00   9.0322314e-03
   1.8181612e+00   8.4955234e-03
   1.8250184e+00   7.9155418e-03
   1.8259114e+00   7.8279155e-03
   1.8260376e+00   7.8150138e-03
   1.8284917e+00   7.5430441e-03
   1.8325826e+00   7.0942837e-03
   1.8328926e+00   7.0594123e-03
   1.8339118e+00   6.9466024e-03
   1.8349311e+00   6.8310147e-03
   1.8417860e+00   6.1160468e-03
   1.8418526e+00   6.1069330e-03
   1.8459757e+00   5.6030762e-03
   1.8487075e+00   5.2570707e-03
   1.8496602e+00   5.1391644e-03
   1.8506795e+00   5.0138889e-03
   1.8575344e+00   4.2187328e-03
   1.8575918e+00   4.2106520e-03
   1.8617975e+00   3.6630165e-03
   1.8644444e+00   3.3066116e-03
   1.8654086e+00   3.1833792e-03
   1.8722635e+00   2.3622130e-03
   1.8732736e+00   2.2340657e-03
   1.8732851e+00   2.2325666e-03
   1.8771212e+00   1.7229201e-03
   1.8801171e+00   1.3189738e-03
   1.8801377e+00   1.3161478e-03
   1.8811593e+00   1.1879063e-03
   1.8880119e+00   3.8188935e-04
   1.8889991e+00   2.6027089e-04
   1.8890335e+00   2.5589991e-04
   1.8926814e+00  -2.1721120e-04
   1.8958242e+00  -6.2648531e-04
   1.8958861e+00  -6.3497704e-04
   1.8969077e+00  -7.5766299e-04
   1.8979293e+00  -8.7196511e-04
   1.9047819e+00  -1.6334504e-03
   1.9048600e+00  -1.6433402e-03
   1.9091965e+00  -2.1574036e-03
   1.9117126e+00  -2.4636823e-03
   1.9126584e+00  -2.5705464e-03
   1.9136777e+00  -2.6688935e-03
   1.9205326e+00  -3.3777089e-03
   1.9209757e+00  -3.4241506e-03
   1.9278099e+00  -4.0974747e-03
   1.9278283e+00  -4.0995409e-03
   1.9284068e+00  -4.1586777e-03
   1.9294284e+00  -4.2456382e-03
   1.9362810e+00  -4.9175849e-03
   1.9373026e+00  -4.9939624e-03
   1.9441552e+00  -5.5386823e-03
   1.9445225e+00  -5.5679522e-03
   1.9505234e+00  -6.0373967e-03
   1.9513751e+00  -6.1087006e-03
   1.9520317e+00  -6.1591139e-03
   1.9530533e+00  -6.2236455e-03
   1.9599059e+00  -6.7175620e-03
   1.9609275e+00  -6.7685950e-03
   1.9677801e+00  -7.1598485e-03
   1.9688017e+00  -7.2010790e-03
   1.9756543e+00  -7.5108815e-03
   1.9766781e+00  -7.5474977e-03
   1.9835285e+00  -7.8192608e-03
   1.9838085e+00  -7.8272957e-03
   1.9881290e+00  -7.9768825e-03
   1.9906589e+00  -8.0641644e-03
   1.9914027e+00  -8.0847337e-03
   1.9924265e+00  -8.1018136e-03
   1.9992792e+00  -8.2603306e-03
   2.0003007e+00  -8.2666896e-03
   2.0071534e+00  -8.3526400e-03
   2.0081772e+00  -8.3490129e-03
   2.0150275e+00  -8.3656566e-03
   2.0160514e+00  -8.3522727e-03
   2.0229017e+00  -8.3029155e-03
   2.0239256e+00  -8.2782140e-03
   2.0307759e+00  -8.1623737e-03
   2.0372658e+00  -7.9778696e-03
   2.0373370e+00  -7.9753673e-03
   2.0382897e+00  -7.9419881e-03
   2.0386524e+00  -7.9309229e-03
   2.0396763e+00  -7.8891873e-03
   2.0465266e+00  -7.6241506e-03
   2.0475505e+00  -7.5759871e-03
   2.0544008e+00  -7.2733471e-03
   2.0554247e+00  -7.2203857e-03
   2.0622750e+00  -6.8766299e-03
   2.0632989e+00  -6.8143710e-03
   2.0701492e+00  -6.4379477e-03
   2.0759481e+00  -6.0477043e-03
   2.0761272e+00  -6.0336547e-03
   2.0769720e+00  -5.9714876e-03
   2.0780234e+00  -5.8955005e-03
   2.0790496e+00  -5.8209826e-03
   2.0858999e+00  -5.3003673e-03
   2.0869238e+00  -5.2252066e-03
   2.0937741e+00  -4.7237603e-03
   2.1006244e+00  -4.1738522e-03
   2.1013774e+00  -4.1030303e-03
   2.1014968e+00  -4.0922406e-03
   2.1016483e+00  -4.0787879e-03
   2.1020409e+00  -4.0413223e-03
   2.1084986e+00  -3.4449954e-03
   2.1095225e+00  -3.3578972e-03
   2.1105487e+00  -3.2725436e-03
   2.1173967e+00  -2.6946970e-03
   2.1229017e+00  -2.1803030e-03
   2.1231841e+00  -2.1509780e-03
   2.1239256e+00  -2.0783609e-03
   2.1252732e+00  -1.9442149e-03
   2.1262971e+00  -1.8542287e-03
   2.1331474e+00  -1.1933035e-03
   2.1399954e+00  -5.8713039e-04
   2.1410216e+00  -4.9536042e-04
   2.1437994e+00  -2.0973462e-04
   2.1438154e+00  -2.0807668e-04
   2.1478696e+00   1.9777502e-04
   2.1488958e+00   2.9689164e-04
   2.1499219e+00   3.8321625e-04
   2.1567700e+00   9.9817034e-04
   2.1636203e+00   1.5927135e-03
   2.1646465e+00   1.6841460e-03
   2.1650964e+00   1.7314945e-03
   2.1653421e+00   1.7559229e-03
   2.1714945e+00   2.3351928e-03
   2.1725207e+00   2.4235308e-03
   2.1735468e+00   2.4997704e-03
   2.1803949e+00   3.0463958e-03
   2.1872429e+00   3.5658861e-03
   2.1882691e+00   3.6423324e-03
   2.1886272e+00   3.6727502e-03
   2.1887741e+00   3.6848026e-03
   2.1951171e+00   4.1717631e-03
   2.1961433e+00   4.2440542e-03
   2.1971694e+00   4.3056474e-03
   2.2040174e+00   4.7530992e-03
   2.2050459e+00   4.8053719e-03
   2.2118939e+00   5.1848485e-03
   2.2129201e+00   5.2345500e-03
   2.2197681e+00   5.5963728e-03
   2.2200138e+00   5.6089761e-03
   2.2201240e+00   5.6140725e-03
   2.2210399e+00   5.6539027e-03
   2.2276423e+00   5.9668962e-03
   2.2286685e+00   6.0010790e-03
   2.2355165e+00   6.2512397e-03
   2.2365427e+00   6.2766299e-03
   2.2433907e+00   6.4654040e-03
   2.2444192e+00   6.4826905e-03
   2.2512672e+00   6.6140955e-03
   2.2522934e+00   6.6237144e-03
   2.2591414e+00   6.7027089e-03
   2.2601676e+00   6.7047521e-03
   2.2670156e+00   6.7286501e-03
   2.2680418e+00   6.7231635e-03
   2.2748898e+00   6.6927227e-03
   2.2759160e+00   6.6800046e-03
   2.2827640e+00   6.6003903e-03
   2.2837925e+00   6.5803030e-03
   2.2906382e+00   6.4505739e-03
   2.2916667e+00   6.4242195e-03
   2.2985078e+00   6.2455693e-03
   2.2995409e+00   6.2136823e-03
   2.3063820e+00   5.9972911e-03
   2.3132461e+00   5.7374197e-03
   2.3140496e+00   5.7057622e-03
   2.3142562e+00   5.6969697e-03
   2.3159780e+00   5.6158402e-03
   2.3204316e+00   5.4084940e-03
   2.3211203e+00   5.3770432e-03
   2.3221304e+00   5.3320018e-03
   2.3231635e+00   5.2853306e-03
   2.3300046e+00   4.9615932e-03
   2.3310376e+00   4.9118687e-03
   2.3378788e+00   4.5648301e-03
   2.3389118e+00   4.5142792e-03
   2.3457530e+00   4.1660009e-03
   2.3526171e+00   3.7928375e-03
   2.3535354e+00   3.7406795e-03
   2.3536272e+00   3.7350092e-03
   2.3545455e+00   3.6756428e-03
   2.3598944e+00   3.3469467e-03
   2.3604913e+00   3.3098026e-03
   2.3615014e+00   3.2486226e-03
   2.3625344e+00   3.1873737e-03
   2.3693756e+00   2.7682277e-03
   2.3704086e+00   2.7100092e-03
   2.3772498e+00   2.3133609e-03
   2.3782828e+00   2.2531221e-03
   2.3851240e+00   1.8548990e-03
   2.3852388e+00   1.8481979e-03
   2.3868916e+00   1.7354017e-03
   2.3920799e+00   1.3946809e-03
   2.3929982e+00   1.3349059e-03
   2.3940312e+00   1.2709917e-03
   2.4008953e+00   8.3681129e-04
   2.4019054e+00   7.7802801e-04
   2.4087695e+00   3.8077594e-04
   2.4097796e+00   3.2233242e-04
   2.4166437e+00  -6.3636364e-05
   2.4168274e+00  -7.6030073e-05
   2.4188017e+00  -2.0489555e-04
   2.4236685e+00  -5.1130624e-04
   2.4245179e+00  -5.6350321e-04
   2.4255280e+00  -6.2351240e-04
   2.4323921e+00  -1.0256428e-03
   2.4334022e+00  -1.0798462e-03
   2.4402663e+00  -1.4430349e-03
   2.4412764e+00  -1.4931107e-03
   2.4481405e+00  -1.8265197e-03
   2.4488062e+00  -1.8633999e-03
   2.4540634e+00  -2.1451515e-03
   2.4556474e+00  -2.2349702e-03
   2.4560147e+00  -2.2544031e-03
   2.4570248e+00  -2.3057851e-03
   2.4638889e+00  -2.6511708e-03
   2.4648990e+00  -2.6978880e-03
   2.4717631e+00  -3.0089532e-03
   2.4727732e+00  -3.0501607e-03
   2.4796373e+00  -3.3257805e-03
   2.4806474e+00  -3.3614325e-03
   2.4875115e+00  -3.6003214e-03
   2.4885445e+00  -3.6348714e-03
   2.4953857e+00  -3.8624656e-03
   2.4960973e+00  -3.8869376e-03
   2.5020432e+00  -4.0852847e-03
   2.5029614e+00  -4.1169421e-03
   2.5032599e+00  -4.1272268e-03
   2.5042929e+00  -4.1566575e-03
   2.5111341e+00  -4.3570248e-03
   2.5121671e+00  -4.3807851e-03
   2.5190083e+00  -4.5429522e-03
   2.5200413e+00  -4.5616391e-03
   2.5268825e+00  -4.6903352e-03
   2.5279155e+00  -4.7042011e-03
   2.5347567e+00  -4.8014233e-03
   2.5357897e+00  -4.8106520e-03
   2.5426309e+00  -4.8773186e-03
   2.5436639e+00  -4.8816345e-03
   2.5505051e+00  -4.9175161e-03
   2.5515381e+00  -4.9172635e-03
   2.5583792e+00  -4.9228191e-03
   2.5594123e+00  -4.9180670e-03
   2.5662534e+00  -4.8927686e-03
   2.5672865e+00  -4.8830119e-03
   2.5741276e+00  -4.8261249e-03
   2.5751607e+00  -4.8114325e-03
   2.5820018e+00  -4.7221534e-03
   2.5830349e+00  -4.7029614e-03
   2.5898760e+00  -4.5835170e-03
   2.5909091e+00  -4.5599174e-03
   2.5977502e+00  -4.4118228e-03
   2.5987833e+00  -4.3821625e-03
   2.6056244e+00  -4.1974518e-03
   2.6087695e+00  -4.0919421e-03
   2.6089761e+00  -4.0840680e-03
   2.6098026e+00  -4.0558310e-03
   2.6134986e+00  -3.9292470e-03
   2.6145317e+00  -3.8918274e-03
   2.6213728e+00  -3.6454775e-03
   2.6224059e+00  -3.6063361e-03
   2.6292470e+00  -3.3511249e-03
   2.6302801e+00  -3.3095041e-03
   2.6371212e+00  -3.0332645e-03
   2.6381543e+00  -2.9907484e-03
   2.6449954e+00  -2.7088843e-03
   2.6460285e+00  -2.6620983e-03
   2.6528696e+00  -2.3658861e-03
   2.6567952e+00  -2.1608953e-03
   2.6571166e+00  -2.1428214e-03
   2.6578283e+00  -2.1058379e-03
   2.6607438e+00  -1.9496166e-03
   2.6617769e+00  -1.8966345e-03
   2.6686180e+00  -1.5420271e-03
   2.6696511e+00  -1.4897635e-03
   2.6764922e+00  -1.1336593e-03
   2.6775253e+00  -1.0832713e-03
   2.6843664e+00  -7.4244031e-04
   2.6853994e+00  -6.8751148e-04
   2.6922406e+00  -3.3899908e-04
   2.6944444e+00  -2.0797429e-04
   2.6945363e+00  -2.0173163e-04
   2.6954775e+00  -1.4875413e-04
   2.7001148e+00   1.2139692e-04
   2.7011478e+00   1.7693113e-04
   2.7079890e+00   5.5172406e-04
   2.7090220e+00   6.0334940e-04
   2.7158632e+00   9.5523416e-04
   2.7168962e+00   1.0035055e-03
   2.7237374e+00   1.3315542e-03
   2.7305785e+00   1.6861823e-03
   2.7314968e+00   1.7341139e-03
   2.7316116e+00   1.7393159e-03
   2.7316116e+00   1.7402824e-03
   2.7317493e+00   1.7477456e-03
   2.7384527e+00   2.0975551e-03
   2.7394858e+00   2.1492769e-03
   2.7405188e+00   2.1957002e-03
   2.7473600e+00   2.5127640e-03
   2.7483930e+00   2.5551423e-03
   2.7552342e+00   2.8471534e-03
   2.7562672e+00   2.8846189e-03
   2.7631084e+00   3.1425161e-03
   2.7641414e+00   3.1772498e-03
   2.7709826e+00   3.4113177e-03
   2.7778007e+00   3.6477502e-03
   2.7787420e+00   3.6804637e-03
   2.7788108e+00   3.6828972e-03
   2.7788567e+00   3.6845271e-03
   2.7798898e+00   3.7157484e-03
   2.7867309e+00   3.9303949e-03
   2.7877640e+00   3.9556933e-03
   2.7946051e+00   4.1296832e-03
   2.7956382e+00   4.1497704e-03
   2.8024793e+00   4.2884298e-03
   2.8035124e+00   4.3036272e-03
   2.8103535e+00   4.4091139e-03
   2.8113866e+00   4.4195133e-03
   2.8182277e+00   4.4926768e-03
   2.8192608e+00   4.4983012e-03
   2.8261249e+00   4.5398990e-03
   2.8271350e+00   4.5407943e-03
   2.8339991e+00   4.5503214e-03
   2.8350092e+00   4.5464417e-03
   2.8418733e+00   4.5233471e-03
   2.8428834e+00   4.5145776e-03
   2.8497475e+00   4.4594123e-03
   2.8507576e+00   4.4457530e-03
   2.8576217e+00   4.3584481e-03
   2.8586318e+00   4.3402204e-03
   2.8654959e+00   4.2217401e-03
   2.8665060e+00   4.1994720e-03
   2.8733701e+00   4.0541322e-03
   2.8744031e+00   4.0270661e-03
   2.8812443e+00   3.8523186e-03
   2.8817723e+00   3.8350781e-03
   2.8866621e+00   3.6812443e-03
   2.8886134e+00   3.6173095e-03
   2.8891185e+00   3.6010331e-03
   2.8901515e+00   3.5655188e-03
   2.8969927e+00   3.3290634e-03
   2.8980257e+00   3.2924013e-03
   2.9048669e+00   3.0490358e-03
   2.9058999e+00   3.0098714e-03
   2.9127410e+00   2.7527319e-03
   2.9137741e+00   2.7126033e-03
   2.9206152e+00   2.4462351e-03
   2.9216483e+00   2.4057392e-03
   2.9284894e+00   2.1369100e-03
   2.9353306e+00   1.8351791e-03
   2.9363407e+00   1.7895248e-03
   2.9363636e+00   1.7883150e-03
   2.9372819e+00   1.7408494e-03
   2.9430211e+00   1.4623508e-03
   2.9432048e+00   1.4540266e-03
   2.9442378e+00   1.4043916e-03
   2.9452709e+00   1.3570478e-03
   2.9521120e+00   1.0419628e-03
   2.9531451e+00   9.9529614e-04
   2.9599862e+00   6.7996097e-04
   2.9610193e+00   6.3565197e-04
   2.9678604e+00   3.3749082e-04
   2.9688935e+00   2.9203857e-04
   2.9757346e+00  -1.4363636e-06
   2.9761249e+00  -2.0752961e-05
   2.9797750e+00  -1.9965358e-04
   2.9829660e+00  -3.5731405e-04
   2.9836088e+00  -3.8888200e-04
   2.9846419e+00  -4.3533517e-04
   2.9914830e+00  -7.4855142e-04
   2.9925161e+00  -7.9278466e-04
   2.9993572e+00  -1.0883609e-03
   3.0003903e+00  -1.1289440e-03
   3.0072314e+00  -1.4022704e-03
   3.0082645e+00  -1.4389532e-03
   3.0151056e+00  -1.6866736e-03
   3.0161387e+00  -1.7243939e-03
   3.0229798e+00  -1.9740519e-03
   3.0234160e+00  -1.9907736e-03
   3.0272727e+00  -2.1401056e-03
   3.0302571e+00  -2.2561524e-03
   3.0308540e+00  -2.2789164e-03
   3.0318871e+00  -2.3135216e-03
   3.0387282e+00  -2.5495179e-03
   3.0397612e+00  -2.5799587e-03
   3.0466024e+00  -2.7871212e-03
   3.0476354e+00  -2.8139118e-03
   3.0544766e+00  -2.9965106e-03
   3.0555096e+00  -3.0201791e-03
   3.0623508e+00  -3.1817034e-03
   3.0633838e+00  -3.2016299e-03
   3.0702250e+00  -3.3384068e-03
   3.0712580e+00  -3.3542700e-03
   3.0780992e+00  -3.4640496e-03
   3.0791322e+00  -3.4766529e-03
   3.0859734e+00  -3.5642332e-03
   3.0870064e+00  -3.5736226e-03
   3.0938476e+00  -3.6400138e-03
   3.0948806e+00  -3.6463728e-03
   3.1017218e+00  -3.6916667e-03
   3.1027548e+00  -3.6944444e-03
   3.1095960e+00  -3.7167126e-03
   3.1106290e+00  -3.7160698e-03
   3.1174702e+00  -3.7159320e-03
   3.1185032e+00  -3.7120753e-03
   3.1253444e+00  -3.6892562e-03
   3.1263774e+00  -3.6817034e-03
   3.1332185e+00  -3.6342746e-03
   3.1342516e+00  -3.6232553e-03
   3.1410927e+00  -3.5526400e-03
   3.1421258e+00  -3.5383379e-03
   3.1489669e+00  -3.4456152e-03
   3.1500000e+00  -3.4281451e-03
   3.1568411e+00  -3.3142332e-03
   3.1578742e+00  -3.2938246e-03
   3.1647153e+00  -3.1600551e-03
   3.1657484e+00  -3.1365243e-03
   3.1725895e+00  -2.9825987e-03
   3.1736226e+00  -2.9566804e-03
   3.1804637e+00  -2.7858356e-03
   3.1814968e+00  -2.7580349e-03
   3.1883379e+00  -2.5744949e-03
   3.1893710e+00  -2.5429752e-03
   3.1962121e+00  -2.3378099e-03
   3.2012167e+00  -2.1605647e-03
   3.2018136e+00  -2.1392998e-03
   3.2022498e+00  -2.1231359e-03
   3.2040863e+00  -2.0555188e-03
   3.2051194e+00  -2.0177043e-03
   3.2119605e+00  -1.7649426e-03
   3.2129936e+00  -1.7276653e-03
   3.2198347e+00  -1.4792470e-03
   3.2208678e+00  -1.4408035e-03
   3.2277089e+00  -1.1867218e-03
   3.2287420e+00  -1.1488590e-03
   3.2355831e+00  -8.9708678e-04
   3.2366162e+00  -8.6005739e-04
   3.2434803e+00  -6.1374197e-04
   3.2444904e+00  -5.7211203e-04
   3.2513545e+00  -3.0115932e-04
   3.2534665e+00  -2.0625184e-04
   3.2536272e+00  -1.9834527e-04
   3.2544995e+00  -1.6107599e-04
   3.2592287e+00   4.5756657e-05
   3.2602388e+00   8.7661157e-05
   3.2671028e+00   3.6876951e-04
   3.2681129e+00   4.0929982e-04
   3.2749770e+00   6.7900138e-04
   3.2759871e+00   7.1744490e-04
   3.2828512e+00   9.7512397e-04
   3.2838843e+00   1.0108242e-03
   3.2907254e+00   1.2507140e-03
   3.2917585e+00   1.2871465e-03
   3.2985996e+00   1.5275597e-03
   3.3036272e+00   1.7187305e-03
   3.3042470e+00   1.7425964e-03
   3.3046602e+00   1.7582254e-03
   3.3064738e+00   1.8292424e-03
   3.3075069e+00   1.8652342e-03
   3.3143480e+00   2.1087626e-03
   3.3153811e+00   2.1409527e-03
   3.3222222e+00   2.3583333e-03
   3.3232553e+00   2.3872819e-03
   3.3300964e+00   2.5828053e-03
   3.3311295e+00   2.6089302e-03
   3.3379706e+00   2.7855142e-03
   3.3390037e+00   2.8083333e-03
   3.3458448e+00   2.9632461e-03
   3.3468779e+00   2.9822314e-03
   3.3537190e+00   3.1120064e-03
   3.3547521e+00   3.1278466e-03
   3.3615932e+00   3.2362259e-03
   3.3626263e+00   3.2490358e-03
   3.3694674e+00   3.3373508e-03
   3.3705005e+00   3.3471993e-03
   3.3773416e+00   3.4160468e-03
   3.3783747e+00   3.4224059e-03
   3.3852158e+00   3.4678834e-03
   3.3862489e+00   3.4705693e-03
   3.3930900e+00   3.4923554e-03
   3.3941230e+00   3.4905877e-03
   3.4009642e+00   3.4818411e-03
   3.4030303e+00   3.4704545e-03
   3.4167126e+00   3.4007805e-03
   3.4187787e+00   3.3920340e-03
   3.4324610e+00   3.1925849e-03
   3.4324610e+00   3.1711433e-03
   3.4334940e+00   3.1577824e-03
   3.4482094e+00   2.9783058e-03
   3.4492424e+00   2.9413912e-03
   3.4639578e+00   2.4108586e-03
   3.4652663e+00   2.3700184e-03
   3.4857438e+00   1.7432094e-03
   3.4946970e+00   1.4629522e-03
   3.4954545e+00   1.4390496e-03
   3.4975207e+00   1.3751079e-03
   3.5269513e+00   4.4738981e-04
   3.5290174e+00   4.1308081e-04
   3.5292241e+00   4.0370753e-04
   3.5430900e+00  -1.9735882e-04
   3.5584481e+00  -8.7480028e-04
   3.5584481e+00  -9.3058081e-04
   3.5605142e+00  -9.6662994e-04
   3.6214417e+00  -2.0245018e-03
   3.6235078e+00  -2.0138590e-03
   3.6844582e+00  -1.8239210e-03
   3.6885675e+00  -1.7825528e-03
   3.8104454e+00  -5.7602847e-04
   3.8640266e+00  -2.0738935e-04
   3.8652204e+00  -1.9646373e-04
   3.8681589e+00  -1.7233081e-04
   3.9364325e+00   2.4639118e-04
   3.9364325e+00   5.1560606e-04
   4.0014922e+00   5.1500689e-04
   4.0624197e+00   5.3415748e-04
   4.1925620e+00   2.8433196e-04
   4.3144169e+00   6.1439853e-05
   4.4445363e+00  -4.9818641e-05
   4.5664141e+00  -1.2354454e-04
   4.5664141e+00  -8.8476814e-05
   4.6965335e+00  -6.1806703e-05
   5.0703857e+00  -1.3609320e-06
   5.2005051e+00   2.3592516e-06
   5.5743572e+00   1.6975849e-05
   5.7044766e+00   1.2527870e-05
   6.0783287e+00   5.0368687e-06
   6.2084481e+00   5.0404040e-06
   6.5823003e+00   2.6651974e-06
   6.5823003e+00   1.8024242e-06
   6.8993572e+00   3.4810147e-06
   7.0862948e+00   3.3845730e-06
   7.4033287e+00   2.3946511e-06
   7.5902663e+00   2.2880693e-06
   7.9073232e+00   1.2636501e-06
   8.0942378e+00   2.8926538e-06
   8.0942378e+00   4.9931359e-06
   8.2527778e+00   4.9716253e-06
   8.5982094e+00   8.2073921e-06
   8.7567493e+00   7.9103994e-06
   9.1021809e+00   7.4602158e-06
   9.2607208e+00   7.4085629e-06
   9.6061754e+00   7.6430211e-06
   9.7646924e+00   7.5913682e-06
   1.0110147e+01   7.6851699e-06
   1.0268664e+01   7.6765611e-06
   1.0614118e+01   7.6578053e-06
   1.0772612e+01   7.6534894e-06
   1.1117998e+01   7.6347337e-06


==> data/DARPA_Wave_Cut_4D_o0.dat <==
  -1.0048783e+01   1.2821189e-06
  -1.0005418e+01   1.3092103e-06
  -9.5449265e+00   1.5968343e-06
  -9.5015381e+00   1.6109711e-06
  -9.0409550e+00   1.7485308e-06
  -8.9975666e+00   1.7332163e-06
  -8.5369605e+00   1.5831520e-06
  -8.4935950e+00   1.5866850e-06
  -8.0329890e+00   1.6242011e-06
  -7.9896006e+00   1.6324472e-06
  -7.5290174e+00   1.7074793e-06
  -7.4856290e+00   1.7157254e-06
  -7.0250459e+00   1.8032645e-06
  -6.9816575e+00   1.8138636e-06
  -6.5210744e+00   1.9264141e-06
  -6.4776860e+00   1.9417264e-06
  -6.0170799e+00   2.0917906e-06
  -5.9737144e+00   2.1141713e-06
  -5.5131084e+00   2.3687098e-06
  -5.5131084e+00   2.3392792e-06
  -5.4263545e+00   2.4064050e-06
  -5.0091368e+00   2.7122590e-06
  -4.9223829e+00   2.8064738e-06
  -4.5051653e+00   3.2369376e-06
  -4.4183884e+00   3.3900597e-06
  -4.0011938e+00   4.0810376e-06
  -3.9144169e+00   4.3095500e-06
  -3.4971993e+00   5.6244949e-06
  -3.4971993e+00   5.3630165e-06
  -3.3236685e+00   6.1710285e-06
  -2.9932277e+00   7.6244720e-06
  -2.8196970e+00   8.9107208e-06
  -2.4892562e+00   1.1225459e-05
  -2.3157254e+00   1.2902755e-05
  -1.9852824e+00   1.5890358e-05
  -1.8985170e+00   1.8844490e-05
  -1.7332943e+00   2.3976354e-05
  -1.6465289e+00   2.7938705e-05
  -1.4813062e+00   3.4766299e-05
  -1.3945409e+00   3.8149219e-05
  -1.2293182e+00   4.3891185e-05
  -1.1859343e+00   4.8329431e-05
  -1.1033242e+00   5.5345271e-05
  -1.0599403e+00   6.2384298e-05
  -9.7733012e-01   7.3329890e-05
  -9.3394628e-01   7.9704775e-05
  -8.5133609e-01   9.3152204e-05
  -8.5133609e-01   8.8775253e-05
  -8.0795225e-01   9.7665748e-05
  -7.8833792e-01   1.0043067e-04
  -7.4495638e-01   1.0868526e-04
  -7.2534206e-01   1.1191047e-04
  -6.8195822e-01   1.2345363e-04
  -6.6234389e-01   1.2751791e-04
  -6.1896235e-01   1.4275505e-04
  -5.9934803e-01   1.4858310e-04
  -5.5596419e-01   1.6454568e-04
  -5.3634986e-01   1.7039096e-04
  -5.1466024e-01   1.8003994e-04
  -5.0485308e-01   1.8726561e-04
  -4.8316116e-01   1.9716919e-04
  -4.7335399e-01   1.9635537e-04
  -4.5166208e-01   2.0705992e-04
  -4.4185491e-01   2.1567860e-04
  -4.2016299e-01   2.2685422e-04
  -4.1035583e-01   2.2549518e-04
  -3.8866621e-01   2.3719008e-04
  -3.7885904e-01   2.4728191e-04
  -3.5716713e-01   2.5954086e-04
  -3.4735996e-01   2.5657943e-04
  -3.2566804e-01   2.6907484e-04
  -3.1586088e-01   2.7303260e-04
  -2.9416896e-01   2.8565886e-04
  -2.8436180e-01   2.8932736e-04
  -2.6267218e-01   3.0190771e-04
  -2.5286501e-01   3.0537649e-04
  -2.3117309e-01   3.1750230e-04
  -2.2136593e-01   3.2061754e-04
  -1.9967447e-01   3.2833563e-04
  -1.8986731e-01   3.3089991e-04
  -1.6817585e-01   3.3606290e-04
  -1.5836892e-01   3.3775023e-04
  -1.3667746e-01   3.4351699e-04
  -1.2687029e-01   3.4398531e-04
  -1.0517883e-01   3.4673783e-04
  -9.5371901e-02   3.4584252e-04
  -7.3680441e-02   3.4392103e-04
  -6.3873278e-02   3.4106979e-04
  -4.2182048e-02   3.3268365e-04
  -3.2374885e-02   3.2732094e-04
  -1.0683425e-02   3.1560836e-04
  -8.7634068e-04   2.9321396e-04
  -8.7634068e-04   3.0538338e-04
   1.1007966e-02   2.7965335e-04
   3.0622130e-02   2.6389807e-04
   4.2506428e-02   2.4286042e-04
   6.2120753e-02   2.0603375e-04
   7.4005051e-02   1.7393228e-04
   9.3619146e-02   1.2550069e-04
   1.0550344e-01   7.7947199e-05
   1.2511754e-01   8.0353076e-06
   1.3700184e-01  -4.4494949e-05
   1.5661616e-01  -1.1592378e-04
   1.6255831e-01  -1.4815955e-04
   1.7236547e-01  -1.8214853e-04
   1.7305900e-01  -1.8626309e-04
   1.7437489e-01  -1.9403398e-04
   1.8286616e-01  -2.4371901e-04
   1.8811455e-01  -2.7460514e-04
   1.9405670e-01  -3.1229798e-04
   2.0386387e-01  -3.5993802e-04
   2.0980601e-01  -4.0004132e-04
   2.1961318e-01  -4.4859275e-04
   2.2555533e-01  -4.9005969e-04
   2.3536272e-01  -5.4691690e-04
   2.4130395e-01  -5.8839991e-04
   2.5111111e-01  -6.4551423e-04
   2.5705464e-01  -6.8803260e-04
   2.6686180e-01  -7.4778007e-04
   2.7280303e-01  -7.9216483e-04
   2.8261019e-01  -8.5268595e-04
   2.8855142e-01  -8.9692608e-04
   2.9835859e-01  -9.5752525e-04
   3.0430211e-01  -1.0003788e-03
   3.1410927e-01  -1.0601446e-03
   3.2005051e-01  -1.1003811e-03
   3.2985767e-01  -1.1576653e-03
   3.3579890e-01  -1.1984573e-03
   3.4560606e-01  -1.2472704e-03
   3.4560606e-01  -1.2814991e-03
   3.5749082e-01  -1.3117539e-03
   3.6135675e-01  -1.3289669e-03
   3.7324151e-01  -1.3858586e-03
   3.7710514e-01  -1.4030946e-03
   3.8898990e-01  -1.4531428e-03
   3.9285583e-01  -1.4683609e-03
   4.0473829e-01  -1.5095478e-03
   4.0860422e-01  -1.5216713e-03
   4.2048898e-01  -1.5521625e-03
   4.2435262e-01  -1.5608012e-03
   4.3623737e-01  -1.5770432e-03
   4.4010331e-01  -1.5838981e-03
   4.5198806e-01  -1.5878214e-03
   4.5585170e-01  -1.5908861e-03
   4.6773646e-01  -1.5774839e-03
   4.7160009e-01  -1.5737006e-03
   4.8348485e-01  -1.5459252e-03
   4.8735078e-01  -1.5383838e-03
   4.9329201e-01  -1.5173186e-03
   4.9522498e-01  -1.5244972e-03
   5.0116621e-01  -1.4992631e-03
   5.0309917e-01  -1.4794169e-03
   5.0904270e-01  -1.4464692e-03
   5.1097337e-01  -1.4495478e-03
   5.1691690e-01  -1.4108379e-03
   5.1884986e-01  -1.3894697e-03
   5.2479109e-01  -1.3486111e-03
   5.2672406e-01  -1.3477847e-03
   5.3266529e-01  -1.3039853e-03
   5.3459826e-01  -1.2834114e-03
   5.4053949e-01  -1.2357805e-03
   5.4247245e-01  -1.2217837e-03
   5.4841598e-01  -1.1705395e-03
   5.5034665e-01  -1.1562075e-03
   5.5629017e-01  -1.1027732e-03
   5.5822084e-01  -1.0866047e-03
   5.5822084e-01  -1.0697704e-03
   5.6223140e-01  -1.0318687e-03
   5.6609734e-01  -1.0134803e-03
   5.7010560e-01  -9.7267906e-04
   5.7397153e-01  -9.3443067e-04
   5.7797980e-01  -8.9124656e-04
   5.8184573e-01  -8.5093205e-04
   5.8585629e-01  -8.0588843e-04
   5.8971993e-01  -7.6437557e-04
   5.9373049e-01  -7.1672635e-04
   5.9759412e-01  -6.7298439e-04
   6.0160468e-01  -6.2450643e-04
   6.0547062e-01  -5.8014004e-04
   6.0947888e-01  -5.3160468e-04
   6.1334481e-01  -4.8745409e-04
   6.1735308e-01  -4.3648760e-04
   6.2121901e-01  -3.9045684e-04
   6.2522957e-01  -3.3607668e-04
   6.2909320e-01  -2.8741965e-04
   6.3283517e-01  -2.3685491e-04
   6.3577135e-01  -1.9403398e-04
   6.3684343e-01  -1.7807163e-04
   6.3696740e-01  -1.7634550e-04
   6.4097796e-01  -1.1730349e-04
   6.4484389e-01  -6.3791093e-05
   6.4885216e-01  -6.1286961e-06
   6.5271809e-01   4.6087466e-05
   6.5672635e-01   1.0251676e-04
   6.6059229e-01   1.5362489e-04
   6.6460285e-01   2.0870248e-04
   6.6846648e-01   2.5867539e-04
   6.7247704e-01   3.1215794e-04
   6.7634068e-01   3.6082185e-04
   6.8035124e-01   4.1237374e-04
   6.8421488e-01   4.5948577e-04
   6.8822544e-01   5.0872360e-04
   6.9209137e-01   5.5398301e-04
   6.9609963e-01   6.0050505e-04
   6.9996556e-01   6.4357208e-04
   7.0397383e-01   6.8695133e-04
   7.0783976e-01   7.2747016e-04
   7.1185032e-01   7.6730257e-04
   7.1571396e-01   8.0489210e-04
   7.1972452e-01   8.4077365e-04
   7.2358815e-01   8.7506428e-04
   7.2759871e-01   9.0664141e-04
   7.3146465e-01   9.3727273e-04
   7.3547291e-01   9.6419421e-04
   7.3933884e-01   9.9083104e-04
   7.4334711e-01   1.0128329e-03
   7.4721304e-01   1.0351561e-03
   7.5122360e-01   1.0518503e-03
   7.5508724e-01   1.0695799e-03
   7.5909780e-01   1.0812236e-03
   7.6296143e-01   1.0940106e-03
   7.6697199e-01   1.0996763e-03
   7.7083792e-01   1.1076814e-03
   7.7484619e-01   1.1073600e-03
   7.7871212e-01   1.1098393e-03
   7.8272039e-01   1.1040473e-03
   7.8658632e-01   1.1008976e-03
   7.9059688e-01   1.0886915e-03
   7.9446051e-01   1.0801951e-03
   7.9847107e-01   1.0615519e-03
   8.0233471e-01   1.0470523e-03
   8.0634527e-01   1.0219697e-03
   8.1020891e-01   1.0014646e-03
   8.1421947e-01   9.7001377e-04
   8.1808540e-01   9.4354683e-04
   8.2209366e-01   9.0586777e-04
   8.2595960e-01   8.7354224e-04
   8.2996786e-01   8.2977961e-04
   8.3383379e-01   7.9174242e-04
   8.3784435e-01   7.4209137e-04
   8.4170799e-01   6.9853994e-04
   8.4571855e-01   6.4321166e-04
   8.4958219e-01   5.9437328e-04
   8.5359275e-01   5.3406336e-04
   8.5745868e-01   4.8033517e-04
   8.6146694e-01   4.1398531e-04
   8.6533287e-01   3.5534665e-04
   8.6934114e-01   2.8583333e-04
   8.7320707e-01   2.2322796e-04
   8.7721763e-01   1.5251538e-04
   8.8108127e-01   8.7995638e-05
   8.8509183e-01   1.1778972e-05
   8.8895546e-01  -5.5850321e-05
   8.9282140e-01  -1.3001400e-04
   8.9547750e-01  -1.8555854e-04
   8.9587006e-01  -1.9403398e-04
   8.9682966e-01  -2.1456336e-04
   9.0069559e-01  -2.9321166e-04
   9.0470615e-01  -3.7838154e-04
   9.0871442e-01  -4.6241047e-04
   9.1258035e-01  -5.3971074e-04
   9.1658861e-01  -6.2316575e-04
   9.2045455e-01  -6.9978650e-04
   9.2446511e-01  -7.8262397e-04
   9.2832874e-01  -8.5872819e-04
   9.3233930e-01  -9.4065886e-04
   9.3620294e-01  -1.0161387e-03
   9.4021350e-01  -1.0966460e-03
   9.4407943e-01  -1.1710927e-03
   9.4808770e-01  -1.2491965e-03
   9.5195363e-01  -1.3220523e-03
   9.5596189e-01  -1.3977250e-03
   9.5982782e-01  -1.4680739e-03
   9.6383838e-01  -1.5393228e-03
   9.6770202e-01  -1.6070523e-03
   9.7171258e-01  -1.6707645e-03
   9.7557622e-01  -1.7341483e-03
   9.7958678e-01  -1.7916437e-03
   9.8345271e-01  -1.8479775e-03
   9.8746097e-01  -1.9010124e-03
   9.9132691e-01  -1.9511731e-03
   9.9533517e-01  -1.9992011e-03
   9.9920110e-01  -2.0444123e-03
   1.0030647e+00  -2.0841024e-03
   1.0044307e+00  -2.0981290e-03
   1.0070753e+00  -2.1249219e-03
   1.0081152e+00  -2.1338705e-03
   1.0082254e+00  -2.1347842e-03
   1.0149495e+00  -2.1899311e-03
   1.0188154e+00  -2.2146717e-03
   1.0228237e+00  -2.2362213e-03
   1.0268343e+00  -2.2475298e-03
   1.0307002e+00  -2.2635009e-03
   1.0347084e+00  -2.2647819e-03
   1.0385744e+00  -2.2703489e-03
   1.0425826e+00  -2.2615014e-03
   1.0464486e+00  -2.2566529e-03
   1.0504591e+00  -2.2367470e-03
   1.0543228e+00  -2.2225023e-03
   1.0583333e+00  -2.1909734e-03
   1.0619467e+00  -2.1671189e-03
   1.0621970e+00  -2.1654522e-03
   1.0649816e+00  -2.1347842e-03
   1.0660009e+00  -2.1234045e-03
   1.0662075e+00  -2.1210996e-03
   1.0700735e+00  -2.0847406e-03
   1.0740817e+00  -2.0295638e-03
   1.0779477e+00  -1.9836088e-03
   1.0819559e+00  -1.9192562e-03
   1.0858219e+00  -1.8641804e-03
   1.0898324e+00  -1.7908540e-03
   1.0936961e+00  -1.7269261e-03
   1.0977066e+00  -1.6447245e-03
   1.1015702e+00  -1.5721120e-03
   1.1055808e+00  -1.4810468e-03
   1.1094467e+00  -1.3999518e-03
   1.1134550e+00  -1.2997888e-03
   1.1173209e+00  -1.2099702e-03
   1.1213292e+00  -1.1020018e-03
   1.1251951e+00  -1.0050459e-03
   1.1292057e+00  -8.8547062e-04
   1.1330693e+00  -7.7702709e-04
   1.1370799e+00  -6.5347567e-04
   1.1409435e+00  -5.4081497e-04
   1.1449541e+00  -4.0932507e-04
   1.1488177e+00  -2.9340909e-04
   1.1508884e+00  -2.2138108e-04
   1.1516070e+00  -1.9403398e-04
   1.1548967e+00  -7.1978421e-05
   1.1566942e+00  -8.2377410e-06
   1.1607025e+00   1.3968779e-04
   1.1645684e+00   2.7668503e-04
   1.1685767e+00   4.2573921e-04
   1.1724426e+00   5.6334940e-04
   1.1764532e+00   7.1547521e-04
   1.1803168e+00   8.5361570e-04
   1.1843274e+00   1.0092608e-03
   1.1881910e+00   1.1536318e-03
   1.1922016e+00   1.3055716e-03
   1.1960675e+00   1.4472429e-03
   1.1999311e+00   1.5867401e-03
   1.2038338e+00   1.7438017e-03
   1.2039073e+00   1.7467011e-03
   1.2039417e+00   1.7480900e-03
   1.2052089e+00   1.7990909e-03
   1.2078053e+00   1.9019169e-03
   1.2118159e+00   2.0615060e-03
   1.2158264e+00   2.2129431e-03
   1.2196901e+00   2.3568411e-03
   1.2237006e+00   2.5013085e-03
   1.2275643e+00   2.6381772e-03
   1.2315748e+00   2.7773875e-03
   1.2354408e+00   2.9076446e-03
   1.2394490e+00   3.0376722e-03
   1.2433150e+00   3.1620983e-03
   1.2473232e+00   3.2801882e-03
   1.2511892e+00   3.3952250e-03
   1.2550528e+00   3.4994031e-03
   1.2590634e+00   3.6141873e-03
   1.2618848e+00   3.6874426e-03
   1.2627227e+00   3.7101240e-03
   1.2629293e+00   3.7157254e-03
   1.2669376e+00   3.8190312e-03
   1.2709481e+00   3.9041781e-03
   1.2748118e+00   3.9940771e-03
   1.2788223e+00   4.0617769e-03
   1.2826882e+00   4.1342057e-03
   1.2866965e+00   4.1835629e-03
   1.2905624e+00   4.2387741e-03
   1.2945707e+00   4.2709137e-03
   1.2984366e+00   4.3100551e-03
   1.3024472e+00   4.3213269e-03
   1.3063108e+00   4.3415060e-03
   1.3103214e+00   4.3312213e-03
   1.3141850e+00   4.3318411e-03
   1.3181956e+00   4.3014004e-03
   1.3220615e+00   4.2835859e-03
   1.3260698e+00   4.2295225e-03
   1.3299357e+00   4.1893021e-03
   1.3339440e+00   4.1130165e-03
   1.3378099e+00   4.0523416e-03
   1.3418205e+00   3.9569789e-03
   1.3456841e+00   3.8776860e-03
   1.3491896e+00   3.7724747e-03
   1.3523577e+00   3.6874426e-03
   1.3530556e+00   3.6679982e-03
   1.3535583e+00   3.6521350e-03
   1.3575689e+00   3.5114096e-03
   1.3614348e+00   3.3887511e-03
   1.3654431e+00   3.2353306e-03
   1.3693090e+00   3.0990588e-03
   1.3733173e+00   2.9326905e-03
   1.3771832e+00   2.7837695e-03
   1.3811915e+00   2.5949725e-03
   1.3850574e+00   2.4233701e-03
   1.3890680e+00   2.2299219e-03
   1.3929316e+00   2.0523600e-03
   1.3954201e+00   1.9227663e-03
   1.3990473e+00   1.7467011e-03
   1.3992860e+00   1.7342378e-03
   1.4008058e+00   1.6521534e-03
   1.4048163e+00   1.4339899e-03
   1.4086823e+00   1.2262466e-03
   1.4126905e+00   9.9928834e-04
   1.4165565e+00   7.9307163e-04
   1.4205647e+00   5.6733242e-04
   1.4244307e+00   3.5117539e-04
   1.4284412e+00   1.2074059e-04
   1.4323049e+00  -9.1959137e-05
   1.4323806e+00  -9.6787420e-05
   1.4340427e+00  -1.9403398e-04
   1.4362443e+00  -3.2385904e-04
   1.4401791e+00  -5.6300275e-04
   1.4441896e+00  -7.9634068e-04
   1.4480556e+00  -1.0141322e-03
   1.4520638e+00  -1.2441758e-03
   1.4559298e+00  -1.4635445e-03
   1.4599380e+00  -1.6846832e-03
   1.4638039e+00  -1.8929362e-03
   1.4649151e+00  -1.9574839e-03
   1.4682346e+00  -2.1347842e-03
   1.4687810e+00  -2.1660331e-03
   1.4716781e+00  -2.3307392e-03
   1.4756887e+00  -2.5397842e-03
   1.4795523e+00  -2.7459137e-03
   1.4835629e+00  -2.9472452e-03
   1.4874265e+00  -3.1361800e-03
   1.4914371e+00  -3.3215565e-03
   1.4953030e+00  -3.5009183e-03
   1.4993113e+00  -3.6693067e-03
   1.5031772e+00  -3.8324151e-03
   1.5070409e+00  -3.9857668e-03
   1.5084458e+00  -4.0451561e-03
   1.5091529e+00  -4.0755280e-03
   1.5110514e+00  -4.1553030e-03
   1.5149174e+00  -4.3039256e-03
   1.5189256e+00  -4.4480487e-03
   1.5229362e+00  -4.5713499e-03
   1.5267998e+00  -4.6964417e-03
   1.5308104e+00  -4.8007346e-03
   1.5346763e+00  -4.9063590e-03
   1.5386846e+00  -4.9916896e-03
   1.5425505e+00  -5.0790404e-03
   1.5465588e+00  -5.1441690e-03
   1.5504247e+00  -5.2130624e-03
   1.5544353e+00  -5.2583792e-03
   1.5582989e+00  -5.3079201e-03
   1.5623095e+00  -5.3297750e-03
   1.5661731e+00  -5.3602388e-03
   1.5701837e+00  -5.3585399e-03
   1.5740496e+00  -5.3675620e-03
   1.5780579e+00  -5.3443526e-03
   1.5819238e+00  -5.3315197e-03
   1.5859320e+00  -5.2842287e-03
   1.5897980e+00  -5.2508724e-03
   1.5938085e+00  -5.1794766e-03
   1.5976722e+00  -5.1234848e-03
   1.6016827e+00  -5.0298898e-03
   1.6055464e+00  -4.9527548e-03
   1.6095569e+00  -4.8315657e-03
   1.6134206e+00  -4.7290404e-03
   1.6174311e+00  -4.5885216e-03
   1.6212971e+00  -4.4669421e-03
   1.6253053e+00  -4.3057163e-03
   1.6291713e+00  -4.1646924e-03
   1.6302617e+00  -4.1141644e-03
   1.6310193e+00  -4.0755280e-03
   1.6342700e+00  -3.9141644e-03
   1.6370455e+00  -3.7870294e-03
   1.6410560e+00  -3.5813590e-03
   1.6449197e+00  -3.3956382e-03
   1.6489302e+00  -3.1607897e-03
   1.6527938e+00  -2.9520661e-03
   1.6568044e+00  -2.7073003e-03
   1.6606703e+00  -2.4875803e-03
   1.6640496e+00  -2.2763338e-03
   1.6661800e+00  -2.1347842e-03
   1.6680601e+00  -2.0069444e-03
   1.6685445e+00  -1.9742447e-03
   1.6725528e+00  -1.6879890e-03
   1.6764187e+00  -1.4257461e-03
   1.6804293e+00  -1.1305280e-03
   1.6842929e+00  -8.5214646e-04
   1.6881589e+00  -5.6770891e-04
   1.6921671e+00  -2.5355372e-04
   1.6929178e+00  -1.9403398e-04
   1.6933609e+00  -1.5757346e-04
   1.6960331e+00   5.0102847e-05
   1.7000436e+00   3.8051882e-04
   1.7040519e+00   7.1135445e-04
   1.7079178e+00   1.0243962e-03
   1.7117815e+00   1.3350803e-03
   1.7157920e+00   1.6776263e-03
   1.7166047e+00   1.7467011e-03
   1.7172176e+00   1.8005326e-03
   1.7196556e+00   2.0048232e-03
   1.7236662e+00   2.3536961e-03
   1.7276768e+00   2.6932048e-03
   1.7315404e+00   3.0156566e-03
   1.7354063e+00   3.3303030e-03
   1.7394146e+00   3.6768825e-03
   1.7395386e+00   3.6874426e-03
   1.7407117e+00   3.7890266e-03
   1.7432805e+00   4.0040863e-03
   1.7472911e+00   4.3445363e-03
   1.7512994e+00   4.6666896e-03
   1.7551653e+00   4.9741965e-03
   1.7590289e+00   5.2641185e-03
   1.7630395e+00   5.5815197e-03
   1.7636547e+00   5.6281680e-03
   1.7648852e+00   5.7237603e-03
   1.7669054e+00   5.8778926e-03
   1.7709137e+00   6.1718320e-03
   1.7749242e+00   6.4392562e-03
   1.7787879e+00   6.7016299e-03
   1.7827984e+00   6.9406107e-03
   1.7866644e+00   7.1754821e-03
   1.7905280e+00   7.3806703e-03
   1.7934298e+00   7.5434114e-03
   1.7938820e+00   7.5689164e-03
   1.7945386e+00   7.6055556e-03
   1.7965014e+00   7.7014463e-03
   1.7984022e+00   7.7949036e-03
   1.8024128e+00   7.9709366e-03
   1.8064233e+00   8.1017218e-03
   1.8102870e+00   8.2465335e-03
   1.8142975e+00   8.3325528e-03
   1.8181612e+00   8.4338384e-03
   1.8221717e+00   8.4674242e-03
   1.8260376e+00   8.5237603e-03
   1.8300459e+00   8.5013774e-03
   1.8339118e+00   8.5096878e-03
   1.8379201e+00   8.4362259e-03
   1.8417860e+00   8.3959826e-03
   1.8457966e+00   8.2462351e-03
   1.8496602e+00   8.1410698e-03
   1.8536708e+00   7.9405647e-03
   1.8575344e+00   7.7872819e-03
   1.8593710e+00   7.6744720e-03
   1.8613889e+00   7.5689164e-03
   1.8632369e+00   7.4701331e-03
   1.8654086e+00   7.3350321e-03
   1.8694192e+00   7.0198347e-03
   1.8732851e+00   6.7652204e-03
   1.8772934e+00   6.4222452e-03
   1.8811593e+00   6.1224747e-03
   1.8831382e+00   5.9275482e-03
   1.8865978e+00   5.6281680e-03
   1.8870018e+00   5.5898760e-03
   1.8890335e+00   5.3865932e-03
   1.8930441e+00   4.9615014e-03
   1.8969077e+00   4.5702479e-03
   1.9007736e+00   4.1790174e-03
   1.9039210e+00   3.8191690e-03
   1.9047819e+00   3.7156795e-03
   1.9050207e+00   3.6874426e-03
   1.9056107e+00   3.6193067e-03
   1.9086478e+00   3.2638659e-03
   1.9126584e+00   2.7977502e-03
   1.9165220e+00   2.3714417e-03
   1.9199151e+00   1.9551630e-03
   1.9205326e+00   1.8771717e-03
   1.9215794e+00   1.7467011e-03
   1.9229500e+00   1.5767287e-03
   1.9243962e+00   1.3924564e-03
   1.9284068e+00   9.0849862e-04
   1.9322704e+00   4.6667126e-04
   1.9356612e+00   4.5092746e-05
   1.9362810e+00  -3.3290863e-05
   1.9375712e+00  -1.9403398e-04
   1.9388797e+00  -3.5807622e-04
   1.9401469e+00  -5.2193756e-04
   1.9441552e+00  -9.9963728e-04
   1.9480211e+00  -1.4395776e-03
   1.9516047e+00  -1.8662213e-03
   1.9520317e+00  -1.9174541e-03
   1.9538843e+00  -2.1347842e-03
   1.9551584e+00  -2.2876584e-03
   1.9558953e+00  -2.3794536e-03
   1.9599059e+00  -2.8322773e-03
   1.9639141e+00  -3.2563131e-03
   1.9677801e+00  -3.6782828e-03
   1.9682507e+00  -3.7338843e-03
   1.9714601e+00  -4.0755280e-03
   1.9721166e+00  -4.1503673e-03
   1.9756543e+00  -4.5288797e-03
   1.9796648e+00  -4.9034435e-03
   1.9835285e+00  -5.2789486e-03
   1.9873944e+00  -5.6222681e-03
   1.9900367e+00  -5.8573921e-03
   1.9914027e+00  -5.9813131e-03
   1.9917975e+00  -6.0162534e-03
   1.9922544e+00  -6.0564509e-03
   1.9952686e+00  -6.3247704e-03
   1.9992792e+00  -6.6440312e-03
   2.0032874e+00  -6.9272268e-03
   2.0071534e+00  -7.2217631e-03
   2.0111616e+00  -7.4711662e-03
   2.0150275e+00  -7.7276630e-03
   2.0152112e+00  -7.7382231e-03
   2.0189073e+00  -7.9570018e-03
   2.0190771e+00  -7.9677916e-03
   2.0229017e+00  -8.1728880e-03
   2.0269123e+00  -8.3411846e-03
   2.0307759e+00  -8.5364784e-03
   2.0347865e+00  -8.6646924e-03
   2.0386524e+00  -8.8134298e-03
   2.0426607e+00  -8.9045914e-03
   2.0465266e+00  -9.0143021e-03
   2.0505349e+00  -9.0625115e-03
   2.0544008e+00  -9.1348714e-03
   2.0584114e+00  -9.1385904e-03
   2.0622750e+00  -9.1705234e-03
   2.0662856e+00  -9.1331038e-03
   2.0701492e+00  -9.1236455e-03
   2.0741598e+00  -9.0435262e-03
   2.0780234e+00  -8.9936639e-03
   2.0820340e+00  -8.8679982e-03
   2.0858999e+00  -8.7785583e-03
   2.0899082e+00  -8.6131543e-03
   2.0937741e+00  -8.4786961e-03
   2.0977847e+00  -8.2708907e-03
   2.1016483e+00  -8.1016299e-03
   2.1037282e+00  -7.9852847e-03
   2.1041483e+00  -7.9570018e-03
   2.1077388e+00  -7.7272957e-03
   2.1095225e+00  -7.6245868e-03
   2.1135331e+00  -7.3306015e-03
   2.1173967e+00  -7.0792929e-03
   2.1214073e+00  -6.7617769e-03
   2.1252732e+00  -6.4745409e-03
   2.1290519e+00  -6.1632691e-03
   2.1306244e+00  -6.0162534e-03
   2.1330624e+00  -5.7897842e-03
   2.1331474e+00  -5.7820478e-03
   2.1371556e+00  -5.3853076e-03
   2.1410216e+00  -5.0157254e-03
   2.1448852e+00  -4.6420569e-03
   2.1488958e+00  -4.2073462e-03
   2.1500758e+00  -4.0755280e-03
   2.1506979e+00  -4.0017447e-03
   2.1527617e+00  -3.7692608e-03
   2.1567700e+00  -3.3191919e-03
   2.1606359e+00  -2.8881313e-03
   2.1646465e+00  -2.4044995e-03
   2.1667746e+00  -2.1347842e-03
   2.1669261e+00  -2.1133999e-03
   2.1685101e+00  -1.9067998e-03
   2.1725207e+00  -1.3991230e-03
   2.1763843e+00  -9.3356979e-04
   2.1803949e+00  -4.0659320e-04
   2.1819307e+00  -1.9403398e-04
   2.1824219e+00  -1.2031841e-04
   2.1842585e+00   1.3743825e-04
   2.1882691e+00   6.6353535e-04
   2.1921350e+00   1.1493779e-03
   2.1961433e+00   1.7138315e-03
   2.1963728e+00   1.7467011e-03
   2.1976056e+00   1.9259596e-03
   2.2000092e+00   2.2613935e-03
   2.2040174e+00   2.7695592e-03
   2.2078834e+00   3.2667585e-03
   2.2096534e+00   3.5193526e-03
   2.2108609e+00   3.6874426e-03
   2.2118939e+00   3.8323003e-03
   2.2127181e+00   3.9466483e-03
   2.2157576e+00   4.3565197e-03
   2.2197681e+00   4.8402663e-03
   2.2236318e+00   5.3135675e-03
   2.2246327e+00   5.4441001e-03
   2.2260927e+00   5.6281680e-03
   2.2276423e+00   5.8227961e-03
   2.2281497e+00   5.8874656e-03
   2.2315083e+00   6.3047291e-03
   2.2355165e+00   6.7455693e-03
   2.2393825e+00   7.1636134e-03
   2.2429568e+00   7.5377181e-03
   2.2432599e+00   7.5689164e-03
   2.2433907e+00   7.5830119e-03
   2.2445110e+00   7.6988981e-03
   2.2472567e+00   7.9728650e-03
   2.2512672e+00   8.3202020e-03
   2.2552755e+00   8.6073921e-03
   2.2591414e+00   8.9334022e-03
   2.2630051e+00   9.1984160e-03
   2.2670156e+00   9.4232553e-03
   2.2686180e+00   9.5096648e-03
   2.2686387e+00   9.5108127e-03
   2.2708792e+00   9.6309688e-03
   2.2748898e+00   9.7941919e-03
   2.2789004e+00   9.8737833e-03
   2.2827640e+00   1.0003788e-02
   2.2867746e+00   1.0003696e-02
   2.2906382e+00   1.0057117e-02
   2.2946488e+00   9.9878788e-03
   2.2985078e+00   9.9652893e-03
   2.3025253e+00   9.8294077e-03
   2.3063820e+00   9.7367309e-03
   2.3102617e+00   9.5792011e-03
   2.3109963e+00   9.5404270e-03
   2.3115932e+00   9.5096648e-03
   2.3142562e+00   9.3740588e-03
   2.3181359e+00   9.1545455e-03
   2.3221304e+00   8.8983701e-03
   2.3261478e+00   8.5953627e-03
   2.3300046e+00   8.3184343e-03
   2.3338843e+00   8.0123049e-03
   2.3370064e+00   7.7485537e-03
   2.3378788e+00   7.6735767e-03
   2.3390266e+00   7.5689164e-03
   2.3401286e+00   7.4664830e-03
   2.3417585e+00   7.3146924e-03
   2.3457530e+00   6.9424702e-03
   2.3497704e+00   6.5621212e-03
   2.3536272e+00   6.1840680e-03
   2.3575069e+00   5.7903811e-03
   2.3589761e+00   5.6331267e-03
   2.3589991e+00   5.6281680e-03
   2.3615014e+00   5.3645087e-03
   2.3653811e+00   4.9393939e-03
   2.3693756e+00   4.5247245e-03
   2.3732553e+00   4.1216483e-03
   2.3761019e+00   3.8162764e-03
   2.3772498e+00   3.6874426e-03
   2.3772498e+00   3.6855142e-03
   2.3811295e+00   3.2425390e-03
   2.3851240e+00   2.8184114e-03
   2.3891414e+00   2.4026860e-03
   2.3929982e+00   1.9969490e-03
   2.3931589e+00   1.9794766e-03
   2.3953168e+00   1.7467011e-03
   2.3970156e+00   1.5595960e-03
   2.4008953e+00   1.1489715e-03
   2.4048898e+00   7.5922635e-04
   2.4087695e+00   3.5592287e-04
   2.4107208e+00   1.6808815e-04
   2.4143251e+00  -1.9403398e-04
   2.4145776e+00  -2.2288545e-04
   2.4166437e+00  -4.2006428e-04
   2.4206382e+00  -7.8791552e-04
   2.4245179e+00  -1.1623140e-03
   2.4285124e+00  -1.5040335e-03
   2.4323921e+00  -1.8467378e-03
   2.4333563e+00  -1.9282025e-03
   2.4357897e+00  -2.1347842e-03
   2.4372360e+00  -2.2620225e-03
   2.4402663e+00  -2.5045914e-03
   2.4442608e+00  -2.8068182e-03
   2.4481405e+00  -3.1174013e-03
   2.4521350e+00  -3.3863407e-03
   2.4560147e+00  -3.6633150e-03
   2.4588613e+00  -3.8378099e-03
   2.4624426e+00  -4.0755280e-03
   2.4627410e+00  -4.0962351e-03
   2.4638889e+00  -4.1694444e-03
   2.4678834e+00  -4.3924013e-03
   2.4717631e+00  -4.6315197e-03
   2.4757576e+00  -4.8215794e-03
   2.4796373e+00  -5.0226125e-03
   2.4836318e+00  -5.1918503e-03
   2.4875115e+00  -5.3720386e-03
   2.4915060e+00  -5.5110193e-03
   2.4953857e+00  -5.6598714e-03
   2.4993802e+00  -5.7670110e-03
   2.5032599e+00  -5.8853535e-03
   2.5071166e+00  -5.9719467e-03
   2.5087925e+00  -6.0162534e-03
   2.5109734e+00  -6.0740588e-03
   2.5111341e+00  -6.0776860e-03
   2.5151286e+00  -6.1419192e-03
   2.5190083e+00  -6.2125803e-03
   2.5230028e+00  -6.2492195e-03
   2.5268825e+00  -6.2938246e-03
   2.5308770e+00  -6.3038567e-03
   2.5347567e+00  -6.3202709e-03
   2.5387511e+00  -6.3043388e-03
   2.5426309e+00  -6.2939164e-03
   2.5466483e+00  -6.2540404e-03
   2.5505051e+00  -6.2219467e-03
   2.5543618e+00  -6.1655647e-03
   2.5583792e+00  -6.0997475e-03
   2.5622590e+00  -6.0162534e-03
   2.5625574e+00  -6.0094123e-03
   2.5662534e+00  -5.9278926e-03
   2.5665289e+00  -5.9201331e-03
   2.5701102e+00  -5.8214646e-03
   2.5741276e+00  -5.7164601e-03
   2.5781451e+00  -5.5953857e-03
   2.5820018e+00  -5.4748623e-03
   2.5860193e+00  -5.3400597e-03
   2.5898760e+00  -5.2054178e-03
   2.5938935e+00  -5.0500918e-03
   2.5977502e+00  -4.9013085e-03
   2.6017677e+00  -4.7359275e-03
   2.6056244e+00  -4.5689164e-03
   2.6096419e+00  -4.3915748e-03
   2.6134986e+00  -4.2163682e-03
   2.6156107e+00  -4.1086777e-03
   2.6162305e+00  -4.0755280e-03
   2.6196051e+00  -3.9016070e-03
   2.6213728e+00  -3.8094123e-03
   2.6253903e+00  -3.6069559e-03
   2.6292470e+00  -3.4030073e-03
   2.6332645e+00  -3.1828742e-03
   2.6371212e+00  -2.9689853e-03
   2.6411387e+00  -2.7494720e-03
   2.6449954e+00  -2.5335859e-03
   2.6488522e+00  -2.3084481e-03
   2.6489669e+00  -2.3026860e-03
   2.6519284e+00  -2.1347842e-03
   2.6528696e+00  -2.0779040e-03
   2.6528926e+00  -2.0764532e-03
   2.6567264e+00  -1.8376148e-03
   2.6607438e+00  -1.6007002e-03
   2.6647612e+00  -1.3582691e-03
   2.6686180e+00  -1.1215863e-03
   2.6726354e+00  -8.8427686e-04
   2.6764922e+00  -6.5130165e-04
   2.6803719e+00  -4.1474059e-04
   2.6813361e+00  -3.5504132e-04
   2.6840220e+00  -1.9403398e-04
   2.6843664e+00  -1.7121625e-04
   2.6844812e+00  -1.6381612e-04
   2.6882461e+00   7.5565886e-05
   2.6922406e+00   3.2298669e-04
   2.6962580e+00   5.6457530e-04
   2.7001148e+00   7.9978650e-04
   2.7041322e+00   1.0326309e-03
   2.7079890e+00   1.2599174e-03
   2.7120064e+00   1.4894031e-03
   2.7158632e+00   1.7117332e-03
   2.7163223e+00   1.7400551e-03
   2.7164371e+00   1.7467011e-03
   2.7203398e+00   1.9760422e-03
   2.7237374e+00   2.1789509e-03
   2.7277548e+00   2.3911616e-03
   2.7316116e+00   2.5977961e-03
   2.7356290e+00   2.8097796e-03
   2.7394858e+00   3.0142792e-03
   2.7435032e+00   3.2078742e-03
   2.7473600e+00   3.3946970e-03
   2.7507805e+00   3.5463728e-03
   2.7539486e+00   3.6874426e-03
   2.7547750e+00   3.7261019e-03
   2.7552342e+00   3.7477273e-03
   2.7592516e+00   3.9188705e-03
   2.7631084e+00   4.0852388e-03
   2.7671258e+00   4.2354224e-03
   2.7709826e+00   4.3804637e-03
   2.7750000e+00   4.5122360e-03
   2.7788567e+00   4.6393251e-03
   2.7828742e+00   4.7520891e-03
   2.7867309e+00   4.8611111e-03
   2.7907484e+00   4.9545455e-03
   2.7946051e+00   5.0449265e-03
   2.7986226e+00   5.1170799e-03
   2.8024793e+00   5.1878329e-03
   2.8064968e+00   5.2372360e-03
   2.8103535e+00   5.2867769e-03
   2.8143710e+00   5.3140955e-03
   2.8182277e+00   5.3432507e-03
   2.8222452e+00   5.3482323e-03
   2.8261249e+00   5.3562672e-03
   2.8301194e+00   5.3383838e-03
   2.8339991e+00   5.3242654e-03
   2.8379936e+00   5.2829660e-03
   2.8418733e+00   5.2476125e-03
   2.8458678e+00   5.1831267e-03
   2.8497475e+00   5.1262167e-03
   2.8537420e+00   5.0388430e-03
   2.8576217e+00   4.9606061e-03
   2.8616162e+00   4.8513545e-03
   2.8654959e+00   4.7519054e-03
   2.8694904e+00   4.6206152e-03
   2.8733701e+00   4.5025253e-03
   2.8773646e+00   4.3508724e-03
   2.8812443e+00   4.2078283e-03
   2.8852388e+00   4.0433884e-03
   2.8891185e+00   3.8896235e-03
   2.8908861e+00   3.8054867e-03
   2.8935491e+00   3.6874426e-03
   2.8947429e+00   3.6330119e-03
   2.8969927e+00   3.5248852e-03
   2.9009871e+00   3.3277319e-03
   2.9048669e+00   3.1404729e-03
   2.9088613e+00   2.9320478e-03
   2.9127410e+00   2.7398072e-03
   2.9167355e+00   2.5236226e-03
   2.9206152e+00   2.3134527e-03
   2.9246097e+00   2.0923714e-03
   2.9284894e+00   1.8817539e-03
   2.9290863e+00   1.8445202e-03
   2.9307851e+00   1.7467011e-03
   2.9329431e+00   1.6199725e-03
   2.9363636e+00   1.4173462e-03
   2.9403581e+00   1.1882645e-03
   2.9442378e+00   9.6887511e-04
   2.9482323e+00   7.3349403e-04
   2.9521120e+00   5.0309229e-04
   2.9561065e+00   2.7630854e-04
   2.9599862e+00   5.5079660e-05
   2.9615932e+00  -3.9252296e-05
   2.9643480e+00  -1.9403398e-04
   2.9654729e+00  -2.6078283e-04
   2.9678604e+00  -4.0037649e-04
   2.9718779e+00  -6.1924472e-04
   2.9757346e+00  -8.3743113e-04
   2.9797521e+00  -1.0536915e-03
   2.9836088e+00  -1.2635973e-03
   2.9876263e+00  -1.4656267e-03
   2.9914830e+00  -1.6661708e-03
   2.9955005e+00  -1.8562695e-03
   2.9993572e+00  -2.0446511e-03
   2.9997934e+00  -2.0660124e-03
   3.0011478e+00  -2.1347842e-03
   3.0036501e+00  -2.2600023e-03
   3.0072314e+00  -2.4313131e-03
   3.0112489e+00  -2.6015611e-03
   3.0151056e+00  -2.7735767e-03
   3.0191230e+00  -2.9277319e-03
   3.0229798e+00  -3.0831267e-03
   3.0269972e+00  -3.2258494e-03
   3.0308540e+00  -3.3693756e-03
   3.0348714e+00  -3.4945592e-03
   3.0387282e+00  -3.6213039e-03
   3.0427456e+00  -3.7264692e-03
   3.0466024e+00  -3.8338384e-03
   3.0506198e+00  -3.9292470e-03
   3.0544766e+00  -4.0264692e-03
   3.0556244e+00  -4.0504591e-03
   3.0567723e+00  -4.0755280e-03
   3.0595041e+00  -4.1356979e-03
   3.0623508e+00  -4.1946051e-03
   3.0663682e+00  -4.2568182e-03
   3.0702250e+00  -4.3213728e-03
   3.0742424e+00  -4.3644399e-03
   3.0780992e+00  -4.4098026e-03
   3.0821166e+00  -4.4357208e-03
   3.0859734e+00  -4.4648301e-03
   3.0899908e+00  -4.4727273e-03
   3.0938476e+00  -4.4833333e-03
   3.0978650e+00  -4.4728650e-03
   3.1017218e+00  -4.4650826e-03
   3.1057392e+00  -4.4383150e-03
   3.1095960e+00  -4.4153352e-03
   3.1136134e+00  -4.3720845e-03
   3.1174702e+00  -4.3327365e-03
   3.1214876e+00  -4.2720615e-03
   3.1253444e+00  -4.2164830e-03
   3.1292241e+00  -4.1421947e-03
   3.1308540e+00  -4.1092516e-03
   3.1325298e+00  -4.0755280e-03
   3.1332185e+00  -4.0611570e-03
   3.1336318e+00  -4.0513085e-03
   3.1370983e+00  -3.9693985e-03
   3.1410927e+00  -3.8746097e-03
   3.1451102e+00  -3.7696511e-03
   3.1489669e+00  -3.6683655e-03
   3.1529844e+00  -3.5525712e-03
   3.1568411e+00  -3.4413223e-03
   3.1608586e+00  -3.3154959e-03
   3.1647153e+00  -3.1940542e-03
   3.1687328e+00  -3.0548669e-03
   3.1725895e+00  -2.9227502e-03
   3.1766070e+00  -2.7756198e-03
   3.1804637e+00  -2.6324610e-03
   3.1844812e+00  -2.4789715e-03
   3.1883379e+00  -2.3302571e-03
   3.1909550e+00  -2.2176056e-03
   3.1928375e+00  -2.1347842e-03
   3.1949725e+00  -2.0392332e-03
   3.1962121e+00  -1.9830533e-03
   3.2002296e+00  -1.8044215e-03
   3.2040863e+00  -1.6303604e-03
   3.2081038e+00  -1.4537144e-03
   3.2119605e+00  -1.2819674e-03
   3.2159780e+00  -1.0920294e-03
   3.2198347e+00  -9.1010790e-04
   3.2238522e+00  -7.2367998e-04
   3.2277089e+00  -5.4393710e-04
   3.2315886e+00  -3.6282828e-04
   3.2326905e+00  -3.1065427e-04
   3.2351928e+00  -1.9403398e-04
   3.2355831e+00  -1.7382851e-04
   3.2357438e+00  -1.6613636e-04
   3.2394628e+00   2.0760790e-05
   3.2434803e+00   2.1859412e-04
   3.2474747e+00   4.0672176e-04
   3.2513545e+00   5.9007346e-04
   3.2553489e+00   7.8103535e-04
   3.2592287e+00   9.6429293e-04
   3.2632231e+00   1.1469031e-03
   3.2671028e+00   1.3235583e-03
   3.2710973e+00   1.4995340e-03
   3.2749770e+00   1.6693205e-03
   3.2760790e+00   1.7219054e-03
   3.2766070e+00   1.7467011e-03
   3.2800964e+00   1.9056703e-03
   3.2828512e+00   2.0325826e-03
   3.2868457e+00   2.1992011e-03
   3.2907254e+00   2.3617769e-03
   3.2947199e+00   2.5161616e-03
   3.2985996e+00   2.6666896e-03
   3.3025941e+00   2.8115243e-03
   3.3064738e+00   2.9517677e-03
   3.3104683e+00   3.0832185e-03
   3.3143480e+00   3.2122590e-03
   3.3183425e+00   3.3273416e-03
   3.3222222e+00   3.4410927e-03
   3.3262167e+00   3.5485767e-03
   3.3300964e+00   3.6524334e-03
   3.3311295e+00   3.6780303e-03
   3.3315197e+00   3.6874426e-03
   3.3351240e+00   3.7732782e-03
   3.3379706e+00   3.8426538e-03
   3.3419651e+00   3.9171028e-03
   3.3458448e+00   3.9922406e-03
   3.3498393e+00   4.0472452e-03
   3.3537190e+00   4.1040174e-03
   3.3577135e+00   4.1418274e-03
   3.3615932e+00   4.1809229e-03
   3.3655877e+00   4.1985078e-03
   3.3694674e+00   4.2198118e-03
   3.3734619e+00   4.2191690e-03
   3.3773416e+00   4.2235996e-03
   3.3813361e+00   4.2015152e-03
   3.3852158e+00   4.1834252e-03
   3.3892332e+00   4.1571396e-03
   3.3930900e+00   4.1359734e-03
   3.3971074e+00   4.0528007e-03
   3.4009642e+00   3.9794536e-03
   3.4089761e+00   3.8673783e-03
   3.4167126e+00   3.7594353e-03
   3.4244490e+00   3.7210055e-03
   3.4250918e+00   3.6945822e-03
   3.4252755e+00   3.6874426e-03
   3.4324610e+00   3.4045684e-03
   3.4324610e+00   3.1450872e-03
   3.4562213e+00   2.3015611e-03
   3.4639578e+00   2.0374174e-03
   3.4679752e+00   1.8461708e-03
   3.4700184e+00   1.7467011e-03
   3.4757117e+00   1.4877135e-03
   3.4954545e+00   6.3678834e-04
   3.5192149e+00   7.5871212e-05
   3.5235996e+00  -9.9732323e-05
   3.5259412e+00  -1.9403398e-04
   3.5269513e+00  -2.3508724e-04
   3.5269513e+00  -6.3683655e-04
   3.5388430e+00  -1.1371694e-03
   3.5584481e+00  -1.9094399e-03
   3.5605601e+00  -1.9385606e-03
   3.5728650e+00  -2.1347842e-03
   3.5997934e+00  -2.5010790e-03
   3.6214417e+00  -2.7461662e-03
   3.6469927e+00  -2.3798669e-03
   3.6619605e+00  -2.1347842e-03
   3.6707530e+00  -1.9656129e-03
   3.6844582e+00  -1.7343710e-03
   3.7629017e+00  -1.1987971e-03
   3.8104454e+00  -5.9005510e-04
   3.8104454e+00  -1.2291185e-04
   3.8135904e+00  -9.5883838e-05
   3.8496786e+00   1.6669284e-04
   3.9364325e+00   6.7852388e-04
   4.0232094e+00   5.0809917e-04
   4.0624197e+00   4.5578972e-04
   4.2359504e+00   1.4222016e-04
   4.3144169e+00  -4.3179752e-06
   4.4879477e+00  -1.1082645e-04
   4.5664141e+00  -1.4006933e-04
   4.5664141e+00  -8.0921028e-05
   4.7399449e+00  -4.9966253e-05
   5.0703857e+00   1.3518388e-05
   5.2439164e+00   1.4639715e-05
   5.5743572e+00   1.9107691e-05
   5.7478880e+00   1.5545799e-05
   6.0783287e+00   7.5788108e-06
   6.2518595e+00   7.2631313e-06
   6.5823003e+00   5.1906336e-06
   6.5823003e+00   4.7642562e-06
   6.6690771e+00   5.2353994e-06
   7.0862948e+00   4.9635445e-06
   7.1730487e+00   4.3345500e-06
   7.5902663e+00   2.9752525e-06
   7.6770432e+00   2.4734389e-06
   8.0942378e+00   9.1226584e-06
   8.0942378e+00   1.0315909e-05
   8.1376263e+00   1.0381887e-05
   8.5982094e+00   1.9348255e-05
   8.6415978e+00   1.9188062e-05
   9.1021809e+00   1.6924587e-05
   9.1455693e+00   1.6918687e-05
   9.6061754e+00   1.5768182e-05
   9.6495409e+00   1.5769376e-05
   1.0110147e+01   1.5019031e-05
   1.0153535e+01   1.5015519e-05
   1.0614118e+01   1.4702870e-05
   1.0657484e+01   1.4688728e-05
   1.1117998e+01   1.4476148e-05


==> data/DARPA_Wave_Cut_4D_o1.dat <==
  -1.0048783e+01   8.5793388e-07
  -1.0005418e+01   8.7560376e-07
  -9.5449265e+00   1.0506795e-06
  -9.5015381e+00   1.6431818e-06
  -9.0409550e+00   1.7557300e-06
  -8.9975666e+00   4.0141185e-05
  -8.5369605e+00   4.0041093e-05
  -8.5369605e+00  -1.4921258e-04
  -8.4211203e+00  -1.4920294e-04
  -8.0329890e+00  -1.4917332e-04
  -7.9170569e+00  -1.4915771e-04
  -7.5290174e+00  -1.4908242e-04
  -7.4128788e+00  -1.4906336e-04
  -7.0250459e+00  -4.8826905e-05
  -6.9816575e+00   1.2688866e-06
  -6.5210744e+00   1.3689302e-06
  -6.4776860e+00   1.3866001e-06
  -6.0170799e+00   1.5491690e-06
  -5.9737144e+00   1.5668388e-06
  -5.5131084e+00   1.7732668e-06
  -5.5131084e+00   1.7544192e-06
  -5.4263545e+00   1.8274472e-06
  -5.0091368e+00   2.1106382e-06
  -4.9223829e+00   2.2025115e-06
  -4.5051653e+00   2.6216253e-06
  -4.4183884e+00   2.7794766e-06
  -4.0011938e+00   3.4704545e-06
  -3.9144169e+00   3.6824610e-06
  -3.4971993e+00   5.0601240e-06
  -3.4971993e+00   4.7585859e-06
  -3.3236685e+00   5.5783976e-06
  -2.9932277e+00   7.1125803e-06
  -2.8196970e+00   8.4412305e-06
  -2.4892562e+00   1.0890542e-05
  -2.3157254e+00   1.2450092e-05
  -1.9852824e+00   1.5069835e-05
  -1.8985101e+00   1.8184320e-05
  -1.7332943e+00   2.3360882e-05
  -1.6465197e+00   2.7545225e-05
  -1.4813062e+00   3.4551882e-05
  -1.3945271e+00   3.7666667e-05
  -1.2293182e+00   4.2762397e-05
  -1.1859229e+00   4.7267677e-05
  -1.1033242e+00   5.4426538e-05
  -1.0599265e+00   6.1920340e-05
  -9.7733012e-01   7.3725436e-05
  -9.3392792e-01   7.9476125e-05
  -8.5133379e-01   9.5001148e-05
  -8.5133379e-01   8.8401515e-05
  -8.0792700e-01   9.7509871e-05
  -7.8833792e-01   1.0059045e-04
  -7.4492424e-01   1.0860629e-04
  -7.2533976e-01   1.1183494e-04
  -6.8192149e-01   1.2406726e-04
  -6.6234389e-01   1.2808632e-04
  -6.1891873e-01   1.4431061e-04
  -5.9934573e-01   1.5011433e-04
  -5.5591368e-01   1.6604959e-04
  -5.3634986e-01   1.7160491e-04
  -5.1463039e-01   1.8155992e-04
  -5.0485078e-01   1.8887626e-04
  -4.8312902e-01   1.9925643e-04
  -4.7335170e-01   1.9884068e-04
  -4.5162994e-01   2.1012856e-04
  -4.4185262e-01   2.1876699e-04
  -4.2012856e-01   2.3001837e-04
  -4.1035583e-01   2.2885147e-04
  -3.8862718e-01   2.4095500e-04
  -3.7885675e-01   2.5111570e-04
  -3.5712580e-01   2.6349403e-04
  -3.4735767e-01   2.6014463e-04
  -3.2562213e-01   2.7217860e-04
  -3.1585859e-01   2.7640037e-04
  -2.9412075e-01   2.8914371e-04
  -2.8435950e-01   2.9286042e-04
  -2.6261938e-01   3.0555096e-04
  -2.5286272e-01   3.0905877e-04
  -2.3111570e-01   3.2120523e-04
  -2.2136318e-01   3.2430211e-04
  -1.9961111e-01   3.3157025e-04
  -1.8986455e-01   3.3375344e-04
  -1.6810629e-01   3.3808540e-04
  -1.5836593e-01   3.3942608e-04
  -1.3660147e-01   3.4464876e-04
  -1.2686708e-01   3.4498852e-04
  -1.0509619e-01   3.4706382e-04
  -9.5368228e-02   3.4601699e-04
  -7.3590220e-02   3.4265611e-04
  -6.3869376e-02   3.3922176e-04
  -4.2083792e-02   3.2949265e-04
  -3.2370523e-02   3.2407254e-04
  -1.0576423e-02   3.0999770e-04
  -8.7149449e-04   2.8991276e-04
  -8.7149449e-04   2.9794995e-04
   1.1228145e-02   2.7628099e-04
   3.0627410e-02   2.5550735e-04
   4.2739440e-02   2.3223370e-04
   6.2126492e-02   1.9384550e-04
   7.4251607e-02   1.5777112e-04
   9.3626033e-02   1.0426148e-04
   1.0576400e-01   5.3912764e-05
   1.2512534e-01  -1.6726745e-05
   1.3727204e-01  -7.4472452e-05
   1.5662489e-01  -1.5153512e-04
   1.6270018e-01  -1.8759504e-04
   1.7237443e-01  -2.2003880e-04
   1.7844972e-01  -2.5618916e-04
   1.8812420e-01  -3.2059688e-04
   1.9419927e-01  -3.6029385e-04
   2.0387420e-01  -4.0022498e-04
   2.0994789e-01  -4.4422176e-04
   2.1962397e-01  -5.0119835e-04
   2.2054362e-01  -5.0843205e-04
   2.2426630e-01  -5.3211433e-04
   2.3022268e-01  -5.7012626e-04
   2.3537420e-01  -6.1015840e-04
   2.4144399e-01  -6.5693526e-04
   2.5112489e-01  -7.1749082e-04
   2.5719008e-01  -7.6431818e-04
   2.6687328e-01  -8.2749082e-04
   2.7293618e-01  -8.7443526e-04
   2.8262397e-01  -9.3817952e-04
   2.8868228e-01  -9.8479568e-04
   2.9837236e-01  -1.0489945e-03
   3.0442608e-01  -1.0940152e-03
   3.1412305e-01  -1.1575092e-03
   3.2016988e-01  -1.1996488e-03
   3.2987374e-01  -1.2610560e-03
   3.3591139e-01  -1.3036249e-03
   3.4562213e-01  -1.3577686e-03
   3.4562213e-01  -1.3953444e-03
   3.5767677e-01  -1.4233379e-03
   3.6137282e-01  -1.4418159e-03
   3.7340909e-01  -1.5073508e-03
   3.7712121e-01  -1.5251171e-03
   3.8913912e-01  -1.5807346e-03
   3.9287190e-01  -1.5959458e-03
   4.0486685e-01  -1.6437626e-03
   4.0862029e-01  -1.6560813e-03
   4.2059688e-01  -1.6933081e-03
   4.2437098e-01  -1.7024954e-03
   4.3631772e-01  -1.7195753e-03
   4.4011938e-01  -1.7262856e-03
   4.5204086e-01  -1.7313751e-03
   4.5587006e-01  -1.7342837e-03
   4.6776171e-01  -1.7217355e-03
   4.7161846e-01  -1.7180533e-03
   4.8348255e-01  -1.6900069e-03
   4.8736685e-01  -1.6818916e-03
   4.9328972e-01  -1.6598140e-03
   4.9524334e-01  -1.6699265e-03
   5.0115702e-01  -1.6429821e-03
   5.0311754e-01  -1.6192424e-03
   5.0902433e-01  -1.5831267e-03
   5.1099174e-01  -1.5890174e-03
   5.1689164e-01  -1.5462902e-03
   5.1886593e-01  -1.5199587e-03
   5.2475666e-01  -1.4742746e-03
   5.2674013e-01  -1.4758494e-03
   5.3262626e-01  -1.4281359e-03
   5.3461433e-01  -1.4021602e-03
   5.4049587e-01  -1.3506933e-03
   5.4249082e-01  -1.3352181e-03
   5.4836318e-01  -1.2791185e-03
   5.5036501e-01  -1.2627502e-03
   5.5622819e-01  -1.2039715e-03
   5.5823921e-01  -1.1857851e-03
   5.5823921e-01  -1.1693893e-03
   5.6208219e-01  -1.1282989e-03
   5.6611341e-01  -1.1058081e-03
   5.6994261e-01  -1.0621051e-03
   5.7398760e-01  -1.0179660e-03
   5.7780073e-01  -9.7194904e-04
   5.8186180e-01  -9.2511249e-04
   5.8566345e-01  -8.7854913e-04
   5.8973600e-01  -8.3112489e-04
   5.9352388e-01  -7.8488522e-04
   5.9761249e-01  -7.3721763e-04
   6.0138430e-01  -6.8997475e-04
   6.0548669e-01  -6.4096878e-04
   6.0924472e-01  -5.9216024e-04
   6.1336088e-01  -5.4154040e-04
   6.1710514e-01  -4.9025482e-04
   6.2123508e-01  -4.3702938e-04
   6.2496786e-01  -3.8230716e-04
   6.2910927e-01  -3.2540863e-04
   6.3326446e-01  -2.6388889e-04
   6.3480946e-01  -2.3940083e-04
   6.3660009e-01  -2.1118205e-04
   6.3698347e-01  -2.0496074e-04
   6.3726814e-01  -2.0052365e-04
   6.4115243e-01  -1.4121235e-04
   6.4485767e-01  -8.2238062e-05
   6.4855372e-01  -2.5438935e-05
   6.5273186e-01   3.6464417e-05
   6.5641873e-01   9.1364784e-05
   6.6060836e-01   1.5146304e-04
   6.6428375e-01   2.0450666e-04
   6.6848255e-01   2.6287879e-04
   6.7214646e-01   3.1398301e-04
   6.7635675e-01   3.7058540e-04
   6.8001148e-01   4.1972452e-04
   6.8423095e-01   4.7431818e-04
   6.8787649e-01   5.2126951e-04
   6.9210514e-01   5.7360882e-04
   6.9574380e-01   6.1808310e-04
   6.9997934e-01   6.6792700e-04
   7.0360882e-01   7.0960285e-04
   7.0785354e-01   7.5659550e-04
   7.1147612e-01   7.9517677e-04
   7.1572773e-01   8.3896924e-04
   7.1934343e-01   8.7424702e-04
   7.2360422e-01   9.1447888e-04
   7.2721074e-01   9.4591827e-04
   7.3147842e-01   9.8235537e-04
   7.3508035e-01   1.0094077e-03
   7.3935262e-01   1.0415450e-03
   7.4294995e-01   1.0641230e-03
   7.4722681e-01   1.0915657e-03
   7.5082185e-01   1.1096763e-03
   7.5510101e-01   1.1321717e-03
   7.5869146e-01   1.1456612e-03
   7.6297521e-01   1.1630211e-03
   7.6656336e-01   1.1719628e-03
   7.7084940e-01   1.1841965e-03
   7.7443526e-01   1.1878857e-03
   7.7872360e-01   1.1947475e-03
   7.8230716e-01   1.1933081e-03
   7.8660009e-01   1.1946120e-03
   7.9017906e-01   1.1880624e-03
   7.9447429e-01   1.1836249e-03
   7.9805326e-01   1.1711961e-03
   8.0234848e-01   1.1606979e-03
   8.0592746e-01   1.1425184e-03
   8.1022268e-01   1.1256451e-03
   8.1380165e-01   1.1017998e-03
   8.1809688e-01   1.0785147e-03
   8.2167585e-01   1.0490427e-03
   8.2597107e-01   1.0193090e-03
   8.2955234e-01   9.8426768e-04
   8.3384527e-01   9.4811983e-04
   8.3742883e-01   9.0761019e-04
   8.4171947e-01   8.6508494e-04
   8.4530533e-01   8.1925620e-04
   8.4959596e-01   7.7040634e-04
   8.5318182e-01   7.1946740e-04
   8.5747016e-01   6.6449265e-04
   8.6105831e-01   6.0832874e-04
   8.6534435e-01   5.4751148e-04
   8.6893710e-01   4.8733471e-04
   8.7321855e-01   4.2061065e-04
   8.7681359e-01   3.5815197e-04
   8.8109275e-01   2.8793159e-04
   8.8469238e-01   2.2243664e-04
   8.8896694e-01   1.4987764e-04
   8.9257117e-01   7.9107668e-05
   8.9684114e-01   1.7539899e-06
   9.0044995e-01  -7.7092057e-05
   9.0471534e-01  -1.6178765e-04
   9.0486226e-01  -1.6520179e-04
   9.0736226e-01  -2.1977112e-04
   9.0912305e-01  -2.5879477e-04
   9.1258953e-01  -3.3784206e-04
   9.1620753e-01  -4.1724977e-04
   9.2046602e-01  -5.0943985e-04
   9.2408861e-01  -5.8639578e-04
   9.2834022e-01  -6.7526630e-04
   9.3196740e-01  -7.5011938e-04
   9.3621442e-01  -8.3614325e-04
   9.3984619e-01  -9.0890496e-04
   9.4408861e-01  -9.9227043e-04
   9.4772727e-01  -1.0626492e-03
   9.5196281e-01  -1.1430785e-03
   9.5560836e-01  -1.2104729e-03
   9.5983701e-01  -1.2876148e-03
   9.6348714e-01  -1.3500849e-03
   9.6771120e-01  -1.4230923e-03
   9.7136823e-01  -1.4794927e-03
   9.7558540e-01  -1.5462718e-03
   9.7924702e-01  -1.5972222e-03
   9.8346189e-01  -1.6567677e-03
   9.8712810e-01  -1.7027342e-03
   9.9133609e-01  -1.7557323e-03
   9.9500918e-01  -1.7965427e-03
   9.9921028e-01  -1.8432943e-03
   1.0028903e+00  -1.8782300e-03
   1.0070845e+00  -1.9184894e-03
   1.0107713e+00  -1.9465037e-03
   1.0149587e+00  -1.9795615e-03
   1.0186501e+00  -1.9995569e-03
   1.0228329e+00  -2.0244536e-03
   1.0265312e+00  -2.0349334e-03
   1.0307071e+00  -2.0507920e-03
   1.0344123e+00  -2.0514394e-03
   1.0385813e+00  -2.0568916e-03
   1.0422911e+00  -2.0474288e-03
   1.0464555e+00  -2.0424747e-03
   1.0501699e+00  -2.0221235e-03
   1.0543320e+00  -2.0066506e-03
   1.0580510e+00  -1.9758678e-03
   1.0622062e+00  -1.9490702e-03
   1.0659320e+00  -1.9083035e-03
   1.0700803e+00  -1.8707208e-03
   1.0738131e+00  -1.8204637e-03
   1.0779545e+00  -1.7725161e-03
   1.0816942e+00  -1.7131772e-03
   1.0858287e+00  -1.6552296e-03
   1.0895730e+00  -1.5871855e-03
   1.0937029e+00  -1.5196832e-03
   1.0974541e+00  -1.4431405e-03
   1.1015771e+00  -1.3663223e-03
   1.1053329e+00  -1.2817264e-03
   1.1094536e+00  -1.1963062e-03
   1.1132140e+00  -1.1026056e-03
   1.1173278e+00  -1.0071534e-03
   1.1210927e+00  -9.0845960e-04
   1.1252020e+00  -8.0680211e-04
   1.1289738e+00  -7.0276860e-04
   1.1330762e+00  -5.9706612e-04
   1.1368526e+00  -4.7714417e-04
   1.1409504e+00  -3.5926768e-04
   1.1439463e+00  -2.5836318e-04
   1.1451263e+00  -2.1494697e-04
   1.1477296e+00  -1.2083081e-04
   1.1488246e+00  -8.2726354e-05
   1.1526125e+00   5.1942149e-05
   1.1566988e+00   1.9378214e-04
   1.1604913e+00   3.2667126e-04
   1.1645730e+00   4.6541093e-04
   1.1683724e+00   6.0038338e-04
   1.1724495e+00   7.3856979e-04
   1.1762511e+00   8.6982094e-04
   1.1803237e+00   1.0085262e-03
   1.1841299e+00   1.1358058e-03
   1.1881979e+00   1.2687121e-03
   1.1920087e+00   1.4077342e-03
   1.1960721e+00   1.5400781e-03
   1.2000253e+00   1.6844054e-03
   1.2011065e+00   1.7278145e-03
   1.2038430e+00   1.8348370e-03
   1.2039463e+00   1.8388843e-03
   1.2077686e+00   1.9765565e-03
   1.2118205e+00   2.1254477e-03
   1.2156474e+00   2.2525689e-03
   1.2196947e+00   2.3883609e-03
   1.2235239e+00   2.5073003e-03
   1.2275712e+00   2.6324151e-03
   1.2314027e+00   2.7412305e-03
   1.2354454e+00   2.8575528e-03
   1.2392815e+00   2.9523646e-03
   1.2433196e+00   3.0577594e-03
   1.2471602e+00   3.1419881e-03
   1.2511938e+00   3.2328742e-03
   1.2550390e+00   3.3100092e-03
   1.2590680e+00   3.3892792e-03
   1.2629178e+00   3.4577824e-03
   1.2669421e+00   3.5280073e-03
   1.2709642e+00   3.5875803e-03
   1.2748163e+00   3.6418962e-03
   1.2774311e+00   3.6710514e-03
   1.2797016e+00   3.6966253e-03
   1.2826928e+00   3.7243802e-03
   1.2848852e+00   3.7398301e-03
   1.2867080e+00   3.7529155e-03
   1.2905670e+00   3.7685721e-03
   1.2944261e+00   3.7644399e-03
   1.2984412e+00   3.7723140e-03
   1.3023049e+00   3.7486455e-03
   1.3063154e+00   3.7358586e-03
   1.3101814e+00   3.6894169e-03
   1.3116736e+00   3.6768825e-03
   1.3122612e+00   3.6719697e-03
   1.3141896e+00   3.6557392e-03
   1.3147222e+00   3.6460973e-03
   1.3180601e+00   3.5861341e-03
   1.3220638e+00   3.5314279e-03
   1.3259366e+00   3.4451561e-03
   1.3299380e+00   3.3721074e-03
   1.3338154e+00   3.2708219e-03
   1.3378145e+00   3.1811065e-03
   1.3416919e+00   3.0660468e-03
   1.3456887e+00   2.9606061e-03
   1.3495707e+00   2.8295684e-03
   1.3535629e+00   2.7091139e-03
   1.3574472e+00   2.5669651e-03
   1.3614371e+00   2.4300046e-03
   1.3653237e+00   2.2803421e-03
   1.3693113e+00   2.1353030e-03
   1.3732966e+00   1.9758287e-03
   1.3770546e+00   1.8052778e-03
   1.3771855e+00   1.7989624e-03
   1.3785629e+00   1.7329454e-03
   1.3808219e+00   1.6254385e-03
   1.3811685e+00   1.6086272e-03
   1.3850620e+00   1.4175849e-03
   1.3889555e+00   1.2299449e-03
   1.3929362e+00   1.0441345e-03
   1.3968320e+00   8.5716483e-04
   1.4008104e+00   6.6817264e-04
   1.4047107e+00   4.8803489e-04
   1.4086846e+00   3.0520202e-04
   1.4125872e+00   1.0863131e-04
   1.4165588e+00  -7.2556703e-05
   1.4167585e+00  -8.3871671e-05
   1.4191001e+00  -2.0686915e-04
   1.4207277e+00  -2.9435032e-04
   1.4244330e+00  -4.9117080e-04
   1.4283402e+00  -6.8405647e-04
   1.4323095e+00  -8.8265381e-04
   1.4362167e+00  -1.0639417e-03
   1.4401837e+00  -1.2527456e-03
   1.4440932e+00  -1.4182484e-03
   1.4480579e+00  -1.5918893e-03
   1.4519697e+00  -1.7592746e-03
   1.4559320e+00  -1.9203398e-03
   1.4572176e+00  -1.9795799e-03
   1.4610285e+00  -2.1467493e-03
   1.4611777e+00  -2.1537879e-03
   1.4638062e+00  -2.2721625e-03
   1.4677227e+00  -2.4272268e-03
   1.4716804e+00  -2.5952938e-03
   1.4755992e+00  -2.7327594e-03
   1.4795569e+00  -2.8789256e-03
   1.4834757e+00  -3.0006428e-03
   1.4874311e+00  -3.1304178e-03
   1.4913522e+00  -3.2335859e-03
   1.4953053e+00  -3.3473829e-03
   1.4992287e+00  -3.4331038e-03
   1.5031795e+00  -3.5277548e-03
   1.5071051e+00  -3.5997245e-03
   1.5110537e+00  -3.6770661e-03
   1.5149816e+00  -3.7355142e-03
   1.5189279e+00  -3.7991047e-03
   1.5228581e+00  -3.8423095e-03
   1.5268044e+00  -3.8914830e-03
   1.5307346e+00  -3.9172635e-03
   1.5346786e+00  -3.9511019e-03
   1.5386111e+00  -3.9568641e-03
   1.5425528e+00  -3.9719927e-03
   1.5464853e+00  -3.9575298e-03
   1.5504270e+00  -3.9534435e-03
   1.5543618e+00  -3.9195363e-03
   1.5583012e+00  -3.8972222e-03
   1.5622383e+00  -3.8442149e-03
   1.5661754e+00  -3.8026630e-03
   1.5701148e+00  -3.7324610e-03
   1.5740519e+00  -3.6732553e-03
   1.5779913e+00  -3.5870064e-03
   1.5819261e+00  -3.5113866e-03
   1.5858655e+00  -3.4105831e-03
   1.5898003e+00  -3.3195363e-03
   1.5937420e+00  -3.2026860e-03
   1.5976745e+00  -3.0969927e-03
   1.6016185e+00  -2.9683884e-03
   1.6055487e+00  -2.8474518e-03
   1.6094949e+00  -2.7092516e-03
   1.6134229e+00  -2.5786272e-03
   1.6173691e+00  -2.4145087e-03
   1.6212994e+00  -2.2685537e-03
   1.6234642e+00  -2.1705533e-03
   1.6239945e+00  -2.1442172e-03
   1.6274128e+00  -1.9827479e-03
   1.6291736e+00  -1.9017424e-03
   1.6331221e+00  -1.7182989e-03
   1.6370478e+00  -1.5387856e-03
   1.6409963e+00  -1.3518687e-03
   1.6449219e+00  -1.1686478e-03
   1.6488728e+00  -9.8568411e-04
   1.6527961e+00  -8.0489440e-04
   1.6567493e+00  -6.1020891e-04
   1.6606703e+00  -4.3056474e-04
   1.6637144e+00  -2.6724518e-04
   1.6648255e+00  -2.0295523e-04
   1.6676676e+00  -4.4306474e-05
   1.6685468e+00   5.4314279e-06
   1.6725000e+00   2.1412534e-04
   1.6764210e+00   4.2503214e-04
   1.6803765e+00   6.2513315e-04
   1.6842952e+00   8.2861800e-04
   1.6882507e+00   1.0158586e-03
   1.6921694e+00   1.2062718e-03
   1.6961272e+00   1.4035308e-03
   1.7000436e+00   1.5867057e-03
   1.7024862e+00   1.7151607e-03
   1.7029040e+00   1.7382048e-03
   1.7064440e+00   1.9215037e-03
   1.7079178e+00   2.0008999e-03
   1.7118779e+00   2.1836593e-03
   1.7157943e+00   2.3747704e-03
   1.7197521e+00   2.5429063e-03
   1.7236685e+00   2.7172176e-03
   1.7276286e+00   2.8658402e-03
   1.7315427e+00   3.0230257e-03
   1.7355051e+00   3.1555096e-03
   1.7394169e+00   3.2930670e-03
   1.7433792e+00   3.4233930e-03
   1.7472911e+00   3.5528926e-03
   1.7502365e+00   3.6488292e-03
   1.7512144e+00   3.6794536e-03
   1.7541988e+00   3.7698806e-03
   1.7551676e+00   3.8022039e-03
   1.7591299e+00   3.8975666e-03
   1.7630418e+00   4.0045684e-03
   1.7670064e+00   4.0772268e-03
   1.7709160e+00   4.1602847e-03
   1.7748806e+00   4.2113866e-03
   1.7787902e+00   4.2723140e-03
   1.7827571e+00   4.3036042e-03
   1.7866644e+00   4.3444215e-03
   1.7906313e+00   4.3539945e-03
   1.7945386e+00   4.3728191e-03
   1.7985078e+00   4.3611800e-03
   1.8024151e+00   4.3587695e-03
   1.8063820e+00   4.3275482e-03
   1.8102893e+00   4.3056244e-03
   1.8142585e+00   4.2534206e-03
   1.8181635e+00   4.2095960e-03
   1.8221327e+00   4.1390496e-03
   1.8260376e+00   4.0757346e-03
   1.8300092e+00   3.9867998e-03
   1.8339118e+00   3.9054637e-03
   1.8378168e+00   3.8022957e-03
   1.8412075e+00   3.7063820e-03
   1.8417883e+00   3.6893939e-03
   1.8420661e+00   3.6803030e-03
   1.8431474e+00   3.6457071e-03
   1.8456910e+00   3.5636823e-03
   1.8496625e+00   3.4356520e-03
   1.8536341e+00   3.3020891e-03
   1.8575367e+00   3.1707989e-03
   1.8615083e+00   3.0307163e-03
   1.8654109e+00   2.8936410e-03
   1.8693848e+00   2.7427456e-03
   1.8732851e+00   2.5943526e-03
   1.8772590e+00   2.4424702e-03
   1.8811593e+00   2.2918641e-03
   1.8851354e+00   2.1346648e-03
   1.8890358e+00   1.9827502e-03
   1.8911961e+00   1.8826354e-03
   1.8943388e+00   1.7400046e-03
   1.8950964e+00   1.7036272e-03
   1.8969100e+00   1.6180992e-03
   1.9008861e+00   1.4377916e-03
   1.9047842e+00   1.2560331e-03
   1.9087603e+00   1.0788590e-03
   1.9126584e+00   9.0389348e-04
   1.9166345e+00   7.3277778e-04
   1.9205326e+00   5.6154500e-04
   1.9245110e+00   3.9859963e-04
   1.9284068e+00   2.3627410e-04
   1.9323852e+00   5.8823003e-05
   1.9362833e+00  -1.0954477e-04
   1.9367952e+00  -1.3494123e-04
   1.9381451e+00  -2.0040978e-04
   1.9406910e+00  -3.2167126e-04
   1.9441575e+00  -4.8477961e-04
   1.9481359e+00  -6.5594123e-04
   1.9520317e+00  -8.2631084e-04
   1.9560101e+00  -9.9161846e-04
   1.9599059e+00  -1.1535262e-03
   1.9638866e+00  -1.3052342e-03
   1.9677801e+00  -1.4548577e-03
   1.9717608e+00  -1.5927273e-03
   1.9756566e+00  -1.7285124e-03
   1.9796350e+00  -1.8738613e-03
   1.9835308e+00  -2.0117837e-03
   1.9847222e+00  -2.0578742e-03
   1.9869215e+00  -2.1407897e-03
   1.9886157e+00  -2.2051171e-03
   1.9914050e+00  -2.3103306e-03
   1.9953857e+00  -2.4439853e-03
   1.9992792e+00  -2.5761478e-03
   2.0032622e+00  -2.6958219e-03
   2.0071534e+00  -2.8131543e-03
   2.0111364e+00  -2.9210973e-03
   2.0150275e+00  -3.0259642e-03
   2.0190106e+00  -3.1228880e-03
   2.0229040e+00  -3.2174242e-03
   2.0268871e+00  -3.3004821e-03
   2.0307782e+00  -3.3823462e-03
   2.0347612e+00  -3.4518365e-03
   2.0386524e+00  -3.5195133e-03
   2.0426377e+00  -3.5785813e-03
   2.0465266e+00  -3.6351928e-03
   2.0505119e+00  -3.6840220e-03
   2.0544008e+00  -3.7302112e-03
   2.0583861e+00  -3.7678375e-03
   2.0622773e+00  -3.8033517e-03
   2.0662603e+00  -3.8293388e-03
   2.0701515e+00  -3.8535813e-03
   2.0741368e+00  -3.8643939e-03
   2.0780257e+00  -3.8752296e-03
   2.0820110e+00  -3.8712810e-03
   2.0858999e+00  -3.8693067e-03
   2.0898852e+00  -3.8516758e-03
   2.0937741e+00  -3.8368916e-03
   2.0977617e+00  -3.8030533e-03
   2.1016483e+00  -3.7734389e-03
   2.1056359e+00  -3.7245179e-03
   2.1095248e+00  -3.6809229e-03
   2.1135101e+00  -3.6175390e-03
   2.1173990e+00  -3.5604454e-03
   2.1213866e+00  -3.4829431e-03
   2.1252732e+00  -3.4125803e-03
   2.1292608e+00  -3.3215794e-03
   2.1331474e+00  -3.2384527e-03
   2.1371350e+00  -3.1327824e-03
   2.1410216e+00  -3.0361111e-03
   2.1450115e+00  -2.9181359e-03
   2.1488958e+00  -2.8096419e-03
   2.1528857e+00  -2.6817264e-03
   2.1567723e+00  -2.5637741e-03
   2.1607599e+00  -2.4147383e-03
   2.1646465e+00  -2.2788338e-03
   2.1664417e+00  -2.2028788e-03
   2.1678375e+00  -2.1397084e-03
   2.1704316e+00  -2.0236433e-03
   2.1725207e+00  -1.9347842e-03
   2.1765106e+00  -1.7573095e-03
   2.1803949e+00  -1.5916437e-03
   2.1843848e+00  -1.4059412e-03
   2.1882691e+00  -1.2357920e-03
   2.1922612e+00  -1.0514968e-03
   2.1961455e+00  -8.7992195e-04
   2.2001354e+00  -6.9326905e-04
   2.2040197e+00  -5.2120753e-04
   2.2076699e+00  -3.3204316e-04
   2.2100413e+00  -1.9875436e-04
   2.2116598e+00  -1.0568297e-04
   2.2118939e+00  -9.2556933e-05
   2.2158838e+00   1.2900505e-04
   2.2197681e+00   3.4060836e-04
   2.2237603e+00   5.5742424e-04
   2.2276423e+00   7.6432048e-04
   2.2316345e+00   9.7014463e-04
   2.2355188e+00   1.1666414e-03
   2.2395087e+00   1.3847957e-03
   2.2433930e+00   1.5752893e-03
   2.2458425e+00   1.7138039e-03
   2.2462948e+00   1.7421534e-03
   2.2498347e+00   1.9490014e-03
   2.2512672e+00   2.0323301e-03
   2.2552594e+00   2.2490473e-03
   2.2591414e+00   2.4582645e-03
   2.2631336e+00   2.6574610e-03
   2.2670156e+00   2.8533287e-03
   2.2710078e+00   3.0349633e-03
   2.2748898e+00   3.2133379e-03
   2.2787718e+00   3.3817723e-03
   2.2827663e+00   3.5736226e-03
   2.2851331e+00   3.6830579e-03
   2.2853949e+00   3.6957530e-03
   2.2866460e+00   3.7551653e-03
   2.2906405e+00   3.9365932e-03
   2.2946327e+00   4.0893251e-03
   2.2985078e+00   4.2490588e-03
   2.3025023e+00   4.3778926e-03
   2.3063820e+00   4.5124656e-03
   2.3103765e+00   4.6169651e-03
   2.3142562e+00   4.7292241e-03
   2.3182507e+00   4.8073691e-03
   2.3221304e+00   4.8967172e-03
   2.3261249e+00   4.9494261e-03
   2.3300046e+00   5.0147153e-03
   2.3339991e+00   5.0397383e-03
   2.3378788e+00   5.0803260e-03
   2.3418733e+00   5.0767906e-03
   2.3457530e+00   5.0907713e-03
   2.3497475e+00   5.0587925e-03
   2.3536272e+00   5.0465106e-03
   2.3576217e+00   4.9834940e-03
   2.3615014e+00   4.9437328e-03
   2.3654959e+00   4.8511478e-03
   2.3693756e+00   4.7816345e-03
   2.3733701e+00   4.6569330e-03
   2.3772498e+00   4.5584711e-03
   2.3812672e+00   4.4099633e-03
   2.3851469e+00   4.2822544e-03
   2.3891414e+00   4.1116621e-03
   2.3930211e+00   3.9631543e-03
   2.3949265e+00   3.8619146e-03
   2.3987374e+00   3.6835170e-03
   2.3988062e+00   3.6809688e-03
   2.4008953e+00   3.5679982e-03
   2.4048898e+00   3.3481864e-03
   2.4087695e+00   3.1411616e-03
   2.4127640e+00   2.9144399e-03
   2.4166437e+00   2.6998623e-03
   2.4206382e+00   2.4742883e-03
   2.4245179e+00   2.2593664e-03
   2.4283976e+00   2.0381038e-03
   2.4315427e+00   1.8383747e-03
   2.4323921e+00   1.7824587e-03
   2.4329660e+00   1.7429063e-03
   2.4339991e+00   1.6742401e-03
   2.4362718e+00   1.5200758e-03
   2.4402663e+00   1.2560904e-03
   2.4442608e+00   1.0068320e-03
   2.4481405e+00   7.5522498e-04
   2.4521350e+00   5.1982553e-04
   2.4560147e+00   2.8570937e-04
   2.4598944e+00   5.1885445e-05
   2.4626722e+00  -1.2736616e-04
   2.4637052e+00  -1.9771373e-04
   2.4638889e+00  -2.1023347e-04
   2.4677686e+00  -4.7010790e-04
   2.4717631e+00  -7.2092975e-04
   2.4757576e+00  -9.4889118e-04
   2.4796373e+00  -1.1863935e-03
   2.4836318e+00  -1.3912466e-03
   2.4875115e+00  -1.6036295e-03
   2.4915060e+00  -1.8147612e-03
   2.4953857e+00  -2.0131313e-03
   2.4955234e+00  -2.0212305e-03
   2.4976125e+00  -2.1383333e-03
   2.4994031e+00  -2.2387213e-03
   2.5032599e+00  -2.4395546e-03
   2.5072544e+00  -2.6183884e-03
   2.5111341e+00  -2.8084940e-03
   2.5151286e+00  -2.9665748e-03
   2.5190083e+00  -3.1351240e-03
   2.5230028e+00  -3.2682736e-03
   2.5268825e+00  -3.4123049e-03
   2.5308770e+00  -3.5237374e-03
   2.5347567e+00  -3.6429293e-03
   2.5387511e+00  -3.7428145e-03
   2.5426309e+00  -3.8496786e-03
   2.5466253e+00  -3.9382002e-03
   2.5505051e+00  -4.0353535e-03
   2.5513085e+00  -4.0499082e-03
   2.5526860e+00  -4.0789027e-03
   2.5551882e+00  -4.1312213e-03
   2.5583792e+00  -4.1861341e-03
   2.5623737e+00  -4.2317723e-03
   2.5662534e+00  -4.2882691e-03
   2.5702479e+00  -4.3110422e-03
   2.5741276e+00  -4.3454545e-03
   2.5781221e+00  -4.3470615e-03
   2.5820018e+00  -4.3595041e-03
   2.5859963e+00  -4.3411846e-03
   2.5898760e+00  -4.3331956e-03
   2.5938705e+00  -4.2935721e-03
   2.5977502e+00  -4.2661846e-03
   2.6017447e+00  -4.2040634e-03
   2.6056244e+00  -4.1554178e-03
   2.6095041e+00  -4.0836547e-03
   2.6095041e+00  -4.0837925e-03
   2.6097337e+00  -4.0787190e-03
   2.6134986e+00  -4.0002066e-03
   2.6134986e+00  -4.0000689e-03
   2.6173783e+00  -3.9079890e-03
   2.6213728e+00  -3.8116850e-03
   2.6253673e+00  -3.7042929e-03
   2.6292470e+00  -3.6009871e-03
   2.6332415e+00  -3.4838384e-03
   2.6371212e+00  -3.3706152e-03
   2.6411157e+00  -3.2416437e-03
   2.6449954e+00  -3.1186180e-03
   2.6489899e+00  -2.9832645e-03
   2.6528696e+00  -2.8496556e-03
   2.6568641e+00  -2.7084711e-03
   2.6607438e+00  -2.5702020e-03
   2.6647383e+00  -2.4054178e-03
   2.6686180e+00  -2.2558219e-03
   2.6708448e+00  -2.1539761e-03
   2.6711892e+00  -2.1377870e-03
   2.6748393e+00  -1.9730395e-03
   2.6764922e+00  -1.8957943e-03
   2.6804867e+00  -1.7236524e-03
   2.6843664e+00  -1.5481795e-03
   2.6883609e+00  -1.3753053e-03
   2.6922406e+00  -1.2019628e-03
   2.6962351e+00  -1.0363774e-03
   2.7001148e+00  -8.6843205e-04
   2.7041322e+00  -7.0651745e-04
   2.7079890e+00  -5.4525023e-04
   2.7118687e+00  -3.6679293e-04
   2.7140725e+00  -2.6406566e-04
   2.7155188e+00  -1.9692539e-04
   2.7158632e+00  -1.8003604e-04
   2.7162764e+00  -1.5948140e-04
   2.7197429e+00   8.1214187e-06
   2.7237374e+00   1.9022452e-04
   2.7277548e+00   3.5782140e-04
   2.7316116e+00   5.2849633e-04
   2.7356290e+00   6.8942378e-04
   2.7394858e+00   8.5373278e-04
   2.7435032e+00   1.0008724e-03
   2.7473600e+00   1.1509642e-03
   2.7513774e+00   1.2878191e-03
   2.7552342e+00   1.4247567e-03
   2.7592516e+00   1.5712649e-03
   2.7631084e+00   1.7171556e-03
   2.7636134e+00   1.7362902e-03
   2.7637971e+00   1.7439394e-03
   2.7676079e+00   1.8792975e-03
   2.7709826e+00   2.0052984e-03
   2.7750000e+00   2.1300620e-03
   2.7788567e+00   2.2561272e-03
   2.7828742e+00   2.3665060e-03
   2.7867309e+00   2.4777089e-03
   2.7907484e+00   2.5751377e-03
   2.7946051e+00   2.6729798e-03
   2.7986226e+00   2.7586547e-03
   2.8024793e+00   2.8448806e-03
   2.8064968e+00   2.9177227e-03
   2.8103535e+00   2.9903811e-03
   2.8143710e+00   3.0493113e-03
   2.8182507e+00   3.1073921e-03
   2.8222452e+00   3.1540174e-03
   2.8261249e+00   3.2002066e-03
   2.8301194e+00   3.2352847e-03
   2.8339991e+00   3.2700643e-03
   2.8379936e+00   3.2938246e-03
   2.8418733e+00   3.3172865e-03
   2.8458678e+00   3.3289256e-03
   2.8497475e+00   3.3401286e-03
   2.8537420e+00   3.3401515e-03
   2.8576217e+00   3.3397153e-03
   2.8616162e+00   3.3281451e-03
   2.8654959e+00   3.3162305e-03
   2.8694904e+00   3.2920569e-03
   2.8733701e+00   3.2676997e-03
   2.8773646e+00   3.2316575e-03
   2.8812443e+00   3.1957071e-03
   2.8852388e+00   3.1482553e-03
   2.8891185e+00   3.1013085e-03
   2.8931129e+00   3.0429293e-03
   2.8969927e+00   2.9855601e-03
   2.9009871e+00   2.9165978e-03
   2.9048669e+00   2.8492195e-03
   2.9088613e+00   2.7703857e-03
   2.9127410e+00   2.6937098e-03
   2.9167355e+00   2.6040634e-03
   2.9206152e+00   2.5175390e-03
   2.9246097e+00   2.4205234e-03
   2.9284894e+00   2.3268595e-03
   2.9324839e+00   2.2248003e-03
   2.9363636e+00   2.1264371e-03
   2.9403581e+00   2.0124770e-03
   2.9442378e+00   1.9039715e-03
   2.9464876e+00   1.8295569e-03
   2.9491276e+00   1.7443549e-03
   2.9503673e+00   1.7029867e-03
   2.9521120e+00   1.6446143e-03
   2.9561065e+00   1.5112971e-03
   2.9599862e+00   1.3827227e-03
   2.9639807e+00   1.2509963e-03
   2.9678604e+00   1.1244008e-03
   2.9718549e+00   9.9195822e-04
   2.9757346e+00   8.6563361e-04
   2.9797291e+00   7.3168503e-04
   2.9836088e+00   6.0236915e-04
   2.9876033e+00   4.7241047e-04
   2.9914830e+00   3.4715335e-04
   2.9954775e+00   2.1660927e-04
   2.9993572e+00   9.4199265e-05
   3.0032369e+00  -4.1647842e-05
   3.0069789e+00  -1.7799610e-04
   3.0072314e+00  -1.8805601e-04
   3.0074380e+00  -1.9627043e-04
   3.0089761e+00  -2.5224059e-04
   3.0111111e+00  -3.3080808e-04
   3.0151056e+00  -4.7803260e-04
   3.0191001e+00  -6.1457300e-04
   3.0229798e+00  -7.4660927e-04
   3.0269743e+00  -8.7521809e-04
   3.0308540e+00  -9.9935032e-04
   3.0348485e+00  -1.1233563e-03
   3.0387282e+00  -1.2432300e-03
   3.0427227e+00  -1.3568618e-03
   3.0466024e+00  -1.4678696e-03
   3.0505969e+00  -1.5700253e-03
   3.0544766e+00  -1.6697567e-03
   3.0584711e+00  -1.7695960e-03
   3.0623508e+00  -1.8657300e-03
   3.0663682e+00  -1.9666483e-03
   3.0702250e+00  -2.0631382e-03
   3.0711892e+00  -2.0869559e-03
   3.0732094e+00  -2.1368916e-03
   3.0750689e+00  -2.1829913e-03
   3.0780992e+00  -2.2559688e-03
   3.0821166e+00  -2.3381084e-03
   3.0859734e+00  -2.4211433e-03
   3.0899908e+00  -2.4902204e-03
   3.0938476e+00  -2.5605142e-03
   3.0978650e+00  -2.6174472e-03
   3.1017218e+00  -2.6759642e-03
   3.1057392e+00  -2.7210973e-03
   3.1095960e+00  -2.7682966e-03
   3.1136134e+00  -2.8016758e-03
   3.1174702e+00  -2.8376722e-03
   3.1214876e+00  -2.8599862e-03
   3.1253444e+00  -2.8848255e-03
   3.1293618e+00  -2.8946740e-03
   3.1332185e+00  -2.9082874e-03
   3.1372360e+00  -2.9064050e-03
   3.1410927e+00  -2.9087925e-03
   3.1451102e+00  -2.8961662e-03
   3.1489669e+00  -2.8872360e-03
   3.1529844e+00  -2.8625344e-03
   3.1568411e+00  -2.8421258e-03
   3.1608586e+00  -2.8057622e-03
   3.1647153e+00  -2.7740358e-03
   3.1687328e+00  -2.7267218e-03
   3.1725895e+00  -2.6839302e-03
   3.1766070e+00  -2.6267218e-03
   3.1804637e+00  -2.5739210e-03
   3.1844812e+00  -2.5064968e-03
   3.1883379e+00  -2.4440312e-03
   3.1923554e+00  -2.3640725e-03
   3.1962121e+00  -2.2902112e-03
   3.2000918e+00  -2.2014004e-03
   3.2001148e+00  -2.2007208e-03
   3.2028237e+00  -2.1366781e-03
   3.2040863e+00  -2.1054729e-03
   3.2041093e+00  -2.1052502e-03
   3.2079660e+00  -2.0061731e-03
   3.2119605e+00  -1.9043274e-03
   3.2159780e+00  -1.8008402e-03
   3.2198347e+00  -1.7001515e-03
   3.2238522e+00  -1.5941850e-03
   3.2277089e+00  -1.4912305e-03
   3.2317264e+00  -1.3830280e-03
   3.2355831e+00  -1.2778834e-03
   3.2396006e+00  -1.1648072e-03
   3.2434803e+00  -1.0551446e-03
   3.2474747e+00  -9.4280762e-04
   3.2513545e+00  -8.3293159e-04
   3.2553489e+00  -7.2237374e-04
   3.2592287e+00  -6.1449495e-04
   3.2632231e+00  -4.9456841e-04
   3.2671028e+00  -3.7974518e-04
   3.2702020e+00  -2.7617080e-04
   3.2726125e+00  -1.9583287e-04
   3.2741965e+00  -1.4153122e-04
   3.2749770e+00  -1.1525643e-04
   3.2789715e+00   1.4151423e-05
   3.2828512e+00   1.4245294e-04
   3.2868457e+00   2.6488751e-04
   3.2907254e+00   3.8564509e-04
   3.2947199e+00   5.0233930e-04
   3.2985996e+00   6.1724518e-04
   3.3025941e+00   7.3109963e-04
   3.3064738e+00   8.4263085e-04
   3.3104683e+00   9.4946281e-04
   3.3143480e+00   1.0546051e-03
   3.3183425e+00   1.1521074e-03
   3.3222222e+00   1.2484137e-03
   3.3262167e+00   1.3436731e-03
   3.3300964e+00   1.4367860e-03
   3.3340909e+00   1.5336134e-03
   3.3379706e+00   1.6277342e-03
   3.3405188e+00   1.6908861e-03
   3.3427227e+00   1.7450046e-03
   3.3445133e+00   1.7891506e-03
   3.3458448e+00   1.8222383e-03
   3.3498393e+00   1.9091988e-03
   3.3537190e+00   1.9951286e-03
   3.3577135e+00   2.0708815e-03
   3.3615932e+00   2.1456382e-03
   3.3655877e+00   2.2106221e-03
   3.3694674e+00   2.2747773e-03
   3.3734619e+00   2.3302342e-03
   3.3773416e+00   2.3850321e-03
   3.3813361e+00   2.4296143e-03
   3.3852158e+00   2.4738522e-03
   3.3892103e+00   2.5086088e-03
   3.3930900e+00   2.5431818e-03
   3.3970845e+00   2.5697658e-03
   3.4009642e+00   2.5968779e-03
   3.4089761e+00   2.6126492e-03
   3.4167126e+00   2.6287649e-03
   3.4247245e+00   2.5964876e-03
   3.4324610e+00   2.6013545e-03
   3.4324610e+00   2.5685491e-03
   3.4562213e+00   2.2737213e-03
   3.4639578e+00   2.1848944e-03
   3.4807163e+00   1.8619146e-03
   3.4869376e+00   1.7451974e-03
   3.4884527e+00   1.7163062e-03
   3.4954545e+00   1.5794421e-03
   3.5192149e+00   1.3760652e-03
   3.5269513e+00   1.2183127e-03
   3.5269513e+00   9.2843205e-04
   3.5465794e+00   2.7615702e-04
   3.5581726e+00  -1.1237236e-04
   3.5584481e+00  -1.2373623e-04
   3.5615702e+00  -1.9546006e-04
   3.5923324e+00  -7.9214876e-04
   3.5976814e+00  -8.9823921e-04
   3.6214417e+00  -1.3266185e-03
   3.6452250e+00  -1.3763338e-03
   3.6844582e+00  -1.4959481e-03
   3.7319789e+00  -1.1476033e-03
   3.8104454e+00  -9.4573462e-04
   3.8104454e+00  -5.8525482e-04
   3.8289027e+00  -4.5329660e-04
   3.8637741e+00  -1.9513958e-04
   3.9156566e+00   1.6336983e-04
   3.9364325e+00   3.0495179e-04
   4.0231864e+00   3.5740817e-04
   4.0624197e+00   3.9352617e-04
   4.2359504e+00   1.5795868e-04
   4.3144169e+00   6.4518136e-05
   4.4879477e+00  -4.6011019e-05
   4.5664141e+00  -8.5417126e-05
   4.5664141e+00  -5.8288797e-05
   4.7399449e+00  -3.3860193e-05
   5.0703857e+00  -3.3646235e-06
   5.2439164e+00   2.0111501e-06
   5.5743572e+00   1.4275735e-05
   5.7478880e+00   1.1071924e-05
   6.0783287e+00   5.6439394e-06
   6.2518595e+00   4.5132002e-06
   6.5823003e+00   1.6960285e-06
   6.5823003e+00   1.4557415e-06
   6.6690771e+00   1.8515060e-06
   7.0862948e+00   1.9081451e-06
   7.1730487e+00   1.5547819e-06
   7.5902663e+00   1.5547819e-06
   7.6770202e+00   1.3168411e-06
   8.0942378e+00   1.0449816e-06
   8.0942378e+00   1.1568871e-06
   8.1376263e+00   1.1686662e-06
   8.5982094e+00   9.6857897e-07
   8.6415978e+00   9.0968320e-07
   9.1021809e+00   4.8449954e-07
   9.1455693e+00   4.5976125e-07
   9.6061754e+00   2.5967631e-07
   9.6495409e+00   2.4318411e-07
   1.0110147e+01   1.8087098e-08
   1.0153535e+01   1.5731221e-08
   1.0614118e+01  -3.4290404e-08
   1.0657484e+01  -3.6646235e-08
   1.1117998e+01  -3.6646235e-08


==> data/DARPA_Wave_Cut_4D_o2.dat <==
  -1.0048783e+01   8.4425161e-07
  -1.0005418e+01   8.6309917e-07
  -9.5449265e+00   1.0506795e-06
  -9.5015381e+00   1.6431818e-06
  -9.0409550e+00   1.7432254e-06
  -8.9975666e+00   4.0127410e-05
  -8.5369605e+00   4.0039945e-05
  -8.5369605e+00  -1.4921717e-04
  -8.4211433e+00  -1.4920776e-04
  -8.0329890e+00  -1.4916873e-04
  -7.9170569e+00  -1.4915289e-04
  -7.5290174e+00  -1.4908976e-04
  -7.4129017e+00  -1.4907392e-04
  -7.0250459e+00  -4.8839761e-05
  -6.9816575e+00   1.2563820e-06
  -6.5210744e+00   1.3689302e-06
  -6.4776860e+00   1.3854224e-06
  -6.0170799e+00   1.5354867e-06
  -5.9737144e+00   1.5543343e-06
  -5.5131084e+00   1.7709114e-06
  -5.5131084e+00   1.7544192e-06
  -5.4263545e+00   1.8250918e-06
  -5.0091368e+00   2.1082805e-06
  -4.9223829e+00   2.2025115e-06
  -4.5051653e+00   2.6216253e-06
  -4.4183884e+00   2.7747475e-06
  -4.0011938e+00   3.4544077e-06
  -3.9144169e+00   3.6711433e-06
  -3.4971993e+00   5.0370294e-06
  -3.4971993e+00   4.7472681e-06
  -3.3236685e+00   5.5647153e-06
  -2.9932277e+00   7.0899219e-06
  -2.8196970e+00   8.4091598e-06
  -2.4892562e+00   1.0831543e-05
  -2.3157254e+00   1.2400505e-05
  -1.9852824e+00   1.5056152e-05
  -1.8985101e+00   1.8151791e-05
  -1.7332943e+00   2.3319330e-05
  -1.6465197e+00   2.7484848e-05
  -1.4813062e+00   3.4473600e-05
  -1.3945271e+00   3.7612029e-05
  -1.2293182e+00   4.2770432e-05
  -1.1859229e+00   4.7275712e-05
  -1.1033242e+00   5.4416437e-05
  -1.0599265e+00   6.1863177e-05
  -9.7733012e-01   7.3596648e-05
  -9.3392792e-01   7.9408632e-05
  -8.5133379e-01   9.4750000e-05
  -8.5133379e-01   8.8324839e-05
  -8.0792700e-01   9.7419192e-05
  -7.8833792e-01   1.0046993e-04
  -7.4492424e-01   1.0851377e-04
  -7.2533976e-01   1.1174265e-04
  -6.8192378e-01   1.2393710e-04
  -6.6234389e-01   1.2796488e-04
  -6.1892103e-01   1.4410376e-04
  -5.9934573e-01   1.4992057e-04
  -5.5591598e-01   1.6586478e-04
  -5.3634986e-01   1.7144582e-04
  -5.1463039e-01   1.8138177e-04
  -5.0485078e-01   1.8871556e-04
  -4.8313131e-01   1.9907622e-04
  -4.7335170e-01   1.9860973e-04
  -4.5162994e-01   2.0986869e-04
  -4.4185262e-01   2.1853329e-04
  -4.2012856e-01   2.2979339e-04
  -4.1035583e-01   2.2857576e-04
  -3.8862718e-01   2.4065886e-04
  -3.7885675e-01   2.5086088e-04
  -3.5712580e-01   2.6324839e-04
  -3.4735767e-01   2.5987603e-04
  -3.2562443e-01   2.7195592e-04
  -3.1585859e-01   2.7616621e-04
  -2.9412305e-01   2.8889807e-04
  -2.8435950e-01   2.9261249e-04
  -2.6261938e-01   3.0530992e-04
  -2.5286272e-01   3.0881772e-04
  -2.3111570e-01   3.2097567e-04
  -2.2136318e-01   3.2407484e-04
  -1.9961249e-01   3.3134298e-04
  -1.8986433e-01   3.3355601e-04
  -1.6810790e-01   3.3792470e-04
  -1.5836570e-01   3.3927456e-04
  -1.3660308e-01   3.4444904e-04
  -1.2686685e-01   3.4485996e-04
  -1.0509780e-01   3.4713499e-04
  -9.5368228e-02   3.4617998e-04
  -7.3592057e-02   3.4322544e-04
  -6.3869376e-02   3.3963269e-04
  -4.2085859e-02   3.2950872e-04
  -3.2370294e-02   3.2392332e-04
  -1.0578673e-02   3.0952709e-04
  -8.7130624e-04   2.8915060e-04
  -8.7130624e-04   2.9762856e-04
   1.1223278e-02   2.7550275e-04
   3.0627640e-02   2.5522039e-04
   4.2734389e-02   2.3205005e-04
   6.2126722e-02   1.9370317e-04
   7.4246327e-02   1.5782346e-04
   9.3626033e-02   1.0463545e-04
   1.0575849e-01   5.4446740e-05
   1.2512557e-01  -1.5876791e-05
   1.3726653e-01  -7.3611800e-05
   1.5662489e-01  -1.5120960e-04
   1.6269743e-01  -1.8699977e-04
   1.7237466e-01  -2.1909986e-04
   1.7844720e-01  -2.5469467e-04
   1.8812443e-01  -3.1878558e-04
   1.9419674e-01  -3.5856979e-04
   2.0387420e-01  -3.9845500e-04
   2.1355326e-01  -4.5515611e-04
   2.1889141e-01  -4.9424013e-04
   2.1962420e-01  -4.9967860e-04
   2.1968985e-01  -5.0009871e-04
   2.2033127e-01  -5.0415060e-04
   2.2930487e-01  -5.6097796e-04
   2.3537420e-01  -6.0771350e-04
   2.4144169e-01  -6.5406107e-04
   2.5112489e-01  -7.1411846e-04
   2.5718779e-01  -7.6070018e-04
   2.6687328e-01  -8.2358127e-04
   2.7293388e-01  -8.7045455e-04
   2.8262397e-01  -9.3405877e-04
   2.8867998e-01  -9.8063820e-04
   2.9837236e-01  -1.0447475e-03
   3.0442378e-01  -1.0897498e-03
   3.1412305e-01  -1.1532622e-03
   3.2016758e-01  -1.1953719e-03
   3.2987374e-01  -1.2567723e-03
   3.3590909e-01  -1.2993664e-03
   3.4562213e-01  -1.3534091e-03
   3.4562213e-01  -1.3913545e-03
   3.5767447e-01  -1.4192470e-03
   3.6137282e-01  -1.4376905e-03
   3.7340909e-01  -1.5029637e-03
   3.7712121e-01  -1.5207645e-03
   3.8913682e-01  -1.5762672e-03
   3.9287190e-01  -1.5915450e-03
   4.0486685e-01  -1.6393572e-03
   4.0862029e-01  -1.6517516e-03
   4.2059688e-01  -1.6889761e-03
   4.2437098e-01  -1.6982369e-03
   4.3632002e-01  -1.7153880e-03
   4.4011938e-01  -1.7221832e-03
   4.5204316e-01  -1.7271327e-03
   4.5587006e-01  -1.7300344e-03
   4.6776400e-01  -1.7174885e-03
   4.7161846e-01  -1.7138039e-03
   4.8348485e-01  -1.6860331e-03
   4.8736685e-01  -1.6780005e-03
   4.9329201e-01  -1.6560629e-03
   4.9524334e-01  -1.6662075e-03
   5.0115932e-01  -1.6394399e-03
   5.0311754e-01  -1.6157392e-03
   5.0902663e-01  -1.5799219e-03
   5.1099174e-01  -1.5858678e-03
   5.1689394e-01  -1.5435285e-03
   5.1886593e-01  -1.5173003e-03
   5.2475895e-01  -1.4721212e-03
   5.2674013e-01  -1.4738154e-03
   5.3262856e-01  -1.4265657e-03
   5.3461433e-01  -1.4006979e-03
   5.4049587e-01  -1.3497222e-03
   5.4249082e-01  -1.3343687e-03
   5.4836547e-01  -1.2788085e-03
   5.5036501e-01  -1.2625987e-03
   5.5623049e-01  -1.2045294e-03
   5.5823921e-01  -1.1864646e-03
   5.5823921e-01  -1.1700459e-03
   5.6208678e-01  -1.1294238e-03
   5.6611341e-01  -1.1072406e-03
   5.6994720e-01  -1.0639279e-03
   5.7398760e-01  -1.0202043e-03
   5.7780762e-01  -9.7458219e-04
   5.8186180e-01  -9.2817493e-04
   5.8566804e-01  -8.8166667e-04
   5.8973600e-01  -8.3444215e-04
   5.9353076e-01  -7.8806703e-04
   5.9761249e-01  -7.4051882e-04
   6.0139118e-01  -6.9344123e-04
   6.0548669e-01  -6.4484160e-04
   6.0925161e-01  -5.9644858e-04
   6.1336088e-01  -5.4651974e-04
   6.1711203e-01  -4.9589073e-04
   6.2123508e-01  -4.4362259e-04
   6.2497475e-01  -3.8980946e-04
   6.2910927e-01  -3.3415748e-04
   6.3283517e-01  -2.7626263e-04
   6.3698347e-01  -2.1630211e-04
   6.3844812e-01  -1.9389417e-04
   6.3881084e-01  -1.8796970e-04
   6.4216253e-01  -1.3421901e-04
   6.4485767e-01  -9.2949265e-05
   6.4856061e-01  -3.5564968e-05
   6.5273186e-01   2.6675620e-05
   6.5642562e-01   8.2061065e-05
   6.6060836e-01   1.4241965e-04
   6.6429063e-01   1.9583632e-04
   6.6848255e-01   2.5439164e-04
   6.7215335e-01   3.0580349e-04
   6.7635675e-01   3.6257576e-04
   6.8001837e-01   4.1196740e-04
   6.8423095e-01   4.6672176e-04
   6.8788338e-01   5.1390725e-04
   6.9210514e-01   5.6642103e-04
   6.9575069e-01   6.1111341e-04
   6.9997934e-01   6.6112489e-04
   7.0361800e-01   7.0298439e-04
   7.0785354e-01   7.5014463e-04
   7.1148301e-01   7.8890725e-04
   7.1572773e-01   8.3286501e-04
   7.1935032e-01   8.6824380e-04
   7.2360422e-01   9.0865473e-04
   7.2721993e-01   9.4024334e-04
   7.3147842e-01   9.7676997e-04
   7.3508953e-01   1.0041690e-03
   7.3935262e-01   1.0365083e-03
   7.4295914e-01   1.0594100e-03
   7.4722681e-01   1.0870776e-03
   7.5082874e-01   1.1053650e-03
   7.5510101e-01   1.1279913e-03
   7.5869835e-01   1.1416116e-03
   7.6297521e-01   1.1591322e-03
   7.6657025e-01   1.1682117e-03
   7.7084940e-01   1.1805119e-03
   7.7444215e-01   1.1843090e-03
   7.7872360e-01   1.1912167e-03
   7.8231405e-01   1.1898806e-03
   7.8660009e-01   1.1912052e-03
   7.9018595e-01   1.1848163e-03
   7.9447429e-01   1.1803857e-03
   7.9806015e-01   1.1680877e-03
   8.0234848e-01   1.1576217e-03
   8.0593434e-01   1.1395638e-03
   8.1022268e-01   1.1227732e-03
   8.1380854e-01   1.0990519e-03
   8.1809688e-01   1.0758930e-03
   8.2168274e-01   1.0465565e-03
   8.2597107e-01   1.0169651e-03
   8.2955923e-01   9.8205005e-04
   8.3384527e-01   9.4609045e-04
   8.3743572e-01   9.0571166e-04
   8.4171947e-01   8.6346648e-04
   8.4531221e-01   8.1775712e-04
   8.4959596e-01   7.6923554e-04
   8.5318871e-01   7.1841368e-04
   8.5747016e-01   6.6380624e-04
   8.6106749e-01   6.0770202e-04
   8.6534435e-01   5.4729798e-04
   8.6894399e-01   4.8733930e-04
   8.7321855e-01   4.2115702e-04
   8.7682048e-01   3.5896006e-04
   8.8109275e-01   2.8938935e-04
   8.8469927e-01   2.2397521e-04
   8.8896694e-01   1.5197222e-04
   8.9257805e-01   8.1131084e-05
   8.9684114e-01   4.1683884e-06
   9.0110193e-01  -8.0235996e-05
   9.0466942e-01  -1.5820753e-04
   9.0471534e-01  -1.5924725e-04
   9.0693756e-01  -2.0755716e-04
   9.0888200e-01  -2.5031680e-04
   9.0897153e-01  -2.5230946e-04
   9.1258953e-01  -3.3427916e-04
   9.1621442e-01  -4.1330119e-04
   9.2046602e-01  -5.0460973e-04
   9.2409550e-01  -5.8124885e-04
   9.2834022e-01  -6.6940083e-04
   9.3197429e-01  -7.4397383e-04
   9.3621442e-01  -8.2936639e-04
   9.3985308e-01  -9.0188476e-04
   9.4408861e-01  -9.8472911e-04
   9.4773416e-01  -1.0548967e-03
   9.5196281e-01  -1.1348921e-03
   9.5561295e-01  -1.2020799e-03
   9.5983701e-01  -1.2788338e-03
   9.6349403e-01  -1.3411295e-03
   9.6771120e-01  -1.4138085e-03
   9.7137282e-01  -1.4700918e-03
   9.7558540e-01  -1.5366253e-03
   9.7925390e-01  -1.5874885e-03
   9.8346189e-01  -1.6468205e-03
   9.8713269e-01  -1.6927158e-03
   9.9133609e-01  -1.7455624e-03
   9.9501377e-01  -1.7863154e-03
   9.9921028e-01  -1.8329706e-03
   1.0028949e+00  -1.8678903e-03
   1.0070845e+00  -1.9080762e-03
   1.0107759e+00  -1.9361019e-03
   1.0149587e+00  -1.9691185e-03
   1.0186570e+00  -1.9891713e-03
   1.0228329e+00  -2.0140588e-03
   1.0265381e+00  -2.0246924e-03
   1.0307071e+00  -2.0406107e-03
   1.0344169e+00  -2.0414463e-03
   1.0385813e+00  -2.0469927e-03
   1.0422957e+00  -2.0377273e-03
   1.0464555e+00  -2.0328903e-03
   1.0501745e+00  -2.0128145e-03
   1.0543320e+00  -1.9975390e-03
   1.0580556e+00  -1.9670661e-03
   1.0622062e+00  -1.9405211e-03
   1.0659366e+00  -1.9001194e-03
   1.0700803e+00  -1.8628673e-03
   1.0738177e+00  -1.8129982e-03
   1.0779545e+00  -1.7654522e-03
   1.0816965e+00  -1.7065335e-03
   1.0858287e+00  -1.6490771e-03
   1.0895776e+00  -1.5815037e-03
   1.0937029e+00  -1.5145661e-03
   1.0974564e+00  -1.4385193e-03
   1.1015771e+00  -1.3623508e-03
   1.1053375e+00  -1.2783242e-03
   1.1094513e+00  -1.1936111e-03
   1.1132163e+00  -1.1004614e-03
   1.1173278e+00  -1.0059298e-03
   1.1210973e+00  -9.0776400e-04
   1.1252020e+00  -8.0693067e-04
   1.1289784e+00  -7.0370523e-04
   1.1330762e+00  -5.9877870e-04
   1.1368572e+00  -4.8023646e-04
   1.1409504e+00  -3.6370753e-04
   1.1441322e+00  -2.5767218e-04
   1.1454890e+00  -2.0832438e-04
   1.1479201e+00  -1.2094858e-04
   1.1488246e+00  -8.9619376e-05
   1.1526171e+00   4.4632461e-05
   1.1566988e+00   1.8577433e-04
   1.1604959e+00   3.1801882e-04
   1.1645730e+00   4.5595960e-04
   1.1683747e+00   5.9050964e-04
   1.1724495e+00   7.2766758e-04
   1.1762534e+00   8.5873967e-04
   1.1803237e+00   9.9652663e-04
   1.1841345e+00   1.1227938e-03
   1.1881979e+00   1.2550781e-03
   1.1920133e+00   1.3918664e-03
   1.1960721e+00   1.5229063e-03
   1.2001263e+00   1.6685606e-03
   1.2004959e+00   1.6834022e-03
   1.2017631e+00   1.7335973e-03
   1.2039463e+00   1.8188728e-03
   1.2041919e+00   1.8279706e-03
   1.2079959e+00   1.9676882e-03
   1.2118205e+00   2.1055487e-03
   1.2156497e+00   2.2327273e-03
   1.2196947e+00   2.3684573e-03
   1.2235285e+00   2.4872130e-03
   1.2275712e+00   2.6121671e-03
   1.2314073e+00   2.7209366e-03
   1.2354454e+00   2.8368916e-03
   1.2392837e+00   2.9320478e-03
   1.2433196e+00   3.0373278e-03
   1.2471625e+00   3.1215335e-03
   1.2511938e+00   3.2127181e-03
   1.2550413e+00   3.2893021e-03
   1.2590680e+00   3.3685721e-03
   1.2629201e+00   3.4364096e-03
   1.2669421e+00   3.5062443e-03
   1.2709619e+00   3.5654040e-03
   1.2748163e+00   3.6201561e-03
   1.2799265e+00   3.6759412e-03
   1.2807897e+00   3.6855601e-03
   1.2826928e+00   3.7037420e-03
   1.2866667e+00   3.7323232e-03
   1.2867057e+00   3.7325987e-03
   1.2905670e+00   3.7492195e-03
   1.2944284e+00   3.7459826e-03
   1.2984412e+00   3.7548439e-03
   1.3023072e+00   3.7321855e-03
   1.3063154e+00   3.7207530e-03
   1.3101331e+00   3.6764692e-03
   1.3103375e+00   3.6740129e-03
   1.3141896e+00   3.6430900e-03
   1.3142654e+00   3.6417585e-03
   1.3180624e+00   3.5753214e-03
   1.3220638e+00   3.5224747e-03
   1.3259389e+00   3.4381313e-03
   1.3299380e+00   3.3669192e-03
   1.3338177e+00   3.2674013e-03
   1.3378145e+00   3.1794536e-03
   1.3416942e+00   3.0660239e-03
   1.3456887e+00   2.9622590e-03
   1.3495707e+00   2.8329201e-03
   1.3535629e+00   2.7141414e-03
   1.3574495e+00   2.5734160e-03
   1.3614371e+00   2.4380395e-03
   1.3653260e+00   2.2898462e-03
   1.3693113e+00   2.1462764e-03
   1.3732025e+00   1.9718618e-03
   1.3771855e+00   1.8143939e-03
   1.3771924e+00   1.8140680e-03
   1.3788223e+00   1.7369054e-03
   1.3811731e+00   1.6257415e-03
   1.3850620e+00   1.4359206e-03
   1.3889578e+00   1.2498646e-03
   1.3929362e+00   1.0654408e-03
   1.3968343e+00   8.7891873e-04
   1.4008104e+00   6.9091598e-04
   1.4047107e+00   5.1144169e-04
   1.4086846e+00   3.2930441e-04
   1.4125895e+00   1.3678122e-04
   1.4165588e+00  -4.2050275e-05
   1.4170294e+00  -6.8477502e-05
   1.4196304e+00  -2.0322934e-04
   1.4209986e+00  -2.7655647e-04
   1.4244330e+00  -4.5859045e-04
   1.4283425e+00  -6.5078972e-04
   1.4323095e+00  -8.4908173e-04
   1.4362190e+00  -1.0310422e-03
   1.4401837e+00  -1.2199059e-03
   1.4440955e+00  -1.3859229e-03
   1.4480579e+00  -1.5599839e-03
   1.4519720e+00  -1.7244559e-03
   1.4559320e+00  -1.8841093e-03
   1.4598898e+00  -2.0548646e-03
   1.4615840e+00  -2.1318848e-03
   1.4618274e+00  -2.1433930e-03
   1.4638062e+00  -2.2328076e-03
   1.4677617e+00  -2.4018136e-03
   1.4716804e+00  -2.5581038e-03
   1.4756015e+00  -2.6963499e-03
   1.4795569e+00  -2.8434343e-03
   1.4834780e+00  -2.9661387e-03
   1.4874311e+00  -3.0964876e-03
   1.4913545e+00  -3.2013085e-03
   1.4953053e+00  -3.3160009e-03
   1.4992309e+00  -3.4031451e-03
   1.5031795e+00  -3.4992424e-03
   1.5071074e+00  -3.5722222e-03
   1.5110537e+00  -3.6508953e-03
   1.5149839e+00  -3.7104454e-03
   1.5189279e+00  -3.7750918e-03
   1.5228604e+00  -3.8196281e-03
   1.5268044e+00  -3.8699725e-03
   1.5307369e+00  -3.8980257e-03
   1.5346786e+00  -3.9334711e-03
   1.5386111e+00  -3.9414830e-03
   1.5425528e+00  -3.9585399e-03
   1.5464876e+00  -3.9463039e-03
   1.5504270e+00  -3.9443067e-03
   1.5543641e+00  -3.9132920e-03
   1.5583012e+00  -3.8934343e-03
   1.5622383e+00  -3.8431129e-03
   1.5661754e+00  -3.8040634e-03
   1.5701148e+00  -3.7364325e-03
   1.5740519e+00  -3.6796832e-03
   1.5779913e+00  -3.5959596e-03
   1.5819261e+00  -3.5227961e-03
   1.5858678e+00  -3.4242883e-03
   1.5898003e+00  -3.3356061e-03
   1.5937443e+00  -3.2215335e-03
   1.5976745e+00  -3.1183884e-03
   1.6016185e+00  -2.9917815e-03
   1.6055487e+00  -2.8729109e-03
   1.6094949e+00  -2.7367539e-03
   1.6134229e+00  -2.6080579e-03
   1.6173714e+00  -2.4491736e-03
   1.6212994e+00  -2.3070018e-03
   1.6239348e+00  -2.1907782e-03
   1.6249495e+00  -2.1416942e-03
   1.6278811e+00  -2.0040037e-03
   1.6291736e+00  -1.9450826e-03
   1.6331221e+00  -1.7626171e-03
   1.6370478e+00  -1.5833678e-03
   1.6409986e+00  -1.3969881e-03
   1.6449219e+00  -1.2159183e-03
   1.6488728e+00  -1.0333953e-03
   1.6527961e+00  -8.5309917e-04
   1.6567493e+00  -6.6363407e-04
   1.6606703e+00  -4.8526171e-04
   1.6642723e+00  -2.9602847e-04
   1.6659619e+00  -2.0059504e-04
   1.6682254e+00  -7.3692837e-05
   1.6685468e+00  -5.5570707e-05
   1.6725000e+00   1.5356818e-04
   1.6764210e+00   3.6626722e-04
   1.6803765e+00   5.6809688e-04
   1.6842952e+00   7.7216713e-04
   1.6882507e+00   9.6068411e-04
   1.6921694e+00   1.1523508e-03
   1.6961272e+00   1.3445753e-03
   1.7000436e+00   1.5260285e-03
   1.7030900e+00   1.6838751e-03
   1.7041276e+00   1.7404224e-03
   1.7070478e+00   1.8933012e-03
   1.7079178e+00   1.9407163e-03
   1.7118779e+00   2.1263613e-03
   1.7157943e+00   2.3211662e-03
   1.7197544e+00   2.4925849e-03
   1.7236685e+00   2.6686410e-03
   1.7276286e+00   2.8209826e-03
   1.7315427e+00   2.9817493e-03
   1.7355051e+00   3.1161616e-03
   1.7394169e+00   3.2573003e-03
   1.7433792e+00   3.3889118e-03
   1.7472911e+00   3.5189394e-03
   1.7507484e+00   3.6334481e-03
   1.7522475e+00   3.6815197e-03
   1.7547107e+00   3.7591139e-03
   1.7551676e+00   3.7748393e-03
   1.7591322e+00   3.8751837e-03
   1.7630418e+00   3.9871442e-03
   1.7670064e+00   4.0646006e-03
   1.7709160e+00   4.1522268e-03
   1.7748829e+00   4.2081267e-03
   1.7787902e+00   4.2737374e-03
   1.7827571e+00   4.3094812e-03
   1.7866644e+00   4.3541093e-03
   1.7906336e+00   4.3682507e-03
   1.7945386e+00   4.3918733e-03
   1.7985078e+00   4.3852617e-03
   1.8024151e+00   4.3883379e-03
   1.8063820e+00   4.3620983e-03
   1.8102893e+00   4.3445592e-03
   1.8142585e+00   4.2966024e-03
   1.8181635e+00   4.2573691e-03
   1.8221327e+00   4.1902893e-03
   1.8260376e+00   4.1308081e-03
   1.8300092e+00   4.0460973e-03
   1.8339118e+00   3.9685491e-03
   1.8378834e+00   3.8617309e-03
   1.8417860e+00   3.7640266e-03
   1.8424564e+00   3.7420569e-03
   1.8443756e+00   3.6821166e-03
   1.8463590e+00   3.6191690e-03
   1.8496625e+00   3.5126033e-03
   1.8536341e+00   3.3785124e-03
   1.8575367e+00   3.2469927e-03
   1.8615106e+00   3.1071396e-03
   1.8654109e+00   2.9699954e-03
   1.8693848e+00   2.8183425e-03
   1.8732851e+00   2.6714876e-03
   1.8772612e+00   2.5178375e-03
   1.8811593e+00   2.3664371e-03
   1.8851354e+00   2.2111777e-03
   1.8890358e+00   2.0584183e-03
   1.8929339e+00   1.8835354e-03
   1.8959573e+00   1.7453191e-03
   1.8960308e+00   1.7416575e-03
   1.8969100e+00   1.6994949e-03
   1.9008081e+00   1.5123944e-03
   1.9047842e+00   1.3270110e-03
   1.9087603e+00   1.1471809e-03
   1.9126584e+00   9.6973829e-04
   1.9166368e+00   7.9415978e-04
   1.9205326e+00   6.1801882e-04
   1.9245110e+00   4.5091139e-04
   1.9284068e+00   2.8442149e-04
   1.9323852e+00   1.0731336e-04
   1.9362833e+00  -5.9338384e-05
   1.9372704e+00  -1.0871373e-04
   1.9391276e+00  -1.9885009e-04
   1.9411662e+00  -2.9805096e-04
   1.9441575e+00  -4.4255739e-04
   1.9481359e+00  -6.1890496e-04
   1.9520317e+00  -7.9404040e-04
   1.9560101e+00  -9.6400597e-04
   1.9599059e+00  -1.1298531e-03
   1.9638866e+00  -1.2860629e-03
   1.9677801e+00  -1.4399059e-03
   1.9717608e+00  -1.5821901e-03
   1.9756566e+00  -1.7222291e-03
   1.9796373e+00  -1.8728375e-03
   1.9835308e+00  -2.0149036e-03
   1.9845478e+00  -2.0557507e-03
   1.9866919e+00  -2.1393320e-03
   1.9884389e+00  -2.2079683e-03
   1.9914050e+00  -2.3233242e-03
   1.9953857e+00  -2.4611570e-03
   1.9992792e+00  -2.5977502e-03
   2.0032622e+00  -2.7212580e-03
   2.0071534e+00  -2.8427686e-03
   2.0111364e+00  -2.9549587e-03
   2.0150275e+00  -3.0640037e-03
   2.0190129e+00  -3.1635904e-03
   2.0229040e+00  -3.2617080e-03
   2.0268871e+00  -3.3463728e-03
   2.0307782e+00  -3.4308081e-03
   2.0347612e+00  -3.5032369e-03
   2.0386524e+00  -3.5735537e-03
   2.0426377e+00  -3.6359275e-03
   2.0465266e+00  -3.6955693e-03
   2.0505119e+00  -3.7478421e-03
   2.0544008e+00  -3.7972911e-03
   2.0583861e+00  -3.8379706e-03
   2.0622773e+00  -3.8765381e-03
   2.0662626e+00  -3.9049128e-03
   2.0701515e+00  -3.9316116e-03
   2.0741368e+00  -3.9436180e-03
   2.0780257e+00  -3.9560376e-03
   2.0820110e+00  -3.9519972e-03
   2.0858999e+00  -3.9505969e-03
   2.0898875e+00  -3.9318182e-03
   2.0937741e+00  -3.9165748e-03
   2.0977617e+00  -3.8806474e-03
   2.1016483e+00  -3.8497934e-03
   2.1056359e+00  -3.7981635e-03
   2.1095248e+00  -3.7527319e-03
   2.1135124e+00  -3.6862718e-03
   2.1173990e+00  -3.6269284e-03
   2.1213866e+00  -3.5463039e-03
   2.1252732e+00  -3.4734848e-03
   2.1292608e+00  -3.3792011e-03
   2.1331474e+00  -3.2933884e-03
   2.1371373e+00  -3.1849174e-03
   2.1410216e+00  -3.0858815e-03
   2.1450115e+00  -2.9643939e-03
   2.1488958e+00  -2.8527778e-03
   2.1528857e+00  -2.7213728e-03
   2.1567723e+00  -2.6002984e-03
   2.1607599e+00  -2.4493343e-03
   2.1646465e+00  -2.3119605e-03
   2.1668526e+00  -2.2172658e-03
   2.1685629e+00  -2.1385675e-03
   2.1708425e+00  -2.0337695e-03
   2.1725207e+00  -1.9603650e-03
   2.1765106e+00  -1.7779936e-03
   2.1803949e+00  -1.6072796e-03
   2.1843848e+00  -1.4169031e-03
   2.1882691e+00  -1.2423049e-03
   2.1922612e+00  -1.0539669e-03
   2.1961455e+00  -8.7834940e-04
   2.2001354e+00  -6.8746097e-04
   2.2040197e+00  -5.1151745e-04
   2.2075436e+00  -3.2443297e-04
   2.2097475e+00  -1.9767332e-04
   2.2115358e+00  -9.3159550e-05
   2.2118939e+00  -7.2672176e-05
   2.2158861e+00   1.5259458e-04
   2.2197681e+00   3.6762626e-04
   2.2237603e+00   5.8725436e-04
   2.2276423e+00   7.9800505e-04
   2.2316345e+00   1.0067355e-03
   2.2355188e+00   1.2060927e-03
   2.2394008e+00   1.4011800e-03
   2.2433930e+00   1.6276309e-03
   2.2453765e+00   1.7431795e-03
   2.2453903e+00   1.7439899e-03
   2.2472750e+00   1.8544720e-03
   2.2512672e+00   2.0895569e-03
   2.2552594e+00   2.3077824e-03
   2.2591414e+00   2.5183884e-03
   2.2631336e+00   2.7172406e-03
   2.2670156e+00   2.9141185e-03
   2.2710101e+00   3.0980257e-03
   2.2748898e+00   3.2768595e-03
   2.2787718e+00   3.4500689e-03
   2.2827663e+00   3.6485308e-03
   2.2835124e+00   3.6840450e-03
   2.2845914e+00   3.7359275e-03
   2.2866460e+00   3.8331497e-03
   2.2906405e+00   4.0119146e-03
   2.2946327e+00   4.1629477e-03
   2.2985078e+00   4.3206152e-03
   2.3025023e+00   4.4481864e-03
   2.3063820e+00   4.5813590e-03
   2.3103765e+00   4.6841139e-03
   2.3142562e+00   4.7952479e-03
   2.3182507e+00   4.8705464e-03
   2.3221304e+00   4.9582185e-03
   2.3261249e+00   5.0076905e-03
   2.3300046e+00   5.0699495e-03
   2.3339991e+00   5.0919881e-03
   2.3378788e+00   5.1300505e-03
   2.3418733e+00   5.1233012e-03
   2.3457530e+00   5.1343434e-03
   2.3497475e+00   5.0985308e-03
   2.3536272e+00   5.0821855e-03
   2.3576217e+00   5.0152893e-03
   2.3615014e+00   4.9718090e-03
   2.3654959e+00   4.8755051e-03
   2.3693756e+00   4.8022268e-03
   2.3733930e+00   4.6738062e-03
   2.3772498e+00   4.5716024e-03
   2.3812672e+00   4.4197658e-03
   2.3851469e+00   4.2882691e-03
   2.3891414e+00   4.1145546e-03
   2.3930211e+00   3.9626263e-03
   2.3948577e+00   3.8633609e-03
   2.3986226e+00   3.6843893e-03
   2.3987374e+00   3.6785813e-03
   2.4008953e+00   3.5603076e-03
   2.4048898e+00   3.3379017e-03
   2.4087695e+00   3.1281451e-03
   2.4127640e+00   2.8991506e-03
   2.4166437e+00   2.6813820e-03
   2.4206382e+00   2.4537879e-03
   2.4245179e+00   2.2368434e-03
   2.4283976e+00   2.0129293e-03
   2.4313131e+00   1.8253145e-03
   2.4323921e+00   1.7539991e-03
   2.4325298e+00   1.7437443e-03
   2.4328742e+00   1.7209550e-03
   2.4362718e+00   1.4905647e-03
   2.4402663e+00   1.2261708e-03
   2.4442608e+00   9.7759871e-04
   2.4481405e+00   7.2626263e-04
   2.4521350e+00   4.9052571e-04
   2.4560147e+00   2.5668274e-04
   2.4598944e+00   1.9577847e-05
   2.4623967e+00  -1.4488154e-04
   2.4631543e+00  -1.9691437e-04
   2.4638889e+00  -2.4574839e-04
   2.4677686e+00  -5.0460514e-04
   2.4717631e+00  -7.5480487e-04
   2.4757576e+00  -9.8114096e-04
   2.4796373e+00  -1.2171694e-03
   2.4836318e+00  -1.4210927e-03
   2.4875115e+00  -1.6321212e-03
   2.4913912e+00  -1.8320455e-03
   2.4952250e+00  -2.0371901e-03
   2.4953857e+00  -2.0461983e-03
   2.4969927e+00  -2.1375597e-03
   2.4988981e+00  -2.2443343e-03
   2.4992654e+00  -2.2641667e-03
   2.5032599e+00  -2.4708219e-03
   2.5072544e+00  -2.6488292e-03
   2.5111341e+00  -2.8373508e-03
   2.5151286e+00  -2.9938476e-03
   2.5190083e+00  -3.1609734e-03
   2.5230028e+00  -3.2926079e-03
   2.5268825e+00  -3.4351240e-03
   2.5308770e+00  -3.5467860e-03
   2.5347567e+00  -3.6655188e-03
   2.5387511e+00  -3.7660009e-03
   2.5426309e+00  -3.8732553e-03
   2.5466253e+00  -3.9625574e-03
   2.5505051e+00  -4.0604683e-03
   2.5505969e+00  -4.0622590e-03
   2.5513545e+00  -4.0781680e-03
   2.5544766e+00  -4.1425161e-03
   2.5583792e+00  -4.2090680e-03
   2.5623737e+00  -4.2539256e-03
   2.5662534e+00  -4.3093205e-03
   2.5702479e+00  -4.3314050e-03
   2.5741276e+00  -4.3650826e-03
   2.5781221e+00  -4.3661387e-03
   2.5820018e+00  -4.3777778e-03
   2.5859963e+00  -4.3590450e-03
   2.5898760e+00  -4.3501837e-03
   2.5938705e+00  -4.3101928e-03
   2.5977502e+00  -4.2822314e-03
   2.6017447e+00  -4.2198806e-03
   2.6056244e+00  -4.1707071e-03
   2.6095041e+00  -4.0987603e-03
   2.6098944e+00  -4.0902433e-03
   2.6104683e+00  -4.0780303e-03
   2.6134986e+00  -4.0140496e-03
   2.6137971e+00  -4.0069559e-03
   2.6173783e+00  -3.9207300e-03
   2.6213728e+00  -3.8232782e-03
   2.6253673e+00  -3.7148531e-03
   2.6292470e+00  -3.6104683e-03
   2.6332415e+00  -3.4924472e-03
   2.6371212e+00  -3.3783058e-03
   2.6411157e+00  -3.2483930e-03
   2.6449954e+00  -3.1246097e-03
   2.6489899e+00  -2.9883838e-03
   2.6528696e+00  -2.8540634e-03
   2.6568641e+00  -2.7123049e-03
   2.6607438e+00  -2.5733701e-03
   2.6647383e+00  -2.4080349e-03
   2.6686180e+00  -2.2578926e-03
   2.6708448e+00  -2.1549265e-03
   2.6712351e+00  -2.1371511e-03
   2.6748623e+00  -1.9729477e-03
   2.6764922e+00  -1.8961134e-03
   2.6804867e+00  -1.7230579e-03
   2.6843664e+00  -1.5468618e-03
   2.6883609e+00  -1.3731474e-03
   2.6922406e+00  -1.1990588e-03
   2.6962580e+00  -1.0327525e-03
   2.7001148e+00  -8.6419881e-04
   2.7041322e+00  -7.0132920e-04
   2.7079890e+00  -5.3947199e-04
   2.7118687e+00  -3.5977502e-04
   2.7134986e+00  -2.8248852e-04
   2.7153581e+00  -1.9631084e-04
   2.7158632e+00  -1.7175000e-04
   2.7162075e+00  -1.5471327e-04
   2.7197429e+00   1.6840955e-05
   2.7237374e+00   1.9937420e-04
   2.7277548e+00   3.6767218e-04
   2.7316116e+00   5.3889348e-04
   2.7356290e+00   6.9992195e-04
   2.7394858e+00   8.6467631e-04
   2.7435032e+00   1.0119353e-03
   2.7473600e+00   1.1623646e-03
   2.7513774e+00   1.3005165e-03
   2.7552342e+00   1.4383425e-03
   2.7591139e+00   1.5860147e-03
   2.7631084e+00   1.7344330e-03
   2.7633609e+00   1.7445225e-03
   2.7634068e+00   1.7455556e-03
   2.7669881e+00   1.8795822e-03
   2.7709826e+00   2.0223783e-03
   2.7750000e+00   2.1471947e-03
   2.7788567e+00   2.2734114e-03
   2.7828742e+00   2.3839073e-03
   2.7867309e+00   2.4953627e-03
   2.7907484e+00   2.5928834e-03
   2.7946051e+00   2.6909320e-03
   2.7986226e+00   2.7769054e-03
   2.8024793e+00   2.8634068e-03
   2.8064968e+00   2.9362259e-03
   2.8103535e+00   3.0089073e-03
   2.8143710e+00   3.0674702e-03
   2.8182507e+00   3.1253214e-03
   2.8222452e+00   3.1719008e-03
   2.8261249e+00   3.2180900e-03
   2.8301194e+00   3.2531680e-03
   2.8339991e+00   3.2879706e-03
   2.8379936e+00   3.3117309e-03
   2.8418733e+00   3.3351699e-03
   2.8458678e+00   3.3466713e-03
   2.8497475e+00   3.3576446e-03
   2.8537420e+00   3.3574610e-03
   2.8576217e+00   3.3567034e-03
   2.8616162e+00   3.3448577e-03
   2.8654959e+00   3.3325987e-03
   2.8694904e+00   3.3080119e-03
   2.8733701e+00   3.2831497e-03
   2.8773646e+00   3.2466024e-03
   2.8812443e+00   3.2101010e-03
   2.8852388e+00   3.1620983e-03
   2.8891185e+00   3.1145546e-03
   2.8931129e+00   3.0555556e-03
   2.8969927e+00   2.9975666e-03
   2.9009871e+00   2.9279614e-03
   2.9048669e+00   2.8599633e-03
   2.9088613e+00   2.7804408e-03
   2.9127410e+00   2.7030992e-03
   2.9167355e+00   2.6127640e-03
   2.9206152e+00   2.5255969e-03
   2.9246097e+00   2.4278007e-03
   2.9284894e+00   2.3334481e-03
   2.9324839e+00   2.2305533e-03
   2.9363636e+00   2.1314945e-03
   2.9403581e+00   2.0167654e-03
   2.9442378e+00   1.9076446e-03
   2.9465335e+00   1.8316483e-03
   2.9491965e+00   1.7448347e-03
   2.9503903e+00   1.7042998e-03
   2.9521120e+00   1.6465106e-03
   2.9561065e+00   1.5121327e-03
   2.9599862e+00   1.3826538e-03
   2.9639807e+00   1.2499793e-03
   2.9678604e+00   1.1225666e-03
   2.9718549e+00   9.8908173e-04
   2.9757346e+00   8.6188017e-04
   2.9797291e+00   7.2727273e-04
   2.9836088e+00   5.9738292e-04
   2.9876033e+00   4.6685262e-04
   2.9914830e+00   3.4105372e-04
   2.9954775e+00   2.0926056e-04
   2.9993572e+00   8.5763315e-05
   3.0032369e+00  -5.1661616e-05
   3.0067952e+00  -1.8310055e-04
   3.0071396e+00  -1.9582323e-04
   3.0072314e+00  -1.9976515e-04
   3.0111111e+00  -3.4288567e-04
   3.0151056e+00  -4.9040634e-04
   3.0191001e+00  -6.2731175e-04
   3.0229798e+00  -7.5978880e-04
   3.0269743e+00  -8.8886134e-04
   3.0308540e+00  -1.0134206e-03
   3.0348485e+00  -1.1376446e-03
   3.0387282e+00  -1.2581795e-03
   3.0427227e+00  -1.3717470e-03
   3.0466024e+00  -1.4829982e-03
   3.0505969e+00  -1.5854844e-03
   3.0544766e+00  -1.6851928e-03
   3.0584711e+00  -1.7858150e-03
   3.0623508e+00  -1.8825712e-03
   3.0663682e+00  -1.9846671e-03
   3.0702250e+00  -2.0822314e-03
   3.0707759e+00  -2.0960009e-03
   3.0724059e+00  -2.1364669e-03
   3.0746556e+00  -2.1922176e-03
   3.0780992e+00  -2.2748944e-03
   3.0821166e+00  -2.3566116e-03
   3.0859734e+00  -2.4392332e-03
   3.0899908e+00  -2.5079890e-03
   3.0938476e+00  -2.5779385e-03
   3.0978650e+00  -2.6345500e-03
   3.1017218e+00  -2.6927686e-03
   3.1057392e+00  -2.7375574e-03
   3.1095960e+00  -2.7844582e-03
   3.1136134e+00  -2.8174702e-03
   3.1174702e+00  -2.8531221e-03
   3.1214876e+00  -2.8750230e-03
   3.1253444e+00  -2.8994949e-03
   3.1293618e+00  -2.9089302e-03
   3.1332185e+00  -2.9220386e-03
   3.1372360e+00  -2.9196970e-03
   3.1410927e+00  -2.9216024e-03
   3.1451102e+00  -2.9084940e-03
   3.1489669e+00  -2.8991506e-03
   3.1529844e+00  -2.8738981e-03
   3.1568411e+00  -2.8529844e-03
   3.1608586e+00  -2.8160927e-03
   3.1647153e+00  -2.7838154e-03
   3.1687328e+00  -2.7359275e-03
   3.1725895e+00  -2.6925161e-03
   3.1766070e+00  -2.6347337e-03
   3.1804637e+00  -2.5812672e-03
   3.1844812e+00  -2.5133150e-03
   3.1883379e+00  -2.4502984e-03
   3.1923554e+00  -2.3699036e-03
   3.1962121e+00  -2.2955533e-03
   3.2000918e+00  -2.2062856e-03
   3.2004591e+00  -2.1976837e-03
   3.2030303e+00  -2.1363039e-03
   3.2040863e+00  -2.1098255e-03
   3.2042011e+00  -2.1072314e-03
   3.2079660e+00  -2.0096832e-03
   3.2119605e+00  -1.9070363e-03
   3.2159780e+00  -1.8028444e-03
   3.2198347e+00  -1.7014164e-03
   3.2238522e+00  -1.5948347e-03
   3.2277089e+00  -1.4912305e-03
   3.2317264e+00  -1.3824426e-03
   3.2355831e+00  -1.2767218e-03
   3.2396006e+00  -1.1630877e-03
   3.2434803e+00  -1.0528145e-03
   3.2474747e+00  -9.4000918e-04
   3.2513545e+00  -8.2965794e-04
   3.2553489e+00  -7.1857668e-04
   3.2592287e+00  -6.1028237e-04
   3.2632231e+00  -4.8960285e-04
   3.2671028e+00  -3.7412305e-04
   3.2701102e+00  -2.7316575e-04
   3.2724288e+00  -1.9547750e-04
   3.2741047e+00  -1.3786823e-04
   3.2749770e+00  -1.0825918e-04
   3.2789715e+00   2.1443205e-05
   3.2828512e+00   1.4994353e-04
   3.2868457e+00   2.7269284e-04
   3.2907254e+00   3.9369605e-04
   3.2947199e+00   5.1067952e-04
   3.2985996e+00   6.2581038e-04
   3.3025941e+00   7.4011478e-04
   3.3064738e+00   8.5203168e-04
   3.3104683e+00   9.5908861e-04
   3.3143480e+00   1.0643985e-03
   3.3183425e+00   1.1619972e-03
   3.3222222e+00   1.2583494e-03
   3.3262167e+00   1.3541070e-03
   3.3300964e+00   1.4476400e-03
   3.3340909e+00   1.5453122e-03
   3.3379706e+00   1.6401905e-03
   3.3402663e+00   1.6975275e-03
   3.3421947e+00   1.7453398e-03
   3.3442608e+00   1.7961478e-03
   3.3458448e+00   1.8355005e-03
   3.3498393e+00   1.9223990e-03
   3.3537190e+00   2.0082461e-03
   3.3577135e+00   2.0839807e-03
   3.3615932e+00   2.1587351e-03
   3.3655877e+00   2.2237351e-03
   3.3694674e+00   2.2879155e-03
   3.3734619e+00   2.3433884e-03
   3.3773416e+00   2.3982323e-03
   3.3813361e+00   2.4427686e-03
   3.3852158e+00   2.4870294e-03
   3.3892103e+00   2.5217860e-03
   3.3930900e+00   2.5563820e-03
   3.3970845e+00   2.5827824e-03
   3.4009642e+00   2.6098026e-03
   3.4089761e+00   2.6254591e-03
   3.4167126e+00   2.6415060e-03
   3.4247245e+00   2.6085399e-03
   3.4324610e+00   2.6134757e-03
   3.4324610e+00   2.5799587e-03
   3.4562213e+00   2.2819513e-03
   3.4639578e+00   2.1922107e-03
   3.4808310e+00   1.8640588e-03
   3.4871212e+00   1.7454890e-03
   3.4885675e+00   1.7172842e-03
   3.4954545e+00   1.5817700e-03
   3.5192149e+00   1.3767516e-03
   3.5269513e+00   1.2176010e-03
   3.5269513e+00   9.2551653e-04
   3.5465794e+00   2.6977502e-04
   3.5580808e+00  -1.1736203e-04
   3.5584481e+00  -1.3211708e-04
   3.5611800e+00  -1.9519054e-04
   3.5902433e+00  -7.5979339e-04
   3.5976814e+00  -9.0681129e-04
   3.6214417e+00  -1.3349954e-03
   3.6452250e+00  -1.3839050e-03
   3.6844582e+00  -1.5020707e-03
   3.7319789e+00  -1.1518480e-03
   3.8104454e+00  -9.4844582e-04
   3.8104454e+00  -5.8643939e-04
   3.8288797e+00  -4.5394628e-04
   3.8637282e+00  -1.9492998e-04
   3.9156566e+00   1.6518159e-04
   3.9364325e+00   3.0734619e-04
   4.0231864e+00   3.5932277e-04
   4.0624197e+00   3.9533058e-04
   4.2359504e+00   1.5846212e-04
   4.3144169e+00   6.4484848e-05
   4.4879477e+00  -4.6581497e-05
   4.5664141e+00  -8.6085629e-05
   4.5664141e+00  -5.8618228e-05
   4.7399449e+00  -3.4015152e-05
   5.0703857e+00  -3.2324839e-06
   5.2439164e+00   2.1150092e-06
   5.5743572e+00   1.4325758e-05
   5.7478880e+00   1.1103099e-05
   6.0783287e+00   5.6392332e-06
   6.2518595e+00   4.5132002e-06
   6.5823003e+00   1.7050000e-06
   6.5823003e+00   1.4552893e-06
   6.6690771e+00   1.8604798e-06
   7.0862948e+00   1.9284458e-06
   7.1730487e+00   1.5821488e-06
   7.5902663e+00   1.5821488e-06
   7.6770202e+00   1.3418526e-06
   8.0942378e+00   1.0473393e-06
   8.0942378e+00   1.1545317e-06
   8.1376263e+00   1.1651331e-06
   8.5982094e+00   9.6504591e-07
   8.6415978e+00   9.0968320e-07
   9.1021809e+00   4.9700413e-07
   9.1455693e+00   4.7226814e-07
   9.6061754e+00   2.5967631e-07
   9.6495409e+00   2.4318411e-07
   1.0110147e+01   1.8087098e-08
   1.0153535e+01   1.4553283e-08
   1.0614118e+01  -3.5468320e-08
   1.0657484e+01  -3.6646235e-08
   1.1117998e+01  -3.6646235e-08


==> data/DARPA_Wave_Cut_4D_o3.dat <==
  -1.0048783e+01   8.5793388e-07
  -1.0005418e+01   8.7678145e-07
  -9.5449265e+00   1.0643618e-06
  -9.5015381e+00   1.6568641e-06
  -9.0409550e+00   1.7694123e-06
  -8.9975666e+00   4.0154729e-05
  -8.5369605e+00   4.0054867e-05
  -8.5369605e+00  -1.4919628e-04
  -8.4210973e+00  -1.4918687e-04
  -8.0329890e+00  -1.4915496e-04
  -7.9170110e+00  -1.4913912e-04
  -7.5290174e+00  -1.4907117e-04
  -7.4128329e+00  -1.4905211e-04
  -7.0250459e+00  -4.8809917e-05
  -6.9816575e+00   1.2849265e-06
  -6.5210744e+00   1.3849702e-06
  -6.4776860e+00   1.4026377e-06
  -6.0170799e+00   1.5652089e-06
  -5.9737144e+00   1.5816988e-06
  -5.5131084e+00   1.7959206e-06
  -5.5131084e+00   1.7817860e-06
  -5.4263545e+00   1.8548140e-06
  -5.0091368e+00   2.1380051e-06
  -4.9223829e+00   2.2322337e-06
  -4.5051653e+00   2.6513545e-06
  -4.4183884e+00   2.8091827e-06
  -4.0011938e+00   3.4888430e-06
  -3.9144169e+00   3.7008724e-06
  -3.4971993e+00   5.1106061e-06
  -3.4971993e+00   4.7996327e-06
  -3.3236685e+00   5.6288797e-06
  -2.9932277e+00   7.1899679e-06
  -2.8196970e+00   8.5280533e-06
  -2.4892562e+00   1.1013223e-05
  -2.3157254e+00   1.2553949e-05
  -1.9852824e+00   1.5119858e-05
  -1.8985101e+00   1.8286226e-05
  -1.7332943e+00   2.3489669e-05
  -1.6465174e+00   2.7735308e-05
  -1.4813062e+00   3.4804637e-05
  -1.3945225e+00   3.7858356e-05
  -1.2293182e+00   4.2819559e-05
  -1.1859206e+00   4.7353306e-05
  -1.1033242e+00   5.4556703e-05
  -1.0599242e+00   6.2154729e-05
  -9.7733012e-01   7.4174702e-05
  -9.3392332e-01   7.9812902e-05
  -8.5133609e-01   9.5757346e-05
  -8.5133609e-01   8.8747016e-05
  -8.0792241e-01   9.7898990e-05
  -7.8833792e-01   1.0105096e-04
  -7.4491965e-01   1.0903949e-04
  -7.2534206e-01   1.1227594e-04
  -6.8191690e-01   1.2464210e-04
  -6.6234389e-01   1.2864738e-04
  -6.1891185e-01   1.4506313e-04
  -5.9934803e-01   1.5086042e-04
  -5.5590680e-01   1.6678053e-04
  -5.3634986e-01   1.7226561e-04
  -5.1462580e-01   1.8226079e-04
  -5.0485078e-01   1.8957346e-04
  -4.8312672e-01   2.0005051e-04
  -4.7335399e-01   1.9973714e-04
  -4.5162534e-01   2.1114141e-04
  -4.4185491e-01   2.1975803e-04
  -4.2012397e-01   2.3102158e-04
  -4.1035583e-01   2.2994031e-04
  -3.8862259e-01   2.4213269e-04
  -3.7885675e-01   2.5225895e-04
  -3.5711892e-01   2.6466942e-04
  -3.4735996e-01   2.6131772e-04
  -3.2561754e-01   2.7328053e-04
  -3.1586088e-01   2.7756428e-04
  -2.9411387e-01   2.9033058e-04
  -2.8436180e-01   2.9406107e-04
  -2.6261249e-01   3.0678834e-04
  -2.5286272e-01   3.1031451e-04
  -2.3110652e-01   3.2246786e-04
  -2.2136501e-01   3.2556015e-04
  -1.9960285e-01   3.3279614e-04
  -1.8986662e-01   3.3492424e-04
  -1.6809734e-01   3.3920110e-04
  -1.5836800e-01   3.4049128e-04
  -1.3659183e-01   3.4564279e-04
  -1.2686938e-01   3.4593664e-04
  -1.0508563e-01   3.4790174e-04
  -9.5370753e-02   3.4694674e-04
  -7.3578742e-02   3.4332185e-04
  -6.3872130e-02   3.3982782e-04
  -4.2071396e-02   3.3029385e-04
  -3.2373508e-02   3.2478650e-04
  -1.0563108e-02   3.1034435e-04
  -8.7470845e-04   2.9088154e-04
  -8.7470845e-04   2.9798209e-04
   1.1259298e-02   2.7699036e-04
   3.0624197e-02   2.5516988e-04
   4.2772039e-02   2.3145546e-04
   6.2123049e-02   1.9288843e-04
   7.4286042e-02   1.5623232e-04
   9.3621901e-02   1.0196534e-04
   1.0579982e-01   5.1045455e-05
   1.2512121e-01  -2.0420822e-05
   1.3730877e-01  -7.8387971e-05
   1.5662029e-01  -1.5437213e-04
   1.6271648e-01  -1.9139761e-04
   1.7237006e-01  -2.2455165e-04
   1.7846602e-01  -2.6194215e-04
   1.8811961e-01  -3.2841139e-04
   1.9421534e-01  -3.6783976e-04
   2.0386938e-01  -4.0651056e-04
   2.0996350e-01  -4.4951791e-04
   2.1961915e-01  -5.0841139e-04
   2.2401837e-01  -5.4244031e-04
   2.3355142e-01  -6.0178604e-04
   2.3367539e-01  -6.0258494e-04
   2.3536961e-01  -6.1596189e-04
   2.4145776e-01  -6.6412305e-04
   2.5111800e-01  -7.2565197e-04
   2.5720386e-01  -7.7351469e-04
   2.6686869e-01  -8.3729339e-04
   2.7294995e-01  -8.8479568e-04
   2.8261708e-01  -9.4880624e-04
   2.8869376e-01  -9.9586547e-04
   2.9836777e-01  -1.0601882e-03
   3.0443756e-01  -1.1055762e-03
   3.1411846e-01  -1.1690152e-03
   3.2018136e-01  -1.2114279e-03
   3.2986685e-01  -1.2728375e-03
   3.3592057e-01  -1.3156175e-03
   3.4561754e-01  -1.3699151e-03
   3.4561754e-01  -1.4070730e-03
   3.5770202e-01  -1.4347360e-03
   3.6136593e-01  -1.4531336e-03
   3.7343205e-01  -1.5194031e-03
   3.7711662e-01  -1.5370110e-03
   3.8915748e-01  -1.5929982e-03
   3.9286501e-01  -1.6080303e-03
   4.0488522e-01  -1.6562351e-03
   4.0861570e-01  -1.6684366e-03
   4.2061295e-01  -1.7061157e-03
   4.2436410e-01  -1.7152663e-03
   4.3633379e-01  -1.7322498e-03
   4.4011478e-01  -1.7388499e-03
   4.5205234e-01  -1.7445592e-03
   4.5586318e-01  -1.7476446e-03
   4.6777089e-01  -1.7353283e-03
   4.7161157e-01  -1.7318274e-03
   4.8348944e-01  -1.7029867e-03
   4.8736226e-01  -1.6947176e-03
   4.9328972e-01  -1.6722796e-03
   4.9523646e-01  -1.6824197e-03
   5.0115702e-01  -1.6549839e-03
   5.0311065e-01  -1.6311662e-03
   5.0902433e-01  -1.5942815e-03
   5.1098485e-01  -1.6001125e-03
   5.1688935e-01  -1.5563866e-03
   5.1885904e-01  -1.5298255e-03
   5.2475436e-01  -1.4827525e-03
   5.2673554e-01  -1.4841070e-03
   5.3262397e-01  -1.4350849e-03
   5.3460973e-01  -1.4088039e-03
   5.4049128e-01  -1.3560285e-03
   5.4248393e-01  -1.3403214e-03
   5.4835859e-01  -1.2826745e-03
   5.5035813e-01  -1.2659458e-03
   5.5622590e-01  -1.2053099e-03
   5.5823232e-01  -1.1868274e-03
   5.5823232e-01  -1.1704362e-03
   5.6207989e-01  -1.1279568e-03
   5.6610652e-01  -1.1047039e-03
   5.6993802e-01  -1.0595018e-03
   5.7398301e-01  -1.0141070e-03
   5.7779844e-01  -9.6736915e-04
   5.8185721e-01  -9.1983701e-04
   5.8565657e-01  -8.7297062e-04
   5.8973140e-01  -8.2514004e-04
   5.9351699e-01  -7.7794077e-04
   5.9760560e-01  -7.2917585e-04
   6.0137741e-01  -6.8084481e-04
   6.0547980e-01  -6.3053719e-04
   6.0923783e-01  -5.8036961e-04
   6.1335399e-01  -5.2814509e-04
   6.1709826e-01  -4.7518365e-04
   6.2123049e-01  -4.1994261e-04
   6.2495868e-01  -3.6317493e-04
   6.2910468e-01  -3.0379477e-04
   6.3179752e-01  -2.6256657e-04
   6.3333792e-01  -2.3767218e-04
   6.3551423e-01  -2.0241162e-04
   6.3697888e-01  -1.7963017e-04
   6.4068182e-01  -1.2111593e-04
   6.4485308e-01  -5.7362948e-05
   6.4854224e-01  -8.7671488e-07
   6.5272727e-01   6.1132002e-05
   6.5640725e-01   1.1581657e-04
   6.6060147e-01   1.7607002e-04
   6.6427227e-01   2.2903283e-04
   6.6847567e-01   2.8766070e-04
   6.7213499e-01   3.3878788e-04
   6.7635216e-01   3.9565886e-04
   6.7999770e-01   4.4488292e-04
   6.8422635e-01   4.9972911e-04
   6.8786272e-01   5.4682048e-04
   6.9210055e-01   5.9938476e-04
   6.9573003e-01   6.4403811e-04
   6.9997475e-01   6.9406795e-04
   7.0359504e-01   7.3593434e-04
   7.0784894e-01   7.8309229e-04
   7.1146235e-01   8.2195133e-04
   7.1572314e-01   8.6587006e-04
   7.1932966e-01   9.0123737e-04
   7.2359963e-01   9.4159780e-04
   7.2719697e-01   9.7288338e-04
   7.3147383e-01   1.0093251e-03
   7.3506657e-01   1.0362741e-03
   7.3934803e-01   1.0683494e-03
   7.4293388e-01   1.0908747e-03
   7.4722222e-01   1.1181107e-03
   7.5080579e-01   1.1361869e-03
   7.5509642e-01   1.1583976e-03
   7.5867539e-01   1.1718916e-03
   7.6297062e-01   1.1891391e-03
   7.6654729e-01   1.1979752e-03
   7.7084481e-01   1.2101056e-03
   7.7441919e-01   1.2136272e-03
   7.7872130e-01   1.2203650e-03
   7.8229109e-01   1.2186295e-03
   7.8659550e-01   1.2197521e-03
   7.9016299e-01   1.2127204e-03
   7.9446970e-01   1.2080441e-03
   7.9803719e-01   1.1950275e-03
   8.0234389e-01   1.1841322e-03
   8.0590909e-01   1.1652388e-03
   8.1021809e-01   1.1478306e-03
   8.1378558e-01   1.1231520e-03
   8.1809229e-01   1.0991781e-03
   8.2165978e-01   1.0687948e-03
   8.2596878e-01   1.0381933e-03
   8.2953627e-01   1.0021717e-03
   8.3384298e-01   9.6495868e-04
   8.3741276e-01   9.2341368e-04
   8.4171717e-01   8.7963269e-04
   8.4528926e-01   8.3270432e-04
   8.4959137e-01   7.8245638e-04
   8.5316575e-01   7.3038338e-04
   8.5746556e-01   6.7382691e-04
   8.6104454e-01   6.1652204e-04
   8.6533976e-01   5.5396694e-04
   8.6892103e-01   4.9249082e-04
   8.7321396e-01   4.2378099e-04
   8.7679752e-01   3.6001837e-04
   8.8109045e-01   2.8768365e-04
   8.8467631e-01   2.2102227e-04
   8.8896465e-01   1.4637557e-04
   8.9255510e-01   7.4314279e-05
   8.9683884e-01  -5.1588843e-06
   9.0043388e-01  -8.5567264e-05
   9.0471304e-01  -1.7264532e-04
   9.0481175e-01  -1.7504109e-04
   9.0727043e-01  -2.3009183e-04
   9.0908632e-01  -2.7134068e-04
   9.1258724e-01  -3.5292470e-04
   9.1619376e-01  -4.3376492e-04
   9.2046143e-01  -5.2841139e-04
   9.2407254e-01  -6.0679752e-04
   9.2833563e-01  -6.9798669e-04
   9.3195363e-01  -7.7428375e-04
   9.3621212e-01  -8.6252296e-04
   9.3983242e-01  -9.3670340e-04
   9.4408632e-01  -1.0222062e-03
   9.4771350e-01  -1.0941070e-03
   9.5196051e-01  -1.1765427e-03
   9.5559458e-01  -1.2452433e-03
   9.5983471e-01  -1.3244307e-03
   9.6347337e-01  -1.3876331e-03
   9.6770891e-01  -1.4623691e-03
   9.7135445e-01  -1.5194720e-03
   9.7558310e-01  -1.5871809e-03
   9.7923554e-01  -1.6392447e-03
   9.8345730e-01  -1.6996281e-03
   9.8711433e-01  -1.7469628e-03
   9.9133379e-01  -1.8011249e-03
   9.9499541e-01  -1.8434183e-03
   9.9920799e-01  -1.8915083e-03
   1.0028765e+00  -1.9279109e-03
   1.0070822e+00  -1.9695317e-03
   1.0107576e+00  -1.9988039e-03
   1.0149564e+00  -2.0330900e-03
   1.0186387e+00  -2.0539968e-03
   1.0228306e+00  -2.0798577e-03
   1.0265197e+00  -2.0906612e-03
   1.0307048e+00  -2.1070684e-03
   1.0344008e+00  -2.1075138e-03
   1.0385790e+00  -2.1130096e-03
   1.0422796e+00  -2.1028696e-03
   1.0464555e+00  -2.0975023e-03
   1.0501607e+00  -2.0759343e-03
   1.0543297e+00  -2.0595983e-03
   1.0580418e+00  -2.0272107e-03
   1.0622039e+00  -1.9991230e-03
   1.0659229e+00  -1.9564991e-03
   1.0700781e+00  -1.9172819e-03
   1.0738017e+00  -1.8650069e-03
   1.0779522e+00  -1.8151837e-03
   1.0816827e+00  -1.7537167e-03
   1.0858264e+00  -1.6936915e-03
   1.0895638e+00  -1.6234711e-03
   1.0937006e+00  -1.5537121e-03
   1.0974426e+00  -1.4749449e-03
   1.1015771e+00  -1.3957300e-03
   1.1053237e+00  -1.3088315e-03
   1.1094513e+00  -1.2208540e-03
   1.1132048e+00  -1.1246189e-03
   1.1173255e+00  -1.0263981e-03
   1.1210859e+00  -9.2518136e-04
   1.1251997e+00  -8.2061983e-04
   1.1289646e+00  -7.1404270e-04
   1.1330739e+00  -6.0539945e-04
   1.1368457e+00  -4.8210744e-04
   1.1409481e+00  -3.6078512e-04
   1.1438292e+00  -2.6096419e-04
   1.1448829e+00  -2.2098967e-04
   1.1476056e+00  -1.1997704e-04
   1.1488223e+00  -7.6464646e-05
   1.1526056e+00   6.1241047e-05
   1.1566988e+00   2.0689509e-04
   1.1604844e+00   3.4313131e-04
   1.1645730e+00   4.8549128e-04
   1.1683632e+00   6.2330579e-04
   1.1724472e+00   7.6587006e-04
   1.1762443e+00   8.9940083e-04
   1.1803214e+00   1.0412006e-03
   1.1841230e+00   1.1727847e-03
   1.1881956e+00   1.3084711e-03
   1.1920018e+00   1.4554568e-03
   1.1960698e+00   1.5939233e-03
   1.1991391e+00   1.7109504e-03
   1.1994100e+00   1.7223393e-03
   1.2029500e+00   1.8634022e-03
   1.2039440e+00   1.9027502e-03
   1.2077617e+00   2.0418457e-03
   1.2118205e+00   2.1921740e-03
   1.2156405e+00   2.3214876e-03
   1.2196947e+00   2.4591827e-03
   1.2235193e+00   2.5792700e-03
   1.2275689e+00   2.7068871e-03
   1.2313981e+00   2.8150597e-03
   1.2354431e+00   2.9326446e-03
   1.2392769e+00   3.0292470e-03
   1.2433173e+00   3.1341139e-03
   1.2471534e+00   3.2229798e-03
   1.2511915e+00   3.3154729e-03
   1.2550321e+00   3.3979798e-03
   1.2590680e+00   3.4811524e-03
   1.2630969e+00   3.5556474e-03
   1.2669421e+00   3.6275023e-03
   1.2693893e+00   3.6660239e-03
   1.2713062e+00   3.6965565e-03
   1.2748163e+00   3.7448118e-03
   1.2754798e+00   3.7523875e-03
   1.2788384e+00   3.7912994e-03
   1.2826905e+00   3.8251837e-03
   1.2865450e+00   3.8389578e-03
   1.2905647e+00   3.8656336e-03
   1.2944215e+00   3.8594123e-03
   1.2984389e+00   3.8653811e-03
   1.3023003e+00   3.8392103e-03
   1.3063154e+00   3.8246097e-03
   1.3101768e+00   3.7757805e-03
   1.3141896e+00   3.7395317e-03
   1.3169330e+00   3.6873967e-03
   1.3182369e+00   3.6676997e-03
   1.3209412e+00   3.6266529e-03
   1.3220638e+00   3.6046373e-03
   1.3259320e+00   3.5109504e-03
   1.3299380e+00   3.4311524e-03
   1.3338108e+00   3.3232782e-03
   1.3378122e+00   3.2271579e-03
   1.3416873e+00   3.1061524e-03
   1.3456864e+00   2.9947429e-03
   1.3495661e+00   2.8579660e-03
   1.3535629e+00   2.7318871e-03
   1.3574426e+00   2.5839991e-03
   1.3614371e+00   2.4412534e-03
   1.3653214e+00   2.2860950e-03
   1.3693113e+00   2.1355716e-03
   1.3732989e+00   1.9702961e-03
   1.3769261e+00   1.7995018e-03
   1.3771855e+00   1.7867309e-03
   1.3783494e+00   1.7289141e-03
   1.3804500e+00   1.6256589e-03
   1.3811708e+00   1.5897130e-03
   1.3850597e+00   1.3932231e-03
   1.3889509e+00   1.1990817e-03
   1.3929339e+00   1.0071809e-03
   1.3968297e+00   8.1652204e-04
   1.4008081e+00   6.2256428e-04
   1.4047062e+00   4.3823003e-04
   1.4086846e+00   2.5141185e-04
   1.4126584e+00   6.1828972e-05
   1.4160629e+00  -1.1875895e-04
   1.4165588e+00  -1.4626974e-04
   1.4177296e+00  -2.1069697e-04
   1.4193434e+00  -2.9879247e-04
   1.4205303e+00  -3.6468320e-04
   1.4244330e+00  -5.7366391e-04
   1.4283379e+00  -7.7081038e-04
   1.4323072e+00  -9.7241965e-04
   1.4362144e+00  -1.1541391e-03
   1.4401814e+00  -1.3449082e-03
   1.4440909e+00  -1.5118526e-03
   1.4480556e+00  -1.6863407e-03
   1.4520202e+00  -1.8543939e-03
   1.4559068e+00  -2.0336249e-03
   1.4559320e+00  -2.0347842e-03
   1.4584435e+00  -2.1503696e-03
   1.4598531e+00  -2.2168159e-03
   1.4598921e+00  -2.2187006e-03
   1.4638062e+00  -2.3952709e-03
   1.4677204e+00  -2.5489210e-03
   1.4716804e+00  -2.7148072e-03
   1.4755969e+00  -2.8527089e-03
   1.4795546e+00  -2.9984160e-03
   1.4834734e+00  -3.1185032e-03
   1.4874288e+00  -3.2481175e-03
   1.4913499e+00  -3.3479339e-03
   1.4953053e+00  -3.4589302e-03
   1.4992264e+00  -3.5438246e-03
   1.5031795e+00  -3.6359045e-03
   1.5071028e+00  -3.7084022e-03
   1.5110537e+00  -3.7860422e-03
   1.5149793e+00  -3.8446970e-03
   1.5189279e+00  -3.9088613e-03
   1.5228558e+00  -3.9521350e-03
   1.5268021e+00  -4.0013774e-03
   1.5307484e+00  -4.0336088e-03
   1.5336341e+00  -4.0501148e-03
   1.5346763e+00  -4.0559917e-03
   1.5380280e+00  -4.0660009e-03
   1.5425528e+00  -4.0682048e-03
   1.5464830e+00  -4.0483471e-03
   1.5504270e+00  -4.0395546e-03
   1.5543595e+00  -3.9980028e-03
   1.5583012e+00  -3.9695133e-03
   1.5622360e+00  -3.9087925e-03
   1.5661754e+00  -3.8602158e-03
   1.5701125e+00  -3.7824380e-03
   1.5740496e+00  -3.7160009e-03
   1.5779890e+00  -3.6224288e-03
   1.5819238e+00  -3.5396465e-03
   1.5858632e+00  -3.4319559e-03
   1.5898003e+00  -3.3340450e-03
   1.5937397e+00  -3.2097107e-03
   1.5976745e+00  -3.0969008e-03
   1.6016162e+00  -2.9618457e-03
   1.6055487e+00  -2.8346419e-03
   1.6094927e+00  -2.6901056e-03
   1.6134229e+00  -2.5535354e-03
   1.6173531e+00  -2.3986685e-03
   1.6212971e+00  -2.2232369e-03
   1.6228880e+00  -2.1470753e-03
   1.6229362e+00  -2.1446924e-03
   1.6252273e+00  -2.0356061e-03
   1.6291713e+00  -1.8433150e-03
   1.6331198e+00  -1.6530992e-03
   1.6370478e+00  -1.4681359e-03
   1.6409963e+00  -1.2774770e-03
   1.6449219e+00  -1.0886341e-03
   1.6488705e+00  -9.0132691e-04
   1.6527961e+00  -7.1643480e-04
   1.6567195e+00  -5.2703627e-04
   1.6606703e+00  -3.1482553e-04
   1.6625849e+00  -2.0567746e-04
   1.6626125e+00  -2.0400987e-04
   1.6645937e+00  -9.0533287e-05
   1.6685445e+00   1.3242975e-04
   1.6724977e+00   3.4551653e-04
   1.6764210e+00   5.5783517e-04
   1.6803742e+00   7.5704316e-04
   1.6842952e+00   9.6155188e-04
   1.6882484e+00   1.1502043e-03
   1.6921694e+00   1.3410537e-03
   1.6960882e+00   1.5363223e-03
   1.6991093e+00   1.7003765e-03
   1.6997681e+00   1.7355969e-03
   1.7000436e+00   1.7508884e-03
   1.7009412e+00   1.8003283e-03
   1.7039624e+00   1.9616345e-03
   1.7079178e+00   2.1608770e-03
   1.7118756e+00   2.3418733e-03
   1.7157920e+00   2.5290174e-03
   1.7197521e+00   2.6920799e-03
   1.7236685e+00   2.8642332e-03
   1.7276263e+00   3.0067952e-03
   1.7315427e+00   3.1589761e-03
   1.7355028e+00   3.2934114e-03
   1.7394169e+00   3.4290634e-03
   1.7433310e+00   3.5635445e-03
   1.7453972e+00   3.6334940e-03
   1.7466988e+00   3.6769972e-03
   1.7472911e+00   3.6971763e-03
   1.7479798e+00   3.7191919e-03
   1.7512029e+00   3.8205234e-03
   1.7551653e+00   3.9306703e-03
   1.7591299e+00   4.0163912e-03
   1.7630395e+00   4.1137511e-03
   1.7670041e+00   4.1769513e-03
   1.7709160e+00   4.2511478e-03
   1.7748806e+00   4.2939164e-03
   1.7787902e+00   4.3460744e-03
   1.7827548e+00   4.3665748e-03
   1.7866644e+00   4.3983012e-03
   1.7906313e+00   4.3975207e-03
   1.7945386e+00   4.4069330e-03
   1.7985055e+00   4.3866850e-03
   1.8024128e+00   4.3744261e-03
   1.8063820e+00   4.3322773e-03
   1.8102893e+00   4.2999311e-03
   1.8142562e+00   4.2379247e-03
   1.8181635e+00   4.1837236e-03
   1.8221327e+00   4.1042011e-03
   1.8260376e+00   4.0313820e-03
   1.8300069e+00   3.9321855e-03
   1.8339118e+00   3.8413682e-03
   1.8358701e+00   3.7808081e-03
   1.8393664e+00   3.6781221e-03
   1.8397750e+00   3.6654270e-03
   1.8417860e+00   3.6021350e-03
   1.8457576e+00   3.4702020e-03
   1.8496625e+00   3.3391873e-03
   1.8536341e+00   3.2020432e-03
   1.8575367e+00   3.0662534e-03
   1.8615083e+00   2.9205923e-03
   1.8654109e+00   2.7783517e-03
   1.8693825e+00   2.6276171e-03
   1.8732851e+00   2.4762167e-03
   1.8772590e+00   2.3244720e-03
   1.8811593e+00   2.1726768e-03
   1.8851331e+00   2.0032208e-03
   1.8890335e+00   1.8434091e-03
   1.8896235e+00   1.8146235e-03
   1.8912282e+00   1.7379522e-03
   1.8935239e+00   1.6286846e-03
   1.8969100e+00   1.4702709e-03
   1.9008838e+00   1.2944995e-03
   1.9047842e+00   1.1176263e-03
   1.9087603e+00   9.4125115e-04
   1.9126584e+00   7.6635445e-04
   1.9166345e+00   5.9953168e-04
   1.9205326e+00   4.3294536e-04
   1.9245087e+00   2.7371671e-04
   1.9284068e+00   1.1592792e-04
   1.9315634e+00  -2.7152433e-05
   1.9354477e+00  -2.0235950e-04
   1.9354614e+00  -2.0303007e-04
   1.9362810e+00  -2.4219008e-04
   1.9402594e+00  -4.1995409e-04
   1.9441575e+00  -5.9929063e-04
   1.9481359e+00  -7.6325069e-04
   1.9520317e+00  -9.2614325e-04
   1.9560101e+00  -1.0837420e-03
   1.9599059e+00  -1.2405096e-03
   1.9638843e+00  -1.3844927e-03
   1.9677801e+00  -1.5275413e-03
   1.9717608e+00  -1.6611616e-03
   1.9756543e+00  -1.7905188e-03
   1.9796350e+00  -1.9330716e-03
   1.9835308e+00  -2.0680441e-03
   1.9841116e+00  -2.0897819e-03
   1.9855579e+00  -2.1425964e-03
   1.9880051e+00  -2.2303604e-03
   1.9914050e+00  -2.3521120e-03
   1.9953857e+00  -2.4784206e-03
   1.9992792e+00  -2.6024564e-03
   2.0032599e+00  -2.7156107e-03
   2.0071534e+00  -2.8258724e-03
   2.0111364e+00  -2.9276171e-03
   2.0150275e+00  -3.0260331e-03
   2.0190106e+00  -3.1172176e-03
   2.0229017e+00  -3.2053719e-03
   2.0268848e+00  -3.2836088e-03
   2.0307782e+00  -3.3599174e-03
   2.0347612e+00  -3.4248852e-03
   2.0386524e+00  -3.4879706e-03
   2.0426354e+00  -3.5422176e-03
   2.0465266e+00  -3.5940771e-03
   2.0505096e+00  -3.6379706e-03
   2.0544008e+00  -3.6794077e-03
   2.0583861e+00  -3.7122130e-03
   2.0622750e+00  -3.7429293e-03
   2.0662603e+00  -3.7647383e-03
   2.0701515e+00  -3.7852617e-03
   2.0741345e+00  -3.7930900e-03
   2.0780257e+00  -3.8007117e-03
   2.0820110e+00  -3.7943067e-03
   2.0858999e+00  -3.7889578e-03
   2.0898852e+00  -3.7695363e-03
   2.0937741e+00  -3.7524564e-03
   2.0977617e+00  -3.7181129e-03
   2.1016483e+00  -3.6872360e-03
   2.1056359e+00  -3.6386134e-03
   2.1095248e+00  -3.5944904e-03
   2.1135101e+00  -3.5320018e-03
   2.1173990e+00  -3.4749541e-03
   2.1213866e+00  -3.3986915e-03
   2.1252732e+00  -3.3287420e-03
   2.1292608e+00  -3.2394399e-03
   2.1331474e+00  -3.1572773e-03
   2.1371350e+00  -3.0525941e-03
   2.1410216e+00  -2.9561524e-03
   2.1450092e+00  -2.8405877e-03
   2.1488958e+00  -2.7339073e-03
   2.1528857e+00  -2.6086318e-03
   2.1567723e+00  -2.4929293e-03
   2.1607599e+00  -2.3427227e-03
   2.1646465e+00  -2.2051768e-03
   2.1655142e+00  -2.1684068e-03
   2.1661157e+00  -2.1411869e-03
   2.1695018e+00  -1.9940955e-03
   2.1725207e+00  -1.8695546e-03
   2.1765106e+00  -1.6976837e-03
   2.1803949e+00  -1.5378765e-03
   2.1843848e+00  -1.3569490e-03
   2.1882691e+00  -1.1906956e-03
   2.1922590e+00  -1.0109229e-03
   2.1961455e+00  -8.4383609e-04
   2.2001354e+00  -6.5998623e-04
   2.2040197e+00  -4.9195363e-04
   2.2073852e+00  -3.2011019e-04
   2.2095500e+00  -2.0016345e-04
   2.2113751e+00  -9.7472222e-05
   2.2118939e+00  -6.9159780e-05
   2.2158838e+00   1.4746579e-04
   2.2197681e+00   3.5321625e-04
   2.2237603e+00   5.6607208e-04
   2.2276423e+00   7.6831267e-04
   2.2316345e+00   9.7069559e-04
   2.2355165e+00   1.1632323e-03
   2.2395087e+00   1.3769123e-03
   2.2433930e+00   1.5635331e-03
   2.2459527e+00   1.7052778e-03
   2.2465312e+00   1.7408058e-03
   2.2499426e+00   1.9379201e-03
   2.2512672e+00   2.0136272e-03
   2.2552594e+00   2.2274242e-03
   2.2591414e+00   2.4336088e-03
   2.2631336e+00   2.6314968e-03
   2.2670156e+00   2.8251148e-03
   2.2710078e+00   3.0051653e-03
   2.2748898e+00   3.1819100e-03
   2.2788843e+00   3.3687557e-03
   2.2827663e+00   3.5335170e-03
   2.2858609e+00   3.6733930e-03
   2.2860331e+00   3.6817723e-03
   2.2898531e+00   3.8553260e-03
   2.2906405e+00   3.8924242e-03
   2.2946327e+00   4.0451102e-03
   2.2985078e+00   4.2050275e-03
   2.3025023e+00   4.3335170e-03
   2.3063820e+00   4.4680211e-03
   2.3103765e+00   4.5725436e-03
   2.3142562e+00   4.6845271e-03
   2.3182507e+00   4.7637282e-03
   2.3221304e+00   4.8535354e-03
   2.3261249e+00   4.9070937e-03
   2.3300046e+00   4.9731405e-03
   2.3339991e+00   4.9988522e-03
   2.3378788e+00   5.0401515e-03
   2.3418733e+00   5.0378558e-03
   2.3457530e+00   5.0530533e-03
   2.3497475e+00   5.0224288e-03
   2.3536272e+00   5.0113177e-03
   2.3576217e+00   4.9497934e-03
   2.3615014e+00   4.9112948e-03
   2.3654959e+00   4.8202020e-03
   2.3693756e+00   4.7521350e-03
   2.3733701e+00   4.6286961e-03
   2.3772498e+00   4.5317034e-03
   2.3812672e+00   4.3847567e-03
   2.3851240e+00   4.2588154e-03
   2.3891414e+00   4.0893710e-03
   2.3930211e+00   3.9425620e-03
   2.3947658e+00   3.8501607e-03
   2.3983930e+00   3.6823691e-03
   2.3986455e+00   3.6696970e-03
   2.4008953e+00   3.5494720e-03
   2.4048898e+00   3.3318411e-03
   2.4087695e+00   3.1278237e-03
   2.4127640e+00   2.9028007e-03
   2.4166437e+00   2.6901974e-03
   2.4206382e+00   2.4660009e-03
   2.4245179e+00   2.2527961e-03
   2.4283976e+00   2.0328558e-03
   2.4315197e+00   1.8351446e-03
   2.4323921e+00   1.7784320e-03
   2.4329201e+00   1.7417952e-03
   2.4339073e+00   1.6764968e-03
   2.4362718e+00   1.5175482e-03
   2.4402663e+00   1.2548875e-03
   2.4442608e+00   1.0063682e-03
   2.4481405e+00   7.5589073e-04
   2.4521350e+00   5.2111111e-04
   2.4560147e+00   2.8780073e-04
   2.4598944e+00   5.5077824e-05
   2.4626951e+00  -1.2606772e-04
   2.4637741e+00  -1.9879454e-04
   2.4638889e+00  -2.0605670e-04
   2.4677686e+00  -4.6544766e-04
   2.4717631e+00  -7.1603306e-04
   2.4757576e+00  -9.4412305e-04
   2.4796373e+00  -1.1813866e-03
   2.4836318e+00  -1.3863522e-03
   2.4875115e+00  -1.5986524e-03
   2.4915060e+00  -1.8091139e-03
   2.4953857e+00  -2.0068939e-03
   2.4955923e+00  -2.0183425e-03
   2.4977502e+00  -2.1393664e-03
   2.4994490e+00  -2.2354568e-03
   2.5032599e+00  -2.4334022e-03
   2.5072544e+00  -2.6124885e-03
   2.5111341e+00  -2.8028696e-03
   2.5151286e+00  -2.9611800e-03
   2.5190083e+00  -3.1297980e-03
   2.5230028e+00  -3.2631543e-03
   2.5268825e+00  -3.4073921e-03
   2.5308770e+00  -3.5189394e-03
   2.5347567e+00  -3.6383838e-03
   2.5387511e+00  -3.7382002e-03
   2.5426309e+00  -3.8450184e-03
   2.5466253e+00  -3.9333563e-03
   2.5505051e+00  -4.0303260e-03
   2.5514463e+00  -4.0471763e-03
   2.5529844e+00  -4.0798669e-03
   2.5553260e+00  -4.1287190e-03
   2.5583792e+00  -4.1813820e-03
   2.5623737e+00  -4.2269743e-03
   2.5662534e+00  -4.2837236e-03
   2.5702479e+00  -4.3063820e-03
   2.5741276e+00  -4.3409550e-03
   2.5781221e+00  -4.3424242e-03
   2.5820018e+00  -4.3549816e-03
   2.5859963e+00  -4.3364555e-03
   2.5898760e+00  -4.3285583e-03
   2.5938705e+00  -4.2886364e-03
   2.5977502e+00  -4.2612489e-03
   2.6017447e+00  -4.1987374e-03
   2.6056244e+00  -4.1500000e-03
   2.6093434e+00  -4.0811983e-03
   2.6094123e+00  -4.0796373e-03
   2.6133379e+00  -3.9975666e-03
   2.6134986e+00  -3.9944674e-03
   2.6174931e+00  -3.8982094e-03
   2.6213728e+00  -3.8061754e-03
   2.6253673e+00  -3.6988292e-03
   2.6292470e+00  -3.5956382e-03
   2.6332415e+00  -3.4784665e-03
   2.6371212e+00  -3.3652663e-03
   2.6411157e+00  -3.2363866e-03
   2.6449954e+00  -3.1133150e-03
   2.6489899e+00  -2.9780992e-03
   2.6528696e+00  -2.8444444e-03
   2.6568641e+00  -2.7031451e-03
   2.6607438e+00  -2.5648301e-03
   2.6647383e+00  -2.3995638e-03
   2.6686180e+00  -2.2496878e-03
   2.6707530e+00  -2.1511203e-03
   2.6710285e+00  -2.1386547e-03
   2.6747704e+00  -1.9706221e-03
   2.6764922e+00  -1.8899013e-03
   2.6804867e+00  -1.7180647e-03
   2.6843664e+00  -1.5428765e-03
   2.6883609e+00  -1.3702938e-03
   2.6922406e+00  -1.1969835e-03
   2.6962351e+00  -1.0316483e-03
   2.7001148e+00  -8.6386593e-04
   2.7041322e+00  -7.0188476e-04
   2.7079890e+00  -5.4075528e-04
   2.7118687e+00  -3.6185950e-04
   2.7135904e+00  -2.8101469e-04
   2.7154040e+00  -1.9775758e-04
   2.7158632e+00  -1.7490978e-04
   2.7162075e+00  -1.5759780e-04
   2.7197429e+00   1.2885973e-05
   2.7237374e+00   1.9470386e-04
   2.7277548e+00   3.6226584e-04
   2.7316116e+00   5.3273186e-04
   2.7356290e+00   6.9347796e-04
   2.7394858e+00   8.5759183e-04
   2.7435032e+00   1.0046419e-03
   2.7473600e+00   1.1545661e-03
   2.7513774e+00   1.2918664e-03
   2.7552342e+00   1.4288912e-03
   2.7592516e+00   1.5761157e-03
   2.7631084e+00   1.7224380e-03
   2.7635216e+00   1.7387649e-03
   2.7636593e+00   1.7431451e-03
   2.7675390e+00   1.8817585e-03
   2.7709826e+00   2.0104385e-03
   2.7750000e+00   2.1352916e-03
   2.7788567e+00   2.2613177e-03
   2.7828742e+00   2.3718320e-03
   2.7867309e+00   2.4830808e-03
   2.7907484e+00   2.5806015e-03
   2.7946051e+00   2.6785124e-03
   2.7986226e+00   2.7643710e-03
   2.8024793e+00   2.8507117e-03
   2.8064968e+00   2.9235537e-03
   2.8103535e+00   2.9962580e-03
   2.8143710e+00   3.0550046e-03
   2.8182507e+00   3.1130165e-03
   2.8222452e+00   3.1595041e-03
   2.8261249e+00   3.2056933e-03
   2.8301194e+00   3.2406336e-03
   2.8339991e+00   3.2753903e-03
   2.8379936e+00   3.2989440e-03
   2.8418733e+00   3.3223370e-03
   2.8458678e+00   3.3335859e-03
   2.8497475e+00   3.3445592e-03
   2.8537420e+00   3.3441230e-03
   2.8576217e+00   3.3434343e-03
   2.8616162e+00   3.3314050e-03
   2.8654959e+00   3.3191919e-03
   2.8694904e+00   3.2944444e-03
   2.8733701e+00   3.2696740e-03
   2.8773646e+00   3.2329890e-03
   2.8812443e+00   3.1965335e-03
   2.8852388e+00   3.1484389e-03
   2.8891185e+00   3.1009642e-03
   2.8931129e+00   3.0419421e-03
   2.8969927e+00   2.9839991e-03
   2.9009871e+00   2.9143939e-03
   2.9048669e+00   2.8464187e-03
   2.9088613e+00   2.7670340e-03
   2.9127410e+00   2.6897612e-03
   2.9167355e+00   2.5994949e-03
   2.9206152e+00   2.5123049e-03
   2.9246097e+00   2.4148760e-03
   2.9284894e+00   2.3207071e-03
   2.9324839e+00   2.2183540e-03
   2.9363636e+00   2.1196028e-03
   2.9403581e+00   2.0050161e-03
   2.9442378e+00   1.8958448e-03
   2.9463728e+00   1.8253880e-03
   2.9488751e+00   1.7436777e-03
   2.9502296e+00   1.6981726e-03
   2.9521120e+00   1.6353880e-03
   2.9561065e+00   1.5021350e-03
   2.9599862e+00   1.3734917e-03
   2.9639807e+00   1.2417998e-03
   2.9678604e+00   1.1151331e-03
   2.9718549e+00   9.8257576e-04
   2.9757346e+00   8.5605142e-04
   2.9797291e+00   7.2238751e-04
   2.9836088e+00   5.9334711e-04
   2.9876033e+00   4.6368916e-04
   2.9914830e+00   3.3868687e-04
   2.9954775e+00   2.0774702e-04
   2.9993572e+00   8.4859275e-05
   3.0032369e+00  -5.1713499e-05
   3.0068411e+00  -1.8381175e-04
   3.0071855e+00  -1.9691942e-04
   3.0072314e+00  -1.9872819e-04
   3.0111111e+00  -3.4100551e-04
   3.0151056e+00  -4.8775712e-04
   3.0191001e+00  -6.2397842e-04
   3.0229798e+00  -7.5566345e-04
   3.0269743e+00  -8.8403811e-04
   3.0308540e+00  -1.0078604e-03
   3.0348485e+00  -1.1315817e-03
   3.0387282e+00  -1.2512649e-03
   3.0427227e+00  -1.3645386e-03
   3.0466024e+00  -1.4751951e-03
   3.0505969e+00  -1.5771694e-03
   3.0544766e+00  -1.6764715e-03
   3.0584711e+00  -1.7762902e-03
   3.0623508e+00  -1.8722544e-03
   3.0663682e+00  -1.9732438e-03
   3.0702250e+00  -2.0696786e-03
   3.0710744e+00  -2.0905028e-03
   3.0729798e+00  -2.1375000e-03
   3.0749541e+00  -2.1862098e-03
   3.0780992e+00  -2.2618251e-03
   3.0821166e+00  -2.3435950e-03
   3.0859734e+00  -2.4261708e-03
   3.0899908e+00  -2.4949495e-03
   3.0938476e+00  -2.5648301e-03
   3.0978650e+00  -2.6214876e-03
   3.1017218e+00  -2.6796602e-03
   3.1057392e+00  -2.7245409e-03
   3.1095960e+00  -2.7714187e-03
   3.1136134e+00  -2.8045455e-03
   3.1174702e+00  -2.8402433e-03
   3.1214876e+00  -2.8622819e-03
   3.1253444e+00  -2.8868687e-03
   3.1293618e+00  -2.8964876e-03
   3.1332185e+00  -2.9097796e-03
   3.1372360e+00  -2.9076446e-03
   3.1410927e+00  -2.9097796e-03
   3.1451102e+00  -2.8969008e-03
   3.1489669e+00  -2.8877870e-03
   3.1529844e+00  -2.8628329e-03
   3.1568411e+00  -2.8422406e-03
   3.1608586e+00  -2.8056015e-03
   3.1647153e+00  -2.7736685e-03
   3.1687328e+00  -2.7261019e-03
   3.1725895e+00  -2.6831038e-03
   3.1766070e+00  -2.6256887e-03
   3.1804637e+00  -2.5727273e-03
   3.1844812e+00  -2.5050275e-03
   3.1883379e+00  -2.4423554e-03
   3.1923554e+00  -2.3620753e-03
   3.1962121e+00  -2.2879408e-03
   3.2000230e+00  -2.2003421e-03
   3.2026860e+00  -2.1372199e-03
   3.2040404e+00  -2.1040702e-03
   3.2040863e+00  -2.1024770e-03
   3.2081038e+00  -2.0004936e-03
   3.2119605e+00  -1.9011088e-03
   3.2159780e+00  -1.7974449e-03
   3.2198347e+00  -1.6966483e-03
   3.2238522e+00  -1.5905005e-03
   3.2277089e+00  -1.4874059e-03
   3.2317264e+00  -1.3789784e-03
   3.2355831e+00  -1.2736938e-03
   3.2396006e+00  -1.1604385e-03
   3.2434803e+00  -1.0505211e-03
   3.2474747e+00  -9.3806244e-04
   3.2513545e+00  -8.2804637e-04
   3.2553489e+00  -7.1718090e-04
   3.2592287e+00  -6.0919651e-04
   3.2632231e+00  -4.8867769e-04
   3.2671028e+00  -3.7341827e-04
   3.2700872e+00  -2.7306703e-04
   3.2723829e+00  -1.9633930e-04
   3.2741047e+00  -1.3800000e-04
   3.2749770e+00  -1.0800069e-04
   3.2789715e+00   2.1408792e-05
   3.2828512e+00   1.4966139e-04
   3.2868457e+00   2.7216024e-04
   3.2907254e+00   3.9296143e-04
   3.2947199e+00   5.0971993e-04
   3.2985996e+00   6.2467860e-04
   3.3025941e+00   7.3873737e-04
   3.3064738e+00   8.5046832e-04
   3.3104683e+00   9.5730946e-04
   3.3143480e+00   1.0624770e-03
   3.3183425e+00   1.1598669e-03
   3.3222222e+00   1.2560721e-03
   3.3262167e+00   1.3515427e-03
   3.3300964e+00   1.4448623e-03
   3.3340909e+00   1.5421166e-03
   3.3379706e+00   1.6366644e-03
   3.3403122e+00   1.6952870e-03
   3.3423324e+00   1.7445340e-03
   3.3443297e+00   1.7935652e-03
   3.3458448e+00   1.8313315e-03
   3.3498393e+00   1.9179660e-03
   3.3537190e+00   2.0036111e-03
   3.3577135e+00   2.0790519e-03
   3.3615932e+00   2.1535721e-03
   3.3655877e+00   2.2182805e-03
   3.3694674e+00   2.2821924e-03
   3.3734619e+00   2.3373508e-03
   3.3773416e+00   2.3919192e-03
   3.3813361e+00   2.4361341e-03
   3.3852158e+00   2.4800964e-03
   3.3892103e+00   2.5146006e-03
   3.3930900e+00   2.5489210e-03
   3.3970845e+00   2.5750000e-03
   3.4009642e+00   2.6016070e-03
   3.4089761e+00   2.6170340e-03
   3.4167126e+00   2.6328283e-03
   3.4247245e+00   2.5996786e-03
   3.4324610e+00   2.6046143e-03
   3.4324610e+00   2.5708448e-03
   3.4562213e+00   2.2727227e-03
   3.4639578e+00   2.1827433e-03
   3.4805556e+00   1.8611570e-03
   3.4867539e+00   1.7447727e-03
   3.4882920e+00   1.7147819e-03
   3.4954545e+00   1.5746419e-03
   3.5192149e+00   1.3712971e-03
   3.5269513e+00   1.2132254e-03
   3.5269513e+00   9.2200413e-04
   3.5465794e+00   2.6876492e-04
   3.5580808e+00  -1.1735422e-04
   3.5584481e+00  -1.3196579e-04
   3.5612259e+00  -1.9586800e-04
   3.5903811e+00  -7.6076905e-04
   3.5976814e+00  -9.0469467e-04
   3.6214417e+00  -1.3315542e-03
   3.6452250e+00  -1.3800344e-03
   3.6844582e+00  -1.4979614e-03
   3.7319789e+00  -1.1485422e-03
   3.8104454e+00  -9.4551653e-04
   3.8104454e+00  -5.8416208e-04
   3.8288108e+00  -4.5258494e-04
   3.8634986e+00  -1.9545340e-04
   3.9155647e+00   1.6462994e-04
   3.9364325e+00   3.0688476e-04
   4.0231864e+00   3.5838843e-04
   4.0624197e+00   3.9415748e-04
   4.2359504e+00   1.5786501e-04
   4.3144169e+00   6.4156107e-05
   4.4879477e+00  -4.6533287e-05
   4.5664141e+00  -8.6011708e-05
   4.5664141e+00  -5.8676309e-05
   4.7399449e+00  -3.4148760e-05
   5.0703857e+00  -3.5184803e-06
   5.2439164e+00   1.9091070e-06
   5.5743572e+00   1.4362098e-05
   5.7478880e+00   1.1148852e-05
   6.0783287e+00   5.6670569e-06
   6.2518595e+00   4.5174472e-06
   6.5823003e+00   1.6823439e-06
   6.5823003e+00   1.4585491e-06
   6.6690771e+00   1.8448898e-06
   7.0862948e+00   1.9128558e-06
   7.1730487e+00   1.5524265e-06
   7.5902663e+00   1.5297727e-06
   7.6770202e+00   1.2918320e-06
   8.0942378e+00   1.0426263e-06
   8.0942378e+00   1.1557094e-06
   8.1376263e+00   1.1698439e-06
   8.5982094e+00   9.8226354e-07
   8.6415978e+00   9.2336547e-07
   9.1021809e+00   5.1068641e-07
   9.1455693e+00   4.8595041e-07
   9.6061754e+00   2.8586318e-07
   9.6495409e+00   2.7055096e-07
   1.0110147e+01   4.5453857e-08
   1.0153535e+01   4.1919881e-08
   1.0614118e+01  -3.3112489e-08
   1.0657484e+01  -3.7824151e-08
   1.1117998e+01  -5.0329660e-08


==> data/DARPA_Wave_Cut_4D_o4.dat <==
  -1.0048783e+01   8.4425161e-07
  -1.0005418e+01   8.6192149e-07
  -9.5449265e+00   1.0495018e-06
  -9.5015381e+00   1.6420041e-06
  -9.0409550e+00   1.7295409e-06
  -8.9975666e+00   4.0113866e-05
  -8.5369605e+00   4.0038797e-05
  -8.5369605e+00  -1.4921556e-04
  -8.4212121e+00  -1.4921235e-04
  -8.0329890e+00  -1.4919008e-04
  -7.9171947e+00  -1.4917126e-04
  -7.5290174e+00  -1.4910239e-04
  -7.4130624e+00  -1.4908678e-04
  -7.0250459e+00  -4.8858815e-05
  -6.9816575e+00   1.2356313e-06
  -6.5210744e+00   1.3231680e-06
  -6.4776860e+00   1.3361249e-06
  -6.0170799e+00   1.4861915e-06
  -5.9737144e+00   1.5085721e-06
  -5.5131084e+00   1.7642952e-06
  -5.5131084e+00   1.7336685e-06
  -5.4263545e+00   1.7949174e-06
  -5.0091368e+00   2.0781084e-06
  -4.9223600e+00   2.1676263e-06
  -4.5051653e+00   2.5867539e-06
  -4.4183884e+00   2.7375115e-06
  -4.0011938e+00   3.4284894e-06
  -3.9144169e+00   3.6593664e-06
  -3.4971993e+00   4.9030992e-06
  -3.4971993e+00   4.6675161e-06
  -3.3236685e+00   5.4637741e-06
  -2.9932277e+00   6.8723370e-06
  -2.8196970e+00   8.1444904e-06
  -2.4892562e+00   1.0414325e-05
  -2.3157254e+00   1.2138820e-05
  -1.9852824e+00   1.5251974e-05
  -1.8985078e+00   1.8173393e-05
  -1.7332943e+00   2.3305096e-05
  -1.6465152e+00   2.7267906e-05
  -1.4813062e+00   3.4140037e-05
  -1.3945179e+00   3.7669651e-05
  -1.2293182e+00   4.3644399e-05
  -1.1859183e+00   4.8173783e-05
  -1.1033242e+00   5.5278237e-05
  -1.0599197e+00   6.2372590e-05
  -9.7733012e-01   7.3333792e-05
  -9.3391873e-01   7.9901286e-05
  -8.5133609e-01   9.3576446e-05
  -8.5133609e-01   8.8870753e-05
  -8.0791552e-01   9.8057163e-05
  -7.8833792e-01   1.0079178e-04
  -7.4491276e-01   1.0926286e-04
  -7.2534206e-01   1.1259183e-04
  -6.8190771e-01   1.2450781e-04
  -6.6234389e-01   1.2873232e-04
  -6.1890266e-01   1.4439738e-04
  -5.9934803e-01   1.5047658e-04
  -5.5589532e-01   1.6700482e-04
  -5.3634986e-01   1.7302617e-04
  -5.1462121e-01   1.8307140e-04
  -5.0485078e-01   1.9081244e-04
  -4.8311983e-01   2.0112282e-04
  -4.7335399e-01   1.9985927e-04
  -4.5161846e-01   2.1102204e-04
  -4.4185491e-01   2.2031956e-04
  -4.2011478e-01   2.3186180e-04
  -4.1035583e-01   2.2989899e-04
  -3.8861341e-01   2.4194674e-04
  -3.7885675e-01   2.5287190e-04
  -3.5710973e-01   2.6554408e-04
  -3.4735996e-01   2.6182736e-04
  -3.2560606e-01   2.7464646e-04
  -3.1586088e-01   2.7867998e-04
  -2.9410468e-01   2.9173783e-04
  -2.8436180e-01   2.9553719e-04
  -2.6259871e-01   3.0855601e-04
  -2.5286272e-01   3.1215335e-04
  -2.3109504e-01   3.2466713e-04
  -2.2136455e-01   3.2787879e-04
  -1.9958861e-01   3.3534894e-04
  -1.8986616e-01   3.3796143e-04
  -1.6808196e-01   3.4251837e-04
  -1.5836754e-01   3.4420110e-04
  -1.3657461e-01   3.4977502e-04
  -1.2686892e-01   3.5014463e-04
  -1.0506680e-01   3.5287420e-04
  -9.5370294e-02   3.5178145e-04
  -7.3558081e-02   3.4950413e-04
  -6.3871671e-02   3.4631543e-04
  -4.2048439e-02   3.3699495e-04
  -3.2372819e-02   3.3109504e-04
  -1.0537810e-02   3.1897842e-04
  -8.7416896e-04   2.9304637e-04
  -8.7416896e-04   3.0769284e-04
   1.1312603e-02   2.7855831e-04
   3.0624656e-02   2.6309688e-04
   4.2829660e-02   2.3986226e-04
   6.2123278e-02   2.0139325e-04
   7.4348485e-02   1.6455234e-04
   9.3622360e-02   1.1065243e-04
   1.0586777e-01   6.0067264e-05
   1.2512144e-01  -9.1940542e-06
   1.3738154e-01  -6.5611800e-05
   1.5662052e-01  -1.3575895e-04
   1.6033976e-01  -1.5894490e-04
   1.6359780e-01  -1.7205280e-04
   1.6995546e-01  -1.9774128e-04
   1.7237006e-01  -2.1301561e-04
   1.7850505e-01  -2.5240129e-04
   1.8811961e-01  -3.1474059e-04
   1.9425551e-01  -3.5705234e-04
   2.0386915e-01  -4.0813361e-04
   2.1000436e-01  -4.5291322e-04
   2.1961892e-01  -5.0358127e-04
   2.2575321e-01  -5.4991965e-04
   2.3536961e-01  -6.1169192e-04
   2.4150138e-01  -6.5876722e-04
   2.5111800e-01  -7.2058540e-04
   2.5724747e-01  -7.6887971e-04
   2.6686869e-01  -8.3385675e-04
   2.7299357e-01  -8.8345960e-04
   2.8261708e-01  -9.4920340e-04
   2.8873737e-01  -9.9834022e-04
   2.9836777e-01  -1.0641024e-03
   3.0448118e-01  -1.1112489e-03
   3.1411616e-01  -1.1762305e-03
   3.2022498e-01  -1.2205624e-03
   3.2986685e-01  -1.2826377e-03
   3.3596419e-01  -1.3269123e-03
   3.4561754e-01  -1.3800390e-03
   3.4561754e-01  -1.4226928e-03
   3.5778696e-01  -1.4486410e-03
   3.6136593e-01  -1.4662856e-03
   3.7351699e-01  -1.5295891e-03
   3.7711662e-01  -1.5473990e-03
   3.8924013e-01  -1.6008609e-03
   3.9286501e-01  -1.6161341e-03
   4.0496556e-01  -1.6639256e-03
   4.0861570e-01  -1.6760009e-03
   4.2068871e-01  -1.7152342e-03
   4.2436410e-01  -1.7243320e-03
   4.3640496e-01  -1.7457553e-03
   4.4011478e-01  -1.7526446e-03
   4.5212121e-01  -1.7631474e-03
   4.5586318e-01  -1.7657599e-03
   4.6783517e-01  -1.7572062e-03
   4.7161387e-01  -1.7534642e-03
   4.8355142e-01  -1.7298118e-03
   4.8736226e-01  -1.7225505e-03
   4.9331956e-01  -1.7020960e-03
   4.9523875e-01  -1.7150781e-03
   5.0118687e-01  -1.6899082e-03
   5.0311295e-01  -1.6642241e-03
   5.0905188e-01  -1.6291873e-03
   5.1098714e-01  -1.6381979e-03
   5.1691690e-01  -1.5968779e-03
   5.1886134e-01  -1.5692309e-03
   5.2478191e-01  -1.5265748e-03
   5.2673783e-01  -1.5317723e-03
   5.3264922e-01  -1.4865748e-03
   5.3461203e-01  -1.4592792e-03
   5.4051653e-01  -1.4102066e-03
   5.4248623e-01  -1.3958953e-03
   5.4838154e-01  -1.3424105e-03
   5.5036042e-01  -1.3274449e-03
   5.5624885e-01  -1.2727548e-03
   5.5823462e-01  -1.2552778e-03
   5.5823462e-01  -1.2387029e-03
   5.6212121e-01  -1.2005326e-03
   5.6611111e-01  -1.1803466e-03
   5.6997934e-01  -1.1383242e-03
   5.7398531e-01  -1.0965335e-03
   5.7783517e-01  -1.0519054e-03
   5.8185950e-01  -1.0074587e-03
   5.8569330e-01  -9.6047291e-04
   5.8973370e-01  -9.1419192e-04
   5.9355142e-01  -8.6511708e-04
   5.9761019e-01  -8.1662075e-04
   6.0141185e-01  -7.6607668e-04
   6.0548439e-01  -7.1582185e-04
   6.0926768e-01  -6.6327135e-04
   6.1335859e-01  -6.1128329e-04
   6.1712810e-01  -5.5838843e-04
   6.2123278e-01  -5.0545684e-04
   6.2498623e-01  -4.5357668e-04
   6.2910698e-01  -4.0079201e-04
   6.3284665e-01  -3.4849174e-04
   6.3698347e-01  -2.9513085e-04
   6.4070478e-01  -2.4159091e-04
   6.4485767e-01  -1.8669123e-04
   6.4856520e-01  -1.3069307e-04
   6.5273186e-01  -7.2310836e-05
   6.5642792e-01  -1.2393297e-05
   6.6060606e-01   5.0107668e-05
   6.6399219e-01   1.0408196e-04
   6.6532828e-01   1.2673118e-04
   6.6767677e-01   1.6642654e-04
   6.6848026e-01   1.7959412e-04
   6.7215335e-01   2.3853765e-04
   6.7635445e-01   3.0561524e-04
   6.8001607e-01   3.6145317e-04
   6.8423095e-01   4.2548669e-04
   6.8787879e-01   4.7839761e-04
   6.9210514e-01   5.3961662e-04
   6.9574380e-01   5.8962580e-04
   6.9997934e-01   6.4797291e-04
   7.0360882e-01   6.9475895e-04
   7.0785354e-01   7.4987833e-04
   7.1147383e-01   7.9347337e-04
   7.1572773e-01   8.4512167e-04
   7.1934114e-01   8.8527778e-04
   7.2360193e-01   9.3308540e-04
   7.2720615e-01   9.6954086e-04
   7.3147842e-01   1.0131382e-03
   7.3507346e-01   1.0456933e-03
   7.3935262e-01   1.0845707e-03
   7.4294307e-01   1.1129408e-03
   7.4722681e-01   1.1468365e-03
   7.5081267e-01   1.1709045e-03
   7.5510101e-01   1.1993641e-03
   7.5868228e-01   1.2186961e-03
   7.6297521e-01   1.2415725e-03
   7.6655188e-01   1.2560032e-03
   7.7084940e-01   1.2732530e-03
   7.7442378e-01   1.2823898e-03
   7.7872590e-01   1.2932622e-03
   7.8229339e-01   1.2971212e-03
   7.8660009e-01   1.3025161e-03
   7.9016529e-01   1.3011501e-03
   7.9447429e-01   1.3004982e-03
   7.9803949e-01   1.2931887e-03
   8.0234848e-01   1.2859022e-03
   8.0591139e-01   1.2722199e-03
   8.1022268e-01   1.2588292e-03
   8.1378558e-01   1.2391093e-03
   8.1809688e-01   1.2190450e-03
   8.2166208e-01   1.1933815e-03
   8.2597107e-01   1.1665519e-03
   8.2953627e-01   1.1350207e-03
   8.3384757e-01   1.1020937e-03
   8.3741276e-01   1.0650046e-03
   8.4172176e-01   1.0262489e-03
   8.4528926e-01   9.8365243e-04
   8.4959596e-01   9.3848255e-04
   8.5316575e-01   8.9042470e-04
   8.5747016e-01   8.3895546e-04
   8.6104224e-01   7.8574151e-04
   8.6534435e-01   7.2867998e-04
   8.6891873e-01   6.7166208e-04
   8.7321855e-01   6.0912534e-04
   8.7679752e-01   5.4915978e-04
   8.8109275e-01   4.8253903e-04
   8.8467401e-01   4.1921488e-04
   8.8896694e-01   3.4950184e-04
   8.9255280e-01   2.8118916e-04
   8.9684343e-01   2.0656657e-04
   9.0043159e-01   1.3075803e-04
   9.0471763e-01   4.8980487e-05
   9.0530762e-01   3.5467860e-05
   9.0810376e-01  -2.3424702e-05
   9.0958678e-01  -5.5303949e-05
   9.1259183e-01  -1.2285376e-04
   9.1619146e-01  -2.0168779e-04
   9.2046602e-01  -2.9263545e-04
   9.2407025e-01  -3.6945822e-04
   9.2834022e-01  -4.5789027e-04
   9.3194904e-01  -5.3300505e-04
   9.3621442e-01  -6.1952938e-04
   9.3983012e-01  -6.9325298e-04
   9.4408861e-01  -7.7811065e-04
   9.4770891e-01  -8.5014692e-04
   9.5196281e-01  -9.3334940e-04
   9.5558999e-01  -1.0033724e-03
   9.5983701e-01  -1.0838522e-03
   9.6347107e-01  -1.1503535e-03
   9.6771350e-01  -1.2279867e-03
   9.7134986e-01  -1.2890542e-03
   9.7558770e-01  -1.3621396e-03
   9.7923095e-01  -1.4181864e-03
   9.8346189e-01  -1.4843411e-03
   9.8711203e-01  -1.5365748e-03
   9.9133609e-01  -1.5969008e-03
   9.9499311e-01  -1.6453696e-03
   9.9921028e-01  -1.7004752e-03
   1.0028742e+00  -1.7446855e-03
   1.0070845e+00  -1.7945041e-03
   1.0107553e+00  -1.8334894e-03
   1.0149587e+00  -1.8774357e-03
   1.0186364e+00  -1.9098623e-03
   1.0228329e+00  -1.9468595e-03
   1.0270248e+00  -1.9759229e-03
   1.0277433e+00  -1.9806910e-03
   1.0307071e+00  -1.9999265e-03
   1.0327548e+00  -2.0096350e-03
   1.0347658e+00  -2.0182438e-03
   1.0385836e+00  -2.0344146e-03
   1.0403627e+00  -2.0364417e-03
   1.0464578e+00  -2.0472475e-03
   1.0492287e+00  -2.0429637e-03
   1.0543320e+00  -2.0393825e-03
   1.0563889e+00  -2.0303306e-03
   1.0579017e+00  -2.0250459e-03
   1.0622062e+00  -2.0100551e-03
   1.0659183e+00  -1.9822314e-03
   1.0700803e+00  -1.9578765e-03
   1.0737994e+00  -1.9195041e-03
   1.0779545e+00  -1.8842447e-03
   1.0816804e+00  -1.8365404e-03
   1.0858287e+00  -1.7911616e-03
   1.0895592e+00  -1.7345891e-03
   1.0937029e+00  -1.6795546e-03
   1.0974403e+00  -1.6145386e-03
   1.1015794e+00  -1.5502158e-03
   1.1053214e+00  -1.4774013e-03
   1.1094536e+00  -1.4046189e-03
   1.1132002e+00  -1.3240611e-03
   1.1173278e+00  -1.2427870e-03
   1.1210813e+00  -1.1546028e-03
   1.1252020e+00  -1.0656152e-03
   1.1289624e+00  -9.6947888e-04
   1.1330762e+00  -8.7088843e-04
   1.1368411e+00  -7.7070707e-04
   1.1409504e+00  -6.6737144e-04
   1.1447222e+00  -5.6113177e-04
   1.1488246e+00  -4.5452938e-04
   1.1526010e+00  -3.3095271e-04
   1.1566988e+00  -2.1074747e-04
   1.1590106e+00  -1.3188981e-04
   1.1595455e+00  -1.1189715e-04
   1.1627938e+00   4.7409550e-06
   1.1645753e+00   6.6200643e-05
   1.1683609e+00   1.9852548e-04
   1.1724495e+00   3.3779155e-04
   1.1762420e+00   4.6824151e-04
   1.1803237e+00   6.0436869e-04
   1.1841208e+00   7.3541552e-04
   1.1881979e+00   8.7089302e-04
   1.1919995e+00   9.9722222e-04
   1.1960721e+00   1.1315955e-03
   1.1998783e+00   1.2546419e-03
   1.2039463e+00   1.3826125e-03
   1.2077594e+00   1.5166070e-03
   1.2118205e+00   1.6445271e-03
   1.2156956e+00   1.7801584e-03
   1.2166621e+00   1.8170891e-03
   1.2195110e+00   1.9227617e-03
   1.2196947e+00   1.9295730e-03
   1.2235170e+00   2.0589141e-03
   1.2275712e+00   2.1999518e-03
   1.2313958e+00   2.3183884e-03
   1.2354454e+00   2.4461203e-03
   1.2392746e+00   2.5551423e-03
   1.2433196e+00   2.6717860e-03
   1.2471534e+00   2.7703398e-03
   1.2511938e+00   2.8768595e-03
   1.2550298e+00   2.9624656e-03
   1.2590680e+00   3.0578512e-03
   1.2629086e+00   3.1312443e-03
   1.2669421e+00   3.2132231e-03
   1.2707874e+00   3.2761249e-03
   1.2748163e+00   3.3450643e-03
   1.2786662e+00   3.3969008e-03
   1.2826928e+00   3.4539256e-03
   1.2865427e+00   3.4929982e-03
   1.2905670e+00   3.5377870e-03
   1.2944192e+00   3.5615473e-03
   1.2984412e+00   3.5927686e-03
   1.3022980e+00   3.5985308e-03
   1.3063154e+00   3.6133609e-03
   1.3101768e+00   3.6008724e-03
   1.3141896e+00   3.5985767e-03
   1.3180533e+00   3.5676997e-03
   1.3220638e+00   3.5480946e-03
   1.3259320e+00   3.4987603e-03
   1.3299403e+00   3.4607668e-03
   1.3338085e+00   3.3946281e-03
   1.3378145e+00   3.3390955e-03
   1.3416873e+00   3.2572773e-03
   1.3456887e+00   3.1851010e-03
   1.3495638e+00   3.0884986e-03
   1.3535629e+00   3.0002525e-03
   1.3574426e+00   2.8891873e-03
   1.3614371e+00   2.7862489e-03
   1.3653191e+00   2.6603994e-03
   1.3693113e+00   2.5399679e-03
   1.3731956e+00   2.4063590e-03
   1.3771855e+00   2.2764532e-03
   1.3810744e+00   2.1287580e-03
   1.3850620e+00   1.9900459e-03
   1.3866093e+00   1.9199862e-03
   1.3896442e+00   1.7939233e-03
   1.3905946e+00   1.7524288e-03
   1.3929362e+00   1.6468251e-03
   1.3968274e+00   1.4743343e-03
   1.4008104e+00   1.3004224e-03
   1.4047062e+00   1.1247888e-03
   1.4086846e+00   9.5272498e-04
   1.4125826e+00   7.8049357e-04
   1.4165588e+00   6.0497245e-04
   1.4204591e+00   4.3733242e-04
   1.4244330e+00   2.6762167e-04
   1.4284068e+00   9.2449725e-05
   1.4318710e+00  -7.6620064e-05
   1.4323095e+00  -9.9005051e-05
   1.4333402e+00  -1.5119467e-04
   1.4350872e+00  -2.3838384e-04
   1.4362787e+00  -2.9870983e-04
   1.4401837e+00  -4.9176768e-04
   1.4440909e+00  -6.7239899e-04
   1.4480579e+00  -8.5655418e-04
   1.4519674e+00  -1.0277296e-03
   1.4559320e+00  -1.2045891e-03
   1.4598439e+00  -1.3611938e-03
   1.4638062e+00  -1.5246442e-03
   1.4677204e+00  -1.6801286e-03
   1.4716804e+00  -1.8311318e-03
   1.4756405e+00  -1.9916253e-03
   1.4776400e+00  -2.0773095e-03
   1.4780556e+00  -2.0958242e-03
   1.4795569e+00  -2.1603053e-03
   1.4835124e+00  -2.3202938e-03
   1.4874311e+00  -2.4699265e-03
   1.4913499e+00  -2.6019284e-03
   1.4953053e+00  -2.7415519e-03
   1.4992264e+00  -2.8595500e-03
   1.5031795e+00  -2.9829660e-03
   1.5071028e+00  -3.0855601e-03
   1.5110537e+00  -3.1949725e-03
   1.5149793e+00  -3.2795684e-03
   1.5189279e+00  -3.3728421e-03
   1.5228558e+00  -3.4421258e-03
   1.5268044e+00  -3.5180211e-03
   1.5307323e+00  -3.5741506e-03
   1.5346786e+00  -3.6353765e-03
   1.5386088e+00  -3.6775253e-03
   1.5425528e+00  -3.7247934e-03
   1.5464830e+00  -3.7519743e-03
   1.5504270e+00  -3.7849862e-03
   1.5543595e+00  -3.7947658e-03
   1.5583012e+00  -3.8118228e-03
   1.5622360e+00  -3.8042241e-03
   1.5661754e+00  -3.8051423e-03
   1.5701125e+00  -3.7807622e-03
   1.5740519e+00  -3.7653581e-03
   1.5779867e+00  -3.7232094e-03
   1.5819261e+00  -3.6904729e-03
   1.5858632e+00  -3.6320018e-03
   1.5898003e+00  -3.5829201e-03
   1.5937397e+00  -3.5091598e-03
   1.5976745e+00  -3.4445592e-03
   1.6016162e+00  -3.3564279e-03
   1.6055487e+00  -3.2770202e-03
   1.6094927e+00  -3.1748163e-03
   1.6134229e+00  -3.0817264e-03
   1.6173669e+00  -2.9659091e-03
   1.6212994e+00  -2.8574380e-03
   1.6252433e+00  -2.7324380e-03
   1.6291736e+00  -2.6141185e-03
   1.6331198e+00  -2.4735996e-03
   1.6370478e+00  -2.3447199e-03
   1.6406497e+00  -2.2013223e-03
   1.6428558e+00  -2.1065266e-03
   1.6445983e+00  -2.0302227e-03
   1.6449219e+00  -2.0164532e-03
   1.6488705e+00  -1.8442309e-03
   1.6527961e+00  -1.6741093e-03
   1.6567470e+00  -1.5000459e-03
   1.6606703e+00  -1.3323921e-03
   1.6646235e+00  -1.1580647e-03
   1.6685468e+00  -9.8528007e-04
   1.6724977e+00  -8.1316575e-04
   1.6764210e+00  -6.4336547e-04
   1.6803742e+00  -4.4715106e-04
   1.6842952e+00  -2.7064050e-04
   1.6860882e+00  -1.7541552e-04
   1.6862190e+00  -1.6794008e-04
   1.6900436e+00   3.3949036e-05
   1.6921694e+00   1.4682484e-04
   1.6961249e+00   3.4470615e-04
   1.7000436e+00   5.4134068e-04
   1.7040014e+00   7.3082415e-04
   1.7079178e+00   9.2254821e-04
   1.7118756e+00   1.1012075e-03
   1.7157943e+00   1.2812397e-03
   1.7197521e+00   1.4742723e-03
   1.7236685e+00   1.6512787e-03
   1.7257553e+00   1.7577456e-03
   1.7260009e+00   1.7709894e-03
   1.7297153e+00   1.9574564e-03
   1.7315427e+00   2.0514601e-03
   1.7355028e+00   2.2299380e-03
   1.7394169e+00   2.4130854e-03
   1.7433792e+00   2.5791093e-03
   1.7472911e+00   2.7475666e-03
   1.7512534e+00   2.8960055e-03
   1.7551653e+00   3.0495409e-03
   1.7591299e+00   3.1834252e-03
   1.7630418e+00   3.3190542e-03
   1.7670041e+00   3.4534435e-03
   1.7709160e+00   3.5819330e-03
   1.7739555e+00   3.6819789e-03
   1.7747934e+00   3.7096648e-03
   1.7779201e+00   3.8092975e-03
   1.7787902e+00   3.8387971e-03
   1.7827548e+00   3.9418044e-03
   1.7866644e+00   4.0525712e-03
   1.7906313e+00   4.1343434e-03
   1.7945386e+00   4.2227502e-03
   1.7985055e+00   4.2843893e-03
   1.8024151e+00   4.3524334e-03
   1.8063820e+00   4.3943297e-03
   1.8102893e+00   4.4423783e-03
   1.8142562e+00   4.4639807e-03
   1.8181635e+00   4.4932277e-03
   1.8221327e+00   4.4951331e-03
   1.8260376e+00   4.5038108e-03
   1.8300069e+00   4.4853535e-03
   1.8339118e+00   4.4731405e-03
   1.8378834e+00   4.4330579e-03
   1.8417860e+00   4.4011478e-03
   1.8457576e+00   4.3386364e-03
   1.8496625e+00   4.2844582e-03
   1.8536341e+00   4.2033058e-03
   1.8575367e+00   4.1300735e-03
   1.8615083e+00   4.0313590e-03
   1.8654109e+00   3.9406566e-03
   1.8693136e+00   3.8253214e-03
   1.8729017e+00   3.7125115e-03
   1.8730877e+00   3.7063361e-03
   1.8732851e+00   3.6997245e-03
   1.8771855e+00   3.5634298e-03
   1.8811593e+00   3.4201331e-03
   1.8851331e+00   3.2716024e-03
   1.8890335e+00   3.1297980e-03
   1.8930096e+00   2.9707759e-03
   1.8969100e+00   2.8204545e-03
   1.9008838e+00   2.6549128e-03
   1.9047842e+00   2.4946740e-03
   1.9087603e+00   2.3260560e-03
   1.9126584e+00   2.1633540e-03
   1.9165565e+00   1.9836203e-03
   1.9202640e+00   1.8010698e-03
   1.9205326e+00   1.7867906e-03
   1.9209504e+00   1.7641850e-03
   1.9229224e+00   1.6619169e-03
   1.9244307e+00   1.5828811e-03
   1.9284068e+00   1.3753306e-03
   1.9323852e+00   1.1719238e-03
   1.9362833e+00   9.7645776e-04
   1.9402594e+00   7.8042241e-04
   1.9441575e+00   5.8786961e-04
   1.9481359e+00   3.9854224e-04
   1.9520317e+00   2.1451125e-04
   1.9559275e+00   1.6138797e-05
   1.9590611e+00  -1.5400321e-04
   1.9594628e+00  -1.7757438e-04
   1.9599059e+00  -2.0307140e-04
   1.9638017e+00  -4.1584940e-04
   1.9677801e+00  -6.2981405e-04
   1.9717608e+00  -8.3389118e-04
   1.9756566e+00  -1.0315955e-03
   1.9796350e+00  -1.2194972e-03
   1.9835308e+00  -1.4044904e-03
   1.9875115e+00  -1.5804339e-03
   1.9914050e+00  -1.7508287e-03
   1.9952984e+00  -1.9295317e-03
   1.9983678e+00  -2.0804706e-03
   1.9991139e+00  -2.1193434e-03
   1.9992792e+00  -2.1278742e-03
   2.0031726e+00  -2.3152893e-03
   2.0071534e+00  -2.5019054e-03
   2.0111364e+00  -2.6699036e-03
   2.0150275e+00  -2.8351928e-03
   2.0190106e+00  -2.9886364e-03
   2.0229040e+00  -3.1407254e-03
   2.0268871e+00  -3.2749082e-03
   2.0307782e+00  -3.4098944e-03
   2.0347612e+00  -3.5305556e-03
   2.0386524e+00  -3.6471074e-03
   2.0426354e+00  -3.7653581e-03
   2.0465266e+00  -3.8742654e-03
   2.0504178e+00  -3.9798439e-03
   2.0523118e+00  -4.0339532e-03
   2.0532530e+00  -4.0612718e-03
   2.0544008e+00  -4.0938246e-03
   2.0582920e+00  -4.1892332e-03
   2.0622750e+00  -4.2808999e-03
   2.0662603e+00  -4.3521350e-03
   2.0701515e+00  -4.4272498e-03
   2.0741368e+00  -4.4791552e-03
   2.0780257e+00  -4.5352158e-03
   2.0820110e+00  -4.5688935e-03
   2.0858999e+00  -4.6069330e-03
   2.0898852e+00  -4.6204316e-03
   2.0937741e+00  -4.6398760e-03
   2.0977617e+00  -4.6339761e-03
   2.1016483e+00  -4.6354913e-03
   2.1056359e+00  -4.6106520e-03
   2.1095248e+00  -4.5940312e-03
   2.1135101e+00  -4.5480257e-03
   2.1173990e+00  -4.5119146e-03
   2.1213866e+00  -4.4455923e-03
   2.1252732e+00  -4.3899908e-03
   2.1292608e+00  -4.3008494e-03
   2.1331474e+00  -4.2235308e-03
   2.1358563e+00  -4.1513315e-03
   2.1388453e+00  -4.0629936e-03
   2.1398462e+00  -4.0320478e-03
   2.1410216e+00  -3.9995179e-03
   2.1450115e+00  -3.8618228e-03
   2.1488958e+00  -3.7401745e-03
   2.1528857e+00  -3.5934114e-03
   2.1567723e+00  -3.4615702e-03
   2.1607599e+00  -3.2986915e-03
   2.1646465e+00  -3.1535813e-03
   2.1686364e+00  -2.9821396e-03
   2.1725207e+00  -2.8256428e-03
   2.1765106e+00  -2.6438246e-03
   2.1803949e+00  -2.4784665e-03
   2.1842792e+00  -2.2801745e-03
   2.1845799e+00  -2.2629454e-03
   2.1870730e+00  -2.1231221e-03
   2.1882691e+00  -2.0533425e-03
   2.1883655e+00  -2.0476768e-03
   2.1921534e+00  -1.8336410e-03
   2.1961455e+00  -1.6012305e-03
   2.2001354e+00  -1.3689899e-03
   2.2040197e+00  -1.1475230e-03
   2.2080096e+00  -9.1955923e-04
   2.2118939e+00  -7.0420340e-04
   2.2157782e+00  -4.8163453e-04
   2.2197681e+00  -2.2122107e-04
   2.2203237e+00  -1.8292126e-04
   2.2209780e+00  -1.3719904e-04
   2.2236524e+00   4.1653352e-05
   2.2276423e+00   3.1284894e-04
   2.2316345e+00   5.6794995e-04
   2.2355188e+00   8.1936410e-04
   2.2395087e+00   1.0633770e-03
   2.2433930e+00   1.2980808e-03
   2.2472750e+00   1.5375253e-03
   2.2491529e+00   1.6686708e-03
   2.2504522e+00   1.7573600e-03
   2.2512672e+00   1.8144927e-03
   2.2519972e+00   1.8652663e-03
   2.2551492e+00   2.0778535e-03
   2.2591414e+00   2.3408632e-03
   2.2631336e+00   2.5788338e-03
   2.2670156e+00   2.8199036e-03
   2.2710101e+00   3.0378788e-03
   2.2748898e+00   3.2551194e-03
   2.2787718e+00   3.4649219e-03
   2.2826125e+00   3.6916437e-03
   2.2827158e+00   3.6976814e-03
   2.2827663e+00   3.7006887e-03
   2.2840588e+00   3.7759183e-03
   2.2866460e+00   3.9230487e-03
   2.2906405e+00   4.1323921e-03
   2.2946327e+00   4.3126492e-03
   2.2985078e+00   4.5012856e-03
   2.3025023e+00   4.6535124e-03
   2.3063820e+00   4.8162994e-03
   2.3103765e+00   4.9373967e-03
   2.3142562e+00   5.0723140e-03
   2.3182507e+00   5.1683196e-03
   2.3221304e+00   5.2747934e-03
   2.3261249e+00   5.3471993e-03
   2.3300046e+00   5.4304637e-03
   2.3339991e+00   5.4732782e-03
   2.3378788e+00   5.5326217e-03
   2.3418733e+00   5.5401974e-03
   2.3457530e+00   5.5685032e-03
   2.3497475e+00   5.5401056e-03
   2.3536272e+00   5.5340450e-03
   2.3576217e+00   5.4713728e-03
   2.3615014e+00   5.4324610e-03
   2.3654959e+00   5.3382691e-03
   2.3693756e+00   5.2668044e-03
   2.3733701e+00   5.1452479e-03
   2.3772498e+00   5.0446970e-03
   2.3812672e+00   4.8949036e-03
   2.3851240e+00   4.7681589e-03
   2.3891414e+00   4.5953398e-03
   2.3930211e+00   4.4398990e-03
   2.3970156e+00   4.2503444e-03
   2.4008953e+00   4.0777089e-03
   2.4047521e+00   3.8795914e-03
   2.4072544e+00   3.7372590e-03
   2.4079201e+00   3.6961203e-03
   2.4087695e+00   3.6466713e-03
   2.4126263e+00   3.4129936e-03
   2.4166437e+00   3.1722222e-03
   2.4206382e+00   2.9307622e-03
   2.4245179e+00   2.6940771e-03
   2.4285124e+00   2.4563590e-03
   2.4323921e+00   2.2257461e-03
   2.4362718e+00   1.9865932e-03
   2.4388659e+00   1.8114738e-03
   2.4396694e+00   1.7550505e-03
   2.4402663e+00   1.7142769e-03
   2.4441460e+00   1.4413522e-03
   2.4481405e+00   1.1695478e-03
   2.4521350e+00   9.1917585e-04
   2.4560147e+00   6.6254132e-04
   2.4600092e+00   4.2302801e-04
   2.4638889e+00   1.8563361e-04
   2.4657484e+00   5.8275712e-05
   2.4695363e+00  -1.8601607e-04
   2.4696281e+00  -1.9329890e-04
   2.4717631e+00  -3.3730257e-04
   2.4757576e+00  -5.8794995e-04
   2.4796373e+00  -8.4562902e-04
   2.4836318e+00  -1.0687764e-03
   2.4875115e+00  -1.3023163e-03
   2.4915060e+00  -1.5046281e-03
   2.4953857e+00  -1.7128421e-03
   2.4992654e+00  -1.9187397e-03
   2.5022727e+00  -2.0840909e-03
   2.5030303e+00  -2.1271120e-03
   2.5032599e+00  -2.1405142e-03
   2.5071396e+00  -2.3542241e-03
   2.5111341e+00  -2.5551423e-03
   2.5151286e+00  -2.7306703e-03
   2.5190083e+00  -2.9139578e-03
   2.5230028e+00  -3.0657484e-03
   2.5268825e+00  -3.2279385e-03
   2.5308770e+00  -3.3549357e-03
   2.5347567e+00  -3.4921258e-03
   2.5387511e+00  -3.6037649e-03
   2.5426309e+00  -3.7203857e-03
   2.5466253e+00  -3.8218090e-03
   2.5505051e+00  -3.9293848e-03
   2.5532599e+00  -3.9910468e-03
   2.5563131e+00  -4.0683196e-03
   2.5571396e+00  -4.0894858e-03
   2.5583792e+00  -4.1171717e-03
   2.5623737e+00  -4.1827824e-03
   2.5662534e+00  -4.2585859e-03
   2.5702479e+00  -4.3017218e-03
   2.5741276e+00  -4.3539715e-03
   2.5781221e+00  -4.3750918e-03
   2.5820018e+00  -4.4071166e-03
   2.5859963e+00  -4.4080119e-03
   2.5898760e+00  -4.4182966e-03
   2.5938705e+00  -4.4001837e-03
   2.5977502e+00  -4.3901056e-03
   2.6017447e+00  -4.3516529e-03
   2.6056244e+00  -4.3237144e-03
   2.6096189e+00  -4.2643939e-03
   2.6134986e+00  -4.2163223e-03
   2.6173783e+00  -4.1470615e-03
   2.6210285e+00  -4.0726354e-03
   2.6212121e+00  -4.0688935e-03
   2.6213728e+00  -4.0653122e-03
   2.6228880e+00  -4.0287879e-03
   2.6252525e+00  -3.9722681e-03
   2.6292470e+00  -3.8755739e-03
   2.6332415e+00  -3.7688705e-03
   2.6371212e+00  -3.6647153e-03
   2.6411157e+00  -3.5489899e-03
   2.6449954e+00  -3.4359045e-03
   2.6489899e+00  -3.3099633e-03
   2.6528696e+00  -3.1884986e-03
   2.6568641e+00  -3.0548439e-03
   2.6607438e+00  -2.9230257e-03
   2.6647383e+00  -2.7851699e-03
   2.6686180e+00  -2.6485767e-03
   2.6726125e+00  -2.4952020e-03
   2.6764922e+00  -2.3514233e-03
   2.6798439e+00  -2.2042883e-03
   2.6815427e+00  -2.1286134e-03
   2.6838613e+00  -2.0249908e-03
   2.6843664e+00  -2.0009320e-03
   2.6883609e+00  -1.8284298e-03
   2.6922406e+00  -1.6514096e-03
   2.6962580e+00  -1.4806566e-03
   2.7001148e+00  -1.3101423e-03
   2.7041322e+00  -1.1443756e-03
   2.7079890e+00  -9.7541552e-04
   2.7120064e+00  -8.1636134e-04
   2.7158632e+00  -6.5496327e-04
   2.7198806e+00  -4.8125574e-04
   2.7237374e+00  -3.1518595e-04
   2.7255051e+00  -2.2874242e-04
   2.7263545e+00  -1.8819858e-04
   2.7295225e+00  -4.0734848e-05
   2.7316116e+00   6.1374885e-05
   2.7356290e+00   2.3237833e-04
   2.7394858e+00   4.0630395e-04
   2.7435032e+00   5.7000459e-04
   2.7473600e+00   7.3448806e-04
   2.7513774e+00   8.8633609e-04
   2.7552342e+00   1.0393687e-03
   2.7592516e+00   1.1780900e-03
   2.7631084e+00   1.3179086e-03
   2.7671258e+00   1.4605923e-03
   2.7709826e+00   1.6022567e-03
   2.7730257e+00   1.6815542e-03
   2.7749082e+00   1.7522153e-03
   2.7770432e+00   1.8324954e-03
   2.7788567e+00   1.9038843e-03
   2.7828742e+00   2.0379362e-03
   2.7867309e+00   2.1720455e-03
   2.7907484e+00   2.2910239e-03
   2.7946051e+00   2.4095271e-03
   2.7986226e+00   2.5156336e-03
   2.8024793e+00   2.6209137e-03
   2.8064968e+00   2.7155188e-03
   2.8103535e+00   2.8093434e-03
   2.8143710e+00   2.8915748e-03
   2.8182507e+00   2.9726125e-03
   2.8222452e+00   3.0410009e-03
   2.8261249e+00   3.1078512e-03
   2.8301194e+00   3.1637741e-03
   2.8339991e+00   3.2185950e-03
   2.8379936e+00   3.2632002e-03
   2.8418733e+00   3.3069789e-03
   2.8458678e+00   3.3400367e-03
   2.8497475e+00   3.3724518e-03
   2.8537420e+00   3.3947429e-03
   2.8576217e+00   3.4165289e-03
   2.8616162e+00   3.4249770e-03
   2.8654959e+00   3.4331726e-03
   2.8694904e+00   3.4279614e-03
   2.8733701e+00   3.4227961e-03
   2.8773646e+00   3.4059688e-03
   2.8812443e+00   3.3894858e-03
   2.8852388e+00   3.3590680e-03
   2.8891185e+00   3.3295455e-03
   2.8931129e+00   3.2864784e-03
   2.8969927e+00   3.2448577e-03
   2.9009871e+00   3.1897383e-03
   2.9048669e+00   3.1366621e-03
   2.9088613e+00   3.0700872e-03
   2.9127410e+00   3.0061754e-03
   2.9167355e+00   2.9285124e-03
   2.9206152e+00   2.8541322e-03
   2.9246097e+00   2.7662994e-03
   2.9284894e+00   2.6824380e-03
   2.9324839e+00   2.5826676e-03
   2.9363636e+00   2.4874656e-03
   2.9403581e+00   2.3816345e-03
   2.9442378e+00   2.2804201e-03
   2.9482323e+00   2.1694995e-03
   2.9521120e+00   2.0641299e-03
   2.9561065e+00   1.9358219e-03
   2.9599862e+00   1.8156749e-03
   2.9605831e+00   1.7935445e-03
   2.9617769e+00   1.7512098e-03
   2.9644628e+00   1.6566253e-03
   2.9678604e+00   1.5358838e-03
   2.9718549e+00   1.3965312e-03
   2.9757346e+00   1.2624128e-03
   2.9797291e+00   1.1246006e-03
   2.9836088e+00   9.9227961e-04
   2.9876033e+00   8.5047291e-04
   2.9914830e+00   7.1520891e-04
   2.9954775e+00   5.7780992e-04
   2.9993572e+00   4.4558081e-04
   3.0033517e+00   3.1367080e-04
   3.0072314e+00   1.8675735e-04
   3.0112259e+00   4.1416667e-05
   3.0151056e+00  -9.4931359e-05
   3.0159320e+00  -1.2749380e-04
   3.0175161e+00  -1.8979247e-04
   3.0197888e+00  -2.7791093e-04
   3.0229798e+00  -4.0082645e-04
   3.0269743e+00  -5.4414141e-04
   3.0308540e+00  -6.8416437e-04
   3.0348485e+00  -8.1831497e-04
   3.0387282e+00  -9.4911616e-04
   3.0427227e+00  -1.0787190e-03
   3.0466024e+00  -1.2043848e-03
   3.0505969e+00  -1.3233242e-03
   3.0544766e+00  -1.4399495e-03
   3.0584940e+00  -1.5463085e-03
   3.0623508e+00  -1.6513062e-03
   3.0663682e+00  -1.7553558e-03
   3.0702250e+00  -1.8563292e-03
   3.0742424e+00  -1.9621488e-03
   3.0780992e+00  -2.0640220e-03
   3.0789486e+00  -2.0859068e-03
   3.0806474e+00  -2.1308012e-03
   3.0828053e+00  -2.1871488e-03
   3.0859734e+00  -2.2669927e-03
   3.0899908e+00  -2.3535354e-03
   3.0938476e+00  -2.4407484e-03
   3.0978650e+00  -2.5140266e-03
   3.1017218e+00  -2.5881084e-03
   3.1057392e+00  -2.6490588e-03
   3.1095960e+00  -2.7111111e-03
   3.1136134e+00  -2.7601240e-03
   3.1174702e+00  -2.8106520e-03
   3.1214876e+00  -2.8478880e-03
   3.1253444e+00  -2.8870294e-03
   3.1293618e+00  -2.9125574e-03
   3.1332185e+00  -2.9402663e-03
   3.1372360e+00  -2.9539945e-03
   3.1410927e+00  -2.9708219e-03
   3.1451102e+00  -2.9729339e-03
   3.1489669e+00  -2.9779614e-03
   3.1529844e+00  -2.9684343e-03
   3.1568411e+00  -2.9617769e-03
   3.1608586e+00  -2.9403352e-03
   3.1647153e+00  -2.9227961e-03
   3.1687328e+00  -2.8898531e-03
   3.1725895e+00  -2.8608586e-03
   3.1766070e+00  -2.8164141e-03
   3.1804637e+00  -2.7762856e-03
   3.1844812e+00  -2.7213499e-03
   3.1883379e+00  -2.6706382e-03
   3.1923554e+00  -2.6064050e-03
   3.1962121e+00  -2.5463269e-03
   3.2002296e+00  -2.4716483e-03
   3.2040863e+00  -2.4019513e-03
   3.2081038e+00  -2.3136134e-03
   3.2119605e+00  -2.2316758e-03
   3.2144858e+00  -2.1687259e-03
   3.2159320e+00  -2.1312948e-03
   3.2184803e+00  -2.0653489e-03
   3.2198347e+00  -2.0304201e-03
   3.2238522e+00  -1.9248301e-03
   3.2277089e+00  -1.8219444e-03
   3.2317264e+00  -1.7147796e-03
   3.2355831e+00  -1.6106428e-03
   3.2396006e+00  -1.5013682e-03
   3.2434803e+00  -1.3951400e-03
   3.2474747e+00  -1.2825321e-03
   3.2513545e+00  -1.1737994e-03
   3.2553489e+00  -1.0594559e-03
   3.2592287e+00  -9.4733471e-04
   3.2632231e+00  -8.3435491e-04
   3.2671028e+00  -7.2333104e-04
   3.2710973e+00  -6.0642332e-04
   3.2749770e+00  -4.9442608e-04
   3.2789715e+00  -3.6359734e-04
   3.2828512e+00  -2.3955923e-04
   3.2839073e+00  -2.0221350e-04
   3.2842057e+00  -1.9078444e-04
   3.2879017e+00  -6.5426079e-05
   3.2907254e+00   3.1873967e-05
   3.2947199e+00   1.5990014e-04
   3.2985996e+00   2.8607897e-04
   3.3025941e+00   4.0790404e-04
   3.3064738e+00   5.2771579e-04
   3.3104683e+00   6.4540174e-04
   3.3143480e+00   7.6048669e-04
   3.3183425e+00   8.7278466e-04
   3.3222222e+00   9.8351240e-04
   3.3262167e+00   1.0874242e-03
   3.3300964e+00   1.1900758e-03
   3.3340909e+00   1.2893388e-03
   3.3379706e+00   1.3858264e-03
   3.3419651e+00   1.4860927e-03
   3.3458448e+00   1.5831175e-03
   3.3492424e+00   1.6712328e-03
   3.3522957e+00   1.7497521e-03
   3.3532369e+00   1.7749725e-03
   3.3537190e+00   1.7875505e-03
   3.3577135e+00   1.8819421e-03
   3.3615932e+00   1.9750184e-03
   3.3655877e+00   2.0569995e-03
   3.3694674e+00   2.1377342e-03
   3.3734619e+00   2.2092952e-03
   3.3773416e+00   2.2797567e-03
   3.3813361e+00   2.3403581e-03
   3.3852158e+00   2.4001837e-03
   3.3892103e+00   2.4488062e-03
   3.3930900e+00   2.4969238e-03
   3.3970845e+00   2.5418274e-03
   3.4009642e+00   2.5864555e-03
   3.4089761e+00   2.6266758e-03
   3.4167126e+00   2.6684343e-03
   3.4247245e+00   2.6676997e-03
   3.4324610e+00   2.6863407e-03
   3.4324610e+00   2.6708219e-03
   3.4562213e+00   2.4724288e-03
   3.4639578e+00   2.4140496e-03
   3.4877181e+00   2.0214601e-03
   3.4954545e+00   1.8991667e-03
   3.5057392e+00   1.7976102e-03
   3.5079660e+00   1.7493251e-03
   3.5134757e+00   1.6345386e-03
   3.5269513e+00   1.5070248e-03
   3.5269513e+00   1.2308999e-03
   3.5388430e+00   8.3058770e-04
   3.5584481e+00   1.6484458e-04
   3.5628329e+00   6.0408173e-05
   3.5732782e+00  -1.9155923e-04
   3.6020661e+00  -8.1083563e-04
   3.6214417e+00  -1.2128306e-03
   3.6452250e+00  -1.3115932e-03
   3.6844582e+00  -1.5071924e-03
   3.7319789e+00  -1.1791713e-03
   3.8104454e+00  -1.0160101e-03
   3.8104454e+00  -6.6141414e-04
   3.8328053e+00  -5.0712580e-04
   3.8755510e+00  -1.9218687e-04
   3.9195592e+00   1.1863636e-04
   3.9364325e+00   2.3242424e-04
   4.0231864e+00   3.2229798e-04
   4.0624197e+00   3.7778007e-04
   4.2359504e+00   1.6450666e-04
   4.3144169e+00   8.7798209e-05
   4.4879477e+00  -1.9320156e-05
   4.5664141e+00  -6.4950872e-05
   4.5664141e+00  -4.8517447e-05
   4.7399449e+00  -2.8640037e-05
   5.0703857e+00  -8.5338613e-06
   5.2439164e+00  -2.2817562e-06
   5.5743572e+00   1.3185767e-05
   5.7478880e+00   1.0660422e-05
   6.0783287e+00   6.7217631e-06
   6.2518595e+00   5.6239899e-06
   6.5823003e+00   2.3492654e-06
   6.5823003e+00   1.8168710e-06
   6.6690771e+00   2.2079247e-06
   7.0862948e+00   1.5849082e-06
   7.1730487e+00   1.2810170e-06
   7.5902663e+00   1.5415519e-06
   7.6770202e+00   1.2988981e-06
   8.0942378e+00   1.0270386e-06
   8.0942378e+00   1.1094949e-06
   8.1376263e+00   1.1142057e-06
   8.5982094e+00   8.6409780e-07
   8.6415978e+00   8.2993802e-07
   9.1021809e+00   4.4227043e-07
   9.1455693e+00   4.2106749e-07
   9.6061754e+00   2.2098140e-07
   9.6495409e+00   2.0331244e-07
   1.0110147e+01  -9.2795914e-09
   1.0153535e+01  -1.1635445e-08
   1.0614118e+01  -7.4162534e-08
   1.0657484e+01  -8.0052112e-08
   1.1117998e+01  -1.1756841e-07


==> data/DARPA_Wave_Cut_4D_o5.dat <==
  -1.0048783e+01   8.7161846e-07
  -1.0005418e+01   8.8928604e-07
  -9.5449265e+00   1.0768687e-06
  -9.5015381e+00   1.6705487e-06
  -9.0409550e+00   1.7705923e-06
  -8.9975666e+00   4.0156107e-05
  -8.5369605e+00   4.0068411e-05
  -8.5369605e+00  -1.4918205e-04
  -8.4210744e+00  -1.4917585e-04
  -8.0329890e+00  -1.4914256e-04
  -7.9169881e+00  -1.4912374e-04
  -7.5290174e+00  -1.4905372e-04
  -7.4127870e+00  -1.4903466e-04
  -7.0250459e+00  -4.8798209e-05
  -6.9816575e+00   1.2986088e-06
  -6.5210744e+00   1.3986524e-06
  -6.4776860e+00   1.4175000e-06
  -6.0170799e+00   1.5800689e-06
  -5.9737144e+00   1.5953834e-06
  -5.5131084e+00   1.8096051e-06
  -5.5131084e+00   1.7954706e-06
  -5.4263545e+00   1.8708540e-06
  -5.0091368e+00   2.1427158e-06
  -4.9223829e+00   2.2369467e-06
  -4.5051653e+00   2.6674013e-06
  -4.4183884e+00   2.8275941e-06
  -4.0011938e+00   3.5072314e-06
  -3.9144169e+00   3.7145546e-06
  -3.4971993e+00   5.1195822e-06
  -3.4971993e+00   4.8133150e-06
  -3.3236685e+00   5.6378329e-06
  -2.9932277e+00   7.1899679e-06
  -2.8196970e+00   8.5044766e-06
  -2.4892562e+00   1.0935836e-05
  -2.3157254e+00   1.2485950e-05
  -1.9852824e+00   1.5096740e-05
  -1.8985124e+00   1.8197016e-05
  -1.7332943e+00   2.3310836e-05
  -1.6465243e+00   2.7419421e-05
  -1.4813062e+00   3.4282828e-05
  -1.3945340e+00   3.7411616e-05
  -1.2293182e+00   4.2579201e-05
  -1.1859298e+00   4.7050964e-05
  -1.1033242e+00   5.4174242e-05
  -1.0599334e+00   6.1487603e-05
  -9.7733012e-01   7.3033517e-05
  -9.3393710e-01   7.8820707e-05
  -8.5133609e-01   9.3804867e-05
  -8.5133609e-01   8.7980028e-05
  -8.0794077e-01   9.6943985e-05
  -7.8833792e-01   1.0003949e-04
  -7.4494031e-01   1.0804247e-04
  -7.2534206e-01   1.1122268e-04
  -6.8194215e-01   1.2321373e-04
  -6.6234389e-01   1.2715129e-04
  -6.1894169e-01   1.4297084e-04
  -5.9934803e-01   1.4858471e-04
  -5.5594123e-01   1.6433999e-04
  -5.3635216e-01   1.6986800e-04
  -5.1464646e-01   1.7956107e-04
  -5.0485308e-01   1.8643710e-04
  -4.8314738e-01   1.9648875e-04
  -4.7335399e-01   1.9645064e-04
  -4.5164830e-01   2.0732346e-04
  -4.4185491e-01   2.1540611e-04
  -4.2014922e-01   2.2649633e-04
  -4.1035813e-01   2.2582484e-04
  -3.8864784e-01   2.3766988e-04
  -3.7885904e-01   2.4712580e-04
  -3.5714876e-01   2.5927227e-04
  -3.4735996e-01   2.5664601e-04
  -3.2564968e-01   2.6872130e-04
  -3.1586088e-01   2.7283747e-04
  -2.9414830e-01   2.8542241e-04
  -2.8436410e-01   2.8901515e-04
  -2.6264922e-01   3.0154500e-04
  -2.5286501e-01   3.0487833e-04
  -2.3114784e-01   3.1701561e-04
  -2.2136639e-01   3.2000689e-04
  -1.9964669e-01   3.2806015e-04
  -1.8986800e-01   3.3027548e-04
  -1.6814532e-01   3.3558540e-04
  -1.5836938e-01   3.3699265e-04
  -1.3664394e-01   3.4250230e-04
  -1.2687098e-01   3.4305556e-04
  -1.0514233e-01   3.4569559e-04
  -9.5372590e-02   3.4489210e-04
  -7.3640266e-02   3.4226814e-04
  -6.3874197e-02   3.3902893e-04
  -4.2137741e-02   3.3005969e-04
  -3.2375803e-02   3.2487374e-04
  -1.0634780e-02   3.1071855e-04
  -8.7735308e-04   2.9263774e-04
  -8.7735308e-04   3.0002984e-04
   1.1112167e-02   2.7915519e-04
   3.0620983e-02   2.5940083e-04
   4.2618228e-02   2.3827135e-04
   6.2119605e-02   2.0212374e-04
   7.4125115e-02   1.6898967e-04
   9.3617998e-02   1.1793182e-04
   1.0563292e-01   7.0860422e-05
   1.2511639e-01   2.6837006e-06
   1.3713912e-01  -5.2892103e-05
   1.5661478e-01  -1.2765427e-04
   1.6262856e-01  -1.6165129e-04
   1.7236410e-01  -1.9660170e-04
   1.7837856e-01  -2.3081497e-04
   1.8811318e-01  -2.8870753e-04
   1.9412879e-01  -3.2703857e-04
   2.0386249e-01  -3.7203627e-04
   2.0987856e-01  -4.1446511e-04
   2.1961180e-01  -4.6612489e-04
   2.2047291e-01  -4.7263774e-04
   2.2664692e-01  -5.1016758e-04
   2.3020661e-01  -5.3204316e-04
   2.3536042e-01  -5.7069330e-04
   2.4137741e-01  -6.1508264e-04
   2.5111111e-01  -6.7442608e-04
   2.5712580e-01  -7.1899908e-04
   2.6685950e-01  -7.8017218e-04
   2.7287420e-01  -8.2556015e-04
   2.8260790e-01  -8.8723370e-04
   2.8862259e-01  -9.3244490e-04
   2.9835859e-01  -9.9410698e-04
   3.0436869e-01  -1.0382300e-03
   3.1410698e-01  -1.0989945e-03
   3.2011478e-01  -1.1408081e-03
   3.2985537e-01  -1.1999265e-03
   3.3586088e-01  -1.2419904e-03
   3.4560606e-01  -1.2946740e-03
   3.4560606e-01  -1.3237213e-03
   3.5760560e-01  -1.3615335e-03
   3.6135445e-01  -1.3799725e-03
   3.7334711e-01  -1.4430257e-03
   3.7710514e-01  -1.4607346e-03
   3.8908632e-01  -1.5162925e-03
   3.9285354e-01  -1.5320455e-03
   4.0482323e-01  -1.5760560e-03
   4.0860193e-01  -1.5885721e-03
   4.2056244e-01  -1.6213315e-03
   4.2435262e-01  -1.6299679e-03
   4.3629706e-01  -1.6501974e-03
   4.4010101e-01  -1.6573416e-03
   4.5203168e-01  -1.6646602e-03
   4.5585170e-01  -1.6686249e-03
   4.6776400e-01  -1.6592792e-03
   4.7160009e-01  -1.6569284e-03
   4.8349862e-01  -1.6331336e-03
   4.8734848e-01  -1.6269467e-03
   4.9329431e-01  -1.6074587e-03
   4.9522498e-01  -1.6134780e-03
   5.0116391e-01  -1.5896166e-03
   5.0309917e-01  -1.5719559e-03
   5.0903352e-01  -1.5403673e-03
   5.1097337e-01  -1.5423347e-03
   5.1690542e-01  -1.5041942e-03
   5.1884757e-01  -1.4843549e-03
   5.2477502e-01  -1.4429660e-03
   5.2672176e-01  -1.4406290e-03
   5.3264692e-01  -1.3960675e-03
   5.3459826e-01  -1.3767815e-03
   5.4051653e-01  -1.3279270e-03
   5.4247245e-01  -1.3136433e-03
   5.4838843e-01  -1.2617126e-03
   5.5034665e-01  -1.2471786e-03
   5.5625803e-01  -1.1928949e-03
   5.5822084e-01  -1.1771648e-03
   5.5822084e-01  -1.1602801e-03
   5.6216483e-01  -1.1221212e-03
   5.6609504e-01  -1.1034894e-03
   5.7003214e-01  -1.0634573e-03
   5.7397153e-01  -1.0250023e-03
   5.7789945e-01  -9.8240358e-04
   5.8184573e-01  -9.4113177e-04
   5.8576676e-01  -8.9571625e-04
   5.8971993e-01  -8.5164371e-04
   5.9363407e-01  -8.0254591e-04
   5.9759412e-01  -7.5464876e-04
   6.0150138e-01  -7.0074839e-04
   6.0546832e-01  -6.4818871e-04
   6.0633609e-01  -6.3588384e-04
   6.0679063e-01  -6.2917585e-04
   6.1023646e-01  -5.7890955e-04
   6.1334481e-01  -5.3511938e-04
   6.1723829e-01  -4.7864325e-04
   6.2121901e-01  -4.2277089e-04
   6.2510560e-01  -3.6668962e-04
   6.2909320e-01  -3.1110193e-04
   6.3297291e-01  -2.5517218e-04
   6.3696740e-01  -1.9994376e-04
   6.4084252e-01  -1.4408356e-04
   6.4484160e-01  -8.9148072e-05
   6.4871212e-01  -3.3696051e-05
   6.5271809e-01   2.0122199e-05
   6.5658173e-01   7.4744261e-05
   6.6059229e-01   1.2774265e-04
   6.6445133e-01   1.8180556e-04
   6.6846648e-01   2.3431129e-04
   6.7232094e-01   2.8729339e-04
   6.7634068e-01   3.3843664e-04
   6.8019054e-01   3.8964646e-04
   6.8421488e-01   4.3935032e-04
   6.8806244e-01   4.8848255e-04
   6.9209137e-01   5.3640266e-04
   6.9593205e-01   5.8258264e-04
   6.9996556e-01   6.2834711e-04
   7.0380395e-01   6.7091598e-04
   7.0783976e-01   7.1412534e-04
   7.1167585e-01   7.5303949e-04
   7.1571396e-01   7.9290863e-04
   7.1954545e-01   8.2846878e-04
   7.2358815e-01   8.6489440e-04
   7.2741965e-01   8.9707300e-04
   7.3146465e-01   9.3031451e-04
   7.3529155e-01   9.5886134e-04
   7.3933884e-01   9.8895087e-04
   7.4316345e-01   1.0135354e-03
   7.4721304e-01   1.0402020e-03
   7.5103765e-01   1.0603352e-03
   7.5508724e-01   1.0834252e-03
   7.5890955e-01   1.0988131e-03
   7.6296143e-01   1.1177479e-03
   7.6678375e-01   1.1282002e-03
   7.7083792e-01   1.1426148e-03
   7.7465794e-01   1.1478030e-03
   7.7871212e-01   1.1575987e-03
   7.8253214e-01   1.1571993e-03
   7.8658632e-01   1.1608173e-03
   7.9040404e-01   1.1549839e-03
   7.9446051e-01   1.1530303e-03
   7.9828053e-01   1.1418848e-03
   8.0233471e-01   1.1344399e-03
   8.0615473e-01   1.1180326e-03
   8.1021120e-01   1.1041276e-03
   8.1402893e-01   1.0820500e-03
   8.1808540e-01   1.0620638e-03
   8.2190542e-01   1.0343756e-03
   8.2595960e-01   1.0086226e-03
   8.2977961e-01   9.7547521e-04
   8.3383379e-01   9.4373967e-04
   8.3765611e-01   9.0501607e-04
   8.4170799e-01   8.6715794e-04
   8.4553260e-01   8.2308081e-04
   8.4958448e-01   7.7969697e-04
   8.5340909e-01   7.3073232e-04
   8.5745868e-01   6.8212810e-04
   8.6128329e-01   6.2822314e-04
   8.6533287e-01   5.7437557e-04
   8.6915978e-01   5.1526171e-04
   8.7320707e-01   4.5624197e-04
   8.7703627e-01   3.9237603e-04
   8.8108127e-01   3.2905647e-04
   8.8491276e-01   2.6205693e-04
   8.8895776e-01   1.9475895e-04
   8.9278926e-01   1.2640266e-04
   8.9683196e-01   5.7531221e-05
   9.0066575e-01  -1.3457323e-05
   9.0470615e-01  -8.3353535e-05
   9.0854454e-01  -1.5962833e-04
   9.1258035e-01  -2.3336547e-04
   9.1642103e-01  -3.1795684e-04
   9.2045455e-01  -3.9811295e-04
   9.2052112e-01  -3.9964187e-04
   9.2252984e-01  -4.4317034e-04
   9.2455234e-01  -4.8708907e-04
   9.2833104e-01  -5.7278696e-04
   9.3217401e-01  -6.5580119e-04
   9.3620523e-01  -7.4011478e-04
   9.4005280e-01  -8.1953627e-04
   9.4407943e-01  -8.9984848e-04
   9.4792929e-01  -9.7604224e-04
   9.5195363e-01  -1.0527916e-03
   9.5580579e-01  -1.1261019e-03
   9.5982782e-01  -1.2001837e-03
   9.6368457e-01  -1.2700253e-03
   9.6770202e-01  -1.3410101e-03
   9.7156107e-01  -1.4062902e-03
   9.7557851e-01  -1.4732553e-03
   9.7943756e-01  -1.5329109e-03
   9.8345271e-01  -1.5958242e-03
   9.8731635e-01  -1.6486892e-03
   9.9132691e-01  -1.7058953e-03
   9.9519284e-01  -1.7523554e-03
   9.9920110e-01  -1.8027227e-03
   1.0030693e+00  -1.8433012e-03
   1.0070753e+00  -1.8869215e-03
   1.0109481e+00  -1.9215014e-03
   1.0149518e+00  -1.9588453e-03
   1.0188246e+00  -1.9868985e-03
   1.0228260e+00  -2.0177365e-03
   1.0267034e+00  -2.0380624e-03
   1.0307002e+00  -2.0615014e-03
   1.0345799e+00  -2.0741598e-03
   1.0385744e+00  -2.0903375e-03
   1.0424564e+00  -2.0939440e-03
   1.0464486e+00  -2.1016276e-03
   1.0503329e+00  -2.0955395e-03
   1.0543228e+00  -2.0939233e-03
   1.0582117e+00  -2.0786593e-03
   1.0621993e+00  -2.0679637e-03
   1.0660882e+00  -2.0423852e-03
   1.0700735e+00  -2.0215174e-03
   1.0739646e+00  -1.9862741e-03
   1.0779477e+00  -1.9556956e-03
   1.0818434e+00  -1.9108081e-03
   1.0858219e+00  -1.8704500e-03
   1.0897199e+00  -1.8164164e-03
   1.0936961e+00  -1.7667516e-03
   1.0975964e+00  -1.7040565e-03
   1.1015725e+00  -1.6455785e-03
   1.1054729e+00  -1.5739073e-03
   1.1094467e+00  -1.5063935e-03
   1.1133517e+00  -1.4265863e-03
   1.1173209e+00  -1.3508356e-03
   1.1212282e+00  -1.2618779e-03
   1.1251951e+00  -1.1777824e-03
   1.1291047e+00  -1.0824357e-03
   1.1330693e+00  -9.9119605e-04
   1.1369812e+00  -8.9170799e-04
   1.1409435e+00  -7.9584481e-04
   1.1448577e+00  -6.8594812e-04
   1.1488200e+00  -5.8241506e-04
   1.1527778e+00  -4.6332874e-04
   1.1566942e+00  -3.3396465e-04
   1.1568871e+00  -3.2735537e-04
   1.1574105e+00  -3.0934343e-04
   1.1606497e+00  -2.0153742e-04
   1.1645684e+00  -6.6105601e-05
   1.1684894e+00   6.6737833e-05
   1.1724426e+00   1.9606129e-04
   1.1763659e+00   3.2829660e-04
   1.1803168e+00   4.5603994e-04
   1.1842424e+00   5.9000918e-04
   1.1881933e+00   7.1918962e-04
   1.1921189e+00   8.4918044e-04
   1.1960675e+00   9.7709826e-04
   1.1999954e+00   1.1053444e-03
   1.2039417e+00   1.2282415e-03
   1.2078719e+00   1.3703145e-03
   1.2118159e+00   1.4975689e-03
   1.2148967e+00   1.6085445e-03
   1.2155051e+00   1.6326515e-03
   1.2188292e+00   1.7586754e-03
   1.2196901e+00   1.7909114e-03
   1.2236249e+00   1.9288866e-03
   1.2275643e+00   2.0680670e-03
   1.2315014e+00   2.1966621e-03
   1.2354408e+00   2.3253903e-03
   1.2393779e+00   2.4471993e-03
   1.2433150e+00   2.5673554e-03
   1.2472544e+00   2.6800275e-03
   1.2511892e+00   2.7932277e-03
   1.2551309e+00   2.8932966e-03
   1.2590634e+00   2.9969467e-03
   1.2630073e+00   3.0889348e-03
   1.2669376e+00   3.1806015e-03
   1.2708815e+00   3.2685950e-03
   1.2748140e+00   3.3519743e-03
   1.2787420e+00   3.4296143e-03
   1.2826882e+00   3.5127410e-03
   1.2870569e+00   3.5915519e-03
   1.2875046e+00   3.5998852e-03
   1.2905624e+00   3.6531451e-03
   1.2917792e+00   3.6710973e-03
   1.2944881e+00   3.7115932e-03
   1.2984366e+00   3.7626033e-03
   1.3023852e+00   3.7977043e-03
   1.3063108e+00   3.8394858e-03
   1.3102617e+00   3.8563131e-03
   1.3141850e+00   3.8815197e-03
   1.3181382e+00   3.8803949e-03
   1.3220615e+00   3.8877410e-03
   1.3260147e+00   3.8695363e-03
   1.3299357e+00   3.8590680e-03
   1.3338889e+00   3.8210744e-03
   1.3378099e+00   3.7926768e-03
   1.3417654e+00   3.7340450e-03
   1.3456841e+00   3.6849403e-03
   1.3485744e+00   3.6251837e-03
   1.3497360e+00   3.6041552e-03
   1.3524908e+00   3.5542241e-03
   1.3535583e+00   3.5314050e-03
   1.3575161e+00   3.4316575e-03
   1.3614348e+00   3.3457071e-03
   1.3653926e+00   3.2341139e-03
   1.3693090e+00   3.1350781e-03
   1.3732691e+00   3.0119605e-03
   1.3771832e+00   2.9003444e-03
   1.3811433e+00   2.7625803e-03
   1.3850574e+00   2.6374197e-03
   1.3890197e+00   2.4902433e-03
   1.3929316e+00   2.3529614e-03
   1.3968962e+00   2.1995684e-03
   1.4008058e+00   2.0556749e-03
   1.4047176e+00   1.8929040e-03
   1.4085629e+00   1.7173209e-03
   1.4086823e+00   1.7115427e-03
   1.4094421e+00   1.6740565e-03
   1.4120684e+00   1.5485882e-03
   1.4125918e+00   1.5233471e-03
   1.4165565e+00   1.3275230e-03
   1.4205234e+00   1.1348783e-03
   1.4244307e+00   9.5270661e-04
   1.4283976e+00   7.6176538e-04
   1.4323049e+00   5.7617539e-04
   1.4362741e+00   3.9154040e-04
   1.4401791e+00   2.1261295e-04
   1.4440863e+00   3.0937098e-05
   1.4480280e+00  -1.7384596e-04
   1.4480556e+00  -1.7523623e-04
   1.4496327e+00  -2.6052571e-04
   1.4518962e+00  -3.8207071e-04
   1.4519605e+00  -3.8549816e-04
   1.4559298e+00  -6.0083792e-04
   1.4598990e+00  -8.0401974e-04
   1.4638039e+00  -1.0003719e-03
   1.4677755e+00  -1.1896442e-03
   1.4716781e+00  -1.3775367e-03
   1.4756520e+00  -1.5532874e-03
   1.4795523e+00  -1.7267401e-03
   1.4834550e+00  -1.8961295e-03
   1.4874013e+00  -2.0872911e-03
   1.4874288e+00  -2.0886708e-03
   1.4896579e+00  -2.1958379e-03
   1.4912787e+00  -2.2750436e-03
   1.4913292e+00  -2.2775069e-03
   1.4953030e+00  -2.4697199e-03
   1.4992769e+00  -2.6412305e-03
   1.5031772e+00  -2.8130854e-03
   1.5071534e+00  -2.9694444e-03
   1.5110514e+00  -3.1251377e-03
   1.5150275e+00  -3.2629936e-03
   1.5189256e+00  -3.4044995e-03
   1.5229040e+00  -3.5281680e-03
   1.5267998e+00  -3.6512856e-03
   1.5307782e+00  -3.7710514e-03
   1.5346763e+00  -3.8809229e-03
   1.5385721e+00  -3.9863636e-03
   1.5410904e+00  -4.0603765e-03
   1.5425505e+00  -4.1032140e-03
   1.5436042e+00  -4.1303949e-03
   1.5440634e+00  -4.1423554e-03
   1.5464463e+00  -4.2044995e-03
   1.5504247e+00  -4.3014463e-03
   1.5544031e+00  -4.3775482e-03
   1.5582989e+00  -4.4593893e-03
   1.5622796e+00  -4.5162994e-03
   1.5661731e+00  -4.5783976e-03
   1.5701538e+00  -4.6167355e-03
   1.5740496e+00  -4.6602158e-03
   1.5780303e+00  -4.6790174e-03
   1.5819238e+00  -4.7048209e-03
   1.5859045e+00  -4.7049587e-03
   1.5897980e+00  -4.7118687e-03
   1.5937810e+00  -4.6929522e-03
   1.5976722e+00  -4.6808310e-03
   1.6016552e+00  -4.6405647e-03
   1.6055464e+00  -4.6100321e-03
   1.6095294e+00  -4.5493343e-03
   1.6134229e+00  -4.4990129e-03
   1.6174059e+00  -4.4171028e-03
   1.6212971e+00  -4.3455464e-03
   1.6252801e+00  -4.2366162e-03
   1.6288682e+00  -4.1465794e-03
   1.6291713e+00  -4.1387741e-03
   1.6296465e+00  -4.1220845e-03
   1.6318848e+00  -4.0452709e-03
   1.6331566e+00  -4.0013315e-03
   1.6370455e+00  -3.8821166e-03
   1.6410308e+00  -3.7350781e-03
   1.6449197e+00  -3.6048669e-03
   1.6489050e+00  -3.4449036e-03
   1.6527938e+00  -3.3025253e-03
   1.6567815e+00  -3.1298669e-03
   1.6606703e+00  -2.9725207e-03
   1.6646556e+00  -2.7900826e-03
   1.6685445e+00  -2.6238062e-03
   1.6724311e+00  -2.4321166e-03
   1.6764187e+00  -2.2114210e-03
   1.6769812e+00  -2.1774426e-03
   1.6771694e+00  -2.1660216e-03
   1.6803053e+00  -1.9856152e-03
   1.6842929e+00  -1.7437672e-03
   1.6882805e+00  -1.4999334e-03
   1.6921671e+00  -1.2716781e-03
   1.6961570e+00  -1.0326079e-03
   1.7000436e+00  -8.0908402e-04
   1.7039279e+00  -5.7887741e-04
   1.7079178e+00  -3.1181589e-04
   1.7089899e+00  -2.3435032e-04
   1.7092562e+00  -2.1461019e-04
   1.7118021e+00  -3.5143251e-05
   1.7157920e+00   2.5734848e-04
   1.7197819e+00   5.3255280e-04
   1.7236662e+00   8.0068411e-04
   1.7276561e+00   1.0711295e-03
   1.7315404e+00   1.3244100e-03
   1.7352158e+00   1.5820087e-03
   1.7368113e+00   1.7083563e-03
   1.7392057e+00   1.8948301e-03
   1.7394146e+00   1.9108540e-03
   1.7434068e+00   2.2037351e-03
   1.7472911e+00   2.4944215e-03
   1.7512810e+00   2.7652893e-03
   1.7551653e+00   3.0317034e-03
   1.7590473e+00   3.2849174e-03
   1.7630395e+00   3.5768825e-03
   1.7640611e+00   3.6509412e-03
   1.7648577e+00   3.7103994e-03
   1.7669215e+00   3.8594812e-03
   1.7709137e+00   4.1465335e-03
   1.7749059e+00   4.4026630e-03
   1.7787879e+00   4.6608127e-03
   1.7827801e+00   4.8922406e-03
   1.7866644e+00   5.1212580e-03
   1.7905464e+00   5.3317952e-03
   1.7945386e+00   5.5732094e-03
   1.7948944e+00   5.5935032e-03
   1.7964830e+00   5.6850321e-03
   1.7984206e+00   5.7956612e-03
   1.8024128e+00   6.0065197e-03
   1.8064050e+00   6.1834022e-03
   1.8102870e+00   6.3687098e-03
   1.8142815e+00   6.5120294e-03
   1.8181612e+00   6.6645087e-03
   1.8221556e+00   6.7722222e-03
   1.8260376e+00   6.8922865e-03
   1.8300298e+00   6.9686410e-03
   1.8339118e+00   7.0550275e-03
   1.8379040e+00   7.0953857e-03
   1.8417860e+00   7.1507576e-03
   1.8457805e+00   7.1508264e-03
   1.8496602e+00   7.1692608e-03
   1.8536547e+00   7.1277089e-03
   1.8575344e+00   7.1080119e-03
   1.8615289e+00   7.0210055e-03
   1.8654086e+00   6.9636593e-03
   1.8694054e+00   6.8343893e-03
   1.8732851e+00   6.7362948e-03
   1.8772796e+00   6.5554178e-03
   1.8811593e+00   6.4086318e-03
   1.8851538e+00   6.1951331e-03
   1.8890335e+00   6.0140725e-03
   1.8929132e+00   5.7916437e-03
   1.8958838e+00   5.5990358e-03
   1.8958861e+00   5.5987833e-03
   1.8969077e+00   5.5281451e-03
   1.9007874e+00   5.2548669e-03
   1.9047819e+00   4.9450643e-03
   1.9087787e+00   4.6362259e-03
   1.9126584e+00   4.3524564e-03
   1.9165358e+00   4.0552801e-03
   1.9199541e+00   3.7604224e-03
   1.9205326e+00   3.7073921e-03
   1.9210285e+00   3.6591827e-03
   1.9223783e+00   3.5330808e-03
   1.9244100e+00   3.3399679e-03
   1.9284068e+00   2.9561983e-03
   1.9324036e+00   2.5962810e-03
   1.9362810e+00   2.2556497e-03
   1.9380142e+00   2.0691001e-03
   1.9417654e+00   1.7192746e-03
   1.9418916e+00   1.7060216e-03
   1.9441552e+00   1.4639096e-03
   1.9481543e+00   1.0788407e-03
   1.9520317e+00   6.8415289e-04
   1.9559068e+00   3.2889118e-04
   1.9594881e+00  -2.8684114e-05
   1.9599059e+00  -7.2014463e-05
   1.9613039e+00  -2.2063177e-04
   1.9629063e+00  -3.9047521e-04
   1.9637810e+00  -4.8568411e-04
   1.9677801e+00  -8.9754362e-04
   1.9717769e+00  -1.2644192e-03
   1.9756543e+00  -1.6269628e-03
   1.9795317e+00  -1.9843733e-03
   1.9810629e+00  -2.1448049e-03
   1.9812029e+00  -2.1605188e-03
   1.9835285e+00  -2.3964876e-03
   1.9874059e+00  -2.7710973e-03
   1.9914027e+00  -3.1216942e-03
   1.9954017e+00  -3.4525253e-03
   1.9992792e+00  -3.7704545e-03
   1.9998347e+00  -3.8238292e-03
   2.0030877e+00  -4.1003903e-03
   2.0037121e+00  -4.1573232e-03
   2.0071534e+00  -4.4574610e-03
   2.0111524e+00  -4.7466942e-03
   2.0150275e+00  -5.0598944e-03
   2.0190266e+00  -5.3151286e-03
   2.0229017e+00  -5.5750459e-03
   2.0267769e+00  -5.8174702e-03
   2.0288659e+00  -5.9578742e-03
   2.0300551e+00  -6.0401056e-03
   2.0307759e+00  -6.0884757e-03
   2.0346511e+00  -6.3327365e-03
   2.0386524e+00  -6.5556244e-03
   2.0426515e+00  -6.7362259e-03
   2.0465266e+00  -6.9351010e-03
   2.0505257e+00  -7.0749770e-03
   2.0544008e+00  -7.2349633e-03
   2.0583999e+00  -7.3423554e-03
   2.0622750e+00  -7.4641644e-03
   2.0662741e+00  -7.5442837e-03
   2.0701492e+00  -7.6344123e-03
   2.0741506e+00  -7.6832874e-03
   2.0780234e+00  -7.7466024e-03
   2.0820248e+00  -7.7575987e-03
   2.0858999e+00  -7.7884527e-03
   2.0898990e+00  -7.7606061e-03
   2.0937741e+00  -7.7567034e-03
   2.0977732e+00  -7.6918503e-03
   2.1016483e+00  -7.6540863e-03
   2.1056497e+00  -7.5530762e-03
   2.1095225e+00  -7.4796143e-03
   2.1135239e+00  -7.3462351e-03
   2.1173967e+00  -7.2406795e-03
   2.1213981e+00  -7.0727961e-03
   2.1252732e+00  -6.9321396e-03
   2.1292723e+00  -6.7377410e-03
   2.1331474e+00  -6.5696970e-03
   2.1370202e+00  -6.3699265e-03
   2.1410216e+00  -6.1268136e-03
   2.1423623e+00  -6.0365702e-03
   2.1425344e+00  -6.0244720e-03
   2.1448944e+00  -5.8665519e-03
   2.1488958e+00  -5.5778237e-03
   2.1528972e+00  -5.2906336e-03
   2.1567700e+00  -5.0183884e-03
   2.1607713e+00  -4.7130854e-03
   2.1646465e+00  -4.4381772e-03
   2.1676125e+00  -4.1883150e-03
   2.1685376e+00  -4.0950872e-03
   2.1716139e+00  -3.8039027e-03
   2.1725207e+00  -3.7226125e-03
   2.1765220e+00  -3.3687328e-03
   2.1803949e+00  -3.0158173e-03
   2.1842677e+00  -2.6775023e-03
   2.1882691e+00  -2.2850505e-03
   2.1894858e+00  -2.1537557e-03
   2.1899564e+00  -2.1005831e-03
   2.1921419e+00  -1.8679798e-03
   2.1961433e+00  -1.4476653e-03
   2.2001469e+00  -1.0463200e-03
   2.2040174e+00  -6.6637741e-04
   2.2072590e+00  -3.2427686e-04
   2.2081864e+00  -2.1253949e-04
   2.2112626e+00   1.3082622e-04
   2.2118939e+00   2.0269674e-04
   2.2158953e+00   6.0778696e-04
   2.2197681e+00   1.0276745e-03
   2.2236410e+00   1.4338476e-03
   2.2245340e+00   1.5436983e-03
   2.2260973e+00   1.7286433e-03
   2.2276423e+00   1.9106635e-03
   2.2280946e+00   1.9630349e-03
   2.2315152e+00   2.3452479e-03
   2.2355165e+00   2.7576905e-03
   2.2393893e+00   3.1429293e-03
   2.2433907e+00   3.5662075e-03
   2.2443044e+00   3.6698118e-03
   2.2450413e+00   3.7549816e-03
   2.2472635e+00   4.0006428e-03
   2.2512672e+00   4.4099633e-03
   2.2552686e+00   4.7706152e-03
   2.2591414e+00   5.1382231e-03
   2.2628972e+00   5.4794077e-03
   2.2642792e+00   5.6110422e-03
   2.2669008e+00   5.8497704e-03
   2.2670156e+00   5.8611570e-03
   2.2710193e+00   6.1736685e-03
   2.2748898e+00   6.5213958e-03
   2.2788935e+00   6.7804867e-03
   2.2827640e+00   7.0615243e-03
   2.2866368e+00   7.3015611e-03
   2.2906382e+00   7.5419192e-03
   2.2908127e+00   7.5522957e-03
   2.2918825e+00   7.6155418e-03
   2.2945110e+00   7.7667815e-03
   2.2985078e+00   7.9549816e-03
   2.3025253e+00   8.0832185e-03
   2.3063820e+00   8.2436180e-03
   2.3103994e+00   8.3181129e-03
   2.3142562e+00   8.4252984e-03
   2.3182736e+00   8.4437328e-03
   2.3221304e+00   8.4953398e-03
   2.3261478e+00   8.4592516e-03
   2.3300046e+00   8.4564050e-03
   2.3340220e+00   8.3651286e-03
   2.3378788e+00   8.3108815e-03
   2.3418962e+00   8.1689853e-03
   2.3457530e+00   8.0588843e-03
   2.3497704e+00   7.8626951e-03
   2.3536272e+00   7.7056933e-03
   2.3537420e+00   7.6991965e-03
   2.3563820e+00   7.5536272e-03
   2.3575987e+00   7.4820018e-03
   2.3615014e+00   7.2404270e-03
   2.3655188e+00   6.9724059e-03
   2.3693756e+00   6.7199725e-03
   2.3733930e+00   6.4389807e-03
   2.3772498e+00   6.1694215e-03
   2.3811295e+00   5.8799128e-03
   2.3834711e+00   5.6839991e-03
   2.3842516e+00   5.6134298e-03
   2.3851240e+00   5.5374885e-03
   2.3890037e+00   5.1895546e-03
   2.3929982e+00   4.8438246e-03
   2.3970156e+00   4.5105601e-03
   2.4008953e+00   4.1826676e-03
   2.4047521e+00   3.8379017e-03
   2.4064050e+00   3.6753903e-03
   2.4064279e+00   3.6730946e-03
   2.4087695e+00   3.4474059e-03
   2.4126263e+00   3.0675390e-03
   2.4166437e+00   2.7095041e-03
   2.4206382e+00   2.3568411e-03
   2.4245179e+00   2.0172498e-03
   2.4249541e+00   1.9689738e-03
   2.4274105e+00   1.7326837e-03
   2.4288338e+00   1.5904522e-03
   2.4323921e+00   1.2459114e-03
   2.4363866e+00   9.0802342e-04
   2.4402663e+00   5.5176768e-04
   2.4441230e+00   2.2568228e-04
   2.4476814e+00  -7.8629477e-05
   2.4481405e+00  -1.1985216e-04
   2.4490588e+00  -2.0766276e-04
   2.4507576e+00  -3.6577365e-04
   2.4519972e+00  -4.8226814e-04
   2.4560147e+00  -8.3295225e-04
   2.4600092e+00  -1.1324564e-03
   2.4638889e+00  -1.4455073e-03
   2.4677456e+00  -1.7315886e-03
   2.4717172e+00  -2.0259137e-03
   2.4717631e+00  -2.0285675e-03
   2.4732094e+00  -2.1479775e-03
   2.4755510e+00  -2.3326446e-03
   2.4756198e+00  -2.3395087e-03
   2.4796373e+00  -2.6386593e-03
   2.4836318e+00  -2.8912764e-03
   2.4875115e+00  -3.1620753e-03
   2.4915060e+00  -3.3801653e-03
   2.4953857e+00  -3.6099403e-03
   2.4992424e+00  -3.8264922e-03
   2.5030992e+00  -4.0406795e-03
   2.5032599e+00  -4.0494490e-03
   2.5039027e+00  -4.0882231e-03
   2.5064050e+00  -4.2273875e-03
   2.5071166e+00  -4.2676309e-03
   2.5111341e+00  -4.4723140e-03
   2.5151286e+00  -4.6393021e-03
   2.5190083e+00  -4.8171258e-03
   2.5230028e+00  -4.9564509e-03
   2.5268825e+00  -5.1058310e-03
   2.5308770e+00  -5.2156107e-03
   2.5347567e+00  -5.3345271e-03
   2.5387511e+00  -5.4160927e-03
   2.5426309e+00  -5.5066116e-03
   2.5466253e+00  -5.5665060e-03
   2.5505051e+00  -5.6365243e-03
   2.5544995e+00  -5.6755969e-03
   2.5583792e+00  -5.7249541e-03
   2.5623737e+00  -5.7400826e-03
   2.5662534e+00  -5.7660239e-03
   2.5702479e+00  -5.7577365e-03
   2.5741276e+00  -5.7595730e-03
   2.5781221e+00  -5.7295225e-03
   2.5820018e+00  -5.7073003e-03
   2.5859963e+00  -5.6542470e-03
   2.5898760e+00  -5.6079660e-03
   2.5938705e+00  -5.5341598e-03
   2.5977502e+00  -5.4664141e-03
   2.6017447e+00  -5.3738981e-03
   2.6056244e+00  -5.2866391e-03
   2.6096189e+00  -5.1752525e-03
   2.6134986e+00  -5.0704086e-03
   2.6175161e+00  -4.9437098e-03
   2.6213728e+00  -4.8210744e-03
   2.6253903e+00  -4.6817723e-03
   2.6292470e+00  -4.5465106e-03
   2.6332645e+00  -4.3804637e-03
   2.6371212e+00  -4.2290174e-03
   2.6395776e+00  -4.1114096e-03
   2.6400826e+00  -4.0863177e-03
   2.6435950e+00  -3.9206612e-03
   2.6449954e+00  -3.8514004e-03
   2.6490129e+00  -3.6645317e-03
   2.6528696e+00  -3.4750689e-03
   2.6568871e+00  -3.2837695e-03
   2.6607438e+00  -3.0901515e-03
   2.6647612e+00  -2.9013315e-03
   2.6686180e+00  -2.7113177e-03
   2.6726354e+00  -2.5066116e-03
   2.6764922e+00  -2.3131313e-03
   2.6784665e+00  -2.1953329e-03
   2.6793159e+00  -2.1450849e-03
   2.6824839e+00  -1.9633173e-03
   2.6843664e+00  -1.8501331e-03
   2.6883838e+00  -1.6283609e-03
   2.6922406e+00  -1.4057254e-03
   2.6962580e+00  -1.1955992e-03
   2.7001148e+00  -9.8364555e-04
   2.7041322e+00  -7.8155647e-04
   2.7079890e+00  -5.7982323e-04
   2.7115014e+00  -3.7576676e-04
   2.7144628e+00  -2.0394628e-04
   2.7154959e+00  -1.4134688e-04
   2.7158632e+00  -1.1828489e-04
   2.7198806e+00   1.0670386e-04
   2.7237374e+00   3.3300735e-04
   2.7277548e+00   5.4908861e-04
   2.7316116e+00   7.6459596e-04
   2.7356290e+00   9.6231175e-04
   2.7394858e+00   1.1585927e-03
   2.7435032e+00   1.3473669e-03
   2.7473600e+00   1.5317470e-03
   2.7493802e+00   1.6397452e-03
   2.7511938e+00   1.7372130e-03
   2.7533747e+00   1.8527135e-03
   2.7552342e+00   1.9534320e-03
   2.7592516e+00   2.1448324e-03
   2.7631084e+00   2.3330349e-03
   2.7671258e+00   2.5106749e-03
   2.7709826e+00   2.6843205e-03
   2.7750000e+00   2.8440771e-03
   2.7788567e+00   2.9998393e-03
   2.7828742e+00   3.1410468e-03
   2.7867309e+00   3.2783747e-03
   2.7907484e+00   3.4190312e-03
   2.7946051e+00   3.5551423e-03
   2.7963499e+00   3.6169421e-03
   2.7980946e+00   3.6784435e-03
   2.8003673e+00   3.7580808e-03
   2.8024793e+00   3.8328053e-03
   2.8064968e+00   3.9514463e-03
   2.8103535e+00   4.0662075e-03
   2.8143710e+00   4.1646465e-03
   2.8182277e+00   4.2598026e-03
   2.8222452e+00   4.3398531e-03
   2.8261249e+00   4.4172635e-03
   2.8301194e+00   4.4795225e-03
   2.8339991e+00   4.5398990e-03
   2.8379936e+00   4.5841598e-03
   2.8418733e+00   4.6273875e-03
   2.8458678e+00   4.6544077e-03
   2.8497475e+00   4.6814968e-03
   2.8537420e+00   4.6897153e-03
   2.8576217e+00   4.6986685e-03
   2.8616162e+00   4.6874656e-03
   2.8654959e+00   4.6780303e-03
   2.8694904e+00   4.6483242e-03
   2.8733701e+00   4.6219697e-03
   2.8773646e+00   4.5729109e-03
   2.8812443e+00   4.5281221e-03
   2.8852388e+00   4.4594582e-03
   2.8891185e+00   4.3963039e-03
   2.8931129e+00   4.3094353e-03
   2.8969927e+00   4.2285813e-03
   2.9009871e+00   4.1259183e-03
   2.9048669e+00   4.0301194e-03
   2.9088613e+00   3.9064279e-03
   2.9127410e+00   3.7923554e-03
   2.9139578e+00   3.7461433e-03
   2.9158173e+00   3.6794995e-03
   2.9178375e+00   3.6056703e-03
   2.9206152e+00   3.5019513e-03
   2.9246097e+00   3.3479568e-03
   2.9284894e+00   3.2011708e-03
   2.9324839e+00   3.0413682e-03
   2.9363636e+00   2.8906107e-03
   2.9403581e+00   2.7217631e-03
   2.9442378e+00   2.5593434e-03
   2.9482323e+00   2.3895546e-03
   2.9521120e+00   2.2267057e-03
   2.9561065e+00   2.0422452e-03
   2.9599862e+00   1.8737810e-03
   2.9608586e+00   1.8269330e-03
   2.9625574e+00   1.7391093e-03
   2.9647153e+00   1.6266506e-03
   2.9678604e+00   1.4633242e-03
   2.9718549e+00   1.2638430e-03
   2.9757346e+00   1.0719835e-03
   2.9797291e+00   8.7592746e-04
   2.9836088e+00   6.8412764e-04
   2.9876033e+00   4.9809917e-04
   2.9914830e+00   3.1662764e-04
   2.9954775e+00   1.2257415e-04
   2.9993572e+00  -5.6024793e-05
   3.0002525e+00  -1.0456772e-04
   3.0020661e+00  -2.0132622e-04
   3.0041093e+00  -3.0997016e-04
   3.0072314e+00  -4.7422176e-04
   3.0112489e+00  -6.6751148e-04
   3.0151056e+00  -8.5687328e-04
   3.0191230e+00  -1.0397383e-03
   3.0229798e+00  -1.2207071e-03
   3.0269972e+00  -1.3866644e-03
   3.0308540e+00  -1.5514440e-03
   3.0348714e+00  -1.7093687e-03
   3.0387282e+00  -1.8603512e-03
   3.0416208e+00  -1.9835744e-03
   3.0453627e+00  -2.1417470e-03
   3.0455005e+00  -2.1476194e-03
   3.0466024e+00  -2.1964233e-03
   3.0506198e+00  -2.3533976e-03
   3.0544766e+00  -2.5115473e-03
   3.0584940e+00  -2.6490358e-03
   3.0623508e+00  -2.7869835e-03
   3.0663682e+00  -2.9091827e-03
   3.0702250e+00  -3.0314279e-03
   3.0742424e+00  -3.1386593e-03
   3.0780992e+00  -3.2476125e-03
   3.0821166e+00  -3.3375115e-03
   3.0859734e+00  -3.4297521e-03
   3.0899908e+00  -3.5041322e-03
   3.0938476e+00  -3.5797062e-03
   3.0978650e+00  -3.6414601e-03
   3.1017218e+00  -3.7049816e-03
   3.1057392e+00  -3.7542700e-03
   3.1095960e+00  -3.8059917e-03
   3.1136134e+00  -3.8417126e-03
   3.1174702e+00  -3.8804178e-03
   3.1214876e+00  -3.9015840e-03
   3.1253444e+00  -3.9270432e-03
   3.1293618e+00  -3.9320937e-03
   3.1332185e+00  -3.9409780e-03
   3.1372360e+00  -3.9294307e-03
   3.1410927e+00  -3.9215335e-03
   3.1451102e+00  -3.8941690e-03
   3.1489669e+00  -3.8716483e-03
   3.1529844e+00  -3.8290174e-03
   3.1568411e+00  -3.7909091e-03
   3.1608586e+00  -3.7342057e-03
   3.1647153e+00  -3.6819559e-03
   3.1687328e+00  -3.6123049e-03
   3.1725895e+00  -3.5471763e-03
   3.1766070e+00  -3.4653122e-03
   3.1804637e+00  -3.3881543e-03
   3.1844812e+00  -3.2954545e-03
   3.1883379e+00  -3.2073232e-03
   3.1923554e+00  -3.1019972e-03
   3.1962121e+00  -3.0024105e-03
   3.2002296e+00  -2.8893710e-03
   3.2040863e+00  -2.7808999e-03
   3.2081038e+00  -2.6618228e-03
   3.2119605e+00  -2.5470615e-03
   3.2159780e+00  -2.4097796e-03
   3.2198347e+00  -2.2810422e-03
   3.2220615e+00  -2.1939325e-03
   3.2233930e+00  -2.1406520e-03
   3.2260790e+00  -2.0346740e-03
   3.2277089e+00  -1.9687948e-03
   3.2317264e+00  -1.8130900e-03
   3.2355831e+00  -1.6599679e-03
   3.2396006e+00  -1.5052227e-03
   3.2434803e+00  -1.3550298e-03
   3.2474747e+00  -1.1990519e-03
   3.2513545e+00  -1.0450253e-03
   3.2553489e+00  -8.9293159e-04
   3.2592287e+00  -7.4334481e-04
   3.2632231e+00  -5.8532369e-04
   3.2671028e+00  -4.3622360e-04
   3.2700413e+00  -3.0507346e-04
   3.2723829e+00  -1.9966368e-04
   3.2740358e+00  -1.2305303e-04
   3.2749770e+00  -8.0328512e-05
   3.2789715e+00   9.3286731e-05
   3.2828512e+00   2.6445822e-04
   3.2868457e+00   4.2882461e-04
   3.2907254e+00   5.8920569e-04
   3.2947199e+00   7.4750689e-04
   3.2985996e+00   9.0397842e-04
   3.3025941e+00   1.0512764e-03
   3.3064738e+00   1.1965978e-03
   3.3104683e+00   1.3413338e-03
   3.3143480e+00   1.4796763e-03
   3.3178834e+00   1.6183127e-03
   3.3210055e+00   1.7413384e-03
   3.3218779e+00   1.7773393e-03
   3.3222222e+00   1.7911731e-03
   3.3262167e+00   1.9404017e-03
   3.3300964e+00   2.0874977e-03
   3.3340909e+00   2.2208815e-03
   3.3379706e+00   2.3518825e-03
   3.3419651e+00   2.4721304e-03
   3.3458448e+00   2.5901286e-03
   3.3498393e+00   2.6998852e-03
   3.3537190e+00   2.8073232e-03
   3.3577135e+00   2.9033976e-03
   3.3615932e+00   2.9978880e-03
   3.3655877e+00   3.0777778e-03
   3.3694674e+00   3.1567952e-03
   3.3734619e+00   3.2260331e-03
   3.3773416e+00   3.2942378e-03
   3.3813361e+00   3.3513315e-03
   3.3852158e+00   3.4080119e-03
   3.3892103e+00   3.4550735e-03
   3.3930900e+00   3.5009183e-03
   3.3970845e+00   3.5347337e-03
   3.4009642e+00   3.5697658e-03
   3.4089761e+00   3.5908861e-03
   3.4167126e+00   3.6140037e-03
   3.4247245e+00   3.5471993e-03
   3.4324610e+00   3.5571396e-03
   3.4324610e+00   3.4860193e-03
   3.4562213e+00   3.0884757e-03
   3.4639578e+00   2.9722681e-03
   3.4877181e+00   2.3386593e-03
   3.4954545e+00   2.1395500e-03
   3.5132691e+00   1.8579017e-03
   3.5164830e+00   1.7422383e-03
   3.5210055e+00   1.5816896e-03
   3.5269513e+00   1.4892769e-03
   3.5269513e+00   1.0100551e-03
   3.5357897e+00   6.0280992e-04
   3.5527778e+00  -1.9838292e-04
   3.5554178e+00  -3.4643710e-04
   3.5584481e+00  -5.0254821e-04
   3.5822314e+00  -9.7038108e-04
   3.6214417e+00  -1.8085308e-03
   3.6452250e+00  -1.8152824e-03
   3.6844582e+00  -1.8721694e-03
   3.7319789e+00  -1.4321947e-03
   3.8104454e+00  -1.1641368e-03
   3.8104454e+00  -7.2432736e-04
   3.8307163e+00  -5.4614555e-04
   3.8685032e+00  -1.9725505e-04
   3.9174931e+00   2.2128903e-04
   3.9364325e+00   3.7960055e-04
   4.0232094e+00   4.4525941e-04
   4.0624197e+00   4.9410239e-04
   4.2359504e+00   2.0431887e-04
   4.3144169e+00   9.4603994e-05
   4.4879477e+00  -4.0982553e-05
   4.5664141e+00  -9.5140955e-05
   4.5664141e+00  -6.7536501e-05
   4.7399449e+00  -3.9479798e-05
   5.0703857e+00  -7.9436180e-06
   5.2439164e+00  -1.1590611e-06
   5.5743572e+00   1.6362971e-05
   5.7478880e+00   1.2885882e-05
   6.0783287e+00   7.3502525e-06
   6.2518595e+00   6.2477732e-06
   6.5823003e+00   2.9281910e-06
   6.5823003e+00   2.5277089e-06
   6.6690771e+00   2.9870753e-06
   7.0862948e+00   2.7718549e-06
   7.1730487e+00   2.5009412e-06
   7.5902663e+00   2.2630579e-06
   7.6770432e+00   1.9827112e-06
   8.0942378e+00   5.6188246e-06
   8.0942378e+00   6.1936639e-06
   8.1376263e+00   6.1877640e-06
   8.5982094e+00   1.0502135e-05
   8.6415978e+00   1.0420868e-05
   9.1021809e+00   9.8205923e-06
   9.1455693e+00   9.8064738e-06
   9.6061754e+00   1.0119100e-05
   9.6495409e+00   1.0104959e-05
   1.0110147e+01   1.0230028e-05
   1.0153535e+01   1.0227663e-05
   1.0614118e+01   1.0202663e-05
   1.0657484e+01   1.0201469e-05
   1.1117998e+01   1.0176469e-05


==> data/DARPA_Wave_Cut_5D_o0.dat <==
  -1.0048783e+01   1.2821189e-06
  -9.6600551e+00   1.5249288e-06
  -9.5449265e+00   1.5968343e-06
  -9.1560836e+00   1.7235193e-06
  -9.0409550e+00   1.7579086e-06
  -8.6521120e+00   1.6206680e-06
  -8.5369605e+00   1.5831520e-06
  -8.1481405e+00   1.6148232e-06
  -8.0329890e+00   1.6242011e-06
  -7.6441690e+00   1.6981015e-06
  -7.5290174e+00   1.7168595e-06
  -7.1401974e+00   1.7907576e-06
  -7.0250459e+00   1.8126423e-06
  -6.6362029e+00   1.9076561e-06
  -6.5210744e+00   1.9357920e-06
  -6.1322314e+00   2.0730326e-06
  -6.0170799e+00   2.1105487e-06
  -5.6282599e+00   2.3111341e-06
  -5.5131084e+00   2.4455693e-06
  -5.5131084e+00   2.3674013e-06
  -5.2394399e+00   2.6536272e-06
  -5.0091368e+00   2.7536731e-06
  -4.7354683e+00   3.0583104e-06
  -4.5051653e+00   3.3084252e-06
  -4.2314968e+00   3.7988292e-06
  -4.0011938e+00   4.2052801e-06
  -3.7275253e+00   4.9334481e-06
  -3.4971993e+00   6.2528466e-06
  -3.4971993e+00   5.5399908e-06
  -3.4538567e+00   6.4659320e-06
  -2.9932277e+00   8.0166667e-06
  -2.9499082e+00   8.3624426e-06
  -2.4892562e+00   1.2002066e-05
  -2.4459366e+00   1.2460721e-05
  -1.9852824e+00   1.7301033e-05
  -1.9636226e+00   1.8158379e-05
  -1.7332943e+00   2.8380395e-05
  -1.7332943e+00   2.7176079e-05
  -1.6899862e+00   2.9506657e-05
  -1.4813062e+00   4.0555096e-05
  -1.4379982e+00   4.2483471e-05
  -1.2293182e+00   5.1639348e-05
  -1.2076630e+00   5.4731864e-05
  -1.1033242e+00   7.3810376e-05
  -1.1033242e+00   6.9236455e-05
  -1.0600161e+00   7.9044995e-05
  -9.7733012e-01   9.7400367e-05
  -9.3402204e-01   1.0550413e-04
  -8.5133609e-01   1.2078811e-04
  -8.2968320e-01   1.2761731e-04
  -7.8833792e-01   1.4038705e-04
  -7.6668503e-01   1.4683976e-04
  -7.2534206e-01   1.5892700e-04
  -7.1451561e-01   1.6382323e-04
  -6.9384298e-01   1.7300964e-04
  -6.8301653e-01   1.7947681e-04
  -6.6234389e-01   1.9147406e-04
  -6.5151745e-01   1.9784229e-04
  -6.3084711e-01   2.1420983e-04
  -6.3084711e-01   2.0952548e-04
  -6.2001837e-01   2.1816070e-04
  -6.1509642e-01   2.2189004e-04
  -6.0426997e-01   2.3024334e-04
  -5.9934803e-01   2.3395546e-04
  -5.8852158e-01   2.4321166e-04
  -5.8359963e-01   2.4731175e-04
  -5.7277089e-01   2.5732094e-04
  -5.6784894e-01   2.6174013e-04
  -5.5702250e-01   2.7221763e-04
  -5.5210055e-01   2.7691001e-04
  -5.4127410e-01   2.8862029e-04
  -5.3634986e-01   2.9373278e-04
  -5.2552342e-01   3.0511478e-04
  -5.2060147e-01   3.1060606e-04
  -5.0977502e-01   3.2349174e-04
  -5.0485308e-01   3.2911616e-04
  -4.9402433e-01   3.4321625e-04
  -4.8910239e-01   3.4947658e-04
  -4.7827594e-01   3.6331497e-04
  -4.7335399e-01   3.6943067e-04
  -4.6794077e-01   3.7757576e-04
  -4.6547980e-01   3.8187098e-04
  -4.6006657e-01   3.8982782e-04
  -4.5760560e-01   3.9248852e-04
  -4.5219008e-01   4.0067264e-04
  -4.4972911e-01   4.0522727e-04
  -4.4431589e-01   4.1362718e-04
  -4.4185491e-01   4.1670569e-04
  -4.3644169e-01   4.2557622e-04
  -4.3398072e-01   4.3037879e-04
  -4.2856749e-01   4.3958907e-04
  -4.2610652e-01   4.4230946e-04
  -4.2069330e-01   4.5168733e-04
  -4.1823232e-01   4.5608356e-04
  -4.1281910e-01   4.6576217e-04
  -4.1035583e-01   4.7008264e-04
  -4.0494261e-01   4.8023186e-04
  -4.0248163e-01   4.9002525e-04
  -4.0248163e-01   4.8465335e-04
  -3.9952938e-01   4.9576217e-04
  -3.9460744e-01   5.0050735e-04
  -3.9165519e-01   5.0633609e-04
  -3.8673324e-01   5.1615473e-04
  -3.8378099e-01   5.2217860e-04
  -3.7885904e-01   5.3233930e-04
  -3.7590680e-01   5.3860193e-04
  -3.7098255e-01   5.4891873e-04
  -3.6803260e-01   5.5545455e-04
  -3.6310836e-01   5.6608586e-04
  -3.6015611e-01   5.7292470e-04
  -3.5523416e-01   5.8396694e-04
  -3.5228191e-01   5.9112718e-04
  -3.4735996e-01   6.0264004e-04
  -3.4440771e-01   6.1015611e-04
  -3.3948577e-01   6.2219927e-04
  -3.3653352e-01   6.3008953e-04
  -3.3161157e-01   6.4273186e-04
  -3.2865932e-01   6.5102617e-04
  -3.2373508e-01   6.6432736e-04
  -3.2078283e-01   6.7305326e-04
  -3.1586088e-01   6.8706382e-04
  -3.1290863e-01   6.9624656e-04
  -3.0798669e-01   7.1103535e-04
  -3.0503444e-01   7.2070478e-04
  -3.0011249e-01   7.3630624e-04
  -2.9716024e-01   7.4649449e-04
  -2.9223829e-01   7.6298439e-04
  -2.8928604e-01   7.7372130e-04
  -2.8436180e-01   7.9114555e-04
  -2.8140955e-01   8.0246097e-04
  -2.7648760e-01   8.2086088e-04
  -2.7353535e-01   8.3279844e-04
  -2.6861341e-01   8.5223140e-04
  -2.6566116e-01   8.6481864e-04
  -2.6073921e-01   8.8533976e-04
  -2.5778696e-01   8.9862489e-04
  -2.5286501e-01   9.2029155e-04
  -2.4991276e-01   9.3432277e-04
  -2.4499082e-01   9.5718549e-04
  -2.4203857e-01   9.7200643e-04
  -2.3711433e-01   9.9613407e-04
  -2.3416208e-01   1.0118067e-03
  -2.2924036e-01   1.0372796e-03
  -2.2628834e-01   1.0538476e-03
  -2.2136593e-01   1.0807323e-03
  -2.1841368e-01   1.0982759e-03
  -2.1349128e-01   1.1266644e-03
  -2.1053903e-01   1.1452342e-03
  -2.0561662e-01   1.1752319e-03
  -2.0266437e-01   1.1949105e-03
  -1.9774197e-01   1.2265335e-03
  -1.9478972e-01   1.2474564e-03
  -1.8986731e-01   1.2811662e-03
  -1.8691506e-01   1.3030188e-03
  -1.8199265e-01   1.3383287e-03
  -1.7904040e-01   1.3610836e-03
  -1.7411800e-01   1.3975826e-03
  -1.7116598e-01   1.4217654e-03
  -1.6624334e-01   1.4602548e-03
  -1.6329132e-01   1.4862420e-03
  -1.5836892e-01   1.5272406e-03
  -1.5541667e-01   1.5555418e-03
  -1.5049426e-01   1.5997635e-03
  -1.4754201e-01   1.6310078e-03
  -1.4261961e-01   1.6793274e-03
  -1.3773118e-01   1.7324357e-03
  -1.3650436e-01   1.7467011e-03
  -1.3477893e-01   1.7668159e-03
  -1.3474495e-01   1.7671924e-03
  -1.3179270e-01   1.8027640e-03
  -1.2687029e-01   1.8598485e-03
  -1.2391804e-01   1.8965174e-03
  -1.1899564e-01   1.9550826e-03
  -1.1604362e-01   1.9930188e-03
  -1.1112098e-01   2.0533379e-03
  -1.0816896e-01   2.0926538e-03
  -1.0324656e-01   2.1549128e-03
  -1.0029431e-01   2.1956956e-03
  -9.5371901e-02   2.2600184e-03
  -9.2419651e-02   2.3022727e-03
  -8.7497245e-02   2.3687098e-03
  -8.4544995e-02   2.4124426e-03
  -7.9622590e-02   2.4809229e-03
  -7.6670340e-02   2.5260331e-03
  -7.1747934e-02   2.5964417e-03
  -6.8795684e-02   2.6427916e-03
  -6.3873278e-02   2.7148301e-03
  -6.0921258e-02   2.7621901e-03
  -5.5998623e-02   2.8356061e-03
  -5.3046602e-02   2.8838154e-03
  -4.8124197e-02   2.9580579e-03
  -4.5171947e-02   3.0064509e-03
  -4.0249541e-02   3.0808999e-03
  -3.7297291e-02   3.1287420e-03
  -3.2374885e-02   3.2028237e-03
  -2.9422635e-02   3.2498393e-03
  -2.4500230e-02   3.3225436e-03
  -2.1548026e-02   3.3695363e-03
  -1.6625597e-02   3.4390955e-03
  -1.3673416e-02   3.4872130e-03
  -8.7509642e-03   3.5540634e-03
  -3.8285354e-03   3.6196281e-03
  -8.7634068e-04   3.6658861e-03
   7.9935032e-04   3.6874426e-03
   3.9429752e-03   3.7282828e-03
   4.0460973e-03   3.7296373e-03
   6.9982782e-03   3.7708219e-03
   9.9504591e-03   3.8059688e-03
   1.4872911e-02   3.8620753e-03
   1.7825092e-02   3.8903352e-03
   2.2747521e-02   3.9351699e-03
   2.5699725e-02   3.9557392e-03
   3.0622130e-02   3.9882691e-03
   3.3574380e-02   3.9996327e-03
   3.8496786e-02   4.0177227e-03
   4.1449036e-02   4.0191460e-03
   4.6371442e-02   4.0216483e-03
   4.9323691e-02   4.0118457e-03
   5.4246097e-02   3.9970845e-03
   5.7198118e-02   3.9745638e-03
   6.2120753e-02   3.9399219e-03
   6.5072773e-02   3.9039486e-03
   6.9995179e-02   3.8473600e-03
   7.2947429e-02   3.7973370e-03
   7.7869835e-02   3.7160009e-03
   7.9124197e-02   3.6874426e-03
   8.0525023e-02   3.6544536e-03
   8.0822084e-02   3.6474288e-03
   8.5744490e-02   3.5439164e-03
   8.8696740e-02   3.4610882e-03
   9.3619146e-02   3.3376951e-03
   9.6571396e-02   3.2429522e-03
   1.0149380e-01   3.0974977e-03
   1.0444605e-01   2.9899679e-03
   1.0936846e-01   2.8239669e-03
   1.1232048e-01   2.6991276e-03
   1.1724311e-01   2.5008953e-03
   1.2019513e-01   2.3652893e-03
   1.2511754e-01   2.1533632e-03
   1.2806979e-01   2.0053558e-03
   1.3299219e-01   1.7725115e-03
   1.3341850e-01   1.7467011e-03
   1.3343802e-01   1.7455142e-03
   1.3594444e-01   1.5993480e-03
   1.4086685e-01   1.3313935e-03
   1.4381910e-01   1.1539302e-03
   1.4874151e-01   8.7705464e-04
   1.5169376e-01   6.9252755e-04
   1.5661616e-01   4.0068411e-04
   1.5956841e-01   2.0632828e-04
   1.6449082e-01  -9.7106520e-05
   1.6482231e-01  -1.2217608e-04
   1.6584688e-01  -1.9403398e-04
   1.6974472e-01  -4.5854224e-04
   1.7236547e-01  -6.4600321e-04
   1.7531749e-01  -8.6590450e-04
   1.8023990e-01  -1.2086593e-03
   1.8319215e-01  -1.4232254e-03
   1.8811455e-01  -1.7591736e-03
   1.8953926e-01  -1.8648278e-03
   1.9336662e-01  -2.1347842e-03
   1.9446166e-01  -2.2171442e-03
   1.9598921e-01  -2.3319100e-03
   1.9894146e-01  -2.5591368e-03
   2.0386387e-01  -2.9182736e-03
   2.0681612e-01  -3.1353535e-03
   2.1173852e-01  -3.4891185e-03
   2.1666093e-01  -3.8363866e-03
   2.1892539e-01  -4.0048898e-03
   2.1961318e-01  -4.0591827e-03
   2.1983127e-01  -4.0755280e-03
   2.2075184e-01  -4.1415289e-03
   2.2453558e-01  -4.4152893e-03
   2.2748783e-01  -4.6354454e-03
   2.3044077e-01  -4.8460285e-03
   2.3536272e-01  -5.1894169e-03
   2.3831497e-01  -5.3910239e-03
   2.4323691e-01  -5.7112718e-03
   2.4381543e-01  -5.7520202e-03
   2.4795225e-01  -6.0162534e-03
   2.4873737e-01  -6.0700872e-03
   2.5111111e-01  -6.2306244e-03
   2.5406336e-01  -6.4143710e-03
   2.5898531e-01  -6.7205005e-03
   2.6193756e-01  -6.8924013e-03
   2.6686180e-01  -7.1742883e-03
   2.6981405e-01  -7.3308540e-03
   2.7473600e-01  -7.5908861e-03
   2.7965794e-01  -7.8256887e-03
   2.8070937e-01  -7.8805096e-03
   2.8217401e-01  -7.9570018e-03
   2.8261019e-01  -7.9794536e-03
   2.8753214e-01  -8.2075987e-03
   2.9048439e-01  -8.3388200e-03
   2.9343664e-01  -8.4521120e-03
   2.9835859e-01  -8.6463728e-03
   3.0131084e-01  -8.7447658e-03
   3.0623508e-01  -8.9098255e-03
   3.0918503e-01  -8.9904270e-03
   3.1410927e-01  -9.1290174e-03
   3.1706152e-01  -9.1914830e-03
   3.2198347e-01  -9.3043159e-03
   3.2493572e-01  -9.3500000e-03
   3.2985767e-01  -9.4338154e-03
   3.3280992e-01  -9.4631543e-03
   3.3773186e-01  -9.5183655e-03
   3.4068411e-01  -9.5288338e-03
   3.4560606e-01  -9.5536042e-03
   3.4855831e-01  -9.5440771e-03
   3.5348255e-01  -9.5391185e-03
   3.5643480e-01  -9.5121671e-03
   3.6135675e-01  -9.4800735e-03
   3.6430900e-01  -9.4349403e-03
   3.6923095e-01  -9.3729339e-03
   3.7218320e-01  -9.3108586e-03
   3.7710514e-01  -9.2202250e-03
   3.8005739e-01  -9.1418503e-03
   3.8497934e-01  -9.0243113e-03
   3.8793159e-01  -8.9311754e-03
   3.9285583e-01  -8.7844582e-03
   3.9580808e-01  -8.6723829e-03
   4.0073003e-01  -8.4999311e-03
   4.0368228e-01  -8.3766299e-03
   4.0860422e-01  -8.1820248e-03
   4.1077594e-01  -8.0758724e-03
   4.1321625e-01  -7.9570018e-03
   4.1372819e-01  -7.9303949e-03
   4.1647842e-01  -7.7943067e-03
   4.1943067e-01  -7.6328972e-03
   4.2435262e-01  -7.3806474e-03
   4.2730487e-01  -7.2065197e-03
   4.3222911e-01  -6.9242195e-03
   4.3517906e-01  -6.7423324e-03
   4.4010331e-01  -6.4493113e-03
   4.4396235e-01  -6.1998163e-03
   4.4669651e-01  -6.0162534e-03
   4.4691460e-01  -6.0001607e-03
   4.4797750e-01  -5.9269513e-03
   4.5092975e-01  -5.7116391e-03
   4.5585170e-01  -5.3687328e-03
   4.5880395e-01  -5.1435721e-03
   4.6372590e-01  -4.7833563e-03
   4.6667815e-01  -4.5515611e-03
   4.7160009e-01  -4.1790174e-03
   4.7237603e-01  -4.1147383e-03
   4.7283058e-01  -4.0755280e-03
   4.7532828e-01  -3.8712351e-03
   4.7947658e-01  -3.5447658e-03
   4.8242883e-01  -3.2949725e-03
   4.8735078e-01  -2.8874426e-03
   4.9030303e-01  -2.6328512e-03
   4.9522498e-01  -2.2230808e-03
   4.9601699e-01  -2.1537029e-03
   4.9621212e-01  -2.1347842e-03
   4.9896924e-01  -1.8889761e-03
   5.0309917e-01  -1.5459206e-03
   5.0605142e-01  -1.2900023e-03
   5.1097337e-01  -8.7165289e-04
   5.1589761e-01  -4.5088843e-04
   5.1830349e-01  -2.3584022e-04
   5.1877640e-01  -1.9403398e-04
   5.1884986e-01  -1.8702548e-04
   5.1918733e-01  -1.5617034e-04
   5.2377181e-01   2.3376492e-04
   5.2672406e-01   5.0328283e-04
   5.2967631e-01   7.5473829e-04
   5.3459826e-01   1.1650574e-03
   5.3952020e-01   1.5732805e-03
   5.3967631e-01   1.5868595e-03
   5.4155877e-01   1.7467011e-03
   5.4247245e-01   1.8275321e-03
   5.4252525e-01   1.8320317e-03
   5.4739440e-01   2.2209940e-03
   5.5034665e-01   2.4682507e-03
   5.5329890e-01   2.6959366e-03
   5.5822084e-01   3.0726125e-03
   5.6314509e-01   3.4288567e-03
   5.6609734e-01   3.6529385e-03
   5.6657025e-01   3.6874426e-03
   5.6734848e-01   3.7446051e-03
   5.7101928e-01   4.0033976e-03
   5.7397153e-01   4.2103076e-03
   5.7692378e-01   4.3994490e-03
   5.8184573e-01   4.7111570e-03
   5.8479798e-01   4.8790863e-03
   5.8971993e-01   5.1648072e-03
   5.9464187e-01   5.4160239e-03
   5.9759412e-01   5.5720156e-03
   5.9878788e-01   5.6281680e-03
   5.9984160e-01   5.6785583e-03
   6.0251837e-01   5.8050046e-03
   6.0547062e-01   5.9374197e-03
   6.0842287e-01   6.0429293e-03
   6.1334481e-01   6.2308310e-03
   6.1629706e-01   6.3105601e-03
   6.2121901e-01   6.4555326e-03
   6.2417126e-01   6.5113636e-03
   6.2909320e-01   6.6136823e-03
   6.3204545e-01   6.6403811e-03
   6.3696740e-01   6.6997245e-03
   6.3991965e-01   6.6978421e-03
   6.4484389e-01   6.7119146e-03
   6.4779614e-01   6.6842746e-03
   6.5271809e-01   6.6498623e-03
   6.5567034e-01   6.5922865e-03
   6.6059229e-01   6.5109504e-03
   6.6354454e-01   6.4216713e-03
   6.6846648e-01   6.2844582e-03
   6.7141873e-01   6.1681359e-03
   6.7634068e-01   5.9901056e-03
   6.7929293e-01   5.8459137e-03
   6.8256657e-01   5.6965794e-03
   6.8407254e-01   5.6281680e-03
   6.8421488e-01   5.6212580e-03
   6.8443526e-01   5.6075298e-03
   6.8716713e-01   5.4460514e-03
   6.9209137e-01   5.1753673e-03
   6.9504362e-01   4.9733242e-03
   6.9996556e-01   4.6583333e-03
   7.0291781e-01   4.4413682e-03
   7.0783976e-01   4.1007117e-03
   7.0969238e-01   3.9536272e-03
   7.1322084e-01   3.6874426e-03
   7.1461662e-01   3.5763545e-03
   7.1571396e-01   3.4857897e-03
   7.1866621e-01   3.2125344e-03
   7.2358815e-01   2.7845271e-03
   7.2654040e-01   2.5122819e-03
   7.3146465e-01   2.0820983e-03
   7.3236685e-01   1.9905693e-03
   7.3498163e-01   1.7467011e-03
   7.3728880e-01   1.5272360e-03
   7.3933884e-01   1.3249059e-03
   7.4229109e-01   1.0307782e-03
   7.4721304e-01   5.4044995e-04
   7.5213499e-01   5.0011249e-05
   7.5433425e-01  -1.8110950e-04
   7.5444674e-01  -1.9403398e-04
   7.5508724e-01  -2.6582874e-04
   7.6000918e-01  -7.9570478e-04
   7.6296143e-01  -1.1216667e-03
   7.6788567e-01  -1.6221740e-03
   7.7080579e-01  -1.9394559e-03
   7.7083792e-01  -1.9429132e-03
   7.7260331e-01  -2.1347842e-03
   7.7567264e-01  -2.4621442e-03
   7.7575987e-01  -2.4717172e-03
   7.7871212e-01  -2.8016299e-03
   7.8166437e-01  -3.1109045e-03
   7.8658632e-01  -3.6119146e-03
   7.8732323e-01  -3.6966253e-03
   7.9099403e-01  -4.0755280e-03
   7.9224518e-01  -4.2123967e-03
   7.9446051e-01  -4.4551882e-03
   7.9741276e-01  -4.7500689e-03
   8.0233471e-01  -5.2458907e-03
   8.0725666e-01  -5.7127181e-03
   8.0915060e-01  -5.9026171e-03
   8.1020891e-01  -6.0145087e-03
   8.1022727e-01  -6.0162534e-03
   8.1028466e-01  -6.0218779e-03
   8.1513315e-01  -6.4918044e-03
   8.1808540e-01  -6.7720845e-03
   8.2103765e-01  -7.0308081e-03
   8.2595960e-01  -7.4622130e-03
   8.3088154e-01  -7.8717631e-03
   8.3175161e-01  -7.9501607e-03
   8.3182277e-01  -7.9570018e-03
   8.3383379e-01  -8.1315886e-03
   8.3875574e-01  -8.5110652e-03
   8.4170799e-01  -8.7338843e-03
   8.4466024e-01  -8.9312902e-03
   8.4958219e-01  -9.2621212e-03
   8.5450643e-01  -9.5527778e-03
   8.5649679e-01  -9.6792011e-03
   8.5745868e-01  -9.7399449e-03
   8.6033058e-01  -9.8977273e-03
   8.6101240e-01  -9.9372819e-03
   8.6238062e-01  -1.0015863e-02
   8.6533287e-01  -1.0169972e-02
   8.6828512e-01  -1.0291253e-02
   8.7320707e-01  -1.0512190e-02
   8.7615932e-01  -1.0605165e-02
   8.8108127e-01  -1.0770317e-02
   8.8403352e-01  -1.0833632e-02
   8.8895546e-01  -1.0949793e-02
   8.9190771e-01  -1.0977640e-02
   8.9682966e-01  -1.1044789e-02
   8.9978191e-01  -1.1039096e-02
   9.0470615e-01  -1.1054339e-02
   9.0765840e-01  -1.1016299e-02
   9.1258035e-01  -1.0976423e-02
   9.1553260e-01  -1.0904040e-02
   9.2045455e-01  -1.0809458e-02
   9.2340680e-01  -1.0696924e-02
   9.2832874e-01  -1.0540794e-02
   9.3128099e-01  -1.0397062e-02
   9.3620294e-01  -1.0187167e-02
   9.3865243e-01  -1.0048209e-02
   9.4111570e-01  -9.8977273e-03
   9.4160468e-01  -9.8656336e-03
   9.4407943e-01  -9.7224288e-03
   9.4703168e-01  -9.4972681e-03
   9.5195363e-01  -9.1605142e-03
   9.5490588e-01  -8.9125803e-03
   9.5982782e-01  -8.5322544e-03
   9.6387282e-01  -8.1793848e-03
   9.6619605e-01  -7.9570018e-03
   9.6682507e-01  -7.8922176e-03
   9.6770202e-01  -7.8095041e-03
   9.7065427e-01  -7.4756428e-03
   9.7557622e-01  -6.9432507e-03
   9.8050046e-01  -6.4024564e-03
   9.8345271e-01  -6.0409550e-03
   9.8363177e-01  -6.0162534e-03
   9.8387052e-01  -5.9833104e-03
   9.8837466e-01  -5.4160239e-03
   9.9132691e-01  -5.0353994e-03
   9.9616162e-01  -4.3895087e-03
   9.9825298e-01  -4.0755280e-03
   9.9911387e-01  -3.9381084e-03
   9.9920110e-01  -3.9248623e-03
   1.0021534e+00  -3.5062672e-03
   1.0070753e+00  -2.8282369e-03
   1.0102778e+00  -2.3063590e-03
   1.0112649e+00  -2.1347842e-03
   1.0132300e+00  -1.8033747e-03
   1.0149495e+00  -1.5090748e-03
   1.0198714e+00  -7.6257805e-04
   1.0228237e+00  -2.1189945e-04
   1.0229247e+00  -1.9403398e-04
   1.0237925e+00  -4.2851699e-05
   1.0277479e+00   6.1765611e-04
   1.0307002e+00   1.1118779e-03
   1.0336547e+00   1.6645271e-03
   1.0340840e+00   1.7467011e-03
   1.0366070e+00   2.1981566e-03
   1.0385744e+00   2.5733471e-03
   1.0431680e+00   3.4113177e-03
   1.0445294e+00   3.6874426e-03
   1.0461203e+00   4.0042700e-03
   1.0464486e+00   4.0715794e-03
   1.0513705e+00   4.9430211e-03
   1.0543228e+00   5.5437557e-03
   1.0547429e+00   5.6281680e-03
   1.0558379e+00   5.8387971e-03
   1.0592447e+00   6.4990358e-03
   1.0621970e+00   7.0894628e-03
   1.0645684e+00   7.5689164e-03
   1.0648118e+00   7.6241506e-03
   1.0671212e+00   8.0828512e-03
   1.0700735e+00   8.6505280e-03
   1.0739991e+00   9.4049816e-03
   1.0745041e+00   9.5096648e-03
   1.0769513e+00   9.9847337e-03
   1.0779477e+00   1.0192309e-02
   1.0828696e+00   1.1106359e-02
   1.0835744e+00   1.1258242e-02
   1.0845156e+00   1.1450390e-02
   1.0858219e+00   1.1707094e-02
   1.0907438e+00   1.2604706e-02
   1.0936961e+00   1.3162557e-02
   1.0949357e+00   1.3391139e-02
   1.0958425e+00   1.3561731e-02
   1.0986180e+00   1.4051722e-02
   1.1015702e+00   1.4549426e-02
   1.1061249e+00   1.5272612e-02
   1.1064555e+00   1.5331887e-02
   1.1090771e+00   1.5749288e-02
   1.1094467e+00   1.5815060e-02
   1.1143687e+00   1.6523508e-02
   1.1173209e+00   1.6944490e-02
   1.1199219e+00   1.7272612e-02
   1.1208012e+00   1.7388499e-02
   1.1222429e+00   1.7576286e-02
   1.1251951e+00   1.7886088e-02
   1.1281474e+00   1.8110629e-02
   1.1330693e+00   1.8551699e-02
   1.1379913e+00   1.8846304e-02
   1.1409435e+00   1.8957553e-02
   1.1440312e+00   1.8931566e-02
   1.1488177e+00   1.9021074e-02
   1.1489164e+00   1.9015680e-02
   1.1517700e+00   1.8857668e-02
   1.1566942e+00   1.8742034e-02
   1.1596465e+00   1.8443457e-02
   1.1645684e+00   1.8067034e-02
   1.1663820e+00   1.7796051e-02
   1.1709780e+00   1.7272612e-02
   1.1713062e+00   1.7230716e-02
   1.1724426e+00   1.7050482e-02
   1.1753949e+00   1.6571740e-02
   1.1803168e+00   1.5891001e-02
   1.1806726e+00   1.5822406e-02
   1.1833242e+00   1.5331887e-02
   1.1855946e+00   1.4899839e-02
   1.1881910e+00   1.4421993e-02
   1.1893457e+00   1.4172268e-02
   1.1932507e+00   1.3391139e-02
   1.1942677e+00   1.3168526e-02
   1.1960675e+00   1.2784045e-02
   1.1976079e+00   1.2440955e-02
   1.2024219e+00   1.1450390e-02
   1.2025298e+00   1.1426354e-02
   1.2039417e+00   1.1114256e-02
   1.2088636e+00   1.0104040e-02
   1.2107599e+00   9.6885445e-03
   1.2114876e+00   9.5096648e-03
   1.2118159e+00   9.4361800e-03
   1.2125207e+00   9.2828742e-03
   1.2141667e+00   8.9303949e-03
   1.2174426e+00   8.2316345e-03
   1.2196901e+00   7.7584940e-03
   1.2205372e+00   7.5689164e-03
   1.2247153e+00   6.6532140e-03
   1.2275643e+00   6.0339532e-03
   1.2293526e+00   5.6281680e-03
   1.2317241e+00   5.1063820e-03
   1.2324885e+00   4.9301653e-03
   1.2354408e+00   4.3286272e-03
   1.2356543e+00   4.2830349e-03
   1.2383861e+00   3.6874426e-03
   1.2405785e+00   3.2185950e-03
   1.2433150e+00   2.6955923e-03
   1.2443113e+00   2.4910239e-03
   1.2479706e+00   1.7467011e-03
   1.2492332e+00   1.4782002e-03
   1.2511892e+00   1.0978811e-03
   1.2561111e+00   1.9827824e-04
   1.2578903e+00  -1.4898278e-04
   1.2580923e+00  -1.9403398e-04
   1.2590634e+00  -3.8407254e-04
   1.2639853e+00  -1.2211800e-03
   1.2669376e+00  -1.7105441e-03
   1.2669881e+00  -1.7191873e-03
   1.2692883e+00  -2.1347842e-03
   1.2719100e+00  -2.5977273e-03
   1.2748118e+00  -3.0442837e-03
   1.2766047e+00  -3.3252984e-03
   1.2814715e+00  -4.0755280e-03
   1.2815289e+00  -4.0852388e-03
   1.2826882e+00  -4.2704545e-03
   1.2856405e+00  -4.6505969e-03
   1.2905624e+00  -5.3518595e-03
   1.2918090e+00  -5.5140725e-03
   1.2955647e+00  -6.0162534e-03
   1.2967332e+00  -6.1804178e-03
   1.2984366e+00  -6.3977732e-03
   1.3013889e+00  -6.7133609e-03
   1.3063108e+00  -7.2862259e-03
   1.3082966e+00  -7.4808770e-03
   1.3127755e+00  -7.9570018e-03
   1.3132185e+00  -8.0084252e-03
   1.3141850e+00  -8.1068641e-03
   1.3171373e+00  -8.3607668e-03
   1.3220615e+00  -8.8201331e-03
   1.3250138e+00  -9.0289256e-03
   1.3299357e+00  -9.4106979e-03
   1.3327594e+00  -9.5771350e-03
   1.3375918e+00  -9.8977273e-03
   1.3376814e+00  -9.9043848e-03
   1.3378099e+00  -9.9125115e-03
   1.3407622e+00  -1.0056474e-02
   1.3456841e+00  -1.0331221e-02
   1.3486364e+00  -1.0432071e-02
   1.3535583e+00  -1.0631703e-02
   1.3565106e+00  -1.0698691e-02
   1.3614348e+00  -1.0836731e-02
   1.3643848e+00  -1.0867562e-02
   1.3693090e+00  -1.0948003e-02
   1.3722612e+00  -1.0944697e-02
   1.3771832e+00  -1.0965565e-02
   1.3801354e+00  -1.0933035e-02
   1.3850574e+00  -1.0895317e-02
   1.3880096e+00  -1.0829775e-02
   1.3929316e+00  -1.0739486e-02
   1.3958838e+00  -1.0644100e-02
   1.4008058e+00  -1.0498301e-02
   1.4037580e+00  -1.0373439e-02
   1.4086823e+00  -1.0179155e-02
   1.4136042e+00  -9.9284894e-03
   1.4136387e+00  -9.9265381e-03
   1.4141598e+00  -9.8977273e-03
   1.4165565e+00  -9.7693985e-03
   1.4165817e+00  -9.7678834e-03
   1.4214784e+00  -9.4714876e-03
   1.4244307e+00  -9.2954775e-03
   1.4273829e+00  -9.0973140e-03
   1.4323049e+00  -8.7594812e-03
   1.4352571e+00  -8.5398531e-03
   1.4401791e+00  -8.1775482e-03
   1.4427961e+00  -7.9609045e-03
   1.4428398e+00  -7.9570018e-03
   1.4457484e+00  -7.7149219e-03
   1.4480556e+00  -7.5200184e-03
   1.4510078e+00  -7.2655647e-03
   1.4559298e+00  -6.8165289e-03
   1.4608517e+00  -6.3618457e-03
   1.4638039e+00  -6.0901974e-03
   1.4644835e+00  -6.0162534e-03
   1.4648577e+00  -5.9750459e-03
   1.4687259e+00  -5.5751837e-03
   1.4716781e+00  -5.2729109e-03
   1.4746304e+00  -4.9804867e-03
   1.4795523e+00  -4.4848485e-03
   1.4824656e+00  -4.1671947e-03
   1.4833012e+00  -4.0755280e-03
   1.4854178e+00  -3.8508724e-03
   1.4874265e+00  -3.6253444e-03
   1.4903788e+00  -3.3199725e-03
   1.4953030e+00  -2.7827824e-03
   1.4993618e+00  -2.3323462e-03
   1.5011616e+00  -2.1347842e-03
   1.5023140e+00  -2.0040634e-03
   1.5031772e+00  -1.9011157e-03
   1.5061295e+00  -1.5799288e-03
   1.5110514e+00  -1.0102594e-03
   1.5159068e+00  -4.6971304e-04
   1.5184619e+00  -1.9403398e-04
   1.5188590e+00  -1.4740863e-04
   1.5189256e+00  -1.3926561e-04
   1.5218779e+00   2.0138797e-04
   1.5267998e+00   7.7862718e-04
   1.5297521e+00   1.0984504e-03
   1.5346763e+00   1.6385767e-03
   1.5354362e+00   1.7262236e-03
   1.5356107e+00   1.7467011e-03
   1.5383884e+00   2.0424380e-03
   1.5425505e+00   2.4916437e-03
   1.5455028e+00   2.7907943e-03
   1.5504247e+00   3.2947199e-03
   1.5530096e+00   3.5547521e-03
   1.5543388e+00   3.6874426e-03
   1.5559619e+00   3.8484848e-03
   1.5582989e+00   4.0857208e-03
   1.5612511e+00   4.3691460e-03
   1.5661731e+00   4.8533058e-03
   1.5691253e+00   5.1222222e-03
   1.5740496e+00   5.5764692e-03
   1.5744812e+00   5.6139807e-03
   1.5746419e+00   5.6281680e-03
   1.5774334e+00   5.8537190e-03
   1.5819238e+00   6.2168044e-03
   1.5848760e+00   6.4485537e-03
   1.5897980e+00   6.8398760e-03
   1.5927502e+00   7.0447429e-03
   1.5976722e+00   7.3914830e-03
   1.5995087e+00   7.5034894e-03
   1.6005992e+00   7.5689164e-03
   1.6024610e+00   7.6798898e-03
   1.6055464e+00   7.8668962e-03
   1.6084986e+00   8.0174931e-03
   1.6134206e+00   8.2743343e-03
   1.6163728e+00   8.3971304e-03
   1.6212971e+00   8.6081038e-03
   1.6242493e+00   8.7021579e-03
   1.6291713e+00   8.8663223e-03
   1.6321235e+00   8.9310147e-03
   1.6370455e+00   9.0457989e-03
   1.6399977e+00   9.0790404e-03
   1.6449197e+00   9.1428834e-03
   1.6478719e+00   9.1458678e-03
   1.6527938e+00   9.1589073e-03
   1.6557461e+00   9.1326446e-03
   1.6606703e+00   9.0948118e-03
   1.6636226e+00   9.0370523e-03
   1.6685445e+00   8.9481635e-03
   1.6714968e+00   8.8615243e-03
   1.6764187e+00   8.7224518e-03
   1.6793710e+00   8.6028696e-03
   1.6842929e+00   8.4146006e-03
   1.6872452e+00   8.2733471e-03
   1.6921671e+00   8.0368457e-03
   1.6970914e+00   7.7637052e-03
   1.6997245e+00   7.6157943e-03
   1.7000436e+00   7.5966942e-03
   1.7004637e+00   7.5689164e-03
   1.7029591e+00   7.4107668e-03
   1.7049656e+00   7.2826676e-03
   1.7079178e+00   7.0960285e-03
   1.7108701e+00   6.8810376e-03
   1.7157920e+00   6.5293159e-03
   1.7187443e+00   6.3073921e-03
   1.7236662e+00   5.9409320e-03
   1.7247658e+00   5.8562443e-03
   1.7276837e+00   5.6281680e-03
   1.7296878e+00   5.4667585e-03
   1.7315404e+00   5.3250689e-03
   1.7344927e+00   5.0710744e-03
   1.7394146e+00   4.6456612e-03
   1.7423669e+00   4.3929063e-03
   1.7472911e+00   3.9713499e-03
   1.7482071e+00   3.8922176e-03
   1.7505670e+00   3.6874426e-03
   1.7531290e+00   3.4637052e-03
   1.7551653e+00   3.2921258e-03
   1.7581175e+00   3.0263545e-03
   1.7630395e+00   2.5692378e-03
   1.7659917e+00   2.3064279e-03
   1.7709137e+00   1.8631635e-03
   1.7712075e+00   1.8357438e-03
   1.7721901e+00   1.7467011e-03
   1.7761295e+00   1.4061111e-03
   1.7787879e+00   1.1740657e-03
   1.7817401e+00   9.2140496e-04
   1.7866644e+00   4.9135445e-04
   1.7915863e+00   6.6117309e-05
   1.7944284e+00  -1.7675597e-04
   1.7945386e+00  -1.8718044e-04
   1.7946120e+00  -1.9403398e-04
   1.7964899e+00  -3.5330808e-04
   1.7994605e+00  -6.0600551e-04
   1.8024128e+00  -8.5802571e-04
   1.8053650e+00  -1.0913522e-03
   1.8102870e+00  -1.4862580e-03
   1.8132392e+00  -1.7143825e-03
   1.8181612e+00  -2.0961685e-03
   1.8182071e+00  -2.0998508e-03
   1.8186433e+00  -2.1347842e-03
   1.8231290e+00  -2.4713269e-03
   1.8260376e+00  -2.6888430e-03
   1.8289876e+00  -2.8979798e-03
   1.8339118e+00  -3.2482323e-03
   1.8368641e+00  -3.4365014e-03
   1.8417860e+00  -3.7528466e-03
   1.8437121e+00  -3.8654959e-03
   1.8472498e+00  -4.0755280e-03
   1.8486341e+00  -4.1615932e-03
   1.8496602e+00  -4.2239669e-03
   1.8526125e+00  -4.3848944e-03
   1.8575344e+00  -4.6586547e-03
   1.8604867e+00  -4.7993572e-03
   1.8654086e+00  -5.0380395e-03
   1.8683609e+00  -5.1663453e-03
   1.8732851e+00  -5.3850092e-03
   1.8762374e+00  -5.4931129e-03
   1.8811593e+00  -5.6779614e-03
   1.8841116e+00  -5.7664371e-03
   1.8890335e+00  -5.9184114e-03
   1.8904729e+00  -5.9571166e-03
   1.8925918e+00  -6.0162534e-03
   1.8953949e+00  -6.0948577e-03
   1.8969077e+00  -6.1358356e-03
   1.8998600e+00  -6.1951331e-03
   1.9047819e+00  -6.2982323e-03
   1.9077342e+00  -6.3383150e-03
   1.9126584e+00  -6.4089761e-03
   1.9156084e+00  -6.4312672e-03
   1.9205326e+00  -6.4727961e-03
   1.9234848e+00  -6.4776630e-03
   1.9284068e+00  -6.4893710e-03
   1.9313590e+00  -6.4766070e-03
   1.9362810e+00  -6.4578742e-03
   1.9392332e+00  -6.4283517e-03
   1.9441552e+00  -6.3813820e-03
   1.9471074e+00  -6.3355601e-03
   1.9520317e+00  -6.2613177e-03
   1.9549816e+00  -6.1966483e-03
   1.9599059e+00  -6.0928604e-03
   1.9620983e+00  -6.0310147e-03
   1.9626079e+00  -6.0162534e-03
   1.9650505e+00  -5.9471534e-03
   1.9677801e+00  -5.8697658e-03
   1.9707323e+00  -5.7751607e-03
   1.9756543e+00  -5.6162994e-03
   1.9786065e+00  -5.5105142e-03
   1.9835285e+00  -5.3328512e-03
   1.9864807e+00  -5.2144399e-03
   1.9914027e+00  -5.0185262e-03
   1.9943549e+00  -4.8870064e-03
   1.9992792e+00  -4.6634068e-03
   2.0022291e+00  -4.5226814e-03
   2.0071534e+00  -4.2860882e-03
   2.0097773e+00  -4.1429293e-03
   2.0109803e+00  -4.0755280e-03
   2.0127296e+00  -3.9768365e-03
   2.0150275e+00  -3.8484848e-03
   2.0179798e+00  -3.6842975e-03
   2.0229017e+00  -3.4081497e-03
   2.0258540e+00  -3.2262167e-03
   2.0307759e+00  -2.9242654e-03
   2.0337282e+00  -2.7419651e-03
   2.0386524e+00  -2.4388889e-03
   2.0418159e+00  -2.2352824e-03
   2.0433861e+00  -2.1347842e-03
   2.0447681e+00  -2.0443434e-03
   2.0465266e+00  -1.9266047e-03
   2.0494789e+00  -1.7319743e-03
   2.0544008e+00  -1.4062741e-03
   2.0573531e+00  -1.2055533e-03
   2.0622750e+00  -8.6520202e-04
   2.0652273e+00  -6.6309917e-04
   2.0701492e+00  -3.2451102e-04
   2.0714164e+00  -2.3372360e-04
   2.0719582e+00  -1.9403398e-04
   2.0743687e+00  -2.4845960e-05
   2.0780234e+00   2.3017677e-04
   2.0809757e+00   4.3722681e-04
   2.0858999e+00   7.8177916e-04
   2.0888522e+00   9.8060147e-04
   2.0937741e+00   1.3131015e-03
   2.0979224e+00   1.5941850e-03
   2.1001860e+00   1.7467011e-03
   2.1008747e+00   1.7958058e-03
   2.1016483e+00   1.8520179e-03
   2.1046006e+00   2.0454614e-03
   2.1095225e+00   2.3726814e-03
   2.1124747e+00   2.5631543e-03
   2.1173967e+00   2.8820478e-03
   2.1203489e+00   3.0582415e-03
   2.1252732e+00   3.3539486e-03
   2.1290611e+00   3.5690542e-03
   2.1311731e+00   3.6874426e-03
   2.1320133e+00   3.7368457e-03
   2.1331474e+00   3.8045684e-03
   2.1360996e+00   3.9626492e-03
   2.1410216e+00   4.2304637e-03
   2.1439738e+00   4.3705005e-03
   2.1488958e+00   4.6071625e-03
   2.1518480e+00   4.7358127e-03
   2.1567700e+00   4.9535583e-03
   2.1597222e+00   5.0641873e-03
   2.1646465e+00   5.2518595e-03
   2.1675964e+00   5.3428834e-03
   2.1725207e+00   5.4979109e-03
   2.1753811e+00   5.5784206e-03
   2.1771947e+00   5.6281680e-03
   2.1783333e+00   5.6600092e-03
   2.1803949e+00   5.7190542e-03
   2.1833471e+00   5.7798439e-03
   2.1882691e+00   5.8841368e-03
   2.1912213e+00   5.9244031e-03
   2.1961433e+00   5.9941001e-03
   2.1990955e+00   6.0133609e-03
   2.2040174e+00   6.0484848e-03
   2.2069697e+00   6.0485996e-03
   2.2118939e+00   6.0514692e-03
   2.2148462e+00   6.0326217e-03
   2.2197681e+00   6.0026860e-03
   2.2227204e+00   5.9643939e-03
   2.2276423e+00   5.9021809e-03
   2.2305946e+00   5.8454086e-03
   2.2355165e+00   5.7534206e-03
   2.2369559e+00   5.7151056e-03
   2.2402916e+00   5.6281680e-03
   2.2418779e+00   5.5858356e-03
   2.2433907e+00   5.5452250e-03
   2.2463430e+00   5.4526860e-03
   2.2512672e+00   5.2984619e-03
   2.2542195e+00   5.1926768e-03
   2.2591414e+00   5.0168503e-03
   2.2620937e+00   4.8999541e-03
   2.2670156e+00   4.7061295e-03
   2.2699679e+00   4.5683425e-03
   2.2748898e+00   4.3390496e-03
   2.2778421e+00   4.1963039e-03
   2.2827640e+00   3.9585170e-03
   2.2845340e+00   3.8673324e-03
   2.2880601e+00   3.6874426e-03
   2.2894559e+00   3.6127410e-03
   2.2906382e+00   3.5498393e-03
   2.2935904e+00   3.3890496e-03
   2.2985078e+00   3.1185491e-03
   2.3014692e+00   2.9483930e-03
   2.3063820e+00   2.6662994e-03
   2.3093434e+00   2.4955923e-03
   2.3142562e+00   2.2103007e-03
   2.3191919e+00   1.9168916e-03
   2.3219238e+00   1.7538453e-03
   2.3220386e+00   1.7467011e-03
   2.3221304e+00   1.7402732e-03
   2.3270661e+00   1.4311455e-03
   2.3300046e+00   1.2486501e-03
   2.3329660e+00   1.0678237e-03
   2.3378788e+00   7.6598026e-04
   2.3408402e+00   5.9017447e-04
   2.3457530e+00   2.9515611e-04
   2.3487144e+00   1.2039715e-04
   2.3536272e+00  -1.7141345e-04
   2.3536272e+00  -1.7157254e-04
   2.3539945e+00  -1.9403398e-04
   2.3585629e+00  -4.7491276e-04
   2.3615014e+00  -6.5400138e-04
   2.3644628e+00  -8.2065657e-04
   2.3693756e+00  -1.1001400e-03
   2.3723370e+00  -1.2616483e-03
   2.3772498e+00  -1.5347544e-03
   2.3802112e+00  -1.6864371e-03
   2.3851240e+00  -1.9421097e-03
   2.3864555e+00  -2.0107576e-03
   2.3888200e+00  -2.1347842e-03
   2.3913682e+00  -2.2693549e-03
   2.3929982e+00  -2.3559458e-03
   2.3959596e+00  -2.4959826e-03
   2.4008953e+00  -2.7314509e-03
   2.4038338e+00  -2.8584481e-03
   2.4087695e+00  -3.0719467e-03
   2.4117080e+00  -3.1924931e-03
   2.4166437e+00  -3.3949725e-03
   2.4195822e+00  -3.5016758e-03
   2.4245179e+00  -3.6810376e-03
   2.4274564e+00  -3.7727732e-03
   2.4323921e+00  -3.9271120e-03
   2.4342057e+00  -3.9820478e-03
   2.4373049e+00  -4.0755280e-03
   2.4391414e+00  -4.1325069e-03
   2.4402663e+00  -4.1670110e-03
   2.4432048e+00  -4.2417355e-03
   2.4481405e+00  -4.3676768e-03
   2.4510790e+00  -4.4274334e-03
   2.4560147e+00  -4.5283287e-03
   2.4589532e+00  -4.5745638e-03
   2.4638889e+00  -4.6528926e-03
   2.4668274e+00  -4.6857208e-03
   2.4717631e+00  -4.7416896e-03
   2.4747016e+00  -4.7624197e-03
   2.4796373e+00  -4.7985308e-03
   2.4825758e+00  -4.8057163e-03
   2.4875115e+00  -4.8189164e-03
   2.4904500e+00  -4.8122130e-03
   2.4953857e+00  -4.8022727e-03
   2.4983242e+00  -4.7834022e-03
   2.5032599e+00  -4.7537649e-03
   2.5061983e+00  -4.7224518e-03
   2.5111341e+00  -4.6719697e-03
   2.5140725e+00  -4.6271120e-03
   2.5190083e+00  -4.5537649e-03
   2.5219467e+00  -4.4978421e-03
   2.5268825e+00  -4.4060147e-03
   2.5298209e+00  -4.3391414e-03
   2.5347567e+00  -4.2301194e-03
   2.5384527e+00  -4.1269284e-03
   2.5402663e+00  -4.0755280e-03
   2.5414141e+00  -4.0423783e-03
   2.5426309e+00  -4.0073003e-03
   2.5455693e+00  -3.9144628e-03
   2.5505051e+00  -3.7599403e-03
   2.5534435e+00  -3.6603765e-03
   2.5583792e+00  -3.4951561e-03
   2.5613177e+00  -3.3892792e-03
   2.5662534e+00  -3.2130624e-03
   2.5691919e+00  -3.0954775e-03
   2.5741276e+00  -2.9014463e-03
   2.5770891e+00  -2.7793618e-03
   2.5820018e+00  -2.5762397e-03
   2.5849633e+00  -2.4488292e-03
   2.5898760e+00  -2.2370386e-03
   2.5913453e+00  -2.1638545e-03
   2.5919192e+00  -2.1347842e-03
   2.5942837e+00  -2.0178489e-03
   2.5977502e+00  -1.8466001e-03
   2.6007117e+00  -1.7046396e-03
   2.6056244e+00  -1.4660239e-03
   2.6085859e+00  -1.3188590e-03
   2.6134986e+00  -1.0737489e-03
   2.6164601e+00  -9.2644628e-04
   2.6213728e+00  -6.7962580e-04
   2.6243343e+00  -5.3110193e-04
   2.6292470e+00  -2.8266529e-04
   2.6303719e+00  -2.1972934e-04
   2.6308081e+00  -1.9403398e-04
   2.6333104e+00  -5.7615473e-05
   2.6371212e+00   1.5226125e-04
   2.6400826e+00   3.0313590e-04
   2.6449954e+00   5.5716483e-04
   2.6479568e+00   7.1083104e-04
   2.6528696e+00   9.6811065e-04
   2.6558310e+00   1.1149013e-03
   2.6607438e+00   1.3611639e-03
   2.6656795e+00   1.6011938e-03
   2.6686180e+00   1.7445064e-03
   2.6686639e+00   1.7467011e-03
   2.6687328e+00   1.7501745e-03
   2.6735537e+00   1.9906657e-03
   2.6764922e+00   2.1366299e-03
   2.6794536e+00   2.2700689e-03
   2.6843664e+00   2.4943067e-03
   2.6873278e+00   2.6188476e-03
   2.6922406e+00   2.8277319e-03
   2.6952020e+00   2.9456841e-03
   2.7001148e+00   3.1441460e-03
   2.7030762e+00   3.2500459e-03
   2.7079890e+00   3.4281910e-03
   2.7128558e+00   3.5911387e-03
   2.7157254e+00   3.6874426e-03
   2.7157943e+00   3.6899679e-03
   2.7158632e+00   3.6924472e-03
   2.7188246e+00   3.7832874e-03
   2.7237374e+00   3.9361341e-03
   2.7266988e+00   4.0109963e-03
   2.7316116e+00   4.1372360e-03
   2.7345730e+00   4.1979568e-03
   2.7394858e+00   4.3006657e-03
   2.7424472e+00   4.3475436e-03
   2.7473600e+00   4.4273416e-03
   2.7503214e+00   4.4601928e-03
   2.7552342e+00   4.5165519e-03
   2.7581956e+00   4.5355372e-03
   2.7631084e+00   4.5693297e-03
   2.7660698e+00   4.5739440e-03
   2.7709826e+00   4.5836777e-03
   2.7739440e+00   4.5737374e-03
   2.7788567e+00   4.5586318e-03
   2.7818182e+00   4.5345960e-03
   2.7867309e+00   4.4963958e-03
   2.7896924e+00   4.4585859e-03
   2.7946051e+00   4.3971763e-03
   2.7975666e+00   4.3449265e-03
   2.8024793e+00   4.2601928e-03
   2.8054408e+00   4.1958907e-03
   2.8103535e+00   4.0898072e-03
   2.8133150e+00   4.0154729e-03
   2.8182277e+00   3.8920799e-03
   2.8205234e+00   3.8224747e-03
   2.8249770e+00   3.6874426e-03
   2.8254362e+00   3.6730028e-03
   2.8261249e+00   3.6514692e-03
   2.8290634e+00   3.5512856e-03
   2.8339991e+00   3.3833104e-03
   2.8369376e+00   3.2773875e-03
   2.8418733e+00   3.1005051e-03
   2.8448118e+00   2.9891185e-03
   2.8497475e+00   2.8027778e-03
   2.8526860e+00   2.6797062e-03
   2.8576217e+00   2.4750918e-03
   2.8605601e+00   2.3502296e-03
   2.8654959e+00   2.1412672e-03
   2.8684343e+00   2.0137626e-03
   2.8733701e+00   1.8005946e-03
   2.8736226e+00   1.7874518e-03
   2.8744490e+00   1.7467011e-03
   2.8785583e+00   1.5502456e-03
   2.8812443e+00   1.4226722e-03
   2.8841827e+00   1.2871097e-03
   2.8891185e+00   1.0589968e-03
   2.8920569e+00   9.2150597e-04
   2.8969927e+00   6.9140037e-04
   2.8999311e+00   5.5496097e-04
   2.9048669e+00   3.2571855e-04
   2.9078053e+00   1.9302020e-04
   2.9127410e+00  -2.9832185e-05
   2.9139348e+00  -8.7645776e-05
   2.9161387e+00  -1.9403398e-04
   2.9188476e+00  -3.2735767e-04
   2.9206152e+00  -4.1252296e-04
   2.9235537e+00  -5.4593434e-04
   2.9284894e+00  -7.7008724e-04
   2.9314279e+00  -8.9595500e-04
   2.9363636e+00  -1.1071304e-03
   2.9393021e+00  -1.2328581e-03
   2.9442378e+00  -1.4433770e-03
   2.9471763e+00  -1.5599747e-03
   2.9521120e+00  -1.7552594e-03
   2.9550505e+00  -1.8624518e-03
   2.9599862e+00  -2.0419123e-03
   2.9608815e+00  -2.0755326e-03
   2.9624426e+00  -2.1347842e-03
   2.9657943e+00  -2.2613407e-03
   2.9678604e+00  -2.3386823e-03
   2.9707989e+00  -2.4368228e-03
   2.9757346e+00  -2.6011478e-03
   2.9786731e+00  -2.6891185e-03
   2.9836088e+00  -2.8363636e-03
   2.9865473e+00  -2.9152663e-03
   2.9914830e+00  -3.0473829e-03
   2.9944215e+00  -3.1173095e-03
   2.9993572e+00  -3.2344812e-03
   3.0023186e+00  -3.2949495e-03
   3.0072314e+00  -3.3963958e-03
   3.0101928e+00  -3.4477273e-03
   3.0151056e+00  -3.5341139e-03
   3.0180670e+00  -3.5748623e-03
   3.0229798e+00  -3.6435721e-03
   3.0259412e+00  -3.6727273e-03
   3.0308540e+00  -3.7224288e-03
   3.0338154e+00  -3.7424931e-03
   3.0387282e+00  -3.7761249e-03
   3.0416896e+00  -3.7849862e-03
   3.0466024e+00  -3.8009412e-03
   3.0495638e+00  -3.7992195e-03
   3.0544766e+00  -3.7986226e-03
   3.0574380e+00  -3.7879477e-03
   3.0623508e+00  -3.7713039e-03
   3.0653122e+00  -3.7497704e-03
   3.0702250e+00  -3.7151745e-03
   3.0731864e+00  -3.6834481e-03
   3.0780992e+00  -3.6318641e-03
   3.0810606e+00  -3.5903811e-03
   3.0859734e+00  -3.5224518e-03
   3.0889348e+00  -3.4716024e-03
   3.0938476e+00  -3.3879247e-03
   3.0968090e+00  -3.3280303e-03
   3.1017218e+00  -3.2292470e-03
   3.1046832e+00  -3.1610193e-03
   3.1095960e+00  -3.0478880e-03
   3.1125574e+00  -2.9708448e-03
   3.1174702e+00  -2.8437098e-03
   3.1204316e+00  -2.7597107e-03
   3.1253444e+00  -2.6193985e-03
   3.1283058e+00  -2.5303949e-03
   3.1332185e+00  -2.3815427e-03
   3.1378788e+00  -2.2215152e-03
   3.1404040e+00  -2.1347842e-03
   3.1408402e+00  -2.1185422e-03
   3.1410927e+00  -2.1091690e-03
   3.1440542e+00  -2.0000551e-03
   3.1489669e+00  -1.8166345e-03
   3.1519284e+00  -1.7068044e-03
   3.1568411e+00  -1.5227158e-03
   3.1598026e+00  -1.4116552e-03
   3.1647153e+00  -1.2253260e-03
   3.1676768e+00  -1.1072016e-03
   3.1725895e+00  -9.0987144e-04
   3.1755510e+00  -7.9246556e-04
   3.1804637e+00  -5.9564050e-04
   3.1834252e+00  -4.7846878e-04
   3.1883379e+00  -2.8201331e-04
   3.1896694e+00  -2.2266873e-04
   3.1903122e+00  -1.9403398e-04
   3.1926309e+00  -9.3519513e-05
   3.1962121e+00   6.4352158e-05
   3.1991736e+00   1.8710468e-04
   3.2040863e+00   3.9357668e-04
   3.2070478e+00   5.1206612e-04
   3.2119605e+00   7.1119146e-04
   3.2149219e+00   8.3055785e-04
   3.2198347e+00   1.0308563e-03
   3.2227961e+00   1.1447130e-03
   3.2277089e+00   1.3359091e-03
   3.2306703e+00   1.4434917e-03
   3.2355831e+00   1.6241919e-03
   3.2376033e+00   1.7016873e-03
   3.2387511e+00   1.7467011e-03
   3.2405418e+00   1.8155969e-03
   3.2434803e+00   1.9293320e-03
   3.2464187e+00   2.0326377e-03
   3.2513545e+00   2.2060422e-03
   3.2542929e+00   2.3003903e-03
   3.2592287e+00   2.4587006e-03
   3.2621671e+00   2.5451561e-03
   3.2671028e+00   2.6901286e-03
   3.2700413e+00   2.7682966e-03
   3.2749770e+00   2.8992883e-03
   3.2779155e+00   2.9692608e-03
   3.2828512e+00   3.0866621e-03
   3.2857897e+00   3.1469927e-03
   3.2907254e+00   3.2480716e-03
   3.2936639e+00   3.2973600e-03
   3.2985996e+00   3.3797980e-03
   3.3015381e+00   3.4194444e-03
   3.3064738e+00   3.4860193e-03
   3.3094123e+00   3.5157943e-03
   3.3143480e+00   3.5659091e-03
   3.3172865e+00   3.5866621e-03
   3.3222222e+00   3.6218090e-03
   3.3251607e+00   3.6301882e-03
   3.3300964e+00   3.6445133e-03
   3.3330349e+00   3.6401974e-03
   3.3379706e+00   3.6332645e-03
   3.3409091e+00   3.6190771e-03
   3.3458448e+00   3.5958219e-03
   3.3487833e+00   3.5703398e-03
   3.3537190e+00   3.5281451e-03
   3.3566575e+00   3.4923324e-03
   3.3615932e+00   3.4329431e-03
   3.3645317e+00   3.3875115e-03
   3.3694674e+00   3.3121901e-03
   3.3724059e+00   3.2576905e-03
   3.3773416e+00   3.1673095e-03
   3.3802801e+00   3.1043159e-03
   3.3852158e+00   2.9998852e-03
   3.3881543e+00   2.9284206e-03
   3.3930900e+00   2.8099403e-03
   3.3960285e+00   2.7319559e-03
   3.4009642e+00   2.6023875e-03
   3.4039027e+00   2.5142792e-03
   3.4088384e+00   2.3684343e-03
   3.4117769e+00   2.2738177e-03
   3.4167126e+00   2.1165611e-03
   3.4196740e+00   2.0377870e-03
   3.4245868e+00   1.9062511e-03
   3.4258035e+00   1.8505923e-03
   3.4280992e+00   1.7467011e-03
   3.4307392e+00   1.6255165e-03
   3.4324610e+00   1.5464555e-03
   3.4383609e+00   1.3766758e-03
   3.4482094e+00   1.0936685e-03
   3.4541093e+00   8.0799128e-04
   3.4639578e+00   6.8920799e-04
   3.4639578e+00   3.2892332e-04
   3.4739899e+00  -2.5093893e-05
   3.4787649e+00  -1.9403398e-04
   3.4838154e+00  -3.6965335e-04
   3.4954545e+00  -7.6954775e-04
   3.5171028e+00  -1.3792080e-03
   3.5269513e+00  -1.6592792e-03
   3.5485996e+00  -1.9522567e-03
   3.5514233e+00  -2.0269995e-03
   3.5554867e+00  -2.1347842e-03
   3.5584481e+00  -2.2143021e-03
   3.5584481e+00  -2.4866391e-03
   3.5800964e+00  -2.5053260e-03
   3.6214417e+00  -2.5534435e-03
   3.6348714e+00  -2.2715702e-03
   3.6414601e+00  -2.1347842e-03
   3.6565197e+00  -1.8158907e-03
   3.6844582e+00  -1.2123783e-03
   3.7399908e+00  -5.4222452e-04
   3.7689853e+00  -1.9403398e-04
   3.7833104e+00  -2.3953168e-05
   3.8104454e+00   2.9794536e-04
   3.8537420e+00   4.7909320e-04
   3.9364325e+00   7.9441919e-04
   3.9364325e+00   7.7910239e-04
   3.9580808e+00   7.0730257e-04
   4.0624197e+00   3.7013774e-04
   4.1057392e+00   2.9430670e-04
   4.3144169e+00  -6.6822773e-05
   4.3577365e+00  -7.9642103e-05
   4.5664141e+00  -7.8327594e-05
   4.5664141e+00  -6.5096878e-05
   4.6097107e+00  -5.7036272e-05
   5.0703857e+00   2.3585859e-05
   5.1137052e+00   2.3202479e-05
   5.5743572e+00   1.8949885e-05
   5.6176768e+00   1.6777709e-05
   6.0783287e+00  -3.7842746e-06
   6.1216483e+00  -3.3550046e-06
   6.5823003e+00  -6.1810836e-06
   6.5823003e+00   1.2975321e-06
   6.8559688e+00   5.4213728e-06
   7.0862948e+00   6.6719697e-06
   7.3599633e+00   4.1679522e-06
   7.5902663e+00   2.4983930e-06
   7.8639348e+00   2.0748646e-06
   8.0942378e+00   7.4302342e-07
   8.0942378e+00   3.9100092e-06
   8.4830579e+00   4.5012167e-06
   8.5982094e+00   6.7427916e-06
   8.9870523e+00   5.3070478e-06
   9.1021809e+00   4.7411846e-06
   9.4910239e+00   4.6884068e-06
   9.6061754e+00   4.4007805e-06
   9.9949954e+00   4.4113407e-06
   1.0110147e+01   4.2237603e-06
   1.0498967e+01   4.1920799e-06
   1.0614118e+01   4.1139118e-06
   1.1002870e+01   3.9872360e-06
   1.1117998e+01   3.9340909e-06


==> data/DARPA_Wave_Cut_5D_o1.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.6600551e+00   1.0162902e-06
  -9.5449265e+00   1.0600574e-06
  -9.1560836e+00   6.3702250e-06
  -9.0409550e+00   6.3983701e-06
  -8.6521120e+00   3.5042011e-04
  -8.5369605e+00   3.5039486e-04
  -7.0250459e+00  -4.0547750e-04
  -6.8054408e+00  -1.9403007e-04
  -6.6944215e+00  -6.5824380e-05
  -6.6362029e+00   1.3814348e-06
  -6.5210744e+00   1.4064463e-06
  -6.1322314e+00   1.5648003e-06
  -6.0170799e+00   1.6054431e-06
  -5.6282599e+00   1.7637994e-06
  -5.5131084e+00   1.8607163e-06
  -5.5131084e+00   1.8106933e-06
  -5.2394399e+00   2.0167585e-06
  -5.0091368e+00   2.1605739e-06
  -4.7354683e+00   2.4577824e-06
  -4.5051653e+00   2.7016529e-06
  -4.2314968e+00   3.2217860e-06
  -4.0011938e+00   3.6407254e-06
  -3.7275253e+00   4.3911846e-06
  -3.4971993e+00   5.6042700e-06
  -3.4971993e+00   4.9539715e-06
  -3.4538567e+00   5.8126722e-06
  -2.9932277e+00   7.4634527e-06
  -2.9499082e+00   7.8080579e-06
  -2.4892562e+00   1.1460170e-05
  -2.4459366e+00   1.1955303e-05
  -1.9852824e+00   1.6858150e-05
  -1.9636226e+00   1.7742562e-05
  -1.7332943e+00   2.7505280e-05
  -1.7332943e+00   2.6372590e-05
  -1.6899839e+00   2.8711433e-05
  -1.4813062e+00   3.9601010e-05
  -1.4379936e+00   4.1630624e-05
  -1.2293182e+00   5.1126492e-05
  -1.2076607e+00   5.4010101e-05
  -1.1033242e+00   7.3785124e-05
  -1.1033242e+00   6.9148760e-05
  -1.0600023e+00   7.9087466e-05
  -9.7733012e-01   9.8014463e-05
  -9.3400367e-01   1.0637580e-04
  -8.5133609e-01   1.2158448e-04
  -8.2966942e-01   1.2874265e-04
  -7.8833792e-01   1.4167883e-04
  -7.6666896e-01   1.4829683e-04
  -7.2534206e-01   1.6028053e-04
  -7.1450413e-01   1.6538361e-04
  -6.9384298e-01   1.7488889e-04
  -6.8300505e-01   1.8148026e-04
  -6.6234389e-01   1.9386616e-04
  -6.5150597e-01   2.0016621e-04
  -6.3084711e-01   2.1726263e-04
  -6.3084711e-01   2.1231818e-04
  -6.2000689e-01   2.2122796e-04
  -6.1509642e-01   2.2529270e-04
  -6.0425620e-01   2.3416437e-04
  -5.9934803e-01   2.3809229e-04
  -5.8850551e-01   2.4786961e-04
  -5.8359734e-01   2.5219467e-04
  -5.7275482e-01   2.6264004e-04
  -5.6784894e-01   2.6724977e-04
  -5.5700643e-01   2.7814968e-04
  -5.5210055e-01   2.8300046e-04
  -5.4125574e-01   2.9511708e-04
  -5.3634986e-01   3.0026171e-04
  -5.2550505e-01   3.1196281e-04
  -5.2060147e-01   3.1747704e-04
  -5.0975436e-01   3.3098944e-04
  -5.0485308e-01   3.3678834e-04
  -4.9400367e-01   3.5142562e-04
  -4.8910239e-01   3.5783517e-04
  -4.7825528e-01   3.7220845e-04
  -4.7335399e-01   3.7849403e-04
  -4.6792929e-01   3.8711892e-04
  -4.6547980e-01   3.9135445e-04
  -4.6005510e-01   3.9966942e-04
  -4.5760331e-01   4.0276400e-04
  -4.5217860e-01   4.1162534e-04
  -4.4972911e-01   4.1611570e-04
  -4.4430441e-01   4.2526860e-04
  -4.4185491e-01   4.2871671e-04
  -4.3643021e-01   4.3809688e-04
  -4.3398072e-01   4.4282140e-04
  -4.2855372e-01   4.5248623e-04
  -4.2610652e-01   4.5547750e-04
  -4.2067952e-01   4.6525482e-04
  -4.1823003e-01   4.6983242e-04
  -4.1280533e-01   4.7984848e-04
  -4.1035583e-01   4.8429752e-04
  -4.0492883e-01   4.9450184e-04
  -4.0248163e-01   5.0489210e-04
  -4.0248163e-01   4.9912994e-04
  -3.9950184e-01   5.1065427e-04
  -3.9460744e-01   5.1507805e-04
  -3.9162534e-01   5.2103535e-04
  -3.8673324e-01   5.3087236e-04
  -3.8375115e-01   5.3701331e-04
  -3.7885904e-01   5.4721534e-04
  -3.7587466e-01   5.5360652e-04
  -3.7098255e-01   5.6398531e-04
  -3.6800046e-01   5.7064968e-04
  -3.6310836e-01   5.8137511e-04
  -3.6012397e-01   5.8835629e-04
  -3.5523416e-01   5.9952938e-04
  -3.5224747e-01   6.0684573e-04
  -3.4735996e-01   6.1843205e-04
  -3.4437328e-01   6.2615014e-04
  -3.3948577e-01   6.3836318e-04
  -3.3649679e-01   6.4650597e-04
  -3.3160927e-01   6.5937787e-04
  -3.2862029e-01   6.6799128e-04
  -3.2373508e-01   6.8160009e-04
  -3.2074610e-01   6.9067723e-04
  -3.1586088e-01   7.0506428e-04
  -3.1286961e-01   7.1462351e-04
  -3.0798669e-01   7.2974518e-04
  -3.0499311e-01   7.3989210e-04
  -3.0011249e-01   7.5595960e-04
  -2.9711662e-01   7.6666896e-04
  -2.9223600e-01   7.8359734e-04
  -2.8924242e-01   7.9490817e-04
  -2.8436180e-01   8.1275482e-04
  -2.8136593e-01   8.2469927e-04
  -2.7648760e-01   8.4351469e-04
  -2.7348944e-01   8.5611800e-04
  -2.6861341e-01   8.7594353e-04
  -2.6561295e-01   8.8920569e-04
  -2.6073921e-01   9.1008264e-04
  -2.5773646e-01   9.2407713e-04
  -2.5286501e-01   9.4598944e-04
  -2.4985996e-01   9.6084940e-04
  -2.4498852e-01   9.8411616e-04
  -2.4198347e-01   9.9962810e-04
  -2.3711433e-01   1.0242723e-03
  -2.3410698e-01   1.0402778e-03
  -2.2924013e-01   1.0657484e-03
  -2.2622911e-01   1.0825207e-03
  -2.2136547e-01   1.1092355e-03
  -2.1835262e-01   1.1268457e-03
  -2.1349105e-01   1.1548370e-03
  -2.1047590e-01   1.1733494e-03
  -2.0561639e-01   1.2024587e-03
  -2.0259871e-01   1.2221832e-03
  -1.9774174e-01   1.2529591e-03
  -1.9472153e-01   1.2741230e-03
  -1.8986708e-01   1.3068985e-03
  -1.8684412e-01   1.3297888e-03
  -1.8199265e-01   1.3650000e-03
  -1.7896671e-01   1.3900046e-03
  -1.7411800e-01   1.4281956e-03
  -1.7108907e-01   1.4557208e-03
  -1.6624334e-01   1.4974357e-03
  -1.6321143e-01   1.5280188e-03
  -1.5836869e-01   1.5739141e-03
  -1.5353030e-01   1.6250023e-03
  -1.5239348e-01   1.6378329e-03
  -1.5112489e-01   1.6520638e-03
  -1.5049426e-01   1.6592424e-03
  -1.5012075e-01   1.6635216e-03
  -1.4565909e-01   1.7141942e-03
  -1.4261961e-01   1.7500275e-03
  -1.3957736e-01   1.7867355e-03
  -1.3474495e-01   1.8425826e-03
  -1.3169881e-01   1.8802847e-03
  -1.2687029e-01   1.9374128e-03
  -1.2382048e-01   1.9764646e-03
  -1.1899587e-01   2.0357117e-03
  -1.1594238e-01   2.0760675e-03
  -1.1112121e-01   2.1370592e-03
  -1.0806336e-01   2.1786226e-03
  -1.0324656e-01   2.2411042e-03
  -1.0018388e-01   2.2842149e-03
  -9.5372130e-02   2.3485078e-03
  -9.2304178e-02   2.3932277e-03
  -8.7497475e-02   2.4592746e-03
  -8.4424242e-02   2.5054637e-03
  -7.9623049e-02   2.5731405e-03
  -7.6544077e-02   2.6211433e-03
  -7.1748393e-02   2.6903581e-03
  -6.8663453e-02   2.7391414e-03
  -6.3873967e-02   2.8099862e-03
  -6.0782140e-02   2.8579660e-03
  -5.5999311e-02   2.9286042e-03
  -5.2900367e-02   2.9770202e-03
  -4.8124885e-02   3.0463269e-03
  -4.5018365e-02   3.0969467e-03
  -4.0250230e-02   3.1665519e-03
  -3.7135904e-02   3.2207759e-03
  -3.2375803e-02   3.2922635e-03
  -2.7626033e-02   3.3668733e-03
  -2.4501148e-02   3.4254591e-03
  -2.0379431e-02   3.4940771e-03
  -1.9799128e-02   3.5040404e-03
  -1.9760698e-02   3.5047062e-03
  -1.6626745e-02   3.5621442e-03
  -1.3485308e-02   3.6150597e-03
  -8.7522268e-03   3.6915289e-03
  -5.6004591e-03   3.7396694e-03
  -8.7775023e-04   3.8081267e-03
   2.2852112e-03   3.8509412e-03
   6.9967401e-03   3.9109734e-03
   1.0171717e-02   3.9478421e-03
   1.4871212e-02   3.9988751e-03
   1.8059550e-02   4.0277089e-03
   2.2745638e-02   4.0668962e-03
   2.5946970e-02   4.0884986e-03
   3.0620064e-02   4.1175849e-03
   3.3832645e-02   4.1315886e-03
   3.8494720e-02   4.1500230e-03
   4.1721074e-02   4.1507117e-03
   4.6369146e-02   4.1519513e-03
   4.9612948e-02   4.1402893e-03
   5.4243572e-02   4.1263315e-03
   5.7504591e-02   4.1021579e-03
   6.2117998e-02   4.0718549e-03
   6.5397383e-02   4.0312443e-03
   6.9992195e-02   3.9801423e-03
   7.3290634e-02   3.9231635e-03
   7.7866621e-02   3.8525482e-03
   8.1183655e-02   3.7797521e-03
   8.5741047e-02   3.6892562e-03
   8.9078512e-02   3.6000918e-03
   9.3615473e-02   3.4853765e-03
   9.6975666e-02   3.3741736e-03
   1.0147314e-01   3.2301194e-03
   1.0148577e-01   3.2297062e-03
   1.0148990e-01   3.2295684e-03
   1.0236685e-01   3.1928834e-03
   1.0487351e-01   3.0911616e-03
   1.0936433e-01   2.9267447e-03
   1.1277227e-01   2.7794995e-03
   1.1723875e-01   2.6030073e-03
   1.2067195e-01   2.4408402e-03
   1.2511318e-01   2.2461065e-03
   1.2857163e-01   2.0728466e-03
   1.3298760e-01   1.8665083e-03
   1.3647130e-01   1.6828558e-03
   1.4086203e-01   1.4661708e-03
   1.4337006e-01   1.3066827e-03
   1.4680762e-01   1.1032805e-03
   1.4773554e-01   1.0451171e-03
   1.4873646e-01   9.7814968e-04
   1.5226791e-01   7.3779385e-04
   1.5661111e-01   4.6225895e-04
   1.6016598e-01   2.2338774e-04
   1.6448554e-01  -5.8005969e-05
   1.6806635e-01  -2.9764922e-04
   1.7236019e-01  -5.7156336e-04
   1.7441368e-01  -7.3320707e-04
   1.7804867e-01  -9.9512856e-04
   1.7868274e-01  -1.0441070e-03
   1.8023485e-01  -1.1692746e-03
   1.8386226e-01  -1.4600528e-03
   1.8810950e-01  -1.7940863e-03
   1.9175872e-01  -2.0661410e-03
   1.9598439e-01  -2.3739899e-03
   2.0019238e-01  -2.6750689e-03
   2.0379178e-01  -2.9587006e-03
   2.0385927e-01  -2.9643710e-03
   2.0537741e-01  -3.0945592e-03
   2.0787259e-01  -3.3045455e-03
   2.0804844e-01  -3.3196511e-03
   2.1173439e-01  -3.6387052e-03
   2.1543526e-01  -3.9260560e-03
   2.1960973e-01  -4.2569100e-03
   2.2332048e-01  -4.5353765e-03
   2.2748531e-01  -4.8377870e-03
   2.2867011e-01  -4.9420110e-03
   2.3206152e-01  -5.2067723e-03
   2.3283287e-01  -5.2707071e-03
   2.3536042e-01  -5.4853765e-03
   2.3907254e-01  -5.7700872e-03
   2.4323691e-01  -6.0991506e-03
   2.4693756e-01  -6.3546373e-03
   2.5111341e-01  -6.6436639e-03
   2.5530762e-01  -6.9152433e-03
   2.5838843e-01  -7.1410698e-03
   2.5898990e-01  -7.1870983e-03
   2.6033976e-01  -7.2850321e-03
   2.6187557e-01  -7.3955234e-03
   2.6320937e-01  -7.4926538e-03
   2.6686639e-01  -7.7553489e-03
   2.7049816e-01  -7.9788108e-03
   2.7474518e-01  -8.2485537e-03
   2.7834481e-01  -8.4403122e-03
   2.8262167e-01  -8.6690083e-03
   2.8692608e-01  -8.8742654e-03
   2.9040174e-01  -9.0662534e-03
   2.9049816e-01  -9.0717172e-03
   2.9437557e-01  -9.2652433e-03
   2.9471763e-01  -9.2832874e-03
   2.9483471e-01  -9.2895776e-03
   2.9837695e-01  -9.4714876e-03
   3.0188476e-01  -9.6166437e-03
   3.0625574e-01  -9.8077824e-03
   3.0972681e-01  -9.9210285e-03
   3.1413453e-01  -1.0073921e-02
   3.1757346e-01  -1.0156267e-02
   3.2201331e-01  -1.0274151e-02
   3.2542241e-01  -1.0330808e-02
   3.2989210e-01  -1.0413728e-02
   3.3327594e-01  -1.0447130e-02
   3.3777089e-01  -1.0497268e-02
   3.4113636e-01  -1.0507185e-02
   3.4564738e-01  -1.0524610e-02
   3.4900138e-01  -1.0507874e-02
   3.5352617e-01  -1.0493618e-02
   3.5687557e-01  -1.0448232e-02
   3.6140266e-01  -1.0397773e-02
   3.6475436e-01  -1.0323875e-02
   3.6927916e-01  -1.0241253e-02
   3.7264004e-01  -1.0138545e-02
   3.7715565e-01  -1.0023577e-02
   3.8053260e-01  -9.8936639e-03
   3.8503214e-01  -9.7412994e-03
   3.8843205e-01  -9.5863177e-03
   3.9290634e-01  -9.4024105e-03
   3.9633609e-01  -9.2201791e-03
   4.0078053e-01  -9.0036042e-03
   4.0424472e-01  -8.8003214e-03
   4.0865473e-01  -8.5613177e-03
   4.1215794e-01  -8.3348485e-03
   4.1652893e-01  -8.0684573e-03
   4.1848714e-01  -7.9257576e-03
   4.2064738e-01  -7.7597796e-03
   4.2203168e-01  -7.6512167e-03
   4.2440312e-01  -7.4769054e-03
   4.2798898e-01  -7.1874885e-03
   4.3227732e-01  -6.8644169e-03
   4.3590450e-01  -6.5740129e-03
   4.4015152e-01  -6.2535813e-03
   4.4382002e-01  -5.9547750e-03
   4.4802571e-01  -5.6287190e-03
   4.5033058e-01  -5.4212121e-03
   4.5209137e-01  -5.2533747e-03
   4.5403581e-01  -5.0684114e-03
   4.5589761e-01  -4.8984619e-03
   4.5963958e-01  -4.5513774e-03
   4.6377181e-01  -4.1750459e-03
   4.6753903e-01  -3.8430211e-03
   4.7164601e-01  -3.4915289e-03
   4.7489899e-01  -3.1971534e-03
   4.7727502e-01  -2.9701331e-03
   4.7867998e-01  -2.8322314e-03
   4.7952020e-01  -2.7522957e-03
   4.8330808e-01  -2.3952250e-03
   4.8739440e-01  -2.0102388e-03
   4.9118228e-01  -1.6799128e-03
   4.9526630e-01  -1.3297153e-03
   4.9861800e-01  -1.0321740e-03
   5.0086777e-01  -8.2244261e-04
   5.0239669e-01  -6.7765381e-04
   5.0314050e-01  -6.0769054e-04
   5.0689624e-01  -2.7487833e-04
   5.1101469e-01   9.5985767e-05
   5.1473829e-01   3.9009183e-04
   5.1888889e-01   7.1162075e-04
   5.2266299e-01   1.0020500e-03
   5.2491506e-01   1.1859803e-03
   5.2633150e-01   1.3045523e-03
   5.2676079e-01   1.3401377e-03
   5.3036961e-01   1.6112787e-03
   5.3463499e-01   1.9385927e-03
   5.3816116e-01   2.1565978e-03
   5.4250689e-01   2.4349862e-03
   5.4593893e-01   2.6305096e-03
   5.5037879e-01   2.8858815e-03
   5.5203168e-01   2.9873049e-03
   5.5221534e-01   2.9983471e-03
   5.5535124e-01   3.1682966e-03
   5.5825069e-01   3.3405188e-03
   5.6145087e-01   3.4766988e-03
   5.6612259e-01   3.7055326e-03
   5.6919192e-01   3.8040863e-03
   5.7399449e-01   3.9911157e-03
   5.7692149e-01   4.0528466e-03
   5.8186410e-01   4.1981635e-03
   5.8464876e-01   4.2367769e-03
   5.8973600e-01   4.3499541e-03
   5.9237144e-01   4.3744490e-03
   5.9553260e-01   4.4328972e-03
   5.9595730e-01   4.4409780e-03
   5.9760790e-01   4.4716024e-03
   6.0011019e-01   4.4747016e-03
   6.0547980e-01   4.5289945e-03
   6.0784206e-01   4.5067034e-03
   6.1335170e-01   4.4990358e-03
   6.1554408e-01   4.4616850e-03
   6.2122360e-01   4.4002296e-03
   6.2324839e-01   4.3521350e-03
   6.2909550e-01   4.2418733e-03
   6.3518595e-01   4.0786731e-03
   6.3581267e-01   4.0592516e-03
   6.3696970e-01   4.0237144e-03
   6.4263085e-01   3.8221763e-03
   6.4446281e-01   3.7536501e-03
   6.4484160e-01   3.7397842e-03
   6.5123508e-01   3.4638200e-03
   6.5271579e-01   3.4043388e-03
   6.5414371e-01   3.3434114e-03
   6.6058999e-01   3.0461203e-03
   6.6189394e-01   2.9868228e-03
   6.6846648e-01   2.6695133e-03
   6.6965335e-01   2.6129477e-03
   6.7634068e-01   2.2721671e-03
   6.7742654e-01   2.2200895e-03
   6.8421717e-01   1.8707897e-03
   6.8521350e-01   1.8185193e-03
   6.9209366e-01   1.4528719e-03
   6.9210285e-01   1.4523095e-03
   6.9488062e-01   1.2876125e-03
   6.9910239e-01   1.0379591e-03
   6.9997245e-01   9.9050505e-04
   7.0083792e-01   9.4626492e-04
   7.0784894e-01   5.6162764e-04
   7.0867769e-01   5.2067034e-04
   7.1572544e-01   1.4559481e-04
   7.1653581e-01   1.0819927e-04
   7.2360422e-01  -2.3977732e-04
   7.2441230e-01  -2.7704775e-04
   7.3148072e-01  -6.1503903e-04
   7.3176309e-01  -6.2932736e-04
   7.3462351e-01  -7.8241047e-04
   7.3880624e-01  -1.0044743e-03
   7.3935721e-01  -1.0320868e-03
   7.4020661e-01  -1.0700689e-03
   7.4723370e-01  -1.4055303e-03
   7.4812902e-01  -1.4437649e-03
   7.5511019e-01  -1.7630005e-03
   7.5605831e-01  -1.7998072e-03
   7.6298669e-01  -2.0860262e-03
   7.6399908e-01  -2.1218182e-03
   7.7086318e-01  -2.3830119e-03
   7.7189394e-01  -2.4226814e-03
   7.7685950e-01  -2.6308770e-03
   7.7867769e-01  -2.7103535e-03
   7.7873737e-01  -2.7128099e-03
   7.7990817e-01  -2.7577594e-03
   7.8661157e-01  -3.0252755e-03
   7.8785354e-01  -3.0684114e-03
   7.9448577e-01  -3.3097107e-03
   7.9579660e-01  -3.3511708e-03
   8.0235996e-01  -3.5692608e-03
   8.0375803e-01  -3.6097567e-03
   8.1023416e-01  -3.8000230e-03
   8.1171947e-01  -3.8370523e-03
   8.1810836e-01  -3.9977961e-03
   8.1967860e-01  -4.0351240e-03
   8.2598255e-01  -4.1892792e-03
   8.2762167e-01  -4.2278466e-03
   8.3362029e-01  -4.3723370e-03
   8.3383150e-01  -4.3773646e-03
   8.3385675e-01  -4.3780073e-03
   8.3457759e-01  -4.3939853e-03
   8.3556474e-01  -4.4155418e-03
   8.4173095e-01  -4.5365702e-03
   8.4351699e-01  -4.5678375e-03
   8.4960285e-01  -4.6582874e-03
   8.5146235e-01  -4.6821855e-03
   8.5747704e-01  -4.7455234e-03
   8.5940312e-01  -4.7622819e-03
   8.6535124e-01  -4.7998163e-03
   8.6734160e-01  -4.8084022e-03
   8.7322544e-01  -4.8185950e-03
   8.7527778e-01  -4.8185032e-03
   8.8109963e-01  -4.8057392e-03
   8.8320478e-01  -4.7968779e-03
   8.8897153e-01  -4.7610422e-03
   8.9113407e-01  -4.7416896e-03
   8.9684573e-01  -4.6793388e-03
   8.9905877e-01  -4.6493572e-03
   9.0471993e-01  -4.5639348e-03
   9.0697658e-01  -4.5225895e-03
   9.1259412e-01  -4.4113407e-03
   9.1489210e-01  -4.3554408e-03
   9.2046832e-01  -4.2101928e-03
   9.2049357e-01  -4.2093434e-03
   9.2131084e-01  -4.1839761e-03
   9.2283517e-01  -4.1367309e-03
   9.2834022e-01  -3.9650597e-03
   9.3072314e-01  -3.8842746e-03
   9.3621442e-01  -3.6997704e-03
   9.3863177e-01  -3.6119835e-03
   9.4408861e-01  -3.4147612e-03
   9.4653811e-01  -3.3152663e-03
   9.5196281e-01  -3.0964187e-03
   9.5444444e-01  -2.9904959e-03
   9.5983701e-01  -2.7631084e-03
   9.6234848e-01  -2.6480487e-03
   9.6771120e-01  -2.4001377e-03
   9.6983242e-01  -2.2785468e-03
   9.7127870e-01  -2.1959917e-03
   9.7237603e-01  -2.1320707e-03
   9.7558540e-01  -1.9493159e-03
   9.7815197e-01  -1.7973163e-03
   9.8345960e-01  -1.4907300e-03
   9.8604913e-01  -1.3366690e-03
   9.9133379e-01  -1.0322521e-03
   9.9394628e-01  -8.7475666e-04
   9.9920799e-01  -5.6725207e-04
   1.0022796e+00  -3.5405877e-04
   1.0039302e+00  -2.3655877e-04
   1.0049174e+00  -1.6386019e-04
   1.0070822e+00  -9.6973600e-06
   1.0097360e+00   1.8900275e-04
   1.0149564e+00   5.6210744e-04
   1.0176263e+00   7.5059458e-04
   1.0228306e+00   1.1010354e-03
   1.0255165e+00   1.2993985e-03
   1.0307048e+00   1.6582438e-03
   1.0313384e+00   1.7118871e-03
   1.0313613e+00   1.7141391e-03
   1.0340358e+00   1.9370707e-03
   1.0385790e+00   2.2928489e-03
   1.0412902e+00   2.4992883e-03
   1.0464532e+00   2.8766988e-03
   1.0491781e+00   3.0846189e-03
   1.0543274e+00   3.4480946e-03
   1.0565702e+00   3.6279155e-03
   1.0569307e+00   3.6612718e-03
   1.0593044e+00   3.8634068e-03
   1.0622016e+00   4.0942608e-03
   1.0649472e+00   4.3056015e-03
   1.0700758e+00   4.6920110e-03
   1.0728306e+00   4.8957989e-03
   1.0779522e+00   5.2485078e-03
   1.0820914e+00   5.5453857e-03
   1.0828260e+00   5.6070018e-03
   1.0848577e+00   5.7694674e-03
   1.0858264e+00   5.8435491e-03
   1.0885996e+00   6.0426997e-03
   1.0937006e+00   6.4050505e-03
   1.0964807e+00   6.5840220e-03
   1.1015748e+00   6.9090680e-03
   1.1066575e+00   7.2003444e-03
   1.1094490e+00   7.3841368e-03
   1.1123278e+00   7.5520891e-03
   1.1129752e+00   7.5918044e-03
   1.1145248e+00   7.6853994e-03
   1.1173232e+00   7.8539256e-03
   1.1201286e+00   7.9944904e-03
   1.1251974e+00   8.2578742e-03
   1.1280073e+00   8.3742654e-03
   1.1330716e+00   8.5941001e-03
   1.1358884e+00   8.6874656e-03
   1.1409481e+00   8.8637282e-03
   1.1437695e+00   8.9346648e-03
   1.1488223e+00   9.0660239e-03
   1.1516483e+00   9.1128788e-03
   1.1566965e+00   9.2043159e-03
   1.1595271e+00   9.2171488e-03
   1.1645707e+00   9.2584022e-03
   1.1674059e+00   9.2338613e-03
   1.1724449e+00   9.2232553e-03
   1.1752847e+00   9.1631543e-03
   1.1803191e+00   9.0998852e-03
   1.1831635e+00   9.0061754e-03
   1.1881933e+00   8.8834022e-03
   1.1910422e+00   8.7542470e-03
   1.1960698e+00   8.5684114e-03
   1.1989210e+00   8.4095730e-03
   1.2039440e+00   8.1687787e-03
   1.2067998e+00   7.9806244e-03
   1.2118182e+00   7.6862029e-03
   1.2122796e+00   7.6451791e-03
   1.2133770e+00   7.5599403e-03
   1.2172934e+00   7.2655188e-03
   1.2196924e+00   7.0640266e-03
   1.2225574e+00   6.8234848e-03
   1.2275666e+00   6.4266299e-03
   1.2304339e+00   6.1631084e-03
   1.2354408e+00   5.7494720e-03
   1.2354431e+00   5.7493572e-03
   1.2366598e+00   5.6202709e-03
   1.2404454e+00   5.2358815e-03
   1.2433173e+00   4.9304867e-03
   1.2461892e+00   4.6481864e-03
   1.2511915e+00   4.1742195e-03
   1.2522130e+00   4.0540634e-03
   1.2557989e+00   3.6802571e-03
   1.2572107e+00   3.5236915e-03
   1.2590657e+00   3.3113177e-03
   1.2619444e+00   3.0142792e-03
   1.2669399e+00   2.4909780e-03
   1.2719330e+00   1.9712397e-03
   1.2737052e+00   1.7712282e-03
   1.2739532e+00   1.7401056e-03
   1.2748140e+00   1.6393434e-03
   1.2798049e+00   1.0777893e-03
   1.2826882e+00   7.7567493e-04
   1.2876791e+00   2.8054867e-04
   1.2903329e+00   1.6117218e-06
   1.2905647e+00  -2.3892792e-05
   1.2921143e+00  -2.0025620e-04
   1.2949197e+00  -5.0843205e-04
   1.2955510e+00  -5.7967401e-04
   1.2984389e+00  -8.8748852e-04
   1.3013269e+00  -1.1566139e-03
   1.3063131e+00  -1.6298485e-03
   1.3073577e+00  -1.7379959e-03
   1.3116093e+00  -2.1405418e-03
   1.3123416e+00  -2.2155165e-03
   1.3141873e+00  -2.3997245e-03
   1.3170799e+00  -2.6454316e-03
   1.3220615e+00  -3.1106290e-03
   1.3249564e+00  -3.3347337e-03
   1.3299357e+00  -3.7282140e-03
   1.3306244e+00  -3.7871901e-03
   1.3342883e+00  -4.0807622e-03
   1.3356038e+00  -4.1913682e-03
   1.3378122e+00  -4.3687328e-03
   1.3407094e+00  -4.5628788e-03
   1.3456864e+00  -4.9312672e-03
   1.3485859e+00  -5.0915748e-03
   1.3535606e+00  -5.3933196e-03
   1.3564624e+00  -5.5412305e-03
   1.3614348e+00  -5.7988522e-03
   1.3621327e+00  -5.8335859e-03
   1.3657530e+00  -6.0209596e-03
   1.3671028e+00  -6.0930211e-03
   1.3693090e+00  -6.1974977e-03
   1.3722153e+00  -6.3025941e-03
   1.3771832e+00  -6.5132231e-03
   1.3800895e+00  -6.5908173e-03
   1.3850597e+00  -6.7499770e-03
   1.3879660e+00  -6.8025712e-03
   1.3929339e+00  -6.9173324e-03
   1.3958425e+00  -6.9460744e-03
   1.4008081e+00  -7.0201791e-03
   1.4037190e+00  -7.0252984e-03
   1.4086823e+00  -7.0570707e-03
   1.4115932e+00  -7.0391644e-03
   1.4165565e+00  -7.0303719e-03
   1.4194697e+00  -6.9897842e-03
   1.4244307e+00  -6.9426768e-03
   1.4273462e+00  -6.8790404e-03
   1.4323072e+00  -6.7913453e-03
   1.4352204e+00  -6.7071625e-03
   1.4401814e+00  -6.5795684e-03
   1.4430969e+00  -6.4725666e-03
   1.4480556e+00  -6.3102388e-03
   1.4530119e+00  -6.1009412e-03
   1.4537236e+00  -6.0666437e-03
   1.4547153e+00  -6.0198118e-03
   1.4559298e+00  -5.9612718e-03
   1.4562902e+00  -5.9424013e-03
   1.4608861e+00  -5.7080579e-03
   1.4638039e+00  -5.5618228e-03
   1.4667241e+00  -5.4067034e-03
   1.4716781e+00  -5.1410698e-03
   1.4745983e+00  -4.9816345e-03
   1.4795546e+00  -4.7080808e-03
   1.4845064e+00  -4.4174931e-03
   1.4874288e+00  -4.2333333e-03
   1.4895730e+00  -4.0788108e-03
   1.4896120e+00  -4.0759412e-03
   1.4923806e+00  -3.8771579e-03
   1.4953030e+00  -3.6719467e-03
   1.4982254e+00  -3.4761249e-03
   1.5031772e+00  -3.1224518e-03
   1.5061019e+00  -2.9296373e-03
   1.5110514e+00  -2.5931129e-03
   1.5155326e+00  -2.2616070e-03
   1.5171511e+00  -2.1378719e-03
   1.5184573e+00  -2.0366368e-03
   1.5189279e+00  -1.9988889e-03
   1.5218526e+00  -1.7769008e-03
   1.5268021e+00  -1.3779454e-03
   1.5297268e+00  -1.1745569e-03
   1.5346763e+00  -8.1459366e-04
   1.5396258e+00  -4.5618687e-04
   1.5425505e+00  -2.4235078e-04
   1.5430716e+00  -1.9700092e-04
   1.5432943e+00  -1.7776354e-04
   1.5475000e+00   1.6045569e-04
   1.5504247e+00   3.8551423e-04
   1.5533517e+00   5.8664830e-04
   1.5582989e+00   9.4379936e-04
   1.5612282e+00   1.1347429e-03
   1.5661754e+00   1.4677135e-03
   1.5687374e+00   1.6588200e-03
   1.5698944e+00   1.7438774e-03
   1.5716667e+00   1.8714233e-03
   1.5740496e+00   2.0498852e-03
   1.5769789e+00   2.2446396e-03
   1.5819238e+00   2.5854683e-03
   1.5848531e+00   2.7572773e-03
   1.5897980e+00   3.0561983e-03
   1.5927273e+00   3.2143251e-03
   1.5976722e+00   3.4878558e-03
   1.5997842e+00   3.6150826e-03
   1.6009642e+00   3.6847567e-03
   1.6027158e+00   3.7866162e-03
   1.6055487e+00   3.9551423e-03
   1.6084780e+00   4.1020891e-03
   1.6134229e+00   4.3546143e-03
   1.6163545e+00   4.4855142e-03
   1.6212971e+00   4.7099174e-03
   1.6242287e+00   4.8212810e-03
   1.6291713e+00   5.0114096e-03
   1.6321028e+00   5.1029385e-03
   1.6370455e+00   5.2589991e-03
   1.6399793e+00   5.3414601e-03
   1.6449197e+00   5.4833563e-03
   1.6482599e+00   5.5682048e-03
   1.6505762e+00   5.6257117e-03
   1.6511938e+00   5.6412994e-03
   1.6527961e+00   5.6823921e-03
   1.6557277e+00   5.7353535e-03
   1.6606703e+00   5.8261249e-03
   1.6636042e+00   5.8602617e-03
   1.6685445e+00   5.9203398e-03
   1.6714784e+00   5.9330349e-03
   1.6764187e+00   5.9566345e-03
   1.6793549e+00   5.9491965e-03
   1.6842929e+00   5.9393021e-03
   1.6872291e+00   5.9151515e-03
   1.6921694e+00   5.8786501e-03
   1.6951033e+00   5.8339532e-03
   1.7000436e+00   5.7634068e-03
   1.7017723e+00   5.7242883e-03
   1.7063154e+00   5.6259183e-03
   1.7067103e+00   5.6169192e-03
   1.7079178e+00   5.5889118e-03
   1.7108540e+00   5.5064738e-03
   1.7157920e+00   5.3681589e-03
   1.7187282e+00   5.2742195e-03
   1.7236662e+00   5.1168962e-03
   1.7266047e+00   5.0122130e-03
   1.7315404e+00   4.8378099e-03
   1.7344789e+00   4.7182736e-03
   1.7394169e+00   4.5174472e-03
   1.7423531e+00   4.3922176e-03
   1.7472911e+00   4.1812213e-03
   1.7502273e+00   4.0437098e-03
   1.7551653e+00   3.8187787e-03
   1.7557392e+00   3.7863636e-03
   1.7575620e+00   3.6853535e-03
   1.7606749e+00   3.5140725e-03
   1.7630395e+00   3.3853306e-03
   1.7659780e+00   3.2265152e-03
   1.7709137e+00   2.9581497e-03
   1.7738522e+00   2.8014233e-03
   1.7787902e+00   2.5333333e-03
   1.7817287e+00   2.3791322e-03
   1.7866644e+00   2.1173554e-03
   1.7887580e+00   1.9916506e-03
   1.7929224e+00   1.7447360e-03
   1.7936938e+00   1.6955280e-03
   1.7945386e+00   1.6422016e-03
   1.7974770e+00   1.4665611e-03
   1.8024128e+00   1.1673829e-03
   1.8053535e+00   9.9965565e-04
   1.8102870e+00   7.1139807e-04
   1.8132277e+00   5.5540404e-04
   1.8181612e+00   2.8894169e-04
   1.8211019e+00   1.2426905e-04
   1.8260376e+00  -1.4605647e-04
   1.8261501e+00  -1.5318388e-04
   1.8268365e+00  -1.9591736e-04
   1.8310836e+00  -4.4498852e-04
   1.8339118e+00  -6.0899679e-04
   1.8368526e+00  -7.6667355e-04
   1.8417860e+00  -1.0337420e-03
   1.8447268e+00  -1.1764027e-03
   1.8496602e+00  -1.4187856e-03
   1.8526010e+00  -1.5482530e-03
   1.8575344e+00  -1.7679867e-03
   1.8624679e+00  -2.0029063e-03
   1.8652273e+00  -2.1338361e-03
   1.8652778e+00  -2.1365748e-03
   1.8654109e+00  -2.1432576e-03
   1.8703421e+00  -2.3732782e-03
   1.8732851e+00  -2.5079201e-03
   1.8762259e+00  -2.6250000e-03
   1.8811593e+00  -2.8244490e-03
   1.8841001e+00  -2.9306015e-03
   1.8890335e+00  -3.1111570e-03
   1.8919766e+00  -3.2033976e-03
   1.8969077e+00  -3.3606290e-03
   1.8998508e+00  -3.4380165e-03
   1.9047842e+00  -3.5702479e-03
   1.9077250e+00  -3.6397842e-03
   1.9126584e+00  -3.7585859e-03
   1.9155992e+00  -3.8219697e-03
   1.9205326e+00  -3.9306015e-03
   1.9233976e+00  -3.9858586e-03
   1.9280096e+00  -4.0771809e-03
   1.9283310e+00  -4.0836547e-03
   1.9284068e+00  -4.0851699e-03
   1.9313499e+00  -4.1294995e-03
   1.9362810e+00  -4.2059229e-03
   1.9392241e+00  -4.2363177e-03
   1.9441552e+00  -4.2890955e-03
   1.9470983e+00  -4.3068871e-03
   1.9520317e+00  -4.3386823e-03
   1.9549747e+00  -4.3436639e-03
   1.9599059e+00  -4.3534435e-03
   1.9628489e+00  -4.3457300e-03
   1.9677801e+00  -4.3339532e-03
   1.9707231e+00  -4.3141873e-03
   1.9756543e+00  -4.2826217e-03
   1.9785973e+00  -4.2498163e-03
   1.9835285e+00  -4.1964187e-03
   1.9884596e+00  -4.1190312e-03
   1.9895661e+00  -4.1012626e-03
   1.9910813e+00  -4.0770661e-03
   1.9914050e+00  -4.0716942e-03
   1.9915588e+00  -4.0684573e-03
   1.9963338e+00  -3.9717860e-03
   1.9992792e+00  -3.9123278e-03
   2.0022222e+00  -3.8449495e-03
   2.0071534e+00  -3.7318182e-03
   2.0100987e+00  -3.6570018e-03
   2.0150275e+00  -3.5316575e-03
   2.0179729e+00  -3.4500689e-03
   2.0229017e+00  -3.3134757e-03
   2.0258471e+00  -3.2233242e-03
   2.0307759e+00  -3.0732323e-03
   2.0337213e+00  -2.9779385e-03
   2.0386524e+00  -2.8185950e-03
   2.0415955e+00  -2.7195822e-03
   2.0465266e+00  -2.5540404e-03
   2.0494720e+00  -2.4401056e-03
   2.0544008e+00  -2.2525046e-03
   2.0561983e+00  -2.1717378e-03
   2.0569789e+00  -2.1362075e-03
   2.0591437e+00  -2.0404568e-03
   2.0622750e+00  -1.9018365e-03
   2.0652204e+00  -1.7755510e-03
   2.0701492e+00  -1.5633035e-03
   2.0730946e+00  -1.4352984e-03
   2.0780257e+00  -1.2217723e-03
   2.0809711e+00  -1.0971327e-03
   2.0858999e+00  -8.8836547e-04
   2.0888453e+00  -7.6694215e-04
   2.0937741e+00  -5.6385904e-04
   2.0987029e+00  -3.3345730e-04
   2.1010285e+00  -2.2272452e-04
   2.1016070e+00  -1.9538315e-04
   2.1016483e+00  -1.9323278e-04
   2.1018044e+00  -1.8517700e-04
   2.1065771e+00   4.8524334e-05
   2.1095225e+00   1.9147681e-04
   2.1124702e+00   3.2490129e-04
   2.1173967e+00   5.4881084e-04
   2.1203444e+00   6.7718090e-04
   2.1252732e+00   8.9463728e-04
   2.1282185e+00   1.0139118e-03
   2.1331474e+00   1.2157415e-03
   2.1360927e+00   1.3339784e-03
   2.1410216e+00   1.5296051e-03
   2.1442631e+00   1.6718136e-03
   2.1459343e+00   1.7454247e-03
   2.1472084e+00   1.8022314e-03
   2.1488958e+00   1.8780303e-03
   2.1518434e+00   1.9967769e-03
   2.1567700e+00   2.1982346e-03
   2.1597176e+00   2.3047750e-03
   2.1646465e+00   2.4854454e-03
   2.1675918e+00   2.5835629e-03
   2.1725207e+00   2.7497475e-03
   2.1754660e+00   2.8370753e-03
   2.1803949e+00   2.9856520e-03
   2.1833425e+00   3.0606061e-03
   2.1882691e+00   3.1886364e-03
   2.1912167e+00   3.2560606e-03
   2.1961433e+00   3.3710055e-03
   2.1990909e+00   3.4326905e-03
   2.2040197e+00   3.5381772e-03
   2.2088407e+00   3.6316116e-03
   2.2117401e+00   3.6862489e-03
   2.2117860e+00   3.6871671e-03
   2.2118939e+00   3.6892792e-03
   2.2148393e+00   3.7330808e-03
   2.2197681e+00   3.8088843e-03
   2.2227158e+00   3.8390725e-03
   2.2276423e+00   3.8918503e-03
   2.2305900e+00   3.9097337e-03
   2.2355165e+00   3.9420340e-03
   2.2384642e+00   3.9471993e-03
   2.2433907e+00   3.9575987e-03
   2.2463384e+00   3.9500459e-03
   2.2512672e+00   3.9387971e-03
   2.2542149e+00   3.9193297e-03
   2.2591414e+00   3.8886364e-03
   2.2620891e+00   3.8564738e-03
   2.2670156e+00   3.8044307e-03
   2.2719421e+00   3.7292929e-03
   2.2744284e+00   3.6905647e-03
   2.2746947e+00   3.6863177e-03
   2.2748898e+00   3.6831497e-03
   2.2798163e+00   3.5865473e-03
   2.2827640e+00   3.5288108e-03
   2.2857117e+00   3.4635445e-03
   2.2906405e+00   3.3543159e-03
   2.2935882e+00   3.2820478e-03
   2.2985078e+00   3.1612489e-03
   2.3014692e+00   3.0822544e-03
   2.3063820e+00   2.9502525e-03
   2.3093434e+00   2.8643251e-03
   2.3142562e+00   2.7212810e-03
   2.3172176e+00   2.6291781e-03
   2.3221304e+00   2.4743113e-03
   2.3250918e+00   2.3795455e-03
   2.3300046e+00   2.2205096e-03
   2.3329660e+00   2.1184091e-03
   2.3378788e+00   1.9500620e-03
   2.3396235e+00   1.8802296e-03
   2.3430211e+00   1.7456657e-03
   2.3445592e+00   1.6823691e-03
   2.3457530e+00   1.6329086e-03
   2.3487144e+00   1.5148875e-03
   2.3536272e+00   1.3163108e-03
   2.3565886e+00   1.2021648e-03
   2.3615014e+00   1.0106359e-03
   2.3644628e+00   8.9433655e-04
   2.3693756e+00   6.9934114e-04
   2.3723370e+00   5.8842516e-04
   2.3772498e+00   4.0194904e-04
   2.3802112e+00   2.9593205e-04
   2.3851240e+00   1.1855579e-04
   2.3900597e+00  -8.0585629e-05
   2.3928145e+00  -1.9232438e-04
   2.3928834e+00  -1.9502916e-04
   2.3930211e+00  -2.0065496e-04
   2.3979339e+00  -4.0454086e-04
   2.4008953e+00  -5.2511938e-04
   2.4038338e+00  -6.3583792e-04
   2.4087695e+00  -8.2261478e-04
   2.4117080e+00  -9.2777089e-04
   2.4166437e+00  -1.1046924e-03
   2.4195822e+00  -1.2027755e-03
   2.4245179e+00  -1.3682943e-03
   2.4274564e+00  -1.4570386e-03
   2.4323921e+00  -1.6071051e-03
   2.4353306e+00  -1.6922521e-03
   2.4402663e+00  -1.8355051e-03
   2.4432048e+00  -1.9228421e-03
   2.4481405e+00  -2.0695064e-03
   2.4488981e+00  -2.0921350e-03
   2.4503444e+00  -2.1357025e-03
   2.4538108e+00  -2.2380280e-03
   2.4560147e+00  -2.3016988e-03
   2.4589532e+00  -2.3761249e-03
   2.4638889e+00  -2.5020891e-03
   2.4668274e+00  -2.5664371e-03
   2.4717631e+00  -2.6753673e-03
   2.4747016e+00  -2.7306244e-03
   2.4796373e+00  -2.8242195e-03
   2.4825758e+00  -2.8707759e-03
   2.4875115e+00  -2.9497016e-03
   2.4904500e+00  -2.9876951e-03
   2.4953857e+00  -3.0522039e-03
   2.4983242e+00  -3.0816345e-03
   2.5032599e+00  -3.1317493e-03
   2.5061983e+00  -3.1525482e-03
   2.5111341e+00  -3.1880854e-03
   2.5140725e+00  -3.2005280e-03
   2.5190083e+00  -3.2221763e-03
   2.5219467e+00  -3.2257576e-03
   2.5268825e+00  -3.2323462e-03
   2.5298209e+00  -3.2269054e-03
   2.5347567e+00  -3.2183655e-03
   2.5376951e+00  -3.2044307e-03
   2.5426309e+00  -3.1818182e-03
   2.5455693e+00  -3.1591827e-03
   2.5505051e+00  -3.1219697e-03
   2.5534435e+00  -3.0907943e-03
   2.5583792e+00  -3.0392562e-03
   2.5613177e+00  -2.9999311e-03
   2.5662534e+00  -2.9347107e-03
   2.5691919e+00  -2.8868228e-03
   2.5741276e+00  -2.8074610e-03
   2.5770661e+00  -2.7526400e-03
   2.5820018e+00  -2.6615014e-03
   2.5849403e+00  -2.6006887e-03
   2.5898760e+00  -2.4994031e-03
   2.5928145e+00  -2.4294766e-03
   2.5977502e+00  -2.3136593e-03
   2.6019054e+00  -2.1982346e-03
   2.6041552e+00  -2.1355579e-03
   2.6048669e+00  -2.1148852e-03
   2.6056244e+00  -2.0924311e-03
   2.6085629e+00  -2.0045661e-03
   2.6134986e+00  -1.8572819e-03
   2.6164601e+00  -1.7692952e-03
   2.6213728e+00  -1.6221579e-03
   2.6243343e+00  -1.5333035e-03
   2.6292470e+00  -1.3847980e-03
   2.6322084e+00  -1.2928352e-03
   2.6371212e+00  -1.1396602e-03
   2.6400826e+00  -1.0474656e-03
   2.6449954e+00  -8.9337466e-04
   2.6479568e+00  -8.0282599e-04
   2.6528696e+00  -6.5129477e-04
   2.6558310e+00  -5.5441919e-04
   2.6607438e+00  -3.9365473e-04
   2.6642332e+00  -2.6480257e-04
   2.6661387e+00  -1.9478489e-04
   2.6671947e+00  -1.5464027e-04
   2.6686180e+00  -1.0024793e-04
   2.6715794e+00   6.2599633e-06
   2.6764922e+00   1.8515657e-04
   2.6794536e+00   2.8575528e-04
   2.6843664e+00   4.5456152e-04
   2.6873278e+00   5.5143480e-04
   2.6922406e+00   7.1362489e-04
   2.6952020e+00   8.0673783e-04
   2.7001148e+00   9.6347567e-04
   2.7030762e+00   1.0500413e-03
   2.7079890e+00   1.1958425e-03
   2.7109504e+00   1.2790220e-03
   2.7158632e+00   1.4178994e-03
   2.7188246e+00   1.5041781e-03
   2.7237374e+00   1.6481543e-03
   2.7258494e+00   1.7122222e-03
   2.7269743e+00   1.7459963e-03
   2.7288108e+00   1.8007140e-03
   2.7316116e+00   1.8854477e-03
   2.7345730e+00   1.9636823e-03
   2.7394858e+00   2.0957369e-03
   2.7424472e+00   2.1647819e-03
   2.7473600e+00   2.2813912e-03
   2.7503214e+00   2.3421258e-03
   2.7552342e+00   2.4448347e-03
   2.7581956e+00   2.4975666e-03
   2.7631084e+00   2.5869146e-03
   2.7660698e+00   2.6316804e-03
   2.7709826e+00   2.7077135e-03
   2.7739440e+00   2.7443985e-03
   2.7788567e+00   2.8068871e-03
   2.7818182e+00   2.8353994e-03
   2.7867309e+00   2.8842057e-03
   2.7896924e+00   2.9043159e-03
   2.7946051e+00   2.9390496e-03
   2.7975666e+00   2.9509871e-03
   2.8024793e+00   2.9721534e-03
   2.8054408e+00   2.9754821e-03
   2.8103535e+00   2.9819330e-03
   2.8133150e+00   2.9764233e-03
   2.8182277e+00   2.9679522e-03
   2.8211892e+00   2.9539945e-03
   2.8261249e+00   2.9316575e-03
   2.8290634e+00   2.9091827e-03
   2.8339991e+00   2.8724288e-03
   2.8369376e+00   2.8415978e-03
   2.8418733e+00   2.7907713e-03
   2.8448118e+00   2.7518136e-03
   2.8497475e+00   2.6873049e-03
   2.8526860e+00   2.6407943e-03
   2.8576217e+00   2.5634986e-03
   2.8605601e+00   2.5088843e-03
   2.8654959e+00   2.4181818e-03
   2.8684343e+00   2.3580349e-03
   2.8733701e+00   2.2576814e-03
   2.8763085e+00   2.1933196e-03
   2.8812443e+00   2.0856864e-03
   2.8841827e+00   2.0131267e-03
   2.8891185e+00   1.8924885e-03
   2.8909091e+00   1.8416598e-03
   2.8943067e+00   1.7461019e-03
   2.8958219e+00   1.7012052e-03
   2.8969927e+00   1.6677273e-03
   2.8999311e+00   1.5821396e-03
   2.9048669e+00   1.4382025e-03
   2.9078053e+00   1.3534343e-03
   2.9127410e+00   1.2111570e-03
   2.9156795e+00   1.1263223e-03
   2.9206152e+00   9.8405418e-04
   2.9235537e+00   8.9785354e-04
   2.9284894e+00   7.5359504e-04
   2.9314279e+00   6.6786042e-04
   2.9363636e+00   5.2406336e-04
   2.9393021e+00   4.4134298e-04
   2.9442378e+00   3.0241506e-04
   2.9471763e+00   2.1841162e-04
   2.9521120e+00   7.8021350e-05
   2.9550505e+00  -1.3883173e-05
   2.9599862e+00  -1.6702158e-04
   2.9602158e+00  -1.7494835e-04
   2.9608127e+00  -1.9459320e-04
   2.9651515e+00  -3.3354454e-04
   2.9678604e+00  -4.2007117e-04
   2.9707989e+00  -5.0709596e-04
   2.9757346e+00  -6.5312443e-04
   2.9786731e+00  -7.3475436e-04
   2.9836088e+00  -8.7163453e-04
   2.9865473e+00  -9.4844582e-04
   2.9914830e+00  -1.0771970e-03
   2.9944215e+00  -1.1507691e-03
   2.9993572e+00  -1.2740197e-03
   3.0022957e+00  -1.3413728e-03
   3.0072314e+00  -1.4542769e-03
   3.0101699e+00  -1.5138820e-03
   3.0151056e+00  -1.6138774e-03
   3.0180670e+00  -1.6695248e-03
   3.0229798e+00  -1.7627755e-03
   3.0259412e+00  -1.8156589e-03
   3.0308540e+00  -1.9042654e-03
   3.0338154e+00  -1.9548416e-03
   3.0387282e+00  -2.0396143e-03
   3.0409320e+00  -2.0751882e-03
   3.0446511e+00  -2.1353007e-03
   3.0458678e+00  -2.1550666e-03
   3.0466024e+00  -2.1671006e-03
   3.0495638e+00  -2.2071855e-03
   3.0544766e+00  -2.2745386e-03
   3.0574380e+00  -2.3066575e-03
   3.0623508e+00  -2.3606979e-03
   3.0653122e+00  -2.3853076e-03
   3.0702250e+00  -2.4267906e-03
   3.0731864e+00  -2.4440771e-03
   3.0780992e+00  -2.4733242e-03
   3.0810606e+00  -2.4837695e-03
   3.0859734e+00  -2.5017218e-03
   3.0889348e+00  -2.5048669e-03
   3.0938476e+00  -2.5105372e-03
   3.0968090e+00  -2.5064509e-03
   3.1017218e+00  -2.5000230e-03
   3.1046832e+00  -2.4893021e-03
   3.1095960e+00  -2.4719467e-03
   3.1125574e+00  -2.4542470e-03
   3.1174702e+00  -2.4252066e-03
   3.1204316e+00  -2.4004591e-03
   3.1253444e+00  -2.3596878e-03
   3.1283058e+00  -2.3275253e-03
   3.1332185e+00  -2.2744743e-03
   3.1361800e+00  -2.2340771e-03
   3.1410927e+00  -2.1674472e-03
   3.1424702e+00  -2.1451676e-03
   3.1430670e+00  -2.1352663e-03
   3.1454086e+00  -2.0967929e-03
   3.1489669e+00  -2.0387420e-03
   3.1519284e+00  -1.9865427e-03
   3.1568411e+00  -1.8995661e-03
   3.1598026e+00  -1.8441093e-03
   3.1647153e+00  -1.7517172e-03
   3.1676768e+00  -1.6932094e-03
   3.1725895e+00  -1.5957025e-03
   3.1755510e+00  -1.5341896e-03
   3.1804637e+00  -1.4316942e-03
   3.1834252e+00  -1.3674633e-03
   3.1883379e+00  -1.2603719e-03
   3.1912994e+00  -1.1928857e-03
   3.1962121e+00  -1.0805349e-03
   3.1991736e+00  -1.0113545e-03
   3.2040863e+00  -8.9587236e-04
   3.2070478e+00  -8.2678375e-04
   3.2119605e+00  -7.1125115e-04
   3.2149219e+00  -6.3961892e-04
   3.2198347e+00  -5.2031451e-04
   3.2227961e+00  -4.4178604e-04
   3.2277089e+00  -3.1135675e-04
   3.2303030e+00  -2.3549587e-04
   3.2317034e+00  -1.9448898e-04
   3.2332415e+00  -1.4868618e-04
   3.2355831e+00  -7.9652663e-05
   3.2385445e+00   3.4146924e-06
   3.2434803e+00   1.4265404e-04
   3.2464187e+00   2.2195248e-04
   3.2513545e+00   3.5478421e-04
   3.2542929e+00   4.3115473e-04
   3.2592287e+00   5.5908402e-04
   3.2621671e+00   6.3263774e-04
   3.2671028e+00   7.5576676e-04
   3.2700413e+00   8.2740129e-04
   3.2749770e+00   9.4766299e-04
   3.2779155e+00   1.0144307e-03
   3.2828512e+00   1.1265909e-03
   3.2857897e+00   1.1878857e-03
   3.2907254e+00   1.2904637e-03
   3.2936639e+00   1.3502456e-03
   3.2985996e+00   1.4503099e-03
   3.3015381e+00   1.5099747e-03
   3.3064738e+00   1.6098232e-03
   3.3107208e+00   1.6961892e-03
   3.3131772e+00   1.7462741e-03
   3.3136593e+00   1.7561501e-03
   3.3143480e+00   1.7702755e-03
   3.3172865e+00   1.8242332e-03
   3.3222222e+00   1.9149702e-03
   3.3251607e+00   1.9612466e-03
   3.3300964e+00   2.0391070e-03
   3.3330349e+00   2.0782140e-03
   3.3379706e+00   2.1440725e-03
   3.3409091e+00   2.1762580e-03
   3.3458448e+00   2.2305326e-03
   3.3487833e+00   2.2558953e-03
   3.3537190e+00   2.2987603e-03
   3.3566575e+00   2.3171488e-03
   3.3615932e+00   2.3483930e-03
   3.3645317e+00   2.3605831e-03
   3.3694674e+00   2.3815197e-03
   3.3724059e+00   2.3861111e-03
   3.3773416e+00   2.3942378e-03
   3.3802801e+00   2.3915978e-03
   3.3852158e+00   2.3875574e-03
   3.3881543e+00   2.3787879e-03
   3.3930900e+00   2.3647383e-03
   3.3960285e+00   2.3486226e-03
   3.4009642e+00   2.3222452e-03
   3.4039027e+00   2.2997016e-03
   3.4088384e+00   2.2624931e-03
   3.4117769e+00   2.2319077e-03
   3.4167126e+00   2.1812856e-03
   3.4196511e+00   2.1529775e-03
   3.4245868e+00   2.1059780e-03
   3.4275253e+00   2.0469146e-03
   3.4324610e+00   1.9492149e-03
   3.4380624e+00   1.8753214e-03
   3.4479109e+00   1.7462511e-03
   3.4479109e+00   1.7463292e-03
   3.4482094e+00   1.7422819e-03
   3.4541093e+00   1.5967998e-03
   3.4639578e+00   1.5516804e-03
   3.4639578e+00   1.3514279e-03
   3.4856061e+00   8.6556703e-04
   3.4954545e+00   6.4879706e-04
   3.5171028e+00   1.9556405e-04
   3.5269513e+00  -1.0749013e-05
   3.5411616e+00  -1.3158724e-04
   3.5435262e+00  -1.9437948e-04
   3.5510101e+00  -3.8982323e-04
   3.5584481e+00  -4.5211662e-04
   3.5584481e+00  -8.2611341e-04
   3.5800964e+00  -1.0757989e-03
   3.6214417e+00  -1.5679660e-03
   3.6431129e+00  -1.4872406e-03
   3.6844582e+00  -1.3386157e-03
   3.7277548e+00  -9.9936180e-04
   3.8104454e+00  -3.4581956e-04
   3.8244720e+00  -2.4541093e-04
   3.8343893e+00  -1.9427043e-04
   3.8677686e+00  -4.1466713e-05
   3.9364325e+00   3.9356290e-04
   3.9364325e+00   4.6973140e-04
   3.9580808e+00   4.6882691e-04
   4.0624197e+00   4.5513774e-04
   4.1057392e+00   3.7862029e-04
   4.3144169e+00   2.5409091e-05
   4.3577365e+00  -1.1245592e-05
   4.5664141e+00  -1.1236593e-04
   4.5664141e+00  -9.7255051e-05
   4.6097107e+00  -5.1197658e-05
   5.0703857e+00  -1.3381956e-04
   5.0703857e+00   4.5509183e-05
   5.2197429e+00  -1.3143916e-04
   5.5743572e+00  -1.3116942e-04
   5.7243343e+00  -1.3813636e-04
   6.0783287e+00  -1.5713889e-04
   6.1772498e+00  -1.5709275e-04
   6.5823003e+00  -5.5351010e-05
   6.5823003e+00  -2.9523646e-04
   6.6864096e+00  -1.9405693e-04
   6.7399449e+00  -1.3160744e-04
   6.8559688e+00   3.7301423e-06
   7.0862948e+00   4.7806474e-06
   7.3599633e+00   2.8561983e-06
   7.5902663e+00   1.9182507e-06
   7.8639348e+00   1.2569513e-06
   8.0942378e+00   6.2540634e-07
   8.0942378e+00   9.2241047e-07
   8.4830579e+00   1.0279798e-06
   8.5982094e+00   9.7795914e-07
   8.9870523e+00   4.5010790e-07
   9.1021809e+00   3.4381313e-07
   9.4910239e+00   1.2211616e-07
   9.6061754e+00   7.2094353e-08
   9.9949954e+00  -7.5703398e-08
   1.0110147e+01  -1.3197773e-07
   1.0498967e+01  -1.5309183e-07
   1.0614118e+01  -1.6559711e-07
   1.1002870e+01  -1.8671120e-07
   1.1117998e+01  -1.8671120e-07


==> data/DARPA_Wave_Cut_5D_o2.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.6600551e+00   1.0131635e-06
  -9.5449265e+00   1.0600574e-06
  -9.1560836e+00   6.3702250e-06
  -9.0409550e+00   6.3952250e-06
  -8.6521120e+00   3.5040634e-04
  -8.5369605e+00   3.5038338e-04
  -7.0250459e+00  -4.0548898e-04
  -6.8054408e+00  -1.9403007e-04
  -6.6944215e+00  -6.5822544e-05
  -6.6362029e+00   1.3783081e-06
  -6.5210744e+00   1.4064463e-06
  -6.1322314e+00   1.5542447e-06
  -6.0170799e+00   1.5917608e-06
  -5.6282599e+00   1.7606726e-06
  -5.5131084e+00   1.8544628e-06
  -5.5131084e+00   1.8106933e-06
  -5.2394399e+00   2.0179362e-06
  -5.0091368e+00   2.1617516e-06
  -4.7354683e+00   2.4515381e-06
  -4.5051653e+00   2.7016529e-06
  -4.2314968e+00   3.2143480e-06
  -4.0011938e+00   3.6207989e-06
  -3.7275253e+00   4.3638200e-06
  -3.4971993e+00   5.6019284e-06
  -3.4971993e+00   4.9390955e-06
  -3.4538567e+00   5.8114784e-06
  -2.9932277e+00   7.4372819e-06
  -2.9499082e+00   7.7806703e-06
  -2.4892562e+00   1.1420294e-05
  -2.4459366e+00   1.1913062e-05
  -1.9852824e+00   1.6828421e-05
  -1.9636226e+00   1.7708127e-05
  -1.7332943e+00   2.7489210e-05
  -1.7332943e+00   2.6350551e-05
  -1.6899839e+00   2.8685950e-05
  -1.4813062e+00   3.9587006e-05
  -1.4379936e+00   4.1616621e-05
  -1.2293182e+00   5.1101010e-05
  -1.2076607e+00   5.4005969e-05
  -1.1033242e+00   7.3707759e-05
  -1.1033242e+00   6.9087695e-05
  -1.0600046e+00   7.9009871e-05
  -9.7733012e-01   9.7892103e-05
  -9.3400367e-01   1.0623921e-04
  -8.5133609e-01   1.2145707e-04
  -8.2966942e-01   1.2858701e-04
  -7.8833792e-01   1.4152319e-04
  -7.6666896e-01   1.4812695e-04
  -7.2534206e-01   1.6011961e-04
  -7.1450413e-01   1.6522727e-04
  -6.9384298e-01   1.7472383e-04
  -6.8300505e-01   1.8131497e-04
  -6.6234389e-01   1.9370110e-04
  -6.5150597e-01   2.0002456e-04
  -6.3084711e-01   2.1711180e-04
  -6.3084711e-01   2.1216781e-04
  -6.2000689e-01   2.2108655e-04
  -6.1509642e-01   2.2513866e-04
  -6.0425620e-01   2.3399219e-04
  -5.9934803e-01   2.3790634e-04
  -5.8850551e-01   2.4764692e-04
  -5.8359734e-01   2.5195363e-04
  -5.7275712e-01   2.6237144e-04
  -5.6784894e-01   2.6697199e-04
  -5.5700643e-01   2.7785354e-04
  -5.5210055e-01   2.8269972e-04
  -5.4125574e-01   2.9479798e-04
  -5.3634986e-01   2.9994261e-04
  -5.2550505e-01   3.1162534e-04
  -5.2060147e-01   3.1713958e-04
  -5.0975666e-01   3.3062443e-04
  -5.0485308e-01   3.3640955e-04
  -4.9400597e-01   3.5100781e-04
  -4.8910239e-01   3.5740588e-04
  -4.7825528e-01   3.7172176e-04
  -4.7335399e-01   3.7799357e-04
  -4.6792929e-01   3.8659091e-04
  -4.6547980e-01   3.9082645e-04
  -4.6005510e-01   3.9912305e-04
  -4.5760331e-01   4.0219238e-04
  -4.5217860e-01   4.1100551e-04
  -4.4972911e-01   4.1550046e-04
  -4.4430441e-01   4.2461662e-04
  -4.4185491e-01   4.2803949e-04
  -4.3643021e-01   4.3739210e-04
  -4.3398072e-01   4.4212351e-04
  -4.2855372e-01   4.5176997e-04
  -4.2610652e-01   4.5473600e-04
  -4.2067952e-01   4.6449495e-04
  -4.1823003e-01   4.6906336e-04
  -4.1280533e-01   4.7906795e-04
  -4.1035583e-01   4.8350551e-04
  -4.0492883e-01   4.9371901e-04
  -4.0248163e-01   5.0408402e-04
  -4.0248163e-01   4.9833792e-04
  -3.9950184e-01   5.0985767e-04
  -3.9460744e-01   5.1429752e-04
  -3.9162764e-01   5.2025253e-04
  -3.8673324e-01   5.3009183e-04
  -3.8375115e-01   5.3623278e-04
  -3.7885904e-01   5.4643480e-04
  -3.7587695e-01   5.5283517e-04
  -3.7098255e-01   5.6321625e-04
  -3.6800046e-01   5.6987603e-04
  -3.6310836e-01   5.8061295e-04
  -3.6012397e-01   5.8759642e-04
  -3.5523416e-01   5.9876492e-04
  -3.5224977e-01   6.0608356e-04
  -3.4735996e-01   6.1769054e-04
  -3.4437328e-01   6.2541093e-04
  -3.3948577e-01   6.3763545e-04
  -3.3649679e-01   6.4577365e-04
  -3.3160927e-01   6.5865014e-04
  -3.2862259e-01   6.6725895e-04
  -3.2373508e-01   6.8086088e-04
  -3.2074610e-01   6.8994031e-04
  -3.1586088e-01   7.0433196e-04
  -3.1286961e-01   7.1388200e-04
  -3.0798669e-01   7.2900826e-04
  -3.0499541e-01   7.3913912e-04
  -3.0011249e-01   7.5519513e-04
  -2.9711892e-01   7.6588843e-04
  -2.9223600e-01   7.8280303e-04
  -2.8924242e-01   7.9410009e-04
  -2.8436180e-01   8.1194444e-04
  -2.8136593e-01   8.2387052e-04
  -2.7648760e-01   8.4268365e-04
  -2.7348944e-01   8.5525941e-04
  -2.6861341e-01   8.7508264e-04
  -2.6561295e-01   8.8832874e-04
  -2.6073921e-01   9.0919421e-04
  -2.5773646e-01   9.2316804e-04
  -2.5286501e-01   9.4508494e-04
  -2.4985996e-01   9.5990588e-04
  -2.4498852e-01   9.8314509e-04
  -2.4198347e-01   9.9866162e-04
  -2.3711433e-01   1.0233287e-03
  -2.3410698e-01   1.0393641e-03
  -2.2924013e-01   1.0649105e-03
  -2.2623072e-01   1.0816873e-03
  -2.2136547e-01   1.1083953e-03
  -2.1835422e-01   1.1260009e-03
  -2.1349082e-01   1.1540014e-03
  -2.1047750e-01   1.1725023e-03
  -2.0561616e-01   1.2015978e-03
  -2.0260032e-01   1.2212833e-03
  -1.9774174e-01   1.2520363e-03
  -1.9472337e-01   1.2731451e-03
  -1.8986708e-01   1.3058655e-03
  -1.8684596e-01   1.3286777e-03
  -1.8199242e-01   1.3637948e-03
  -1.7896855e-01   1.3886731e-03
  -1.7411777e-01   1.4267103e-03
  -1.7109114e-01   1.4540794e-03
  -1.6624311e-01   1.4955923e-03
  -1.6321350e-01   1.5259596e-03
  -1.5836869e-01   1.5715886e-03
  -1.5352778e-01   1.6223140e-03
  -1.5049403e-01   1.6563407e-03
  -1.5032920e-01   1.6582277e-03
  -1.4962190e-01   1.6663315e-03
  -1.4565657e-01   1.7113613e-03
  -1.4261938e-01   1.7472176e-03
  -1.3957966e-01   1.7839463e-03
  -1.3474495e-01   1.8399311e-03
  -1.3170133e-01   1.8776331e-03
  -1.2687029e-01   1.9348852e-03
  -1.2382300e-01   1.9739279e-03
  -1.1899564e-01   2.0332323e-03
  -1.1594513e-01   2.0735675e-03
  -1.1112098e-01   2.1346120e-03
  -1.0806635e-01   2.1761524e-03
  -1.0324656e-01   2.2386915e-03
  -1.0018687e-01   2.2817677e-03
  -9.5371901e-02   2.3461203e-03
  -9.2307392e-02   2.3907943e-03
  -8.7497245e-02   2.4568871e-03
  -8.4427686e-02   2.5030303e-03
  -7.9622819e-02   2.5707759e-03
  -7.6547521e-02   2.6186410e-03
  -7.1748163e-02   2.6878788e-03
  -6.8666896e-02   2.7367080e-03
  -6.3873737e-02   2.8076905e-03
  -6.0785813e-02   2.8558310e-03
  -5.5999082e-02   2.9268365e-03
  -5.2904270e-02   2.9750918e-03
  -4.8124426e-02   3.0445822e-03
  -4.5022498e-02   3.0949265e-03
  -4.0250000e-02   3.1643939e-03
  -3.7140266e-02   3.2181359e-03
  -3.2375344e-02   3.2893021e-03
  -2.7620753e-02   3.3633609e-03
  -2.4500918e-02   3.4215565e-03
  -1.9474105e-02   3.5055326e-03
  -1.9283173e-02   3.5088384e-03
  -1.6626377e-02   3.5577594e-03
  -1.6057622e-02   3.5668962e-03
  -1.1890014e-02   3.6344123e-03
  -8.7518595e-03   3.6874426e-03
  -5.6058310e-03   3.7356290e-03
  -8.7735078e-04   3.8044995e-03
   2.2795638e-03   3.8473600e-03
   6.9971534e-03   3.9077135e-03
   1.0165748e-02   3.9445822e-03
   1.4871648e-02   3.9958678e-03
   1.8053260e-02   4.0247475e-03
   2.2746143e-02   4.0642332e-03
   2.5940312e-02   4.0858127e-03
   3.0620753e-02   4.1150826e-03
   3.3825758e-02   4.1289486e-03
   3.8495179e-02   4.1474059e-03
   4.1713958e-02   4.1482094e-03
   4.6369605e-02   4.1495179e-03
   4.9605142e-02   4.1379477e-03
   5.4244031e-02   4.1238981e-03
   5.7496556e-02   4.0996786e-03
   6.2118457e-02   4.0691460e-03
   6.5388889e-02   4.0286272e-03
   6.9992883e-02   3.9773186e-03
   7.3281680e-02   3.9205923e-03
   7.7867539e-02   3.8500230e-03
   8.1174472e-02   3.7777778e-03
   8.5741965e-02   3.6870523e-03
   8.9068641e-02   3.5982782e-03
   9.3616391e-02   3.4824839e-03
   9.6965565e-02   3.3705923e-03
   9.8578742e-02   3.3183884e-03
   1.0032048e-01   3.2624426e-03
   1.0149082e-01   3.2240358e-03
   1.0199587e-01   3.2030533e-03
   1.0486295e-01   3.0873508e-03
   1.0936524e-01   2.9239899e-03
   1.1276102e-01   2.7783747e-03
   1.1723967e-01   2.6025941e-03
   1.2066024e-01   2.4410009e-03
   1.2511410e-01   2.2454959e-03
   1.2855969e-01   2.0737489e-03
   1.3298852e-01   1.8677801e-03
   1.3645891e-01   1.6850758e-03
   1.4086318e-01   1.4681313e-03
   1.4306956e-01   1.3269490e-03
   1.4608838e-01   1.1470776e-03
   1.4744881e-01   1.0624931e-03
   1.4873760e-01   9.7691230e-04
   1.5225505e-01   7.3856520e-04
   1.5661226e-01   4.6358815e-04
   1.6015289e-01   2.2777319e-04
   1.6448691e-01  -5.0742195e-05
   1.6805303e-01  -2.8900826e-04
   1.7236157e-01  -5.6217172e-04
   1.7412213e-01  -7.0252525e-04
   1.7737948e-01  -9.4033287e-04
   1.7840611e-01  -1.0194949e-03
   1.8023623e-01  -1.1667080e-03
   1.8384871e-01  -1.4532851e-03
   1.8811111e-01  -1.7864394e-03
   1.9174541e-01  -2.0555969e-03
   1.9598600e-01  -2.3620983e-03
   2.0020845e-01  -2.6649679e-03
   2.0347590e-01  -2.9241736e-03
   2.0386088e-01  -2.9569559e-03
   2.0468343e-01  -3.0285354e-03
   2.0673875e-01  -3.2005969e-03
   2.0806428e-01  -3.3131543e-03
   2.1173600e-01  -3.6275712e-03
   2.1542309e-01  -3.9112029e-03
   2.1961134e-01  -4.2375803e-03
   2.2330877e-01  -4.5166208e-03
   2.2748669e-01  -4.8176309e-03
   2.2833058e-01  -4.8930211e-03
   2.3132002e-01  -5.1296602e-03
   2.3250459e-01  -5.2276630e-03
   2.3536272e-01  -5.4689624e-03
   2.3906107e-01  -5.7482782e-03
   2.4323921e-01  -6.0730716e-03
   2.4692837e-01  -6.3261019e-03
   2.5111570e-01  -6.6119605e-03
   2.5531680e-01  -6.8870523e-03
   2.5801653e-01  -7.0876033e-03
   2.5899219e-01  -7.1634986e-03
   2.5949036e-01  -7.2003214e-03
   2.6038797e-01  -7.2643251e-03
   2.6321625e-01  -7.4682507e-03
   2.6686869e-01  -7.7265611e-03
   2.7049357e-01  -7.9459826e-03
   2.7474518e-01  -8.2117539e-03
   2.7834481e-01  -8.4035354e-03
   2.8262397e-01  -8.6291781e-03
   2.8692608e-01  -8.8359963e-03
   2.8997245e-01  -9.0067723e-03
   2.9050046e-01  -9.0367080e-03
   2.9331038e-01  -9.1786272e-03
   2.9408632e-01  -9.2193297e-03
   2.9483471e-01  -9.2587925e-03
   2.9837695e-01  -9.4382231e-03
   3.0188705e-01  -9.5813361e-03
   3.0625574e-01  -9.7691230e-03
   3.0973370e-01  -9.8811983e-03
   3.1413453e-01  -1.0032461e-02
   3.1758035e-01  -1.0115060e-02
   3.2201331e-01  -1.0231497e-02
   3.2543159e-01  -1.0288659e-02
   3.2988981e-01  -1.0370018e-02
   3.3328742e-01  -1.0404729e-02
   3.3776860e-01  -1.0454316e-02
   3.4114784e-01  -1.0465634e-02
   3.4564738e-01  -1.0483609e-02
   3.4901515e-01  -1.0467952e-02
   3.5352388e-01  -1.0454729e-02
   3.5688935e-01  -1.0410170e-02
   3.6140037e-01  -1.0361295e-02
   3.6476814e-01  -1.0287925e-02
   3.6927686e-01  -1.0207185e-02
   3.7265611e-01  -1.0104752e-02
   3.7715335e-01  -9.9918962e-03
   3.8054867e-01  -9.8624656e-03
   3.8502984e-01  -9.7128329e-03
   3.8844812e-01  -9.5585399e-03
   3.9290404e-01  -9.3780303e-03
   3.9635216e-01  -9.1974518e-03
   4.0078053e-01  -8.9848026e-03
   4.0426079e-01  -8.7830119e-03
   4.0865473e-01  -8.5480716e-03
   4.1217172e-01  -8.3242424e-03
   4.1652893e-01  -8.0642562e-03
   4.1893939e-01  -7.8918044e-03
   4.2147612e-01  -7.7005051e-03
   4.2250000e-01  -7.6207300e-03
   4.2440312e-01  -7.4819100e-03
   4.2800275e-01  -7.1936180e-03
   4.3227502e-01  -6.8744949e-03
   4.3591827e-01  -6.5848485e-03
   4.4014922e-01  -6.2674702e-03
   4.4383150e-01  -5.9715106e-03
   4.4802342e-01  -5.6504821e-03
   4.5074151e-01  -5.4114096e-03
   4.5287879e-01  -5.2129477e-03
   4.5446051e-01  -5.0640037e-03
   4.5589761e-01  -4.9336777e-03
   4.5964876e-01  -4.5829660e-03
   4.6377181e-01  -4.2074610e-03
   4.6754821e-01  -3.8758035e-03
   4.7164601e-01  -3.5273416e-03
   4.7535813e-01  -3.1996097e-03
   4.7815427e-01  -2.9419421e-03
   4.7914830e-01  -2.8462351e-03
   4.7951791e-01  -2.8111800e-03
   4.8331726e-01  -2.4484848e-03
   4.8739210e-01  -2.0616667e-03
   4.9119146e-01  -1.7306267e-03
   4.9526630e-01  -1.3816873e-03
   4.9915748e-01  -1.0452594e-03
   5.0191001e-01  -7.9958907e-04
   5.0294307e-01  -7.0361800e-04
   5.0314050e-01  -6.8514233e-04
   5.0690771e-01  -3.4458907e-04
   5.1101469e-01   3.0567034e-05
   5.1474747e-01   3.2654729e-04
   5.1888889e-01   6.4879477e-04
   5.2308310e-01   9.6266529e-04
   5.2398531e-01   1.0352525e-03
   5.2612029e-01   1.2026860e-03
   5.2676079e-01   1.2557782e-03
   5.2696511e-01   1.2724587e-03
   5.3102158e-01   1.5856267e-03
   5.3463499e-01   1.8598691e-03
   5.3817264e-01   2.0809527e-03
   5.4250689e-01   2.3623508e-03
   5.4595271e-01   2.5534665e-03
   5.5038108e-01   2.8069330e-03
   5.5285354e-01   2.9550046e-03
   5.5373278e-01   3.0067493e-03
   5.5618228e-01   3.1429063e-03
   5.5825298e-01   3.2679293e-03
   5.6146924e-01   3.4081038e-03
   5.6612489e-01   3.6399219e-03
   5.6921028e-01   3.7435032e-03
   5.7399679e-01   3.9365243e-03
   5.7694215e-01   4.0035124e-03
   5.8186639e-01   4.1546143e-03
   5.8466942e-01   4.1957071e-03
   5.8973829e-01   4.3067264e-03
   5.9239669e-01   4.3336318e-03
   5.9721993e-01   4.4244720e-03
   5.9761019e-01   4.4320707e-03
   5.9890037e-01   4.4357668e-03
   5.9921488e-01   4.4366850e-03
   6.0013545e-01   4.4395087e-03
   6.0548209e-01   4.5021579e-03
   6.0786961e-01   4.4840450e-03
   6.1335399e-01   4.4835859e-03
   6.1557163e-01   4.4495868e-03
   6.2122590e-01   4.3961662e-03
   6.2328053e-01   4.3504591e-03
   6.2909780e-01   4.2500230e-03
   6.3515840e-01   4.0965565e-03
   6.3563590e-01   4.0824610e-03
   6.3697199e-01   4.0433655e-03
   6.4250689e-01   3.8542929e-03
   6.4410239e-01   3.7970156e-03
   6.4484389e-01   3.7709596e-03
   6.5120523e-01   3.5058770e-03
   6.5271809e-01   3.4467401e-03
   6.5418044e-01   3.3856979e-03
   6.6059229e-01   3.0978191e-03
   6.6193067e-01   3.0381772e-03
   6.6846878e-01   2.7294077e-03
   6.6969238e-01   2.6716483e-03
   6.7634298e-01   2.3379017e-03
   6.7746327e-01   2.2844674e-03
   6.8421947e-01   1.9407553e-03
   6.8525253e-01   1.8880005e-03
   6.9209596e-01   1.5317723e-03
   6.9222222e-01   1.5245960e-03
   6.9573921e-01   1.3198324e-03
   6.9917815e-01   1.1171166e-03
   6.9997245e-01   1.0736754e-03
   7.0087695e-01   1.0275000e-03
   7.0785124e-01   6.4385904e-04
   7.0871442e-01   6.0053030e-04
   7.1572773e-01   2.2636731e-04
   7.1657254e-01   1.8684275e-04
   7.2360422e-01  -1.6166391e-04
   7.2444904e-01  -1.9998439e-04
   7.3148301e-01  -5.3423095e-04
   7.3187787e-01  -5.5422176e-04
   7.3556244e-01  -7.5030992e-04
   7.3888889e-01  -9.2946740e-04
   7.3935950e-01  -9.5328053e-04
   7.4024105e-01  -9.9366621e-04
   7.4723600e-01  -1.3340611e-03
   7.4816116e-01  -1.3744261e-03
   7.5511019e-01  -1.6978260e-03
   7.5609045e-01  -1.7368297e-03
   7.6298669e-01  -2.0280693e-03
   7.6402893e-01  -2.0659963e-03
   7.7086318e-01  -2.3304867e-03
   7.7197429e-01  -2.3744031e-03
   7.7738751e-01  -2.6050964e-03
   7.7873278e-01  -2.6656336e-03
   7.7873737e-01  -2.6657943e-03
   7.7993572e-01  -2.7135675e-03
   7.8661157e-01  -2.9887971e-03
   7.8787879e-01  -3.0344353e-03
   7.9448577e-01  -3.2822773e-03
   7.9581956e-01  -3.3263545e-03
   8.0235996e-01  -3.5516529e-03
   8.0378099e-01  -3.5945133e-03
   8.1023416e-01  -3.7916667e-03
   8.1174013e-01  -3.8309688e-03
   8.1810836e-01  -3.9988292e-03
   8.1969927e-01  -4.0390955e-03
   8.2598255e-01  -4.2025023e-03
   8.2764004e-01  -4.2449725e-03
   8.2849633e-01  -4.2672865e-03
   8.3235996e-01  -4.3664371e-03
   8.3385675e-01  -4.4056933e-03
   8.3412075e-01  -4.4118916e-03
   8.3558310e-01  -4.4457071e-03
   8.4173095e-01  -4.5735537e-03
   8.4353306e-01  -4.6070018e-03
   8.4960285e-01  -4.7044307e-03
   8.5147842e-01  -4.7305556e-03
   8.5747704e-01  -4.8008494e-03
   8.5941690e-01  -4.8197429e-03
   8.6535124e-01  -4.8639118e-03
   8.6735308e-01  -4.8746556e-03
   8.7322544e-01  -4.8921028e-03
   8.7528926e-01  -4.8940542e-03
   8.8109734e-01  -4.8876033e-03
   8.8321625e-01  -4.8803260e-03
   8.8897153e-01  -4.8492195e-03
   8.9114325e-01  -4.8311295e-03
   8.9684573e-01  -4.7732782e-03
   8.9907025e-01  -4.7442608e-03
   9.0471993e-01  -4.6630395e-03
   9.0698577e-01  -4.6229339e-03
   9.1259412e-01  -4.5175849e-03
   9.1490129e-01  -4.4642103e-03
   9.2046602e-01  -4.3286501e-03
   9.2344582e-01  -4.2362259e-03
   9.2558999e-01  -4.1717860e-03
   9.2580579e-01  -4.1649679e-03
   9.2834022e-01  -4.0848026e-03
   9.3073003e-01  -4.0002066e-03
   9.3621442e-01  -3.8103535e-03
   9.3863866e-01  -3.7194215e-03
   9.4408861e-01  -3.5187098e-03
   9.4654500e-01  -3.4174013e-03
   9.5196281e-01  -3.1951791e-03
   9.5445133e-01  -3.0862489e-03
   9.5983701e-01  -2.8542011e-03
   9.6235537e-01  -2.7374656e-03
   9.6771120e-01  -2.4920799e-03
   9.7105601e-01  -2.3022498e-03
   9.7302801e-01  -2.1898554e-03
   9.7360652e-01  -2.1549288e-03
   9.7558540e-01  -2.0388774e-03
   9.7815657e-01  -1.8817264e-03
   9.8345960e-01  -1.5674725e-03
   9.8605372e-01  -1.4073554e-03
   9.9133379e-01  -1.0931382e-03
   9.9395087e-01  -9.3142562e-04
   9.9920799e-01  -6.1767447e-04
   1.0028466e+00  -3.6488751e-04
   1.0047084e+00  -2.3221534e-04
   1.0054913e+00  -1.7365909e-04
   1.0070822e+00  -5.7743802e-05
   1.0097383e+00   1.4609803e-04
   1.0149564e+00   5.2884068e-04
   1.0176309e+00   7.2179063e-04
   1.0228306e+00   1.0805372e-03
   1.0255188e+00   1.2832369e-03
   1.0307048e+00   1.6490909e-03
   1.0314578e+00   1.7141896e-03
   1.0314922e+00   1.7176171e-03
   1.0341598e+00   1.9450872e-03
   1.0385790e+00   2.3001607e-03
   1.0412948e+00   2.5108815e-03
   1.0464532e+00   2.8959596e-03
   1.0491804e+00   3.1098026e-03
   1.0543274e+00   3.4821166e-03
   1.0562902e+00   3.6449954e-03
   1.0564899e+00   3.6642332e-03
   1.0590289e+00   3.8849174e-03
   1.0622016e+00   4.1432048e-03
   1.0649495e+00   4.3566804e-03
   1.0700758e+00   4.7482553e-03
   1.0728352e+00   4.9578972e-03
   1.0779522e+00   5.3177916e-03
   1.0814004e+00   5.5741276e-03
   1.0818021e+00   5.6095500e-03
   1.0841690e+00   5.8025253e-03
   1.0858264e+00   5.9306244e-03
   1.0886019e+00   6.1323232e-03
   1.0937006e+00   6.4992654e-03
   1.0964853e+00   6.6819789e-03
   1.1015748e+00   7.0081267e-03
   1.1066552e+00   7.3050275e-03
   1.1094490e+00   7.4949036e-03
   1.1104178e+00   7.5542929e-03
   1.1117355e+00   7.6352158e-03
   1.1145225e+00   7.8048439e-03
   1.1173232e+00   7.9722681e-03
   1.1201286e+00   8.1123049e-03
   1.1251974e+00   8.3739440e-03
   1.1280096e+00   8.4885675e-03
   1.1330716e+00   8.7061065e-03
   1.1358907e+00   8.8005051e-03
   1.1409481e+00   8.9747475e-03
   1.1437718e+00   9.0490358e-03
   1.1488223e+00   9.1800964e-03
   1.1538659e+00   9.2696511e-03
   1.1566965e+00   9.3147842e-03
   1.1604821e+00   9.3319100e-03
   1.1645707e+00   9.3634986e-03
   1.1675413e+00   9.3364784e-03
   1.1724449e+00   9.3210514e-03
   1.1726607e+00   9.3161846e-03
   1.1752870e+00   9.2542011e-03
   1.1803191e+00   9.1830119e-03
   1.1831657e+00   9.0828742e-03
   1.1881933e+00   8.9514233e-03
   1.1910445e+00   8.8175390e-03
   1.1960698e+00   8.6243343e-03
   1.1989233e+00   8.4608356e-03
   1.2039440e+00   8.2117309e-03
   1.2068021e+00   8.0202709e-03
   1.2118182e+00   7.7195592e-03
   1.2123898e+00   7.6682966e-03
   1.2137374e+00   7.5616850e-03
   1.2174013e+00   7.2791322e-03
   1.2196924e+00   7.0825987e-03
   1.2225574e+00   6.8378329e-03
   1.2275666e+00   6.4325069e-03
   1.2325712e+00   6.0118457e-03
   1.2354086e+00   5.7469927e-03
   1.2354408e+00   5.7437787e-03
   1.2365680e+00   5.6218549e-03
   1.2403145e+00   5.2355372e-03
   1.2404431e+00   5.2219927e-03
   1.2433173e+00   4.9134757e-03
   1.2461915e+00   4.6272727e-03
   1.2511915e+00   4.1483242e-03
   1.2521143e+00   4.0382920e-03
   1.2554798e+00   3.6817493e-03
   1.2571120e+00   3.4997934e-03
   1.2590657e+00   3.2748852e-03
   1.2619444e+00   2.9764004e-03
   1.2669399e+00   2.4543388e-03
   1.2685537e+00   2.2681015e-03
   1.2735239e+00   1.7415243e-03
   1.2735445e+00   1.7390083e-03
   1.2748140e+00   1.5892769e-03
   1.2776997e+00   1.2873255e-03
   1.2826882e+00   7.2535813e-04
   1.2876768e+00   2.2496855e-04
   1.2901102e+00  -3.4323003e-05
   1.2905647e+00  -8.5613636e-05
   1.2915473e+00  -1.9887328e-04
   1.2939945e+00  -4.6602847e-04
   1.2955510e+00  -6.3932277e-04
   1.2984389e+00  -9.4266070e-04
   1.3013269e+00  -1.2132094e-03
   1.3063131e+00  -1.6840496e-03
   1.3071166e+00  -1.7698623e-03
   1.3109504e+00  -2.1392218e-03
   1.3121006e+00  -2.2570294e-03
   1.3141873e+00  -2.4669421e-03
   1.3170822e+00  -2.7113407e-03
   1.3220615e+00  -3.1720156e-03
   1.3249564e+00  -3.3987374e-03
   1.3299357e+00  -3.7926079e-03
   1.3303030e+00  -3.8247704e-03
   1.3334435e+00  -4.0795455e-03
   1.3352801e+00  -4.2324610e-03
   1.3378122e+00  -4.4348944e-03
   1.3407094e+00  -4.6256198e-03
   1.3456864e+00  -4.9881772e-03
   1.3485859e+00  -5.1466713e-03
   1.3535606e+00  -5.4449725e-03
   1.3564624e+00  -5.5970615e-03
   1.3614348e+00  -5.8583333e-03
   1.3616506e+00  -5.8692149e-03
   1.3645156e+00  -6.0198118e-03
   1.3666208e+00  -6.1311065e-03
   1.3693090e+00  -6.2568641e-03
   1.3722153e+00  -6.3598944e-03
   1.3771832e+00  -6.5668733e-03
   1.3800918e+00  -6.6428375e-03
   1.3850597e+00  -6.7996327e-03
   1.3879660e+00  -6.8508724e-03
   1.3929339e+00  -6.9636823e-03
   1.3958425e+00  -6.9907943e-03
   1.4008081e+00  -7.0627181e-03
   1.4037190e+00  -7.0664371e-03
   1.4086823e+00  -7.0960285e-03
   1.4115955e+00  -7.0768825e-03
   1.4165565e+00  -7.0659091e-03
   1.4194697e+00  -7.0237833e-03
   1.4244307e+00  -6.9740588e-03
   1.4273462e+00  -6.9089302e-03
   1.4323072e+00  -6.8185262e-03
   1.4352227e+00  -6.7328972e-03
   1.4401814e+00  -6.6025482e-03
   1.4430969e+00  -6.4946051e-03
   1.4480556e+00  -6.3295684e-03
   1.4530119e+00  -6.1183655e-03
   1.4542516e+00  -6.0582415e-03
   1.4550781e+00  -6.0188705e-03
   1.4559298e+00  -5.9773186e-03
   1.4565060e+00  -5.9466024e-03
   1.4608861e+00  -5.7197199e-03
   1.4638039e+00  -5.5716942e-03
   1.4667241e+00  -5.4151056e-03
   1.4716781e+00  -5.1458448e-03
   1.4746006e+00  -4.9852388e-03
   1.4795546e+00  -4.7088843e-03
   1.4845064e+00  -4.4157025e-03
   1.4874288e+00  -4.2304867e-03
   1.4895271e+00  -4.0779155e-03
   1.4895684e+00  -4.0747934e-03
   1.4923806e+00  -3.8715106e-03
   1.4953030e+00  -3.6650826e-03
   1.4982254e+00  -3.4685721e-03
   1.5031772e+00  -3.1131084e-03
   1.5061019e+00  -2.9193985e-03
   1.5110514e+00  -2.5811983e-03
   1.5153949e+00  -2.2577548e-03
   1.5169605e+00  -2.1370340e-03
   1.5183196e+00  -2.0313476e-03
   1.5189279e+00  -1.9823623e-03
   1.5218526e+00  -1.7598852e-03
   1.5268021e+00  -1.3601561e-03
   1.5297268e+00  -1.1561180e-03
   1.5346763e+00  -7.9549816e-04
   1.5396235e+00  -4.3474747e-04
   1.5425505e+00  -2.1876974e-04
   1.5428076e+00  -1.9620569e-04
   1.5431152e+00  -1.6968825e-04
   1.5474977e+00   1.8360973e-04
   1.5504247e+00   4.0911616e-04
   1.5533517e+00   6.1058770e-04
   1.5582989e+00   9.6690312e-04
   1.5612282e+00   1.1591919e-03
   1.5661754e+00   1.4931359e-03
   1.5685124e+00   1.6689027e-03
   1.5695317e+00   1.7446281e-03
   1.5714394e+00   1.8821740e-03
   1.5740496e+00   2.0774334e-03
   1.5769789e+00   2.2729408e-03
   1.5819238e+00   2.6141644e-03
   1.5848531e+00   2.7865243e-03
   1.5897980e+00   3.0856290e-03
   1.5927273e+00   3.2452020e-03
   1.5976722e+00   3.5204545e-03
   1.5994444e+00   3.6284665e-03
   1.6003972e+00   3.6854913e-03
   1.6023760e+00   3.8005969e-03
   1.6055487e+00   3.9891873e-03
   1.6084780e+00   4.1358586e-03
   1.6134229e+00   4.3879247e-03
   1.6163545e+00   4.5195363e-03
   1.6212971e+00   4.7451102e-03
   1.6242287e+00   4.8566116e-03
   1.6291713e+00   5.0471534e-03
   1.6321028e+00   5.1385904e-03
   1.6370455e+00   5.2949265e-03
   1.6399793e+00   5.3786961e-03
   1.6449197e+00   5.5232094e-03
   1.6472773e+00   5.5839073e-03
   1.6489715e+00   5.6263545e-03
   1.6502089e+00   5.6574151e-03
   1.6527961e+00   5.7234619e-03
   1.6557300e+00   5.7754362e-03
   1.6606703e+00   5.8651974e-03
   1.6636042e+00   5.8983242e-03
   1.6685445e+00   5.9574151e-03
   1.6714784e+00   5.9693297e-03
   1.6764187e+00   5.9921488e-03
   1.6793549e+00   5.9838843e-03
   1.6842929e+00   5.9729568e-03
   1.6872291e+00   5.9476125e-03
   1.6921694e+00   5.9094812e-03
   1.6951033e+00   5.8638889e-03
   1.7000436e+00   5.7919881e-03
   1.7049816e+00   5.6838384e-03
   1.7071097e+00   5.6348944e-03
   1.7074633e+00   5.6265152e-03
   1.7079178e+00   5.6157025e-03
   1.7128558e+00   5.4737144e-03
   1.7157920e+00   5.3892103e-03
   1.7187282e+00   5.2936180e-03
   1.7236662e+00   5.1331497e-03
   1.7266047e+00   5.0270891e-03
   1.7315404e+00   4.8500000e-03
   1.7344789e+00   4.7291322e-03
   1.7394169e+00   4.5258953e-03
   1.7423531e+00   4.3995409e-03
   1.7472911e+00   4.1863407e-03
   1.7502296e+00   4.0478880e-03
   1.7551653e+00   3.8208907e-03
   1.7557415e+00   3.7881313e-03
   1.7575712e+00   3.6859045e-03
   1.7606772e+00   3.5136364e-03
   1.7630395e+00   3.3841827e-03
   1.7659780e+00   3.2242883e-03
   1.7709137e+00   2.9537649e-03
   1.7738545e+00   2.7963039e-03
   1.7787902e+00   2.5269513e-03
   1.7817287e+00   2.3719697e-03
   1.7866644e+00   2.1088682e-03
   1.7886892e+00   1.9863866e-03
   1.7927227e+00   1.7452456e-03
   1.7936249e+00   1.6874725e-03
   1.7945386e+00   1.6297039e-03
   1.7974770e+00   1.4534229e-03
   1.8024128e+00   1.1532277e-03
   1.8053535e+00   9.8554178e-04
   1.8102870e+00   6.9757117e-04
   1.8132277e+00   5.4134527e-04
   1.8181612e+00   2.7472222e-04
   1.8230969e+00   1.1479155e-07
   1.8260262e+00  -1.6647268e-04
   1.8260376e+00  -1.6718733e-04
   1.8264853e+00  -1.9543343e-04
   1.8308494e+00  -4.5169651e-04
   1.8309711e+00  -4.5891185e-04
   1.8339118e+00  -6.2985078e-04
   1.8368526e+00  -7.8817034e-04
   1.8417860e+00  -1.0560101e-03
   1.8447268e+00  -1.1988866e-03
   1.8496602e+00  -1.4412695e-03
   1.8526010e+00  -1.5711295e-03
   1.8575344e+00  -1.7910927e-03
   1.8600849e+00  -1.9131772e-03
   1.8647268e+00  -2.1361065e-03
   1.8650184e+00  -2.1511341e-03
   1.8654109e+00  -2.1710836e-03
   1.8683517e+00  -2.3051423e-03
   1.8732851e+00  -2.5338613e-03
   1.8762259e+00  -2.6507117e-03
   1.8811593e+00  -2.8495179e-03
   1.8841001e+00  -2.9558770e-03
   1.8890335e+00  -3.1365932e-03
   1.8919766e+00  -3.2285813e-03
   1.8969077e+00  -3.3853306e-03
   1.8998508e+00  -3.4622130e-03
   1.9047842e+00  -3.5936410e-03
   1.9077250e+00  -3.6633838e-03
   1.9126584e+00  -3.7825987e-03
   1.9156015e+00  -3.8464646e-03
   1.9205326e+00  -3.9560836e-03
   1.9228811e+00  -4.0014233e-03
   1.9266713e+00  -4.0767677e-03
   1.9278122e+00  -4.0996556e-03
   1.9284068e+00  -4.1112489e-03
   1.9313499e+00  -4.1547521e-03
   1.9362810e+00  -4.2300735e-03
   1.9392241e+00  -4.2597796e-03
   1.9441552e+00  -4.3117080e-03
   1.9471006e+00  -4.3287649e-03
   1.9520317e+00  -4.3596648e-03
   1.9549747e+00  -4.3640725e-03
   1.9599059e+00  -4.3732094e-03
   1.9628489e+00  -4.3650367e-03
   1.9677801e+00  -4.3526860e-03
   1.9707231e+00  -4.3323462e-03
   1.9756543e+00  -4.2999541e-03
   1.9785973e+00  -4.2666896e-03
   1.9835285e+00  -4.2126492e-03
   1.9884596e+00  -4.1348255e-03
   1.9914050e+00  -4.0871442e-03
   1.9919100e+00  -4.0766758e-03
   1.9920592e+00  -4.0735078e-03
   1.9963338e+00  -3.9856520e-03
   1.9992792e+00  -3.9251837e-03
   2.0022222e+00  -3.8569330e-03
   2.0071534e+00  -3.7421947e-03
   2.0100987e+00  -3.6666437e-03
   2.0150275e+00  -3.5398531e-03
   2.0179729e+00  -3.4575987e-03
   2.0229017e+00  -3.3196970e-03
   2.0258471e+00  -3.2289486e-03
   2.0307759e+00  -3.0776400e-03
   2.0337213e+00  -2.9817723e-03
   2.0386524e+00  -2.8212351e-03
   2.0415978e+00  -2.7216942e-03
   2.0465266e+00  -2.5550275e-03
   2.0494720e+00  -2.4405188e-03
   2.0544008e+00  -2.2517034e-03
   2.0561800e+00  -2.1712810e-03
   2.0569536e+00  -2.1358609e-03
   2.0591253e+00  -2.0393388e-03
   2.0622750e+00  -1.8990519e-03
   2.0652204e+00  -1.7722084e-03
   2.0701492e+00  -1.5589141e-03
   2.0730969e+00  -1.4302227e-03
   2.0780257e+00  -1.2154408e-03
   2.0809711e+00  -1.0902663e-03
   2.0858999e+00  -8.8061295e-04
   2.0888453e+00  -7.5860193e-04
   2.0937741e+00  -5.5460514e-04
   2.0987029e+00  -3.2190542e-04
   2.0987282e+00  -3.2072084e-04
   2.1013659e+00  -1.9505716e-04
   2.1016483e+00  -1.8065611e-04
   2.1016506e+00  -1.8053466e-04
   2.1065771e+00   6.1246556e-05
   2.1095225e+00   2.0438338e-04
   2.1124702e+00   3.3837006e-04
   2.1173967e+00   5.6302801e-04
   2.1203444e+00   6.9138430e-04
   2.1252732e+00   9.0861111e-04
   2.1282185e+00   1.0279706e-03
   2.1331474e+00   1.2297039e-03
   2.1360927e+00   1.3494399e-03
   2.1410216e+00   1.5472796e-03
   2.1439899e+00   1.6787305e-03
   2.1454959e+00   1.7457277e-03
   2.1469376e+00   1.8099977e-03
   2.1488958e+00   1.8981244e-03
   2.1518434e+00   2.0168205e-03
   2.1567700e+00   2.2180441e-03
   2.1597176e+00   2.3245868e-03
   2.1646465e+00   2.5051882e-03
   2.1675918e+00   2.6036042e-03
   2.1725207e+00   2.7702709e-03
   2.1754660e+00   2.8575528e-03
   2.1803949e+00   3.0060147e-03
   2.1833425e+00   3.0806703e-03
   2.1882691e+00   3.2082415e-03
   2.1912167e+00   3.2759412e-03
   2.1961433e+00   3.3914141e-03
   2.1990909e+00   3.4536272e-03
   2.2040197e+00   3.5601010e-03
   2.2081221e+00   3.6400826e-03
   2.2105785e+00   3.6865243e-03
   2.2110698e+00   3.6959826e-03
   2.2118939e+00   3.7122819e-03
   2.2148393e+00   3.7555326e-03
   2.2197681e+00   3.8305556e-03
   2.2227158e+00   3.8603306e-03
   2.2276423e+00   3.9124656e-03
   2.2305900e+00   3.9298669e-03
   2.2355165e+00   3.9614784e-03
   2.2384642e+00   3.9662305e-03
   2.2433907e+00   3.9760790e-03
   2.2463384e+00   3.9681818e-03
   2.2512672e+00   3.9564050e-03
   2.2542149e+00   3.9365014e-03
   2.2591414e+00   3.9050505e-03
   2.2620891e+00   3.8724977e-03
   2.2670156e+00   3.8198118e-03
   2.2719421e+00   3.7441690e-03
   2.2747567e+00   3.6998852e-03
   2.2748898e+00   3.6977273e-03
   2.2754454e+00   3.6865932e-03
   2.2790152e+00   3.6157025e-03
   2.2798163e+00   3.5996786e-03
   2.2827640e+00   3.5410009e-03
   2.2857117e+00   3.4749082e-03
   2.2906405e+00   3.3641873e-03
   2.2935882e+00   3.2912075e-03
   2.2985078e+00   3.1691230e-03
   2.3014692e+00   3.0894628e-03
   2.3063820e+00   2.9562672e-03
   2.3093434e+00   2.8697199e-03
   2.3142562e+00   2.7255739e-03
   2.3172176e+00   2.6328283e-03
   2.3221304e+00   2.4768365e-03
   2.3250918e+00   2.3814509e-03
   2.3300046e+00   2.2213751e-03
   2.3329660e+00   2.1186754e-03
   2.3378788e+00   1.9493457e-03
   2.3396006e+00   1.8798393e-03
   2.3429522e+00   1.7459022e-03
   2.3445363e+00   1.6807736e-03
   2.3457530e+00   1.6302663e-03
   2.3487144e+00   1.5116804e-03
   2.3536272e+00   1.3121625e-03
   2.3565886e+00   1.1974334e-03
   2.3615014e+00   1.0050574e-03
   2.3644628e+00   8.8827594e-04
   2.3693756e+00   6.9218549e-04
   2.3723370e+00   5.8089073e-04
   2.3772498e+00   3.9366162e-04
   2.3802112e+00   2.8694444e-04
   2.3851240e+00   1.0883540e-04
   2.3877870e+00   8.4027548e-07
   2.3925849e+00  -1.9480716e-04
   2.3926997e+00  -2.0017424e-04
   2.3930211e+00  -2.1333632e-04
   2.3959596e+00  -3.3402893e-04
   2.4008953e+00  -5.3801194e-04
   2.4038338e+00  -6.4892562e-04
   2.4087695e+00  -8.3599174e-04
   2.4117080e+00  -9.4158632e-04
   2.4166437e+00  -1.1192332e-03
   2.4195822e+00  -1.2174357e-03
   2.4245179e+00  -1.3831657e-03
   2.4274564e+00  -1.4718595e-03
   2.4323921e+00  -1.6218664e-03
   2.4353306e+00  -1.7075735e-03
   2.4402663e+00  -1.8517906e-03
   2.4432048e+00  -1.9401905e-03
   2.4481405e+00  -2.0886685e-03
   2.4486455e+00  -2.1039945e-03
   2.4496786e+00  -2.1355028e-03
   2.4535583e+00  -2.2498439e-03
   2.4560147e+00  -2.3206841e-03
   2.4589532e+00  -2.3949036e-03
   2.4638889e+00  -2.5205693e-03
   2.4668274e+00  -2.5847796e-03
   2.4717631e+00  -2.6935032e-03
   2.4747016e+00  -2.7486455e-03
   2.4796373e+00  -2.8420569e-03
   2.4825758e+00  -2.8884757e-03
   2.4875115e+00  -2.9672176e-03
   2.4904500e+00  -3.0050275e-03
   2.4953857e+00  -3.0693067e-03
   2.4983242e+00  -3.0985078e-03
   2.5032599e+00  -3.1483242e-03
   2.5061983e+00  -3.1688705e-03
   2.5111341e+00  -3.2040174e-03
   2.5140725e+00  -3.2161157e-03
   2.5190083e+00  -3.2371901e-03
   2.5219467e+00  -3.2404500e-03
   2.5268825e+00  -3.2465335e-03
   2.5298209e+00  -3.2407943e-03
   2.5347567e+00  -3.2316804e-03
   2.5376951e+00  -3.2172635e-03
   2.5426309e+00  -3.1938246e-03
   2.5455693e+00  -3.1707300e-03
   2.5505051e+00  -3.1326676e-03
   2.5534435e+00  -3.1010101e-03
   2.5583792e+00  -3.0485996e-03
   2.5613177e+00  -3.0087695e-03
   2.5662534e+00  -2.9426309e-03
   2.5691919e+00  -2.8942378e-03
   2.5741276e+00  -2.8139807e-03
   2.5770661e+00  -2.7586318e-03
   2.5820018e+00  -2.6665519e-03
   2.5849403e+00  -2.6052112e-03
   2.5898760e+00  -2.5029614e-03
   2.5928145e+00  -2.4325528e-03
   2.5977502e+00  -2.3158861e-03
   2.6019284e+00  -2.1989876e-03
   2.6041781e+00  -2.1353926e-03
   2.6048898e+00  -2.1150803e-03
   2.6056244e+00  -2.0931543e-03
   2.6085629e+00  -2.0046901e-03
   2.6134986e+00  -1.8563981e-03
   2.6164601e+00  -1.7678972e-03
   2.6213728e+00  -1.6199059e-03
   2.6243343e+00  -1.5305992e-03
   2.6292470e+00  -1.3813407e-03
   2.6322084e+00  -1.2888705e-03
   2.6371212e+00  -1.1348646e-03
   2.6400826e+00  -1.0423072e-03
   2.6449954e+00  -8.8762626e-04
   2.6479568e+00  -7.9677916e-04
   2.6528696e+00  -6.4477732e-04
   2.6558310e+00  -5.4729109e-04
   2.6607438e+00  -3.8553489e-04
   2.6640955e+00  -2.6165519e-04
   2.6658861e+00  -1.9462052e-04
   2.6670340e+00  -1.5093365e-04
   2.6686180e+00  -9.0568641e-05
   2.6715794e+00   1.6032668e-05
   2.6764922e+00   1.9507369e-04
   2.6794536e+00   2.9580119e-04
   2.6843664e+00   4.6481175e-04
   2.6873278e+00   5.6198347e-04
   2.6922406e+00   7.2466024e-04
   2.6952020e+00   8.1776860e-04
   2.7001148e+00   9.7437787e-04
   2.7030762e+00   1.0608838e-03
   2.7079890e+00   1.2065473e-03
   2.7109504e+00   1.2902342e-03
   2.7158632e+00   1.4300781e-03
   2.7188246e+00   1.5171556e-03
   2.7237374e+00   1.6625092e-03
   2.7255510e+00   1.7176860e-03
   2.7264922e+00   1.7461524e-03
   2.7284894e+00   1.8063177e-03
   2.7316116e+00   1.9002755e-03
   2.7345730e+00   1.9784091e-03
   2.7394858e+00   2.1102824e-03
   2.7424472e+00   2.1792929e-03
   2.7473600e+00   2.2958219e-03
   2.7503214e+00   2.3565657e-03
   2.7552342e+00   2.4592287e-03
   2.7581956e+00   2.5119835e-03
   2.7631084e+00   2.6012856e-03
   2.7660698e+00   2.6460285e-03
   2.7709826e+00   2.7219697e-03
   2.7739440e+00   2.7586088e-03
   2.7788567e+00   2.8210285e-03
   2.7818182e+00   2.8494261e-03
   2.7867309e+00   2.8980487e-03
   2.7896924e+00   2.9180670e-03
   2.7946051e+00   2.9526171e-03
   2.7975666e+00   2.9643480e-03
   2.8024793e+00   2.9851469e-03
   2.8054408e+00   2.9882231e-03
   2.8103535e+00   2.9943067e-03
   2.8133150e+00   2.9885675e-03
   2.8182277e+00   2.9797291e-03
   2.8211892e+00   2.9654729e-03
   2.8261249e+00   2.9425620e-03
   2.8290634e+00   2.9197429e-03
   2.8339991e+00   2.8823921e-03
   2.8369376e+00   2.8511708e-03
   2.8418733e+00   2.7997016e-03
   2.8448118e+00   2.7603076e-03
   2.8497475e+00   2.6951102e-03
   2.8526860e+00   2.6481175e-03
   2.8576217e+00   2.5700872e-03
   2.8605601e+00   2.5149908e-03
   2.8654959e+00   2.4235308e-03
   2.8684343e+00   2.3628788e-03
   2.8733701e+00   2.2617011e-03
   2.8763085e+00   2.1968297e-03
   2.8812443e+00   2.0883609e-03
   2.8841827e+00   2.0153076e-03
   2.8891185e+00   1.8938728e-03
   2.8909091e+00   1.8425781e-03
   2.8943067e+00   1.7462259e-03
   2.8958448e+00   1.7012098e-03
   2.8969927e+00   1.6676377e-03
   2.8999311e+00   1.5815197e-03
   2.9048669e+00   1.4367218e-03
   2.9078053e+00   1.3514738e-03
   2.9127410e+00   1.2084206e-03
   2.9156795e+00   1.1231680e-03
   2.9206152e+00   9.8020202e-04
   2.9235537e+00   8.9352388e-04
   2.9284894e+00   7.4846878e-04
   2.9314279e+00   6.6241965e-04
   2.9363636e+00   5.1808540e-04
   2.9393021e+00   4.3515381e-04
   2.9442378e+00   2.9588384e-04
   2.9471763e+00   2.1142401e-04
   2.9521120e+00   7.0272957e-05
   2.9550505e+00  -2.2401217e-05
   2.9599862e+00  -1.7681382e-04
   2.9601010e+00  -1.8100781e-04
   2.9605142e+00  -1.9448370e-04
   2.9650367e+00  -3.3969697e-04
   2.9678604e+00  -4.2997934e-04
   2.9707989e+00  -5.1707071e-04
   2.9757346e+00  -6.6321625e-04
   2.9786731e+00  -7.4495179e-04
   2.9836088e+00  -8.8199265e-04
   2.9865473e+00  -9.5889348e-04
   2.9914830e+00  -1.0877984e-03
   2.9944215e+00  -1.1615634e-03
   2.9993572e+00  -1.2851400e-03
   3.0022957e+00  -1.3525115e-03
   3.0072314e+00  -1.4654522e-03
   3.0101699e+00  -1.5249449e-03
   3.0151056e+00  -1.6247406e-03
   3.0180670e+00  -1.6805119e-03
   3.0229798e+00  -1.7739692e-03
   3.0259412e+00  -1.8271143e-03
   3.0308540e+00  -1.9161387e-03
   3.0338154e+00  -1.9670684e-03
   3.0387282e+00  -2.0524311e-03
   3.0406336e+00  -2.0831612e-03
   3.0438246e+00  -2.1351974e-03
   3.0455464e+00  -2.1632530e-03
   3.0466024e+00  -2.1802548e-03
   3.0495638e+00  -2.2201469e-03
   3.0544766e+00  -2.2871740e-03
   3.0574380e+00  -2.3191230e-03
   3.0623508e+00  -2.3728880e-03
   3.0653122e+00  -2.3973600e-03
   3.0702250e+00  -2.4386134e-03
   3.0731864e+00  -2.4557622e-03
   3.0780992e+00  -2.4847796e-03
   3.0810606e+00  -2.4950413e-03
   3.0859734e+00  -2.5126722e-03
   3.0889348e+00  -2.5156795e-03
   3.0938476e+00  -2.5211203e-03
   3.0968090e+00  -2.5168733e-03
   3.1017218e+00  -2.5102158e-03
   3.1046832e+00  -2.4992424e-03
   3.1095960e+00  -2.4815197e-03
   3.1125574e+00  -2.4635675e-03
   3.1174702e+00  -2.4341827e-03
   3.1204316e+00  -2.4092057e-03
   3.1253444e+00  -2.3680670e-03
   3.1283058e+00  -2.3356749e-03
   3.1332185e+00  -2.2822544e-03
   3.1361800e+00  -2.2416322e-03
   3.1410927e+00  -2.1746419e-03
   3.1427456e+00  -2.1477433e-03
   3.1435032e+00  -2.1351699e-03
   3.1456841e+00  -2.0989233e-03
   3.1489669e+00  -2.0448003e-03
   3.1519284e+00  -1.9920753e-03
   3.1568411e+00  -1.9042264e-03
   3.1598026e+00  -1.8482943e-03
   3.1647153e+00  -1.7550803e-03
   3.1676768e+00  -1.6961157e-03
   3.1725895e+00  -1.5978466e-03
   3.1755510e+00  -1.5358976e-03
   3.1804637e+00  -1.4326584e-03
   3.1834252e+00  -1.3680119e-03
   3.1883379e+00  -1.2602043e-03
   3.1912994e+00  -1.1922750e-03
   3.1962121e+00  -1.0791621e-03
   3.1991736e+00  -1.0095937e-03
   3.2040863e+00  -8.9344353e-04
   3.2070478e+00  -8.2402663e-04
   3.2119605e+00  -7.0790404e-04
   3.2149219e+00  -6.3583104e-04
   3.2198347e+00  -5.1578053e-04
   3.2227961e+00  -4.3665289e-04
   3.2277089e+00  -3.0520661e-04
   3.2301653e+00  -2.3311983e-04
   3.2314509e+00  -1.9439830e-04
   3.2331038e+00  -1.4588269e-04
   3.2355831e+00  -7.2289256e-05
   3.2385445e+00   1.0999288e-05
   3.2434803e+00   1.5061433e-04
   3.2464187e+00   2.3014463e-04
   3.2513545e+00   3.6337695e-04
   3.2542929e+00   4.3994261e-04
   3.2592287e+00   5.6821396e-04
   3.2621671e+00   6.4206152e-04
   3.2671028e+00   7.6565197e-04
   3.2700413e+00   8.3727961e-04
   3.2749770e+00   9.5752525e-04
   3.2779155e+00   1.0242149e-03
   3.2828512e+00   1.1362466e-03
   3.2857897e+00   1.1978306e-03
   3.2907254e+00   1.3008792e-03
   3.2936639e+00   1.3610147e-03
   3.2985996e+00   1.4616437e-03
   3.3015381e+00   1.5217860e-03
   3.3064738e+00   1.6224128e-03
   3.3103076e+00   1.7009573e-03
   3.3125344e+00   1.7463567e-03
   3.3132461e+00   1.7612489e-03
   3.3143480e+00   1.7837649e-03
   3.3172865e+00   1.8375551e-03
   3.3222222e+00   1.9279752e-03
   3.3251607e+00   1.9741024e-03
   3.3300964e+00   2.0516896e-03
   3.3330349e+00   2.0906635e-03
   3.3379706e+00   2.1562741e-03
   3.3409091e+00   2.1883081e-03
   3.3458448e+00   2.2423347e-03
   3.3487833e+00   2.2675390e-03
   3.3537190e+00   2.3101469e-03
   3.3566575e+00   2.3283747e-03
   3.3615932e+00   2.3593434e-03
   3.3645317e+00   2.3713039e-03
   3.3694674e+00   2.3918733e-03
   3.3724059e+00   2.3963039e-03
   3.3773416e+00   2.4041322e-03
   3.3802801e+00   2.4012397e-03
   3.3852158e+00   2.3969008e-03
   3.3881543e+00   2.3878099e-03
   3.3930900e+00   2.3732553e-03
   3.3960285e+00   2.3568641e-03
   3.4009642e+00   2.3300275e-03
   3.4039027e+00   2.3071396e-03
   3.4088384e+00   2.2694307e-03
   3.4117769e+00   2.2384826e-03
   3.4167126e+00   2.1872635e-03
   3.4196511e+00   2.1586410e-03
   3.4245868e+00   2.1111616e-03
   3.4275253e+00   2.0516460e-03
   3.4324610e+00   1.9532140e-03
   3.4423095e+00   1.8232025e-03
   3.4479798e+00   1.7479040e-03
   3.4480946e+00   1.7464027e-03
   3.4482094e+00   1.7447521e-03
   3.4580579e+00   1.6991299e-03
   3.4639578e+00   1.5526928e-03
   3.4639578e+00   1.3512374e-03
   3.4856061e+00   8.6207300e-04
   3.4954545e+00   6.4376033e-04
   3.5171028e+00   1.8827916e-04
   3.5269513e+00  -1.9115542e-05
   3.5404500e+00  -1.3414096e-04
   3.5426997e+00  -1.9430670e-04
   3.5502984e+00  -3.9230257e-04
   3.5584481e+00  -4.6062672e-04
   3.5584481e+00  -8.3404959e-04
   3.5800964e+00  -1.0832989e-03
   3.6214417e+00  -1.5744697e-03
   3.6431129e+00  -1.4927548e-03
   3.6844582e+00  -1.3422084e-03
   3.7277548e+00  -1.0016230e-03
   3.8104454e+00  -3.4549587e-04
   3.8244031e+00  -2.4525712e-04
   3.8342516e+00  -1.9423416e-04
   3.8676997e+00  -4.0574151e-05
   3.9364325e+00   3.9618916e-04
   3.9364325e+00   4.7233012e-04
   3.9580808e+00   4.7129017e-04
   4.0624197e+00   4.5678604e-04
   4.1057392e+00   3.8004362e-04
   4.3144169e+00   2.5337236e-05
   4.3577365e+00  -1.1397383e-05
   4.5664141e+00  -1.1272176e-04
   4.5664141e+00  -9.7589532e-05
   4.6097107e+00  -5.1521579e-05
   5.0703857e+00  -1.3378604e-04
   5.0703857e+00   4.5547980e-05
   5.2197888e+00  -1.3136846e-04
   5.5743572e+00  -1.3100344e-04
   5.7246097e+00  -1.3801997e-04
   6.0783287e+00  -1.5709229e-04
   6.1773416e+00  -1.5708632e-04
   6.5823003e+00  -5.5515611e-05
   6.5823003e+00  -2.9532828e-04
   6.6864784e+00  -1.9405693e-04
   6.7400367e+00  -1.3157140e-04
   6.8559688e+00   3.6988751e-06
   7.0862948e+00   4.7744031e-06
   7.3599633e+00   2.8648072e-06
   7.5902663e+00   1.9456152e-06
   7.8639348e+00   1.2545960e-06
   8.0942378e+00   6.1679752e-07
   8.0942378e+00   9.0129706e-07
   8.4830579e+00   9.9630854e-07
   8.5982094e+00   9.4628788e-07
   8.9870523e+00   4.5010790e-07
   9.1021809e+00   3.4693985e-07
   9.4910239e+00   1.2524242e-07
   9.6061754e+00   7.2094353e-08
   9.9949954e+00  -7.5703398e-08
   1.0110147e+01  -1.3197773e-07
   1.0498967e+01  -1.6364876e-07
   1.0614118e+01  -1.7615427e-07
   1.1002870e+01  -1.8671120e-07
   1.1117998e+01  -1.8671120e-07


==> data/DARPA_Wave_Cut_5D_o3.dat <==
  -1.0048783e+01   8.5793388e-07
  -9.6600551e+00   1.0268457e-06
  -9.5449265e+00   1.0737420e-06
  -9.1560836e+00   6.3839073e-06
  -9.0409550e+00   6.4120523e-06
  -8.6521120e+00   3.5043159e-04
  -8.5369605e+00   3.5040863e-04
  -7.0250459e+00  -4.0546143e-04
  -6.8054637e+00  -1.9402112e-04
  -6.6944215e+00  -6.5802112e-05
  -6.6362029e+00   1.4162328e-06
  -6.5210744e+00   1.4412443e-06
  -6.1322314e+00   1.5995983e-06
  -6.0170799e+00   1.6402410e-06
  -5.6282599e+00   1.7880395e-06
  -5.5131084e+00   1.8755762e-06
  -5.5131084e+00   1.8380601e-06
  -5.2394399e+00   2.0316208e-06
  -5.0091368e+00   2.1879408e-06
  -4.7354683e+00   2.4777319e-06
  -4.5051653e+00   2.7278466e-06
  -4.2314968e+00   3.2553949e-06
  -4.0011938e+00   3.6743572e-06
  -3.7275253e+00   4.4322314e-06
  -3.4971993e+00   5.6453168e-06
  -3.4971993e+00   4.9950184e-06
  -3.4538567e+00   5.8548898e-06
  -2.9932277e+00   7.5182048e-06
  -2.9499082e+00   7.8639578e-06
  -2.4892562e+00   1.1553604e-05
  -2.4459366e+00   1.2058127e-05
  -1.9852824e+00   1.6985996e-05
  -1.9636226e+00   1.7879821e-05
  -1.7332943e+00   2.7587695e-05
  -1.7332943e+00   2.6459826e-05
  -1.6899839e+00   2.8808081e-05
  -1.4813062e+00   3.9708907e-05
  -1.4379936e+00   4.1743343e-05
  -1.2293182e+00   5.1295914e-05
  -1.2076584e+00   5.4146694e-05
  -1.1033242e+00   7.4086777e-05
  -1.1033242e+00   6.9398531e-05
  -1.0600000e+00   7.9417815e-05
  -9.7733012e-01   9.8523646e-05
  -9.3399908e-01   1.0694215e-04
  -8.5133609e-01   1.2216827e-04
  -8.2966713e-01   1.2938843e-04
  -7.8833792e-01   1.4236869e-04
  -7.6666437e-01   1.4901584e-04
  -7.2534206e-01   1.6097176e-04
  -7.1450413e-01   1.6609917e-04
  -6.9384298e-01   1.7563062e-04
  -6.8300275e-01   1.8221373e-04
  -6.6234389e-01   1.9464348e-04
  -6.5150367e-01   2.0091185e-04
  -6.3084711e-01   2.1809435e-04
  -6.3084711e-01   2.1312534e-04
  -6.2000459e-01   2.2205096e-04
  -6.1509642e-01   2.2616506e-04
  -6.0425390e-01   2.3511478e-04
  -5.9934803e-01   2.3906566e-04
  -5.8850321e-01   2.4891185e-04
  -5.8359963e-01   2.5326676e-04
  -5.7275253e-01   2.6378329e-04
  -5.6784894e-01   2.6841827e-04
  -5.5700413e-01   2.7939624e-04
  -5.5210055e-01   2.8427916e-04
  -5.4125344e-01   2.9648301e-04
  -5.3634986e-01   3.0163223e-04
  -5.2550275e-01   3.1341598e-04
  -5.2060147e-01   3.1894169e-04
  -5.0975207e-01   3.3258264e-04
  -5.0485308e-01   3.3841368e-04
  -4.9400138e-01   3.5315886e-04
  -4.8910239e-01   3.5960285e-04
  -4.7825069e-01   3.7409550e-04
  -4.7335399e-01   3.8041781e-04
  -4.6792700e-01   3.8912994e-04
  -4.6547980e-01   3.9336318e-04
  -4.6005280e-01   4.0174702e-04
  -4.5760560e-01   4.0491047e-04
  -4.5217860e-01   4.1388889e-04
  -4.4972911e-01   4.1837466e-04
  -4.4430211e-01   4.2767447e-04
  -4.4185491e-01   4.3118228e-04
  -4.3642792e-01   4.4065197e-04
  -4.3398072e-01   4.4536272e-04
  -4.2855142e-01   4.5509871e-04
  -4.2610652e-01   4.5813820e-04
  -4.2067723e-01   4.6797750e-04
  -4.1823232e-01   4.7258494e-04
  -4.1280303e-01   4.8265152e-04
  -4.1035583e-01   4.8711662e-04
  -4.0492654e-01   4.9730716e-04
  -4.0248163e-01   5.0780073e-04
  -4.0248163e-01   5.0196740e-04
  -3.9949725e-01   5.1356290e-04
  -3.9460744e-01   5.1793159e-04
  -3.9162075e-01   5.2390955e-04
  -3.8673324e-01   5.3374656e-04
  -3.8374656e-01   5.3989210e-04
  -3.7885904e-01   5.5009183e-04
  -3.7587006e-01   5.5649449e-04
  -3.7098485e-01   5.6687098e-04
  -3.6799357e-01   5.7354454e-04
  -3.6310836e-01   5.8427456e-04
  -3.6011938e-01   5.9126951e-04
  -3.5523416e-01   6.0244031e-04
  -3.5224288e-01   6.0977502e-04
  -3.4735996e-01   6.2135675e-04
  -3.4436639e-01   6.2910009e-04
  -3.3948577e-01   6.4133379e-04
  -3.3649219e-01   6.4950643e-04
  -3.3161157e-01   6.6238981e-04
  -3.2861570e-01   6.7103994e-04
  -3.2373508e-01   6.8467401e-04
  -3.2073921e-01   6.9381313e-04
  -3.1586088e-01   7.0824151e-04
  -3.1286272e-01   7.1785354e-04
  -3.0798669e-01   7.3302342e-04
  -3.0498852e-01   7.4324380e-04
  -3.0011249e-01   7.5936639e-04
  -2.9711203e-01   7.7015152e-04
  -2.9223829e-01   7.8713958e-04
  -2.8923554e-01   7.9854683e-04
  -2.8436410e-01   8.1644399e-04
  -2.8135904e-01   8.2848485e-04
  -2.7648760e-01   8.4735767e-04
  -2.7348255e-01   8.6006657e-04
  -2.6861341e-01   8.7995409e-04
  -2.6560606e-01   8.9332874e-04
  -2.6073921e-01   9.1425849e-04
  -2.5772957e-01   9.2835859e-04
  -2.5286501e-01   9.5028696e-04
  -2.4985078e-01   9.6529844e-04
  -2.4499082e-01   9.8867539e-04
  -2.4197429e-01   1.0042562e-03
  -2.3711662e-01   1.0288797e-03
  -2.3409780e-01   1.0448462e-03
  -2.2924082e-01   1.0701331e-03
  -2.2622039e-01   1.0869330e-03
  -2.2136639e-01   1.1136226e-03
  -2.1834343e-01   1.1312994e-03
  -2.1349174e-01   1.1593113e-03
  -2.1046648e-01   1.1779339e-03
  -2.0561708e-01   1.2070684e-03
  -2.0258884e-01   1.2269605e-03
  -1.9774265e-01   1.2578466e-03
  -1.9471120e-01   1.2792585e-03
  -1.8986800e-01   1.3122291e-03
  -1.8683356e-01   1.3354591e-03
  -1.8199334e-01   1.3709757e-03
  -1.7895569e-01   1.3964279e-03
  -1.7411892e-01   1.4350803e-03
  -1.7107759e-01   1.4632002e-03
  -1.6624426e-01   1.5055395e-03
  -1.6319949e-01   1.5368893e-03
  -1.5836961e-01   1.5836387e-03
  -1.5470064e-01   1.6230395e-03
  -1.5353926e-01   1.6362557e-03
  -1.5165129e-01   1.6577548e-03
  -1.5049518e-01   1.6703994e-03
  -1.4744261e-01   1.7062695e-03
  -1.4262052e-01   1.7608586e-03
  -1.3956382e-01   1.7976561e-03
  -1.3474610e-01   1.8531129e-03
  -1.3168457e-01   1.8909252e-03
  -1.2687144e-01   1.9476837e-03
  -1.2380579e-01   1.9869238e-03
  -1.1899702e-01   2.0459527e-03
  -1.1592723e-01   2.0865381e-03
  -1.1112236e-01   2.1473600e-03
  -1.0804752e-01   2.1891483e-03
  -1.0324793e-01   2.2514233e-03
  -1.0016713e-01   2.2948255e-03
  -9.5373278e-02   2.3589532e-03
  -9.2286731e-02   2.4039945e-03
  -8.7498852e-02   2.4698806e-03
  -8.4406107e-02   2.5164830e-03
  -7.9624426e-02   2.5839761e-03
  -7.6525023e-02   2.6323691e-03
  -7.1749770e-02   2.7015152e-03
  -6.8643480e-02   2.7502984e-03
  -6.3875344e-02   2.8207759e-03
  -6.0761019e-02   2.8689394e-03
  -5.6000918e-02   2.9386134e-03
  -5.2878099e-02   2.9878558e-03
  -4.8126492e-02   3.0565886e-03
  -4.4995179e-02   3.1086088e-03
  -4.0252066e-02   3.1784665e-03
  -3.7111570e-02   3.2347796e-03
  -3.2377410e-02   3.3073462e-03
  -2.7655647e-02   3.3838843e-03
  -2.4502984e-02   3.4442378e-03
  -2.3340450e-02   3.4640266e-03
  -2.1638820e-02   3.4931129e-03
  -1.9791804e-02   3.5248393e-03
  -1.6628673e-02   3.5821625e-03
  -1.3456795e-02   3.6351240e-03
  -8.7542700e-03   3.7100551e-03
  -5.5704086e-03   3.7583792e-03
  -8.7988751e-04   3.8256198e-03
   2.3169651e-03   3.8687098e-03
   6.9944674e-03   3.9277548e-03
   1.0205257e-02   3.9649679e-03
   1.4868825e-02   4.0152893e-03
   1.8095110e-02   4.0442378e-03
   2.2743113e-02   4.0826217e-03
   2.5984389e-02   4.1045684e-03
   3.0617539e-02   4.1334252e-03
   3.3871671e-02   4.1475207e-03
   3.8491965e-02   4.1654040e-03
   4.1762397e-02   4.1659550e-03
   4.6366162e-02   4.1673554e-03
   4.9656566e-02   4.1560376e-03
   5.4240358e-02   4.1432048e-03
   5.7550735e-02   4.1190312e-03
   6.2114555e-02   4.0893939e-03
   6.5446281e-02   4.0484619e-03
   6.9988751e-02   3.9985308e-03
   7.3342287e-02   3.9407254e-03
   7.7862948e-02   3.8708907e-03
   8.1238062e-02   3.7955234e-03
   8.5737144e-02   3.7061983e-03
   8.9135675e-02   3.6151286e-03
   9.3611341e-02   3.5043159e-03
   9.7036042e-02   3.3947429e-03
   1.0148554e-01   3.2576217e-03
   1.0367631e-01   3.1698806e-03
   1.0463177e-01   3.1335399e-03
   1.0809780e-01   3.0037190e-03
   1.0935973e-01   2.9516529e-03
   1.1283907e-01   2.7971534e-03
   1.1723370e-01   2.6194904e-03
   1.2074219e-01   2.4533287e-03
   1.2510790e-01   2.2622750e-03
   1.2864509e-01   2.0797980e-03
   1.3298186e-01   1.8716988e-03
   1.3654798e-01   1.6805854e-03
   1.4085606e-01   1.4641850e-03
   1.4513567e-01   1.2204614e-03
   1.4866667e-01   1.0017011e-03
   1.4873026e-01   9.9736685e-04
   1.4906061e-01   9.7469008e-04
   1.5230418e-01   7.6508724e-04
   1.5298462e-01   7.2088843e-04
   1.5660445e-01   4.7015611e-04
   1.6025092e-01   2.1634252e-04
   1.6447865e-01  -6.9812443e-05
   1.6815404e-01  -3.1947199e-04
   1.7235285e-01  -5.9405647e-04
   1.7652342e-01  -8.8207989e-04
   1.7956474e-01  -1.1120707e-03
   1.8009137e-01  -1.1556015e-03
   1.8022727e-01  -1.1665909e-03
   1.8437236e-01  -1.5000643e-03
   1.8810147e-01  -1.8081680e-03
   1.9185239e-01  -2.0948921e-03
   1.9597612e-01  -2.4061983e-03
   1.9974610e-01  -2.6931589e-03
   2.0385078e-01  -2.9891185e-03
   2.0471763e-01  -3.0691460e-03
   2.0734963e-01  -3.2865932e-03
   2.0880326e-01  -3.4107897e-03
   2.1172544e-01  -3.6673324e-03
   2.1553053e-01  -3.9746786e-03
   2.1960032e-01  -4.3112489e-03
   2.2341506e-01  -4.5999082e-03
   2.2747544e-01  -4.9030073e-03
   2.3153581e-01  -5.2121212e-03
   2.3372130e-01  -5.3979798e-03
   2.3404959e-01  -5.4280992e-03
   2.3535124e-01  -5.5407254e-03
   2.3941690e-01  -5.8743343e-03
   2.4322773e-01  -6.1788338e-03
   2.4702250e-01  -6.4477043e-03
   2.5110193e-01  -6.7420110e-03
   2.5487603e-01  -7.0151974e-03
   2.5897842e-01  -7.2836547e-03
   2.5930211e-01  -7.3099862e-03
   2.6227273e-01  -7.5213039e-03
   2.6343434e-01  -7.6071166e-03
   2.6685721e-01  -7.8621901e-03
   2.7056474e-01  -8.1011478e-03
   2.7473370e-01  -8.3792470e-03
   2.7840680e-01  -8.5809917e-03
   2.8261019e-01  -8.8163912e-03
   2.8625115e-01  -9.0117539e-03
   2.9048898e-01  -9.2149449e-03
   2.9476354e-01  -9.4233471e-03
   2.9549128e-01  -9.4643710e-03
   2.9607897e-01  -9.4976814e-03
   2.9836777e-01  -9.6188246e-03
   3.0268825e-01  -9.8139348e-03
   3.0624426e-01  -9.9663682e-03
   3.0976125e-01  -1.0084320e-02
   3.1412305e-01  -1.0240243e-02
   3.1760101e-01  -1.0325230e-02
   3.2200184e-01  -1.0445615e-02
   3.2544536e-01  -1.0503214e-02
   3.2988062e-01  -1.0587810e-02
   3.3329201e-01  -1.0620409e-02
   3.3775941e-01  -1.0670592e-02
   3.4114555e-01  -1.0678237e-02
   3.4563590e-01  -1.0694467e-02
   3.4900826e-01  -1.0675253e-02
   3.5351469e-01  -1.0658792e-02
   3.5687557e-01  -1.0610239e-02
   3.6139118e-01  -1.0555693e-02
   3.6475207e-01  -1.0477227e-02
   3.6926768e-01  -1.0389578e-02
   3.7263774e-01  -1.0281795e-02
   3.7714417e-01  -1.0161410e-02
   3.8052801e-01  -1.0025275e-02
   3.8501837e-01  -9.8657484e-03
   3.8842746e-01  -9.7035583e-03
   3.9289256e-01  -9.5113177e-03
   3.9633150e-01  -9.3202479e-03
   4.0076905e-01  -9.0945592e-03
   4.0424013e-01  -8.8821166e-03
   4.0864325e-01  -8.6336088e-03
   4.1215565e-01  -8.3958907e-03
   4.1651515e-01  -8.1171717e-03
   4.1800964e-01  -8.0033058e-03
   4.1974288e-01  -7.8641185e-03
   4.2156795e-01  -7.7165978e-03
   4.2438935e-01  -7.5028237e-03
   4.2799128e-01  -7.2021120e-03
   4.3226354e-01  -6.8687557e-03
   4.3590909e-01  -6.5679752e-03
   4.4013545e-01  -6.2391414e-03
   4.4382461e-01  -5.9255969e-03
   4.4800964e-01  -5.5880165e-03
   4.4963039e-01  -5.4333792e-03
   4.5074610e-01  -5.3200413e-03
   4.5335859e-01  -5.0637282e-03
   4.5588384e-01  -4.8261708e-03
   4.5964646e-01  -4.4756198e-03
   4.6375574e-01  -4.0992654e-03
   4.6754591e-01  -3.7557163e-03
   4.7162994e-01  -3.3971763e-03
   4.7396924e-01  -3.1681129e-03
   4.7551194e-01  -3.0074839e-03
   4.7777548e-01  -2.7758953e-03
   4.7950413e-01  -2.6043618e-03
   4.8331726e-01  -2.2477020e-03
   4.8737833e-01  -1.8665129e-03
   4.9119146e-01  -1.5250230e-03
   4.9525253e-01  -1.1693159e-03
   4.9738981e-01  -9.6236685e-04
   4.9856290e-01  -8.4084711e-04
   5.0119146e-01  -5.8151974e-04
   5.0312443e-01  -3.9399219e-04
   5.0690312e-01  -6.5435032e-05
   5.1099862e-01   2.9735767e-04
   5.1474059e-01   6.0077135e-04
   5.1887282e-01   9.2536272e-04
   5.2107208e-01   1.1091575e-03
   5.2199495e-01   1.1933402e-03
   5.2475895e-01   1.4306818e-03
   5.2674702e-01   1.5969812e-03
   5.3036731e-01   1.8566919e-03
   5.3461892e-01   2.1739440e-03
   5.3815427e-01   2.3902893e-03
   5.4249082e-01   2.6643480e-03
   5.4645317e-01   2.9134068e-03
   5.4844812e-01   3.0394399e-03
   5.4988062e-01   3.1311983e-03
   5.5036501e-01   3.1641185e-03
   5.5368916e-01   3.3358127e-03
   5.5823691e-01   3.5971074e-03
   5.6143251e-01   3.7248852e-03
   5.6610882e-01   3.9455464e-03
   5.6916667e-01   4.0349862e-03
   5.7398072e-01   4.2112948e-03
   5.7689164e-01   4.2708678e-03
   5.8185262e-01   4.4134757e-03
   5.8461203e-01   4.4518136e-03
   5.8845271e-01   4.5416667e-03
   5.8852158e-01   4.5434343e-03
   5.8972222e-01   4.5726125e-03
   5.9233012e-01   4.5899449e-03
   5.9759412e-01   4.6687328e-03
   6.0006428e-01   4.6612029e-03
   6.0546832e-01   4.6976354e-03
   6.0779155e-01   4.6667815e-03
   6.1333792e-01   4.6395087e-03
   6.1548898e-01   4.5945363e-03
   6.2120983e-01   4.5125803e-03
   6.2318871e-01   4.4572084e-03
   6.2908402e-01   4.3252525e-03
   6.3523416e-01   4.1354683e-03
   6.3623737e-01   4.1001148e-03
   6.3695592e-01   4.0750230e-03
   6.4289027e-01   3.8408632e-03
   6.4483012e-01   3.7601240e-03
   6.4497704e-01   3.7531910e-03
   6.4540404e-01   3.7328972e-03
   6.5129477e-01   3.4550964e-03
   6.5270432e-01   3.3935491e-03
   6.5406336e-01   3.3315427e-03
   6.6057851e-01   3.0092057e-03
   6.6180900e-01   2.9499541e-03
   6.6845500e-01   2.6085170e-03
   6.6956612e-01   2.5537190e-03
   6.7633150e-01   2.1908425e-03
   6.7733471e-01   2.1402410e-03
   6.8420799e-01   1.7713453e-03
   6.9123278e-01   1.3695478e-03
   6.9177227e-01   1.3393687e-03
   6.9208448e-01   1.3209917e-03
   6.9238292e-01   1.3021648e-03
   6.9585859e-01   1.0933953e-03
   6.9917355e-01   8.9372819e-04
   6.9996327e-01   8.5094353e-04
   7.0074151e-01   8.1046143e-04
   7.0783976e-01   4.1328742e-04
   7.0858127e-01   3.7718549e-04
   7.1571855e-01   1.5167975e-06
   7.1643939e-01  -3.1515840e-05
   7.2359734e-01  -3.8307392e-04
   7.2426309e-01  -4.1614325e-04
   7.3135216e-01  -7.8871442e-04
   7.3141873e-01  -7.9256428e-04
   7.3147383e-01  -7.9551882e-04
   7.3220845e-01  -8.3127410e-04
   7.3935262e-01  -1.2058701e-03
   7.4011708e-01  -1.2393893e-03
   7.4722911e-01  -1.5752365e-03
   7.4804178e-01  -1.6084275e-03
   7.5510560e-01  -1.9165060e-03
   7.5597567e-01  -1.9486042e-03
   7.6298209e-01  -2.2247796e-03
   7.6391873e-01  -2.2588269e-03
   7.7085859e-01  -2.5374197e-03
   7.7142332e-01  -2.5595500e-03
   7.7351469e-01  -2.6500459e-03
   7.7825528e-01  -2.8489899e-03
   7.7873278e-01  -2.8678834e-03
   7.7983701e-01  -2.9074610e-03
   7.8660698e-01  -3.1612259e-03
   7.8778466e-01  -3.1998852e-03
   7.9448347e-01  -3.4325528e-03
   7.9573003e-01  -3.4698577e-03
   8.0235767e-01  -3.6753444e-03
   8.0369835e-01  -3.7113177e-03
   8.1023186e-01  -3.8876492e-03
   8.1166208e-01  -3.9205923e-03
   8.1810606e-01  -4.0739210e-03
   8.1962580e-01  -4.1077824e-03
   8.2598026e-01  -4.2560376e-03
   8.2757117e-01  -4.2910468e-03
   8.2865702e-01  -4.3155418e-03
   8.3187328e-01  -4.3873278e-03
   8.3385445e-01  -4.4318182e-03
   8.3431818e-01  -4.4409320e-03
   8.3551653e-01  -4.4644399e-03
   8.4172865e-01  -4.5708219e-03
   8.4347337e-01  -4.5975436e-03
   8.4960055e-01  -4.6749541e-03
   8.5142103e-01  -4.6946740e-03
   8.5747475e-01  -4.7455693e-03
   8.5936410e-01  -4.7586088e-03
   8.6534894e-01  -4.7851699e-03
   8.6730487e-01  -4.7902204e-03
   8.7322314e-01  -4.7900597e-03
   8.7524334e-01  -4.7865014e-03
   8.8109734e-01  -4.7623049e-03
   8.8317264e-01  -4.7501377e-03
   8.8896924e-01  -4.7035813e-03
   8.9110422e-01  -4.6812213e-03
   8.9684343e-01  -4.6094123e-03
   8.9903122e-01  -4.5767677e-03
   9.0471763e-01  -4.4815886e-03
   9.0695133e-01  -4.4371671e-03
   9.1259183e-01  -4.3140725e-03
   9.1519284e-01  -4.2412764e-03
   9.1704775e-01  -4.1924931e-03
   9.1747934e-01  -4.1807163e-03
   9.2046602e-01  -4.0962351e-03
   9.2278696e-01  -4.0245179e-03
   9.2834022e-01  -3.8516299e-03
   9.3070248e-01  -3.7726584e-03
   9.3621442e-01  -3.5879247e-03
   9.3861111e-01  -3.5010101e-03
   9.4408861e-01  -3.3000689e-03
   9.4651974e-01  -3.2026630e-03
   9.5196281e-01  -2.9876951e-03
   9.5442837e-01  -2.8841139e-03
   9.5983701e-01  -2.6590450e-03
   9.6233242e-01  -2.5406566e-03
   9.6770891e-01  -2.2750643e-03
   9.6824151e-01  -2.2433976e-03
   9.6898990e-01  -2.1995179e-03
   9.7076676e-01  -2.0981772e-03
   9.7558310e-01  -1.8284986e-03
   9.7813590e-01  -1.6797062e-03
   9.8345730e-01  -1.3756795e-03
   9.8603535e-01  -1.2261639e-03
   9.9133150e-01  -9.2746556e-04
   9.9393480e-01  -7.7211662e-04
   9.9920569e-01  -4.6536042e-04
   1.0012098e+00  -3.2468090e-04
   1.0024013e+00  -2.3896006e-04
   1.0038361e+00  -1.3586570e-04
   1.0070822e+00   8.8593434e-05
   1.0097245e+00   2.8256887e-04
   1.0149564e+00   6.4851928e-04
   1.0176171e+00   8.3311524e-04
   1.0228306e+00   1.1774633e-03
   1.0280234e+00   1.5357736e-03
   1.0280579e+00   1.5382668e-03
   1.0304500e+00   1.7123026e-03
   1.0307048e+00   1.7324587e-03
   1.0307071e+00   1.7327158e-03
   1.0358838e+00   2.1293411e-03
   1.0385790e+00   2.3479109e-03
   1.0412810e+00   2.5495638e-03
   1.0464532e+00   2.9167355e-03
   1.0491690e+00   3.1213269e-03
   1.0543274e+00   3.4783287e-03
   1.0563062e+00   3.6360882e-03
   1.0565657e+00   3.6597107e-03
   1.0590358e+00   3.8657943e-03
   1.0622016e+00   4.1137282e-03
   1.0649380e+00   4.3206382e-03
   1.0700758e+00   4.6994949e-03
   1.0728237e+00   4.8988751e-03
   1.0779500e+00   5.2449954e-03
   1.0821671e+00   5.5408173e-03
   1.0829568e+00   5.6056244e-03
   1.0849265e+00   5.7604224e-03
   1.0858242e+00   5.8278007e-03
   1.0885927e+00   6.0233930e-03
   1.0937006e+00   6.3791093e-03
   1.0964761e+00   6.5544766e-03
   1.1015748e+00   6.8731864e-03
   1.1066621e+00   7.1578053e-03
   1.1094490e+00   7.3366162e-03
   1.1132323e+00   7.5508724e-03
   1.1135744e+00   7.5715106e-03
   1.1145294e+00   7.6286042e-03
   1.1173232e+00   7.7952250e-03
   1.1201217e+00   7.9348255e-03
   1.1251974e+00   8.1960055e-03
   1.1280028e+00   8.3106979e-03
   1.1330716e+00   8.5260101e-03
   1.1358838e+00   8.6155418e-03
   1.1409458e+00   8.7885445e-03
   1.1437649e+00   8.8561524e-03
   1.1488200e+00   8.9849862e-03
   1.1516437e+00   9.0278926e-03
   1.1566965e+00   9.1152893e-03
   1.1595225e+00   9.1267218e-03
   1.1645707e+00   9.1658632e-03
   1.1674013e+00   9.1430670e-03
   1.1724449e+00   9.1322773e-03
   1.1752801e+00   9.0746327e-03
   1.1803191e+00   9.0114555e-03
   1.1831612e+00   8.9208219e-03
   1.1881933e+00   8.7997934e-03
   1.1910399e+00   8.6719008e-03
   1.1960675e+00   8.4859734e-03
   1.1989187e+00   8.3297062e-03
   1.2039440e+00   8.0923095e-03
   1.2067975e+00   7.9046373e-03
   1.2118182e+00   7.6109275e-03
   1.2119972e+00   7.5948577e-03
   1.2124564e+00   7.5587236e-03
   1.2170133e+00   7.2224747e-03
   1.2196924e+00   7.0007346e-03
   1.2225528e+00   6.7645546e-03
   1.2275666e+00   6.3779155e-03
   1.2325758e+00   5.9690771e-03
   1.2352916e+00   5.7220156e-03
   1.2354408e+00   5.7071855e-03
   1.2362672e+00   5.6191230e-03
   1.2397245e+00   5.2715335e-03
   1.2404477e+00   5.1976584e-03
   1.2433150e+00   4.8984848e-03
   1.2461869e+00   4.6194444e-03
   1.2511915e+00   4.1514692e-03
   1.2521648e+00   4.0378099e-03
   1.2556428e+00   3.6791322e-03
   1.2571648e+00   3.5129706e-03
   1.2590657e+00   3.2977273e-03
   1.2619421e+00   3.0036501e-03
   1.2669399e+00   2.4864555e-03
   1.2719353e+00   1.9718343e-03
   1.2737213e+00   1.7723324e-03
   1.2739899e+00   1.7390174e-03
   1.2748140e+00   1.6435514e-03
   1.2798072e+00   1.0853972e-03
   1.2826882e+00   7.8525253e-04
   1.2876791e+00   2.9411616e-04
   1.2904086e+00   1.0533976e-05
   1.2905624e+00  -6.4408632e-06
   1.2922934e+00  -2.0132025e-04
   1.2951538e+00  -5.1476125e-04
   1.2955533e+00  -5.5995868e-04
   1.2984389e+00  -8.6792011e-04
   1.3013246e+00  -1.1352984e-03
   1.3063131e+00  -1.6080211e-03
   1.3074747e+00  -1.7260560e-03
   1.3119100e+00  -2.1415794e-03
   1.3124587e+00  -2.1975872e-03
   1.3141873e+00  -2.3688476e-03
   1.3170776e+00  -2.6146694e-03
   1.3220615e+00  -3.0811295e-03
   1.3249541e+00  -3.3034665e-03
   1.3299357e+00  -3.6963039e-03
   1.3308058e+00  -3.7694444e-03
   1.3347383e+00  -4.0817723e-03
   1.3357851e+00  -4.1697429e-03
   1.3378099e+00  -4.3323462e-03
   1.3407071e+00  -4.5281680e-03
   1.3456864e+00  -4.8992654e-03
   1.3485836e+00  -5.0604683e-03
   1.3535606e+00  -5.3637282e-03
   1.3564601e+00  -5.5089073e-03
   1.3614348e+00  -5.7638430e-03
   1.3624357e+00  -5.8130854e-03
   1.3665243e+00  -6.0219008e-03
   1.3674082e+00  -6.0691690e-03
   1.3693090e+00  -6.1597337e-03
   1.3722130e+00  -6.2659550e-03
   1.3771832e+00  -6.4781680e-03
   1.3800895e+00  -6.5566575e-03
   1.3850574e+00  -6.7166437e-03
   1.3879637e+00  -6.7700643e-03
   1.3929339e+00  -6.8854454e-03
   1.3958402e+00  -6.9151515e-03
   1.4008081e+00  -6.9900826e-03
   1.4037167e+00  -6.9960514e-03
   1.4086823e+00  -7.0287649e-03
   1.4115932e+00  -7.0116391e-03
   1.4165565e+00  -7.0039027e-03
   1.4194674e+00  -6.9643251e-03
   1.4244307e+00  -6.9187098e-03
   1.4273439e+00  -6.8560147e-03
   1.4323072e+00  -6.7698577e-03
   1.4352204e+00  -6.6866391e-03
   1.4401814e+00  -6.5611111e-03
   1.4430969e+00  -6.4548439e-03
   1.4480556e+00  -6.2945363e-03
   1.4530142e+00  -6.0861111e-03
   1.4533058e+00  -6.0721074e-03
   1.4543985e+00  -6.0206841e-03
   1.4559298e+00  -5.9477273e-03
   1.4560859e+00  -5.9396235e-03
   1.4608861e+00  -5.6979568e-03
   1.4638039e+00  -5.5530992e-03
   1.4667218e+00  -5.3991047e-03
   1.4716781e+00  -5.1363407e-03
   1.4745983e+00  -4.9778007e-03
   1.4795546e+00  -4.7065886e-03
   1.4845087e+00  -4.4180441e-03
   1.4874288e+00  -4.2347567e-03
   1.4895960e+00  -4.0796373e-03
   1.4896281e+00  -4.0771579e-03
   1.4923829e+00  -3.8808310e-03
   1.4953030e+00  -3.6764922e-03
   1.4982254e+00  -3.4811065e-03
   1.5031772e+00  -3.1287649e-03
   1.5060996e+00  -2.9364784e-03
   1.5110514e+00  -2.6010560e-03
   1.5156244e+00  -2.2644284e-03
   1.5172750e+00  -2.1386731e-03
   1.5185468e+00  -2.0402571e-03
   1.5189279e+00  -2.0097314e-03
   1.5218503e+00  -1.7878145e-03
   1.5268021e+00  -1.3889784e-03
   1.5297268e+00  -1.1856749e-03
   1.5346763e+00  -8.2560836e-04
   1.5396258e+00  -4.6777778e-04
   1.5425505e+00  -2.5456612e-04
   1.5432048e+00  -1.9778122e-04
   1.5433884e+00  -1.8184573e-04
   1.5475000e+00   1.4929936e-04
   1.5504247e+00   3.7465106e-04
   1.5533517e+00   5.7608586e-04
   1.5582989e+00   9.3474747e-04
   1.5612259e+00   1.1257645e-03
   1.5661754e+00   1.4596304e-03
   1.5688039e+00   1.6555670e-03
   1.5699954e+00   1.7431038e-03
   1.5717309e+00   1.8684137e-03
   1.5740496e+00   2.0424380e-03
   1.5769766e+00   2.2374977e-03
   1.5819238e+00   2.5795225e-03
   1.5848531e+00   2.7516070e-03
   1.5897980e+00   3.0515152e-03
   1.5927273e+00   3.2097796e-03
   1.5976722e+00   3.4840680e-03
   1.5998072e+00   3.6129477e-03
   1.6010101e+00   3.6840220e-03
   1.6027388e+00   3.7846189e-03
   1.6055464e+00   3.9522039e-03
   1.6084780e+00   4.0993113e-03
   1.6134229e+00   4.3523646e-03
   1.6163522e+00   4.4832874e-03
   1.6212971e+00   4.7079431e-03
   1.6242287e+00   4.8192837e-03
   1.6291713e+00   5.0094582e-03
   1.6321028e+00   5.1009642e-03
   1.6370455e+00   5.2568871e-03
   1.6399770e+00   5.3391873e-03
   1.6449197e+00   5.4806703e-03
   1.6483104e+00   5.5663912e-03
   1.6506749e+00   5.6250230e-03
   1.6512420e+00   5.6393251e-03
   1.6527961e+00   5.6789945e-03
   1.6557277e+00   5.7319100e-03
   1.6606703e+00   5.8221763e-03
   1.6636042e+00   5.8562902e-03
   1.6685445e+00   5.9157943e-03
   1.6714784e+00   5.9284665e-03
   1.6764187e+00   5.9516758e-03
   1.6793526e+00   5.9442378e-03
   1.6842929e+00   5.9340220e-03
   1.6872291e+00   5.9099174e-03
   1.6921694e+00   5.8730487e-03
   1.6951033e+00   5.8284206e-03
   1.7000436e+00   5.7576676e-03
   1.7017172e+00   5.7198577e-03
   1.7060836e+00   5.6252755e-03
   1.7066552e+00   5.6123049e-03
   1.7079178e+00   5.5831267e-03
   1.7108540e+00   5.5009642e-03
   1.7157920e+00   5.3632461e-03
   1.7187282e+00   5.2695363e-03
   1.7236662e+00   5.1128099e-03
   1.7266024e+00   5.0083563e-03
   1.7315404e+00   4.8345500e-03
   1.7344789e+00   4.7151974e-03
   1.7394169e+00   4.5149908e-03
   1.7423531e+00   4.3899219e-03
   1.7472911e+00   4.1794995e-03
   1.7502273e+00   4.0421947e-03
   1.7551653e+00   3.8177916e-03
   1.7557392e+00   3.7853535e-03
   1.7575597e+00   3.6847567e-03
   1.7606772e+00   3.5136364e-03
   1.7630395e+00   3.3851010e-03
   1.7659780e+00   3.2264692e-03
   1.7709137e+00   2.9586318e-03
   1.7738522e+00   2.8019513e-03
   1.7787879e+00   2.5340450e-03
   1.7817287e+00   2.3798669e-03
   1.7866644e+00   2.1182002e-03
   1.7887649e+00   1.9921235e-03
   1.7929500e+00   1.7441575e-03
   1.7937006e+00   1.6963292e-03
   1.7945386e+00   1.6434389e-03
   1.7974770e+00   1.4677755e-03
   1.8024128e+00   1.1684780e-03
   1.8053512e+00   1.0006175e-03
   1.8102870e+00   7.1196740e-04
   1.8132277e+00   5.5583333e-04
   1.8181612e+00   2.8898760e-04
   1.8211019e+00   1.2426837e-04
   1.8260376e+00  -1.4619949e-04
   1.8261501e+00  -1.5334160e-04
   1.8268411e+00  -1.9647153e-04
   1.8310836e+00  -4.4553719e-04
   1.8339118e+00  -6.0964646e-04
   1.8368526e+00  -7.6746786e-04
   1.8417860e+00  -1.0349862e-03
   1.8447268e+00  -1.1777870e-03
   1.8496602e+00  -1.4205693e-03
   1.8526010e+00  -1.5501905e-03
   1.8575344e+00  -1.7703191e-03
   1.8624702e+00  -2.0059022e-03
   1.8652089e+00  -2.1362282e-03
   1.8652273e+00  -2.1370983e-03
   1.8654109e+00  -2.1464394e-03
   1.8703444e+00  -2.3766070e-03
   1.8732851e+00  -2.5113177e-03
   1.8762259e+00  -2.6284435e-03
   1.8811593e+00  -2.8280073e-03
   1.8841001e+00  -2.9342516e-03
   1.8890335e+00  -3.1149449e-03
   1.8919766e+00  -3.2072084e-03
   1.8969077e+00  -3.3644399e-03
   1.8998508e+00  -3.4418044e-03
   1.9047819e+00  -3.5739210e-03
   1.9077250e+00  -3.6435032e-03
   1.9126584e+00  -3.7622819e-03
   1.9155992e+00  -3.8257346e-03
   1.9205326e+00  -3.9343434e-03
   1.9233310e+00  -3.9883609e-03
   1.9278512e+00  -4.0776860e-03
   1.9282645e+00  -4.0860193e-03
   1.9284068e+00  -4.0888200e-03
   1.9313499e+00  -4.1330349e-03
   1.9362810e+00  -4.2091139e-03
   1.9392241e+00  -4.2393939e-03
   1.9441552e+00  -4.2918503e-03
   1.9470983e+00  -4.3095271e-03
   1.9520317e+00  -4.3409780e-03
   1.9549747e+00  -4.3458678e-03
   1.9599059e+00  -4.3554178e-03
   1.9628489e+00  -4.3476125e-03
   1.9677801e+00  -4.3356290e-03
   1.9707231e+00  -4.3157484e-03
   1.9756543e+00  -4.2839073e-03
   1.9785973e+00  -4.2509871e-03
   1.9835285e+00  -4.1974059e-03
   1.9884596e+00  -4.1198577e-03
   1.9895569e+00  -4.1021809e-03
   1.9910973e+00  -4.0775253e-03
   1.9914027e+00  -4.0724059e-03
   1.9915496e+00  -4.0693756e-03
   1.9963338e+00  -3.9723829e-03
   1.9992792e+00  -3.9127640e-03
   2.0022222e+00  -3.8452250e-03
   2.0071534e+00  -3.7320478e-03
   2.0100964e+00  -3.6571166e-03
   2.0150275e+00  -3.5317264e-03
   2.0179729e+00  -3.4500230e-03
   2.0229017e+00  -3.3133838e-03
   2.0258471e+00  -3.2230946e-03
   2.0307759e+00  -3.0729568e-03
   2.0337213e+00  -2.9775253e-03
   2.0386524e+00  -2.8181359e-03
   2.0415955e+00  -2.7190083e-03
   2.0465266e+00  -2.5533976e-03
   2.0494720e+00  -2.4392792e-03
   2.0544008e+00  -2.2514669e-03
   2.0561800e+00  -2.1714784e-03
   2.0569421e+00  -2.1366299e-03
   2.0591253e+00  -2.0400735e-03
   2.0622750e+00  -1.9005257e-03
   2.0652204e+00  -1.7741575e-03
   2.0701492e+00  -1.5617860e-03
   2.0730946e+00  -1.4336157e-03
   2.0780257e+00  -1.2198370e-03
   2.0809688e+00  -1.0950803e-03
   2.0858999e+00  -8.8609504e-04
   2.0888453e+00  -7.6452020e-04
   2.0937741e+00  -5.6115932e-04
   2.0987029e+00  -3.3001837e-04
   2.1000849e+00  -2.6395546e-04
   2.1015243e+00  -1.9579109e-04
   2.1016483e+00  -1.8946465e-04
   2.1017562e+00  -1.8386272e-04
   2.1065771e+00   5.2403811e-05
   2.1095225e+00   1.9533127e-04
   2.1124679e+00   3.2887511e-04
   2.1173967e+00   5.5309688e-04
   2.1203444e+00   6.8142332e-04
   2.1252732e+00   8.9890725e-04
   2.1282185e+00   1.0181680e-03
   2.1331474e+00   1.2200620e-03
   2.1360927e+00   1.3387305e-03
   2.1410216e+00   1.5351309e-03
   2.1441690e+00   1.6736272e-03
   2.1457851e+00   1.7450367e-03
   2.1471143e+00   1.8042608e-03
   2.1488958e+00   1.8843411e-03
   2.1518434e+00   2.0030073e-03
   2.1567700e+00   2.2043664e-03
   2.1597176e+00   2.3108586e-03
   2.1646465e+00   2.4914371e-03
   2.1675918e+00   2.5895546e-03
   2.1725207e+00   2.7557851e-03
   2.1754660e+00   2.8430441e-03
   2.1803949e+00   2.9914371e-03
   2.1833425e+00   3.0662534e-03
   2.1882691e+00   3.1939624e-03
   2.1912167e+00   3.2613636e-03
   2.1961433e+00   3.3762397e-03
   2.1990909e+00   3.4379706e-03
   2.2040197e+00   3.5434114e-03
   2.2086708e+00   3.6333792e-03
   2.2114624e+00   3.6858815e-03
   2.2116185e+00   3.6889118e-03
   2.2118939e+00   3.6943526e-03
   2.2148393e+00   3.7378788e-03
   2.2197681e+00   3.8131543e-03
   2.2227158e+00   3.8431129e-03
   2.2276423e+00   3.8954086e-03
   2.2305900e+00   3.9129936e-03
   2.2355165e+00   3.9447888e-03
   2.2384642e+00   3.9497245e-03
   2.2433907e+00   3.9597337e-03
   2.2463384e+00   3.9519972e-03
   2.2512672e+00   3.9404040e-03
   2.2542149e+00   3.9206841e-03
   2.2591414e+00   3.8895317e-03
   2.2620891e+00   3.8571396e-03
   2.2670156e+00   3.8047291e-03
   2.2719421e+00   3.7292929e-03
   2.2744421e+00   3.6901286e-03
   2.2746993e+00   3.6859963e-03
   2.2748898e+00   3.6828972e-03
   2.2798163e+00   3.5860193e-03
   2.2827640e+00   3.5280533e-03
   2.2857117e+00   3.4625803e-03
   2.2906405e+00   3.3531680e-03
   2.2935882e+00   3.2807392e-03
   2.2985078e+00   3.1598255e-03
   2.3014692e+00   3.0806933e-03
   2.3063820e+00   2.9485767e-03
   2.3093434e+00   2.8625344e-03
   2.3142562e+00   2.7193985e-03
   2.3172176e+00   2.6272268e-03
   2.3221304e+00   2.4723370e-03
   2.3250918e+00   2.3775253e-03
   2.3300046e+00   2.2184848e-03
   2.3329660e+00   2.1162374e-03
   2.3378788e+00   1.9477181e-03
   2.3396006e+00   1.8788085e-03
   2.3429522e+00   1.7453558e-03
   2.3445363e+00   1.6807828e-03
   2.3457530e+00   1.6302984e-03
   2.3487144e+00   1.5123209e-03
   2.3536272e+00   1.3137672e-03
   2.3565886e+00   1.1996189e-03
   2.3615014e+00   1.0080624e-03
   2.3644628e+00   8.9177456e-04
   2.3693756e+00   6.9665748e-04
   2.3723370e+00   5.8575528e-04
   2.3772498e+00   3.9918274e-04
   2.3802112e+00   2.9306703e-04
   2.3851240e+00   1.1554568e-04
   2.3900597e+00  -8.4033747e-05
   2.3927916e+00  -1.9532759e-04
   2.3927916e+00  -1.9470041e-04
   2.3929982e+00  -2.0427847e-04
   2.3979339e+00  -4.0816575e-04
   2.4008953e+00  -5.2869605e-04
   2.4038338e+00  -6.3941919e-04
   2.4087695e+00  -8.2627410e-04
   2.4117080e+00  -9.3151056e-04
   2.4166437e+00  -1.1086318e-03
   2.4195822e+00  -1.2067631e-03
   2.4245179e+00  -1.3723944e-03
   2.4274564e+00  -1.4611616e-03
   2.4323921e+00  -1.6112810e-03
   2.4353306e+00  -1.6966024e-03
   2.4402663e+00  -1.8401630e-03
   2.4432048e+00  -1.9278237e-03
   2.4481405e+00  -2.0750459e-03
   2.4488292e+00  -2.0957668e-03
   2.4501607e+00  -2.1359803e-03
   2.4537420e+00  -2.2417218e-03
   2.4560147e+00  -2.3073462e-03
   2.4589532e+00  -2.3817723e-03
   2.4638889e+00  -2.5076905e-03
   2.4668274e+00  -2.5720615e-03
   2.4717631e+00  -2.6809917e-03
   2.4747016e+00  -2.7362718e-03
   2.4796373e+00  -2.8298439e-03
   2.4825758e+00  -2.8764004e-03
   2.4875115e+00  -2.9553030e-03
   2.4904500e+00  -2.9932736e-03
   2.4953857e+00  -3.0577135e-03
   2.4983242e+00  -3.0871212e-03
   2.5032599e+00  -3.1371212e-03
   2.5061983e+00  -3.1578512e-03
   2.5111341e+00  -3.1932736e-03
   2.5140725e+00  -3.2056015e-03
   2.5190083e+00  -3.2270202e-03
   2.5219467e+00  -3.2305096e-03
   2.5268825e+00  -3.2368916e-03
   2.5298209e+00  -3.2313361e-03
   2.5347567e+00  -3.2225666e-03
   2.5376951e+00  -3.2084252e-03
   2.5426309e+00  -3.1854913e-03
   2.5455693e+00  -3.1626722e-03
   2.5505051e+00  -3.1251377e-03
   2.5534435e+00  -3.0937328e-03
   2.5583792e+00  -3.0418274e-03
   2.5613177e+00  -3.0022727e-03
   2.5662534e+00  -2.9366850e-03
   2.5691919e+00  -2.8885445e-03
   2.5741276e+00  -2.8088154e-03
   2.5770661e+00  -2.7537649e-03
   2.5820018e+00  -2.6622590e-03
   2.5849403e+00  -2.6011938e-03
   2.5898760e+00  -2.4995638e-03
   2.5928145e+00  -2.4293618e-03
   2.5977502e+00  -2.3131772e-03
   2.6018825e+00  -2.1981428e-03
   2.6041093e+00  -2.1357920e-03
   2.6048209e+00  -2.1144812e-03
   2.6056244e+00  -2.0911961e-03
   2.6085629e+00  -2.0031221e-03
   2.6134986e+00  -1.8555395e-03
   2.6164601e+00  -1.7673554e-03
   2.6213728e+00  -1.6199380e-03
   2.6243343e+00  -1.5309068e-03
   2.6292470e+00  -1.3821373e-03
   2.6322084e+00  -1.2899610e-03
   2.6371212e+00  -1.1364417e-03
   2.6400826e+00  -1.0441139e-03
   2.6449954e+00  -8.8979109e-04
   2.6479568e+00  -7.9914601e-04
   2.6528696e+00  -6.4743343e-04
   2.6558310e+00  -5.5025712e-04
   2.6607438e+00  -3.8900367e-04
   2.6641414e+00  -2.6306015e-04
   2.6659780e+00  -1.9500712e-04
   2.6671028e+00  -1.5265358e-04
   2.6686180e+00  -9.4855142e-05
   2.6715794e+00   1.1616414e-05
   2.6764922e+00   1.9053903e-04
   2.6794536e+00   2.9113866e-04
   2.6843664e+00   4.6001377e-04
   2.6873278e+00   5.5696740e-04
   2.6922406e+00   7.1938017e-04
   2.6952020e+00   8.1243113e-04
   2.7001148e+00   9.6908402e-04
   2.7030762e+00   1.0555624e-03
   2.7079890e+00   1.2012626e-03
   2.7109504e+00   1.2846511e-03
   2.7158632e+00   1.4239830e-03
   2.7188246e+00   1.5105831e-03
   2.7237374e+00   1.6552089e-03
   2.7256887e+00   1.7146556e-03
   2.7267218e+00   1.7457966e-03
   2.7286501e+00   1.8031428e-03
   2.7316116e+00   1.8925826e-03
   2.7345730e+00   1.9706910e-03
   2.7394858e+00   2.1025482e-03
   2.7424472e+00   2.1714899e-03
   2.7473600e+00   2.2879362e-03
   2.7503214e+00   2.3485767e-03
   2.7552342e+00   2.4511249e-03
   2.7581956e+00   2.5037879e-03
   2.7631084e+00   2.5929522e-03
   2.7660698e+00   2.6376263e-03
   2.7709826e+00   2.7134298e-03
   2.7739440e+00   2.7500000e-03
   2.7788567e+00   2.8123049e-03
   2.7818182e+00   2.8406795e-03
   2.7867309e+00   2.8892103e-03
   2.7896924e+00   2.9091827e-03
   2.7946051e+00   2.9436410e-03
   2.7975666e+00   2.9553949e-03
   2.8024793e+00   2.9761938e-03
   2.8054408e+00   2.9793388e-03
   2.8103535e+00   2.9854913e-03
   2.8133150e+00   2.9797980e-03
   2.8182277e+00   2.9710514e-03
   2.8211892e+00   2.9568871e-03
   2.8261249e+00   2.9341368e-03
   2.8290634e+00   2.9114555e-03
   2.8339991e+00   2.8743343e-03
   2.8369376e+00   2.8432966e-03
   2.8418733e+00   2.7921028e-03
   2.8448118e+00   2.7529385e-03
   2.8497475e+00   2.6880854e-03
   2.8526860e+00   2.6413682e-03
   2.8576217e+00   2.5637282e-03
   2.8605601e+00   2.5088843e-03
   2.8654959e+00   2.4178375e-03
   2.8684343e+00   2.3574839e-03
   2.8733701e+00   2.2568320e-03
   2.8763085e+00   2.1922911e-03
   2.8812443e+00   2.0843848e-03
   2.8841827e+00   2.0116047e-03
   2.8891185e+00   1.8906313e-03
   2.8908861e+00   1.8404362e-03
   2.8942149e+00   1.7459206e-03
   2.8957989e+00   1.6996120e-03
   2.8969927e+00   1.6652824e-03
   2.8999311e+00   1.5795776e-03
   2.9048669e+00   1.4354683e-03
   2.9078053e+00   1.3505762e-03
   2.9127410e+00   1.2081038e-03
   2.9156795e+00   1.1231497e-03
   2.9206152e+00   9.8069559e-04
   2.9235537e+00   8.9432048e-04
   2.9284894e+00   7.4977961e-04
   2.9314279e+00   6.6395087e-04
   2.9363636e+00   5.1999311e-04
   2.9393021e+00   4.3721534e-04
   2.9442378e+00   2.9819330e-04
   2.9471763e+00   2.1399541e-04
   2.9521120e+00   7.3254362e-05
   2.9550505e+00  -1.9029798e-05
   2.9599862e+00  -1.7280969e-04
   2.9601469e+00  -1.7862902e-04
   2.9606290e+00  -1.9475735e-04
   2.9650826e+00  -3.3722452e-04
   2.9678604e+00  -4.2581956e-04
   2.9707989e+00  -5.1284206e-04
   2.9757346e+00  -6.5889578e-04
   2.9786731e+00  -7.4055326e-04
   2.9836088e+00  -8.7749311e-04
   2.9865473e+00  -9.5432507e-04
   2.9914830e+00  -1.0831451e-03
   2.9944215e+00  -1.1567998e-03
   2.9993572e+00  -1.2802020e-03
   3.0022957e+00  -1.3475459e-03
   3.0072314e+00  -1.4604500e-03
   3.0101699e+00  -1.5199793e-03
   3.0151056e+00  -1.6198439e-03
   3.0180670e+00  -1.6755165e-03
   3.0229798e+00  -1.7688200e-03
   3.0259412e+00  -1.8217906e-03
   3.0308540e+00  -1.9105510e-03
   3.0338154e+00  -1.9612466e-03
   3.0387282e+00  -2.0462144e-03
   3.0407943e+00  -2.0794444e-03
   3.0442608e+00  -2.1354522e-03
   3.0457071e+00  -2.1592975e-03
   3.0466024e+00  -2.1736639e-03
   3.0495638e+00  -2.2135767e-03
   3.0544766e+00  -2.2806129e-03
   3.0574380e+00  -2.3125803e-03
   3.0623508e+00  -2.3662994e-03
   3.0653122e+00  -2.3907484e-03
   3.0702250e+00  -2.4319559e-03
   3.0731864e+00  -2.4490588e-03
   3.0780992e+00  -2.4780073e-03
   3.0810606e+00  -2.4882691e-03
   3.0859734e+00  -2.5058081e-03
   3.0889348e+00  -2.5088154e-03
   3.0938476e+00  -2.5141873e-03
   3.0968090e+00  -2.5099633e-03
   3.1017218e+00  -2.5032599e-03
   3.1046832e+00  -2.4923095e-03
   3.1095960e+00  -2.4745409e-03
   3.1125574e+00  -2.4566345e-03
   3.1174702e+00  -2.4272498e-03
   3.1204316e+00  -2.4022957e-03
   3.1253444e+00  -2.3611800e-03
   3.1283058e+00  -2.3287879e-03
   3.1332185e+00  -2.2753719e-03
   3.1361800e+00  -2.2347704e-03
   3.1410927e+00  -2.1677548e-03
   3.1424472e+00  -2.1454660e-03
   3.1430670e+00  -2.1354109e-03
   3.1454086e+00  -2.0968664e-03
   3.1489669e+00  -2.0384389e-03
   3.1519284e+00  -1.9860354e-03
   3.1568411e+00  -1.8987167e-03
   3.1598026e+00  -1.8430808e-03
   3.1647153e+00  -1.7503811e-03
   3.1676768e+00  -1.6916988e-03
   3.1725895e+00  -1.5939164e-03
   3.1755510e+00  -1.5322498e-03
   3.1804637e+00  -1.4295064e-03
   3.1834252e+00  -1.3651309e-03
   3.1883379e+00  -1.2578099e-03
   3.1912994e+00  -1.1901492e-03
   3.1962121e+00  -1.0775230e-03
   3.1991736e+00  -1.0082254e-03
   3.2040863e+00  -8.9257346e-04
   3.2070478e+00  -8.2340909e-04
   3.2119605e+00  -7.0776400e-04
   3.2149219e+00  -6.3595730e-04
   3.2198347e+00  -5.1639578e-04
   3.2227961e+00  -4.3758035e-04
   3.2277089e+00  -3.0670799e-04
   3.2301882e+00  -2.3387511e-04
   3.2315197e+00  -1.9462052e-04
   3.2331497e+00  -1.4692562e-04
   3.2355831e+00  -7.4615473e-05
   3.2385445e+00   8.4573921e-06
   3.2434803e+00   1.4766230e-04
   3.2464187e+00   2.2700207e-04
   3.2513545e+00   3.5986685e-04
   3.2542929e+00   4.3626951e-04
   3.2592287e+00   5.6423095e-04
   3.2621671e+00   6.3787879e-04
   3.2671028e+00   7.6112029e-04
   3.2700413e+00   8.3270202e-04
   3.2749770e+00   9.5285354e-04
   3.2779155e+00   1.0195386e-03
   3.2828512e+00   1.1315519e-03
   3.2857897e+00   1.1929545e-03
   3.2907254e+00   1.2957048e-03
   3.2936639e+00   1.3556267e-03
   3.2985996e+00   1.4559114e-03
   3.3015381e+00   1.5157805e-03
   3.3064738e+00   1.6159458e-03
   3.3105142e+00   1.6984435e-03
   3.3128558e+00   1.7461570e-03
   3.3134527e+00   1.7585354e-03
   3.3143480e+00   1.7767493e-03
   3.3172865e+00   1.8305739e-03
   3.3222222e+00   1.9210813e-03
   3.3251607e+00   1.9672429e-03
   3.3300964e+00   2.0449082e-03
   3.3330349e+00   2.0839027e-03
   3.3379706e+00   2.1495638e-03
   3.3409091e+00   2.1816253e-03
   3.3458448e+00   2.2356933e-03
   3.3487833e+00   2.2609252e-03
   3.3537190e+00   2.3035813e-03
   3.3566575e+00   2.3218549e-03
   3.3615932e+00   2.3528466e-03
   3.3645317e+00   2.3648531e-03
   3.3694674e+00   2.3854683e-03
   3.3724059e+00   2.3899449e-03
   3.3773416e+00   2.3978191e-03
   3.3802801e+00   2.3949954e-03
   3.3852158e+00   2.3907025e-03
   3.3881543e+00   2.3817034e-03
   3.3930900e+00   2.3672406e-03
   3.3960285e+00   2.3509183e-03
   3.4009642e+00   2.3241965e-03
   3.4039027e+00   2.3014233e-03
   3.4088384e+00   2.2638545e-03
   3.4117769e+00   2.2330441e-03
   3.4167126e+00   2.1820386e-03
   3.4196511e+00   2.1535354e-03
   3.4245868e+00   2.1062351e-03
   3.4275253e+00   2.0468480e-03
   3.4324610e+00   1.9486203e-03
   3.4380165e+00   1.8748737e-03
   3.4477961e+00   1.7462259e-03
   3.4478650e+00   1.7451377e-03
   3.4482094e+00   1.7406152e-03
   3.4541093e+00   1.5948301e-03
   3.4639578e+00   1.5495822e-03
   3.4639578e+00   1.3490680e-03
   3.4856061e+00   8.6158861e-04
   3.4954545e+00   6.4410698e-04
   3.5171028e+00   1.8987489e-04
   3.5269513e+00  -1.6844077e-05
   3.5406795e+00  -1.3349679e-04
   3.5429522e+00  -1.9447957e-04
   3.5505051e+00  -3.9141873e-04
   3.5584481e+00  -4.5779614e-04
   3.5584481e+00  -8.3123278e-04
   3.5800964e+00  -1.0800115e-03
   3.6214417e+00  -1.5706612e-03
   3.6431129e+00  -1.4885836e-03
   3.6844582e+00  -1.3377594e-03
   3.7277548e+00  -9.9777548e-04
   3.8104454e+00  -3.4305785e-04
   3.8242424e+00  -2.4438476e-04
   3.8339532e+00  -1.9434320e-04
   3.8675390e+00  -4.0575069e-05
   3.9364325e+00   3.9505510e-04
   3.9364325e+00   4.7062672e-04
   3.9580808e+00   4.6936639e-04
   4.0624197e+00   4.5444215e-04
   4.1057392e+00   3.7796832e-04
   4.3144169e+00   2.4972222e-05
   4.3577365e+00  -1.1658861e-05
   4.5664141e+00  -1.1251860e-04
   4.5664141e+00  -9.7347796e-05
   4.6097107e+00  -5.1265611e-05
   5.0703857e+00  -1.3377158e-04
   5.0703857e+00   4.5541322e-05
   5.2198577e+00  -1.3140978e-04
   5.5743572e+00  -1.3122107e-04
   5.7242424e+00  -1.3815519e-04
   6.0783287e+00  -1.5707346e-04
   6.1773875e+00  -1.5698140e-04
   6.5823003e+00  -5.5065657e-05
   6.5823003e+00  -2.9508494e-04
   6.6862948e+00  -1.9405693e-04
   6.7398072e+00  -1.3166322e-04
   6.8559688e+00   3.7676768e-06
   7.0862948e+00   4.7931589e-06
   7.3599633e+00   2.8612718e-06
   7.5902663e+00   1.9045661e-06
   7.8639348e+00   1.2432668e-06
   8.0942378e+00   6.1172406e-07
   8.0942378e+00   9.1185262e-07
   8.4830579e+00   1.0385376e-06
   8.5982094e+00   9.9164141e-07
   8.9870523e+00   4.6379247e-07
   9.1021809e+00   3.6062213e-07
   9.4910239e+00   1.3892585e-07
   9.6061754e+00   8.8904040e-08
   9.9949954e+00  -4.8336777e-08
   1.0110147e+01  -1.0461111e-07
   1.0498967e+01  -1.3628214e-07
   1.0614118e+01  -1.5504017e-07
   1.1002870e+01  -1.9726814e-07
   1.1117998e+01  -2.0039440e-07


==> data/DARPA_Wave_Cut_5D_o4.dat <==
  -1.0048783e+01   8.4425161e-07
  -9.6600551e+00   1.0026056e-06
  -9.5449265e+00   1.0495018e-06
  -9.1560836e+00   6.3596648e-06
  -9.0409550e+00   6.3815427e-06
  -8.6521120e+00   3.5039256e-04
  -8.5369605e+00   3.5037190e-04
  -7.0250459e+00  -4.0553260e-04
  -6.8053949e+00  -1.9404729e-04
  -6.6943756e+00  -6.5851010e-05
  -6.6362029e+00   1.3012833e-06
  -6.5210744e+00   1.3231680e-06
  -6.1322314e+00   1.4392952e-06
  -6.0170799e+00   1.4768113e-06
  -5.6282599e+00   1.6773944e-06
  -5.5131084e+00   1.8149541e-06
  -5.5131084e+00   1.7336685e-06
  -5.2394399e+00   2.0453030e-06
  -5.0091368e+00   2.1265863e-06
  -4.7354683e+00   2.4163682e-06
  -4.5051653e+00   2.6539945e-06
  -4.2314968e+00   3.1220845e-06
  -4.0011938e+00   3.5222911e-06
  -3.7275253e+00   4.2281680e-06
  -3.4971993e+00   5.5412994e-06
  -3.4971993e+00   4.8409550e-06
  -3.4538567e+00   5.7520432e-06
  -2.9932277e+00   7.2527548e-06
  -2.9499082e+00   7.5949954e-06
  -2.4892562e+00   1.1209596e-05
  -2.4459366e+00   1.1668274e-05
  -1.9852824e+00   1.6596143e-05
  -1.9636226e+00   1.7441736e-05
  -1.7332943e+00   2.7802112e-05
  -1.7332943e+00   2.6609504e-05
  -1.6899839e+00   2.8954316e-05
  -1.4813062e+00   4.0127181e-05
  -1.4379936e+00   4.2168733e-05
  -1.2293182e+00   5.1789027e-05
  -1.2076584e+00   5.4988292e-05
  -1.1033242e+00   7.4469927e-05
  -1.1033242e+00   6.9865932e-05
  -1.0599977e+00   7.9763545e-05
  -9.7733012e-01   9.8267218e-05
  -9.3399679e-01   1.0655487e-04
  -8.5133609e-01   1.2211249e-04
  -8.2966253e-01   1.2922062e-04
  -7.8833792e-01   1.4249610e-04
  -7.6666208e-01   1.4917746e-04
  -7.2534206e-01   1.6169743e-04
  -7.1450184e-01   1.6684481e-04
  -6.9384298e-01   1.7650987e-04
  -6.8300046e-01   1.8327801e-04
  -6.6234389e-01   1.9581405e-04
  -6.5150138e-01   2.0243710e-04
  -6.3084711e-01   2.1956175e-04
  -6.3084711e-01   2.1457759e-04
  -6.2000000e-01   2.2360422e-04
  -6.1509642e-01   2.2750735e-04
  -6.0425161e-01   2.3617769e-04
  -5.9934803e-01   2.4003673e-04
  -5.8850092e-01   2.4963958e-04
  -5.8359734e-01   2.5389118e-04
  -5.7275023e-01   2.6424013e-04
  -5.6784894e-01   2.6880395e-04
  -5.5699954e-01   2.7970156e-04
  -5.5210055e-01   2.8453627e-04
  -5.4124885e-01   2.9669881e-04
  -5.3634986e-01   3.0197199e-04
  -5.2549816e-01   3.1380395e-04
  -5.2060147e-01   3.1947658e-04
  -5.0974747e-01   3.3303719e-04
  -5.0485308e-01   3.3886823e-04
  -4.9399679e-01   3.5357208e-04
  -4.8910239e-01   3.6000689e-04
  -4.7824610e-01   3.7440771e-04
  -4.7335399e-01   3.8066804e-04
  -4.6792470e-01   3.8920340e-04
  -4.6547980e-01   3.9365014e-04
  -4.6005051e-01   4.0195133e-04
  -4.5760331e-01   4.0468779e-04
  -4.5217631e-01   4.1324610e-04
  -4.4972911e-01   4.1796143e-04
  -4.4429982e-01   4.2670799e-04
  -4.4185491e-01   4.2981405e-04
  -4.3642562e-01   4.3899449e-04
  -4.3398072e-01   4.4398760e-04
  -4.2854913e-01   4.5349862e-04
  -4.2610652e-01   4.5619146e-04
  -4.2067493e-01   4.6588384e-04
  -4.1823232e-01   4.7041552e-04
  -4.1280073e-01   4.8042929e-04
  -4.1035583e-01   4.8486915e-04
  -4.0492424e-01   4.9529844e-04
  -4.0248163e-01   5.0555096e-04
  -4.0248163e-01   4.9986685e-04
  -3.9949265e-01   5.1148301e-04
  -3.9460744e-01   5.1621901e-04
  -3.9161616e-01   5.2230028e-04
  -3.8673324e-01   5.3227273e-04
  -3.8373967e-01   5.3856749e-04
  -3.7885904e-01   5.4890266e-04
  -3.7586547e-01   5.5547750e-04
  -3.7098255e-01   5.6602847e-04
  -3.6798898e-01   5.7291781e-04
  -3.6310836e-01   5.8384986e-04
  -3.6011249e-01   5.9107438e-04
  -3.5523416e-01   6.0247016e-04
  -3.5223829e-01   6.1006428e-04
  -3.4735996e-01   6.2195592e-04
  -3.4436180e-01   6.2993802e-04
  -3.3948577e-01   6.4242654e-04
  -3.3648531e-01   6.5083104e-04
  -3.3161157e-01   6.6396924e-04
  -3.2860882e-01   6.7281910e-04
  -3.2373508e-01   6.8666667e-04
  -3.2073232e-01   6.9598944e-04
  -3.1586088e-01   7.1058540e-04
  -3.1285583e-01   7.2039027e-04
  -3.0798669e-01   7.3576905e-04
  -3.0498163e-01   7.4611341e-04
  -3.0011249e-01   7.6234848e-04
  -2.9710514e-01   7.7324151e-04
  -2.9223829e-01   7.9037649e-04
  -2.8922865e-01   8.0185262e-04
  -2.8436180e-01   8.1991047e-04
  -2.8134986e-01   8.3199725e-04
  -2.7648760e-01   8.5104454e-04
  -2.7347337e-01   8.6378788e-04
  -2.6861341e-01   8.8385904e-04
  -2.6559688e-01   8.9728880e-04
  -2.6073921e-01   9.1842975e-04
  -2.5772039e-01   9.3259412e-04
  -2.5286501e-01   9.5484848e-04
  -2.4984389e-01   9.6980716e-04
  -2.4499082e-01   9.9329660e-04
  -2.4196511e-01   1.0091575e-03
  -2.3711433e-01   1.0339578e-03
  -2.3408861e-01   1.0505808e-03
  -2.2924059e-01   1.0766414e-03
  -2.2621097e-01   1.0939371e-03
  -2.2136593e-01   1.1211318e-03
  -2.1833379e-01   1.1392287e-03
  -2.1349128e-01   1.1674725e-03
  -2.1045638e-01   1.1864601e-03
  -2.0561662e-01   1.2158907e-03
  -2.0257851e-01   1.2359826e-03
  -1.9774219e-01   1.2669054e-03
  -1.9470041e-01   1.2883310e-03
  -1.8986754e-01   1.3210491e-03
  -1.8682231e-01   1.3440588e-03
  -1.8199288e-01   1.3789279e-03
  -1.7894421e-01   1.4038590e-03
  -1.7411823e-01   1.4413269e-03
  -1.7106566e-01   1.4685767e-03
  -1.6624380e-01   1.5091575e-03
  -1.6318710e-01   1.5392057e-03
  -1.5836915e-01   1.5835491e-03
  -1.5530831e-01   1.6170432e-03
  -1.5049449e-01   1.6659665e-03
  -1.4652938e-01   1.7106520e-03
  -1.4558747e-01   1.7219835e-03
  -1.4346327e-01   1.7474725e-03
  -1.4262006e-01   1.7571832e-03
  -1.3955005e-01   1.7950551e-03
  -1.3474541e-01   1.8521993e-03
  -1.3167034e-01   1.8910973e-03
  -1.2687075e-01   1.9494743e-03
  -1.2379086e-01   1.9896350e-03
  -1.1899633e-01   2.0496097e-03
  -1.1591185e-01   2.0910973e-03
  -1.1112167e-01   2.1527043e-03
  -1.0803145e-01   2.1955579e-03
  -1.0324702e-01   2.2588062e-03
  -1.0015060e-01   2.3032140e-03
  -9.5372590e-02   2.3682507e-03
  -9.2269284e-02   2.4142332e-03
  -8.7497934e-02   2.4811065e-03
  -8.4387971e-02   2.5286501e-03
  -7.9623278e-02   2.5972452e-03
  -7.6505969e-02   2.6463728e-03
  -7.1748852e-02   2.7165748e-03
  -6.8623508e-02   2.7671258e-03
  -6.3874197e-02   2.8389578e-03
  -6.0740129e-02   2.8895776e-03
  -5.5999770e-02   2.9623508e-03
  -5.2856061e-02   3.0127870e-03
  -4.8125115e-02   3.0845271e-03
  -4.4971763e-02   3.1362029e-03
  -4.0250689e-02   3.2067493e-03
  -3.7087006e-02   3.2609963e-03
  -3.2376263e-02   3.3320937e-03
  -2.9201102e-02   3.3901745e-03
  -2.4501607e-02   3.4630165e-03
  -1.9816850e-02   3.5384527e-03
  -1.6627135e-02   3.5991965e-03
  -1.4931290e-02   3.6273416e-03
  -1.2910996e-02   3.6611570e-03
  -1.1955257e-02   3.6773416e-03
  -8.7526400e-03   3.7341827e-03
  -5.5389118e-03   3.7859734e-03
  -8.7814968e-04   3.8582185e-03
   2.3506887e-03   3.9045684e-03
   6.9963269e-03   3.9680211e-03
   1.0241460e-02   4.0081726e-03
   1.4870799e-02   4.0622360e-03
   1.8134206e-02   4.0949265e-03
   2.2745248e-02   4.1381543e-03
   2.6026400e-02   4.1627410e-03
   3.0619835e-02   4.1948118e-03
   3.3916208e-02   4.2108127e-03
   3.8494261e-02   4.2314279e-03
   4.1810376e-02   4.2356520e-03
   4.6368687e-02   4.2408402e-03
   4.9709137e-02   4.2321396e-03
   5.4243113e-02   4.2210973e-03
   5.7607897e-02   4.1985996e-03
   6.2117309e-02   4.1709137e-03
   6.5508724e-02   4.1323462e-03
   6.9991736e-02   4.0854683e-03
   7.3410239e-02   4.0303719e-03
   7.7866162e-02   3.9642792e-03
   8.1311983e-02   3.8933884e-03
   8.5740588e-02   3.8054408e-03
   8.9216483e-02   3.7155647e-03
   9.3615014e-02   3.6003444e-03
   9.4882691e-02   3.5581956e-03
   9.5706382e-02   3.5297291e-03
   9.7125115e-02   3.4813590e-03
   1.0148921e-01   3.3467401e-03
   1.0503535e-01   3.2138430e-03
   1.0936364e-01   3.0670799e-03
   1.1294766e-01   2.9223600e-03
   1.1723783e-01   2.7608356e-03
   1.2086203e-01   2.5951561e-03
   1.2511226e-01   2.4173554e-03
   1.2877755e-01   2.2428030e-03
   1.3298669e-01   2.0574770e-03
   1.3669376e-01   1.8614325e-03
   1.4086088e-01   1.6474564e-03
   1.4162282e-01   1.5973347e-03
   1.4201354e-01   1.5728903e-03
   1.4574725e-01   1.3533815e-03
   1.4873531e-01   1.1649105e-03
   1.5252686e-01   9.1434803e-04
   1.5660973e-01   6.6334481e-04
   1.6044513e-01   4.1740358e-04
   1.6448416e-01   1.7365634e-04
   1.6836846e-01  -9.1072773e-05
   1.7235859e-01  -3.4258724e-04
   1.7243297e-01  -3.4909091e-04
   1.7305326e-01  -3.9827594e-04
   1.7637603e-01  -6.4566804e-04
   1.8023301e-01  -9.5047062e-04
   1.8421281e-01  -1.2429132e-03
   1.8810744e-01  -1.5212925e-03
   1.9213659e-01  -1.8142378e-03
   1.9598209e-01  -2.0785376e-03
   1.9719146e-01  -2.1865680e-03
   1.9946763e-01  -2.3678375e-03
   2.0099449e-01  -2.4930441e-03
   2.0385675e-01  -2.7389578e-03
   2.0797796e-01  -3.0620753e-03
   2.1173140e-01  -3.3595041e-03
   2.1589991e-01  -3.6689624e-03
   2.1960629e-01  -3.9363177e-03
   2.2144972e-01  -4.0974059e-03
   2.2461364e-01  -4.3427916e-03
   2.2511731e-01  -4.3849862e-03
   2.2748118e-01  -4.5893021e-03
   2.3172406e-01  -4.9230487e-03
   2.3535583e-01  -5.2161387e-03
   2.3962351e-01  -5.5205234e-03
   2.4323232e-01  -5.7758264e-03
   2.4682736e-01  -6.0268136e-03
   2.4967631e-01  -6.2519513e-03
   2.5042241e-01  -6.3147612e-03
   2.5110652e-01  -6.3706612e-03
   2.5469467e-01  -6.6475666e-03
   2.5898301e-01  -6.9692149e-03
   2.6326676e-01  -7.2470845e-03
   2.6685950e-01  -7.4885445e-03
   2.7112718e-01  -7.7603306e-03
   2.7473600e-01  -7.9727273e-03
   2.7578742e-01  -8.0478880e-03
   2.7930441e-01  -8.2639578e-03
   2.7941001e-01  -8.2709826e-03
   2.8261019e-01  -8.4862718e-03
   2.8684114e-01  -8.7293848e-03
   2.9048669e-01  -8.9491047e-03
   2.9469008e-01  -9.1512167e-03
   2.9836318e-01  -9.3365243e-03
   3.0253673e-01  -9.5153122e-03
   3.0623967e-01  -9.6693756e-03
   3.0997245e-01  -9.8051882e-03
   3.1376951e-01  -9.9696511e-03
   3.1411616e-01  -9.9844353e-03
   3.1753903e-01  -1.0105257e-02
   3.1807851e-01  -1.0126768e-02
   3.2199265e-01  -1.0271786e-02
   3.2578742e-01  -1.0388177e-02
   3.2986915e-01  -1.0500689e-02
   3.3392103e-01  -1.0579362e-02
   3.3774564e-01  -1.0663567e-02
   3.4176997e-01  -1.0709642e-02
   3.4562213e-01  -1.0764118e-02
   3.4962351e-01  -1.0778788e-02
   3.5349862e-01  -1.0803696e-02
   3.5747934e-01  -1.0788017e-02
   3.6137511e-01  -1.0784963e-02
   3.6533747e-01  -1.0740289e-02
   3.6924931e-01  -1.0707691e-02
   3.7320018e-01  -1.0633953e-02
   3.7712580e-01  -1.0571556e-02
   3.8106749e-01  -1.0467677e-02
   3.8500230e-01  -1.0376469e-02
   3.8893939e-01  -1.0241850e-02
   3.9287649e-01  -1.0119421e-02
   3.9681589e-01  -9.9549128e-03
   4.0075298e-01  -9.8040634e-03
   4.0469467e-01  -9.6116850e-03
   4.0862718e-01  -9.4293159e-03
   4.1038108e-01  -9.3294536e-03
   4.1420799e-01  -9.1028696e-03
   4.1433196e-01  -9.0950413e-03
   4.1650367e-01  -8.9701331e-03
   4.2046602e-01  -8.7065657e-03
   4.2437787e-01  -8.4708448e-03
   4.2835399e-01  -8.1943756e-03
   4.3225207e-01  -7.9426768e-03
   4.3624197e-01  -7.6623967e-03
   4.4012856e-01  -7.4064279e-03
   4.4412994e-01  -7.1101010e-03
   4.4800275e-01  -6.8348255e-03
   4.4889118e-01  -6.7586547e-03
   4.5012167e-01  -6.6486226e-03
   4.5290174e-01  -6.4075987e-03
   4.5587925e-01  -6.1625115e-03
   4.5989669e-01  -5.8222222e-03
   4.6375574e-01  -5.5095730e-03
   4.6777548e-01  -5.1794307e-03
   4.7162994e-01  -4.8754132e-03
   4.7429752e-01  -4.6417126e-03
   4.7681359e-01  -4.4101699e-03
   4.7830808e-01  -4.2690083e-03
   4.7950643e-01  -4.1598026e-03
   4.8350092e-01  -3.7954316e-03
   4.8738292e-01  -3.4470156e-03
   4.9135445e-01  -3.1092057e-03
   4.9525712e-01  -2.7849174e-03
   4.9826217e-01  -2.5210055e-03
   5.0069100e-01  -2.2957530e-03
   5.0220156e-01  -2.1520432e-03
   5.0313361e-01  -2.0658609e-03
   5.0703857e-01  -1.7138223e-03
   5.1101010e-01  -1.3544444e-03
   5.1486915e-01  -1.0377158e-03
   5.1888659e-01  -7.1726354e-04
   5.2198118e-01  -4.6058081e-04
   5.2405877e-01  -2.7499082e-04
   5.2577594e-01  -1.2126240e-04
   5.2676079e-01  -3.5451561e-05
   5.3047980e-01   2.6375344e-04
   5.3463728e-01   6.0785124e-04
   5.3825987e-01   8.6326905e-04
   5.4251148e-01   1.1673301e-03
   5.4615243e-01   1.4310285e-03
   5.4824839e-01   1.5864187e-03
   5.4966483e-01   1.6937006e-03
   5.5038567e-01   1.7495684e-03
   5.5378558e-01   1.9830854e-03
   5.5825987e-01   2.3051423e-03
   5.6152663e-01   2.4891644e-03
   5.6613407e-01   2.7642332e-03
   5.6925849e-01   2.9225436e-03
   5.7400597e-01   3.1758953e-03
   5.7559229e-01   3.2683425e-03
   5.7603765e-01   3.2924472e-03
   5.7855601e-01   3.4174242e-03
   5.8188017e-01   3.6035124e-03
   5.8470156e-01   3.7120294e-03
   5.8975207e-01   3.9348255e-03
   5.9241965e-01   4.0191919e-03
   5.9762626e-01   4.2064968e-03
   6.0015152e-01   4.2636593e-03
   6.0549816e-01   4.4152204e-03
   6.0787649e-01   4.4509871e-03
   6.1337006e-01   4.5660009e-03
   6.1557163e-01   4.5905418e-03
   6.2010790e-01   4.6655188e-03
   6.2062213e-01   4.6744490e-03
   6.2124197e-01   4.6851240e-03
   6.2327135e-01   4.6959596e-03
   6.2911616e-01   4.7442378e-03
   6.3097796e-01   4.7404040e-03
   6.3698806e-01   4.7391414e-03
   6.3869146e-01   4.7229109e-03
   6.4486226e-01   4.6688935e-03
   6.4641414e-01   4.6438935e-03
   6.5273646e-01   4.5420799e-03
   6.5414830e-01   4.5120983e-03
   6.6061065e-01   4.3703398e-03
   6.6189394e-01   4.3350551e-03
   6.6848485e-01   4.1477961e-03
   6.6869376e-01   4.1407484e-03
   6.7336777e-01   3.9770202e-03
   6.7547062e-01   3.9013545e-03
   6.7635904e-01   3.8712810e-03
   6.7741506e-01   3.8323462e-03
   6.8423554e-01   3.5638200e-03
   6.8519743e-01   3.5261249e-03
   6.9211203e-01   3.2405418e-03
   6.9299587e-01   3.2042700e-03
   6.9998623e-01   2.9053260e-03
   7.0081267e-01   2.8689624e-03
   7.0786272e-01   2.5472911e-03
   7.0864555e-01   2.5127870e-03
   7.1573921e-01   2.1903306e-03
   7.1649908e-01   2.1562879e-03
   7.2361570e-01   1.8279752e-03
   7.2399219e-01   1.8085859e-03
   7.2734389e-01   1.6302479e-03
   7.3111341e-01   1.4280119e-03
   7.3149219e-01   1.4081129e-03
   7.3225207e-01   1.3702617e-03
   7.3936869e-01   1.0081129e-03
   7.4015381e-01   9.6914371e-04
   7.4724518e-01   6.0772268e-04
   7.4806933e-01   5.6840680e-04
   7.5511938e-01   2.2387764e-04
   7.5599633e-01   1.8310124e-04
   7.6299357e-01  -1.5244054e-04
   7.6352388e-01  -1.8096671e-04
   7.6673554e-01  -3.5910468e-04
   7.7044077e-01  -5.6532369e-04
   7.7087006e-01  -5.8889578e-04
   7.7187787e-01  -6.4042700e-04
   7.7874426e-01  -9.9817034e-04
   7.7983471e-01  -1.0534298e-03
   7.8661846e-01  -1.3982369e-03
   7.8778007e-01  -1.4535147e-03
   7.9449265e-01  -1.7750895e-03
   7.9572084e-01  -1.8322704e-03
   8.0236685e-01  -2.1563728e-03
   8.0283287e-01  -2.1815266e-03
   8.0420799e-01  -2.2575987e-03
   8.0935491e-01  -2.5301653e-03
   8.1023875e-01  -2.5771120e-03
   8.1164371e-01  -2.6452479e-03
   8.1811295e-01  -2.9555326e-03
   8.1960514e-01  -3.0245409e-03
   8.2598714e-01  -3.3112259e-03
   8.2754821e-01  -3.3767906e-03
   8.3386134e-01  -3.6315197e-03
   8.3549128e-01  -3.6962580e-03
   8.4173324e-01  -3.9328283e-03
   8.4278007e-01  -3.9774564e-03
   8.4669881e-01  -4.1328972e-03
   8.4892562e-01  -4.2232553e-03
   8.4960744e-01  -4.2529844e-03
   8.5139348e-01  -4.3200872e-03
   8.5748163e-01  -4.5323232e-03
   8.5933425e-01  -4.5916208e-03
   8.6535354e-01  -4.7677916e-03
   8.6727732e-01  -4.8201331e-03
   8.7322773e-01  -4.9651286e-03
   8.7521579e-01  -5.0094123e-03
   8.8110193e-01  -5.1262626e-03
   8.8314738e-01  -5.1606061e-03
   8.8897612e-01  -5.2489440e-03
   8.9107668e-01  -5.2726814e-03
   8.9684803e-01  -5.3314968e-03
   8.9900597e-01  -5.3441919e-03
   9.0472222e-01  -5.3734619e-03
   9.0692608e-01  -5.3743802e-03
   9.1259642e-01  -5.3751148e-03
   9.1484389e-01  -5.3629017e-03
   9.2047062e-01  -5.3339991e-03
   9.2276400e-01  -5.3070478e-03
   9.2834252e-01  -5.2459366e-03
   9.3067952e-01  -5.2038108e-03
   9.3621671e-01  -5.1110882e-03
   9.3859275e-01  -5.0532369e-03
   9.4409091e-01  -4.9268365e-03
   9.4650138e-01  -4.8521809e-03
   9.5196511e-01  -4.6950413e-03
   9.5441001e-01  -4.6064279e-03
   9.5983930e-01  -4.4207989e-03
   9.6231635e-01  -4.3098026e-03
   9.6764004e-01  -4.0752066e-03
   9.6771350e-01  -4.0717401e-03
   9.6803489e-01  -4.0534206e-03
   9.6981864e-01  -3.9560606e-03
   9.7022039e-01  -3.9340220e-03
   9.7558770e-01  -3.6579201e-03
   9.7812213e-01  -3.5102388e-03
   9.8346189e-01  -3.2171717e-03
   9.8602158e-01  -3.0645546e-03
   9.9133379e-01  -2.7639807e-03
   9.9392103e-01  -2.5974059e-03
   9.9920799e-01  -2.2744697e-03
   1.0007231e+00  -2.1574702e-03
   1.0013039e+00  -2.1093228e-03
   1.0033356e+00  -1.9487672e-03
   1.0070822e+00  -1.6684298e-03
   1.0097130e+00  -1.4656841e-03
   1.0149564e+00  -1.0735859e-03
   1.0176056e+00  -8.6735767e-04
   1.0228306e+00  -4.8129706e-04
   1.0255165e+00  -2.4840450e-04
   1.0263430e+00  -1.6781795e-04
   1.0281841e+00   5.8730716e-06
   1.0307048e+00   2.2741575e-04
   1.0333838e+00   4.6214876e-04
   1.0385813e+00   9.0911157e-04
   1.0412741e+00   1.1532163e-03
   1.0464555e+00   1.5844054e-03
   1.0482622e+00   1.7639669e-03
   1.0483379e+00   1.7727204e-03
   1.0509711e+00   2.0406772e-03
   1.0543297e+00   2.3648531e-03
   1.0570455e+00   2.6129247e-03
   1.0622039e+00   3.0706841e-03
   1.0673462e+00   3.5306244e-03
   1.0679362e+00   3.5925161e-03
   1.0691299e+00   3.7131313e-03
   1.0700781e+00   3.8101469e-03
   1.0703375e+00   3.8368457e-03
   1.0752089e+00   4.3142103e-03
   1.0779522e+00   4.5757117e-03
   1.0807025e+00   4.8264463e-03
   1.0858264e+00   5.2695592e-03
   1.0896258e+00   5.6123737e-03
   1.0900092e+00   5.6532369e-03
   1.0923898e+00   5.8841827e-03
   1.0937006e+00   6.0089991e-03
   1.0964692e+00   6.2430900e-03
   1.1015748e+00   6.6904959e-03
   1.1066690e+00   7.0849174e-03
   1.1094490e+00   7.3145087e-03
   1.1129431e+00   7.5931359e-03
   1.1130877e+00   7.6056015e-03
   1.1145363e+00   7.7262167e-03
   1.1173232e+00   7.9526630e-03
   1.1201171e+00   8.1438017e-03
   1.1251974e+00   8.5140037e-03
   1.1279982e+00   8.6768365e-03
   1.1330739e+00   8.9891644e-03
   1.1381382e+00   9.2488062e-03
   1.1409481e+00   9.4012397e-03
   1.1437741e+00   9.5325528e-03
   1.1449885e+00   9.5905188e-03
   1.1460078e+00   9.6397612e-03
   1.1488223e+00   9.7586777e-03
   1.1516414e+00   9.8398531e-03
   1.1566965e+00   1.0019605e-02
   1.1595202e+00   1.0063636e-02
   1.1645707e+00   1.0176584e-02
   1.1673990e+00   1.0182920e-02
   1.1724449e+00   1.0226469e-02
   1.1752778e+00   1.0193595e-02
   1.1803191e+00   1.0167424e-02
   1.1831566e+00   1.0089692e-02
   1.1881956e+00   9.9952479e-03
   1.1910376e+00   9.8780303e-03
   1.1960698e+00   9.7097567e-03
   1.1975298e+00   9.6261019e-03
   1.1994353e+00   9.5301653e-03
   1.2025574e+00   9.3723140e-03
   1.2039440e+00   9.2908632e-03
   1.2067929e+00   9.0893021e-03
   1.2118182e+00   8.7800735e-03
   1.2146717e+00   8.5631313e-03
   1.2196924e+00   8.2151286e-03
   1.2247084e+00   7.8173783e-03
   1.2270179e+00   7.6135675e-03
   1.2272773e+00   7.5881543e-03
   1.2275666e+00   7.5603076e-03
   1.2325803e+00   7.0614325e-03
   1.2354431e+00   6.7716253e-03
   1.2383058e+00   6.4860652e-03
   1.2433173e+00   6.0160468e-03
   1.2439509e+00   5.9380165e-03
   1.2466299e+00   5.6466024e-03
   1.2489578e+00   5.3876263e-03
   1.2511915e+00   5.1285813e-03
   1.2540611e+00   4.8205923e-03
   1.2590657e+00   4.2952020e-03
   1.2601837e+00   4.1543848e-03
   1.2641230e+00   3.7052112e-03
   1.2651837e+00   3.5744490e-03
   1.2669399e+00   3.3579431e-03
   1.2698163e+00   3.0418733e-03
   1.2748140e+00   2.4775023e-03
   1.2762351e+00   2.3008264e-03
   1.2809320e+00   1.7638751e-03
   1.2812305e+00   1.7260973e-03
   1.2826882e+00   1.5445110e-03
   1.2855693e+00   1.2325987e-03
   1.2905647e+00   6.5340909e-04
   1.2955556e+00   1.1704293e-04
   1.2974518e+00  -9.9818641e-05
   1.2980716e+00  -1.7730303e-04
   1.2984389e+00  -2.2093205e-04
   1.3034275e+00  -7.8867539e-04
   1.3063131e+00  -1.0881520e-03
   1.3091988e+00  -1.3745340e-03
   1.3141873e+00  -1.8593549e-03
   1.3142608e+00  -1.8679178e-03
   1.3166185e+00  -2.1187305e-03
   1.3192470e+00  -2.3960744e-03
   1.3220615e+00  -2.6821855e-03
   1.3249541e+00  -2.9243572e-03
   1.3299357e+00  -3.3710055e-03
   1.3349174e+00  -3.7765381e-03
   1.3371258e+00  -3.9611341e-03
   1.3378122e+00  -4.0227502e-03
   1.3382231e+00  -4.0603076e-03
   1.3396970e+00  -4.1850321e-03
   1.3427893e+00  -4.4500689e-03
   1.3456864e+00  -4.6751607e-03
   1.3485836e+00  -4.8576446e-03
   1.3535606e+00  -5.2040863e-03
   1.3564601e+00  -5.3608586e-03
   1.3614348e+00  -5.6500918e-03
   1.3630785e+00  -5.7397842e-03
   1.3676630e+00  -6.0020202e-03
   1.3680510e+00  -6.0258494e-03
   1.3693090e+00  -6.0947658e-03
   1.3722107e+00  -6.2204086e-03
   1.3771832e+00  -6.4688476e-03
   1.3800872e+00  -6.5648072e-03
   1.3850597e+00  -6.7560376e-03
   1.3879637e+00  -6.8263774e-03
   1.3929339e+00  -6.9720156e-03
   1.3958402e+00  -7.0191460e-03
   1.4008081e+00  -7.1209826e-03
   1.4037167e+00  -7.1432277e-03
   1.4086823e+00  -7.2028466e-03
   1.4115909e+00  -7.2023416e-03
   1.4165565e+00  -7.2216024e-03
   1.4194674e+00  -7.2004591e-03
   1.4244307e+00  -7.1818641e-03
   1.4273439e+00  -7.1383838e-03
   1.4323072e+00  -7.0820937e-03
   1.4352204e+00  -7.0167355e-03
   1.4401814e+00  -6.9213039e-03
   1.4430946e+00  -6.8360193e-03
   1.4480556e+00  -6.7023875e-03
   1.4509711e+00  -6.5990358e-03
   1.4559298e+00  -6.4327824e-03
   1.4608884e+00  -6.2296143e-03
   1.4638039e+00  -6.0971534e-03
   1.4655785e+00  -6.0049587e-03
   1.4659780e+00  -5.9832415e-03
   1.4687626e+00  -5.8365014e-03
   1.4716804e+00  -5.6881772e-03
   1.4745983e+00  -5.5320937e-03
   1.4795546e+00  -5.2628788e-03
   1.4824725e+00  -5.1045914e-03
   1.4874288e+00  -4.8257346e-03
   1.4903489e+00  -4.6565657e-03
   1.4953030e+00  -4.3696281e-03
   1.4988154e+00  -4.1305556e-03
   1.4997360e+00  -4.0650367e-03
   1.5017378e+00  -3.9267447e-03
   1.5031772e+00  -3.8239899e-03
   1.5060996e+00  -3.6228191e-03
   1.5110514e+00  -3.2633609e-03
   1.5139738e+00  -3.0716483e-03
   1.5189279e+00  -2.7344812e-03
   1.5238774e+00  -2.3893480e-03
   1.5268021e+00  -2.1794697e-03
   1.5274334e+00  -2.1248806e-03
   1.5276768e+00  -2.1039417e-03
   1.5317516e+00  -1.7765634e-03
   1.5346763e+00  -1.5493067e-03
   1.5376010e+00  -1.3425000e-03
   1.5425505e+00  -9.7761708e-04
   1.5454752e+00  -7.7334481e-04
   1.5504247e+00  -4.2251148e-04
   1.5525758e+00  -2.4591368e-04
   1.5533150e+00  -1.8453352e-04
   1.5555028e+00  -1.1930808e-05
   1.5582989e+00   2.1475023e-04
   1.5612259e+00   4.2666208e-04
   1.5661754e+00   8.0266299e-04
   1.5691024e+00   9.9848485e-04
   1.5740496e+00   1.3390771e-03
   1.5778834e+00   1.6149702e-03
   1.5798186e+00   1.7557392e-03
   1.5808104e+00   1.8304109e-03
   1.5819238e+00   1.9150918e-03
   1.5848508e+00   2.1199656e-03
   1.5897980e+00   2.4734619e-03
   1.5927273e+00   2.6545455e-03
   1.5976722e+00   2.9670110e-03
   1.6006015e+00   3.1327135e-03
   1.6055487e+00   3.4169881e-03
   1.6085124e+00   3.6007117e-03
   1.6100620e+00   3.6959596e-03
   1.6114440e+00   3.7813131e-03
   1.6134229e+00   3.9063590e-03
   1.6163522e+00   4.0626951e-03
   1.6212971e+00   4.3326446e-03
   1.6242287e+00   4.4720156e-03
   1.6291713e+00   4.7121442e-03
   1.6321028e+00   4.8303030e-03
   1.6370455e+00   5.0343205e-03
   1.6399770e+00   5.1317034e-03
   1.6449197e+00   5.3006887e-03
   1.6478535e+00   5.3908632e-03
   1.6527961e+00   5.5486915e-03
   1.6546166e+00   5.6006428e-03
   1.6559160e+00   5.6359504e-03
   1.6575505e+00   5.6799128e-03
   1.6606703e+00   5.7671488e-03
   1.6636019e+00   5.8235767e-03
   1.6685445e+00   5.9238522e-03
   1.6714784e+00   5.9606061e-03
   1.6764187e+00   6.0260560e-03
   1.6793526e+00   6.0412075e-03
   1.6842929e+00   6.0716024e-03
   1.6872291e+00   6.0672865e-03
   1.6921694e+00   6.0658173e-03
   1.6951033e+00   6.0446740e-03
   1.7000436e+00   6.0125803e-03
   1.7029775e+00   5.9715794e-03
   1.7079178e+00   5.9062902e-03
   1.7108540e+00   5.8447888e-03
   1.7157920e+00   5.7463269e-03
   1.7166621e+00   5.7215794e-03
   1.7198026e+00   5.6350551e-03
   1.7216001e+00   5.5839532e-03
   1.7236662e+00   5.5252984e-03
   1.7266024e+00   5.4306474e-03
   1.7315404e+00   5.2693526e-03
   1.7344789e+00   5.1652663e-03
   1.7394169e+00   4.9885445e-03
   1.7423531e+00   4.8709596e-03
   1.7472911e+00   4.6740129e-03
   1.7502273e+00   4.5493113e-03
   1.7551653e+00   4.3378788e-03
   1.7581038e+00   4.2064509e-03
   1.7630395e+00   3.9846189e-03
   1.7647658e+00   3.8916667e-03
   1.7684780e+00   3.6936639e-03
   1.7697016e+00   3.6245409e-03
   1.7709137e+00   3.5573462e-03
   1.7738522e+00   3.3977732e-03
   1.7787902e+00   3.1252066e-03
   1.7817287e+00   2.9625115e-03
   1.7866644e+00   2.6842516e-03
   1.7896028e+00   2.5274793e-03
   1.7945386e+00   2.2608012e-03
   1.7974770e+00   2.0949656e-03
   1.8024128e+00   1.8226400e-03
   1.8025987e+00   1.8103421e-03
   1.8034894e+00   1.7525298e-03
   1.8075344e+00   1.5025643e-03
   1.8102870e+00   1.3340702e-03
   1.8132277e+00   1.1594444e-03
   1.8181612e+00   8.6486915e-04
   1.8211019e+00   7.0361341e-04
   1.8260376e+00   4.3077365e-04
   1.8289761e+00   2.7511478e-04
   1.8339118e+00   1.3622062e-05
   1.8349725e+00  -5.0987144e-05
   1.8372406e+00  -1.8856175e-04
   1.8399059e+00  -3.5022498e-04
   1.8417860e+00  -4.6272268e-04
   1.8447268e+00  -6.2491047e-04
   1.8496602e+00  -8.9991506e-04
   1.8526010e+00  -1.0484757e-03
   1.8575344e+00  -1.3013659e-03
   1.8604752e+00  -1.4360744e-03
   1.8654109e+00  -1.6650689e-03
   1.8683517e+00  -1.8043802e-03
   1.8732851e+00  -2.0369766e-03
   1.8738292e+00  -2.0645891e-03
   1.8751079e+00  -2.1296120e-03
   1.8787626e+00  -2.3084481e-03
   1.8811593e+00  -2.4242195e-03
   1.8841001e+00  -2.5481405e-03
   1.8890335e+00  -2.7593434e-03
   1.8919743e+00  -2.8713499e-03
   1.8969077e+00  -3.0619376e-03
   1.8998508e+00  -3.1598714e-03
   1.9047842e+00  -3.3269743e-03
   1.9077250e+00  -3.4098255e-03
   1.9126584e+00  -3.5515381e-03
   1.9155992e+00  -3.6263085e-03
   1.9205326e+00  -3.7541552e-03
   1.9234757e+00  -3.8233930e-03
   1.9284068e+00  -3.9421717e-03
   1.9306841e+00  -3.9908632e-03
   1.9343274e+00  -4.0708219e-03
   1.9356175e+00  -4.0994031e-03
   1.9362810e+00  -4.1137971e-03
   1.9392241e+00  -4.1630395e-03
   1.9441552e+00  -4.2478421e-03
   1.9470983e+00  -4.2826676e-03
   1.9520317e+00  -4.3431818e-03
   1.9549747e+00  -4.3659550e-03
   1.9599059e+00  -4.4053719e-03
   1.9628489e+00  -4.4140266e-03
   1.9677801e+00  -4.4299128e-03
   1.9707231e+00  -4.4255510e-03
   1.9756543e+00  -4.4203857e-03
   1.9785973e+00  -4.4053949e-03
   1.9835285e+00  -4.3819100e-03
   1.9864738e+00  -4.3538338e-03
   1.9914050e+00  -4.3083333e-03
   1.9943480e+00  -4.2669421e-03
   1.9992792e+00  -4.1993572e-03
   2.0039233e+00  -4.1122819e-03
   2.0060675e+00  -4.0713958e-03
   2.0068664e+00  -4.0555785e-03
   2.0071534e+00  -4.0499311e-03
   2.0100964e+00  -3.9823462e-03
   2.0150275e+00  -3.8685721e-03
   2.0179729e+00  -3.7941230e-03
   2.0229017e+00  -3.6691230e-03
   2.0258471e+00  -3.5879706e-03
   2.0307759e+00  -3.4519054e-03
   2.0337213e+00  -3.3643251e-03
   2.0386524e+00  -3.2181359e-03
   2.0415955e+00  -3.1223370e-03
   2.0465266e+00  -2.9611111e-03
   2.0494720e+00  -2.8617769e-03
   2.0544008e+00  -2.6948806e-03
   2.0573462e+00  -2.5893251e-03
   2.0622750e+00  -2.4152893e-03
   2.0666781e+00  -2.2293848e-03
   2.0689761e+00  -2.1310537e-03
   2.0696235e+00  -2.1021097e-03
   2.0701492e+00  -2.0785101e-03
   2.0730946e+00  -1.9477709e-03
   2.0780257e+00  -1.7270960e-03
   2.0809711e+00  -1.5991758e-03
   2.0858999e+00  -1.3849908e-03
   2.0888453e+00  -1.2570822e-03
   2.0937741e+00  -1.0407782e-03
   2.0967195e+00  -9.1665060e-04
   2.1016483e+00  -7.0729798e-04
   2.1045937e+00  -5.7613407e-04
   2.1095225e+00  -3.6056703e-04
   2.1117906e+00  -2.4560606e-04
   2.1128627e+00  -1.9057346e-04
   2.1147360e+00  -9.6284665e-05
   2.1173967e+00   3.8349633e-05
   2.1203444e+00   1.7636708e-04
   2.1252732e+00   4.0949954e-04
   2.1282185e+00   5.4449495e-04
   2.1331474e+00   7.7117309e-04
   2.1360927e+00   8.9663223e-04
   2.1410216e+00   1.1081290e-03
   2.1439669e+00   1.2250895e-03
   2.1488958e+00   1.4222130e-03
   2.1536892e+00   1.6336754e-03
   2.1563292e+00   1.7499541e-03
   2.1566368e+00   1.7642287e-03
   2.1567700e+00   1.7706084e-03
   2.1597176e+00   1.8971878e-03
   2.1646465e+00   2.1123232e-03
   2.1675918e+00   2.2252640e-03
   2.1725207e+00   2.4167355e-03
   2.1754660e+00   2.5202709e-03
   2.1803949e+00   2.6954316e-03
   2.1833425e+00   2.7886593e-03
   2.1882691e+00   2.9468779e-03
   2.1912167e+00   3.0278696e-03
   2.1961433e+00   3.1656566e-03
   2.1990909e+00   3.2383838e-03
   2.2040197e+00   3.3617769e-03
   2.2069651e+00   3.4292241e-03
   2.2118939e+00   3.5438705e-03
   2.2161869e+00   3.6360193e-03
   2.2187718e+00   3.6903811e-03
   2.2191345e+00   3.6981635e-03
   2.2197681e+00   3.7120753e-03
   2.2227158e+00   3.7617769e-03
   2.2276423e+00   3.8468320e-03
   2.2305900e+00   3.8824380e-03
   2.2355165e+00   3.9438935e-03
   2.2384642e+00   3.9676768e-03
   2.2433907e+00   4.0083333e-03
   2.2463384e+00   4.0178375e-03
   2.2512672e+00   4.0352388e-03
   2.2542149e+00   4.0316804e-03
   2.2591414e+00   4.0281221e-03
   2.2620891e+00   4.0140725e-03
   2.2670156e+00   3.9920799e-03
   2.2699633e+00   3.9649219e-03
   2.2748898e+00   3.9210514e-03
   2.2778375e+00   3.8807851e-03
   2.2827640e+00   3.8152663e-03
   2.2850069e+00   3.7737833e-03
   2.2896143e+00   3.6900826e-03
   2.2899334e+00   3.6840220e-03
   2.2906405e+00   3.6705005e-03
   2.2935882e+00   3.6048439e-03
   2.2985078e+00   3.4951331e-03
   2.3014692e+00   3.4228191e-03
   2.3063820e+00   3.3020661e-03
   2.3093434e+00   3.2231405e-03
   2.3142562e+00   3.0915060e-03
   2.3172176e+00   3.0065657e-03
   2.3221304e+00   2.8648301e-03
   2.3250918e+00   2.7713499e-03
   2.3300046e+00   2.6160698e-03
   2.3329660e+00   2.5194215e-03
   2.3378788e+00   2.3579431e-03
   2.3408402e+00   2.2595478e-03
   2.3457530e+00   2.0950046e-03
   2.3487144e+00   1.9814256e-03
   2.3536272e+00   1.7942080e-03
   2.3538338e+00   1.7850597e-03
   2.3546602e+00   1.7491299e-03
   2.3587695e+00   1.5770340e-03
   2.3615014e+00   1.4626010e-03
   2.3644628e+00   1.3446579e-03
   2.3693756e+00   1.1461800e-03
   2.3723370e+00   1.0282759e-03
   2.3772498e+00   8.3092746e-04
   2.3802112e+00   7.1659780e-04
   2.3851240e+00   5.2432048e-04
   2.3880854e+00   4.1543618e-04
   2.3930211e+00   2.3211433e-04
   2.3959596e+00   1.1516162e-04
   2.4008953e+00  -7.9277778e-05
   2.4017218e+00  -1.1552640e-04
   2.4034435e+00  -1.9176928e-04
   2.4066345e+00  -3.2895776e-04
   2.4087695e+00  -4.1962351e-04
   2.4117080e+00  -5.3563590e-04
   2.4166437e+00  -7.3151745e-04
   2.4195822e+00  -8.4017218e-04
   2.4245179e+00  -1.0230579e-03
   2.4274564e+00  -1.1259320e-03
   2.4323921e+00  -1.2998714e-03
   2.4353306e+00  -1.3933655e-03
   2.4402663e+00  -1.5515197e-03
   2.4432048e+00  -1.6386524e-03
   2.4481405e+00  -1.7848049e-03
   2.4510790e+00  -1.8737213e-03
   2.4560147e+00  -2.0228421e-03
   2.4572773e+00  -2.0618733e-03
   2.4595500e+00  -2.1326905e-03
   2.4621901e+00  -2.2142516e-03
   2.4638889e+00  -2.2656267e-03
   2.4668274e+00  -2.3443526e-03
   2.4717631e+00  -2.4774105e-03
   2.4747016e+00  -2.5456152e-03
   2.4796373e+00  -2.6609045e-03
   2.4825758e+00  -2.7197658e-03
   2.4875115e+00  -2.8193067e-03
   2.4904500e+00  -2.8693297e-03
   2.4953857e+00  -2.9540404e-03
   2.4983242e+00  -2.9954086e-03
   2.5032599e+00  -3.0656107e-03
   2.5061983e+00  -3.0983701e-03
   2.5111341e+00  -3.1541093e-03
   2.5140725e+00  -3.1780303e-03
   2.5190083e+00  -3.2191001e-03
   2.5219467e+00  -3.2351928e-03
   2.5268825e+00  -3.2626033e-03
   2.5298209e+00  -3.2688935e-03
   2.5347567e+00  -3.2801882e-03
   2.5376951e+00  -3.2773186e-03
   2.5426309e+00  -3.2739440e-03
   2.5455693e+00  -3.2635904e-03
   2.5505051e+00  -3.2472681e-03
   2.5534435e+00  -3.2277319e-03
   2.5583792e+00  -3.1959137e-03
   2.5613177e+00  -3.1676997e-03
   2.5662534e+00  -3.1213269e-03
   2.5691919e+00  -3.0846878e-03
   2.5741276e+00  -3.0241736e-03
   2.5770661e+00  -2.9793388e-03
   2.5820018e+00  -2.9052112e-03
   2.5849403e+00  -2.8524334e-03
   2.5898760e+00  -2.7645546e-03
   2.5928145e+00  -2.7053030e-03
   2.5977502e+00  -2.6064738e-03
   2.6006887e+00  -2.5402893e-03
   2.6056244e+00  -2.4305785e-03
   2.6085629e+00  -2.3535124e-03
   2.6134986e+00  -2.2262397e-03
   2.6155877e+00  -2.1629890e-03
   2.6165748e+00  -2.1330923e-03
   2.6185491e+00  -2.0735583e-03
   2.6213728e+00  -1.9876125e-03
   2.6243343e+00  -1.8979247e-03
   2.6292470e+00  -1.7473347e-03
   2.6322084e+00  -1.6571396e-03
   2.6371212e+00  -1.5058563e-03
   2.6400826e+00  -1.4143779e-03
   2.6449954e+00  -1.2613912e-03
   2.6479568e+00  -1.1668480e-03
   2.6528696e+00  -1.0077778e-03
   2.6558310e+00  -9.1449954e-04
   2.6607438e+00  -7.5769972e-04
   2.6637052e+00  -6.6386134e-04
   2.6686180e+00  -5.0791781e-04
   2.6715794e+00  -4.0166896e-04
   2.6764922e+00  -2.2561547e-04
   2.6771350e+00  -2.0061042e-04
   2.6773416e+00  -1.9246028e-04
   2.6800735e+00  -8.8876722e-05
   2.6843664e+00   7.3852158e-05
   2.6873278e+00   1.7840565e-04
   2.6922406e+00   3.5393480e-04
   2.6952020e+00   4.5324151e-04
   2.7001148e+00   6.1979339e-04
   2.7030762e+00   7.1787420e-04
   2.7079890e+00   8.8220156e-04
   2.7109504e+00   9.7362489e-04
   2.7158632e+00   1.1270133e-03
   2.7188246e+00   1.2107185e-03
   2.7237374e+00   1.3511088e-03
   2.7266988e+00   1.4374334e-03
   2.7316116e+00   1.5816368e-03
   2.7350551e+00   1.6881313e-03
   2.7370064e+00   1.7481451e-03
   2.7380165e+00   1.7796143e-03
   2.7394858e+00   1.8262420e-03
   2.7424472e+00   1.9094215e-03
   2.7473600e+00   2.0493618e-03
   2.7503214e+00   2.1228237e-03
   2.7552342e+00   2.2463958e-03
   2.7581956e+00   2.3113177e-03
   2.7631084e+00   2.4205923e-03
   2.7660698e+00   2.4774334e-03
   2.7709826e+00   2.5731635e-03
   2.7739440e+00   2.6219697e-03
   2.7788567e+00   2.7043618e-03
   2.7818182e+00   2.7450643e-03
   2.7867309e+00   2.8139118e-03
   2.7896924e+00   2.8463728e-03
   2.7946051e+00   2.9015152e-03
   2.7975666e+00   2.9254591e-03
   2.8024793e+00   2.9665060e-03
   2.8054408e+00   2.9823691e-03
   2.8103535e+00   3.0092975e-03
   2.8133150e+00   3.0156566e-03
   2.8182277e+00   3.0272039e-03
   2.8211892e+00   3.0249541e-03
   2.8261249e+00   3.0227732e-03
   2.8290634e+00   3.0128558e-03
   2.8339991e+00   2.9973600e-03
   2.8369376e+00   2.9782369e-03
   2.8418733e+00   2.9473600e-03
   2.8448118e+00   2.9195822e-03
   2.8497475e+00   2.8741736e-03
   2.8526860e+00   2.8380165e-03
   2.8576217e+00   2.7785583e-03
   2.8605601e+00   2.7343664e-03
   2.8654959e+00   2.6613636e-03
   2.8684343e+00   2.6094582e-03
   2.8733701e+00   2.5235767e-03
   2.8763085e+00   2.4645546e-03
   2.8812443e+00   2.3661846e-03
   2.8841827e+00   2.3021350e-03
   2.8891185e+00   2.1952410e-03
   2.8920569e+00   2.1254729e-03
   2.8969927e+00   2.0097819e-03
   2.8999311e+00   1.9297498e-03
   2.9048669e+00   1.7974679e-03
   2.9053030e+00   1.7835422e-03
   2.9064738e+00   1.7478972e-03
   2.9102388e+00   1.6347658e-03
   2.9127410e+00   1.5598393e-03
   2.9156795e+00   1.4727043e-03
   2.9206152e+00   1.3264601e-03
   2.9235537e+00   1.2396488e-03
   2.9284894e+00   1.0940725e-03
   2.9314279e+00   1.0071625e-03
   2.9363636e+00   8.6167355e-04
   2.9393021e+00   7.7253214e-04
   2.9442378e+00   6.2262856e-04
   2.9471763e+00   5.3625574e-04
   2.9521120e+00   3.9098026e-04
   2.9550505e+00   3.0781680e-04
   2.9599862e+00   1.6899380e-04
   2.9629247e+00   7.9573691e-05
   2.9678604e+00  -6.9352847e-05
   2.9691690e+00  -1.1270432e-04
   2.9716024e+00  -1.9294261e-04
   2.9740817e+00  -2.7584252e-04
   2.9757346e+00  -3.2992424e-04
   2.9786731e+00  -4.2078283e-04
   2.9836088e+00  -5.7349862e-04
   2.9865473e+00  -6.5827365e-04
   2.9914830e+00  -8.0065427e-04
   2.9944215e+00  -8.8037879e-04
   2.9993572e+00  -1.0142631e-03
   3.0022957e+00  -1.0902824e-03
   3.0072314e+00  -1.2178329e-03
   3.0101699e+00  -1.2881657e-03
   3.0151056e+00  -1.4063315e-03
   3.0180670e+00  -1.4692401e-03
   3.0229798e+00  -1.5750253e-03
   3.0259412e+00  -1.6331933e-03
   3.0308540e+00  -1.7308907e-03
   3.0338154e+00  -1.7861295e-03
   3.0387282e+00  -1.8788843e-03
   3.0416896e+00  -1.9320248e-03
   3.0466024e+00  -2.0213154e-03
   3.0490588e+00  -2.0633287e-03
   3.0531221e+00  -2.1337695e-03
   3.0539715e+00  -2.1486731e-03
   3.0544766e+00  -2.1574105e-03
   3.0574380e+00  -2.2009183e-03
   3.0623508e+00  -2.2741139e-03
   3.0653122e+00  -2.3094812e-03
   3.0702250e+00  -2.3690312e-03
   3.0731864e+00  -2.3967401e-03
   3.0780992e+00  -2.4435032e-03
   3.0810606e+00  -2.4638659e-03
   3.0859734e+00  -2.4983012e-03
   3.0889348e+00  -2.5116391e-03
   3.0938476e+00  -2.5342975e-03
   3.0968090e+00  -2.5399908e-03
   3.1017218e+00  -2.5500230e-03
   3.1046832e+00  -2.5489440e-03
   3.1095960e+00  -2.5476125e-03
   3.1125574e+00  -2.5401515e-03
   3.1174702e+00  -2.5280303e-03
   3.1204316e+00  -2.5132231e-03
   3.1253444e+00  -2.4889118e-03
   3.1283058e+00  -2.4670799e-03
   3.1332185e+00  -2.4311065e-03
   3.1361800e+00  -2.4021350e-03
   3.1410927e+00  -2.3542929e-03
   3.1440542e+00  -2.3176309e-03
   3.1489669e+00  -2.2571488e-03
   3.1539027e+00  -2.1822291e-03
   3.1568411e+00  -2.1368205e-03
   3.1570018e+00  -2.1338590e-03
   3.1570937e+00  -2.1322658e-03
   3.1617769e+00  -2.0494927e-03
   3.1647153e+00  -1.9971074e-03
   3.1676768e+00  -1.9414784e-03
   3.1725895e+00  -1.8487305e-03
   3.1755510e+00  -1.7900758e-03
   3.1804637e+00  -1.6922888e-03
   3.1834252e+00  -1.6306956e-03
   3.1883379e+00  -1.5280303e-03
   3.1912994e+00  -1.4635009e-03
   3.1962121e+00  -1.3559091e-03
   3.1991736e+00  -1.2888085e-03
   3.2040863e+00  -1.1770340e-03
   3.2070478e+00  -1.1062764e-03
   3.2119605e+00  -9.8788797e-04
   3.2149219e+00  -9.1672635e-04
   3.2198347e+00  -7.9759412e-04
   3.2227961e+00  -7.2678145e-04
   3.2277089e+00  -6.0893021e-04
   3.2306703e+00  -5.3265611e-04
   3.2355831e+00  -4.0595271e-04
   3.2402893e+00  -2.7000000e-04
   3.2429293e+00  -1.9319238e-04
   3.2432277e+00  -1.8386455e-04
   3.2434803e+00  -1.7678926e-04
   3.2464187e+00  -9.0007346e-05
   3.2513545e+00   5.5646694e-05
   3.2542929e+00   1.3794146e-04
   3.2592287e+00   2.7592975e-04
   3.2621671e+00   3.5499541e-04
   3.2671028e+00   4.8755051e-04
   3.2700413e+00   5.6352847e-04
   3.2749770e+00   6.9091598e-04
   3.2779155e+00   7.6534435e-04
   3.2828512e+00   8.9004591e-04
   3.2857897e+00   9.5993113e-04
   3.2907254e+00   1.0772062e-03
   3.2936639e+00   1.1408976e-03
   3.2985996e+00   1.2479500e-03
   3.3015381e+00   1.3096006e-03
   3.3064738e+00   1.4129890e-03
   3.3094123e+00   1.4743526e-03
   3.3143480e+00   1.5772199e-03
   3.3172865e+00   1.6393641e-03
   3.3222222e+00   1.7435331e-03
   3.3223829e+00   1.7467837e-03
   3.3224059e+00   1.7474747e-03
   3.3253214e+00   1.8042401e-03
   3.3300964e+00   1.8976860e-03
   3.3330349e+00   1.9471189e-03
   3.3379706e+00   2.0302984e-03
   3.3409091e+00   2.0723669e-03
   3.3458448e+00   2.1432025e-03
   3.3487833e+00   2.1781979e-03
   3.3537190e+00   2.2371855e-03
   3.3566575e+00   2.2652479e-03
   3.3615932e+00   2.3126263e-03
   3.3645317e+00   2.3337466e-03
   3.3694674e+00   2.3695592e-03
   3.3724059e+00   2.3838384e-03
   3.3773416e+00   2.4081497e-03
   3.3802801e+00   2.4152893e-03
   3.3852158e+00   2.4277319e-03
   3.3881543e+00   2.4280762e-03
   3.3930900e+00   2.4291322e-03
   3.3960285e+00   2.4226125e-03
   3.4009642e+00   2.4121442e-03
   3.4039027e+00   2.3988062e-03
   3.4088384e+00   2.3769743e-03
   3.4117769e+00   2.3551423e-03
   3.4167126e+00   2.3191690e-03
   3.4196511e+00   2.2966253e-03
   3.4245868e+00   2.2592860e-03
   3.4275253e+00   2.2147268e-03
   3.4324610e+00   2.1408448e-03
   3.4383609e+00   2.0759871e-03
   3.4482094e+00   1.9661318e-03
   3.4580579e+00   1.9171304e-03
   3.4614096e+00   1.8365680e-03
   3.4639578e+00   1.7759780e-03
   3.4639578e+00   1.5835996e-03
   3.4856061e+00   1.1362259e-03
   3.4954545e+00   9.4061524e-04
   3.5171028e+00   4.5835399e-04
   3.5269513e+00   2.3564279e-04
   3.5485996e+00   3.8887511e-06
   3.5526171e+00  -1.1135537e-04
   3.5554637e+00  -1.9344399e-04
   3.5584481e+00  -2.8112259e-04
   3.5584481e+00  -6.7030992e-04
   3.5800964e+00  -9.5861341e-04
   3.6214417e+00  -1.5142631e-03
   3.6431129e+00  -1.4768365e-03
   3.6844582e+00  -1.4123921e-03
   3.7277548e+00  -1.0753719e-03
   3.8104454e+00  -4.3087466e-04
   3.8314738e+00  -2.7407025e-04
   3.8466483e+00  -1.9363843e-04
   3.8747704e+00  -5.9096189e-05
   3.9364325e+00   3.5490129e-04
   3.9364325e+00   4.3907254e-04
   3.9580808e+00   4.4379706e-04
   4.0624197e+00   4.5879936e-04
   4.1057392e+00   3.8340450e-04
   4.3144169e+00   3.7796602e-05
   4.3577365e+00   1.4028972e-06
   4.5664141e+00  -1.0519054e-04
   4.5664141e+00  -9.1374197e-05
   4.6097107e+00  -4.5962580e-05
   5.0703857e+00  -1.3622314e-04
   5.0703857e+00   4.3452479e-05
   5.1137052e+00   8.0603076e-06
   5.5743572e+00   1.6978007e-05
   6.0350092e+00  -3.4964187e-06
   6.0401745e+00  -2.1733586e-05
   6.0783287e+00  -1.5646166e-04
   6.1786731e+00  -1.5666001e-04
   6.5823003e+00  -5.5982553e-05
   6.5823003e+00  -2.9570478e-04
   6.6868228e+00  -1.9402456e-04
   6.7404040e+00  -1.3143641e-04
   6.8559688e+00   3.5769054e-06
   7.0862948e+00   4.6149219e-06
   7.3599633e+00   2.8390725e-06
   7.5902663e+00   2.0324265e-06
   7.8639348e+00   1.1407851e-06
   8.0942378e+00   4.9673095e-07
   8.0942378e+00   7.1557392e-07
   8.4830579e+00   7.5780303e-07
   8.5982094e+00   6.9527548e-07
   8.9870523e+00   3.8912305e-07
   9.1021809e+00   2.9220615e-07
   9.4910239e+00   1.0217998e-07
   9.6061754e+00   5.2158402e-08
   9.9949954e+00  -1.0619651e-07
   1.0110147e+01  -1.5934458e-07
   1.0498967e+01  -1.8045845e-07
   1.0614118e+01  -1.9609022e-07
   1.1002870e+01  -2.4887511e-07
   1.1117998e+01  -2.5825528e-07


==> data/DARPA_Wave_Cut_5D_o5.dat <==
  -1.0048783e+01   8.7161846e-07
  -9.6600551e+00   1.0299725e-06
  -9.5449265e+00   1.0768687e-06
  -9.1560836e+00   6.3975895e-06
  -9.0409550e+00   6.4226125e-06
  -8.6521120e+00   3.5044307e-04
  -8.5369605e+00   3.5042241e-04
  -7.0250459e+00  -4.0544995e-04
  -6.8054867e+00  -1.9402594e-04
  -6.6944444e+00  -6.5801194e-05
  -6.6362029e+00   1.4299174e-06
  -6.5210744e+00   1.4549265e-06
  -6.1322314e+00   1.6238384e-06
  -6.0170799e+00   1.6644812e-06
  -5.6282599e+00   1.8017218e-06
  -5.5131084e+00   1.8892608e-06
  -5.5131084e+00   1.8517447e-06
  -5.2394399e+00   2.0378719e-06
  -5.0091368e+00   2.2004454e-06
  -4.7354683e+00   2.4976584e-06
  -4.5051653e+00   2.7477732e-06
  -4.2314968e+00   3.2753444e-06
  -4.0011938e+00   3.7005280e-06
  -3.7275253e+00   4.4658632e-06
  -3.4971993e+00   5.6601928e-06
  -3.4971993e+00   5.0161387e-06
  -3.4538567e+00   5.8697429e-06
  -2.9932277e+00   7.5455693e-06
  -2.9499082e+00   7.8901515e-06
  -2.4892562e+00   1.1529775e-05
  -2.4459366e+00   1.2027250e-05
  -1.9852824e+00   1.6917585e-05
  -1.9636226e+00   1.7803168e-05
  -1.7332943e+00   2.7405188e-05
  -1.7332943e+00   2.6283058e-05
  -1.6899862e+00   2.8589991e-05
  -1.4813062e+00   3.9298439e-05
  -1.4379959e+00   4.1299816e-05
  -1.2293182e+00   5.0727732e-05
  -1.2076630e+00   5.3575758e-05
  -1.1033242e+00   7.2937787e-05
  -1.1033242e+00   6.8431359e-05
  -1.0600092e+00   7.8192149e-05
  -9.7733012e-01   9.6761478e-05
  -9.3401286e-01   1.0504568e-04
  -8.5133609e-01   1.2020248e-04
  -8.2967631e-01   1.2723600e-04
  -7.8833792e-01   1.4003949e-04
  -7.6667815e-01   1.4657002e-04
  -7.2534206e-01   1.5845753e-04
  -7.1451102e-01   1.6344031e-04
  -6.9384298e-01   1.7272383e-04
  -6.8301194e-01   1.7913728e-04
  -6.6234389e-01   1.9120363e-04
  -6.5151286e-01   1.9741506e-04
  -6.3084711e-01   2.1395317e-04
  -6.3084711e-01   2.0925666e-04
  -6.2001377e-01   2.1794376e-04
  -6.1509642e-01   2.2185216e-04
  -6.0426309e-01   2.3053030e-04
  -5.9934803e-01   2.3434803e-04
  -5.8851469e-01   2.4390266e-04
  -5.8359963e-01   2.4811295e-04
  -5.7276400e-01   2.5833563e-04
  -5.6784894e-01   2.6283747e-04
  -5.5701561e-01   2.7352158e-04
  -5.5210055e-01   2.7828283e-04
  -5.4126492e-01   2.9011478e-04
  -5.3634986e-01   2.9517906e-04
  -5.2551653e-01   3.0656107e-04
  -5.2060147e-01   3.1196970e-04
  -5.0976584e-01   3.2506428e-04
  -5.0485308e-01   3.3073003e-04
  -4.9401745e-01   3.4493572e-04
  -4.8910239e-01   3.5123737e-04
  -4.7826676e-01   3.6522727e-04
  -4.7335399e-01   3.7141414e-04
  -4.6793618e-01   3.7977502e-04
  -4.6547980e-01   3.8396924e-04
  -4.6006198e-01   3.9207530e-04
  -4.5760560e-01   3.9505051e-04
  -4.5218549e-01   4.0359963e-04
  -4.4972911e-01   4.0803949e-04
  -4.4431129e-01   4.1688935e-04
  -4.4185491e-01   4.2024793e-04
  -4.3643710e-01   4.2941001e-04
  -4.3398072e-01   4.3409091e-04
  -4.2856290e-01   4.4354454e-04
  -4.2610652e-01   4.4648072e-04
  -4.2068641e-01   4.5607668e-04
  -4.1823232e-01   4.6057851e-04
  -4.1281221e-01   4.7042929e-04
  -4.1035583e-01   4.7480946e-04
  -4.0493802e-01   4.8495179e-04
  -4.0248163e-01   4.9491506e-04
  -4.0248163e-01   4.8946740e-04
  -3.9951791e-01   5.0064279e-04
  -3.9460744e-01   5.0524105e-04
  -3.9164371e-01   5.1111800e-04
  -3.8673324e-01   5.2093205e-04
  -3.8376722e-01   5.2696970e-04
  -3.7885904e-01   5.3711433e-04
  -3.7589302e-01   5.4338843e-04
  -3.7098485e-01   5.5368687e-04
  -3.6801882e-01   5.6021579e-04
  -3.6310836e-01   5.7080119e-04
  -3.6014233e-01   5.7761478e-04
  -3.5523416e-01   5.8859963e-04
  -3.5226814e-01   5.9573921e-04
  -3.4735996e-01   6.0716942e-04
  -3.4439394e-01   6.1466942e-04
  -3.3948577e-01   6.2665978e-04
  -3.3651745e-01   6.3454316e-04
  -3.3161157e-01   6.4714646e-04
  -3.2864325e-01   6.5545914e-04
  -3.2373508e-01   6.6875344e-04
  -3.2076905e-01   6.7752525e-04
  -3.1586088e-01   6.9155188e-04
  -3.1289256e-01   7.0078512e-04
  -3.0798669e-01   7.1558540e-04
  -3.0501837e-01   7.2535583e-04
  -3.0011249e-01   7.4101699e-04
  -2.9714187e-01   7.5133609e-04
  -2.9223829e-01   7.6788108e-04
  -2.8926768e-01   7.7878558e-04
  -2.8436410e-01   7.9625803e-04
  -2.8139348e-01   8.0777778e-04
  -2.7648760e-01   8.2621901e-04
  -2.7351699e-01   8.3838384e-04
  -2.6861341e-01   8.5786272e-04
  -2.6564279e-01   8.7070018e-04
  -2.6073921e-01   8.9124885e-04
  -2.5776630e-01   9.0480716e-04
  -2.5286501e-01   9.2647153e-04
  -2.4989210e-01   9.4080349e-04
  -2.4499082e-01   9.6371442e-04
  -2.4201561e-01   9.7882920e-04
  -2.3711433e-01   1.0030670e-03
  -2.3414141e-01   1.0189830e-03
  -2.2924059e-01   1.0446212e-03
  -2.2626538e-01   1.0612649e-03
  -2.2136616e-01   1.0882094e-03
  -2.1839004e-01   1.1055395e-03
  -2.1349151e-01   1.1334940e-03
  -2.1051469e-01   1.1516345e-03
  -2.0561685e-01   1.1807346e-03
  -2.0263912e-01   1.1998806e-03
  -1.9774219e-01   1.2304132e-03
  -1.9476377e-01   1.2507530e-03
  -1.8986754e-01   1.2830096e-03
  -1.8688820e-01   1.3047704e-03
  -1.8199288e-01   1.3391024e-03
  -1.7901263e-01   1.3625941e-03
  -1.7411846e-01   1.3994399e-03
  -1.7113682e-01   1.4249977e-03
  -1.6624380e-01   1.4647911e-03
  -1.6326125e-01   1.4928421e-03
  -1.5836915e-01   1.5361570e-03
  -1.5538545e-01   1.5672429e-03
  -1.5049449e-01   1.6148416e-03
  -1.4560491e-01   1.6676263e-03
  -1.4261983e-01   1.7022658e-03
  -1.4242608e-01   1.7045432e-03
  -1.4158586e-01   1.7144215e-03
  -1.3773163e-01   1.7594008e-03
  -1.3474541e-01   1.7956703e-03
  -1.3175803e-01   1.8327984e-03
  -1.2687075e-01   1.8911915e-03
  -1.2388223e-01   1.9293710e-03
  -1.1899610e-01   1.9893434e-03
  -1.1600643e-01   2.0286478e-03
  -1.1112144e-01   2.0901699e-03
  -1.0813039e-01   2.1306566e-03
  -1.0324679e-01   2.1937098e-03
  -1.0025413e-01   2.2355142e-03
  -9.5372360e-02   2.3002296e-03
  -9.2377870e-02   2.3434114e-03
  -8.7497704e-02   2.4098026e-03
  -8.4501607e-02   2.4543159e-03
  -7.9623049e-02   2.5223600e-03
  -7.6625344e-02   2.5680441e-03
  -7.1748393e-02   2.6376263e-03
  -6.8748623e-02   2.6847567e-03
  -6.3873737e-02   2.7555785e-03
  -6.0871901e-02   2.8033976e-03
  -5.5999311e-02   2.8757346e-03
  -5.2994949e-02   2.9226354e-03
  -4.8124656e-02   2.9951331e-03
  -4.5117998e-02   3.0417126e-03
  -4.0250000e-02   3.1120523e-03
  -3.7240817e-02   3.1598714e-03
  -3.2375344e-02   3.2289256e-03
  -2.9363636e-02   3.2788108e-03
  -2.4500918e-02   3.3482553e-03
  -2.1486042e-02   3.4008035e-03
  -1.6626263e-02   3.4713039e-03
  -1.1770455e-02   3.5428604e-03
  -8.7516758e-03   3.5954775e-03
  -7.5604454e-03   3.6129936e-03
  -4.9100321e-03   3.6520202e-03
  -3.8993113e-03   3.6671258e-03
  -8.7708907e-04   3.7145546e-03
   2.1478903e-03   3.7563131e-03
   6.9974977e-03   3.8205693e-03
   1.0026446e-02   3.8560606e-03
   1.4872062e-02   3.9101240e-03
   1.7905487e-02   3.9382002e-03
   2.2746648e-02   3.9805326e-03
   2.5784435e-02   4.0009412e-03
   3.0621212e-02   4.0314509e-03
   3.3662994e-02   4.0429752e-03
   3.8495868e-02   4.0603076e-03
   4.1542241e-02   4.0610882e-03
   4.6370294e-02   4.0625803e-03
   4.9422865e-02   4.0515152e-03
   5.4244949e-02   4.0359275e-03
   5.7303489e-02   4.0115243e-03
   6.2119376e-02   3.9770432e-03
   6.5184573e-02   3.9384298e-03
   6.9994031e-02   3.8830349e-03
   7.3066116e-02   3.8299357e-03
   7.7868687e-02   3.7508724e-03
   8.0947429e-02   3.6809458e-03
   8.5743113e-02   3.5739210e-03
   8.6401056e-02   3.5544536e-03
   8.7602158e-02   3.5176768e-03
   8.8829660e-02   3.4805556e-03
   9.3617769e-02   3.3512167e-03
   9.6713269e-02   3.2462580e-03
   1.0149219e-01   3.1006198e-03
   1.0459711e-01   2.9859275e-03
   1.0936662e-01   2.8241965e-03
   1.1248163e-01   2.6940312e-03
   1.1724128e-01   2.5070937e-03
   1.2036685e-01   2.3680670e-03
   1.2511570e-01   2.1706198e-03
   1.2825275e-01   2.0224036e-03
   1.3299036e-01   1.8120500e-03
   1.3499472e-01   1.6951102e-03
   1.3757920e-01   1.5521602e-03
   1.3971947e-01   1.4312649e-03
   1.4086478e-01   1.3618802e-03
   1.4402617e-01   1.1658930e-03
   1.4873921e-01   8.9519054e-04
   1.5191276e-01   6.9926997e-04
   1.5661387e-01   4.2502984e-04
   1.5980028e-01   2.2807185e-04
   1.6448829e-01  -4.5395546e-05
   1.6647567e-01  -1.8996511e-04
   1.7018848e-01  -4.3894169e-04
   1.7114715e-01  -5.0765381e-04
   1.7236272e-01  -5.9932277e-04
   1.7557943e-01  -8.4234848e-04
   1.8023714e-01  -1.1777984e-03
   1.8347084e-01  -1.4048347e-03
   1.8811157e-01  -1.7189440e-03
   1.9136387e-01  -1.9545386e-03
   1.9598623e-01  -2.2614027e-03
   1.9621648e-01  -2.2820179e-03
   1.9813315e-01  -2.4333104e-03
   2.0081864e-01  -2.6431129e-03
   2.0386065e-01  -2.8912994e-03
   2.0714922e-01  -3.1326905e-03
   2.1173508e-01  -3.4718090e-03
   2.1504545e-01  -3.7034435e-03
   2.1960950e-01  -4.0117769e-03
   2.2104431e-01  -4.1285583e-03
   2.2531887e-01  -4.4358586e-03
   2.2558471e-01  -4.4567264e-03
   2.2748393e-01  -4.6094582e-03
   2.3083792e-01  -4.8546143e-03
   2.3535813e-01  -5.1925849e-03
   2.3873278e-01  -5.4115473e-03
   2.4323232e-01  -5.7084481e-03
   2.4662994e-01  -5.9359045e-03
   2.5110652e-01  -6.2050275e-03
   2.5132461e-01  -6.2213269e-03
   2.5474059e-01  -6.4452938e-03
   2.5577824e-01  -6.5165748e-03
   2.5898301e-01  -6.7359504e-03
   2.6242195e-01  -6.9399679e-03
   2.6685721e-01  -7.2148531e-03
   2.7031680e-01  -7.3931589e-03
   2.7473140e-01  -7.6324610e-03
   2.7820707e-01  -7.7995868e-03
   2.8260560e-01  -8.0034665e-03
   2.8698806e-01  -8.1918044e-03
   2.8931589e-01  -8.3082874e-03
   2.9047980e-01  -8.3661157e-03
   2.9267906e-01  -8.4642103e-03
   2.9320018e-01  -8.4881084e-03
   2.9484619e-01  -8.5633838e-03
   2.9835399e-01  -8.7161387e-03
   3.0188017e-01  -8.8438705e-03
   3.0623049e-01  -9.0126263e-03
   3.0977043e-01  -9.1177916e-03
   3.1410468e-01  -9.2541093e-03
   3.1766070e-01  -9.3372819e-03
   3.2197888e-01  -9.4462121e-03
   3.2554637e-01  -9.5093664e-03
   3.2985308e-01  -9.5929293e-03
   3.3343205e-01  -9.6375803e-03
   3.3772727e-01  -9.6966713e-03
   3.4131313e-01  -9.7207530e-03
   3.4560376e-01  -9.7558081e-03
   3.4918962e-01  -9.7608586e-03
   3.5347796e-01  -9.7734619e-03
   3.5706152e-01  -9.7604454e-03
   3.6135216e-01  -9.7496097e-03
   3.6492654e-01  -9.7151974e-03
   3.6922635e-01  -9.6803719e-03
   3.7278926e-01  -9.6260101e-03
   3.7710285e-01  -9.5679982e-03
   3.8064738e-01  -9.4942378e-03
   3.8497704e-01  -9.4115932e-03
   3.8849862e-01  -9.3190083e-03
   3.9285124e-01  -9.2129936e-03
   3.9634986e-01  -9.1040404e-03
   4.0072544e-01  -8.9695822e-03
   4.0419421e-01  -8.8350321e-03
   4.0641185e-01  -8.7474059e-03
   4.0708678e-01  -8.7199495e-03
   4.0859963e-01  -8.6585859e-03
   4.1203857e-01  -8.4966942e-03
   4.1647612e-01  -8.3102617e-03
   4.1987833e-01  -8.1461892e-03
   4.2435032e-01  -7.9442608e-03
   4.2771809e-01  -7.7772727e-03
   4.3222452e-01  -7.5671258e-03
   4.3555096e-01  -7.3956841e-03
   4.4009871e-01  -7.1692149e-03
   4.4245868e-01  -7.0227502e-03
   4.4496786e-01  -6.8652893e-03
   4.4574151e-01  -6.8138889e-03
   4.4797291e-01  -6.6740588e-03
   4.5121671e-01  -6.4533747e-03
   4.5584940e-01  -6.1549587e-03
   4.5904500e-01  -5.9491276e-03
   4.6372360e-01  -5.6613407e-03
   4.6687328e-01  -5.4541781e-03
   4.7159780e-01  -5.1522268e-03
   4.7264233e-01  -5.0664141e-03
   4.7354683e-01  -4.9900597e-03
   4.7574151e-01  -4.8133838e-03
   4.7947199e-01  -4.5251148e-03
   4.8252755e-01  -4.2957530e-03
   4.8734619e-01  -3.9463499e-03
   4.9035124e-01  -3.7267447e-03
   4.9522039e-01  -3.3836547e-03
   4.9729339e-01  -3.2046602e-03
   4.9839761e-01  -3.1043159e-03
   5.0023416e-01  -2.9414371e-03
   5.0309688e-01  -2.6980028e-03
   5.0598944e-01  -2.4641644e-03
   5.1097107e-01  -2.0709389e-03
   5.1380854e-01  -1.8480854e-03
   5.1884527e-01  -1.4681520e-03
   5.2094812e-01  -1.2785032e-03
   5.2168733e-01  -1.2063889e-03
   5.2372590e-01  -1.0191598e-03
   5.2671947e-01  -7.5455693e-04
   5.2944904e-01  -5.3127181e-04
   5.3459366e-01  -1.1621786e-04
   5.3726814e-01   9.8798439e-05
   5.4246786e-01   4.9598485e-04
   5.4444444e-01   6.7197429e-04
   5.4478191e-01   7.0539486e-04
   5.4705693e-01   9.0995868e-04
   5.5034435e-01   1.1942769e-03
   5.5290863e-01   1.3949174e-03
   5.5821855e-01   1.8112948e-03
   5.6072773e-01   2.0017860e-03
   5.6609275e-01   2.3893251e-03
   5.6874885e-01   2.6001148e-03
   5.6904959e-01   2.6268136e-03
   5.7119376e-01   2.8011478e-03
   5.7396694e-01   3.0203857e-03
   5.7637052e-01   3.1910009e-03
   5.8184343e-01   3.5855601e-03
   5.8419421e-01   3.7360422e-03
   5.8971763e-01   4.0838613e-03
   5.9530533e-01   4.4238981e-03
   5.9712580e-01   4.5497245e-03
   5.9739669e-01   4.5681589e-03
   5.9759183e-01   4.5814738e-03
   5.9842057e-01   4.6334252e-03
   6.0321396e-01   4.9245868e-03
   6.0546602e-01   5.0582874e-03
   6.0769513e-01   5.1708907e-03
   6.1334252e-01   5.4601469e-03
   6.1552571e-01   5.5516529e-03
   6.2121671e-01   5.7983701e-03
   6.2335859e-01   5.8745638e-03
   6.2909091e-01   6.0756887e-03
   6.3119605e-01   6.1420110e-03
   6.3696740e-01   6.3064509e-03
   6.4278696e-01   6.4382461e-03
   6.4484160e-01   6.4867080e-03
   6.4913223e-01   6.5547521e-03
   6.5124656e-01   6.5882231e-03
   6.5271579e-01   6.6080808e-03
   6.5662764e-01   6.6329890e-03
   6.5858815e-01   6.6457989e-03
   6.6059229e-01   6.6536961e-03
   6.6258494e-01   6.6418733e-03
   6.6846648e-01   6.6203398e-03
   6.7004591e-01   6.5952938e-03
   6.7119835e-01   6.5760790e-03
   6.7634298e-01   6.5082415e-03
   6.7682736e-01   6.4945822e-03
   6.7830579e-01   6.4525482e-03
   6.8421717e-01   6.3208448e-03
   6.8617309e-01   6.2507117e-03
   6.9209137e-01   6.0716713e-03
   6.9404500e-01   5.9851010e-03
   6.9996786e-01   5.7508264e-03
   7.0192149e-01   5.6510560e-03
   7.0784206e-01   5.3757346e-03
   7.0980257e-01   5.2611341e-03
   7.1571855e-01   4.9405877e-03
   7.1621901e-01   4.9020202e-03
   7.1767677e-01   4.7982782e-03
   7.2211662e-01   4.4933655e-03
   7.2359275e-01   4.3835629e-03
   7.2557851e-01   4.2344353e-03
   7.3146694e-01   3.8123737e-03
   7.3347107e-01   3.6581267e-03
   7.3934343e-01   3.2317264e-03
   7.3988981e-01   3.1767218e-03
   7.4239899e-01   2.9520202e-03
   7.4573003e-01   2.6533976e-03
   7.4721763e-01   2.5104683e-03
   7.4926997e-01   2.3292929e-03
   7.5509183e-01   1.8298691e-03
   7.6087236e-01   1.3194192e-03
   7.6254821e-01   1.1570615e-03
   7.6296602e-01   1.1120202e-03
   7.6309229e-01   1.0975069e-03
   7.6435032e-01   9.6791322e-04
   7.6871212e-01   5.1511938e-04
   7.7084252e-01   3.0193756e-04
   7.7299128e-01   9.4237144e-05
   7.7871671e-01  -4.2949725e-04
   7.7904729e-01  -4.6978421e-04
   7.8176768e-01  -7.6216713e-04
   7.8472452e-01  -1.0802204e-03
   7.8659091e-01  -1.2856910e-03
   7.8880624e-01  -1.5015542e-03
   7.9446511e-01  -2.0475987e-03
   7.9542470e-01  -2.1557989e-03
   8.0025941e-01  -2.6382002e-03
   8.0104224e-01  -2.7236685e-03
   8.0233930e-01  -2.8672176e-03
   8.0462580e-01  -3.0874197e-03
   8.1021350e-01  -3.6505280e-03
   8.1574839e-01  -4.1532369e-03
   8.1755051e-01  -4.3353535e-03
   8.1808770e-01  -4.3934343e-03
   8.1913223e-01  -4.5047750e-03
   8.2168503e-01  -4.7605142e-03
   8.2359045e-01  -4.9549128e-03
   8.2596419e-01  -5.1838384e-03
   8.2835399e-01  -5.3899219e-03
   8.3383838e-01  -5.8558540e-03
   8.3460744e-01  -5.9317723e-03
   8.3986685e-01  -6.3807392e-03
   8.4005051e-01  -6.3979568e-03
   8.4171258e-01  -6.5529385e-03
   8.4416896e-01  -6.7428604e-03
   8.4958678e-01  -7.1983012e-03
   8.5207300e-01  -7.3704545e-03
   8.5746097e-01  -7.7388430e-03
   8.6280992e-01  -8.0839991e-03
   8.6375574e-01  -8.1554637e-03
   8.6501148e-01  -8.2524564e-03
   8.6533517e-01  -8.2759183e-03
   8.7065657e-01  -8.6170569e-03
   8.7320937e-01  -8.7653811e-03
   8.7577824e-01  -8.8821625e-03
   8.8108356e-01  -9.1502296e-03
   8.8367539e-01  -9.2450872e-03
   8.8895776e-01  -9.4516070e-03
   8.9157254e-01  -9.5294077e-03
   8.9683425e-01  -9.6834481e-03
   9.0206382e-01  -9.7896924e-03
   9.0448806e-01  -9.8439394e-03
   9.0470845e-01  -9.8485078e-03
   9.0982553e-01  -9.9077594e-03
   9.1258264e-01  -9.9335170e-03
   9.1690542e-01  -9.9394858e-03
   9.2045684e-01  -9.9338613e-03
   9.2314968e-01  -9.8959826e-03
   9.2833104e-01  -9.8475895e-03
   9.3103994e-01  -9.7713269e-03
   9.3620523e-01  -9.6672406e-03
   9.3893021e-01  -9.5641185e-03
   9.4407943e-01  -9.4071625e-03
   9.4682048e-01  -9.2729568e-03
   9.5195363e-01  -9.0549816e-03
   9.5470845e-01  -8.8972452e-03
   9.5983012e-01  -8.6338613e-03
   9.6259412e-01  -8.4425161e-03
   9.6766988e-01  -8.1154040e-03
   9.6770432e-01  -8.1129017e-03
   9.6793618e-01  -8.0902893e-03
   9.7020661e-01  -7.8871212e-03
   9.7048209e-01  -7.8623967e-03
   9.7557851e-01  -7.4483471e-03
   9.7836777e-01  -7.2048669e-03
   9.8345271e-01  -6.7939394e-03
   9.8813131e-01  -6.3547291e-03
   9.9030303e-01  -6.1296373e-03
   9.9093434e-01  -6.0593205e-03
   9.9132691e-01  -6.0186180e-03
   9.9413682e-01  -5.7098944e-03
   9.9920110e-01  -5.1668044e-03
   1.0042562e+00  -4.6207989e-03
   1.0070753e+00  -4.2727043e-03
   1.0077709e+00  -4.1762856e-03
   1.0079821e+00  -4.1468090e-03
   1.0121212e+00  -3.6199036e-03
   1.0149518e+00  -3.2569100e-03
   1.0199885e+00  -2.6136134e-03
   1.0219284e+00  -2.3244490e-03
   1.0226033e+00  -2.2268411e-03
   1.0228260e+00  -2.1924725e-03
   1.0233333e+00  -2.1182231e-03
   1.0278581e+00  -1.4942700e-03
   1.0307002e+00  -1.0966116e-03
   1.0348095e+00  -4.7640955e-04
   1.0360239e+00  -2.7969697e-04
   1.0376561e+00  -2.2460078e-05
   1.0385744e+00   1.2671235e-04
   1.0435950e+00   8.5066575e-04
   1.0464486e+00   1.3176194e-03
   1.0485652e+00   1.6666942e-03
   1.0486846e+00   1.6873669e-03
   1.0514669e+00   2.1353742e-03
   1.0543251e+00   2.5831038e-03
   1.0591391e+00   3.3738751e-03
   1.0604936e+00   3.6117769e-03
   1.0619995e+00   3.8723140e-03
   1.0621993e+00   3.9078972e-03
   1.0672062e+00   4.6896465e-03
   1.0700735e+00   5.1919192e-03
   1.0721924e+00   5.5567493e-03
   1.0725138e+00   5.6151056e-03
   1.0750758e+00   6.0494031e-03
   1.0779477e+00   6.5149679e-03
   1.0826768e+00   7.3160239e-03
   1.0836938e+00   7.5014004e-03
   1.0855510e+00   7.8239210e-03
   1.0858219e+00   7.8738292e-03
   1.0908173e+00   8.6580579e-03
   1.0936961e+00   9.1532599e-03
   1.0954591e+00   9.4458219e-03
   1.0961065e+00   9.5557392e-03
   1.0986892e+00   9.9747245e-03
   1.1015725e+00   1.0410537e-02
   1.1065611e+00   1.1162144e-02
   1.1070914e+00   1.1254614e-02
   1.1079063e+00   1.1390106e-02
   1.1094467e+00   1.1632117e-02
   1.1098163e+00   1.1686777e-02
   1.1144330e+00   1.2359619e-02
   1.1173209e+00   1.2769399e-02
   1.1214784e+00   1.3327778e-02
   1.1215220e+00   1.3334343e-02
   1.1243687e+00   1.3699908e-02
   1.1251951e+00   1.3816781e-02
   1.1280877e+00   1.4125092e-02
   1.1330693e+00   1.4686364e-02
   1.1380487e+00   1.5158448e-02
   1.1389830e+00   1.5251722e-02
   1.1392539e+00   1.5279178e-02
   1.1409435e+00   1.5432140e-02
   1.1418825e+00   1.5505142e-02
   1.1459206e+00   1.5821051e-02
   1.1488200e+00   1.5997544e-02
   1.1517195e+00   1.6089256e-02
   1.1566942e+00   1.6333517e-02
   1.1595960e+00   1.6337994e-02
   1.1645684e+00   1.6436846e-02
   1.1674725e+00   1.6349311e-02
   1.1724426e+00   1.6298462e-02
   1.1753489e+00   1.6117585e-02
   1.1803168e+00   1.5903880e-02
   1.1852847e+00   1.5544284e-02
   1.1876928e+00   1.5316276e-02
   1.1879637e+00   1.5287994e-02
   1.1881933e+00   1.5264050e-02
   1.1931566e+00   1.4726515e-02
   1.1960675e+00   1.4381680e-02
   1.2010308e+00   1.3774816e-02
   1.2031887e+00   1.3455533e-02
   1.2038338e+00   1.3349793e-02
   1.2039417e+00   1.3332645e-02
   1.2089027e+00   1.2612879e-02
   1.2118159e+00   1.2176905e-02
   1.2127319e+00   1.2016506e-02
   1.2163567e+00   1.1410927e-02
   1.2176928e+00   1.1172590e-02
   1.2196901e+00   1.0832897e-02
   1.2246488e+00   1.0008792e-02
   1.2266896e+00   9.6305096e-03
   1.2274656e+00   9.4717401e-03
   1.2275643e+00   9.4524334e-03
   1.2325230e+00   8.5837006e-03
   1.2354408e+00   8.0468090e-03
   1.2355051e+00   8.0338384e-03
   1.2381198e+00   7.5323691e-03
   1.2404614e+00   7.0837236e-03
   1.2433150e+00   6.5717172e-03
   1.2444008e+00   6.3648531e-03
   1.2484573e+00   5.5929063e-03
   1.2493549e+00   5.4144628e-03
   1.2511892e+00   5.0775482e-03
   1.2561433e+00   4.2002066e-03
   1.2581589e+00   3.8177686e-03
   1.2589440e+00   3.6533287e-03
   1.2590634e+00   3.6301882e-03
   1.2640174e+00   2.7571166e-03
   1.2669376e+00   2.2430946e-03
   1.2671051e+00   2.2120317e-03
   1.2698163e+00   1.7137305e-03
   1.2720569e+00   1.3069904e-03
   1.2748140e+00   8.5420569e-04
   1.2763705e+00   5.8698806e-04
   1.2810904e+00  -2.2591368e-04
   1.2813223e+00  -2.6884068e-04
   1.2826882e+00  -4.9967860e-04
   1.2856129e+00  -9.4373049e-04
   1.2905624e+00  -1.6966139e-03
   1.2908448e+00  -1.7421097e-03
   1.2935147e+00  -2.1658425e-03
   1.2957943e+00  -2.5243343e-03
   1.2984366e+00  -2.8989899e-03
   1.3033861e+00  -3.5650597e-03
   1.3059045e+00  -3.9110422e-03
   1.3063108e+00  -3.9713958e-03
   1.3072291e+00  -4.1054178e-03
   1.3097222e+00  -4.4411616e-03
   1.3112603e+00  -4.6525482e-03
   1.3141850e+00  -5.0084940e-03
   1.3191322e+00  -5.5691690e-03
   1.3218434e+00  -5.8739899e-03
   1.3220615e+00  -5.9001837e-03
   1.3232300e+00  -6.0447429e-03
   1.3262489e+00  -6.3899219e-03
   1.3270064e+00  -6.4789486e-03
   1.3299357e+00  -6.7834940e-03
   1.3328650e+00  -7.0280992e-03
   1.3378099e+00  -7.4785813e-03
   1.3395500e+00  -7.6241965e-03
   1.3437420e+00  -7.9837466e-03
   1.3444949e+00  -8.0525023e-03
   1.3456841e+00  -8.1526171e-03
   1.3486157e+00  -8.3545914e-03
   1.3535583e+00  -8.7372360e-03
   1.3564899e+00  -8.8896924e-03
   1.3614348e+00  -9.1794536e-03
   1.3643664e+00  -9.2923324e-03
   1.3693090e+00  -9.5119146e-03
   1.3722406e+00  -9.6043388e-03
   1.3771832e+00  -9.7940083e-03
   1.3798049e+00  -9.8554867e-03
   1.3819904e+00  -9.9217172e-03
   1.3847452e+00  -1.0002640e-02
   1.3850574e+00  -1.0009986e-02
   1.3879913e+00  -1.0042080e-02
   1.3929316e+00  -1.0125344e-02
   1.3958655e+00  -1.0123485e-02
   1.4008058e+00  -1.0145500e-02
   1.4037420e+00  -1.0111318e-02
   1.4086823e+00  -1.0076171e-02
   1.4136203e+00  -9.9863636e-03
   1.4164715e+00  -9.9194674e-03
   1.4164761e+00  -9.9193526e-03
   1.4165565e+00  -9.9174242e-03
   1.4185882e+00  -9.8532828e-03
   1.4214945e+00  -9.7606061e-03
   1.4244307e+00  -9.6655647e-03
   1.4273669e+00  -9.5492195e-03
   1.4323049e+00  -9.3538797e-03
   1.4352410e+00  -9.2162075e-03
   1.4401791e+00  -8.9846419e-03
   1.4431175e+00  -8.8301194e-03
   1.4480556e+00  -8.5712810e-03
   1.4529913e+00  -8.2776400e-03
   1.4559298e+00  -8.0863407e-03
   1.4573600e+00  -7.9763315e-03
   1.4578283e+00  -7.9392103e-03
   1.4608655e+00  -7.7094353e-03
   1.4638039e+00  -7.4924931e-03
   1.4667424e+00  -7.2817493e-03
   1.4716781e+00  -6.9037420e-03
   1.4746166e+00  -6.6779614e-03
   1.4795523e+00  -6.3005739e-03
   1.4820202e+00  -6.0685262e-03
   1.4823531e+00  -6.0344812e-03
   1.4849587e+00  -5.7932507e-03
   1.4874288e+00  -5.5611341e-03
   1.4903673e+00  -5.3120523e-03
   1.4953030e+00  -4.8707300e-03
   1.5002365e+00  -4.4276400e-03
   1.5031772e+00  -4.1547750e-03
   1.5037075e+00  -4.0927916e-03
   1.5040381e+00  -4.0551194e-03
   1.5081107e+00  -3.6216942e-03
   1.5110514e+00  -3.3319330e-03
   1.5139922e+00  -3.0648531e-03
   1.5189256e+00  -2.5982782e-03
   1.5219100e+00  -2.2818182e-03
   1.5230969e+00  -2.1513636e-03
   1.5248508e+00  -1.9632805e-03
   1.5267998e+00  -1.7518916e-03
   1.5297429e+00  -1.4695569e-03
   1.5346763e+00  -9.7673783e-04
   1.5396097e+00  -4.8500459e-04
   1.5410216e+00  -3.4240817e-04
   1.5423554e+00  -2.1005165e-04
   1.5425505e+00  -1.8920500e-04
   1.5427135e+00  -1.6993779e-04
   1.5474839e+00   3.4744031e-04
   1.5504247e+00   6.4859504e-04
   1.5533655e+00   9.2000230e-04
   1.5582989e+00   1.3874242e-03
   1.5604821e+00   1.6187351e-03
   1.5615266e+00   1.7312649e-03
   1.5634252e+00   1.9284022e-03
   1.5661731e+00   2.2147544e-03
   1.5691162e+00   2.4819100e-03
   1.5740496e+00   2.9393251e-03
   1.5769904e+00   3.1994949e-03
   1.5819238e+00   3.6383150e-03
   1.5822360e+00   3.6717401e-03
   1.5822452e+00   3.6726354e-03
   1.5851791e+00   3.9459366e-03
   1.5897980e+00   4.3828972e-03
   1.5927410e+00   4.6137741e-03
   1.5976722e+00   5.0067034e-03
   1.6006152e+00   5.2269743e-03
   1.6055464e+00   5.5999770e-03
   1.6057025e+00   5.6129936e-03
   1.6057163e+00   5.6140955e-03
   1.6086455e+00   5.8306244e-03
   1.6134206e+00   6.1892332e-03
   1.6163659e+00   6.3750000e-03
   1.6212971e+00   6.6908861e-03
   1.6242401e+00   6.8467631e-03
   1.6291713e+00   7.1122819e-03
   1.6321143e+00   7.2528237e-03
   1.6370455e+00   7.4950413e-03
   1.6377640e+00   7.5286731e-03
   1.6383632e+00   7.5557622e-03
   1.6407094e+00   7.6571396e-03
   1.6449197e+00   7.8435491e-03
   1.6478650e+00   7.9381313e-03
   1.6527938e+00   8.1013315e-03
   1.6557392e+00   8.1668044e-03
   1.6606703e+00   8.2812443e-03
   1.6636134e+00   8.3203168e-03
   1.6685445e+00   8.3916896e-03
   1.6714899e+00   8.4029844e-03
   1.6764187e+00   8.4267447e-03
   1.6793641e+00   8.4098485e-03
   1.6842929e+00   8.3856749e-03
   1.6872383e+00   8.3412994e-03
   1.6921671e+00   8.2739210e-03
   1.6951125e+00   8.2028926e-03
   1.7000436e+00   8.0870523e-03
   1.7029890e+00   7.9912994e-03
   1.7079178e+00   7.8349174e-03
   1.7098163e+00   7.7517447e-03
   1.7144421e+00   7.5576217e-03
   1.7147475e+00   7.5437328e-03
   1.7157920e+00   7.4959366e-03
   1.7187374e+00   7.3498852e-03
   1.7236662e+00   7.1011249e-03
   1.7266116e+00   6.9365932e-03
   1.7315404e+00   6.6639807e-03
   1.7344881e+00   6.4926309e-03
   1.7394146e+00   6.2055556e-03
   1.7423623e+00   6.0162534e-03
   1.7472911e+00   5.7050046e-03
   1.7473737e+00   5.6982782e-03
   1.7483999e+00   5.6176538e-03
   1.7523026e+00   5.3253214e-03
   1.7551653e+00   5.1119835e-03
   1.7581107e+00   4.8999770e-03
   1.7630395e+00   4.5354913e-03
   1.7659871e+00   4.3230946e-03
   1.7709137e+00   3.9654729e-03
   1.7719353e+00   3.8772727e-03
   1.7743343e+00   3.6774793e-03
   1.7768641e+00   3.4645546e-03
   1.7787879e+00   3.3019513e-03
   1.7817355e+00   3.0687328e-03
   1.7866644e+00   2.6673324e-03
   1.7896097e+00   2.4446740e-03
   1.7945386e+00   2.0683081e-03
   1.7957691e+00   1.9606635e-03
   1.7984045e+00   1.7371901e-03
   1.8006956e+00   1.5394835e-03
   1.8024128e+00   1.3907461e-03
   1.8053604e+00   1.1564096e-03
   1.8102870e+00   7.5392792e-04
   1.8132346e+00   5.3736226e-04
   1.8181612e+00   1.7055005e-04
   1.8197130e+00   4.4011938e-05
   1.8228145e+00  -2.0312190e-04
   1.8246396e+00  -3.5339991e-04
   1.8260376e+00  -4.6866391e-04
   1.8289830e+00  -6.9446740e-04
   1.8339118e+00  -1.0806657e-03
   1.8368595e+00  -1.2795822e-03
   1.8417860e+00  -1.6175275e-03
   1.8467126e+00  -1.9502617e-03
   1.8494421e+00  -2.1365496e-03
   1.8495340e+00  -2.1434527e-03
   1.8496602e+00  -2.1528926e-03
   1.8545868e+00  -2.4971074e-03
   1.8575344e+00  -2.6994261e-03
   1.8604821e+00  -2.8756657e-03
   1.8654086e+00  -3.1767906e-03
   1.8683586e+00  -3.3309917e-03
   1.8732851e+00  -3.5939853e-03
   1.8762328e+00  -3.7495638e-03
   1.8811593e+00  -4.0099862e-03
   1.8815519e+00  -4.0317723e-03
   1.8824816e+00  -4.0837695e-03
   1.8864784e+00  -4.2949725e-03
   1.8890335e+00  -4.4273646e-03
   1.8919812e+00  -4.5556933e-03
   1.8969077e+00  -4.7750689e-03
   1.8998554e+00  -4.8868916e-03
   1.9047819e+00  -5.0780992e-03
   1.9077319e+00  -5.1704775e-03
   1.9126584e+00  -5.3286272e-03
   1.9156061e+00  -5.4017677e-03
   1.9205326e+00  -5.5274564e-03
   1.9234803e+00  -5.5887741e-03
   1.9284068e+00  -5.6949495e-03
   1.9313545e+00  -5.7444444e-03
   1.9362810e+00  -5.8310147e-03
   1.9392287e+00  -5.8670340e-03
   1.9441552e+00  -5.9308770e-03
   1.9471051e+00  -5.9508724e-03
   1.9520317e+00  -5.9876263e-03
   1.9549793e+00  -5.9903122e-03
   1.9599059e+00  -5.9970156e-03
   1.9628535e+00  -5.9821396e-03
   1.9677801e+00  -5.9579660e-03
   1.9707277e+00  -5.9256887e-03
   1.9756543e+00  -5.8718320e-03
   1.9786042e+00  -5.8237833e-03
   1.9835285e+00  -5.7431359e-03
   1.9864784e+00  -5.6808310e-03
   1.9914027e+00  -5.5762626e-03
   1.9943526e+00  -5.5008724e-03
   1.9992792e+00  -5.3744031e-03
   2.0022268e+00  -5.2864096e-03
   2.0071534e+00  -5.1397612e-03
   2.0101010e+00  -5.0391644e-03
   2.0150275e+00  -4.8700643e-03
   2.0179775e+00  -4.7605372e-03
   2.0229017e+00  -4.5772727e-03
   2.0258517e+00  -4.4506887e-03
   2.0307759e+00  -4.2438935e-03
   2.0329293e+00  -4.1326217e-03
   2.0338958e+00  -4.0818641e-03
   2.0358770e+00  -3.9797062e-03
   2.0386524e+00  -3.8364784e-03
   2.0416001e+00  -3.6842975e-03
   2.0465266e+00  -3.4301423e-03
   2.0494743e+00  -3.2764922e-03
   2.0544008e+00  -3.0176309e-03
   2.0573508e+00  -2.8644858e-03
   2.0622750e+00  -2.6081038e-03
   2.0671993e+00  -2.3195592e-03
   2.0701492e+00  -2.1415404e-03
   2.0701607e+00  -2.1407966e-03
   2.0703352e+00  -2.1289279e-03
   2.0750758e+00  -1.8267539e-03
   2.0780234e+00  -1.6389945e-03
   2.0809734e+00  -1.4581061e-03
   2.0858999e+00  -1.1520248e-03
   2.0888476e+00  -9.8019513e-04
   2.0937741e+00  -6.9131543e-04
   2.0986983e+00  -3.8393939e-04
   2.1005854e+00  -2.6275253e-04
   2.1015725e+00  -1.9976400e-04
   2.1016483e+00  -1.9454637e-04
   2.1017769e+00  -1.8529339e-04
   2.1065725e+00   1.3527801e-04
   2.1095225e+00   3.3135216e-04
   2.1124725e+00   5.1400138e-04
   2.1173967e+00   8.2411387e-04
   2.1203466e+00   9.9347337e-04
   2.1252732e+00   1.2794835e-03
   2.1301400e+00   1.5767424e-03
   2.1328007e+00   1.7412397e-03
   2.1330877e+00   1.7604522e-03
   2.1331474e+00   1.7643205e-03
   2.1360973e+00   1.9450161e-03
   2.1410216e+00   2.2513292e-03
   2.1439715e+00   2.4198577e-03
   2.1488958e+00   2.7047980e-03
   2.1518457e+00   2.8548898e-03
   2.1567700e+00   3.1089532e-03
   2.1597199e+00   3.2469927e-03
   2.1646465e+00   3.4791781e-03
   2.1672268e+00   3.6116850e-03
   2.1686134e+00   3.6822314e-03
   2.1701768e+00   3.7615702e-03
   2.1725207e+00   3.8824380e-03
   2.1754706e+00   4.0124656e-03
   2.1803949e+00   4.2337925e-03
   2.1833448e+00   4.3457989e-03
   2.1882691e+00   4.5363177e-03
   2.1912190e+00   4.6347107e-03
   2.1961433e+00   4.8022039e-03
   2.1990932e+00   4.8832874e-03
   2.2040174e+00   5.0215106e-03
   2.2069674e+00   5.0845500e-03
   2.2118939e+00   5.1925161e-03
   2.2148439e+00   5.2427686e-03
   2.2197681e+00   5.3294536e-03
   2.2227181e+00   5.3659091e-03
   2.2276423e+00   5.4294766e-03
   2.2305923e+00   5.4501148e-03
   2.2355165e+00   5.4873508e-03
   2.2384665e+00   5.4908173e-03
   2.2433907e+00   5.4986685e-03
   2.2463430e+00   5.4844812e-03
   2.2512672e+00   5.4617998e-03
   2.2542172e+00   5.4300964e-03
   2.2591414e+00   5.3779614e-03
   2.2620914e+00   5.3300046e-03
   2.2670156e+00   5.2504362e-03
   2.2699656e+00   5.1873508e-03
   2.2748898e+00   5.0825069e-03
   2.2778398e+00   5.0054408e-03
   2.2827640e+00   4.8771809e-03
   2.2857140e+00   4.7859963e-03
   2.2906382e+00   4.6349174e-03
   2.2935904e+00   4.5317264e-03
   2.2985078e+00   4.3592287e-03
   2.3014692e+00   4.2473600e-03
   2.3063820e+00   4.0608356e-03
   2.3093434e+00   3.9282828e-03
   2.3142562e+00   3.7116391e-03
   2.3143021e+00   3.7100321e-03
   2.3148072e+00   3.6832645e-03
   2.3192149e+00   3.4627410e-03
   2.3221304e+00   3.3171717e-03
   2.3250918e+00   3.1709366e-03
   2.3300046e+00   2.9270891e-03
   2.3329660e+00   2.7800505e-03
   2.3378788e+00   2.5328972e-03
   2.3408402e+00   2.3875574e-03
   2.3457530e+00   2.1442034e-03
   2.3483012e+00   2.0012787e-03
   2.3529614e+00   1.7427181e-03
   2.3532369e+00   1.7268733e-03
   2.3536272e+00   1.7023760e-03
   2.3565886e+00   1.5330119e-03
   2.3615014e+00   1.2477984e-03
   2.3644628e+00   1.0814624e-03
   2.3693756e+00   8.0332645e-04
   2.3723370e+00   6.4867998e-04
   2.3772498e+00   3.8954775e-04
   2.3802112e+00   2.3957759e-04
   2.3851240e+00  -1.0210537e-05
   2.3862029e+00  -7.2532140e-05
   2.3883379e+00  -1.9786203e-04
   2.3911157e+00  -3.5980257e-04
   2.3929982e+00  -4.6884986e-04
   2.3959596e+00  -6.2612948e-04
   2.4008953e+00  -8.9062213e-04
   2.4038338e+00  -1.0364187e-03
   2.4087695e+00  -1.2827640e-03
   2.4117080e+00  -1.4153168e-03
   2.4166437e+00  -1.6389692e-03
   2.4195822e+00  -1.7729844e-03
   2.4245179e+00  -1.9954982e-03
   2.4255051e+00  -2.0439578e-03
   2.4274105e+00  -2.1383815e-03
   2.4304178e+00  -2.2835147e-03
   2.4323921e+00  -2.3775941e-03
   2.4353306e+00  -2.5021350e-03
   2.4402663e+00  -2.7124426e-03
   2.4432048e+00  -2.8245638e-03
   2.4481405e+00  -3.0136593e-03
   2.4510790e+00  -3.1131313e-03
   2.4560147e+00  -3.2811524e-03
   2.4589532e+00  -3.3663682e-03
   2.4638889e+00  -3.5105831e-03
   2.4668274e+00  -3.5866621e-03
   2.4717631e+00  -3.7152433e-03
   2.4747016e+00  -3.7857668e-03
   2.4796373e+00  -3.9051653e-03
   2.4825528e+00  -3.9702479e-03
   2.4873508e+00  -4.0788108e-03
   2.4874885e+00  -4.0816345e-03
   2.4875115e+00  -4.0821396e-03
   2.4904500e+00  -4.1358356e-03
   2.4953857e+00  -4.2270891e-03
   2.4983242e+00  -4.2664830e-03
   2.5032599e+00  -4.3337466e-03
   2.5061983e+00  -4.3600781e-03
   2.5111341e+00  -4.4053260e-03
   2.5140725e+00  -4.4186869e-03
   2.5190083e+00  -4.4424702e-03
   2.5219467e+00  -4.4436410e-03
   2.5268825e+00  -4.4468549e-03
   2.5298209e+00  -4.4361341e-03
   2.5347567e+00  -4.4191690e-03
   2.5376951e+00  -4.3958219e-03
   2.5426309e+00  -4.3579431e-03
   2.5455693e+00  -4.3216942e-03
   2.5505051e+00  -4.2624885e-03
   2.5534435e+00  -4.2118687e-03
   2.5583792e+00  -4.1290634e-03
   2.5600551e+00  -4.0921258e-03
   2.5606749e+00  -4.0784894e-03
   2.5630165e+00  -4.0267677e-03
   2.5662534e+00  -3.9552801e-03
   2.5691919e+00  -3.8823232e-03
   2.5741276e+00  -3.7603306e-03
   2.5770661e+00  -3.6804637e-03
   2.5820018e+00  -3.5471993e-03
   2.5849403e+00  -3.4610882e-03
   2.5898760e+00  -3.3173554e-03
   2.5928375e+00  -3.2223600e-03
   2.5977502e+00  -3.0644858e-03
   2.6007117e+00  -2.9650138e-03
   2.6056244e+00  -2.7990817e-03
   2.6085859e+00  -2.6960285e-03
   2.6134986e+00  -2.5241506e-03
   2.6164601e+00  -2.4033517e-03
   2.6213728e+00  -2.2043457e-03
   2.6223829e+00  -2.1559757e-03
   2.6227732e+00  -2.1375436e-03
   2.6253444e+00  -2.0203604e-03
   2.6292470e+00  -1.8414624e-03
   2.6322084e+00  -1.7116690e-03
   2.6371212e+00  -1.4943090e-03
   2.6400826e+00  -1.3611961e-03
   2.6449954e+00  -1.1383861e-03
   2.6479568e+00  -1.0100207e-03
   2.6528696e+00  -7.9507346e-04
   2.6558310e+00  -6.6811983e-04
   2.6607438e+00  -4.5732094e-04
   2.6641185e+00  -2.8867309e-04
   2.6659320e+00  -1.9669881e-04
   2.6670569e+00  -1.3863682e-04
   2.6686180e+00  -5.7945133e-05
   2.6715794e+00   8.5569100e-05
   2.6764922e+00   3.2677227e-04
   2.6794536e+00   4.6532140e-04
   2.6843664e+00   6.9707989e-04
   2.6873278e+00   8.2682507e-04
   2.6922406e+00   1.0444054e-03
   2.6952020e+00   1.1654545e-03
   2.7001148e+00   1.3684298e-03
   2.7030762e+00   1.5011938e-03
   2.7079890e+00   1.7216988e-03
   2.7083792e+00   1.7404591e-03
   2.7084481e+00   1.7441827e-03
   2.7113407e+00   1.8738476e-03
   2.7158632e+00   2.0799793e-03
   2.7188246e+00   2.1984826e-03
   2.7237374e+00   2.3978880e-03
   2.7266988e+00   2.5070248e-03
   2.7316116e+00   2.6904040e-03
   2.7345730e+00   2.7887282e-03
   2.7394858e+00   2.9542929e-03
   2.7424472e+00   3.0399908e-03
   2.7473600e+00   3.1845730e-03
   2.7503214e+00   3.2631772e-03
   2.7552342e+00   3.3956612e-03
   2.7581956e+00   3.4707071e-03
   2.7631084e+00   3.5973600e-03
   2.7654270e+00   3.6526171e-03
   2.7668044e+00   3.6850781e-03
   2.7683884e+00   3.7218320e-03
   2.7709826e+00   3.7837695e-03
   2.7739440e+00   3.8382231e-03
   2.7788567e+00   3.9307622e-03
   2.7818182e+00   3.9713039e-03
   2.7867309e+00   4.0405418e-03
   2.7896924e+00   4.0679982e-03
   2.7946051e+00   4.1152663e-03
   2.7975666e+00   4.1296602e-03
   2.8024793e+00   4.1553949e-03
   2.8054408e+00   4.1571625e-03
   2.8103535e+00   4.1616391e-03
   2.8133150e+00   4.1508035e-03
   2.8182277e+00   4.1338384e-03
   2.8211892e+00   4.1101699e-03
   2.8261249e+00   4.0718090e-03
   2.8290634e+00   4.0356520e-03
   2.8339991e+00   3.9765152e-03
   2.8369376e+00   3.9272498e-03
   2.8418733e+00   3.8465335e-03
   2.8443985e+00   3.7911387e-03
   2.8493113e+00   3.6849862e-03
   2.8493113e+00   3.6852847e-03
   2.8497475e+00   3.6755051e-03
   2.8526860e+00   3.5994720e-03
   2.8576217e+00   3.4721534e-03
   2.8605601e+00   3.3904270e-03
   2.8654959e+00   3.2538338e-03
   2.8684343e+00   3.1662075e-03
   2.8733701e+00   3.0197888e-03
   2.8763085e+00   2.9257576e-03
   2.8812443e+00   2.7691460e-03
   2.8841827e+00   2.6686639e-03
   2.8891185e+00   2.4998393e-03
   2.8920569e+00   2.3971534e-03
   2.8969927e+00   2.2249770e-03
   2.8999311e+00   2.1146465e-03
   2.9048669e+00   1.9326125e-03
   2.9063590e+00   1.8676538e-03
   2.9092057e+00   1.7447062e-03
   2.9112718e+00   1.6531726e-03
   2.9127410e+00   1.5891758e-03
   2.9156795e+00   1.4636639e-03
   2.9206152e+00   1.2528627e-03
   2.9235537e+00   1.1300069e-03
   2.9284894e+00   9.2453627e-04
   2.9314279e+00   8.0379936e-04
   2.9363636e+00   6.0080808e-04
   2.9393021e+00   4.8555326e-04
   2.9442378e+00   2.9193756e-04
   2.9471763e+00   1.7233402e-04
   2.9521120e+00  -2.6062672e-05
   2.9534206e+00  -8.5490129e-05
   2.9558770e+00  -1.9591208e-04
   2.9583333e+00  -3.0831726e-04
   2.9599862e+00  -3.8222911e-04
   2.9629247e+00  -5.0530073e-04
   2.9678604e+00  -7.1218320e-04
   2.9707989e+00  -8.2733701e-04
   2.9757346e+00  -1.0204201e-03
   2.9786731e+00  -1.1289118e-03
   2.9836088e+00  -1.3114371e-03
   2.9865473e+00  -1.4100872e-03
   2.9914830e+00  -1.5760950e-03
   2.9944215e+00  -1.6697268e-03
   2.9993572e+00  -1.8262833e-03
   3.0022957e+00  -1.9238659e-03
   3.0072314e+00  -2.0870064e-03
   3.0077365e+00  -2.1039210e-03
   3.0087006e+00  -2.1365657e-03
   3.0126492e+00  -2.2659940e-03
   3.0151056e+00  -2.3454775e-03
   3.0180670e+00  -2.4288797e-03
   3.0229798e+00  -2.5692378e-03
   3.0259412e+00  -2.6421717e-03
   3.0308540e+00  -2.7648990e-03
   3.0338154e+00  -2.8284435e-03
   3.0387282e+00  -2.9354683e-03
   3.0416896e+00  -2.9900826e-03
   3.0466024e+00  -3.0820707e-03
   3.0495638e+00  -3.1279614e-03
   3.0544766e+00  -3.2054408e-03
   3.0574380e+00  -3.2422406e-03
   3.0623508e+00  -3.3044077e-03
   3.0653122e+00  -3.3316804e-03
   3.0702250e+00  -3.3778696e-03
   3.0731864e+00  -3.3961203e-03
   3.0780992e+00  -3.4272039e-03
   3.0810606e+00  -3.4364555e-03
   3.0859734e+00  -3.4526171e-03
   3.0889348e+00  -3.4532828e-03
   3.0938476e+00  -3.4550275e-03
   3.0968090e+00  -3.4469238e-03
   3.1017218e+00  -3.4339302e-03
   3.1046832e+00  -3.4164830e-03
   3.1095960e+00  -3.3879247e-03
   3.1125574e+00  -3.3614325e-03
   3.1174702e+00  -3.3176997e-03
   3.1204316e+00  -3.2823921e-03
   3.1253444e+00  -3.2238981e-03
   3.1283058e+00  -3.1799816e-03
   3.1332185e+00  -3.1070937e-03
   3.1361800e+00  -3.0549128e-03
   3.1410927e+00  -2.9683425e-03
   3.1440542e+00  -2.9078742e-03
   3.1489669e+00  -2.8069789e-03
   3.1519284e+00  -2.7402433e-03
   3.1568411e+00  -2.6288797e-03
   3.1598026e+00  -2.5554178e-03
   3.1647153e+00  -2.4336547e-03
   3.1676768e+00  -2.3479568e-03
   3.1725895e+00  -2.2062489e-03
   3.1740129e+00  -2.1586961e-03
   3.1746786e+00  -2.1363017e-03
   3.1769743e+00  -2.0607254e-03
   3.1804637e+00  -1.9447383e-03
   3.1834252e+00  -1.8476653e-03
   3.1883379e+00  -1.6852204e-03
   3.1912994e+00  -1.5882438e-03
   3.1962121e+00  -1.4260813e-03
   3.1991736e+00  -1.3260537e-03
   3.2040863e+00  -1.1592287e-03
   3.2070478e+00  -1.0594376e-03
   3.2119605e+00  -8.9265381e-04
   3.2149219e+00  -7.9478191e-04
   3.2198347e+00  -6.3110422e-04
   3.2227961e+00  -5.2466024e-04
   3.2277089e+00  -3.4783517e-04
   3.2301423e+00  -2.4921488e-04
   3.2314738e+00  -1.9547590e-04
   3.2331038e+00  -1.2904339e-04
   3.2355831e+00  -2.7137052e-05
   3.2385445e+00   8.6606749e-05
   3.2434803e+00   2.7717631e-04
   3.2464187e+00   3.8461203e-04
   3.2513545e+00   5.6447199e-04
   3.2542929e+00   6.7072773e-04
   3.2592287e+00   8.4831267e-04
   3.2621671e+00   9.4764004e-04
   3.2671028e+00   1.1138981e-03
   3.2700413e+00   1.2053558e-03
   3.2749770e+00   1.3585698e-03
   3.2779155e+00   1.4546304e-03
   3.2828512e+00   1.6149174e-03
   3.2852617e+00   1.6985354e-03
   3.2866162e+00   1.7453283e-03
   3.2882002e+00   1.8003329e-03
   3.2907254e+00   1.8871832e-03
   3.2936639e+00   1.9784527e-03
   3.2985996e+00   2.1317172e-03
   3.3015381e+00   2.2131795e-03
   3.3064738e+00   2.3499770e-03
   3.3094123e+00   2.4228880e-03
   3.3143480e+00   2.5453857e-03
   3.3172865e+00   2.6099633e-03
   3.3222222e+00   2.7185950e-03
   3.3251607e+00   2.7754591e-03
   3.3300964e+00   2.8711892e-03
   3.3330349e+00   2.9189394e-03
   3.3379706e+00   2.9994949e-03
   3.3409091e+00   3.0372819e-03
   3.3458448e+00   3.1011249e-03
   3.3487833e+00   3.1301194e-03
   3.3537190e+00   3.1793159e-03
   3.3566575e+00   3.1996327e-03
   3.3615932e+00   3.2343434e-03
   3.3645317e+00   3.2459826e-03
   3.3694674e+00   3.2663682e-03
   3.3724059e+00   3.2689624e-03
   3.3773416e+00   3.2741276e-03
   3.3802801e+00   3.2673095e-03
   3.3852158e+00   3.2564968e-03
   3.3881543e+00   3.2402663e-03
   3.3930900e+00   3.2138430e-03
   3.3960285e+00   3.1881772e-03
   3.4009642e+00   3.1459137e-03
   3.4039027e+00   3.1119376e-03
   3.4088384e+00   3.0557163e-03
   3.4117769e+00   3.0108815e-03
   3.4167126e+00   2.9365243e-03
   3.4196511e+00   2.8919651e-03
   3.4245868e+00   2.8179752e-03
   3.4275482e+00   2.7460744e-03
   3.4324610e+00   2.6259183e-03
   3.4383609e+00   2.5012397e-03
   3.4482094e+00   2.2943825e-03
   3.4580579e+00   2.1809045e-03
   3.4634527e+00   1.9784435e-03
   3.4639578e+00   1.9601102e-03
   3.4639578e+00   1.6991575e-03
   3.4856061e+00   1.0194559e-03
   3.4954545e+00   7.1293848e-04
   3.5171028e+00   1.0680349e-04
   3.5269513e+00  -1.6878926e-04
   3.5279844e+00  -1.7971006e-04
   3.5283747e+00  -1.9510285e-04
   3.5378329e+00  -5.3410927e-04
   3.5584481e+00  -7.3779385e-04
   3.5584481e+00  -1.2857622e-03
   3.5792700e+00  -1.5739210e-03
   3.6186180e+00  -2.1357300e-03
   3.6206152e+00  -2.1645730e-03
   3.6214417e+00  -2.1760583e-03
   3.6248393e+00  -2.1472153e-03
   3.6261708e+00  -2.1357300e-03
   3.6464876e+00  -1.9591850e-03
   3.6844582e+00  -1.6316896e-03
   3.7277548e+00  -1.1974036e-03
   3.8104454e+00  -3.6354454e-04
   3.8232094e+00  -2.5104913e-04
   3.8318182e+00  -1.9474334e-04
   3.8665060e+00  -4.2019513e-07
   3.9364325e+00   5.2586777e-04
   3.9364325e+00   6.0715794e-04
   3.9580808e+00   5.9916437e-04
   4.0624197e+00   5.5229568e-04
   4.1057392e+00   4.6144399e-04
   4.3144169e+00   3.1279614e-05
   4.5230946e+00  -8.8564509e-05
   4.5631084e+00  -1.2747498e-04
   4.5664141e+00  -1.3066322e-04
   4.5664141e+00  -1.1411272e-04
   4.6097107e+00  -6.7249311e-05
   5.0703857e+00  -1.3453260e-04
   5.0703857e+00   4.3940542e-05
   5.2189164e+00  -1.3060882e-04
   5.5743572e+00  -1.2674151e-04
   5.7318871e+00  -1.3462029e-04
   6.0783287e+00  -1.5460996e-04
   6.1827824e+00  -1.5515404e-04
   6.5823003e+00  -5.6013315e-05
   6.5823003e+00  -2.9600321e-04
   6.6870523e+00  -1.9407576e-04
   6.7405647e+00  -1.3155073e-04
   6.8559688e+00   3.3016299e-06
   7.0862948e+00   4.5209596e-06
   7.3599633e+00   3.1612029e-06
   7.5902663e+00   2.4421258e-06
   7.8639348e+00   1.8105372e-06
   8.0942378e+00   1.0664440e-06
   8.0942378e+00   2.5921028e-06
   8.4830579e+00   2.5393251e-06
   8.5982094e+00   3.6179063e-06
   8.9870523e+00   2.8894858e-06
   9.1021809e+00   2.7394169e-06
   9.4910239e+00   2.6127181e-06
   9.6061754e+00   2.6908861e-06
   9.9949954e+00   2.5642103e-06
   1.0110147e+01   2.5954775e-06
   1.0498967e+01   2.5743572e-06
   1.0614118e+01   2.5680900e-06
   1.1002870e+01   2.5575528e-06
   1.1117998e+01   2.5512856e-06


==> data/DARPA_Wave_Objective_o1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -3.6891703e+00
   3.0000000e+00  -7.5007977e+00
   4.0000000e+00  -1.1069342e+01
   5.0000000e+00  -1.4159556e+01
   6.0000000e+00  -1.6810966e+01
   7.0000000e+00  -1.9049247e+01
   8.0000000e+00  -2.0955846e+01
   9.0000000e+00  -2.2562639e+01
   1.0000000e+01  -2.3887547e+01
   1.1000000e+01  -2.4993111e+01
   1.2000000e+01  -2.5915165e+01
   1.3000000e+01  -2.6666987e+01
   1.4000000e+01  -2.7274866e+01
   1.5000000e+01  -2.7792388e+01
   1.6000000e+01  -2.8236211e+01
   1.7000000e+01  -2.8635136e+01
   1.8000000e+01  -2.9006960e+01
   1.9000000e+01  -2.9348198e+01
   2.0000000e+01  -2.9664447e+01
   2.1000000e+01  -2.9960776e+01
   2.2000000e+01  -3.0241612e+01
   2.3000000e+01  -3.0511461e+01
   2.4000000e+01  -3.0765977e+01
   2.5000000e+01  -3.1016675e+01
   2.6000000e+01  -3.1259246e+01
   2.7000000e+01  -3.1495213e+01
   2.8000000e+01  -3.1731248e+01
   2.9000000e+01  -3.1959569e+01
   3.0000000e+01  -3.2185244e+01
   3.1000000e+01  -3.2404756e+01
   3.2000000e+01  -3.2609647e+01
   3.3000000e+01  -3.2796468e+01
   3.4000000e+01  -3.2978055e+01
   3.5000000e+01  -3.3152162e+01
   3.6000000e+01  -3.3317098e+01
   3.7000000e+01  -3.3475506e+01
   3.8000000e+01  -3.3631615e+01
   3.9000000e+01  -3.3782445e+01
   4.0000000e+01  -3.3925607e+01
   4.1000000e+01  -3.4061128e+01
   4.2000000e+01  -3.4190430e+01
   4.3000000e+01  -3.4313431e+01
   4.4000000e+01  -3.4434683e+01
   4.5000000e+01  -3.4547061e+01
   4.6000000e+01  -3.4650524e+01
   4.7000000e+01  -3.4751709e+01
   4.8000000e+01  -3.4847259e+01
   4.9000000e+01  -3.4944318e+01
   5.0000000e+01  -3.5042278e+01
   5.1000000e+01  -3.5136647e+01
   5.2000000e+01  -3.5230049e+01
   5.3000000e+01  -3.5327046e+01
   5.4000000e+01  -3.5424200e+01
   5.5000000e+01  -3.5512550e+01
   5.6000000e+01  -3.5602861e+01
   5.7000000e+01  -3.5694496e+01
   5.8000000e+01  -3.5787824e+01
   5.9000000e+01  -3.5878677e+01
   6.0000000e+01  -3.5970615e+01
   6.1000000e+01  -3.6055738e+01
   6.2000000e+01  -3.6137910e+01
   6.3000000e+01  -3.6219399e+01
   6.4000000e+01  -3.6299486e+01
   6.5000000e+01  -3.6375595e+01
   6.6000000e+01  -3.6445944e+01
   6.7000000e+01  -3.6510610e+01
   6.8000000e+01  -3.6570739e+01
   6.9000000e+01  -3.6636077e+01
   7.0000000e+01  -3.6699613e+01
   7.1000000e+01  -3.6761440e+01
   7.2000000e+01  -3.6819234e+01
   7.3000000e+01  -3.6875870e+01
   7.4000000e+01  -3.6924364e+01
   7.5000000e+01  -3.6969318e+01
   7.6000000e+01  -3.7011878e+01
   7.7000000e+01  -3.7051045e+01
   7.8000000e+01  -3.7090105e+01
   7.9000000e+01  -3.7123526e+01
   8.0000000e+01  -3.7143858e+01
   8.1000000e+01  -3.7163862e+01
   8.2000000e+01  -3.7183779e+01
   8.3000000e+01  -3.7202529e+01
   8.4000000e+01  -3.7217291e+01
   8.5000000e+01  -3.7230781e+01
   8.6000000e+01  -3.7243592e+01
   8.7000000e+01  -3.7254816e+01
   8.8000000e+01  -3.7264468e+01
   8.9000000e+01  -3.7266264e+01


==> data/DARPA_Wave_Objective_o2.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -3.5884245e+00
   3.0000000e+00  -7.2557939e+00
   4.0000000e+00  -1.0655398e+01
   5.0000000e+00  -1.3565886e+01
   6.0000000e+00  -1.6082988e+01
   7.0000000e+00  -1.8208548e+01
   8.0000000e+00  -1.9999779e+01
   9.0000000e+00  -2.1520975e+01
   1.0000000e+01  -2.2834736e+01
   1.1000000e+01  -2.3953271e+01
   1.2000000e+01  -2.4893029e+01
   1.3000000e+01  -2.5673482e+01
   1.4000000e+01  -2.6332303e+01
   1.5000000e+01  -2.6905052e+01
   1.6000000e+01  -2.7391289e+01
   1.7000000e+01  -2.7821856e+01
   1.8000000e+01  -2.8213800e+01
   1.9000000e+01  -2.8573026e+01
   2.0000000e+01  -2.8905516e+01
   2.1000000e+01  -2.9215266e+01
   2.2000000e+01  -2.9507794e+01
   2.3000000e+01  -2.9787968e+01
   2.4000000e+01  -3.0052500e+01
   2.5000000e+01  -3.0304966e+01
   2.6000000e+01  -3.0547402e+01
   2.7000000e+01  -3.0792014e+01
   2.8000000e+01  -3.1026494e+01
   2.9000000e+01  -3.1261200e+01
   3.0000000e+01  -3.1486238e+01
   3.1000000e+01  -3.1714173e+01
   3.2000000e+01  -3.1936852e+01
   3.3000000e+01  -3.2148662e+01
   3.4000000e+01  -3.2348750e+01
   3.5000000e+01  -3.2542871e+01
   3.6000000e+01  -3.2729750e+01
   3.7000000e+01  -3.2907141e+01
   3.8000000e+01  -3.3074158e+01
   3.9000000e+01  -3.3237194e+01
   4.0000000e+01  -3.3391932e+01
   4.1000000e+01  -3.3538146e+01
   4.2000000e+01  -3.3680637e+01
   4.3000000e+01  -3.3818735e+01
   4.4000000e+01  -3.3947976e+01
   4.5000000e+01  -3.4074178e+01
   4.6000000e+01  -3.4186352e+01
   4.7000000e+01  -3.4294914e+01
   4.8000000e+01  -3.4399125e+01
   4.9000000e+01  -3.4501043e+01
   5.0000000e+01  -3.4607716e+01
   5.1000000e+01  -3.4711427e+01
   5.2000000e+01  -3.4813332e+01
   5.3000000e+01  -3.4911395e+01
   5.4000000e+01  -3.5008492e+01
   5.5000000e+01  -3.5104093e+01
   5.6000000e+01  -3.5207034e+01
   5.7000000e+01  -3.5305266e+01
   5.8000000e+01  -3.5398002e+01
   5.9000000e+01  -3.5494472e+01
   6.0000000e+01  -3.5593009e+01
   6.1000000e+01  -3.5686474e+01
   6.2000000e+01  -3.5778675e+01
   6.3000000e+01  -3.5869033e+01
   6.4000000e+01  -3.5953094e+01
   6.5000000e+01  -3.6037073e+01
   6.6000000e+01  -3.6115761e+01
   6.7000000e+01  -3.6193066e+01
   6.8000000e+01  -3.6266376e+01
   6.9000000e+01  -3.6332677e+01
   7.0000000e+01  -3.6395933e+01
   7.1000000e+01  -3.6457064e+01
   7.2000000e+01  -3.6519026e+01
   7.3000000e+01  -3.6576189e+01
   7.4000000e+01  -3.6629674e+01
   7.5000000e+01  -3.6681210e+01
   7.6000000e+01  -3.6728983e+01
   7.7000000e+01  -3.6771862e+01
   7.8000000e+01  -3.6811167e+01
   7.9000000e+01  -3.6851974e+01
   8.0000000e+01  -3.6889210e+01
   8.1000000e+01  -3.6924491e+01
   8.2000000e+01  -3.6951803e+01
   8.3000000e+01  -3.6975499e+01
   8.4000000e+01  -3.6999178e+01
   8.5000000e+01  -3.7022635e+01
   8.6000000e+01  -3.7043749e+01
   8.7000000e+01  -3.7061250e+01
   8.8000000e+01  -3.7075927e+01
   8.9000000e+01  -3.7088559e+01
   9.0000000e+01  -3.7103412e+01
   9.1000000e+01  -3.7115181e+01
   9.2000000e+01  -3.7121686e+01
   9.3000000e+01  -3.7124033e+01


==> data/DARPA_Wave_Objective_o3.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -3.6622691e+00
   3.0000000e+00  -7.0805707e+00
   4.0000000e+00  -1.0024357e+01
   5.0000000e+00  -1.2403791e+01
   6.0000000e+00  -1.4436139e+01
   7.0000000e+00  -1.6205679e+01
   8.0000000e+00  -1.7728997e+01
   9.0000000e+00  -1.9032409e+01
   1.0000000e+01  -2.0167617e+01
   1.1000000e+01  -2.1181867e+01
   1.2000000e+01  -2.2099024e+01
   1.3000000e+01  -2.2926472e+01
   1.4000000e+01  -2.3690111e+01
   1.5000000e+01  -2.4393689e+01
   1.6000000e+01  -2.5032544e+01
   1.7000000e+01  -2.5607617e+01
   1.8000000e+01  -2.6134793e+01
   1.9000000e+01  -2.6621640e+01
   2.0000000e+01  -2.7079975e+01
   2.1000000e+01  -2.7509434e+01
   2.2000000e+01  -2.7918888e+01
   2.3000000e+01  -2.8301534e+01
   2.4000000e+01  -2.8673953e+01
   2.5000000e+01  -2.9028277e+01
   2.6000000e+01  -2.9372893e+01
   2.7000000e+01  -2.9704294e+01
   2.8000000e+01  -3.0034120e+01
   2.9000000e+01  -3.0348672e+01
   3.0000000e+01  -3.0659107e+01
   3.1000000e+01  -3.0967799e+01
   3.2000000e+01  -3.1266567e+01
   3.3000000e+01  -3.1557896e+01
   3.4000000e+01  -3.1842648e+01
   3.5000000e+01  -3.2119325e+01
   3.6000000e+01  -3.2381426e+01
   3.7000000e+01  -3.2624993e+01
   3.8000000e+01  -3.2852139e+01
   3.9000000e+01  -3.3065629e+01
   4.0000000e+01  -3.3266968e+01
   4.1000000e+01  -3.3456046e+01
   4.2000000e+01  -3.3631256e+01
   4.3000000e+01  -3.3791733e+01
   4.4000000e+01  -3.3946341e+01
   4.5000000e+01  -3.4099508e+01
   4.6000000e+01  -3.4245555e+01
   4.7000000e+01  -3.4384234e+01
   4.8000000e+01  -3.4517925e+01
   4.9000000e+01  -3.4637436e+01
   5.0000000e+01  -3.4754959e+01
   5.1000000e+01  -3.4872014e+01
   5.2000000e+01  -3.4991075e+01
   5.3000000e+01  -3.5104090e+01
   5.4000000e+01  -3.5214469e+01
   5.5000000e+01  -3.5321315e+01
   5.6000000e+01  -3.5423567e+01
   5.7000000e+01  -3.5521494e+01
   5.8000000e+01  -3.5617016e+01
   5.9000000e+01  -3.5707417e+01
   6.0000000e+01  -3.5790622e+01
   6.1000000e+01  -3.5868158e+01
   6.2000000e+01  -3.5944388e+01
   6.3000000e+01  -3.6016872e+01
   6.4000000e+01  -3.6082465e+01
   6.5000000e+01  -3.6145947e+01
   6.6000000e+01  -3.6205996e+01
   6.7000000e+01  -3.6266489e+01
   6.8000000e+01  -3.6325290e+01
   6.9000000e+01  -3.6380870e+01
   7.0000000e+01  -3.6437871e+01
   7.1000000e+01  -3.6488436e+01
   7.2000000e+01  -3.6534127e+01
   7.3000000e+01  -3.6579712e+01
   7.4000000e+01  -3.6622662e+01
   7.5000000e+01  -3.6659873e+01
   7.6000000e+01  -3.6698464e+01
   7.7000000e+01  -3.6731654e+01
   7.8000000e+01  -3.6766998e+01
   7.9000000e+01  -3.6794998e+01
   8.0000000e+01  -3.6817582e+01
   8.1000000e+01  -3.6834481e+01
   8.2000000e+01  -3.6848503e+01
   8.3000000e+01  -3.6856548e+01
   8.4000000e+01  -3.6858001e+01
   8.5000000e+01  -3.6863612e+01
   8.6000000e+01  -3.6867895e+01
   8.7000000e+01  -3.6870509e+01


==> data/DARPA_Wave_Objective_o4.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -4.0580006e+00
   3.0000000e+00  -7.7413937e+00
   4.0000000e+00  -1.1089924e+01
   5.0000000e+00  -1.4042842e+01
   6.0000000e+00  -1.6686931e+01
   7.0000000e+00  -1.8991903e+01
   8.0000000e+00  -2.1004867e+01
   9.0000000e+00  -2.2797540e+01
   1.0000000e+01  -2.4400952e+01
   1.1000000e+01  -2.5785860e+01
   1.2000000e+01  -2.6987949e+01
   1.3000000e+01  -2.8029766e+01
   1.4000000e+01  -2.8934100e+01
   1.5000000e+01  -2.9727809e+01
   1.6000000e+01  -3.0411445e+01
   1.7000000e+01  -3.0988831e+01
   1.8000000e+01  -3.1486490e+01
   1.9000000e+01  -3.1912647e+01
   2.0000000e+01  -3.2276972e+01
   2.1000000e+01  -3.2589866e+01
   2.2000000e+01  -3.2864078e+01
   2.3000000e+01  -3.3104197e+01
   2.4000000e+01  -3.3314272e+01
   2.5000000e+01  -3.3491516e+01
   2.6000000e+01  -3.3650326e+01
   2.7000000e+01  -3.3778730e+01
   2.8000000e+01  -3.3885846e+01
   2.9000000e+01  -3.3986608e+01
   3.0000000e+01  -3.4084009e+01
   3.1000000e+01  -3.4168749e+01
   3.2000000e+01  -3.4245971e+01
   3.3000000e+01  -3.4313957e+01
   3.4000000e+01  -3.4371731e+01
   3.5000000e+01  -3.4426326e+01
   3.6000000e+01  -3.4473677e+01
   3.7000000e+01  -3.4513101e+01
   3.8000000e+01  -3.4545035e+01
   3.9000000e+01  -3.4567039e+01
   4.0000000e+01  -3.4582926e+01
   4.1000000e+01  -3.4591097e+01


==> data/DARPA_Wave_Objective_o5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.1443076e+00
   3.0000000e+00  -4.2641456e+00
   4.0000000e+00  -5.7764969e+00
   5.0000000e+00  -6.7803680e+00
   6.0000000e+00  -7.4229899e+00
   7.0000000e+00  -7.7776193e+00
   8.0000000e+00  -7.9072965e+00
   9.0000000e+00  -7.8617323e+00


==> data/DARPA_buttock_o0_03.dat <==
   7.5324237e-01   1.6296636e-01
   7.5497393e-01   1.6222877e-01
   7.5717600e-01   1.6101575e-01
   7.6028532e-01   1.5925123e-01
   7.6288179e-01   1.5775982e-01
   7.6575067e-01   1.5611976e-01
   7.6875524e-01   1.5277544e-01
   7.7101291e-01   1.4961025e-01
   7.7278058e-01   1.4693932e-01
   7.7587832e-01   1.4182041e-01
   7.7856257e-01   1.3539287e-01
   7.8056238e-01   1.3026348e-01
   7.8256039e-01   1.2454867e-01
   7.8491288e-01   1.1754643e-01
   7.8645839e-01   1.1126948e-01
   7.8874519e-01   1.0087615e-01
   7.9032508e-01   9.2781846e-02
   7.9243159e-01   8.1287149e-02
   7.9431736e-01   6.8001391e-02
   7.9545771e-01   5.6630995e-02
   7.9627084e-01   4.7563314e-02
   7.9753493e-01   2.5585240e-02
   7.9813214e-01  -2.1568862e-05
   7.9777740e-01  -1.9457946e-02
   7.9626005e-01  -4.7730345e-02
   7.9431736e-01  -6.8001452e-02
   7.9191696e-01  -8.4110253e-02
   7.8844231e-01  -1.0225639e-01
   7.8577624e-01  -1.1421036e-01
   7.8256015e-01  -1.2455011e-01
   7.8028939e-01  -1.3102293e-01
   7.7657124e-01  -1.4053641e-01
   7.7299986e-01  -1.4658833e-01
   7.7087572e-01  -1.4980741e-01
   7.6786000e-01  -1.5396785e-01
   7.6479417e-01  -1.5665869e-01
   7.6174443e-01  -1.5840403e-01
   7.5906448e-01  -1.5994146e-01
   7.5570480e-01  -1.6184663e-01
   7.5347376e-01  -1.6294776e-01
   7.4989454e-01  -1.6328400e-01
   7.4870739e-01  -1.6341506e-01
   7.4744309e-01  -1.6349085e-01
   7.4686811e-01  -1.6357104e-01
   7.4633525e-01  -1.6361157e-01
   7.4562802e-01  -1.6365687e-01
   7.4505262e-01  -1.6369372e-01
   7.4470866e-01  -1.6370063e-01
   7.4395243e-01  -1.6370063e-01
   7.4319078e-01  -1.6370063e-01
   7.4258459e-01  -1.6370063e-01
   7.4188937e-01  -1.6367094e-01
   7.4004682e-01  -1.6367556e-01
   7.3889927e-01  -1.6365135e-01
   7.3523746e-01  -1.6363053e-01
   7.3319530e-01  -1.6363476e-01
   7.2955245e-01  -1.6365305e-01
   7.2747228e-01  -1.6365571e-01
   7.2369713e-01  -1.6365982e-01
   7.2161044e-01  -1.6366082e-01
   7.1779791e-01  -1.6366212e-01
   7.1571280e-01  -1.6366238e-01
   7.1189257e-01  -1.6366267e-01
   7.0980826e-01  -1.6366272e-01
   7.0598667e-01  -1.6366276e-01
   7.0390250e-01  -1.6366277e-01
   7.0008071e-01  -1.6366278e-01
   6.9799656e-01  -1.6366278e-01
   6.9417474e-01  -1.6366278e-01
   6.9209059e-01  -1.6366278e-01
   6.8826877e-01  -1.6366278e-01
   6.8618462e-01  -1.6366278e-01
   6.8236280e-01  -1.6366278e-01
   6.8027865e-01  -1.6366278e-01
   6.7645683e-01  -1.6366278e-01
   6.7437268e-01  -1.6366278e-01
   6.7055087e-01  -1.6366278e-01
   6.6846672e-01  -1.6366278e-01
   6.6464490e-01  -1.6366278e-01
   6.6256075e-01  -1.6366278e-01
   6.5873893e-01  -1.6366278e-01
   6.5665478e-01  -1.6366278e-01
   6.5283296e-01  -1.6366278e-01
   6.5074881e-01  -1.6366278e-01
   6.4692699e-01  -1.6366278e-01
   6.4484284e-01  -1.6366278e-01
   6.4102103e-01  -1.6366278e-01
   6.3893688e-01  -1.6366278e-01
   6.3511506e-01  -1.6366278e-01
   6.3303091e-01  -1.6366278e-01
   6.2920909e-01  -1.6366278e-01
   6.2712494e-01  -1.6366278e-01
   6.2330312e-01  -1.6366278e-01
   6.2121897e-01  -1.6366278e-01
   6.1739715e-01  -1.6366278e-01
   6.1531300e-01  -1.6366278e-01
   6.1149118e-01  -1.6366278e-01
   6.0940703e-01  -1.6366278e-01
   6.0558522e-01  -1.6366278e-01
   6.0350107e-01  -1.6366278e-01
   5.9967925e-01  -1.6366278e-01
   5.9759510e-01  -1.6366278e-01
   5.9377328e-01  -1.6366278e-01
   5.9168913e-01  -1.6366278e-01
   5.8786731e-01  -1.6366278e-01
   5.8578316e-01  -1.6366278e-01
   5.8196134e-01  -1.6366278e-01
   5.7987719e-01  -1.6366278e-01
   5.7605538e-01  -1.6366278e-01
   5.7397123e-01  -1.6366278e-01
   5.7014941e-01  -1.6366278e-01
   5.6806526e-01  -1.6366278e-01
   5.6424344e-01  -1.6366278e-01
   5.6215929e-01  -1.6366278e-01
   5.5833747e-01  -1.6366278e-01
   5.5625332e-01  -1.6366278e-01
   5.5243150e-01  -1.6366278e-01
   5.5034735e-01  -1.6366278e-01
   5.4652553e-01  -1.6366278e-01
   5.4444138e-01  -1.6366278e-01
   5.4061957e-01  -1.6366278e-01
   5.3853542e-01  -1.6366278e-01
   5.3471360e-01  -1.6366278e-01
   5.3262945e-01  -1.6366278e-01
   5.2880763e-01  -1.6366278e-01
   5.2672348e-01  -1.6366278e-01
   5.2290166e-01  -1.6366278e-01
   5.2081751e-01  -1.6366278e-01
   5.1699569e-01  -1.6366278e-01
   5.1491154e-01  -1.6366278e-01
   5.1108973e-01  -1.6366278e-01
   5.0900558e-01  -1.6366278e-01
   5.0518376e-01  -1.6366278e-01
   5.0309961e-01  -1.6366278e-01
   4.9927779e-01  -1.6366278e-01
   4.9719364e-01  -1.6366278e-01
   4.9337182e-01  -1.6366278e-01
   4.9128767e-01  -1.6366278e-01
   4.8746585e-01  -1.6366278e-01
   4.8538170e-01  -1.6366278e-01
   4.8155989e-01  -1.6366278e-01
   4.7947574e-01  -1.6366278e-01
   4.7565392e-01  -1.6366278e-01
   4.7356977e-01  -1.6366278e-01
   4.6974795e-01  -1.6366278e-01
   4.6766380e-01  -1.6366278e-01
   4.6384198e-01  -1.6366278e-01
   4.6175783e-01  -1.6366278e-01
   4.5793601e-01  -1.6366278e-01
   4.5585186e-01  -1.6366278e-01
   4.5203004e-01  -1.6366278e-01
   4.4994589e-01  -1.6366278e-01
   4.4612408e-01  -1.6366278e-01
   4.4403993e-01  -1.6366278e-01
   4.4021811e-01  -1.6366278e-01
   4.3813396e-01  -1.6366278e-01
   4.3431214e-01  -1.6366278e-01
   4.3222799e-01  -1.6366278e-01
   4.2840617e-01  -1.6366278e-01
   4.2632202e-01  -1.6366278e-01
   4.2250020e-01  -1.6366278e-01
   4.2041605e-01  -1.6366278e-01
   4.1659424e-01  -1.6366278e-01
   4.1451009e-01  -1.6366278e-01
   4.1068827e-01  -1.6366278e-01
   4.0860412e-01  -1.6366278e-01
   4.0478230e-01  -1.6366278e-01
   4.0269815e-01  -1.6366278e-01
   3.9887633e-01  -1.6366278e-01
   3.9679218e-01  -1.6366278e-01
   3.9297036e-01  -1.6366278e-01
   3.9088621e-01  -1.6366278e-01
   3.8706439e-01  -1.6366278e-01
   3.8498024e-01  -1.6366278e-01
   3.8115843e-01  -1.6366278e-01
   3.7907428e-01  -1.6366278e-01
   3.7525246e-01  -1.6366278e-01
   3.7316831e-01  -1.6366278e-01
   3.6934649e-01  -1.6366278e-01
   3.6726234e-01  -1.6366278e-01
   3.6344052e-01  -1.6366278e-01
   3.6135637e-01  -1.6366278e-01
   3.5753455e-01  -1.6366278e-01
   3.5545040e-01  -1.6366278e-01
   3.5162859e-01  -1.6366278e-01
   3.4954444e-01  -1.6366278e-01
   3.4572262e-01  -1.6366278e-01
   3.4363847e-01  -1.6366278e-01
   3.3981665e-01  -1.6366278e-01
   3.3773250e-01  -1.6366278e-01
   3.3391068e-01  -1.6366278e-01
   3.3182653e-01  -1.6366278e-01
   3.2800471e-01  -1.6366278e-01
   3.2592056e-01  -1.6366278e-01
   3.2209875e-01  -1.6366278e-01
   3.2001460e-01  -1.6366278e-01
   3.1619278e-01  -1.6366278e-01
   3.1410863e-01  -1.6366278e-01
   3.1028681e-01  -1.6366278e-01
   3.0820266e-01  -1.6366278e-01
   3.0438084e-01  -1.6366278e-01
   3.0229669e-01  -1.6366278e-01
   2.9847487e-01  -1.6366278e-01
   2.9639072e-01  -1.6366278e-01
   2.9256890e-01  -1.6366278e-01
   2.9048475e-01  -1.6366278e-01
   2.8666294e-01  -1.6366278e-01
   2.8457879e-01  -1.6366278e-01
   2.8075697e-01  -1.6366278e-01
   2.7867282e-01  -1.6366278e-01
   2.7485102e-01  -1.6366277e-01
   2.7276687e-01  -1.6366277e-01
   2.6894524e-01  -1.6366275e-01
   2.6686112e-01  -1.6366272e-01
   2.6304069e-01  -1.6366255e-01
   2.6095665e-01  -1.6366238e-01
   2.5714285e-01  -1.6366154e-01
   2.5505945e-01  -1.6366081e-01
   2.5127551e-01  -1.6365791e-01
   2.4920027e-01  -1.6365583e-01
   2.4552558e-01  -1.6364867e-01
   2.4348965e-01  -1.6363639e-01
   2.4002381e-01  -1.6364055e-01
   2.3787176e-01  -1.6365452e-01
   2.3604281e-01  -1.6366807e-01
   2.3539949e-01  -1.6370063e-01
   2.3484354e-01  -1.6370063e-01
   2.3408104e-01  -1.6370063e-01
   2.3338689e-01  -1.6370063e-01
   2.3306512e-01  -1.6365763e-01
   2.3248434e-01  -1.6352315e-01
   2.3185085e-01  -1.6337647e-01
   2.3127199e-01  -1.6324244e-01
   2.3055938e-01  -1.6307744e-01
   2.2932485e-01  -1.6275643e-01
   2.2813211e-01  -1.6246645e-01
   2.2549525e-01  -1.6174882e-01
   2.2321264e-01  -1.6120602e-01
   2.2007251e-01  -1.6045140e-01
   2.1756771e-01  -1.5983281e-01
   2.1445374e-01  -1.5906316e-01
   2.1174639e-01  -1.5839616e-01
   2.0875308e-01  -1.5765667e-01
   2.0589851e-01  -1.5693628e-01
   2.0304204e-01  -1.5622255e-01
   2.0007734e-01  -1.5509190e-01
   1.9738845e-01  -1.5203567e-01
   1.9429872e-01  -1.4870776e-01
   1.9231859e-01  -1.4634140e-01
   1.9013539e-01  -1.4369727e-01
   1.8710128e-01  -1.3999392e-01
   1.8413032e-01  -1.3636793e-01
   1.8202421e-01  -1.3379553e-01
   1.8028556e-01  -1.3159902e-01
   1.7690489e-01  -1.2704402e-01
   1.7444844e-01  -1.2194758e-01
   1.7215573e-01  -1.1630714e-01
   1.7044308e-01  -1.1170038e-01
   1.6770005e-01  -1.0399247e-01
   1.6540663e-01  -9.7311499e-02
   1.6338783e-01  -9.0661631e-02
   1.6061731e-01  -8.1152612e-02
   1.5920330e-01  -7.5569217e-02
   1.5666082e-01  -6.4999415e-02
   1.5533233e-01  -5.8310990e-02
   1.5331730e-01  -4.7591358e-02
   1.5197862e-01  -3.7634622e-02
   1.5077630e-01  -2.6861464e-02
   1.4997507e-01  -6.6031140e-03
   1.5014638e-01   1.5819704e-02
   1.5272456e-01   4.3186911e-02
   1.5636326e-01   6.3763007e-02
   1.5862719e-01   7.3154054e-02
   1.6078512e-01   8.1718975e-02
   1.6452778e-01   9.4416699e-02
   1.6705342e-01   1.0204357e-01
   1.7044296e-01   1.1169961e-01
   1.7283004e-01   1.1797622e-01
   1.7644001e-01   1.2636842e-01
   1.8018706e-01   1.3146387e-01
   1.8221148e-01   1.3402403e-01
   1.8484416e-01   1.3724027e-01
   1.8820911e-01   1.4133475e-01
   1.9170857e-01   1.4558860e-01
   1.9397353e-01   1.4831893e-01
   1.9619717e-01   1.5081659e-01
   2.0007677e-01   1.5509050e-01
   2.0294387e-01   1.5618060e-01
   2.0589851e-01   1.5693628e-01
   2.0888817e-01   1.5768332e-01
   2.1174639e-01   1.5839616e-01
   2.1489316e-01   1.5917345e-01
   2.1756771e-01   1.5983281e-01
   2.2077736e-01   1.6062316e-01
   2.2321407e-01   1.6120649e-01
   2.2670237e-01   1.6206408e-01
   2.2813211e-01   1.6246645e-01
   2.2984770e-01   1.6287669e-01
   2.3055950e-01   1.6307747e-01
   2.3114178e-01   1.6321229e-01
   2.3185119e-01   1.6337655e-01
   2.3235189e-01   1.6349248e-01
   2.3314354e-01   1.6367578e-01
   2.3348539e-01   1.6370063e-01
   2.3408098e-01   1.6370063e-01
   2.3467724e-01   1.6370063e-01
   2.3539931e-01   1.6370063e-01
   2.3671364e-01   1.6367439e-01
   2.3787292e-01   1.6365589e-01
   2.4147175e-01   1.6363333e-01
   2.4348975e-01   1.6363662e-01
   2.4712400e-01   1.6365332e-01
   2.4920027e-01   1.6365583e-01
   2.5297324e-01   1.6365981e-01
   2.5505945e-01   1.6366081e-01
   2.5887159e-01   1.6366211e-01
   2.6095665e-01   1.6366238e-01
   2.6477682e-01   1.6366267e-01
   2.6686112e-01   1.6366272e-01
   2.7068271e-01   1.6366276e-01
   2.7276687e-01   1.6366277e-01
   2.7658867e-01   1.6366278e-01
   2.7867282e-01   1.6366278e-01
   2.8249464e-01   1.6366278e-01
   2.8457879e-01   1.6366278e-01
   2.8840060e-01   1.6366278e-01
   2.9048475e-01   1.6366278e-01
   2.9430657e-01   1.6366278e-01
   2.9639072e-01   1.6366278e-01
   3.0021254e-01   1.6366278e-01
   3.0229669e-01   1.6366278e-01
   3.0611851e-01   1.6366278e-01
   3.0820266e-01   1.6366278e-01
   3.1202448e-01   1.6366278e-01
   3.1410863e-01   1.6366278e-01
   3.1793045e-01   1.6366278e-01
   3.2001460e-01   1.6366278e-01
   3.2383641e-01   1.6366278e-01
   3.2592056e-01   1.6366278e-01
   3.2974238e-01   1.6366278e-01
   3.3182653e-01   1.6366278e-01
   3.3564835e-01   1.6366278e-01
   3.3773250e-01   1.6366278e-01
   3.4155432e-01   1.6366278e-01
   3.4363847e-01   1.6366278e-01
   3.4746029e-01   1.6366278e-01
   3.4954444e-01   1.6366278e-01
   3.5336625e-01   1.6366278e-01
   3.5545040e-01   1.6366278e-01
   3.5927222e-01   1.6366278e-01
   3.6135637e-01   1.6366278e-01
   3.6517819e-01   1.6366278e-01
   3.6726234e-01   1.6366278e-01
   3.7108416e-01   1.6366278e-01
   3.7316831e-01   1.6366278e-01
   3.7699013e-01   1.6366278e-01
   3.7907428e-01   1.6366278e-01
   3.8289609e-01   1.6366278e-01
   3.8498024e-01   1.6366278e-01
   3.8880206e-01   1.6366278e-01
   3.9088621e-01   1.6366278e-01
   3.9470803e-01   1.6366278e-01
   3.9679218e-01   1.6366278e-01
   4.0061400e-01   1.6366278e-01
   4.0269815e-01   1.6366278e-01
   4.0651997e-01   1.6366278e-01
   4.0860412e-01   1.6366278e-01
   4.1242594e-01   1.6366278e-01
   4.1451009e-01   1.6366278e-01
   4.1833190e-01   1.6366278e-01
   4.2041605e-01   1.6366278e-01
   4.2423787e-01   1.6366278e-01
   4.2632202e-01   1.6366278e-01
   4.3014384e-01   1.6366278e-01
   4.3222799e-01   1.6366278e-01
   4.3604981e-01   1.6366278e-01
   4.3813396e-01   1.6366278e-01
   4.4195578e-01   1.6366278e-01
   4.4403993e-01   1.6366278e-01
   4.4786174e-01   1.6366278e-01
   4.4994589e-01   1.6366278e-01
   4.5376771e-01   1.6366278e-01
   4.5585186e-01   1.6366278e-01
   4.5967368e-01   1.6366278e-01
   4.6175783e-01   1.6366278e-01
   4.6557965e-01   1.6366278e-01
   4.6766380e-01   1.6366278e-01
   4.7148562e-01   1.6366278e-01
   4.7356977e-01   1.6366278e-01
   4.7739159e-01   1.6366278e-01
   4.7947574e-01   1.6366278e-01
   4.8329755e-01   1.6366278e-01
   4.8538170e-01   1.6366278e-01
   4.8920352e-01   1.6366278e-01
   4.9128767e-01   1.6366278e-01
   4.9510949e-01   1.6366278e-01
   4.9719364e-01   1.6366278e-01
   5.0101546e-01   1.6366278e-01
   5.0309961e-01   1.6366278e-01
   5.0692143e-01   1.6366278e-01
   5.0900558e-01   1.6366278e-01
   5.1282739e-01   1.6366278e-01
   5.1491154e-01   1.6366278e-01
   5.1873336e-01   1.6366278e-01
   5.2081751e-01   1.6366278e-01
   5.2463933e-01   1.6366278e-01
   5.2672348e-01   1.6366278e-01
   5.3054530e-01   1.6366278e-01
   5.3262945e-01   1.6366278e-01
   5.3645127e-01   1.6366278e-01
   5.3853542e-01   1.6366278e-01
   5.4235723e-01   1.6366278e-01
   5.4444138e-01   1.6366278e-01
   5.4826320e-01   1.6366278e-01
   5.5034735e-01   1.6366278e-01
   5.5416917e-01   1.6366278e-01
   5.5625332e-01   1.6366278e-01
   5.6007514e-01   1.6366278e-01
   5.6215929e-01   1.6366278e-01
   5.6598111e-01   1.6366278e-01
   5.6806526e-01   1.6366278e-01
   5.7188708e-01   1.6366278e-01
   5.7397123e-01   1.6366278e-01
   5.7779304e-01   1.6366278e-01
   5.7987719e-01   1.6366278e-01
   5.8369901e-01   1.6366278e-01
   5.8578316e-01   1.6366278e-01
   5.8960498e-01   1.6366278e-01
   5.9168913e-01   1.6366278e-01
   5.9551095e-01   1.6366278e-01
   5.9759510e-01   1.6366278e-01
   6.0141692e-01   1.6366278e-01
   6.0350107e-01   1.6366278e-01
   6.0732288e-01   1.6366278e-01
   6.0940703e-01   1.6366278e-01
   6.1322885e-01   1.6366278e-01
   6.1531300e-01   1.6366278e-01
   6.1913482e-01   1.6366278e-01
   6.2121897e-01   1.6366278e-01
   6.2504079e-01   1.6366278e-01
   6.2712494e-01   1.6366278e-01
   6.3094676e-01   1.6366278e-01
   6.3303091e-01   1.6366278e-01
   6.3685273e-01   1.6366278e-01
   6.3893688e-01   1.6366278e-01
   6.4275869e-01   1.6366278e-01
   6.4484284e-01   1.6366278e-01
   6.4866466e-01   1.6366278e-01
   6.5074881e-01   1.6366278e-01
   6.5457063e-01   1.6366278e-01
   6.5665478e-01   1.6366278e-01
   6.6047660e-01   1.6366278e-01
   6.6256075e-01   1.6366278e-01
   6.6638257e-01   1.6366278e-01
   6.6846672e-01   1.6366278e-01
   6.7228853e-01   1.6366278e-01
   6.7437268e-01   1.6366278e-01
   6.7819450e-01   1.6366278e-01
   6.8027865e-01   1.6366278e-01
   6.8410047e-01   1.6366278e-01
   6.8618462e-01   1.6366278e-01
   6.9000644e-01   1.6366278e-01
   6.9209059e-01   1.6366278e-01
   6.9591241e-01   1.6366278e-01
   6.9799656e-01   1.6366278e-01
   7.0181836e-01   1.6366277e-01
   7.0390250e-01   1.6366277e-01
   7.0772414e-01   1.6366275e-01
   7.0980826e-01   1.6366272e-01
   7.1362873e-01   1.6366255e-01
   7.1571280e-01   1.6366238e-01
   7.1952684e-01   1.6366155e-01
   7.2161044e-01   1.6366082e-01
   7.2539545e-01   1.6365788e-01
   7.2747228e-01   1.6365571e-01
   7.3115068e-01   1.6364799e-01
   7.3319551e-01   1.6363485e-01
   7.3667546e-01   1.6363723e-01
   7.3890114e-01   1.6365162e-01
   7.4085516e-01   1.6368763e-01
   7.4188937e-01   1.6367094e-01
   7.4243829e-01   1.6370063e-01
   7.4319078e-01   1.6370063e-01
   7.4382316e-01   1.6370063e-01
   7.4480890e-01   1.6370063e-01
   7.4513416e-01   1.6368850e-01
   7.4562803e-01   1.6365687e-01
   7.4614992e-01   1.6362344e-01
   7.4686809e-01   1.6357101e-01
   7.4738176e-01   1.6353532e-01
   7.4870738e-01   1.6341502e-01
   7.5145534e-01   1.6312196e-01


==> data/DARPA_buttock_o0_04.dat <==
   2.2694935e-01   2.8035700e-01
   2.2754566e-01   2.8050944e-01
   2.2922772e-01   2.8073708e-01
   2.3029082e-01   2.8088392e-01
   2.3054593e-01   2.8092329e-01
   2.3137299e-01   2.8103612e-01
   2.3204187e-01   2.8112738e-01
   2.3257701e-01   2.8119922e-01
   2.3325083e-01   2.8129153e-01
   2.3360995e-01   2.8129189e-01
   2.3431101e-01   2.8129231e-01
   2.3490733e-01   2.8129231e-01
   2.3565971e-01   2.8128685e-01
   2.3687301e-01   2.8128233e-01
   2.3857216e-01   2.8120818e-01
   2.4096951e-01   2.8120304e-01
   2.4352919e-01   2.8119927e-01
   2.4646807e-01   2.8120079e-01
   2.4921275e-01   2.8120026e-01
   2.5228187e-01   2.8120109e-01
   2.5506256e-01   2.8120099e-01
   2.5817045e-01   2.8120129e-01
   2.6095730e-01   2.8120127e-01
   2.6407368e-01   2.8120133e-01
   2.6686122e-01   2.8120133e-01
   2.6997921e-01   2.8120134e-01
   2.7276689e-01   2.8120134e-01
   2.7588513e-01   2.8120134e-01
   2.7867282e-01   2.8120134e-01
   2.8179109e-01   2.8120134e-01
   2.8457879e-01   2.8120134e-01
   2.8769706e-01   2.8120134e-01
   2.9048475e-01   2.8120134e-01
   2.9360303e-01   2.8120134e-01
   2.9639072e-01   2.8120134e-01
   2.9950899e-01   2.8120134e-01
   3.0229669e-01   2.8120134e-01
   3.0541496e-01   2.8120134e-01
   3.0820266e-01   2.8120134e-01
   3.1132093e-01   2.8120134e-01
   3.1410863e-01   2.8120134e-01
   3.1722690e-01   2.8120134e-01
   3.2001460e-01   2.8120134e-01
   3.2313287e-01   2.8120134e-01
   3.2592056e-01   2.8120134e-01
   3.2903883e-01   2.8120134e-01
   3.3182653e-01   2.8120134e-01
   3.3494480e-01   2.8120134e-01
   3.3773250e-01   2.8120134e-01
   3.4085077e-01   2.8120134e-01
   3.4363847e-01   2.8120134e-01
   3.4675674e-01   2.8120134e-01
   3.4954444e-01   2.8120134e-01
   3.5266271e-01   2.8120134e-01
   3.5545040e-01   2.8120134e-01
   3.5856868e-01   2.8120134e-01
   3.6135637e-01   2.8120134e-01
   3.6447464e-01   2.8120134e-01
   3.6726234e-01   2.8120134e-01
   3.7038061e-01   2.8120134e-01
   3.7316831e-01   2.8120134e-01
   3.7628658e-01   2.8120134e-01
   3.7907428e-01   2.8120134e-01
   3.8219255e-01   2.8120134e-01
   3.8498024e-01   2.8120134e-01
   3.8809852e-01   2.8120134e-01
   3.9088621e-01   2.8120134e-01
   3.9400448e-01   2.8120134e-01
   3.9679218e-01   2.8120134e-01
   3.9991045e-01   2.8120134e-01
   4.0269815e-01   2.8120134e-01
   4.0581642e-01   2.8120134e-01
   4.0860412e-01   2.8120134e-01
   4.1172239e-01   2.8120134e-01
   4.1451009e-01   2.8120134e-01
   4.1762836e-01   2.8120134e-01
   4.2041605e-01   2.8120134e-01
   4.2353433e-01   2.8120134e-01
   4.2632202e-01   2.8120134e-01
   4.2944029e-01   2.8120134e-01
   4.3222799e-01   2.8120134e-01
   4.3534626e-01   2.8120134e-01
   4.3813396e-01   2.8120134e-01
   4.4125223e-01   2.8120134e-01
   4.4403993e-01   2.8120134e-01
   4.4715820e-01   2.8120134e-01
   4.4994589e-01   2.8120134e-01
   4.5306417e-01   2.8120134e-01
   4.5585186e-01   2.8120134e-01
   4.5897013e-01   2.8120134e-01
   4.6175783e-01   2.8120134e-01
   4.6487610e-01   2.8120134e-01
   4.6766380e-01   2.8120134e-01
   4.7078207e-01   2.8120134e-01
   4.7356977e-01   2.8120134e-01
   4.7668804e-01   2.8120134e-01
   4.7947574e-01   2.8120134e-01
   4.8259401e-01   2.8120134e-01
   4.8538170e-01   2.8120134e-01
   4.8849998e-01   2.8120134e-01
   4.9128767e-01   2.8120134e-01
   4.9440594e-01   2.8120134e-01
   4.9719364e-01   2.8120134e-01
   5.0031191e-01   2.8120134e-01
   5.0309961e-01   2.8120134e-01
   5.0621788e-01   2.8120134e-01
   5.0900558e-01   2.8120134e-01
   5.1212385e-01   2.8120134e-01
   5.1491154e-01   2.8120134e-01
   5.1802982e-01   2.8120134e-01
   5.2081751e-01   2.8120134e-01
   5.2393578e-01   2.8120134e-01
   5.2672348e-01   2.8120134e-01
   5.2984175e-01   2.8120134e-01
   5.3262945e-01   2.8120134e-01
   5.3574772e-01   2.8120134e-01
   5.3853542e-01   2.8120134e-01
   5.4165369e-01   2.8120134e-01
   5.4444138e-01   2.8120134e-01
   5.4755966e-01   2.8120134e-01
   5.5034735e-01   2.8120134e-01
   5.5346562e-01   2.8120134e-01
   5.5625332e-01   2.8120134e-01
   5.5937159e-01   2.8120134e-01
   5.6215929e-01   2.8120134e-01
   5.6527756e-01   2.8120134e-01
   5.6806526e-01   2.8120134e-01
   5.7118353e-01   2.8120134e-01
   5.7397123e-01   2.8120134e-01
   5.7708950e-01   2.8120134e-01
   5.7987719e-01   2.8120134e-01
   5.8299547e-01   2.8120134e-01
   5.8578316e-01   2.8120134e-01
   5.8890143e-01   2.8120134e-01
   5.9168913e-01   2.8120134e-01
   5.9480740e-01   2.8120134e-01
   5.9759510e-01   2.8120134e-01
   6.0071337e-01   2.8120134e-01
   6.0350107e-01   2.8120134e-01
   6.0661934e-01   2.8120134e-01
   6.0940703e-01   2.8120134e-01
   6.1252531e-01   2.8120134e-01
   6.1531300e-01   2.8120134e-01
   6.1843127e-01   2.8120134e-01
   6.2121897e-01   2.8120134e-01
   6.2433724e-01   2.8120134e-01
   6.2712494e-01   2.8120134e-01
   6.3024321e-01   2.8120134e-01
   6.3303091e-01   2.8120134e-01
   6.3614918e-01   2.8120134e-01
   6.3893688e-01   2.8120134e-01
   6.4205515e-01   2.8120134e-01
   6.4484284e-01   2.8120134e-01
   6.4796112e-01   2.8120134e-01
   6.5074881e-01   2.8120134e-01
   6.5386708e-01   2.8120134e-01
   6.5665478e-01   2.8120134e-01
   6.5977305e-01   2.8120134e-01
   6.6256075e-01   2.8120134e-01
   6.6567902e-01   2.8120134e-01
   6.6846672e-01   2.8120134e-01
   6.7158499e-01   2.8120134e-01
   6.7437268e-01   2.8120134e-01
   6.7749096e-01   2.8120134e-01
   6.8027865e-01   2.8120134e-01
   6.8339692e-01   2.8120134e-01
   6.8618462e-01   2.8120134e-01
   6.8930289e-01   2.8120134e-01
   6.9209059e-01   2.8120134e-01
   6.9520886e-01   2.8120134e-01
   6.9799655e-01   2.8120134e-01
   7.0111481e-01   2.8120134e-01
   7.0390249e-01   2.8120134e-01
   7.0702061e-01   2.8120133e-01
   7.0980816e-01   2.8120133e-01
   7.1292529e-01   2.8120128e-01
   7.1571214e-01   2.8120126e-01
   7.1882395e-01   2.8120104e-01
   7.2160729e-01   2.8120099e-01
   7.2469532e-01   2.8120024e-01
   7.2745996e-01   2.8120021e-01
   7.3046163e-01   2.8119841e-01
   7.3315859e-01   2.8119903e-01
   7.3584422e-01   2.8119306e-01
   7.3823187e-01   2.8121393e-01
   7.3949378e-01   2.8128496e-01
   7.4106877e-01   2.8128557e-01
   7.4216618e-01   2.8128731e-01
   7.4251254e-01   2.8129231e-01
   7.4325273e-01   2.8129231e-01
   7.4399145e-01   2.8129231e-01
   7.4468178e-01   2.8129165e-01
   7.4503627e-01   2.8128831e-01
   7.4559286e-01   2.8126772e-01
   7.4622440e-01   2.8124403e-01
   7.4680940e-01   2.8122195e-01
   7.4753632e-01   2.8118235e-01
   7.4871477e-01   2.8112953e-01
   7.5041144e-01   2.8097587e-01
   7.5275020e-01   2.8084731e-01
   7.5532112e-01   2.8030579e-01
   7.5797526e-01   2.7945232e-01
   7.6081327e-01   2.7854334e-01
   7.6292515e-01   2.7782995e-01
   7.6363510e-01   2.7764514e-01
   7.6686878e-01   2.7656355e-01
   7.6924182e-01   2.7470882e-01
   7.7270116e-01   2.7189859e-01
   7.7462151e-01   2.7033126e-01
   7.7665985e-01   2.6837010e-01
   7.7949384e-01   2.6460879e-01
   7.8220041e-01   2.6101920e-01
   7.8262216e-01   2.6045936e-01
   7.8479889e-01   2.5735530e-01
   7.8644710e-01   2.5443908e-01
   7.8939564e-01   2.4867886e-01
   7.9207075e-01   2.4345282e-01
   7.9238352e-01   2.4284181e-01
   7.9441591e-01   2.3850478e-01
   7.9626401e-01   2.3358159e-01
   7.9847980e-01   2.2763990e-01
   8.0004438e-01   2.2344443e-01
   8.0011994e-01   2.2324181e-01
   8.0303840e-01   2.1474909e-01
   8.0535497e-01   2.0686512e-01
   8.0715627e-01   2.0035208e-01
   8.0962858e-01   1.9121819e-01
   8.1119557e-01   1.8511649e-01
   8.1342151e-01   1.7507269e-01
   8.1493127e-01   1.6765081e-01
   8.1672329e-01   1.5861897e-01
   8.1858201e-01   1.4856315e-01
   8.1975018e-01   1.4208662e-01
   8.2183161e-01   1.2882343e-01
   8.2346909e-01   1.1633684e-01
   8.2480749e-01   1.0527963e-01
   8.2605836e-01   9.4031353e-02
   8.2746905e-01   7.9249683e-02
   8.2879228e-01   6.2528970e-02
   8.2952814e-01   5.0617051e-02
   8.3044402e-01   3.1228237e-02
   8.3088190e-01   1.4404296e-02
   8.3100230e-01   1.6270371e-05
   8.3084871e-01  -1.6076268e-02
   8.2971189e-01  -4.7597286e-02
   8.2803823e-01  -7.2140080e-02
   8.2605761e-01  -9.4038485e-02
   8.2346938e-01  -1.1633414e-01
   8.1974997e-01  -1.4208788e-01
   8.1770398e-01  -1.5328929e-01
   8.1432988e-01  -1.7055033e-01
   8.1175949e-01  -1.8278922e-01
   8.0961233e-01  -1.9127918e-01
   8.0590799e-01  -2.0483962e-01
   8.0286413e-01  -2.1525195e-01
   8.0009710e-01  -2.2330306e-01
   7.9801104e-01  -2.2889689e-01
   7.9461987e-01  -2.3799040e-01
   7.9426610e-01  -2.3885832e-01
   7.9015287e-01  -2.4719955e-01
   7.8649651e-01  -2.5434255e-01
   7.8628828e-01  -2.5472948e-01
   7.8220496e-01  -2.6101560e-01
   7.7938858e-01  -2.6474610e-01
   7.7665962e-01  -2.6837054e-01
   7.7399391e-01  -2.7085738e-01
   7.7252313e-01  -2.7204311e-01
   7.6878308e-01  -2.7507862e-01
   7.6628687e-01  -2.7675087e-01
   7.6267002e-01  -2.7795524e-01
   7.6014791e-01  -2.7875461e-01
   7.5715391e-01  -2.7971556e-01
   7.5440452e-01  -2.8056400e-01
   7.5193133e-01  -2.8088492e-01
   7.4988993e-01  -2.8101140e-01
   7.4846975e-01  -2.8114293e-01
   7.4740957e-01  -2.8118897e-01
   7.4681022e-01  -2.8122192e-01
   7.4611866e-01  -2.8124802e-01
   7.4559415e-01  -2.8126781e-01
   7.4494483e-01  -2.8129174e-01
   7.4456243e-01  -2.8129170e-01
   7.4384293e-01  -2.8129196e-01
   7.4325280e-01  -2.8129231e-01
   7.4254850e-01  -2.8129231e-01
   7.4106853e-01  -2.8128543e-01
   7.3999261e-01  -2.8128073e-01
   7.3823296e-01  -2.8121367e-01
   7.3576184e-01  -2.8120356e-01
   7.3315859e-01  -2.8119903e-01
   7.3021181e-01  -2.8120078e-01
   7.2745996e-01  -2.8120021e-01
   7.2438911e-01  -2.8120109e-01
   7.2160729e-01  -2.8120099e-01
   7.1849914e-01  -2.8120129e-01
   7.1571214e-01  -2.8120126e-01
   7.1259573e-01  -2.8120133e-01
   7.0980816e-01  -2.8120133e-01
   7.0669016e-01  -2.8120134e-01
   7.0390249e-01  -2.8120134e-01
   7.0078425e-01  -2.8120134e-01
   6.9799655e-01  -2.8120134e-01
   6.9487828e-01  -2.8120134e-01
   6.9209059e-01  -2.8120134e-01
   6.8897232e-01  -2.8120134e-01
   6.8618462e-01  -2.8120134e-01
   6.8306635e-01  -2.8120134e-01
   6.8027865e-01  -2.8120134e-01
   6.7716038e-01  -2.8120134e-01
   6.7437268e-01  -2.8120134e-01
   6.7125441e-01  -2.8120134e-01
   6.6846672e-01  -2.8120134e-01
   6.6534844e-01  -2.8120134e-01
   6.6256075e-01  -2.8120134e-01
   6.5944248e-01  -2.8120134e-01
   6.5665478e-01  -2.8120134e-01
   6.5353651e-01  -2.8120134e-01
   6.5074881e-01  -2.8120134e-01
   6.4763054e-01  -2.8120134e-01
   6.4484284e-01  -2.8120134e-01
   6.4172457e-01  -2.8120134e-01
   6.3893688e-01  -2.8120134e-01
   6.3581860e-01  -2.8120134e-01
   6.3303091e-01  -2.8120134e-01
   6.2991264e-01  -2.8120134e-01
   6.2712494e-01  -2.8120134e-01
   6.2400667e-01  -2.8120134e-01
   6.2121897e-01  -2.8120134e-01
   6.1810070e-01  -2.8120134e-01
   6.1531300e-01  -2.8120134e-01
   6.1219473e-01  -2.8120134e-01
   6.0940703e-01  -2.8120134e-01
   6.0628876e-01  -2.8120134e-01
   6.0350107e-01  -2.8120134e-01
   6.0038279e-01  -2.8120134e-01
   5.9759510e-01  -2.8120134e-01
   5.9447683e-01  -2.8120134e-01
   5.9168913e-01  -2.8120134e-01
   5.8857086e-01  -2.8120134e-01
   5.8578316e-01  -2.8120134e-01
   5.8266489e-01  -2.8120134e-01
   5.7987719e-01  -2.8120134e-01
   5.7675892e-01  -2.8120134e-01
   5.7397123e-01  -2.8120134e-01
   5.7085295e-01  -2.8120134e-01
   5.6806526e-01  -2.8120134e-01
   5.6494699e-01  -2.8120134e-01
   5.6215929e-01  -2.8120134e-01
   5.5904102e-01  -2.8120134e-01
   5.5625332e-01  -2.8120134e-01
   5.5313505e-01  -2.8120134e-01
   5.5034735e-01  -2.8120134e-01
   5.4722908e-01  -2.8120134e-01
   5.4444138e-01  -2.8120134e-01
   5.4132311e-01  -2.8120134e-01
   5.3853542e-01  -2.8120134e-01
   5.3541714e-01  -2.8120134e-01
   5.3262945e-01  -2.8120134e-01
   5.2951118e-01  -2.8120134e-01
   5.2672348e-01  -2.8120134e-01
   5.2360521e-01  -2.8120134e-01
   5.2081751e-01  -2.8120134e-01
   5.1769924e-01  -2.8120134e-01
   5.1491154e-01  -2.8120134e-01
   5.1179327e-01  -2.8120134e-01
   5.0900558e-01  -2.8120134e-01
   5.0588730e-01  -2.8120134e-01
   5.0309961e-01  -2.8120134e-01
   4.9998134e-01  -2.8120134e-01
   4.9719364e-01  -2.8120134e-01
   4.9407537e-01  -2.8120134e-01
   4.9128767e-01  -2.8120134e-01
   4.8816940e-01  -2.8120134e-01
   4.8538170e-01  -2.8120134e-01
   4.8226343e-01  -2.8120134e-01
   4.7947574e-01  -2.8120134e-01
   4.7635746e-01  -2.8120134e-01
   4.7356977e-01  -2.8120134e-01
   4.7045150e-01  -2.8120134e-01
   4.6766380e-01  -2.8120134e-01
   4.6454553e-01  -2.8120134e-01
   4.6175783e-01  -2.8120134e-01
   4.5863956e-01  -2.8120134e-01
   4.5585186e-01  -2.8120134e-01
   4.5273359e-01  -2.8120134e-01
   4.4994589e-01  -2.8120134e-01
   4.4682762e-01  -2.8120134e-01
   4.4403993e-01  -2.8120134e-01
   4.4092165e-01  -2.8120134e-01
   4.3813396e-01  -2.8120134e-01
   4.3501569e-01  -2.8120134e-01
   4.3222799e-01  -2.8120134e-01
   4.2910972e-01  -2.8120134e-01
   4.2632202e-01  -2.8120134e-01
   4.2320375e-01  -2.8120134e-01
   4.2041605e-01  -2.8120134e-01
   4.1729778e-01  -2.8120134e-01
   4.1451009e-01  -2.8120134e-01
   4.1139181e-01  -2.8120134e-01
   4.0860412e-01  -2.8120134e-01
   4.0548585e-01  -2.8120134e-01
   4.0269815e-01  -2.8120134e-01
   3.9957988e-01  -2.8120134e-01
   3.9679218e-01  -2.8120134e-01
   3.9367391e-01  -2.8120134e-01
   3.9088621e-01  -2.8120134e-01
   3.8776794e-01  -2.8120134e-01
   3.8498024e-01  -2.8120134e-01
   3.8186197e-01  -2.8120134e-01
   3.7907428e-01  -2.8120134e-01
   3.7595600e-01  -2.8120134e-01
   3.7316831e-01  -2.8120134e-01
   3.7005004e-01  -2.8120134e-01
   3.6726234e-01  -2.8120134e-01
   3.6414407e-01  -2.8120134e-01
   3.6135637e-01  -2.8120134e-01
   3.5823810e-01  -2.8120134e-01
   3.5545040e-01  -2.8120134e-01
   3.5233213e-01  -2.8120134e-01
   3.4954444e-01  -2.8120134e-01
   3.4642616e-01  -2.8120134e-01
   3.4363847e-01  -2.8120134e-01
   3.4052020e-01  -2.8120134e-01
   3.3773250e-01  -2.8120134e-01
   3.3461423e-01  -2.8120134e-01
   3.3182653e-01  -2.8120134e-01
   3.2870826e-01  -2.8120134e-01
   3.2592056e-01  -2.8120134e-01
   3.2280229e-01  -2.8120134e-01
   3.2001460e-01  -2.8120134e-01
   3.1689632e-01  -2.8120134e-01
   3.1410863e-01  -2.8120134e-01
   3.1099036e-01  -2.8120134e-01
   3.0820266e-01  -2.8120134e-01
   3.0508439e-01  -2.8120134e-01
   3.0229669e-01  -2.8120134e-01
   2.9917842e-01  -2.8120134e-01
   2.9639072e-01  -2.8120134e-01
   2.9327245e-01  -2.8120134e-01
   2.9048475e-01  -2.8120134e-01
   2.8736648e-01  -2.8120134e-01
   2.8457879e-01  -2.8120134e-01
   2.8146052e-01  -2.8120134e-01
   2.7867282e-01  -2.8120134e-01
   2.7555456e-01  -2.8120134e-01
   2.7276689e-01  -2.8120134e-01
   2.6964877e-01  -2.8120133e-01
   2.6686122e-01  -2.8120133e-01
   2.6374411e-01  -2.8120128e-01
   2.6095730e-01  -2.8120127e-01
   2.5784558e-01  -2.8120104e-01
   2.5506256e-01  -2.8120099e-01
   2.5197512e-01  -2.8120029e-01
   2.4921275e-01  -2.8120026e-01
   2.4621419e-01  -2.8119868e-01
   2.4352919e-01  -2.8119927e-01
   2.4087098e-01  -2.8119276e-01
   2.3856682e-01  -2.8120790e-01
   2.3734011e-01  -2.8128501e-01
   2.3565851e-01  -2.8128675e-01
   2.3518328e-01  -2.8129231e-01
   2.3445511e-01  -2.8129231e-01
   2.3375154e-01  -2.8129231e-01
   2.3325083e-01  -2.8129164e-01
   2.3270323e-01  -2.8121680e-01
   2.3219471e-01  -2.8114780e-01
   2.3155699e-01  -2.8106123e-01
   2.3092219e-01  -2.8097462e-01
   2.3006781e-01  -2.8085243e-01
   2.2835020e-01  -2.8061785e-01
   2.2705863e-01  -2.8041808e-01
   2.2480777e-01  -2.8003592e-01
   2.2233344e-01  -2.7968937e-01
   2.1947099e-01  -2.7929487e-01
   2.1680414e-01  -2.7892469e-01
   2.1378212e-01  -2.7851111e-01
   2.1137864e-01  -2.7818157e-01
   2.0953440e-01  -2.7793225e-01
   2.0700116e-01  -2.7755314e-01
   2.0384755e-01  -2.7709295e-01
   2.0124582e-01  -2.7663875e-01
   1.9804441e-01  -2.7509990e-01
   1.9575736e-01  -2.7367257e-01
   1.9212184e-01  -2.7139636e-01
   1.9113628e-01  -2.7078740e-01
   1.8839957e-01  -2.6902756e-01
   1.8613588e-01  -2.6757720e-01
   1.8303223e-01  -2.6558703e-01
   1.8035058e-01  -2.6386342e-01
   1.7776895e-01  -2.6220738e-01
   1.7465393e-01  -2.5957106e-01
   1.7416634e-01  -2.5901039e-01
   1.7069971e-01  -2.5490976e-01
   1.7042268e-01  -2.5457439e-01
   1.6709840e-01  -2.5055002e-01
   1.6462326e-01  -2.4755362e-01
   1.6233338e-01  -2.4478148e-01
   1.6057782e-01  -2.4265620e-01
   1.5831843e-01  -2.3988321e-01
   1.5668837e-01  -2.3790269e-01
   1.5471296e-01  -2.3536215e-01
   1.5186278e-01  -2.3169659e-01
   1.4910527e-01  -2.2721803e-01
   1.4848404e-01  -2.2607067e-01
   1.4637049e-01  -2.2216715e-01
   1.4486061e-01  -2.1922364e-01
   1.4218071e-01  -2.1402061e-01
   1.3910916e-01  -2.0800643e-01
   1.3723778e-01  -2.0423738e-01
   1.3509482e-01  -1.9980236e-01
   1.3282088e-01  -1.9509843e-01
   1.3118127e-01  -1.9168164e-01
   1.2786411e-01  -1.8443990e-01
   1.2535543e-01  -1.7885430e-01
   1.2339381e-01  -1.7443679e-01
   1.2121483e-01  -1.6930484e-01
   1.1869115e-01  -1.6323256e-01
   1.1667495e-01  -1.5834569e-01
   1.1412275e-01  -1.5172104e-01
   1.1156989e-01  -1.4442449e-01
   1.0995207e-01  -1.3891368e-01
   1.0751769e-01  -1.3026307e-01
   1.0580881e-01  -1.2399035e-01
   1.0369905e-01  -1.1552801e-01
   1.0189680e-01  -1.0809776e-01
   9.9757916e-02  -9.8282357e-02
   9.8166259e-02  -9.0519319e-02
   9.5866491e-02  -7.8079256e-02
   9.4728464e-02  -7.0745036e-02
   9.3342546e-02  -6.1529933e-02
   9.1771013e-02  -4.8267034e-02
   9.0300405e-02  -3.1736467e-02
   8.9680623e-02  -2.0570729e-02
   8.9149480e-02  -6.0641498e-06
   9.0069565e-02   2.8130766e-02
   9.1475757e-02   4.5703293e-02
   9.3913879e-02   6.5334641e-02
   9.5901013e-02   7.8265420e-02
   9.9757440e-02   9.8280442e-02
   1.0220697e-01   1.0951230e-01
   1.0566181e-01   1.2339865e-01
   1.0858881e-01   1.3404483e-01
   1.1156971e-01   1.4442417e-01
   1.1488529e-01   1.5365609e-01
   1.1748804e-01   1.6031624e-01
   1.2056355e-01   1.6772692e-01
   1.2330051e-01   1.7421416e-01
   1.2601779e-01   1.8031619e-01
   1.2907635e-01   1.8711765e-01
   1.3119343e-01   1.9170945e-01
   1.3509482e-01   1.9980236e-01
   1.3905407e-01   2.0789350e-01
   1.4116315e-01   2.1202612e-01
   1.4436505e-01   2.1825494e-01
   1.4674690e-01   2.2286234e-01
   1.4910852e-01   2.2722402e-01
   1.5201638e-01   2.3189413e-01
   1.5471296e-01   2.3536215e-01
   1.5699478e-01   2.3829676e-01
   1.6057514e-01   2.4265296e-01
   1.6281179e-01   2.4536064e-01
   1.6570973e-01   2.4886889e-01
   1.6843407e-01   2.5216697e-01
   1.7069621e-01   2.5490553e-01
   1.7437928e-01   2.5925362e-01
   1.7662566e-01   2.6147011e-01
   1.7929725e-01   2.6318673e-01
   1.8226896e-01   2.6509599e-01
   1.8557222e-01   2.6721562e-01
   1.8809007e-01   2.6883045e-01
   1.9113628e-01   2.7078740e-01
   1.9413983e-01   2.7266193e-01
   1.9649899e-01   2.7413261e-01
   1.9996907e-01   2.7629710e-01
   2.0260987e-01   2.7691505e-01
   2.0576181e-01   2.7736697e-01
   2.0816191e-01   2.7771611e-01
   2.1052504e-01   2.7806907e-01
   2.1378212e-01   2.7851111e-01
   2.1645259e-01   2.7887850e-01
   2.1947099e-01   2.7929487e-01
   2.2214094e-01   2.7966817e-01
   2.2480677e-01   2.8003593e-01


==> data/DARPA_buttock_o0_05.dat <==
   7.4182563e-01   3.5275429e-01
   7.4145148e-01   3.5275477e-01
   7.4284812e-01   3.5275804e-01
   7.4394970e-01   3.5275804e-01
   7.4494483e-01   3.5275804e-01
   7.4566535e-01   3.5273646e-01
   7.4665044e-01   3.5270586e-01
   7.4773917e-01   3.5266834e-01
   7.4921709e-01   3.5261005e-01
   7.5211753e-01   3.5249649e-01
   7.5551601e-01   3.5199435e-01
   7.5917488e-01   3.5105790e-01
   7.6297491e-01   3.5008533e-01
   7.6680929e-01   3.4910397e-01
   7.7069293e-01   3.4670122e-01
   7.7371322e-01   3.4477270e-01
   7.7648248e-01   3.4280827e-01
   7.8026767e-01   3.3883590e-01
   7.8383744e-01   3.3509264e-01
   7.8684777e-01   3.3113434e-01
   7.9007124e-01   3.2636488e-01
   7.9340093e-01   3.2127961e-01
   7.9648045e-01   3.1561043e-01
   7.9823973e-01   3.1218632e-01
   8.0207344e-01   3.0445935e-01
   8.0455079e-01   2.9891025e-01
   8.0742140e-01   2.9174424e-01
   8.1041823e-01   2.8419256e-01
   8.1210894e-01   2.7963947e-01
   8.1575229e-01   2.6838457e-01
   8.1773509e-01   2.6234239e-01
   8.2020573e-01   2.5449300e-01
   8.2214704e-01   2.4771521e-01
   8.2553228e-01   2.3459071e-01
   8.2725635e-01   2.2801244e-01
   8.3019441e-01   2.1616587e-01
   8.3157196e-01   2.1031187e-01
   8.3412359e-01   1.9803916e-01
   8.3592558e-01   1.8883304e-01
   8.3760038e-01   1.8011472e-01
   8.4009303e-01   1.6636732e-01
   8.4184609e-01   1.5601817e-01
   8.4338779e-01   1.4655584e-01
   8.4558785e-01   1.3044378e-01
   8.4776563e-01   1.1228706e-01
   8.4935813e-01   9.7075335e-02
   8.5077708e-01   8.1314523e-02
   8.5186997e-01   6.6769788e-02
   8.5305507e-01   4.6647748e-02
   8.5369938e-01   3.0382254e-02
   8.5419937e-01  -7.6032600e-06
   8.5369902e-01  -3.0393443e-02
   8.5266268e-01  -5.3525081e-02
   8.5104245e-01  -7.7993019e-02
   8.4784154e-01  -1.1162867e-01
   8.4659481e-01  -1.2235891e-01
   8.4457550e-01  -1.3813608e-01
   8.4122485e-01  -1.5975530e-01
   8.3894578e-01  -1.7274234e-01
   8.3534098e-01  -1.9185983e-01
   8.3293205e-01  -2.0383648e-01
   8.2905208e-01  -2.2079220e-01
   8.2625878e-01  -2.3196878e-01
   8.2360119e-01  -2.4217020e-01
   8.1952536e-01  -2.5667098e-01
   8.1638468e-01  -2.6655707e-01
   8.1374438e-01  -2.7466355e-01
   8.0943669e-01  -2.8666594e-01
   8.0617753e-01  -2.9487866e-01
   8.0246105e-01  -3.0379277e-01
   8.0001888e-01  -3.0864916e-01
   7.9591959e-01  -3.1670512e-01
   7.9254933e-01  -3.2265254e-01
   7.8840615e-01  -3.2884640e-01
   7.8483980e-01  -3.3403931e-01
   7.8214087e-01  -3.3686565e-01
   7.7838260e-01  -3.4081150e-01
   7.7456212e-01  -3.4421227e-01
   7.7044591e-01  -3.4685895e-01
   7.6629246e-01  -3.4923624e-01
   7.6234738e-01  -3.5024594e-01
   7.5845779e-01  -3.5124144e-01
   7.5475066e-01  -3.5218808e-01
   7.5146160e-01  -3.5252023e-01
   7.4828759e-01  -3.5264655e-01
   7.4741284e-01  -3.5267934e-01
   7.4627789e-01  -3.5271626e-01
   7.4536150e-01  -3.5274511e-01
   7.4488078e-01  -3.5275804e-01
   7.4358028e-01  -3.5275804e-01
   7.4242185e-01  -3.5275804e-01
   7.4054496e-01  -3.5275408e-01
   7.3822118e-01  -3.5272680e-01
   7.3564600e-01  -3.5272715e-01
   7.3212529e-01  -3.5272764e-01
   7.2840031e-01  -3.5272767e-01
   7.2455814e-01  -3.5272765e-01
   7.2065785e-01  -3.5272769e-01
   7.1673365e-01  -3.5272770e-01
   7.1280068e-01  -3.5272770e-01
   7.0886483e-01  -3.5272769e-01
   7.0492816e-01  -3.5272770e-01
   7.0099074e-01  -3.5272778e-01
   6.9705321e-01  -3.5272768e-01
   6.9311619e-01  -3.5272770e-01
   6.8917887e-01  -3.5272770e-01
   6.8524156e-01  -3.5272770e-01
   6.8130410e-01  -3.5272769e-01
   6.7736670e-01  -3.5272770e-01
   6.7342960e-01  -3.5272770e-01
   6.6949232e-01  -3.5272770e-01
   6.6555507e-01  -3.5272770e-01
   6.6161845e-01  -3.5272772e-01
   6.5767973e-01  -3.5272773e-01
   6.5374174e-01  -3.5272761e-01
   6.4980556e-01  -3.5272772e-01
   6.4586816e-01  -3.5272769e-01
   6.4193104e-01  -3.5272770e-01
   6.3799358e-01  -3.5272770e-01
   6.3405638e-01  -3.5272770e-01
   6.3011917e-01  -3.5272770e-01
   6.2618213e-01  -3.5272770e-01
   6.2224493e-01  -3.5272779e-01
   6.1830627e-01  -3.5272771e-01
   6.1437016e-01  -3.5272768e-01
   6.1043233e-01  -3.5272774e-01
   6.0649515e-01  -3.5272769e-01
   6.0255774e-01  -3.5272770e-01
   5.9862055e-01  -3.5272778e-01
   5.9468321e-01  -3.5272769e-01
   5.9074650e-01  -3.5272775e-01
   5.8680868e-01  -3.5272769e-01
   5.8287094e-01  -3.5272765e-01
   5.7893468e-01  -3.5272778e-01
   5.7499596e-01  -3.5272761e-01
   5.7106013e-01  -3.5272772e-01
   5.6712217e-01  -3.5272771e-01
   5.6318430e-01  -3.5272762e-01
   5.5924829e-01  -3.5272777e-01
   5.5530936e-01  -3.5272762e-01
   5.5137393e-01  -3.5272771e-01
   5.4743540e-01  -3.5272773e-01
   5.4349841e-01  -3.5272771e-01
   5.3956002e-01  -3.5272770e-01
   5.3562432e-01  -3.5272772e-01
   5.3168576e-01  -3.5272763e-01
   5.2774956e-01  -3.5272772e-01
   5.2381143e-01  -3.5272774e-01
   5.1987377e-01  -3.5272762e-01
   5.1593772e-01  -3.5272774e-01
   5.1199978e-01  -3.5272774e-01
   5.0806244e-01  -3.5272768e-01
   5.0412609e-01  -3.5272778e-01
   5.0018691e-01  -3.5272771e-01
   4.9625047e-01  -3.5272764e-01
   4.9231403e-01  -3.5272780e-01
   4.8837503e-01  -3.5272761e-01
   4.8443911e-01  -3.5272774e-01
   4.8050037e-01  -3.5272772e-01
   4.7656397e-01  -3.5272769e-01
   4.7262514e-01  -3.5272764e-01
   4.6868864e-01  -3.5272770e-01
   4.6475186e-01  -3.5272772e-01
   4.6081364e-01  -3.5272768e-01
   4.5687684e-01  -3.5272779e-01
   4.5293879e-01  -3.5272764e-01
   4.4900147e-01  -3.5272772e-01
   4.4506345e-01  -3.5272769e-01
   4.4112780e-01  -3.5272770e-01
   4.3718928e-01  -3.5272775e-01
   4.3325215e-01  -3.5272765e-01
   4.2931560e-01  -3.5272774e-01
   4.2537690e-01  -3.5272769e-01
   4.2144118e-01  -3.5272770e-01
   4.1750280e-01  -3.5272773e-01
   4.1356602e-01  -3.5272774e-01
   4.0962833e-01  -3.5272773e-01
   4.0569096e-01  -3.5272772e-01
   4.0175443e-01  -3.5272770e-01
   3.9781624e-01  -3.5272775e-01
   3.9387859e-01  -3.5272762e-01
   3.8994261e-01  -3.5272771e-01
   3.8600522e-01  -3.5272773e-01
   3.8206787e-01  -3.5272773e-01
   3.7813041e-01  -3.5272763e-01
   3.7419440e-01  -3.5272777e-01
   3.7025638e-01  -3.5272764e-01
   3.6631933e-01  -3.5272765e-01
   3.6238142e-01  -3.5272773e-01
   3.5844407e-01  -3.5272764e-01
   3.5450791e-01  -3.5272776e-01
   3.5056895e-01  -3.5272771e-01
   3.4663276e-01  -3.5272776e-01
   3.4269471e-01  -3.5272771e-01
   3.3875733e-01  -3.5272768e-01
   3.3482054e-01  -3.5272775e-01
   3.3088252e-01  -3.5272763e-01
   3.2694692e-01  -3.5272778e-01
   3.2300818e-01  -3.5272771e-01
   3.1907133e-01  -3.5272767e-01
   3.1513398e-01  -3.5272773e-01
   3.1119607e-01  -3.5272771e-01
   3.0725875e-01  -3.5272762e-01
   3.0332189e-01  -3.5272773e-01
   2.9938431e-01  -3.5272771e-01
   2.9544698e-01  -3.5272771e-01
   2.9150966e-01  -3.5272771e-01
   2.8757247e-01  -3.5272770e-01
   2.8363520e-01  -3.5272770e-01
   2.7969775e-01  -3.5272770e-01
   2.7576045e-01  -3.5272771e-01
   2.7182321e-01  -3.5272771e-01
   2.6788579e-01  -3.5272770e-01
   2.6395124e-01  -3.5272777e-01
   2.6001729e-01  -3.5272772e-01
   2.5609232e-01  -3.5272772e-01
   2.5219117e-01  -3.5272772e-01
   2.4835016e-01  -3.5272759e-01
   2.4463758e-01  -3.5272770e-01
   2.4117520e-01  -3.5272748e-01
   2.3739495e-01  -3.5275539e-01
   2.3617168e-01  -3.5274217e-01
   2.3489329e-01  -3.5275804e-01
   2.3379434e-01  -3.5275804e-01
   2.3320250e-01  -3.5275280e-01
   2.3215200e-01  -3.5263907e-01
   2.3115038e-01  -3.5253062e-01
   2.3008396e-01  -3.5241452e-01
   2.2769417e-01  -3.5214925e-01
   2.2574586e-01  -3.5191187e-01
   2.2219260e-01  -3.5152588e-01
   2.1862158e-01  -3.5113780e-01
   2.1488338e-01  -3.5073133e-01
   2.1106716e-01  -3.5031086e-01
   2.0720664e-01  -3.4988151e-01
   2.0334517e-01  -3.4945206e-01
   1.9951348e-01  -3.4865869e-01
   1.9583113e-01  -3.4684806e-01
   1.9211912e-01  -3.4502284e-01
   1.8822340e-01  -3.4305925e-01
   1.8432512e-01  -3.4108634e-01
   1.8043263e-01  -3.3910737e-01
   1.7675053e-01  -3.3725220e-01
   1.7410392e-01  -3.3515676e-01
   1.7039699e-01  -3.3179936e-01
   1.6657668e-01  -3.2832447e-01
   1.6308127e-01  -3.2508117e-01
   1.5955665e-01  -3.2180958e-01
   1.5741553e-01  -3.1981841e-01
   1.5415655e-01  -3.1680777e-01
   1.5065748e-01  -3.1346070e-01
   1.4700857e-01  -3.0852387e-01
   1.4342712e-01  -3.0363667e-01
   1.4068582e-01  -2.9990801e-01
   1.3716972e-01  -2.9501533e-01
   1.3383124e-01  -2.9026536e-01
   1.3121424e-01  -2.8642328e-01
   1.2866378e-01  -2.8291312e-01
   1.2522202e-01  -2.7795538e-01
   1.2157250e-01  -2.7262239e-01
   1.1910664e-01  -2.6894095e-01
   1.1541851e-01  -2.6347279e-01
   1.1210766e-01  -2.5820550e-01
   1.0957762e-01  -2.5344707e-01
   1.0714029e-01  -2.4894349e-01
   1.0373463e-01  -2.4235709e-01
   1.0123099e-01  -2.3746162e-01
   9.7746462e-02  -2.3056740e-01
   9.4548358e-02  -2.2404381e-01
   9.2582208e-02  -2.1995761e-01
   8.9810218e-02  -2.1420473e-01
   8.6281067e-02  -2.0618200e-01
   8.3689542e-02  -1.9942469e-01
   8.0724784e-02  -1.9139033e-01
   7.8881588e-02  -1.8625670e-01
   7.6148251e-02  -1.7849191e-01
   7.3731646e-02  -1.7133750e-01
   7.0424396e-02  -1.6126372e-01
   6.8864370e-02  -1.5618889e-01
   6.6329839e-02  -1.4664764e-01
   6.3849936e-02  -1.3609983e-01
   6.2143561e-02  -1.2845136e-01
   5.9929284e-02  -1.1792787e-01
   5.8235887e-02  -1.0908213e-01
   5.6289790e-02  -9.7008881e-02
   5.4155308e-02  -8.0876840e-02
   5.2266230e-02  -6.3678908e-02
   5.0452255e-02  -3.9541620e-02
   4.9514003e-02  -1.5207937e-02
   4.9514634e-02   1.5233297e-02
   5.0971871e-02   4.8255800e-02
   5.4152404e-02   8.0853122e-02
   5.6415578e-02   9.7782301e-02
   6.0168967e-02   1.1905933e-01
   6.2700327e-02   1.3111355e-01
   6.6329005e-02   1.4664676e-01
   6.9955686e-02   1.5974233e-01
   7.2303321e-02   1.6704671e-01
   7.6154293e-02   1.7851045e-01
   7.9617382e-02   1.8830284e-01
   8.3214540e-02   1.9818321e-01
   8.6277566e-02   2.0617241e-01
   8.9809468e-02   2.1420329e-01
   9.3409904e-02   2.2167718e-01
   9.7474139e-02   2.3000817e-01
   1.0003127e-01   2.3509663e-01
   1.0373356e-01   2.4235507e-01
   1.0733363e-01   2.4931043e-01
   1.1110189e-01   2.5640227e-01
   1.1528380e-01   2.6326595e-01
   1.1754101e-01   2.6662947e-01
   1.2156938e-01   2.7261833e-01
   1.2522088e-01   2.7795447e-01
   1.2888743e-01   2.8323132e-01
   1.3273616e-01   2.8870728e-01
   1.3686650e-01   2.9458391e-01
   1.3893615e-01   2.9751061e-01
   1.4342540e-01   3.0363350e-01
   1.4700857e-01   3.0852387e-01
   1.5083123e-01   3.1369127e-01
   1.5456201e-01   3.1718070e-01
   1.5832980e-01   3.2068404e-01
   1.6236568e-01   3.2441718e-01
   1.6639287e-01   3.2815714e-01
   1.6872066e-01   3.3027362e-01
   1.7278363e-01   3.3395681e-01
   1.7674981e-01   3.3725160e-01
   1.8043263e-01   3.3910737e-01
   1.8432512e-01   3.4108634e-01
   1.8822340e-01   3.4305925e-01
   1.9214734e-01   3.4503672e-01
   1.9606638e-01   3.4696374e-01
   1.9995870e-01   3.4887761e-01
   2.0388668e-01   3.4951228e-01
   2.0780564e-01   3.4994813e-01
   2.1171415e-01   3.5038151e-01
   2.1557792e-01   3.5080669e-01
   2.1934118e-01   3.5121581e-01
   2.2290262e-01   3.5160286e-01
   2.2636088e-01   3.5197826e-01
   2.2860019e-01   3.5224833e-01
   2.2993536e-01   3.5239299e-01
   2.3090256e-01   3.5250311e-01
   2.3198985e-01   3.5262149e-01
   2.3285680e-01   3.5271538e-01
   2.3331552e-01   3.5275804e-01
   2.3473846e-01   3.5275804e-01
   2.3586366e-01   3.5275804e-01
   2.3735298e-01   3.5275575e-01
   2.4027877e-01   3.5272700e-01
   2.4369339e-01   3.5272751e-01
   2.4736281e-01   3.5272750e-01
   2.5118108e-01   3.5272752e-01
   2.5507178e-01   3.5272757e-01
   2.5899288e-01   3.5272758e-01
   2.6292481e-01   3.5272759e-01
   2.6686044e-01   3.5272750e-01
   2.7079710e-01   3.5272755e-01
   2.7473425e-01   3.5272756e-01
   2.7867153e-01   3.5272756e-01
   2.8260890e-01   3.5272756e-01
   2.8654642e-01   3.5272755e-01
   2.9048348e-01   3.5272756e-01
   2.9442077e-01   3.5272756e-01
   2.9835808e-01   3.5272756e-01
   3.0229540e-01   3.5272757e-01
   3.0623285e-01   3.5272762e-01
   3.1017006e-01   3.5272754e-01
   3.1410738e-01   3.5272758e-01
   3.1804517e-01   3.5272762e-01
   3.2198227e-01   3.5272753e-01
   3.2591966e-01   3.5272758e-01
   3.2985727e-01   3.5272756e-01
   3.3379403e-01   3.5272754e-01
   3.3773145e-01   3.5272757e-01
   3.4166859e-01   3.5272755e-01
   3.4560594e-01   3.5272760e-01
   3.4954327e-01   3.5272749e-01
   3.5348055e-01   3.5272757e-01
   3.5741834e-01   3.5272762e-01
   3.6135521e-01   3.5272750e-01
   3.6529291e-01   3.5272761e-01
   3.6923019e-01   3.5272758e-01
   3.7316723e-01   3.5272757e-01
   3.7710515e-01   3.5272757e-01
   3.8104220e-01   3.5272753e-01
   3.8498002e-01   3.5272760e-01
   3.8891786e-01   3.5272759e-01
   3.9285555e-01   3.5272755e-01
   3.9679243e-01   3.5272749e-01
   4.0072973e-01   3.5272759e-01
   4.0466708e-01   3.5272755e-01
   4.0860410e-01   3.5272752e-01
   4.1254184e-01   3.5272763e-01
   4.1647893e-01   3.5272749e-01
   4.2041630e-01   3.5272764e-01
   4.2435382e-01   3.5272749e-01
   4.2829055e-01   3.5272758e-01
   4.3222830e-01   3.5272758e-01
   4.3616534e-01   3.5272749e-01
   4.4010285e-01   3.5272764e-01
   4.4404021e-01   3.5272750e-01
   4.4797703e-01   3.5272755e-01
   4.5191486e-01   3.5272762e-01
   4.5585183e-01   3.5272757e-01
   4.5978977e-01   3.5272759e-01
   4.6372716e-01   3.5272754e-01
   4.6766435e-01   3.5272757e-01
   4.7160117e-01   3.5272754e-01
   4.7553788e-01   3.5272756e-01
   4.7947555e-01   3.5272761e-01
   4.8341226e-01   3.5272752e-01
   4.8734999e-01   3.5272756e-01
   4.9128692e-01   3.5272756e-01
   4.9522478e-01   3.5272759e-01
   4.9916199e-01   3.5272754e-01
   5.0309866e-01   3.5272756e-01
   5.0703635e-01   3.5272754e-01
   5.1097340e-01   3.5272759e-01
   5.1491105e-01   3.5272756e-01
   5.1884807e-01   3.5272748e-01
   5.2278537e-01   3.5272764e-01
   5.2672243e-01   3.5272754e-01
   5.3065968e-01   3.5272755e-01
   5.3459758e-01   3.5272763e-01
   5.3853435e-01   3.5272751e-01
   5.4247195e-01   3.5272763e-01
   5.4640978e-01   3.5272758e-01
   5.5034685e-01   3.5272751e-01
   5.5428406e-01   3.5272762e-01
   5.5822157e-01   3.5272754e-01
   5.6215831e-01   3.5272756e-01
   5.6609605e-01   3.5272752e-01
   5.7003349e-01   3.5272763e-01
   5.7397055e-01   3.5272751e-01
   5.7790812e-01   3.5272762e-01
   5.8184530e-01   3.5272756e-01
   5.8578208e-01   3.5272754e-01
   5.8972009e-01   3.5272758e-01
   5.9365708e-01   3.5272752e-01
   5.9759460e-01   3.5272757e-01
   6.0153203e-01   3.5272758e-01
   6.0546948e-01   3.5272754e-01
   6.0940649e-01   3.5272750e-01
   6.1334395e-01   3.5272763e-01
   6.1728145e-01   3.5272751e-01
   6.2121881e-01   3.5272763e-01
   6.2515642e-01   3.5272755e-01
   6.2909377e-01   3.5272758e-01
   6.3303108e-01   3.5272756e-01
   6.3696811e-01   3.5272756e-01
   6.4090567e-01   3.5272756e-01
   6.4484302e-01   3.5272755e-01
   6.4878030e-01   3.5272757e-01
   6.5271751e-01   3.5272752e-01
   6.5665446e-01   3.5272760e-01
   6.6059214e-01   3.5272763e-01
   6.6452960e-01   3.5272757e-01
   6.6846691e-01   3.5272756e-01
   6.7240422e-01   3.5272756e-01
   6.7634141e-01   3.5272756e-01
   6.8027864e-01   3.5272756e-01
   6.8421615e-01   3.5272756e-01
   6.8815347e-01   3.5272756e-01
   6.9209078e-01   3.5272756e-01
   6.9602808e-01   3.5272756e-01
   6.9996519e-01   3.5272750e-01
   7.0390261e-01   3.5272758e-01
   7.0783966e-01   3.5272757e-01
   7.1177601e-01   3.5272756e-01
   7.1571024e-01   3.5272756e-01
   7.1963792e-01   3.5272756e-01
   7.2354837e-01   3.5272753e-01
   7.2741212e-01   3.5272743e-01
   7.3117847e-01   3.5272751e-01
   7.3474219e-01   3.5272750e-01
   7.3818532e-01   3.5272682e-01


==> data/DARPA_buttock_o0_06.dat <==
   7.3897715e-01   4.0349921e-01
   7.3805546e-01   4.0349921e-01
   7.3658290e-01   4.0347670e-01
   7.3309561e-01   4.0346669e-01
   7.2935549e-01   4.0346827e-01
   7.2550407e-01   4.0346894e-01
   7.2160167e-01   4.0346933e-01
   7.1767709e-01   4.0346955e-01
   7.1374420e-01   4.0346967e-01
   7.0980829e-01   4.0346972e-01
   7.0587140e-01   4.0346973e-01
   7.0193405e-01   4.0346965e-01
   6.9799683e-01   4.0346977e-01
   6.9405961e-01   4.0346974e-01
   6.9012229e-01   4.0346974e-01
   6.8618498e-01   4.0346974e-01
   6.8224762e-01   4.0346974e-01
   6.7831022e-01   4.0346973e-01
   6.7437301e-01   4.0346974e-01
   6.7043573e-01   4.0346974e-01
   6.6649843e-01   4.0346974e-01
   6.6256105e-01   4.0346974e-01
   6.5862352e-01   4.0346981e-01
   6.5468613e-01   4.0346982e-01
   6.5074894e-01   4.0346972e-01
   6.4681140e-01   4.0346969e-01
   6.4287393e-01   4.0346974e-01
   6.3893669e-01   4.0346983e-01
   6.3499938e-01   4.0346972e-01
   6.3106201e-01   4.0346971e-01
   6.2712471e-01   4.0346972e-01
   6.2318752e-01   4.0346974e-01
   6.1925045e-01   4.0346975e-01
   6.1531313e-01   4.0346974e-01
   6.1137579e-01   4.0346973e-01
   6.0743846e-01   4.0346974e-01
   6.0350118e-01   4.0346975e-01
   5.9956390e-01   4.0346975e-01
   5.9562659e-01   4.0346964e-01
   5.9168924e-01   4.0346972e-01
   5.8775191e-01   4.0346973e-01
   5.8381463e-01   4.0346975e-01
   5.7987739e-01   4.0346974e-01
   5.7594003e-01   4.0346975e-01
   5.7200260e-01   4.0346974e-01
   5.6806525e-01   4.0346973e-01
   5.6412794e-01   4.0346974e-01
   5.6019064e-01   4.0346974e-01
   5.5625335e-01   4.0346983e-01
   5.5231602e-01   4.0346971e-01
   5.4837869e-01   4.0346974e-01
   5.4444137e-01   4.0346974e-01
   5.4050407e-01   4.0346974e-01
   5.3656688e-01   4.0346974e-01
   5.3262955e-01   4.0346974e-01
   5.2869217e-01   4.0346975e-01
   5.2475483e-01   4.0346973e-01
   5.2081750e-01   4.0346975e-01
   5.1688030e-01   4.0346977e-01
   5.1294293e-01   4.0346963e-01
   5.0900557e-01   4.0346974e-01
   5.0506825e-01   4.0346974e-01
   5.0113094e-01   4.0346974e-01
   4.9719370e-01   4.0346975e-01
   4.9325639e-01   4.0346975e-01
   4.8931909e-01   4.0346976e-01
   4.8538175e-01   4.0346972e-01
   4.8144440e-01   4.0346973e-01
   4.7750708e-01   4.0346974e-01
   4.7356978e-01   4.0346983e-01
   4.6963246e-01   4.0346971e-01
   4.6569514e-01   4.0346973e-01
   4.6175784e-01   4.0346974e-01
   4.5782051e-01   4.0346974e-01
   4.5388328e-01   4.0346976e-01
   4.4994598e-01   4.0346975e-01
   4.4600858e-01   4.0346974e-01
   4.4207127e-01   4.0346974e-01
   4.3813395e-01   4.0346974e-01
   4.3419672e-01   4.0346978e-01
   4.3025936e-01   4.0346964e-01
   4.2632200e-01   4.0346973e-01
   4.2238472e-01   4.0346974e-01
   4.1844738e-01   4.0346974e-01
   4.1451011e-01   4.0346974e-01
   4.1057282e-01   4.0346975e-01
   4.0663550e-01   4.0346973e-01
   4.0269816e-01   4.0346973e-01
   3.9876083e-01   4.0346974e-01
   3.9482353e-01   4.0346974e-01
   3.9088626e-01   4.0346983e-01
   3.8694893e-01   4.0346971e-01
   3.8301156e-01   4.0346974e-01
   3.7907426e-01   4.0346974e-01
   3.7513696e-01   4.0346974e-01
   3.7119973e-01   4.0346976e-01
   3.6726244e-01   4.0346975e-01
   3.6332502e-01   4.0346974e-01
   3.5938770e-01   4.0346973e-01
   3.5545038e-01   4.0346974e-01
   3.5151310e-01   4.0346977e-01
   3.4757579e-01   4.0346964e-01
   3.4363840e-01   4.0346973e-01
   3.3970084e-01   4.0346975e-01
   3.3576238e-01   4.0346972e-01
   3.3182502e-01   4.0346974e-01
   3.2788761e-01   4.0346972e-01
   3.2395038e-01   4.0346972e-01
   3.2001307e-01   4.0346974e-01
   3.1607575e-01   4.0346973e-01
   3.1213841e-01   4.0346975e-01
   3.0820113e-01   4.0346981e-01
   3.0426387e-01   4.0346971e-01
   3.0032647e-01   4.0346973e-01
   2.9638915e-01   4.0346972e-01
   2.9245185e-01   4.0346972e-01
   2.8851457e-01   4.0346972e-01
   2.8457728e-01   4.0346974e-01
   2.8063992e-01   4.0346973e-01
   2.7670261e-01   4.0346972e-01
   2.7276536e-01   4.0346972e-01
   2.6882837e-01   4.0346974e-01
   2.6489202e-01   4.0346959e-01
   2.6095707e-01   4.0346962e-01
   2.5702748e-01   4.0346945e-01
   2.5311261e-01   4.0346918e-01
   2.4923352e-01   4.0346863e-01
   2.4543248e-01   4.0346780e-01
   2.4179953e-01   4.0346955e-01
   2.3865641e-01   4.0349921e-01
   2.3669377e-01   4.0349597e-01
   2.3506967e-01   4.0348930e-01
   2.3407379e-01   4.0349734e-01
   2.3359060e-01   4.0349758e-01
   2.3259300e-01   4.0343506e-01
   2.3183209e-01   4.0336076e-01
   2.3103902e-01   4.0328272e-01
   2.2923986e-01   4.0310844e-01
   2.2814477e-01   4.0300882e-01
   2.2622971e-01   4.0282473e-01
   2.2473295e-01   4.0267284e-01
   2.2126459e-01   4.0233677e-01
   2.1753460e-01   4.0198688e-01
   2.1369281e-01   4.0162072e-01
   2.0981203e-01   4.0124606e-01
   2.0589482e-01   4.0086524e-01
   2.0189135e-01   4.0047510e-01
   1.9798569e-01   3.9925108e-01
   1.9412438e-01   3.9757005e-01
   1.9040674e-01   3.9595156e-01
   1.8678503e-01   3.9437484e-01
   1.8322617e-01   3.9282548e-01
   1.7906398e-01   3.9101345e-01
   1.7484533e-01   3.8876665e-01
   1.7092893e-01   3.8574628e-01
   1.6819199e-01   3.8355979e-01
   1.6395070e-01   3.8019928e-01
   1.6032562e-01   3.7734221e-01
   1.5661251e-01   3.7437951e-01
   1.5271611e-01   3.7130788e-01
   1.4889767e-01   3.6763014e-01
   1.4519927e-01   3.6337127e-01
   1.4153982e-01   3.5911334e-01
   1.3720249e-01   3.5415771e-01
   1.3493100e-01   3.5149527e-01
   1.3044338e-01   3.4616686e-01
   1.2696108e-01   3.4206427e-01
   1.2319841e-01   3.3760373e-01
   1.1942969e-01   3.3307450e-01
   1.1581731e-01   3.2873802e-01
   1.1180350e-01   3.2365882e-01
   1.0900451e-01   3.1957414e-01
   1.0508060e-01   3.1365846e-01
   1.0131968e-01   3.0799178e-01
   9.7705956e-02   3.0252292e-01
   9.4088538e-02   2.9691211e-01
   8.9819145e-02   2.9029005e-01
   8.7791526e-02   2.8714054e-01
   8.2676558e-02   2.7759924e-01
   7.9874106e-02   2.7225507e-01
   7.6360872e-02   2.6540678e-01
   7.2091977e-02   2.5702673e-01
   6.9900677e-02   2.5264228e-01
   6.4530158e-02   2.4024534e-01
   6.1777290e-02   2.3323867e-01
   5.8382088e-02   2.2458319e-01
   5.4707676e-02   2.1355518e-01
   5.0726458e-02   2.0083039e-01
   4.7967797e-02   1.9048968e-01
   4.3948039e-02   1.7394461e-01
   4.0830604e-02   1.5882094e-01
   3.7187659e-02   1.3740082e-01
   3.3345739e-02   1.0868155e-01
   3.1750246e-02   9.2907172e-02
   2.9344550e-02   6.1044337e-02
   2.8034667e-02   3.0494529e-02
   2.7593613e-02   2.4252654e-05
   2.8034697e-02  -3.0495761e-02
   2.9344850e-02  -6.1049958e-02
   3.0407349e-02  -7.6888101e-02
   3.1753023e-02  -9.2937957e-02
   3.3342264e-02  -1.0865001e-01
   3.4307479e-02  -1.1652230e-01
   3.6401502e-02  -1.3218274e-01
   3.8556982e-02  -1.4593654e-01
   4.0623174e-02  -1.5770071e-01
   4.0966154e-02  -1.5948050e-01
   4.3966751e-02  -1.7403136e-01
   4.6655819e-02  -1.8528573e-01
   4.8439318e-02  -1.9229389e-01
   4.9920090e-02  -1.9786669e-01
   5.2630286e-02  -2.0705122e-01
   5.5416715e-02  -2.1579317e-01
   5.8009277e-02  -2.2352722e-01
   5.8477970e-02  -2.2483019e-01
   6.2356861e-02  -2.3473097e-01
   6.4551215e-02  -2.4029801e-01
   6.8357132e-02  -2.4951467e-01
   7.1176202e-02  -2.5522669e-01
   7.3489130e-02  -2.5976175e-01
   7.5502431e-02  -2.6372590e-01
   7.8329384e-02  -2.6926039e-01
   7.9876610e-02  -2.7226002e-01
   8.2073386e-02  -2.7644290e-01
   8.5987735e-02  -2.8389570e-01
   8.7869935e-02  -2.8726672e-01
   9.1146322e-02  -2.9234857e-01
   9.3278882e-02  -2.9565629e-01
   9.6257292e-02  -3.0027596e-01
   9.8336542e-02  -3.0350099e-01
   1.0131994e-01  -3.0799338e-01
   1.0400983e-01  -3.1204534e-01
   1.0769059e-01  -3.1759234e-01
   1.0945032e-01  -3.2023158e-01
   1.1258674e-01  -3.2470363e-01
   1.1542167e-01  -3.2819502e-01
   1.1827015e-01  -3.3167782e-01
   1.2144852e-01  -3.3551452e-01
   1.2319934e-01  -3.3760479e-01
   1.2697041e-01  -3.4207503e-01
   1.2960578e-01  -3.4518761e-01
   1.3322061e-01  -3.4945094e-01
   1.3597569e-01  -3.5274425e-01
   1.3841185e-01  -3.5553015e-01
   1.4197416e-01  -3.5965544e-01
   1.4431461e-01  -3.6235200e-01
   1.4747732e-01  -3.6599215e-01
   1.5048045e-01  -3.6943958e-01
   1.5271739e-01  -3.7130872e-01
   1.5661365e-01  -3.7438039e-01
   1.6032772e-01  -3.7734398e-01
   1.6288629e-01  -3.7936434e-01
   1.6659599e-01  -3.8228790e-01
   1.7048403e-01  -3.8539033e-01
   1.7227646e-01  -3.8679796e-01
   1.7577249e-01  -3.8942987e-01
   1.7943340e-01  -3.9117428e-01
   1.8330100e-01  -3.9285805e-01
   1.8712882e-01  -3.9452451e-01
   1.8954340e-01  -3.9557570e-01
   1.9283938e-01  -3.9701062e-01
   1.9650550e-01  -3.9860668e-01
   2.0024759e-01  -4.0015667e-01
   2.0423776e-01  -4.0070438e-01
   2.0803621e-01  -4.0107409e-01
   2.1181940e-01  -4.0144014e-01
   2.1562493e-01  -4.0180683e-01
   2.1753460e-01  -4.0198688e-01
   2.2126575e-01  -4.0233709e-01
   2.2473286e-01  -4.0267399e-01
   2.2733825e-01  -4.0293152e-01
   2.2913425e-01  -4.0309788e-01
   2.3077740e-01  -4.0324905e-01
   2.3174829e-01  -4.0335318e-01
   2.3256376e-01  -4.0343239e-01
   2.3295586e-01  -4.0346994e-01
   2.3399760e-01  -4.0349718e-01
   2.3487717e-01  -4.0349558e-01
   2.3664782e-01  -4.0349661e-01
   2.3828289e-01  -4.0341359e-01
   2.3884079e-01  -4.0349921e-01
   2.4179876e-01  -4.0347005e-01
   2.4543238e-01  -4.0346788e-01
   2.4923417e-01  -4.0346863e-01
   2.5311358e-01  -4.0346919e-01
   2.5702858e-01  -4.0346945e-01
   2.6095824e-01  -4.0346963e-01
   2.6489315e-01  -4.0346963e-01
   2.6882955e-01  -4.0346978e-01
   2.7276654e-01  -4.0346975e-01
   2.7670378e-01  -4.0346975e-01
   2.8064108e-01  -4.0346975e-01
   2.8457843e-01  -4.0346976e-01
   2.8851573e-01  -4.0346976e-01
   2.9245302e-01  -4.0346975e-01
   2.9639033e-01  -4.0346975e-01
   3.0032765e-01  -4.0346975e-01
   3.0426505e-01  -4.0346974e-01
   3.0820234e-01  -4.0346987e-01
   3.1213960e-01  -4.0346977e-01
   3.1607690e-01  -4.0346975e-01
   3.2001424e-01  -4.0346975e-01
   3.2395159e-01  -4.0346976e-01
   3.2788881e-01  -4.0346975e-01
   3.3182619e-01  -4.0346978e-01
   3.3576342e-01  -4.0346975e-01
   3.3969991e-01  -4.0346975e-01
   3.4363680e-01  -4.0346974e-01
   3.4757419e-01  -4.0346967e-01
   3.5151145e-01  -4.0346979e-01
   3.5544875e-01  -4.0346974e-01
   3.5938608e-01  -4.0346976e-01
   3.6332335e-01  -4.0346975e-01
   3.6726079e-01  -4.0346976e-01
   3.7119808e-01  -4.0346976e-01
   3.7513529e-01  -4.0346975e-01
   3.7907259e-01  -4.0346975e-01
   3.8300991e-01  -4.0346975e-01
   3.8694724e-01  -4.0346973e-01
   3.9088455e-01  -4.0346986e-01
   3.9482185e-01  -4.0346976e-01
   3.9875915e-01  -4.0346975e-01
   4.0269647e-01  -4.0346975e-01
   4.0663383e-01  -4.0346976e-01
   4.1057123e-01  -4.0346975e-01
   4.1450846e-01  -4.0346976e-01
   4.1844572e-01  -4.0346975e-01
   4.2238303e-01  -4.0346976e-01
   4.2632033e-01  -4.0346975e-01
   4.3025774e-01  -4.0346966e-01
   4.3419502e-01  -4.0346980e-01
   4.3813227e-01  -4.0346975e-01
   4.4206963e-01  -4.0346975e-01
   4.4600692e-01  -4.0346976e-01
   4.4994434e-01  -4.0346976e-01
   4.5388163e-01  -4.0346976e-01
   4.5781883e-01  -4.0346975e-01
   4.6175615e-01  -4.0346976e-01
   4.6569346e-01  -4.0346975e-01
   4.6963080e-01  -4.0346973e-01
   4.7356809e-01  -4.0346987e-01
   4.7750544e-01  -4.0346975e-01
   4.8144271e-01  -4.0346977e-01
   4.8538002e-01  -4.0346974e-01
   4.8931737e-01  -4.0346975e-01
   4.9325479e-01  -4.0346975e-01
   4.9719204e-01  -4.0346976e-01
   5.0112928e-01  -4.0346975e-01
   5.0506663e-01  -4.0346973e-01
   5.0900392e-01  -4.0346977e-01
   5.1294129e-01  -4.0346967e-01
   5.1687862e-01  -4.0346979e-01
   5.2081583e-01  -4.0346977e-01
   5.2475314e-01  -4.0346974e-01
   5.2869047e-01  -4.0346975e-01
   5.3262791e-01  -4.0346976e-01
   5.3656522e-01  -4.0346975e-01
   5.4050240e-01  -4.0346976e-01
   5.4443970e-01  -4.0346975e-01
   5.4837704e-01  -4.0346974e-01
   5.5231442e-01  -4.0346974e-01
   5.5625167e-01  -4.0346987e-01
   5.6018901e-01  -4.0346974e-01
   5.6412630e-01  -4.0346977e-01
   5.6806356e-01  -4.0346975e-01
   5.7200087e-01  -4.0346975e-01
   5.7593829e-01  -4.0346976e-01
   5.7987554e-01  -4.0346976e-01
   5.8381275e-01  -4.0346975e-01
   5.8775005e-01  -4.0346975e-01
   5.9168739e-01  -4.0346975e-01
   5.9562480e-01  -4.0346968e-01
   5.9956203e-01  -4.0346978e-01
   6.0349933e-01  -4.0346974e-01
   6.0743668e-01  -4.0346975e-01
   6.1137393e-01  -4.0346976e-01
   6.1531132e-01  -4.0346975e-01
   6.1924884e-01  -4.0346975e-01
   6.2318611e-01  -4.0346976e-01
   6.2712338e-01  -4.0346975e-01
   6.3106080e-01  -4.0346973e-01
   6.3499822e-01  -4.0346975e-01
   6.3893548e-01  -4.0346987e-01
   6.4287273e-01  -4.0346976e-01
   6.4681030e-01  -4.0346974e-01
   6.5074791e-01  -4.0346972e-01
   6.5468497e-01  -4.0346986e-01
   6.5862230e-01  -4.0346975e-01
   6.6256007e-01  -4.0346973e-01
   6.6649743e-01  -4.0346975e-01
   6.7043474e-01  -4.0346975e-01
   6.7437202e-01  -4.0346976e-01
   6.7830920e-01  -4.0346976e-01
   6.8224662e-01  -4.0346976e-01
   6.8618399e-01  -4.0346975e-01
   6.9012130e-01  -4.0346975e-01
   6.9405861e-01  -4.0346975e-01
   6.9799583e-01  -4.0346979e-01
   7.0193310e-01  -4.0346967e-01
   7.0587040e-01  -4.0346974e-01
   7.0980730e-01  -4.0346973e-01
   7.1374323e-01  -4.0346969e-01
   7.1767615e-01  -4.0346957e-01
   7.2160081e-01  -4.0346934e-01
   7.2550333e-01  -4.0346896e-01
   7.2935515e-01  -4.0346830e-01
   7.3309662e-01  -4.0346701e-01
   7.3658275e-01  -4.0347778e-01
   7.3915723e-01  -4.0349921e-01
   7.4096686e-01  -4.0348979e-01
   7.4262057e-01  -4.0348482e-01
   7.4365500e-01  -4.0349728e-01
   7.4454188e-01  -4.0349789e-01
   7.4494483e-01  -4.0349816e-01
   7.4593536e-01  -4.0347082e-01
   7.4668926e-01  -4.0344836e-01
   7.4851050e-01  -4.0340250e-01
   7.5013762e-01  -4.0326817e-01
   7.5089524e-01  -4.0334118e-01
   7.5361228e-01  -4.0323203e-01
   7.5722448e-01  -4.0247051e-01
   7.5912231e-01  -4.0205237e-01
   7.6317651e-01  -4.0113366e-01
   7.6725730e-01  -4.0008715e-01
   7.7125918e-01  -3.9786295e-01
   7.7532293e-01  -3.9550078e-01
   7.7978072e-01  -3.9181718e-01
   7.8413799e-01  -3.8788873e-01
   7.8639823e-01  -3.8531895e-01
   7.9008037e-01  -3.8059958e-01
   7.9442326e-01  -3.7482186e-01
   7.9801240e-01  -3.6891666e-01
   8.0054563e-01  -3.6467900e-01
   8.0579303e-01  -3.5478193e-01
   8.0791643e-01  -3.5039358e-01
   8.1152329e-01  -3.4276715e-01
   8.1453228e-01  -3.3541437e-01
   8.1966747e-01  -3.2251090e-01
   8.2154100e-01  -3.1756045e-01
   8.2577946e-01  -3.0507669e-01
   8.2816558e-01  -2.9787742e-01
   8.3173211e-01  -2.8697399e-01
   8.3538415e-01  -2.7405914e-01
   8.3828657e-01  -2.6355699e-01
   8.4126248e-01  -2.5262807e-01
   8.4480098e-01  -2.3871404e-01
   8.4845116e-01  -2.2269254e-01
   8.5096773e-01  -2.1111934e-01
   8.5506535e-01  -1.9149148e-01
   8.5845003e-01  -1.7410317e-01
   8.6134245e-01  -1.5791785e-01
   8.6479345e-01  -1.3469045e-01
   8.6863652e-01  -1.0439553e-01
   8.7249512e-01  -6.2548139e-02
   8.7411446e-01  -3.2007715e-02
   8.7460261e-01  -1.2593977e-02
   8.7453980e-01   1.6586889e-02
   8.7377039e-01   3.9975979e-02
   8.7254517e-01   6.1910750e-02
   8.7104958e-01   8.0527260e-02
   8.6930565e-01   9.8344467e-02
   8.6739003e-01   1.1502874e-01
   8.6538339e-01   1.3046702e-01
   8.6333129e-01   1.4488242e-01
   8.6118417e-01   1.5889905e-01
   8.6094913e-01   1.6027985e-01
   8.5847681e-01   1.7396245e-01
   8.5512120e-01   1.9120809e-01
   8.5309726e-01   2.0104019e-01
   8.5132577e-01   2.0946980e-01
   8.4999512e-01   2.1561848e-01
   8.4770576e-01   2.2597973e-01
   8.4692702e-01   2.2940928e-01
   8.4481013e-01   2.3867566e-01
   8.4332052e-01   2.4476713e-01
   8.4109633e-01   2.5325897e-01
   8.3952845e-01   2.5903614e-01
   8.3725496e-01   2.6731515e-01
   8.3546962e-01   2.7375581e-01
   8.3409394e-01   2.7860687e-01
   8.3166640e-01   2.8719918e-01
   8.2984278e-01   2.9278885e-01
   8.2741531e-01   3.0015373e-01
   8.2578078e-01   3.0507127e-01
   8.2372158e-01   3.1104631e-01
   8.2137448e-01   3.1801639e-01
   8.1859502e-01   3.2519425e-01
   8.1740363e-01   3.2819354e-01
   8.1452859e-01   3.3542349e-01
   8.1215343e-01   3.4128463e-01
   8.1052918e-01   3.4491982e-01
   8.0773957e-01   3.5076534e-01
   8.0482309e-01   3.5672191e-01
   8.0248186e-01   3.6141974e-01
   7.9989710e-01   3.6576141e-01
   7.9802677e-01   3.6889261e-01
   7.9442624e-01   3.7481693e-01
   7.9221987e-01   3.7781212e-01
   7.8954626e-01   3.8128004e-01
   7.8636641e-01   3.8535727e-01
   7.8311219e-01   3.8881358e-01
   7.7951850e-01   3.9205360e-01
   7.7692546e-01   3.9439145e-01
   7.7437044e-01   3.9610402e-01
   7.7070901e-01   3.9817398e-01
   7.6686475e-01   4.0029789e-01
   7.6291553e-01   4.0119280e-01
   7.5908726e-01   4.0206031e-01
   7.5722493e-01   4.0247019e-01
   7.5361250e-01   4.0323152e-01
   7.5050198e-01   4.0335111e-01
   7.4854374e-01   4.0340077e-01
   7.4694670e-01   4.0343121e-01
   7.4600747e-01   4.0346923e-01
   7.4525140e-01   4.0348976e-01
   7.4494483e-01   4.0349805e-01
   7.4375175e-01   4.0349681e-01
   7.4292370e-01   4.0349445e-01
   7.4113107e-01   4.0349076e-01


==> data/DARPA_buttock_o0_07.dat <==
   7.3885174e-01   4.4067922e-01
   7.3979389e-01   4.4067914e-01
   7.4143021e-01   4.4067268e-01
   7.4194664e-01   4.4067078e-01
   7.4315854e-01   4.4067709e-01
   7.4411216e-01   4.4067907e-01
   7.4455549e-01   4.4067922e-01
   7.4524754e-01   4.4067187e-01
   7.4601966e-01   4.4065162e-01
   7.4694839e-01   4.4062755e-01
   7.4835175e-01   4.4059651e-01
   7.4983518e-01   4.4055885e-01
   7.5347743e-01   4.4046802e-01
   7.5717170e-01   4.3976329e-01
   7.6098802e-01   4.3897362e-01
   7.6486705e-01   4.3816324e-01
   7.6874034e-01   4.3681348e-01
   7.7246272e-01   4.3489004e-01
   7.7585469e-01   4.3305402e-01
   7.7914089e-01   4.3051251e-01
   7.8268690e-01   4.2760219e-01
   7.8599942e-01   4.2448580e-01
   7.8961874e-01   4.2035014e-01
   7.9268340e-01   4.1683793e-01
   7.9625421e-01   4.1193172e-01
   7.9808322e-01   4.0920496e-01
   8.0198595e-01   4.0325685e-01
   8.0507831e-01   3.9780533e-01
   8.0790454e-01   3.9261416e-01
   8.1112742e-01   3.8652667e-01
   8.1410991e-01   3.8025729e-01
   8.1599923e-01   3.7614914e-01
   8.1979792e-01   3.6763632e-01
   8.2220429e-01   3.6193472e-01
   8.2493525e-01   3.5487119e-01
   8.2815207e-01   3.4659107e-01
   8.2979897e-01   3.4233607e-01
   8.3348291e-01   3.3187573e-01
   8.3552928e-01   3.2593942e-01
   8.3821701e-01   3.1780840e-01
   8.4069321e-01   3.1032477e-01
   8.4331204e-01   3.0214576e-01
   8.4553101e-01   2.9477074e-01
   8.4812323e-01   2.8568703e-01
   8.5048972e-01   2.7738397e-01
   8.5317735e-01   2.6757288e-01
   8.5518868e-01   2.6047159e-01
   8.5771590e-01   2.5111393e-01
   8.5935677e-01   2.4500777e-01
   8.6287664e-01   2.3060387e-01
   8.6487861e-01   2.2225090e-01
   8.6740978e-01   2.1121523e-01
   8.6993051e-01   1.9982591e-01
   8.7202679e-01   1.9004575e-01
   8.7378286e-01   1.8171347e-01
   8.7668991e-01   1.6684805e-01
   8.7861671e-01   1.5702906e-01
   8.8097090e-01   1.4414878e-01
   8.8325839e-01   1.3067861e-01
   8.8546615e-01   1.1665660e-01
   8.8710990e-01   1.0502121e-01
   8.8870064e-01   9.2718414e-02
   8.9029345e-01   7.9207854e-02
   8.9156620e-01   6.6609065e-02
   8.9290741e-01   5.0300332e-02
   8.9428118e-01   2.3580604e-02
   8.9470609e-01  -2.8322008e-03
   8.9380767e-01  -3.5371015e-02
   8.9282077e-01  -5.1524076e-02
   8.9043991e-01  -7.7760996e-02
   8.8855804e-01  -9.4131057e-02
   8.8528734e-01  -1.1779932e-01
   8.8293669e-01  -1.3267895e-01
   8.7991154e-01  -1.5013053e-01
   8.7861517e-01  -1.5703714e-01
   8.7618788e-01  -1.6968981e-01
   8.7245031e-01  -1.8803461e-01
   8.6951680e-01  -2.0171262e-01
   8.6682690e-01  -2.1383176e-01
   8.6487176e-01  -2.2227998e-01
   8.6229245e-01  -2.3329881e-01
   8.5935341e-01  -2.4501847e-01
   8.5554234e-01  -2.5916255e-01
   8.5279760e-01  -2.6908151e-01
   8.4874732e-01  -2.8349063e-01
   8.4550657e-01  -2.9485526e-01
   8.4296261e-01  -3.0332333e-01
   8.3886792e-01  -3.1583872e-01
   8.3587913e-01  -3.2488017e-01
   8.3305590e-01  -3.3328584e-01
   8.2979163e-01  -3.4235528e-01
   8.2620332e-01  -3.5160477e-01
   8.2198323e-01  -3.6250000e-01
   8.1945893e-01  -3.6846005e-01
   8.1574796e-01  -3.7669378e-01
   8.1162640e-01  -3.8561413e-01
   8.0798116e-01  -3.9247225e-01
   8.0450794e-01  -3.9887689e-01
   8.0198473e-01  -4.0325796e-01
   7.9808236e-01  -4.0920581e-01
   7.9374578e-01  -4.1547143e-01
   7.9080050e-01  -4.1899286e-01
   7.8696502e-01  -4.2340903e-01
   7.8247282e-01  -4.2777949e-01
   7.7868205e-01  -4.3088746e-01
   7.7503833e-01  -4.3356683e-01
   7.7246402e-01  -4.3488927e-01
   7.6874034e-01  -4.3681348e-01
   7.6486705e-01  -4.3816324e-01
   7.6098802e-01  -4.3897362e-01
   7.5717162e-01  -4.3976331e-01
   7.5348767e-01  -4.4046772e-01
   7.4985521e-01  -4.4055825e-01
   7.4867733e-01  -4.4058860e-01
   7.4764576e-01  -4.4060690e-01
   7.4646051e-01  -4.4063988e-01
   7.4562206e-01  -4.4066228e-01
   7.4525267e-01  -4.4067175e-01
   7.4494483e-01  -4.4067922e-01
   7.4411355e-01  -4.4067913e-01
   7.4315854e-01  -4.4067709e-01
   7.4182211e-01  -4.4067267e-01
   7.3998843e-01  -4.4067872e-01
   7.3877910e-01  -4.4067922e-01
   7.3502806e-01  -4.4067922e-01
   7.3131501e-01  -4.4067922e-01
   7.2746152e-01  -4.4067922e-01
   7.2356482e-01  -4.4067922e-01
   7.1964256e-01  -4.4067922e-01
   7.1571148e-01  -4.4067922e-01
   7.1177680e-01  -4.4067816e-01
   7.0783990e-01  -4.4067808e-01
   7.0390252e-01  -4.4067809e-01
   6.9996511e-01  -4.4067800e-01
   6.9602801e-01  -4.4067805e-01
   6.9209071e-01  -4.4067805e-01
   6.8815349e-01  -4.4067806e-01
   6.8421607e-01  -4.4067807e-01
   6.8027867e-01  -4.4067814e-01
   6.7634143e-01  -4.4067804e-01
   6.7240414e-01  -4.4067805e-01
   6.6846693e-01  -4.4067806e-01
   6.6452951e-01  -4.4067807e-01
   6.6059203e-01  -4.4067815e-01
   6.5665483e-01  -4.4067807e-01
   6.5271760e-01  -4.4067807e-01
   6.4878018e-01  -4.4067803e-01
   6.4484279e-01  -4.4067807e-01
   6.4090521e-01  -4.4067807e-01
   6.3696790e-01  -4.4067806e-01
   6.3303073e-01  -4.4067806e-01
   6.2909352e-01  -4.4067800e-01
   6.2515613e-01  -4.4067809e-01
   6.2121863e-01  -4.4067824e-01
   6.1727751e-01  -4.4067905e-01
   6.1334406e-01  -4.4067849e-01
   6.0940666e-01  -4.4067822e-01
   6.0546989e-01  -4.4067812e-01
   6.0153242e-01  -4.4067809e-01
   5.9759480e-01  -4.4067809e-01
   5.9365765e-01  -4.4067800e-01
   5.8972055e-01  -4.4067809e-01
   5.8578339e-01  -4.4067814e-01
   5.8184573e-01  -4.4067806e-01
   5.7790850e-01  -4.4067810e-01
   5.7397132e-01  -4.4067808e-01
   5.7003375e-01  -4.4067830e-01
   5.6609306e-01  -4.4067832e-01
   5.6215687e-01  -4.4067820e-01
   5.5822197e-01  -4.4067818e-01
   5.5428474e-01  -4.4067801e-01
   5.5034752e-01  -4.4067803e-01
   5.4641029e-01  -4.4067810e-01
   5.4247199e-01  -4.4067827e-01
   5.3853534e-01  -4.4067824e-01
   5.3459818e-01  -4.4067809e-01
   5.3066095e-01  -4.4067812e-01
   5.2672372e-01  -4.4067804e-01
   5.2278649e-01  -4.4067814e-01
   5.1884910e-01  -4.4067806e-01
   5.1491182e-01  -4.4067820e-01
   5.1097444e-01  -4.4067800e-01
   5.0703720e-01  -4.4067808e-01
   5.0309988e-01  -4.4067817e-01
   4.9916235e-01  -4.4067801e-01
   4.9522503e-01  -4.4067816e-01
   4.9128766e-01  -4.4067800e-01
   4.8735048e-01  -4.4067824e-01
   4.8341301e-01  -4.4067823e-01
   4.7947583e-01  -4.4067801e-01
   4.7553848e-01  -4.4067812e-01
   4.7160109e-01  -4.4067805e-01
   4.6766402e-01  -4.4067806e-01
   4.6372661e-01  -4.4067802e-01
   4.5978943e-01  -4.4067813e-01
   4.5585185e-01  -4.4067807e-01
   4.5191448e-01  -4.4067815e-01
   4.4797715e-01  -4.4067825e-01
   4.4403603e-01  -4.4067881e-01
   4.4010281e-01  -4.4067818e-01
   4.3616274e-01  -4.4067820e-01
   4.3222769e-01  -4.4067822e-01
   4.2829062e-01  -4.4067805e-01
   4.2435349e-01  -4.4067801e-01
   4.2041627e-01  -4.4067831e-01
   4.1647858e-01  -4.4067824e-01
   4.1254128e-01  -4.4067812e-01
   4.0860397e-01  -4.4067802e-01
   4.0466683e-01  -4.4067798e-01
   4.0072981e-01  -4.4067810e-01
   3.9679232e-01  -4.4067804e-01
   3.9285388e-01  -4.4067816e-01
   3.8891869e-01  -4.4067809e-01
   3.8498096e-01  -4.4067823e-01
   3.8104339e-01  -4.4067800e-01
   3.7710438e-01  -4.4067820e-01
   3.7316852e-01  -4.4067813e-01
   3.6923135e-01  -4.4067807e-01
   3.6529427e-01  -4.4067805e-01
   3.6135679e-01  -4.4067808e-01
   3.5741972e-01  -4.4067810e-01
   3.5348320e-01  -4.4067813e-01
   3.4954513e-01  -4.4067821e-01
   3.4560773e-01  -4.4067805e-01
   3.4167015e-01  -4.4067812e-01
   3.3773288e-01  -4.4067825e-01
   3.3379561e-01  -4.4067811e-01
   3.2985828e-01  -4.4067808e-01
   3.2592087e-01  -4.4067810e-01
   3.2198296e-01  -4.4067815e-01
   3.1804612e-01  -4.4067826e-01
   3.1410892e-01  -4.4067810e-01
   3.1017151e-01  -4.4067808e-01
   3.0623426e-01  -4.4067807e-01
   3.0229701e-01  -4.4067806e-01
   2.9835981e-01  -4.4067800e-01
   2.9442238e-01  -4.4067809e-01
   2.9048499e-01  -4.4067807e-01
   2.8654765e-01  -4.4067808e-01
   2.8261038e-01  -4.4067807e-01
   2.7867315e-01  -4.4067804e-01
   2.7473592e-01  -4.4067814e-01
   2.7079855e-01  -4.4067827e-01
   2.6686089e-01  -4.4067821e-01
   2.6292524e-01  -4.4067837e-01
   2.5899042e-01  -4.4067922e-01
   2.5506264e-01  -4.4067922e-01
   2.5115170e-01  -4.4067922e-01
   2.4727999e-01  -4.4067922e-01
   2.4349165e-01  -4.4067922e-01
   2.3990613e-01  -4.4067922e-01
   2.3786227e-01  -4.4067922e-01
   2.3588591e-01  -4.4067419e-01
   2.3506854e-01  -4.4067578e-01
   2.3407199e-01  -4.4067804e-01
   2.3325083e-01  -4.4067922e-01
   2.3217288e-01  -4.4058461e-01
   2.3173165e-01  -4.4054560e-01
   2.3076734e-01  -4.4045851e-01
   2.2908021e-01  -4.4031115e-01
   2.2707402e-01  -4.4013707e-01
   2.2497356e-01  -4.3995205e-01
   2.2136601e-01  -4.3963457e-01
   2.1756984e-01  -4.3929997e-01
   2.1369870e-01  -4.3895767e-01
   2.0979664e-01  -4.3861342e-01
   2.0587430e-01  -4.3826734e-01
   2.0194048e-01  -4.3791166e-01
   1.9804048e-01  -4.3679818e-01
   1.9419560e-01  -4.3526280e-01
   1.9057817e-01  -4.3383465e-01
   1.8785947e-01  -4.3274222e-01
   1.8416144e-01  -4.3127610e-01
   1.8031873e-01  -4.2975393e-01
   1.7646426e-01  -4.2822652e-01
   1.7266331e-01  -4.2569468e-01
   1.6883057e-01  -4.2295234e-01
   1.6525478e-01  -4.2038896e-01
   1.6170695e-01  -4.1785690e-01
   1.5943608e-01  -4.1625394e-01
   1.5614541e-01  -4.1391159e-01
   1.5259273e-01  -4.1137608e-01
   1.4884211e-01  -4.0802507e-01
   1.4492571e-01  -4.0396793e-01
   1.4146921e-01  -4.0037097e-01
   1.3879192e-01  -3.9757216e-01
   1.3510837e-01  -3.9374643e-01
   1.3167041e-01  -3.9012599e-01
   1.2804160e-01  -3.8633450e-01
   1.2526695e-01  -3.8333109e-01
   1.2255867e-01  -3.8060240e-01
   1.1922905e-01  -3.7712943e-01
   1.1541186e-01  -3.7303387e-01
   1.1167499e-01  -3.6886523e-01
   1.0904401e-01  -3.6543533e-01
   1.0556538e-01  -3.6088685e-01
   1.0221060e-01  -3.5642997e-01
   9.8757842e-02  -3.5189450e-01
   9.6572359e-02  -3.4900832e-01
   9.3525356e-02  -3.4498906e-01
   8.9856488e-02  -3.4011744e-01
   8.6284431e-02  -3.3509962e-01
   8.3690065e-02  -3.3097055e-01
   8.0364760e-02  -3.2560609e-01
   7.7010625e-02  -3.2016156e-01
   7.4150270e-02  -3.1540717e-01
   7.1816453e-02  -3.1172961e-01
   6.8362125e-02  -3.0600897e-01
   6.5770913e-02  -3.0094802e-01
   6.2367069e-02  -2.9414613e-01
   5.9407664e-02  -2.8810037e-01
   5.6489823e-02  -2.8164833e-01
   5.4291616e-02  -2.7655100e-01
   5.1022626e-02  -2.6857541e-01
   4.8466700e-02  -2.6160770e-01
   4.5829376e-02  -2.5400242e-01
   4.3831594e-02  -2.4791302e-01
   4.1004733e-02  -2.3845085e-01
   3.8320026e-02  -2.2865569e-01
   3.5586647e-02  -2.1773150e-01
   3.3110248e-02  -2.0670555e-01
   3.0720716e-02  -1.9481504e-01
   2.8478812e-02  -1.8233826e-01
   2.6747151e-02  -1.7155018e-01
   2.4698612e-02  -1.5725406e-01
   2.2764257e-02  -1.4183236e-01
   2.0987854e-02  -1.2519992e-01
   1.9307717e-02  -1.0630899e-01
   1.7897002e-02  -8.6511538e-02
   1.6863391e-02  -6.8665717e-02
   1.5929210e-02  -4.5161648e-02
   1.5296850e-02  -1.5455124e-02
   1.5212814e-02  -1.3612097e-04
   1.5545622e-02   3.0712174e-02
   1.6391030e-02   5.7875561e-02
   1.7696034e-02   8.3602849e-02
   1.8849306e-02   1.0075939e-01
   2.0645770e-02   1.2186415e-01
   2.2484270e-02   1.3955137e-01
   2.4365757e-02   1.5486796e-01
   2.6334380e-02   1.6886266e-01
   2.9518789e-02   1.8831712e-01
   3.1853596e-02   2.0059457e-01
   3.4416130e-02   2.1257652e-01
   3.6942607e-02   2.2328539e-01
   3.9547679e-02   2.3334296e-01
   4.2533321e-02   2.4359400e-01
   4.6117955e-02   2.5484674e-01
   4.8758478e-02   2.6245134e-01
   5.2689833e-02   2.7263972e-01
   5.5902328e-02   2.8040046e-01
   5.9856333e-02   2.8902600e-01
   6.2583391e-02   2.9459160e-01
   6.6591644e-02   3.0258718e-01
   7.0201212e-02   3.0905519e-01
   7.3595368e-02   3.1462401e-01
   7.7275341e-02   3.2056910e-01
   8.1668088e-02   3.2775247e-01
   8.4406810e-02   3.3211129e-01
   8.7968499e-02   3.3758961e-01
   9.1836680e-02   3.4276587e-01
   9.5513209e-02   3.4761097e-01
   9.9100550e-02   3.5234451e-01
   1.0338049e-01   3.5800702e-01
   1.0573438e-01   3.6110664e-01
   1.1003594e-01   3.6672981e-01
   1.1342451e-01   3.7093083e-01
   1.1743145e-01   3.7523364e-01
   1.2118977e-01   3.7915949e-01
   1.2479973e-01   3.8295133e-01
   1.2848959e-01   3.8680315e-01
   1.3295080e-01   3.9149130e-01
   1.3527314e-01   3.9391781e-01
   1.3944053e-01   3.9826394e-01
   1.4315891e-01   4.0212831e-01
   1.4679174e-01   4.0591867e-01
   1.5089583e-01   4.1017461e-01
   1.5473951e-01   4.1290305e-01
   1.5843303e-01   4.1554482e-01
   1.6215057e-01   4.1818062e-01
   1.6590331e-01   4.2085566e-01
   1.6997344e-01   4.2376392e-01
   1.7338323e-01   4.2621984e-01
   1.7677464e-01   4.2835040e-01
   1.8075681e-01   4.2992864e-01
   1.8470635e-01   4.3149271e-01
   1.8876134e-01   4.3311554e-01
   1.9236834e-01   4.3453765e-01
   1.9611053e-01   4.3602645e-01
   1.9998336e-01   4.3757682e-01
   2.0390631e-01   4.3809202e-01
   2.0783834e-01   4.3844090e-01
   2.1175012e-01   4.3878559e-01
   2.1564001e-01   4.3912957e-01
   2.1947915e-01   4.3946839e-01
   2.2320480e-01   4.3979648e-01
   2.2701474e-01   4.4013187e-01
   2.2880567e-01   4.4028716e-01
   2.3002437e-01   4.4038048e-01
   2.3076734e-01   4.4045851e-01
   2.3173165e-01   4.4054560e-01
   2.3216698e-01   4.4058409e-01
   2.3294732e-01   4.4065258e-01
   2.3331888e-01   4.4067922e-01
   2.3407388e-01   4.4067778e-01
   2.3506737e-01   4.4067583e-01
   2.3646343e-01   4.4067912e-01
   2.3798326e-01   4.4067922e-01
   2.4166323e-01   4.4067922e-01
   2.4536212e-01   4.4067922e-01
   2.4921101e-01   4.4067922e-01
   2.5310479e-01   4.4067922e-01
   2.5702597e-01   4.4067922e-01
   2.6095717e-01   4.4067922e-01
   2.6489237e-01   4.4067922e-01
   2.6882918e-01   4.4067922e-01
   2.7276660e-01   4.4067922e-01
   2.7670368e-01   4.4067922e-01
   2.8064065e-01   4.4067922e-01
   2.8457769e-01   4.4067922e-01
   2.8851505e-01   4.4067922e-01
   2.9245249e-01   4.4067922e-01
   2.9639055e-01   4.4067922e-01
   3.0032715e-01   4.4067922e-01
   3.0426435e-01   4.4067922e-01
   3.0820123e-01   4.4067922e-01
   3.1213904e-01   4.4067922e-01
   3.1607698e-01   4.4067922e-01
   3.2001396e-01   4.4067922e-01
   3.2395099e-01   4.4067922e-01
   3.2788790e-01   4.4067922e-01
   3.3182537e-01   4.4067861e-01
   3.3576347e-01   4.4067922e-01
   3.3970079e-01   4.4067922e-01
   3.4363797e-01   4.4067922e-01
   3.4757502e-01   4.4067922e-01
   3.5151216e-01   4.4067922e-01
   3.5544945e-01   4.4067922e-01
   3.5938736e-01   4.4067922e-01
   3.6332422e-01   4.4067922e-01
   3.6726150e-01   4.4067922e-01
   3.7119834e-01   4.4067886e-01
   3.7513586e-01   4.4067922e-01
   3.7907426e-01   4.4067922e-01
   3.8301072e-01   4.4067922e-01
   3.8694822e-01   4.4067922e-01
   3.9088519e-01   4.4067922e-01
   3.9482336e-01   4.4067922e-01
   3.9876011e-01   4.4067922e-01
   4.0269710e-01   4.4067846e-01
   4.0663514e-01   4.4067922e-01
   4.1057159e-01   4.4067865e-01
   4.1450971e-01   4.4067922e-01
   4.1844693e-01   4.4067922e-01
   4.2238443e-01   4.4067922e-01
   4.2632129e-01   4.4067922e-01
   4.3025905e-01   4.4067922e-01
   4.3419612e-01   4.4067922e-01
   4.3813352e-01   4.4067922e-01
   4.4207105e-01   4.4067922e-01
   4.4600864e-01   4.4067922e-01
   4.4994510e-01   4.4067922e-01
   4.5388311e-01   4.4067922e-01
   4.5781942e-01   4.4067874e-01
   4.6175796e-01   4.4067922e-01
   4.6569511e-01   4.4067922e-01
   4.6963190e-01   4.4067922e-01
   4.7356782e-01   4.4067863e-01
   4.7750673e-01   4.4067922e-01
   4.8144439e-01   4.4067922e-01
   4.8538141e-01   4.4067922e-01
   4.8931815e-01   4.4067885e-01
   4.9325512e-01   4.4067922e-01
   4.9719323e-01   4.4067922e-01
   5.0113032e-01   4.4067922e-01
   5.0506809e-01   4.4067922e-01
   5.0900532e-01   4.4067922e-01
   5.1294210e-01   4.4067922e-01
   5.1687968e-01   4.4067922e-01
   5.2081674e-01   4.4067873e-01
   5.2475455e-01   4.4067922e-01
   5.2869184e-01   4.4067922e-01
   5.3262868e-01   4.4067922e-01
   5.3656618e-01   4.4067922e-01
   5.4050358e-01   4.4067922e-01
   5.4444071e-01   4.4067922e-01
   5.4837752e-01   4.4067922e-01
   5.5231562e-01   4.4067922e-01
   5.5625300e-01   4.4067922e-01
   5.6018969e-01   4.4067864e-01
   5.6412799e-01   4.4067922e-01
   5.6806473e-01   4.4067922e-01
   5.7200192e-01   4.4067922e-01
   5.7593908e-01   4.4067922e-01
   5.7987623e-01   4.4067889e-01
   5.8381418e-01   4.4067922e-01
   5.8775159e-01   4.4067922e-01
   5.9168878e-01   4.4067922e-01
   5.9562567e-01   4.4067922e-01
   5.9956284e-01   4.4067922e-01
   6.0350084e-01   4.4067922e-01
   6.0743815e-01   4.4067922e-01
   6.1137464e-01   4.4067874e-01
   6.1531253e-01   4.4067922e-01
   6.1924985e-01   4.4067922e-01
   6.2318643e-01   4.4067879e-01
   6.2712424e-01   4.4067922e-01
   6.3106156e-01   4.4067922e-01
   6.3499874e-01   4.4067922e-01
   6.3893547e-01   4.4067922e-01
   6.4287344e-01   4.4067922e-01
   6.4681090e-01   4.4067922e-01
   6.5074838e-01   4.4067922e-01
   6.5468522e-01   4.4067886e-01
   6.5862262e-01   4.4067922e-01
   6.6256027e-01   4.4067922e-01
   6.6649717e-01   4.4067861e-01
   6.7043456e-01   4.4067861e-01
   6.7437188e-01   4.4067865e-01
   6.7830940e-01   4.4067922e-01
   6.8224679e-01   4.4067922e-01
   6.8618379e-01   4.4067868e-01
   6.9012112e-01   4.4067861e-01
   6.9405839e-01   4.4067863e-01
   6.9799623e-01   4.4067922e-01
   7.0193270e-01   4.4067922e-01
   7.0587075e-01   4.4067922e-01
   7.0980841e-01   4.4067922e-01
   7.1374435e-01   4.4067922e-01
   7.1767880e-01   4.4067922e-01
   7.2160678e-01   4.4067922e-01
   7.2551979e-01   4.4067922e-01
   7.2939786e-01   4.4067922e-01
   7.3320385e-01   4.4067922e-01


==> data/DARPA_buttock_o0_08.dat <==
   7.4110207e-02   3.5205672e-01
   7.1997305e-02   3.4895707e-01
   6.6942903e-02   3.4120630e-01
   6.2506818e-02   3.3332250e-01
   5.8270764e-02   3.2569852e-01
   5.4370352e-02   3.1777133e-01
   4.9064604e-02   3.0607997e-01
   4.5130190e-02   2.9650982e-01
   4.0975357e-02   2.8502949e-01
   3.6919998e-02   2.7243546e-01
   3.2841991e-02   2.5807173e-01
   2.8905285e-02   2.4195285e-01
   2.5161778e-02   2.2421069e-01
   2.1662177e-02   2.0457034e-01
   1.7875082e-02   1.7864320e-01
   1.5268381e-02   1.5660334e-01
   1.2444201e-02   1.2640488e-01
   1.0208792e-02   9.3590841e-02
   8.7185846e-03   6.0780351e-02
   7.8736912e-03   2.5445979e-02
   7.7420152e-03  -1.5214173e-02
   8.3088805e-03  -4.7504609e-02
   9.3116169e-03  -7.5565995e-02
   1.0213381e-02  -9.3677093e-02
   1.1148877e-02  -1.0877284e-01
   1.2361003e-02  -1.2535657e-01
   1.3761350e-02  -1.4159297e-01
   1.5268202e-02  -1.5660179e-01
   1.5996619e-02  -1.6321359e-01
   1.7503408e-02  -1.7579274e-01
   1.9163082e-02  -1.8814180e-01
   2.0566072e-02  -1.9760969e-01
   2.1713381e-02  -2.0485305e-01
   2.4456782e-02  -2.2048987e-01
   2.5582713e-02  -2.2632784e-01
   2.7903866e-02  -2.3754850e-01
   3.0216732e-02  -2.4761040e-01
   3.2611814e-02  -2.5715144e-01
   3.5139392e-02  -2.6636732e-01
   3.6920527e-02  -2.7243720e-01
   3.9892419e-02  -2.8183253e-01
   4.2364764e-02  -2.8889870e-01
   4.5128157e-02  -2.9650485e-01
   4.7441004e-02  -3.0219484e-01
   5.0716692e-02  -3.0995400e-01
   5.4524110e-02  -3.1809628e-01
   5.6485584e-02  -3.2218657e-01
   6.0349007e-02  -3.2932691e-01
   6.3610713e-02  -3.3533402e-01
   6.6354797e-02  -3.4016787e-01
   7.0203300e-02  -3.4621063e-01
   7.4066732e-02  -3.5199253e-01
   7.6059102e-02  -3.5484507e-01
   8.0073153e-02  -3.6061950e-01
   8.3931410e-02  -3.6632936e-01
   8.5968750e-02  -3.6930408e-01
   9.0897027e-02  -3.7554297e-01
   9.4267997e-02  -3.7963201e-01
   9.7778050e-02  -3.8387251e-01
   1.0126628e-01  -3.8805034e-01
   1.0536789e-01  -3.9297456e-01
   1.0864901e-01  -3.9695252e-01
   1.1209709e-01  -4.0108696e-01
   1.1544892e-01  -4.0450970e-01
   1.2031093e-01  -4.0920198e-01
   1.2381093e-01  -4.1262501e-01
   1.2735164e-01  -4.1607255e-01
   1.3076676e-01  -4.1937117e-01
   1.3505356e-01  -4.2352958e-01
   1.3976550e-01  -4.2812850e-01
   1.4321778e-01  -4.3152106e-01
   1.4628534e-01  -4.3450494e-01
   1.5037140e-01  -4.3835507e-01
   1.5477941e-01  -4.4144684e-01
   1.5931242e-01  -4.4448085e-01
   1.6321071e-01  -4.4712243e-01
   1.6672931e-01  -4.4949386e-01
   1.7029783e-01  -4.5190118e-01
   1.7451846e-01  -4.5472212e-01
   1.7971282e-01  -4.5707227e-01
   1.8424617e-01  -4.5876060e-01
   1.8883456e-01  -4.6045923e-01
   1.9381673e-01  -4.6232492e-01
   1.9722453e-01  -4.6359407e-01
   2.0200865e-01  -4.6492865e-01
   2.0612611e-01  -4.6527013e-01
   2.1174142e-01  -4.6573972e-01
   2.1575573e-01  -4.6607322e-01
   2.2133899e-01  -4.6653691e-01
   2.2318163e-01  -4.6669120e-01
   2.2620683e-01  -4.6693751e-01
   2.2917564e-01  -4.6718445e-01
   2.3096984e-01  -4.6733210e-01
   2.3183320e-01  -4.6740315e-01
   2.3289295e-01  -4.6749036e-01
   2.3333019e-01  -4.6751981e-01
   2.3472274e-01  -4.6751981e-01
   2.3572973e-01  -4.6751981e-01
   2.3692640e-01  -4.6751340e-01
   2.4006328e-01  -4.6750881e-01
   2.4472067e-01  -4.6751981e-01
   2.4729851e-01  -4.6751838e-01
   2.5309915e-01  -4.6751696e-01
   2.5708670e-01  -4.6751666e-01
   2.6292451e-01  -4.6751649e-01
   2.6692852e-01  -4.6751647e-01
   2.7276687e-01  -4.6751646e-01
   2.7677175e-01  -4.6751646e-01
   2.8261013e-01  -4.6751646e-01
   2.8661502e-01  -4.6751646e-01
   2.9245341e-01  -4.6751646e-01
   2.9645831e-01  -4.6751646e-01
   3.0229669e-01  -4.6751646e-01
   3.0630159e-01  -4.6751646e-01
   3.1213997e-01  -4.6751646e-01
   3.1614487e-01  -4.6751646e-01
   3.2198325e-01  -4.6751646e-01
   3.2598815e-01  -4.6751646e-01
   3.3182653e-01  -4.6751646e-01
   3.3583143e-01  -4.6751646e-01
   3.4166981e-01  -4.6751646e-01
   3.4567471e-01  -4.6751646e-01
   3.5151309e-01  -4.6751646e-01
   3.5551799e-01  -4.6751646e-01
   3.6135637e-01  -4.6751646e-01
   3.6536127e-01  -4.6751646e-01
   3.7119965e-01  -4.6751646e-01
   3.7520455e-01  -4.6751646e-01
   3.8104293e-01  -4.6751646e-01
   3.8504783e-01  -4.6751646e-01
   3.9088621e-01  -4.6751646e-01
   3.9489111e-01  -4.6751646e-01
   4.0072949e-01  -4.6751646e-01
   4.0473439e-01  -4.6751646e-01
   4.1057277e-01  -4.6751646e-01
   4.1457767e-01  -4.6751646e-01
   4.2041605e-01  -4.6751646e-01
   4.2442095e-01  -4.6751646e-01
   4.3025933e-01  -4.6751646e-01
   4.3426423e-01  -4.6751646e-01
   4.4010261e-01  -4.6751646e-01
   4.4410751e-01  -4.6751646e-01
   4.4994589e-01  -4.6751646e-01
   4.5395079e-01  -4.6751646e-01
   4.5978917e-01  -4.6751646e-01
   4.6379407e-01  -4.6751646e-01
   4.6963245e-01  -4.6751646e-01
   4.7363735e-01  -4.6751646e-01
   4.7947574e-01  -4.6751646e-01
   4.8348063e-01  -4.6751646e-01
   4.8931902e-01  -4.6751646e-01
   4.9332391e-01  -4.6751646e-01
   4.9916230e-01  -4.6751646e-01
   5.0316719e-01  -4.6751646e-01
   5.0900558e-01  -4.6751646e-01
   5.1301047e-01  -4.6751646e-01
   5.1884886e-01  -4.6751646e-01
   5.2285375e-01  -4.6751646e-01
   5.2869214e-01  -4.6751646e-01
   5.3269703e-01  -4.6751646e-01
   5.3853542e-01  -4.6751646e-01
   5.4254031e-01  -4.6751646e-01
   5.4837870e-01  -4.6751646e-01
   5.5238359e-01  -4.6751646e-01
   5.5822198e-01  -4.6751646e-01
   5.6222687e-01  -4.6751646e-01
   5.6806526e-01  -4.6751646e-01
   5.7207015e-01  -4.6751646e-01
   5.7790854e-01  -4.6751646e-01
   5.8191343e-01  -4.6751646e-01
   5.8775182e-01  -4.6751646e-01
   5.9175671e-01  -4.6751646e-01
   5.9759510e-01  -4.6751646e-01
   6.0159999e-01  -4.6751646e-01
   6.0743838e-01  -4.6751646e-01
   6.1144327e-01  -4.6751646e-01
   6.1728166e-01  -4.6751646e-01
   6.2128655e-01  -4.6751646e-01
   6.2712494e-01  -4.6751646e-01
   6.3112983e-01  -4.6751646e-01
   6.3696822e-01  -4.6751646e-01
   6.4097311e-01  -4.6751646e-01
   6.4681150e-01  -4.6751646e-01
   6.5081639e-01  -4.6751646e-01
   6.5665478e-01  -4.6751646e-01
   6.6065967e-01  -4.6751646e-01
   6.6649806e-01  -4.6751646e-01
   6.7050295e-01  -4.6751646e-01
   6.7634134e-01  -4.6751646e-01
   6.8034623e-01  -4.6751646e-01
   6.8618462e-01  -4.6751646e-01
   6.9018951e-01  -4.6751646e-01
   6.9602790e-01  -4.6751646e-01
   7.0003279e-01  -4.6751646e-01
   7.0587113e-01  -4.6751647e-01
   7.0987564e-01  -4.6751647e-01
   7.1571278e-01  -4.6751652e-01
   7.1970922e-01  -4.6751662e-01
   7.2552630e-01  -4.6751726e-01
   7.2942791e-01  -4.6751834e-01
   7.3316983e-01  -4.6751766e-01
   7.3662623e-01  -4.6751018e-01
   7.3928096e-01  -4.6751981e-01
   7.4191980e-01  -4.6751981e-01
   7.4319451e-01  -4.6751981e-01
   7.4416062e-01  -4.6751981e-01
   7.4494483e-01  -4.6751981e-01
   7.4595003e-01  -4.6749693e-01
   7.4705956e-01  -4.6747167e-01
   7.4759457e-01  -4.6745948e-01
   7.5028597e-01  -4.6733235e-01
   7.5350619e-01  -4.6730643e-01
   7.5718320e-01  -4.6664704e-01
   7.6116706e-01  -4.6587332e-01
   7.6672261e-01  -4.6479776e-01
   7.7195312e-01  -4.6235445e-01
   7.7663444e-01  -4.5994480e-01
   7.8206702e-01  -4.5575267e-01
   7.8638627e-01  -4.5197569e-01
   7.9012929e-01  -4.4790178e-01
   7.9559433e-01  -4.4142180e-01
   8.0004241e-01  -4.3520545e-01
   8.0353637e-01  -4.3009100e-01
   8.0948506e-01  -4.1980963e-01
   8.1199997e-01  -4.1537095e-01
   8.1773390e-01  -4.0374736e-01
   8.2124181e-01  -3.9647087e-01
   8.2649510e-01  -3.8412221e-01
   8.3111241e-01  -3.7318643e-01
   8.3346984e-01  -3.6699417e-01
   8.3912277e-01  -3.5167367e-01
   8.4335237e-01  -3.4017405e-01
   8.4680025e-01  -3.2971567e-01
   8.5102925e-01  -3.1664393e-01
   8.5598226e-01  -3.0122906e-01
   8.6069813e-01  -2.8633316e-01
   8.6464269e-01  -2.7249666e-01
   8.6775754e-01  -2.6142328e-01
   8.7147169e-01  -2.4803782e-01
   8.7491083e-01  -2.3546873e-01
   8.7918045e-01  -2.1945365e-01
   8.8310375e-01  -2.0431951e-01
   8.8716788e-01  -1.8811851e-01
   8.9088936e-01  -1.7271925e-01
   8.9466734e-01  -1.5650764e-01
   9.0035673e-01  -1.3003404e-01
   9.0460993e-01  -1.0797791e-01
   9.1017638e-01  -7.1894468e-02
   9.1419326e-01  -2.9533888e-02
   9.1493356e-01   7.5049772e-03
   9.1395669e-01   3.2920839e-02
   9.1186207e-01   5.7699889e-02
   9.0975639e-01   7.5308406e-02
   9.0671880e-01   9.5541119e-02
   9.0423412e-01   1.0996820e-01
   9.0076447e-01   1.2803664e-01
   8.9805110e-01   1.4120494e-01
   8.9454986e-01   1.5701524e-01
   8.9314067e-01   1.6306020e-01
   8.9062251e-01   1.7380963e-01
   8.8858059e-01   1.8226400e-01
   8.8670876e-01   1.8994503e-01
   8.8419401e-01   1.9996068e-01
   8.8263150e-01   2.0609510e-01
   8.7919263e-01   2.1940727e-01
   8.7713944e-01   2.2711452e-01
   8.7472555e-01   2.3613141e-01
   8.7278689e-01   2.4315591e-01
   8.6997191e-01   2.5351841e-01
   8.6861589e-01   2.5834855e-01
   8.6520835e-01   2.7050176e-01
   8.6311187e-01   2.7777847e-01
   8.6083015e-01   2.8590528e-01
   8.5866010e-01   2.9277225e-01
   8.5533875e-01   3.0320602e-01
   8.5312070e-01   3.1004485e-01
   8.5055145e-01   3.1815009e-01
   8.4771853e-01   3.2685544e-01
   8.4521986e-01   3.3459927e-01
   8.4182641e-01   3.4433123e-01
   8.3966288e-01   3.5023626e-01
   8.3631974e-01   3.5923045e-01
   8.3446980e-01   3.6425753e-01
   8.3161568e-01   3.7197184e-01
   8.2909324e-01   3.7797212e-01
   8.2579537e-01   3.8573454e-01
   8.2210126e-01   3.9443386e-01
   8.1961092e-01   3.9990887e-01
   8.1640132e-01   4.0643405e-01
   8.1385132e-01   4.1152978e-01
   8.1110446e-01   4.1703277e-01
   8.0677866e-01   4.2443966e-01
   8.0405427e-01   4.2906434e-01
   8.0113237e-01   4.3372390e-01
   7.9685685e-01   4.3965068e-01
   7.9271024e-01   4.4509260e-01
   7.9012860e-01   4.4790259e-01
   7.8667375e-01   4.5166227e-01
   7.8252660e-01   4.5540038e-01
   7.7758288e-01   4.5921330e-01
   7.7293266e-01   4.6188072e-01
   7.7016922e-01   4.6321719e-01
   7.6636710e-01   4.6486361e-01
   7.6098214e-01   4.6590840e-01
   7.5710978e-01   4.6666115e-01
   7.5350578e-01   4.6730650e-01
   7.5038668e-01   4.6739302e-01
   7.4759457e-01   4.6745948e-01
   7.4643543e-01   4.6748588e-01
   7.4558070e-01   4.6750534e-01
   7.4494483e-01   4.6751981e-01
   7.4373970e-01   4.6751981e-01
   7.4252643e-01   4.6751981e-01
   7.4194766e-01   4.6751981e-01
   7.3979963e-01   4.6751182e-01
   7.3662734e-01   4.6751021e-01
   7.3175613e-01   4.6751981e-01
   7.2747203e-01   4.6751771e-01
   7.2351535e-01   4.6751698e-01
   7.1768002e-01   4.6751657e-01
   7.1367806e-01   4.6751650e-01
   7.0783972e-01   4.6751647e-01
   7.0383494e-01   4.6751646e-01
   6.9799656e-01   4.6751646e-01
   6.9399166e-01   4.6751646e-01
   6.8815328e-01   4.6751646e-01
   6.8414838e-01   4.6751646e-01
   6.7831000e-01   4.6751646e-01
   6.7430510e-01   4.6751646e-01
   6.6846672e-01   4.6751646e-01
   6.6446182e-01   4.6751646e-01
   6.5862344e-01   4.6751646e-01
   6.5461854e-01   4.6751646e-01
   6.4878016e-01   4.6751646e-01
   6.4477526e-01   4.6751646e-01
   6.3893688e-01   4.6751646e-01
   6.3493198e-01   4.6751646e-01
   6.2909359e-01   4.6751646e-01
   6.2508870e-01   4.6751646e-01
   6.1925031e-01   4.6751646e-01
   6.1524542e-01   4.6751646e-01
   6.0940703e-01   4.6751646e-01
   6.0540214e-01   4.6751646e-01
   5.9956375e-01   4.6751646e-01
   5.9555886e-01   4.6751646e-01
   5.8972047e-01   4.6751646e-01
   5.8571558e-01   4.6751646e-01
   5.7987719e-01   4.6751646e-01
   5.7587230e-01   4.6751646e-01
   5.7003391e-01   4.6751646e-01
   5.6602902e-01   4.6751646e-01
   5.6019063e-01   4.6751646e-01
   5.5618574e-01   4.6751646e-01
   5.5034735e-01   4.6751646e-01
   5.4634246e-01   4.6751646e-01
   5.4050407e-01   4.6751646e-01
   5.3649918e-01   4.6751646e-01
   5.3066079e-01   4.6751646e-01
   5.2665590e-01   4.6751646e-01
   5.2081751e-01   4.6751646e-01
   5.1681262e-01   4.6751646e-01
   5.1097423e-01   4.6751646e-01
   5.0696934e-01   4.6751646e-01
   5.0113095e-01   4.6751646e-01
   4.9712606e-01   4.6751646e-01
   4.9128767e-01   4.6751646e-01
   4.8728278e-01   4.6751646e-01
   4.8144439e-01   4.6751646e-01
   4.7743950e-01   4.6751646e-01
   4.7160111e-01   4.6751646e-01
   4.6759622e-01   4.6751646e-01
   4.6175783e-01   4.6751646e-01
   4.5775294e-01   4.6751646e-01
   4.5191455e-01   4.6751646e-01
   4.4790966e-01   4.6751646e-01
   4.4207127e-01   4.6751646e-01
   4.3806638e-01   4.6751646e-01
   4.3222799e-01   4.6751646e-01
   4.2822310e-01   4.6751646e-01
   4.2238471e-01   4.6751646e-01
   4.1837982e-01   4.6751646e-01
   4.1254143e-01   4.6751646e-01
   4.0853653e-01   4.6751646e-01
   4.0269815e-01   4.6751646e-01
   3.9869325e-01   4.6751646e-01
   3.9285487e-01   4.6751646e-01
   3.8884997e-01   4.6751646e-01
   3.8301159e-01   4.6751646e-01
   3.7900669e-01   4.6751646e-01
   3.7316831e-01   4.6751646e-01
   3.6916341e-01   4.6751646e-01
   3.6332503e-01   4.6751646e-01
   3.5932013e-01   4.6751646e-01
   3.5348175e-01   4.6751646e-01
   3.4947685e-01   4.6751646e-01
   3.4363847e-01   4.6751646e-01
   3.3963357e-01   4.6751646e-01
   3.3379519e-01   4.6751646e-01
   3.2979029e-01   4.6751646e-01
   3.2395191e-01   4.6751646e-01
   3.1994701e-01   4.6751646e-01
   3.1410863e-01   4.6751646e-01
   3.1010373e-01   4.6751646e-01
   3.0426535e-01   4.6751646e-01
   3.0026045e-01   4.6751646e-01
   2.9442207e-01   4.6751646e-01
   2.9041717e-01   4.6751646e-01
   2.8457879e-01   4.6751646e-01
   2.8057389e-01   4.6751646e-01
   2.7473552e-01   4.6751646e-01
   2.7073071e-01   4.6751647e-01
   2.6489271e-01   4.6751648e-01
   2.6089058e-01   4.6751651e-01
   2.5505954e-01   4.6751677e-01
   2.5109637e-01   4.6751721e-01
   2.4536706e-01   4.6751931e-01
   2.4173282e-01   4.6751406e-01
   2.3871294e-01   4.6751264e-01
   2.3662525e-01   4.6751981e-01
   2.3483573e-01   4.6751981e-01
   2.3369009e-01   4.6751981e-01
   2.3318714e-01   4.6751457e-01
   2.3190201e-01   4.6740881e-01
   2.3103038e-01   4.6733708e-01
   2.3051212e-01   4.6729444e-01
   2.2815684e-01   4.6710062e-01
   2.2482814e-01   4.6682326e-01
   2.2133899e-01   4.6653691e-01
   2.1745353e-01   4.6621421e-01
   2.1174142e-01   4.6573972e-01
   2.0762347e-01   4.6539646e-01
   2.0200865e-01   4.6492865e-01
   1.9772213e-01   4.6377939e-01
   1.9318301e-01   4.6208295e-01
   1.8810800e-01   4.6019715e-01
   1.8307410e-01   4.5832409e-01
   1.7831553e-01   4.5655188e-01
   1.7300081e-01   4.5370854e-01
   1.6845193e-01   4.5066832e-01
   1.6440740e-01   4.4793150e-01
   1.5968766e-01   4.4473011e-01
   1.5477927e-01   4.4144669e-01
   1.4940499e-01   4.3744032e-01
   1.4492511e-01   4.3318181e-01
   1.4055502e-01   4.2890412e-01
   1.3571845e-01   4.2419029e-01
   1.3115871e-01   4.1975877e-01
   1.2699659e-01   4.1572906e-01
   1.2191816e-01   4.1077330e-01
   1.1736827e-01   4.0637668e-01
   1.1208783e-01   4.0107681e-01
   1.0807013e-01   3.9626007e-01
   1.0358803e-01   3.9083494e-01
   9.8217567e-02   3.8441155e-01
   9.4269361e-02   3.7963366e-01
   8.9809390e-02   3.7423646e-01
   8.4812442e-02   3.6764073e-01
   8.0478916e-02   3.6129197e-01


==> data/DARPA_buttock_o0_09.dat <==
   1.4251219e-01   4.5059390e-01
   1.4649561e-01   4.5428646e-01
   1.5082127e-01   4.5827966e-01
   1.5475535e-01   4.6079091e-01
   1.5911708e-01   4.6358249e-01
   1.6406050e-01   4.6674106e-01
   1.6847969e-01   4.6959173e-01
   1.7416046e-01   4.7328823e-01
   1.7833959e-01   4.7531698e-01
   1.8246162e-01   4.7679098e-01
   1.8815186e-01   4.7884194e-01
   1.9210892e-01   4.8020135e-01
   1.9664892e-01   4.8181521e-01
   2.0098535e-01   4.8317081e-01
   2.0589084e-01   4.8359738e-01
   2.1060254e-01   4.8397128e-01
   2.1563022e-01   4.8436741e-01
   2.2034411e-01   4.8473960e-01
   2.2484653e-01   4.8509505e-01
   2.2797312e-01   4.8540752e-01
   2.3043739e-01   4.8562348e-01
   2.3115581e-01   4.8568052e-01
   2.3220478e-01   4.8576364e-01
   2.3325083e-01   4.8584653e-01
   2.3399594e-01   4.8584653e-01
   2.3499373e-01   4.8584653e-01
   2.3570952e-01   4.8584653e-01
   2.3787497e-01   4.8579091e-01
   2.4157121e-01   4.8575822e-01
   2.4633268e-01   4.8575673e-01
   2.5113562e-01   4.8575896e-01
   2.5604249e-01   4.8575925e-01
   2.6095612e-01   4.8575957e-01
   2.6587553e-01   4.8575960e-01
   2.7079823e-01   4.8575962e-01
   2.7571836e-01   4.8575962e-01
   2.8064147e-01   4.8575962e-01
   2.8556164e-01   4.8575962e-01
   2.9048475e-01   4.8575962e-01
   2.9540492e-01   4.8575962e-01
   3.0032803e-01   4.8575962e-01
   3.0524820e-01   4.8575962e-01
   3.1017131e-01   4.8575962e-01
   3.1509148e-01   4.8575962e-01
   3.2001460e-01   4.8575962e-01
   3.2493476e-01   4.8575962e-01
   3.2985788e-01   4.8575962e-01
   3.3477804e-01   4.8575962e-01
   3.3970116e-01   4.8575962e-01
   3.4462132e-01   4.8575962e-01
   3.4954444e-01   4.8575962e-01
   3.5446460e-01   4.8575962e-01
   3.5938772e-01   4.8575962e-01
   3.6430788e-01   4.8575962e-01
   3.6923100e-01   4.8575962e-01
   3.7415116e-01   4.8575962e-01
   3.7907428e-01   4.8575962e-01
   3.8399444e-01   4.8575962e-01
   3.8891756e-01   4.8575962e-01
   3.9383772e-01   4.8575962e-01
   3.9876084e-01   4.8575962e-01
   4.0368100e-01   4.8575962e-01
   4.0860412e-01   4.8575962e-01
   4.1352428e-01   4.8575962e-01
   4.1844740e-01   4.8575962e-01
   4.2336756e-01   4.8575962e-01
   4.2829068e-01   4.8575962e-01
   4.3321084e-01   4.8575962e-01
   4.3813396e-01   4.8575962e-01
   4.4305412e-01   4.8575962e-01
   4.4797724e-01   4.8575962e-01
   4.5289740e-01   4.8575962e-01
   4.5782052e-01   4.8575962e-01
   4.6274068e-01   4.8575962e-01
   4.6766380e-01   4.8575962e-01
   4.7258396e-01   4.8575962e-01
   4.7750708e-01   4.8575962e-01
   4.8242724e-01   4.8575962e-01
   4.8735036e-01   4.8575962e-01
   4.9227052e-01   4.8575962e-01
   4.9719364e-01   4.8575962e-01
   5.0211380e-01   4.8575962e-01
   5.0703692e-01   4.8575962e-01
   5.1195708e-01   4.8575962e-01
   5.1688020e-01   4.8575962e-01
   5.2180036e-01   4.8575962e-01
   5.2672348e-01   4.8575962e-01
   5.3164364e-01   4.8575962e-01
   5.3656676e-01   4.8575962e-01
   5.4148692e-01   4.8575962e-01
   5.4641004e-01   4.8575962e-01
   5.5133020e-01   4.8575962e-01
   5.5625332e-01   4.8575962e-01
   5.6117348e-01   4.8575962e-01
   5.6609660e-01   4.8575962e-01
   5.7101676e-01   4.8575962e-01
   5.7593988e-01   4.8575962e-01
   5.8086004e-01   4.8575962e-01
   5.8578316e-01   4.8575962e-01
   5.9070332e-01   4.8575962e-01
   5.9562644e-01   4.8575962e-01
   6.0054660e-01   4.8575962e-01
   6.0546972e-01   4.8575962e-01
   6.1038988e-01   4.8575962e-01
   6.1531300e-01   4.8575962e-01
   6.2023316e-01   4.8575962e-01
   6.2515628e-01   4.8575962e-01
   6.3007644e-01   4.8575962e-01
   6.3499956e-01   4.8575962e-01
   6.3991972e-01   4.8575962e-01
   6.4484284e-01   4.8575962e-01
   6.4976300e-01   4.8575962e-01
   6.5468612e-01   4.8575962e-01
   6.5960628e-01   4.8575962e-01
   6.6452940e-01   4.8575962e-01
   6.6944956e-01   4.8575962e-01
   6.7437268e-01   4.8575962e-01
   6.7929285e-01   4.8575962e-01
   6.8421596e-01   4.8575962e-01
   6.8913613e-01   4.8575962e-01
   6.9405924e-01   4.8575962e-01
   6.9897941e-01   4.8575962e-01
   7.0390251e-01   4.8575962e-01
   7.0882267e-01   4.8575962e-01
   7.1374521e-01   4.8575959e-01
   7.1866572e-01   4.8575960e-01
   7.2357647e-01   4.8575920e-01
   7.2849151e-01   4.8575933e-01
   7.3325701e-01   4.8575747e-01
   7.3798279e-01   4.8577797e-01
   7.4029764e-01   4.8582648e-01
   7.4242444e-01   4.8584653e-01
   7.4330214e-01   4.8584653e-01
   7.4433507e-01   4.8584653e-01
   7.4522477e-01   4.8584007e-01
   7.4610649e-01   4.8581983e-01
   7.4713381e-01   4.8579547e-01
   7.4818784e-01   4.8574761e-01
   7.5025650e-01   4.8565534e-01
   7.5435265e-01   4.8542147e-01
   7.5905342e-01   4.8458377e-01
   7.6368801e-01   4.8372534e-01
   7.6874346e-01   4.8222532e-01
   7.7272717e-01   4.8048331e-01
   7.7655702e-01   4.7861425e-01
   7.7908543e-01   4.7677164e-01
   7.8420285e-01   4.7292180e-01
   7.8839207e-01   4.6875183e-01
   7.9262890e-01   4.6436022e-01
   7.9614179e-01   4.6005891e-01
   8.0014081e-01   4.5468088e-01
   8.0432938e-01   4.4858671e-01
   8.0629455e-01   4.4534937e-01
   8.0962664e-01   4.3986091e-01
   8.1366042e-01   4.3255971e-01
   8.1607191e-01   4.2799904e-01
   8.2087962e-01   4.1852985e-01
   8.2395430e-01   4.1192005e-01
   8.2559157e-01   4.0823849e-01
   8.2936727e-01   3.9967749e-01
   8.3174430e-01   3.9437904e-01
   8.3623646e-01   3.8295194e-01
   8.3924925e-01   3.7532540e-01
   8.4309109e-01   3.6545825e-01
   8.4541186e-01   3.5917508e-01
   8.4952787e-01   3.4737910e-01
   8.5268619e-01   3.3830274e-01
   8.5584475e-01   3.2927791e-01
   8.5887527e-01   3.2052122e-01
   8.6245740e-01   3.0977022e-01
   8.6557691e-01   2.9981235e-01
   8.6845635e-01   2.9063482e-01
   8.7163251e-01   2.8048910e-01
   8.7466825e-01   2.7068150e-01
   8.7797466e-01   2.6005901e-01
   8.8120933e-01   2.4948569e-01
   8.8405962e-01   2.4004440e-01
   8.8732768e-01   2.2929601e-01
   8.9042181e-01   2.1887279e-01
   8.9400864e-01   2.0687895e-01
   8.9720392e-01   1.9619020e-01
   9.0027465e-01   1.8562411e-01
   9.0375350e-01   1.7346452e-01
   9.0705444e-01   1.6187338e-01
   9.1025593e-01   1.4977952e-01
   9.1238009e-01   1.4214217e-01
   9.1523018e-01   1.3131086e-01
   9.1844894e-01   1.1832174e-01
   9.2054231e-01   1.0951216e-01
   9.2322242e-01   9.8788259e-02
   9.2448068e-01   9.3454895e-02
   9.2706595e-01   8.2269716e-02
   9.2877787e-01   7.4184276e-02
   9.3187674e-01   5.7482253e-02
   9.3363245e-01   4.5534024e-02
   9.3489289e-01   3.6545392e-02
   9.3657035e-01   1.9480375e-02
   9.3715267e-01  -7.0479546e-03
   9.3578225e-01  -2.8508459e-02
   9.3292155e-01  -5.1293258e-02
   9.2949307e-01  -7.0622436e-02
   9.2674382e-01  -8.3791024e-02
   9.2319898e-01  -9.8884979e-02
   9.1926241e-01  -1.1504113e-01
   9.1382349e-01  -1.3663279e-01
   9.0977967e-01  -1.5182927e-01
   9.0580401e-01  -1.6626243e-01
   9.0259068e-01  -1.7768328e-01
   8.9919344e-01  -1.8933791e-01
   8.9523612e-01  -2.0277782e-01
   8.9183952e-01  -2.1415481e-01
   8.8724179e-01  -2.2958315e-01
   8.8285742e-01  -2.4411780e-01
   8.7920281e-01  -2.5602450e-01
   8.7524125e-01  -2.6884042e-01
   8.7034328e-01  -2.8461105e-01
   8.6615759e-01  -2.9798236e-01
   8.6305346e-01  -3.0784677e-01
   8.5887354e-01  -3.2052592e-01
   8.5453934e-01  -3.3298288e-01
   8.4952711e-01  -3.4738119e-01
   8.4555725e-01  -3.5876060e-01
   8.4167264e-01  -3.6914846e-01
   8.3673637e-01  -3.8172593e-01
   8.3351701e-01  -3.8986854e-01
   8.2903838e-01  -4.0047688e-01
   8.2403838e-01  -4.1173496e-01
   8.2126602e-01  -4.1780901e-01
   8.1609079e-01  -4.2796081e-01
   8.1218679e-01  -4.3548889e-01
   8.0810901e-01  -4.4237963e-01
   8.0352437e-01  -4.4990833e-01
   8.0014049e-01  -4.5468134e-01
   7.9434326e-01  -4.6243158e-01
   7.9082177e-01  -4.6622636e-01
   7.8642366e-01  -4.7081611e-01
   7.8076287e-01  -4.7549518e-01
   7.7788598e-01  -4.7765801e-01
   7.7272717e-01  -4.8048331e-01
   7.6832377e-01  -4.8250584e-01
   7.6478669e-01  -4.8352256e-01
   7.6013193e-01  -4.8438528e-01
   7.5526240e-01  -4.8528559e-01
   7.5072017e-01  -4.8564322e-01
   7.4831498e-01  -4.8574750e-01
   7.4699688e-01  -4.8579858e-01
   7.4593960e-01  -4.8582347e-01
   7.4494483e-01  -4.8584653e-01
   7.4415182e-01  -4.8584653e-01
   7.4310818e-01  -4.8584653e-01
   7.4199572e-01  -4.8584653e-01
   7.4042710e-01  -4.8582547e-01
   7.3841848e-01  -4.8577852e-01
   7.3407752e-01  -4.8575483e-01
   7.2942917e-01  -4.8575820e-01
   7.2454395e-01  -4.8575867e-01
   7.1964791e-01  -4.8575946e-01
   7.1472993e-01  -4.8575955e-01
   7.0980834e-01  -4.8575961e-01
   7.0488829e-01  -4.8575962e-01
   6.9996521e-01  -4.8575962e-01
   6.9504505e-01  -4.8575962e-01
   6.9012193e-01  -4.8575962e-01
   6.8520177e-01  -4.8575962e-01
   6.8027865e-01  -4.8575962e-01
   6.7535849e-01  -4.8575962e-01
   6.7043537e-01  -4.8575962e-01
   6.6551521e-01  -4.8575962e-01
   6.6059209e-01  -4.8575962e-01
   6.5567193e-01  -4.8575962e-01
   6.5074881e-01  -4.8575962e-01
   6.4582865e-01  -4.8575962e-01
   6.4090553e-01  -4.8575962e-01
   6.3598537e-01  -4.8575962e-01
   6.3106225e-01  -4.8575962e-01
   6.2614209e-01  -4.8575962e-01
   6.2121897e-01  -4.8575962e-01
   6.1629881e-01  -4.8575962e-01
   6.1137569e-01  -4.8575962e-01
   6.0645553e-01  -4.8575962e-01
   6.0153241e-01  -4.8575962e-01
   5.9661225e-01  -4.8575962e-01
   5.9168913e-01  -4.8575962e-01
   5.8676897e-01  -4.8575962e-01
   5.8184585e-01  -4.8575962e-01
   5.7692569e-01  -4.8575962e-01
   5.7200257e-01  -4.8575962e-01
   5.6708241e-01  -4.8575962e-01
   5.6215929e-01  -4.8575962e-01
   5.5723913e-01  -4.8575962e-01
   5.5231601e-01  -4.8575962e-01
   5.4739585e-01  -4.8575962e-01
   5.4247273e-01  -4.8575962e-01
   5.3755257e-01  -4.8575962e-01
   5.3262945e-01  -4.8575962e-01
   5.2770929e-01  -4.8575962e-01
   5.2278617e-01  -4.8575962e-01
   5.1786601e-01  -4.8575962e-01
   5.1294289e-01  -4.8575962e-01
   5.0802273e-01  -4.8575962e-01
   5.0309961e-01  -4.8575962e-01
   4.9817945e-01  -4.8575962e-01
   4.9325633e-01  -4.8575962e-01
   4.8833617e-01  -4.8575962e-01
   4.8341305e-01  -4.8575962e-01
   4.7849289e-01  -4.8575962e-01
   4.7356977e-01  -4.8575962e-01
   4.6864961e-01  -4.8575962e-01
   4.6372649e-01  -4.8575962e-01
   4.5880633e-01  -4.8575962e-01
   4.5388321e-01  -4.8575962e-01
   4.4896305e-01  -4.8575962e-01
   4.4403993e-01  -4.8575962e-01
   4.3911977e-01  -4.8575962e-01
   4.3419665e-01  -4.8575962e-01
   4.2927649e-01  -4.8575962e-01
   4.2435337e-01  -4.8575962e-01
   4.1943320e-01  -4.8575962e-01
   4.1451009e-01  -4.8575962e-01
   4.0958992e-01  -4.8575962e-01
   4.0466681e-01  -4.8575962e-01
   3.9974664e-01  -4.8575962e-01
   3.9482353e-01  -4.8575962e-01
   3.8990336e-01  -4.8575962e-01
   3.8498024e-01  -4.8575962e-01
   3.8006008e-01  -4.8575962e-01
   3.7513696e-01  -4.8575962e-01
   3.7021680e-01  -4.8575962e-01
   3.6529368e-01  -4.8575962e-01
   3.6037352e-01  -4.8575962e-01
   3.5545040e-01  -4.8575962e-01
   3.5053024e-01  -4.8575962e-01
   3.4560712e-01  -4.8575962e-01
   3.4068696e-01  -4.8575962e-01
   3.3576384e-01  -4.8575962e-01
   3.3084368e-01  -4.8575962e-01
   3.2592056e-01  -4.8575962e-01
   3.2100040e-01  -4.8575962e-01
   3.1607728e-01  -4.8575962e-01
   3.1115712e-01  -4.8575962e-01
   3.0623400e-01  -4.8575962e-01
   3.0131384e-01  -4.8575962e-01
   2.9639072e-01  -4.8575962e-01
   2.9147056e-01  -4.8575962e-01
   2.8654744e-01  -4.8575962e-01
   2.8162728e-01  -4.8575962e-01
   2.7670416e-01  -4.8575962e-01
   2.7178401e-01  -4.8575962e-01
   2.6686104e-01  -4.8575961e-01
   2.6194081e-01  -4.8575961e-01
   2.5702173e-01  -4.8575946e-01
   2.5210272e-01  -4.8575947e-01
   2.4724551e-01  -4.8575823e-01
   2.4238135e-01  -4.8576049e-01
   2.3839549e-01  -4.8577592e-01
   2.3570947e-01  -4.8584653e-01
   2.3482298e-01  -4.8584653e-01
   2.3382735e-01  -4.8584653e-01
   2.3295085e-01  -4.8582281e-01
   2.3202261e-01  -4.8574928e-01
   2.3096134e-01  -4.8566513e-01
   2.3007568e-01  -4.8559582e-01
   2.2827972e-01  -4.8542389e-01
   2.2545355e-01  -4.8514347e-01
   2.2133623e-01  -4.8481529e-01
   2.1670881e-01  -4.8445118e-01
   2.1173918e-01  -4.8406051e-01
   2.0703679e-01  -4.8368821e-01
   2.0203472e-01  -4.8329181e-01
   1.9804339e-01  -4.8221894e-01
   1.9399471e-01  -4.8086438e-01
   1.8997599e-01  -4.7946302e-01
   1.8602155e-01  -4.7804905e-01
   1.8209418e-01  -4.7665962e-01
   1.7833959e-01  -4.7531698e-01
   1.7282251e-01  -4.7241899e-01
   1.6847969e-01  -4.6959173e-01
   1.6374727e-01  -4.6654151e-01
   1.6042386e-01  -4.6440682e-01
   1.5670760e-01  -4.6206982e-01
   1.5298527e-01  -4.5967797e-01
   1.4920770e-01  -4.5679668e-01
   1.4502706e-01  -4.5292514e-01
   1.4108530e-01  -4.4920393e-01
   1.3699767e-01  -4.4548008e-01
   1.3490342e-01  -4.4353387e-01
   1.3113833e-01  -4.4002284e-01
   1.2600919e-01  -4.3525140e-01
   1.2282786e-01  -4.3234690e-01
   1.1915357e-01  -4.2893883e-01
   1.1382388e-01  -4.2393571e-01
   1.0946755e-01  -4.1923160e-01
   1.0567307e-01  -4.1484538e-01
   1.0172225e-01  -4.1049098e-01
   9.7735245e-02  -4.0589372e-01
   9.2935421e-02  -4.0038009e-01
   8.9673131e-02  -3.9665974e-01
   8.5796779e-02  -3.9193696e-01
   8.0806400e-02  -3.8510331e-01
   7.7638665e-02  -3.8082448e-01
   7.4085317e-02  -3.7593554e-01
   6.9051253e-02  -3.6901326e-01
   6.5920788e-02  -3.6416361e-01
   6.2233976e-02  -3.5810385e-01
   5.7719435e-02  -3.5044128e-01
   5.4437057e-02  -3.4425304e-01
   5.0848320e-02  -3.3722899e-01
   4.7869843e-02  -3.3072742e-01
   4.3529896e-02  -3.2055863e-01
   4.0444155e-02  -3.1275159e-01
   3.7144559e-02  -3.0337118e-01
   3.4330834e-02  -2.9475683e-01
   3.1212930e-02  -2.8408076e-01
   2.7852879e-02  -2.7151941e-01
   2.5284321e-02  -2.6081479e-01
   2.3066942e-02  -2.5051724e-01
   2.0122180e-02  -2.3523714e-01
   1.7864725e-02  -2.2205548e-01
   1.5728881e-02  -2.0805476e-01
   1.3005215e-02  -1.8735550e-01
   1.0815159e-02  -1.6785602e-01
   9.0675725e-03  -1.4937900e-01
   7.5992254e-03  -1.3118015e-01
   6.0335173e-03  -1.0662034e-01
   4.8397898e-03  -8.2564940e-02
   3.6165172e-03  -4.5184682e-02
   3.1812165e-03  -1.6266100e-02
   3.1696279e-03   1.5208674e-02
   3.6642833e-03   4.6969250e-02
   5.0776213e-03   8.8309239e-02
   6.9370809e-03   1.2152762e-01
   9.3925069e-03   1.5302864e-01
   1.1743015e-02   1.7658112e-01
   1.3993159e-02   1.9537473e-01
   1.7179444e-02   2.1776231e-01
   2.1161879e-02   2.4086777e-01
   2.4977718e-02   2.5944529e-01
   2.8813563e-02   2.7530274e-01
   3.2686437e-02   2.8938996e-01
   3.6557126e-02   3.0165793e-01
   4.0442494e-02   3.1274730e-01
   4.4691357e-02   3.2358292e-01
   4.9235590e-02   3.3372991e-01
   5.4270865e-02   3.4392911e-01
   5.7967506e-02   3.5094244e-01
   6.2234982e-02   3.5810553e-01
   6.5923357e-02   3.6416731e-01
   7.0230194e-02   3.7064225e-01
   7.5151113e-02   3.7743322e-01
   7.9493283e-02   3.8335287e-01
   8.3951007e-02   3.8940374e-01
   8.8202542e-02   3.9501248e-01
   9.3214882e-02   4.0070892e-01
   9.7735245e-02   4.0589372e-01
   1.0222450e-01   4.1107675e-01
   1.0693643e-01   4.1636358e-01
   1.1147848e-01   4.2152339e-01
   1.1723138e-01   4.2713376e-01
   1.2104357e-01   4.3069290e-01
   1.2537473e-01   4.3468863e-01
   1.3073269e-01   4.3964768e-01
   1.3493965e-01   4.4356817e-01
   1.3890942e-01   4.4723046e-01


==> data/DARPA_buttock_o0_10.dat <==
   1.3599883e-01   4.5613608e-01
   1.3245456e-01   4.5294824e-01
   1.2838725e-01   4.4929380e-01
   1.2691678e-01   4.4796013e-01
   1.2305259e-01   4.4442402e-01
   1.1808527e-01   4.3995435e-01
   1.1356579e-01   4.3587963e-01
   1.1041943e-01   4.3260351e-01
   1.0846604e-01   4.3042675e-01
   1.0440834e-01   4.2592442e-01
   9.9702512e-02   4.2072730e-01
   9.5667781e-02   4.1627829e-01
   9.3630083e-02   4.1405844e-01
   9.0772016e-02   4.1083296e-01
   8.5960389e-02   4.0521604e-01
   8.1823263e-02   3.9982772e-01
   7.7811078e-02   3.9451960e-01
   7.2940437e-02   3.8805225e-01
   6.8693344e-02   3.8252540e-01
   6.5184341e-02   3.7703863e-01
   6.0458499e-02   3.6954141e-01
   5.6809735e-02   3.6353997e-01
   5.2797500e-02   3.5602083e-01
   4.9311169e-02   3.4918728e-01
   4.7466769e-02   3.4523139e-01
   4.3989948e-02   3.3756854e-01
   4.0441182e-02   3.2897990e-01
   3.6552725e-02   3.1848488e-01
   3.2875311e-02   3.0750649e-01
   2.9480595e-02   2.9609256e-01
   2.6084664e-02   2.8333003e-01
   2.2825490e-02   2.6939678e-01
   1.9699466e-02   2.5430304e-01
   1.7072153e-02   2.3988945e-01
   1.4174471e-02   2.2171469e-01
   1.2844709e-02   2.1238163e-01
   1.1033875e-02   1.9842269e-01
   9.3463195e-03   1.8362278e-01
   8.2436477e-03   1.7286517e-01
   6.1048008e-03   1.4870246e-01
   4.4328475e-03   1.2539732e-01
   3.0136201e-03   1.0003468e-01
   1.6465928e-03   6.4457713e-02
   1.0094953e-03   3.6370286e-02
   7.1172466e-04  -4.0515725e-05
   1.0224425e-03  -3.6889580e-02
   1.6473269e-03  -6.4482221e-02
   2.9875586e-03  -9.9453076e-02
   4.4348205e-03  -1.2542940e-01
   6.4535253e-03  -1.5317494e-01
   8.2464734e-03  -1.7289441e-01
   9.5133294e-03  -1.8510354e-01
   1.1036499e-02  -1.9844401e-01
   1.2708836e-02  -2.1131637e-01
   1.4176290e-02  -2.2172693e-01
   1.6696184e-02  -2.3780245e-01
   1.9702420e-02  -2.5431801e-01
   2.2408268e-02  -2.6758116e-01
   2.6087665e-02  -2.8334176e-01
   2.9853033e-02  -2.9746678e-01
   3.2876269e-02  -3.0750975e-01
   3.5895165e-02  -3.1671324e-01
   4.0442936e-02  -3.2898432e-01
   4.3613146e-02  -3.3671392e-01
   4.7467054e-02  -3.4523198e-01
   4.9572957e-02  -3.4979800e-01
   5.2796874e-02  -3.5601957e-01
   5.7368878e-02  -3.6457537e-01
   6.0458269e-02  -3.6954103e-01
   6.4943139e-02  -3.7664050e-01
   6.8693531e-02  -3.8252565e-01
   7.3196022e-02  -3.8841916e-01
   7.7812743e-02  -3.9452186e-01
   8.1108048e-02  -3.9891248e-01
   8.5960389e-02  -4.0521604e-01
   9.0552138e-02  -4.1057107e-01
   9.3631376e-02  -4.1406014e-01
   9.5332880e-02  -4.1592682e-01
   9.9702228e-02  -4.2072698e-01
   1.0454756e-01  -4.2606082e-01
   1.0845838e-01  -4.3041680e-01
   1.1051195e-01  -4.3271792e-01
   1.1355980e-01  -4.3587493e-01
   1.1851260e-01  -4.4033326e-01
   1.2305368e-01  -4.4442503e-01
   1.2638459e-01  -4.4744032e-01
   1.2838787e-01  -4.4929440e-01
   1.3202957e-01  -4.5255136e-01
   1.3706206e-01  -4.5710211e-01
   1.4165436e-01  -4.6121589e-01
   1.4598110e-01  -4.6518480e-01
   1.4974323e-01  -4.6853896e-01
   1.5471709e-01  -4.7198490e-01
   1.5972714e-01  -4.7513215e-01
   1.6443606e-01  -4.7807356e-01
   1.6954134e-01  -4.8128608e-01
   1.7269854e-01  -4.8328062e-01
   1.7710657e-01  -4.8572143e-01
   1.8206608e-01  -4.8745875e-01
   1.8718548e-01  -4.8924229e-01
   1.9206175e-01  -4.9093514e-01
   1.9718263e-01  -4.9272107e-01
   2.0192154e-01  -4.9399782e-01
   2.0691446e-01  -4.9438585e-01
   2.1173687e-01  -4.9476900e-01
   2.1660301e-01  -4.9515068e-01
   2.2151403e-01  -4.9554207e-01
   2.2618218e-01  -4.9590467e-01
   2.2934863e-01  -4.9615031e-01
   2.3086118e-01  -4.9626747e-01
   2.3215904e-01  -4.9636800e-01
   2.3321991e-01  -4.9645017e-01
   2.3406693e-01  -4.9645257e-01
   2.3494534e-01  -4.9645257e-01
   2.3653783e-01  -4.9645257e-01
   2.3965178e-01  -4.9644310e-01
   2.4522187e-01  -4.9644803e-01
   2.4930632e-01  -4.9644839e-01
   2.5504773e-01  -4.9644822e-01
   2.5914850e-01  -4.9644833e-01
   2.6488136e-01  -4.9644836e-01
   2.6899047e-01  -4.9644829e-01
   2.7473269e-01  -4.9644821e-01
   2.7883476e-01  -4.9644834e-01
   2.8456857e-01  -4.9644836e-01
   2.8867700e-01  -4.9644827e-01
   2.9441623e-01  -4.9644829e-01
   2.9851567e-01  -4.9644853e-01
   3.0425536e-01  -4.9644829e-01
   3.0836766e-01  -4.9644817e-01
   3.1410352e-01  -4.9644827e-01
   3.1821631e-01  -4.9644849e-01
   3.2395731e-01  -4.9644831e-01
   3.2807172e-01  -4.9644798e-01
   3.3379118e-01  -4.9644831e-01
   3.3790543e-01  -4.9644814e-01
   3.4363333e-01  -4.9644842e-01
   3.4773089e-01  -4.9644859e-01
   3.5348299e-01  -4.9644826e-01
   3.5759684e-01  -4.9644805e-01
   3.6332477e-01  -4.9644830e-01
   3.6742584e-01  -4.9644862e-01
   3.7316448e-01  -4.9644830e-01
   3.7728650e-01  -4.9644821e-01
   3.8300745e-01  -4.9644821e-01
   3.8712067e-01  -4.9644813e-01
   3.9284878e-01  -4.9644835e-01
   3.9695347e-01  -4.9644868e-01
   4.0270365e-01  -4.9644824e-01
   4.0679447e-01  -4.9644842e-01
   4.1253812e-01  -4.9644848e-01
   4.1664166e-01  -4.9644850e-01
   4.2238998e-01  -4.9644836e-01
   4.2648051e-01  -4.9644846e-01
   4.3222362e-01  -4.9644822e-01
   4.3633101e-01  -4.9644851e-01
   4.4207734e-01  -4.9644830e-01
   4.4617921e-01  -4.9644819e-01
   4.5191274e-01  -4.9644816e-01
   4.5601395e-01  -4.9644860e-01
   4.6175970e-01  -4.9644830e-01
   4.6587284e-01  -4.9644825e-01
   4.7159652e-01  -4.9644838e-01
   4.7571258e-01  -4.9644822e-01
   4.8144575e-01  -4.9644827e-01
   4.8555440e-01  -4.9644813e-01
   4.9128157e-01  -4.9644833e-01
   4.9539343e-01  -4.9644811e-01
   5.0112673e-01  -4.9644832e-01
   5.0524073e-01  -4.9644835e-01
   5.1096772e-01  -4.9644832e-01
   5.1508839e-01  -4.9644814e-01
   5.2081932e-01  -4.9644844e-01
   5.2491838e-01  -4.9644862e-01
   5.3066489e-01  -4.9644839e-01
   5.3476974e-01  -4.9644833e-01
   5.4050401e-01  -4.9644840e-01
   5.4462228e-01  -4.9644798e-01
   5.5035425e-01  -4.9644825e-01
   5.5444253e-01  -4.9644860e-01
   5.6019513e-01  -4.9644844e-01
   5.6430319e-01  -4.9644810e-01
   5.7003240e-01  -4.9644824e-01
   5.7413438e-01  -4.9644840e-01
   5.7987463e-01  -4.9644827e-01
   5.8398060e-01  -4.9644864e-01
   5.8972283e-01  -4.9644849e-01
   5.9382847e-01  -4.9644813e-01
   5.9956136e-01  -4.9644825e-01
   6.0368117e-01  -4.9644821e-01
   6.0940416e-01  -4.9644827e-01
   6.1351743e-01  -4.9644812e-01
   6.1924549e-01  -4.9644823e-01
   6.2334758e-01  -4.9644841e-01
   6.2909220e-01  -4.9644847e-01
   6.3320225e-01  -4.9644829e-01
   6.3892942e-01  -4.9644829e-01
   6.4303662e-01  -4.9644854e-01
   6.4878023e-01  -4.9644849e-01
   6.5289309e-01  -4.9644829e-01
   6.5861801e-01  -4.9644849e-01
   6.6273525e-01  -4.9644830e-01
   6.6847555e-01  -4.9644825e-01
   6.7258277e-01  -4.9644830e-01
   6.7831161e-01  -4.9644843e-01
   6.8242409e-01  -4.9644826e-01
   6.8816257e-01  -4.9644824e-01
   6.9227007e-01  -4.9644829e-01
   6.9800161e-01  -4.9644830e-01
   7.0211457e-01  -4.9644812e-01
   7.0784946e-01  -4.9644829e-01
   7.1195373e-01  -4.9644835e-01
   7.1768799e-01  -4.9644829e-01
   7.2179707e-01  -4.9644806e-01
   7.2752453e-01  -4.9644825e-01
   7.3159535e-01  -4.9644820e-01
   7.3733228e-01  -4.9644560e-01
   7.4101843e-01  -4.9645257e-01
   7.4271582e-01  -4.9645257e-01
   7.4366013e-01  -4.9645257e-01
   7.4494483e-01  -4.9645257e-01
   7.4565550e-01  -4.9643734e-01
   7.4685842e-01  -4.9641157e-01
   7.4832324e-01  -4.9637803e-01
   7.5123550e-01  -4.9631490e-01
   7.5583810e-01  -4.9588822e-01
   7.6101095e-01  -4.9493140e-01
   7.6598222e-01  -4.9401698e-01
   7.7079645e-01  -4.9209676e-01
   7.7593841e-01  -4.8967155e-01
   7.8068700e-01  -4.8639636e-01
   7.8507018e-01  -4.8308126e-01
   7.8784696e-01  -4.8036167e-01
   7.9351557e-01  -4.7453506e-01
   7.9814654e-01  -4.6863098e-01
   8.0112558e-01  -4.6474430e-01
   8.0608016e-01  -4.5725468e-01
   8.1006526e-01  -4.5088891e-01
   8.1296648e-01  -4.4583572e-01
   8.1781346e-01  -4.3673993e-01
   8.2076182e-01  -4.3122674e-01
   8.2558551e-01  -4.2076404e-01
   8.2857217e-01  -4.1438367e-01
   8.3312921e-01  -4.0404630e-01
   8.3514225e-01  -3.9905647e-01
   8.3770446e-01  -3.9275592e-01
   8.4148994e-01  -3.8355061e-01
   8.4527919e-01  -3.7374499e-01
   8.4831196e-01  -3.6546850e-01
   8.5286532e-01  -3.5294909e-01
   8.5510900e-01  -3.4675870e-01
   8.5907195e-01  -3.3591483e-01
   8.6196435e-01  -3.2765442e-01
   8.6602538e-01  -3.1549347e-01
   8.6960718e-01  -3.0459711e-01
   8.7242911e-01  -2.9615964e-01
   8.7695580e-01  -2.8247325e-01
   8.8040995e-01  -2.7198317e-01
   8.8243620e-01  -2.6582170e-01
   8.8480770e-01  -2.5862487e-01
   8.8773358e-01  -2.4982396e-01
   8.9226257e-01  -2.3601823e-01
   8.9563995e-01  -2.2585701e-01
   8.9940809e-01  -2.1460888e-01
   9.0316563e-01  -2.0313851e-01
   9.0562318e-01  -1.9576207e-01
   9.0927044e-01  -1.8464898e-01
   9.1140211e-01  -1.7805105e-01
   9.1478250e-01  -1.6775310e-01
   9.1602195e-01  -1.6390914e-01
   9.1922227e-01  -1.5391686e-01
   9.2103059e-01  -1.4839545e-01
   9.2374757e-01  -1.4056591e-01
   9.2681334e-01  -1.3200430e-01
   9.2859526e-01  -1.2678725e-01
   9.3150466e-01  -1.1842810e-01
   9.3337606e-01  -1.1289554e-01
   9.3590605e-01  -1.0572100e-01
   9.3861320e-01  -9.8692501e-02
   9.4084016e-01  -9.2468639e-02
   9.4367678e-01  -8.4826697e-02
   9.4631997e-01  -7.7665365e-02
   9.4873200e-01  -7.1553835e-02
   9.5146632e-01  -6.4160469e-02
   9.5576440e-01  -5.3562331e-02
   9.5843353e-01  -4.6517000e-02
   9.6362728e-01  -3.3967369e-02
   9.6780395e-01  -2.3899150e-02
   9.7260775e-01  -1.0260932e-02
   9.7531238e-01  -1.4389148e-03
   9.7430048e-01   7.5938118e-03
   9.7336083e-01   9.8625192e-03
   9.7123332e-01   1.4833763e-02
   9.6775854e-01   2.4010762e-02
   9.6489904e-01   3.0507469e-02
   9.6146707e-01   3.9251290e-02
   9.5721235e-01   4.9687115e-02
   9.5473828e-01   5.6050271e-02
   9.5327167e-01   5.9575827e-02
   9.4970703e-01   6.9053654e-02
   9.4774790e-01   7.3981733e-02
   9.4703839e-01   7.5887188e-02
   9.4386882e-01   8.4259778e-02
   9.4190508e-01   8.9530939e-02
   9.3991829e-01   9.5004665e-02
   9.3741698e-01   1.0184771e-01
   9.3435197e-01   1.1002766e-01
   9.3315933e-01   1.1356506e-01
   9.2941203e-01   1.2443589e-01
   9.2782926e-01   1.2883414e-01
   9.2448332e-01   1.3850235e-01
   9.2220011e-01   1.4492537e-01
   9.2024010e-01   1.5081970e-01
   9.1721365e-01   1.6014093e-01
   9.1565450e-01   1.6496028e-01
   9.1227767e-01   1.7536451e-01
   9.1064622e-01   1.8040580e-01
   9.0783499e-01   1.8896296e-01
   9.0482675e-01   1.9822076e-01
   9.0067413e-01   2.1068237e-01
   8.9722206e-01   2.2109971e-01
   8.9388428e-01   2.3117053e-01
   8.8992461e-01   2.4308854e-01
   8.8633993e-01   2.5399089e-01
   8.8355490e-01   2.6241650e-01
   8.8192197e-01   2.6747718e-01
   8.7889796e-01   2.7652458e-01
   8.7469013e-01   2.8927851e-01
   8.7164361e-01   2.9853868e-01
   8.6723908e-01   3.1171193e-01
   8.6431849e-01   3.2062668e-01
   8.6039843e-01   3.3227856e-01
   8.5559105e-01   3.4542664e-01
   8.5119405e-01   3.5749497e-01
   8.4816734e-01   3.6585547e-01
   8.4363634e-01   3.7820043e-01
   8.4057603e-01   3.8579287e-01
   8.3672049e-01   3.9518674e-01
   8.3514315e-01   3.9905426e-01
   8.3147244e-01   4.0800297e-01
   8.2832033e-01   4.1492836e-01
   8.2381357e-01   4.2459191e-01
   8.2056476e-01   4.3159349e-01
   8.1592281e-01   4.4025452e-01
   8.1245969e-01   4.4678982e-01
   8.0706592e-01   4.5568509e-01
   8.0246103e-01   4.6292846e-01
   7.9917496e-01   4.6728257e-01
   7.9432564e-01   4.7364445e-01
   7.8977568e-01   4.7836026e-01
   7.8589267e-01   4.8234278e-01
   7.8160642e-01   4.8572937e-01
   7.7667373e-01   4.8927739e-01
   7.7155809e-01   4.9175283e-01
   7.6684951e-01   4.9385834e-01
   7.6195100e-01   4.9475743e-01
   7.5713522e-01   4.9565171e-01
   7.5263437e-01   4.9628423e-01
   7.4838373e-01   4.9637828e-01
   7.4684585e-01   4.9641184e-01
   7.4561513e-01   4.9643820e-01
   7.4494483e-01   4.9645257e-01
   7.4364919e-01   4.9645257e-01
   7.4276081e-01   4.9645257e-01
   7.4120624e-01   4.9645257e-01
   7.3871345e-01   4.9643938e-01
   7.3341371e-01   4.9644779e-01
   7.2932753e-01   4.9644824e-01
   7.2359234e-01   4.9644824e-01
   7.1949760e-01   4.9644857e-01
   7.1375629e-01   4.9644833e-01
   7.0964597e-01   4.9644823e-01
   7.0390963e-01   4.9644832e-01
   6.9981208e-01   4.9644859e-01
   6.9406936e-01   4.9644831e-01
   6.8996684e-01   4.9644842e-01
   6.8422533e-01   4.9644832e-01
   6.8010545e-01   4.9644796e-01
   6.7438251e-01   4.9644832e-01
   6.7027767e-01   4.9644844e-01
   6.6453691e-01   4.9644834e-01
   6.6041396e-01   4.9644793e-01
   6.5469139e-01   4.9644833e-01
   6.5057906e-01   4.9644813e-01
   6.4484853e-01   4.9644827e-01
   6.4072917e-01   4.9644835e-01
   6.3500442e-01   4.9644830e-01
   6.3089515e-01   4.9644821e-01
   6.2516527e-01   4.9644844e-01
   6.2104103e-01   4.9644826e-01
   6.1531216e-01   4.9644845e-01
   6.1120014e-01   4.9644814e-01
   6.0547649e-01   4.9644829e-01
   6.0135323e-01   4.9644812e-01
   5.9562540e-01   4.9644847e-01
   5.9152341e-01   4.9644835e-01
   5.8578480e-01   4.9644828e-01
   5.8168302e-01   4.9644837e-01
   5.7593593e-01   4.9644840e-01
   5.7183927e-01   4.9644848e-01
   5.6609811e-01   4.9644843e-01
   5.6200049e-01   4.9644842e-01
   5.5624904e-01   4.9644823e-01
   5.5215548e-01   4.9644848e-01
   5.4641687e-01   4.9644845e-01
   5.4230359e-01   4.9644801e-01
   5.3656815e-01   4.9644828e-01
   5.3246595e-01   4.9644841e-01
   5.2672986e-01   4.9644822e-01
   5.2261485e-01   4.9644809e-01
   5.1688363e-01   4.9644827e-01
   5.1277285e-01   4.9644841e-01
   5.0704177e-01   4.9644831e-01
   5.0292273e-01   4.9644828e-01
   4.9719764e-01   4.9644838e-01
   4.9307424e-01   4.9644792e-01
   4.8735498e-01   4.9644840e-01
   4.8325187e-01   4.9644847e-01
   4.7750990e-01   4.9644845e-01
   4.7338886e-01   4.9644811e-01
   4.6766924e-01   4.9644838e-01
   4.6356323e-01   4.9644852e-01
   4.5781840e-01   4.9644832e-01
   4.5371685e-01   4.9644864e-01
   4.4797536e-01   4.9644838e-01
   4.4387330e-01   4.9644833e-01
   4.3813443e-01   4.9644829e-01
   4.3403214e-01   4.9644863e-01
   4.2828817e-01   4.9644822e-01
   4.2419098e-01   4.9644847e-01
   4.1845041e-01   4.9644819e-01
   4.1434829e-01   4.9644852e-01
   4.0860038e-01   4.9644840e-01
   4.0450055e-01   4.9644821e-01
   3.9876371e-01   4.9644827e-01
   3.9465828e-01   4.9644828e-01
   3.8891603e-01   4.9644845e-01
   3.8481657e-01   4.9644860e-01
   3.7907647e-01   4.9644835e-01
   3.7496718e-01   4.9644845e-01
   3.6922237e-01   4.9644829e-01
   3.6512975e-01   4.9644849e-01
   3.5939237e-01   4.9644848e-01
   3.5527835e-01   4.9644847e-01
   3.4953572e-01   4.9644829e-01
   3.4543629e-01   4.9644829e-01
   3.3970563e-01   4.9644844e-01
   3.3558647e-01   4.9644817e-01
   3.2985787e-01   4.9644834e-01
   3.2574521e-01   4.9644843e-01
   3.2001384e-01   4.9644834e-01
   3.1590467e-01   4.9644812e-01
   3.1016269e-01   4.9644825e-01
   3.0605469e-01   4.9644838e-01
   3.0031968e-01   4.9644833e-01
   2.9620792e-01   4.9644816e-01
   2.9047327e-01   4.9644832e-01
   2.8636131e-01   4.9644821e-01
   2.8063048e-01   4.9644831e-01
   2.7654179e-01   4.9644874e-01
   2.7078721e-01   4.9644833e-01
   2.6667568e-01   4.9644822e-01
   2.6094417e-01   4.9644830e-01
   2.5685583e-01   4.9644870e-01
   2.5110764e-01   4.9644821e-01
   2.4702780e-01   4.9644838e-01
   2.4129598e-01   4.9644656e-01
   2.3677990e-01   4.9645257e-01
   2.3498959e-01   4.9645257e-01
   2.3404641e-01   4.9645257e-01
   2.3298904e-01   4.9643229e-01
   2.3211107e-01   4.9636428e-01
   2.3082952e-01   4.9626502e-01
   2.2932351e-01   4.9614836e-01
   2.2729043e-01   4.9598876e-01
   2.2270562e-01   4.9563437e-01
   2.1758827e-01   4.9523734e-01
   2.1267131e-01   4.9484173e-01
   2.0780370e-01   4.9446191e-01
   2.0277544e-01   4.9406337e-01
   1.9797282e-01   4.9299663e-01
   1.9284634e-01   4.9120499e-01
   1.8809818e-01   4.8955591e-01
   1.8378657e-01   4.8806143e-01
   1.7828960e-01   4.8613584e-01
   1.7371872e-01   4.8392148e-01
   1.6962265e-01   4.8134838e-01
   1.6576858e-01   4.7891525e-01
   1.6060381e-01   4.7568286e-01
   1.5561555e-01   4.7254930e-01
   1.5077223e-01   4.6947839e-01
   1.4686252e-01   4.6597544e-01
   1.4272916e-01   4.6220196e-01
   1.3791281e-01   4.5786953e-01


==> data/DARPA_buttock_o0_11.dat <==
   2.3325048e-01  -5.0003520e-01
   2.3537018e-01  -5.0005990e-01
   2.3831497e-01  -5.0004106e-01
   2.4102179e-01  -5.0006642e-01
   2.4397479e-01  -5.0006838e-01
   2.4668172e-01  -5.0007073e-01
   2.4963474e-01  -5.0007272e-01
   2.5234169e-01  -5.0007410e-01
   2.5529472e-01  -5.0007552e-01
   2.5800167e-01  -5.0007669e-01
   2.6095471e-01  -5.0007843e-01
   2.6366167e-01  -5.0007810e-01
   2.6661472e-01  -5.0007778e-01
   2.6932168e-01  -5.0007798e-01
   2.7227474e-01  -5.0007789e-01
   2.7498170e-01  -5.0007758e-01
   2.7793475e-01  -5.0007717e-01
   2.8064171e-01  -5.0007703e-01
   2.8359474e-01  -5.0007712e-01
   2.8630168e-01  -5.0007468e-01
   2.8925471e-01  -5.0007346e-01
   2.9196166e-01  -5.0007244e-01
   2.9491468e-01  -5.0007118e-01
   2.9762161e-01  -5.0006983e-01
   3.0057462e-01  -5.0006829e-01
   3.0328155e-01  -5.0006783e-01
   3.0623452e-01  -5.0006363e-01
   3.0894144e-01  -5.0006273e-01
   3.1189444e-01  -5.0006166e-01
   3.1460135e-01  -5.0006083e-01
   3.1755436e-01  -5.0006028e-01
   3.2026128e-01  -5.0005988e-01
   3.2321428e-01  -5.0005958e-01
   3.2592103e-01  -5.0003457e-01
   3.2887413e-01  -5.0005479e-01
   3.3158104e-01  -5.0005381e-01
   3.3453403e-01  -5.0005266e-01
   3.3724093e-01  -5.0005158e-01
   3.4019391e-01  -5.0005050e-01
   3.4290082e-01  -5.0004972e-01
   3.4585380e-01  -5.0004840e-01
   3.4856071e-01  -5.0004819e-01
   3.5151370e-01  -5.0004729e-01
   3.5422059e-01  -5.0004627e-01
   3.5717357e-01  -5.0004504e-01
   3.5988046e-01  -5.0004375e-01
   3.6283343e-01  -5.0004208e-01
   3.6554037e-01  -5.0004323e-01
   3.6849329e-01  -5.0003944e-01
   3.7120018e-01  -5.0003811e-01
   3.7415314e-01  -5.0003670e-01
   3.7686003e-01  -5.0003543e-01
   3.7981300e-01  -5.0003405e-01
   3.8251988e-01  -5.0003262e-01
   3.8547284e-01  -5.0003101e-01
   3.8817974e-01  -5.0003037e-01
   3.9113272e-01  -5.0002946e-01
   3.9383961e-01  -5.0002854e-01
   3.9679259e-01  -5.0002761e-01
   3.9949948e-01  -5.0002686e-01
   4.0245246e-01  -5.0002577e-01
   4.0515935e-01  -5.0002482e-01
   4.0811233e-01  -5.0002385e-01
   4.1081922e-01  -5.0002300e-01
   4.1377220e-01  -5.0002209e-01
   4.1647910e-01  -5.0002128e-01
   4.1943207e-01  -5.0002029e-01
   4.2213895e-01  -5.0001913e-01
   4.2509192e-01  -5.0001800e-01
   4.2779881e-01  -5.0001708e-01
   4.3075179e-01  -5.0001615e-01
   4.3345868e-01  -5.0001540e-01
   4.3641166e-01  -5.0001465e-01
   4.3911856e-01  -5.0001387e-01
   4.4207153e-01  -5.0001302e-01
   4.4477843e-01  -5.0001226e-01
   4.4773141e-01  -5.0001144e-01
   4.5043830e-01  -5.0001073e-01
   4.5339128e-01  -5.0001005e-01
   4.5609818e-01  -5.0000945e-01
   4.5905116e-01  -5.0000868e-01
   4.6175805e-01  -5.0000796e-01
   4.6471103e-01  -5.0000716e-01
   4.6741793e-01  -5.0000643e-01
   4.7037090e-01  -5.0000564e-01
   4.7307780e-01  -5.0000490e-01
   4.7603078e-01  -5.0000393e-01
   4.7873767e-01  -5.0000353e-01
   4.8169065e-01  -5.0000295e-01
   4.8439755e-01  -5.0000251e-01
   4.8735053e-01  -5.0000175e-01
   4.9005743e-01  -5.0000119e-01
   4.9301041e-01  -5.0000062e-01
   4.9571731e-01  -5.0000017e-01
   4.9867028e-01  -4.9999967e-01
   5.0137718e-01  -4.9999897e-01
   5.0433016e-01  -4.9999829e-01
   5.0703706e-01  -4.9999763e-01
   5.0999003e-01  -4.9999687e-01
   5.1269693e-01  -4.9999625e-01
   5.1564991e-01  -4.9999560e-01
   5.1835681e-01  -4.9999504e-01
   5.2130979e-01  -4.9999453e-01
   5.2401669e-01  -4.9999409e-01
   5.2696967e-01  -4.9999342e-01
   5.2967657e-01  -4.9999272e-01
   5.3262954e-01  -4.9999215e-01
   5.3533644e-01  -4.9999164e-01
   5.3828942e-01  -4.9999116e-01
   5.4099631e-01  -4.9999010e-01
   5.4394927e-01  -5.0000319e-01
   5.4665618e-01  -4.9998939e-01
   5.4960916e-01  -4.9998853e-01
   5.5231606e-01  -4.9998788e-01
   5.5526903e-01  -4.9998718e-01
   5.5797593e-01  -4.9998651e-01
   5.6092890e-01  -4.9998572e-01
   5.6363580e-01  -4.9998415e-01
   5.6658878e-01  -4.9998436e-01
   5.6929567e-01  -4.9998382e-01
   5.7224865e-01  -4.9998322e-01
   5.7495554e-01  -4.9998273e-01
   5.7790852e-01  -4.9998224e-01
   5.8061541e-01  -4.9998178e-01
   5.8356839e-01  -4.9998157e-01
   5.8627528e-01  -4.9998155e-01
   5.8922825e-01  -4.9998123e-01
   5.9193514e-01  -4.9998082e-01
   5.9488811e-01  -4.9998007e-01
   5.9759500e-01  -4.9997981e-01
   6.0054798e-01  -4.9997901e-01
   6.0325487e-01  -4.9997841e-01
   6.0620784e-01  -4.9997779e-01
   6.0891474e-01  -4.9997722e-01
   6.1186771e-01  -4.9997664e-01
   6.1457461e-01  -4.9997552e-01
   6.1752759e-01  -4.9997569e-01
   6.2023448e-01  -4.9997510e-01
   6.2318746e-01  -4.9997459e-01
   6.2589436e-01  -4.9997417e-01
   6.2884734e-01  -4.9997381e-01
   6.3155424e-01  -4.9997376e-01
   6.3450722e-01  -4.9997570e-01
   6.3721409e-01  -4.9997200e-01
   6.4016707e-01  -4.9997113e-01
   6.4287397e-01  -4.9997043e-01
   6.4582697e-01  -4.9996976e-01
   6.4853388e-01  -4.9996940e-01
   6.5148688e-01  -4.9996931e-01
   6.5419379e-01  -4.9996971e-01
   6.5714678e-01  -4.9996938e-01
   6.5985368e-01  -4.9996930e-01
   6.6280667e-01  -4.9996910e-01
   6.6551358e-01  -4.9996902e-01
   6.6846657e-01  -4.9996871e-01
   6.7117347e-01  -4.9996806e-01
   6.7412647e-01  -4.9996739e-01
   6.7683339e-01  -4.9996695e-01
   6.7978639e-01  -4.9996653e-01
   6.8249331e-01  -4.9996617e-01
   6.8544631e-01  -4.9996584e-01
   6.8815323e-01  -4.9996517e-01
   6.9110624e-01  -4.9996445e-01
   6.9381317e-01  -4.9996403e-01
   6.9676619e-01  -4.9996377e-01
   6.9947312e-01  -4.9996366e-01
   7.0242614e-01  -4.9996365e-01
   7.0513308e-01  -4.9996360e-01
   7.0808609e-01  -4.9996351e-01
   7.1079302e-01  -4.9996390e-01
   7.1374605e-01  -4.9996382e-01
   7.1645299e-01  -4.9996395e-01
   7.1940601e-01  -4.9996421e-01
   7.2211295e-01  -4.9996446e-01
   7.2506597e-01  -4.9996449e-01
   7.2777292e-01  -4.9996465e-01
   7.3072592e-01  -4.9996663e-01
   7.3343283e-01  -4.9996780e-01
   7.3638583e-01  -4.9996946e-01
   7.3909277e-01  -4.9997079e-01
   7.4204493e-01  -4.9997228e-01
   7.4459275e-01  -4.9997503e-01
   7.4721051e-01  -4.9995003e-01
   7.4991985e-01  -4.9989737e-01
   7.5287197e-01  -4.9983674e-01
   7.5759905e-01  -4.9912915e-01
   7.7639425e-01  -4.9313076e-01
   7.8544324e-01  -4.8646761e-01
   7.9721246e-01  -4.7363494e-01
   8.0231537e-01  -4.6700070e-01
   8.0834983e-01  -4.5756368e-01
   8.1366963e-01  -4.4853495e-01
   8.1952687e-01  -4.3761098e-01
   8.2425464e-01  -4.2787779e-01
   8.2976320e-01  -4.1605843e-01
   8.3324726e-01  -4.0810324e-01
   8.3879475e-01  -3.9465815e-01
   8.4338479e-01  -3.8353364e-01
   8.4748199e-01  -3.7251787e-01
   8.5289216e-01  -3.5787038e-01
   8.5793065e-01  -3.4422914e-01
   8.6309459e-01  -3.2968760e-01
   8.6893241e-01  -3.1241172e-01
   8.7257197e-01  -3.0164117e-01
   8.7767502e-01  -2.8653968e-01
   8.8204657e-01  -2.7360290e-01
   8.8660203e-01  -2.6012194e-01
   8.9189106e-01  -2.4449783e-01
   8.9574542e-01  -2.3328738e-01
   8.9884462e-01  -2.2427344e-01
   9.0324467e-01  -2.1147579e-01
   9.0745429e-01  -1.9923222e-01
   9.1220816e-01  -1.8540558e-01
   9.1898162e-01  -1.6570491e-01
   9.2213135e-01  -1.5681667e-01
   9.2608651e-01  -1.4654080e-01
   9.3135086e-01  -1.3286350e-01
   9.3763476e-01  -1.1728274e-01
   9.4111433e-01  -1.0927300e-01
   9.4498691e-01  -1.0038364e-01
   9.5196247e-01  -8.6377561e-02
   9.6040021e-01  -7.2456608e-02
   9.6948813e-01  -6.2215934e-02
   9.7743596e-01  -5.8847431e-02
   9.8739979e-01  -5.3245861e-02
   9.9231189e-01  -4.4854048e-02
   9.9723303e-01  -2.8893690e-02
   9.9984359e-01  -8.2985624e-03
   9.9906238e-01   1.7562330e-02
   9.9626556e-01   3.3082663e-02
   9.9032430e-01   4.8838182e-02
   9.8295165e-01   5.7325754e-02
   9.7340192e-01   5.9899588e-02
   9.6315519e-01   6.8728842e-02
   9.5748220e-01   7.6819209e-02
   9.5156263e-01   8.7180278e-02
   9.4617674e-01   9.7994462e-02
   9.4072987e-01   1.1015786e-01
   9.3550732e-01   1.2217978e-01
   9.3135086e-01   1.3286322e-01
   9.2664917e-01   1.4507866e-01
   9.2081778e-01   1.6036412e-01
   9.1624862e-01   1.7365346e-01
   9.1349003e-01   1.8167678e-01
   9.0984470e-01   1.9227918e-01
   9.0635180e-01   2.0243825e-01
   9.0215455e-01   2.1464592e-01
   8.9939843e-01   2.2266200e-01
   8.9574542e-01   2.3328679e-01
   8.9060670e-01   2.4827015e-01
   8.8568499e-01   2.6283486e-01
   8.8058701e-01   2.7792131e-01
   8.7749349e-01   2.8707593e-01
   8.7183856e-01   3.0381057e-01
   8.6893241e-01   3.1241068e-01
   8.6564076e-01   3.2215146e-01
   8.5922681e-01   3.4071867e-01
   8.5437693e-01   3.5384905e-01
   8.4897369e-01   3.6847770e-01
   8.4525808e-01   3.7853737e-01
   8.4070883e-01   3.9001750e-01
   8.3611555e-01   4.0114937e-01
   8.3190563e-01   4.1135266e-01
   8.2779668e-01   4.2027556e-01
   8.2288229e-01   4.3081974e-01
   8.1910718e-01   4.3839190e-01
   8.0999977e-01   4.5494385e-01
   8.0252679e-01   4.6672300e-01
   7.9593071e-01   4.7529842e-01
   7.8741719e-01   4.8447694e-01
   7.7593717e-01   4.9340203e-01
   7.6797149e-01   4.9699293e-01
   7.5783837e-01   4.9907117e-01
   7.4696487e-01   4.9992810e-01
   7.2777322e-01   4.9990444e-01
   7.1546838e-01   4.9990581e-01
   6.9602703e-01   4.9991370e-01
   6.8249227e-01   4.9992604e-01
   6.6797322e-01   4.9993838e-01
   6.5542304e-01   4.9995108e-01
   6.3992002e-01   4.9996830e-01
   6.3106123e-01   4.9997979e-01
   6.2023381e-01   4.9999278e-01
   6.1137506e-01   5.0000433e-01
   6.0423886e-01   5.0001374e-01
   6.0079381e-01   5.0001821e-01
   5.9685660e-01   5.0002345e-01
   5.9291936e-01   5.0002917e-01
   5.8799785e-01   5.0003403e-01
   5.8455278e-01   5.0003786e-01
   5.7987732e-01   5.0004333e-01
   5.7470970e-01   5.0004936e-01
   5.7028032e-01   5.0005717e-01
   5.6585090e-01   5.0005934e-01
   5.6166755e-01   5.0006352e-01
   5.5846852e-01   5.0006665e-01
   5.5330083e-01   5.0007128e-01
   5.4911745e-01   5.0007506e-01
   5.4444187e-01   5.0007684e-01
   5.4075063e-01   5.0007928e-01
   5.3755155e-01   5.0008128e-01
   5.3312206e-01   5.0008524e-01
   5.2918473e-01   5.0008818e-01
   5.2475520e-01   5.0009053e-01
   5.2057175e-01   5.0009254e-01
   5.1565004e-01   5.0009337e-01
   5.1195877e-01   5.0009640e-01
   5.0777529e-01   5.0009236e-01
   5.0433008e-01   5.0009251e-01
   4.9916225e-01   5.0009253e-01
   4.9645530e-01   5.0009199e-01
   4.9301009e-01   5.0009076e-01
   4.8858057e-01   5.0008804e-01
   4.8513538e-01   5.0008663e-01
   4.8119803e-01   5.0008511e-01
   4.7799893e-01   5.0008501e-01
   4.7406160e-01   5.0008194e-01
   4.7061644e-01   5.0007990e-01
   4.6643304e-01   5.0007765e-01
   4.6224966e-01   5.0007415e-01
   4.5880454e-01   5.0007044e-01
   4.5437509e-01   5.0006620e-01
   4.5142214e-01   5.0006324e-01
   4.4748487e-01   5.0005912e-01
   4.4354761e-01   5.0005480e-01
   4.3714957e-01   5.0004658e-01
   4.3247409e-01   5.0004140e-01
   4.2066235e-01   5.0002846e-01
   4.1352608e-01   5.0001960e-01
   4.0638980e-01   5.0001123e-01
   3.9974566e-01   5.0000400e-01
   3.9482407e-01   4.9999829e-01
   3.8793382e-01   4.9999078e-01
   3.8202787e-01   4.9998450e-01
   3.7759840e-01   4.9998038e-01
   3.6898550e-01   4.9997313e-01
   3.5963434e-01   4.9996509e-01
   3.5102139e-01   4.9995926e-01
   3.3724060e-01   4.9995614e-01
   3.2985803e-01   4.9995385e-01
   3.2665892e-01   4.9995356e-01
   3.1927635e-01   4.9995135e-01
   3.1386246e-01   4.9995345e-01
   3.0943290e-01   4.9995403e-01
   3.0303466e-01   4.9995705e-01
   2.9392955e-01   4.9996465e-01
   2.8728528e-01   4.9996870e-01
   2.8064104e-01   4.9997441e-01
   2.7498112e-01   4.9997814e-01
   2.6538398e-01   4.9999064e-01
   2.5652509e-01   5.0000186e-01
   2.4495933e-01   5.0001585e-01
   2.3979164e-01   5.0001998e-01
   2.3610017e-01   5.0002089e-01
   2.3262049e-01   4.9996816e-01
   2.2896586e-01   4.9968655e-01
   2.2432331e-01   4.9932892e-01
   2.1936701e-01   4.9894585e-01
   2.1592236e-01   4.9868107e-01
   2.1026295e-01   4.9824644e-01
   2.0657203e-01   4.9796298e-01
   2.0263610e-01   4.9766067e-01
   1.9910820e-01   4.9701769e-01
   1.9575571e-01   4.9585300e-01
   1.9250280e-01   4.9472110e-01
   1.8912167e-01   4.9354632e-01
   1.8515909e-01   4.9216864e-01
   1.8181496e-01   4.9100695e-01
   1.7852247e-01   4.8986070e-01
   1.7546104e-01   4.8866806e-01
   1.6949599e-01   4.8494935e-01
   1.6629515e-01   4.8295310e-01
   1.6354211e-01   4.8123595e-01
   1.5894732e-01   4.7836998e-01
   1.5554753e-01   4.7625060e-01
   1.5163629e-01   4.7381084e-01
   1.4803930e-01   4.7082701e-01
   1.4270980e-01   4.6605380e-01
   1.3936833e-01   4.6306198e-01
   1.3491535e-01   4.5907402e-01
   1.3179764e-01   4.5628257e-01
   1.2801884e-01   4.5289839e-01
   1.2512039e-01   4.5030305e-01
   1.2160885e-01   4.4715820e-01
   1.1911822e-01   4.4492801e-01
   1.1555604e-01   4.4173823e-01
   1.1311092e-01   4.3954862e-01
   1.0961653e-01   4.3583475e-01
   1.0672727e-01   4.3266520e-01
   1.0282025e-01   4.2837966e-01
   9.9595637e-02   4.2484327e-01
   9.5677654e-02   4.2054549e-01
   9.2406004e-02   4.1695660e-01
   8.8484904e-02   4.1265557e-01
   8.5904583e-02   4.0955373e-01
   8.1844980e-02   4.0426048e-01
   7.8860402e-02   4.0036899e-01
   7.5885508e-02   3.9648987e-01
   7.3115331e-02   3.9287789e-01
   6.9491222e-02   3.8815230e-01
   6.5724300e-02   3.8260039e-01
   6.2184474e-02   3.7702744e-01
   5.8874146e-02   3.7181582e-01
   5.5405213e-02   3.6579422e-01
   5.1971550e-02   3.5948355e-01
   4.8774179e-02   3.5313702e-01
   4.4839980e-02   3.4485630e-01
   4.2531124e-02   3.3936306e-01
   3.7993164e-02   3.2793017e-01
   3.4312903e-02   3.1753174e-01
   3.0723585e-02   3.0623435e-01
   2.7427094e-02   2.9467934e-01
   2.4074626e-02   2.8131815e-01
   2.1509097e-02   2.6998225e-01
   1.9016663e-02   2.5774556e-01
   1.6636397e-02   2.4474091e-01
   1.4636095e-02   2.3257998e-01
   1.2196921e-02   2.1588471e-01
   9.9127104e-03   1.9790345e-01
   8.2537294e-03   1.8294978e-01
   6.1735924e-03   1.6112563e-01
   4.3311674e-03   1.3742760e-01
   2.7100079e-03   1.1082217e-01
   1.6373595e-03   8.7685544e-02
   5.6800060e-04   5.3133116e-02
   1.6886833e-04   2.9825606e-02
   3.9246501e-06  -4.1101176e-03
   1.4656540e-04  -2.7689526e-02
   4.9157224e-04  -4.9637810e-02
   1.0651751e-03  -7.1662898e-02
   1.9590935e-03  -9.5336342e-02
   2.8171822e-03  -1.1289111e-01
   4.4311308e-03  -1.3881689e-01
   5.4689959e-03  -1.5264626e-01
   7.1344680e-03  -1.7169389e-01
   8.9510676e-03  -1.8946109e-01
   1.1760401e-02  -2.1268090e-01
   1.3126768e-02  -2.2253189e-01
   1.6346193e-02  -2.4308767e-01
   1.8715041e-02  -2.5615558e-01
   2.1509955e-02  -2.6998737e-01
   2.3420887e-02  -2.7855695e-01
   2.6248709e-02  -2.9011208e-01
   3.0015190e-02  -3.0391854e-01
   3.2862691e-02  -3.1322592e-01
   3.6864441e-02  -3.2491031e-01
   4.1001356e-02  -3.3571132e-01
   4.5426327e-02  -3.4609211e-01
   4.9366588e-02  -3.5438563e-01
   5.2776968e-02  -3.6096564e-01
   5.7228656e-02  -3.6914742e-01
   6.0526029e-02  -3.7441855e-01
   6.4471661e-02  -3.8063047e-01
   6.8643425e-02  -3.8704931e-01
   7.1836182e-02  -3.9121241e-01
   7.5034743e-02  -3.9538324e-01
   7.9502547e-02  -4.0120892e-01
   8.2710395e-02  -4.0539181e-01
   8.6116650e-02  -4.0983329e-01
   8.9783851e-02  -4.1408267e-01
   9.3062970e-02  -4.1768075e-01
   9.6328337e-02  -4.2126243e-01
   9.9376786e-02  -4.2460616e-01
   1.0242255e-01  -4.2794812e-01
   1.0591324e-01  -4.3177708e-01
   1.0961652e-01  -4.3583936e-01
   1.1488508e-01  -4.4114157e-01
   1.1778446e-01  -4.4373859e-01
   1.2135091e-01  -4.4693312e-01
   1.2423208e-01  -4.4951280e-01
   1.2824205e-01  -4.5310485e-01
   1.3224628e-01  -4.5669048e-01
   1.3545520e-01  -4.5956379e-01
   1.3847903e-01  -4.6227202e-01
   1.4249051e-01  -4.6586611e-01
   1.4559277e-01  -4.6864289e-01
   1.4893647e-01  -4.7163819e-01
   1.5322184e-01  -4.7480835e-01
   1.5781794e-01  -4.7767598e-01
   1.6239702e-01  -4.8053115e-01
   1.6652337e-01  -4.8310457e-01
   1.6995495e-01  -4.8524515e-01
   1.7455060e-01  -4.8811248e-01
   1.7779203e-01  -4.8961839e-01
   1.8158737e-01  -4.9093781e-01
   1.8491609e-01  -4.9209639e-01
   1.8888294e-01  -4.9347627e-01
   1.9387273e-01  -4.9521249e-01
   1.9721684e-01  -4.9637850e-01
   2.0117617e-01  -4.9756736e-01
   2.0386527e-01  -4.9777553e-01
   2.0681796e-01  -4.9800431e-01
   2.0952462e-01  -4.9821458e-01
   2.1247733e-01  -4.9844498e-01
   2.1518401e-01  -4.9865464e-01
   2.1813674e-01  -4.9888298e-01
   2.2083656e-01  -4.9908973e-01
   2.2362663e-01  -4.9929688e-01
   2.2625974e-01  -4.9950572e-01
   2.2921175e-01  -4.9973761e-01
   2.3192584e-01  -4.9995263e-01


==> data/DARPA_buttock_o0_o1_o4.tikz <==
\longPicture
\begin{tikzpicture}
\begin{axis}[
 xlabel style={text width=0.25\textwidth,align=center},
 ylabel style={text width=0.25\textwidth,align=center},
 xlabel={$x_\mathrm{1}^* / L_\mathrm{s}^*$ [-]},
 ylabel={$x_\mathrm{2}^* / D^* $ [-]},
 xmin=0,xmax=1,
 ymin=-0.6,ymax=0.6,
 legend style={at={(0.98,0.02)},anchor=south east},
 %xmode=log
 %ymode=log
 xtick={0.0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0},
 xticklabels={0.0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0},
 ytick={-0.60,-0.55,-0.50,-0.45,-0.40,-0.35,-0.30,-0.25,-0.20,-0.15,-0.10,-0.05,0.0,0.05,0.10,0.15,0.20,0.25,0.30,0.35,0.40,0.45,0.50,0.55,0.60},
 yticklabels={-0.60,,-0.50,,-0.40,,-0.30,,-0.20,,-0.10,,0.00,,0.10,,0.20,,0.30,,0.40,,0.50,,0.60},
 scaled y ticks = false
]

\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_01.dat};
%\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_02.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_02_1.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_02_2.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_03.dat};
%\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_04.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_04_1.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_04_2.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_05.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_06.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_07.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_08.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_09.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_10.dat};
\addplot [line3] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o4_11.dat};

\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_01.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_02.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_03.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_04.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_05.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_06.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_07.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_08.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_09.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_10.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_11.dat};

\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_01.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_02.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_02_1.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_02_2.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_03.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_04.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_04_1.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_04_2.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_05.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_06.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_07.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_08.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_09.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_10.dat};
\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_11.dat};

 
\addlegendentry{$\nu_\mathrm{\hat{c}} = 1000$};
 
\end{axis}
\end{tikzpicture}


==> data/DARPA_buttock_o0_o1_o5.tikz <==
\longPicture
\begin{tikzpicture}
\begin{axis}[
 xlabel style={text width=0.25\textwidth,align=center},
 ylabel style={text width=0.25\textwidth,align=center},
 xlabel={$x_\mathrm{1}^* / L_\mathrm{s}^*$ [-]},
 ylabel={$x_\mathrm{2}^* / D^* $ [-]},
 xmin=0,xmax=1,
 ymin=-0.6,ymax=0.6,
 legend style={at={(0.98,0.02)},anchor=south east},
 %xmode=log
 %ymode=log
 xtick={0.0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0},
 xticklabels={0.0,0.0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0},
 ytick={-0.60,-0.55,-0.50,-0.45,-0.40,-0.35,-0.30,-0.25,-0.20,-0.15,-0.10,-0.05,0.0,0.05,0.10,0.15,0.20,0.25,0.30,0.35,0.40,0.45,0.50,0.55,0.60},
 yticklabels={-0.60,,-0.50,,-0.40,,-0.30,,-0.20,,-0.10,,0.00,,0.10,,0.20,,0.30,,0.40,,0.50,,0.60},
 scaled y ticks = false
]

%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_01.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_02.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_03.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_03_1.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_03_2.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_04.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_05.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_06.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_07.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_08.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_09.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_10.dat};
%\addplot [line4] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o5_11.dat};

%\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_01.dat};
%\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_02.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_03.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_04.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_05.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_06.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_07.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_08.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_09.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_10.dat};
\addplot [line1] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o0_11.dat};

%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_01.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_02.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_02_1.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_02_2.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_03.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_04.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_04_1.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_04_2.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_05.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_06.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_07.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_08.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_09.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_10.dat};
%\addplot [line2] table[x expr={\thisrowno{0}},y expr={\thisrowno{1}}]{data/DARPA_buttock_o1_11.dat};
 
\addlegendentry{$\nu_\mathrm{\hat{c}} = 1$, no coupling};

\end{axis}
\end{tikzpicture}


==> data/DARPA_buttock_o1_02.dat <==
   5.4853259e-01   1.9043464e-02
   5.4853259e-01   1.9043464e-02
   5.4821041e-01   1.7856037e-02
   5.4893846e-01   2.0275705e-02
   5.5050301e-01   2.6504981e-02
   5.5227924e-01   3.5331929e-02
   5.5247399e-01   3.6704009e-02
   5.5426012e-01   5.0439623e-02
   5.5444660e-01   5.2956416e-02
   5.5532283e-01   6.5619156e-02
   5.5546909e-01   7.3485405e-02
   5.5561235e-01   8.0859861e-02
   5.5533420e-01   8.7659506e-02
   5.5500458e-01   9.6128734e-02
   5.5478780e-01   9.8621704e-02
   5.5446073e-01   1.0254997e-01
   5.5402252e-01   1.0775997e-01
   5.5375412e-01   1.1111581e-01
   5.5311736e-01   1.1610914e-01
   5.5249841e-01   1.2166943e-01
   5.5212459e-01   1.2398646e-01
   5.5172626e-01   1.2703485e-01
   5.5096791e-01   1.3044538e-01
   5.5053306e-01   1.3221008e-01
   5.4955799e-01   1.3474869e-01
   5.4856587e-01   1.3908594e-01
   5.4827832e-01   1.4015036e-01
   5.4766525e-01   1.4240766e-01
   5.4686921e-01   1.4450950e-01
   5.4659821e-01   1.4541740e-01
   5.4545112e-01   1.4881665e-01
   5.4462998e-01   1.5144708e-01
   5.4404368e-01   1.5326350e-01
   5.4266147e-01   1.5769086e-01
   5.4264234e-01   1.5774672e-01
   5.4259341e-01   1.5789948e-01
   5.4114542e-01   1.6148450e-01
   5.4069242e-01   1.6280449e-01
   5.3964498e-01   1.6521789e-01
   5.3872273e-01   1.6747083e-01
   5.3811350e-01   1.6871919e-01
   5.3675249e-01   1.7164216e-01
   5.3655278e-01   1.7199867e-01
   5.3568896e-01   1.7360080e-01
   5.3492911e-01   1.7477614e-01
   5.3478168e-01   1.7501242e-01
   5.3324004e-01   1.7702972e-01
   5.3281038e-01   1.7761088e-01
   5.3151481e-01   1.7900100e-01
   5.3083872e-01   1.7974938e-01
   5.2975012e-01   1.8066178e-01
   5.2886677e-01   1.8142435e-01
   5.2794273e-01   1.8198423e-01
   5.2689459e-01   1.8263763e-01
   5.2608960e-01   1.8294238e-01
   5.2492226e-01   1.8339357e-01
   5.2418741e-01   1.8350793e-01
   5.2294983e-01   1.8369387e-01
   5.2223499e-01   1.8366920e-01
   5.2097744e-01   1.8355298e-01
   5.2022302e-01   1.8334655e-01
   5.1900516e-01   1.8296077e-01
   5.1814333e-01   1.8247150e-01
   5.1703296e-01   1.8193305e-01
   5.1607540e-01   1.8173957e-01
   5.1506110e-01   1.8106472e-01
   5.1399641e-01   1.8093938e-01
   5.1308977e-01   1.8054879e-01
   5.1184897e-01   1.7956070e-01
   5.1111817e-01   1.7911178e-01
   5.0959566e-01   1.7728349e-01
   5.0914642e-01   1.7673195e-01
   5.0718710e-01   1.7361691e-01
   5.0717550e-01   1.7360196e-01
   5.0713142e-01   1.7351907e-01
   5.0520513e-01   1.6906791e-01
   5.0448445e-01   1.6743162e-01
   5.0323499e-01   1.6456230e-01
   5.0172985e-01   1.6086012e-01
   5.0126526e-01   1.5970366e-01
   5.0022892e-01   1.5697126e-01
   4.9929614e-01   1.5405933e-01
   4.9872458e-01   1.5218565e-01
   4.9732765e-01   1.4755415e-01
   4.9541259e-01   1.4093540e-01
   4.9535954e-01   1.4075002e-01
   4.9528794e-01   1.4049091e-01
   4.9339106e-01   1.3246287e-01
   4.9148982e-01   1.2419606e-01
   4.9142292e-01   1.2382378e-01
   4.9128984e-01   1.2306914e-01
   4.8945478e-01   1.1257835e-01
   4.8858315e-01   1.0752536e-01
   4.8748867e-01   9.9110301e-02
   4.8654934e-01   9.1826563e-02
   4.8552314e-01   7.9932371e-02
   4.8517535e-01   7.5896967e-02
   4.8508063e-01   7.2350725e-02
   4.8479677e-01   6.0144948e-02
   4.8495521e-01   5.5654548e-02
   4.8541687e-01   4.4612466e-02
   4.8544736e-01   4.4028928e-02
   4.8552369e-01   4.2531562e-02
   4.8600315e-01   3.3247169e-02
   4.8633606e-01   2.9569363e-02
   4.8695742e-01   2.5601980e-02
   4.8749079e-01   2.2213693e-02
   4.8804351e-01   1.9051484e-02
   4.8879433e-01   1.4940684e-02
   4.8926326e-01   1.3514240e-02
   4.8945820e-01   1.2713556e-02
   4.9055679e-01   8.6129441e-03
   4.9142556e-01   5.3463049e-03
   4.9188972e-01   4.0198068e-03
   4.9304093e-01   6.5853818e-04
   4.9332165e-01   1.5000029e-04
   4.9339323e-01  -2.9169486e-05
   4.9494803e-01  -2.2667593e-03
   4.9536113e-01  -3.1901849e-03
   4.9647775e-01  -5.3123718e-03
   4.9732907e-01  -6.8449495e-03
   4.9801256e-01  -8.3083585e-03
   4.9929715e-01  -9.9580917e-03
   4.9965556e-01  -1.0572710e-02
   5.0126545e-01  -1.2358413e-02
   5.0135082e-01  -1.2477787e-02
   5.0179729e-01  -1.3067441e-02
   5.0302297e-01  -1.4462889e-02
   5.0323392e-01  -1.4624337e-02
   5.0476127e-01  -1.5975956e-02
   5.0520252e-01  -1.6312972e-02
   5.0651062e-01  -1.7397169e-02
   5.0717124e-01  -1.7833116e-02
   5.0828611e-01  -1.8624971e-02
   5.0914008e-01  -1.9091009e-02
   5.1008864e-01  -1.9652606e-02
   5.1110906e-01  -2.0155618e-02
   5.1190963e-01  -2.0533589e-02
   5.1307817e-01  -2.0996762e-02
   5.1375515e-01  -2.1226565e-02
   5.1504740e-01  -2.1581841e-02
   5.1562924e-01  -2.1704044e-02
   5.1701674e-01  -2.1928544e-02
   5.1753207e-01  -2.1966334e-02
   5.1898617e-01  -2.2010012e-02
   5.1946938e-01  -2.1977797e-02
   5.2095568e-01  -2.1808677e-02
   5.2144607e-01  -2.1707556e-02
   5.2292525e-01  -2.1329739e-02
   5.2346359e-01  -2.1145177e-02
   5.2489489e-01  -2.0586239e-02
   5.2552250e-01  -2.0285181e-02
   5.2686458e-01  -1.9583772e-02
   5.2762506e-01  -1.9110927e-02
   5.2883432e-01  -1.8311825e-02
   5.2977823e-01  -1.7575601e-02
   5.3080411e-01  -1.6750429e-02
   5.3199162e-01  -1.5616929e-02
   5.3277393e-01  -1.4859164e-02
   5.3427606e-01  -1.3157296e-02
   5.3474376e-01  -1.2625321e-02
   5.3663885e-01  -1.0141736e-02
   5.3671358e-01  -1.0043752e-02
   5.3702952e-01  -9.5741692e-03
   5.3868352e-01  -6.7137269e-03
   5.3918245e-01  -5.7431659e-03
   5.4065347e-01  -2.9039414e-03
   5.4187135e-01  -2.6598607e-04
   5.4262336e-01   1.3393778e-03
   5.4456262e-01   5.2515606e-03
   5.4459324e-01   5.3187218e-03
   5.4465753e-01   5.4831651e-03
   5.4656301e-01   1.2145687e-02
   3.0495351e-01  -1.1102097e-01
   3.0495351e-01  -1.1102097e-01
   3.0484044e-01  -1.0762094e-01
   3.0446544e-01  -9.6248796e-02
   3.0443248e-01  -9.5851444e-02
   3.0437924e-01  -9.5197541e-02
   3.0368060e-01  -8.6610988e-02
   3.0325795e-01  -8.1362972e-02
   3.0283627e-01  -7.8039771e-02
   3.0239494e-01  -7.4525758e-02
   3.0186980e-01  -7.0359043e-02
   3.0137252e-01  -6.6370002e-02
   3.0096498e-01  -6.2238374e-02
   3.0041342e-01  -5.6617616e-02
   3.0012344e-01  -5.3680065e-02
   2.9992618e-01  -5.1492470e-02
   2.9917770e-01  -4.5904129e-02
   2.9843367e-01  -4.0186947e-02
   2.9817720e-01  -3.8534765e-02
   2.9792889e-01  -3.6595350e-02
   2.9696786e-01  -3.2681674e-02
   2.9645549e-01  -2.9790417e-02
   2.9570893e-01  -2.7192678e-02
   2.9462557e-01  -2.1532128e-02
   2.9452567e-01  -2.1179079e-02
   2.9447915e-01  -2.1029068e-02
   2.9308109e-01  -1.7086791e-02
   2.9250415e-01  -1.5527767e-02
   2.9169081e-01  -1.2550866e-02
   2.9052779e-01  -8.6354348e-03
   2.9030509e-01  -7.9328921e-03
   2.8980512e-01  -6.1817399e-03
   2.8892994e-01  -3.2614162e-03
   2.8855208e-01  -2.0140199e-03
   2.8754031e-01   1.3075056e-03
   2.8657654e-01   4.4439052e-03
   2.8614410e-01   5.8678849e-03
   2.8510243e-01   9.2978431e-03
   2.8474348e-01   1.0391498e-02
   2.8460100e-01   1.0832718e-02
   2.8334175e-01   1.4789815e-02
   2.8262608e-01   1.6992741e-02
   2.8193479e-01   1.9177933e-02
   2.8065138e-01   2.3126470e-02
   2.8052042e-01   2.3543413e-02
   2.8019381e-01   2.4573146e-02
   2.7906922e-01   2.7800691e-02
   2.7867615e-01   2.8912868e-02
   2.7760098e-01   3.2001633e-02
   2.7670066e-01   3.4566836e-02
   2.7612883e-01   3.6202536e-02
   2.7472512e-01   4.0199245e-02
   2.7465344e-01   4.0402630e-02
   2.7443871e-01   4.1010385e-02
   2.7315777e-01   4.4338013e-02
   2.7275072e-01   4.5391317e-02
   2.7165358e-01   4.8216411e-02
   2.7077675e-01   5.0467748e-02
   2.7014311e-01   5.2078467e-02
   2.6880300e-01   5.5477815e-02
   2.6862596e-01   5.5919922e-02
   2.6802190e-01   5.7426259e-02
   2.6708324e-01   5.9591922e-02
   2.6682953e-01   6.0176433e-02
   2.6551918e-01   6.3132476e-02
   2.6485624e-01   6.4627223e-02
   2.6394455e-01   6.6621571e-02
   2.6288312e-01   6.8946244e-02
   2.6235779e-01   7.0049665e-02
   2.6091044e-01   7.3100269e-02
   2.6075741e-01   7.3405326e-02
   2.6005592e-01   7.4812326e-02
   2.5912949e-01   7.6556671e-02
   2.5893832e-01   7.6918633e-02
   2.5747365e-01   7.9508188e-02
   2.5696723e-01   8.0411059e-02
   2.5579575e-01   8.2320600e-02
   2.5499793e-01   8.3636860e-02
   2.5409267e-01   8.4964985e-02
   2.5303164e-01   8.6549778e-02
   2.5236101e-01   8.7406763e-02
   2.5107028e-01   8.9099376e-02
   2.5059648e-01   8.9601385e-02
   2.4911670e-01   9.1227332e-02
   2.4879318e-01   9.1485398e-02
   2.4717478e-01   9.2853941e-02
   2.4694317e-01   9.2966383e-02
   2.4524929e-01   9.3922785e-02
   2.4503814e-01   9.3936696e-02
   2.4334454e-01   9.4275392e-02
   2.4305703e-01   9.4221704e-02
   2.4146986e-01   9.3984340e-02
   2.4100451e-01   9.3750622e-02
   2.3966600e-01   9.2994479e-02
   2.3875377e-01   9.1780288e-02
   2.3788437e-01   9.0881005e-02
   2.3710077e-01   8.9697932e-02
   2.3699415e-01   8.9524252e-02
   2.3634029e-01   8.8704752e-02
   2.3621521e-01   8.8466959e-02
   2.3554140e-01   8.7307782e-02
   2.3495701e-01   8.6201031e-02
   2.3490426e-01   8.6098164e-02
   2.3473007e-01   8.5738640e-02
   2.3441276e-01   8.5085356e-02
   2.3433177e-01   8.4944375e-02
   2.3394702e-01   8.4278740e-02
   2.3375054e-01   8.3909738e-02
   2.3350493e-01   8.3464635e-02
   2.3336980e-01   8.3226873e-02
   2.3315068e-01   8.2827410e-02
   2.3315068e-01   8.2827410e-02
   2.3308452e-01   8.2691312e-02
   2.3274206e-01   8.1961984e-02
   2.3247294e-01   8.1353796e-02
   2.3237840e-01   8.1154936e-02
   2.3208271e-01   8.0541286e-02
   2.3183992e-01   8.0008093e-02
   2.3166968e-01   7.9638662e-02
   2.3127061e-01   7.8782357e-02
   2.3125327e-01   7.8746139e-02
   2.3119996e-01   7.8633825e-02
   2.3082885e-01   7.7845559e-02
   2.3071828e-01   7.7591915e-02
   2.3041114e-01   7.6934679e-02
   2.3019282e-01   7.6394120e-02
   2.2999855e-01   7.5944224e-02
   2.2963403e-01   7.5079267e-02
   2.2916206e-01   7.3975586e-02
   2.2829707e-01   7.1883281e-02
   2.2823460e-01   7.1734478e-02
   2.2812247e-01   7.1445583e-02
   2.2711029e-01   6.8527457e-02
   2.2629138e-01   6.6155437e-02
   2.2506917e-01   6.2687799e-02
   2.2351745e-01   5.8366565e-02
   2.2318653e-01   5.7280258e-02
   2.2289943e-01   5.6292960e-02
   2.2129943e-01   5.0936675e-02
   2.1944318e-01   4.4684085e-02
   2.1939976e-01   4.4506901e-02
   2.1934064e-01   4.4263621e-02
   2.1749112e-01   3.6789361e-02
   2.1611736e-01   3.1168491e-02
   2.1557748e-01   2.8427325e-02
   2.1407292e-01   2.0432457e-02
   2.1366091e-01   1.8266743e-02
   2.1349900e-01   1.7512071e-02
   2.1173052e-01   7.9501847e-03
   2.1079229e-01   3.9467330e-03
   2.0976185e-01  -2.9481126e-03
   2.0888865e-01  -1.0469510e-02
   2.0811154e-01  -2.2887708e-02
   2.0796936e-01  -2.5252075e-02
   2.0779749e-01  -3.6582101e-02
   2.0774005e-01  -4.0287110e-02
   2.0775111e-01  -4.0639351e-02
   2.0779605e-01  -4.2208913e-02
   2.0811109e-01  -5.3280284e-02
   2.0817036e-01  -5.5787949e-02
   2.0878473e-01  -6.4509488e-02
   2.0923282e-01  -7.1535257e-02
   2.0953682e-01  -7.4253532e-02
   2.0997474e-01  -7.8658782e-02
   2.1033776e-01  -8.2399558e-02
   2.1054619e-01  -8.4790004e-02
   2.1054619e-01  -8.4790004e-02
   2.1110447e-01  -8.9570766e-02
   2.1174419e-01  -9.4909999e-02
   2.1203210e-01  -9.7433245e-02
   2.1304042e-01  -1.0477079e-01
   2.1363199e-01  -1.0878664e-01
   2.1408179e-01  -1.1195938e-01
   2.1460224e-01  -1.1569988e-01
   2.1515218e-01  -1.1890729e-01
   2.1555175e-01  -1.2128911e-01
   2.1625026e-01  -1.2558789e-01
   2.1715478e-01  -1.3125138e-01
   2.1735144e-01  -1.3230429e-01
   2.1747993e-01  -1.3300628e-01
   2.1849235e-01  -1.3868215e-01
   2.1939771e-01  -1.4388819e-01
   2.1961870e-01  -1.4518953e-01
   2.1992100e-01  -1.4704811e-01
   2.2076272e-01  -1.5153841e-01
   2.2129533e-01  -1.5442131e-01
   2.2193328e-01  -1.5762945e-01
   2.2295359e-01  -1.6311571e-01
   2.2308092e-01  -1.6370327e-01
   2.2314670e-01  -1.6402126e-01
   2.2434706e-01  -1.6838816e-01
   2.2483397e-01  -1.7038696e-01
   2.2545189e-01  -1.7327373e-01
   2.2621894e-01  -1.7671112e-01
   2.2637225e-01  -1.7769208e-01
   2.2688038e-01  -1.8015876e-01
   2.2718990e-01  -1.8181568e-01
   2.2766024e-01  -1.8481834e-01
   2.2766024e-01  -1.8481834e-01
   2.2782702e-01  -1.8571814e-01
   2.2796149e-01  -1.8648200e-01
   2.2840711e-01  -1.8885150e-01
   2.2897940e-01  -1.9178765e-01
   2.2899646e-01  -1.9186717e-01
   2.2964017e-01  -1.9483174e-01
   2.3010819e-01  -1.9725593e-01
   2.3031274e-01  -1.9835580e-01
   2.3046641e-01  -1.9909990e-01
   2.3046641e-01  -1.9909990e-01
   2.3063385e-01  -1.9988672e-01
   2.3075253e-01  -2.0042485e-01
   2.3090720e-01  -2.0116101e-01
   2.3109923e-01  -2.0207174e-01
   2.3126489e-01  -2.0278500e-01
   2.3138458e-01  -2.0336720e-01
   2.3151977e-01  -2.0398652e-01
   2.3170942e-01  -2.0490564e-01
   2.3178643e-01  -2.0528889e-01
   2.3204784e-01  -2.0658625e-01
   2.3206873e-01  -2.0669050e-01
   2.3229974e-01  -2.0775197e-01
   2.3242710e-01  -2.0835113e-01
   2.3254304e-01  -2.0895380e-01
   2.3279566e-01  -2.1025184e-01
   2.3307432e-01  -2.1158712e-01
   2.3307432e-01  -2.1158712e-01
   2.3327680e-01  -2.1242810e-01
   2.3344353e-01  -2.1311686e-01
   2.3352857e-01  -2.1349330e-01
   2.3370290e-01  -2.1426435e-01
   2.3383544e-01  -2.1483865e-01
   2.3390226e-01  -2.1512121e-01
   2.3415859e-01  -2.1619993e-01
   2.3438322e-01  -2.1711493e-01
   2.3449550e-01  -2.1761971e-01
   2.3475316e-01  -2.1873900e-01
   2.3475316e-01  -2.1873900e-01
   2.3485985e-01  -2.1920588e-01
   2.3491059e-01  -2.1944076e-01
   2.3528352e-01  -2.2119750e-01
   2.3546501e-01  -2.2217426e-01
   2.3552500e-01  -2.2249127e-01
   2.3611101e-01  -2.2551072e-01
   2.3639619e-01  -2.2693828e-01
   2.3671264e-01  -2.2838423e-01
   2.3718998e-01  -2.3060733e-01
   2.3730062e-01  -2.3105558e-01
   2.3737306e-01  -2.3140717e-01
   2.3772325e-01  -2.3305979e-01
   2.3808147e-01  -2.3461680e-01
   2.3829284e-01  -2.3551305e-01
   2.3839960e-01  -2.3599954e-01
   2.3880012e-01  -2.3727016e-01
   2.3986898e-01  -2.4027147e-01
   2.3991824e-01  -2.4040168e-01
   2.4006614e-01  -2.4080834e-01
   2.4006614e-01  -2.4080834e-01
   2.4112925e-01  -2.4360069e-01
   2.4147853e-01  -2.4443053e-01
   2.4245932e-01  -2.4787827e-01
   2.4329776e-01  -2.5071813e-01
   2.4381750e-01  -2.5214257e-01
   2.4517737e-01  -2.5589139e-01
   2.4527594e-01  -2.5611901e-01
   2.4680463e-01  -2.5954463e-01
   2.4709665e-01  -2.6021483e-01
   2.4840488e-01  -2.6260317e-01
   2.4904124e-01  -2.6380608e-01
   2.5007020e-01  -2.6531498e-01
   2.5100271e-01  -2.6673582e-01
   2.5180355e-01  -2.6763519e-01
   2.5297510e-01  -2.6901928e-01
   2.5360705e-01  -2.6952681e-01
   2.5495428e-01  -2.7068778e-01
   2.5548284e-01  -2.7095345e-01
   2.5693747e-01  -2.7176920e-01
   2.5743369e-01  -2.7188038e-01
   2.5892292e-01  -2.7229833e-01
   2.5946203e-01  -2.7227881e-01
   2.6090946e-01  -2.7230426e-01
   2.6157066e-01  -2.7212123e-01
   2.6289635e-01  -2.7181844e-01
   2.6376149e-01  -2.7138945e-01
   2.6488298e-01  -2.7087973e-01
   2.6603342e-01  -2.7008914e-01
   2.6686885e-01  -2.6955156e-01
   2.6838056e-01  -2.6825651e-01
   2.6885376e-01  -2.6787680e-01
   2.7080310e-01  -2.6590972e-01
   2.7083788e-01  -2.6587473e-01
   2.7282190e-01  -2.6295388e-01
   2.7339677e-01  -2.6212744e-01
   2.7480341e-01  -2.6007697e-01
   2.7600599e-01  -2.5812978e-01
   2.7678431e-01  -2.5687459e-01
   2.7873668e-01  -2.5330813e-01
   2.7876550e-01  -2.5325499e-01
   2.7882761e-01  -2.5312227e-01
   2.7882761e-01  -2.5312227e-01
   2.8074596e-01  -2.4809705e-01
   2.8181210e-01  -2.4597922e-01
   2.8272164e-01  -2.4410364e-01
   2.8461626e-01  -2.4037982e-01
   2.8469644e-01  -2.4021359e-01
   2.8484781e-01  -2.3983800e-01
   2.8667268e-01  -2.3454175e-01
   2.8792531e-01  -2.3123155e-01
   2.8864746e-01  -2.2933284e-01
   2.8968574e-01  -2.2624880e-01
   2.9062177e-01  -2.2307392e-01
   2.9152284e-01  -2.1994019e-01
   2.9259507e-01  -2.1624031e-01
   2.9456737e-01  -2.0872397e-01
   2.9580451e-01  -2.0350525e-01
   2.9653860e-01  -2.0042012e-01
   2.9705590e-01  -1.9820611e-01
   2.9705590e-01  -1.9820611e-01
   2.9850832e-01  -1.9055838e-01
   2.9974190e-01  -1.8398328e-01
   3.0047633e-01  -1.7883487e-01
   3.0178428e-01  -1.6959496e-01
   3.0244175e-01  -1.6324208e-01
   3.0328969e-01  -1.5502854e-01
   3.0430657e-01  -1.4118870e-01
   3.0435833e-01  -1.4048498e-01
   3.0440088e-01  -1.3930058e-01


==> data/DARPA_buttock_o1_02_1.dat <==
   3.0495351e-01  -1.1102097e-01
   3.0495351e-01  -1.1102097e-01
   3.0484044e-01  -1.0762094e-01
   3.0446544e-01  -9.6248796e-02
   3.0443248e-01  -9.5851444e-02
   3.0437924e-01  -9.5197541e-02
   3.0368060e-01  -8.6610988e-02
   3.0325795e-01  -8.1362972e-02
   3.0283627e-01  -7.8039771e-02
   3.0239494e-01  -7.4525758e-02
   3.0186980e-01  -7.0359043e-02
   3.0137252e-01  -6.6370002e-02
   3.0096498e-01  -6.2238374e-02
   3.0041342e-01  -5.6617616e-02
   3.0012344e-01  -5.3680065e-02
   2.9992618e-01  -5.1492470e-02
   2.9917770e-01  -4.5904129e-02
   2.9843367e-01  -4.0186947e-02
   2.9817720e-01  -3.8534765e-02
   2.9792889e-01  -3.6595350e-02
   2.9696786e-01  -3.2681674e-02
   2.9645549e-01  -2.9790417e-02
   2.9570893e-01  -2.7192678e-02
   2.9462557e-01  -2.1532128e-02
   2.9452567e-01  -2.1179079e-02
   2.9447915e-01  -2.1029068e-02
   2.9308109e-01  -1.7086791e-02
   2.9250415e-01  -1.5527767e-02
   2.9169081e-01  -1.2550866e-02
   2.9052779e-01  -8.6354348e-03
   2.9030509e-01  -7.9328921e-03
   2.8980512e-01  -6.1817399e-03
   2.8892994e-01  -3.2614162e-03
   2.8855208e-01  -2.0140199e-03
   2.8754031e-01   1.3075056e-03
   2.8657654e-01   4.4439052e-03
   2.8614410e-01   5.8678849e-03
   2.8510243e-01   9.2978431e-03
   2.8474348e-01   1.0391498e-02
   2.8460100e-01   1.0832718e-02
   2.8334175e-01   1.4789815e-02
   2.8262608e-01   1.6992741e-02
   2.8193479e-01   1.9177933e-02
   2.8065138e-01   2.3126470e-02
   2.8052042e-01   2.3543413e-02
   2.8019381e-01   2.4573146e-02
   2.7906922e-01   2.7800691e-02
   2.7867615e-01   2.8912868e-02
   2.7760098e-01   3.2001633e-02
   2.7670066e-01   3.4566836e-02
   2.7612883e-01   3.6202536e-02
   2.7472512e-01   4.0199245e-02
   2.7465344e-01   4.0402630e-02
   2.7443871e-01   4.1010385e-02
   2.7315777e-01   4.4338013e-02
   2.7275072e-01   4.5391317e-02
   2.7165358e-01   4.8216411e-02
   2.7077675e-01   5.0467748e-02
   2.7014311e-01   5.2078467e-02
   2.6880300e-01   5.5477815e-02
   2.6862596e-01   5.5919922e-02
   2.6802190e-01   5.7426259e-02
   2.6708324e-01   5.9591922e-02
   2.6682953e-01   6.0176433e-02
   2.6551918e-01   6.3132476e-02
   2.6485624e-01   6.4627223e-02
   2.6394455e-01   6.6621571e-02
   2.6288312e-01   6.8946244e-02
   2.6235779e-01   7.0049665e-02
   2.6091044e-01   7.3100269e-02
   2.6075741e-01   7.3405326e-02
   2.6005592e-01   7.4812326e-02
   2.5912949e-01   7.6556671e-02
   2.5893832e-01   7.6918633e-02
   2.5747365e-01   7.9508188e-02
   2.5696723e-01   8.0411059e-02
   2.5579575e-01   8.2320600e-02
   2.5499793e-01   8.3636860e-02
   2.5409267e-01   8.4964985e-02
   2.5303164e-01   8.6549778e-02
   2.5236101e-01   8.7406763e-02
   2.5107028e-01   8.9099376e-02
   2.5059648e-01   8.9601385e-02
   2.4911670e-01   9.1227332e-02
   2.4879318e-01   9.1485398e-02
   2.4717478e-01   9.2853941e-02
   2.4694317e-01   9.2966383e-02
   2.4524929e-01   9.3922785e-02
   2.4503814e-01   9.3936696e-02
   2.4334454e-01   9.4275392e-02
   2.4305703e-01   9.4221704e-02
   2.4146986e-01   9.3984340e-02
   2.4100451e-01   9.3750622e-02
   2.3966600e-01   9.2994479e-02
   2.3875377e-01   9.1780288e-02
   2.3788437e-01   9.0881005e-02
   2.3710077e-01   8.9697932e-02
   2.3699415e-01   8.9524252e-02
   2.3634029e-01   8.8704752e-02
   2.3621521e-01   8.8466959e-02
   2.3554140e-01   8.7307782e-02
   2.3495701e-01   8.6201031e-02
   2.3490426e-01   8.6098164e-02
   2.3473007e-01   8.5738640e-02
   2.3441276e-01   8.5085356e-02
   2.3433177e-01   8.4944375e-02
   2.3394702e-01   8.4278740e-02
   2.3375054e-01   8.3909738e-02
   2.3350493e-01   8.3464635e-02
   2.3336980e-01   8.3226873e-02
   2.3315068e-01   8.2827410e-02
   2.3315068e-01   8.2827410e-02
   2.3308452e-01   8.2691312e-02
   2.3274206e-01   8.1961984e-02
   2.3247294e-01   8.1353796e-02
   2.3237840e-01   8.1154936e-02
   2.3208271e-01   8.0541286e-02
   2.3183992e-01   8.0008093e-02
   2.3166968e-01   7.9638662e-02
   2.3127061e-01   7.8782357e-02
   2.3125327e-01   7.8746139e-02
   2.3119996e-01   7.8633825e-02
   2.3082885e-01   7.7845559e-02
   2.3071828e-01   7.7591915e-02
   2.3041114e-01   7.6934679e-02
   2.3019282e-01   7.6394120e-02
   2.2999855e-01   7.5944224e-02
   2.2963403e-01   7.5079267e-02
   2.2916206e-01   7.3975586e-02
   2.2829707e-01   7.1883281e-02
   2.2823460e-01   7.1734478e-02
   2.2812247e-01   7.1445583e-02
   2.2711029e-01   6.8527457e-02
   2.2629138e-01   6.6155437e-02
   2.2506917e-01   6.2687799e-02
   2.2351745e-01   5.8366565e-02
   2.2318653e-01   5.7280258e-02
   2.2289943e-01   5.6292960e-02
   2.2129943e-01   5.0936675e-02
   2.1944318e-01   4.4684085e-02
   2.1939976e-01   4.4506901e-02
   2.1934064e-01   4.4263621e-02
   2.1749112e-01   3.6789361e-02
   2.1611736e-01   3.1168491e-02
   2.1557748e-01   2.8427325e-02
   2.1407292e-01   2.0432457e-02
   2.1366091e-01   1.8266743e-02
   2.1349900e-01   1.7512071e-02
   2.1173052e-01   7.9501847e-03
   2.1079229e-01   3.9467330e-03
   2.0976185e-01  -2.9481126e-03
   2.0888865e-01  -1.0469510e-02
   2.0811154e-01  -2.2887708e-02
   2.0796936e-01  -2.5252075e-02
   2.0779749e-01  -3.6582101e-02
   2.0774005e-01  -4.0287110e-02
   2.0775111e-01  -4.0639351e-02
   2.0779605e-01  -4.2208913e-02
   2.0811109e-01  -5.3280284e-02
   2.0817036e-01  -5.5787949e-02
   2.0878473e-01  -6.4509488e-02
   2.0923282e-01  -7.1535257e-02
   2.0953682e-01  -7.4253532e-02
   2.0997474e-01  -7.8658782e-02
   2.1033776e-01  -8.2399558e-02
   2.1054619e-01  -8.4790004e-02
   2.1054619e-01  -8.4790004e-02
   2.1110447e-01  -8.9570766e-02
   2.1174419e-01  -9.4909999e-02
   2.1203210e-01  -9.7433245e-02
   2.1304042e-01  -1.0477079e-01
   2.1363199e-01  -1.0878664e-01
   2.1408179e-01  -1.1195938e-01
   2.1460224e-01  -1.1569988e-01
   2.1515218e-01  -1.1890729e-01
   2.1555175e-01  -1.2128911e-01
   2.1625026e-01  -1.2558789e-01
   2.1715478e-01  -1.3125138e-01
   2.1735144e-01  -1.3230429e-01
   2.1747993e-01  -1.3300628e-01
   2.1849235e-01  -1.3868215e-01
   2.1939771e-01  -1.4388819e-01
   2.1961870e-01  -1.4518953e-01
   2.1992100e-01  -1.4704811e-01
   2.2076272e-01  -1.5153841e-01
   2.2129533e-01  -1.5442131e-01
   2.2193328e-01  -1.5762945e-01
   2.2295359e-01  -1.6311571e-01
   2.2308092e-01  -1.6370327e-01
   2.2314670e-01  -1.6402126e-01
   2.2434706e-01  -1.6838816e-01
   2.2483397e-01  -1.7038696e-01
   2.2545189e-01  -1.7327373e-01
   2.2621894e-01  -1.7671112e-01
   2.2637225e-01  -1.7769208e-01
   2.2688038e-01  -1.8015876e-01
   2.2718990e-01  -1.8181568e-01
   2.2766024e-01  -1.8481834e-01
   2.2766024e-01  -1.8481834e-01
   2.2782702e-01  -1.8571814e-01
   2.2796149e-01  -1.8648200e-01
   2.2840711e-01  -1.8885150e-01
   2.2897940e-01  -1.9178765e-01
   2.2899646e-01  -1.9186717e-01
   2.2964017e-01  -1.9483174e-01
   2.3010819e-01  -1.9725593e-01
   2.3031274e-01  -1.9835580e-01
   2.3046641e-01  -1.9909990e-01
   2.3046641e-01  -1.9909990e-01
   2.3063385e-01  -1.9988672e-01
   2.3075253e-01  -2.0042485e-01
   2.3090720e-01  -2.0116101e-01
   2.3109923e-01  -2.0207174e-01
   2.3126489e-01  -2.0278500e-01
   2.3138458e-01  -2.0336720e-01
   2.3151977e-01  -2.0398652e-01
   2.3170942e-01  -2.0490564e-01
   2.3178643e-01  -2.0528889e-01
   2.3204784e-01  -2.0658625e-01
   2.3206873e-01  -2.0669050e-01
   2.3229974e-01  -2.0775197e-01
   2.3242710e-01  -2.0835113e-01
   2.3254304e-01  -2.0895380e-01
   2.3279566e-01  -2.1025184e-01
   2.3307432e-01  -2.1158712e-01
   2.3307432e-01  -2.1158712e-01
   2.3327680e-01  -2.1242810e-01
   2.3344353e-01  -2.1311686e-01
   2.3352857e-01  -2.1349330e-01
   2.3370290e-01  -2.1426435e-01
   2.3383544e-01  -2.1483865e-01
   2.3390226e-01  -2.1512121e-01
   2.3415859e-01  -2.1619993e-01
   2.3438322e-01  -2.1711493e-01
   2.3449550e-01  -2.1761971e-01
   2.3475316e-01  -2.1873900e-01
   2.3475316e-01  -2.1873900e-01
   2.3485985e-01  -2.1920588e-01
   2.3491059e-01  -2.1944076e-01
   2.3528352e-01  -2.2119750e-01
   2.3546501e-01  -2.2217426e-01
   2.3552500e-01  -2.2249127e-01
   2.3611101e-01  -2.2551072e-01
   2.3639619e-01  -2.2693828e-01
   2.3671264e-01  -2.2838423e-01
   2.3718998e-01  -2.3060733e-01
   2.3730062e-01  -2.3105558e-01
   2.3737306e-01  -2.3140717e-01
   2.3772325e-01  -2.3305979e-01
   2.3808147e-01  -2.3461680e-01
   2.3829284e-01  -2.3551305e-01
   2.3839960e-01  -2.3599954e-01
   2.3880012e-01  -2.3727016e-01
   2.3986898e-01  -2.4027147e-01
   2.3991824e-01  -2.4040168e-01
   2.4006614e-01  -2.4080834e-01
   2.4006614e-01  -2.4080834e-01
   2.4112925e-01  -2.4360069e-01
   2.4147853e-01  -2.4443053e-01
   2.4245932e-01  -2.4787827e-01
   2.4329776e-01  -2.5071813e-01
   2.4381750e-01  -2.5214257e-01
   2.4517737e-01  -2.5589139e-01
   2.4527594e-01  -2.5611901e-01
   2.4680463e-01  -2.5954463e-01
   2.4709665e-01  -2.6021483e-01
   2.4840488e-01  -2.6260317e-01
   2.4904124e-01  -2.6380608e-01
   2.5007020e-01  -2.6531498e-01
   2.5100271e-01  -2.6673582e-01
   2.5180355e-01  -2.6763519e-01
   2.5297510e-01  -2.6901928e-01
   2.5360705e-01  -2.6952681e-01
   2.5495428e-01  -2.7068778e-01
   2.5548284e-01  -2.7095345e-01
   2.5693747e-01  -2.7176920e-01
   2.5743369e-01  -2.7188038e-01
   2.5892292e-01  -2.7229833e-01
   2.5946203e-01  -2.7227881e-01
   2.6090946e-01  -2.7230426e-01
   2.6157066e-01  -2.7212123e-01
   2.6289635e-01  -2.7181844e-01
   2.6376149e-01  -2.7138945e-01
   2.6488298e-01  -2.7087973e-01
   2.6603342e-01  -2.7008914e-01
   2.6686885e-01  -2.6955156e-01
   2.6838056e-01  -2.6825651e-01
   2.6885376e-01  -2.6787680e-01
   2.7080310e-01  -2.6590972e-01
   2.7083788e-01  -2.6587473e-01
   2.7282190e-01  -2.6295388e-01
   2.7339677e-01  -2.6212744e-01
   2.7480341e-01  -2.6007697e-01
   2.7600599e-01  -2.5812978e-01
   2.7678431e-01  -2.5687459e-01
   2.7873668e-01  -2.5330813e-01
   2.7876550e-01  -2.5325499e-01
   2.7882761e-01  -2.5312227e-01
   2.7882761e-01  -2.5312227e-01
   2.8074596e-01  -2.4809705e-01
   2.8181210e-01  -2.4597922e-01
   2.8272164e-01  -2.4410364e-01
   2.8461626e-01  -2.4037982e-01
   2.8469644e-01  -2.4021359e-01
   2.8484781e-01  -2.3983800e-01
   2.8667268e-01  -2.3454175e-01
   2.8792531e-01  -2.3123155e-01
   2.8864746e-01  -2.2933284e-01
   2.8968574e-01  -2.2624880e-01
   2.9062177e-01  -2.2307392e-01
   2.9152284e-01  -2.1994019e-01
   2.9259507e-01  -2.1624031e-01
   2.9456737e-01  -2.0872397e-01
   2.9580451e-01  -2.0350525e-01
   2.9653860e-01  -2.0042012e-01
   2.9705590e-01  -1.9820611e-01
   2.9705590e-01  -1.9820611e-01
   2.9850832e-01  -1.9055838e-01
   2.9974190e-01  -1.8398328e-01
   3.0047633e-01  -1.7883487e-01
   3.0178428e-01  -1.6959496e-01
   3.0244175e-01  -1.6324208e-01
   3.0328969e-01  -1.5502854e-01
   3.0430657e-01  -1.4118870e-01
   3.0435833e-01  -1.4048498e-01
   3.0440088e-01  -1.3930058e-01
   3.0495351e-01  -1.1102097e-01


==> data/DARPA_buttock_o1_02_2.dat <==
   5.4853259e-01   1.9043464e-02
   5.4853259e-01   1.9043464e-02
   5.4821041e-01   1.7856037e-02
   5.4893846e-01   2.0275705e-02
   5.5050301e-01   2.6504981e-02
   5.5227924e-01   3.5331929e-02
   5.5247399e-01   3.6704009e-02
   5.5426012e-01   5.0439623e-02
   5.5444660e-01   5.2956416e-02
   5.5532283e-01   6.5619156e-02
   5.5546909e-01   7.3485405e-02
   5.5561235e-01   8.0859861e-02
   5.5533420e-01   8.7659506e-02
   5.5500458e-01   9.6128734e-02
   5.5478780e-01   9.8621704e-02
   5.5446073e-01   1.0254997e-01
   5.5402252e-01   1.0775997e-01
   5.5375412e-01   1.1111581e-01
   5.5311736e-01   1.1610914e-01
   5.5249841e-01   1.2166943e-01
   5.5212459e-01   1.2398646e-01
   5.5172626e-01   1.2703485e-01
   5.5096791e-01   1.3044538e-01
   5.5053306e-01   1.3221008e-01
   5.4955799e-01   1.3474869e-01
   5.4856587e-01   1.3908594e-01
   5.4827832e-01   1.4015036e-01
   5.4766525e-01   1.4240766e-01
   5.4686921e-01   1.4450950e-01
   5.4659821e-01   1.4541740e-01
   5.4545112e-01   1.4881665e-01
   5.4462998e-01   1.5144708e-01
   5.4404368e-01   1.5326350e-01
   5.4266147e-01   1.5769086e-01
   5.4264234e-01   1.5774672e-01
   5.4259341e-01   1.5789948e-01
   5.4114542e-01   1.6148450e-01
   5.4069242e-01   1.6280449e-01
   5.3964498e-01   1.6521789e-01
   5.3872273e-01   1.6747083e-01
   5.3811350e-01   1.6871919e-01
   5.3675249e-01   1.7164216e-01
   5.3655278e-01   1.7199867e-01
   5.3568896e-01   1.7360080e-01
   5.3492911e-01   1.7477614e-01
   5.3478168e-01   1.7501242e-01
   5.3324004e-01   1.7702972e-01
   5.3281038e-01   1.7761088e-01
   5.3151481e-01   1.7900100e-01
   5.3083872e-01   1.7974938e-01
   5.2975012e-01   1.8066178e-01
   5.2886677e-01   1.8142435e-01
   5.2794273e-01   1.8198423e-01
   5.2689459e-01   1.8263763e-01
   5.2608960e-01   1.8294238e-01
   5.2492226e-01   1.8339357e-01
   5.2418741e-01   1.8350793e-01
   5.2294983e-01   1.8369387e-01
   5.2223499e-01   1.8366920e-01
   5.2097744e-01   1.8355298e-01
   5.2022302e-01   1.8334655e-01
   5.1900516e-01   1.8296077e-01
   5.1814333e-01   1.8247150e-01
   5.1703296e-01   1.8193305e-01
   5.1607540e-01   1.8173957e-01
   5.1506110e-01   1.8106472e-01
   5.1399641e-01   1.8093938e-01
   5.1308977e-01   1.8054879e-01
   5.1184897e-01   1.7956070e-01
   5.1111817e-01   1.7911178e-01
   5.0959566e-01   1.7728349e-01
   5.0914642e-01   1.7673195e-01
   5.0718710e-01   1.7361691e-01
   5.0717550e-01   1.7360196e-01
   5.0713142e-01   1.7351907e-01
   5.0520513e-01   1.6906791e-01
   5.0448445e-01   1.6743162e-01
   5.0323499e-01   1.6456230e-01
   5.0172985e-01   1.6086012e-01
   5.0126526e-01   1.5970366e-01
   5.0022892e-01   1.5697126e-01
   4.9929614e-01   1.5405933e-01
   4.9872458e-01   1.5218565e-01
   4.9732765e-01   1.4755415e-01
   4.9541259e-01   1.4093540e-01
   4.9535954e-01   1.4075002e-01
   4.9528794e-01   1.4049091e-01
   4.9339106e-01   1.3246287e-01
   4.9148982e-01   1.2419606e-01
   4.9142292e-01   1.2382378e-01
   4.9128984e-01   1.2306914e-01
   4.8945478e-01   1.1257835e-01
   4.8858315e-01   1.0752536e-01
   4.8748867e-01   9.9110301e-02
   4.8654934e-01   9.1826563e-02
   4.8552314e-01   7.9932371e-02
   4.8517535e-01   7.5896967e-02
   4.8508063e-01   7.2350725e-02
   4.8479677e-01   6.0144948e-02
   4.8495521e-01   5.5654548e-02
   4.8541687e-01   4.4612466e-02
   4.8544736e-01   4.4028928e-02
   4.8552369e-01   4.2531562e-02
   4.8600315e-01   3.3247169e-02
   4.8633606e-01   2.9569363e-02
   4.8695742e-01   2.5601980e-02
   4.8749079e-01   2.2213693e-02
   4.8804351e-01   1.9051484e-02
   4.8879433e-01   1.4940684e-02
   4.8926326e-01   1.3514240e-02
   4.8945820e-01   1.2713556e-02
   4.9055679e-01   8.6129441e-03
   4.9142556e-01   5.3463049e-03
   4.9188972e-01   4.0198068e-03
   4.9304093e-01   6.5853818e-04
   4.9332165e-01   1.5000029e-04
   4.9339323e-01  -2.9169486e-05
   4.9494803e-01  -2.2667593e-03
   4.9536113e-01  -3.1901849e-03
   4.9647775e-01  -5.3123718e-03
   4.9732907e-01  -6.8449495e-03
   4.9801256e-01  -8.3083585e-03
   4.9929715e-01  -9.9580917e-03
   4.9965556e-01  -1.0572710e-02
   5.0126545e-01  -1.2358413e-02
   5.0135082e-01  -1.2477787e-02
   5.0179729e-01  -1.3067441e-02
   5.0302297e-01  -1.4462889e-02
   5.0323392e-01  -1.4624337e-02
   5.0476127e-01  -1.5975956e-02
   5.0520252e-01  -1.6312972e-02
   5.0651062e-01  -1.7397169e-02
   5.0717124e-01  -1.7833116e-02
   5.0828611e-01  -1.8624971e-02
   5.0914008e-01  -1.9091009e-02
   5.1008864e-01  -1.9652606e-02
   5.1110906e-01  -2.0155618e-02
   5.1190963e-01  -2.0533589e-02
   5.1307817e-01  -2.0996762e-02
   5.1375515e-01  -2.1226565e-02
   5.1504740e-01  -2.1581841e-02
   5.1562924e-01  -2.1704044e-02
   5.1701674e-01  -2.1928544e-02
   5.1753207e-01  -2.1966334e-02
   5.1898617e-01  -2.2010012e-02
   5.1946938e-01  -2.1977797e-02
   5.2095568e-01  -2.1808677e-02
   5.2144607e-01  -2.1707556e-02
   5.2292525e-01  -2.1329739e-02
   5.2346359e-01  -2.1145177e-02
   5.2489489e-01  -2.0586239e-02
   5.2552250e-01  -2.0285181e-02
   5.2686458e-01  -1.9583772e-02
   5.2762506e-01  -1.9110927e-02
   5.2883432e-01  -1.8311825e-02
   5.2977823e-01  -1.7575601e-02
   5.3080411e-01  -1.6750429e-02
   5.3199162e-01  -1.5616929e-02
   5.3277393e-01  -1.4859164e-02
   5.3427606e-01  -1.3157296e-02
   5.3474376e-01  -1.2625321e-02
   5.3663885e-01  -1.0141736e-02
   5.3671358e-01  -1.0043752e-02
   5.3702952e-01  -9.5741692e-03
   5.3868352e-01  -6.7137269e-03
   5.3918245e-01  -5.7431659e-03
   5.4065347e-01  -2.9039414e-03
   5.4187135e-01  -2.6598607e-04
   5.4262336e-01   1.3393778e-03
   5.4456262e-01   5.2515606e-03
   5.4459324e-01   5.3187218e-03
   5.4465753e-01   5.4831651e-03
   5.4656301e-01   1.2145687e-02
   5.4853259e-01   1.9043464e-02


==> data/DARPA_buttock_o1_03.dat <==
   2.2644063e-01   2.0929059e-01
   2.2680444e-01   2.0950086e-01
   2.2804908e-01   2.1026055e-01
   2.2900192e-01   2.1066597e-01
   2.3012296e-01   2.1115458e-01
   2.3065451e-01   2.1140759e-01
   2.3121266e-01   2.1165417e-01
   2.3168879e-01   2.1186366e-01
   2.3210999e-01   2.1205799e-01
   2.3249730e-01   2.1222494e-01
   2.3288568e-01   2.1241254e-01
   2.3317456e-01   2.1254801e-01
   2.3336072e-01   2.1260660e-01
   2.3354643e-01   2.1266473e-01
   2.3397565e-01   2.1281524e-01
   2.3442514e-01   2.1297760e-01
   2.3446777e-01   2.1299330e-01
   2.3491863e-01   2.1316165e-01
   2.3549933e-01   2.1334487e-01
   2.3675002e-01   2.1373340e-01
   2.3777145e-01   2.1395616e-01
   2.3976814e-01   2.1405378e-01
   2.4155964e-01   2.1361005e-01
   2.4339484e-01   2.1276247e-01
   2.4528060e-01   2.1154078e-01
   2.4719823e-01   2.0996113e-01
   2.4912973e-01   2.0863059e-01
   2.5107451e-01   2.0698631e-01
   2.5302799e-01   2.0476385e-01
   2.5348281e-01   2.0423630e-01
   2.5498727e-01   2.0244704e-01
   2.5695084e-01   1.9985658e-01
   2.5891713e-01   1.9719308e-01
   2.6088507e-01   1.9445052e-01
   2.6285408e-01   1.9164347e-01
   2.6482374e-01   1.8878485e-01
   2.6617465e-01   1.8679849e-01
   2.6679379e-01   1.8585651e-01
   2.6876413e-01   1.8283138e-01
   2.7073481e-01   1.7978876e-01
   2.7270581e-01   1.7673861e-01
   2.7467710e-01   1.7368914e-01
   2.7648295e-01   1.7090571e-01
   2.7664868e-01   1.7064244e-01
   2.7862058e-01   1.6752559e-01
   2.8059276e-01   1.6444784e-01
   2.8256534e-01   1.6124848e-01
   2.8453646e-01   1.5899046e-01
   2.8650768e-01   1.5665737e-01
   2.8688469e-01   1.5604596e-01
   2.8848081e-01   1.5333663e-01
   2.9045383e-01   1.5026412e-01
   2.9242727e-01   1.4724125e-01
   2.9440111e-01   1.4424869e-01
   2.9601779e-01   1.4183816e-01
   2.9637529e-01   1.4127875e-01
   2.9834986e-01   1.3826765e-01
   3.0032470e-01   1.3533247e-01
   3.0229978e-01   1.3247926e-01
   3.0427509e-01   1.2971163e-01
   3.0510828e-01   1.2858393e-01
   3.0625064e-01   1.2694903e-01
   3.0822639e-01   1.2421780e-01
   3.1020228e-01   1.2158033e-01
   3.1217829e-01   1.1903933e-01
   3.1415440e-01   1.1659756e-01
   3.1457072e-01   1.1610631e-01
   3.1613064e-01   1.1415599e-01
   3.1810695e-01   1.1179485e-01
   3.2008329e-01   1.0954407e-01
   3.2205966e-01   1.0740593e-01
   3.2403603e-01   1.0538318e-01
   3.2486754e-01   1.0458374e-01
   3.2601243e-01   1.0339823e-01
   3.2798882e-01   1.0147862e-01
   3.2996517e-01   9.9681820e-02
   3.3194148e-01   9.8008599e-02
   3.3391774e-01   9.6459522e-02
   3.3589397e-01   9.5040321e-02
   3.3691987e-01   9.4335982e-02
   3.3787065e-01   9.3616146e-02
   3.3984556e-01   9.2597269e-02
   3.4181880e-01   9.1729954e-02
   3.4379316e-01   9.0522298e-02
   3.4576816e-01   8.9452896e-02
   3.4774312e-01   8.8624302e-02
   3.4971818e-01   8.7950726e-02
   3.5169320e-01   8.7408762e-02
   3.5366809e-01   8.7009413e-02
   3.5445508e-01   8.6910991e-02
   3.5564284e-01   8.6709908e-02
   3.5761742e-01   8.6536848e-02
   3.5959182e-01   8.6526760e-02
   3.6156604e-01   8.6682854e-02
   3.6354007e-01   8.7011423e-02
   3.6551389e-01   8.7516931e-02
   3.6748749e-01   8.8205535e-02
   3.6946082e-01   8.9081285e-02
   3.7143389e-01   9.0076393e-02
   3.7340622e-01   9.1133292e-02
   3.7537786e-01   9.2478151e-02
   3.7734955e-01   9.3911862e-02
   3.7932153e-01   9.5508976e-02
   3.8129350e-01   9.7465022e-02
   3.8326519e-01   9.9545739e-02
   3.8523666e-01   1.0181129e-01
   3.8720789e-01   1.0420507e-01
   3.8917885e-01   1.0673998e-01
   3.9114953e-01   1.0946239e-01
   3.9311993e-01   1.1237691e-01
   3.9509000e-01   1.1548836e-01
   3.9705975e-01   1.1880167e-01
   3.9902915e-01   1.2232141e-01
   4.0099815e-01   1.2602636e-01
   4.0296666e-01   1.2977160e-01
   4.0493472e-01   1.3371918e-01
   4.0690232e-01   1.3784680e-01
   4.0886950e-01   1.4212958e-01
   4.1083632e-01   1.4645301e-01
   4.1280301e-01   1.5066799e-01
   4.1476909e-01   1.5550720e-01
   4.1673539e-01   1.5922884e-01
   4.1870153e-01   1.6312491e-01
   4.2066684e-01   1.6794211e-01
   4.2263191e-01   1.7265415e-01
   4.2459663e-01   1.7752556e-01
   4.2656100e-01   1.8250710e-01
   4.2852490e-01   1.8735193e-01
   4.3048843e-01   1.9233203e-01
   4.3245162e-01   1.9744170e-01
   4.3441443e-01   2.0256356e-01
   4.3637686e-01   2.0762811e-01
   4.3833901e-01   2.1278430e-01
   4.4030091e-01   2.1802425e-01
   4.4226246e-01   2.2314178e-01
   4.4422382e-01   2.2829939e-01
   4.4618503e-01   2.3351184e-01
   4.4814615e-01   2.3863668e-01
   4.5010723e-01   2.4366716e-01
   4.5206829e-01   2.4872475e-01
   4.5402937e-01   2.5378938e-01
   4.5599045e-01   2.5865402e-01
   4.5795169e-01   2.6352492e-01
   4.5991294e-01   2.6839622e-01
   4.6187421e-01   2.7314496e-01
   4.6383573e-01   2.7777061e-01
   4.6579753e-01   2.8237656e-01
   4.6775966e-01   2.8691498e-01
   4.6972242e-01   2.9145539e-01
   4.7168742e-01   2.9453179e-01
   4.7365328e-01   2.9733341e-01
   4.7561772e-01   3.0184036e-01
   4.7758341e-01   3.0607538e-01
   4.7955004e-01   3.0953528e-01
   4.8151697e-01   3.1309503e-01
   4.8348439e-01   3.1679022e-01
   4.8545298e-01   3.2004816e-01
   4.8742221e-01   3.2286398e-01
   4.8939124e-01   3.2573740e-01
   4.9136143e-01   3.2865005e-01
   4.9333265e-01   3.3116050e-01
   4.9530437e-01   3.3338662e-01
   4.9727696e-01   3.3565872e-01
   4.9924859e-01   3.3738908e-01
   5.0122088e-01   3.3872938e-01
   5.0319432e-01   3.4034170e-01
   5.0516764e-01   3.4180705e-01
   5.0714218e-01   3.4305966e-01
   5.0911725e-01   3.4414469e-01
   5.1109284e-01   3.4504986e-01
   5.1306885e-01   3.4576220e-01
   5.1504516e-01   3.4627015e-01
   5.1702166e-01   3.4657444e-01
   5.1899827e-01   3.4666818e-01
   5.2097488e-01   3.4655009e-01
   5.2295141e-01   3.4621780e-01
   5.2492777e-01   3.4567240e-01
   5.2690387e-01   3.4491077e-01
   5.2887964e-01   3.4393386e-01
   5.3085499e-01   3.4273479e-01
   5.3282983e-01   3.4130876e-01
   5.3480410e-01   3.3963677e-01
   5.3550487e-01   3.3889403e-01
   5.3677783e-01   3.3750034e-01
   5.3874966e-01   3.3528107e-01
   5.4072013e-01   3.3376490e-01
   5.4269154e-01   3.3216580e-01
   5.4466319e-01   3.2991312e-01
   5.4663413e-01   3.2742327e-01
   5.4860441e-01   3.2473264e-01
   5.5040304e-01   3.2210857e-01
   5.5057398e-01   3.2184728e-01
   5.5254277e-01   3.1865286e-01
   5.5451084e-01   3.1529570e-01
   5.5647818e-01   3.1178303e-01
   5.5844479e-01   3.0812560e-01
   5.5967756e-01   3.0574283e-01
   5.6041069e-01   3.0425637e-01
   5.6237588e-01   3.0012645e-01
   5.6434035e-01   2.9586818e-01
   5.6630421e-01   2.9148805e-01
   5.6687001e-01   2.9018959e-01
   5.6826722e-01   2.8684903e-01
   5.7022940e-01   2.8203942e-01
   5.7219095e-01   2.7712471e-01
   5.7323244e-01   2.7445634e-01
   5.7415190e-01   2.7196802e-01
   5.7611207e-01   2.6655557e-01
   5.7807167e-01   2.6104977e-01
   5.7859777e-01   2.5954574e-01
   5.8003078e-01   2.5521585e-01
   5.8198922e-01   2.4919656e-01
   5.8341954e-01   2.4477688e-01
   5.8394724e-01   2.4301824e-01
   5.8590389e-01   2.3622045e-01
   5.8786172e-01   2.3049097e-01
   5.8796754e-01   2.3022089e-01
   5.8982050e-01   2.2514713e-01
   5.9177891e-01   2.1917221e-01
   5.9268641e-01   2.1559072e-01
   5.9373511e-01   2.1101726e-01
   5.9569254e-01   2.0339260e-01
   5.9626629e-01   2.0121081e-01
   5.9764979e-01   1.9555382e-01
   5.9960720e-01   1.8744683e-01
   5.9973768e-01   1.8689796e-01
   6.0156482e-01   1.7857987e-01
   6.0288963e-01   1.7262585e-01
   6.0352259e-01   1.6955089e-01
   6.0548041e-01   1.6060777e-01
   6.0597970e-01   1.5808288e-01
   6.0743714e-01   1.4958603e-01
   6.0849917e-01   1.4369008e-01
   6.0939489e-01   1.3789547e-01
   6.1071968e-01   1.2953880e-01
   6.1135343e-01   1.2499182e-01
   6.1272683e-01   1.1529703e-01
   6.1331205e-01   1.1047156e-01
   6.1445694e-01   1.0113821e-01
   6.1526956e-01   9.2944367e-02
   6.1586473e-01   8.6597674e-02
   6.1697985e-01   7.2810574e-02
   6.1722828e-01   6.8526088e-02
   6.1781227e-01   5.8766356e-02
   6.1824791e-01   4.4832020e-02
   6.1831592e-01   3.0976319e-02
   6.1800266e-01   1.7150153e-02
   6.1733225e-01   3.4440751e-03
   6.1628718e-01  -1.0174726e-02
   6.1457303e-01  -2.3559032e-02
   6.1249271e-01  -3.6880962e-02
   6.1134584e-01  -4.2710888e-02
   6.0746038e-01  -6.3075331e-02
   6.0735163e-01  -6.3535363e-02
   6.0436372e-01  -7.5860197e-02
   6.0242528e-01  -8.2810963e-02
   6.0079092e-01  -8.8561060e-02
   5.9845108e-01  -9.5706155e-02
   5.9666626e-01  -1.0104080e-01
   5.9490044e-01  -1.0575183e-01
   5.9196568e-01  -1.1339666e-01
   5.9172457e-01  -1.1396480e-01
   5.8976110e-01  -1.1849422e-01
   5.8779737e-01  -1.2291084e-01
   5.8552149e-01  -1.2770831e-01
   5.8264721e-01  -1.3331479e-01
   5.8020359e-01  -1.3791539e-01
   5.7983427e-01  -1.3855809e-01
   5.7709440e-01  -1.4328552e-01
   5.7438625e-01  -1.4784114e-01
   5.7312666e-01  -1.4994086e-01
   5.7172438e-01  -1.5208648e-01
   5.6911743e-01  -1.5597259e-01
   5.6657103e-01  -1.5950544e-01
   5.6480898e-01  -1.6189726e-01
   5.6421620e-01  -1.6265092e-01
   5.6224984e-01  -1.6516507e-01
   5.6028303e-01  -1.6723638e-01
   5.5831567e-01  -1.6874254e-01
   5.5634861e-01  -1.7063283e-01
   5.5438174e-01  -1.7284020e-01
   5.5233851e-01  -1.7488584e-01
   5.5003890e-01  -1.7699362e-01
   5.4776192e-01  -1.7897196e-01
   5.4550567e-01  -1.8083419e-01
   5.4326928e-01  -1.8258641e-01
   5.4105226e-01  -1.8423176e-01
   5.3885321e-01  -1.8578078e-01
   5.3669593e-01  -1.8712553e-01
   5.3641230e-01  -1.8728314e-01
   5.3455571e-01  -1.8826050e-01
   5.3243003e-01  -1.8930652e-01
   5.3031854e-01  -1.9037910e-01
   5.2820950e-01  -1.9145343e-01
   5.2612107e-01  -1.9240997e-01
   5.2404791e-01  -1.9328697e-01
   5.2198971e-01  -1.9408692e-01
   5.1994596e-01  -1.9481341e-01
   5.1791607e-01  -1.9547047e-01
   5.1589944e-01  -1.9606171e-01
   5.1389548e-01  -1.9659053e-01
   5.1190359e-01  -1.9705993e-01
   5.0992324e-01  -1.9747287e-01
   5.0795392e-01  -1.9783224e-01
   5.0599518e-01  -1.9814080e-01
   5.0404655e-01  -1.9840134e-01
   5.0210773e-01  -1.9861579e-01
   5.0017856e-01  -1.9878599e-01
   4.9826188e-01  -1.9890925e-01
   4.9635039e-01  -1.9899723e-01
   4.9445095e-01  -1.9900855e-01
   4.9257024e-01  -1.9896253e-01
   4.9067878e-01  -1.9898029e-01
   4.8878375e-01  -1.9899565e-01
   4.8690674e-01  -1.9894757e-01
   4.8503504e-01  -1.9887727e-01
   4.8316946e-01  -1.9878485e-01
   4.8131035e-01  -1.9867100e-01
   4.7945697e-01  -1.9853800e-01
   4.7760870e-01  -1.9838837e-01
   4.7576763e-01  -1.9819443e-01
   4.7393158e-01  -1.9798029e-01
   4.7209964e-01  -1.9775484e-01
   4.7027153e-01  -1.9751993e-01
   4.6844693e-01  -1.9727740e-01
   4.6662552e-01  -1.9702908e-01
   4.6480694e-01  -1.9677686e-01
   4.6299086e-01  -1.9652255e-01
   4.6117690e-01  -1.9626795e-01
   4.5936467e-01  -1.9601475e-01
   4.5755374e-01  -1.9576439e-01
   4.5574353e-01  -1.9551814e-01
   4.5393333e-01  -1.9527633e-01
   4.5206668e-01  -1.9500828e-01
   4.5010053e-01  -1.9469875e-01
   4.4813441e-01  -1.9441279e-01
   4.4616826e-01  -1.9415184e-01
   4.4420211e-01  -1.9390229e-01
   4.4223583e-01  -1.9369983e-01
   4.4026904e-01  -1.9363110e-01
   4.3830254e-01  -1.9349323e-01
   4.3633659e-01  -1.9329908e-01
   4.3437058e-01  -1.9319975e-01
   4.3240450e-01  -1.9314959e-01
   4.3043838e-01  -1.9315268e-01
   4.2847220e-01  -1.9321095e-01
   4.2847118e-01  -1.9321101e-01
   4.2664049e-01  -1.9325584e-01
   4.2480219e-01  -1.9335637e-01
   4.2295651e-01  -1.9351739e-01
   4.2110272e-01  -1.9374348e-01
   4.1923998e-01  -1.9403995e-01
   4.1736743e-01  -1.9441235e-01
   4.1548420e-01  -1.9486619e-01
   4.1358943e-01  -1.9540681e-01
   4.1168225e-01  -1.9603921e-01
   4.0976174e-01  -1.9676865e-01
   4.0782693e-01  -1.9760117e-01
   4.0587681e-01  -1.9854435e-01
   4.0390680e-01  -1.9965799e-01
   4.0191600e-01  -2.0087865e-01
   3.9990572e-01  -2.0196118e-01
   3.9789757e-01  -2.0308822e-01
   3.9588305e-01  -2.0448074e-01
   3.9383965e-01  -2.0604559e-01
   3.9177421e-01  -2.0775872e-01
   3.8968534e-01  -2.0963037e-01
   3.8757115e-01  -2.1167567e-01
   3.8542965e-01  -2.1391128e-01
   3.8326198e-01  -2.1633317e-01
   3.8296933e-01  -2.1670816e-01
   3.8126168e-01  -2.1882834e-01
   3.7929380e-01  -2.2061908e-01
   3.7732591e-01  -2.2265786e-01
   3.7535817e-01  -2.2509642e-01
   3.7339037e-01  -2.2721501e-01
   3.7142273e-01  -2.2983849e-01
   3.6945510e-01  -2.3258322e-01
   3.6748748e-01  -2.3545126e-01
   3.6529108e-01  -2.3869358e-01
   3.6291769e-01  -2.4228909e-01
   3.6051186e-01  -2.4608784e-01
   3.5807321e-01  -2.5009178e-01
   3.5599939e-01  -2.5362766e-01
   3.5560586e-01  -2.5426601e-01
   3.5313701e-01  -2.5839248e-01
   3.5063751e-01  -2.6270311e-01
   3.4810916e-01  -2.6718327e-01
   3.4681783e-01  -2.6952254e-01
   3.4584513e-01  -2.7118549e-01
   3.4387744e-01  -2.7459781e-01
   3.4190977e-01  -2.7806079e-01
   3.3994219e-01  -2.8158331e-01
   3.3790281e-01  -2.8521047e-01
   3.3536544e-01  -2.8965472e-01
   3.3281872e-01  -2.9413169e-01
   3.3028371e-01  -2.9847662e-01
   3.2952376e-01  -2.9984607e-01
   3.2772419e-01  -3.0285349e-01
   3.2515586e-01  -3.0720034e-01
   3.2259406e-01  -3.1147274e-01
   3.2101378e-01  -3.1410142e-01
   3.2025799e-01  -3.1534722e-01
   3.1828845e-01  -3.1893277e-01
   3.1631848e-01  -3.2233405e-01
   3.1434798e-01  -3.2569913e-01
   3.1225100e-01  -3.2920238e-01
   3.0969766e-01  -3.3326040e-01
   3.0715505e-01  -3.3721011e-01
   3.0462879e-01  -3.4101009e-01
   3.0396686e-01  -3.4197816e-01
   3.0214344e-01  -3.4447674e-01
   2.9968267e-01  -3.4773777e-01
   2.9723685e-01  -3.5086577e-01
   2.9480495e-01  -3.5386670e-01
   2.9372520e-01  -3.5515443e-01
   2.9262996e-01  -3.5637583e-01
   2.9065122e-01  -3.5849624e-01
   2.8867169e-01  -3.6051630e-01
   2.8669136e-01  -3.6241862e-01
   2.8470998e-01  -3.6421237e-01
   2.8272910e-01  -3.6567037e-01
   2.8075099e-01  -3.6673204e-01
   2.7866902e-01  -3.6804764e-01
   2.7641401e-01  -3.6954667e-01
   2.7420115e-01  -3.7065258e-01
   2.7202869e-01  -3.7142597e-01
   2.6990278e-01  -3.7186035e-01
   2.6784796e-01  -3.7200130e-01
   2.6580525e-01  -3.7202861e-01
   2.6376121e-01  -3.7186263e-01
   2.6175616e-01  -3.7141131e-01
   2.5978422e-01  -3.7071723e-01
   2.5784438e-01  -3.6978972e-01
   2.5593915e-01  -3.6861547e-01
   2.5407320e-01  -3.6717115e-01
   2.5224895e-01  -3.6545696e-01
   2.5046870e-01  -3.6348105e-01
   2.4873271e-01  -3.6124987e-01
   2.4705038e-01  -3.5878158e-01
   2.4521147e-01  -3.5559264e-01
   2.4334290e-01  -3.5187115e-01
   2.4153635e-01  -3.4774175e-01
   2.3993644e-01  -3.4394962e-01
   2.3864192e-01  -3.4130574e-01
   2.3762868e-01  -3.3940822e-01
   2.3759389e-01  -3.3933248e-01
   2.3647034e-01  -3.3628967e-01
   2.3547100e-01  -3.3335749e-01
   2.3525771e-01  -3.3279084e-01
   2.3476122e-01  -3.3139595e-01
   2.3452207e-01  -3.3070959e-01
   2.3434627e-01  -3.3019463e-01
   2.3399849e-01  -3.2926275e-01
   2.3365688e-01  -3.2834613e-01
   2.3313837e-01  -3.2704570e-01
   2.3306695e-01  -3.2687075e-01
   2.3247829e-01  -3.2521955e-01
   2.3216981e-01  -3.2441319e-01
   2.3184919e-01  -3.2358395e-01
   2.3151611e-01  -3.2271021e-01
   2.3110577e-01  -3.2166048e-01
   2.3059158e-01  -3.2033781e-01
   2.2991007e-01  -3.1854665e-01
   2.2892425e-01  -3.1595233e-01
   2.2848228e-01  -3.1473440e-01
   2.2812845e-01  -3.1369085e-01
   2.2739935e-01  -3.1154657e-01
   2.2673180e-01  -3.0936420e-01
   2.2478402e-01  -3.0468437e-01
   2.2302937e-01  -3.0116280e-01
   2.2122917e-01  -2.9642463e-01
   2.1947545e-01  -2.9226973e-01
   2.1938399e-01  -2.9204277e-01
   2.1791158e-01  -2.8845736e-01
   2.1642303e-01  -2.8494430e-01
   2.1492031e-01  -2.8148584e-01
   2.1339957e-01  -2.7808586e-01
   2.1186477e-01  -2.7471286e-01
   2.1031491e-01  -2.7137665e-01
   2.0874885e-01  -2.6812105e-01
   2.0717189e-01  -2.6495004e-01
   2.0558609e-01  -2.6186381e-01
   2.0381934e-01  -2.5845381e-01
   2.0187611e-01  -2.5475826e-01
   1.9993429e-01  -2.5094430e-01
   1.9798968e-01  -2.4642115e-01
   1.9674856e-01  -2.4362479e-01
   1.9619585e-01  -2.4231391e-01
   1.9468303e-01  -2.3878912e-01
   1.9325178e-01  -2.3550939e-01
   1.9183839e-01  -2.3244109e-01
   1.9021412e-01  -2.2896779e-01
   1.8840027e-01  -2.2510133e-01
   1.8688774e-01  -2.2180699e-01
   1.8530979e-01  -2.1842186e-01
   1.8373429e-01  -2.1508707e-01
   1.8212082e-01  -2.1172515e-01
   1.8052500e-01  -2.0832852e-01
   1.7894319e-01  -2.0495626e-01
   1.7744047e-01  -2.0191600e-01
   1.7598666e-01  -1.9880523e-01
   1.7454765e-01  -1.9508090e-01
   1.7310373e-01  -1.9094591e-01
   1.7159719e-01  -1.8666620e-01
   1.7009857e-01  -1.8241633e-01
   1.6841408e-01  -1.7758967e-01
   1.6689214e-01  -1.7313641e-01
   1.6558407e-01  -1.6930115e-01
   1.6427991e-01  -1.6545315e-01
   1.6269181e-01  -1.6062169e-01
   1.6094484e-01  -1.5519440e-01
   1.6009872e-01  -1.5260021e-01
   1.5836734e-01  -1.4706967e-01
   1.5706405e-01  -1.4309371e-01
   1.5562581e-01  -1.3879338e-01
   1.5472358e-01  -1.3568783e-01
   1.5377043e-01  -1.3270790e-01
   1.5248876e-01  -1.2825081e-01
   1.5092574e-01  -1.2242731e-01
   1.4956881e-01  -1.1602611e-01
   1.4840838e-01  -1.0998945e-01
   1.4707815e-01  -1.0259764e-01
   1.4635666e-01  -9.8546230e-02
   1.4598991e-01  -9.6288048e-02
   1.4519289e-01  -9.0953459e-02
   1.4460868e-01  -8.7661032e-02
   1.4393503e-01  -8.3009970e-02
   1.4372280e-01  -8.1407527e-02
   1.4280213e-01  -7.4460707e-02
   1.4197309e-01  -6.7647669e-02
   1.4169824e-01  -6.5039688e-02
   1.4093388e-01  -5.7471432e-02
   1.4016897e-01  -4.8515459e-02
   1.3952862e-01  -3.9527719e-02
   1.3904234e-01  -2.9257287e-02
   1.3871824e-01  -1.8047213e-02
   1.3868157e-01  -3.4359533e-03
   1.3945011e-01   1.7792209e-02
   1.3975432e-01   2.2633041e-02
   1.4143852e-01   4.1469295e-02
   1.4297778e-01   5.4354485e-02
   1.4465661e-01   6.5823229e-02
   1.4544198e-01   7.0448028e-02
   1.4722197e-01   8.0501560e-02
   1.4862764e-01   8.7594383e-02
   1.5015515e-01   9.4820760e-02
   1.5156524e-01   1.0014345e-01
   1.5369432e-01   1.0694732e-01
   1.5466136e-01   1.0996729e-01
   1.5574754e-01   1.1303107e-01
   1.5772140e-01   1.1860306e-01
   1.5971193e-01   1.2419302e-01
   1.6023335e-01   1.2563053e-01
   1.6172233e-01   1.2939725e-01
   1.6398051e-01   1.3513207e-01
   1.6577348e-01   1.3972715e-01
   1.6653913e-01   1.4150675e-01
   1.6880378e-01   1.4673045e-01
   1.7058416e-01   1.5088214e-01
   1.7245212e-01   1.5514971e-01
   1.7437612e-01   1.5925903e-01
   1.7628036e-01   1.6302533e-01
   1.7815220e-01   1.6562845e-01
   1.8027367e-01   1.6839245e-01
   1.8230330e-01   1.7110033e-01
   1.8420179e-01   1.7364726e-01
   1.8611240e-01   1.7611683e-01
   1.8804858e-01   1.7841092e-01
   1.9002114e-01   1.8088246e-01
   1.9201639e-01   1.8341226e-01
   1.9397551e-01   1.8584533e-01
   1.9603211e-01   1.8841846e-01
   1.9803408e-01   1.9096569e-01
   1.9998358e-01   1.9337278e-01
   2.0192399e-01   1.9482327e-01
   2.0386684e-01   1.9601339e-01
   2.0581456e-01   1.9720847e-01
   2.0776677e-01   1.9840940e-01
   2.0972187e-01   1.9961599e-01
   2.1167718e-01   2.0082712e-01
   2.1362915e-01   2.0203845e-01
   2.1557357e-01   2.0319557e-01
   2.1750566e-01   2.0420528e-01
   2.1941936e-01   2.0518417e-01
   2.2131136e-01   2.0622609e-01
   2.2313184e-01   2.0737254e-01


==> data/DARPA_buttock_o1_04.dat <==
   7.4239514e-01   2.9616763e-03
   7.4191727e-01  -8.5112711e-03
   7.4183572e-01  -2.3695578e-02
   7.4219195e-01  -3.7282280e-02
   7.4239684e-01  -4.1762742e-02
   7.4270950e-01  -4.8469472e-02
   7.4292087e-01  -5.2324879e-02
   7.4312202e-01  -5.5900091e-02
   7.4344975e-01  -6.0985191e-02
   7.4385831e-01  -6.6594437e-02
   7.4404183e-01  -6.8803708e-02
   7.4444330e-01  -7.3313320e-02
   7.4507305e-01  -7.9888340e-02
   7.4548266e-01  -8.3929402e-02
   7.4586926e-01  -8.7945789e-02
   7.4626008e-01  -9.1245268e-02
   7.4660520e-01  -9.4179517e-02
   7.4699766e-01  -9.7671397e-02
   7.4738047e-01  -1.0079703e-01
   7.4780983e-01  -1.0387128e-01
   7.4874363e-01  -1.1022583e-01
   7.4931903e-01  -1.1461539e-01
   7.5065556e-01  -1.2308672e-01
   7.5278627e-01  -1.3157090e-01
   7.5422660e-01  -1.3708024e-01
   7.5730769e-01  -1.4966877e-01
   7.5975448e-01  -1.5804779e-01
   7.6229924e-01  -1.6583514e-01
   7.6492673e-01  -1.7312514e-01
   7.6773026e-01  -1.7932658e-01
   7.7092689e-01  -1.8358303e-01
   7.7434227e-01  -1.8674494e-01
   7.7787881e-01  -1.8656941e-01
   7.8157177e-01  -1.8641223e-01
   7.8541906e-01  -1.8523320e-01
   7.8967389e-01  -1.8074179e-01
   7.9429031e-01  -1.7449615e-01
   7.9604390e-01  -1.7081625e-01
   8.0015704e-01  -1.6087307e-01
   8.0276758e-01  -1.5414103e-01
   8.0575655e-01  -1.4320482e-01
   8.0868108e-01  -1.3140962e-01
   8.1217625e-01  -1.1511884e-01
   8.1671252e-01  -8.1771336e-02
   8.1975003e-01  -4.9592755e-02
   8.2116392e-01  -1.8327102e-02
   8.2121736e-01   1.2864217e-02
   8.1977818e-01   4.3996882e-02
   8.1843775e-01   5.9532773e-02
   8.1661284e-01   7.5921729e-02
   8.1429744e-01   9.2827299e-02
   8.1218210e-01   1.0582819e-01
   8.1024442e-01   1.1504243e-01
   8.0805997e-01   1.2426235e-01
   8.0598776e-01   1.3189694e-01
   8.0275646e-01   1.4337948e-01
   8.0003326e-01   1.4984245e-01
   7.9813646e-01   1.5384924e-01
   7.9553216e-01   1.5925225e-01
   7.9205426e-01   1.6411549e-01
   7.8852571e-01   1.6729015e-01
   7.8465731e-01   1.6943782e-01
   7.8268828e-01   1.6864623e-01
   7.7871320e-01   1.7010593e-01
   7.7638608e-01   1.6865878e-01
   7.7088303e-01   1.6069945e-01
   7.7085175e-01   1.6065471e-01
   7.6692815e-01   1.5287107e-01
   7.6308334e-01   1.4091426e-01
   7.5927349e-01   1.2715561e-01
   7.5549461e-01   1.1092061e-01
   7.5173307e-01   9.1331871e-02
   7.4879740e-01   7.1863722e-02
   7.4726537e-01   5.8990287e-02
   7.4631755e-01   5.0479818e-02
   7.4549114e-01   4.2692711e-02
   7.4521225e-01   3.9786452e-02
   7.4500620e-01   3.7566462e-02
   7.4443825e-01   3.1030298e-02
   7.4362937e-01   2.1473017e-02
   7.4314020e-01   1.5404985e-02
   7.4266193e-01   8.2766289e-03
   6.7859824e-01   1.1485154e-02
   6.7763994e-01   2.4328439e-02
   6.7618797e-01   3.7466399e-02
   6.7420778e-01   5.1282650e-02
   6.7222321e-01   6.3402850e-02
   6.6971794e-01   7.6960368e-02
   6.6705855e-01   9.0116496e-02
   6.6432573e-01   1.0275590e-01
   6.6235218e-01   1.1131926e-01
   6.6037984e-01   1.1930776e-01
   6.5787895e-01   1.2917218e-01
   6.5447437e-01   1.4105647e-01
   6.5250687e-01   1.4762691e-01
   6.5017797e-01   1.5633962e-01
   6.4660413e-01   1.6918569e-01
   6.4463818e-01   1.7583142e-01
   6.4267315e-01   1.8253111e-01
   6.3874544e-01   1.9537860e-01
   6.3678260e-01   2.0162497e-01
   6.3443374e-01   2.0918481e-01
   6.3089845e-01   2.2020786e-01
   6.2893845e-01   2.2621085e-01
   6.2575112e-01   2.3589725e-01
   6.2306168e-01   2.4375647e-01
   6.2100267e-01   2.4982796e-01
   6.1718843e-01   2.6077526e-01
   6.1523142e-01   2.6628693e-01
   6.1131828e-01   2.7710077e-01
   6.0936200e-01   2.8230248e-01
   6.0584641e-01   2.9162396e-01
   6.0349415e-01   2.9766235e-01
   6.0024357e-01   3.0596184e-01
   5.9762734e-01   3.1232177e-01
   5.9412537e-01   3.2079052e-01
   5.9176061e-01   3.2624625e-01
   5.8784915e-01   3.3461709e-01
   5.8589171e-01   3.3809686e-01
   5.8197914e-01   3.4720864e-01
   5.8002120e-01   3.5151479e-01
   5.7610396e-01   3.5962477e-01
   5.7229998e-01   3.6721685e-01
   5.7022292e-01   3.7109514e-01
   5.6629940e-01   3.7818210e-01
   5.6288483e-01   3.8406894e-01
   5.6040819e-01   3.8806777e-01
   5.5647572e-01   3.9408538e-01
   5.5253981e-01   3.9966581e-01
   5.5057078e-01   4.0223366e-01
   5.4663122e-01   4.0682278e-01
   5.4268970e-01   4.1089473e-01
   5.3874606e-01   4.1470310e-01
   5.3479941e-01   4.1796407e-01
   5.3084824e-01   4.2082553e-01
   5.2887179e-01   4.2199550e-01
   5.2491793e-01   4.2386198e-01
   5.2096166e-01   4.2508783e-01
   5.1700497e-01   4.2563454e-01
   5.1304666e-01   4.2544393e-01
   5.0908819e-01   4.2437714e-01
   5.0513565e-01   4.2261428e-01
   5.0118448e-01   4.2093383e-01
   4.9723582e-01   4.1908972e-01
   4.9328624e-01   4.1631492e-01
   4.8933872e-01   4.1282082e-01
   4.8539462e-01   4.0873159e-01
   4.8145366e-01   4.0411978e-01
   4.7751654e-01   3.9889340e-01
   4.7358249e-01   3.9321384e-01
   4.6965311e-01   3.8714992e-01
   4.6572513e-01   3.8067819e-01
   4.6180031e-01   3.7378117e-01
   4.5787285e-01   3.6784789e-01
   4.5395062e-01   3.6010742e-01
   4.5003031e-01   3.5264925e-01
   4.4611110e-01   3.4514998e-01
   4.4219332e-01   3.3743382e-01
   4.3827514e-01   3.2971806e-01
   4.3435625e-01   3.2190814e-01
   4.3043649e-01   3.1414303e-01
   4.2651559e-01   3.0645841e-01
   4.2259326e-01   2.9879551e-01
   4.1866925e-01   2.9137812e-01
   4.1474333e-01   2.8410672e-01
   4.1081549e-01   2.7706268e-01
   4.0688648e-01   2.7009026e-01
   4.0295419e-01   2.6501904e-01
   3.9902171e-01   2.5843728e-01
   3.9508657e-01   2.5239379e-01
   3.9114918e-01   2.4676128e-01
   3.8720967e-01   2.4152806e-01
   3.8326828e-01   2.3676191e-01
   3.7932743e-01   2.3294269e-01
   3.7538440e-01   2.2870576e-01
   3.7143929e-01   2.2507407e-01
   3.6749212e-01   2.2195754e-01
   3.6354318e-01   2.1925202e-01
   3.5959293e-01   2.1701279e-01
   3.5564163e-01   2.1524330e-01
   3.5168943e-01   2.1394090e-01
   3.4783327e-01   2.1311728e-01
   3.4575998e-01   2.1282808e-01
   3.4180633e-01   2.1259110e-01
   3.3785432e-01   2.1273922e-01
   3.3390106e-01   2.1309788e-01
   3.2994657e-01   2.1402314e-01
   3.2599158e-01   2.1533060e-01
   3.2203647e-01   2.1704854e-01
   3.2004891e-01   2.1806779e-01
   3.1610434e-01   2.2027504e-01
   3.1215032e-01   2.2287731e-01
   3.0819711e-01   2.2586664e-01
   3.0455555e-01   2.2899761e-01
   3.0227015e-01   2.3084750e-01
   2.9832029e-01   2.3460875e-01
   2.9437220e-01   2.3844765e-01
   2.9122914e-01   2.4175142e-01
   2.8845154e-01   2.4487870e-01
   2.8450882e-01   2.4819019e-01
   2.8056544e-01   2.5271412e-01
   2.7720481e-01   2.5669733e-01
   2.7465247e-01   2.5969697e-01
   2.7071247e-01   2.6440713e-01
   2.6677417e-01   2.6915270e-01
   2.6340119e-01   2.7318771e-01
   2.6087106e-01   2.7611411e-01
   2.5694237e-01   2.8051619e-01
   2.5302986e-01   2.8461926e-01
   2.4915842e-01   2.8801345e-01
   2.4537755e-01   2.9115995e-01
   2.4354165e-01   2.9239558e-01
   2.4000368e-01   2.9351713e-01
   2.3700001e-01   2.9397055e-01
   2.3494159e-01   2.9394154e-01
   2.3419352e-01   2.9393882e-01
   2.3321529e-01   2.9393473e-01
   2.3283703e-01   2.9389361e-01
   2.3205688e-01   2.9379504e-01
   2.3117974e-01   2.9368116e-01
   2.3018072e-01   2.9354054e-01
   2.2780999e-01   2.9319258e-01
   2.2471857e-01   2.9270254e-01
   2.2119036e-01   2.9211594e-01
   2.1748267e-01   2.9131316e-01
   2.1365663e-01   2.9045552e-01
   2.0971482e-01   2.8953083e-01
   2.0574944e-01   2.8861221e-01
   2.0186250e-01   2.8768224e-01
   1.9798604e-01   2.8562868e-01
   1.9413446e-01   2.8296654e-01
   1.9028295e-01   2.8030416e-01
   1.8626537e-01   2.7758098e-01
   1.8382343e-01   2.7580407e-01
   1.7943262e-01   2.7264718e-01
   1.7514932e-01   2.6916299e-01
   1.7184332e-01   2.6529365e-01
   1.6753836e-01   2.5994154e-01
   1.6303632e-01   2.5438330e-01
   1.6005899e-01   2.5069144e-01
   1.5566569e-01   2.4504110e-01
   1.5107878e-01   2.3910386e-01
   1.4877810e-01   2.3508514e-01
   1.4484144e-01   2.2773581e-01
   1.4111874e-01   2.2061696e-01
   1.3768763e-01   2.1396292e-01
   1.3502409e-01   2.0876074e-01
   1.3070990e-01   1.9973132e-01
   1.2715470e-01   1.9221355e-01
   1.2366659e-01   1.8446302e-01
   1.2080850e-01   1.7807065e-01
   1.1665649e-01   1.6813244e-01
   1.1320222e-01   1.5959825e-01
   1.1011060e-01   1.5028698e-01
   1.0733245e-01   1.4099311e-01
   1.0443562e-01   1.3090512e-01
   1.0049171e-01   1.1576248e-01
   9.8399945e-02   1.0675537e-01
   9.5503483e-02   9.3419925e-02
   9.3161414e-02   8.1189147e-02
   9.0718384e-02   6.6035443e-02
   8.8007996e-02   4.3936794e-02
   8.6362733e-02   1.9943321e-02
   8.5966190e-02  -1.2716121e-02
   8.6764417e-02  -3.4872167e-02
   8.7333087e-02  -4.3797370e-02
   8.8862053e-02  -5.9535948e-02
   8.9536577e-02  -6.4969598e-02
   9.0838853e-02  -7.4751818e-02
   9.1937686e-02  -8.1743293e-02
   9.4273513e-02  -9.5369706e-02
   9.6586689e-02  -1.0725414e-01
   9.7491778e-02  -1.1146168e-01
   9.9745705e-02  -1.2110877e-01
   1.0253515e-01  -1.3313088e-01
   1.0531414e-01  -1.4382064e-01
   1.0788131e-01  -1.5314692e-01
   1.1074351e-01  -1.6302554e-01
   1.1346846e-01  -1.7152912e-01
   1.1593467e-01  -1.7805911e-01
   1.1928139e-01  -1.8676672e-01
   1.2209388e-01  -1.9383744e-01
   1.2405122e-01  -1.9864960e-01
   1.2715122e-01  -2.0625752e-01
   1.3083304e-01  -2.1485426e-01
   1.3319775e-01  -2.2040671e-01
   1.3617853e-01  -2.2721361e-01
   1.3899495e-01  -2.3346808e-01
   1.4110233e-01  -2.3821568e-01
   1.4485197e-01  -2.4618065e-01
   1.4789640e-01  -2.5279874e-01
   1.5081495e-01  -2.5906594e-01
   1.5478490e-01  -2.6570347e-01
   1.5745212e-01  -2.7028306e-01
   1.6059718e-01  -2.7554040e-01
   1.6452252e-01  -2.8220225e-01
   1.6763659e-01  -2.8751715e-01
   1.6848767e-01  -2.8891984e-01
   1.7157290e-01  -2.9407737e-01
   1.7470178e-01  -2.9937717e-01
   1.7645280e-01  -3.0226149e-01
   1.8025962e-01  -3.0745490e-01
   1.8416062e-01  -3.1293162e-01
   1.8780270e-01  -3.1835858e-01
   1.9009545e-01  -3.2114386e-01
   1.9317934e-01  -3.2608844e-01
   1.9645758e-01  -3.3119552e-01
   1.9988903e-01  -3.3660529e-01
   2.0378512e-01  -3.4190276e-01
   2.0770079e-01  -3.4767795e-01
   2.1043936e-01  -3.5109312e-01
   2.1312040e-01  -3.5522414e-01
   2.1630254e-01  -3.6098136e-01
   2.1942504e-01  -3.6654079e-01
   2.2280075e-01  -3.7296736e-01
   2.2606350e-01  -3.7955154e-01
   2.2851623e-01  -3.8461835e-01
   2.3002937e-01  -3.8749541e-01
   2.3099115e-01  -3.8935100e-01
   2.3153806e-01  -3.9040537e-01
   2.3234279e-01  -3.9197107e-01
   2.3307362e-01  -3.9347564e-01
   2.3404293e-01  -3.9519593e-01
   2.3497570e-01  -3.9705974e-01
   2.3598649e-01  -3.9909273e-01
   2.3740825e-01  -4.0223829e-01
   2.4004187e-01  -4.0709734e-01
   2.4349763e-01  -4.1362799e-01
   2.4718334e-01  -4.1977618e-01
   2.5097315e-01  -4.2451764e-01
   2.5282647e-01  -4.2630792e-01
   2.5651443e-01  -4.2928199e-01
   2.6025427e-01  -4.3179386e-01
   2.6419021e-01  -4.3323656e-01
   2.6820012e-01  -4.3402488e-01
   2.7229315e-01  -4.3409361e-01
   2.7646579e-01  -4.3342563e-01
   2.8071750e-01  -4.3202838e-01
   2.8272586e-01  -4.3116894e-01
   2.8668416e-01  -4.2945391e-01
   2.9064816e-01  -4.2720930e-01
   2.9460823e-01  -4.2453556e-01
   2.9856482e-01  -4.2154642e-01
   3.0266714e-01  -4.1810039e-01
   3.0720209e-01  -4.1386241e-01
   3.1175976e-01  -4.0935232e-01
   3.1633405e-01  -4.0462830e-01
   3.1830685e-01  -4.0246093e-01
   3.2224755e-01  -3.9806477e-01
   3.2618666e-01  -3.9360583e-01
   3.3017912e-01  -3.8902777e-01
   3.3480553e-01  -3.8348012e-01
   3.3941542e-01  -3.7794863e-01
   3.4387849e-01  -3.7353037e-01
   3.4586164e-01  -3.7128711e-01
   3.4979565e-01  -3.6707205e-01
   3.5373006e-01  -3.6269625e-01
   3.5766409e-01  -3.5832881e-01
   3.6186674e-01  -3.5384241e-01
   3.6628175e-01  -3.4922915e-01
   3.7066082e-01  -3.4478758e-01
   3.7498776e-01  -3.4065248e-01
   3.7926465e-01  -3.3679434e-01
   3.8125950e-01  -3.3501844e-01
   3.8519162e-01  -3.3160972e-01
   3.8912511e-01  -3.2901866e-01
   3.9305766e-01  -3.2580262e-01
   3.9699009e-01  -3.2291264e-01
   4.0092252e-01  -3.2018645e-01
   4.0485496e-01  -3.1763817e-01
   4.0878739e-01  -3.1526027e-01
   4.1271980e-01  -3.1304878e-01
   4.1665219e-01  -3.1099863e-01
   4.2058456e-01  -3.0910365e-01
   4.2451690e-01  -3.0735542e-01
   4.2844922e-01  -3.0574438e-01
   4.3238156e-01  -3.0426287e-01
   4.3631459e-01  -3.0298820e-01
   4.4024773e-01  -3.0198304e-01
   4.4418036e-01  -3.0087199e-01
   4.4811322e-01  -2.9986472e-01
   4.5204620e-01  -2.9893818e-01
   4.5597930e-01  -2.9807625e-01
   4.5991258e-01  -2.9726554e-01
   4.6384604e-01  -2.9649224e-01
   4.6777969e-01  -2.9574290e-01
   4.7171353e-01  -2.9500418e-01
   4.7564737e-01  -2.9423872e-01
   4.7958263e-01  -2.9366339e-01
   4.8351766e-01  -2.9299828e-01
   4.8745278e-01  -2.9228439e-01
   4.9138806e-01  -2.9153713e-01
   4.9532349e-01  -2.9073708e-01
   4.9925906e-01  -2.8988469e-01
   5.0319480e-01  -2.8896292e-01
   5.0713065e-01  -2.8796103e-01
   5.1106659e-01  -2.8686922e-01
   5.1500255e-01  -2.8567842e-01
   5.1893851e-01  -2.8437935e-01
   5.2287439e-01  -2.8296301e-01
   5.2681014e-01  -2.8142149e-01
   5.3074568e-01  -2.7974806e-01
   5.3468086e-01  -2.7795168e-01
   5.3861588e-01  -2.7610184e-01
   5.4255054e-01  -2.7414254e-01
   5.4662732e-01  -2.7185691e-01
   5.5092020e-01  -2.6945616e-01
   5.5531346e-01  -2.6659822e-01
   5.5977079e-01  -2.6344953e-01
   5.6355219e-01  -2.6061970e-01
   5.6615210e-01  -2.5851345e-01
   5.7008370e-01  -2.5519152e-01
   5.7401470e-01  -2.5171003e-01
   5.7794508e-01  -2.4801623e-01
   5.8187485e-01  -2.4408454e-01
   5.8580398e-01  -2.3998283e-01
   5.9051508e-01  -2.3466178e-01
   5.9544340e-01  -2.2921797e-01
   5.9758831e-01  -2.2660928e-01
   6.0151438e-01  -2.2143332e-01
   6.0544048e-01  -2.1608219e-01
   6.0936689e-01  -2.1050337e-01
   6.1394281e-01  -2.0363672e-01
   6.1858166e-01  -1.9659316e-01
   6.2114783e-01  -1.9207005e-01
   6.2507457e-01  -1.8515044e-01
   6.2900184e-01  -1.7835606e-01
   6.3420766e-01  -1.6854137e-01
   6.3685797e-01  -1.6334836e-01
   6.4078748e-01  -1.5523815e-01
   6.4471813e-01  -1.4657531e-01
   6.4865003e-01  -1.3745119e-01
   6.5420410e-01  -1.2360541e-01
   6.5651793e-01  -1.1732875e-01
   6.6045377e-01  -1.0631498e-01
   6.6439018e-01  -9.4664826e-02
   6.6832662e-01  -8.2824043e-02
   6.7226927e-01  -6.5311669e-02
   6.7621173e-01  -4.2752063e-02
   6.7818220e-01  -2.4289933e-02


==> data/DARPA_buttock_o1_04_1.dat <==
   6.7859824e-01   1.1485154e-02
   6.7763994e-01   2.4328439e-02
   6.7618797e-01   3.7466399e-02
   6.7420778e-01   5.1282650e-02
   6.7222321e-01   6.3402850e-02
   6.6971794e-01   7.6960368e-02
   6.6705855e-01   9.0116496e-02
   6.6432573e-01   1.0275590e-01
   6.6235218e-01   1.1131926e-01
   6.6037984e-01   1.1930776e-01
   6.5787895e-01   1.2917218e-01
   6.5447437e-01   1.4105647e-01
   6.5250687e-01   1.4762691e-01
   6.5017797e-01   1.5633962e-01
   6.4660413e-01   1.6918569e-01
   6.4463818e-01   1.7583142e-01
   6.4267315e-01   1.8253111e-01
   6.3874544e-01   1.9537860e-01
   6.3678260e-01   2.0162497e-01
   6.3443374e-01   2.0918481e-01
   6.3089845e-01   2.2020786e-01
   6.2893845e-01   2.2621085e-01
   6.2575112e-01   2.3589725e-01
   6.2306168e-01   2.4375647e-01
   6.2100267e-01   2.4982796e-01
   6.1718843e-01   2.6077526e-01
   6.1523142e-01   2.6628693e-01
   6.1131828e-01   2.7710077e-01
   6.0936200e-01   2.8230248e-01
   6.0584641e-01   2.9162396e-01
   6.0349415e-01   2.9766235e-01
   6.0024357e-01   3.0596184e-01
   5.9762734e-01   3.1232177e-01
   5.9412537e-01   3.2079052e-01
   5.9176061e-01   3.2624625e-01
   5.8784915e-01   3.3461709e-01
   5.8589171e-01   3.3809686e-01
   5.8197914e-01   3.4720864e-01
   5.8002120e-01   3.5151479e-01
   5.7610396e-01   3.5962477e-01
   5.7229998e-01   3.6721685e-01
   5.7022292e-01   3.7109514e-01
   5.6629940e-01   3.7818210e-01
   5.6288483e-01   3.8406894e-01
   5.6040819e-01   3.8806777e-01
   5.5647572e-01   3.9408538e-01
   5.5253981e-01   3.9966581e-01
   5.5057078e-01   4.0223366e-01
   5.4663122e-01   4.0682278e-01
   5.4268970e-01   4.1089473e-01
   5.3874606e-01   4.1470310e-01
   5.3479941e-01   4.1796407e-01
   5.3084824e-01   4.2082553e-01
   5.2887179e-01   4.2199550e-01
   5.2491793e-01   4.2386198e-01
   5.2096166e-01   4.2508783e-01
   5.1700497e-01   4.2563454e-01
   5.1304666e-01   4.2544393e-01
   5.0908819e-01   4.2437714e-01
   5.0513565e-01   4.2261428e-01
   5.0118448e-01   4.2093383e-01
   4.9723582e-01   4.1908972e-01
   4.9328624e-01   4.1631492e-01
   4.8933872e-01   4.1282082e-01
   4.8539462e-01   4.0873159e-01
   4.8145366e-01   4.0411978e-01
   4.7751654e-01   3.9889340e-01
   4.7358249e-01   3.9321384e-01
   4.6965311e-01   3.8714992e-01
   4.6572513e-01   3.8067819e-01
   4.6180031e-01   3.7378117e-01
   4.5787285e-01   3.6784789e-01
   4.5395062e-01   3.6010742e-01
   4.5003031e-01   3.5264925e-01
   4.4611110e-01   3.4514998e-01
   4.4219332e-01   3.3743382e-01
   4.3827514e-01   3.2971806e-01
   4.3435625e-01   3.2190814e-01
   4.3043649e-01   3.1414303e-01
   4.2651559e-01   3.0645841e-01
   4.2259326e-01   2.9879551e-01
   4.1866925e-01   2.9137812e-01
   4.1474333e-01   2.8410672e-01
   4.1081549e-01   2.7706268e-01
   4.0688648e-01   2.7009026e-01
   4.0295419e-01   2.6501904e-01
   3.9902171e-01   2.5843728e-01
   3.9508657e-01   2.5239379e-01
   3.9114918e-01   2.4676128e-01
   3.8720967e-01   2.4152806e-01
   3.8326828e-01   2.3676191e-01
   3.7932743e-01   2.3294269e-01
   3.7538440e-01   2.2870576e-01
   3.7143929e-01   2.2507407e-01
   3.6749212e-01   2.2195754e-01
   3.6354318e-01   2.1925202e-01
   3.5959293e-01   2.1701279e-01
   3.5564163e-01   2.1524330e-01
   3.5168943e-01   2.1394090e-01
   3.4783327e-01   2.1311728e-01
   3.4575998e-01   2.1282808e-01
   3.4180633e-01   2.1259110e-01
   3.3785432e-01   2.1273922e-01
   3.3390106e-01   2.1309788e-01
   3.2994657e-01   2.1402314e-01
   3.2599158e-01   2.1533060e-01
   3.2203647e-01   2.1704854e-01
   3.2004891e-01   2.1806779e-01
   3.1610434e-01   2.2027504e-01
   3.1215032e-01   2.2287731e-01
   3.0819711e-01   2.2586664e-01
   3.0455555e-01   2.2899761e-01
   3.0227015e-01   2.3084750e-01
   2.9832029e-01   2.3460875e-01
   2.9437220e-01   2.3844765e-01
   2.9122914e-01   2.4175142e-01
   2.8845154e-01   2.4487870e-01
   2.8450882e-01   2.4819019e-01
   2.8056544e-01   2.5271412e-01
   2.7720481e-01   2.5669733e-01
   2.7465247e-01   2.5969697e-01
   2.7071247e-01   2.6440713e-01
   2.6677417e-01   2.6915270e-01
   2.6340119e-01   2.7318771e-01
   2.6087106e-01   2.7611411e-01
   2.5694237e-01   2.8051619e-01
   2.5302986e-01   2.8461926e-01
   2.4915842e-01   2.8801345e-01
   2.4537755e-01   2.9115995e-01
   2.4354165e-01   2.9239558e-01
   2.4000368e-01   2.9351713e-01
   2.3700001e-01   2.9397055e-01
   2.3494159e-01   2.9394154e-01
   2.3419352e-01   2.9393882e-01
   2.3321529e-01   2.9393473e-01
   2.3283703e-01   2.9389361e-01
   2.3205688e-01   2.9379504e-01
   2.3117974e-01   2.9368116e-01
   2.3018072e-01   2.9354054e-01
   2.2780999e-01   2.9319258e-01
   2.2471857e-01   2.9270254e-01
   2.2119036e-01   2.9211594e-01
   2.1748267e-01   2.9131316e-01
   2.1365663e-01   2.9045552e-01
   2.0971482e-01   2.8953083e-01
   2.0574944e-01   2.8861221e-01
   2.0186250e-01   2.8768224e-01
   1.9798604e-01   2.8562868e-01
   1.9413446e-01   2.8296654e-01
   1.9028295e-01   2.8030416e-01
   1.8626537e-01   2.7758098e-01
   1.8382343e-01   2.7580407e-01
   1.7943262e-01   2.7264718e-01
   1.7514932e-01   2.6916299e-01
   1.7184332e-01   2.6529365e-01
   1.6753836e-01   2.5994154e-01
   1.6303632e-01   2.5438330e-01
   1.6005899e-01   2.5069144e-01
   1.5566569e-01   2.4504110e-01
   1.5107878e-01   2.3910386e-01
   1.4877810e-01   2.3508514e-01
   1.4484144e-01   2.2773581e-01
   1.4111874e-01   2.2061696e-01
   1.3768763e-01   2.1396292e-01
   1.3502409e-01   2.0876074e-01
   1.3070990e-01   1.9973132e-01
   1.2715470e-01   1.9221355e-01
   1.2366659e-01   1.8446302e-01
   1.2080850e-01   1.7807065e-01
   1.1665649e-01   1.6813244e-01
   1.1320222e-01   1.5959825e-01
   1.1011060e-01   1.5028698e-01
   1.0733245e-01   1.4099311e-01
   1.0443562e-01   1.3090512e-01
   1.0049171e-01   1.1576248e-01
   9.8399945e-02   1.0675537e-01
   9.5503483e-02   9.3419925e-02
   9.3161414e-02   8.1189147e-02
   9.0718384e-02   6.6035443e-02
   8.8007996e-02   4.3936794e-02
   8.6362733e-02   1.9943321e-02
   8.5966190e-02  -1.2716121e-02
   8.6764417e-02  -3.4872167e-02
   8.7333087e-02  -4.3797370e-02
   8.8862053e-02  -5.9535948e-02
   8.9536577e-02  -6.4969598e-02
   9.0838853e-02  -7.4751818e-02
   9.1937686e-02  -8.1743293e-02
   9.4273513e-02  -9.5369706e-02
   9.6586689e-02  -1.0725414e-01
   9.7491778e-02  -1.1146168e-01
   9.9745705e-02  -1.2110877e-01
   1.0253515e-01  -1.3313088e-01
   1.0531414e-01  -1.4382064e-01
   1.0788131e-01  -1.5314692e-01
   1.1074351e-01  -1.6302554e-01
   1.1346846e-01  -1.7152912e-01
   1.1593467e-01  -1.7805911e-01
   1.1928139e-01  -1.8676672e-01
   1.2209388e-01  -1.9383744e-01
   1.2405122e-01  -1.9864960e-01
   1.2715122e-01  -2.0625752e-01
   1.3083304e-01  -2.1485426e-01
   1.3319775e-01  -2.2040671e-01
   1.3617853e-01  -2.2721361e-01
   1.3899495e-01  -2.3346808e-01
   1.4110233e-01  -2.3821568e-01
   1.4485197e-01  -2.4618065e-01
   1.4789640e-01  -2.5279874e-01
   1.5081495e-01  -2.5906594e-01
   1.5478490e-01  -2.6570347e-01
   1.5745212e-01  -2.7028306e-01
   1.6059718e-01  -2.7554040e-01
   1.6452252e-01  -2.8220225e-01
   1.6763659e-01  -2.8751715e-01
   1.6848767e-01  -2.8891984e-01
   1.7157290e-01  -2.9407737e-01
   1.7470178e-01  -2.9937717e-01
   1.7645280e-01  -3.0226149e-01
   1.8025962e-01  -3.0745490e-01
   1.8416062e-01  -3.1293162e-01
   1.8780270e-01  -3.1835858e-01
   1.9009545e-01  -3.2114386e-01
   1.9317934e-01  -3.2608844e-01
   1.9645758e-01  -3.3119552e-01
   1.9988903e-01  -3.3660529e-01
   2.0378512e-01  -3.4190276e-01
   2.0770079e-01  -3.4767795e-01
   2.1043936e-01  -3.5109312e-01
   2.1312040e-01  -3.5522414e-01
   2.1630254e-01  -3.6098136e-01
   2.1942504e-01  -3.6654079e-01
   2.2280075e-01  -3.7296736e-01
   2.2606350e-01  -3.7955154e-01
   2.2851623e-01  -3.8461835e-01
   2.3002937e-01  -3.8749541e-01
   2.3099115e-01  -3.8935100e-01
   2.3153806e-01  -3.9040537e-01
   2.3234279e-01  -3.9197107e-01
   2.3307362e-01  -3.9347564e-01
   2.3404293e-01  -3.9519593e-01
   2.3497570e-01  -3.9705974e-01
   2.3598649e-01  -3.9909273e-01
   2.3740825e-01  -4.0223829e-01
   2.4004187e-01  -4.0709734e-01
   2.4349763e-01  -4.1362799e-01
   2.4718334e-01  -4.1977618e-01
   2.5097315e-01  -4.2451764e-01
   2.5282647e-01  -4.2630792e-01
   2.5651443e-01  -4.2928199e-01
   2.6025427e-01  -4.3179386e-01
   2.6419021e-01  -4.3323656e-01
   2.6820012e-01  -4.3402488e-01
   2.7229315e-01  -4.3409361e-01
   2.7646579e-01  -4.3342563e-01
   2.8071750e-01  -4.3202838e-01
   2.8272586e-01  -4.3116894e-01
   2.8668416e-01  -4.2945391e-01
   2.9064816e-01  -4.2720930e-01
   2.9460823e-01  -4.2453556e-01
   2.9856482e-01  -4.2154642e-01
   3.0266714e-01  -4.1810039e-01
   3.0720209e-01  -4.1386241e-01
   3.1175976e-01  -4.0935232e-01
   3.1633405e-01  -4.0462830e-01
   3.1830685e-01  -4.0246093e-01
   3.2224755e-01  -3.9806477e-01
   3.2618666e-01  -3.9360583e-01
   3.3017912e-01  -3.8902777e-01
   3.3480553e-01  -3.8348012e-01
   3.3941542e-01  -3.7794863e-01
   3.4387849e-01  -3.7353037e-01
   3.4586164e-01  -3.7128711e-01
   3.4979565e-01  -3.6707205e-01
   3.5373006e-01  -3.6269625e-01
   3.5766409e-01  -3.5832881e-01
   3.6186674e-01  -3.5384241e-01
   3.6628175e-01  -3.4922915e-01
   3.7066082e-01  -3.4478758e-01
   3.7498776e-01  -3.4065248e-01
   3.7926465e-01  -3.3679434e-01
   3.8125950e-01  -3.3501844e-01
   3.8519162e-01  -3.3160972e-01
   3.8912511e-01  -3.2901866e-01
   3.9305766e-01  -3.2580262e-01
   3.9699009e-01  -3.2291264e-01
   4.0092252e-01  -3.2018645e-01
   4.0485496e-01  -3.1763817e-01
   4.0878739e-01  -3.1526027e-01
   4.1271980e-01  -3.1304878e-01
   4.1665219e-01  -3.1099863e-01
   4.2058456e-01  -3.0910365e-01
   4.2451690e-01  -3.0735542e-01
   4.2844922e-01  -3.0574438e-01
   4.3238156e-01  -3.0426287e-01
   4.3631459e-01  -3.0298820e-01
   4.4024773e-01  -3.0198304e-01
   4.4418036e-01  -3.0087199e-01
   4.4811322e-01  -2.9986472e-01
   4.5204620e-01  -2.9893818e-01
   4.5597930e-01  -2.9807625e-01
   4.5991258e-01  -2.9726554e-01
   4.6384604e-01  -2.9649224e-01
   4.6777969e-01  -2.9574290e-01
   4.7171353e-01  -2.9500418e-01
   4.7564737e-01  -2.9423872e-01
   4.7958263e-01  -2.9366339e-01
   4.8351766e-01  -2.9299828e-01
   4.8745278e-01  -2.9228439e-01
   4.9138806e-01  -2.9153713e-01
   4.9532349e-01  -2.9073708e-01
   4.9925906e-01  -2.8988469e-01
   5.0319480e-01  -2.8896292e-01
   5.0713065e-01  -2.8796103e-01
   5.1106659e-01  -2.8686922e-01
   5.1500255e-01  -2.8567842e-01
   5.1893851e-01  -2.8437935e-01
   5.2287439e-01  -2.8296301e-01
   5.2681014e-01  -2.8142149e-01
   5.3074568e-01  -2.7974806e-01
   5.3468086e-01  -2.7795168e-01
   5.3861588e-01  -2.7610184e-01
   5.4255054e-01  -2.7414254e-01
   5.4662732e-01  -2.7185691e-01
   5.5092020e-01  -2.6945616e-01
   5.5531346e-01  -2.6659822e-01
   5.5977079e-01  -2.6344953e-01
   5.6355219e-01  -2.6061970e-01
   5.6615210e-01  -2.5851345e-01
   5.7008370e-01  -2.5519152e-01
   5.7401470e-01  -2.5171003e-01
   5.7794508e-01  -2.4801623e-01
   5.8187485e-01  -2.4408454e-01
   5.8580398e-01  -2.3998283e-01
   5.9051508e-01  -2.3466178e-01
   5.9544340e-01  -2.2921797e-01
   5.9758831e-01  -2.2660928e-01
   6.0151438e-01  -2.2143332e-01
   6.0544048e-01  -2.1608219e-01
   6.0936689e-01  -2.1050337e-01
   6.1394281e-01  -2.0363672e-01
   6.1858166e-01  -1.9659316e-01
   6.2114783e-01  -1.9207005e-01
   6.2507457e-01  -1.8515044e-01
   6.2900184e-01  -1.7835606e-01
   6.3420766e-01  -1.6854137e-01
   6.3685797e-01  -1.6334836e-01
   6.4078748e-01  -1.5523815e-01
   6.4471813e-01  -1.4657531e-01
   6.4865003e-01  -1.3745119e-01
   6.5420410e-01  -1.2360541e-01
   6.5651793e-01  -1.1732875e-01
   6.6045377e-01  -1.0631498e-01
   6.6439018e-01  -9.4664826e-02
   6.6832662e-01  -8.2824043e-02
   6.7226927e-01  -6.5311669e-02
   6.7621173e-01  -4.2752063e-02
   6.7818220e-01  -2.4289933e-02
   6.7859824e-01   1.1485154e-02


==> data/DARPA_buttock_o1_04_2.dat <==
   7.4239514e-01   2.9616763e-03
   7.4191727e-01  -8.5112711e-03
   7.4183572e-01  -2.3695578e-02
   7.4219195e-01  -3.7282280e-02
   7.4239684e-01  -4.1762742e-02
   7.4270950e-01  -4.8469472e-02
   7.4292087e-01  -5.2324879e-02
   7.4312202e-01  -5.5900091e-02
   7.4344975e-01  -6.0985191e-02
   7.4385831e-01  -6.6594437e-02
   7.4404183e-01  -6.8803708e-02
   7.4444330e-01  -7.3313320e-02
   7.4507305e-01  -7.9888340e-02
   7.4548266e-01  -8.3929402e-02
   7.4586926e-01  -8.7945789e-02
   7.4626008e-01  -9.1245268e-02
   7.4660520e-01  -9.4179517e-02
   7.4699766e-01  -9.7671397e-02
   7.4738047e-01  -1.0079703e-01
   7.4780983e-01  -1.0387128e-01
   7.4874363e-01  -1.1022583e-01
   7.4931903e-01  -1.1461539e-01
   7.5065556e-01  -1.2308672e-01
   7.5278627e-01  -1.3157090e-01
   7.5422660e-01  -1.3708024e-01
   7.5730769e-01  -1.4966877e-01
   7.5975448e-01  -1.5804779e-01
   7.6229924e-01  -1.6583514e-01
   7.6492673e-01  -1.7312514e-01
   7.6773026e-01  -1.7932658e-01
   7.7092689e-01  -1.8358303e-01
   7.7434227e-01  -1.8674494e-01
   7.7787881e-01  -1.8656941e-01
   7.8157177e-01  -1.8641223e-01
   7.8541906e-01  -1.8523320e-01
   7.8967389e-01  -1.8074179e-01
   7.9429031e-01  -1.7449615e-01
   7.9604390e-01  -1.7081625e-01
   8.0015704e-01  -1.6087307e-01
   8.0276758e-01  -1.5414103e-01
   8.0575655e-01  -1.4320482e-01
   8.0868108e-01  -1.3140962e-01
   8.1217625e-01  -1.1511884e-01
   8.1671252e-01  -8.1771336e-02
   8.1975003e-01  -4.9592755e-02
   8.2116392e-01  -1.8327102e-02
   8.2121736e-01   1.2864217e-02
   8.1977818e-01   4.3996882e-02
   8.1843775e-01   5.9532773e-02
   8.1661284e-01   7.5921729e-02
   8.1429744e-01   9.2827299e-02
   8.1218210e-01   1.0582819e-01
   8.1024442e-01   1.1504243e-01
   8.0805997e-01   1.2426235e-01
   8.0598776e-01   1.3189694e-01
   8.0275646e-01   1.4337948e-01
   8.0003326e-01   1.4984245e-01
   7.9813646e-01   1.5384924e-01
   7.9553216e-01   1.5925225e-01
   7.9205426e-01   1.6411549e-01
   7.8852571e-01   1.6729015e-01
   7.8465731e-01   1.6943782e-01
   7.8268828e-01   1.6864623e-01
   7.7871320e-01   1.7010593e-01
   7.7638608e-01   1.6865878e-01
   7.7088303e-01   1.6069945e-01
   7.7085175e-01   1.6065471e-01
   7.6692815e-01   1.5287107e-01
   7.6308334e-01   1.4091426e-01
   7.5927349e-01   1.2715561e-01
   7.5549461e-01   1.1092061e-01
   7.5173307e-01   9.1331871e-02
   7.4879740e-01   7.1863722e-02
   7.4726537e-01   5.8990287e-02
   7.4631755e-01   5.0479818e-02
   7.4549114e-01   4.2692711e-02
   7.4521225e-01   3.9786452e-02
   7.4500620e-01   3.7566462e-02
   7.4443825e-01   3.1030298e-02
   7.4362937e-01   2.1473017e-02
   7.4314020e-01   1.5404985e-02
   7.4266193e-01   8.2766289e-03
   7.4239514e-01   2.9616763e-03


==> data/DARPA_buttock_o1_05.dat <==
   7.3862309e-01  -2.4230971e-01
   7.3896828e-01  -2.4285975e-01
   7.4014249e-01  -2.4492732e-01
   7.4216720e-01  -2.4872048e-01
   7.4296164e-01  -2.5046865e-01
   7.4337575e-01  -2.5131165e-01
   7.4433013e-01  -2.5336011e-01
   7.4515959e-01  -2.5527790e-01
   7.4560816e-01  -2.5637928e-01
   7.4614048e-01  -2.5763419e-01
   7.4667971e-01  -2.5888975e-01
   7.4765508e-01  -2.6138667e-01
   7.4898235e-01  -2.6474325e-01
   7.5013448e-01  -2.6747056e-01
   7.5254305e-01  -2.7146448e-01
   7.5398579e-01  -2.7402508e-01
   7.5733205e-01  -2.8035837e-01
   7.6087288e-01  -2.8600408e-01
   7.6411435e-01  -2.9019976e-01
   7.6732689e-01  -2.9399286e-01
   7.6993877e-01  -2.9571142e-01
   7.7251415e-01  -2.9711502e-01
   7.7528484e-01  -2.9752545e-01
   7.7870633e-01  -2.9730650e-01
   7.8264022e-01  -2.9633255e-01
   7.8644333e-01  -2.9436145e-01
   7.9036606e-01  -2.9090923e-01
   7.9441580e-01  -2.8678123e-01
   7.9804594e-01  -2.8140434e-01
   8.0229930e-01  -2.7461840e-01
   8.0576409e-01  -2.6771002e-01
   8.0921927e-01  -2.5996427e-01
   8.1294081e-01  -2.5107169e-01
   8.1487204e-01  -2.4522614e-01
   8.1733935e-01  -2.3770659e-01
   8.2154891e-01  -2.2454811e-01
   8.2392896e-01  -2.1566242e-01
   8.2695129e-01  -2.0379771e-01
   8.2975678e-01  -1.9236916e-01
   8.3329148e-01  -1.7598609e-01
   8.3586046e-01  -1.6228199e-01
   8.4128206e-01  -1.2943657e-01
   8.4345574e-01  -1.1330599e-01
   8.4671491e-01  -8.0362926e-02
   8.4883637e-01  -4.8040743e-02
   8.4987270e-01  -1.6645432e-02
   8.4986814e-01   1.3603863e-02
   8.4911207e-01   3.7758124e-02
   8.4786231e-01   6.1270375e-02
   8.4666475e-01   7.7192960e-02
   8.4511004e-01   9.3858983e-02
   8.4330015e-01   1.1007182e-01
   8.4104318e-01   1.2614075e-01
   8.3851011e-01   1.4221715e-01
   8.3567075e-01   1.5851149e-01
   8.3447344e-01   1.6498363e-01
   8.3224126e-01   1.7669648e-01
   8.2979523e-01   1.8762785e-01
   8.2797529e-01   1.9492636e-01
   8.2568668e-01   2.0361672e-01
   8.2395174e-01   2.1028950e-01
   8.2104241e-01   2.2047447e-01
   8.1858933e-01   2.2798950e-01
   8.1500062e-01   2.3804050e-01
   8.1316062e-01   2.4317639e-01
   8.1169409e-01   2.4709599e-01
   8.0829776e-01   2.5407295e-01
   8.0682232e-01   2.5712573e-01
   8.0408450e-01   2.6250767e-01
   8.0054322e-01   2.6811026e-01
   8.0005973e-01   2.6880608e-01
   7.9628614e-01   2.7379544e-01
   7.9240302e-01   2.7773316e-01
   7.8852702e-01   2.7992285e-01
   7.8616208e-01   2.8104688e-01
   7.8218412e-01   2.8188575e-01
   7.7810434e-01   2.8102103e-01
   7.7520961e-01   2.8044508e-01
   7.7264866e-01   2.7830307e-01
   7.6896029e-01   2.7400342e-01
   7.6528898e-01   2.6788300e-01
   7.6142794e-01   2.6060102e-01
   7.5796736e-01   2.5246969e-01
   7.5512500e-01   2.4542499e-01
   7.5156526e-01   2.3521830e-01
   7.4864882e-01   2.2524664e-01
   7.4710747e-01   2.2059291e-01
   7.4633752e-01   2.1790650e-01
   7.4569889e-01   2.1576253e-01
   7.4526173e-01   2.1424179e-01
   7.4454697e-01   2.1196995e-01
   7.4375348e-01   2.0956323e-01
   7.4289695e-01   2.0703473e-01
   7.4139684e-01   2.0332783e-01
   7.3943085e-01   1.9873065e-01
   7.3648805e-01   1.9300525e-01
   7.3161837e-01   1.8564893e-01
   7.2914711e-01   1.8276106e-01
   7.2458340e-01   1.7890079e-01
   7.2026746e-01   1.7694288e-01
   7.1616569e-01   1.7628952e-01
   7.1219050e-01   1.7648411e-01
   7.0837317e-01   1.7767845e-01
   7.0469077e-01   1.7970245e-01
   7.0112310e-01   1.8242768e-01
   6.9765452e-01   1.8575298e-01
   6.9426736e-01   1.8952749e-01
   6.9095081e-01   1.9368629e-01
   6.8769998e-01   1.9823535e-01
   6.8448704e-01   2.0307145e-01
   6.8131415e-01   2.0818061e-01
   6.7819045e-01   2.1355514e-01
   6.7511819e-01   2.1906838e-01
   6.7207979e-01   2.2484361e-01
   6.6903615e-01   2.3062882e-01
   6.6602139e-01   2.3680997e-01
   6.6294479e-01   2.4276105e-01
   6.5989038e-01   2.4853639e-01
   6.5684716e-01   2.5418427e-01
   6.5385107e-01   2.6035638e-01
   6.5086976e-01   2.6679300e-01
   6.4790068e-01   2.7325494e-01
   6.4493142e-01   2.7971418e-01
   6.4196033e-01   2.8612977e-01
   6.3898888e-01   2.9259441e-01
   6.3601032e-01   2.9905793e-01
   6.3303108e-01   3.0555874e-01
   6.3004843e-01   3.1200636e-01
   6.2705993e-01   3.1849292e-01
   6.2404231e-01   3.2491494e-01
   6.2101689e-01   3.3138844e-01
   6.1798167e-01   3.3777700e-01
   6.1493775e-01   3.4419834e-01
   6.1187118e-01   3.5056997e-01
   6.0878943e-01   3.5691746e-01
   6.0569297e-01   3.6320963e-01
   6.0258195e-01   3.6939652e-01
   5.9945920e-01   3.7559942e-01
   5.9629079e-01   3.8163082e-01
   5.9308114e-01   3.8747283e-01
   5.8983376e-01   3.9312180e-01
   5.8659912e-01   3.9878984e-01
   5.8338040e-01   4.0468627e-01
   5.8013247e-01   4.1047128e-01
   5.7683823e-01   4.1604787e-01
   5.7351841e-01   4.2151897e-01
   5.7017401e-01   4.2688697e-01
   5.6679792e-01   4.3202294e-01
   5.6339259e-01   4.3702001e-01
   5.5995837e-01   4.4186285e-01
   5.5649140e-01   4.4652777e-01
   5.5298515e-01   4.5096280e-01
   5.4941173e-01   4.5477323e-01
   5.4579345e-01   4.5829573e-01
   5.4216991e-01   4.6181203e-01
   5.3850770e-01   4.6503194e-01
   5.3479930e-01   4.6794976e-01
   5.3104984e-01   4.7045005e-01
   5.2726080e-01   4.7256191e-01
   5.2343105e-01   4.7425984e-01
   5.1955917e-01   4.7551216e-01
   5.1564157e-01   4.7626446e-01
   5.1167485e-01   4.7644766e-01
   5.0765366e-01   4.7600575e-01
   5.0357646e-01   4.7490878e-01
   4.9945325e-01   4.7336927e-01
   4.9531491e-01   4.7155366e-01
   4.9322521e-01   4.7036763e-01
   4.8900913e-01   4.6747726e-01
   4.8474294e-01   4.6394458e-01
   4.8043085e-01   4.5984198e-01
   4.7608384e-01   4.5526891e-01
   4.7170802e-01   4.5027166e-01
   4.6949967e-01   4.4755948e-01
   4.6503631e-01   4.4165067e-01
   4.6053744e-01   4.3530407e-01
   4.5600708e-01   4.2857380e-01
   4.5372614e-01   4.2502273e-01
   4.4913854e-01   4.1761582e-01
   4.4456073e-01   4.1024456e-01
   4.4146202e-01   4.0515932e-01
   4.3765301e-01   3.9935919e-01
   4.3301766e-01   3.9177661e-01
   4.2852180e-01   3.8451768e-01
   4.2606078e-01   3.8010512e-01
   4.2140648e-01   3.7195234e-01
   4.1682669e-01   3.6460224e-01
   4.1450956e-01   3.6070577e-01
   4.0997047e-01   3.5406446e-01
   4.0541648e-01   3.4716671e-01
   4.0133603e-01   3.4127873e-01
   3.9866457e-01   3.3747972e-01
   3.9421348e-01   3.3141973e-01
   3.8980446e-01   3.2576392e-01
   3.8544190e-01   3.2052600e-01
   3.8307276e-01   3.1766577e-01
   3.7901803e-01   3.1398050e-01
   3.7477246e-01   3.1007363e-01
   3.7056274e-01   3.0625976e-01
   3.6640236e-01   3.0289102e-01
   3.6228948e-01   2.9995545e-01
   3.5822423e-01   2.9745094e-01
   3.5420506e-01   2.9536950e-01
   3.5023481e-01   2.9370062e-01
   3.4630100e-01   2.9242579e-01
   3.4241192e-01   2.9153336e-01
   3.3855895e-01   2.9100563e-01
   3.3474112e-01   2.9084256e-01
   3.3094152e-01   2.9096484e-01
   3.2714579e-01   2.9117701e-01
   3.2341897e-01   2.9176330e-01
   3.1972252e-01   2.9269783e-01
   3.1605178e-01   2.9395881e-01
   3.1241067e-01   2.9551472e-01
   3.0880562e-01   2.9740627e-01
   3.0519326e-01   2.9935822e-01
   3.0158209e-01   3.0143349e-01
   2.9799743e-01   3.0387362e-01
   2.9443558e-01   3.0655299e-01
   2.9089090e-01   3.0941302e-01
   2.8736779e-01   3.1255014e-01
   2.8377437e-01   3.1526157e-01
   2.8021200e-01   3.1836046e-01
   2.7667631e-01   3.2177344e-01
   2.7313400e-01   3.2528560e-01
   2.6959111e-01   3.2889046e-01
   2.6604372e-01   3.3255595e-01
   2.6248712e-01   3.3623493e-01
   2.5891420e-01   3.3983898e-01
   2.5531440e-01   3.4286917e-01
   2.5172924e-01   3.4596303e-01
   2.4815953e-01   3.4894742e-01
   2.4463457e-01   3.5141035e-01
   2.4122679e-01   3.5316594e-01
   2.3839824e-01   3.5395192e-01
   2.3620813e-01   3.5414586e-01
   2.3498455e-01   3.5421700e-01
   2.3383389e-01   3.5428450e-01
   2.3318758e-01   3.5433103e-01
   2.3214370e-01   3.5430644e-01
   2.3110669e-01   3.5427026e-01
   2.3000907e-01   3.5422624e-01
   2.2855165e-01   3.5414936e-01
   2.2627876e-01   3.5396639e-01
   2.2285244e-01   3.5373756e-01
   2.1929008e-01   3.5345295e-01
   2.1552834e-01   3.5310078e-01
   2.1166858e-01   3.5269938e-01
   2.0776348e-01   3.5226357e-01
   2.0384575e-01   3.5180593e-01
   1.9991721e-01   3.5111990e-01
   1.9602770e-01   3.4917272e-01
   1.9211145e-01   3.4720489e-01
   1.8818689e-01   3.4523195e-01
   1.8429360e-01   3.4327411e-01
   1.8041891e-01   3.4133008e-01
   1.7658354e-01   3.3935990e-01
   1.7299819e-01   3.3638197e-01
   1.6918504e-01   3.3290861e-01
   1.6482456e-01   3.2894322e-01
   1.6264685e-01   3.2694573e-01
   1.5791159e-01   3.2249256e-01
   1.5443040e-01   3.1920471e-01
   1.5076824e-01   3.1576759e-01
   1.4697707e-01   3.1063938e-01
   1.4314417e-01   3.0540179e-01
   1.4034346e-01   3.0163097e-01
   1.3655329e-01   2.9631756e-01
   1.3206351e-01   2.9002157e-01
   1.2899620e-01   2.8577533e-01
   1.2444941e-01   2.7913498e-01
   1.1955317e-01   2.7199162e-01
   1.1687184e-01   2.6796283e-01
   1.1230132e-01   2.6088866e-01
   1.0863171e-01   2.5422340e-01
   1.0436282e-01   2.4598187e-01
   1.0072401e-01   2.3899667e-01
   9.6497711e-02   2.3048597e-01
   9.2895548e-02   2.2324075e-01
   8.8643412e-02   2.1428807e-01
   8.5538929e-02   2.0703749e-01
   8.0227951e-02   1.9289789e-01
   7.6987631e-02   1.8385634e-01
   7.3903760e-02   1.7509280e-01
   6.8966943e-02   1.6005430e-01
   6.4525676e-02   1.4298816e-01
   6.2168407e-02   1.3269097e-01
   5.8411082e-02   1.1484378e-01
   5.4401953e-02   8.9152306e-02
   5.0503404e-02   5.3333371e-02
   4.8631030e-02   1.4375709e-02
   4.8443970e-02  -2.9835037e-03
   4.8997856e-02  -2.9831160e-02
   5.0141124e-02  -5.2154836e-02
   5.1808885e-02  -7.1091889e-02
   5.3727829e-02  -8.7677773e-02
   5.5799940e-02  -1.0286617e-01
   5.8079090e-02  -1.1698118e-01
   6.0503287e-02  -1.2923252e-01
   6.2942542e-02  -1.4036176e-01
   6.4386538e-02  -1.4676282e-01
   6.8107305e-02  -1.6182996e-01
   7.0155398e-02  -1.6846201e-01
   7.3834880e-02  -1.7998256e-01
   7.6115944e-02  -1.8667955e-01
   7.9436752e-02  -1.9635761e-01
   8.1960617e-02  -2.0333217e-01
   8.5444516e-02  -2.1288714e-01
   8.7961670e-02  -2.1919196e-01
   9.1705197e-02  -2.2752850e-01
   9.3752131e-02  -2.3192606e-01
   9.7660233e-02  -2.4021498e-01
   1.0048506e-01  -2.4624305e-01
   1.0361554e-01  -2.5267245e-01
   1.0752322e-01  -2.6074513e-01
   1.0956589e-01  -2.6490978e-01
   1.1341610e-01  -2.7232695e-01
   1.1731567e-01  -2.7885312e-01
   1.1935173e-01  -2.8222762e-01
   1.2327083e-01  -2.8865198e-01
   1.2701431e-01  -2.9485306e-01
   1.2892863e-01  -2.9798532e-01
   1.3070635e-01  -3.0073681e-01
   1.3381348e-01  -3.0576384e-01
   1.3704287e-01  -3.1102688e-01
   1.3879826e-01  -3.1375467e-01
   1.4105030e-01  -3.1729591e-01
   1.4508020e-01  -3.2376922e-01
   1.4738248e-01  -3.2755819e-01
   1.5024161e-01  -3.3218503e-01
   1.5354029e-01  -3.3651652e-01
   1.5656882e-01  -3.4015998e-01
   1.5895911e-01  -3.4335472e-01
   1.6080337e-01  -3.4572242e-01
   1.6460985e-01  -3.5062373e-01
   1.6842531e-01  -3.5566949e-01
   1.7193768e-01  -3.6047589e-01
   1.7420052e-01  -3.6334419e-01
   1.7757501e-01  -3.6745010e-01
   1.8109877e-01  -3.7115245e-01
   1.8452873e-01  -3.7490743e-01
   1.8816535e-01  -3.7900355e-01
   1.9208050e-01  -3.8360253e-01
   1.9599952e-01  -3.8846962e-01
   1.9983615e-01  -3.9354313e-01
   2.0162716e-01  -3.9553534e-01
   2.0509343e-01  -3.9943112e-01
   2.0860155e-01  -4.0289781e-01
   2.1207913e-01  -4.0659876e-01
   2.1548156e-01  -4.1120001e-01
   2.1924785e-01  -4.1678950e-01
   2.2283407e-01  -4.2296641e-01
   2.2607876e-01  -4.2718334e-01
   2.2870003e-01  -4.3209768e-01
   2.3044395e-01  -4.3489010e-01
   2.3122173e-01  -4.3626150e-01
   2.3202109e-01  -4.3773767e-01
   2.3295903e-01  -4.3945686e-01
   2.3346827e-01  -4.4032339e-01
   2.3432158e-01  -4.4188057e-01
   2.3476242e-01  -4.4272267e-01
   2.3541221e-01  -4.4395103e-01
   2.3648438e-01  -4.4587796e-01
   2.3823712e-01  -4.4932484e-01
   2.4163295e-01  -4.5443396e-01
   2.4526640e-01  -4.6035021e-01
   2.4908184e-01  -4.6544329e-01
   2.5297887e-01  -4.6828730e-01
   2.5692114e-01  -4.7123218e-01
   2.6088431e-01  -4.7346807e-01
   2.6485396e-01  -4.7496400e-01
   2.6882523e-01  -4.7581610e-01
   2.7279633e-01  -4.7608596e-01
   2.7676611e-01  -4.7582145e-01
   2.8073366e-01  -4.7506180e-01
   2.8469846e-01  -4.7384240e-01
   2.8865655e-01  -4.7233441e-01
   2.9261689e-01  -4.7083704e-01
   2.9657559e-01  -4.6888127e-01
   3.0053072e-01  -4.6660415e-01
   3.0451100e-01  -4.6403633e-01
   3.0885111e-01  -4.6090880e-01
   3.1320111e-01  -4.5761610e-01
   3.1756002e-01  -4.5418975e-01
   3.2192404e-01  -4.5064766e-01
   3.2515003e-01  -4.4796427e-01
   3.2814878e-01  -4.4535626e-01
   3.3208570e-01  -4.4188473e-01
   3.3602150e-01  -4.3838314e-01
   3.3995598e-01  -4.3485199e-01
   3.4388948e-01  -4.3149988e-01
   3.4807824e-01  -4.2830401e-01
   3.5237279e-01  -4.2483957e-01
   3.5668728e-01  -4.2108714e-01
   3.6098120e-01  -4.1741934e-01
   3.6525266e-01  -4.1384902e-01
   3.6882894e-01  -4.1092566e-01
   3.7141946e-01  -4.0878778e-01
   3.7535153e-01  -4.0560795e-01
   3.7928252e-01  -4.0248340e-01
   3.8321348e-01  -3.9948590e-01
   3.8714612e-01  -3.9716049e-01
   3.9107775e-01  -3.9438787e-01
   3.9500946e-01  -3.9178237e-01
   3.9894086e-01  -3.8928553e-01
   4.0287339e-01  -3.8688424e-01
   4.0680522e-01  -3.8459558e-01
   4.1081393e-01  -3.8235694e-01
   4.1482388e-01  -3.8021514e-01
   4.1881758e-01  -3.7818532e-01
   4.2279623e-01  -3.7626544e-01
   4.2676200e-01  -3.7444483e-01
   4.3071719e-01  -3.7268639e-01
   4.3466413e-01  -3.7113332e-01
   4.3860269e-01  -3.6971764e-01
   4.4252941e-01  -3.6844800e-01
   4.4644935e-01  -3.6725549e-01
   4.5035488e-01  -3.6599206e-01
   4.5425638e-01  -3.6475943e-01
   4.5815749e-01  -3.6358635e-01
   4.6205489e-01  -3.6248868e-01
   4.6595271e-01  -3.6139485e-01
   4.6985209e-01  -3.6029118e-01
   4.7376279e-01  -3.5932355e-01
   4.7766969e-01  -3.5831861e-01
   4.8158887e-01  -3.5745734e-01
   4.8551791e-01  -3.5648517e-01
   4.8945179e-01  -3.5551103e-01
   4.9339959e-01  -3.5452220e-01
   4.9735770e-01  -3.5351087e-01
   5.0133092e-01  -3.5246676e-01
   5.0532077e-01  -3.5137997e-01
   5.0932614e-01  -3.5024229e-01
   5.1335244e-01  -3.4904358e-01
   5.1739892e-01  -3.4777534e-01
   5.2146693e-01  -3.4642732e-01
   5.2556044e-01  -3.4498582e-01
   5.2968233e-01  -3.4340593e-01
   5.3379503e-01  -3.4199853e-01
   5.3792888e-01  -3.4045773e-01
   5.4211568e-01  -3.3866517e-01
   5.4633269e-01  -3.3676266e-01
   5.4843267e-01  -3.3577559e-01
   5.5236684e-01  -3.3381653e-01
   5.5629975e-01  -3.3176877e-01
   5.6023304e-01  -3.2963341e-01
   5.6416547e-01  -3.2740915e-01
   5.6809746e-01  -3.2509315e-01
   5.7240775e-01  -3.2236394e-01
   5.7687925e-01  -3.1937883e-01
   5.8139374e-01  -3.1623335e-01
   5.8480318e-01  -3.1377168e-01
   5.8775010e-01  -3.1152186e-01
   5.9167947e-01  -3.0842676e-01
   5.9560775e-01  -3.0512570e-01
   5.9975972e-01  -3.0243070e-01
   6.0454490e-01  -2.9805949e-01
   6.0933669e-01  -2.9375328e-01
   6.1132347e-01  -2.9188260e-01
   6.1525206e-01  -2.8815480e-01
   6.1918083e-01  -2.8440909e-01
   6.2402332e-01  -2.7962409e-01
   6.2896764e-01  -2.7475352e-01
   6.3097062e-01  -2.7273836e-01
   6.3490197e-01  -2.6881309e-01
   6.3894428e-01  -2.6482775e-01
   6.4400846e-01  -2.5951978e-01
   6.4798382e-01  -2.5606236e-01
   6.5063826e-01  -2.5329002e-01
   6.5457575e-01  -2.4933408e-01
   6.5851484e-01  -2.4538510e-01
   6.6245434e-01  -2.4221400e-01
   6.6639640e-01  -2.3851102e-01
   6.7117621e-01  -2.3421366e-01
   6.7593626e-01  -2.3049654e-01
   6.7823531e-01  -2.2860988e-01
   6.8218417e-01  -2.2574816e-01
   6.8613700e-01  -2.2323395e-01
   6.9009142e-01  -2.2123813e-01
   6.9404728e-01  -2.1942559e-01
   6.9800419e-01  -2.1809147e-01
   7.0196368e-01  -2.1732580e-01
   7.0592414e-01  -2.1721084e-01
   7.0988481e-01  -2.1770805e-01
   7.1384500e-01  -2.1895891e-01
   7.1780153e-01  -2.2097545e-01
   7.2174699e-01  -2.2278382e-01
   7.2568292e-01  -2.2603093e-01
   7.2763975e-01  -2.2786424e-01
   7.3150740e-01  -2.3213447e-01
   7.3521378e-01  -2.3714953e-01
   7.3667694e-01  -2.3937040e-01


==> data/DARPA_buttock_o1_06.dat <==
   7.3158649e-01   2.7309987e-01
   7.2956867e-01   2.7128842e-01
   7.2568435e-01   2.6832565e-01
   7.2173826e-01   2.6652355e-01
   7.1776879e-01   2.6563657e-01
   7.1379337e-01   2.6561510e-01
   7.0980933e-01   2.6640224e-01
   7.0582554e-01   2.6795160e-01
   7.0184397e-01   2.7019077e-01
   6.9786626e-01   2.7306240e-01
   6.9587891e-01   2.7468885e-01
   6.9190722e-01   2.7832706e-01
   6.8793937e-01   2.8247357e-01
   6.8435035e-01   2.8665369e-01
   6.8199363e-01   2.8975422e-01
   6.7804284e-01   2.9381019e-01
   6.7408852e-01   2.9936803e-01
   6.7211190e-01   3.0216496e-01
   6.6816116e-01   3.0795920e-01
   6.6474955e-01   3.1321184e-01
   6.6224421e-01   3.1708599e-01
   6.5830592e-01   3.2338204e-01
   6.5633844e-01   3.2658366e-01
   6.5240733e-01   3.3293075e-01
   6.4847728e-01   3.3868343e-01
   6.4651292e-01   3.4225220e-01
   6.4258712e-01   3.4898001e-01
   6.3979763e-01   3.5373943e-01
   6.3670415e-01   3.5888416e-01
   6.3278470e-01   3.6566663e-01
   6.3082630e-01   3.6928244e-01
   6.2690916e-01   3.7551725e-01
   6.2299480e-01   3.8249689e-01
   6.2103807e-01   3.8589319e-01
   6.1712527e-01   3.9256184e-01
   6.1353462e-01   3.9872881e-01
   6.1125761e-01   4.0253485e-01
   6.0734722e-01   4.0905955e-01
   6.0390996e-01   4.1475520e-01
   6.0148252e-01   4.1867783e-01
   5.9757299e-01   4.2494031e-01
   5.9366336e-01   4.3112920e-01
   5.9170824e-01   4.3416811e-01
   5.8779774e-01   4.4011259e-01
   5.8388472e-01   4.4578866e-01
   5.8065357e-01   4.5062111e-01
   5.7801184e-01   4.5431270e-01
   5.7409419e-01   4.5970114e-01
   5.7017419e-01   4.6467233e-01
   5.6625285e-01   4.6978634e-01
   5.6429111e-01   4.7230396e-01
   5.6036494e-01   4.7710801e-01
   5.5643520e-01   4.8164965e-01
   5.5250209e-01   4.8591825e-01
   5.4856561e-01   4.8993445e-01
   5.4462613e-01   4.9372798e-01
   5.4265471e-01   4.9535100e-01
   5.3871180e-01   4.9774817e-01
   5.3476418e-01   5.0066813e-01
   5.3081380e-01   5.0310663e-01
   5.2686122e-01   5.0512402e-01
   5.2290766e-01   5.0670008e-01
   5.1895273e-01   5.0804946e-01
   5.1499632e-01   5.0903667e-01
   5.1103854e-01   5.0955768e-01
   5.0708002e-01   5.0954720e-01
   5.0312193e-01   5.0900071e-01
   4.9916549e-01   5.0800536e-01
   4.9521056e-01   5.0662427e-01
   4.9125747e-01   5.0480407e-01
   4.8730802e-01   5.0278465e-01
   4.8335813e-01   4.9979984e-01
   4.7941276e-01   4.9656053e-01
   4.7547084e-01   4.9297831e-01
   4.7153200e-01   4.8909748e-01
   4.6759563e-01   4.8526381e-01
   4.6366338e-01   4.8093160e-01
   4.5973499e-01   4.7650101e-01
   4.5580926e-01   4.7170672e-01
   4.5188598e-01   4.6657084e-01
   4.4796471e-01   4.6124494e-01
   4.4404512e-01   4.5579042e-01
   4.4012679e-01   4.5024475e-01
   4.3620970e-01   4.4454030e-01
   4.3228966e-01   4.3967514e-01
   4.2837273e-01   4.3420457e-01
   4.2445593e-01   4.2840447e-01
   4.2053799e-01   4.2268843e-01
   4.1661860e-01   4.1706853e-01
   4.1269776e-01   4.1158914e-01
   4.0877519e-01   4.0625648e-01
   4.0485061e-01   4.0107972e-01
   4.0092396e-01   3.9601428e-01
   3.9699509e-01   3.9111774e-01
   3.9306404e-01   3.8642517e-01
   3.8913072e-01   3.8194872e-01
   3.8519500e-01   3.7769805e-01
   3.8125733e-01   3.7366306e-01
   3.7731825e-01   3.6990607e-01
   3.7337668e-01   3.6662614e-01
   3.6943189e-01   3.6360238e-01
   3.6548584e-01   3.6091450e-01
   3.6153981e-01   3.5831303e-01
   3.5759115e-01   3.5592466e-01
   3.5364059e-01   3.5387031e-01
   3.4968879e-01   3.5214928e-01
   3.4573604e-01   3.5075044e-01
   3.4178246e-01   3.4968597e-01
   3.3782836e-01   3.4896075e-01
   3.3387424e-01   3.4859671e-01
   3.2992207e-01   3.4838569e-01
   3.2596961e-01   3.4829771e-01
   3.2201290e-01   3.4869948e-01
   3.1805812e-01   3.4924262e-01
   3.1410429e-01   3.5002115e-01
   3.1015105e-01   3.5121676e-01
   3.0631682e-01   3.5268533e-01
   3.0422302e-01   3.5357593e-01
   3.0027189e-01   3.5550642e-01
   2.9632217e-01   3.5772745e-01
   2.9237406e-01   3.6022737e-01
   2.8842784e-01   3.6300523e-01
   2.8448414e-01   3.6610997e-01
   2.8213038e-01   3.6760151e-01
   2.7857283e-01   3.7022448e-01
   2.7463311e-01   3.7350374e-01
   2.7069524e-01   3.7696951e-01
   2.6675958e-01   3.8057419e-01
   2.6282693e-01   3.8441949e-01
   2.5889696e-01   3.8716806e-01
   2.5693447e-01   3.8898795e-01
   2.5301952e-01   3.9231583e-01
   2.4913625e-01   3.9531439e-01
   2.4532626e-01   3.9784214e-01
   2.4166736e-01   3.9972160e-01
   2.3831933e-01   4.0068028e-01
   2.3726068e-01   4.0082301e-01
   2.3519195e-01   4.0087617e-01
   2.3426780e-01   4.0090446e-01
   2.3330927e-01   4.0094640e-01
   2.3276873e-01   4.0093559e-01
   2.3197728e-01   4.0090401e-01
   2.3104938e-01   4.0085909e-01
   2.2996577e-01   4.0082384e-01
   2.2812894e-01   4.0074784e-01
   2.2653605e-01   4.0065462e-01
   2.2307663e-01   4.0043494e-01
   2.1939630e-01   4.0025569e-01
   2.1558809e-01   4.0003860e-01
   2.1172599e-01   3.9979849e-01
   2.0787276e-01   3.9954477e-01
   2.0383794e-01   3.9928099e-01
   1.9990059e-01   3.9878493e-01
   1.9788127e-01   3.9797705e-01
   1.9371005e-01   3.9625959e-01
   1.8984567e-01   3.9466660e-01
   1.8597696e-01   3.9306711e-01
   1.8222623e-01   3.9149508e-01
   1.7830064e-01   3.8985535e-01
   1.7436951e-01   3.8773842e-01
   1.7049796e-01   3.8477801e-01
   1.6656856e-01   3.8169263e-01
   1.6280744e-01   3.7880252e-01
   1.5908570e-01   3.7590344e-01
   1.5472153e-01   3.7251500e-01
   1.5244677e-01   3.7071308e-01
   1.4789400e-01   3.6614348e-01
   1.4405594e-01   3.6178818e-01
   1.4064829e-01   3.5791779e-01
   1.3700416e-01   3.5374121e-01
   1.3323123e-01   3.4939327e-01
   1.2980802e-01   3.4544924e-01
   1.2673443e-01   3.4188679e-01
   1.2228005e-01   3.3656304e-01
   1.1787388e-01   3.3134855e-01
   1.1554912e-01   3.2859780e-01
   1.1277034e-01   3.2519073e-01
   1.0835610e-01   3.1877550e-01
   1.0438309e-01   3.1290148e-01
   1.0247288e-01   3.1001093e-01
   9.8388837e-02   3.0383332e-01
   9.4439603e-02   2.9787327e-01
   9.1264727e-02   2.9292617e-01
   8.7783775e-02   2.8750259e-01
   8.4223759e-02   2.8106234e-01
   8.0381505e-02   2.7368713e-01
   7.6592623e-02   2.6645531e-01
   7.3647105e-02   2.6064281e-01
   7.0129323e-02   2.5369860e-01
   6.6557462e-02   2.4585533e-01
   6.2364224e-02   2.3549226e-01
   5.9815205e-02   2.2897958e-01
   5.6450063e-02   2.1982785e-01
   5.2802335e-02   2.0840934e-01
   5.0500781e-02   2.0091716e-01
   4.6655914e-02   1.8637902e-01
   4.3041627e-02   1.7080766e-01
   3.9803099e-02   1.5459571e-01
   3.7098636e-02   1.3849288e-01
   3.3552772e-02   1.1241296e-01
   3.1410252e-02   9.1915592e-02
   2.9640938e-02   6.9631938e-02
   2.7769681e-02   3.0780623e-02
   2.7392693e-02   1.1287946e-02
   2.7436611e-02  -1.7284264e-02
   2.8188190e-02  -4.4209908e-02
   2.9216268e-02  -6.5130572e-02
   3.0614160e-02  -8.4776543e-02
   3.1410121e-02  -9.4056545e-02
   3.2810129e-02  -1.0815733e-01
   3.3287682e-02  -1.1232441e-01
   3.4743787e-02  -1.2426356e-01
   3.5438676e-02  -1.2942228e-01
   3.7266462e-02  -1.4196723e-01
   3.9817298e-02  -1.5709633e-01
   4.0857944e-02  -1.6254061e-01
   4.3121414e-02  -1.7374563e-01
   4.5497172e-02  -1.8437930e-01
   4.6668027e-02  -1.8914106e-01
   4.8939485e-02  -1.9791589e-01
   5.1079520e-02  -2.0582807e-01
   5.2597363e-02  -2.1064799e-01
   5.5087368e-02  -2.1865536e-01
   5.6451104e-02  -2.2295120e-01
   5.8740630e-02  -2.2945100e-01
   6.2139910e-02  -2.3836364e-01
   6.3943669e-02  -2.4295777e-01
   6.5672574e-02  -2.4728756e-01
   6.8375062e-02  -2.5402322e-01
   7.0128283e-02  -2.5761495e-01
   7.3638611e-02  -2.6478506e-01
   7.6402218e-02  -2.7042230e-01
   7.7824592e-02  -2.7325596e-01
   8.0900180e-02  -2.7936037e-01
   8.2982032e-02  -2.8348314e-01
   8.4390815e-02  -2.8631580e-01
   8.7781929e-02  -2.9273368e-01
   9.1247722e-02  -2.9837200e-01
   9.4140383e-02  -3.0314660e-01
   9.5616033e-02  -3.0553261e-01
   9.8713446e-02  -3.1051695e-01
   1.0177478e-01  -3.1546586e-01
   1.0558181e-01  -3.2158521e-01
   1.0869214e-01  -3.2655350e-01
   1.1176844e-01  -3.3144378e-01
   1.1459182e-01  -3.3548801e-01
   1.1763669e-01  -3.3947293e-01
   1.2131867e-01  -3.4438037e-01
   1.2506234e-01  -3.4942984e-01
   1.2819502e-01  -3.5361700e-01
   1.3076766e-01  -3.5698836e-01
   1.3411537e-01  -3.6144428e-01
   1.3728070e-01  -3.6568040e-01
   1.4067253e-01  -3.7005912e-01
   1.4341339e-01  -3.7363608e-01
   1.4694543e-01  -3.7837713e-01
   1.5083524e-01  -3.8366263e-01
   1.5432009e-01  -3.8725109e-01
   1.5762687e-01  -3.9073800e-01
   1.6063592e-01  -3.9388274e-01
   1.6317713e-01  -3.9666433e-01
   1.6685293e-01  -4.0063648e-01
   1.7049483e-01  -4.0472832e-01
   1.7436455e-01  -4.0905538e-01
   1.7830605e-01  -4.1284551e-01
   1.8220290e-01  -4.1624653e-01
   1.8408168e-01  -4.1792640e-01
   1.8759201e-01  -4.2114219e-01
   1.9132994e-01  -4.2468830e-01
   1.9487927e-01  -4.2824893e-01
   1.9832855e-01  -4.3188628e-01
   2.0161697e-01  -4.3523567e-01
   2.0447657e-01  -4.3751006e-01
   2.0784579e-01  -4.3991293e-01
   2.1168506e-01  -4.4363618e-01
   2.1554380e-01  -4.4788105e-01
   2.1935511e-01  -4.5249937e-01
   2.2122255e-01  -4.5490415e-01
   2.2477947e-01  -4.5879646e-01
   2.2685742e-01  -4.6158760e-01
   2.2895755e-01  -4.6516770e-01
   2.3060765e-01  -4.6779167e-01
   2.3153761e-01  -4.6922066e-01
   2.3230653e-01  -4.7037205e-01
   2.3310321e-01  -4.7160186e-01
   2.3366370e-01  -4.7236397e-01
   2.3449825e-01  -4.7354013e-01
   2.3530332e-01  -4.7477557e-01
   2.3673662e-01  -4.7700049e-01
   2.3957064e-01  -4.8172253e-01
   2.4282399e-01  -4.8635120e-01
   2.4627816e-01  -4.9052659e-01
   2.4985201e-01  -4.9408502e-01
   2.5353896e-01  -4.9721554e-01
   2.5736919e-01  -4.9953210e-01
   2.6123356e-01  -5.0140219e-01
   2.6514574e-01  -5.0273625e-01
   2.6910280e-01  -5.0356305e-01
   2.7310049e-01  -5.0391797e-01
   2.7713503e-01  -5.0383383e-01
   2.8120192e-01  -5.0334818e-01
   2.8529486e-01  -5.0251315e-01
   2.8939768e-01  -5.0144516e-01
   2.9354027e-01  -5.0005492e-01
   2.9772322e-01  -4.9839029e-01
   3.0190670e-01  -4.9642734e-01
   3.0611991e-01  -4.9404045e-01
   3.1034830e-01  -4.9152441e-01
   3.1432901e-01  -4.8913009e-01
   3.1827236e-01  -4.8671364e-01
   3.2221395e-01  -4.8423628e-01
   3.2615389e-01  -4.8168073e-01
   3.3009220e-01  -4.7903205e-01
   3.3402875e-01  -4.7630630e-01
   3.3796412e-01  -4.7358736e-01
   3.4189910e-01  -4.7104960e-01
   3.4583525e-01  -4.6895716e-01
   3.4976969e-01  -4.6632405e-01
   3.5370374e-01  -4.6364904e-01
   3.5763721e-01  -4.6096007e-01
   3.6157013e-01  -4.5828227e-01
   3.6550258e-01  -4.5562724e-01
   3.6943467e-01  -4.5300389e-01
   3.7323671e-01  -4.5050426e-01
   3.7544895e-01  -4.4903779e-01
   3.7958805e-01  -4.4634316e-01
   3.8370908e-01  -4.4377180e-01
   3.8781033e-01  -4.4135025e-01
   3.9186975e-01  -4.3940493e-01
   3.9594362e-01  -4.3707223e-01
   4.0000211e-01  -4.3483825e-01
   4.0404883e-01  -4.3263903e-01
   4.0807565e-01  -4.3070449e-01
   4.1209629e-01  -4.2867039e-01
   4.1610212e-01  -4.2673108e-01
   4.2009550e-01  -4.2484981e-01
   4.2407468e-01  -4.2318674e-01
   4.2805560e-01  -4.2157926e-01
   4.3202409e-01  -4.2002936e-01
   4.3598842e-01  -4.1851972e-01
   4.3994292e-01  -4.1705246e-01
   4.4389392e-01  -4.1575059e-01
   4.4783085e-01  -4.1462153e-01
   4.5176395e-01  -4.1338162e-01
   4.5569684e-01  -4.1214448e-01
   4.5962833e-01  -4.1094802e-01
   4.6355950e-01  -4.0978455e-01
   4.6749266e-01  -4.0862839e-01
   4.7142752e-01  -4.0752082e-01
   4.7537953e-01  -4.0651945e-01
   4.7933655e-01  -4.0550654e-01
   4.8329131e-01  -4.0451147e-01
   4.8724900e-01  -4.0351637e-01
   4.9121011e-01  -4.0251004e-01
   4.9517640e-01  -4.0150266e-01
   4.9915100e-01  -4.0048878e-01
   5.0313581e-01  -3.9946155e-01
   5.0710151e-01  -3.9841705e-01
   5.1103705e-01  -3.9735063e-01
   5.1497252e-01  -3.9625437e-01
   5.1890785e-01  -3.9512358e-01
   5.2284297e-01  -3.9395538e-01
   5.2677793e-01  -3.9272383e-01
   5.3071269e-01  -3.9139609e-01
   5.3464831e-01  -3.9037930e-01
   5.3858293e-01  -3.8897846e-01
   5.4251721e-01  -3.8755359e-01
   5.4645117e-01  -3.8608149e-01
   5.5038480e-01  -3.8456030e-01
   5.5431809e-01  -3.8299198e-01
   5.5631585e-01  -3.8217727e-01
   5.6055578e-01  -3.8041399e-01
   5.6478258e-01  -3.7865744e-01
   5.6906479e-01  -3.7661415e-01
   5.7334100e-01  -3.7463676e-01
   5.7767428e-01  -3.7243159e-01
   5.8184405e-01  -3.7029866e-01
   5.8577495e-01  -3.6815084e-01
   5.8970566e-01  -3.6588774e-01
   5.9363610e-01  -3.6350958e-01
   5.9756706e-01  -3.6137939e-01
   5.9960869e-01  -3.6033322e-01
   6.0409577e-01  -3.5749415e-01
   6.0861566e-01  -3.5459367e-01
   6.1314842e-01  -3.5168345e-01
   6.1721950e-01  -3.4900547e-01
   6.2115072e-01  -3.4639970e-01
   6.2508238e-01  -3.4380199e-01
   6.2823749e-01  -3.4173213e-01
   6.3146523e-01  -3.3953764e-01
   6.3609521e-01  -3.3643625e-01
   6.4072813e-01  -3.3339123e-01
   6.4474961e-01  -3.3065670e-01
   6.4868543e-01  -3.2872441e-01
   6.5262289e-01  -3.2618025e-01
   6.5565033e-01  -3.2440804e-01
   6.5899376e-01  -3.2248638e-01
   6.6352381e-01  -3.2004992e-01
   6.6800872e-01  -3.1783967e-01
   6.7233342e-01  -3.1591427e-01
   6.7627949e-01  -3.1415053e-01
   6.8022591e-01  -3.1272483e-01
   6.8417556e-01  -3.1130764e-01
   6.8812772e-01  -3.1015013e-01
   6.9208124e-01  -3.0932107e-01
   6.9406505e-01  -3.0902402e-01
   6.9820054e-01  -3.0864851e-01
   7.0226273e-01  -3.0864886e-01
   7.0624460e-01  -3.0903021e-01
   7.1015014e-01  -3.0980348e-01
   7.1397099e-01  -3.1100852e-01
   7.1609322e-01  -3.1196063e-01
   7.1975999e-01  -3.1321740e-01
   7.2368961e-01  -3.1530137e-01
   7.2757228e-01  -3.1792186e-01
   7.3135516e-01  -3.2109484e-01
   7.3493693e-01  -3.2435398e-01
   7.3826028e-01  -3.2730516e-01
   7.3990767e-01  -3.2930123e-01
   7.4138627e-01  -3.3111587e-01
   7.4199758e-01  -3.3185694e-01
   7.4312486e-01  -3.3342619e-01
   7.4378929e-01  -3.3441551e-01
   7.4453473e-01  -3.3555092e-01
   7.4513326e-01  -3.3650237e-01
   7.4590951e-01  -3.3785345e-01
   7.4690987e-01  -3.3952243e-01
   7.4782212e-01  -3.4104531e-01
   7.4822498e-01  -3.4164065e-01
   7.4948872e-01  -3.4370756e-01
   7.5054478e-01  -3.4540878e-01
   7.5391845e-01  -3.5077879e-01
   7.5691804e-01  -3.5443727e-01
   7.6009869e-01  -3.5784196e-01
   7.6340971e-01  -3.6097004e-01
   7.6577396e-01  -3.6295917e-01
   7.6886020e-01  -3.6457418e-01
   7.7272781e-01  -3.6554406e-01
   7.7656441e-01  -3.6603235e-01
   7.8038363e-01  -3.6497204e-01
   7.8311476e-01  -3.6380583e-01
   7.8663078e-01  -3.6167422e-01
   7.9034891e-01  -3.5845433e-01
   7.9436222e-01  -3.5486034e-01
   7.9641460e-01  -3.5217522e-01
   8.0106123e-01  -3.4592330e-01
   8.0611376e-01  -3.3760976e-01
   8.0801123e-01  -3.3416849e-01
   8.1150764e-01  -3.2765315e-01
   8.1564507e-01  -3.1836800e-01
   8.1927643e-01  -3.0984372e-01
   8.2261257e-01  -3.0109769e-01
   8.2586763e-01  -2.9176183e-01
   8.2857342e-01  -2.8397568e-01
   8.3248856e-01  -2.7193867e-01
   8.3439456e-01  -2.6539278e-01
   8.3858209e-01  -2.5068797e-01
   8.4051196e-01  -2.4362438e-01
   8.4269782e-01  -2.3551057e-01
   8.4623378e-01  -2.2053801e-01
   8.4830755e-01  -2.1121132e-01
   8.5042602e-01  -2.0145526e-01
   8.5285324e-01  -1.8972009e-01
   8.5650612e-01  -1.7108259e-01
   8.5882295e-01  -1.5841404e-01
   8.6113124e-01  -1.4478475e-01
   8.6333170e-01  -1.2948045e-01
   8.6726649e-01  -9.7211696e-02
   8.7021228e-01  -6.4233722e-02
   8.7198310e-01  -3.1068910e-02
   8.7251626e-01  -1.0210523e-03
   8.7197989e-01   2.9296223e-02
   8.7097750e-01   4.9949878e-02
   8.6897781e-01   7.7526950e-02
   8.6807602e-01   8.7200370e-02
   8.6623346e-01   1.0446811e-01
   8.6427149e-01   1.2026673e-01
   8.6222163e-01   1.3518161e-01
   8.6059141e-01   1.4587124e-01
   8.5842845e-01   1.5830029e-01
   8.5596772e-01   1.7145127e-01
   8.5400169e-01   1.8142842e-01
   8.5158593e-01   1.9315639e-01
   8.4914569e-01   2.0450362e-01
   8.4724129e-01   2.1282890e-01
   8.4388854e-01   2.2751024e-01
   8.4131890e-01   2.3712084e-01
   8.3938001e-01   2.4395288e-01
   8.3764552e-01   2.5025564e-01
   8.3508664e-01   2.5912454e-01
   8.3218869e-01   2.6914633e-01
   8.3010379e-01   2.7562802e-01
   8.2829627e-01   2.8086469e-01
   8.2586273e-01   2.8766854e-01
   8.2376193e-01   2.9333316e-01
   8.2174895e-01   2.9901262e-01
   8.1891385e-01   3.0566310e-01
   8.1736850e-01   3.0912090e-01
   8.1480916e-01   3.1476440e-01
   8.1218875e-01   3.2033969e-01
   8.1050422e-01   3.2346246e-01
   8.0765077e-01   3.2824205e-01
   8.0435545e-01   3.3365487e-01
   8.0406747e-01   3.3412952e-01
   8.0022330e-01   3.3951082e-01
   7.9656480e-01   3.4383196e-01
   7.9363170e-01   3.4682698e-01
   7.9001415e-01   3.4908755e-01
   7.8653587e-01   3.5094357e-01
   7.8348756e-01   3.5173451e-01
   7.8187954e-01   3.5190037e-01
   7.7813062e-01   3.5119665e-01
   7.7420717e-01   3.5074699e-01
   7.6993374e-01   3.4776580e-01
   7.6534604e-01   3.4254813e-01
   7.6288896e-01   3.3851444e-01
   7.5788605e-01   3.2893772e-01
   7.5544731e-01   3.2378220e-01
   7.5109160e-01   3.1232748e-01
   7.4853391e-01   3.0531972e-01
   7.4788078e-01   3.0367763e-01
   7.4689243e-01   3.0086213e-01
   7.4602580e-01   2.9829905e-01
   7.4527282e-01   2.9617833e-01
   7.4483497e-01   2.9505199e-01
   7.4338177e-01   2.9141751e-01
   7.4216562e-01   2.8864026e-01
   7.4192787e-01   2.8813775e-01
   7.3983393e-01   2.8375705e-01
   7.3682362e-01   2.7970260e-01


==> data/DARPA_buttock_o1_07.dat <==
   7.4259743e-01   3.4917478e-01
   7.4320717e-01   3.5050405e-01
   7.4407262e-01   3.5270445e-01
   7.4505932e-01   3.5530473e-01
   7.4555360e-01   3.5671640e-01
   7.4627339e-01   3.5885142e-01
   7.4710360e-01   3.6121576e-01
   7.4872594e-01   3.6566152e-01
   7.5033651e-01   3.6951283e-01
   7.5378843e-01   3.7775785e-01
   7.5739542e-01   3.8470335e-01
   7.6109357e-01   3.9078551e-01
   7.6503548e-01   3.9600973e-01
   7.6810089e-01   3.9921576e-01
   7.7196976e-01   4.0060814e-01
   7.7620667e-01   4.0248880e-01
   7.8005513e-01   4.0265407e-01
   7.8257354e-01   4.0213155e-01
   7.8477251e-01   4.0184471e-01
   7.8844917e-01   3.9986903e-01
   7.9238601e-01   3.9733495e-01
   7.9604423e-01   3.9390739e-01
   7.9917064e-01   3.9025816e-01
   8.0212418e-01   3.8682724e-01
   8.0548283e-01   3.8181562e-01
   8.0832310e-01   3.7726688e-01
   8.1203021e-01   3.7130736e-01
   8.1391606e-01   3.6763828e-01
   8.1713131e-01   3.6125406e-01
   8.1983277e-01   3.5594329e-01
   8.2186448e-01   3.5155126e-01
   8.2381889e-01   3.4694551e-01
   8.2749395e-01   3.3795756e-01
   8.2794511e-01   3.3686430e-01
   8.3088649e-01   3.2970904e-01
   8.3353177e-01   3.2236369e-01
   8.3525938e-01   3.1749583e-01
   8.3725386e-01   3.1167928e-01
   8.3956760e-01   3.0493398e-01
   8.4120150e-01   3.0016774e-01
   8.4334300e-01   2.9368661e-01
   8.4532888e-01   2.8719529e-01
   8.4713200e-01   2.8109848e-01
   8.4949541e-01   2.7294733e-01
   8.5112404e-01   2.6733289e-01
   8.5320885e-01   2.5980182e-01
   8.5511401e-01   2.5316140e-01
   8.5663246e-01   2.4764039e-01
   8.5815626e-01   2.4202989e-01
   8.6069918e-01   2.3266598e-01
   8.6292006e-01   2.2334081e-01
   8.6419733e-01   2.1807105e-01
   8.6655083e-01   2.0780018e-01
   8.6709301e-01   2.0543427e-01
   8.6899489e-01   1.9664546e-01
   8.7085925e-01   1.8828365e-01
   8.7232098e-01   1.8138314e-01
   8.7355574e-01   1.7539652e-01
   8.7570936e-01   1.6464814e-01
   8.7692129e-01   1.5838688e-01
   8.7851451e-01   1.4995731e-01
   8.8045240e-01   1.3921997e-01
   8.8156961e-01   1.3247221e-01
   8.8269763e-01   1.2555873e-01
   8.8396848e-01   1.1755303e-01
   8.8525946e-01   1.0889461e-01
   8.8738181e-01   9.3019357e-02
   8.8925450e-01   7.6729102e-02
   8.9086159e-01   5.9998666e-02
   8.9200196e-01   4.4483077e-02
   8.9219642e-01   4.1774422e-02
   8.9333328e-01   1.4051379e-02
   8.9332657e-01  -1.5022624e-02
   8.9219583e-01  -4.2767807e-02
   8.9121049e-01  -5.6748481e-02
   8.8964328e-01  -7.3985317e-02
   8.8766458e-01  -9.1793583e-02
   8.8579015e-01  -1.0618606e-01
   8.8215725e-01  -1.3010427e-01
   8.8001252e-01  -1.4282651e-01
   8.7632728e-01  -1.6271600e-01
   8.7445694e-01  -1.7226069e-01
   8.7085586e-01  -1.8967971e-01
   8.6791474e-01  -2.0328052e-01
   8.6421351e-01  -2.1957750e-01
   8.6079762e-01  -2.3398454e-01
   8.5881394e-01  -2.4139410e-01
   8.5511675e-01  -2.5507302e-01
   8.5130821e-01  -2.6877471e-01
   8.4767803e-01  -2.8145160e-01
   8.4533170e-01  -2.8951771e-01
   8.4123837e-01  -3.0259002e-01
   8.3820747e-01  -3.1158759e-01
   8.3549336e-01  -3.1961494e-01
   8.3139216e-01  -3.3145515e-01
   8.2925139e-01  -3.3689106e-01
   8.2423784e-01  -3.4929353e-01
   8.2187001e-01  -3.5523090e-01
   8.1778146e-01  -3.6414333e-01
   8.1571532e-01  -3.6846841e-01
   8.1190012e-01  -3.7627909e-01
   8.0816943e-01  -3.8269197e-01
   8.0597787e-01  -3.8633261e-01
   8.0192784e-01  -3.9255439e-01
   7.9772735e-01  -3.9786436e-01
   7.9504741e-01  -4.0114570e-01
   7.9089914e-01  -4.0508318e-01
   7.8671369e-01  -4.0875569e-01
   7.8327486e-01  -4.1106251e-01
   7.8034327e-01  -4.1262938e-01
   7.7671669e-01  -4.1422652e-01
   7.7272210e-01  -4.1422327e-01
   7.6889583e-01  -4.1384359e-01
   7.6496321e-01  -4.1234665e-01
   7.6291849e-01  -4.1121623e-01
   7.5915679e-01  -4.0840487e-01
   7.5545069e-01  -4.0592732e-01
   7.5207436e-01  -4.0219374e-01
   7.4989131e-01  -3.9965110e-01
   7.4947646e-01  -3.9908982e-01
   7.4818701e-01  -3.9729707e-01
   7.4749179e-01  -3.9640221e-01
   7.4671503e-01  -3.9528292e-01
   7.4600376e-01  -3.9425636e-01
   7.4510391e-01  -3.9290490e-01
   7.4440465e-01  -3.9193017e-01
   7.4364679e-01  -3.9093998e-01
   7.4283861e-01  -3.8994076e-01
   7.4218609e-01  -3.8920413e-01
   7.4125569e-01  -3.8817554e-01
   7.3900581e-01  -3.8595631e-01
   7.3524240e-01  -3.8294754e-01
   7.3192660e-01  -3.8052121e-01
   7.2846171e-01  -3.7827772e-01
   7.2491038e-01  -3.7619889e-01
   7.2113191e-01  -3.7500427e-01
   7.1733376e-01  -3.7369148e-01
   7.1350724e-01  -3.7257569e-01
   7.0963709e-01  -3.7170304e-01
   7.0571983e-01  -3.7108840e-01
   7.0175486e-01  -3.7072789e-01
   6.9774451e-01  -3.7061569e-01
   6.9368716e-01  -3.7074710e-01
   6.8958479e-01  -3.7111766e-01
   6.8543718e-01  -3.7173396e-01
   6.8124771e-01  -3.7259982e-01
   6.7707408e-01  -3.7347732e-01
   6.7285278e-01  -3.7454186e-01
   6.6857662e-01  -3.7586401e-01
   6.6446427e-01  -3.7719694e-01
   6.6052274e-01  -3.7851066e-01
   6.5658235e-01  -3.7998831e-01
   6.5264317e-01  -3.8169659e-01
   6.4870569e-01  -3.8316279e-01
   6.4476870e-01  -3.8474325e-01
   6.4258956e-01  -3.8566915e-01
   6.3821313e-01  -3.8757827e-01
   6.3383329e-01  -3.8954852e-01
   6.2945308e-01  -3.9156675e-01
   6.2526615e-01  -3.9352557e-01
   6.2289756e-01  -3.9460054e-01
   6.1854595e-01  -3.9657726e-01
   6.1420294e-01  -3.9855501e-01
   6.0986836e-01  -4.0053586e-01
   6.0554566e-01  -4.0250465e-01
   6.0150289e-01  -4.0431228e-01
   5.9757023e-01  -4.0568389e-01
   5.9363824e-01  -4.0727638e-01
   5.8970642e-01  -4.0894903e-01
   5.8577444e-01  -4.1059193e-01
   5.8184226e-01  -4.1219658e-01
   5.7870205e-01  -4.1344830e-01
   5.7574324e-01  -4.1457385e-01
   5.7153903e-01  -4.1613794e-01
   5.6735034e-01  -4.1765691e-01
   5.6317996e-01  -4.1915187e-01
   5.5904995e-01  -4.2046393e-01
   5.5491262e-01  -4.2180111e-01
   5.5079292e-01  -4.2304254e-01
   5.4666231e-01  -4.2436770e-01
   5.4254932e-01  -4.2562752e-01
   5.4049668e-01  -4.2623465e-01
   5.3642345e-01  -4.2739103e-01
   5.3237995e-01  -4.2833228e-01
   5.2832611e-01  -4.2938225e-01
   5.2427661e-01  -4.3045942e-01
   5.2023761e-01  -4.3148280e-01
   5.1623847e-01  -4.3242505e-01
   5.1224786e-01  -4.3339065e-01
   5.0825571e-01  -4.3434813e-01
   5.0426856e-01  -4.3525759e-01
   5.0028948e-01  -4.3616831e-01
   4.9631232e-01  -4.3711421e-01
   4.9234016e-01  -4.3796560e-01
   4.8835847e-01  -4.3887934e-01
   4.8438345e-01  -4.3978713e-01
   4.8043003e-01  -4.4069769e-01
   4.7647321e-01  -4.4164178e-01
   4.7252270e-01  -4.4260832e-01
   4.6857642e-01  -4.4360206e-01
   4.6463049e-01  -4.4462465e-01
   4.6068474e-01  -4.4567644e-01
   4.5673843e-01  -4.4676158e-01
   4.5278902e-01  -4.4791319e-01
   4.4883960e-01  -4.4890648e-01
   4.4488449e-01  -4.4996790e-01
   4.4093344e-01  -4.5120984e-01
   4.3697383e-01  -4.5248476e-01
   4.3301110e-01  -4.5381851e-01
   4.2904610e-01  -4.5525436e-01
   4.2508140e-01  -4.5642436e-01
   4.2110688e-01  -4.5781710e-01
   4.1712330e-01  -4.5936108e-01
   4.1313663e-01  -4.6094875e-01
   4.0914136e-01  -4.6257946e-01
   4.0513886e-01  -4.6425922e-01
   4.0112507e-01  -4.6600142e-01
   3.9710352e-01  -4.6780066e-01
   3.9307064e-01  -4.6964574e-01
   3.8906704e-01  -4.7149821e-01
   3.8513411e-01  -4.7330579e-01
   3.8120015e-01  -4.7473241e-01
   3.7726884e-01  -4.7689158e-01
   3.7333648e-01  -4.7897321e-01
   3.6940410e-01  -4.8106609e-01
   3.6547179e-01  -4.8317198e-01
   3.6153863e-01  -4.8528865e-01
   3.5760540e-01  -4.8740923e-01
   3.5367153e-01  -4.8952459e-01
   3.4973689e-01  -4.9162692e-01
   3.4580202e-01  -4.9370528e-01
   3.4186636e-01  -4.9574482e-01
   3.3967083e-01  -4.9686443e-01
   3.3581126e-01  -4.9853642e-01
   3.3171125e-01  -5.0035003e-01
   3.2757626e-01  -5.0246441e-01
   3.2344492e-01  -5.0448020e-01
   3.1931447e-01  -5.0643549e-01
   3.1518460e-01  -5.0834160e-01
   3.1105490e-01  -5.1021648e-01
   3.0691646e-01  -5.1215628e-01
   3.0277469e-01  -5.1416156e-01
   2.9862571e-01  -5.1606442e-01
   2.9652865e-01  -5.1713565e-01
   2.9247205e-01  -5.1823924e-01
   2.8840391e-01  -5.1931635e-01
   2.8435089e-01  -5.2014473e-01
   2.8031391e-01  -5.2071547e-01
   2.7629645e-01  -5.2099140e-01
   2.7230107e-01  -5.2093404e-01
   2.6833182e-01  -5.2050931e-01
   2.6439079e-01  -5.1968818e-01
   2.6047997e-01  -5.1843865e-01
   2.5660492e-01  -5.1670611e-01
   2.5278217e-01  -5.1436664e-01
   2.4901057e-01  -5.1152635e-01
   2.4529378e-01  -5.0885834e-01
   2.4168828e-01  -5.0549262e-01
   2.3826822e-01  -5.0074337e-01
   2.3712580e-01  -4.9902677e-01
   2.3546078e-01  -4.9683169e-01
   2.3442252e-01  -4.9532196e-01
   2.3327448e-01  -4.9390488e-01
   2.3281777e-01  -4.9331784e-01
   2.3203968e-01  -4.9225118e-01
   2.3117288e-01  -4.9104102e-01
   2.3010483e-01  -4.8962964e-01
   2.2812595e-01  -4.8687920e-01
   2.2627187e-01  -4.8436649e-01
   2.2308598e-01  -4.8150791e-01
   2.2133001e-01  -4.7939583e-01
   2.1784216e-01  -4.7567444e-01
   2.1429117e-01  -4.7222968e-01
   2.1068835e-01  -4.6906003e-01
   2.0704247e-01  -4.6634584e-01
   2.0334331e-01  -4.6442458e-01
   1.9974428e-01  -4.6189563e-01
   1.9606974e-01  -4.5866330e-01
   1.9222654e-01  -4.5558761e-01
   1.8792574e-01  -4.5216954e-01
   1.8412431e-01  -4.4917113e-01
   1.8027646e-01  -4.4638242e-01
   1.7642649e-01  -4.4366680e-01
   1.7453818e-01  -4.4192859e-01
   1.7152703e-01  -4.3890461e-01
   1.6911488e-01  -4.3656512e-01
   1.6559889e-01  -4.3319091e-01
   1.6213318e-01  -4.2994574e-01
   1.5854694e-01  -4.2671859e-01
   1.5660387e-01  -4.2494697e-01
   1.5280890e-01  -4.2157408e-01
   1.4917733e-01  -4.1789361e-01
   1.4668887e-01  -4.1498606e-01
   1.4304194e-01  -4.1076618e-01
   1.4083656e-01  -4.0830164e-01
   1.3754545e-01  -4.0433695e-01
   1.3425631e-01  -4.0047102e-01
   1.3114929e-01  -3.9686144e-01
   1.2890691e-01  -3.9428581e-01
   1.2542294e-01  -3.9027169e-01
   1.2357293e-01  -3.8810892e-01
   1.2023417e-01  -3.8424518e-01
   1.1712505e-01  -3.8069989e-01
   1.1537363e-01  -3.7870326e-01
   1.1179561e-01  -3.7439276e-01
   1.0957475e-01  -3.7129599e-01
   1.0656202e-01  -3.6710344e-01
   1.0345836e-01  -3.6280487e-01
   9.9696741e-02  -3.5759367e-01
   9.7514854e-02  -3.5457400e-01
   9.3724286e-02  -3.4927324e-01
   8.9944539e-02  -3.4406692e-01
   8.6377568e-02  -3.3886282e-01
   8.4472362e-02  -3.3577478e-01
   8.1559220e-02  -3.3096848e-01
   7.8082137e-02  -3.2514327e-01
   7.4460324e-02  -3.1912841e-01
   7.1942303e-02  -3.1488914e-01
   6.8650050e-02  -3.0933097e-01
   6.6200490e-02  -3.0449344e-01
   6.3528063e-02  -2.9908190e-01
   6.0503384e-02  -2.9289080e-01
   5.6858175e-02  -2.8508047e-01
   5.4299691e-02  -2.7889577e-01
   5.1409314e-02  -2.7175239e-01
   4.9457443e-02  -2.6655941e-01
   4.6756595e-02  -2.5885303e-01
   4.4155624e-02  -2.5104554e-01
   4.1397282e-02  -2.4182488e-01
   3.8965352e-02  -2.3290047e-01
   3.6092247e-02  -2.2166347e-01
   3.3504873e-02  -2.1044293e-01
   3.1263164e-02  -1.9926021e-01
   2.9121309e-02  -1.8776888e-01
   2.7233115e-02  -1.7672787e-01
   2.5034729e-02  -1.6187397e-01
   2.3062772e-02  -1.4663343e-01
   2.1245344e-02  -1.3019335e-01
   1.9508250e-02  -1.1145268e-01
   1.8279860e-02  -9.5221010e-02
   1.7228288e-02  -7.8328519e-02
   1.6296130e-02  -5.9179643e-02
   1.5426217e-02  -3.1391886e-02
   1.5182147e-02  -1.6104212e-02
   1.5181599e-02   1.4754647e-02
   1.5813275e-02   4.4652598e-02
   1.6992816e-02   7.2795611e-02
   1.8635821e-02   9.9009142e-02
   2.0395853e-02   1.2005312e-01
   2.2139300e-02   1.3715333e-01
   2.4015564e-02   1.5272577e-01
   2.6063020e-02   1.6748655e-01
   2.8580866e-02   1.8324988e-01
   3.1000537e-02   1.9658653e-01
   3.4219805e-02   2.1193675e-01
   3.6324214e-02   2.2096521e-01
   3.8242624e-02   2.2853678e-01
   4.2415510e-02   2.4331710e-01
   4.5076678e-02   2.5189420e-01
   4.8343206e-02   2.6128238e-01
   5.2316584e-02   2.7172359e-01
   5.4590992e-02   2.7722014e-01
   5.8633088e-02   2.8645137e-01
   6.2316075e-02   2.9391367e-01
   6.5908573e-02   3.0107664e-01
   7.0180745e-02   3.0886545e-01
   7.2686281e-02   3.1292853e-01
   7.6184345e-02   3.1858447e-01
   8.0082750e-02   3.2490153e-01
   8.3733307e-02   3.3069475e-01
   8.7666967e-02   3.3680146e-01
   9.0492665e-02   3.4059230e-01
   9.4528499e-02   3.4583580e-01
   9.7904936e-02   3.5028247e-01
   1.0164452e-01   3.5517892e-01
   1.0555860e-01   3.6025185e-01
   1.0931121e-01   3.6514971e-01
   1.1323423e-01   3.7004404e-01
   1.1561303e-01   3.7256063e-01
   1.2011690e-01   3.7719069e-01
   1.2483148e-01   3.8207343e-01
   1.2727241e-01   3.8460226e-01
   1.3110142e-01   3.8855071e-01
   1.3386649e-01   3.9136093e-01
   1.3820521e-01   3.9579538e-01
   1.4111332e-01   3.9883122e-01
   1.4489108e-01   4.0267129e-01
   1.4865500e-01   4.0646754e-01
   1.5195259e-01   4.0941501e-01
   1.5617668e-01   4.1234724e-01
   1.5985412e-01   4.1490571e-01
   1.6302686e-01   4.1707503e-01
   1.6699062e-01   4.1981120e-01
   1.7080503e-01   4.2246051e-01
   1.7449950e-01   4.2499156e-01
   1.7837068e-01   4.2689531e-01
   1.8220806e-01   4.2833661e-01
   1.8604573e-01   4.2974172e-01
   1.9013772e-01   4.3125407e-01
   1.9417178e-01   4.3276551e-01
   1.9802442e-01   4.3417352e-01
   2.0192305e-01   4.3512212e-01
   2.0584305e-01   4.3534464e-01
   2.0976010e-01   4.3556650e-01
   2.1366290e-01   4.3578231e-01
   2.1753237e-01   4.3599434e-01
   2.2133346e-01   4.3620084e-01
   2.2496140e-01   4.3642056e-01
   2.2807046e-01   4.3665988e-01
   2.3017495e-01   4.3680156e-01
   2.3111477e-01   4.3687092e-01
   2.3169700e-01   4.3690929e-01
   2.3250991e-01   4.3697188e-01
   2.3320018e-01   4.3703299e-01
   2.3403039e-01   4.3704174e-01
   2.3499298e-01   4.3705678e-01
   2.3683229e-01   4.3706822e-01
   2.3981557e-01   4.3681514e-01
   2.4341756e-01   4.3563031e-01
   2.4720694e-01   4.3362960e-01
   2.5107584e-01   4.3107953e-01
   2.5498018e-01   4.2817763e-01
   2.5890162e-01   4.2506141e-01
   2.6283028e-01   4.2195953e-01
   2.6676220e-01   4.1856042e-01
   2.7069789e-01   4.1589893e-01
   2.7266644e-01   4.1414278e-01
   2.7660511e-01   4.1134167e-01
   2.8054469e-01   4.0873768e-01
   2.8448564e-01   4.0612993e-01
   2.8842888e-01   4.0365037e-01
   2.9237420e-01   4.0137113e-01
   2.9632144e-01   3.9932010e-01
   3.0027003e-01   3.9750755e-01
   3.0224490e-01   3.9668941e-01
   3.0619552e-01   3.9522701e-01
   3.1014722e-01   3.9402920e-01
   3.1409978e-01   3.9310846e-01
   3.1805295e-01   3.9247286e-01
   3.2200641e-01   3.9211069e-01
   3.2595967e-01   3.9199423e-01
   3.2991276e-01   3.9212144e-01
   3.3386557e-01   3.9253576e-01
   3.3781817e-01   3.9324775e-01
   3.4176888e-01   3.9424063e-01
   3.4572118e-01   3.9555807e-01
   3.4967204e-01   3.9707748e-01
   3.5362034e-01   3.9858956e-01
   3.5757056e-01   4.0061221e-01
   3.6151651e-01   4.0257465e-01
   3.6546161e-01   4.0454284e-01
   3.6940551e-01   4.0702860e-01
   3.7334781e-01   4.0985612e-01
   3.7728805e-01   4.1294748e-01
   3.8122621e-01   4.1627407e-01
   3.8516210e-01   4.1979682e-01
   3.8909636e-01   4.2352201e-01
   3.9302822e-01   4.2743110e-01
   3.9695797e-01   4.3151204e-01
   4.0088609e-01   4.3575481e-01
   4.0481150e-01   4.4014240e-01
   4.0873513e-01   4.4463085e-01
   4.1265734e-01   4.4918989e-01
   4.1657920e-01   4.5385459e-01
   4.2049919e-01   4.5862353e-01
   4.2441790e-01   4.6350373e-01
   4.2833666e-01   4.6821430e-01
   4.3225628e-01   4.7242856e-01
   4.3617575e-01   4.7692056e-01
   4.4009519e-01   4.8159550e-01
   4.4401527e-01   4.8627423e-01
   4.4793686e-01   4.9087344e-01
   4.5186048e-01   4.9537933e-01
   4.5578611e-01   4.9977454e-01
   4.5971498e-01   5.0351827e-01
   4.6364584e-01   5.0737028e-01
   4.6758032e-01   5.1087267e-01
   4.7151671e-01   5.1420244e-01
   4.7545634e-01   5.1736134e-01
   4.7939938e-01   5.2025355e-01
   4.8334601e-01   5.2281080e-01
   4.8729587e-01   5.2496215e-01
   4.9124700e-01   5.2660631e-01
   4.9519908e-01   5.2795439e-01
   4.9915316e-01   5.2887728e-01
   5.0311150e-01   5.2924654e-01
   5.0706773e-01   5.2958469e-01
   5.1102439e-01   5.2895482e-01
   5.1497859e-01   5.2815015e-01
   5.1893214e-01   5.2781253e-01
   5.2288518e-01   5.2737594e-01
   5.2577859e-01   5.2643523e-01
   5.2881361e-01   5.2505094e-01
   5.3276426e-01   5.2308951e-01
   5.3671209e-01   5.2091351e-01
   5.4065699e-01   5.1834489e-01
   5.4459894e-01   5.1533335e-01
   5.4853816e-01   5.1217681e-01
   5.5247364e-01   5.0813619e-01
   5.5640554e-01   5.0463770e-01
   5.6033560e-01   5.0043908e-01
   5.6321548e-01   4.9736613e-01
   5.6622351e-01   4.9414611e-01
   5.7014842e-01   4.9074261e-01
   5.7406776e-01   4.8608024e-01
   5.7798528e-01   4.8144852e-01
   5.8190226e-01   4.7676549e-01
   5.8431357e-01   4.7384625e-01
   5.8777417e-01   4.6953647e-01
   5.9168679e-01   4.6457874e-01
   5.9559818e-01   4.5954491e-01
   5.9950932e-01   4.5444518e-01
   6.0146552e-01   4.5185164e-01
   6.0537773e-01   4.4656401e-01
   6.0928919e-01   4.4124934e-01
   6.1320152e-01   4.3592084e-01
   6.1515806e-01   4.3322441e-01
   6.1907178e-01   4.2780425e-01
   6.2298659e-01   4.2240209e-01
   6.2583168e-01   4.1849482e-01
   6.2886149e-01   4.1428688e-01
   6.3278031e-01   4.0887821e-01
   6.3670122e-01   4.0350091e-01
   6.3866249e-01   4.0073120e-01
   6.4258666e-01   3.9601973e-01
   6.4650921e-01   3.9085144e-01
   6.4872353e-01   3.8779097e-01
   6.5240075e-01   3.8275473e-01
   6.5633274e-01   3.7753780e-01
   6.5950535e-01   3.7344727e-01
   6.6223827e-01   3.6996452e-01
   6.6618081e-01   3.6510798e-01
   6.7012771e-01   3.6044400e-01
   6.7210277e-01   3.5816872e-01
   6.7605608e-01   3.5364648e-01
   6.8000864e-01   3.5008812e-01
   6.8396681e-01   3.4613279e-01
   6.8594546e-01   3.4425983e-01
   6.8990797e-01   3.4074848e-01
   6.9387528e-01   3.3774227e-01
   6.9784523e-01   3.3493214e-01
   7.0182332e-01   3.3233478e-01
   7.0390336e-01   3.3125582e-01
   7.0779821e-01   3.2958810e-01
   7.1178812e-01   3.2838976e-01
   7.1576338e-01   3.2814318e-01
   7.1974551e-01   3.2842887e-01
   7.2370738e-01   3.2918794e-01
   7.2763134e-01   3.3092476e-01
   7.3147101e-01   3.3366442e-01
   7.3514136e-01   3.3744201e-01
   7.3889270e-01   3.4255960e-01
   7.4117633e-01   3.4661309e-01


==> data/DARPA_buttock_o1_08.dat <==
   7.4304202e-02   3.5183137e-01
   7.2404320e-02   3.4909973e-01
   6.9004075e-02   3.4412876e-01
   6.4959975e-02   3.3730405e-01
   6.2414383e-02   3.3279886e-01
   5.8246382e-02   3.2531039e-01
   5.4541985e-02   3.1783564e-01
   5.1163101e-02   3.1070455e-01
   4.7051182e-02   3.0100074e-01
   4.4323547e-02   2.9415626e-01
   4.1007293e-02   2.8493077e-01
   3.7441755e-02   2.7391004e-01
   3.4719051e-02   2.6471909e-01
   3.1172122e-02   2.5138161e-01
   2.7632443e-02   2.3624581e-01
   2.5125538e-02   2.2395471e-01
   2.1841378e-02   2.0561151e-01
   1.9477896e-02   1.9037139e-01
   1.6973257e-02   1.7164609e-01
   1.4184879e-02   1.4616768e-01
   1.2369757e-02   1.2576949e-01
   1.0447133e-02   9.8043134e-02
   9.2371915e-03   7.4610228e-02
   8.2384522e-03   4.6326751e-02
   7.6941963e-03   1.4873803e-02
   7.6937298e-03  -1.5672150e-02
   8.2396689e-03  -4.7259955e-02
   8.6644323e-03  -6.1161751e-02
   9.3859889e-03  -7.8570145e-02
   1.0267399e-02  -9.5809600e-02
   1.1054945e-02  -1.0867779e-01
   1.2246553e-02  -1.2511519e-01
   1.3524304e-02  -1.4023626e-01
   1.3928910e-02  -1.4444894e-01
   1.5141144e-02  -1.5652444e-01
   1.6059501e-02  -1.6487579e-01
   1.7311051e-02  -1.7528402e-01
   1.8453591e-02  -1.8406298e-01
   1.9476905e-02  -1.9141122e-01
   2.1308829e-02  -2.0342035e-01
   2.1712844e-02  -2.0588342e-01
   2.3754623e-02  -2.1775506e-01
   2.5127083e-02  -2.2510117e-01
   2.7286304e-02  -2.3583195e-01
   2.8595540e-02  -2.4164230e-01
   3.0157015e-02  -2.4848373e-01
   3.1501152e-02  -2.5394756e-01
   3.3419717e-02  -2.6133021e-01
   3.5644407e-02  -2.6930573e-01
   3.8023631e-02  -2.7711252e-01
   3.9827290e-02  -2.8283809e-01
   4.1061164e-02  -2.8650237e-01
   4.4325279e-02  -2.9564271e-01
   4.6863122e-02  -3.0208000e-01
   4.8216344e-02  -3.0532377e-01
   5.0717328e-02  -3.1129163e-01
   5.3058344e-02  -3.1640100e-01
   5.4543230e-02  -3.1958595e-01
   5.8245738e-02  -3.2717297e-01
   6.0934120e-02  -3.3208347e-01
   6.2894993e-02  -3.3567920e-01
   6.5755952e-02  -3.4078787e-01
   6.8808398e-02  -3.4603692e-01
   7.1114561e-02  -3.4951391e-01
   7.2547587e-02  -3.5166787e-01
   7.6044944e-02  -3.5681370e-01
   7.9628794e-02  -3.6215801e-01
   8.2250609e-02  -3.6609533e-01
   8.3912524e-02  -3.6857271e-01
   8.7287281e-02  -3.7343886e-01
   9.0645533e-02  -3.7772243e-01
   9.3763243e-02  -3.8150798e-01
   9.6020155e-02  -3.8445856e-01
   9.7690671e-02  -3.8653084e-01
   1.0168290e-01  -3.9147992e-01
   1.0533120e-01  -3.9607906e-01
   1.0826767e-01  -3.9981339e-01
   1.0971690e-01  -4.0164280e-01
   1.1283641e-01  -4.0540451e-01
   1.1643137e-01  -4.0921312e-01
   1.1989347e-01  -4.1279772e-01
   1.2328160e-01  -4.1622751e-01
   1.2686947e-01  -4.2008952e-01
   1.3025873e-01  -4.2364371e-01
   1.3382200e-01  -4.2739897e-01
   1.3738812e-01  -4.3128893e-01
   1.4102186e-01  -4.3504365e-01
   1.4439807e-01  -4.3873515e-01
   1.4778407e-01  -4.4228268e-01
   1.5133850e-01  -4.4579267e-01
   1.5510042e-01  -4.4868594e-01
   1.5857866e-01  -4.5147060e-01
   1.6200893e-01  -4.5434440e-01
   1.6479377e-01  -4.5660042e-01
   1.6843880e-01  -4.5968411e-01
   1.7245476e-01  -4.6320570e-01
   1.7633407e-01  -4.6656098e-01
   1.8030247e-01  -4.6886298e-01
   1.8390360e-01  -4.7108928e-01
   1.8737929e-01  -4.7328819e-01
   1.9099172e-01  -4.7564288e-01
   1.9445298e-01  -4.7794076e-01
   1.9660815e-01  -4.7943853e-01
   2.0041072e-01  -4.8200827e-01
   2.0407849e-01  -4.8383481e-01
   2.0777115e-01  -4.8572220e-01
   2.1153482e-01  -4.8728334e-01
   2.1520051e-01  -4.8994134e-01
   2.1879861e-01  -4.9285728e-01
   2.2227642e-01  -4.9582187e-01
   2.2561159e-01  -4.9879545e-01
   2.2889493e-01  -5.0206081e-01
   2.2975465e-01  -5.0287999e-01
   2.3091790e-01  -5.0404344e-01
   2.3129594e-01  -5.0448566e-01
   2.3209405e-01  -5.0541250e-01
   2.3280855e-01  -5.0620756e-01
   2.3314996e-01  -5.0659696e-01
   2.3422428e-01  -5.0766318e-01
   2.3513046e-01  -5.0858729e-01
   2.3607933e-01  -5.0968883e-01
   2.3800032e-01  -5.1215440e-01
   2.4155881e-01  -5.1610405e-01
   2.4518737e-01  -5.1936427e-01
   2.4896772e-01  -5.2122103e-01
   2.5281712e-01  -5.2315214e-01
   2.5669577e-01  -5.2485194e-01
   2.6059505e-01  -5.2617882e-01
   2.6451147e-01  -5.2718269e-01
   2.6844463e-01  -5.2788240e-01
   2.7239823e-01  -5.2824212e-01
   2.7637234e-01  -5.2826804e-01
   2.8036389e-01  -5.2800323e-01
   2.8436944e-01  -5.2749395e-01
   2.8838412e-01  -5.2679894e-01
   2.9240413e-01  -5.2595700e-01
   2.9643181e-01  -5.2493259e-01
   3.0015579e-01  -5.2391825e-01
   3.0244290e-01  -5.2364666e-01
   3.0653770e-01  -5.2177417e-01
   3.1065345e-01  -5.1967379e-01
   3.1474579e-01  -5.1790517e-01
   3.1883311e-01  -5.1615241e-01
   3.2288671e-01  -5.1472296e-01
   3.2686830e-01  -5.1418757e-01
   3.3085345e-01  -5.1365922e-01
   3.3489364e-01  -5.1236363e-01
   3.3898435e-01  -5.1044317e-01
   3.4304725e-01  -5.0880221e-01
   3.4710436e-01  -5.0719878e-01
   3.5116085e-01  -5.0555141e-01
   3.5521181e-01  -5.0392385e-01
   3.5925849e-01  -5.0229927e-01
   3.6330178e-01  -5.0066903e-01
   3.6734152e-01  -4.9904036e-01
   3.6955656e-01  -4.9815015e-01
   3.7339684e-01  -4.9657671e-01
   3.7742642e-01  -4.9496260e-01
   3.8143322e-01  -4.9369153e-01
   3.8544693e-01  -4.9228127e-01
   3.8945840e-01  -4.9085259e-01
   3.9346568e-01  -4.8942380e-01
   3.9746885e-01  -4.8799757e-01
   4.0146762e-01  -4.8658639e-01
   4.0545988e-01  -4.8522544e-01
   4.0944380e-01  -4.8393974e-01
   4.1342185e-01  -4.8269913e-01
   4.1739694e-01  -4.8147689e-01
   4.2136878e-01  -4.8024749e-01
   4.2532258e-01  -4.7940554e-01
   4.2928705e-01  -4.7827977e-01
   4.3324908e-01  -4.7716999e-01
   4.3720859e-01  -4.7609846e-01
   4.4116573e-01  -4.7506788e-01
   4.4512048e-01  -4.7407203e-01
   4.4907846e-01  -4.7309871e-01
   4.5302367e-01  -4.7233843e-01
   4.5697122e-01  -4.7145513e-01
   4.6091961e-01  -4.7057460e-01
   4.6486946e-01  -4.6970424e-01
   4.6881960e-01  -4.6885814e-01
   4.7277030e-01  -4.6803825e-01
   4.7672254e-01  -4.6724029e-01
   4.8067724e-01  -4.6645837e-01
   4.8463451e-01  -4.6568866e-01
   4.8859364e-01  -4.6493016e-01
   4.9255474e-01  -4.6417864e-01
   4.9651344e-01  -4.6341482e-01
   5.0048602e-01  -4.6265836e-01
   5.0444777e-01  -4.6196308e-01
   5.0842848e-01  -4.6126405e-01
   5.1241036e-01  -4.6048904e-01
   5.1640212e-01  -4.5978113e-01
   5.2039910e-01  -4.5905158e-01
   5.2440622e-01  -4.5821935e-01
   5.2842329e-01  -4.5738298e-01
   5.3244024e-01  -4.5659914e-01
   5.3645910e-01  -4.5586120e-01
   5.4049697e-01  -4.5499650e-01
   5.4249644e-01  -4.5455744e-01
   5.4643146e-01  -4.5366867e-01
   5.5036616e-01  -4.5273340e-01
   5.5430130e-01  -4.5201127e-01
   5.5823622e-01  -4.5095445e-01
   5.6217089e-01  -4.4997193e-01
   5.6610523e-01  -4.4898340e-01
   5.7003939e-01  -4.4795465e-01
   5.7397337e-01  -4.4690233e-01
   5.7790715e-01  -4.4582719e-01
   5.8184075e-01  -4.4472936e-01
   5.8577419e-01  -4.4360873e-01
   5.8970747e-01  -4.4246067e-01
   5.9379726e-01  -4.4118901e-01
   5.9794652e-01  -4.3997796e-01
   6.0210103e-01  -4.3874742e-01
   6.0629024e-01  -4.3734998e-01
   6.1045345e-01  -4.3621284e-01
   6.1457412e-01  -4.3533880e-01
   6.1877132e-01  -4.3405807e-01
   6.2298039e-01  -4.3271308e-01
   6.2555023e-01  -4.3195850e-01
   6.2929177e-01  -4.3080849e-01
   6.3351503e-01  -4.2948260e-01
   6.3774579e-01  -4.2815574e-01
   6.4196188e-01  -4.2691626e-01
   6.4617986e-01  -4.2567284e-01
   6.5037361e-01  -4.2446224e-01
   6.5458575e-01  -4.2327816e-01
   6.5660020e-01  -4.2274298e-01
   6.6053979e-01  -4.2175106e-01
   6.6448090e-01  -4.2084485e-01
   6.6842301e-01  -4.2004343e-01
   6.7236557e-01  -4.1948908e-01
   6.7630807e-01  -4.1867191e-01
   6.8025058e-01  -4.1810770e-01
   6.8419650e-01  -4.1760872e-01
   6.8814338e-01  -4.1720632e-01
   6.9209048e-01  -4.1693298e-01
   6.9603872e-01  -4.1680363e-01
   6.9998754e-01  -4.1682757e-01
   7.0393721e-01  -4.1701669e-01
   7.0788773e-01  -4.1738299e-01
   7.1183747e-01  -4.1794536e-01
   7.1578578e-01  -4.1873401e-01
   7.1973025e-01  -4.1973823e-01
   7.2366061e-01  -4.2089496e-01
   7.2757255e-01  -4.2231808e-01
   7.3144334e-01  -4.2414787e-01
   7.3514349e-01  -4.2630142e-01
   7.3827135e-01  -4.2837474e-01
   7.4113734e-01  -4.3024377e-01
   7.4221312e-01  -4.3113457e-01
   7.4333377e-01  -4.3223919e-01
   7.4379965e-01  -4.3269146e-01
   7.4423903e-01  -4.3318055e-01
   7.4507123e-01  -4.3382295e-01
   7.4574956e-01  -4.3461141e-01
   7.4655577e-01  -4.3555098e-01
   7.4709764e-01  -4.3616878e-01
   7.4863024e-01  -4.3792055e-01
   7.5025073e-01  -4.3946484e-01
   7.5358642e-01  -4.4261662e-01
   7.5726110e-01  -4.4507187e-01
   7.6106953e-01  -4.4686524e-01
   7.6482069e-01  -4.4828356e-01
   7.6683970e-01  -4.4904831e-01
   7.7076169e-01  -4.4918290e-01
   7.7465343e-01  -4.4885375e-01
   7.7875007e-01  -4.4729347e-01
   7.8068444e-01  -4.4638174e-01
   7.8448964e-01  -4.4443095e-01
   7.8928625e-01  -4.4044524e-01
   7.9335704e-01  -4.3678961e-01
   7.9763729e-01  -4.3181445e-01
   7.9941940e-01  -4.2959292e-01
   8.0268178e-01  -4.2534946e-01
   8.0692151e-01  -4.1871482e-01
   8.0939797e-01  -4.1473834e-01
   8.1389589e-01  -4.0678047e-01
   8.1736083e-01  -4.0003128e-01
   8.1998364e-01  -3.9493692e-01
   8.2417850e-01  -3.8563584e-01
   8.2745576e-01  -3.7816108e-01
   8.3134831e-01  -3.6913750e-01
   8.3366833e-01  -3.6305485e-01
   8.3772323e-01  -3.5227942e-01
   8.4153071e-01  -3.4216565e-01
   8.4479728e-01  -3.3295290e-01
   8.4743821e-01  -3.2492584e-01
   8.5005713e-01  -3.1687583e-01
   8.5488932e-01  -3.0194563e-01
   8.5713774e-01  -2.9496711e-01
   8.6060798e-01  -2.8408017e-01
   8.6480596e-01  -2.6948826e-01
   8.6695102e-01  -2.6187074e-01
   8.6958039e-01  -2.5248070e-01
   8.7442483e-01  -2.3483818e-01
   8.7700492e-01  -2.2527619e-01
   8.7996539e-01  -2.1401857e-01
   8.8288398e-01  -2.0270304e-01
   8.8648871e-01  -1.8836171e-01
   8.9041651e-01  -1.7212923e-01
   8.9265537e-01  -1.6261888e-01
   8.9580312e-01  -1.4872166e-01
   9.0016850e-01  -1.2820132e-01
   9.0414222e-01  -1.0740970e-01
   9.0644908e-01  -9.3894587e-02
   9.1022946e-01  -6.6952492e-02
   9.1290581e-01  -3.9947537e-02
   9.1428624e-01  -1.3233288e-02
   9.1421801e-01   1.5468590e-02
   9.1308009e-01   3.6997017e-02
   9.1156346e-01   5.4631915e-02
   9.0967460e-01   7.1088891e-02
   9.0758172e-01   8.5983909e-02
   9.0532720e-01   1.0000989e-01
   9.0362379e-01   1.0979336e-01
   9.0064985e-01   1.2530546e-01
   8.9863152e-01   1.3498459e-01
   8.9663424e-01   1.4437522e-01
   8.9410116e-01   1.5567603e-01
   8.9176523e-01   1.6568837e-01
   8.8959609e-01   1.7492144e-01
   8.8683370e-01   1.8619152e-01
   8.8502141e-01   1.9348792e-01
   8.8265472e-01   2.0268001e-01
   8.8078478e-01   2.0996448e-01
   8.7835443e-01   2.1919492e-01
   8.7566395e-01   2.2920909e-01
   8.7277631e-01   2.3985563e-01
   8.7097326e-01   2.4633698e-01
   8.6867191e-01   2.5460286e-01
   8.6611577e-01   2.6360322e-01
   8.6315243e-01   2.7404243e-01
   8.6126212e-01   2.8060285e-01
   8.5881818e-01   2.8847313e-01
   8.5629013e-01   2.9628828e-01
   8.5316643e-01   3.0596411e-01
   8.5130482e-01   3.1159260e-01
   8.4896680e-01   3.1871436e-01
   8.4610584e-01   3.2736964e-01
   8.4326527e-01   3.3577702e-01
   8.4141989e-01   3.4071973e-01
   8.3839515e-01   3.4865505e-01
   8.3536133e-01   3.5666872e-01
   8.3275133e-01   3.6334069e-01
   8.2956654e-01   3.7100628e-01
   8.2778578e-01   3.7501144e-01
   8.2459008e-01   3.8218182e-01
   8.2140508e-01   3.8925065e-01
   8.1873945e-01   3.9454393e-01
   8.1577092e-01   4.0019072e-01
   8.1214916e-01   4.0700794e-01
   8.1061137e-01   4.0955267e-01
   8.0691852e-01   4.1517893e-01
   8.0341670e-01   4.2048921e-01
   8.0079491e-01   4.2401027e-01
   7.9660453e-01   4.2882737e-01
   7.9310608e-01   4.3219983e-01
   7.8952608e-01   4.3478697e-01
   7.8695452e-01   4.3670139e-01
   7.8430981e-01   4.3868588e-01
   7.8068238e-01   4.3960222e-01
   7.7673815e-01   4.4037532e-01
   7.7438260e-01   4.4009040e-01
   7.7013997e-01   4.3897431e-01
   7.6614750e-01   4.3748931e-01
   7.6189088e-01   4.3314859e-01
   7.5750171e-01   4.2764199e-01
   7.5526218e-01   4.2398343e-01
   7.5094023e-01   4.1600184e-01
   7.4798825e-01   4.0930914e-01
   7.4707018e-01   4.0708891e-01
   7.4623886e-01   4.0488260e-01
   7.4540667e-01   4.0266925e-01
   7.4455149e-01   4.0055699e-01
   7.4385420e-01   3.9897017e-01
   7.4281229e-01   3.9660371e-01
   7.4124299e-01   3.9368955e-01
   7.3915001e-01   3.8995163e-01
   7.3530933e-01   3.8629846e-01
   7.3155104e-01   3.8287675e-01
   7.2765159e-01   3.7997372e-01
   7.2371107e-01   3.7804320e-01
   7.1973564e-01   3.7726279e-01
   7.1575155e-01   3.7712245e-01
   7.1176704e-01   3.7761364e-01
   7.0778444e-01   3.7864286e-01
   7.0380472e-01   3.8014937e-01
   6.9982861e-01   3.8211821e-01
   6.9585658e-01   3.8466427e-01
   6.9189831e-01   3.8713134e-01
   6.8793868e-01   3.8981233e-01
   6.8596065e-01   3.9092325e-01
   6.8200311e-01   3.9367902e-01
   6.7804838e-01   3.9681798e-01
   6.7409743e-01   4.0013608e-01
   6.7015004e-01   4.0362338e-01
   6.6771514e-01   4.0586263e-01
   6.6423509e-01   4.0912780e-01
   6.6029565e-01   4.1296930e-01
   6.5636060e-01   4.1694898e-01
   6.5242875e-01   4.2107868e-01
   6.5046355e-01   4.2315821e-01
   6.4653849e-01   4.2736171e-01
   6.4261188e-01   4.3094015e-01
   6.3868623e-01   4.3514356e-01
   6.3670747e-01   4.3726841e-01
   6.3280225e-01   4.4141662e-01
   6.2888176e-01   4.4560869e-01
   6.2496256e-01   4.4982351e-01
   6.2104448e-01   4.5405918e-01
   6.1908579e-01   4.5616320e-01
   6.1516900e-01   4.6034788e-01
   6.1125291e-01   4.6453799e-01
   6.0733730e-01   4.6872377e-01
   6.0342196e-01   4.7289479e-01
   6.0146431e-01   4.7496903e-01
   5.9754899e-01   4.7903296e-01
   5.9363329e-01   4.8304569e-01
   5.8971694e-01   4.8698989e-01
   5.8579962e-01   4.9084600e-01
   5.8188103e-01   4.9455215e-01
   5.7796057e-01   4.9786622e-01
   5.7600023e-01   4.9969331e-01
   5.7207889e-01   5.0347449e-01
   5.6815553e-01   5.0706101e-01
   5.6422982e-01   5.1025282e-01
   5.6030324e-01   5.1367143e-01
   5.5637397e-01   5.1721832e-01
   5.5244028e-01   5.1990440e-01
   5.4850481e-01   5.2288512e-01
   5.4456631e-01   5.2562110e-01
   5.4062512e-01   5.2808811e-01
   5.3668148e-01   5.3027850e-01
   5.3273571e-01   5.3218813e-01
   5.2998101e-01   5.3334701e-01
   5.2681386e-01   5.3450055e-01
   5.2286473e-01   5.3558899e-01
   5.1891511e-01   5.3644956e-01
   5.1496550e-01   5.3726543e-01
   5.1101491e-01   5.3803651e-01
   5.0706219e-01   5.3910363e-01
   5.0310804e-01   5.3922849e-01
   4.9914976e-01   5.3888781e-01
   4.9519722e-01   5.3763030e-01
   4.9124793e-01   5.3615647e-01
   4.8729765e-01   5.3496434e-01
   4.8334963e-01   5.3322875e-01
   4.7940408e-01   5.3118859e-01
   4.7546135e-01   5.2887148e-01
   4.7152162e-01   5.2631710e-01
   4.6758484e-01   5.2355954e-01
   4.6365075e-01   5.2061394e-01
   4.5971906e-01   5.1748942e-01
   4.5578776e-01   5.1515711e-01
   4.5185808e-01   5.1160843e-01
   4.4793128e-01   5.0790474e-01
   4.4400626e-01   5.0419757e-01
   4.4008277e-01   5.0043580e-01
   4.3616065e-01   4.9658332e-01
   4.3223921e-01   4.9283178e-01
   4.2831563e-01   4.8969539e-01
   4.2439403e-01   4.8586026e-01
   4.2047218e-01   4.8202803e-01
   4.1654980e-01   4.7824408e-01
   4.1262658e-01   4.7450597e-01
   4.0870228e-01   4.7083186e-01
   4.0477675e-01   4.6723535e-01
   4.0084980e-01   4.6369455e-01
   3.9692119e-01   4.6025434e-01
   3.9299077e-01   4.5693502e-01
   3.8905850e-01   4.5374466e-01
   3.8512444e-01   4.5068134e-01
   3.8118871e-01   4.4772942e-01
   3.7725094e-01   4.4499793e-01
   3.7331303e-01   4.4227812e-01
   3.6937550e-01   4.3973181e-01
   3.6543301e-01   4.3760629e-01
   3.6148918e-01   4.3565272e-01
   3.5754341e-01   4.3393967e-01
   3.5359599e-01   4.3249200e-01
   3.4964822e-01   4.3120894e-01
   3.4570034e-01   4.3022365e-01
   3.4175129e-01   4.2920370e-01
   3.3780132e-01   4.2834728e-01
   3.3385107e-01   4.2767552e-01
   3.2990039e-01   4.2722690e-01
   3.2594950e-01   4.2700531e-01
   3.2199852e-01   4.2699947e-01
   3.1905670e-01   4.2714593e-01
   3.1607199e-01   4.2740355e-01
   3.1212124e-01   4.2796769e-01
   3.0817107e-01   4.2877707e-01
   3.0422177e-01   4.2982501e-01
   3.0027359e-01   4.3110110e-01
   2.9632674e-01   4.3259415e-01
   2.9238142e-01   4.3429373e-01
   2.8843778e-01   4.3618613e-01
   2.8449590e-01   4.3824206e-01
   2.8055573e-01   4.4042041e-01
   2.7661686e-01   4.4274823e-01
   2.7267919e-01   4.4525634e-01
   2.7006640e-01   4.4704303e-01
   2.6677653e-01   4.4902296e-01
   2.6284340e-01   4.5165646e-01
   2.5891349e-01   4.5443176e-01
   2.5498945e-01   4.5722557e-01
   2.5108116e-01   4.5984697e-01
   2.4721320e-01   4.6172064e-01
   2.4344284e-01   4.6343811e-01
   2.3991959e-01   4.6448347e-01
   2.3749983e-01   4.6472501e-01
   2.3653065e-01   4.6469679e-01
   2.3488044e-01   4.6460099e-01
   2.3398203e-01   4.6452490e-01
   2.3321026e-01   4.6446266e-01
   2.3255999e-01   4.6435360e-01
   2.3179783e-01   4.6424078e-01
   2.3093691e-01   4.6412654e-01
   2.3027906e-01   4.6403868e-01
   2.2826260e-01   4.6379591e-01
   2.2600452e-01   4.6344322e-01
   2.2237667e-01   4.6307370e-01
   2.1856380e-01   4.6275860e-01
   2.1465495e-01   4.6248244e-01
   2.1068902e-01   4.6226732e-01
   2.0670809e-01   4.6205404e-01
   2.0271463e-01   4.6185486e-01
   1.9887565e-01   4.6116965e-01
   1.9544711e-01   4.6002484e-01
   1.9195441e-01   4.5883912e-01
   1.8810400e-01   4.5753765e-01
   1.8425356e-01   4.5622772e-01
   1.8030874e-01   4.5486424e-01
   1.7636263e-01   4.5350050e-01
   1.7247327e-01   4.5112785e-01
   1.6844378e-01   4.4846577e-01
   1.6483117e-01   4.4611718e-01
   1.6067425e-01   4.4347693e-01
   1.5849767e-01   4.4207094e-01
   1.5419117e-01   4.3924936e-01
   1.4997825e-01   4.3625546e-01
   1.4541979e-01   4.3200814e-01
   1.4183912e-01   4.2866566e-01
   1.4010657e-01   4.2699562e-01
   1.3630488e-01   4.2333713e-01
   1.3209942e-01   4.1931472e-01
   1.2752810e-01   4.1498630e-01
   1.2472038e-01   4.1233075e-01
   1.2102180e-01   4.0877363e-01
   1.1735742e-01   4.0528731e-01
   1.1346293e-01   4.0154530e-01
   1.0977650e-01   3.9742430e-01
   1.0643292e-01   3.9340140e-01
   1.0253657e-01   3.8874414e-01
   9.7918446e-02   3.8327398e-01
   9.5897067e-02   3.8087611e-01
   9.1554815e-02   3.7565134e-01
   8.7929706e-02   3.7129067e-01
   8.3957459e-02   3.6578791e-01
   8.0607532e-02   3.6092825e-01
   7.6764205e-02   3.5534945e-01


==> data/DARPA_buttock_o1_09.dat <==
   1.4278855e-01   4.4941193e-01
   1.4685058e-01   4.5309231e-01
   1.5082143e-01   4.5665213e-01
   1.5504034e-01   4.5930538e-01
   1.5963429e-01   4.6218915e-01
   1.6436047e-01   4.6515389e-01
   1.6849377e-01   4.6778536e-01
   1.7259904e-01   4.7037707e-01
   1.7833775e-01   4.7329414e-01
   1.8295759e-01   4.7482438e-01
   1.8788549e-01   4.7648551e-01
   1.9210477e-01   4.7787719e-01
   1.9751198e-01   4.7961240e-01
   2.0151550e-01   4.8062065e-01
   2.0587272e-01   4.8089699e-01
   2.1122035e-01   4.8123625e-01
   2.1561272e-01   4.8154456e-01
   2.2097295e-01   4.8203872e-01
   2.2488180e-01   4.8246504e-01
   2.2771492e-01   4.8288432e-01
   2.3021057e-01   4.8326608e-01
   2.3130996e-01   4.8346548e-01
   2.3216814e-01   4.8362651e-01
   2.3322226e-01   4.8384722e-01
   2.3397521e-01   4.8394374e-01
   2.3500374e-01   4.8406183e-01
   2.3720639e-01   4.8436075e-01
   2.3974364e-01   4.8443642e-01
   2.4337694e-01   4.8372393e-01
   2.4873539e-01   4.8163060e-01
   2.5304454e-01   4.7947135e-01
   2.5826125e-01   4.7648095e-01
   2.6286308e-01   4.7393890e-01
   2.6781202e-01   4.7131568e-01
   2.7270065e-01   4.6908331e-01
   2.7737258e-01   4.6696045e-01
   2.8254749e-01   4.6498093e-01
   2.8694852e-01   4.6351715e-01
   2.9239808e-01   4.6112200e-01
   2.9652538e-01   4.5972245e-01
   3.0225749e-01   4.5805848e-01
   3.0615911e-01   4.5715723e-01
   3.1015018e-01   4.5645428e-01
   3.1585871e-01   4.5588931e-01
   3.2001899e-01   4.5586482e-01
   3.2564168e-01   4.5607939e-01
   3.2988652e-01   4.5624901e-01
   3.3548467e-01   4.5704510e-01
   3.3975313e-01   4.5711915e-01
   3.4533864e-01   4.5778555e-01
   3.4961792e-01   4.5855965e-01
   3.5528559e-01   4.5999587e-01
   3.5947891e-01   4.6122470e-01
   3.6530059e-01   4.6330684e-01
   3.6933345e-01   4.6500860e-01
   3.7336524e-01   4.6695179e-01
   3.7917465e-01   4.7014494e-01
   3.8350473e-01   4.7271155e-01
   3.8901287e-01   4.7559169e-01
   3.9363395e-01   4.7818433e-01
   3.9884519e-01   4.8136617e-01
   4.0378759e-01   4.8442306e-01
   4.0866817e-01   4.8759133e-01
   4.1395107e-01   4.9108398e-01
   4.1848682e-01   4.9416057e-01
   4.2411296e-01   4.9803864e-01
   4.2830307e-01   5.0095595e-01
   4.3304634e-01   5.0379531e-01
   4.3812076e-01   5.0708128e-01
   4.4231160e-01   5.0986272e-01
   4.4794035e-01   5.1399463e-01
   4.5245688e-01   5.1688486e-01
   4.5776903e-01   5.2014260e-01
   4.6250334e-01   5.2215462e-01
   4.6760393e-01   5.2496999e-01
   4.7254179e-01   5.2745368e-01
   4.7744964e-01   5.2984060e-01
   4.8257292e-01   5.3191913e-01
   4.8730886e-01   5.3350178e-01
   4.9259375e-01   5.3502660e-01
   4.9717529e-01   5.3604084e-01
   5.0252374e-01   5.3632061e-01
   5.0705228e-01   5.3645891e-01
   5.1248311e-01   5.3646817e-01
   5.1692406e-01   5.3507692e-01
   5.2220745e-01   5.3340208e-01
   5.2678519e-01   5.3234558e-01
   5.3200598e-01   5.3095551e-01
   5.3664500e-01   5.2936679e-01
   5.4174694e-01   5.2726867e-01
   5.4649617e-01   5.2493465e-01
   5.5139466e-01   5.2219492e-01
   5.5633256e-01   5.1894445e-01
   5.6101247e-01   5.1681318e-01
   5.6616038e-01   5.1391217e-01
   5.7057848e-01   5.1178246e-01
   5.7597925e-01   5.0830392e-01
   5.8002891e-01   5.0559136e-01
   5.8382833e-01   5.0302176e-01
   5.8939997e-01   4.9874750e-01
   5.9363557e-01   4.9577289e-01
   5.9873151e-01   4.9202810e-01
   6.0343893e-01   4.8848494e-01
   6.0799990e-01   4.8508030e-01
   6.1324182e-01   4.8108260e-01
   6.1721639e-01   4.7808464e-01
   6.2108639e-01   4.7514983e-01
   6.2639082e-01   4.7119944e-01
   6.3089668e-01   4.6781381e-01
   6.3552303e-01   4.6434572e-01
   6.4071077e-01   4.6034329e-01
   6.4459407e-01   4.5735132e-01
   6.4856785e-01   4.5489920e-01
   6.5374170e-01   4.5098789e-01
   6.5839547e-01   4.4753817e-01
   6.6282432e-01   4.4449652e-01
   6.6823991e-01   4.4063882e-01
   6.7192673e-01   4.3813697e-01
   6.7612874e-01   4.3537809e-01
   6.8109473e-01   4.3242251e-01
   6.8600016e-01   4.2953961e-01
   6.9035083e-01   4.2728661e-01
   6.9588782e-01   4.2465233e-01
   6.9980550e-01   4.2301160e-01
   7.0381669e-01   4.2161463e-01
   7.0946972e-01   4.2024287e-01
   7.1374612e-01   4.1971580e-01
   7.1942522e-01   4.1969084e-01
   7.2367183e-01   4.2005954e-01
   7.2916894e-01   4.2151385e-01
   7.3339537e-01   4.2390113e-01
   7.3775943e-01   4.2732454e-01
   7.4122726e-01   4.3217837e-01
   7.4245792e-01   4.3429680e-01
   7.4361543e-01   4.3646589e-01
   7.4491218e-01   4.3936894e-01
   7.4545166e-01   4.4073286e-01
   7.4619041e-01   4.4262237e-01
   7.4730810e-01   4.4522982e-01
   7.4886155e-01   4.4835789e-01
   7.5287278e-01   4.5550566e-01
   7.5729159e-01   4.6100580e-01
   7.6180421e-01   4.6476682e-01
   7.6677132e-01   4.6748293e-01
   7.6885720e-01   4.6762056e-01
   7.7472857e-01   4.6736225e-01
   7.7877735e-01   4.6631957e-01
   7.8446043e-01   4.6397474e-01
   7.8832431e-01   4.6084073e-01
   7.9179386e-01   4.5807492e-01
   7.9443604e-01   4.5565983e-01
   7.9868227e-01   4.5073108e-01
   8.0224194e-01   4.4644153e-01
   8.0457314e-01   4.4315926e-01
   8.0881778e-01   4.3659602e-01
   8.1384794e-01   4.2808492e-01
   8.1699350e-01   4.2232234e-01
   8.2174431e-01   4.1320056e-01
   8.2495529e-01   4.0636365e-01
   8.2952243e-01   3.9632662e-01
   8.3276283e-01   3.8900838e-01
   8.3726518e-01   3.7775535e-01
   8.4029690e-01   3.7021026e-01
   8.4393178e-01   3.6110776e-01
   8.4777963e-01   3.5022468e-01
   8.5125553e-01   3.4035476e-01
   8.5573557e-01   3.2770093e-01
   8.5883511e-01   3.1877831e-01
   8.6251098e-01   3.0776579e-01
   8.6663382e-01   2.9465483e-01
   8.6957259e-01   2.8544800e-01
   8.7293860e-01   2.7472270e-01
   8.7738647e-01   2.6049706e-01
   8.8077500e-01   2.4930661e-01
   8.8283479e-01   2.4277823e-01
   8.8724680e-01   2.2824121e-01
   8.9039244e-01   2.1768939e-01
   8.9378309e-01   2.0638121e-01
   8.9711163e-01   1.9527269e-01
   9.0070763e-01   1.8297187e-01
   9.0432927e-01   1.7031343e-01
   9.0778443e-01   1.5801626e-01
   9.1097135e-01   1.4638522e-01
   9.1501776e-01   1.3102589e-01
   9.1800780e-01   1.1898643e-01
   9.2009240e-01   1.1000072e-01
   9.2222183e-01   1.0157142e-01
   9.2440984e-01   9.2610672e-02
   9.2638087e-01   8.4261463e-02
   9.2816815e-01   7.5856173e-02
   9.3112461e-01   6.0563592e-02
   9.3316964e-01   4.7870404e-02
   9.3455076e-01   3.7628575e-02
   9.3599233e-01   2.2114557e-02
   9.3704553e-01  -1.8316739e-06
   9.3610500e-01  -2.2534436e-02
   9.3317110e-01  -4.8010565e-02
   9.2985536e-01  -6.7823324e-02
   9.2636209e-01  -8.4539262e-02
   9.2279394e-01  -9.9625400e-02
   9.1881831e-01  -1.1604467e-01
   9.1523252e-01  -1.3043165e-01
   9.1234835e-01  -1.4146069e-01
   9.0912474e-01  -1.5347965e-01
   9.0572111e-01  -1.6580574e-01
   9.0158315e-01  -1.8038884e-01
   8.9857311e-01  -1.9063564e-01
   8.9545014e-01  -2.0128177e-01
   8.9175295e-01  -2.1367001e-01
   8.8752265e-01  -2.2779828e-01
   8.8446151e-01  -2.3787260e-01
   8.8026181e-01  -2.5170720e-01
   8.7606945e-01  -2.6533687e-01
   8.7293629e-01  -2.7541786e-01
   8.6965267e-01  -2.8598443e-01
   8.6604501e-01  -2.9748451e-01
   8.6169455e-01  -3.1125356e-01
   8.5883445e-01  -3.1966253e-01
   8.5442046e-01  -3.3230120e-01
   8.5125224e-01  -3.4130488e-01
   8.4802531e-01  -3.5057291e-01
   8.4356263e-01  -3.6314174e-01
   8.4021428e-01  -3.7158267e-01
   8.3658009e-01  -3.8081408e-01
   8.3244978e-01  -3.9109574e-01
   8.2886208e-01  -3.9930929e-01
   8.2462689e-01  -4.0865194e-01
   8.2106320e-01  -4.1643413e-01
   8.1685100e-01  -4.2440937e-01
   8.1308535e-01  -4.3159097e-01
   8.0906723e-01  -4.3830832e-01
   8.0331753e-01  -4.4739413e-01
   8.0009279e-01  -4.5160448e-01
   7.9539928e-01  -4.5746650e-01
   7.9012771e-01  -4.6277584e-01
   7.8640060e-01  -4.6611081e-01
   7.8231326e-01  -4.6895366e-01
   7.7665982e-01  -4.7228259e-01
   7.7221626e-01  -4.7361055e-01
   7.6669239e-01  -4.7452251e-01
   7.6232582e-01  -4.7368324e-01
   7.5722489e-01  -4.7253295e-01
   7.5323592e-01  -4.7077043e-01
   7.4895156e-01  -4.6754613e-01
   7.4690274e-01  -4.6576004e-01
   7.4604018e-01  -4.6498197e-01
   7.4527234e-01  -4.6419799e-01
   7.4436855e-01  -4.6331074e-01
   7.4337852e-01  -4.6247515e-01
   7.4180492e-01  -4.6124349e-01
   7.3899647e-01  -4.5958393e-01
   7.3406295e-01  -4.5732271e-01
   7.2948955e-01  -4.5563281e-01
   7.2488747e-01  -4.5445668e-01
   7.1970712e-01  -4.5365534e-01
   7.1520615e-01  -4.5301069e-01
   7.0984630e-01  -4.5244633e-01
   7.0540775e-01  -4.5217050e-01
   6.9998167e-01  -4.5202841e-01
   6.9550244e-01  -4.5206297e-01
   6.9011962e-01  -4.5224993e-01
   6.8549334e-01  -4.5262780e-01
   6.8026233e-01  -4.5324303e-01
   6.7538797e-01  -4.5386125e-01
   6.7040895e-01  -4.5404343e-01
   6.6532522e-01  -4.5453720e-01
   6.6055868e-01  -4.5512662e-01
   6.5514870e-01  -4.5594198e-01
   6.5071220e-01  -4.5666846e-01
   6.4495817e-01  -4.5759144e-01
   6.4086807e-01  -4.5801672e-01
   6.3496292e-01  -4.5882192e-01
   6.3068688e-01  -4.5992085e-01
   6.2512439e-01  -4.6109342e-01
   6.2042722e-01  -4.6203383e-01
   6.1528668e-01  -4.6305699e-01
   6.1022690e-01  -4.6398398e-01
   6.0544940e-01  -4.6497759e-01
   6.0000186e-01  -4.6617840e-01
   5.9561260e-01  -4.6697408e-01
   5.8985726e-01  -4.6794683e-01
   5.8577607e-01  -4.6871501e-01
   5.8184133e-01  -4.6944144e-01
   5.7769291e-01  -4.7017978e-01
   5.7200392e-01  -4.7116394e-01
   5.6760202e-01  -4.7190334e-01
   5.6216578e-01  -4.7282286e-01
   5.5754544e-01  -4.7361306e-01
   5.5232705e-01  -4.7440203e-01
   5.4752536e-01  -4.7496869e-01
   5.4248765e-01  -4.7571967e-01
   5.3752001e-01  -4.7638100e-01
   5.3264804e-01  -4.7703175e-01
   5.2755038e-01  -4.7781617e-01
   5.2280759e-01  -4.7854387e-01
   5.1759712e-01  -4.7913332e-01
   5.1296692e-01  -4.7977784e-01
   5.0767729e-01  -4.8052145e-01
   5.0312523e-01  -4.8111400e-01
   4.9778892e-01  -4.8180336e-01
   4.9328400e-01  -4.8241857e-01
   4.8790356e-01  -4.8312999e-01
   4.8344336e-01  -4.8374132e-01
   4.7802395e-01  -4.8449351e-01
   4.7360316e-01  -4.8512115e-01
   4.6815676e-01  -4.8591703e-01
   4.6376355e-01  -4.8661871e-01
   4.5827384e-01  -4.8760102e-01
   4.5392610e-01  -4.8828679e-01
   4.4838462e-01  -4.8924085e-01
   4.4408755e-01  -4.9001325e-01
   4.3853894e-01  -4.9074313e-01
   4.3424718e-01  -4.9154032e-01
   4.2865945e-01  -4.9265515e-01
   4.2440984e-01  -4.9355756e-01
   4.1875180e-01  -4.9488633e-01
   4.1457355e-01  -4.9574655e-01
   4.0884446e-01  -4.9704812e-01
   4.0473464e-01  -4.9770726e-01
   3.9895552e-01  -4.9882850e-01
   3.9489719e-01  -4.9988809e-01
   3.8901092e-01  -5.0133170e-01
   3.8506033e-01  -5.0226615e-01
   3.8104531e-01  -5.0330873e-01
   3.7522521e-01  -5.0500202e-01
   3.7108105e-01  -5.0575854e-01
   3.6538616e-01  -5.0720866e-01
   3.6110583e-01  -5.0824363e-01
   3.5554711e-01  -5.0964664e-01
   3.5111869e-01  -5.1074429e-01
   3.4570780e-01  -5.1227914e-01
   3.4109907e-01  -5.1352043e-01
   3.3586844e-01  -5.1539729e-01
   3.3105862e-01  -5.1652718e-01
   3.2602252e-01  -5.1769436e-01
   3.2108143e-01  -5.1831533e-01
   3.1617458e-01  -5.1959715e-01
   3.1105013e-01  -5.2102104e-01
   3.0632274e-01  -5.2217554e-01
   3.0105840e-01  -5.2304698e-01
   2.9646443e-01  -5.2377657e-01
   2.9112205e-01  -5.2454412e-01
   2.8659848e-01  -5.2518472e-01
   2.8115198e-01  -5.2603071e-01
   2.7672679e-01  -5.2634491e-01
   2.7123945e-01  -5.2638808e-01
   2.6684807e-01  -5.2569238e-01
   2.6147733e-01  -5.2418049e-01
   2.5697712e-01  -5.2338678e-01
   2.5165625e-01  -5.2241769e-01
   2.4715889e-01  -5.2094535e-01
   2.4201888e-01  -5.1813993e-01
   2.3778062e-01  -5.1483050e-01
   2.3627222e-01  -5.1346059e-01
   2.3454493e-01  -5.1195554e-01
   2.3335431e-01  -5.1102807e-01
   2.3270009e-01  -5.1048239e-01
   2.3168421e-01  -5.0962200e-01
   2.3049758e-01  -5.0863414e-01
   2.2836057e-01  -5.0705310e-01
   2.2573002e-01  -5.0526998e-01
   2.2131165e-01  -5.0252782e-01
   2.1712199e-01  -5.0033359e-01
   2.1170164e-01  -4.9777285e-01
   2.0767399e-01  -4.9628547e-01
   2.0198747e-01  -4.9424001e-01
   1.9788428e-01  -4.9221429e-01
   1.9422627e-01  -4.9008346e-01
   1.9035972e-01  -4.8798223e-01
   1.8681121e-01  -4.8612470e-01
   1.8224627e-01  -4.8379028e-01
   1.7761063e-01  -4.8150559e-01
   1.7246814e-01  -4.7805870e-01
   1.6849226e-01  -4.7504795e-01
   1.6471041e-01  -4.7217361e-01
   1.6099671e-01  -4.6931196e-01
   1.5699890e-01  -4.6651652e-01
   1.5403075e-01  -4.6439120e-01
   1.4886751e-01  -4.6028782e-01
   1.4511874e-01  -4.5662879e-01
   1.4129151e-01  -4.5288424e-01
   1.3836038e-01  -4.4993219e-01
   1.3491827e-01  -4.4655380e-01
   1.3118476e-01  -4.4294128e-01
   1.2725166e-01  -4.3915505e-01
   1.2328127e-01  -4.3518901e-01
   1.1939390e-01  -4.3144999e-01
   1.1723356e-01  -4.2934104e-01
   1.1343556e-01  -4.2565935e-01
   1.0822010e-01  -4.1969956e-01
   1.0527163e-01  -4.1627782e-01
   1.0159161e-01  -4.1201731e-01
   9.9549097e-02  -4.0964405e-01
   9.4410256e-02  -4.0356387e-01
   9.1464423e-02  -4.0013569e-01
   8.7802421e-02  -3.9588089e-01
   8.5618140e-02  -3.9299604e-01
   8.0664953e-02  -3.8614598e-01
   7.7723361e-02  -3.8211618e-01
   7.4083902e-02  -3.7703840e-01
   6.8942958e-02  -3.6987912e-01
   6.6001980e-02  -3.6524759e-01
   6.3968642e-02  -3.6190243e-01
   6.0415908e-02  -3.5591634e-01
   5.6714326e-02  -3.4937527e-01
   5.4347924e-02  -3.4486801e-01
   5.1198453e-02  -3.3865587e-01
   4.8375641e-02  -3.3256090e-01
   4.4684311e-02  -3.2424598e-01
   4.1120987e-02  -3.1497797e-01
   3.7542984e-02  -3.0516788e-01
   3.4675144e-02  -2.9647657e-01
   3.1507420e-02  -2.8583477e-01
   2.9000711e-02  -2.7662634e-01
   2.6350288e-02  -2.6589055e-01
   2.3508540e-02  -2.5307987e-01
   2.0423464e-02  -2.3734617e-01
   1.8106662e-02  -2.2404891e-01
   1.5914195e-02  -2.0985044e-01
   1.3608068e-02  -1.9289308e-01
   1.1101376e-02  -1.7102470e-01
   9.4266876e-03  -1.5396185e-01
   7.6558580e-03  -1.3247782e-01
   6.2144544e-03  -1.1063342e-01
   5.0670563e-03  -8.8764956e-02
   3.9209148e-03  -5.7469285e-02
   3.3180535e-03  -3.0556107e-02
   3.1470299e-03   1.3280140e-02
   3.5980665e-03   4.4920630e-02
   4.8400610e-03   8.2981119e-02
   6.4743809e-03   1.1431363e-01
   8.7918004e-03   1.4610667e-01
   1.1405604e-02   1.7338908e-01
   1.3607293e-02   1.9225873e-01
   1.6248755e-02   2.1153093e-01
   2.0101652e-02   2.3498100e-01
   2.3739799e-02   2.5351831e-01
   2.7532574e-02   2.7009357e-01
   3.1505019e-02   2.8500925e-01
   3.5603440e-02   2.9853767e-01
   3.9562191e-02   3.1007527e-01
   4.4462608e-02   3.2273074e-01
   4.8378201e-02   3.3155634e-01
   5.2560084e-02   3.4027671e-01
   5.6191287e-02   3.4730304e-01
   6.0416174e-02   3.5468363e-01
   6.4159129e-02   3.6088749e-01
   6.8440105e-02   3.6775025e-01
   7.3927549e-02   3.7524466e-01
   7.7717835e-02   3.8040380e-01
   8.2029571e-02   3.8622253e-01
   8.5809893e-02   3.9136380e-01
   9.0468919e-02   3.9694751e-01
   9.5259666e-02   4.0238611e-01
   9.9578194e-02   4.0735353e-01
   1.0352501e-01   4.1174410e-01
   1.0768516e-01   4.1639354e-01
   1.1322453e-01   4.2247988e-01
   1.1734713e-01   4.2629073e-01
   1.2107171e-01   4.2967857e-01
   1.2533887e-01   4.3350912e-01
   1.3102422e-01   4.3870677e-01
   1.3492018e-01   4.4221343e-01
   1.3900456e-01   4.4594826e-01


==> data/DARPA_buttock_o1_10.dat <==
   1.4600105e-01   4.6437532e-01
   1.4271152e-01   4.6136857e-01
   1.3705753e-01   4.5628400e-01
   1.3133304e-01   4.5121324e-01
   1.2773494e-01   4.4797497e-01
   1.2501031e-01   4.4556506e-01
   1.1926328e-01   4.4038199e-01
   1.1354860e-01   4.3530910e-01
   1.1006477e-01   4.3166387e-01
   1.0734469e-01   4.2867556e-01
   1.0158590e-01   4.2233425e-01
   9.6270728e-02   4.1652078e-01
   9.3621512e-02   4.1365989e-01
   8.9676136e-02   4.0921312e-01
   8.3994437e-02   4.0235640e-01
   7.9626578e-02   3.9661183e-01
   7.4057744e-02   3.8921866e-01
   6.8690102e-02   3.8223580e-01
   6.4187589e-02   3.7519147e-01
   5.8832939e-02   3.6671032e-01
   5.4466375e-02   3.5890589e-01
   4.9666372e-02   3.4980328e-01
   4.7467421e-02   3.4504376e-01
   4.3032869e-02   3.3513400e-01
   3.8793644e-02   3.2445885e-01
   3.4419800e-02   3.1208123e-01
   3.0000102e-02   2.9788562e-01
   2.6081967e-02   2.8319891e-01
   2.2172211e-02   2.6639969e-01
   1.8640137e-02   2.4867951e-01
   1.5313011e-02   2.2910379e-01
   1.2997886e-02   2.1343897e-01
   1.1030715e-02   1.9830573e-01
   9.2235570e-03   1.8242284e-01
   7.3742712e-03   1.6364960e-01
   5.0622555e-03   1.3493126e-01
   3.1710024e-03   1.0338101e-01
   1.6437911e-03   6.4375723e-02
   9.0648838e-04   3.0019917e-02
   7.5971986e-04  -1.5365187e-02
   1.3524477e-03  -5.4332068e-02
   2.6670760e-03  -9.2791230e-02
   4.4314420e-03  -1.2559592e-01
   6.5242812e-03  -1.5426824e-01
   8.7491598e-03  -1.7807010e-01
   1.0220529e-02  -1.9161499e-01
   1.2466428e-02  -2.0968867e-01
   1.4172006e-02  -2.2189389e-01
   1.7645441e-02  -2.4343221e-01
   2.0939002e-02  -2.6078299e-01
   2.4815773e-02  -2.7834162e-01
   2.8836861e-02  -2.9393333e-01
   3.2872493e-02  -3.0776152e-01
   3.7210907e-02  -3.2059489e-01
   4.1688843e-02  -3.3238118e-01
   4.6496557e-02  -3.4343762e-01
   4.9020189e-02  -3.4885053e-01
   5.2793936e-02  -3.5633924e-01
   5.7479673e-02  -3.6514098e-01
   6.2366719e-02  -3.7294689e-01
   6.7317605e-02  -3.8090758e-01
   7.2168082e-02  -3.8751846e-01
   7.7805438e-02  -3.9500469e-01
   8.2342517e-02  -4.0103065e-01
   8.7826679e-02  -4.0811205e-01
   9.2706919e-02  -4.1356754e-01
   9.4955498e-02  -4.1615343e-01
   9.9696512e-02  -4.2141051e-01
   1.0540652e-01  -4.2782840e-01
   1.0933462e-01  -4.3229023e-01
   1.1198485e-01  -4.3521403e-01
   1.1734315e-01  -4.4027824e-01
   1.2304645e-01  -4.4555095e-01
   1.2700751e-01  -4.4916284e-01
   1.2974470e-01  -4.5164544e-01
   1.3514300e-01  -4.5662727e-01
   1.4086978e-01  -4.6193891e-01
   1.4630330e-01  -4.6693999e-01
   1.5102090e-01  -4.7129911e-01
   1.5751195e-01  -4.7573080e-01
   1.6326293e-01  -4.7960754e-01
   1.6898331e-01  -4.8331341e-01
   1.7452828e-01  -4.8698821e-01
   1.8007473e-01  -4.8958725e-01
   1.8203871e-01  -4.9035457e-01
   1.8607292e-01  -4.9216061e-01
   1.9204638e-01  -4.9494037e-01
   1.9795738e-01  -4.9771988e-01
   2.0386659e-01  -4.9966121e-01
   2.0975335e-01  -5.0037540e-01
   2.1562041e-01  -5.0163989e-01
   2.2150671e-01  -5.0306010e-01
   2.2731041e-01  -5.0515421e-01
   2.3028305e-01  -5.0666302e-01
   2.3170459e-01  -5.0746200e-01
   2.3291258e-01  -5.0812960e-01
   2.3402861e-01  -5.0861310e-01
   2.3550597e-01  -5.0922719e-01
   2.3743633e-01  -5.0976682e-01
   2.4028081e-01  -5.1121116e-01
   2.4321689e-01  -5.1212465e-01
   2.4616430e-01  -5.1354046e-01
   2.4911342e-01  -5.1425742e-01
   2.5206470e-01  -5.1480445e-01
   2.5502313e-01  -5.1503040e-01
   2.5797843e-01  -5.1500076e-01
   2.6093221e-01  -5.1539586e-01
   2.6388902e-01  -5.1639223e-01
   2.6684606e-01  -5.1655036e-01
   2.6980568e-01  -5.1685826e-01
   2.7276619e-01  -5.1679413e-01
   2.7572691e-01  -5.1669083e-01
   2.7868264e-01  -5.1665003e-01
   2.8163781e-01  -5.1652709e-01
   2.8459370e-01  -5.1627155e-01
   2.8754972e-01  -5.1585816e-01
   2.9050744e-01  -5.1561716e-01
   2.9346559e-01  -5.1537967e-01
   2.9642421e-01  -5.1498422e-01
   2.9937771e-01  -5.1420162e-01
   3.0232825e-01  -5.1353381e-01
   3.0528183e-01  -5.1296671e-01
   3.0823549e-01  -5.1260864e-01
   3.1119146e-01  -5.1226960e-01
   3.1414828e-01  -5.1193633e-01
   3.1710963e-01  -5.1156186e-01
   3.2006568e-01  -5.1112816e-01
   3.2301796e-01  -5.1084032e-01
   3.2596805e-01  -5.1056191e-01
   3.2892146e-01  -5.1030355e-01
   3.3187370e-01  -5.0996296e-01
   3.3482492e-01  -5.0962340e-01
   3.3778086e-01  -5.0924797e-01
   3.4073058e-01  -5.0888487e-01
   3.4368211e-01  -5.0878508e-01
   3.4663826e-01  -5.0877134e-01
   3.4959256e-01  -5.0854440e-01
   3.5254726e-01  -5.0813825e-01
   3.5550532e-01  -5.0786449e-01
   3.5845494e-01  -5.0749731e-01
   3.6140146e-01  -5.0709748e-01
   3.6435746e-01  -5.0669073e-01
   3.6730868e-01  -5.0612028e-01
   3.7025621e-01  -5.0547207e-01
   3.7320636e-01  -5.0499683e-01
   3.7616540e-01  -5.0456971e-01
   3.7911923e-01  -5.0415063e-01
   3.8206508e-01  -5.0384995e-01
   3.8501461e-01  -5.0351939e-01
   3.8796799e-01  -5.0301793e-01
   3.9091445e-01  -5.0262297e-01
   3.9386921e-01  -5.0228187e-01
   3.9682612e-01  -5.0197606e-01
   3.9978326e-01  -5.0182470e-01
   4.0273540e-01  -5.0140555e-01
   4.0567864e-01  -5.0107515e-01
   4.0862848e-01  -5.0078786e-01
   4.1158312e-01  -5.0053332e-01
   4.1453859e-01  -5.0022048e-01
   4.1749284e-01  -4.9994639e-01
   4.2044964e-01  -4.9955028e-01
   4.2339712e-01  -4.9918174e-01
   4.2634124e-01  -4.9885581e-01
   4.2929110e-01  -4.9855428e-01
   4.3224718e-01  -4.9826582e-01
   4.3520018e-01  -4.9801698e-01
   4.3815578e-01  -4.9783069e-01
   4.4111457e-01  -4.9756441e-01
   4.4406211e-01  -4.9729544e-01
   4.4701134e-01  -4.9703820e-01
   4.4996086e-01  -4.9678520e-01
   4.5291755e-01  -4.9654735e-01
   4.5587174e-01  -4.9637702e-01
   4.5882406e-01  -4.9620716e-01
   4.6177847e-01  -4.9596252e-01
   4.6473554e-01  -4.9570190e-01
   4.6768556e-01  -4.9544240e-01
   4.7063077e-01  -4.9519793e-01
   4.7358435e-01  -4.9495637e-01
   4.7654229e-01  -4.9474781e-01
   4.7949278e-01  -4.9451998e-01
   4.8244405e-01  -4.9434840e-01
   4.8539771e-01  -4.9414586e-01
   4.8835009e-01  -4.9392143e-01
   4.9129529e-01  -4.9373582e-01
   4.9424779e-01  -4.9359437e-01
   4.9720341e-01  -4.9342723e-01
   5.0015429e-01  -4.9316872e-01
   5.0311283e-01  -4.9289773e-01
   5.0508610e-01  -4.9279931e-01
   5.1097828e-01  -4.9241868e-01
   5.1689376e-01  -4.9200168e-01
   5.2279738e-01  -4.9149789e-01
   5.2870561e-01  -4.9124982e-01
   5.3460074e-01  -4.9081213e-01
   5.4051070e-01  -4.9039548e-01
   5.4642078e-01  -4.8986261e-01
   5.5232419e-01  -4.8948407e-01
   5.5822315e-01  -4.8891804e-01
   5.6413485e-01  -4.8842967e-01
   5.7003311e-01  -4.8789472e-01
   5.7593485e-01  -4.8743612e-01
   5.8184531e-01  -4.8720176e-01
   5.8775034e-01  -4.8695244e-01
   5.9365292e-01  -4.8661780e-01
   5.9955345e-01  -4.8603105e-01
   6.0546416e-01  -4.8542531e-01
   6.1136297e-01  -4.8484389e-01
   6.1726475e-01  -4.8437104e-01
   6.2317159e-01  -4.8382768e-01
   6.2907688e-01  -4.8333134e-01
   6.3498446e-01  -4.8294478e-01
   6.4087957e-01  -4.8213597e-01
   6.4679481e-01  -4.8154760e-01
   6.5269944e-01  -4.8161247e-01
   6.5860374e-01  -4.8121223e-01
   6.6451852e-01  -4.8079150e-01
   6.7042675e-01  -4.8016642e-01
   6.7633340e-01  -4.7978090e-01
   6.8224205e-01  -4.7947641e-01
   6.8815503e-01  -4.7927198e-01
   6.9406539e-01  -4.7910674e-01
   6.9997340e-01  -4.7903452e-01
   7.0588918e-01  -4.7916356e-01
   7.1180230e-01  -4.7921338e-01
   7.1771260e-01  -4.7950521e-01
   7.2361960e-01  -4.8003469e-01
   7.2951491e-01  -4.8086127e-01
   7.3508067e-01  -4.8236906e-01
   7.3923451e-01  -4.8309564e-01
   7.4221853e-01  -4.8370820e-01
   7.4331067e-01  -4.8421024e-01
   7.4499266e-01  -4.8530045e-01
   7.4539872e-01  -4.8561052e-01
   7.4643173e-01  -4.8640193e-01
   7.4841322e-01  -4.8783626e-01
   7.5134232e-01  -4.8981227e-01
   7.5714477e-01  -4.9051200e-01
   7.6297084e-01  -4.9064257e-01
   7.6884407e-01  -4.8997393e-01
   7.7471684e-01  -4.8794572e-01
   7.8062976e-01  -4.8449382e-01
   7.8590958e-01  -4.8068153e-01
   7.9046313e-01  -4.7620789e-01
   7.9623526e-01  -4.6989612e-01
   8.0110900e-01  -4.6374140e-01
   8.0606725e-01  -4.5636233e-01
   8.1105272e-01  -4.4860149e-01
   8.1591131e-01  -4.3965867e-01
   8.2074934e-01  -4.3073518e-01
   8.2556442e-01  -4.2037938e-01
   8.2889992e-01  -4.1322655e-01
   8.3448785e-01  -4.0037571e-01
   8.3673266e-01  -3.9485154e-01
   8.4103249e-01  -3.8437876e-01
   8.4526488e-01  -3.7351464e-01
   8.4874433e-01  -3.6403377e-01
   8.5423293e-01  -3.4902688e-01
   8.5875095e-01  -3.3659724e-01
   8.6305452e-01  -3.2417908e-01
   8.6647367e-01  -3.1393429e-01
   8.7183596e-01  -2.9782242e-01
   8.7634478e-01  -2.8416832e-01
   8.8038735e-01  -2.7192031e-01
   8.8286728e-01  -2.6446460e-01
   8.8632781e-01  -2.5390380e-01
   8.9069822e-01  -2.4060162e-01
   8.9393003e-01  -2.3093844e-01
   8.9939375e-01  -2.1452532e-01
   9.0390925e-01  -2.0081701e-01
   9.0782219e-01  -1.8888898e-01
   9.1033786e-01  -1.8125085e-01
   9.1374665e-01  -1.7075489e-01
   9.1596876e-01  -1.6394781e-01
   9.1972623e-01  -1.5224632e-01
   9.2181812e-01  -1.4595292e-01
   9.2557036e-01  -1.3532496e-01
   9.2770286e-01  -1.2927782e-01
   9.3150031e-01  -1.1833909e-01
   9.3360761e-01  -1.1219789e-01
   9.3741127e-01  -1.0176897e-01
   9.4048523e-01  -9.3348478e-02
   9.4358134e-01  -8.4984101e-02
   9.4709907e-01  -7.5619843e-02
   9.5015655e-01  -6.7680539e-02
   9.5577652e-01  -5.3433140e-02
   9.5937851e-01  -4.4084700e-02
   9.6564995e-01  -2.8280792e-02
   9.7099832e-01  -1.5108529e-02
   9.7420156e-01  -7.4458547e-03
   9.7481705e-01   3.8031506e-03
   9.7280609e-01   8.5310933e-03
   9.6998062e-01   1.7176256e-02
   9.6619319e-01   2.6897045e-02
   9.6147742e-01   3.9058346e-02
   9.5718825e-01   4.9596166e-02
   9.5388756e-01   5.7975578e-02
   9.5147197e-01   6.3991670e-02
   9.4873181e-01   7.1409480e-02
   9.4708465e-01   7.5604462e-02
   9.4384636e-01   8.4147651e-02
   9.4115140e-01   9.1436583e-02
   9.3925002e-01   9.6599696e-02
   9.3741172e-01   1.0170350e-01
   9.3402155e-01   1.1086437e-01
   9.3149971e-01   1.1826284e-01
   9.2810186e-01   1.2801000e-01
   9.2557174e-01   1.3522674e-01
   9.2218927e-01   1.4473621e-01
   9.1972791e-01   1.5213757e-01
   9.1631577e-01   1.6272637e-01
   9.1372328e-01   1.7069847e-01
   9.1063857e-01   1.8017350e-01
   9.0782458e-01   1.8872911e-01
   9.0391105e-01   2.0065001e-01
   8.9982136e-01   2.1299190e-01
   8.9482702e-01   2.2795611e-01
   8.9070026e-01   2.4036524e-01
   8.8632598e-01   2.5364511e-01
   8.8312253e-01   2.6339561e-01
   8.8038895e-01   2.7163879e-01
   8.7634534e-01   2.8388032e-01
   8.7209762e-01   2.9669089e-01
   8.6722620e-01   3.1125557e-01
   8.6305548e-01   3.2381770e-01
   8.5875422e-01   3.3620951e-01
   8.5438566e-01   3.4819828e-01
   8.4953343e-01   3.6132902e-01
   8.4526620e-01   3.7299220e-01
   8.4103510e-01   3.8380869e-01
   8.3673533e-01   3.9422404e-01
   8.3468707e-01   3.9925067e-01
   8.2979929e-01   4.1052951e-01
   8.2556342e-01   4.1957860e-01
   8.2115296e-01   4.2900988e-01
   8.1591268e-01   4.3875462e-01
   8.1147416e-01   4.4695334e-01
   8.0607050e-01   4.5533246e-01
   8.0156793e-01   4.6209891e-01
   7.9623903e-01   4.6873914e-01
   7.9046707e-01   4.7475975e-01
   7.8591615e-01   4.7900953e-01
   7.8063015e-01   4.8270691e-01
   7.7472622e-01   4.8539966e-01
   7.6885735e-01   4.8701222e-01
   7.6298859e-01   4.8682712e-01
   7.5717359e-01   4.8480092e-01
   7.5141928e-01   4.8088548e-01
   7.4755759e-01   4.7568823e-01
   7.4645945e-01   4.7398890e-01
   7.4535475e-01   4.7216464e-01
   7.4476089e-01   4.7117730e-01
   7.4346033e-01   4.6881337e-01
   7.4250140e-01   4.6756664e-01
   7.3931620e-01   4.6416010e-01
   7.3348745e-01   4.6101824e-01
   7.2758879e-01   4.5880220e-01
   7.2165646e-01   4.5839606e-01
   7.1572003e-01   4.5865304e-01
   7.0979126e-01   4.6119430e-01
   7.0385478e-01   4.6162911e-01
   6.9990089e-01   4.6233767e-01
   6.9397718e-01   4.6391052e-01
   6.8805954e-01   4.6555715e-01
   6.8214008e-01   4.6624362e-01
   6.7622527e-01   4.6814853e-01
   6.7031484e-01   4.7038275e-01
   6.6440604e-01   4.7261865e-01
   6.5849745e-01   4.7468605e-01
   6.5259948e-01   4.7754862e-01
   6.4867114e-01   4.7923121e-01
   6.4276450e-01   4.8089153e-01
   6.3686546e-01   4.8324415e-01
   6.3097443e-01   4.8590222e-01
   6.2508613e-01   4.8831792e-01
   6.1917601e-01   4.9052986e-01
   6.1328984e-01   4.9295247e-01
   6.0739700e-01   4.9549167e-01
   6.0150180e-01   4.9778210e-01
   5.9703716e-01   4.9967465e-01
   5.9462868e-01   5.0053780e-01
   5.9168576e-01   5.0156674e-01
   5.8873286e-01   5.0245507e-01
   5.8578527e-01   5.0346863e-01
   5.8283995e-01   5.0448087e-01
   5.7989214e-01   5.0548884e-01
   5.7693699e-01   5.0649752e-01
   5.7399085e-01   5.0747853e-01
   5.7104386e-01   5.0849970e-01
   5.6809110e-01   5.0949844e-01
   5.6514677e-01   5.1048297e-01
   5.6219957e-01   5.1137331e-01
   5.5924457e-01   5.1231161e-01
   5.5628845e-01   5.1324724e-01
   5.5334169e-01   5.1421202e-01
   5.5039117e-01   5.1495596e-01
   5.4743819e-01   5.1505497e-01
   5.4448436e-01   5.1568909e-01
   5.4152839e-01   5.1634384e-01
   5.3857398e-01   5.1696175e-01
   5.3561570e-01   5.1752411e-01
   5.3265872e-01   5.1792516e-01
   5.2970959e-01   5.1853886e-01
   5.2675957e-01   5.1996316e-01
   5.2379929e-01   5.2053172e-01
   5.2084313e-01   5.2067424e-01
   5.1788802e-01   5.2005167e-01
   5.1492561e-01   5.1967709e-01
   5.1196834e-01   5.2028910e-01
   5.0901635e-01   5.2072159e-01
   5.0606206e-01   5.2099436e-01
   5.0310053e-01   5.2116476e-01
   5.0014176e-01   5.2125352e-01
   4.9718719e-01   5.2115186e-01
   4.9422790e-01   5.2073969e-01
   4.9126773e-01   5.2000040e-01
   4.8831654e-01   5.1962372e-01
   4.8536508e-01   5.1926785e-01
   4.8240793e-01   5.1889942e-01
   4.7945119e-01   5.1851137e-01
   4.7649525e-01   5.1849042e-01
   4.7353462e-01   5.1802322e-01
   4.7058373e-01   5.1739053e-01
   4.6763714e-01   5.1657463e-01
   4.6468711e-01   5.1566465e-01
   4.6173047e-01   5.1493261e-01
   4.5877613e-01   5.1425549e-01
   4.5582580e-01   5.1348946e-01
   4.5287279e-01   5.1260784e-01
   4.4992362e-01   5.1154887e-01
   4.4697295e-01   5.1037566e-01
   4.4402431e-01   5.0907464e-01
   4.4108067e-01   5.0803935e-01
   4.3812692e-01   5.0698286e-01
   4.3517535e-01   5.0593918e-01
   4.3222815e-01   5.0492815e-01
   4.2927813e-01   5.0398177e-01
   4.2632819e-01   5.0302527e-01
   4.2338463e-01   5.0194009e-01
   4.2043906e-01   5.0094329e-01
   4.1748537e-01   4.9986377e-01
   4.1453609e-01   4.9879328e-01
   4.1060134e-01   4.9738764e-01
   4.0470843e-01   4.9526792e-01
   3.9880695e-01   4.9341359e-01
   3.9290586e-01   4.9142893e-01
   3.8699688e-01   4.8961252e-01
   3.8109479e-01   4.8789262e-01
   3.7518320e-01   4.8640355e-01
   3.6927319e-01   4.8485921e-01
   3.6337287e-01   4.8359607e-01
   3.5746444e-01   4.8214725e-01
   3.5154579e-01   4.8086622e-01
   3.4564082e-01   4.8013703e-01
   3.3973106e-01   4.7999205e-01
   3.3381203e-01   4.7960423e-01
   3.2789807e-01   4.7951805e-01
   3.2198249e-01   4.7952082e-01
   3.1607914e-01   4.7909252e-01
   3.1015162e-01   4.7937743e-01
   3.0423496e-01   4.8005387e-01
   2.9832903e-01   4.8137773e-01
   2.9241400e-01   4.8253410e-01
   2.8650374e-01   4.8385859e-01
   2.8059634e-01   4.8495479e-01
   2.7469565e-01   4.8643643e-01
   2.6878343e-01   4.8821168e-01
   2.6287954e-01   4.8987609e-01
   2.5776115e-01   4.9159676e-01
   2.5501843e-01   4.9261489e-01
   2.5206634e-01   4.9349028e-01
   2.4912280e-01   4.9440313e-01
   2.4617932e-01   4.9519617e-01
   2.4323312e-01   4.9582679e-01
   2.4029603e-01   4.9614518e-01
   2.3651988e-01   4.9602910e-01
   2.3451535e-01   4.9576597e-01
   2.3323554e-01   4.9559047e-01
   2.3214961e-01   4.9537427e-01
   2.3082029e-01   4.9514027e-01
   2.2830727e-01   4.9475326e-01
   2.2345285e-01   4.9423419e-01
   2.1757628e-01   4.9361659e-01
   2.1172708e-01   4.9321657e-01
   2.0583801e-01   4.9280151e-01
   1.9992211e-01   4.9222793e-01
   1.9402188e-01   4.9020106e-01
   1.8809259e-01   4.8831589e-01
   1.8306586e-01   4.8667618e-01
   1.7827630e-01   4.8502398e-01
   1.7268753e-01   4.8220150e-01
   1.6853924e-01   4.7967876e-01
   1.6375651e-01   4.7665456e-01
   1.5770726e-01   4.7290103e-01
   1.5241864e-01   4.6964750e-01


==> data/DARPA_buttock_o1_11.dat <==
   2.3325048e-01  -5.0003520e-01
   2.3537018e-01  -5.0005990e-01
   2.3831497e-01  -5.0004106e-01
   2.4102179e-01  -5.0006642e-01
   2.4397479e-01  -5.0006838e-01
   2.4668172e-01  -5.0007073e-01
   2.4963474e-01  -5.0007272e-01
   2.5234169e-01  -5.0007410e-01
   2.5529472e-01  -5.0007552e-01
   2.5800167e-01  -5.0007669e-01
   2.6095471e-01  -5.0007843e-01
   2.6366167e-01  -5.0007810e-01
   2.6661472e-01  -5.0007778e-01
   2.6932168e-01  -5.0007798e-01
   2.7227474e-01  -5.0007789e-01
   2.7498170e-01  -5.0007758e-01
   2.7793475e-01  -5.0007717e-01
   2.8064171e-01  -5.0007703e-01
   2.8359474e-01  -5.0007712e-01
   2.8630168e-01  -5.0007468e-01
   2.8925471e-01  -5.0007346e-01
   2.9196166e-01  -5.0007244e-01
   2.9491468e-01  -5.0007118e-01
   2.9762161e-01  -5.0006983e-01
   3.0057462e-01  -5.0006829e-01
   3.0328155e-01  -5.0006783e-01
   3.0623452e-01  -5.0006363e-01
   3.0894144e-01  -5.0006273e-01
   3.1189444e-01  -5.0006166e-01
   3.1460135e-01  -5.0006083e-01
   3.1755436e-01  -5.0006028e-01
   3.2026128e-01  -5.0005988e-01
   3.2321428e-01  -5.0005958e-01
   3.2592103e-01  -5.0003457e-01
   3.2887413e-01  -5.0005479e-01
   3.3158104e-01  -5.0005381e-01
   3.3453403e-01  -5.0005266e-01
   3.3724093e-01  -5.0005158e-01
   3.4019391e-01  -5.0005050e-01
   3.4290082e-01  -5.0004972e-01
   3.4585380e-01  -5.0004840e-01
   3.4856071e-01  -5.0004819e-01
   3.5151370e-01  -5.0004729e-01
   3.5422059e-01  -5.0004627e-01
   3.5717357e-01  -5.0004504e-01
   3.5988046e-01  -5.0004375e-01
   3.6283343e-01  -5.0004208e-01
   3.6554037e-01  -5.0004323e-01
   3.6849329e-01  -5.0003944e-01
   3.7120018e-01  -5.0003811e-01
   3.7415314e-01  -5.0003670e-01
   3.7686003e-01  -5.0003543e-01
   3.7981300e-01  -5.0003405e-01
   3.8251988e-01  -5.0003262e-01
   3.8547284e-01  -5.0003101e-01
   3.8817974e-01  -5.0003037e-01
   3.9113272e-01  -5.0002946e-01
   3.9383961e-01  -5.0002854e-01
   3.9679259e-01  -5.0002761e-01
   3.9949948e-01  -5.0002686e-01
   4.0245246e-01  -5.0002577e-01
   4.0515935e-01  -5.0002482e-01
   4.0811233e-01  -5.0002385e-01
   4.1081922e-01  -5.0002300e-01
   4.1377220e-01  -5.0002209e-01
   4.1647910e-01  -5.0002128e-01
   4.1943207e-01  -5.0002029e-01
   4.2213895e-01  -5.0001913e-01
   4.2509192e-01  -5.0001800e-01
   4.2779881e-01  -5.0001708e-01
   4.3075179e-01  -5.0001615e-01
   4.3345868e-01  -5.0001540e-01
   4.3641166e-01  -5.0001465e-01
   4.3911856e-01  -5.0001387e-01
   4.4207153e-01  -5.0001302e-01
   4.4477843e-01  -5.0001226e-01
   4.4773141e-01  -5.0001144e-01
   4.5043830e-01  -5.0001073e-01
   4.5339128e-01  -5.0001005e-01
   4.5609818e-01  -5.0000945e-01
   4.5905116e-01  -5.0000868e-01
   4.6175805e-01  -5.0000796e-01
   4.6471103e-01  -5.0000716e-01
   4.6741793e-01  -5.0000643e-01
   4.7037090e-01  -5.0000564e-01
   4.7307780e-01  -5.0000490e-01
   4.7603078e-01  -5.0000393e-01
   4.7873767e-01  -5.0000353e-01
   4.8169065e-01  -5.0000295e-01
   4.8439755e-01  -5.0000251e-01
   4.8735053e-01  -5.0000175e-01
   4.9005743e-01  -5.0000119e-01
   4.9301041e-01  -5.0000062e-01
   4.9571731e-01  -5.0000017e-01
   4.9867028e-01  -4.9999967e-01
   5.0137718e-01  -4.9999897e-01
   5.0433016e-01  -4.9999829e-01
   5.0703706e-01  -4.9999763e-01
   5.0999003e-01  -4.9999687e-01
   5.1269693e-01  -4.9999625e-01
   5.1564991e-01  -4.9999560e-01
   5.1835681e-01  -4.9999504e-01
   5.2130979e-01  -4.9999453e-01
   5.2401669e-01  -4.9999409e-01
   5.2696967e-01  -4.9999342e-01
   5.2967657e-01  -4.9999272e-01
   5.3262954e-01  -4.9999215e-01
   5.3533644e-01  -4.9999164e-01
   5.3828942e-01  -4.9999116e-01
   5.4099631e-01  -4.9999010e-01
   5.4394927e-01  -5.0000319e-01
   5.4665618e-01  -4.9998939e-01
   5.4960916e-01  -4.9998853e-01
   5.5231606e-01  -4.9998788e-01
   5.5526903e-01  -4.9998718e-01
   5.5797593e-01  -4.9998651e-01
   5.6092890e-01  -4.9998572e-01
   5.6363580e-01  -4.9998415e-01
   5.6658878e-01  -4.9998436e-01
   5.6929567e-01  -4.9998382e-01
   5.7224865e-01  -4.9998322e-01
   5.7495554e-01  -4.9998273e-01
   5.7790852e-01  -4.9998224e-01
   5.8061541e-01  -4.9998178e-01
   5.8356839e-01  -4.9998157e-01
   5.8627528e-01  -4.9998155e-01
   5.8922825e-01  -4.9998123e-01
   5.9193514e-01  -4.9998082e-01
   5.9488811e-01  -4.9998007e-01
   5.9759500e-01  -4.9997981e-01
   6.0054798e-01  -4.9997901e-01
   6.0325487e-01  -4.9997841e-01
   6.0620784e-01  -4.9997779e-01
   6.0891474e-01  -4.9997722e-01
   6.1186771e-01  -4.9997664e-01
   6.1457461e-01  -4.9997552e-01
   6.1752759e-01  -4.9997569e-01
   6.2023448e-01  -4.9997510e-01
   6.2318746e-01  -4.9997459e-01
   6.2589436e-01  -4.9997417e-01
   6.2884734e-01  -4.9997381e-01
   6.3155424e-01  -4.9997376e-01
   6.3450722e-01  -4.9997570e-01
   6.3721409e-01  -4.9997200e-01
   6.4016707e-01  -4.9997113e-01
   6.4287397e-01  -4.9997043e-01
   6.4582697e-01  -4.9996976e-01
   6.4853388e-01  -4.9996940e-01
   6.5148688e-01  -4.9996931e-01
   6.5419379e-01  -4.9996971e-01
   6.5714678e-01  -4.9996938e-01
   6.5985368e-01  -4.9996930e-01
   6.6280667e-01  -4.9996910e-01
   6.6551358e-01  -4.9996902e-01
   6.6846657e-01  -4.9996871e-01
   6.7117347e-01  -4.9996806e-01
   6.7412647e-01  -4.9996739e-01
   6.7683339e-01  -4.9996695e-01
   6.7978639e-01  -4.9996653e-01
   6.8249331e-01  -4.9996617e-01
   6.8544631e-01  -4.9996584e-01
   6.8815323e-01  -4.9996517e-01
   6.9110624e-01  -4.9996445e-01
   6.9381317e-01  -4.9996403e-01
   6.9676619e-01  -4.9996377e-01
   6.9947312e-01  -4.9996366e-01
   7.0242614e-01  -4.9996365e-01
   7.0513308e-01  -4.9996360e-01
   7.0808609e-01  -4.9996351e-01
   7.1079302e-01  -4.9996390e-01
   7.1374605e-01  -4.9996382e-01
   7.1645299e-01  -4.9996395e-01
   7.1940601e-01  -4.9996421e-01
   7.2211295e-01  -4.9996446e-01
   7.2506597e-01  -4.9996449e-01
   7.2777292e-01  -4.9996465e-01
   7.3072592e-01  -4.9996663e-01
   7.3343283e-01  -4.9996780e-01
   7.3638583e-01  -4.9996946e-01
   7.3909277e-01  -4.9997079e-01
   7.4204493e-01  -4.9997228e-01
   7.4459275e-01  -4.9997503e-01
   7.4721051e-01  -4.9995003e-01
   7.4991985e-01  -4.9989737e-01
   7.5287197e-01  -4.9983674e-01
   7.5759905e-01  -4.9912915e-01
   7.7639425e-01  -4.9313076e-01
   7.8544324e-01  -4.8646761e-01
   7.9721246e-01  -4.7363494e-01
   8.0231537e-01  -4.6700070e-01
   8.0834983e-01  -4.5756368e-01
   8.1366963e-01  -4.4853495e-01
   8.1952687e-01  -4.3761098e-01
   8.2425464e-01  -4.2787779e-01
   8.2976320e-01  -4.1605843e-01
   8.3324726e-01  -4.0810324e-01
   8.3879475e-01  -3.9465815e-01
   8.4338479e-01  -3.8353364e-01
   8.4748199e-01  -3.7251787e-01
   8.5289216e-01  -3.5787038e-01
   8.5793065e-01  -3.4422914e-01
   8.6309459e-01  -3.2968760e-01
   8.6893241e-01  -3.1241172e-01
   8.7257197e-01  -3.0164117e-01
   8.7767502e-01  -2.8653968e-01
   8.8204657e-01  -2.7360290e-01
   8.8660203e-01  -2.6012194e-01
   8.9189106e-01  -2.4449783e-01
   8.9574542e-01  -2.3328738e-01
   8.9884462e-01  -2.2427344e-01
   9.0324467e-01  -2.1147579e-01
   9.0745429e-01  -1.9923222e-01
   9.1220816e-01  -1.8540558e-01
   9.1898162e-01  -1.6570491e-01
   9.2213135e-01  -1.5681667e-01
   9.2608651e-01  -1.4654080e-01
   9.3135086e-01  -1.3286350e-01
   9.3763476e-01  -1.1728274e-01
   9.4111433e-01  -1.0927300e-01
   9.4498691e-01  -1.0038364e-01
   9.5196247e-01  -8.6377561e-02
   9.6040021e-01  -7.2456608e-02
   9.6948813e-01  -6.2215934e-02
   9.7743596e-01  -5.8847431e-02
   9.8739979e-01  -5.3245861e-02
   9.9231189e-01  -4.4854048e-02
   9.9723303e-01  -2.8893690e-02
   9.9984359e-01  -8.2985624e-03
   9.9906238e-01   1.7562330e-02
   9.9626556e-01   3.3082663e-02
   9.9032430e-01   4.8838182e-02
   9.8295165e-01   5.7325754e-02
   9.7340192e-01   5.9899588e-02
   9.6315519e-01   6.8728842e-02
   9.5748220e-01   7.6819209e-02
   9.5156263e-01   8.7180278e-02
   9.4617674e-01   9.7994462e-02
   9.4072987e-01   1.1015786e-01
   9.3550732e-01   1.2217978e-01
   9.3135086e-01   1.3286322e-01
   9.2664917e-01   1.4507866e-01
   9.2081778e-01   1.6036412e-01
   9.1624862e-01   1.7365346e-01
   9.1349003e-01   1.8167678e-01
   9.0984470e-01   1.9227918e-01
   9.0635180e-01   2.0243825e-01
   9.0215455e-01   2.1464592e-01
   8.9939843e-01   2.2266200e-01
   8.9574542e-01   2.3328679e-01
   8.9060670e-01   2.4827015e-01
   8.8568499e-01   2.6283486e-01
   8.8058701e-01   2.7792131e-01
   8.7749349e-01   2.8707593e-01
   8.7183856e-01   3.0381057e-01
   8.6893241e-01   3.1241068e-01
   8.6564076e-01   3.2215146e-01
   8.5922681e-01   3.4071867e-01
   8.5437693e-01   3.5384905e-01
   8.4897369e-01   3.6847770e-01
   8.4525808e-01   3.7853737e-01
   8.4070883e-01   3.9001750e-01
   8.3611555e-01   4.0114937e-01
   8.3190563e-01   4.1135266e-01
   8.2779668e-01   4.2027556e-01
   8.2288229e-01   4.3081974e-01
   8.1910718e-01   4.3839190e-01
   8.0999977e-01   4.5494385e-01
   8.0252679e-01   4.6672300e-01
   7.9593071e-01   4.7529842e-01
   7.8741719e-01   4.8447694e-01
   7.7593717e-01   4.9340203e-01
   7.6797149e-01   4.9699293e-01
   7.5783837e-01   4.9907117e-01
   7.4696487e-01   4.9992810e-01
   7.2777322e-01   4.9990444e-01
   7.1546838e-01   4.9990581e-01
   6.9602703e-01   4.9991370e-01
   6.8249227e-01   4.9992604e-01
   6.6797322e-01   4.9993838e-01
   6.5542304e-01   4.9995108e-01
   6.3992002e-01   4.9996830e-01
   6.3106123e-01   4.9997979e-01
   6.2023381e-01   4.9999278e-01
   6.1137506e-01   5.0000433e-01
   6.0423886e-01   5.0001374e-01
   6.0079381e-01   5.0001821e-01
   5.9685660e-01   5.0002345e-01
   5.9291936e-01   5.0002917e-01
   5.8799785e-01   5.0003403e-01
   5.8455278e-01   5.0003786e-01
   5.7987732e-01   5.0004333e-01
   5.7470970e-01   5.0004936e-01
   5.7028032e-01   5.0005717e-01
   5.6585090e-01   5.0005934e-01
   5.6166755e-01   5.0006352e-01
   5.5846852e-01   5.0006665e-01
   5.5330083e-01   5.0007128e-01
   5.4911745e-01   5.0007506e-01
   5.4444187e-01   5.0007684e-01
   5.4075063e-01   5.0007928e-01
   5.3755155e-01   5.0008128e-01
   5.3312206e-01   5.0008524e-01
   5.2918473e-01   5.0008818e-01
   5.2475520e-01   5.0009053e-01
   5.2057175e-01   5.0009254e-01
   5.1565004e-01   5.0009337e-01
   5.1195877e-01   5.0009640e-01
   5.0777529e-01   5.0009236e-01
   5.0433008e-01   5.0009251e-01
   4.9916225e-01   5.0009253e-01
   4.9645530e-01   5.0009199e-01
   4.9301009e-01   5.0009076e-01
   4.8858057e-01   5.0008804e-01
   4.8513538e-01   5.0008663e-01
   4.8119803e-01   5.0008511e-01
   4.7799893e-01   5.0008501e-01
   4.7406160e-01   5.0008194e-01
   4.7061644e-01   5.0007990e-01
   4.6643304e-01   5.0007765e-01
   4.6224966e-01   5.0007415e-01
   4.5880454e-01   5.0007044e-01
   4.5437509e-01   5.0006620e-01
   4.5142214e-01   5.0006324e-01
   4.4748487e-01   5.0005912e-01
   4.4354761e-01   5.0005480e-01
   4.3714957e-01   5.0004658e-01
   4.3247409e-01   5.0004140e-01
   4.2066235e-01   5.0002846e-01
   4.1352608e-01   5.0001960e-01
   4.0638980e-01   5.0001123e-01
   3.9974566e-01   5.0000400e-01
   3.9482407e-01   4.9999829e-01
   3.8793382e-01   4.9999078e-01
   3.8202787e-01   4.9998450e-01
   3.7759840e-01   4.9998038e-01
   3.6898550e-01   4.9997313e-01
   3.5963434e-01   4.9996509e-01
   3.5102139e-01   4.9995926e-01
   3.3724060e-01   4.9995614e-01
   3.2985803e-01   4.9995385e-01
   3.2665892e-01   4.9995356e-01
   3.1927635e-01   4.9995135e-01
   3.1386246e-01   4.9995345e-01
   3.0943290e-01   4.9995403e-01
   3.0303466e-01   4.9995705e-01
   2.9392955e-01   4.9996465e-01
   2.8728528e-01   4.9996870e-01
   2.8064104e-01   4.9997441e-01
   2.7498112e-01   4.9997814e-01
   2.6538398e-01   4.9999064e-01
   2.5652509e-01   5.0000186e-01
   2.4495933e-01   5.0001585e-01
   2.3979164e-01   5.0001998e-01
   2.3610017e-01   5.0002089e-01
   2.3262049e-01   4.9996816e-01
   2.2896586e-01   4.9968655e-01
   2.2432331e-01   4.9932892e-01
   2.1936701e-01   4.9894585e-01
   2.1592236e-01   4.9868107e-01
   2.1026295e-01   4.9824644e-01
   2.0657203e-01   4.9796298e-01
   2.0263610e-01   4.9766067e-01
   1.9910820e-01   4.9701769e-01
   1.9575571e-01   4.9585300e-01
   1.9250280e-01   4.9472110e-01
   1.8912167e-01   4.9354632e-01
   1.8515909e-01   4.9216864e-01
   1.8181496e-01   4.9100695e-01
   1.7852247e-01   4.8986070e-01
   1.7546104e-01   4.8866806e-01
   1.6949599e-01   4.8494935e-01
   1.6629515e-01   4.8295310e-01
   1.6354211e-01   4.8123595e-01
   1.5894732e-01   4.7836998e-01
   1.5554753e-01   4.7625060e-01
   1.5163629e-01   4.7381084e-01
   1.4803930e-01   4.7082701e-01
   1.4270980e-01   4.6605380e-01
   1.3936833e-01   4.6306198e-01
   1.3491535e-01   4.5907402e-01
   1.3179764e-01   4.5628257e-01
   1.2801884e-01   4.5289839e-01
   1.2512039e-01   4.5030305e-01
   1.2160885e-01   4.4715820e-01
   1.1911822e-01   4.4492801e-01
   1.1555604e-01   4.4173823e-01
   1.1311092e-01   4.3954862e-01
   1.0961653e-01   4.3583475e-01
   1.0672727e-01   4.3266520e-01
   1.0282025e-01   4.2837966e-01
   9.9595637e-02   4.2484327e-01
   9.5677654e-02   4.2054549e-01
   9.2406004e-02   4.1695660e-01
   8.8484904e-02   4.1265557e-01
   8.5904583e-02   4.0955373e-01
   8.1844980e-02   4.0426048e-01
   7.8860402e-02   4.0036899e-01
   7.5885508e-02   3.9648987e-01
   7.3115331e-02   3.9287789e-01
   6.9491222e-02   3.8815230e-01
   6.5724300e-02   3.8260039e-01
   6.2184474e-02   3.7702744e-01
   5.8874146e-02   3.7181582e-01
   5.5405213e-02   3.6579422e-01
   5.1971550e-02   3.5948355e-01
   4.8774179e-02   3.5313702e-01
   4.4839980e-02   3.4485630e-01
   4.2531124e-02   3.3936306e-01
   3.7993164e-02   3.2793017e-01
   3.4312903e-02   3.1753174e-01
   3.0723585e-02   3.0623435e-01
   2.7427094e-02   2.9467934e-01
   2.4074626e-02   2.8131815e-01
   2.1509097e-02   2.6998225e-01
   1.9016663e-02   2.5774556e-01
   1.6636397e-02   2.4474091e-01
   1.4636095e-02   2.3257998e-01
   1.2196921e-02   2.1588471e-01
   9.9127104e-03   1.9790345e-01
   8.2537294e-03   1.8294978e-01
   6.1735924e-03   1.6112563e-01
   4.3311674e-03   1.3742760e-01
   2.7100079e-03   1.1082217e-01
   1.6373595e-03   8.7685544e-02
   5.6800060e-04   5.3133116e-02
   1.6886833e-04   2.9825606e-02
   3.9246501e-06  -4.1101176e-03
   1.4656540e-04  -2.7689526e-02
   4.9157224e-04  -4.9637810e-02
   1.0651751e-03  -7.1662898e-02
   1.9590935e-03  -9.5336342e-02
   2.8171822e-03  -1.1289111e-01
   4.4311308e-03  -1.3881689e-01
   5.4689959e-03  -1.5264626e-01
   7.1344680e-03  -1.7169389e-01
   8.9510676e-03  -1.8946109e-01
   1.1760401e-02  -2.1268090e-01
   1.3126768e-02  -2.2253189e-01
   1.6346193e-02  -2.4308767e-01
   1.8715041e-02  -2.5615558e-01
   2.1509955e-02  -2.6998737e-01
   2.3420887e-02  -2.7855695e-01
   2.6248709e-02  -2.9011208e-01
   3.0015190e-02  -3.0391854e-01
   3.2862691e-02  -3.1322592e-01
   3.6864441e-02  -3.2491031e-01
   4.1001356e-02  -3.3571132e-01
   4.5426327e-02  -3.4609211e-01
   4.9366588e-02  -3.5438563e-01
   5.2776968e-02  -3.6096564e-01
   5.7228656e-02  -3.6914742e-01
   6.0526029e-02  -3.7441855e-01
   6.4471661e-02  -3.8063047e-01
   6.8643425e-02  -3.8704931e-01
   7.1836182e-02  -3.9121241e-01
   7.5034743e-02  -3.9538324e-01
   7.9502547e-02  -4.0120892e-01
   8.2710395e-02  -4.0539181e-01
   8.6116650e-02  -4.0983329e-01
   8.9783851e-02  -4.1408267e-01
   9.3062970e-02  -4.1768075e-01
   9.6328337e-02  -4.2126243e-01
   9.9376786e-02  -4.2460616e-01
   1.0242255e-01  -4.2794812e-01
   1.0591324e-01  -4.3177708e-01
   1.0961652e-01  -4.3583936e-01
   1.1488508e-01  -4.4114157e-01
   1.1778446e-01  -4.4373859e-01
   1.2135091e-01  -4.4693312e-01
   1.2423208e-01  -4.4951280e-01
   1.2824205e-01  -4.5310485e-01
   1.3224628e-01  -4.5669048e-01
   1.3545520e-01  -4.5956379e-01
   1.3847903e-01  -4.6227202e-01
   1.4249051e-01  -4.6586611e-01
   1.4559277e-01  -4.6864289e-01
   1.4893647e-01  -4.7163819e-01
   1.5322184e-01  -4.7480835e-01
   1.5781794e-01  -4.7767598e-01
   1.6239702e-01  -4.8053115e-01
   1.6652337e-01  -4.8310457e-01
   1.6995495e-01  -4.8524515e-01
   1.7455060e-01  -4.8811248e-01
   1.7779203e-01  -4.8961839e-01
   1.8158737e-01  -4.9093781e-01
   1.8491609e-01  -4.9209639e-01
   1.8888294e-01  -4.9347627e-01
   1.9387273e-01  -4.9521249e-01
   1.9721684e-01  -4.9637850e-01
   2.0117617e-01  -4.9756736e-01
   2.0386527e-01  -4.9777553e-01
   2.0681796e-01  -4.9800431e-01
   2.0952462e-01  -4.9821458e-01
   2.1247733e-01  -4.9844498e-01
   2.1518401e-01  -4.9865464e-01
   2.1813674e-01  -4.9888298e-01
   2.2083656e-01  -4.9908973e-01
   2.2362663e-01  -4.9929688e-01
   2.2625974e-01  -4.9950572e-01
   2.2921175e-01  -4.9973761e-01
   2.3192584e-01  -4.9995263e-01


==> data/DARPA_buttock_o2_02.dat <==
   5.4853205e-01   1.9722073e-02
   5.4853205e-01   1.9722073e-02
   5.4833696e-01   1.9007458e-02
   5.4878233e-01   2.0472324e-02
   5.5050277e-01   2.7230422e-02
   5.5219228e-01   3.5527548e-02
   5.5247407e-01   3.7489408e-02
   5.5420257e-01   5.0630527e-02
   5.5444710e-01   5.3891142e-02
   5.5528170e-01   6.5802232e-02
   5.5542329e-01   7.3305447e-02
   5.5557548e-01   8.1032103e-02
   5.5530328e-01   8.7582052e-02
   5.5495846e-01   9.6286866e-02
   5.5475833e-01   9.8549451e-02
   5.5446110e-01   1.0205229e-01
   5.5398457e-01   1.0761232e-01
   5.5368705e-01   1.1125622e-01
   5.5307961e-01   1.1593664e-01
   5.5249844e-01   1.2105315e-01
   5.5206884e-01   1.2365540e-01
   5.5160002e-01   1.2715243e-01
   5.5091700e-01   1.3015871e-01
   5.5053296e-01   1.3168098e-01
   5.4949036e-01   1.3432284e-01
   5.4856544e-01   1.3826503e-01
   5.4819634e-01   1.3959771e-01
   5.4739218e-01   1.4248814e-01
   5.4679647e-01   1.4402610e-01
   5.4659766e-01   1.4467766e-01
   5.4536886e-01   1.4824180e-01
   5.4462912e-01   1.5055761e-01
   5.4395331e-01   1.5261229e-01
   5.4266034e-01   1.5666580e-01
   5.4254200e-01   1.5700543e-01
   5.4223460e-01   1.5794715e-01
   5.4105517e-01   1.6081708e-01
   5.4069105e-01   1.6185750e-01
   5.3954471e-01   1.6445542e-01
   5.3872113e-01   1.6643089e-01
   5.3800502e-01   1.6787572e-01
   5.3675067e-01   1.7052247e-01
   5.3643633e-01   1.7107577e-01
   5.3506204e-01   1.7358309e-01
   5.3482522e-01   1.7394372e-01
   5.3477970e-01   1.7401538e-01
   5.3313126e-01   1.7614300e-01
   5.3280819e-01   1.7657294e-01
   5.3140184e-01   1.7806534e-01
   5.3083635e-01   1.7868266e-01
   5.2963382e-01   1.7968411e-01
   5.2886423e-01   1.8034208e-01
   5.2782420e-01   1.8097344e-01
   5.2689188e-01   1.8155330e-01
   5.2597021e-01   1.8190967e-01
   5.2491938e-01   1.8232188e-01
   5.2406884e-01   1.8246718e-01
   5.2294680e-01   1.8265060e-01
   5.2211964e-01   1.8264044e-01
   5.2097426e-01   1.8255846e-01
   5.2011279e-01   1.8234646e-01
   5.1900183e-01   1.8202451e-01
   5.1804008e-01   1.8151504e-01
   5.1702947e-01   1.8105947e-01
   5.1598494e-01   1.8087685e-01
   5.1505746e-01   1.8029516e-01
   5.1392065e-01   1.8018601e-01
   5.1308599e-01   1.7984904e-01
   5.1178261e-01   1.7886887e-01
   5.1111419e-01   1.7848229e-01
   5.0954317e-01   1.7668965e-01
   5.0914221e-01   1.7622114e-01
   5.0722676e-01   1.7331532e-01
   5.0717104e-01   1.7320444e-01
   5.0715388e-01   1.7316979e-01
   5.0520037e-01   1.6888365e-01
   5.0449780e-01   1.6736956e-01
   5.0322991e-01   1.6460521e-01
   5.0179900e-01   1.6125998e-01
   5.0125985e-01   1.5998398e-01
   4.9996826e-01   1.5674313e-01
   4.9929031e-01   1.5473154e-01
   4.9890761e-01   1.5353800e-01
   4.9732143e-01   1.4853270e-01
   4.9570567e-01   1.4321355e-01
   4.9535291e-01   1.4203872e-01
   4.9483705e-01   1.4025839e-01
   4.9338420e-01   1.3439342e-01
   4.9196197e-01   1.2849073e-01
   4.9141568e-01   1.2619907e-01
   4.9089602e-01   1.2396867e-01
   4.8944724e-01   1.1605089e-01
   4.8787153e-01   1.0731307e-01
   4.8747965e-01   1.0442179e-01
   4.8576224e-01   9.1634723e-02
   4.8551444e-01   8.8852262e-02
   4.8434804e-01   7.5733779e-02
   4.8403299e-01   6.3895965e-02
   4.8394343e-01   6.0021647e-02
   4.8430763e-01   5.0514168e-02
   4.8457712e-01   4.4536581e-02
   4.8485611e-01   3.9510368e-02
   4.8539899e-01   2.9536838e-02
   4.8545626e-01   2.9099926e-02
   4.8551522e-01   2.8669203e-02
   4.8653420e-01   2.2503514e-02
   4.8748270e-01   1.6777750e-02
   4.8762463e-01   1.6009830e-02
   4.8782770e-01   1.4957286e-02
   4.8899100e-01   1.1611241e-02
   4.8945039e-01   9.8074050e-03
   4.9029666e-01   6.8267113e-03
   4.9141811e-01   2.8233754e-03
   4.9162971e-01   2.2545960e-03
   4.9218503e-01   7.2865007e-04
   4.9315263e-01  -9.1911837e-04
   4.9338607e-01  -1.4776633e-03
   4.9477589e-01  -3.3357090e-03
   4.9535423e-01  -4.5678232e-03
   4.9631777e-01  -6.2795785e-03
   4.9732248e-01  -7.9726220e-03
   4.9787651e-01  -9.0971611e-03
   4.9929083e-01  -1.0770999e-02
   4.9954345e-01  -1.1181578e-02
   5.0124081e-01  -1.2930443e-02
   5.0125712e-01  -1.2945334e-02
   5.0125937e-01  -1.2946797e-02
   5.0295004e-01  -1.4756396e-02
   5.0322808e-01  -1.4952626e-02
   5.0470223e-01  -1.6165898e-02
   5.0519692e-01  -1.6513678e-02
   5.0646496e-01  -1.7486802e-02
   5.0716589e-01  -1.7908612e-02
   5.0825298e-01  -1.8620462e-02
   5.0913498e-01  -1.9055506e-02
   5.1006714e-01  -1.9560896e-02
   5.1110420e-01  -2.0023559e-02
   5.1189869e-01  -2.0363260e-02
   5.1307355e-01  -2.0780638e-02
   5.1375392e-01  -2.0984586e-02
   5.1504301e-01  -2.1292180e-02
   5.1563706e-01  -2.1396054e-02
   5.1701258e-01  -2.1575210e-02
   5.1754831e-01  -2.1597817e-02
   5.1898224e-01  -2.1600904e-02
   5.1949359e-01  -2.1552552e-02
   5.2095198e-01  -2.1349606e-02
   5.2147792e-01  -2.1228220e-02
   5.2292178e-01  -2.0826731e-02
   5.2350263e-01  -2.0615318e-02
   5.2489163e-01  -2.0045858e-02
   5.2556806e-01  -1.9709991e-02
   5.2686154e-01  -1.9013786e-02
   5.2767634e-01  -1.8496718e-02
   5.2883151e-01  -1.7720232e-02
   5.2983451e-01  -1.6928207e-02
   5.3080151e-01  -1.6142336e-02
   5.3205259e-01  -1.4938731e-02
   5.3277155e-01  -1.4238076e-02
   5.3434128e-01  -1.2451552e-02
   5.3474160e-01  -1.1994671e-02
   5.3670756e-01  -9.4137862e-03
   5.3671165e-01  -9.4084160e-03
   5.3672895e-01  -9.3827183e-03
   5.3868183e-01  -6.0065425e-03
   5.3927062e-01  -4.8632868e-03
   5.4065202e-01  -2.2028226e-03
   5.4196113e-01   6.2133848e-04
   5.4262215e-01   2.0264998e-03
   5.4444555e-01   5.6758339e-03
   5.4459227e-01   6.0529963e-03
   5.4468625e-01   6.3893292e-03
   5.4656225e-01   1.2904607e-02
   3.0372941e-01  -1.0826350e-01
   3.0372941e-01  -1.0826350e-01
   3.0366633e-01  -1.1351747e-01
   3.0351410e-01  -9.9976857e-02
   3.0334679e-01  -9.3481589e-02
   3.0300216e-01  -8.8962190e-02
   3.0239798e-01  -8.0947155e-02
   3.0228469e-01  -7.9446584e-02
   3.0222062e-01  -7.8593722e-02
   3.0135338e-01  -7.1514451e-02
   3.0041627e-01  -6.3772040e-02
   3.0040491e-01  -6.3678751e-02
   3.0039442e-01  -6.3592180e-02
   2.9956906e-01  -5.5084815e-02
   2.9900442e-01  -4.8699330e-02
   2.9871954e-01  -4.6573223e-02
   2.9843625e-01  -4.4397448e-02
   2.9767809e-01  -3.9518082e-02
   2.9694392e-01  -3.3790687e-02
   2.9662696e-01  -3.2507352e-02
   2.9645866e-01  -3.1563654e-02
   2.9529786e-01  -2.7552122e-02
   2.9448296e-01  -2.3333253e-02
   2.9410153e-01  -2.1634804e-02
   2.9339565e-01  -1.8730177e-02
   2.9274414e-01  -1.6913786e-02
   2.9250815e-01  -1.6283336e-02
   2.9137936e-01  -1.2197244e-02
   2.9053230e-01  -9.3758696e-03
   2.8998330e-01  -7.6645901e-03
   2.8873895e-01  -3.3594917e-03
   2.8861118e-01  -2.9406910e-03
   2.8855686e-01  -2.7644095e-03
   2.8721413e-01   1.5611198e-03
   2.8658190e-01   3.5829533e-03
   2.8581316e-01   6.0668602e-03
   2.8460682e-01   9.9693637e-03
   2.8441320e-01   1.0612318e-02
   2.8395144e-01   1.2144633e-02
   2.8301024e-01   1.5036865e-02
   2.8263224e-01   1.6176048e-02
   2.8159846e-01   1.9370031e-02
   2.8065799e-01   2.2201124e-02
   2.8017991e-01   2.3688044e-02
   2.7896468e-01   2.7434937e-02
   2.7875506e-01   2.8021224e-02
   2.7868343e-01   2.8218952e-02
   2.7727965e-01   3.2147198e-02
   2.7670840e-01   3.3734395e-02
   2.7579972e-01   3.6264608e-02
   2.7473328e-01   3.9223493e-02
   2.7431573e-01   4.0376071e-02
   2.7303583e-01   4.3903180e-02
   2.7282420e-01   4.4437025e-02
   2.7275865e-01   4.4601900e-02
   2.7131034e-01   4.8219797e-02
   2.7078503e-01   4.9529609e-02
   2.6978970e-01   5.1981357e-02
   2.6881161e-01   5.4387904e-02
   2.6826174e-01   5.5716685e-02
   2.6683839e-01   5.9154856e-02
   2.6672549e-01   5.9420752e-02
   2.6631441e-01   6.0389373e-02
   2.6515756e-01   6.2908865e-02
   2.6486536e-01   6.3545605e-02
   2.6357029e-01   6.6275526e-02
   2.6289245e-01   6.7707608e-02
   2.6196967e-01   6.9571181e-02
   2.6091998e-01   7.1700755e-02
   2.6035401e-01   7.2782659e-02
   2.5894812e-01   7.5489720e-02
   2.5872126e-01   7.5893678e-02
   2.5753684e-01   7.8026238e-02
   2.5706284e-01   7.8826825e-02
   2.5697719e-01   7.8972884e-02
   2.5536648e-01   8.1470948e-02
   2.5500799e-01   8.2034491e-02
   2.5364291e-01   8.3929948e-02
   2.5304175e-01   8.4781150e-02
   2.5188848e-01   8.6165883e-02
   2.5108034e-01   8.7163616e-02
   2.5009856e-01   8.8130314e-02
   2.4912652e-01   8.9125732e-02
   2.4826619e-01   8.9751638e-02
   2.4718390e-01   9.0590247e-02
   2.4638295e-01   9.0929919e-02
   2.4525663e-01   9.1492689e-02
   2.4443018e-01   9.1507892e-02
   2.4334738e-01   9.1662265e-02
   2.4242451e-01   9.1462947e-02
   2.4146661e-01   9.1289015e-02
   2.4032800e-01   9.0699896e-02
   2.3962237e-01   9.0291580e-02
   2.3791067e-01   8.8019153e-02
   2.3773578e-01   8.7836940e-02
   2.3757729e-01   8.7601280e-02
   2.3665290e-01   8.6105861e-02
   2.3655940e-01   8.5988962e-02
   2.3600803e-01   8.4957376e-02
   2.3583427e-01   8.4622417e-02
   2.3566242e-01   8.4293021e-02
   2.3535698e-01   8.3702739e-02
   2.3515513e-01   8.3338885e-02
   2.3486041e-01   8.2809067e-02
   2.3474140e-01   8.2572594e-02
   2.3439216e-01   8.1884035e-02
   2.3414239e-01   8.1427521e-02
   2.3394380e-01   8.1075299e-02
   2.3355455e-01   8.0314167e-02
   2.3350181e-01   8.0213265e-02
   2.3347447e-01   8.0163207e-02
   2.3330648e-01   7.9846068e-02
   2.3318172e-01   7.9607529e-02
   2.3316155e-01   7.9567975e-02
   2.3316155e-01   7.9567975e-02
   2.3293281e-01   7.9060254e-02
   2.3273146e-01   7.8592614e-02
   2.3248144e-01   7.8010343e-02
   2.3221134e-01   7.7445241e-02
   2.3209410e-01   7.7198738e-02
   2.3178513e-01   7.6528203e-02
   2.3169478e-01   7.6314103e-02
   2.3165099e-01   7.6209151e-02
   2.3128877e-01   7.5350775e-02
   2.3107061e-01   7.4828740e-02
   2.3088262e-01   7.4389480e-02
   2.3054358e-01   7.3585872e-02
   2.3048692e-01   7.3450356e-02
   2.3021501e-01   7.2812242e-02
   2.3007517e-01   7.2478477e-02
   2.3004303e-01   7.2397659e-02
   2.2918286e-01   7.0274030e-02
   2.2872799e-01   6.9115896e-02
   2.2821741e-01   6.7814627e-02
   2.2750070e-01   6.5660693e-02
   2.2706932e-01   6.4286068e-02
   2.2529937e-01   5.9247070e-02
   2.2504355e-01   5.8394946e-02
   2.2481842e-01   5.7643569e-02
   2.2316729e-01   5.2313203e-02
   2.2136343e-01   4.6216297e-02
   2.2129407e-01   4.5988061e-02
   2.2121058e-01   4.5711722e-02
   2.1939921e-01   3.8446237e-02
   2.1783751e-01   3.2130532e-02
   2.1749549e-01   3.0417186e-02
   2.1670959e-01   2.6446148e-02
   2.1558245e-01   2.0817323e-02
   2.1510642e-01   1.8330943e-02
   2.1365886e-01   8.6608863e-03
   2.1285014e-01   4.4415404e-03
   2.1171665e-01  -3.0772334e-03
   2.1071566e-01  -9.7876571e-03
   2.0977857e-01  -2.4340849e-02
   2.0976568e-01  -2.4530539e-02
   2.0975354e-01  -2.5358423e-02
   2.0954979e-01  -3.9572337e-02
   2.0959113e-01  -4.0887232e-02
   2.0976742e-01  -4.7520766e-02
   2.0993411e-01  -5.3657232e-02
   2.0995762e-01  -5.4878506e-02
   2.1058321e-01  -6.3983325e-02
   2.1091305e-01  -6.9637155e-02
   2.1129707e-01  -7.3394515e-02
   2.1176502e-01  -7.8474360e-02
   2.1206587e-01  -8.1753565e-02
   2.1226739e-01  -8.4107626e-02
   2.1226739e-01  -8.4107626e-02
   2.1294604e-01  -8.9764281e-02
   2.1365975e-01  -9.5677912e-02
   2.1388722e-01  -9.7636421e-02
   2.1490496e-01  -1.0491452e-01
   2.1556802e-01  -1.0945698e-01
   2.1594219e-01  -1.1211382e-01
   2.1636698e-01  -1.1518856e-01
   2.1701423e-01  -1.1899390e-01
   2.1749082e-01  -1.2184347e-01
   2.1810899e-01  -1.2565021e-01
   2.1891583e-01  -1.3069581e-01
   2.1921697e-01  -1.3230952e-01
   2.1941402e-01  -1.3339210e-01
   2.2035020e-01  -1.3865741e-01
   2.2132290e-01  -1.4436481e-01
   2.2147447e-01  -1.4523344e-01
   2.2172054e-01  -1.4654952e-01
   2.2267815e-01  -1.5115386e-01
   2.2320188e-01  -1.5384243e-01
   2.2391976e-01  -1.5646642e-01
   2.2496290e-01  -1.6072979e-01
   2.2512310e-01  -1.6168155e-01
   2.2551911e-01  -1.6351182e-01
   2.2626176e-01  -1.6682613e-01
   2.2648823e-01  -1.6779617e-01
   2.2677371e-01  -1.6948384e-01
   2.2728452e-01  -1.7262044e-01
   2.2739311e-01  -1.7325874e-01
   2.2768765e-01  -1.7492499e-01
   2.2800531e-01  -1.7655216e-01
   2.2813116e-01  -1.7731853e-01
   2.2858975e-01  -1.7991594e-01
   2.2897421e-01  -1.8217214e-01
   2.2909185e-01  -1.8278489e-01
   2.2926450e-01  -1.8364965e-01
   2.2926450e-01  -1.8364965e-01
   2.2956244e-01  -1.8497958e-01
   2.2993902e-01  -1.8673029e-01
   2.2993902e-01  -1.8673029e-01
   2.3028555e-01  -1.8831089e-01
   2.3036408e-01  -1.8874603e-01
   2.3061206e-01  -1.9002415e-01
   2.3074703e-01  -1.9070226e-01
   2.3082897e-01  -1.9113117e-01
   2.3105785e-01  -1.9229242e-01
   2.3127185e-01  -1.9334314e-01
   2.3134411e-01  -1.9371601e-01
   2.3146992e-01  -1.9436499e-01
   2.3160518e-01  -1.9502806e-01
   2.3169258e-01  -1.9543366e-01
   2.3186609e-01  -1.9625607e-01
   2.3208934e-01  -1.9733330e-01
   2.3212572e-01  -1.9749801e-01
   2.3220611e-01  -1.9786793e-01
   2.3238314e-01  -1.9865511e-01
   2.3245791e-01  -1.9900073e-01
   2.3262472e-01  -1.9986889e-01
   2.3296163e-01  -2.0159748e-01
   2.3309412e-01  -2.0223679e-01
   2.3309412e-01  -2.0223679e-01
   2.3319189e-01  -2.0263654e-01
   2.3360555e-01  -2.0436075e-01
   2.3391320e-01  -2.0569581e-01
   2.3392110e-01  -2.0572978e-01
   2.3422115e-01  -2.0700635e-01
   2.3437173e-01  -2.0766211e-01
   2.3452300e-01  -2.0836728e-01
   2.3481450e-01  -2.0973612e-01
   2.3482522e-01  -2.0978430e-01
   2.3483150e-01  -2.0981161e-01
   2.3512289e-01  -2.1096796e-01
   2.3534163e-01  -2.1191310e-01
   2.3544414e-01  -2.1232174e-01
   2.3553491e-01  -2.1270542e-01
   2.3576827e-01  -2.1365723e-01
   2.3587908e-01  -2.1416031e-01
   2.3595855e-01  -2.1454173e-01
   2.3606700e-01  -2.1507350e-01
   2.3606700e-01  -2.1507350e-01
   2.3642181e-01  -2.1685559e-01
   2.3660604e-01  -2.1783949e-01
   2.3701357e-01  -2.2019187e-01
   2.3737511e-01  -2.2169054e-01
   2.3765197e-01  -2.2303825e-01
   2.3811587e-01  -2.2536782e-01
   2.3813946e-01  -2.2545259e-01
   2.3818707e-01  -2.2560257e-01
   2.3939090e-01  -2.2923699e-01
   2.3980682e-01  -2.3035086e-01
   2.4065606e-01  -2.3249033e-01
   2.4150276e-01  -2.3471080e-01
   2.4192792e-01  -2.3621172e-01
   2.4299444e-01  -2.4002144e-01
   2.4299444e-01  -2.4002144e-01
   2.4323461e-01  -2.4082679e-01
   2.4332473e-01  -2.4111810e-01
   2.4466257e-01  -2.4461557e-01
   2.4520228e-01  -2.4603442e-01
   2.4617175e-01  -2.4816826e-01
   2.4711883e-01  -2.5030822e-01
   2.4773495e-01  -2.5142015e-01
   2.4906137e-01  -2.5388959e-01
   2.4936536e-01  -2.5432355e-01
   2.5102112e-01  -2.5678473e-01
   2.5106516e-01  -2.5683180e-01
   2.5285317e-01  -2.5876365e-01
   2.5299195e-01  -2.5891912e-01
   2.5471410e-01  -2.6022766e-01
   2.5496956e-01  -2.6043566e-01
   2.5664576e-01  -2.6122870e-01
   2.5695115e-01  -2.6138957e-01
   2.5864976e-01  -2.6174246e-01
   2.5893493e-01  -2.6181657e-01
   2.6072805e-01  -2.6174585e-01
   2.6091977e-01  -2.6174776e-01
   2.6288205e-01  -2.6122242e-01
   2.6290492e-01  -2.6121731e-01
   2.6488985e-01  -2.6014303e-01
   2.6513812e-01  -2.5994497e-01
   2.6687414e-01  -2.5864690e-01
   2.6747890e-01  -2.5805153e-01
   2.6885759e-01  -2.5677510e-01
   2.6990124e-01  -2.5555202e-01
   2.7084034e-01  -2.5452730e-01
   2.7240794e-01  -2.5239129e-01
   2.7282248e-01  -2.5180960e-01
   2.7427462e-01  -2.4983557e-01
   2.7427462e-01  -2.4983557e-01
   2.7480317e-01  -2.4899699e-01
   2.7499251e-01  -2.4863928e-01
   2.7678312e-01  -2.4538918e-01
   2.7780440e-01  -2.4322946e-01
   2.7876269e-01  -2.4125648e-01
   2.8050807e-01  -2.3684888e-01
   2.8074173e-01  -2.3618107e-01
   2.8088438e-01  -2.3587950e-01
   2.8271648e-01  -2.3206442e-01
   2.8373530e-01  -2.2990567e-01
   2.8469054e-01  -2.2789856e-01
   2.8636511e-01  -2.2336722e-01
   2.8666589e-01  -2.2244802e-01
   2.8688739e-01  -2.2182584e-01
   2.8863976e-01  -2.1692122e-01
   2.9033742e-01  -2.1151686e-01
   2.9061342e-01  -2.1064545e-01
   2.9258598e-01  -2.0340194e-01
   2.9443386e-01  -1.9629948e-01
   2.9455776e-01  -1.9582566e-01
   2.9466487e-01  -1.9540717e-01
   2.9466487e-01  -1.9540717e-01
   2.9652807e-01  -1.8652083e-01
   2.9762552e-01  -1.8120757e-01
   2.9849699e-01  -1.7574807e-01
   2.9990460e-01  -1.6683469e-01
   3.0046398e-01  -1.6209046e-01
   3.0161420e-01  -1.5227503e-01
   3.0242692e-01  -1.4278651e-01
   3.0285962e-01  -1.3773089e-01


==> data/DARPA_buttock_o2_02_1.dat <==
   3.0372941e-01  -1.0826350e-01
   3.0372941e-01  -1.0826350e-01
   3.0366633e-01  -1.1351747e-01
   3.0351410e-01  -9.9976857e-02
   3.0334679e-01  -9.3481589e-02
   3.0300216e-01  -8.8962190e-02
   3.0239798e-01  -8.0947155e-02
   3.0228469e-01  -7.9446584e-02
   3.0222062e-01  -7.8593722e-02
   3.0135338e-01  -7.1514451e-02
   3.0041627e-01  -6.3772040e-02
   3.0040491e-01  -6.3678751e-02
   3.0039442e-01  -6.3592180e-02
   2.9956906e-01  -5.5084815e-02
   2.9900442e-01  -4.8699330e-02
   2.9871954e-01  -4.6573223e-02
   2.9843625e-01  -4.4397448e-02
   2.9767809e-01  -3.9518082e-02
   2.9694392e-01  -3.3790687e-02
   2.9662696e-01  -3.2507352e-02
   2.9645866e-01  -3.1563654e-02
   2.9529786e-01  -2.7552122e-02
   2.9448296e-01  -2.3333253e-02
   2.9410153e-01  -2.1634804e-02
   2.9339565e-01  -1.8730177e-02
   2.9274414e-01  -1.6913786e-02
   2.9250815e-01  -1.6283336e-02
   2.9137936e-01  -1.2197244e-02
   2.9053230e-01  -9.3758696e-03
   2.8998330e-01  -7.6645901e-03
   2.8873895e-01  -3.3594917e-03
   2.8861118e-01  -2.9406910e-03
   2.8855686e-01  -2.7644095e-03
   2.8721413e-01   1.5611198e-03
   2.8658190e-01   3.5829533e-03
   2.8581316e-01   6.0668602e-03
   2.8460682e-01   9.9693637e-03
   2.8441320e-01   1.0612318e-02
   2.8395144e-01   1.2144633e-02
   2.8301024e-01   1.5036865e-02
   2.8263224e-01   1.6176048e-02
   2.8159846e-01   1.9370031e-02
   2.8065799e-01   2.2201124e-02
   2.8017991e-01   2.3688044e-02
   2.7896468e-01   2.7434937e-02
   2.7875506e-01   2.8021224e-02
   2.7868343e-01   2.8218952e-02
   2.7727965e-01   3.2147198e-02
   2.7670840e-01   3.3734395e-02
   2.7579972e-01   3.6264608e-02
   2.7473328e-01   3.9223493e-02
   2.7431573e-01   4.0376071e-02
   2.7303583e-01   4.3903180e-02
   2.7282420e-01   4.4437025e-02
   2.7275865e-01   4.4601900e-02
   2.7131034e-01   4.8219797e-02
   2.7078503e-01   4.9529609e-02
   2.6978970e-01   5.1981357e-02
   2.6881161e-01   5.4387904e-02
   2.6826174e-01   5.5716685e-02
   2.6683839e-01   5.9154856e-02
   2.6672549e-01   5.9420752e-02
   2.6631441e-01   6.0389373e-02
   2.6515756e-01   6.2908865e-02
   2.6486536e-01   6.3545605e-02
   2.6357029e-01   6.6275526e-02
   2.6289245e-01   6.7707608e-02
   2.6196967e-01   6.9571181e-02
   2.6091998e-01   7.1700755e-02
   2.6035401e-01   7.2782659e-02
   2.5894812e-01   7.5489720e-02
   2.5872126e-01   7.5893678e-02
   2.5753684e-01   7.8026238e-02
   2.5706284e-01   7.8826825e-02
   2.5697719e-01   7.8972884e-02
   2.5536648e-01   8.1470948e-02
   2.5500799e-01   8.2034491e-02
   2.5364291e-01   8.3929948e-02
   2.5304175e-01   8.4781150e-02
   2.5188848e-01   8.6165883e-02
   2.5108034e-01   8.7163616e-02
   2.5009856e-01   8.8130314e-02
   2.4912652e-01   8.9125732e-02
   2.4826619e-01   8.9751638e-02
   2.4718390e-01   9.0590247e-02
   2.4638295e-01   9.0929919e-02
   2.4525663e-01   9.1492689e-02
   2.4443018e-01   9.1507892e-02
   2.4334738e-01   9.1662265e-02
   2.4242451e-01   9.1462947e-02
   2.4146661e-01   9.1289015e-02
   2.4032800e-01   9.0699896e-02
   2.3962237e-01   9.0291580e-02
   2.3791067e-01   8.8019153e-02
   2.3773578e-01   8.7836940e-02
   2.3757729e-01   8.7601280e-02
   2.3665290e-01   8.6105861e-02
   2.3655940e-01   8.5988962e-02
   2.3600803e-01   8.4957376e-02
   2.3583427e-01   8.4622417e-02
   2.3566242e-01   8.4293021e-02
   2.3535698e-01   8.3702739e-02
   2.3515513e-01   8.3338885e-02
   2.3486041e-01   8.2809067e-02
   2.3474140e-01   8.2572594e-02
   2.3439216e-01   8.1884035e-02
   2.3414239e-01   8.1427521e-02
   2.3394380e-01   8.1075299e-02
   2.3355455e-01   8.0314167e-02
   2.3350181e-01   8.0213265e-02
   2.3347447e-01   8.0163207e-02
   2.3330648e-01   7.9846068e-02
   2.3318172e-01   7.9607529e-02
   2.3316155e-01   7.9567975e-02
   2.3316155e-01   7.9567975e-02
   2.3293281e-01   7.9060254e-02
   2.3273146e-01   7.8592614e-02
   2.3248144e-01   7.8010343e-02
   2.3221134e-01   7.7445241e-02
   2.3209410e-01   7.7198738e-02
   2.3178513e-01   7.6528203e-02
   2.3169478e-01   7.6314103e-02
   2.3165099e-01   7.6209151e-02
   2.3128877e-01   7.5350775e-02
   2.3107061e-01   7.4828740e-02
   2.3088262e-01   7.4389480e-02
   2.3054358e-01   7.3585872e-02
   2.3048692e-01   7.3450356e-02
   2.3021501e-01   7.2812242e-02
   2.3007517e-01   7.2478477e-02
   2.3004303e-01   7.2397659e-02
   2.2918286e-01   7.0274030e-02
   2.2872799e-01   6.9115896e-02
   2.2821741e-01   6.7814627e-02
   2.2750070e-01   6.5660693e-02
   2.2706932e-01   6.4286068e-02
   2.2529937e-01   5.9247070e-02
   2.2504355e-01   5.8394946e-02
   2.2481842e-01   5.7643569e-02
   2.2316729e-01   5.2313203e-02
   2.2136343e-01   4.6216297e-02
   2.2129407e-01   4.5988061e-02
   2.2121058e-01   4.5711722e-02
   2.1939921e-01   3.8446237e-02
   2.1783751e-01   3.2130532e-02
   2.1749549e-01   3.0417186e-02
   2.1670959e-01   2.6446148e-02
   2.1558245e-01   2.0817323e-02
   2.1510642e-01   1.8330943e-02
   2.1365886e-01   8.6608863e-03
   2.1285014e-01   4.4415404e-03
   2.1171665e-01  -3.0772334e-03
   2.1071566e-01  -9.7876571e-03
   2.0977857e-01  -2.4340849e-02
   2.0976568e-01  -2.4530539e-02
   2.0975354e-01  -2.5358423e-02
   2.0954979e-01  -3.9572337e-02
   2.0959113e-01  -4.0887232e-02
   2.0976742e-01  -4.7520766e-02
   2.0993411e-01  -5.3657232e-02
   2.0995762e-01  -5.4878506e-02
   2.1058321e-01  -6.3983325e-02
   2.1091305e-01  -6.9637155e-02
   2.1129707e-01  -7.3394515e-02
   2.1176502e-01  -7.8474360e-02
   2.1206587e-01  -8.1753565e-02
   2.1226739e-01  -8.4107626e-02
   2.1226739e-01  -8.4107626e-02
   2.1294604e-01  -8.9764281e-02
   2.1365975e-01  -9.5677912e-02
   2.1388722e-01  -9.7636421e-02
   2.1490496e-01  -1.0491452e-01
   2.1556802e-01  -1.0945698e-01
   2.1594219e-01  -1.1211382e-01
   2.1636698e-01  -1.1518856e-01
   2.1701423e-01  -1.1899390e-01
   2.1749082e-01  -1.2184347e-01
   2.1810899e-01  -1.2565021e-01
   2.1891583e-01  -1.3069581e-01
   2.1921697e-01  -1.3230952e-01
   2.1941402e-01  -1.3339210e-01
   2.2035020e-01  -1.3865741e-01
   2.2132290e-01  -1.4436481e-01
   2.2147447e-01  -1.4523344e-01
   2.2172054e-01  -1.4654952e-01
   2.2267815e-01  -1.5115386e-01
   2.2320188e-01  -1.5384243e-01
   2.2391976e-01  -1.5646642e-01
   2.2496290e-01  -1.6072979e-01
   2.2512310e-01  -1.6168155e-01
   2.2551911e-01  -1.6351182e-01
   2.2626176e-01  -1.6682613e-01
   2.2648823e-01  -1.6779617e-01
   2.2677371e-01  -1.6948384e-01
   2.2728452e-01  -1.7262044e-01
   2.2739311e-01  -1.7325874e-01
   2.2768765e-01  -1.7492499e-01
   2.2800531e-01  -1.7655216e-01
   2.2813116e-01  -1.7731853e-01
   2.2858975e-01  -1.7991594e-01
   2.2897421e-01  -1.8217214e-01
   2.2909185e-01  -1.8278489e-01
   2.2926450e-01  -1.8364965e-01
   2.2926450e-01  -1.8364965e-01
   2.2956244e-01  -1.8497958e-01
   2.2993902e-01  -1.8673029e-01
   2.2993902e-01  -1.8673029e-01
   2.3028555e-01  -1.8831089e-01
   2.3036408e-01  -1.8874603e-01
   2.3061206e-01  -1.9002415e-01
   2.3074703e-01  -1.9070226e-01
   2.3082897e-01  -1.9113117e-01
   2.3105785e-01  -1.9229242e-01
   2.3127185e-01  -1.9334314e-01
   2.3134411e-01  -1.9371601e-01
   2.3146992e-01  -1.9436499e-01
   2.3160518e-01  -1.9502806e-01
   2.3169258e-01  -1.9543366e-01
   2.3186609e-01  -1.9625607e-01
   2.3208934e-01  -1.9733330e-01
   2.3212572e-01  -1.9749801e-01
   2.3220611e-01  -1.9786793e-01
   2.3238314e-01  -1.9865511e-01
   2.3245791e-01  -1.9900073e-01
   2.3262472e-01  -1.9986889e-01
   2.3296163e-01  -2.0159748e-01
   2.3309412e-01  -2.0223679e-01
   2.3309412e-01  -2.0223679e-01
   2.3319189e-01  -2.0263654e-01
   2.3360555e-01  -2.0436075e-01
   2.3391320e-01  -2.0569581e-01
   2.3392110e-01  -2.0572978e-01
   2.3422115e-01  -2.0700635e-01
   2.3437173e-01  -2.0766211e-01
   2.3452300e-01  -2.0836728e-01
   2.3481450e-01  -2.0973612e-01
   2.3482522e-01  -2.0978430e-01
   2.3483150e-01  -2.0981161e-01
   2.3512289e-01  -2.1096796e-01
   2.3534163e-01  -2.1191310e-01
   2.3544414e-01  -2.1232174e-01
   2.3553491e-01  -2.1270542e-01
   2.3576827e-01  -2.1365723e-01
   2.3587908e-01  -2.1416031e-01
   2.3595855e-01  -2.1454173e-01
   2.3606700e-01  -2.1507350e-01
   2.3606700e-01  -2.1507350e-01
   2.3642181e-01  -2.1685559e-01
   2.3660604e-01  -2.1783949e-01
   2.3701357e-01  -2.2019187e-01
   2.3737511e-01  -2.2169054e-01
   2.3765197e-01  -2.2303825e-01
   2.3811587e-01  -2.2536782e-01
   2.3813946e-01  -2.2545259e-01
   2.3818707e-01  -2.2560257e-01
   2.3939090e-01  -2.2923699e-01
   2.3980682e-01  -2.3035086e-01
   2.4065606e-01  -2.3249033e-01
   2.4150276e-01  -2.3471080e-01
   2.4192792e-01  -2.3621172e-01
   2.4299444e-01  -2.4002144e-01
   2.4299444e-01  -2.4002144e-01
   2.4323461e-01  -2.4082679e-01
   2.4332473e-01  -2.4111810e-01
   2.4466257e-01  -2.4461557e-01
   2.4520228e-01  -2.4603442e-01
   2.4617175e-01  -2.4816826e-01
   2.4711883e-01  -2.5030822e-01
   2.4773495e-01  -2.5142015e-01
   2.4906137e-01  -2.5388959e-01
   2.4936536e-01  -2.5432355e-01
   2.5102112e-01  -2.5678473e-01
   2.5106516e-01  -2.5683180e-01
   2.5285317e-01  -2.5876365e-01
   2.5299195e-01  -2.5891912e-01
   2.5471410e-01  -2.6022766e-01
   2.5496956e-01  -2.6043566e-01
   2.5664576e-01  -2.6122870e-01
   2.5695115e-01  -2.6138957e-01
   2.5864976e-01  -2.6174246e-01
   2.5893493e-01  -2.6181657e-01
   2.6072805e-01  -2.6174585e-01
   2.6091977e-01  -2.6174776e-01
   2.6288205e-01  -2.6122242e-01
   2.6290492e-01  -2.6121731e-01
   2.6488985e-01  -2.6014303e-01
   2.6513812e-01  -2.5994497e-01
   2.6687414e-01  -2.5864690e-01
   2.6747890e-01  -2.5805153e-01
   2.6885759e-01  -2.5677510e-01
   2.6990124e-01  -2.5555202e-01
   2.7084034e-01  -2.5452730e-01
   2.7240794e-01  -2.5239129e-01
   2.7282248e-01  -2.5180960e-01
   2.7427462e-01  -2.4983557e-01
   2.7427462e-01  -2.4983557e-01
   2.7480317e-01  -2.4899699e-01
   2.7499251e-01  -2.4863928e-01
   2.7678312e-01  -2.4538918e-01
   2.7780440e-01  -2.4322946e-01
   2.7876269e-01  -2.4125648e-01
   2.8050807e-01  -2.3684888e-01
   2.8074173e-01  -2.3618107e-01
   2.8088438e-01  -2.3587950e-01
   2.8271648e-01  -2.3206442e-01
   2.8373530e-01  -2.2990567e-01
   2.8469054e-01  -2.2789856e-01
   2.8636511e-01  -2.2336722e-01
   2.8666589e-01  -2.2244802e-01
   2.8688739e-01  -2.2182584e-01
   2.8863976e-01  -2.1692122e-01
   2.9033742e-01  -2.1151686e-01
   2.9061342e-01  -2.1064545e-01
   2.9258598e-01  -2.0340194e-01
   2.9443386e-01  -1.9629948e-01
   2.9455776e-01  -1.9582566e-01
   2.9466487e-01  -1.9540717e-01
   2.9466487e-01  -1.9540717e-01
   2.9652807e-01  -1.8652083e-01
   2.9762552e-01  -1.8120757e-01
   2.9849699e-01  -1.7574807e-01
   2.9990460e-01  -1.6683469e-01
   3.0046398e-01  -1.6209046e-01
   3.0161420e-01  -1.5227503e-01
   3.0242692e-01  -1.4278651e-01
   3.0285962e-01  -1.3773089e-01
   3.0372941e-01  -1.0826350e-01


==> data/DARPA_buttock_o2_02_2.dat <==
   5.4853205e-01   1.9722073e-02
   5.4853205e-01   1.9722073e-02
   5.4833696e-01   1.9007458e-02
   5.4878233e-01   2.0472324e-02
   5.5050277e-01   2.7230422e-02
   5.5219228e-01   3.5527548e-02
   5.5247407e-01   3.7489408e-02
   5.5420257e-01   5.0630527e-02
   5.5444710e-01   5.3891142e-02
   5.5528170e-01   6.5802232e-02
   5.5542329e-01   7.3305447e-02
   5.5557548e-01   8.1032103e-02
   5.5530328e-01   8.7582052e-02
   5.5495846e-01   9.6286866e-02
   5.5475833e-01   9.8549451e-02
   5.5446110e-01   1.0205229e-01
   5.5398457e-01   1.0761232e-01
   5.5368705e-01   1.1125622e-01
   5.5307961e-01   1.1593664e-01
   5.5249844e-01   1.2105315e-01
   5.5206884e-01   1.2365540e-01
   5.5160002e-01   1.2715243e-01
   5.5091700e-01   1.3015871e-01
   5.5053296e-01   1.3168098e-01
   5.4949036e-01   1.3432284e-01
   5.4856544e-01   1.3826503e-01
   5.4819634e-01   1.3959771e-01
   5.4739218e-01   1.4248814e-01
   5.4679647e-01   1.4402610e-01
   5.4659766e-01   1.4467766e-01
   5.4536886e-01   1.4824180e-01
   5.4462912e-01   1.5055761e-01
   5.4395331e-01   1.5261229e-01
   5.4266034e-01   1.5666580e-01
   5.4254200e-01   1.5700543e-01
   5.4223460e-01   1.5794715e-01
   5.4105517e-01   1.6081708e-01
   5.4069105e-01   1.6185750e-01
   5.3954471e-01   1.6445542e-01
   5.3872113e-01   1.6643089e-01
   5.3800502e-01   1.6787572e-01
   5.3675067e-01   1.7052247e-01
   5.3643633e-01   1.7107577e-01
   5.3506204e-01   1.7358309e-01
   5.3482522e-01   1.7394372e-01
   5.3477970e-01   1.7401538e-01
   5.3313126e-01   1.7614300e-01
   5.3280819e-01   1.7657294e-01
   5.3140184e-01   1.7806534e-01
   5.3083635e-01   1.7868266e-01
   5.2963382e-01   1.7968411e-01
   5.2886423e-01   1.8034208e-01
   5.2782420e-01   1.8097344e-01
   5.2689188e-01   1.8155330e-01
   5.2597021e-01   1.8190967e-01
   5.2491938e-01   1.8232188e-01
   5.2406884e-01   1.8246718e-01
   5.2294680e-01   1.8265060e-01
   5.2211964e-01   1.8264044e-01
   5.2097426e-01   1.8255846e-01
   5.2011279e-01   1.8234646e-01
   5.1900183e-01   1.8202451e-01
   5.1804008e-01   1.8151504e-01
   5.1702947e-01   1.8105947e-01
   5.1598494e-01   1.8087685e-01
   5.1505746e-01   1.8029516e-01
   5.1392065e-01   1.8018601e-01
   5.1308599e-01   1.7984904e-01
   5.1178261e-01   1.7886887e-01
   5.1111419e-01   1.7848229e-01
   5.0954317e-01   1.7668965e-01
   5.0914221e-01   1.7622114e-01
   5.0722676e-01   1.7331532e-01
   5.0717104e-01   1.7320444e-01
   5.0715388e-01   1.7316979e-01
   5.0520037e-01   1.6888365e-01
   5.0449780e-01   1.6736956e-01
   5.0322991e-01   1.6460521e-01
   5.0179900e-01   1.6125998e-01
   5.0125985e-01   1.5998398e-01
   4.9996826e-01   1.5674313e-01
   4.9929031e-01   1.5473154e-01
   4.9890761e-01   1.5353800e-01
   4.9732143e-01   1.4853270e-01
   4.9570567e-01   1.4321355e-01
   4.9535291e-01   1.4203872e-01
   4.9483705e-01   1.4025839e-01
   4.9338420e-01   1.3439342e-01
   4.9196197e-01   1.2849073e-01
   4.9141568e-01   1.2619907e-01
   4.9089602e-01   1.2396867e-01
   4.8944724e-01   1.1605089e-01
   4.8787153e-01   1.0731307e-01
   4.8747965e-01   1.0442179e-01
   4.8576224e-01   9.1634723e-02
   4.8551444e-01   8.8852262e-02
   4.8434804e-01   7.5733779e-02
   4.8403299e-01   6.3895965e-02
   4.8394343e-01   6.0021647e-02
   4.8430763e-01   5.0514168e-02
   4.8457712e-01   4.4536581e-02
   4.8485611e-01   3.9510368e-02
   4.8539899e-01   2.9536838e-02
   4.8545626e-01   2.9099926e-02
   4.8551522e-01   2.8669203e-02
   4.8653420e-01   2.2503514e-02
   4.8748270e-01   1.6777750e-02
   4.8762463e-01   1.6009830e-02
   4.8782770e-01   1.4957286e-02
   4.8899100e-01   1.1611241e-02
   4.8945039e-01   9.8074050e-03
   4.9029666e-01   6.8267113e-03
   4.9141811e-01   2.8233754e-03
   4.9162971e-01   2.2545960e-03
   4.9218503e-01   7.2865007e-04
   4.9315263e-01  -9.1911837e-04
   4.9338607e-01  -1.4776633e-03
   4.9477589e-01  -3.3357090e-03
   4.9535423e-01  -4.5678232e-03
   4.9631777e-01  -6.2795785e-03
   4.9732248e-01  -7.9726220e-03
   4.9787651e-01  -9.0971611e-03
   4.9929083e-01  -1.0770999e-02
   4.9954345e-01  -1.1181578e-02
   5.0124081e-01  -1.2930443e-02
   5.0125712e-01  -1.2945334e-02
   5.0125937e-01  -1.2946797e-02
   5.0295004e-01  -1.4756396e-02
   5.0322808e-01  -1.4952626e-02
   5.0470223e-01  -1.6165898e-02
   5.0519692e-01  -1.6513678e-02
   5.0646496e-01  -1.7486802e-02
   5.0716589e-01  -1.7908612e-02
   5.0825298e-01  -1.8620462e-02
   5.0913498e-01  -1.9055506e-02
   5.1006714e-01  -1.9560896e-02
   5.1110420e-01  -2.0023559e-02
   5.1189869e-01  -2.0363260e-02
   5.1307355e-01  -2.0780638e-02
   5.1375392e-01  -2.0984586e-02
   5.1504301e-01  -2.1292180e-02
   5.1563706e-01  -2.1396054e-02
   5.1701258e-01  -2.1575210e-02
   5.1754831e-01  -2.1597817e-02
   5.1898224e-01  -2.1600904e-02
   5.1949359e-01  -2.1552552e-02
   5.2095198e-01  -2.1349606e-02
   5.2147792e-01  -2.1228220e-02
   5.2292178e-01  -2.0826731e-02
   5.2350263e-01  -2.0615318e-02
   5.2489163e-01  -2.0045858e-02
   5.2556806e-01  -1.9709991e-02
   5.2686154e-01  -1.9013786e-02
   5.2767634e-01  -1.8496718e-02
   5.2883151e-01  -1.7720232e-02
   5.2983451e-01  -1.6928207e-02
   5.3080151e-01  -1.6142336e-02
   5.3205259e-01  -1.4938731e-02
   5.3277155e-01  -1.4238076e-02
   5.3434128e-01  -1.2451552e-02
   5.3474160e-01  -1.1994671e-02
   5.3670756e-01  -9.4137862e-03
   5.3671165e-01  -9.4084160e-03
   5.3672895e-01  -9.3827183e-03
   5.3868183e-01  -6.0065425e-03
   5.3927062e-01  -4.8632868e-03
   5.4065202e-01  -2.2028226e-03
   5.4196113e-01   6.2133848e-04
   5.4262215e-01   2.0264998e-03
   5.4444555e-01   5.6758339e-03
   5.4459227e-01   6.0529963e-03
   5.4468625e-01   6.3893292e-03
   5.4656225e-01   1.2904607e-02
   5.4853205e-01   1.9722073e-02


==> data/DARPA_buttock_o2_03.dat <==
   2.2612927e-01   2.0906012e-01
   2.2670669e-01   2.0939883e-01
   2.2806651e-01   2.1026899e-01
   2.2900231e-01   2.1068469e-01
   2.3009412e-01   2.1120300e-01
   2.3067143e-01   2.1149836e-01
   2.3121087e-01   2.1174820e-01
   2.3168525e-01   2.1197478e-01
   2.3211183e-01   2.1217367e-01
   2.3250177e-01   2.1235013e-01
   2.3303214e-01   2.1261901e-01
   2.3318388e-01   2.1269311e-01
   2.3355873e-01   2.1281796e-01
   2.3399036e-01   2.1297694e-01
   2.3444495e-01   2.1315280e-01
   2.3494937e-01   2.1337475e-01
   2.3551511e-01   2.1357943e-01
   2.3676554e-01   2.1398747e-01
   2.3777390e-01   2.1426042e-01
   2.3977632e-01   2.1441400e-01
   2.4156846e-01   2.1404434e-01
   2.4340403e-01   2.1329175e-01
   2.4528994e-01   2.1217704e-01
   2.4720828e-01   2.1070081e-01
   2.4914005e-01   2.0943945e-01
   2.5108504e-01   2.0788826e-01
   2.5206719e-01   2.0683494e-01
   2.5303863e-01   2.0576641e-01
   2.5499813e-01   2.0356497e-01
   2.5696190e-01   2.0109596e-01
   2.5892831e-01   1.9855105e-01
   2.6089631e-01   1.9592463e-01
   2.6286532e-01   1.9323120e-01
   2.6483494e-01   1.9048377e-01
   2.6570415e-01   1.8925368e-01
   2.6680488e-01   1.8764096e-01
   2.6877512e-01   1.8472390e-01
   2.7074566e-01   1.8178694e-01
   2.7271647e-01   1.7884008e-01
   2.7468755e-01   1.7589166e-01
   2.7637794e-01   1.7337068e-01
   2.7665888e-01   1.7293856e-01
   2.7863051e-01   1.6991937e-01
   2.8060237e-01   1.6693662e-01
   2.8257460e-01   1.6383615e-01
   2.8454550e-01   1.6165046e-01
   2.8651651e-01   1.5939096e-01
   2.8705321e-01   1.5854672e-01
   2.8848924e-01   1.5618086e-01
   2.9046188e-01   1.5320461e-01
   2.9243490e-01   1.5027524e-01
   2.9440830e-01   1.4737283e-01
   2.9638198e-01   1.4451622e-01
   2.9647501e-01   1.4438515e-01
   2.9835603e-01   1.4159963e-01
   3.0033034e-01   1.3875108e-01
   3.0230488e-01   1.3598275e-01
   3.0427962e-01   1.3329828e-01
   3.0587756e-01   1.3119754e-01
   3.0625455e-01   1.3067305e-01
   3.0822971e-01   1.2802349e-01
   3.1020500e-01   1.2546610e-01
   3.1218040e-01   1.2300357e-01
   3.1415590e-01   1.2063865e-01
   3.1573785e-01   1.1882681e-01
   3.1613148e-01   1.1834872e-01
   3.1810717e-01   1.1606310e-01
   3.2008290e-01   1.1388623e-01
   3.2205865e-01   1.1182037e-01
   3.2403440e-01   1.0986822e-01
   3.2601015e-01   1.0803145e-01
   3.2662983e-01   1.0749382e-01
   3.2798592e-01   1.0622229e-01
   3.2996167e-01   1.0449417e-01
   3.3193738e-01   1.0288838e-01
   3.3391305e-01   1.0140545e-01
   3.3588870e-01   1.0005056e-01
   3.3786475e-01   9.8754364e-02
   3.3983913e-01   9.7895901e-02
   3.4030868e-01   9.7727287e-02
   3.4181208e-01   9.7115166e-02
   3.4378604e-01   9.5969318e-02
   3.4576051e-01   9.4947160e-02
   3.4773499e-01   9.4172709e-02
   3.4970957e-01   9.3563622e-02
   3.5168412e-01   9.3081052e-02
   3.5365855e-01   9.2739242e-02
   3.5563284e-01   9.2543674e-02
   3.5760698e-01   9.2497023e-02
   3.5958096e-01   9.2603753e-02
   3.6155477e-01   9.2866870e-02
   3.6352840e-01   9.3291973e-02
   3.6402171e-01   9.3440368e-02
   3.6550184e-01   9.3862109e-02
   3.6747507e-01   9.4608482e-02
   3.6944806e-01   9.5545143e-02
   3.7142083e-01   9.6582871e-02
   3.7339272e-01   9.7709015e-02
   3.7536393e-01   9.9113272e-02
   3.7733557e-01   1.0052998e-01
   3.7930736e-01   1.0207571e-01
   3.8127896e-01   1.0395422e-01
   3.8325034e-01   1.0597803e-01
   3.8522151e-01   1.0817149e-01
   3.8719247e-01   1.1053712e-01
   3.8916319e-01   1.1308156e-01
   3.9113365e-01   1.1580925e-01
   3.9310383e-01   1.1872481e-01
   3.9507372e-01   1.2183298e-01
   3.9704326e-01   1.2509153e-01
   3.9901241e-01   1.2842293e-01
   4.0098119e-01   1.3194565e-01
   4.0294958e-01   1.3566087e-01
   4.0491754e-01   1.3957370e-01
   4.0688506e-01   1.4365364e-01
   4.0885209e-01   1.4775633e-01
   4.1081886e-01   1.5176852e-01
   4.1278561e-01   1.5581773e-01
   4.1475177e-01   1.6054832e-01
   4.1671814e-01   1.6420802e-01
   4.1868422e-01   1.6797336e-01
   4.2064964e-01   1.7259841e-01
   4.2261482e-01   1.7721814e-01
   4.2457968e-01   1.8198038e-01
   4.2654413e-01   1.8659231e-01
   4.2850824e-01   1.9132256e-01
   4.3047201e-01   1.9618452e-01
   4.3243545e-01   2.0110583e-01
   4.3439851e-01   2.0594062e-01
   4.3636130e-01   2.1086849e-01
   4.3832383e-01   2.1588206e-01
   4.4028608e-01   2.2084620e-01
   4.4224808e-01   2.2579085e-01
   4.4420993e-01   2.3079239e-01
   4.4617166e-01   2.3582403e-01
   4.4813334e-01   2.4066418e-01
   4.5009498e-01   2.4553429e-01
   4.5205662e-01   2.5042840e-01
   4.5401824e-01   2.5522858e-01
   4.5597996e-01   2.5992984e-01
   4.5794183e-01   2.6463503e-01
   4.5990371e-01   2.6933829e-01
   4.6186554e-01   2.7385212e-01
   4.6382771e-01   2.7831313e-01
   4.6579017e-01   2.8275229e-01
   4.6775293e-01   2.8712636e-01
   4.6971641e-01   2.9147002e-01
   4.7168186e-01   2.9442758e-01
   4.7364807e-01   2.9713391e-01
   4.7561304e-01   3.0148991e-01
   4.7757918e-01   3.0557641e-01
   4.7954618e-01   3.0892181e-01
   4.8151349e-01   3.1235998e-01
   4.8348128e-01   3.1593470e-01
   4.8545013e-01   3.1909204e-01
   4.8741956e-01   3.2182425e-01
   4.8938885e-01   3.2461699e-01
   4.9135923e-01   3.2744750e-01
   4.9333060e-01   3.2988542e-01
   4.9530242e-01   3.3204514e-01
   4.9727508e-01   3.3424602e-01
   4.9924683e-01   3.3592146e-01
   5.0121918e-01   3.3723555e-01
   5.0319265e-01   3.3879598e-01
   5.0516597e-01   3.4023539e-01
   5.0714048e-01   3.4146419e-01
   5.0911548e-01   3.4253531e-01
   5.1109099e-01   3.4343567e-01
   5.1306690e-01   3.4415115e-01
   5.1504311e-01   3.4466998e-01
   5.1701953e-01   3.4499203e-01
   5.1899605e-01   3.4511050e-01
   5.2097260e-01   3.4502380e-01
   5.2294908e-01   3.4472946e-01
   5.2492542e-01   3.4422831e-01
   5.2690153e-01   3.4351703e-01
   5.2887734e-01   3.4259620e-01
   5.3085275e-01   3.4145881e-01
   5.3282771e-01   3.4009970e-01
   5.3449518e-01   3.3874820e-01
   5.3480213e-01   3.3849109e-01
   5.3677606e-01   3.3641428e-01
   5.3874814e-01   3.3427524e-01
   5.4071881e-01   3.3281779e-01
   5.4269045e-01   3.3129764e-01
   5.4466241e-01   3.2914455e-01
   5.4663369e-01   3.2674863e-01
   5.4860433e-01   3.2415348e-01
   5.5005586e-01   3.2210640e-01
   5.5057428e-01   3.2134020e-01
   5.5254350e-01   3.1824756e-01
   5.5451201e-01   3.1499185e-01
   5.5647981e-01   3.1158003e-01
   5.5844689e-01   3.0802243e-01
   5.5961231e-01   3.0582881e-01
   5.6041328e-01   3.0424672e-01
   5.6237896e-01   3.0021830e-01
   5.6434393e-01   2.9605958e-01
   5.6630829e-01   2.9177689e-01
   5.6694594e-01   2.9034523e-01
   5.6827180e-01   2.8724246e-01
   5.7023446e-01   2.8252845e-01
   5.7219650e-01   2.7770648e-01
   5.7340367e-01   2.7467111e-01
   5.7415795e-01   2.7266743e-01
   5.7611859e-01   2.6734694e-01
   5.7807864e-01   2.6193011e-01
   5.7883367e-01   2.5980658e-01
   5.8003819e-01   2.5622495e-01
   5.8199707e-01   2.5029475e-01
   5.8371192e-01   2.4507505e-01
   5.8395553e-01   2.4427505e-01
   5.8591255e-01   2.3753288e-01
   5.8787084e-01   2.3191558e-01
   5.8841559e-01   2.3055058e-01
   5.8983008e-01   2.2674747e-01
   5.9178876e-01   2.2081060e-01
   5.9303712e-01   2.1593615e-01
   5.9374530e-01   2.1287952e-01
   5.9570291e-01   2.0531859e-01
   5.9669835e-01   2.0157412e-01
   5.9766037e-01   1.9768119e-01
   5.9961792e-01   1.8964189e-01
   6.0018536e-01   1.8727360e-01
   6.0157561e-01   1.8099017e-01
   6.0336192e-01   1.7301486e-01
   6.0353349e-01   1.7218740e-01
   6.0549132e-01   1.6318451e-01
   6.0643027e-01   1.5846868e-01
   6.0744823e-01   1.5257392e-01
   6.0898648e-01   1.4408335e-01
   6.0940580e-01   1.4137875e-01
   6.1122631e-01   1.2993181e-01
   6.1136398e-01   1.2894748e-01
   6.1325115e-01   1.1568294e-01
   6.1332276e-01   1.1509492e-01
   6.1499480e-01   1.0151519e-01
   6.1528046e-01   9.8643139e-02
   6.1637803e-01   8.6969183e-02
   6.1723805e-01   7.6531102e-02
   6.1753791e-01   7.3161919e-02
   6.1838810e-01   5.9111872e-02
   6.1882761e-01   4.5170393e-02
   6.1889799e-01   3.1312546e-02
   6.1860917e-01   1.7461360e-02
   6.1790688e-01   3.7478580e-03
   6.1696031e-01  -9.8814896e-03
   6.1519180e-01  -2.3270667e-02
   6.1303360e-01  -3.6596946e-02
   6.1135230e-01  -4.5012484e-02
   6.0786944e-01  -6.2791768e-02
   6.0664085e-01  -6.7928883e-02
   6.0476100e-01  -7.5588747e-02
   6.0198759e-01  -8.5410206e-02
   6.0115789e-01  -8.8291528e-02
   5.9815594e-01  -9.7342526e-02
   5.9699341e-01  -1.0077150e-01
   5.9468776e-01  -1.0684269e-01
   5.9224300e-01  -1.1312496e-01
   5.9172786e-01  -1.1432234e-01
   5.8976410e-01  -1.1878821e-01
   5.8780009e-01  -1.2314165e-01
   5.8542806e-01  -1.2801819e-01
   5.8257272e-01  -1.3350513e-01
   5.8034964e-01  -1.3763006e-01
   5.7978110e-01  -1.3860561e-01
   5.7705509e-01  -1.4324389e-01
   5.7436005e-01  -1.4771415e-01
   5.7318579e-01  -1.4964479e-01
   5.7171173e-01  -1.5186891e-01
   5.6911523e-01  -1.5568599e-01
   5.6657798e-01  -1.5915742e-01
   5.6476083e-01  -1.6158778e-01
   5.6421614e-01  -1.6226977e-01
   5.6224954e-01  -1.6474337e-01
   5.6028255e-01  -1.6678106e-01
   5.5831504e-01  -1.6825683e-01
   5.5634778e-01  -1.7010844e-01
   5.5438069e-01  -1.7227978e-01
   5.5238330e-01  -1.7426365e-01
   5.5008806e-01  -1.7633591e-01
   5.4781475e-01  -1.7828296e-01
   5.4556157e-01  -1.8011743e-01
   5.4332774e-01  -1.8184492e-01
   5.4111279e-01  -1.8346833e-01
   5.3891546e-01  -1.8499716e-01
   5.3675911e-01  -1.8632430e-01
   5.3566879e-01  -1.8692262e-01
   5.3461809e-01  -1.8746910e-01
   5.3249250e-01  -1.8850227e-01
   5.3038197e-01  -1.8955810e-01
   5.2827282e-01  -1.9062191e-01
   5.2618414e-01  -1.9156884e-01
   5.2411040e-01  -1.9243802e-01
   5.2205137e-01  -1.9323158e-01
   5.2000655e-01  -1.9395290e-01
   5.1797539e-01  -1.9460586e-01
   5.1595730e-01  -1.9519399e-01
   5.1395169e-01  -1.9572065e-01
   5.1195797e-01  -1.9618883e-01
   5.0997561e-01  -1.9660145e-01
   5.0800411e-01  -1.9696140e-01
   5.0604301e-01  -1.9727141e-01
   5.0409187e-01  -1.9753421e-01
   5.0215037e-01  -1.9775166e-01
   5.0021838e-01  -1.9792539e-01
   4.9829873e-01  -1.9805199e-01
   4.9638490e-01  -1.9814254e-01
   4.9448380e-01  -1.9814996e-01
   4.9260142e-01  -1.9809748e-01
   4.9070683e-01  -1.9812014e-01
   4.8880780e-01  -1.9814503e-01
   4.8692721e-01  -1.9810329e-01
   4.8505181e-01  -1.9804007e-01
   4.8318233e-01  -1.9795527e-01
   4.8131926e-01  -1.9784904e-01
   4.7946185e-01  -1.9772366e-01
   4.7760949e-01  -1.9758164e-01
   4.7576440e-01  -1.9739391e-01
   4.7392403e-01  -1.9718867e-01
   4.7208772e-01  -1.9697212e-01
   4.7025518e-01  -1.9674610e-01
   4.6842609e-01  -1.9651241e-01
   4.6660014e-01  -1.9627285e-01
   4.6477699e-01  -1.9602924e-01
   4.6295629e-01  -1.9578339e-01
   4.6113768e-01  -1.9553706e-01
   4.5932076e-01  -1.9529194e-01
   4.5750509e-01  -1.9504954e-01
   4.5569008e-01  -1.9481128e-01
   4.5387503e-01  -1.9457776e-01
   4.5205567e-01  -1.9434662e-01
   4.5008930e-01  -1.9404855e-01
   4.4812295e-01  -1.9377082e-01
   4.4615659e-01  -1.9351612e-01
   4.4419022e-01  -1.9327597e-01
   4.4222376e-01  -1.9307481e-01
   4.4025684e-01  -1.9298701e-01
   4.3829014e-01  -1.9284968e-01
   4.3632396e-01  -1.9266767e-01
   4.3435776e-01  -1.9256738e-01
   4.3239149e-01  -1.9251362e-01
   4.3042518e-01  -1.9251005e-01
   4.2845883e-01  -1.9255858e-01
   4.2678515e-01  -1.9264740e-01
   4.2651213e-01  -1.9265203e-01
   4.2467054e-01  -1.9274413e-01
   4.2282191e-01  -1.9289377e-01
   4.2096557e-01  -1.9310517e-01
   4.1910072e-01  -1.9338337e-01
   4.1722657e-01  -1.9373345e-01
   4.1534231e-01  -1.9416045e-01
   4.1344715e-01  -1.9466928e-01
   4.1154026e-01  -1.9526457e-01
   4.0962080e-01  -1.9595119e-01
   4.0768785e-01  -1.9673490e-01
   4.0574051e-01  -1.9762282e-01
   4.0377427e-01  -1.9867591e-01
   4.0178928e-01  -1.9980781e-01
   3.9978706e-01  -2.0080202e-01
   3.9778456e-01  -2.0186930e-01
   3.9577513e-01  -2.0318990e-01
   3.9374004e-01  -2.0465992e-01
   3.9168451e-01  -2.0626662e-01
   3.8960721e-01  -2.0802026e-01
   3.8750645e-01  -2.0993437e-01
   3.8538046e-01  -2.1202381e-01
   3.8323027e-01  -2.1428545e-01
   3.8307437e-01  -2.1447354e-01
   3.8124657e-01  -2.1661140e-01
   3.7927867e-01  -2.1830138e-01
   3.7731076e-01  -2.2021775e-01
   3.7534298e-01  -2.2250899e-01
   3.7337514e-01  -2.2450355e-01
   3.7140746e-01  -2.2697407e-01
   3.6943978e-01  -2.2956110e-01
   3.6747212e-01  -2.3226417e-01
   3.6544043e-01  -2.3515046e-01
   3.6310020e-01  -2.3848759e-01
   3.6073032e-01  -2.4200956e-01
   3.5833051e-01  -2.4571752e-01
   3.5589925e-01  -2.4962204e-01
   3.5473803e-01  -2.5155095e-01
   3.5345414e-01  -2.5358009e-01
   3.5099717e-01  -2.5757591e-01
   3.4851371e-01  -2.6172647e-01
   3.4600456e-01  -2.6602446e-01
   3.4521550e-01  -2.6740120e-01
   3.4386141e-01  -2.6962822e-01
   3.4189365e-01  -2.7291356e-01
   3.3992595e-01  -2.7625309e-01
   3.3795806e-01  -2.7961098e-01
   3.3590508e-01  -2.8315252e-01
   3.3339065e-01  -2.8739829e-01
   3.3088347e-01  -2.9154895e-01
   3.2834449e-01  -2.9590285e-01
   3.2733215e-01  -2.9761407e-01
   3.2581800e-01  -3.0002810e-01
   3.2327832e-01  -3.0415462e-01
   3.2077225e-01  -3.0801040e-01
   3.1866160e-01  -3.1180188e-01
   3.1827255e-01  -3.1248082e-01
   3.1630275e-01  -3.1573490e-01
   3.1433246e-01  -3.1895788e-01
   3.1236172e-01  -3.2216113e-01
   3.1039051e-01  -3.2536802e-01
   3.0797378e-01  -3.2903485e-01
   3.0547290e-01  -3.3267862e-01
   3.0298698e-01  -3.3618468e-01
   3.0055503e-01  -3.3949472e-01
   3.0051826e-01  -3.3954173e-01
   2.9809261e-01  -3.4255523e-01
   2.9567990e-01  -3.4544974e-01
   2.9328007e-01  -3.4822781e-01
   2.9089481e-01  -3.5087801e-01
   2.8937108e-01  -3.5249463e-01
   2.8866462e-01  -3.5319326e-01
   2.8668538e-01  -3.5504480e-01
   2.8470518e-01  -3.5679540e-01
   2.8272557e-01  -3.5820952e-01
   2.8074781e-01  -3.5930235e-01
   2.7876824e-01  -3.6054559e-01
   2.7678428e-01  -3.6196079e-01
   2.7479906e-01  -3.6312178e-01
   2.7281303e-01  -3.6400422e-01
   2.7068904e-01  -3.6460269e-01
   2.6862713e-01  -3.6481254e-01
   2.6658293e-01  -3.6493041e-01
   2.6451909e-01  -3.6495919e-01
   2.6249813e-01  -3.6466776e-01
   2.6051001e-01  -3.6413579e-01
   2.5855332e-01  -3.6337480e-01
   2.5662906e-01  -3.6238264e-01
   2.5474129e-01  -3.6113707e-01
   2.5289411e-01  -3.5962294e-01
   2.5101702e-01  -3.5773573e-01
   2.4906481e-01  -3.5535241e-01
   2.4713246e-01  -3.5257746e-01
   2.4522755e-01  -3.4940655e-01
   2.4335770e-01  -3.4584983e-01
   2.4155431e-01  -3.4190040e-01
   2.4080477e-01  -3.4021419e-01
   2.4014914e-01  -3.3866269e-01
   2.3897672e-01  -3.3629899e-01
   2.3836538e-01  -3.3500959e-01
   2.3780149e-01  -3.3403683e-01
   2.3719017e-01  -3.3251657e-01
   2.3639002e-01  -3.3062854e-01
   2.3566759e-01  -3.2843640e-01
   2.3529477e-01  -3.2733979e-01
   2.3490624e-01  -3.2622870e-01
   2.3450243e-01  -3.2509248e-01
   2.3412102e-01  -3.2408726e-01
   2.3376007e-01  -3.2317417e-01
   2.3312106e-01  -3.2165039e-01
   2.3308510e-01  -3.2156706e-01
   2.3277561e-01  -3.2075148e-01
   2.3239951e-01  -3.1973106e-01
   2.3199803e-01  -3.1875157e-01
   2.3156400e-01  -3.1764925e-01
   2.3154878e-01  -3.1761201e-01
   2.3121666e-01  -3.1679142e-01
   2.3083631e-01  -3.1584772e-01
   2.3040926e-01  -3.1475343e-01
   2.2988643e-01  -3.1350168e-01
   2.2919626e-01  -3.1164531e-01
   2.2851456e-01  -3.0984154e-01
   2.2780590e-01  -3.0799483e-01
   2.2677585e-01  -3.0458786e-01
   2.2476019e-01  -3.0000400e-01
   2.2304068e-01  -2.9658509e-01
   2.2124731e-01  -2.9197395e-01
   2.2101893e-01  -2.9145257e-01
   2.1977024e-01  -2.8846669e-01
   2.1829661e-01  -2.8500539e-01
   2.1679914e-01  -2.8157441e-01
   2.1528764e-01  -2.7818893e-01
   2.1376202e-01  -2.7483699e-01
   2.1222410e-01  -2.7150737e-01
   2.1066791e-01  -2.6824770e-01
   2.0909618e-01  -2.6506812e-01
   2.0751310e-01  -2.6197203e-01
   2.0577874e-01  -2.5862497e-01
   2.0383098e-01  -2.5491237e-01
   2.0188743e-01  -2.5134995e-01
   1.9994468e-01  -2.4766303e-01
   1.9800719e-01  -2.4327716e-01
   1.9799984e-01  -2.4325969e-01
   1.9647678e-01  -2.3974242e-01
   1.9494540e-01  -2.3625012e-01
   1.9348700e-01  -2.3299045e-01
   1.9203971e-01  -2.2990655e-01
   1.9046177e-01  -2.2654182e-01
   1.8869197e-01  -2.2282310e-01
   1.8716147e-01  -2.1954070e-01
   1.8556960e-01  -2.1619520e-01
   1.8398521e-01  -2.1290572e-01
   1.8237077e-01  -2.0956321e-01
   1.8078213e-01  -2.0620459e-01
   1.7916199e-01  -2.0281674e-01
   1.7764991e-01  -1.9983249e-01
   1.7617730e-01  -1.9684762e-01
   1.7474620e-01  -1.9310188e-01
   1.7330199e-01  -1.8905015e-01
   1.7180451e-01  -1.8485164e-01
   1.7030999e-01  -1.8065689e-01
   1.6854734e-01  -1.7556786e-01
   1.6836790e-01  -1.7505470e-01
   1.6627486e-01  -1.6897944e-01
   1.6452426e-01  -1.6387927e-01
   1.6306529e-01  -1.5941524e-01
   1.6159889e-01  -1.5489826e-01
   1.6059973e-01  -1.5156513e-01
   1.5970384e-01  -1.4908118e-01
   1.5837380e-01  -1.4469928e-01
   1.5676745e-01  -1.3979972e-01
   1.5522651e-01  -1.3528654e-01
   1.5401152e-01  -1.3125066e-01
   1.5292837e-01  -1.2744811e-01
   1.5165620e-01  -1.2285047e-01
   1.5047187e-01  -1.1783601e-01
   1.4896780e-01  -1.0999364e-01
   1.4805947e-01  -1.0562329e-01
   1.4702427e-01  -9.9777065e-02
   1.4681646e-01  -9.8585078e-02
   1.4551418e-01  -9.0470757e-02
   1.4505736e-01  -8.7649437e-02
   1.4443997e-01  -8.3569162e-02
   1.4399949e-01  -8.0381618e-02
   1.4314752e-01  -7.3590271e-02
   1.4277109e-01  -7.1070482e-02
   1.4240483e-01  -6.7959555e-02
   1.4144051e-01  -5.8534077e-02
   1.4085528e-01  -5.2704555e-02
   1.3977336e-01  -3.7727383e-02
   1.3975742e-01  -3.7503348e-02
   1.3912506e-01  -2.2962843e-02
   1.3891399e-01  -8.1472312e-03
   1.3919161e-01   6.6133719e-03
   1.3992253e-01   2.1081753e-02
   1.4112907e-01   3.6076615e-02
   1.4287146e-01   5.1559325e-02
   1.4336135e-01   5.5048164e-02
   1.4525678e-01   6.7874777e-02
   1.4577967e-01   7.0827872e-02
   1.4762739e-01   8.1285930e-02
   1.4942582e-01   9.0177682e-02
   1.5105900e-01   9.7482661e-02
   1.5260213e-01   1.0244331e-01
   1.5417433e-01   1.0741720e-01
   1.5548098e-01   1.1136775e-01
   1.5685852e-01   1.1527883e-01
   1.5844780e-01   1.1976648e-01
   1.5999876e-01   1.2409951e-01
   1.6131133e-01   1.2755802e-01
   1.6277717e-01   1.3128203e-01
   1.6453681e-01   1.3575565e-01
   1.6621813e-01   1.4003573e-01
   1.6794782e-01   1.4406939e-01
   1.7003884e-01   1.4888877e-01
   1.7233315e-01   1.5421980e-01
   1.7278928e-01   1.5528571e-01
   1.7501477e-01   1.5991535e-01
   1.7758711e-01   1.6423664e-01
   1.7954762e-01   1.6695783e-01
   1.8053814e-01   1.6820780e-01
   1.8282178e-01   1.7125840e-01
   1.8503659e-01   1.7417468e-01
   1.8727328e-01   1.7695623e-01
   1.8958707e-01   1.7982438e-01
   1.9159714e-01   1.8246719e-01
   1.9214084e-01   1.8314081e-01
   1.9484854e-01   1.8650721e-01
   1.9755810e-01   1.8990269e-01
   1.9990274e-01   1.9288346e-01
   2.0061102e-01   1.9348957e-01
   2.0211074e-01   1.9458542e-01
   2.0430034e-01   1.9593143e-01
   2.0651176e-01   1.9729690e-01
   2.0874008e-01   1.9868060e-01
   2.1097966e-01   2.0008026e-01
   2.1322207e-01   2.0148945e-01
   2.1545501e-01   2.0289408e-01
   2.1655955e-01   2.0353345e-01
   2.1762796e-01   2.0409977e-01
   2.1976272e-01   2.0521824e-01
   2.2193755e-01   2.0647454e-01
   2.2401054e-01   2.0777842e-01


==> data/DARPA_buttock_o2_04.dat <==
   7.4216294e-01   1.5703435e-02
   7.4253924e-01   1.9897499e-02
   7.4318013e-01   2.7030781e-02
   7.4393116e-01   3.5086995e-02
   7.4440661e-01   3.9915678e-02
   7.4513334e-01   4.7056270e-02
   7.4543565e-01   4.9768840e-02
   7.4590934e-01   5.4160584e-02
   7.4676051e-01   6.1364132e-02
   7.4769293e-01   6.9093634e-02
   7.4981666e-01   8.4834366e-02
   7.5361588e-01   1.0440657e-01
   7.5737736e-01   1.2291470e-01
   7.6117140e-01   1.3728061e-01
   7.6499493e-01   1.4973289e-01
   7.6882631e-01   1.5943900e-01
   7.7101857e-01   1.6305360e-01
   7.7422582e-01   1.6780745e-01
   7.7706605e-01   1.7125746e-01
   7.8107873e-01   1.7092431e-01
   7.8485283e-01   1.7099124e-01
   7.8870505e-01   1.6866950e-01
   7.9222262e-01   1.6548661e-01
   7.9567225e-01   1.6040308e-01
   7.9814012e-01   1.5516391e-01
   8.0007445e-01   1.5106034e-01
   8.0283777e-01   1.4452607e-01
   8.0600646e-01   1.3318473e-01
   8.0824934e-01   1.2486885e-01
   8.1023306e-01   1.1649397e-01
   8.1217220e-01   1.0742182e-01
   8.1454215e-01   9.2770186e-02
   8.1683026e-01   7.5955379e-02
   8.1863628e-01   5.9647086e-02
   8.1996672e-01   4.4131737e-02
   8.2139574e-01   1.2974132e-02
   8.2133885e-01  -1.8208333e-02
   8.1993069e-01  -4.9491759e-02
   8.1692123e-01  -8.1561375e-02
   8.1240468e-01  -1.1480765e-01
   8.0898941e-01  -1.3116280e-01
   8.0583228e-01  -1.4391419e-01
   8.0269058e-01  -1.5529699e-01
   8.0019617e-01  -1.6173769e-01
   7.9671536e-01  -1.7027139e-01
   7.9414877e-01  -1.7569706e-01
   7.8947858e-01  -1.8202495e-01
   7.8518620e-01  -1.8658728e-01
   7.8132996e-01  -1.8769077e-01
   7.7767652e-01  -1.8792620e-01
   7.7411676e-01  -1.8797411e-01
   7.7011746e-01  -1.8443638e-01
   7.6942258e-01  -1.8370144e-01
   7.6687377e-01  -1.7973218e-01
   7.6403485e-01  -1.7276485e-01
   7.6114408e-01  -1.6470215e-01
   7.5924367e-01  -1.5884702e-01
   7.5582225e-01  -1.4675461e-01
   7.5357705e-01  -1.3750050e-01
   7.5199004e-01  -1.3217262e-01
   7.5029799e-01  -1.2493892e-01
   7.4924900e-01  -1.1876805e-01
   7.4843236e-01  -1.1283348e-01
   7.4798249e-01  -1.0971802e-01
   7.4743134e-01  -1.0638785e-01
   7.4697828e-01  -1.0331013e-01
   7.4658782e-01  -1.0022033e-01
   7.4621725e-01  -9.7137707e-02
   7.4577415e-01  -9.3654883e-02
   7.4547060e-01  -9.0900908e-02
   7.4494434e-01  -8.6351749e-02
   7.4435005e-01  -8.0671595e-02
   7.4389389e-01  -7.6460143e-02
   7.4357889e-01  -7.3302720e-02
   7.4310507e-01  -6.8237149e-02
   7.4284150e-01  -6.5214465e-02
   7.4245313e-01  -6.0491907e-02
   7.4211869e-01  -5.5558447e-02
   7.4144932e-01  -4.4254619e-02
   7.4107980e-01  -3.7140551e-02
   7.4067531e-01  -2.5335663e-02
   7.4058017e-01  -1.5367891e-02
   7.4111806e-01  -1.0392976e-03
   6.8048878e-01  -1.7631683e-03
   6.8007575e-01   1.1618041e-02
   6.7817270e-01   3.2346377e-02
   6.7619206e-01   4.7065518e-02
   6.7421187e-01   5.9301770e-02
   6.7223419e-01   7.0203163e-02
   6.7025864e-01   8.0391806e-02
   6.6820289e-01   9.0449867e-02
   6.6532514e-01   1.0362506e-01
   6.6236146e-01   1.1633163e-01
   6.6038990e-01   1.2393509e-01
   6.5842059e-01   1.3128541e-01
   6.5499019e-01   1.4327974e-01
   6.5251843e-01   1.5152428e-01
   6.5055136e-01   1.5869875e-01
   6.4745391e-01   1.6983695e-01
   6.4465160e-01   1.7928427e-01
   6.4268696e-01   1.8579902e-01
   6.3944000e-01   1.9640254e-01
   6.3679741e-01   2.0474117e-01
   6.3483560e-01   2.1097143e-01
   6.3095548e-01   2.2303393e-01
   6.2895438e-01   2.2901877e-01
   6.2651742e-01   2.3638783e-01
   6.2307797e-01   2.4638399e-01
   6.2111990e-01   2.5206519e-01
   6.1720482e-01   2.6323187e-01
   6.1524782e-01   2.6861242e-01
   6.1182067e-01   2.7800786e-01
   6.0937810e-01   2.8442192e-01
   6.0646470e-01   2.9207236e-01
   6.0350964e-01   2.9957817e-01
   6.0081424e-01   3.0638179e-01
   5.9764178e-01   3.1399974e-01
   5.9462462e-01   3.2117274e-01
   5.9177370e-01   3.2766941e-01
   5.8786097e-01   3.3587023e-01
   5.8590287e-01   3.3925156e-01
   5.8198917e-01   3.4820528e-01
   5.8003072e-01   3.5241002e-01
   5.7611233e-01   3.6036014e-01
   5.7250338e-01   3.6740908e-01
   5.7022950e-01   3.7156254e-01
   5.6630473e-01   3.7847312e-01
   5.6291330e-01   3.8416042e-01
   5.6041168e-01   3.8808227e-01
   5.5647806e-01   3.9391136e-01
   5.5254109e-01   3.9929883e-01
   5.5057154e-01   4.0178020e-01
   5.4663102e-01   4.0618567e-01
   5.4268873e-01   4.1007128e-01
   5.3874451e-01   4.1371126e-01
   5.3479742e-01   4.1680846e-01
   5.3084603e-01   4.1951141e-01
   5.2855680e-01   4.2079181e-01
   5.2491568e-01   4.2237271e-01
   5.2095963e-01   4.2347722e-01
   5.1700333e-01   4.2392134e-01
   5.1304553e-01   4.2364925e-01
   5.0908767e-01   4.2251888e-01
   5.0513574e-01   4.2069760e-01
   5.0118501e-01   4.1902072e-01
   4.9723674e-01   4.1719879e-01
   4.9328755e-01   4.1446654e-01
   4.8934029e-01   4.1104300e-01
   4.8539630e-01   4.0704941e-01
   4.8145530e-01   4.0254366e-01
   4.7751791e-01   3.9745041e-01
   4.7358335e-01   3.9193939e-01
   4.6965323e-01   3.8606528e-01
   4.6572430e-01   3.7979656e-01
   4.6179841e-01   3.7312713e-01
   4.5787014e-01   3.6736860e-01
   4.5394669e-01   3.5988014e-01
   4.5002509e-01   3.5266847e-01
   4.4610441e-01   3.4544906e-01
   4.4218527e-01   3.3799277e-01
   4.3826575e-01   3.3053404e-01
   4.3434572e-01   3.2301867e-01
   4.3042479e-01   3.1550364e-01
   4.2650285e-01   3.0812684e-01
   4.2257960e-01   3.0070854e-01
   4.1865482e-01   2.9351352e-01
   4.1472832e-01   2.8653449e-01
   4.1080002e-01   2.7968978e-01
   4.0687060e-01   2.7290957e-01
   4.0293807e-01   2.6809020e-01
   3.9900553e-01   2.6166231e-01
   3.9507043e-01   2.5577277e-01
   3.9113326e-01   2.5029807e-01
   3.8719408e-01   2.4529354e-01
   3.8325309e-01   2.4064705e-01
   3.7931258e-01   2.3692456e-01
   3.7537013e-01   2.3281057e-01
   3.7142569e-01   2.2924588e-01
   3.6747932e-01   2.2618233e-01
   3.6353136e-01   2.2355231e-01
   3.5958215e-01   2.2136119e-01
   3.5563189e-01   2.1961212e-01
   3.5168078e-01   2.1830341e-01
   3.4772903e-01   2.1743019e-01
   3.4377680e-01   2.1698031e-01
   3.3982495e-01   2.1693086e-01
   3.3587337e-01   2.1713621e-01
   3.3192118e-01   2.1774145e-01
   3.2796748e-01   2.1880618e-01
   3.2401371e-01   2.2025729e-01
   3.2203682e-01   2.2111504e-01
   3.1808327e-01   2.2305967e-01
   3.1413021e-01   2.2538940e-01
   3.1017783e-01   2.2809739e-01
   3.0622619e-01   2.3120950e-01
   3.0425094e-01   2.3287194e-01
   3.0030241e-01   2.3608767e-01
   2.9635421e-01   2.3989932e-01
   2.9240730e-01   2.4374907e-01
   2.9043426e-01   2.4575396e-01
   2.8648971e-01   2.4967381e-01
   2.8254773e-01   2.5328574e-01
   2.7860508e-01   2.5780812e-01
   2.7663431e-01   2.6005924e-01
   2.7269385e-01   2.6457910e-01
   2.6875486e-01   2.6915805e-01
   2.6481757e-01   2.7372904e-01
   2.6284974e-01   2.7597159e-01
   2.5891709e-01   2.8029071e-01
   2.5499406e-01   2.8440765e-01
   2.5109696e-01   2.8785032e-01
   2.4726426e-01   2.9112986e-01
   2.4355007e-01   2.9361334e-01
   2.4107059e-01   2.9438363e-01
   2.3801329e-01   2.9499965e-01
   2.3559905e-01   2.9494041e-01
   2.3484473e-01   2.9490820e-01
   2.3387887e-01   2.9487263e-01
   2.3319096e-01   2.9485063e-01
   2.3238037e-01   2.9472536e-01
   2.3154961e-01   2.9459136e-01
   2.3063157e-01   2.9445682e-01
   2.2887070e-01   2.9412550e-01
   2.2668737e-01   2.9369054e-01
   2.2297995e-01   2.9307494e-01
   2.1936652e-01   2.9227974e-01
   2.1558889e-01   2.9137091e-01
   2.1171403e-01   2.9041648e-01
   2.0772224e-01   2.8942200e-01
   2.0380887e-01   2.8845712e-01
   1.9992597e-01   2.8721429e-01
   1.9605938e-01   2.8450543e-01
   1.9226602e-01   2.8184794e-01
   1.8808786e-01   2.7897247e-01
   1.8593855e-01   2.7744317e-01
   1.8144165e-01   2.7415157e-01
   1.7725580e-01   2.7118020e-01
   1.7236902e-01   2.6597603e-01
   1.6994128e-01   2.6294432e-01
   1.6511821e-01   2.5697281e-01
   1.6065661e-01   2.5142453e-01
   1.5792454e-01   2.4790286e-01
   1.5312587e-01   2.4174698e-01
   1.5014459e-01   2.3750696e-01
   1.4665159e-01   2.3104388e-01
   1.4298226e-01   2.2419248e-01
   1.3931524e-01   2.1702969e-01
   1.3532538e-01   2.0925759e-01
   1.3278758e-01   2.0393625e-01
   1.2886155e-01   1.9574869e-01
   1.2536799e-01   1.8810359e-01
   1.2107484e-01   1.7851159e-01
   1.1864609e-01   1.7269226e-01
   1.1474309e-01   1.6335373e-01
   1.1260110e-01   1.5764194e-01
   1.0937976e-01   1.4773674e-01
   1.0628905e-01   1.3711096e-01
   1.0325405e-01   1.2615707e-01
   1.0044790e-01   1.1522392e-01
   9.7031440e-02   1.0041835e-01
   9.4346067e-02   8.7075409e-02
   9.1983853e-02   7.3545432e-02
   8.9104771e-02   5.3228251e-02
   8.7021951e-02   3.0768915e-02
   8.6016972e-02   3.1879009e-03
   8.6381382e-02  -2.4172189e-02
   8.7282304e-02  -4.1378636e-02
   8.8061574e-02  -5.0493214e-02
   8.9052097e-02  -5.9931569e-02
   9.0203615e-02  -6.8333950e-02
   9.1087098e-02  -7.5422885e-02
   9.3183281e-02  -8.8455171e-02
   9.5521430e-02  -1.0101424e-01
   9.6909306e-02  -1.0796160e-01
   9.8738371e-02  -1.1631440e-01
   1.0137333e-01  -1.2759773e-01
   1.0372472e-01  -1.3657357e-01
   1.0453398e-01  -1.4014252e-01
   1.0733179e-01  -1.5032662e-01
   1.1010147e-01  -1.6004114e-01
   1.1319621e-01  -1.6993485e-01
   1.1544463e-01  -1.7568398e-01
   1.1812656e-01  -1.8294767e-01
   1.2097463e-01  -1.9025421e-01
   1.2362555e-01  -1.9671400e-01
   1.2715399e-01  -2.0534917e-01
   1.2985961e-01  -2.1166149e-01
   1.3175991e-01  -2.1607090e-01
   1.3505337e-01  -2.2372832e-01
   1.3878052e-01  -2.3205436e-01
   1.4108896e-01  -2.3714599e-01
   1.4420397e-01  -2.4373043e-01
   1.4706589e-01  -2.4989927e-01
   1.5039067e-01  -2.5699172e-01
   1.5380470e-01  -2.6290363e-01
   1.5689148e-01  -2.6805663e-01
   1.6006237e-01  -2.7334733e-01
   1.6350696e-01  -2.7909853e-01
   1.6671236e-01  -2.8450245e-01
   1.7021428e-01  -2.9036452e-01
   1.7319576e-01  -2.9534027e-01
   1.7655297e-01  -3.0077255e-01
   1.7833814e-01  -3.0322104e-01
   1.8221224e-01  -3.0841234e-01
   1.8608391e-01  -3.1401921e-01
   1.8931759e-01  -3.1830233e-01
   1.9180839e-01  -3.2178721e-01
   1.9502748e-01  -3.2678859e-01
   1.9830640e-01  -3.3184305e-01
   2.0184301e-01  -3.3689275e-01
   2.0574750e-01  -3.4215714e-01
   2.0967407e-01  -3.4735787e-01
   2.1238689e-01  -3.5111172e-01
   2.1500258e-01  -3.5560903e-01
   2.1815480e-01  -3.6111935e-01
   2.2122515e-01  -3.6659103e-01
   2.2452290e-01  -3.7291182e-01
   2.2628900e-01  -3.7638957e-01
   2.2810755e-01  -3.8008494e-01
   2.2999701e-01  -3.8366865e-01
   2.3091687e-01  -3.8539633e-01
   2.3192143e-01  -3.8728483e-01
   2.3302315e-01  -3.8941730e-01
   2.3398400e-01  -3.9108065e-01
   2.3492668e-01  -3.9285329e-01
   2.3600550e-01  -3.9497104e-01
   2.3784103e-01  -3.9893457e-01
   2.4016327e-01  -4.0290050e-01
   2.4351503e-01  -4.0905475e-01
   2.4720067e-01  -4.1494423e-01
   2.5104275e-01  -4.1952642e-01
   2.5496123e-01  -4.2297435e-01
   2.5812290e-01  -4.2513060e-01
   2.6076665e-01  -4.2663967e-01
   2.6471696e-01  -4.2785473e-01
   2.6873949e-01  -4.2844959e-01
   2.7187144e-01  -4.2841366e-01
   2.7479125e-01  -4.2801370e-01
   2.7875901e-01  -4.2688696e-01
   2.8272237e-01  -4.2523432e-01
   2.8667876e-01  -4.2356409e-01
   2.9064054e-01  -4.2131595e-01
   2.9459854e-01  -4.1868352e-01
   2.9874686e-01  -4.1554050e-01
   3.0323469e-01  -4.1171546e-01
   3.0774897e-01  -4.0758362e-01
   3.1228569e-01  -4.0320290e-01
   3.1434713e-01  -4.0109603e-01
   3.1828977e-01  -3.9692940e-01
   3.2222990e-01  -3.9268085e-01
   3.2616858e-01  -3.8837714e-01
   3.3063509e-01  -3.8331510e-01
   3.3523035e-01  -3.7799352e-01
   3.3980061e-01  -3.7276544e-01
   3.4190908e-01  -3.7090990e-01
   3.4584355e-01  -3.6670634e-01
   3.4977775e-01  -3.6265366e-01
   3.5371224e-01  -3.5845432e-01
   3.5770656e-01  -3.5418824e-01
   3.6213151e-01  -3.4961668e-01
   3.6651863e-01  -3.4523547e-01
   3.7087145e-01  -3.4101830e-01
   3.7517379e-01  -3.3710005e-01
   3.7736172e-01  -3.3519744e-01
   3.8124330e-01  -3.3185593e-01
   3.8517574e-01  -3.2858355e-01
   3.8910950e-01  -3.2612229e-01
   3.9304236e-01  -3.2305651e-01
   3.9697511e-01  -3.2029771e-01
   4.0090786e-01  -3.1769538e-01
   4.0484063e-01  -3.1526411e-01
   4.0877340e-01  -3.1299664e-01
   4.1270617e-01  -3.1088913e-01
   4.1663892e-01  -3.0893661e-01
   4.2057166e-01  -3.0713307e-01
   4.2450438e-01  -3.0547030e-01
   4.2843710e-01  -3.0393898e-01
   4.3236984e-01  -3.0253152e-01
   4.3630324e-01  -3.0132452e-01
   4.4023672e-01  -3.0036895e-01
   4.4416976e-01  -2.9931288e-01
   4.4810302e-01  -2.9835553e-01
   4.5203640e-01  -2.9747428e-01
   4.5596992e-01  -2.9665401e-01
   4.5990359e-01  -2.9588225e-01
   4.6383746e-01  -2.9514587e-01
   4.6777151e-01  -2.9443187e-01
   4.7170574e-01  -2.9372731e-01
   4.7564000e-01  -2.9299488e-01
   4.7957554e-01  -2.9245017e-01
   4.8351092e-01  -2.9181670e-01
   4.8744636e-01  -2.9113004e-01
   4.9138197e-01  -2.9040953e-01
   4.9531771e-01  -2.8963509e-01
   4.9925359e-01  -2.8880796e-01
   5.0318963e-01  -2.8791297e-01
   5.0712578e-01  -2.8693958e-01
   5.1106200e-01  -2.8587794e-01
   5.1499826e-01  -2.8471907e-01
   5.1893450e-01  -2.8345373e-01
   5.2287066e-01  -2.8207317e-01
   5.2680670e-01  -2.8056963e-01
   5.3074252e-01  -2.7893654e-01
   5.3467798e-01  -2.7718190e-01
   5.3861328e-01  -2.7537985e-01
   5.4254817e-01  -2.7345808e-01
   5.4667805e-01  -2.7117764e-01
   5.5096265e-01  -2.6884695e-01
   5.5534896e-01  -2.6605196e-01
   5.5979751e-01  -2.6297577e-01
   5.6342267e-01  -2.6032092e-01
   5.6615170e-01  -2.5815701e-01
   5.7008367e-01  -2.5490057e-01
   5.7401505e-01  -2.5148532e-01
   5.7794582e-01  -2.4786199e-01
   5.8187599e-01  -2.4400042e-01
   5.8580553e-01  -2.3996955e-01
   5.9044673e-01  -2.3483130e-01
   5.9535924e-01  -2.2948833e-01
   5.9759121e-01  -2.2686736e-01
   6.0151774e-01  -2.2177424e-01
   6.0544419e-01  -2.1652923e-01
   6.0937105e-01  -2.1103718e-01
   6.1372164e-01  -2.0468430e-01
   6.1917141e-01  -1.9653813e-01
   6.2115323e-01  -1.9300874e-01
   6.2508030e-01  -1.8619078e-01
   6.2900799e-01  -1.7953565e-01
   6.3379312e-01  -1.7072616e-01
   6.3693393e-01  -1.6477194e-01
   6.4079450e-01  -1.5689695e-01
   6.4472536e-01  -1.4847425e-01
   6.4865743e-01  -1.3960436e-01
   6.5338807e-01  -1.2819443e-01
   6.5652556e-01  -1.2016563e-01
   6.6046155e-01  -1.0961523e-01
   6.6439852e-01  -9.8884619e-02
   6.6833505e-01  -8.7584267e-02
   6.7227687e-01  -7.1232243e-02
   6.7624398e-01  -5.1858701e-02
   6.7819262e-01  -3.9407637e-02


==> data/DARPA_buttock_o2_04_1.dat <==
   6.8048878e-01  -1.7631683e-03
   6.8007575e-01   1.1618041e-02
   6.7817270e-01   3.2346377e-02
   6.7619206e-01   4.7065518e-02
   6.7421187e-01   5.9301770e-02
   6.7223419e-01   7.0203163e-02
   6.7025864e-01   8.0391806e-02
   6.6820289e-01   9.0449867e-02
   6.6532514e-01   1.0362506e-01
   6.6236146e-01   1.1633163e-01
   6.6038990e-01   1.2393509e-01
   6.5842059e-01   1.3128541e-01
   6.5499019e-01   1.4327974e-01
   6.5251843e-01   1.5152428e-01
   6.5055136e-01   1.5869875e-01
   6.4745391e-01   1.6983695e-01
   6.4465160e-01   1.7928427e-01
   6.4268696e-01   1.8579902e-01
   6.3944000e-01   1.9640254e-01
   6.3679741e-01   2.0474117e-01
   6.3483560e-01   2.1097143e-01
   6.3095548e-01   2.2303393e-01
   6.2895438e-01   2.2901877e-01
   6.2651742e-01   2.3638783e-01
   6.2307797e-01   2.4638399e-01
   6.2111990e-01   2.5206519e-01
   6.1720482e-01   2.6323187e-01
   6.1524782e-01   2.6861242e-01
   6.1182067e-01   2.7800786e-01
   6.0937810e-01   2.8442192e-01
   6.0646470e-01   2.9207236e-01
   6.0350964e-01   2.9957817e-01
   6.0081424e-01   3.0638179e-01
   5.9764178e-01   3.1399974e-01
   5.9462462e-01   3.2117274e-01
   5.9177370e-01   3.2766941e-01
   5.8786097e-01   3.3587023e-01
   5.8590287e-01   3.3925156e-01
   5.8198917e-01   3.4820528e-01
   5.8003072e-01   3.5241002e-01
   5.7611233e-01   3.6036014e-01
   5.7250338e-01   3.6740908e-01
   5.7022950e-01   3.7156254e-01
   5.6630473e-01   3.7847312e-01
   5.6291330e-01   3.8416042e-01
   5.6041168e-01   3.8808227e-01
   5.5647806e-01   3.9391136e-01
   5.5254109e-01   3.9929883e-01
   5.5057154e-01   4.0178020e-01
   5.4663102e-01   4.0618567e-01
   5.4268873e-01   4.1007128e-01
   5.3874451e-01   4.1371126e-01
   5.3479742e-01   4.1680846e-01
   5.3084603e-01   4.1951141e-01
   5.2855680e-01   4.2079181e-01
   5.2491568e-01   4.2237271e-01
   5.2095963e-01   4.2347722e-01
   5.1700333e-01   4.2392134e-01
   5.1304553e-01   4.2364925e-01
   5.0908767e-01   4.2251888e-01
   5.0513574e-01   4.2069760e-01
   5.0118501e-01   4.1902072e-01
   4.9723674e-01   4.1719879e-01
   4.9328755e-01   4.1446654e-01
   4.8934029e-01   4.1104300e-01
   4.8539630e-01   4.0704941e-01
   4.8145530e-01   4.0254366e-01
   4.7751791e-01   3.9745041e-01
   4.7358335e-01   3.9193939e-01
   4.6965323e-01   3.8606528e-01
   4.6572430e-01   3.7979656e-01
   4.6179841e-01   3.7312713e-01
   4.5787014e-01   3.6736860e-01
   4.5394669e-01   3.5988014e-01
   4.5002509e-01   3.5266847e-01
   4.4610441e-01   3.4544906e-01
   4.4218527e-01   3.3799277e-01
   4.3826575e-01   3.3053404e-01
   4.3434572e-01   3.2301867e-01
   4.3042479e-01   3.1550364e-01
   4.2650285e-01   3.0812684e-01
   4.2257960e-01   3.0070854e-01
   4.1865482e-01   2.9351352e-01
   4.1472832e-01   2.8653449e-01
   4.1080002e-01   2.7968978e-01
   4.0687060e-01   2.7290957e-01
   4.0293807e-01   2.6809020e-01
   3.9900553e-01   2.6166231e-01
   3.9507043e-01   2.5577277e-01
   3.9113326e-01   2.5029807e-01
   3.8719408e-01   2.4529354e-01
   3.8325309e-01   2.4064705e-01
   3.7931258e-01   2.3692456e-01
   3.7537013e-01   2.3281057e-01
   3.7142569e-01   2.2924588e-01
   3.6747932e-01   2.2618233e-01
   3.6353136e-01   2.2355231e-01
   3.5958215e-01   2.2136119e-01
   3.5563189e-01   2.1961212e-01
   3.5168078e-01   2.1830341e-01
   3.4772903e-01   2.1743019e-01
   3.4377680e-01   2.1698031e-01
   3.3982495e-01   2.1693086e-01
   3.3587337e-01   2.1713621e-01
   3.3192118e-01   2.1774145e-01
   3.2796748e-01   2.1880618e-01
   3.2401371e-01   2.2025729e-01
   3.2203682e-01   2.2111504e-01
   3.1808327e-01   2.2305967e-01
   3.1413021e-01   2.2538940e-01
   3.1017783e-01   2.2809739e-01
   3.0622619e-01   2.3120950e-01
   3.0425094e-01   2.3287194e-01
   3.0030241e-01   2.3608767e-01
   2.9635421e-01   2.3989932e-01
   2.9240730e-01   2.4374907e-01
   2.9043426e-01   2.4575396e-01
   2.8648971e-01   2.4967381e-01
   2.8254773e-01   2.5328574e-01
   2.7860508e-01   2.5780812e-01
   2.7663431e-01   2.6005924e-01
   2.7269385e-01   2.6457910e-01
   2.6875486e-01   2.6915805e-01
   2.6481757e-01   2.7372904e-01
   2.6284974e-01   2.7597159e-01
   2.5891709e-01   2.8029071e-01
   2.5499406e-01   2.8440765e-01
   2.5109696e-01   2.8785032e-01
   2.4726426e-01   2.9112986e-01
   2.4355007e-01   2.9361334e-01
   2.4107059e-01   2.9438363e-01
   2.3801329e-01   2.9499965e-01
   2.3559905e-01   2.9494041e-01
   2.3484473e-01   2.9490820e-01
   2.3387887e-01   2.9487263e-01
   2.3319096e-01   2.9485063e-01
   2.3238037e-01   2.9472536e-01
   2.3154961e-01   2.9459136e-01
   2.3063157e-01   2.9445682e-01
   2.2887070e-01   2.9412550e-01
   2.2668737e-01   2.9369054e-01
   2.2297995e-01   2.9307494e-01
   2.1936652e-01   2.9227974e-01
   2.1558889e-01   2.9137091e-01
   2.1171403e-01   2.9041648e-01
   2.0772224e-01   2.8942200e-01
   2.0380887e-01   2.8845712e-01
   1.9992597e-01   2.8721429e-01
   1.9605938e-01   2.8450543e-01
   1.9226602e-01   2.8184794e-01
   1.8808786e-01   2.7897247e-01
   1.8593855e-01   2.7744317e-01
   1.8144165e-01   2.7415157e-01
   1.7725580e-01   2.7118020e-01
   1.7236902e-01   2.6597603e-01
   1.6994128e-01   2.6294432e-01
   1.6511821e-01   2.5697281e-01
   1.6065661e-01   2.5142453e-01
   1.5792454e-01   2.4790286e-01
   1.5312587e-01   2.4174698e-01
   1.5014459e-01   2.3750696e-01
   1.4665159e-01   2.3104388e-01
   1.4298226e-01   2.2419248e-01
   1.3931524e-01   2.1702969e-01
   1.3532538e-01   2.0925759e-01
   1.3278758e-01   2.0393625e-01
   1.2886155e-01   1.9574869e-01
   1.2536799e-01   1.8810359e-01
   1.2107484e-01   1.7851159e-01
   1.1864609e-01   1.7269226e-01
   1.1474309e-01   1.6335373e-01
   1.1260110e-01   1.5764194e-01
   1.0937976e-01   1.4773674e-01
   1.0628905e-01   1.3711096e-01
   1.0325405e-01   1.2615707e-01
   1.0044790e-01   1.1522392e-01
   9.7031440e-02   1.0041835e-01
   9.4346067e-02   8.7075409e-02
   9.1983853e-02   7.3545432e-02
   8.9104771e-02   5.3228251e-02
   8.7021951e-02   3.0768915e-02
   8.6016972e-02   3.1879009e-03
   8.6381382e-02  -2.4172189e-02
   8.7282304e-02  -4.1378636e-02
   8.8061574e-02  -5.0493214e-02
   8.9052097e-02  -5.9931569e-02
   9.0203615e-02  -6.8333950e-02
   9.1087098e-02  -7.5422885e-02
   9.3183281e-02  -8.8455171e-02
   9.5521430e-02  -1.0101424e-01
   9.6909306e-02  -1.0796160e-01
   9.8738371e-02  -1.1631440e-01
   1.0137333e-01  -1.2759773e-01
   1.0372472e-01  -1.3657357e-01
   1.0453398e-01  -1.4014252e-01
   1.0733179e-01  -1.5032662e-01
   1.1010147e-01  -1.6004114e-01
   1.1319621e-01  -1.6993485e-01
   1.1544463e-01  -1.7568398e-01
   1.1812656e-01  -1.8294767e-01
   1.2097463e-01  -1.9025421e-01
   1.2362555e-01  -1.9671400e-01
   1.2715399e-01  -2.0534917e-01
   1.2985961e-01  -2.1166149e-01
   1.3175991e-01  -2.1607090e-01
   1.3505337e-01  -2.2372832e-01
   1.3878052e-01  -2.3205436e-01
   1.4108896e-01  -2.3714599e-01
   1.4420397e-01  -2.4373043e-01
   1.4706589e-01  -2.4989927e-01
   1.5039067e-01  -2.5699172e-01
   1.5380470e-01  -2.6290363e-01
   1.5689148e-01  -2.6805663e-01
   1.6006237e-01  -2.7334733e-01
   1.6350696e-01  -2.7909853e-01
   1.6671236e-01  -2.8450245e-01
   1.7021428e-01  -2.9036452e-01
   1.7319576e-01  -2.9534027e-01
   1.7655297e-01  -3.0077255e-01
   1.7833814e-01  -3.0322104e-01
   1.8221224e-01  -3.0841234e-01
   1.8608391e-01  -3.1401921e-01
   1.8931759e-01  -3.1830233e-01
   1.9180839e-01  -3.2178721e-01
   1.9502748e-01  -3.2678859e-01
   1.9830640e-01  -3.3184305e-01
   2.0184301e-01  -3.3689275e-01
   2.0574750e-01  -3.4215714e-01
   2.0967407e-01  -3.4735787e-01
   2.1238689e-01  -3.5111172e-01
   2.1500258e-01  -3.5560903e-01
   2.1815480e-01  -3.6111935e-01
   2.2122515e-01  -3.6659103e-01
   2.2452290e-01  -3.7291182e-01
   2.2628900e-01  -3.7638957e-01
   2.2810755e-01  -3.8008494e-01
   2.2999701e-01  -3.8366865e-01
   2.3091687e-01  -3.8539633e-01
   2.3192143e-01  -3.8728483e-01
   2.3302315e-01  -3.8941730e-01
   2.3398400e-01  -3.9108065e-01
   2.3492668e-01  -3.9285329e-01
   2.3600550e-01  -3.9497104e-01
   2.3784103e-01  -3.9893457e-01
   2.4016327e-01  -4.0290050e-01
   2.4351503e-01  -4.0905475e-01
   2.4720067e-01  -4.1494423e-01
   2.5104275e-01  -4.1952642e-01
   2.5496123e-01  -4.2297435e-01
   2.5812290e-01  -4.2513060e-01
   2.6076665e-01  -4.2663967e-01
   2.6471696e-01  -4.2785473e-01
   2.6873949e-01  -4.2844959e-01
   2.7187144e-01  -4.2841366e-01
   2.7479125e-01  -4.2801370e-01
   2.7875901e-01  -4.2688696e-01
   2.8272237e-01  -4.2523432e-01
   2.8667876e-01  -4.2356409e-01
   2.9064054e-01  -4.2131595e-01
   2.9459854e-01  -4.1868352e-01
   2.9874686e-01  -4.1554050e-01
   3.0323469e-01  -4.1171546e-01
   3.0774897e-01  -4.0758362e-01
   3.1228569e-01  -4.0320290e-01
   3.1434713e-01  -4.0109603e-01
   3.1828977e-01  -3.9692940e-01
   3.2222990e-01  -3.9268085e-01
   3.2616858e-01  -3.8837714e-01
   3.3063509e-01  -3.8331510e-01
   3.3523035e-01  -3.7799352e-01
   3.3980061e-01  -3.7276544e-01
   3.4190908e-01  -3.7090990e-01
   3.4584355e-01  -3.6670634e-01
   3.4977775e-01  -3.6265366e-01
   3.5371224e-01  -3.5845432e-01
   3.5770656e-01  -3.5418824e-01
   3.6213151e-01  -3.4961668e-01
   3.6651863e-01  -3.4523547e-01
   3.7087145e-01  -3.4101830e-01
   3.7517379e-01  -3.3710005e-01
   3.7736172e-01  -3.3519744e-01
   3.8124330e-01  -3.3185593e-01
   3.8517574e-01  -3.2858355e-01
   3.8910950e-01  -3.2612229e-01
   3.9304236e-01  -3.2305651e-01
   3.9697511e-01  -3.2029771e-01
   4.0090786e-01  -3.1769538e-01
   4.0484063e-01  -3.1526411e-01
   4.0877340e-01  -3.1299664e-01
   4.1270617e-01  -3.1088913e-01
   4.1663892e-01  -3.0893661e-01
   4.2057166e-01  -3.0713307e-01
   4.2450438e-01  -3.0547030e-01
   4.2843710e-01  -3.0393898e-01
   4.3236984e-01  -3.0253152e-01
   4.3630324e-01  -3.0132452e-01
   4.4023672e-01  -3.0036895e-01
   4.4416976e-01  -2.9931288e-01
   4.4810302e-01  -2.9835553e-01
   4.5203640e-01  -2.9747428e-01
   4.5596992e-01  -2.9665401e-01
   4.5990359e-01  -2.9588225e-01
   4.6383746e-01  -2.9514587e-01
   4.6777151e-01  -2.9443187e-01
   4.7170574e-01  -2.9372731e-01
   4.7564000e-01  -2.9299488e-01
   4.7957554e-01  -2.9245017e-01
   4.8351092e-01  -2.9181670e-01
   4.8744636e-01  -2.9113004e-01
   4.9138197e-01  -2.9040953e-01
   4.9531771e-01  -2.8963509e-01
   4.9925359e-01  -2.8880796e-01
   5.0318963e-01  -2.8791297e-01
   5.0712578e-01  -2.8693958e-01
   5.1106200e-01  -2.8587794e-01
   5.1499826e-01  -2.8471907e-01
   5.1893450e-01  -2.8345373e-01
   5.2287066e-01  -2.8207317e-01
   5.2680670e-01  -2.8056963e-01
   5.3074252e-01  -2.7893654e-01
   5.3467798e-01  -2.7718190e-01
   5.3861328e-01  -2.7537985e-01
   5.4254817e-01  -2.7345808e-01
   5.4667805e-01  -2.7117764e-01
   5.5096265e-01  -2.6884695e-01
   5.5534896e-01  -2.6605196e-01
   5.5979751e-01  -2.6297577e-01
   5.6342267e-01  -2.6032092e-01
   5.6615170e-01  -2.5815701e-01
   5.7008367e-01  -2.5490057e-01
   5.7401505e-01  -2.5148532e-01
   5.7794582e-01  -2.4786199e-01
   5.8187599e-01  -2.4400042e-01
   5.8580553e-01  -2.3996955e-01
   5.9044673e-01  -2.3483130e-01
   5.9535924e-01  -2.2948833e-01
   5.9759121e-01  -2.2686736e-01
   6.0151774e-01  -2.2177424e-01
   6.0544419e-01  -2.1652923e-01
   6.0937105e-01  -2.1103718e-01
   6.1372164e-01  -2.0468430e-01
   6.1917141e-01  -1.9653813e-01
   6.2115323e-01  -1.9300874e-01
   6.2508030e-01  -1.8619078e-01
   6.2900799e-01  -1.7953565e-01
   6.3379312e-01  -1.7072616e-01
   6.3693393e-01  -1.6477194e-01
   6.4079450e-01  -1.5689695e-01
   6.4472536e-01  -1.4847425e-01
   6.4865743e-01  -1.3960436e-01
   6.5338807e-01  -1.2819443e-01
   6.5652556e-01  -1.2016563e-01
   6.6046155e-01  -1.0961523e-01
   6.6439852e-01  -9.8884619e-02
   6.6833505e-01  -8.7584267e-02
   6.7227687e-01  -7.1232243e-02
   6.7624398e-01  -5.1858701e-02
   6.7819262e-01  -3.9407637e-02
   6.8048878e-01  -1.7631683e-03


==> data/DARPA_buttock_o2_04_2.dat <==
   7.4216294e-01   1.5703435e-02
   7.4253924e-01   1.9897499e-02
   7.4318013e-01   2.7030781e-02
   7.4393116e-01   3.5086995e-02
   7.4440661e-01   3.9915678e-02
   7.4513334e-01   4.7056270e-02
   7.4543565e-01   4.9768840e-02
   7.4590934e-01   5.4160584e-02
   7.4676051e-01   6.1364132e-02
   7.4769293e-01   6.9093634e-02
   7.4981666e-01   8.4834366e-02
   7.5361588e-01   1.0440657e-01
   7.5737736e-01   1.2291470e-01
   7.6117140e-01   1.3728061e-01
   7.6499493e-01   1.4973289e-01
   7.6882631e-01   1.5943900e-01
   7.7101857e-01   1.6305360e-01
   7.7422582e-01   1.6780745e-01
   7.7706605e-01   1.7125746e-01
   7.8107873e-01   1.7092431e-01
   7.8485283e-01   1.7099124e-01
   7.8870505e-01   1.6866950e-01
   7.9222262e-01   1.6548661e-01
   7.9567225e-01   1.6040308e-01
   7.9814012e-01   1.5516391e-01
   8.0007445e-01   1.5106034e-01
   8.0283777e-01   1.4452607e-01
   8.0600646e-01   1.3318473e-01
   8.0824934e-01   1.2486885e-01
   8.1023306e-01   1.1649397e-01
   8.1217220e-01   1.0742182e-01
   8.1454215e-01   9.2770186e-02
   8.1683026e-01   7.5955379e-02
   8.1863628e-01   5.9647086e-02
   8.1996672e-01   4.4131737e-02
   8.2139574e-01   1.2974132e-02
   8.2133885e-01  -1.8208333e-02
   8.1993069e-01  -4.9491759e-02
   8.1692123e-01  -8.1561375e-02
   8.1240468e-01  -1.1480765e-01
   8.0898941e-01  -1.3116280e-01
   8.0583228e-01  -1.4391419e-01
   8.0269058e-01  -1.5529699e-01
   8.0019617e-01  -1.6173769e-01
   7.9671536e-01  -1.7027139e-01
   7.9414877e-01  -1.7569706e-01
   7.8947858e-01  -1.8202495e-01
   7.8518620e-01  -1.8658728e-01
   7.8132996e-01  -1.8769077e-01
   7.7767652e-01  -1.8792620e-01
   7.7411676e-01  -1.8797411e-01
   7.7011746e-01  -1.8443638e-01
   7.6942258e-01  -1.8370144e-01
   7.6687377e-01  -1.7973218e-01
   7.6403485e-01  -1.7276485e-01
   7.6114408e-01  -1.6470215e-01
   7.5924367e-01  -1.5884702e-01
   7.5582225e-01  -1.4675461e-01
   7.5357705e-01  -1.3750050e-01
   7.5199004e-01  -1.3217262e-01
   7.5029799e-01  -1.2493892e-01
   7.4924900e-01  -1.1876805e-01
   7.4843236e-01  -1.1283348e-01
   7.4798249e-01  -1.0971802e-01
   7.4743134e-01  -1.0638785e-01
   7.4697828e-01  -1.0331013e-01
   7.4658782e-01  -1.0022033e-01
   7.4621725e-01  -9.7137707e-02
   7.4577415e-01  -9.3654883e-02
   7.4547060e-01  -9.0900908e-02
   7.4494434e-01  -8.6351749e-02
   7.4435005e-01  -8.0671595e-02
   7.4389389e-01  -7.6460143e-02
   7.4357889e-01  -7.3302720e-02
   7.4310507e-01  -6.8237149e-02
   7.4284150e-01  -6.5214465e-02
   7.4245313e-01  -6.0491907e-02
   7.4211869e-01  -5.5558447e-02
   7.4144932e-01  -4.4254619e-02
   7.4107980e-01  -3.7140551e-02
   7.4067531e-01  -2.5335663e-02
   7.4058017e-01  -1.5367891e-02
   7.4111806e-01  -1.0392976e-03
   7.4216294e-01   1.5703435e-02


==> data/DARPA_buttock_o2_05.dat <==
   7.2361953e-01  -2.2616569e-01
   7.2185120e-01  -2.2480115e-01
   7.1814308e-01  -2.2305370e-01
   7.1446699e-01  -2.2116816e-01
   7.1065983e-01  -2.1986400e-01
   7.0672508e-01  -2.1921463e-01
   7.0266007e-01  -2.1923141e-01
   6.9846048e-01  -2.1992074e-01
   6.9411964e-01  -2.2133001e-01
   6.9189149e-01  -2.2226132e-01
   6.8735061e-01  -2.2437438e-01
   6.8269071e-01  -2.2724146e-01
   6.7968665e-01  -2.2935311e-01
   6.7626495e-01  -2.3192412e-01
   6.7231803e-01  -2.3506008e-01
   6.6834906e-01  -2.3836089e-01
   6.6346975e-01  -2.4268337e-01
   6.5862502e-01  -2.4677144e-01
   6.5612338e-01  -2.4910699e-01
   6.5105979e-01  -2.5418278e-01
   6.4867607e-01  -2.5672043e-01
   6.4474059e-01  -2.5986774e-01
   6.4080645e-01  -2.6399733e-01
   6.3620485e-01  -2.6851468e-01
   6.3123419e-01  -2.7337416e-01
   6.2901037e-01  -2.7555335e-01
   6.2507994e-01  -2.7935928e-01
   6.2115001e-01  -2.8317792e-01
   6.1648824e-01  -2.8757095e-01
   6.1162844e-01  -2.9210346e-01
   6.0936260e-01  -2.9418020e-01
   6.0543383e-01  -2.9764835e-01
   6.0150512e-01  -3.0108783e-01
   5.9742728e-01  -3.0422902e-01
   5.9283520e-01  -3.0765035e-01
   5.8820936e-01  -3.1123616e-01
   5.8504827e-01  -3.1361001e-01
   5.8185682e-01  -3.1587509e-01
   5.7792601e-01  -3.1857300e-01
   5.7399510e-01  -3.2116909e-01
   5.7006318e-01  -3.2366119e-01
   5.6577863e-01  -3.2618649e-01
   5.6141101e-01  -3.2862689e-01
   5.5707266e-01  -3.3094481e-01
   5.5276727e-01  -3.3314234e-01
   5.4849152e-01  -3.3522191e-01
   5.4646377e-01  -3.3615707e-01
   5.4252956e-01  -3.3788911e-01
   5.3859500e-01  -3.3953808e-01
   5.3466024e-01  -3.4106186e-01
   5.3072477e-01  -3.4223588e-01
   5.2678929e-01  -3.4375710e-01
   5.2285354e-01  -3.4512814e-01
   5.1891860e-01  -3.4641666e-01
   5.1498259e-01  -3.4763521e-01
   5.1104632e-01  -3.4879167e-01
   5.0711101e-01  -3.4989303e-01
   5.0317469e-01  -3.5094703e-01
   4.9923913e-01  -3.5196052e-01
   4.9530388e-01  -3.5294144e-01
   4.9136775e-01  -3.5389878e-01
   4.8743252e-01  -3.5483994e-01
   4.8349658e-01  -3.5577542e-01
   4.7956160e-01  -3.5666522e-01
   4.7562650e-01  -3.5758527e-01
   4.7169136e-01  -3.5845229e-01
   4.6775743e-01  -3.5950136e-01
   4.6382291e-01  -3.6056115e-01
   4.5988849e-01  -3.6161730e-01
   4.5595397e-01  -3.6269668e-01
   4.5202084e-01  -3.6387182e-01
   4.4808700e-01  -3.6514417e-01
   4.4415348e-01  -3.6618236e-01
   4.4022003e-01  -3.6747549e-01
   4.3628640e-01  -3.6877964e-01
   4.3235300e-01  -3.7005140e-01
   4.2842001e-01  -3.7174303e-01
   4.2448784e-01  -3.7343501e-01
   4.2055533e-01  -3.7520734e-01
   4.1662280e-01  -3.7707505e-01
   4.1269016e-01  -3.7904013e-01
   4.0875767e-01  -3.8110035e-01
   4.0482570e-01  -3.8325843e-01
   4.0082191e-01  -3.8555863e-01
   3.9674802e-01  -3.8799747e-01
   3.9265487e-01  -3.9055002e-01
   3.8853414e-01  -3.9326238e-01
   3.8440638e-01  -3.9583423e-01
   3.8025511e-01  -3.9856162e-01
   3.7605457e-01  -4.0178913e-01
   3.7183537e-01  -4.0505828e-01
   3.6759372e-01  -4.0842862e-01
   3.6550422e-01  -4.1011155e-01
   3.6157208e-01  -4.1327035e-01
   3.5764011e-01  -4.1649601e-01
   3.5370621e-01  -4.1978337e-01
   3.4977208e-01  -4.2314271e-01
   3.4583787e-01  -4.2571736e-01
   3.4190460e-01  -4.2899688e-01
   3.3757504e-01  -4.3269823e-01
   3.3321219e-01  -4.3646083e-01
   3.2884178e-01  -4.4020462e-01
   3.2446858e-01  -4.4390031e-01
   3.2169543e-01  -4.4620434e-01
   3.1828115e-01  -4.4891295e-01
   3.1433787e-01  -4.5196037e-01
   3.1039273e-01  -4.5491429e-01
   3.0644541e-01  -4.5775734e-01
   3.0249541e-01  -4.6045090e-01
   2.9846642e-01  -4.6292755e-01
   2.9420379e-01  -4.6516031e-01
   2.8997096e-01  -4.6699303e-01
   2.8579855e-01  -4.6841224e-01
   2.8159408e-01  -4.6993231e-01
   2.7744933e-01  -4.7086591e-01
   2.7335266e-01  -4.7129015e-01
   2.6931023e-01  -4.7117508e-01
   2.6532564e-01  -4.7049599e-01
   2.6140561e-01  -4.6922070e-01
   2.5755977e-01  -4.6729833e-01
   2.5379666e-01  -4.6477546e-01
   2.5008356e-01  -4.6217936e-01
   2.4658157e-01  -4.5823325e-01
   2.4327875e-01  -4.5351630e-01
   2.3990930e-01  -4.4850878e-01
   2.3698569e-01  -4.4344889e-01
   2.3615425e-01  -4.4187851e-01
   2.3546464e-01  -4.4072474e-01
   2.3464866e-01  -4.3926229e-01
   2.3383244e-01  -4.3779378e-01
   2.3310027e-01  -4.3658355e-01
   2.3241779e-01  -4.3533778e-01
   2.3159155e-01  -4.3391989e-01
   2.3060367e-01  -4.3226249e-01
   2.2992014e-01  -4.3115050e-01
   2.2761773e-01  -4.2723215e-01
   2.2453637e-01  -4.2250245e-01
   2.2108179e-01  -4.1720958e-01
   2.1738899e-01  -4.1160389e-01
   2.1398116e-01  -4.0686590e-01
   2.1056432e-01  -4.0268653e-01
   2.0702447e-01  -3.9952937e-01
   2.0354985e-01  -3.9573732e-01
   2.0130764e-01  -3.9339703e-01
   1.9795544e-01  -3.8929695e-01
   1.9405020e-01  -3.8441284e-01
   1.9012213e-01  -3.7978939e-01
   1.8637657e-01  -3.7557486e-01
   1.8293920e-01  -3.7182464e-01
   1.7947666e-01  -3.6817013e-01
   1.7587331e-01  -3.6434398e-01
   1.7336654e-01  -3.6125631e-01
   1.7029178e-01  -3.5712028e-01
   1.6653361e-01  -3.5212945e-01
   1.6271538e-01  -3.4721465e-01
   1.5961436e-01  -3.4329146e-01
   1.5767203e-01  -3.4078284e-01
   1.5534334e-01  -3.3791528e-01
   1.5195044e-01  -3.3369845e-01
   1.4871196e-01  -3.2892770e-01
   1.4697237e-01  -3.2610663e-01
   1.4317472e-01  -3.1995302e-01
   1.4077083e-01  -3.1615348e-01
   1.3813051e-01  -3.1204767e-01
   1.3549049e-01  -3.0782355e-01
   1.3230725e-01  -3.0268203e-01
   1.2907164e-01  -2.9760442e-01
   1.2849940e-01  -2.9669571e-01
   1.2516378e-01  -2.9119921e-01
   1.2131474e-01  -2.8489630e-01
   1.1828589e-01  -2.7997469e-01
   1.1529445e-01  -2.7497445e-01
   1.1153791e-01  -2.6837377e-01
   1.0846121e-01  -2.6223587e-01
   1.0558034e-01  -2.5626290e-01
   1.0162905e-01  -2.4815968e-01
   9.9592649e-02  -2.4391470e-01
   9.5724979e-02  -2.3566400e-01
   9.2791301e-02  -2.2952964e-01
   8.9868730e-02  -2.2305232e-01
   8.5922921e-02  -2.1377766e-01
   8.3820620e-02  -2.0807329e-01
   7.9980117e-02  -1.9751216e-01
   7.7888993e-02  -1.9150283e-01
   7.4146504e-02  -1.8056882e-01
   7.2018046e-02  -1.7397409e-01
   6.8982092e-02  -1.6448944e-01
   6.6299291e-02  -1.5427399e-01
   6.4340449e-02  -1.4619956e-01
   6.1726836e-02  -1.3460922e-01
   5.9355661e-02  -1.2329811e-01
   5.6896582e-02  -1.0979832e-01
   5.4756536e-02  -9.5221411e-02
   5.2760259e-02  -7.9471145e-02
   5.0932853e-02  -6.1795825e-02
   4.9561766e-02  -4.1316148e-02
   4.8632235e-02  -1.7001126e-02
   4.8623468e-02   1.2276005e-02
   4.9588093e-02   3.8246135e-02
   5.2492475e-02   7.3504664e-02
   5.6366997e-02   1.0269397e-01
   6.0215879e-02   1.2363265e-01
   6.4279297e-02   1.4183709e-01
   6.7365121e-02   1.5418303e-01
   7.0913382e-02   1.6590902e-01
   7.4247118e-02   1.7602242e-01
   7.9594278e-02   1.9118896e-01
   8.2785913e-02   1.9970558e-01
   8.6077672e-02   2.0834139e-01
   9.1125221e-02   2.1947917e-01
   9.4056568e-02   2.2556598e-01
   9.9014905e-02   2.3555000e-01
   1.0193008e-01   2.4131640e-01
   1.0691120e-01   2.5090396e-01
   1.0990528e-01   2.5660269e-01
   1.1448571e-01   2.6439703e-01
   1.1880611e-01   2.7094392e-01
   1.2213768e-01   2.7580262e-01
   1.2657457e-01   2.8228391e-01
   1.2938095e-01   2.8638442e-01
   1.3430996e-01   2.9324363e-01
   1.3862699e-01   2.9930555e-01
   1.4091086e-01   3.0250368e-01
   1.4638199e-01   3.0992532e-01
   1.4981748e-01   3.1462447e-01
   1.5297875e-01   3.1796958e-01
   1.5689232e-01   3.2165901e-01
   1.6081244e-01   3.2536661e-01
   1.6462434e-01   3.2894164e-01
   1.6844506e-01   3.3243048e-01
   1.7207441e-01   3.3575323e-01
   1.7611995e-01   3.3921821e-01
   1.8041726e-01   3.4159504e-01
   1.8254119e-01   3.4267371e-01
   1.8679918e-01   3.4483992e-01
   1.9108876e-01   3.4703131e-01
   1.9541550e-01   3.4924172e-01
   1.9967480e-01   3.5141928e-01
   2.0382871e-01   3.5228521e-01
   2.0588957e-01   3.5255868e-01
   2.1000418e-01   3.5308905e-01
   2.1407501e-01   3.5359581e-01
   2.1805188e-01   3.5406340e-01
   2.2182239e-01   3.5446944e-01
   2.2521867e-01   3.5479699e-01
   2.2854932e-01   3.5512635e-01
   2.2992090e-01   3.5523206e-01
   2.3098210e-01   3.5531077e-01
   2.3202480e-01   3.5538075e-01
   2.3311762e-01   3.5544397e-01
   2.3366280e-01   3.5542755e-01
   2.3474897e-01   3.5538985e-01
   2.3594032e-01   3.5535317e-01
   2.3745130e-01   3.5529532e-01
   2.4021971e-01   3.5487537e-01
   2.4362176e-01   3.5347666e-01
   2.4729185e-01   3.5121212e-01
   2.5110749e-01   3.4828251e-01
   2.5499366e-01   3.4499413e-01
   2.5891094e-01   3.4187306e-01
   2.6087455e-01   3.3999038e-01
   2.6480661e-01   3.3609155e-01
   2.6874204e-01   3.3214558e-01
   2.7267969e-01   3.2824741e-01
   2.7661920e-01   3.2445387e-01
   2.7858961e-01   3.2260177e-01
   2.8253211e-01   3.1889137e-01
   2.8647335e-01   3.1630960e-01
   2.9041818e-01   3.1278912e-01
   2.9436503e-01   3.0967559e-01
   2.9671508e-01   3.0796701e-01
   3.0028801e-01   3.0550218e-01
   3.0423778e-01   3.0306082e-01
   3.0818530e-01   3.0111794e-01
   3.1213814e-01   2.9902919e-01
   3.1609171e-01   2.9738608e-01
   3.1870167e-01   2.9651759e-01
   3.2202347e-01   2.9558717e-01
   3.2597896e-01   2.9484926e-01
   3.2993309e-01   2.9454461e-01
   3.3388340e-01   2.9439964e-01
   3.3783685e-01   2.9448509e-01
   3.4178985e-01   2.9494703e-01
   3.4574298e-01   2.9577232e-01
   3.4969480e-01   2.9696380e-01
   3.5364637e-01   2.9852379e-01
   3.5759738e-01   3.0045297e-01
   3.6154595e-01   3.0274916e-01
   3.6549397e-01   3.0540724e-01
   3.6943998e-01   3.0841727e-01
   3.7338445e-01   3.1176881e-01
   3.7732697e-01   3.1530497e-01
   3.8126597e-01   3.1863309e-01
   3.8520688e-01   3.2285563e-01
   3.8914577e-01   3.2740767e-01
   3.9308225e-01   3.3223868e-01
   3.9701572e-01   3.3733989e-01
   4.0094726e-01   3.4264816e-01
   4.0487654e-01   3.4811103e-01
   4.0880336e-01   3.5383050e-01
   4.1272981e-01   3.5940903e-01
   4.1665323e-01   3.6542300e-01
   4.2057393e-01   3.7162858e-01
   4.2449335e-01   3.7799383e-01
   4.2841081e-01   3.8475950e-01
   4.3233112e-01   3.9082463e-01
   4.3624931e-01   3.9734526e-01
   4.4017338e-01   4.0269391e-01
   4.4409383e-01   4.0910381e-01
   4.4801257e-01   4.1516933e-01
   4.5193319e-01   4.2133669e-01
   4.5585545e-01   4.2732973e-01
   4.5977997e-01   4.3301204e-01
   4.6370655e-01   4.3845428e-01
   4.6763581e-01   4.4362175e-01
   4.7156831e-01   4.4846143e-01
   4.7550441e-01   4.5288016e-01
   4.7944417e-01   4.5699614e-01
   4.8338722e-01   4.6078578e-01
   4.8733347e-01   4.6417660e-01
   4.9128233e-01   4.6708342e-01
   4.9523361e-01   4.6948880e-01
   4.9918575e-01   4.7127489e-01
   5.0313801e-01   4.7278582e-01
   5.0709441e-01   4.7397992e-01
   5.1105204e-01   4.7458323e-01
   5.1501023e-01   4.7459282e-01
   5.1896786e-01   4.7403387e-01
   5.2292436e-01   4.7295371e-01
   5.2687966e-01   4.7139424e-01
   5.3083303e-01   4.6937484e-01
   5.3368568e-01   4.6762396e-01
   5.3675834e-01   4.6546419e-01
   5.4070429e-01   4.6233295e-01
   5.4464645e-01   4.5889686e-01
   5.4858669e-01   4.5503101e-01
   5.5252508e-01   4.5122517e-01
   5.5646068e-01   4.4645961e-01
   5.5842739e-01   4.4394120e-01
   5.6235788e-01   4.3867532e-01
   5.6628537e-01   4.3313546e-01
   5.7020946e-01   4.2735272e-01
   5.7217013e-01   4.2431078e-01
   5.7608968e-01   4.1806793e-01
   5.8000690e-01   4.1161512e-01
   5.8196450e-01   4.0826622e-01
   5.8587847e-01   4.0129438e-01
   5.8979065e-01   3.9451969e-01
   5.9174745e-01   3.9138624e-01
   5.9565870e-01   3.8428951e-01
   5.9956980e-01   3.7710837e-01
   6.0152481e-01   3.7329299e-01
   6.0543473e-01   3.6563003e-01
   6.0749767e-01   3.6158209e-01
   6.1130030e-01   3.5385603e-01
   6.1484385e-01   3.4663126e-01
   6.1716928e-01   3.4176984e-01
   6.2108324e-01   3.3361792e-01
   6.2304017e-01   3.2949222e-01
   6.2695469e-01   3.2121914e-01
   6.2891259e-01   3.1707236e-01
   6.3283056e-01   3.0863674e-01
   6.3479039e-01   3.0445354e-01
   6.3871232e-01   2.9595192e-01
   6.4095885e-01   2.9115039e-01
   6.4459969e-01   2.8327617e-01
   6.4711234e-01   2.7793178e-01
   6.5049363e-01   2.7058580e-01
   6.5328680e-01   2.6462688e-01
   6.5639218e-01   2.5804214e-01
   6.5980540e-01   2.5181708e-01
   6.6229832e-01   2.4714810e-01
   6.6623900e-01   2.3952434e-01
   6.6821219e-01   2.3537364e-01
   6.7216047e-01   2.2788709e-01
   6.7413641e-01   2.2414579e-01
   6.7809071e-01   2.1693623e-01
   6.8020210e-01   2.1331468e-01
   6.8402852e-01   2.0697604e-01
   6.8799179e-01   2.0102887e-01
   6.8997447e-01   1.9821048e-01
   6.9394204e-01   1.9305615e-01
   6.9791245e-01   1.8864994e-01
   6.9989867e-01   1.8670050e-01
   7.0387284e-01   1.8336324e-01
   7.0784863e-01   1.8095630e-01
   7.1182526e-01   1.7954418e-01
   7.1580215e-01   1.7920542e-01
   7.1976534e-01   1.7972914e-01
   7.2373180e-01   1.8124450e-01
   7.2767528e-01   1.8416083e-01
   7.3156808e-01   1.8835802e-01
   7.3531942e-01   1.9381014e-01
   7.3922711e-01   2.0099858e-01
   7.4129736e-01   2.0588880e-01
   7.4255337e-01   2.0883796e-01
   7.4313899e-01   2.1044555e-01
   7.4402483e-01   2.1313965e-01
   7.4503602e-01   2.1622014e-01
   7.4546190e-01   2.1758537e-01
   7.4588624e-01   2.1906598e-01
   7.4666596e-01   2.2158663e-01
   7.4750553e-01   2.2437200e-01
   7.4911389e-01   2.2904842e-01
   7.5201989e-01   2.3881758e-01
   7.5555100e-01   2.4859489e-01
   7.5921577e-01   2.5735043e-01
   7.6314965e-01   2.6552856e-01
   7.6694769e-01   2.7271440e-01
   7.6929362e-01   2.7580531e-01
   7.7346264e-01   2.8032351e-01
   7.7528345e-01   2.8169873e-01
   7.7876368e-01   2.8213518e-01
   7.8264072e-01   2.8306325e-01
   7.8641939e-01   2.8186373e-01
   7.9022731e-01   2.7988289e-01
   7.9390187e-01   2.7731607e-01
   7.9728006e-01   2.7328743e-01
   8.0020793e-01   2.6925289e-01
   8.0227141e-01   2.6631122e-01
   8.0429893e-01   2.6277317e-01
   8.0750164e-01   2.5638614e-01
   8.0888672e-01   2.5348780e-01
   8.1196752e-01   2.4695350e-01
   8.1381535e-01   2.4172115e-01
   8.1585372e-01   2.3627156e-01
   8.1862342e-01   2.2843427e-01
   8.2110898e-01   2.2079040e-01
   8.2394123e-01   2.1083522e-01
   8.2568768e-01   2.0414220e-01
   8.2801552e-01   1.9526949e-01
   8.2975840e-01   1.8828897e-01
   8.3237725e-01   1.7650338e-01
   8.3450696e-01   1.6532498e-01
   8.3689445e-01   1.5221896e-01
   8.3913263e-01   1.3894603e-01
   8.4131494e-01   1.2486724e-01
   8.4336092e-01   1.1022762e-01
   8.4521785e-01   9.3495438e-02
   8.4693495e-01   7.4580651e-02
   8.4831733e-01   5.4618116e-02
   8.4943301e-01   3.1626151e-02
   8.4999953e-01   5.9444114e-03
   8.4967013e-01  -2.7193371e-02
   8.4869256e-01  -5.1558718e-02
   8.4525581e-01  -9.6784023e-02
   8.4332995e-01  -1.1479564e-01
   8.3949228e-01  -1.4122224e-01
   8.3563496e-01  -1.6383496e-01
   8.3331705e-01  -1.7620238e-01
   8.2949431e-01  -1.9382810e-01
   8.2589467e-01  -2.0832592e-01
   8.2341811e-01  -2.1787930e-01
   8.2023475e-01  -2.2924321e-01
   8.1736653e-01  -2.3794812e-01
   8.1370453e-01  -2.4915999e-01
   8.1173880e-01  -2.5470297e-01
   8.0730090e-01  -2.6467459e-01
   8.0565162e-01  -2.6829354e-01
   8.0168201e-01  -2.7596885e-01
   7.9643173e-01  -2.8422714e-01
   7.9442053e-01  -2.8720622e-01
   7.9034551e-01  -2.9139726e-01
   7.8644633e-01  -2.9485787e-01
   7.8264268e-01  -2.9687412e-01
   7.7869451e-01  -2.9792018e-01
   7.7522108e-01  -2.9818808e-01
   7.7252615e-01  -2.9779696e-01
   7.6889632e-01  -2.9584649e-01
   7.6717069e-01  -2.9470211e-01
   7.6394196e-01  -2.9088601e-01
   7.6071905e-01  -2.8675368e-01
   7.5732968e-01  -2.8150442e-01
   7.5372035e-01  -2.7476844e-01
   7.5237225e-01  -2.7252752e-01
   7.5059029e-01  -2.6985185e-01
   7.4951619e-01  -2.6740711e-01
   7.4808901e-01  -2.6415937e-01
   7.4706743e-01  -2.6142766e-01
   7.4622822e-01  -2.5943629e-01
   7.4528578e-01  -2.5721350e-01
   7.4456029e-01  -2.5558017e-01
   7.4385914e-01  -2.5408472e-01
   7.4283949e-01  -2.5196655e-01
   7.4218833e-01  -2.5058685e-01
   7.4113403e-01  -2.4868353e-01
   7.3879289e-01  -2.4438490e-01
   7.3520711e-01  -2.3896009e-01
   7.3353549e-01  -2.3662664e-01
   7.3039434e-01  -2.3268146e-01
   7.2707331e-01  -2.2917140e-01


==> data/DARPA_buttock_o2_06.dat <==
   7.3193500e-01   2.7584662e-01
   7.2956152e-01   2.7380121e-01
   7.2567930e-01   2.7090341e-01
   7.2173524e-01   2.6915379e-01
   7.1776728e-01   2.6829811e-01
   7.1379316e-01   2.6831415e-01
   7.0981076e-01   2.6914804e-01
   7.0582851e-01   2.7074948e-01
   7.0184846e-01   2.7304078e-01
   6.9986019e-01   2.7440734e-01
   6.9588616e-01   2.7754292e-01
   6.9191598e-01   2.8122333e-01
   6.8794962e-01   2.8540921e-01
   6.8596790e-01   2.8768708e-01
   6.8200600e-01   2.9269442e-01
   6.7805596e-01   2.9677461e-01
   6.7559554e-01   3.0021559e-01
   6.7212702e-01   3.0507386e-01
   6.6817753e-01   3.1088799e-01
   6.6620443e-01   3.1389740e-01
   6.6226280e-01   3.1995850e-01
   6.5832547e-01   3.2624685e-01
   6.5635828e-01   3.2940161e-01
   6.5242779e-01   3.3576169e-01
   6.4903213e-01   3.4064130e-01
   6.4653412e-01   3.4496675e-01
   6.4260891e-01   3.5166660e-01
   6.4064755e-01   3.5496526e-01
   6.3672683e-01   3.6142360e-01
   6.3280761e-01   3.6816740e-01
   6.3084925e-01   3.7172471e-01
   6.2693198e-01   3.7789052e-01
   6.2356410e-01   3.8385577e-01
   6.2106059e-01   3.8811475e-01
   6.1714749e-01   3.9470684e-01
   6.1444467e-01   3.9928975e-01
   6.1127916e-01   4.0450599e-01
   6.0736806e-01   4.1093057e-01
   6.0471707e-01   4.1525317e-01
   6.0150199e-01   4.2035889e-01
   5.9759133e-01   4.2649962e-01
   5.9368042e-01   4.3255809e-01
   5.9172463e-01   4.3551023e-01
   5.8781265e-01   4.4131200e-01
   5.8389826e-01   4.4685880e-01
   5.8107428e-01   4.5090608e-01
   5.7802322e-01   4.5514392e-01
   5.7410404e-01   4.6037886e-01
   5.7018251e-01   4.6518488e-01
   5.6625966e-01   4.7013473e-01
   5.6429717e-01   4.7256540e-01
   5.6036959e-01   4.7720519e-01
   5.5643852e-01   4.8157968e-01
   5.5250415e-01   4.8567715e-01
   5.4856655e-01   4.8952157e-01
   5.4462611e-01   4.9313703e-01
   5.4265431e-01   4.9468986e-01
   5.3871082e-01   4.9695530e-01
   5.3476267e-01   4.9970582e-01
   5.3081200e-01   5.0198459e-01
   5.2685936e-01   5.0385192e-01
   5.2290590e-01   5.0528730e-01
   5.1895127e-01   5.0649701e-01
   5.1499537e-01   5.0735594e-01
   5.1103833e-01   5.0776603e-01
   5.0708073e-01   5.0766706e-01
   5.0312365e-01   5.0705508e-01
   4.9916825e-01   5.0601921e-01
   4.9521433e-01   5.0461890e-01
   4.9126219e-01   5.0278065e-01
   4.8731344e-01   5.0075432e-01
   4.8336442e-01   4.9780377e-01
   4.7941967e-01   4.9459557e-01
   4.7547813e-01   4.9108431e-01
   4.7153949e-01   4.8729447e-01
   4.6760319e-01   4.8355030e-01
   4.6367070e-01   4.7932935e-01
   4.5974178e-01   4.7502116e-01
   4.5581535e-01   4.7035763e-01
   4.5189116e-01   4.6537968e-01
   4.4796883e-01   4.6021999e-01
   4.4404805e-01   4.5493860e-01
   4.4012843e-01   4.4957146e-01
   4.3620994e-01   4.4405726e-01
   4.3228866e-01   4.3935119e-01
   4.2837031e-01   4.3407538e-01
   4.2445211e-01   4.2847397e-01
   4.2053283e-01   4.2296501e-01
   4.1661221e-01   4.1753572e-01
   4.1269022e-01   4.1224263e-01
   4.0876662e-01   4.0709174e-01
   4.0484116e-01   4.0209192e-01
   4.0091379e-01   3.9722474e-01
   3.9698432e-01   3.9249665e-01
   3.9305282e-01   3.8796632e-01
   3.8911921e-01   3.8364567e-01
   3.8518334e-01   3.7954471e-01
   3.8124570e-01   3.7567630e-01
   3.7730668e-01   3.7208712e-01
   3.7336547e-01   3.6889427e-01
   3.6942120e-01   3.6597345e-01
   3.6547559e-01   3.6338764e-01
   3.6153015e-01   3.6089919e-01
   3.5758223e-01   3.5859881e-01
   3.5363254e-01   3.5662288e-01
   3.4968170e-01   3.5497093e-01
   3.4572997e-01   3.5363051e-01
   3.4177747e-01   3.5261381e-01
   3.3782443e-01   3.5192403e-01
   3.3387150e-01   3.5158381e-01
   3.2992041e-01   3.5137340e-01
   3.2596893e-01   3.5131532e-01
   3.2201360e-01   3.5171932e-01
   3.1806013e-01   3.5224785e-01
   3.1410755e-01   3.5301833e-01
   3.1015549e-01   3.5419586e-01
   3.0817958e-01   3.5489918e-01
   3.0422888e-01   3.5647400e-01
   3.0027880e-01   3.5836155e-01
   2.9633006e-01   3.6053130e-01
   2.9238285e-01   3.6297150e-01
   2.8843740e-01   3.6568060e-01
   2.8449429e-01   3.6870694e-01
   2.8252426e-01   3.6991382e-01
   2.7858367e-01   3.7268790e-01
   2.7464425e-01   3.7586936e-01
   2.7070654e-01   3.7923357e-01
   2.6677088e-01   3.8272784e-01
   2.6283802e-01   3.8644757e-01
   2.5890768e-01   3.8909322e-01
   2.5694498e-01   3.9084255e-01
   2.5302952e-01   3.9404211e-01
   2.4914562e-01   3.9691117e-01
   2.4533494e-01   3.9930900e-01
   2.4167539e-01   4.0106294e-01
   2.3832201e-01   4.0192024e-01
   2.3726024e-01   4.0203351e-01
   2.3518506e-01   4.0204171e-01
   2.3426154e-01   4.0204477e-01
   2.3332912e-01   4.0205820e-01
   2.3276071e-01   4.0202959e-01
   2.3196461e-01   4.0197349e-01
   2.3103027e-01   4.0190390e-01
   2.2994626e-01   4.0183446e-01
   2.2809423e-01   4.0170525e-01
   2.2656118e-01   4.0157453e-01
   2.2308206e-01   4.0129106e-01
   2.1940143e-01   4.0102281e-01
   2.1559303e-01   4.0072944e-01
   2.1173062e-01   4.0042249e-01
   2.0787670e-01   4.0011073e-01
   2.0383955e-01   3.9978841e-01
   2.0175753e-01   3.9960366e-01
   1.9794841e-01   3.9844393e-01
   1.9409342e-01   3.9682013e-01
   1.9030956e-01   3.9522867e-01
   1.8725790e-01   3.9394923e-01
   1.8309314e-01   3.9218007e-01
   1.7895624e-01   3.9042881e-01
   1.7452879e-01   3.8812208e-01
   1.7227764e-01   3.8641596e-01
   1.6785116e-01   3.8294167e-01
   1.6364586e-01   3.7966171e-01
   1.6013130e-01   3.7692470e-01
   1.5657744e-01   3.7414751e-01
   1.5273850e-01   3.7111714e-01
   1.4892561e-01   3.6746904e-01
   1.4513586e-01   3.6317156e-01
   1.4081383e-01   3.5825020e-01
   1.3860880e-01   3.5572329e-01
   1.3394576e-01   3.5033929e-01
   1.3009263e-01   3.4589209e-01
   1.2682904e-01   3.4209955e-01
   1.2320750e-01   3.3775505e-01
   1.1943302e-01   3.3327840e-01
   1.1614005e-01   3.2938259e-01
   1.1311060e-01   3.2573084e-01
   1.0951638e-01   3.2055963e-01
   1.0591829e-01   3.1523966e-01
   1.0245197e-01   3.1003793e-01
   9.8362516e-02   3.0384815e-01
   9.4583730e-02   2.9814381e-01
   9.1274586e-02   2.9298557e-01
   8.7784944e-02   2.8754613e-01
   8.4221765e-02   2.8109186e-01
   8.0367114e-02   2.7369178e-01
   7.6684652e-02   2.6666127e-01
   7.3654589e-02   2.6068154e-01
   7.0130366e-02   2.5372336e-01
   6.6555921e-02   2.4586749e-01
   6.2353201e-02   2.3548046e-01
   5.9776910e-02   2.2889075e-01
   5.6452242e-02   2.1984333e-01
   5.2794719e-02   2.0838861e-01
   5.0456173e-02   2.0074749e-01
   4.6656317e-02   1.8637115e-01
   4.3040102e-02   1.7078404e-01
   3.9829773e-02   1.5472038e-01
   3.7027063e-02   1.3796507e-01
   3.3546016e-02   1.1231033e-01
   3.1416891e-02   9.1919968e-02
   2.9639483e-02   6.9495114e-02
   2.7785801e-02   3.0984709e-02
   2.7403674e-02   1.1459462e-02
   2.7445551e-02  -1.7160033e-02
   2.8195494e-02  -4.4055377e-02
   2.9223589e-02  -6.5015055e-02
   3.0621282e-02  -8.4659472e-02
   3.1416847e-02  -9.3943173e-02
   3.2828194e-02  -1.0814962e-01
   3.3289966e-02  -1.1217782e-01
   3.4765662e-02  -1.2426685e-01
   3.5433076e-02  -1.2921999e-01
   3.7286005e-02  -1.4193144e-01
   3.9844732e-02  -1.5709165e-01
   4.0859251e-02  -1.6239671e-01
   4.3129640e-02  -1.7362879e-01
   4.5506327e-02  -1.8426060e-01
   4.6713174e-02  -1.8916374e-01
   4.8931363e-02  -1.9772746e-01
   5.1138839e-02  -2.0586324e-01
   5.2597710e-02  -2.1049254e-01
   5.5098967e-02  -2.1852701e-01
   5.6453383e-02  -2.2279509e-01
   5.8731948e-02  -2.2925948e-01
   6.2217870e-02  -2.3838826e-01
   6.3960509e-02  -2.4282181e-01
   6.5682298e-02  -2.4712844e-01
   6.8390282e-02  -2.5386350e-01
   7.0129374e-02  -2.5742492e-01
   7.3646696e-02  -2.6459745e-01
   7.6401326e-02  -2.7020749e-01
   7.7842454e-02  -2.7307851e-01
   8.0922583e-02  -2.7918135e-01
   8.2994876e-02  -2.8327799e-01
   8.4497991e-02  -2.8629326e-01
   8.7783191e-02  -2.9249182e-01
   9.1258700e-02  -2.9813471e-01
   9.4139244e-02  -3.0287722e-01
   9.5638615e-02  -3.0530164e-01
   9.8736757e-02  -3.1027298e-01
   1.0180502e-01  -3.1521871e-01
   1.0561410e-01  -3.2132794e-01
   1.0871917e-01  -3.2627173e-01
   1.1179759e-01  -3.3114505e-01
   1.1536825e-01  -3.3600407e-01
   1.1894507e-01  -3.4084391e-01
   1.2217198e-01  -3.4512124e-01
   1.2531334e-01  -3.4934840e-01
   1.2845316e-01  -3.5352499e-01
   1.3140283e-01  -3.5736613e-01
   1.3511694e-01  -3.6230966e-01
   1.3887112e-01  -3.6728564e-01
   1.4186789e-01  -3.7109506e-01
   1.4428778e-01  -3.7427269e-01
   1.4779651e-01  -3.7897094e-01
   1.5105969e-01  -3.8329688e-01
   1.5466003e-01  -3.8698158e-01
   1.5842834e-01  -3.9091792e-01
   1.6093700e-01  -3.9354599e-01
   1.6454304e-01  -3.9738635e-01
   1.6861366e-01  -4.0184444e-01
   1.7195456e-01  -4.0552647e-01
   1.7541529e-01  -4.0930998e-01
   1.7882989e-01  -4.1237129e-01
   1.8240055e-01  -4.1543583e-01
   1.8454536e-01  -4.1733155e-01
   1.8813931e-01  -4.2055904e-01
   1.9213386e-01  -4.2429005e-01
   1.9599894e-01  -4.2813758e-01
   1.9980141e-01  -4.3216771e-01
   2.0308467e-01  -4.3501727e-01
   2.0607811e-01  -4.3728260e-01
   2.0976581e-01  -4.3995586e-01
   2.1362491e-01  -4.4401236e-01
   2.1746794e-01  -4.4830876e-01
   2.2123106e-01  -4.5292676e-01
   2.2306170e-01  -4.5519545e-01
   2.2665561e-01  -4.5905927e-01
   2.2811440e-01  -4.6153631e-01
   2.2988612e-01  -4.6430652e-01
   2.3113046e-01  -4.6622198e-01
   2.3203177e-01  -4.6756620e-01
   2.3280149e-01  -4.6869861e-01
   2.3313471e-01  -4.6918873e-01
   2.3427004e-01  -4.7070715e-01
   2.3519313e-01  -4.7205688e-01
   2.3616299e-01  -4.7359444e-01
   2.3788682e-01  -4.7627769e-01
   2.4154932e-01  -4.8178751e-01
   2.4523114e-01  -4.8645825e-01
   2.4907908e-01  -4.9000599e-01
   2.5299041e-01  -4.9346460e-01
   2.5693759e-01  -4.9578814e-01
   2.6089782e-01  -4.9763897e-01
   2.6486245e-01  -4.9892339e-01
   2.6882835e-01  -4.9969244e-01
   2.7279398e-01  -4.9999827e-01
   2.7675847e-01  -4.9988630e-01
   2.8072126e-01  -4.9940184e-01
   2.8468204e-01  -4.9859693e-01
   2.8864093e-01  -4.9753677e-01
   2.9259588e-01  -4.9635559e-01
   2.9654920e-01  -4.9482379e-01
   3.0050187e-01  -4.9309030e-01
   3.0445104e-01  -4.9097523e-01
   3.0851696e-01  -4.8856461e-01
   3.1273718e-01  -4.8605849e-01
   3.1695534e-01  -4.8353522e-01
   3.2117429e-01  -4.8095649e-01
   3.2539540e-01  -4.7830028e-01
   3.2961977e-01  -4.7554835e-01
   3.3384599e-01  -4.7271000e-01
   3.3630773e-01  -4.7106387e-01
   3.4018584e-01  -4.6835504e-01
   3.4431946e-01  -4.6629501e-01
   3.4850747e-01  -4.6366326e-01
   3.5270129e-01  -4.6091146e-01
   3.5688840e-01  -4.5814204e-01
   3.6106559e-01  -4.5539030e-01
   3.6523156e-01  -4.5267156e-01
   3.6938545e-01  -4.4999627e-01
   3.7138494e-01  -4.4870476e-01
   3.7531688e-01  -4.4618221e-01
   3.7924862e-01  -4.4371340e-01
   3.8318026e-01  -4.4132188e-01
   3.8711226e-01  -4.3904482e-01
   3.9104550e-01  -4.3729045e-01
   3.9497804e-01  -4.3511465e-01
   3.9891034e-01  -4.3301197e-01
   4.0284262e-01  -4.3097187e-01
   4.0677495e-01  -4.2903791e-01
   4.1070739e-01  -4.2718601e-01
   4.1463988e-01  -4.2530616e-01
   4.1857277e-01  -4.2356093e-01
   4.2250572e-01  -4.2184786e-01
   4.2643893e-01  -4.2033242e-01
   4.3037213e-01  -4.1883268e-01
   4.3430543e-01  -4.1741511e-01
   4.3823866e-01  -4.1598237e-01
   4.4217190e-01  -4.1458912e-01
   4.4610627e-01  -4.1361248e-01
   4.5004048e-01  -4.1240165e-01
   4.5397445e-01  -4.1120221e-01
   4.5790855e-01  -4.1003861e-01
   4.6184283e-01  -4.0891246e-01
   4.6577723e-01  -4.0780520e-01
   4.6971166e-01  -4.0669163e-01
   4.7364655e-01  -4.0573791e-01
   4.7758124e-01  -4.0478572e-01
   4.8151604e-01  -4.0380351e-01
   4.8545134e-01  -4.0287340e-01
   4.8938674e-01  -4.0191596e-01
   4.9332232e-01  -4.0095571e-01
   4.9725803e-01  -3.9999389e-01
   5.0119833e-01  -3.9902196e-01
   5.0518757e-01  -3.9801677e-01
   5.0918873e-01  -3.9698544e-01
   5.1320336e-01  -3.9592206e-01
   5.1723355e-01  -3.9482158e-01
   5.2128178e-01  -3.9367902e-01
   5.2534842e-01  -3.9248136e-01
   5.2943649e-01  -3.9116358e-01
   5.3349422e-01  -3.9009380e-01
   5.3759076e-01  -3.8876145e-01
   5.4171766e-01  -3.8732797e-01
   5.4586647e-01  -3.8583510e-01
   5.5003638e-01  -3.8428191e-01
   5.5422700e-01  -3.8266978e-01
   5.5628336e-01  -3.8185727e-01
   5.6021645e-01  -3.8027615e-01
   5.6414982e-01  -3.7872238e-01
   5.6808259e-01  -3.7688153e-01
   5.7201546e-01  -3.7516123e-01
   5.7594759e-01  -3.7317187e-01
   5.7987930e-01  -3.7131757e-01
   5.8418485e-01  -3.6904986e-01
   5.8856189e-01  -3.6668136e-01
   5.9299545e-01  -3.6406573e-01
   5.9737758e-01  -3.6170173e-01
   5.9953490e-01  -3.6065072e-01
   6.0346554e-01  -3.5823200e-01
   6.0739633e-01  -3.5577121e-01
   6.1132642e-01  -3.5330631e-01
   6.1531149e-01  -3.5079073e-01
   6.1986187e-01  -3.4783655e-01
   6.2442379e-01  -3.4488500e-01
   6.2899295e-01  -3.4195345e-01
   6.3098510e-01  -3.4063531e-01
   6.3491785e-01  -3.3804664e-01
   6.3885143e-01  -3.3549509e-01
   6.4284423e-01  -3.3294102e-01
   6.4735769e-01  -3.3037854e-01
   6.5191893e-01  -3.2765820e-01
   6.5647267e-01  -3.2503165e-01
   6.5853632e-01  -3.2388389e-01
   6.6247831e-01  -3.2177303e-01
   6.6642115e-01  -3.1980007e-01
   6.7036512e-01  -3.1801966e-01
   6.7439516e-01  -3.1628591e-01
   6.7880844e-01  -3.1441873e-01
   6.8308617e-01  -3.1310909e-01
   6.8744484e-01  -3.1167001e-01
   6.9169475e-01  -3.1072579e-01
   6.9586756e-01  -3.1015604e-01
   6.9996469e-01  -3.0995086e-01
   7.0197072e-01  -3.0998078e-01
   7.0592729e-01  -3.1031716e-01
   7.0988385e-01  -3.1105579e-01
   7.1181809e-01  -3.1157742e-01
   7.1559033e-01  -3.1302479e-01
   7.1936370e-01  -3.1435891e-01
   7.2302013e-01  -3.1615470e-01
   7.2656228e-01  -3.1843784e-01
   7.2997810e-01  -3.2110585e-01
   7.3325778e-01  -3.2393145e-01
   7.3665192e-01  -3.2701723e-01
   7.3960721e-01  -3.3013801e-01
   7.4058216e-01  -3.3130929e-01
   7.4172441e-01  -3.3273587e-01
   7.4256422e-01  -3.3378885e-01
   7.4311824e-01  -3.3460119e-01
   7.4420967e-01  -3.3620417e-01
   7.4512736e-01  -3.3763194e-01
   7.4574628e-01  -3.3868997e-01
   7.4650558e-01  -3.3993919e-01
   7.4700628e-01  -3.4077139e-01
   7.4808766e-01  -3.4250278e-01
   7.4909798e-01  -3.4406435e-01
   7.5024036e-01  -3.4584927e-01
   7.5237683e-01  -3.4924983e-01
   7.5565315e-01  -3.5374576e-01
   7.5929992e-01  -3.5772854e-01
   7.6309070e-01  -3.6130620e-01
   7.6498750e-01  -3.6290412e-01
   7.6847776e-01  -3.6493343e-01
   7.7213641e-01  -3.6586279e-01
   7.7584927e-01  -3.6638020e-01
   7.7955134e-01  -3.6560656e-01
   7.8229976e-01  -3.6454648e-01
   7.8596858e-01  -3.6252264e-01
   7.9010878e-01  -3.5893381e-01
   7.9422399e-01  -3.5529695e-01
   7.9633342e-01  -3.5252807e-01
   7.9887605e-01  -3.4907979e-01
   8.0325976e-01  -3.4279876e-01
   8.0742869e-01  -3.3542841e-01
   8.0970034e-01  -3.3125565e-01
   8.1404620e-01  -3.2216234e-01
   8.1597199e-01  -3.1778077e-01
   8.2119994e-01  -3.0509295e-01
   8.2304251e-01  -3.0003370e-01
   8.2743205e-01  -2.8740894e-01
   8.3072968e-01  -2.7771984e-01
   8.3303449e-01  -2.7022457e-01
   8.3647093e-01  -2.5823531e-01
   8.3865093e-01  -2.5057371e-01
   8.4231707e-01  -2.3707386e-01
   8.4429967e-01  -2.2911210e-01
   8.4663175e-01  -2.1892945e-01
   8.5021721e-01  -2.0255288e-01
   8.5207599e-01  -1.9362987e-01
   8.5521531e-01  -1.7794603e-01
   8.5746311e-01  -1.6614137e-01
   8.5962683e-01  -1.5398136e-01
   8.6256634e-01  -1.3498877e-01
   8.6541385e-01  -1.1365000e-01
   8.6900901e-01  -7.9485238e-02
   8.7129629e-01  -4.7136774e-02
   8.7240108e-01  -1.5918957e-02
   8.7239979e-01   1.4215066e-02
   8.7129134e-01   4.5425873e-02
   8.7023864e-01   6.2430035e-02
   8.6896953e-01   7.8004149e-02
   8.6708764e-01   9.7250013e-02
   8.6515351e-01   1.1371738e-01
   8.6319269e-01   1.2859791e-01
   8.6101724e-01   1.4350978e-01
   8.5913017e-01   1.5437393e-01
   8.5695742e-01   1.6623114e-01
   8.5420513e-01   1.8067630e-01
   8.5230608e-01   1.8998189e-01
   8.4964467e-01   2.0249008e-01
   8.4780316e-01   2.1081445e-01
   8.4462075e-01   2.2461692e-01
   8.4186019e-01   2.3540800e-01
   8.3986195e-01   2.4265301e-01
   8.3851823e-01   2.4750668e-01
   8.3570256e-01   2.5721255e-01
   8.3356951e-01   2.6448416e-01
   8.3011901e-01   2.7586840e-01
   8.2876691e-01   2.7980150e-01
   8.2636412e-01   2.8658390e-01
   8.2425998e-01   2.9241794e-01
   8.2238661e-01   2.9761778e-01
   8.2000933e-01   3.0354146e-01
   8.1788140e-01   3.0819677e-01
   8.1555463e-01   3.1349072e-01
   8.1260951e-01   3.1981336e-01
   8.1161461e-01   3.2186518e-01
   8.0802751e-01   3.2803445e-01
   8.0570262e-01   3.3190302e-01
   8.0415715e-01   3.3439296e-01
   8.0082906e-01   3.3915486e-01
   7.9786384e-01   3.4289584e-01
   7.9419023e-01   3.4703605e-01
   7.9037233e-01   3.4949796e-01
   7.8667606e-01   3.5155390e-01
   7.8497932e-01   3.5233325e-01
   7.8122569e-01   3.5261530e-01
   7.7824213e-01   3.5204036e-01
   7.7433533e-01   3.5172867e-01
   7.7008725e-01   3.4892754e-01
   7.6553655e-01   3.4402205e-01
   7.6310224e-01   3.4019261e-01
   7.5813493e-01   3.3096580e-01
   7.5573387e-01   3.2615859e-01
   7.5039039e-01   3.1244304e-01
   7.4893262e-01   3.0850562e-01
   7.4760076e-01   3.0505535e-01
   7.4649856e-01   3.0182036e-01
   7.4560887e-01   2.9928768e-01
   7.4526228e-01   2.9838424e-01
   7.4434276e-01   2.9605229e-01
   7.4326743e-01   2.9347394e-01
   7.4216026e-01   2.9094914e-01
   7.4157764e-01   2.8980487e-01
   7.3886913e-01   2.8481229e-01
   7.3632662e-01   2.8136629e-01


==> data/DARPA_buttock_o2_07.dat <==
   7.4265044e-01   3.5138475e-01
   7.4225462e-01   3.5067886e-01
   7.4017462e-01   3.4693039e-01
   7.3884752e-01   3.4471076e-01
   7.3445362e-01   3.3895007e-01
   7.3020988e-01   3.3499963e-01
   7.2595018e-01   3.3245606e-01
   7.2181679e-01   3.3117022e-01
   7.1780468e-01   3.3072958e-01
   7.1528192e-01   3.3067314e-01
   7.1175875e-01   3.3091298e-01
   7.0789732e-01   3.3211444e-01
   7.0412190e-01   3.3374922e-01
   7.0041155e-01   3.3586731e-01
   6.9677035e-01   3.3832904e-01
   6.9318829e-01   3.4100039e-01
   6.8962585e-01   3.4377557e-01
   6.8609578e-01   3.4689593e-01
   6.8258741e-01   3.5018528e-01
   6.7911189e-01   3.5360517e-01
   6.7563696e-01   3.5692731e-01
   6.7224867e-01   3.6076882e-01
   6.6885530e-01   3.6468979e-01
   6.6547356e-01   3.6873008e-01
   6.6210306e-01   3.7288347e-01
   6.5875129e-01   3.7712880e-01
   6.5541024e-01   3.8145781e-01
   6.5207827e-01   3.8587187e-01
   6.4875431e-01   3.9035731e-01
   6.4545143e-01   3.9495067e-01
   6.4205019e-01   3.9906195e-01
   6.3864991e-01   4.0324403e-01
   6.3531336e-01   4.0781076e-01
   6.3196859e-01   4.1236100e-01
   6.2861677e-01   4.1692805e-01
   6.2525943e-01   4.2149945e-01
   6.2189549e-01   4.2607226e-01
   6.1852272e-01   4.3065918e-01
   6.1514037e-01   4.3525879e-01
   6.1174482e-01   4.3982172e-01
   6.0834349e-01   4.4437103e-01
   6.0492432e-01   4.4891753e-01
   6.0149077e-01   4.5344838e-01
   5.9801856e-01   4.5790832e-01
   5.9453374e-01   4.6232751e-01
   5.9102920e-01   4.6670699e-01
   5.8750873e-01   4.7103192e-01
   5.8397426e-01   4.7528091e-01
   5.8042950e-01   4.7943197e-01
   5.7687049e-01   4.8353030e-01
   5.7329442e-01   4.8756934e-01
   5.6970956e-01   4.9161785e-01
   5.6602313e-01   4.9472034e-01
   5.6238167e-01   4.9843253e-01
   5.5873759e-01   5.0215683e-01
   5.5507359e-01   5.0570521e-01
   5.5139771e-01   5.0905238e-01
   5.4771803e-01   5.1251956e-01
   5.4397182e-01   5.1537215e-01
   5.4019871e-01   5.1799790e-01
   5.3639512e-01   5.2030034e-01
   5.3255175e-01   5.2227419e-01
   5.2868628e-01   5.2401374e-01
   5.2483068e-01   5.2559990e-01
   5.2087794e-01   5.2643064e-01
   5.1684233e-01   5.2642915e-01
   5.1286779e-01   5.2686733e-01
   5.0896676e-01   5.2777107e-01
   5.0496930e-01   5.2761220e-01
   5.0099482e-01   5.2734461e-01
   4.9699379e-01   5.2651901e-01
   4.9297659e-01   5.2526970e-01
   4.8892958e-01   5.2383165e-01
   4.8483753e-01   5.2175460e-01
   4.8072560e-01   5.1925135e-01
   4.7659245e-01   5.1636477e-01
   4.7244720e-01   5.1317237e-01
   4.6829193e-01   5.0977852e-01
   4.6410932e-01   5.0614499e-01
   4.5990857e-01   5.0218597e-01
   4.5703066e-01   4.9947863e-01
   4.5360089e-01   4.9608247e-01
   4.4935461e-01   4.9129241e-01
   4.4510669e-01   4.8648989e-01
   4.4085127e-01   4.8158888e-01
   4.3658992e-01   4.7666365e-01
   4.3234691e-01   4.7196236e-01
   4.3021901e-01   4.6948284e-01
   4.2601705e-01   4.6535597e-01
   4.2173178e-01   4.6001064e-01
   4.1746460e-01   4.5496610e-01
   4.1319365e-01   4.5004870e-01
   4.0893980e-01   4.4527405e-01
   4.0605059e-01   4.4211012e-01
   4.0255074e-01   4.3828774e-01
   3.9830542e-01   4.3381031e-01
   3.9406531e-01   4.2951750e-01
   3.8983564e-01   4.2542872e-01
   3.8562782e-01   4.2156626e-01
   3.8143748e-01   4.1794133e-01
   3.7743071e-01   4.1470393e-01
   3.7519296e-01   4.1297969e-01
   3.7105911e-01   4.1001071e-01
   3.6695258e-01   4.0736770e-01
   3.6288316e-01   4.0521082e-01
   3.5884438e-01   4.0343974e-01
   3.5479306e-01   4.0133685e-01
   3.5078105e-01   3.9977218e-01
   3.4677917e-01   3.9830570e-01
   3.4279856e-01   3.9693754e-01
   3.3884122e-01   3.9595156e-01
   3.3490902e-01   3.9521903e-01
   3.3100148e-01   3.9476746e-01
   3.2711819e-01   3.9459034e-01
   3.2325476e-01   3.9464328e-01
   3.1941144e-01   3.9492346e-01
   3.1558761e-01   3.9544101e-01
   3.1178333e-01   3.9620972e-01
   3.0799773e-01   3.9722535e-01
   3.0422910e-01   3.9847407e-01
   3.0047574e-01   3.9992739e-01
   2.9673874e-01   4.0159335e-01
   2.9301354e-01   4.0346081e-01
   2.8929861e-01   4.0551982e-01
   2.8559520e-01   4.0774808e-01
   2.8189556e-01   4.1009721e-01
   2.7819227e-01   4.1248983e-01
   2.7449263e-01   4.1491185e-01
   2.7080940e-01   4.1783982e-01
   2.6707301e-01   4.2030853e-01
   2.6336654e-01   4.2335848e-01
   2.5964511e-01   4.2620664e-01
   2.5592756e-01   4.2906236e-01
   2.5221009e-01   4.3176815e-01
   2.4849902e-01   4.3421056e-01
   2.4482255e-01   4.3622793e-01
   2.4125950e-01   4.3760878e-01
   2.3747135e-01   4.3814496e-01
   2.3510311e-01   4.3809301e-01
   2.3446895e-01   4.3806824e-01
   2.3327498e-01   4.3802481e-01
   2.3282194e-01   4.3797707e-01
   2.3204805e-01   4.3789195e-01
   2.3123636e-01   4.3781394e-01
   2.3022970e-01   4.3771294e-01
   2.2871667e-01   4.3756991e-01
   2.2660521e-01   4.3736261e-01
   2.2273142e-01   4.3702534e-01
   2.1889683e-01   4.3674463e-01
   2.1496089e-01   4.3646244e-01
   2.1098201e-01   4.3618602e-01
   2.0698642e-01   4.3591102e-01
   2.0294716e-01   4.3563771e-01
   1.9883215e-01   4.3487937e-01
   1.9472045e-01   4.3335021e-01
   1.9061282e-01   4.3178888e-01
   1.8610297e-01   4.3009390e-01
   1.8409190e-01   4.2934561e-01
   1.8004937e-01   4.2781484e-01
   1.7594577e-01   4.2613729e-01
   1.7148546e-01   4.2317654e-01
   1.6829388e-01   4.2094926e-01
   1.6459668e-01   4.1837524e-01
   1.6070428e-01   4.1568279e-01
   1.5660760e-01   4.1284071e-01
   1.5281318e-01   4.1018407e-01
   1.4905297e-01   4.0703892e-01
   1.4507084e-01   4.0301264e-01
   1.4289698e-01   4.0081444e-01
   1.3886274e-01   3.9661173e-01
   1.3509860e-01   3.9274548e-01
   1.3119671e-01   3.8877476e-01
   1.2854038e-01   3.8603634e-01
   1.2512145e-01   3.8248469e-01
   1.2118977e-01   3.7839243e-01
   1.1748748e-01   3.7459073e-01
   1.1339010e-01   3.7031290e-01
   1.0980290e-01   3.6587103e-01
   1.0628239e-01   3.6126711e-01
   1.0250321e-01   3.5639064e-01
   9.9426023e-02   3.5234506e-01
   9.5557697e-02   3.4725311e-01
   9.1873971e-02   3.4243335e-01
   8.7897107e-02   3.3718513e-01
   8.5077175e-02   3.3288028e-01
   8.0086386e-02   3.2495630e-01
   7.7602433e-02   3.2089883e-01
   7.3759545e-02   3.1471076e-01
   7.0198902e-02   3.0893292e-01
   6.6449965e-02   3.0219276e-01
   6.2587907e-02   2.9449046e-01
   6.0180030e-02   2.8963733e-01
   5.6026042e-02   2.8065388e-01
   5.2666212e-02   2.7259960e-01
   4.8546010e-02   2.6186905e-01
   4.6323128e-02   2.5551171e-01
   4.2509030e-02   2.4364880e-01
   3.9472184e-02   2.3318799e-01
   3.6903202e-02   2.2332467e-01
   3.4339404e-02   2.1248617e-01
   3.1778341e-02   2.0047124e-01
   2.9437209e-02   1.8818283e-01
   2.6504634e-02   1.7039338e-01
   2.4465428e-02   1.5612652e-01
   2.2571440e-02   1.4093668e-01
   2.0723454e-02   1.2344458e-01
   1.8852119e-02   1.0182030e-01
   1.7331731e-02   7.9011120e-02
   1.5976413e-02   4.9214978e-02
   1.5300275e-02   2.2126655e-02
   1.5113016e-02  -2.5199962e-03
   1.5412908e-02  -3.0256665e-02
   1.6136863e-02  -5.4368309e-02
   1.6989033e-02  -7.3927160e-02
   1.8060803e-02  -9.2054491e-02
   1.9265074e-02  -1.0814954e-01
   2.0853831e-02  -1.2593960e-01
   2.2628632e-02  -1.4265588e-01
   2.4556111e-02  -1.5810915e-01
   2.6615675e-02  -1.7255722e-01
   2.8583122e-02  -1.8477168e-01
   3.0633960e-02  -1.9624018e-01
   3.3067859e-02  -2.0837064e-01
   3.5511956e-02  -2.1926086e-01
   3.8239591e-02  -2.3027502e-01
   4.0984018e-02  -2.4032783e-01
   4.3699001e-02  -2.4944705e-01
   4.5616518e-02  -2.5542169e-01
   4.8344791e-02  -2.6334443e-01
   5.0927422e-02  -2.7046062e-01
   5.4188465e-02  -2.7852284e-01
   5.6484213e-02  -2.8395208e-01
   5.9178274e-02  -2.9001434e-01
   6.2316117e-02  -2.9651172e-01
   6.5909454e-02  -3.0383922e-01
   6.8320791e-02  -3.0864509e-01
   7.1598994e-02  -3.1417556e-01
   7.4149128e-02  -3.1838837e-01
   7.6652731e-02  -3.2263989e-01
   8.0086869e-02  -3.2838798e-01
   8.3736715e-02  -3.3440231e-01
   8.6095566e-02  -3.3828128e-01
   8.9844127e-02  -3.4375609e-01
   9.3174239e-02  -3.4832992e-01
   9.6255413e-02  -3.5261037e-01
   9.8192067e-02  -3.5531556e-01
   1.0178044e-01  -3.6027253e-01
   1.0555856e-01  -3.6549115e-01
   1.0933358e-01  -3.7076611e-01
   1.1158300e-01  -3.7388200e-01
   1.1521094e-01  -3.7826821e-01
   1.1541835e-01  -3.7850296e-01
   1.1930955e-01  -3.8292038e-01
   1.2307638e-01  -3.8724864e-01
   1.2533558e-01  -3.8987192e-01
   1.2726030e-01  -3.9209642e-01
   1.3105578e-01  -3.9645144e-01
   1.3326979e-01  -3.9898841e-01
   1.3698912e-01  -4.0332179e-01
   1.4097608e-01  -4.0809003e-01
   1.4287974e-01  -4.1020511e-01
   1.4622797e-01  -4.1404938e-01
   1.4884856e-01  -4.1703570e-01
   1.5168037e-01  -4.2014159e-01
   1.5499392e-01  -4.2306016e-01
   1.5858132e-01  -4.2626604e-01
   1.6070320e-01  -4.2815029e-01
   1.6458484e-01  -4.3168471e-01
   1.6824368e-01  -4.3515265e-01
   1.7100895e-01  -4.3779789e-01
   1.7449822e-01  -4.4125335e-01
   1.7634460e-01  -4.4294265e-01
   1.7991832e-01  -4.4544100e-01
   1.8351319e-01  -4.4799641e-01
   1.8701253e-01  -4.5065420e-01
   1.9090523e-01  -4.5368810e-01
   1.9450943e-01  -4.5649761e-01
   1.9806482e-01  -4.5943309e-01
   2.0190801e-01  -4.6242499e-01
   2.0581880e-01  -4.6457615e-01
   2.0972967e-01  -4.6705712e-01
   2.1362864e-01  -4.7032656e-01
   2.1749564e-01  -4.7391433e-01
   2.2129676e-01  -4.7783093e-01
   2.2324996e-01  -4.8007392e-01
   2.2599980e-01  -4.8237275e-01
   2.2787021e-01  -4.8485323e-01
   2.2964558e-01  -4.8722816e-01
   2.3073151e-01  -4.8860806e-01
   2.3168587e-01  -4.8987017e-01
   2.3246605e-01  -4.9089982e-01
   2.3283235e-01  -4.9141750e-01
   2.3385690e-01  -4.9266610e-01
   2.3465996e-01  -4.9370829e-01
   2.3562370e-01  -4.9499974e-01
   2.3740661e-01  -4.9738306e-01
   2.3977960e-01  -5.0068884e-01
   2.4335982e-01  -5.0499405e-01
   2.4715969e-01  -5.0755054e-01
   2.5104700e-01  -5.1045539e-01
   2.5300861e-01  -5.1186965e-01
   2.5695093e-01  -5.1411802e-01
   2.6090593e-01  -5.1572700e-01
   2.6486587e-01  -5.1684902e-01
   2.6882728e-01  -5.1754419e-01
   2.7278872e-01  -5.1785312e-01
   2.7674932e-01  -5.1781316e-01
   2.8070846e-01  -5.1746411e-01
   2.8466591e-01  -5.1684734e-01
   2.8862148e-01  -5.1599996e-01
   2.9257516e-01  -5.1489538e-01
   2.9652608e-01  -5.1374639e-01
   3.0047318e-01  -5.1177812e-01
   3.0442074e-01  -5.1009917e-01
   3.0836640e-01  -5.0820411e-01
   3.1231029e-01  -5.0641390e-01
   3.1625293e-01  -5.0464557e-01
   3.2019404e-01  -5.0284115e-01
   3.2413387e-01  -5.0100379e-01
   3.2807265e-01  -4.9910625e-01
   3.3201042e-01  -4.9712589e-01
   3.3507726e-01  -4.9575470e-01
   3.3800812e-01  -4.9470553e-01
   3.4213268e-01  -4.9260407e-01
   3.4625159e-01  -4.9052449e-01
   3.5036668e-01  -4.8840960e-01
   3.5447954e-01  -4.8627414e-01
   3.5858835e-01  -4.8413112e-01
   3.6268927e-01  -4.8199049e-01
   3.6678517e-01  -4.7986150e-01
   3.7087212e-01  -4.7775115e-01
   3.7495197e-01  -4.7565974e-01
   3.7902682e-01  -4.7358831e-01
   3.8308311e-01  -4.7168592e-01
   3.8708856e-01  -4.7011603e-01
   3.9102088e-01  -4.6838832e-01
   3.9495291e-01  -4.6664108e-01
   3.9888597e-01  -4.6492440e-01
   4.0281866e-01  -4.6325170e-01
   4.0675127e-01  -4.6163261e-01
   4.1068411e-01  -4.6006519e-01
   4.1461781e-01  -4.5853635e-01
   4.1855023e-01  -4.5704596e-01
   4.2248509e-01  -4.5559043e-01
   4.2641900e-01  -4.5444308e-01
   4.3035277e-01  -4.5315164e-01
   4.3428618e-01  -4.5184252e-01
   4.3822053e-01  -4.5059174e-01
   4.4215468e-01  -4.4939355e-01
   4.4608664e-01  -4.4820790e-01
   4.5002300e-01  -4.4732853e-01
   4.5395748e-01  -4.4625847e-01
   4.5789218e-01  -4.4519291e-01
   4.6182729e-01  -4.4416649e-01
   4.6576188e-01  -4.4316995e-01
   4.6969663e-01  -4.4220150e-01
   4.7363141e-01  -4.4126080e-01
   4.7756730e-01  -4.4034650e-01
   4.8150275e-01  -4.3945536e-01
   4.8543620e-01  -4.3858938e-01
   4.8937332e-01  -4.3775471e-01
   4.9330816e-01  -4.3690821e-01
   4.9724433e-01  -4.3604804e-01
   5.0118029e-01  -4.3517149e-01
   5.0511638e-01  -4.3431120e-01
   5.0905240e-01  -4.3344423e-01
   5.1298879e-01  -4.3252102e-01
   5.1692488e-01  -4.3162886e-01
   5.2086112e-01  -4.3069467e-01
   5.2479670e-01  -4.2974277e-01
   5.2873176e-01  -4.2873425e-01
   5.3266697e-01  -4.2777131e-01
   5.3660262e-01  -4.2688211e-01
   5.4053333e-01  -4.2580341e-01
   5.4447227e-01  -4.2466151e-01
   5.4840702e-01  -4.2348522e-01
   5.5234116e-01  -4.2227955e-01
   5.5627563e-01  -4.2111612e-01
   5.6020939e-01  -4.1992073e-01
   5.6414353e-01  -4.1864408e-01
   5.6807592e-01  -4.1727446e-01
   5.7201071e-01  -4.1588716e-01
   5.7594375e-01  -4.1446417e-01
   5.7891865e-01  -4.1336360e-01
   5.8206506e-01  -4.1214284e-01
   5.8631215e-01  -4.1045399e-01
   5.9057624e-01  -4.0871611e-01
   5.9486142e-01  -4.0690704e-01
   5.9907170e-01  -4.0548750e-01
   6.0333459e-01  -4.0379616e-01
   6.0740270e-01  -4.0202255e-01
   6.1133474e-01  -4.0028026e-01
   6.1526697e-01  -3.9853443e-01
   6.1919941e-01  -3.9679361e-01
   6.2313217e-01  -3.9505138e-01
   6.2706533e-01  -3.9329688e-01
   6.3099905e-01  -3.9151091e-01
   6.3493341e-01  -3.8975182e-01
   6.3886849e-01  -3.8803107e-01
   6.4280435e-01  -3.8635663e-01
   6.4608270e-01  -3.8500234e-01
   6.4896011e-01  -3.8393457e-01
   6.5326702e-01  -3.8231065e-01
   6.5764070e-01  -3.8050571e-01
   6.6195931e-01  -3.7897814e-01
   6.6624818e-01  -3.7760694e-01
   6.7038188e-01  -3.7631555e-01
   6.7432597e-01  -3.7516195e-01
   6.7827102e-01  -3.7425487e-01
   6.8221551e-01  -3.7347352e-01
   6.8616431e-01  -3.7266613e-01
   6.9011406e-01  -3.7211195e-01
   6.9406491e-01  -3.7177480e-01
   6.9801663e-01  -3.7165668e-01
   7.0196917e-01  -3.7177033e-01
   7.0592233e-01  -3.7212876e-01
   7.0987546e-01  -3.7274704e-01
   7.1382773e-01  -3.7363895e-01
   7.1777688e-01  -3.7479485e-01
   7.2171718e-01  -3.7610549e-01
   7.2563487e-01  -3.7750312e-01
   7.2950796e-01  -3.7983004e-01
   7.3326911e-01  -3.8237623e-01
   7.3674152e-01  -3.8503899e-01
   7.3999374e-01  -3.8783222e-01
   7.4157095e-01  -3.8944363e-01
   7.4311815e-01  -3.9114775e-01
   7.4391234e-01  -3.9215698e-01
   7.4465437e-01  -3.9314150e-01
   7.4509868e-01  -3.9374525e-01
   7.4590089e-01  -3.9493720e-01
   7.4659132e-01  -3.9591741e-01
   7.4730328e-01  -3.9701574e-01
   7.4786051e-01  -3.9761082e-01
   7.4897869e-01  -3.9908229e-01
   7.4984777e-01  -4.0027868e-01
   7.5146892e-01  -4.0208137e-01
   7.5450172e-01  -4.0567807e-01
   7.5789219e-01  -4.0798798e-01
   7.6122758e-01  -4.1052966e-01
   7.6474674e-01  -4.1260819e-01
   7.6862710e-01  -4.1412773e-01
   7.7242166e-01  -4.1448798e-01
   7.7629565e-01  -4.1454324e-01
   7.7996574e-01  -4.1302402e-01
   7.8188967e-01  -4.1209814e-01
   7.8654950e-01  -4.0909477e-01
   7.9036831e-01  -4.0571006e-01
   7.9434977e-01  -4.0212094e-01
   7.9774364e-01  -3.9798177e-01
   8.0035706e-01  -3.9463434e-01
   8.0427792e-01  -3.8924175e-01
   8.0771012e-01  -3.8356635e-01
   8.1154959e-01  -3.7698077e-01
   8.1474311e-01  -3.7057974e-01
   8.1602879e-01  -3.6790463e-01
   8.2158032e-01  -3.5599932e-01
   8.2379268e-01  -3.5046171e-01
   8.2741437e-01  -3.4151443e-01
   8.2984005e-01  -3.3546828e-01
   8.3556696e-01  -3.1946217e-01
   8.3723972e-01  -3.1451189e-01
   8.4123402e-01  -3.0266350e-01
   8.4484087e-01  -2.9124488e-01
   8.4711397e-01  -2.8347864e-01
   8.5109682e-01  -2.6956705e-01
   8.5483160e-01  -2.5615431e-01
   8.5660998e-01  -2.4964804e-01
   8.6048947e-01  -2.3522970e-01
   8.6426313e-01  -2.1942228e-01
   8.6653587e-01  -2.0942490e-01
   8.7039749e-01  -1.9186382e-01
   8.7230633e-01  -1.8286105e-01
   8.7498758e-01  -1.6972371e-01
   8.7851064e-01  -1.5123135e-01
   8.8064392e-01  -1.3936535e-01
   8.8395773e-01  -1.1888793e-01
   8.8617809e-01  -1.0352324e-01
   8.8828158e-01  -8.6924424e-02
   8.8992350e-01  -7.1462754e-02
   8.9221683e-01  -4.2674079e-02
   8.9327239e-01  -1.7264086e-02
   8.9336646e-01   1.2633833e-02
   8.9265352e-01   3.3331307e-02
   8.9208795e-01   4.3754460e-02
   8.9123115e-01   5.5687133e-02
   8.9034869e-01   6.5226094e-02
   8.8849087e-01   8.3239056e-02
   8.8655251e-01   9.9071964e-02
   8.8455474e-01   1.1347964e-01
   8.8294435e-01   1.2418957e-01
   8.8215701e-01   1.2898993e-01
   8.8045919e-01   1.3930294e-01
   8.7928949e-01   1.4580493e-01
   8.7716344e-01   1.5726095e-01
   8.7632440e-01   1.6160009e-01
   8.7464558e-01   1.7017263e-01
   8.7287243e-01   1.7865087e-01
   8.7112769e-01   1.8716649e-01
   8.6944411e-01   1.9492663e-01
   8.6797587e-01   2.0166475e-01
   8.6675498e-01   2.0695502e-01
   8.6459760e-01   2.1647163e-01
   8.6308334e-01   2.2284627e-01
   8.6080047e-01   2.3240084e-01
   8.5924804e-01   2.3814589e-01
   8.5721669e-01   2.4544368e-01
   8.5528453e-01   2.5267952e-01
   8.5356523e-01   2.5879902e-01
   8.5126910e-01   2.6696443e-01
   8.4950233e-01   2.7306060e-01
   8.4810265e-01   2.7790160e-01
   8.4563245e-01   2.8630804e-01
   8.4367620e-01   2.9286255e-01
   8.4124965e-01   3.0018127e-01
   8.3957537e-01   3.0506685e-01
   8.3805898e-01   3.0949863e-01
   8.3553298e-01   3.1686761e-01
   8.3372566e-01   3.2204137e-01
   8.3140246e-01   3.2861529e-01
   8.2902100e-01   3.3448872e-01
   8.2764983e-01   3.3773295e-01
   8.2487385e-01   3.4460900e-01
   8.2200084e-01   3.5143261e-01
   8.1997230e-01   3.5590754e-01
   8.1782243e-01   3.6012746e-01
   8.1544221e-01   3.6486127e-01
   8.1206853e-01   3.7148681e-01
   8.1201105e-01   3.7159678e-01
   8.0830080e-01   3.7758243e-01
   8.0552053e-01   3.8205205e-01
   8.0216044e-01   3.8710577e-01
   7.9919696e-01   3.9056306e-01
   7.9604887e-01   3.9426099e-01
   7.9238299e-01   3.9773504e-01
   7.8844776e-01   4.0031765e-01
   7.8477645e-01   4.0233894e-01
   7.8256941e-01   4.0265289e-01
   7.8011945e-01   4.0322634e-01
   7.7629669e-01   4.0316727e-01
   7.7206933e-01   4.0139912e-01
   7.6819876e-01   4.0010074e-01
   7.6502886e-01   3.9693503e-01
   7.6108681e-01   3.9186239e-01
   7.5738660e-01   3.8594860e-01
   7.5377851e-01   3.7917571e-01
   7.5024466e-01   3.7096758e-01
   7.4868133e-01   3.6735811e-01
   7.4711907e-01   3.6308984e-01
   7.4626735e-01   3.6078889e-01
   7.4554127e-01   3.5868789e-01
   7.4519080e-01   3.5768840e-01
   7.4447146e-01   3.5576964e-01
   7.4362250e-01   3.5363701e-01


==> data/DARPA_buttock_o2_08.dat <==
   7.4296413e-02   3.5186289e-01
   7.2336488e-02   3.4904189e-01
   6.7125538e-02   3.4114327e-01
   6.2548392e-02   3.3307128e-01
   5.8247413e-02   3.2534374e-01
   5.4405674e-02   3.1758337e-01
   4.9175271e-02   3.0610095e-01
   4.5203040e-02   2.9648392e-01
   4.1006388e-02   2.8494973e-01
   3.6904715e-02   2.7222298e-01
   3.2802586e-02   2.5779241e-01
   2.8867380e-02   2.4169390e-01
   2.5126885e-02   2.2397565e-01
   2.1624776e-02   2.0432930e-01
   1.7938398e-02   1.7918178e-01
   1.5148960e-02   1.5561917e-01
   1.2372371e-02   1.2580109e-01
   1.0166573e-02   9.3318300e-02
   8.6640270e-03   6.0233438e-02
   7.8164742e-03   2.4238268e-02
   7.6954632e-03  -1.5647127e-02
   8.2797474e-03  -4.8500141e-02
   9.2436751e-03  -7.5582545e-02
   1.0170959e-02  -9.4257804e-02
   1.1058237e-02  -1.0867109e-01
   1.2331180e-02  -1.2617333e-01
   1.3702955e-02  -1.4203785e-01
   1.5145571e-02  -1.5651658e-01
   1.6057474e-02  -1.6480854e-01
   1.7469358e-02  -1.7654882e-01
   1.9012396e-02  -1.8808823e-01
   2.0527743e-02  -1.9838312e-01
   2.1712988e-02  -2.0583683e-01
   2.4258028e-02  -2.2045175e-01
   2.5644739e-02  -2.2766262e-01
   2.7653186e-02  -2.3746899e-01
   3.0159199e-02  -2.4844115e-01
   3.2518315e-02  -2.5784920e-01
   3.5167006e-02  -2.6758493e-01
   3.6904944e-02  -2.7349465e-01
   3.9829686e-02  -2.8278942e-01
   4.2265657e-02  -2.8977507e-01
   4.5203297e-02  -2.9790153e-01
   4.7062016e-02  -3.0251390e-01
   5.0717498e-02  -3.1122914e-01
   5.4398159e-02  -3.1921478e-01
   5.6481604e-02  -3.2358337e-01
   6.0350045e-02  -3.3081038e-01
   6.2919656e-02  -3.3564771e-01
   6.6344738e-02  -3.4178108e-01
   7.0204868e-02  -3.4793404e-01
   7.2601096e-02  -3.5165905e-01
   7.6045733e-02  -3.5672147e-01
   8.0076816e-02  -3.6263122e-01
   8.3663761e-02  -3.6810494e-01
   8.5943247e-02  -3.7146325e-01
   9.0654654e-02  -3.7761768e-01
   9.4423986e-02  -3.8233461e-01
   9.6321435e-02  -3.8471234e-01
   1.0091310e-01  -3.9039616e-01
   1.0533297e-01  -3.9593490e-01
   1.0840491e-01  -3.9983235e-01
   1.1122938e-01  -4.0338149e-01
   1.1540378e-01  -4.0797202e-01
   1.1990874e-01  -4.1262901e-01
   1.2405869e-01  -4.1697919e-01
   1.2551062e-01  -4.1847996e-01
   1.3027730e-01  -4.2344507e-01
   1.3504131e-01  -4.2844770e-01
   1.3896444e-01  -4.3275813e-01
   1.4321471e-01  -4.3724509e-01
   1.4780919e-01  -4.4201832e-01
   1.5280121e-01  -4.4655108e-01
   1.5678109e-01  -4.4973902e-01
   1.6163849e-01  -4.5366701e-01
   1.6480003e-01  -4.5623208e-01
   1.6931999e-01  -4.6002261e-01
   1.7444079e-01  -4.6446169e-01
   1.7828849e-01  -4.6724132e-01
   1.8394903e-01  -4.7059211e-01
   1.8809684e-01  -4.7317229e-01
   1.9280638e-01  -4.7621944e-01
   1.9628789e-01  -4.7854793e-01
   2.0047735e-01  -4.8133114e-01
   2.0585013e-01  -4.8392546e-01
   2.0973441e-01  -4.8561822e-01
   2.1363775e-01  -4.8786611e-01
   2.1888532e-01  -4.9188505e-01
   2.2309688e-01  -4.9541342e-01
   2.2768402e-01  -4.9957560e-01
   2.2901730e-01  -5.0088667e-01
   2.3091325e-01  -5.0269150e-01
   2.3175939e-01  -5.0367398e-01
   2.3252149e-01  -5.0445307e-01
   2.3315867e-01  -5.0519343e-01
   2.3440557e-01  -5.0638558e-01
   2.3543385e-01  -5.0741684e-01
   2.3672292e-01  -5.0892097e-01
   2.3993313e-01  -5.1272427e-01
   2.4526420e-01  -5.1754630e-01
   2.4908876e-01  -5.1932634e-01
   2.5302219e-01  -5.2121541e-01
   2.5876872e-01  -5.2345106e-01
   2.6289229e-01  -5.2457694e-01
   2.6857340e-01  -5.2557639e-01
   2.7278277e-01  -5.2588199e-01
   2.7849571e-01  -5.2572220e-01
   2.8266964e-01  -5.2527105e-01
   2.8851118e-01  -5.2428244e-01
   2.9254722e-01  -5.2342274e-01
   2.9655853e-01  -5.2236702e-01
   3.0241379e-01  -5.2109461e-01
   3.0666766e-01  -5.1915813e-01
   3.1226957e-01  -5.1649862e-01
   3.1690242e-01  -5.1460172e-01
   3.2211779e-01  -5.1256394e-01
   3.2697930e-01  -5.1175112e-01
   3.3197015e-01  -5.1089875e-01
   3.3704804e-01  -5.0897508e-01
   3.4181030e-01  -5.0685633e-01
   3.4720082e-01  -5.0492457e-01
   3.5164981e-01  -5.0317802e-01
   3.5732339e-01  -5.0096137e-01
   3.6148635e-01  -4.9933914e-01
   3.6607551e-01  -4.9754273e-01
   3.7132113e-01  -4.9546391e-01
   3.7549217e-01  -4.9376896e-01
   3.8115568e-01  -4.9196102e-01
   3.8551641e-01  -4.9046341e-01
   3.9099030e-01  -4.8858839e-01
   3.9553066e-01  -4.8701994e-01
   4.0082441e-01  -4.8521904e-01
   4.0551662e-01  -4.8367009e-01
   4.1065908e-01  -4.8209144e-01
   4.1546168e-01  -4.8065048e-01
   4.2049459e-01  -4.7918557e-01
   4.2537058e-01  -4.7807663e-01
   4.3033157e-01  -4.7672662e-01
   4.3527390e-01  -4.7540746e-01
   4.4016776e-01  -4.7417391e-01
   4.4516241e-01  -4.7295903e-01
   4.5000436e-01  -4.7185449e-01
   4.5503733e-01  -4.7088753e-01
   4.5984296e-01  -4.6985238e-01
   4.6490764e-01  -4.6877625e-01
   4.6968128e-01  -4.6780521e-01
   4.7478261e-01  -4.6679867e-01
   4.7952035e-01  -4.6590004e-01
   4.8466913e-01  -4.6493655e-01
   4.8936001e-01  -4.6408181e-01
   4.9456548e-01  -4.6313321e-01
   4.9920048e-01  -4.6225610e-01
   5.0447863e-01  -4.6136325e-01
   5.0904096e-01  -4.6059009e-01
   5.1443558e-01  -4.5958688e-01
   5.1888116e-01  -4.5890917e-01
   5.2443059e-01  -4.5778052e-01
   5.2872073e-01  -4.5692649e-01
   5.3446110e-01  -4.5594251e-01
   5.3855985e-01  -4.5510223e-01
   5.4249517e-01  -4.5427727e-01
   5.4658794e-01  -4.5338876e-01
   5.5233285e-01  -4.5219892e-01
   5.5673050e-01  -4.5118764e-01
   5.6217043e-01  -4.4986367e-01
   5.6692946e-01  -4.4869797e-01
   5.7200639e-01  -4.4741229e-01
   5.7719792e-01  -4.4604591e-01
   5.8184123e-01  -4.4480230e-01
   5.8753046e-01  -4.4322424e-01
   5.9168327e-01  -4.4203344e-01
   5.9757546e-01  -4.4029584e-01
   6.0206146e-01  -4.3903071e-01
   6.0740935e-01  -4.3731549e-01
   6.1244536e-01  -4.3624882e-01
   6.1724432e-01  -4.3494351e-01
   6.2291526e-01  -4.3319593e-01
   6.2707975e-01  -4.3200125e-01
   6.3131239e-01  -4.3075949e-01
   6.3691703e-01  -4.2902369e-01
   6.4186424e-01  -4.2759307e-01
   6.4675803e-01  -4.2610392e-01
   6.5237192e-01  -4.2460070e-01
   6.5660312e-01  -4.2350164e-01
   6.6054263e-01  -4.2253636e-01
   6.6493093e-01  -4.2155442e-01
   6.7039653e-01  -4.2052062e-01
   6.7524715e-01  -4.1989257e-01
   6.8025251e-01  -4.1896157e-01
   6.8548590e-01  -4.1832703e-01
   6.9011784e-01  -4.1791190e-01
   6.9559794e-01  -4.1766652e-01
   6.9998767e-01  -4.1766999e-01
   7.0554105e-01  -4.1797374e-01
   7.0986198e-01  -4.1844811e-01
   7.1528738e-01  -4.1941839e-01
   7.1972817e-01  -4.2050776e-01
   7.2479650e-01  -4.2195972e-01
   7.2951124e-01  -4.2391835e-01
   7.3378187e-01  -4.2618584e-01
   7.3822105e-01  -4.2906639e-01
   7.4110116e-01  -4.3091590e-01
   7.4284790e-01  -4.3246268e-01
   7.4413181e-01  -4.3371988e-01
   7.4506689e-01  -4.3445203e-01
   7.4590979e-01  -4.3540652e-01
   7.4676013e-01  -4.3637192e-01
   7.4787799e-01  -4.3764139e-01
   7.5021820e-01  -4.3992974e-01
   7.5403434e-01  -4.4338820e-01
   7.5915459e-01  -4.4659606e-01
   7.6302043e-01  -4.4770708e-01
   7.6683665e-01  -4.4928621e-01
   7.7255055e-01  -4.4934128e-01
   7.7667189e-01  -4.4842437e-01
   7.8084470e-01  -4.4644236e-01
   7.8443723e-01  -4.4459026e-01
   7.9040443e-01  -4.3956502e-01
   7.9564405e-01  -4.3434200e-01
   7.9942894e-01  -4.2964941e-01
   8.0265555e-01  -4.2545444e-01
   8.0783962e-01  -4.1728115e-01
   8.1215174e-01  -4.1021121e-01
   8.1642538e-01  -4.0190137e-01
   8.1997827e-01  -3.9498321e-01
   8.2521275e-01  -3.8328355e-01
   8.2957019e-01  -3.7332372e-01
   8.3283128e-01  -3.6531661e-01
   8.3771133e-01  -3.5233666e-01
   8.4155876e-01  -3.4211597e-01
   8.4552795e-01  -3.3075950e-01
   8.4913972e-01  -3.1970763e-01
   8.5331384e-01  -3.0689430e-01
   8.5713443e-01  -2.9499655e-01
   8.6124011e-01  -2.8197798e-01
   8.6513529e-01  -2.6834177e-01
   8.6905484e-01  -2.5439663e-01
   8.7442768e-01  -2.3484773e-01
   8.7859395e-01  -2.1926897e-01
   8.8250472e-01  -2.0422572e-01
   8.8649150e-01  -1.8837350e-01
   8.9041909e-01  -1.7214275e-01
   8.9430842e-01  -1.5544765e-01
   8.9724309e-01  -1.4231747e-01
   9.0250770e-01  -1.1630728e-01
   9.0644744e-01  -9.3939030e-02
   9.1104974e-01  -6.0368315e-02
   9.1407940e-01  -1.9293234e-02
   9.1426754e-01   1.4487047e-02
   9.1308471e-01   3.7049760e-02
   9.1105086e-01   5.9898202e-02
   9.0864346e-01   7.8845414e-02
   9.0644182e-01   9.3472388e-02
   9.0363989e-01   1.0976170e-01
   9.0051232e-01   1.2601121e-01
   8.9724160e-01   1.4172237e-01
   8.9447605e-01   1.5395209e-01
   8.9176910e-01   1.6572559e-01
   8.8897145e-01   1.7751955e-01
   8.8633210e-01   1.8829225e-01
   8.8287955e-01   2.0193998e-01
   8.8078248e-01   2.1002949e-01
   8.7693917e-01   2.2459060e-01
   8.7462677e-01   2.3302569e-01
   8.7140007e-01   2.4486255e-01
   8.6867949e-01   2.5464068e-01
   8.6515390e-01   2.6708320e-01
   8.6305752e-01   2.7444826e-01
   8.5898137e-01   2.8804322e-01
   8.5629525e-01   2.9634487e-01
   8.5306105e-01   3.0636205e-01
   8.4944438e-01   3.1734673e-01
   8.4743910e-01   3.2345550e-01
   8.4553949e-01   3.2917368e-01
   8.4154233e-01   3.4048268e-01
   8.3919163e-01   3.4655731e-01
   8.3537247e-01   3.5674121e-01
   8.3195881e-01   3.6553637e-01
   8.2821447e-01   3.7417793e-01
   8.2559041e-01   3.8000190e-01
   8.2142043e-01   3.8935428e-01
   8.1835428e-01   3.9543087e-01
   8.1389932e-01   4.0387961e-01
   8.1078439e-01   4.0944351e-01
   8.0694012e-01   4.1532810e-01
   8.0231070e-01   4.2236385e-01
   7.9820148e-01   4.2729846e-01
   7.9432048e-01   4.3142853e-01
   7.8955861e-01   4.3505362e-01
   7.8647329e-01   4.3734919e-01
   7.8254087e-01   4.3949046e-01
   7.7857061e-01   4.4040090e-01
   7.7444681e-01   4.4058037e-01
   7.6883035e-01   4.3933227e-01
   7.6412255e-01   4.3621548e-01
   7.5922602e-01   4.3087369e-01
   7.5539064e-01   4.2524189e-01
   7.5032707e-01   4.1609239e-01
   7.4746369e-01   4.0958311e-01
   7.4629432e-01   4.0665355e-01
   7.4529528e-01   4.0406135e-01
   7.4440385e-01   4.0194410e-01
   7.4305940e-01   3.9903120e-01
   7.4219787e-01   3.9725224e-01
   7.3914191e-01   3.9189451e-01
   7.3496884e-01   3.8804356e-01
   7.2960195e-01   3.8343034e-01
   7.2443334e-01   3.8045338e-01
   7.1973260e-01   3.7952680e-01
   7.1436284e-01   3.7957621e-01
   7.0977798e-01   3.8044745e-01
   7.0468938e-01   3.8222350e-01
   6.9983570e-01   3.8457919e-01
   6.9537466e-01   3.8741524e-01
   6.8992891e-01   3.9099035e-01
   6.8623568e-01   3.9329684e-01
   6.8201687e-01   3.9618478e-01
   6.7724163e-01   4.0002688e-01
   6.7214027e-01   4.0436696e-01
   6.6837138e-01   4.0775941e-01
   6.6425409e-01   4.1159311e-01
   6.5960868e-01   4.1613509e-01
   6.5441513e-01   4.2139370e-01
   6.5090907e-01   4.2507643e-01
   6.4655981e-01   4.2965716e-01
   6.4213376e-01   4.3372362e-01
   6.3818308e-01   4.3789301e-01
   6.3340146e-01   4.4291179e-01
   6.2890348e-01   4.4762922e-01
   6.2462300e-01   4.5217390e-01
   6.2106552e-01   4.5593428e-01
   6.1580277e-01   4.6146593e-01
   6.1127240e-01   4.6619442e-01
   6.0692815e-01   4.7075076e-01
   6.0251562e-01   4.7532345e-01
   5.9797422e-01   4.7993902e-01
   5.9364829e-01   4.8423938e-01
   5.8892756e-01   4.8886142e-01
   5.8385216e-01   4.9361817e-01
   5.7976388e-01   4.9711891e-01
   5.7600896e-01   5.0031461e-01
   5.7055061e-01   5.0541499e-01
   5.6619894e-01   5.0914515e-01
   5.6123965e-01   5.1293668e-01
   5.5637690e-01   5.1721308e-01
   5.5182956e-01   5.2027465e-01
   5.4653659e-01   5.2396526e-01
   5.4231244e-01   5.2660532e-01
   5.3668065e-01   5.2962974e-01
   5.3266819e-01   5.3143578e-01
   5.2799184e-01   5.3316405e-01
   5.2290537e-01   5.3449637e-01
   5.1891401e-01   5.3525631e-01
   5.1306647e-01   5.3628078e-01
   5.0903805e-01   5.3719666e-01
   5.0323092e-01   5.3770442e-01
   4.9915223e-01   5.3730111e-01
   4.9517362e-01   5.3599818e-01
   4.8927725e-01   5.3405925e-01
   4.8513003e-01   5.3239095e-01
   4.7941071e-01   5.2955884e-01
   4.7498752e-01   5.2696462e-01
   4.6956048e-01   5.2343760e-01
   4.6479343e-01   5.2001902e-01
   4.5972646e-01   5.1614628e-01
   4.5460793e-01   5.1295470e-01
   4.4990090e-01   5.0861418e-01
   4.4424327e-01   5.0344483e-01
   4.4008727e-01   4.9959478e-01
   4.3595380e-01   4.9566719e-01
   4.3027996e-01   4.9060953e-01
   4.2563510e-01   4.8672934e-01
   4.2047141e-01   4.8182212e-01
   4.1524009e-01   4.7695049e-01
   4.1066122e-01   4.7279286e-01
   4.0485631e-01   4.6764216e-01
   4.0084425e-01   4.6417384e-01
   3.9655139e-01   4.6055963e-01
   3.9101776e-01   4.5613001e-01
   3.8620722e-01   4.5246806e-01
   3.8118078e-01   4.4884400e-01
   3.7592862e-01   4.4536948e-01
   3.7133667e-01   4.4243703e-01
   3.6572076e-01   4.3930805e-01
   3.6148177e-01   4.3729538e-01
   3.5563872e-01   4.3497624e-01
   3.5161587e-01   4.3366513e-01
   3.4765123e-01   4.3257669e-01
   3.4174727e-01   4.3119935e-01
   3.3773891e-01   4.3038495e-01
   3.3187395e-01   4.2953224e-01
   3.2791591e-01   4.2922880e-01
   3.2397409e-01   4.2913204e-01
   3.1819517e-01   4.2936360e-01
   3.1409906e-01   4.2981432e-01
   3.0857162e-01   4.3083972e-01
   3.0422667e-01   4.3195349e-01
   2.9903529e-01   4.3365462e-01
   2.9436079e-01   4.3547322e-01
   2.8956955e-01   4.3764244e-01
   2.8450418e-01   4.4017690e-01
   2.8014993e-01   4.4253182e-01
   2.7465676e-01   4.4575057e-01
   2.7075005e-01   4.4825228e-01
   2.6678543e-01   4.5063435e-01
   2.6130964e-01   4.5421677e-01
   2.5695836e-01   4.5719279e-01
   2.5190269e-01   4.6057327e-01
   2.4721978e-01   4.6282646e-01
   2.4273322e-01   4.6467778e-01
   2.3837327e-01   4.6552550e-01
   2.3660754e-01   4.6555166e-01
   2.3488585e-01   4.6542065e-01
   2.3388558e-01   4.6531778e-01
   2.3301549e-01   4.6520935e-01
   2.3205247e-01   4.6503799e-01
   2.3094148e-01   4.6486291e-01
   2.2924162e-01   4.6461135e-01
   2.2737098e-01   4.6432674e-01
   2.2313233e-01   4.6374843e-01
   2.1855368e-01   4.6330188e-01
   2.1366608e-01   4.6290233e-01
   2.0868370e-01   4.6258771e-01
   2.0392864e-01   4.6230501e-01
   1.9885861e-01   4.6151328e-01
   1.9414414e-01   4.5990382e-01
   1.9005139e-01   4.5848284e-01
   1.8613631e-01   4.5714982e-01
   1.8031040e-01   4.5510530e-01
   1.7579189e-01   4.5339937e-01
   1.7039690e-01   4.4996617e-01
   1.6525787e-01   4.4658791e-01
   1.6093474e-01   4.4382176e-01
   1.5669695e-01   4.4105277e-01
   1.5195115e-01   4.3792613e-01
   1.4682837e-01   4.3345773e-01
   1.4182820e-01   4.2879020e-01
   1.3874042e-01   4.2580336e-01
   1.3408086e-01   4.2130532e-01
   1.2910019e-01   4.1657906e-01
   1.2486903e-01   4.1257330e-01
   1.2042833e-01   4.0831093e-01
   1.1540972e-01   4.0350715e-01
   1.0977904e-01   3.9750566e-01
   1.0642479e-01   3.9346434e-01
   1.0168565e-01   3.8778790e-01
   9.6487618e-02   3.8164669e-01
   9.2587703e-02   3.7695272e-01
   8.7930544e-02   3.7134674e-01
   8.3729164e-02   3.6551368e-01
   7.8715148e-02   3.5821821e-01


==> data/DARPA_buttock_o2_09.dat <==
   1.4278068e-01   4.4950948e-01
   1.4684046e-01   4.5319540e-01
   1.5082199e-01   4.5677355e-01
   1.5503267e-01   4.5942332e-01
   1.5962008e-01   4.6231001e-01
   1.6435277e-01   4.6528640e-01
   1.6849418e-01   4.6792908e-01
   1.7258653e-01   4.7052380e-01
   1.7833869e-01   4.7345952e-01
   1.8294618e-01   4.7499969e-01
   1.8789284e-01   4.7668401e-01
   1.9210600e-01   4.7808715e-01
   1.9749501e-01   4.7984714e-01
   2.0150647e-01   4.8087952e-01
   2.0587457e-01   4.8118020e-01
   2.1121274e-01   4.8155355e-01
   2.1561484e-01   4.8189681e-01
   2.2096964e-01   4.8243337e-01
   2.2488403e-01   4.8290313e-01
   2.2771487e-01   4.8334442e-01
   2.3021329e-01   4.8376083e-01
   2.3131323e-01   4.8397574e-01
   2.3217107e-01   4.8414935e-01
   2.3322527e-01   4.8438563e-01
   2.3397831e-01   4.8449264e-01
   2.3499313e-01   4.8462274e-01
   2.3720974e-01   4.8494835e-01
   2.3975149e-01   4.8505904e-01
   2.4338084e-01   4.8441849e-01
   2.4875657e-01   4.8243825e-01
   2.5305000e-01   4.8038632e-01
   2.5829586e-01   4.7750785e-01
   2.6286965e-01   4.7508581e-01
   2.6785942e-01   4.7253114e-01
   2.7270746e-01   4.7038902e-01
   2.7742970e-01   4.6830457e-01
   2.8255374e-01   4.6639314e-01
   2.8701388e-01   4.6494559e-01
   2.9240361e-01   4.6265868e-01
   2.9660039e-01   4.6127497e-01
   3.0226162e-01   4.5966983e-01
   3.0624165e-01   4.5877421e-01
   3.1015284e-01   4.5810113e-01
   3.1594619e-01   4.5753086e-01
   3.2001967e-01   4.5750166e-01
   3.2572988e-01   4.5769095e-01
   3.2988540e-01   4.5783281e-01
   3.3557103e-01   4.5859157e-01
   3.3975045e-01   4.5860996e-01
   3.4542232e-01   4.5924967e-01
   3.4961377e-01   4.5996458e-01
   3.5536362e-01   4.6134484e-01
   3.5947361e-01   4.6248574e-01
   3.6537021e-01   4.6449187e-01
   3.6932751e-01   4.6607637e-01
   3.7342357e-01   4.6795741e-01
   3.7916903e-01   4.7096918e-01
   3.8354877e-01   4.7344143e-01
   3.8900781e-01   4.7618070e-01
   3.9366795e-01   4.7868619e-01
   3.9884117e-01   4.8171766e-01
   4.0381070e-01   4.8466425e-01
   4.0866573e-01   4.8769271e-01
   4.1396471e-01   4.9106388e-01
   4.1848622e-01   4.9401609e-01
   4.2411890e-01   4.9775950e-01
   4.2830441e-01   5.0056817e-01
   4.3310014e-01   5.0333896e-01
   4.3812388e-01   5.0647116e-01
   4.4230768e-01   5.0915608e-01
   4.4794499e-01   5.1317081e-01
   4.5244925e-01   5.1596991e-01
   4.5777441e-01   5.1914217e-01
   4.6249360e-01   5.2108681e-01
   4.6760960e-01   5.2384012e-01
   4.7253035e-01   5.2626171e-01
   4.7745480e-01   5.2861406e-01
   4.8255957e-01   5.3066097e-01
   4.8731266e-01   5.3224694e-01
   4.9257794e-01   5.3378132e-01
   4.9717752e-01   5.3481906e-01
   5.0250705e-01   5.3515523e-01
   5.0705269e-01   5.3535049e-01
   5.1246506e-01   5.3542485e-01
   5.1692323e-01   5.3411505e-01
   5.2219235e-01   5.3256496e-01
   5.2678414e-01   5.3161307e-01
   5.3199371e-01   5.3035062e-01
   5.3664436e-01   5.2887821e-01
   5.4173901e-01   5.2691440e-01
   5.4649661e-01   5.2469949e-01
   5.5139291e-01   5.2208021e-01
   5.5633462e-01   5.1895101e-01
   5.6101879e-01   5.1692850e-01
   5.6616442e-01   5.1415009e-01
   5.7059437e-01   5.1213719e-01
   5.7598602e-01   5.0881504e-01
   5.8005847e-01   5.0620209e-01
   5.8383726e-01   5.0374767e-01
   5.8944179e-01   4.9955347e-01
   5.9364666e-01   4.9670433e-01
   5.9878873e-01   4.9303563e-01
   6.0345219e-01   4.8962495e-01
   6.0807347e-01   4.8627018e-01
   6.1325686e-01   4.8241633e-01
   6.1730703e-01   4.7943893e-01
   6.2110236e-01   4.7662971e-01
   6.2649988e-01   4.7268878e-01
   6.3091340e-01   4.6943866e-01
   6.3564907e-01   4.6595435e-01
   6.4072783e-01   4.6210286e-01
   6.4474011e-01   4.5909093e-01
   6.4858497e-01   4.5678748e-01
   6.5390223e-01   4.5282152e-01
   6.5841199e-01   4.4951934e-01
   6.6300061e-01   4.4641086e-01
   6.6825507e-01   4.4270079e-01
   6.7211560e-01   4.4008885e-01
   6.7614157e-01   4.3739175e-01
   6.8128224e-01   4.3433954e-01
   6.8601104e-01   4.3166702e-01
   6.9056266e-01   4.2932125e-01
   6.9589579e-01   4.2677477e-01
   7.0002145e-01   4.2504638e-01
   7.0518929e-01   4.2330996e-01
   7.0968770e-01   4.2226036e-01
   7.1374669e-01   4.2175539e-01
   7.1964049e-01   4.2168927e-01
   7.2366763e-01   4.2199721e-01
   7.2773703e-01   4.2284824e-01
   7.3338741e-01   4.2565668e-01
   7.3793967e-01   4.2912498e-01
   7.4023497e-01   4.3195089e-01
   7.4236692e-01   4.3566233e-01
   7.4300730e-01   4.3674740e-01
   7.4430382e-01   4.3937457e-01
   7.4516867e-01   4.4133812e-01
   7.4600409e-01   4.4344107e-01
   7.4696481e-01   4.4571190e-01
   7.4837520e-01   4.4853035e-01
   7.5182710e-01   4.5499079e-01
   7.5701297e-01   4.6133523e-01
   7.6106644e-01   4.6476630e-01
   7.6507006e-01   4.6722470e-01
   7.6886286e-01   4.6796578e-01
   7.7281922e-01   4.6780192e-01
   7.7681961e-01   4.6729400e-01
   7.8257729e-01   4.6501624e-01
   7.8647281e-01   4.6256349e-01
   7.9015783e-01   4.5956273e-01
   7.9270193e-01   4.5745137e-01
   7.9694601e-01   4.5288830e-01
   8.0186887e-01   4.4703883e-01
   8.0400709e-01   4.4401374e-01
   8.0721544e-01   4.3917619e-01
   8.1164562e-01   4.3232629e-01
   8.1527298e-01   4.2560229e-01
   8.1958519e-01   4.1757361e-01
   8.2332209e-01   4.0997924e-01
   8.2740273e-01   4.0110517e-01
   8.3115111e-01   3.9290056e-01
   8.3516865e-01   3.8310275e-01
   8.3875494e-01   3.7415745e-01
   8.4320291e-01   3.6290738e-01
   8.4634047e-01   3.5433111e-01
   8.4982764e-01   3.4453455e-01
   8.5372453e-01   3.3333783e-01
   8.5714163e-01   3.2366709e-01
   8.6161552e-01   3.1068834e-01
   8.6468700e-01   3.0097153e-01
   8.6813080e-01   2.9006073e-01
   8.7153240e-01   2.7931216e-01
   8.7536478e-01   2.6695604e-01
   8.7877565e-01   2.5597219e-01
   8.8186408e-01   2.4603184e-01
   8.8525255e-01   2.3476722e-01
   8.8869843e-01   2.2334661e-01
   8.9305103e-01   2.0891449e-01
   8.9641733e-01   1.9738792e-01
   8.9946976e-01   1.8718135e-01
   9.0285041e-01   1.7556178e-01
   9.0696983e-01   1.6103060e-01
   9.1026688e-01   1.4863542e-01
   9.1307070e-01   1.3842963e-01
   9.1644163e-01   1.2530158e-01
   9.1923648e-01   1.1400015e-01
   9.2094724e-01   1.0685351e-01
   9.2344214e-01   9.6695166e-02
   9.2585516e-01   8.6509210e-02
   9.2782710e-01   7.7075953e-02
   9.3056822e-01   6.3701087e-02
   9.3264264e-01   5.1661231e-02
   9.3386332e-01   4.2952365e-02
   9.3533136e-01   2.9735789e-02
   9.3666699e-01   1.4206441e-02
   9.3687819e-01  -9.4646384e-03
   9.3455230e-01  -3.7786673e-02
   9.3182474e-01  -5.6617431e-02
   9.2915025e-01  -7.1263998e-02
   9.2558378e-01  -8.7841995e-02
   9.2155724e-01  -1.0444074e-01
   9.1748921e-01  -1.2137593e-01
   9.1375522e-01  -1.3612158e-01
   9.0970997e-01  -1.5133276e-01
   9.0648668e-01  -1.6314408e-01
   9.0342780e-01  -1.7391048e-01
   9.0024460e-01  -1.8495971e-01
   8.9584391e-01  -1.9997074e-01
   8.9219663e-01  -2.1222538e-01
   8.8971741e-01  -2.2043615e-01
   8.8595004e-01  -2.3302975e-01
   8.8143182e-01  -2.4794966e-01
   8.7750232e-01  -2.6073938e-01
   8.7462624e-01  -2.6996925e-01
   8.7023872e-01  -2.8411109e-01
   8.6679795e-01  -2.9514722e-01
   8.6384950e-01  -3.0441012e-01
   8.6030011e-01  -3.1546773e-01
   8.5581919e-01  -3.2838128e-01
   8.5295779e-01  -3.3643489e-01
   8.4850407e-01  -3.4921069e-01
   8.4536679e-01  -3.5810905e-01
   8.4215528e-01  -3.6671769e-01
   8.3716207e-01  -3.7936985e-01
   8.3438542e-01  -3.8625325e-01
   8.2974090e-01  -3.9740722e-01
   8.2657511e-01  -4.0436891e-01
   8.2185950e-01  -4.1474125e-01
   8.1879528e-01  -4.2074650e-01
   8.1340102e-01  -4.3102260e-01
   8.1103248e-01  -4.3522536e-01
   8.0622112e-01  -4.4279566e-01
   8.0186961e-01  -4.4940824e-01
   7.9752803e-01  -4.5486002e-01
   7.9170203e-01  -4.6141492e-01
   7.8798252e-01  -4.6478652e-01
   7.8423719e-01  -4.6787410e-01
   7.7865452e-01  -4.7108355e-01
   7.7411129e-01  -4.7329310e-01
   7.6858529e-01  -4.7447708e-01
   7.6416040e-01  -4.7422371e-01
   7.5911585e-01  -4.7300911e-01
   7.5490439e-01  -4.7196959e-01
   7.4981009e-01  -4.6867598e-01
   7.4757307e-01  -4.6678102e-01
   7.4634774e-01  -4.6570346e-01
   7.4529951e-01  -4.6469140e-01
   7.4431311e-01  -4.6374808e-01
   7.4337329e-01  -4.6297980e-01
   7.4172500e-01  -4.6172529e-01
   7.3899205e-01  -4.6013437e-01
   7.3399618e-01  -4.5785041e-01
   7.2948738e-01  -4.5620121e-01
   7.2480869e-01  -4.5503434e-01
   7.1970555e-01  -4.5426002e-01
   7.1512451e-01  -4.5361970e-01
   7.0984552e-01  -4.5308115e-01
   7.0532309e-01  -4.5281374e-01
   6.9998167e-01  -4.5268563e-01
   6.9541650e-01  -4.5272782e-01
   6.9012031e-01  -4.5291557e-01
   6.8540734e-01  -4.5330394e-01
   6.8026355e-01  -4.5387153e-01
   6.7530953e-01  -4.5449691e-01
   6.7041056e-01  -4.5468523e-01
   6.6524760e-01  -4.5517389e-01
   6.6056056e-01  -4.5573817e-01
   6.5507738e-01  -4.5654331e-01
   6.5071421e-01  -4.5723646e-01
   6.4489482e-01  -4.5813827e-01
   6.4086416e-01  -4.5852787e-01
   6.3496492e-01  -4.5929983e-01
   6.3063591e-01  -4.6037297e-01
   6.2512615e-01  -4.6149854e-01
   6.2038590e-01  -4.6241480e-01
   6.1528817e-01  -4.6339355e-01
   6.1019403e-01  -4.6429493e-01
   6.0545058e-01  -4.6524936e-01
   5.9997728e-01  -4.6641953e-01
   5.9561345e-01  -4.6718531e-01
   5.8983996e-01  -4.6811733e-01
   5.8577657e-01  -4.6885384e-01
   5.8184168e-01  -4.6955224e-01
   5.7768423e-01  -4.7026397e-01
   5.7200395e-01  -4.7120835e-01
   5.6759897e-01  -4.7191954e-01
   5.6216551e-01  -4.7280349e-01
   5.5754710e-01  -4.7356636e-01
   5.5232650e-01  -4.7431964e-01
   5.4753140e-01  -4.7485393e-01
   5.4248682e-01  -4.7557473e-01
   5.3753003e-01  -4.7619935e-01
   5.3264693e-01  -4.7681953e-01
   5.2756333e-01  -4.7757487e-01
   5.2280623e-01  -4.7827275e-01
   5.1761280e-01  -4.7882854e-01
   5.1296531e-01  -4.7944703e-01
   5.0769476e-01  -4.8016256e-01
   5.0312342e-01  -4.8073979e-01
   4.9780752e-01  -4.8139940e-01
   4.9328194e-01  -4.8199151e-01
   4.8792350e-01  -4.8266879e-01
   4.8344101e-01  -4.8325524e-01
   4.7804524e-01  -4.8396866e-01
   4.7360049e-01  -4.8457342e-01
   4.6817904e-01  -4.8533217e-01
   4.6376050e-01  -4.8600560e-01
   4.5829800e-01  -4.8693062e-01
   4.5392252e-01  -4.8757830e-01
   4.4841099e-01  -4.8848064e-01
   4.4408352e-01  -4.8922970e-01
   4.3856552e-01  -4.8994426e-01
   4.3424289e-01  -4.9071616e-01
   4.2868778e-01  -4.9177811e-01
   4.2440504e-01  -4.9264940e-01
   4.1878292e-01  -4.9391175e-01
   4.1456817e-01  -4.9473839e-01
   4.0887881e-01  -4.9598022e-01
   4.0472891e-01  -4.9663479e-01
   3.9899120e-01  -4.9771683e-01
   3.9489109e-01  -4.9875084e-01
   3.8904984e-01  -5.0013325e-01
   3.8505382e-01  -5.0105786e-01
   3.8108662e-01  -5.0204725e-01
   3.7521812e-01  -5.0368375e-01
   3.7112568e-01  -5.0442515e-01
   3.6537897e-01  -5.0584709e-01
   3.6115365e-01  -5.0684308e-01
   3.5553982e-01  -5.0822153e-01
   3.5117008e-01  -5.0927647e-01
   3.4570046e-01  -5.1078579e-01
   3.4115548e-01  -5.1196459e-01
   3.3586113e-01  -5.1380535e-01
   3.3111962e-01  -5.1489333e-01
   3.2601578e-01  -5.1605372e-01
   3.2114479e-01  -5.1666466e-01
   3.1616848e-01  -5.1792161e-01
   3.1111772e-01  -5.1931024e-01
   3.0631775e-01  -5.2047787e-01
   3.0112638e-01  -5.2135401e-01
   2.9646087e-01  -5.2208598e-01
   2.9119150e-01  -5.2285535e-01
   2.8659687e-01  -5.2351555e-01
   2.8122448e-01  -5.2435218e-01
   2.7672738e-01  -5.2469679e-01
   2.7131279e-01  -5.2477808e-01
   2.6685112e-01  -5.2414127e-01
   2.6154607e-01  -5.2274525e-01
   2.5698204e-01  -5.2198492e-01
   2.5172910e-01  -5.2104516e-01
   2.4716591e-01  -5.1963852e-01
   2.4208648e-01  -5.1700188e-01
   2.3780304e-01  -5.1379262e-01
   2.3627889e-01  -5.1245877e-01
   2.3460459e-01  -5.1105176e-01
   2.3331902e-01  -5.1008266e-01
   2.3275253e-01  -5.0962164e-01
   2.3169023e-01  -5.0874705e-01
   2.3057267e-01  -5.0784028e-01
   2.2836810e-01  -5.0624475e-01
   2.2577178e-01  -5.0454065e-01
   2.2131493e-01  -5.0185566e-01
   2.1717182e-01  -4.9974250e-01
   2.1170512e-01  -4.9723217e-01
   2.0771894e-01  -4.9579739e-01
   2.0376292e-01  -4.9439500e-01
   2.0005517e-01  -4.9306096e-01
   1.9597601e-01  -4.9068744e-01
   1.9210172e-01  -4.8855056e-01
   1.8816387e-01  -4.8640759e-01
   1.8410388e-01  -4.8439617e-01
   1.7957920e-01  -4.8217719e-01
   1.7440632e-01  -4.7926211e-01
   1.7031348e-01  -4.7617695e-01
   1.6656579e-01  -4.7332488e-01
   1.6268420e-01  -4.7039972e-01
   1.5878978e-01  -4.6752395e-01
   1.5603603e-01  -4.6564118e-01
   1.5082201e-01  -4.6198911e-01
   1.4696688e-01  -4.5827080e-01
   1.4309238e-01  -4.5448561e-01
   1.3971969e-01  -4.5112933e-01
   1.3682533e-01  -4.4828220e-01
   1.3295181e-01  -4.4452793e-01
   1.2920723e-01  -4.4090172e-01
   1.2393866e-01  -4.3577885e-01
   1.2107190e-01  -4.3297482e-01
   1.1737967e-01  -4.2936881e-01
   1.1466940e-01  -4.2677556e-01
   1.0998784e-01  -4.2167518e-01
   1.0601779e-01  -4.1705023e-01
   1.0313729e-01  -4.1369779e-01
   9.9690550e-02  -4.0973192e-01
   9.6200791e-02  -4.0557862e-01
   9.2205712e-02  -4.0092527e-01
   8.9333559e-02  -3.9756131e-01
   8.5787505e-02  -3.9316473e-01
   8.2423153e-02  -3.8849041e-01
   7.8522905e-02  -3.8316784e-01
   7.5724439e-02  -3.7926516e-01
   7.0590713e-02  -3.7212830e-01
   6.6847186e-02  -3.6658938e-01
   6.4089867e-02  -3.6204858e-01
   6.2222745e-02  -3.5894055e-01
   5.7625549e-02  -3.5106200e-01
   5.4350393e-02  -3.4483515e-01
   5.2670291e-02  -3.4152953e-01
   4.9211608e-02  -3.3436125e-01
   4.6484540e-02  -3.2831029e-01
   4.2073672e-02  -3.1748958e-01
   3.9067745e-02  -3.0949607e-01
   3.5604706e-02  -2.9937880e-01
   3.3002734e-02  -2.9106641e-01
   3.0262404e-02  -2.8137130e-01
   2.7301594e-02  -2.6982650e-01
   2.4004085e-02  -2.5540824e-01
   2.1580135e-02  -2.4357851e-01
   1.9290115e-02  -2.3110591e-01
   1.7228496e-02  -2.1858549e-01
   1.4612849e-02  -2.0059042e-01
   1.2346822e-02  -1.8223083e-01
   9.8658149e-03  -1.5874436e-01
   8.3000325e-03  -1.4068978e-01
   6.9278005e-03  -1.2195364e-01
   5.5856946e-03  -9.9536119e-02
   4.3810791e-03  -7.1449502e-02
   3.4144225e-03  -3.5741466e-02
   3.1058219e-03  -2.1159118e-03
   3.3187689e-03   3.0050749e-02
   4.2282584e-03   6.6872558e-02
   5.6362879e-03   9.9928495e-02
   7.6557460e-03   1.3190584e-01
   1.0148321e-02   1.6108910e-01
   1.2648065e-02   1.8445051e-01
   1.5379775e-02   2.0549887e-01
   1.8602840e-02   2.2646122e-01
   2.1836268e-02   2.4426808e-01
   2.5416073e-02   2.6124233e-01
   2.9305411e-02   2.7703063e-01
   3.3601181e-02   2.9223923e-01
   3.8550711e-02   3.0719950e-01
   4.2389413e-02   3.1742937e-01
   4.6482414e-02   3.2737647e-01
   5.0840298e-02   3.3693110e-01
   5.4351694e-02   3.4378875e-01
   5.8640034e-02   3.5174569e-01
   6.2295730e-02   3.5785324e-01
   6.6847469e-02   3.6526712e-01
   7.1836248e-02   3.7242351e-01
   7.5985118e-02   3.7808579e-01
   8.0169620e-02   3.8375344e-01
   8.5663159e-02   3.9121068e-01
   8.7901530e-02   3.9409662e-01
   9.3340286e-02   4.0024093e-01
   9.7726782e-02   4.0524699e-01
   1.0160011e-01   4.0968499e-01
   1.0602647e-01   4.1458499e-01
   1.1100229e-01   4.2020191e-01
   1.1532397e-01   4.2451165e-01
   1.1939239e-01   4.2822666e-01
   1.2355463e-01   4.3197781e-01
   1.2897641e-01   4.3692011e-01
   1.3305313e-01   4.4063755e-01
   1.3718382e-01   4.4439419e-01


==> data/DARPA_buttock_o2_10.dat <==
   1.4599983e-01   4.6442803e-01
   1.4271233e-01   4.6142234e-01
   1.3705794e-01   4.5633636e-01
   1.3133373e-01   4.5125943e-01
   1.2773559e-01   4.4801816e-01
   1.2501068e-01   4.4560589e-01
   1.1926361e-01   4.4042153e-01
   1.1354933e-01   4.3534439e-01
   1.1006520e-01   4.3169624e-01
   1.0734495e-01   4.2870720e-01
   1.0158616e-01   4.2236307e-01
   9.6271087e-02   4.1654667e-01
   9.3621914e-02   4.1368439e-01
   8.9676336e-02   4.0923702e-01
   8.3994850e-02   4.0237748e-01
   7.9626971e-02   3.9663130e-01
   7.4057916e-02   3.8923772e-01
   6.8690296e-02   3.8225349e-01
   6.4187840e-02   3.7520811e-01
   5.8833143e-02   3.6672497e-01
   5.4466600e-02   3.5891976e-01
   4.9666491e-02   3.4981568e-01
   4.7467457e-02   3.4505542e-01
   4.3033039e-02   3.3514495e-01
   3.8793832e-02   3.2446941e-01
   3.4419953e-02   3.1209069e-01
   3.0000247e-02   2.9789423e-01
   2.6082096e-02   2.8320696e-01
   2.2172339e-02   2.6640728e-01
   1.8640277e-02   2.4868721e-01
   1.5313167e-02   2.2911154e-01
   1.2998033e-02   2.1344625e-01
   1.1030854e-02   1.9831284e-01
   9.2236927e-03   1.8242958e-01
   7.3743906e-03   1.6365596e-01
   5.0623821e-03   1.3493742e-01
   3.1711238e-03   1.0338691e-01
   1.6439127e-03   6.4381068e-02
   9.0663192e-04   3.0025926e-02
   7.5987029e-04  -1.5357909e-02
   1.3525905e-03  -5.4324267e-02
   2.6672224e-03  -9.2782762e-02
   4.4315891e-03  -1.2558723e-01
   6.5244081e-03  -1.5425998e-01
   8.7492798e-03  -1.7806146e-01
   1.0220678e-02  -1.9160654e-01
   1.2466557e-02  -2.0967973e-01
   1.4172187e-02  -2.2188504e-01
   1.7645586e-02  -2.4342265e-01
   2.0939146e-02  -2.6077270e-01
   2.4815906e-02  -2.7833079e-01
   2.8837052e-02  -2.9392189e-01
   3.2872672e-02  -3.0774849e-01
   3.7211157e-02  -3.2058164e-01
   4.1689028e-02  -3.3236758e-01
   4.6496660e-02  -3.4342326e-01
   4.9020258e-02  -3.4883543e-01
   5.2794101e-02  -3.5632286e-01
   5.7479882e-02  -3.6512380e-01
   6.2366938e-02  -3.7292737e-01
   6.7317827e-02  -3.8088703e-01
   7.2168317e-02  -3.8749550e-01
   7.7805790e-02  -3.9498020e-01
   8.2342816e-02  -4.0100472e-01
   8.7826905e-02  -4.0808352e-01
   9.2707002e-02  -4.1353793e-01
   9.4955950e-02  -4.1612183e-01
   9.9696853e-02  -4.2137634e-01
   1.0540683e-01  -4.2778856e-01
   1.0933532e-01  -4.3224829e-01
   1.1198535e-01  -4.3517082e-01
   1.1734354e-01  -4.4022948e-01
   1.2304694e-01  -4.4549610e-01
   1.2700852e-01  -4.4910930e-01
   1.2974531e-01  -4.5158994e-01
   1.3514332e-01  -4.5656660e-01
   1.4087046e-01  -4.6187184e-01
   1.4628370e-01  -4.6685162e-01
   1.5103111e-01  -4.7122696e-01
   1.5752128e-01  -4.7564357e-01
   1.6327193e-01  -4.7950772e-01
   1.6902410e-01  -4.8322963e-01
   1.7452951e-01  -4.8687347e-01
   1.8013416e-01  -4.8948428e-01
   1.8203960e-01  -4.9022617e-01
   1.8607401e-01  -4.9201573e-01
   1.9204768e-01  -4.9476564e-01
   1.9795880e-01  -4.9751682e-01
   2.0386834e-01  -4.9942931e-01
   2.0975500e-01  -5.0013802e-01
   2.1562229e-01  -5.0137744e-01
   2.2150822e-01  -5.0276862e-01
   2.2731131e-01  -5.0481029e-01
   2.3028660e-01  -5.0627672e-01
   2.3170722e-01  -5.0705350e-01
   2.3291571e-01  -5.0770211e-01
   2.3403170e-01  -5.0817022e-01
   2.3550707e-01  -5.0875996e-01
   2.3743940e-01  -5.0928310e-01
   2.4028403e-01  -5.1067055e-01
   2.4322017e-01  -5.1156227e-01
   2.4616765e-01  -5.1291892e-01
   2.4911657e-01  -5.1360260e-01
   2.5206755e-01  -5.1412546e-01
   2.5502571e-01  -5.1433728e-01
   2.5798071e-01  -5.1430228e-01
   2.6093422e-01  -5.1466312e-01
   2.6389078e-01  -5.1560751e-01
   2.6684749e-01  -5.1578084e-01
   2.6980675e-01  -5.1606921e-01
   2.7276691e-01  -5.1600024e-01
   2.7572730e-01  -5.1588833e-01
   2.7868261e-01  -5.1582269e-01
   2.8163740e-01  -5.1567168e-01
   2.8459305e-01  -5.1544153e-01
   2.8754876e-01  -5.1504685e-01
   2.9050618e-01  -5.1480632e-01
   2.9346406e-01  -5.1456843e-01
   2.9642248e-01  -5.1417954e-01
   2.9937573e-01  -5.1341648e-01
   3.0232609e-01  -5.1275995e-01
   3.0527952e-01  -5.1220243e-01
   3.0823302e-01  -5.1184939e-01
   3.1118885e-01  -5.1151437e-01
   3.1414557e-01  -5.1118547e-01
   3.1710689e-01  -5.1081759e-01
   3.2006291e-01  -5.1039363e-01
   3.2301511e-01  -5.1010930e-01
   3.2596506e-01  -5.0983819e-01
   3.2891833e-01  -5.0958131e-01
   3.3187050e-01  -5.0924801e-01
   3.3482158e-01  -5.0891524e-01
   3.3777754e-01  -5.0854855e-01
   3.4072717e-01  -5.0819300e-01
   3.4367861e-01  -5.0808982e-01
   3.4663470e-01  -5.0807313e-01
   3.4958897e-01  -5.0784550e-01
   3.5254363e-01  -5.0744668e-01
   3.5550176e-01  -5.0717894e-01
   3.5845135e-01  -5.0682041e-01
   3.6139784e-01  -5.0643176e-01
   3.6435389e-01  -5.0603686e-01
   3.6730519e-01  -5.0548997e-01
   3.7025282e-01  -5.0486652e-01
   3.7320304e-01  -5.0440901e-01
   3.7616220e-01  -5.0399697e-01
   3.7911612e-01  -5.0359285e-01
   3.8206196e-01  -5.0330120e-01
   3.8501153e-01  -5.0298551e-01
   3.8796503e-01  -5.0250242e-01
   3.9091152e-01  -5.0212095e-01
   3.9386638e-01  -5.0179043e-01
   3.9682335e-01  -5.0149233e-01
   3.9978053e-01  -5.0134012e-01
   4.0273277e-01  -5.0094085e-01
   4.0567599e-01  -5.0062223e-01
   4.0862588e-01  -5.0034363e-01
   4.1158057e-01  -5.0009539e-01
   4.1453613e-01  -4.9979385e-01
   4.1749043e-01  -4.9953056e-01
   4.2044739e-01  -4.9915629e-01
   4.2339491e-01  -4.9880388e-01
   4.2633909e-01  -4.9849190e-01
   4.2928901e-01  -4.9820279e-01
   4.3224516e-01  -4.9792630e-01
   4.3519823e-01  -4.9768587e-01
   4.3815387e-01  -4.9750362e-01
   4.4111274e-01  -4.9724706e-01
   4.4406031e-01  -4.9698939e-01
   4.4700960e-01  -4.9674276e-01
   4.4995917e-01  -4.9650074e-01
   4.5291592e-01  -4.9627236e-01
   4.5587015e-01  -4.9610323e-01
   4.5882247e-01  -4.9593151e-01
   4.6177693e-01  -4.9569458e-01
   4.6473407e-01  -4.9544583e-01
   4.6768415e-01  -4.9519919e-01
   4.7062939e-01  -4.9496656e-01
   4.7358305e-01  -4.9473761e-01
   4.7654109e-01  -4.9455143e-01
   4.7949167e-01  -4.9434047e-01
   4.8244297e-01  -4.9417664e-01
   4.8539662e-01  -4.9397183e-01
   4.8834903e-01  -4.9375051e-01
   4.9129423e-01  -4.9357116e-01
   4.9424679e-01  -4.9344462e-01
   4.9720249e-01  -4.9328892e-01
   5.0015339e-01  -4.9303317e-01
   5.0508526e-01  -4.9268283e-01
   5.1097756e-01  -4.9232867e-01
   5.1689310e-01  -4.9192836e-01
   5.2279674e-01  -4.9143024e-01
   5.2870508e-01  -4.9121098e-01
   5.3460030e-01  -4.9079188e-01
   5.4051033e-01  -4.9039327e-01
   5.4642046e-01  -4.8987353e-01
   5.5232397e-01  -4.8951787e-01
   5.5822302e-01  -4.8896854e-01
   5.6413479e-01  -4.8849864e-01
   5.7003313e-01  -4.8798496e-01
   5.7593496e-01  -4.8754758e-01
   5.8184551e-01  -4.8733467e-01
   5.8775065e-01  -4.8710979e-01
   5.9365333e-01  -4.8679659e-01
   5.9955396e-01  -4.8622890e-01
   6.0546479e-01  -4.8564416e-01
   6.1136368e-01  -4.8508279e-01
   6.1726552e-01  -4.8462942e-01
   6.2317243e-01  -4.8410781e-01
   6.2907777e-01  -4.8363115e-01
   6.3498546e-01  -4.8326226e-01
   6.4088054e-01  -4.8246336e-01
   6.4679584e-01  -4.8189218e-01
   6.5270037e-01  -4.8196662e-01
   6.5860462e-01  -4.8159599e-01
   6.6451946e-01  -4.8119288e-01
   6.7042770e-01  -4.8058044e-01
   6.7633419e-01  -4.8020326e-01
   6.8224268e-01  -4.7990385e-01
   6.8815557e-01  -4.7968673e-01
   6.9406571e-01  -4.7951440e-01
   6.9997341e-01  -4.7944020e-01
   7.0588902e-01  -4.7956468e-01
   7.1180192e-01  -4.7960686e-01
   7.1771191e-01  -4.7988893e-01
   7.2361867e-01  -4.8041014e-01
   7.2951385e-01  -4.8123939e-01
   7.3444053e-01  -4.8249553e-01
   7.3923303e-01  -4.8343820e-01
   7.4221990e-01  -4.8402475e-01
   7.4348447e-01  -4.8460568e-01
   7.4499076e-01  -4.8557164e-01
   7.4602923e-01  -4.8636362e-01
   7.4740253e-01  -4.8727872e-01
   7.4992124e-01  -4.8917334e-01
   7.5519734e-01  -4.9052208e-01
   7.6102620e-01  -4.9070491e-01
   7.6685728e-01  -4.9062079e-01
   7.7276172e-01  -4.8868749e-01
   7.7866452e-01  -4.8578969e-01
   7.8426724e-01  -4.8204258e-01
   7.8733087e-01  -4.7935962e-01
   7.9431633e-01  -4.7232629e-01
   7.9974327e-01  -4.6543161e-01
   8.0425947e-01  -4.5917878e-01
   8.0960363e-01  -4.5085943e-01
   8.1417404e-01  -4.4288015e-01
   8.1939268e-01  -4.3322072e-01
   8.2378856e-01  -4.2418526e-01
   8.2855310e-01  -4.1402086e-01
   8.3308947e-01  -4.0377284e-01
   8.3564713e-01  -3.9754999e-01
   8.3938737e-01  -3.8838681e-01
   8.4280142e-01  -3.8004125e-01
   8.4830057e-01  -3.6525828e-01
   8.5283937e-01  -3.5278745e-01
   8.5714855e-01  -3.4093974e-01
   8.6093016e-01  -3.3049836e-01
   8.6601527e-01  -3.1535166e-01
   8.7051803e-01  -3.0175721e-01
   8.7467702e-01  -2.8917341e-01
   8.7806350e-01  -2.7898016e-01
   8.8204070e-01  -2.6692522e-01
   8.8480367e-01  -2.5850616e-01
   8.8837746e-01  -2.4770499e-01
   8.9354545e-01  -2.3210328e-01
   8.9808314e-01  -2.1838196e-01
   9.0227899e-01  -2.0572084e-01
   9.0554666e-01  -1.9588025e-01
   9.0950733e-01  -1.8376335e-01
   9.1226355e-01  -1.7529332e-01
   9.1508712e-01  -1.6672284e-01
   9.1821138e-01  -1.5693704e-01
   9.2099456e-01  -1.4838839e-01
   9.2406996e-01  -1.3956367e-01
   9.2683842e-01  -1.3182660e-01
   9.2995680e-01  -1.2277135e-01
   9.3275411e-01  -1.1478996e-01
   9.3590235e-01  -1.0562570e-01
   9.3924875e-01  -9.6663863e-02
   9.4277780e-01  -8.7116723e-02
   9.4543707e-01  -7.9783982e-02
   9.4924010e-01  -7.0221339e-02
   9.5463403e-01  -5.6194310e-02
   9.5760336e-01  -4.8460711e-02
   9.6362504e-01  -3.3810013e-02
   9.6930214e-01  -1.8832556e-02
   9.7419307e-01  -7.5271156e-03
   9.7542689e-01   8.9489499e-04
   9.7326673e-01   9.4290897e-03
   9.7121614e-01   1.4685916e-02
   9.6757769e-01   2.4217019e-02
   9.6351469e-01   3.4146946e-02
   9.5846689e-01   4.6340952e-02
   9.5482237e-01   5.5718457e-02
   9.5329095e-01   5.9389960e-02
   9.4927569e-01   7.0090535e-02
   9.4759676e-01   7.4097307e-02
   9.4504626e-01   8.0798830e-02
   9.4219576e-01   8.8589173e-02
   9.3990696e-01   9.4873533e-02
   9.3830521e-01   9.9353415e-02
   9.3489805e-01   1.0825094e-01
   9.3316820e-01   1.1336403e-01
   9.2898934e-01   1.2544567e-01
   9.2723235e-01   1.3048303e-01
   9.2307778e-01   1.4221244e-01
   9.2131106e-01   1.4725991e-01
   9.1720983e-01   1.5992392e-01
   9.1536397e-01   1.6565942e-01
   9.1140518e-01   1.7779561e-01
   9.0956935e-01   1.8344591e-01
   9.0552884e-01   1.9576506e-01
   9.0065669e-01   2.1043896e-01
   8.9648877e-01   2.2297504e-01
   8.9225262e-01   2.3570944e-01
   8.8812921e-01   2.4823628e-01
   8.8390484e-01   2.6096350e-01
   8.8197657e-01   2.6690124e-01
   8.7797503e-01   2.7899073e-01
   8.7305849e-01   2.9374913e-01
   8.6886104e-01   3.0637889e-01
   8.6470081e-01   3.1895327e-01
   8.6018579e-01   3.3235558e-01
   8.5558784e-01   3.4483761e-01
   8.5117790e-01   3.5686819e-01
   8.4697734e-01   3.6836210e-01
   8.4266966e-01   3.7983348e-01
   8.3769997e-01   3.9187527e-01
   8.3547354e-01   3.9730815e-01
   8.3144667e-01   4.0703361e-01
   8.2721555e-01   4.1611678e-01
   8.2201501e-01   4.2715800e-01
   8.1777396e-01   4.3538256e-01
   8.1246703e-01   4.4520296e-01
   8.0788448e-01   4.5258939e-01
   8.0241660e-01   4.6103971e-01
   7.9809604e-01   4.6647699e-01
   7.9237562e-01   4.7304005e-01
   7.8782234e-01   4.7733912e-01
   7.8245038e-01   4.8154633e-01
   7.7669572e-01   4.8482696e-01
   7.7081967e-01   4.8658292e-01
   7.6492797e-01   4.8747920e-01
   7.5911064e-01   4.8584020e-01
   7.5329134e-01   4.8301085e-01
   7.4845162e-01   4.7758239e-01
   7.4685055e-01   4.7529680e-01
   7.4571392e-01   4.7344318e-01
   7.4503360e-01   4.7245391e-01
   7.4345019e-01   4.6966900e-01
   7.4243774e-01   4.6839107e-01
   7.3930927e-01   4.6524402e-01
   7.3348265e-01   4.6223832e-01
   7.2758520e-01   4.6009738e-01
   7.2165469e-01   4.5978037e-01
   7.1572029e-01   4.6007553e-01
   7.1113121e-01   4.6180006e-01
   7.0583602e-01   4.6264447e-01
   6.9990480e-01   4.6360268e-01
   6.9398253e-01   4.6518012e-01
   6.8806579e-01   4.6683782e-01
   6.8214735e-01   4.6762617e-01
   6.7623352e-01   4.6951435e-01
   6.7032382e-01   4.7168143e-01
   6.6441557e-01   4.7389856e-01
   6.5850682e-01   4.7589302e-01
   6.5260877e-01   4.7869440e-01
   6.4868010e-01   4.8032629e-01
   6.4277404e-01   4.8198814e-01
   6.3687514e-01   4.8430730e-01
   6.3098372e-01   4.8688982e-01
   6.2509487e-01   4.8922307e-01
   6.1918450e-01   4.9139786e-01
   6.1329804e-01   4.9375920e-01
   6.0740456e-01   4.9622387e-01
   6.0150873e-01   4.9844381e-01
   5.9757320e-01   5.0007563e-01
   5.9463473e-01   5.0110465e-01
   5.9169134e-01   5.0209220e-01
   5.8873798e-01   5.0293837e-01
   5.8578997e-01   5.0391129e-01
   5.8284424e-01   5.0488113e-01
   5.7989600e-01   5.0584646e-01
   5.7694047e-01   5.0681186e-01
   5.7399391e-01   5.0774862e-01
   5.7104653e-01   5.0872543e-01
   5.6809342e-01   5.0968308e-01
   5.6514881e-01   5.1063274e-01
   5.6220127e-01   5.1148131e-01
   5.5924596e-01   5.1238046e-01
   5.5628955e-01   5.1327857e-01
   5.5334252e-01   5.1420475e-01
   5.5039171e-01   5.1490611e-01
   5.4743852e-01   5.1497017e-01
   5.4448448e-01   5.1556248e-01
   5.4152832e-01   5.1617555e-01
   5.3857376e-01   5.1675195e-01
   5.3561536e-01   5.1727195e-01
   5.3265827e-01   5.1763191e-01
   5.2970907e-01   5.1820531e-01
   5.2675903e-01   5.1958596e-01
   5.2379879e-01   5.2012342e-01
   5.2084268e-01   5.2023561e-01
   5.1788765e-01   5.1959860e-01
   5.1492533e-01   5.1920213e-01
   5.1196815e-01   5.1978055e-01
   5.0901635e-01   5.2018392e-01
   5.0606229e-01   5.2043141e-01
   5.0310100e-01   5.2058007e-01
   5.0014251e-01   5.2065042e-01
   4.9718824e-01   5.2053470e-01
   4.9422920e-01   5.2011469e-01
   4.9126919e-01   5.1937749e-01
   4.8831823e-01   5.1899464e-01
   4.8536700e-01   5.1863381e-01
   4.8241005e-01   5.1826284e-01
   4.7945351e-01   5.1787560e-01
   4.7649776e-01   5.1785073e-01
   4.7353729e-01   5.1739235e-01
   4.7058652e-01   5.1677131e-01
   4.6764002e-01   5.1597138e-01
   4.6468996e-01   5.1508145e-01
   4.6173326e-01   5.1437145e-01
   4.5877886e-01   5.1371771e-01
   4.5582850e-01   5.1297505e-01
   4.5287540e-01   5.1211942e-01
   4.4992609e-01   5.1109166e-01
   4.4697523e-01   5.0995304e-01
   4.4402634e-01   5.0869065e-01
   4.4108249e-01   5.0768890e-01
   4.3812849e-01   5.0666789e-01
   4.3517666e-01   5.0566021e-01
   4.3222918e-01   5.0468539e-01
   4.2927888e-01   5.0377500e-01
   4.2632866e-01   5.0285516e-01
   4.2338482e-01   5.0180886e-01
   4.2043895e-01   5.0084967e-01
   4.1748496e-01   4.9981035e-01
   4.1453538e-01   4.9878038e-01
   4.1060025e-01   4.9742961e-01
   4.0470683e-01   4.9539418e-01
   3.9880485e-01   4.9361991e-01
   3.9290340e-01   4.9171961e-01
   3.8699412e-01   4.8998451e-01
   3.8109187e-01   4.8834471e-01
   3.7518012e-01   4.8692892e-01
   3.6927010e-01   4.8546307e-01
   3.6336996e-01   4.8426912e-01
   3.5746171e-01   4.8288679e-01
   3.5154329e-01   4.8167796e-01
   3.4563895e-01   4.8099685e-01
   3.3972970e-01   4.8087700e-01
   3.3381099e-01   4.8052079e-01
   3.2789764e-01   4.8045727e-01
   3.2198256e-01   4.8047076e-01
   3.1607995e-01   4.8006818e-01
   3.1015302e-01   4.8035365e-01
   3.0423701e-01   4.8101541e-01
   2.9833165e-01   4.8229731e-01
   2.9241690e-01   4.8341950e-01
   2.8650686e-01   4.8470294e-01
   2.8059976e-01   4.8576984e-01
   2.7469928e-01   4.8720396e-01
   2.6878697e-01   4.8891136e-01
   2.6288298e-01   4.9051671e-01
   2.5857990e-01   4.9188884e-01
   2.5600466e-01   4.9279251e-01
   2.5305296e-01   4.9371759e-01
   2.5010542e-01   4.9454954e-01
   2.4716347e-01   4.9537338e-01
   2.4421742e-01   4.9601111e-01
   2.4127333e-01   4.9642956e-01
   2.3746707e-01   4.9643990e-01
   2.3497492e-01   4.9612501e-01
   2.3359422e-01   4.9590294e-01
   2.3254880e-01   4.9572115e-01
   2.3128460e-01   4.9548043e-01
   2.2932692e-01   4.9514279e-01
   2.2539314e-01   4.9464632e-01
   2.1955390e-01   4.9401704e-01
   2.1368818e-01   4.9350545e-01
   2.0779554e-01   4.9309483e-01
   2.0191304e-01   4.9265027e-01
   1.9599438e-01   4.9098056e-01
   1.9008183e-01   4.8906607e-01
   1.8405087e-01   4.8709640e-01
   1.8014650e-01   4.8575429e-01
   1.7453638e-01   4.8341967e-01
   1.6962346e-01   4.8041917e-01
   1.6595086e-01   4.7810517e-01
   1.5965318e-01   4.7416920e-01
   1.5393272e-01   4.7061367e-01
   1.4853434e-01   4.6664524e-01


==> data/DARPA_buttock_o2_11.dat <==
   7.4494534e-01  -4.9999202e-01
   7.4253519e-01  -4.9997437e-01
   7.3983100e-01  -4.9997288e-01
   7.3687798e-01  -4.9997140e-01
   7.3417108e-01  -4.9996907e-01
   7.3121807e-01  -4.9996879e-01
   7.2851116e-01  -4.9996814e-01
   7.2555813e-01  -4.9996630e-01
   7.2285119e-01  -4.9996633e-01
   7.1989817e-01  -4.9996609e-01
   7.1719123e-01  -4.9996584e-01
   7.1423821e-01  -4.9996567e-01
   7.1153127e-01  -4.9996569e-01
   7.0857826e-01  -4.9996513e-01
   7.0587133e-01  -4.9996539e-01
   7.0291831e-01  -4.9996551e-01
   7.0021138e-01  -4.9996551e-01
   6.9725836e-01  -4.9996560e-01
   6.9455143e-01  -4.9996581e-01
   6.9159841e-01  -4.9996621e-01
   6.8889149e-01  -4.9996682e-01
   6.8593849e-01  -4.9996776e-01
   6.8323157e-01  -4.9996791e-01
   6.8027857e-01  -4.9996830e-01
   6.7757165e-01  -4.9996867e-01
   6.7461865e-01  -4.9996912e-01
   6.7191173e-01  -4.9996967e-01
   6.6895874e-01  -4.9997041e-01
   6.6625183e-01  -4.9997047e-01
   6.6329885e-01  -4.9997086e-01
   6.6059194e-01  -4.9997100e-01
   6.5763895e-01  -4.9997118e-01
   6.5493204e-01  -4.9997362e-01
   6.5197905e-01  -4.9997107e-01
   6.4927214e-01  -4.9997105e-01
   6.4631914e-01  -4.9997137e-01
   6.4361223e-01  -4.9997192e-01
   6.4065925e-01  -4.9997268e-01
   6.3795235e-01  -4.9997336e-01
   6.3499938e-01  -4.9997540e-01
   6.3229249e-01  -4.9997549e-01
   6.2933951e-01  -4.9997535e-01
   6.2663261e-01  -4.9997563e-01
   6.2367963e-01  -4.9997606e-01
   6.2097274e-01  -4.9997649e-01
   6.1801976e-01  -4.9997706e-01
   6.1531286e-01  -4.9997723e-01
   6.1235988e-01  -4.9997801e-01
   6.0965299e-01  -4.9997850e-01
   6.0670001e-01  -4.9997909e-01
   6.0399312e-01  -4.9997964e-01
   6.0104015e-01  -4.9998025e-01
   5.9833325e-01  -4.9998091e-01
   5.9538028e-01  -4.9997933e-01
   5.9267339e-01  -4.9998198e-01
   5.8972042e-01  -4.9998240e-01
   5.8701353e-01  -4.9998276e-01
   5.8406055e-01  -4.9998256e-01
   5.8135366e-01  -4.9998284e-01
   5.7840068e-01  -4.9998328e-01
   5.7569379e-01  -4.9998370e-01
   5.7274081e-01  -4.9998420e-01
   5.7003392e-01  -4.9998471e-01
   5.6708094e-01  -4.9998528e-01
   5.6437404e-01  -4.9998574e-01
   5.6142107e-01  -4.9998651e-01
   5.5871417e-01  -4.9998725e-01
   5.5576119e-01  -4.9998795e-01
   5.5305430e-01  -4.9998857e-01
   5.5010132e-01  -4.9998924e-01
   5.4739443e-01  -4.9998993e-01
   5.4444146e-01  -4.9997181e-01
   5.4173456e-01  -4.9999063e-01
   5.3878158e-01  -4.9999179e-01
   5.3607468e-01  -4.9999220e-01
   5.3312170e-01  -4.9999272e-01
   5.3041480e-01  -4.9999321e-01
   5.2746183e-01  -4.9999385e-01
   5.2475493e-01  -4.9999581e-01
   5.2180195e-01  -4.9999499e-01
   5.1909505e-01  -4.9999541e-01
   5.1614207e-01  -4.9999598e-01
   5.1343517e-01  -4.9999654e-01
   5.1048219e-01  -4.9999718e-01
   5.0777529e-01  -4.9999781e-01
   5.0482231e-01  -4.9999885e-01
   5.0211541e-01  -4.9999910e-01
   4.9916243e-01  -4.9999983e-01
   4.9645554e-01  -5.0000030e-01
   4.9350256e-01  -5.0000074e-01
   4.9079566e-01  -5.0000123e-01
   4.8784268e-01  -5.0000181e-01
   4.8513578e-01  -5.0000243e-01
   4.8218280e-01  -5.0000293e-01
   4.7947590e-01  -5.0000350e-01
   4.7652293e-01  -5.0000368e-01
   4.7381603e-01  -5.0000470e-01
   4.7086305e-01  -5.0000548e-01
   4.6815615e-01  -5.0000617e-01
   4.6520318e-01  -5.0000693e-01
   4.6249628e-01  -5.0000763e-01
   4.5954330e-01  -5.0000838e-01
   4.5683640e-01  -5.0000906e-01
   4.5388342e-01  -5.0000962e-01
   4.5117652e-01  -5.0001032e-01
   4.4822355e-01  -5.0001105e-01
   4.4551665e-01  -5.0001176e-01
   4.4256367e-01  -5.0001256e-01
   4.3985678e-01  -5.0001330e-01
   4.3690380e-01  -5.0001412e-01
   4.3419690e-01  -5.0001480e-01
   4.3124392e-01  -5.0001556e-01
   4.2853703e-01  -5.0001635e-01
   4.2558406e-01  -5.0001730e-01
   4.2287717e-01  -5.0001826e-01
   4.1992420e-01  -5.0001946e-01
   4.1721731e-01  -5.0002037e-01
   4.1426433e-01  -5.0002122e-01
   4.1155744e-01  -5.0002203e-01
   4.0860446e-01  -5.0002291e-01
   4.0589756e-01  -5.0002375e-01
   4.0294459e-01  -5.0002475e-01
   4.0023770e-01  -5.0002570e-01
   3.9728472e-01  -5.0002657e-01
   3.9457782e-01  -5.0002735e-01
   3.9162485e-01  -5.0002832e-01
   3.8891795e-01  -5.0002917e-01
   3.8596497e-01  -5.0002985e-01
   3.8325808e-01  -5.0003111e-01
   3.8030512e-01  -5.0003267e-01
   3.7759823e-01  -5.0003389e-01
   3.7464526e-01  -5.0003521e-01
   3.7193838e-01  -5.0003645e-01
   3.6898541e-01  -5.0003784e-01
   3.6627853e-01  -5.0003941e-01
   3.6332554e-01  -5.0004029e-01
   3.6061866e-01  -5.0004185e-01
   3.5766569e-01  -5.0004325e-01
   3.5495879e-01  -5.0004437e-01
   3.5200581e-01  -5.0004548e-01
   3.4929891e-01  -5.0004635e-01
   3.4634592e-01  -5.0004681e-01
   3.4363902e-01  -5.0004755e-01
   3.4068604e-01  -5.0004866e-01
   3.3797913e-01  -5.0004957e-01
   3.3502615e-01  -5.0005071e-01
   3.3231925e-01  -5.0005175e-01
   3.2936626e-01  -5.0005281e-01
   3.2665929e-01  -5.0004293e-01
   3.2370640e-01  -5.0005758e-01
   3.2099949e-01  -5.0005775e-01
   3.1804649e-01  -5.0005826e-01
   3.1533957e-01  -5.0005869e-01
   3.1238657e-01  -5.0005953e-01
   3.0967965e-01  -5.0006048e-01
   3.0672665e-01  -5.0006147e-01
   3.0401978e-01  -5.0006696e-01
   3.0106676e-01  -5.0006596e-01
   2.9835984e-01  -5.0006729e-01
   2.9540683e-01  -5.0006876e-01
   2.9269989e-01  -5.0006994e-01
   2.8974687e-01  -5.0007105e-01
   2.8703993e-01  -5.0007211e-01
   2.8408690e-01  -5.0007401e-01
   2.8137997e-01  -5.0007526e-01
   2.7842692e-01  -5.0007485e-01
   2.7571997e-01  -5.0007523e-01
   2.7276692e-01  -5.0007562e-01
   2.7005996e-01  -5.0007578e-01
   2.6710691e-01  -5.0007565e-01
   2.6439995e-01  -5.0007554e-01
   2.6144690e-01  -5.0007882e-01
   2.5873996e-01  -5.0007502e-01
   2.5578693e-01  -5.0007372e-01
   2.5307998e-01  -5.0007249e-01
   2.5012695e-01  -5.0007110e-01
   2.4742001e-01  -5.0006947e-01
   2.4446700e-01  -5.0006709e-01
   2.4176008e-01  -5.0006507e-01
   2.3880707e-01  -5.0006870e-01
   2.3610186e-01  -5.0005896e-01
   2.3339442e-01  -5.0004405e-01
   2.3093996e-01  -4.9987213e-01
   2.2798139e-01  -4.9963906e-01
   2.2528157e-01  -4.9943090e-01
   2.2253309e-01  -4.9922781e-01
   2.1985839e-01  -4.9901545e-01
   2.1690646e-01  -4.9878699e-01
   2.1419978e-01  -4.9857791e-01
   2.1124707e-01  -4.9834780e-01
   2.0854041e-01  -4.9813724e-01
   2.0558768e-01  -4.9790824e-01
   2.0288160e-01  -4.9769871e-01
   2.0000553e-01  -4.9734543e-01
   1.9624225e-01  -4.9603796e-01
   1.9273493e-01  -4.9481891e-01
   1.8936208e-01  -4.9364334e-01
   1.8467245e-01  -4.9201111e-01
   1.8181493e-01  -4.9101518e-01
   1.7755028e-01  -4.8953384e-01
   1.7316769e-01  -4.8724766e-01
   1.6972478e-01  -4.8510114e-01
   1.6606786e-01  -4.8282047e-01
   1.6285156e-01  -4.8081378e-01
   1.5894727e-01  -4.7838083e-01
   1.5575234e-01  -4.7638638e-01
   1.5186187e-01  -4.7396180e-01
   1.4697092e-01  -4.6987735e-01
   1.4315424e-01  -4.6645889e-01
   1.4025433e-01  -4.6386168e-01
   1.3624878e-01  -4.6027448e-01
   1.3269408e-01  -4.5708915e-01
   1.2890636e-01  -4.5369866e-01
   1.2556491e-01  -4.5070712e-01
   1.2201521e-01  -4.4752735e-01
   1.1756220e-01  -4.4353931e-01
   1.1355467e-01  -4.3995069e-01
   1.0983338e-01  -4.3607716e-01
   1.0700462e-01  -4.3297392e-01
   1.0350861e-01  -4.2913905e-01
   9.9814488e-02  -4.2508625e-01
   9.6545205e-02  -4.2150033e-01
   9.3716421e-02  -4.1839707e-01
   9.0220420e-02  -4.1456193e-01
   8.7623947e-02  -4.1171444e-01
   8.3764644e-02  -4.0676650e-01
   8.0139624e-02  -4.0203936e-01
   7.6518729e-02  -3.9731810e-01
   7.2049533e-02  -3.9149035e-01
   6.8013274e-02  -3.8620639e-01
   6.4680313e-02  -3.8095880e-01
   6.0732828e-02  -3.7474398e-01
   5.7838862e-02  -3.7018755e-01
   5.3986651e-02  -3.6318884e-01
   5.0362000e-02  -3.5648067e-01
   4.5426328e-02  -3.4609206e-01
   4.1001357e-02  -3.3571128e-01
   3.7615012e-02  -3.2691916e-01
   3.4854136e-02  -3.1914051e-01
   3.1118961e-02  -3.0752882e-01
   2.7941916e-02  -2.9652359e-01
   2.5238094e-02  -2.8617285e-01
   2.2626411e-02  -2.7508202e-01
   1.9941955e-02  -2.6242755e-01
   1.7517327e-02  -2.4972198e-01
   1.4774169e-02  -2.3347107e-01
   1.2461337e-02  -2.1782689e-01
   1.0402793e-02  -2.0204266e-01
   7.6830241e-03  -1.7739799e-01
   6.4916087e-03  -1.6468580e-01
   4.9843972e-03  -1.4640076e-01
   3.2958134e-03  -1.2133148e-01
   2.3723125e-03  -1.0424115e-01
   1.5767103e-03  -8.6105576e-02
   6.4607579e-04  -5.6610160e-02
   2.6561546e-04  -3.6962235e-02
   2.0880257e-05  -1.0218942e-02
   2.6456755e-05   1.2227541e-02
   2.3962736e-04   3.5109893e-02
   7.4205556e-04   6.0319687e-02
   1.6984019e-03   8.9234067e-02
   2.5942094e-03   1.0858762e-01
   3.8904099e-03   1.3084427e-01
   5.5692551e-03   1.5388447e-01
   7.6830242e-03   1.7739720e-01
   1.0076863e-02   1.9928957e-01
   1.3670790e-02   2.2626473e-01
   1.5912343e-02   2.4046328e-01
   1.7665248e-02   2.5055714e-01
   2.1062699e-02   2.6792666e-01
   2.4074627e-02   2.8131817e-01
   2.6417280e-02   2.9076791e-01
   2.9667465e-02   3.0269974e-01
   3.3769987e-02   3.1591933e-01
   3.8932674e-02   3.3044509e-01
   4.2338981e-02   3.3890426e-01
   4.5886171e-02   3.4705843e-01
   4.9961839e-02   3.5563695e-01
   5.6216849e-02   3.6728606e-01
   5.9701489e-02   3.7311852e-01
   6.3433340e-02   3.7899379e-01
   6.6970836e-02   3.8456302e-01
   7.0983484e-02   3.9009814e-01
   7.5460670e-02   3.9593610e-01
   7.9504150e-02   4.0120830e-01
   8.3764646e-02   4.0676347e-01
   8.6977153e-02   4.1095240e-01
   9.1095590e-02   4.1551903e-01
   9.3716424e-02   4.1839422e-01
   9.6979420e-02   4.2197344e-01
   1.0025196e-01   4.2556306e-01
   1.0307201e-01   4.2865658e-01
   1.0766114e-01   4.3369014e-01
   1.1157379e-01   4.3798196e-01
   1.1444311e-01   4.4074145e-01
   1.1778447e-01   4.4373402e-01
   1.2201521e-01   4.4752272e-01
   1.2467594e-01   4.4990535e-01
   1.2779515e-01   4.5269835e-01
   1.3070628e-01   4.5530587e-01
   1.3402607e-01   4.5827838e-01
   1.3647288e-01   4.6046946e-01
   1.3959059e-01   4.6326111e-01
   1.4249052e-01   4.6585733e-01
   1.4581496e-01   4.6883535e-01
   1.5027813e-01   4.7283235e-01
   1.5484593e-01   4.7581340e-01
   1.5781797e-01   4.7766646e-01
   1.6354211e-01   4.8123618e-01
   1.6652341e-01   4.8309562e-01
   1.6972481e-01   4.8509183e-01
   1.7339706e-01   4.8738206e-01
   1.7683514e-01   4.8927459e-01
   1.8044496e-01   4.9052899e-01
   1.8442849e-01   4.9191508e-01
   1.8864640e-01   4.9338151e-01
   1.9155268e-01   4.9439132e-01
   1.9479816e-01   4.9552043e-01
   1.9817440e-01   4.9669361e-01
   2.0190186e-01   4.9760467e-01
   2.0583385e-01   4.9790674e-01
   2.0977084e-01   4.9820917e-01
   2.1469207e-01   4.9858713e-01
   2.1739875e-01   4.9879525e-01
   2.2156680e-01   4.9911632e-01
   2.2503951e-01   4.9938442e-01
   2.2945818e-01   4.9972517e-01
   2.3239665e-01   4.9995213e-01
   2.3536279e-01   5.0002175e-01
   2.3979166e-01   5.0002114e-01
   2.4471328e-01   5.0001755e-01
   2.4988096e-01   5.0001194e-01
   2.5677120e-01   5.0000376e-01
   2.6538402e-01   4.9999336e-01
   2.7202819e-01   4.9998481e-01
   2.7621158e-01   4.9998013e-01
   2.8162542e-01   4.9997699e-01
   2.8851574e-01   4.9997130e-01
   2.9319133e-01   4.9996848e-01
   3.0205035e-01   4.9996177e-01
   3.2395198e-01   4.9995729e-01
   3.3133454e-01   4.9995798e-01
   3.4216227e-01   4.9996162e-01
   3.5151353e-01   4.9996293e-01
   3.6061865e-01   4.9996837e-01
   3.6554030e-01   4.9997305e-01
   3.6996979e-01   4.9997646e-01
   3.7735228e-01   4.9998235e-01
   3.8941027e-01   4.9999386e-01
   3.9925347e-01   5.0000442e-01
   4.0885058e-01   5.0001458e-01
   4.1869372e-01   5.0002594e-01
   4.2976724e-01   5.0003796e-01
   4.3665743e-01   5.0004531e-01
   4.4207116e-01   5.0005202e-01
   4.4576234e-01   5.0005604e-01
   4.4896137e-01   5.0005954e-01
   4.5339080e-01   5.0006393e-01
   4.5683593e-01   5.0006716e-01
   4.6028105e-01   5.0007043e-01
   4.6471049e-01   5.0007735e-01
   4.6864781e-01   5.0007707e-01
   4.7184688e-01   5.0007894e-01
   4.7553812e-01   5.0008200e-01
   4.7922938e-01   5.0008299e-01
   4.8365890e-01   5.0008434e-01
   4.8735016e-01   5.0008580e-01
   4.9153359e-01   5.0009733e-01
   4.9497879e-01   5.0008990e-01
   4.9965444e-01   5.0009096e-01
   5.0383791e-01   5.0009100e-01
   5.0826746e-01   5.0009104e-01
   5.1195876e-01   5.0009490e-01
   5.1589612e-01   5.0009203e-01
   5.1958740e-01   5.0009175e-01
   5.2352477e-01   5.0009001e-01
   5.2721604e-01   5.0008827e-01
   5.3066122e-01   5.0008658e-01
   5.3509071e-01   5.0008254e-01
   5.3927413e-01   5.0007971e-01
   5.4271930e-01   5.0007763e-01
   5.4641054e-01   5.0007540e-01
   5.5084003e-01   5.0007333e-01
   5.5551557e-01   5.0006960e-01
   5.5945286e-01   5.0006607e-01
   5.6314405e-01   5.0006260e-01
   5.6609700e-01   5.0005978e-01
   5.7003427e-01   5.0005718e-01
   5.7470974e-01   5.0005048e-01
   5.7840090e-01   5.0004637e-01
   5.8233814e-01   5.0004200e-01
   5.8750576e-01   5.0003630e-01
   5.9218121e-01   5.0003229e-01
   5.9562629e-01   5.0002750e-01
   6.0153212e-01   5.0001978e-01
   6.0669972e-01   5.0001348e-01
   6.1186731e-01   5.0000669e-01
   6.1851137e-01   4.9999824e-01
   6.2540155e-01   4.9999059e-01
   6.4434955e-01   4.9996733e-01
   6.6551249e-01   4.9994530e-01
   6.8052366e-01   4.9993229e-01
   6.9947235e-01   4.9991584e-01
   7.1866760e-01   4.9990917e-01
   7.3097245e-01   4.9991024e-01
   7.4494617e-01   4.9995124e-01
   7.5556031e-01   4.9949191e-01
   7.7104297e-01   4.9561095e-01
   7.8250418e-01   4.8872500e-01
   7.9507345e-01   4.7641267e-01
   8.0168086e-01   4.6782218e-01
   8.1041168e-01   4.5429121e-01
   8.1831514e-01   4.3986816e-01
   8.2190678e-01   4.3291213e-01
   8.2484634e-01   4.2660586e-01
   8.3035109e-01   4.1479499e-01
   8.3611555e-01   4.0114943e-01
   8.4032767e-01   3.9094154e-01
   8.4507181e-01   3.7904181e-01
   8.4878539e-01   3.6898762e-01
   8.5456146e-01   3.5334949e-01
   8.5811666e-01   3.4372432e-01
   8.6346266e-01   3.2859721e-01
   8.7128848e-01   3.0543840e-01
   8.7657644e-01   2.8978976e-01
   8.7895851e-01   2.8274063e-01
   8.8259553e-01   2.7197752e-01
   8.8623382e-01   2.6121071e-01
   8.9244237e-01   2.4289362e-01
   8.9719630e-01   2.2906685e-01
   9.0123654e-01   2.1731591e-01
   9.0763890e-01   1.9869472e-01
   9.1275572e-01   1.8381250e-01
   9.1753460e-01   1.6991328e-01
   9.2288697e-01   1.5485322e-01
   9.2646367e-01   1.4556060e-01
   9.2947461e-01   1.3773791e-01
   9.3531714e-01   1.2261757e-01
   9.4053601e-01   1.1060412e-01
   9.4557816e-01   9.9196339e-02
   9.5015823e-01   9.0000147e-02
   9.5542870e-01   8.0342889e-02
   9.6187719e-01   7.0324265e-02
   9.7340192e-01   5.9899589e-02
   9.8718601e-01   5.3518678e-02
   9.9400903e-01   4.0567331e-02
   9.9626556e-01   3.3082664e-02
   9.9999239e-01   4.7062947e-03
   9.9723303e-01  -2.8893690e-02
   9.9400903e-01  -4.0567347e-02
   9.8866411e-01  -5.1551640e-02
   9.7949125e-01  -5.8584607e-02
   9.7315656e-01  -5.9995229e-02
   9.6422760e-01  -6.7452761e-02
   9.5893020e-01  -7.4578855e-02
   9.5156297e-01  -8.7179705e-02
   9.4657495e-01  -9.7195056e-02
   9.4227447e-01  -1.0660242e-01
   9.3840715e-01  -1.1550475e-01
   9.3493340e-01  -1.2355566e-01
   9.2966303e-01  -1.3724861e-01
   9.2552116e-01  -1.4800959e-01
   9.2175157e-01  -1.5780341e-01
   9.1514614e-01  -1.7686042e-01
   9.1021182e-01  -1.9121189e-01
   9.0598261e-01  -2.0351252e-01
   9.0160531e-01  -2.1624395e-01
   8.9556309e-01  -2.3381771e-01
   8.9244237e-01  -2.4289435e-01
   8.8751698e-01  -2.5741431e-01
   8.8223048e-01  -2.7305862e-01
   8.7639307e-01  -2.9033337e-01
   8.7128848e-01  -3.0543938e-01
   8.6636697e-01  -3.2000367e-01
   8.5904359e-01  -3.4121591e-01
   8.5289216e-01  -3.5787036e-01
   8.4803851e-01  -3.7101112e-01
   8.4243039e-01  -3.8584673e-01
   8.3783766e-01  -3.9697780e-01
   8.3209793e-01  -4.1088874e-01
   8.2700766e-01  -4.2197081e-01
   8.2249039e-01  -4.3166321e-01
   8.1568379e-01  -4.4477844e-01
   8.0979361e-01  -4.5527376e-01
   8.0357557e-01  -4.6513539e-01
   7.9528554e-01  -4.7614019e-01
   7.8318264e-01  -4.8824193e-01
   7.6819721e-01  -4.9690032e-01
   7.5410019e-01  -4.9976769e-01
   7.5115017e-01  -4.9987323e-01
   7.4844315e-01  -4.9992657e-01
   7.4555669e-01  -4.9997504e-01


==> data/DARPA_buttock_o3_02_1.dat <==
   3.0911556e-01  -1.2638997e-01
   3.0899916e-01  -1.1769105e-01
   3.0899916e-01  -1.1769105e-01
   3.0883296e-01  -1.1398681e-01
   3.0832636e-01  -1.0321706e-01
   3.0831996e-01  -1.0307624e-01
   3.0831779e-01  -1.0302916e-01
   3.0751567e-01  -9.4310016e-02
   3.0697446e-01  -8.8288303e-02
   3.0667442e-01  -8.5802968e-02
   3.0633957e-01  -8.3417768e-02
   3.0569011e-01  -7.8347607e-02
   3.0506573e-01  -7.3480930e-02
   3.0477022e-01  -7.0408049e-02
   3.0435560e-01  -6.6215327e-02
   3.0393596e-01  -6.1864971e-02
   3.0363300e-01  -5.8735117e-02
   3.0301554e-01  -5.3978703e-02
   3.0237386e-01  -4.9127007e-02
   3.0203631e-01  -4.6529602e-02
   3.0170760e-01  -4.4009154e-02
   3.0088959e-01  -4.0297810e-02
   3.0039352e-01  -3.8055131e-02
   2.9966779e-01  -3.4582302e-02
   2.9846514e-01  -2.9089329e-02
   2.9843208e-01  -2.8948844e-02
   2.9841326e-01  -2.8869976e-02
   2.9723666e-01  -2.3075862e-02
   2.9643320e-01  -1.9409761e-02
   2.9597349e-01  -1.7649107e-02
   2.9496264e-01  -1.4119289e-02
   2.9461215e-01  -1.2943848e-02
   2.9445583e-01  -1.2453756e-02
   2.9317189e-01  -8.8718126e-03
   2.9248054e-01  -6.9519279e-03
   2.9177693e-01  -4.4310727e-03
   2.9050383e-01   3.6845766e-04
   2.9045372e-01   5.5371537e-04
   2.9034715e-01   9.4165785e-04
   2.8909439e-01   5.1730775e-03
   2.8852760e-01   7.1177402e-03
   2.8773056e-01   9.8084686e-03
   2.8655096e-01   1.3717342e-02
   2.8635318e-01   1.4392599e-02
   2.8591544e-01   1.5906917e-02
   2.8495564e-01   1.8951199e-02
   2.8457427e-01   2.0157374e-02
   2.8353943e-01   2.3451055e-02
   2.8259801e-01   2.6332756e-02
   2.8211041e-01   2.7887562e-02
   2.8080700e-01   3.1880622e-02
   2.8067070e-01   3.2264235e-02
   2.8062199e-01   3.2400572e-02
   2.7923067e-01   3.6513648e-02
   2.7864647e-01   3.8219945e-02
   2.7778860e-01   4.0785040e-02
   2.7667096e-01   4.4091274e-02
   2.7634418e-01   4.5071435e-02
   2.7544956e-01   4.7733485e-02
   2.7488637e-01   4.9284695e-02
   2.7469580e-01   4.9804941e-02
   2.7340635e-01   5.3356738e-02
   2.7272114e-01   5.5230390e-02
   2.7192106e-01   5.7427023e-02
   2.7074671e-01   6.0631919e-02
   2.7043037e-01   6.1494049e-02
   2.6943840e-01   6.4184224e-02
   2.6892771e-01   6.5485249e-02
   2.6877244e-01   6.5878779e-02
   2.6740577e-01   6.9323709e-02
   2.6679828e-01   7.0849141e-02
   2.6587547e-01   7.3137173e-02
   2.6482444e-01   7.5736714e-02
   2.6433599e-01   7.6919234e-02
   2.6285098e-01   8.0512170e-02
   2.6278658e-01   8.0663062e-02
   2.6254002e-01   8.1241645e-02
   2.6121525e-01   8.4229484e-02
   2.6087809e-01   8.4991610e-02
   2.5962743e-01   8.7700294e-02
   2.5890594e-01   8.9269944e-02
   2.5802310e-01   9.1082499e-02
   2.5693494e-01   9.3331661e-02
   2.5639998e-01   9.4356009e-02
   2.5496586e-01   9.7126615e-02
   2.5475522e-01   9.7495237e-02
   2.5355937e-01   9.9613949e-02
   2.5308045e-01   1.0042876e-01
   2.5300006e-01   1.0056641e-01
   2.5136453e-01   1.0305861e-01
   2.5103979e-01   1.0356031e-01
   2.4961532e-01   1.0542900e-01
   2.4908852e-01   1.0613476e-01
   2.4782776e-01   1.0747193e-01
   2.4715140e-01   1.0819704e-01
   2.4599691e-01   1.0910260e-01
   2.4523539e-01   1.0970755e-01
   2.4411592e-01   1.1021908e-01
   2.4334984e-01   1.1063782e-01
   2.4222024e-01   1.1070319e-01
   2.4152227e-01   1.1088687e-01
   2.4042734e-01   1.1061489e-01
   2.3985474e-01   1.1052993e-01
   2.3888292e-01   1.0999591e-01
   2.3833686e-01   1.0962462e-01
   2.3785361e-01   1.0913052e-01
   2.3710373e-01   1.0821043e-01
   2.3659237e-01   1.0767039e-01
   2.3579821e-01   1.0660664e-01
   2.3551331e-01   1.0618790e-01
   2.3532625e-01   1.0596697e-01
   2.3508107e-01   1.0566037e-01
   2.3466034e-01   1.0502136e-01
   2.3465470e-01   1.0501240e-01
   2.3464052e-01   1.0498921e-01
   2.3424826e-01   1.0430725e-01
   2.3413442e-01   1.0411350e-01
   2.3385855e-01   1.0365424e-01
   2.3364673e-01   1.0328303e-01
   2.3346414e-01   1.0296423e-01
   2.3335823e-01   1.0279427e-01
   2.3311556e-01   1.0239648e-01
   2.3311556e-01   1.0239648e-01
   2.3306979e-01   1.0230914e-01
   2.3279981e-01   1.0178448e-01
   2.3244745e-01   1.0107393e-01
   2.3232509e-01   1.0084690e-01
   2.3208304e-01   1.0039970e-01
   2.3179700e-01   9.9840835e-02
   2.3169025e-01   9.9631530e-02
   2.3146542e-01   9.9211978e-02
   2.3128935e-01   9.8877510e-02
   2.3116957e-01   9.8636643e-02
   2.3085026e-01   9.8011240e-02
   2.3039473e-01   9.6967119e-02
   2.3027084e-01   9.6677033e-02
   2.2948329e-01   9.4944003e-02
   2.2930994e-01   9.4584298e-02
   2.2882583e-01   9.3593039e-02
   2.2844786e-01   9.2791300e-02
   2.2830967e-01   9.2455248e-02
   2.2763314e-01   9.0917330e-02
   2.2744933e-01   9.0484100e-02
   2.2686940e-01   8.9088402e-02
   2.2540930e-01   8.5661680e-02
   2.2507707e-01   8.4944872e-02
   2.2412264e-01   8.2701504e-02
   2.2321910e-01   8.0312989e-02
   2.2267912e-01   7.8833056e-02
   2.2131063e-01   7.5205092e-02
   2.1956921e-01   7.0569825e-02
   2.1939774e-01   7.0126298e-02
   2.1912230e-01   6.9406273e-02
   2.1747221e-01   6.4402676e-02
   2.1611054e-01   6.0206020e-02
   2.1554208e-01   5.8501361e-02
   2.1486903e-01   5.6371215e-02
   2.1361767e-01   5.1535902e-02
   2.1230118e-01   4.6888564e-02
   2.1171343e-01   4.4878502e-02
   2.1069191e-01   4.2417649e-02
   2.0984342e-01   4.0034626e-02
   2.0947749e-01   3.8933228e-02
   2.0817870e-01   3.4786264e-02
   2.0700844e-01   2.9829186e-02
   2.0691180e-01   2.9425026e-02
   2.0558377e-01   2.2601828e-02
   2.0427689e-01   1.5673748e-02
   2.0386049e-01   1.2863805e-02
   2.0221661e-01   1.6481389e-03
   2.0206499e-01   2.2507124e-04
   2.0078562e-01  -1.2006309e-02
   2.0025398e-01  -2.0819371e-02
   2.0001653e-01  -2.6129177e-02
   2.0000381e-01  -2.8122524e-02
   1.9989601e-01  -4.0472497e-02
   1.9994429e-01  -4.2887204e-02
   2.0020590e-01  -5.4696571e-02
   2.0022621e-01  -5.5120287e-02
   2.0028461e-01  -5.6304857e-02
   2.0080590e-01  -6.5025328e-02
   2.0102124e-01  -6.8622686e-02
   2.0102124e-01  -6.8622686e-02
   2.0141760e-01  -7.2920284e-02
   2.0193882e-01  -7.8909652e-02
   2.0216659e-01  -8.1531351e-02
   2.0305574e-01  -8.9324170e-02
   2.0373548e-01  -9.4697730e-02
   2.0401867e-01  -9.7032893e-02
   2.0432135e-01  -9.9481373e-02
   2.0506890e-01  -1.0407014e-01
   2.0567837e-01  -1.0794329e-01
   2.0615200e-01  -1.1093825e-01
   2.0664935e-01  -1.1448652e-01
   2.0725541e-01  -1.1795025e-01
   2.0770699e-01  -1.2056151e-01
   2.0841732e-01  -1.2488117e-01
   2.0936471e-01  -1.3055951e-01
   2.0955626e-01  -1.3155794e-01
   2.0967432e-01  -1.3218038e-01
   2.1073996e-01  -1.3801598e-01
   2.1162004e-01  -1.4288659e-01
   2.1190134e-01  -1.4449861e-01
   2.1230076e-01  -1.4682457e-01
   2.1307880e-01  -1.5080603e-01
   2.1355945e-01  -1.5330583e-01
   2.1425625e-01  -1.5705365e-01
   2.1530153e-01  -1.6278205e-01
   2.1542198e-01  -1.6336629e-01
   2.1549323e-01  -1.6371796e-01
   2.1661050e-01  -1.6941059e-01
   2.1741597e-01  -1.7360309e-01
   2.1778172e-01  -1.7556036e-01
   2.1833680e-01  -1.7859560e-01
   2.1833680e-01  -1.7859560e-01
   2.1895888e-01  -1.8161762e-01
   2.1931727e-01  -1.8355300e-01
   2.2012697e-01  -1.8769426e-01
   2.2118700e-01  -1.9253265e-01
   2.2133807e-01  -1.9328973e-01
   2.2255933e-01  -1.9824221e-01
   2.2302870e-01  -1.9974166e-01
   2.2383389e-01  -2.0284072e-01
   2.2485180e-01  -2.0738427e-01
   2.2505801e-01  -2.0835191e-01
   2.2534376e-01  -2.0996183e-01
   2.2624462e-01  -2.1455242e-01
   2.2669587e-01  -2.1685322e-01
   2.2678918e-01  -2.1738220e-01
   2.2688634e-01  -2.1793685e-01
   2.2688634e-01  -2.1793685e-01
   2.2755254e-01  -2.2143341e-01
   2.2809207e-01  -2.2377866e-01
   2.2814779e-01  -2.2401960e-01
   2.2867678e-01  -2.2653984e-01
   2.2904718e-01  -2.2825258e-01
   2.2930085e-01  -2.2940465e-01
   2.2973121e-01  -2.3156255e-01
   2.2994703e-01  -2.3266162e-01
   2.3007170e-01  -2.3320188e-01
   2.3036965e-01  -2.3461839e-01
   2.3042801e-01  -2.3488667e-01
   2.3061076e-01  -2.3567606e-01
   2.3080698e-01  -2.3658775e-01
   2.3089662e-01  -2.3701998e-01
   2.3108881e-01  -2.3795066e-01
   2.3117085e-01  -2.3833874e-01
   2.3120935e-01  -2.3852166e-01
   2.3143646e-01  -2.3963215e-01
   2.3160169e-01  -2.4043280e-01
   2.3169599e-01  -2.4089477e-01
   2.3189163e-01  -2.4185274e-01
   2.3195506e-01  -2.4216458e-01
   2.3198648e-01  -2.4231732e-01
   2.3221133e-01  -2.4333716e-01
   2.3235413e-01  -2.4397677e-01
   2.3246884e-01  -2.4456708e-01
   2.3270383e-01  -2.4576926e-01
   2.3270383e-01  -2.4576926e-01
   2.3271374e-01  -2.4581878e-01
   2.3271829e-01  -2.4584096e-01
   2.3272618e-01  -2.4587771e-01
   2.3300810e-01  -2.4720441e-01
   2.3300810e-01  -2.4720441e-01
   2.3320157e-01  -2.4800107e-01
   2.3344574e-01  -2.4905303e-01
   2.3373574e-01  -2.5033522e-01
   2.3378273e-01  -2.5053721e-01
   2.3402737e-01  -2.5158050e-01
   2.3421732e-01  -2.5235723e-01
   2.3433403e-01  -2.5289060e-01
   2.3458973e-01  -2.5396094e-01
   2.3467257e-01  -2.5432597e-01
   2.3472100e-01  -2.5453352e-01
   2.3499639e-01  -2.5581940e-01
   2.3539910e-01  -2.5768506e-01
   2.3595586e-01  -2.6025518e-01
   2.3663522e-01  -2.6340511e-01
   2.3664864e-01  -2.6348124e-01
   2.3667509e-01  -2.6361959e-01
   2.3728723e-01  -2.6681190e-01
   2.3765346e-01  -2.6873544e-01
   2.3801890e-01  -2.7000446e-01
   2.3881598e-01  -2.7284289e-01
   2.3941159e-01  -2.7487290e-01
   2.3961827e-01  -2.7544770e-01
   2.4078987e-01  -2.7820335e-01
   2.4138819e-01  -2.7976920e-01
   2.4209412e-01  -2.8212861e-01
   2.4320981e-01  -2.8592207e-01
   2.4340663e-01  -2.8647332e-01
   2.4403463e-01  -2.8825446e-01
   2.4403463e-01  -2.8825446e-01
   2.4486047e-01  -2.9047129e-01
   2.4509677e-01  -2.9111491e-01
   2.4639011e-01  -2.9421212e-01
   2.4703602e-01  -2.9578723e-01
   2.4799274e-01  -2.9767561e-01
   2.4898655e-01  -2.9967059e-01
   2.4963917e-01  -3.0070457e-01
   2.5095471e-01  -3.0285571e-01
   2.5134593e-01  -3.0333668e-01
   2.5293257e-01  -3.0536813e-01
   2.5312138e-01  -3.0553733e-01
   2.5491700e-01  -3.0723786e-01
   2.5497030e-01  -3.0726887e-01
   2.5689729e-01  -3.0848404e-01
   2.5690588e-01  -3.0848974e-01
   2.5889750e-01  -3.0917130e-01
   2.5890186e-01  -3.0917134e-01
   2.6089060e-01  -3.0929426e-01
   2.6099270e-01  -3.0926817e-01
   2.6288434e-01  -3.0887764e-01
   2.6317562e-01  -3.0872910e-01
   2.6487805e-01  -3.0791570e-01
   2.6546260e-01  -3.0747613e-01
   2.6686988e-01  -3.0642092e-01
   2.6782737e-01  -3.0558533e-01
   2.6885747e-01  -3.0479508e-01
   2.7021828e-01  -3.0332687e-01
   2.7084560e-01  -3.0275303e-01
   2.7276438e-01  -3.0001734e-01
   2.7283475e-01  -2.9992288e-01
   2.7308501e-01  -2.9959965e-01
   2.7308501e-01  -2.9959965e-01
   2.7482035e-01  -2.9718677e-01
   2.7535112e-01  -2.9628820e-01
   2.7680544e-01  -2.9402150e-01
   2.7815355e-01  -2.9110858e-01
   2.7879123e-01  -2.8979861e-01
   2.8003002e-01  -2.8698802e-01
   2.8077422e-01  -2.8522805e-01
   2.8118981e-01  -2.8431339e-01
   2.8275375e-01  -2.8070572e-01
   2.8411222e-01  -2.7816006e-01
   2.8472934e-01  -2.7706430e-01
   2.8670682e-01  -2.7186401e-01
   2.8723634e-01  -2.7045850e-01
   2.8868431e-01  -2.6655439e-01
   2.9048172e-01  -2.6186030e-01
   2.9066050e-01  -2.6140569e-01
   2.9093782e-01  -2.6064030e-01
   2.9093782e-01  -2.6064030e-01
   2.9263490e-01  -2.5526072e-01
   2.9417213e-01  -2.5006100e-01
   2.9460823e-01  -2.4860397e-01
   2.9505330e-01  -2.4704496e-01
   2.9657971e-01  -2.4080651e-01
   2.9840748e-01  -2.3319423e-01
   2.9854989e-01  -2.3251190e-01
   2.9885150e-01  -2.3104741e-01
   3.0051819e-01  -2.2297454e-01
   3.0248492e-01  -2.1234533e-01
   3.0379334e-01  -2.0480774e-01
   3.0379334e-01  -2.0480774e-01
   3.0444975e-01  -2.0006576e-01
   3.0577619e-01  -1.9050181e-01
   3.0641119e-01  -1.8423632e-01
   3.0724375e-01  -1.7608408e-01
   3.0817165e-01  -1.6298339e-01
   3.0827447e-01  -1.6153028e-01
   3.0836573e-01  -1.5956533e-01
   3.0895848e-01  -1.4701000e-01
   3.0911556e-01  -1.2638997e-01


==> data/DARPA_buttock_o3_02_2.dat <==
   5.4953327e-01   1.4234031e-02
   5.4953327e-01   1.4234031e-02
   5.5047226e-01   1.7236090e-02
   5.5151536e-01   2.1321429e-02
   5.5244305e-01   2.6040757e-02
   5.5439218e-01   3.6300266e-02
   5.5441418e-01   3.6468091e-02
   5.5622056e-01   5.1367447e-02
   5.5638723e-01   5.3674526e-02
   5.5725616e-01   6.6506907e-02
   5.5743270e-01   7.4523112e-02
   5.5759980e-01   8.1701754e-02
   5.5736025e-01   8.9132823e-02
   5.5712629e-01   9.6922017e-02
   5.5686543e-01   1.0043402e-01
   5.5640340e-01   1.0693259e-01
   5.5616531e-01   1.1004126e-01
   5.5603244e-01   1.1185994e-01
   5.5525595e-01   1.1840928e-01
   5.5444170e-01   1.2558129e-01
   5.5431687e-01   1.2666679e-01
   5.5421547e-01   1.2768087e-01
   5.5331108e-01   1.3423866e-01
   5.5247699e-01   1.3865608e-01
   5.5212670e-01   1.4035419e-01
   5.5150448e-01   1.4308348e-01
   5.5080615e-01   1.4538234e-01
   5.5050941e-01   1.4641955e-01
   5.4940642e-01   1.4981637e-01
   5.4854132e-01   1.5338279e-01
   5.4806577e-01   1.5473931e-01
   5.4701486e-01   1.5853942e-01
   5.4669327e-01   1.5948824e-01
   5.4657346e-01   1.5982748e-01
   5.4523815e-01   1.6348661e-01
   5.4460510e-01   1.6514978e-01
   5.4376972e-01   1.6741277e-01
   5.4263620e-01   1.7096382e-01
   5.4234779e-01   1.7174645e-01
   5.4163068e-01   1.7404480e-01
   5.4090577e-01   1.7593836e-01
   5.4066644e-01   1.7664028e-01
   5.3938529e-01   1.7950794e-01
   5.3869575e-01   1.8113074e-01
   5.3783278e-01   1.8283583e-01
   5.3672446e-01   1.8512237e-01
   5.3625028e-01   1.8593591e-01
   5.3475260e-01   1.8860278e-01
   5.3463389e-01   1.8877606e-01
   5.3400557e-01   1.8972592e-01
   5.3294963e-01   1.9109199e-01
   5.3278020e-01   1.9131913e-01
   5.3121205e-01   1.9299186e-01
   5.3080736e-01   1.9343951e-01
   5.2943671e-01   1.9459257e-01
   5.2883419e-01   1.9511941e-01
   5.2762086e-01   1.9586973e-01
   5.2686078e-01   1.9635968e-01
   5.2576151e-01   1.9679721e-01
   5.2488719e-01   1.9716344e-01
   5.2385551e-01   1.9734664e-01
   5.2291352e-01   1.9752958e-01
   5.2189855e-01   1.9747829e-01
   5.2093988e-01   1.9744792e-01
   5.1988749e-01   1.9716791e-01
   5.1896635e-01   1.9693880e-01
   5.1782753e-01   1.9645966e-01
   5.1699298e-01   1.9608632e-01
   5.1571098e-01   1.9528386e-01
   5.1501985e-01   1.9482161e-01
   5.1360499e-01   1.9423489e-01
   5.1304755e-01   1.9382254e-01
   5.1146766e-01   1.9293324e-01
   5.1107512e-01   1.9260480e-01
   5.0920060e-01   1.9051603e-01
   5.0910210e-01   1.9040510e-01
   5.0846978e-01   1.8969574e-01
   5.0713033e-01   1.8788195e-01
   5.0684409e-01   1.8731160e-01
   5.0515908e-01   1.8447964e-01
   5.0432616e-01   1.8274371e-01
   5.0318799e-01   1.8033792e-01
   5.0165130e-01   1.7685693e-01
   5.0121758e-01   1.7586621e-01
   5.0013597e-01   1.7323090e-01
   4.9924773e-01   1.7067484e-01
   4.9876712e-01   1.6921381e-01
   4.9727852e-01   1.6464610e-01
   4.9560899e-01   1.5927412e-01
   4.9530990e-01   1.5830265e-01
   4.9485780e-01   1.5677303e-01
   4.9334222e-01   1.5071347e-01
   4.9191562e-01   1.4482866e-01
   4.9137521e-01   1.4257754e-01
   4.9084270e-01   1.4030085e-01
   4.8940813e-01   1.3313654e-01
   4.8761704e-01   1.2401826e-01
   4.8744129e-01   1.2287119e-01
   4.8682604e-01   1.1880911e-01
   4.8547471e-01   1.0983900e-01
   4.8510483e-01   1.0736427e-01
   4.8351153e-01   9.3171677e-02
   4.8334563e-01   9.1687957e-02
   4.8309835e-01   8.8340733e-02
   4.8218939e-01   7.5785899e-02
   4.8197293e-01   6.3462496e-02
   4.8192557e-01   6.0069855e-02
   4.8230385e-01   5.0515837e-02
   4.8257690e-01   4.4575589e-02
   4.8284525e-01   3.9448065e-02
   4.8340842e-01   2.9571576e-02
   4.8346030e-01   2.9145795e-02
   4.8351771e-01   2.8698001e-02
   4.8440696e-01   2.1573631e-02
   4.8526616e-01   1.4985519e-02
   4.8540614e-01   1.4408568e-02
   4.8548529e-01   1.4118626e-02
   4.8676053e-01   9.9371835e-03
   4.8745300e-01   7.1800254e-03
   4.8808192e-01   5.2528882e-03
   4.8915993e-01   7.3077293e-04
   4.8934705e-01   2.1439895e-04
   4.8942082e-01   3.5135083e-05
   4.9081105e-01  -3.3429891e-03
   4.9138871e-01  -4.6523644e-03
   4.9234387e-01  -6.4084027e-03
   4.9335678e-01  -9.0214173e-03
   4.9383573e-01  -9.7209250e-03
   4.9526113e-01  -1.3021598e-02
   4.9531275e-01  -1.3103127e-02
   4.9532501e-01  -1.3124998e-02
   4.9695713e-01  -1.5265326e-02
   4.9729334e-01  -1.5854096e-02
   4.9862121e-01  -1.7291485e-02
   4.9926178e-01  -1.8000081e-02
   5.0032248e-01  -1.9068109e-02
   5.0123040e-01  -1.9729464e-02
   5.0204630e-01  -2.0686544e-02
   5.0319915e-01  -2.1587482e-02
   5.0379556e-01  -2.2128874e-02
   5.0516804e-01  -2.3202368e-02
   5.0554882e-01  -2.3525627e-02
   5.0713705e-01  -2.4593968e-02
   5.0732722e-01  -2.4732318e-02
   5.0910617e-01  -2.5719950e-02
   5.0913300e-01  -2.5736267e-02
   5.0944878e-01  -2.5896184e-02
   5.0944878e-01  -2.5896184e-02
   5.1095548e-01  -2.6561137e-02
   5.1107545e-01  -2.6597586e-02
   5.1280133e-01  -2.7204962e-02
   5.1304487e-01  -2.7265153e-02
   5.1467345e-01  -2.7657727e-02
   5.1501436e-01  -2.7723256e-02
   5.1656854e-01  -2.7941159e-02
   5.1698394e-01  -2.7985932e-02
   5.1849304e-01  -2.8017143e-02
   5.1895357e-01  -2.8008983e-02
   5.2045436e-01  -2.7840664e-02
   5.2092322e-01  -2.7768203e-02
   5.2245486e-01  -2.7396253e-02
   5.2289294e-01  -2.7268915e-02
   5.2449511e-01  -2.6681215e-02
   5.2486276e-01  -2.6530117e-02
   5.2657423e-01  -2.5698088e-02
   5.2683268e-01  -2.5563400e-02
   5.2869531e-01  -2.4425743e-02
   5.2880267e-01  -2.4358265e-02
   5.2987365e-01  -2.3562340e-02
   5.2987365e-01  -2.3562340e-02
   5.3077267e-01  -2.2818448e-02
   5.3087590e-01  -2.2716343e-02
   5.3274269e-01  -2.0849097e-02
   5.3314000e-01  -2.0381702e-02
   5.3471273e-01  -1.8529020e-02
   5.3548429e-01  -1.7478397e-02
   5.3668276e-01  -1.5848518e-02
   5.3791734e-01  -1.3941868e-02
   5.3865277e-01  -1.2808588e-02
   5.4044490e-01  -9.7291807e-03
   5.4062274e-01  -9.4240967e-03
   5.4116913e-01  -8.3933686e-03
   5.4259277e-01  -5.2562822e-03
   5.4315716e-01  -4.0844555e-03
   5.4456282e-01  -9.1216199e-04
   5.4606918e-01   3.0585783e-03
   5.4653278e-01   4.2816655e-03
   5.4729484e-01   6.5036223e-03
   5.4850225e-01   1.1052234e-02
   5.4953327e-01   1.4234031e-02


==> data/DARPA_buttock_o3_04_1.dat <==
   6.7274924e-01   3.7472494e-03
   6.7220147e-01   1.8463802e-02
   6.7115499e-01   3.2398187e-02
   6.7021827e-01   4.1742886e-02
   6.6860119e-01   5.4722191e-02
   6.6713258e-01   6.5229852e-02
   6.6563086e-01   7.4423316e-02
   6.6428703e-01   8.2344161e-02
   6.6243542e-01   9.2660078e-02
   6.6033909e-01   1.0304642e-01
   6.5902842e-01   1.0912124e-01
   6.5729712e-01   1.1763939e-01
   6.5543643e-01   1.2447364e-01
   6.5375870e-01   1.3099616e-01
   6.5166672e-01   1.3904524e-01
   6.5031441e-01   1.4456428e-01
   6.4799548e-01   1.5438865e-01
   6.4656037e-01   1.6001989e-01
   6.4424080e-01   1.6868701e-01
   6.4262914e-01   1.7454568e-01
   6.4041423e-01   1.8251615e-01
   6.3870206e-01   1.8848798e-01
   6.3651964e-01   1.9607699e-01
   6.3477803e-01   2.0197023e-01
   6.3260013e-01   2.0933233e-01
   6.3085690e-01   2.1507778e-01
   6.2864146e-01   2.2236475e-01
   6.2693858e-01   2.2781417e-01
   6.2464263e-01   2.3509917e-01
   6.2302279e-01   2.4014022e-01
   6.2056119e-01   2.4767389e-01
   6.1910840e-01   2.5212024e-01
   6.1646201e-01   2.6001900e-01
   6.1485707e-01   2.6483506e-01
   6.1230992e-01   2.7212518e-01
   6.0998263e-01   2.7881290e-01
   6.0810176e-01   2.8397766e-01
   6.0541792e-01   2.9135937e-01
   6.0384960e-01   2.9557169e-01
   6.0150800e-01   3.0178293e-01
   5.9954534e-01   3.0695273e-01
   5.9759831e-01   3.1183599e-01
   5.9514633e-01   3.1792277e-01
   5.9365698e-01   3.2170460e-01
   5.9072760e-01   3.2884649e-01
   5.8782298e-01   3.3488035e-01
   5.8606466e-01   3.3809342e-01
   5.8391142e-01   3.4339487e-01
   5.8156352e-01   3.4881077e-01
   5.7999708e-01   3.5238251e-01
   5.7696581e-01   3.5892591e-01
   5.7412153e-01   3.6492785e-01
   5.7228973e-01   3.6865790e-01
   5.7020091e-01   3.7272308e-01
   5.6749985e-01   3.7783091e-01
   5.6431518e-01   3.8368627e-01
   5.6263255e-01   3.8659776e-01
   5.6038649e-01   3.9038081e-01
   5.5767018e-01   3.9475412e-01
   5.5448600e-01   3.9966192e-01
   5.5261137e-01   4.0235844e-01
   5.5054784e-01   4.0512088e-01
   5.4740629e-01   4.0898428e-01
   5.4463624e-01   4.1206654e-01
   5.4211969e-01   4.1479575e-01
   5.3871958e-01   4.1822672e-01
   5.3673017e-01   4.1997747e-01
   5.3477124e-01   4.2165259e-01
   5.3123771e-01   4.2432603e-01
   5.2884022e-01   4.2589444e-01
   5.2561291e-01   4.2758316e-01
   5.2290428e-01   4.2871339e-01
   5.1984143e-01   4.2953933e-01
   5.1696446e-01   4.2998439e-01
   5.1389738e-01   4.2993485e-01
   5.1102174e-01   4.2947804e-01
   5.0770575e-01   4.2820439e-01
   5.0508560e-01   4.2707733e-01
   5.0149247e-01   4.2559472e-01
   4.9915637e-01   4.2469349e-01
   4.9523728e-01   4.2248536e-01
   4.9322716e-01   4.2096728e-01
   4.9091838e-01   4.1895080e-01
   4.8730333e-01   4.1536687e-01
   4.8427533e-01   4.1193352e-01
   4.8138753e-01   4.0839791e-01
   4.7746465e-01   4.0311968e-01
   4.7548068e-01   4.0018926e-01
   4.7280316e-01   3.9602862e-01
   4.6958448e-01   3.9081126e-01
   4.6569755e-01   3.8419235e-01
   4.6369473e-01   3.8055389e-01
   4.6089452e-01   3.7560887e-01
   4.5780691e-01   3.7058262e-01
   4.5500337e-01   3.6480515e-01
   4.5192681e-01   3.5853691e-01
   4.4861682e-01   3.5187646e-01
   4.4605087e-01   3.4670482e-01
   4.4364059e-01   3.4168803e-01
   4.4017810e-01   3.3443158e-01
   4.3669132e-01   3.2713155e-01
   4.3430473e-01   3.2203334e-01
   4.3111724e-01   3.1528788e-01
   4.2842948e-01   3.0965283e-01
   4.2612237e-01   3.0478398e-01
   4.2255144e-01   2.9730613e-01
   4.1870427e-01   2.8950004e-01
   4.1666947e-01   2.8538573e-01
   4.1379698e-01   2.7971356e-01
   4.1078294e-01   2.7390366e-01
   4.0824714e-01   2.6910740e-01
   4.0489175e-01   2.6374013e-01
   4.0194417e-01   2.5905189e-01
   3.9899674e-01   2.5375200e-01
   3.9587883e-01   2.4852130e-01
   3.9309674e-01   2.4394341e-01
   3.9035083e-01   2.3974404e-01
   3.8719122e-01   2.3516396e-01
   3.8366827e-01   2.3046833e-01
   3.8128173e-01   2.2780348e-01
   3.7892158e-01   2.2530867e-01
   3.7537003e-01   2.2095744e-01
   3.7287390e-01   2.1834254e-01
   3.6945286e-01   2.1506810e-01
   3.6661962e-01   2.1266560e-01
   3.6353093e-01   2.1027230e-01
   3.6053366e-01   2.0828927e-01
   3.5760543e-01   2.0657700e-01
   3.5459548e-01   2.0515696e-01
   3.5167716e-01   2.0400308e-01
   3.4878962e-01   2.0318064e-01
   3.4574700e-01   2.0254176e-01
   3.4309825e-01   2.0224845e-01
   3.3981609e-01   2.0213063e-01
   3.3746328e-01   2.0217736e-01
   3.3388543e-01   2.0242431e-01
   3.3194233e-01   2.0282199e-01
   3.2992928e-01   2.0326919e-01
   3.2651774e-01   2.0430920e-01
   3.2399387e-01   2.0525701e-01
   3.2117188e-01   2.0658512e-01
   3.1805813e-01   2.0826642e-01
   3.1589653e-01   2.0962356e-01
   3.1410136e-01   2.1082275e-01
   3.1068319e-01   2.1330034e-01
   3.0816753e-01   2.1530410e-01
   3.0552174e-01   2.1763145e-01
   3.0223693e-01   2.2056085e-01
   3.0037147e-01   2.2239184e-01
   2.9828448e-01   2.2464145e-01
   2.9532903e-01   2.2774692e-01
   2.9235943e-01   2.3097278e-01
   2.9027237e-01   2.3342441e-01
   2.8841059e-01   2.3579145e-01
   2.8510515e-01   2.3882486e-01
   2.8249450e-01   2.4180470e-01
   2.8002488e-01   2.4504527e-01
   2.7709244e-01   2.4891887e-01
   2.7496864e-01   2.5172537e-01
   2.7263728e-01   2.5485372e-01
   2.6990959e-01   2.5858998e-01
   2.6672947e-01   2.6298559e-01
   2.6483271e-01   2.6561342e-01
   2.6279417e-01   2.6839399e-01
   2.5971166e-01   2.7256358e-01
   2.5690166e-01   2.7630487e-01
   2.5455548e-01   2.7936888e-01
   2.5133122e-01   2.8298825e-01
   2.4936985e-01   2.8516113e-01
   2.4722376e-01   2.8761805e-01
   2.4420915e-01   2.9043239e-01
   2.4175323e-01   2.9209228e-01
   2.3907757e-01   2.9325244e-01
   2.3713600e-01   2.9370167e-01
   2.3611781e-01   2.9385229e-01
   2.3499180e-01   2.9395170e-01
   2.3440976e-01   2.9399631e-01
   2.3388108e-01   2.9402962e-01
   2.3315316e-01   2.9406719e-01
   2.3272216e-01   2.9403104e-01
   2.3209187e-01   2.9397570e-01
   2.3150722e-01   2.9391638e-01
   2.3077637e-01   2.9384132e-01
   2.3015656e-01   2.9377024e-01
   2.2967895e-01   2.9371839e-01
   2.2840646e-01   2.9358634e-01
   2.2653536e-01   2.9339973e-01
   2.2322132e-01   2.9311988e-01
   2.2115122e-01   2.9282963e-01
   2.1914323e-01   2.9245078e-01
   2.1554225e-01   2.9168786e-01
   2.1320467e-01   2.9118991e-01
   2.0969227e-01   2.9042977e-01
   2.0684452e-01   2.8978589e-01
   2.0378859e-01   2.8909209e-01
   2.0043359e-01   2.8814600e-01
   1.9796544e-01   2.8667866e-01
   1.9603320e-01   2.8539131e-01
   1.9234169e-01   2.8282120e-01
   1.8967265e-01   2.8099533e-01
   1.8676853e-01   2.7900742e-01
   1.8415607e-01   2.7721204e-01
   1.8152325e-01   2.7538176e-01
   1.7834061e-01   2.7314732e-01
   1.7584217e-01   2.7113921e-01
   1.7238750e-01   2.6713414e-01
   1.6918227e-01   2.6326227e-01
   1.6641876e-01   2.5985142e-01
   1.6366015e-01   2.5639840e-01
   1.6059330e-01   2.5256415e-01
   1.5784229e-01   2.4912692e-01
   1.5477841e-01   2.4514516e-01
   1.5159979e-01   2.4098295e-01
   1.4880396e-01   2.3636732e-01
   1.4623482e-01   2.3162100e-01
   1.4298991e-01   2.2553232e-01
   1.4073659e-01   2.2124408e-01
   1.3856469e-01   2.1700257e-01
   1.3504747e-01   2.1009410e-01
   1.3297162e-01   2.0591386e-01
   1.3031218e-01   2.0030669e-01
   1.2714651e-01   1.9363672e-01
   1.2509186e-01   1.8916479e-01
   1.2188944e-01   1.8194618e-01
   1.1927282e-01   1.7598960e-01
   1.1697651e-01   1.7047071e-01
   1.1336028e-01   1.6169703e-01
   1.1151442e-01   1.5638144e-01
   1.0884482e-01   1.4790091e-01
   1.0675599e-01   1.4079602e-01
   1.0429882e-01   1.3225650e-01
   1.0271464e-01   1.2639978e-01
   1.0029971e-01   1.1702466e-01
   9.8700498e-02   1.1036047e-01
   9.6461665e-02   1.0052795e-01
   9.4915498e-02   9.3100336e-02
   9.2733810e-02   8.1821963e-02
   9.0614495e-02   6.8860092e-02
   8.9030892e-02   5.7328250e-02
   8.7667605e-02   4.5801063e-02
   8.6593375e-02   3.2867605e-02
   8.5557572e-02   1.1421537e-02
   8.5533927e-02  -1.7348624e-02
   8.6122421e-02  -3.3489235e-02
   8.7274137e-02  -4.9455175e-02
   8.8572678e-02  -6.2606111e-02
   9.0096609e-02  -7.3484215e-02
   9.1778150e-02  -8.5285993e-02
   9.3096171e-02  -9.3160627e-02
   9.4479811e-02  -1.0053213e-01
   9.6429882e-02  -1.1030553e-01
   9.8284612e-02  -1.1889310e-01
   1.0026493e-01  -1.2742998e-01
   1.0215748e-01  -1.3521958e-01
   1.0425704e-01  -1.4333537e-01
   1.0624875e-01  -1.5074882e-01
   1.0856512e-01  -1.5904530e-01
   1.0989444e-01  -1.6359529e-01
   1.1178239e-01  -1.6989609e-01
   1.1433143e-01  -1.7730381e-01
   1.1575646e-01  -1.8110909e-01
   1.1771164e-01  -1.8630483e-01
   1.2049774e-01  -1.9345977e-01
   1.2301460e-01  -1.9978005e-01
   1.2361478e-01  -2.0128823e-01
   1.2678547e-01  -2.0907210e-01
   1.2892356e-01  -2.1418500e-01
   1.3111506e-01  -2.1941314e-01
   1.3290598e-01  -2.2363743e-01
   1.3504686e-01  -2.2859651e-01
   1.3724714e-01  -2.3367322e-01
   1.3897439e-01  -2.3763723e-01
   1.4224087e-01  -2.4480973e-01
   1.4486231e-01  -2.5054065e-01
   1.4665606e-01  -2.5452263e-01
   1.4878960e-01  -2.5917944e-01
   1.5137129e-01  -2.6473488e-01
   1.5480395e-01  -2.7063755e-01
   1.5633084e-01  -2.7329758e-01
   1.5855931e-01  -2.7721516e-01
   1.6109616e-01  -2.8168930e-01
   1.6365627e-01  -2.8627499e-01
   1.6449172e-01  -2.8771928e-01
   1.6760451e-01  -2.9315705e-01
   1.6889153e-01  -2.9536577e-01
   1.7100371e-01  -2.9912829e-01
   1.7241222e-01  -3.0170893e-01
   1.7438199e-01  -3.0504565e-01
   1.7739656e-01  -3.0993033e-01
   1.8022643e-01  -3.1403501e-01
   1.8246133e-01  -3.1739433e-01
   1.8562108e-01  -3.2246293e-01
   1.8788968e-01  -3.2588180e-01
   1.9006882e-01  -3.2895552e-01
   1.9217087e-01  -3.3243284e-01
   1.9407038e-01  -3.3570667e-01
   1.9714095e-01  -3.4091330e-01
   1.9986351e-01  -3.4549435e-01
   2.0203230e-01  -3.4875200e-01
   2.0367733e-01  -3.5124929e-01
   2.0571770e-01  -3.5444962e-01
   2.0861116e-01  -3.5906382e-01
   2.1158177e-01  -3.6312180e-01
   2.1355891e-01  -3.6707136e-01
   2.1667631e-01  -3.7318802e-01
   2.1919043e-01  -3.7810010e-01
   2.2122010e-01  -3.8235334e-01
   2.2264236e-01  -3.8545983e-01
   2.2438827e-01  -3.8928021e-01
   2.2610896e-01  -3.9306870e-01
   2.2631722e-01  -3.9353870e-01
   2.2738020e-01  -3.9592956e-01
   2.2879787e-01  -3.9908829e-01
   2.3023157e-01  -4.0206390e-01
   2.3081121e-01  -4.0333081e-01
   2.3162368e-01  -4.0506355e-01
   2.3229082e-01  -4.0648712e-01
   2.3302316e-01  -4.0812859e-01
   2.3378810e-01  -4.0959126e-01
   2.3457541e-01  -4.1122169e-01
   2.3518242e-01  -4.1267553e-01
   2.3593004e-01  -4.1426546e-01
   2.3704287e-01  -4.1693137e-01
   2.3833455e-01  -4.2008556e-01
   2.3905756e-01  -4.2144498e-01
   2.4007376e-01  -4.2310153e-01
   2.4285774e-01  -4.2858338e-01
   2.4526196e-01  -4.3341951e-01
   2.4763124e-01  -4.3742174e-01
   2.5098528e-01  -4.4190185e-01
   2.5294167e-01  -4.4388992e-01
   2.5651077e-01  -4.4729584e-01
   2.5887520e-01  -4.4912514e-01
   2.6227991e-01  -4.5074193e-01
   2.6484611e-01  -4.5158659e-01
   2.6831161e-01  -4.5212108e-01
   2.7082184e-01  -4.5216672e-01
   2.7456138e-01  -4.5160901e-01
   2.7679414e-01  -4.5097776e-01
   2.8077097e-01  -4.4920696e-01
   2.8320419e-01  -4.4789946e-01
   2.8671890e-01  -4.4608068e-01
   2.8974915e-01  -4.4404728e-01
   2.9267101e-01  -4.4178080e-01
   2.9650189e-01  -4.3851248e-01
   2.9752842e-01  -4.3757828e-01
   3.0059024e-01  -4.3457427e-01
   3.0340579e-01  -4.3163136e-01
   3.0651826e-01  -4.2825577e-01
   3.1039591e-01  -4.2384944e-01
   3.1274795e-01  -4.2099482e-01
   3.1638137e-01  -4.1646403e-01
   3.1982480e-01  -4.1207596e-01
   3.2229113e-01  -4.0890794e-01
   3.2425952e-01  -4.0629232e-01
   3.2693700e-01  -4.0268172e-01
   3.3016206e-01  -3.9833013e-01
   3.3404827e-01  -3.9305957e-01
   3.3643221e-01  -3.8965732e-01
   3.3999057e-01  -3.8477939e-01
   3.4337529e-01  -3.8097765e-01
   3.4588735e-01  -3.7784672e-01
   3.4785290e-01  -3.7542720e-01
   3.5026677e-01  -3.7252450e-01
   3.5374994e-01  -3.6806512e-01
   3.5717766e-01  -3.6368982e-01
   3.5964661e-01  -3.6066673e-01
   3.6357699e-01  -3.5594161e-01
   3.6620685e-01  -3.5284242e-01
   3.6947207e-01  -3.4906867e-01
   3.7285372e-01  -3.4533425e-01
   3.7536737e-01  -3.4268408e-01
   3.7866434e-01  -3.3936054e-01
   3.7936058e-01  -3.3865509e-01
   3.8322819e-01  -3.3483863e-01
   3.8576657e-01  -3.3253501e-01
   3.8912545e-01  -3.3011138e-01
   3.9205555e-01  -3.2747651e-01
   3.9502177e-01  -3.2496094e-01
   3.9827335e-01  -3.2239426e-01
   4.0091825e-01  -3.2039792e-01
   4.0439498e-01  -3.1793313e-01
   4.0681492e-01  -3.1629843e-01
   4.1043353e-01  -3.1400581e-01
   4.1271174e-01  -3.1263721e-01
   4.1639914e-01  -3.1056557e-01
   4.1860866e-01  -3.0939327e-01
   4.2230158e-01  -3.0756607e-01
   4.2450567e-01  -3.0653791e-01
   4.2815108e-01  -3.0495611e-01
   4.3040278e-01  -3.0403403e-01
   4.3395663e-01  -3.0264065e-01
   4.3630081e-01  -3.0193852e-01
   4.3976335e-01  -3.0105569e-01
   4.4219927e-01  -3.0030722e-01
   4.4551036e-01  -2.9938490e-01
   4.4809747e-01  -2.9870298e-01
   4.5123712e-01  -2.9794353e-01
   4.5399606e-01  -2.9730019e-01
   4.5695273e-01  -2.9666351e-01
   4.5989508e-01  -2.9604464e-01
   4.6266589e-01  -2.9549955e-01
   4.6579460e-01  -2.9488851e-01
   4.6838428e-01  -2.9440620e-01
   4.7169462e-01  -2.9378280e-01
   4.7411521e-01  -2.9333707e-01
   4.7759537e-01  -2.9272711e-01
   4.7985620e-01  -2.9242088e-01
   4.8349762e-01  -2.9180972e-01
   4.8563334e-01  -2.9142445e-01
   4.8939992e-01  -2.9073722e-01
   4.9145502e-01  -2.9034054e-01
   4.9530264e-01  -2.8955515e-01
   4.9732334e-01  -2.8912236e-01
   5.0120575e-01  -2.8823976e-01
   5.0323907e-01  -2.8774828e-01
   5.0710918e-01  -2.8674902e-01
   5.0920886e-01  -2.8616985e-01
   5.1301279e-01  -2.8504648e-01
   5.1524391e-01  -2.8434115e-01
   5.1891642e-01  -2.8309866e-01
   5.2135381e-01  -2.8221463e-01
   5.2481986e-01  -2.8087330e-01
   5.2754828e-01  -2.7974170e-01
   5.3072288e-01  -2.7834389e-01
   5.3384216e-01  -2.7687996e-01
   5.3662510e-01  -2.7548810e-01
   5.4020857e-01  -2.7380668e-01
   5.4252696e-01  -2.7256092e-01
   5.4646135e-01  -2.7028021e-01
   5.4882552e-01  -2.6888855e-01
   5.5236260e-01  -2.6684034e-01
   5.5539543e-01  -2.6466782e-01
   5.5826169e-01  -2.6259490e-01
   5.6214102e-01  -2.5963665e-01
   5.6252813e-01  -2.5933066e-01
   5.6612524e-01  -2.5631577e-01
   5.6907117e-01  -2.5373088e-01
   5.7202129e-01  -2.5106089e-01
   5.7497722e-01  -2.4827444e-01
   5.7791585e-01  -2.4532259e-01
   5.8101009e-01  -2.4209017e-01
   5.8380886e-01  -2.3908566e-01
   5.8773667e-01  -2.3454148e-01
   5.9097065e-01  -2.3066887e-01
   5.9362771e-01  -2.2759888e-01
   5.9559111e-01  -2.2527845e-01
   5.9860819e-01  -2.2125742e-01
   6.0147872e-01  -2.1728782e-01
   6.0394229e-01  -2.1372449e-01
   6.0736693e-01  -2.0866403e-01
   6.1129262e-01  -2.0267261e-01
   6.1499316e-01  -1.9650336e-01
   6.1575103e-01  -1.9529951e-01
   6.1914488e-01  -1.8964419e-01
   6.2187177e-01  -1.8448991e-01
   6.2503297e-01  -1.7854235e-01
   6.2895907e-01  -1.7115367e-01
   6.3284593e-01  -1.6333246e-01
   6.3291229e-01  -1.6318794e-01
   6.3681319e-01  -1.5471950e-01
   6.3956829e-01  -1.4839670e-01
   6.4270653e-01  -1.4095905e-01
   6.4663697e-01  -1.3104773e-01
   6.5045432e-01  -1.2062298e-01
   6.5069426e-01  -1.1997510e-01
   6.5450213e-01  -1.0858884e-01
   6.5790523e-01  -9.7467863e-02
   6.6040323e-01  -8.8589720e-02
   6.6399629e-01  -7.4100906e-02
   6.6630715e-01  -6.4728212e-02
   6.6914703e-01  -5.0015614e-02
   6.7136649e-01  -3.0788200e-02
   6.7258835e-01  -1.3098390e-02
   6.7274924e-01   3.7472494e-03


==> data/DARPA_buttock_o3_04_2.dat <==
   7.4432787e-01  -8.6930839e-03
   7.4430195e-01  -1.2223052e-02
   7.4422901e-01  -1.6912019e-02
   7.4421185e-01  -2.0382916e-02
   7.4423586e-01  -2.6980773e-02
   7.4429914e-01  -3.2057191e-02
   7.4439473e-01  -3.5832530e-02
   7.4446883e-01  -3.8979030e-02
   7.4463451e-01  -4.4239118e-02
   7.4482729e-01  -4.9439963e-02
   7.4511078e-01  -5.5603591e-02
   7.4519041e-01  -5.7136923e-02
   7.4552078e-01  -6.2936717e-02
   7.4579909e-01  -6.6843587e-02
   7.4588127e-01  -6.7945705e-02
   7.4630540e-01  -7.2895390e-02
   7.4653236e-01  -7.5590288e-02
   7.4674037e-01  -7.8072261e-02
   7.4708366e-01  -8.1964058e-02
   7.4733519e-01  -8.4773178e-02
   7.4791141e-01  -9.0597226e-02
   7.4865741e-01  -9.7663518e-02
   7.4925851e-01  -1.0285305e-01
   7.4982088e-01  -1.0690678e-01
   7.5127534e-01  -1.1694297e-01
   7.5327738e-01  -1.2514881e-01
   7.5465374e-01  -1.3039783e-01
   7.5598828e-01  -1.3716813e-01
   7.5735119e-01  -1.4281284e-01
   7.5924114e-01  -1.5019760e-01
   7.6162418e-01  -1.5825594e-01
   7.6305164e-01  -1.6275584e-01
   7.6548981e-01  -1.6960932e-01
   7.6688428e-01  -1.7339551e-01
   7.6981139e-01  -1.7816804e-01
   7.7313751e-01  -1.8195918e-01
   7.7488835e-01  -1.8367006e-01
   7.7834525e-01  -1.8317400e-01
   7.8066644e-01  -1.8328862e-01
   7.8397266e-01  -1.8302990e-01
   7.8648823e-01  -1.8143371e-01
   7.9012404e-01  -1.7753211e-01
   7.9234723e-01  -1.7485838e-01
   7.9471791e-01  -1.7101127e-01
   7.9775402e-01  -1.6420029e-01
   8.0123393e-01  -1.5564383e-01
   8.0222757e-01  -1.5308846e-01
   8.0475296e-01  -1.4433596e-01
   8.0663380e-01  -1.3705961e-01
   8.0833482e-01  -1.3004844e-01
   8.1151802e-01  -1.1549005e-01
   8.1406993e-01  -9.8616124e-02
   8.1620812e-01  -8.2074361e-02
   8.1832913e-01  -6.1340416e-02
   8.2020105e-01  -3.4072303e-02
   8.2084731e-01  -9.9181399e-03
   8.2078798e-01   1.2816460e-02
   8.2011197e-01   3.0844821e-02
   8.1931668e-01   4.3880891e-02
   8.1790194e-01   6.0043562e-02
   8.1609184e-01   7.6093655e-02
   8.1495317e-01   8.4366433e-02
   8.1372237e-01   9.3129549e-02
   8.1171213e-01   1.0507303e-01
   8.1026399e-01   1.1195742e-01
   8.0816759e-01   1.2065061e-01
   8.0662189e-01   1.2693156e-01
   8.0402392e-01   1.3640257e-01
   8.0255920e-01   1.4106029e-01
   8.0115549e-01   1.4444567e-01
   7.9956979e-01   1.4815058e-01
   7.9818936e-01   1.5107383e-01
   7.9662354e-01   1.5420227e-01
   7.9443451e-01   1.5835910e-01
   7.9165067e-01   1.6135709e-01
   7.8848228e-01   1.6403664e-01
   7.8605598e-01   1.6552404e-01
   7.8281283e-01   1.6505882e-01
   7.8067929e-01   1.6556666e-01
   7.7798060e-01   1.6594753e-01
   7.7489784e-01   1.6269933e-01
   7.7290837e-01   1.5951908e-01
   7.6888651e-01   1.5211653e-01
   7.6663953e-01   1.4686012e-01
   7.6307718e-01   1.3509553e-01
   7.5960355e-01   1.2171387e-01
   7.5736664e-01   1.1168504e-01
   7.5435676e-01   9.6136506e-02
   7.5174639e-01   8.1090374e-02
   7.4938273e-01   6.2026582e-02
   7.4816252e-01   4.9665589e-02
   7.4769363e-01   4.5673188e-02
   7.4691601e-01   3.8919639e-02
   7.4658182e-01   3.5138674e-02
   7.4606999e-01   2.8540221e-02
   7.4581889e-01   2.4987921e-02
   7.4544153e-01   1.8507752e-02
   7.4521263e-01   1.4687029e-02
   7.4520262e-01   1.4473148e-02
   7.4498521e-01   1.0155744e-02
   7.4473035e-01   4.6626527e-03
   7.4452712e-01  -9.7692111e-04
   7.4440376e-01  -5.2043107e-03
   7.4432787e-01  -8.6930839e-03


==> data/DARPA_buttock_o4_02.dat <==
   5.4532829e-01   3.6522339e-02
   5.4532829e-01   3.6522339e-02
   5.4459426e-01   3.3956439e-02
   5.4385632e-01   3.1026155e-02
   5.4262184e-01   2.7999566e-02
   5.4205255e-01   2.6745247e-02
   5.4064856e-01   2.3385481e-02
   5.3928785e-01   2.0734415e-02
   5.3867547e-01   1.9524830e-02
   5.3670431e-01   1.6057228e-02
   5.3670249e-01   1.6053983e-02
   5.3669559e-01   1.6043172e-02
   5.3472977e-01   1.3336707e-02
   5.3431147e-01   1.2841029e-02
   5.3275712e-01   1.0968859e-02
   5.3200010e-01   1.0210773e-02
   5.3078457e-01   8.9919611e-03
   5.2976964e-01   8.1593546e-03
   5.2881213e-01   7.4156122e-03
   5.2760849e-01   6.5998874e-03
   5.2683978e-01   6.1294631e-03
   5.2549212e-01   5.3559769e-03
   5.2486751e-01   5.0300789e-03
   5.2340715e-01   4.3332923e-03
   5.2289530e-01   4.1112695e-03
   5.2135391e-01   3.5350756e-03
   5.2092317e-01   3.3907775e-03
   5.1933423e-01   2.9749112e-03
   5.1895112e-01   2.8876961e-03
   5.1734773e-01   2.6506194e-03
   5.1697916e-01   2.6070751e-03
   5.1538976e-01   2.5293864e-03
   5.1500731e-01   2.5236909e-03
   5.1345494e-01   2.5730497e-03
   5.1303555e-01   2.6065595e-03
   5.1154206e-01   2.7737073e-03
   5.1106392e-01   2.8552040e-03
   5.0964584e-01   3.0933712e-03
   5.0909240e-01   3.2317666e-03
   5.0776450e-01   3.5189147e-03
   5.0712100e-01   3.7286614e-03
   5.0589756e-01   4.0459268e-03
   5.0514970e-01   4.3491265e-03
   5.0404419e-01   4.6772537e-03
   5.0317862e-01   5.1436663e-03
   5.0223493e-01   5.6236013e-03
   5.0120767e-01   6.2030777e-03
   5.0040282e-01   6.4126597e-03
   4.9923692e-01   7.3756586e-03
   4.9861209e-01   7.4807719e-03
   4.9726603e-01   8.8577867e-03
   4.9689680e-01   9.0631832e-03
   4.9529521e-01   9.9866089e-03
   4.9511859e-01   1.0191141e-02
   4.9332483e-01   1.0743811e-02
   4.9326594e-01   1.0823625e-02
   4.9269608e-01   1.1170302e-02
   4.9154071e-01   1.2371944e-02
   4.9135433e-01   1.2556013e-02
   4.8995363e-01   1.4916124e-02
   4.8938367e-01   1.5717028e-02
   4.8841924e-01   1.7842019e-02
   4.8741338e-01   1.9076964e-02
   4.8682320e-01   2.0336807e-02
   4.8544323e-01   2.2368236e-02
   4.8521887e-01   2.2766508e-02
   4.8443423e-01   2.4265371e-02
   4.8380110e-01   2.6576989e-02
   4.8347300e-01   2.7798095e-02
   4.8251412e-01   3.1395686e-02
   4.8150295e-01   3.5341533e-02
   4.8124587e-01   3.6353380e-02
   4.8080508e-01   3.8171748e-02
   4.8017967e-01   4.2912444e-02
   4.7953290e-01   4.8147045e-02
   4.7924261e-01   5.0492662e-02
   4.7899545e-01   5.2624404e-02
   4.7831229e-01   5.8215787e-02
   4.7756263e-01   6.4990122e-02
   4.7741892e-01   6.6261109e-02
   4.7730902e-01   6.7335568e-02
   4.7715952e-01   7.9338440e-02
   4.7713804e-01   8.2423185e-02
   4.7756154e-01   8.7590434e-02
   4.7839169e-01   9.7848210e-02
   4.7952969e-01   1.0557458e-01
   4.8064014e-01   1.1316375e-01
   4.8149825e-01   1.1729173e-01
   4.8268629e-01   1.2302293e-01
   4.8346859e-01   1.2674900e-01
   4.8404915e-01   1.2951339e-01
   4.8543927e-01   1.3454329e-01
   4.8654199e-01   1.3850268e-01
   4.8741023e-01   1.4157414e-01
   4.8855529e-01   1.4557582e-01
   4.8938119e-01   1.4801145e-01
   4.8983411e-01   1.4932123e-01
   4.9135212e-01   1.5364393e-01
   4.9282091e-01   1.5772076e-01
   4.9332342e-01   1.5909454e-01
   4.9437462e-01   1.6187820e-01
   4.9529517e-01   1.6392600e-01
   4.9562645e-01   1.6463142e-01
   4.9726739e-01   1.6808115e-01
   4.9824827e-01   1.7003881e-01
   4.9923996e-01   1.7199416e-01
   5.0080227e-01   1.7489325e-01
   5.0121285e-01   1.7564625e-01
   5.0278274e-01   1.7833743e-01
   5.0318604e-01   1.7892299e-01
   5.0326796e-01   1.7903212e-01
   5.0515956e-01   1.8153163e-01
   5.0558597e-01   1.8197191e-01
   5.0713309e-01   1.8400215e-01
   5.0786565e-01   1.8460729e-01
   5.0910686e-01   1.8598040e-01
   5.1008551e-01   1.8674343e-01
   5.1108168e-01   1.8750714e-01
   5.1218341e-01   1.8784627e-01
   5.1305570e-01   1.8823959e-01
   5.1422478e-01   1.8847201e-01
   5.1502899e-01   1.8837022e-01
   5.1623498e-01   1.8884835e-01
   5.1700317e-01   1.8880138e-01
   5.1823037e-01   1.8911517e-01
   5.1897779e-01   1.8934774e-01
   5.2024129e-01   1.8952501e-01
   5.2095242e-01   1.8958441e-01
   5.2220090e-01   1.8952646e-01
   5.2292722e-01   1.8943479e-01
   5.2411192e-01   1.8914448e-01
   5.2490211e-01   1.8893297e-01
   5.2598417e-01   1.8845748e-01
   5.2687695e-01   1.8805970e-01
   5.2781679e-01   1.8745982e-01
   5.2885167e-01   1.8680136e-01
   5.2961068e-01   1.8615997e-01
   5.3082621e-01   1.8514289e-01
   5.3136734e-01   1.8457097e-01
   5.3280051e-01   1.8307845e-01
   5.3308897e-01   1.8271136e-01
   5.3477452e-01   1.8060675e-01
   5.3477802e-01   1.8060151e-01
   5.3479594e-01   1.8057539e-01
   5.3637501e-01   1.7776404e-01
   5.3674797e-01   1.7711589e-01
   5.3793992e-01   1.7468214e-01
   5.3872097e-01   1.7314061e-01
   5.3947703e-01   1.7139095e-01
   5.4069346e-01   1.6871667e-01
   5.4098809e-01   1.6790658e-01
   5.4193569e-01   1.6568499e-01
   5.4245872e-01   1.6410680e-01
   5.4266528e-01   1.6352077e-01
   5.4387729e-01   1.5990695e-01
   5.4463659e-01   1.5765366e-01
   5.4529728e-01   1.5570779e-01
   5.4660774e-01   1.5220740e-01
   5.4674646e-01   1.5177281e-01
   5.4719842e-01   1.5072931e-01
   5.4814683e-01   1.4745535e-01
   5.4857770e-01   1.4600930e-01
   5.4945398e-01   1.4241805e-01
   5.5054763e-01   1.4006238e-01
   5.5092502e-01   1.3866902e-01
   5.5159719e-01   1.3579786e-01
   5.5204387e-01   1.3207079e-01
   5.5251499e-01   1.2903258e-01
   5.5300505e-01   1.2415710e-01
   5.5345849e-01   1.2030720e-01
   5.5378464e-01   1.1512366e-01
   5.5441700e-01   1.0565667e-01
   5.5442114e-01   1.0522670e-01
   5.5447570e-01   1.0006748e-01
   5.5456568e-01   9.1402193e-02
   5.5457402e-01   9.0694122e-02
   5.5447125e-01   8.8977703e-02
   5.5364944e-01   7.5730752e-02
   5.5249052e-01   6.6409326e-02
   5.5177245e-01   6.0798456e-02
   5.5051476e-01   5.4453871e-02
   5.4901309e-01   4.9425975e-02
   5.4854031e-01   4.7570310e-02
   5.4796011e-01   4.5817733e-02
   5.4656639e-01   4.1547339e-02
   3.2473810e-01  -5.2319521e-02
   3.2455737e-01  -4.8360445e-02
   3.2402351e-01  -3.9751264e-02
   3.2394069e-01  -3.8240952e-02
   3.2389864e-01  -3.7624483e-02
   3.2318809e-01  -2.9194010e-02
   3.2273438e-01  -2.3010207e-02
   3.2243765e-01  -2.0164533e-02
   3.2204912e-01  -1.6596371e-02
   3.2160789e-01  -1.1780207e-02
   3.2129337e-01  -8.5384397e-03
   3.2062887e-01  -4.5231093e-03
   3.2007609e-01  -1.6838804e-03
   3.1948419e-01   1.5204518e-03
   3.1864530e-01   5.8601961e-03
   3.1830779e-01   7.3331901e-03
   3.1810347e-01   8.2010954e-03
   3.1708308e-01   1.2749154e-02
   3.1613122e-01   1.6875294e-02
   3.1585113e-01   1.8138523e-02
   3.1538617e-01   2.0188238e-02
   3.1458095e-01   2.3218243e-02
   3.1415919e-01   2.4775782e-02
   3.1328657e-01   2.8112452e-02
   3.1218725e-01   3.2251121e-02
   3.1198971e-01   3.3016080e-02
   3.1161314e-01   3.4459384e-02
   3.1066808e-01   3.7642418e-02
   3.1021542e-01   3.9148647e-02
   3.0933534e-01   4.2162008e-02
   3.0824363e-01   4.5867642e-02
   3.0800267e-01   4.6707073e-02
   3.0750285e-01   4.8436394e-02
   3.0662797e-01   5.1082648e-02
   3.0627207e-01   5.2148309e-02
   3.0522915e-01   5.5361981e-02
   3.0430015e-01   5.8200167e-02
   3.0383110e-01   5.9673052e-02
   3.0269195e-01   6.3220758e-02
   3.0242901e-01   6.3948221e-02
   3.0232824e-01   6.4224285e-02
   3.0100691e-01   6.7949674e-02
   3.0035604e-01   6.9767741e-02
   2.9958545e-01   7.1980880e-02
   2.9838435e-01   7.5400838e-02
   2.9816457e-01   7.6044298e-02
   2.9760049e-01   7.7677853e-02
   2.9672387e-01   7.9970187e-02
   2.9641298e-01   8.0776065e-02
   2.9529088e-01   8.3973385e-02
   2.9444157e-01   8.6392347e-02
   2.9381504e-01   8.7693371e-02
   2.9247088e-01   9.0608648e-02
   2.9227411e-01   9.0948926e-02
   2.9142166e-01   9.2457288e-02
   2.9066058e-01   9.3664607e-02
   2.9050033e-01   9.3950771e-02
   2.8913357e-01   9.7018004e-02
   2.8852891e-01   9.8515366e-02
   2.8764299e-01   1.0062900e-01
   2.8655729e-01   1.0326210e-01
   2.8614503e-01   1.0422920e-01
   2.8470152e-01   1.0742692e-01
   2.8461009e-01   1.0761360e-01
   2.8458566e-01   1.0766508e-01
   2.8301926e-01   1.1054446e-01
   2.8261444e-01   1.1125757e-01
   2.8143600e-01   1.1355078e-01
   2.8064313e-01   1.1501276e-01
   2.7985980e-01   1.1664457e-01
   2.7867139e-01   1.1916769e-01
   2.7830467e-01   1.1992644e-01
   2.7691190e-01   1.2283691e-01
   2.7674140e-01   1.2316885e-01
   2.7669951e-01   1.2325125e-01
   2.7515165e-01   1.2622473e-01
   2.7472754e-01   1.2704744e-01
   2.7355478e-01   1.2925287e-01
   2.7275539e-01   1.3077118e-01
   2.7194962e-01   1.3224450e-01
   2.7078307e-01   1.3440050e-01
   2.7033504e-01   1.3519063e-01
   2.6881058e-01   1.3791131e-01
   2.6870981e-01   1.3808115e-01
   2.6821261e-01   1.3893036e-01
   2.6706162e-01   1.4077228e-01
   2.6683794e-01   1.4113436e-01
   2.6539402e-01   1.4332220e-01
   2.6486517e-01   1.4413409e-01
   2.6370938e-01   1.4576960e-01
   2.6289235e-01   1.4694333e-01
   2.6200526e-01   1.4809511e-01
   2.6091965e-01   1.4952949e-01
   2.6027868e-01   1.5027498e-01
   2.5894734e-01   1.5185553e-01
   2.5852599e-01   1.5227983e-01
   2.5697595e-01   1.5387841e-01
   2.5674250e-01   1.5407180e-01
   2.5500642e-01   1.5554740e-01
   2.5492199e-01   1.5560053e-01
   2.5334466e-01   1.5661119e-01
   2.5305521e-01   1.5678984e-01
   2.5304038e-01   1.5679870e-01
   2.5114175e-01   1.5760834e-01
   2.5108034e-01   1.5763439e-01
   2.4918634e-01   1.5806685e-01
   2.4913027e-01   1.5808356e-01
   2.4810294e-01   1.5797892e-01
   2.4719628e-01   1.5786439e-01
   2.4714072e-01   1.5784339e-01
   2.4528550e-01   1.5721223e-01
   2.4505887e-01   1.5706370e-01
   2.4340376e-01   1.5623020e-01
   2.4295767e-01   1.5581950e-01
   2.4156547e-01   1.5453457e-01
   2.4089148e-01   1.5393169e-01
   2.3976802e-01   1.5274430e-01
   2.3868644e-01   1.5106013e-01
   2.3778210e-01   1.4969404e-01
   2.3745723e-01   1.4897968e-01
   2.3677632e-01   1.4778195e-01
   2.3603768e-01   1.4627323e-01
   2.3553288e-01   1.4521646e-01
   2.3509388e-01   1.4421148e-01
   2.3492110e-01   1.4383297e-01
   2.3463636e-01   1.4320427e-01
   2.3440859e-01   1.4270503e-01
   2.3432097e-01   1.4251203e-01
   2.3395622e-01   1.4172854e-01
   2.3370324e-01   1.4114170e-01
   2.3351897e-01   1.4072246e-01
   2.3343068e-01   1.4052987e-01
   2.3315809e-01   1.3992629e-01
   2.3315809e-01   1.3992629e-01
   2.3314244e-01   1.3988494e-01
   2.3307075e-01   1.3969048e-01
   2.3289799e-01   1.3921460e-01
   2.3277828e-01   1.3887079e-01
   2.3250681e-01   1.3809277e-01
   2.3227072e-01   1.3747904e-01
   2.3214167e-01   1.3714493e-01
   2.3184960e-01   1.3632802e-01
   2.3175532e-01   1.3605437e-01
   2.3170711e-01   1.3591496e-01
   2.3136268e-01   1.3492731e-01
   2.3112676e-01   1.3425454e-01
   2.3096511e-01   1.3379539e-01
   2.3057576e-01   1.3264959e-01
   2.3055580e-01   1.3259265e-01
   2.3045619e-01   1.3232110e-01
   2.3013383e-01   1.3143561e-01
   2.3007159e-01   1.3124636e-01
   2.2924309e-01   1.2895365e-01
   2.2892217e-01   1.2799636e-01
   2.2834410e-01   1.2628426e-01
   2.2777613e-01   1.2455486e-01
   2.2750753e-01   1.2376794e-01
   2.2671319e-01   1.2140679e-01
   2.2660716e-01   1.2108711e-01
   2.2624384e-01   1.1999651e-01
   2.2501271e-01   1.1605739e-01
   2.2439375e-01   1.1399261e-01
   2.2324204e-01   1.1015781e-01
   2.2141404e-01   1.0416790e-01
   2.2135651e-01   1.0395778e-01
   2.2130472e-01   1.0377317e-01
   2.1944326e-01   9.7198117e-02
   2.1769694e-01   9.1143766e-02
   2.1752090e-01   9.0538547e-02
   2.1731339e-01   8.9839413e-02
   2.1558895e-01   8.3096733e-02
   2.1375520e-01   7.5663352e-02
   2.1365606e-01   7.5172731e-02
   2.1350945e-01   7.4530282e-02
   2.1174634e-01   6.6860889e-02
   2.0999383e-01   6.1637977e-02
   2.0984409e-01   6.1190633e-02
   2.0957756e-01   6.0234733e-02
   2.0810832e-01   5.4304422e-02
   2.0720237e-01   4.9634996e-02
   2.0666256e-01   4.6878941e-02
   2.0562099e-01   4.0263233e-02
   2.0444241e-01   3.2630441e-02
   2.0391086e-01   2.8123543e-02
   2.0272875e-01   1.8110475e-02
   2.0211494e-01   1.0469164e-02
   2.0159372e-01   3.9415920e-03
   2.0137198e-01  -1.9650401e-03
   2.0105081e-01  -1.0406257e-02
   2.0113984e-01  -1.8184218e-02
   2.0121541e-01  -2.4879631e-02
   2.0148085e-01  -2.9904100e-02
   2.0195350e-01  -3.9155419e-02
   2.0201621e-01  -3.9891322e-02
   2.0210100e-01  -4.0852384e-02
   2.0274582e-01  -4.8297339e-02
   2.0321361e-01  -5.3696951e-02
   2.0321361e-01  -5.3696951e-02
   2.0353717e-01  -5.6454707e-02
   2.0385169e-01  -5.9029520e-02
   2.0442351e-01  -6.3900666e-02
   2.0529305e-01  -7.0548490e-02
   2.0555373e-01  -7.2150296e-02
   2.0630662e-01  -7.6899050e-02
   2.0710779e-01  -8.2122765e-02
   2.0749201e-01  -8.4012289e-02
   2.0778997e-01  -8.5618611e-02
   2.0875814e-01  -9.0974794e-02
   2.0976279e-01  -9.6610334e-02
   2.0991709e-01  -9.7503928e-02
   2.1015166e-01  -9.8836023e-02
   2.1113362e-01  -1.0346778e-01
   2.1170032e-01  -1.0617855e-01
   2.1233936e-01  -1.0933847e-01
   2.1336567e-01  -1.1445055e-01
   2.1354442e-01  -1.1522839e-01
   2.1363979e-01  -1.1564378e-01
   2.1478305e-01  -1.2081771e-01
   2.1557404e-01  -1.2440516e-01
   2.1601191e-01  -1.2646336e-01
   2.1675777e-01  -1.2998350e-01
   2.1724592e-01  -1.3203899e-01
   2.1750310e-01  -1.3312806e-01
   2.1849144e-01  -1.3745598e-01
   2.1941829e-01  -1.4152908e-01
   2.1972580e-01  -1.4294238e-01
   2.2027964e-01  -1.4547134e-01
   2.2096364e-01  -1.4830223e-01
   2.2130665e-01  -1.4964349e-01
   2.2223828e-01  -1.5329188e-01
   2.2314460e-01  -1.5692122e-01
   2.2350366e-01  -1.5801994e-01
   2.2434804e-01  -1.6093884e-01
   2.2434804e-01  -1.6093884e-01
   2.2466024e-01  -1.6184065e-01
   2.2477854e-01  -1.6222668e-01
   2.2578299e-01  -1.6554167e-01
   2.2667564e-01  -1.6906707e-01
   2.2731842e-01  -1.7200341e-01
   2.2796918e-01  -1.7504739e-01
   2.2798599e-01  -1.7512103e-01
   2.2861434e-01  -1.7762947e-01
   2.2904220e-01  -1.7942510e-01
   2.2926887e-01  -1.8028891e-01
   2.2964245e-01  -1.8184586e-01
   2.2994589e-01  -1.8304992e-01
   2.3008226e-01  -1.8351302e-01
   2.3037511e-01  -1.8467055e-01
   2.3044867e-01  -1.8494613e-01
   2.3062945e-01  -1.8559219e-01
   2.3084599e-01  -1.8638640e-01
   2.3093735e-01  -1.8672931e-01
   2.3114172e-01  -1.8751548e-01
   2.3125955e-01  -1.8794801e-01
   2.3131581e-01  -1.8816009e-01
   2.3159118e-01  -1.8920539e-01
   2.3172723e-01  -1.8973524e-01
   2.3187872e-01  -1.9032214e-01
   2.3210922e-01  -1.9125809e-01
   2.3216304e-01  -1.9145968e-01
   2.3230496e-01  -1.9200392e-01
   2.3242833e-01  -1.9246848e-01
   2.3247856e-01  -1.9265314e-01
   2.3269342e-01  -1.9353337e-01
   2.3307705e-01  -1.9509715e-01
   2.3312557e-01  -1.9528830e-01
   2.3312557e-01  -1.9528830e-01
   2.3326825e-01  -1.9576837e-01
   2.3349483e-01  -1.9652049e-01
   2.3375983e-01  -1.9744160e-01
   2.3395624e-01  -1.9810652e-01
   2.3410350e-01  -1.9859660e-01
   2.3443942e-01  -1.9968019e-01
   2.3447011e-01  -1.9978828e-01
   2.3455978e-01  -2.0009771e-01
   2.3455978e-01  -2.0009771e-01
   2.3485169e-01  -2.0110494e-01
   2.3496081e-01  -2.0149872e-01
   2.3531466e-01  -2.0276004e-01
   2.3552175e-01  -2.0359550e-01
   2.3559140e-01  -2.0386010e-01
   2.3624031e-01  -2.0632293e-01
   2.3645407e-01  -2.0712077e-01
   2.3689391e-01  -2.0858843e-01
   2.3738256e-01  -2.1022636e-01
   2.3746810e-01  -2.1053992e-01
   2.3756812e-01  -2.1092841e-01
   2.3790920e-01  -2.1211969e-01
   2.3834693e-01  -2.1351640e-01
   2.3910834e-01  -2.1529609e-01
   2.3989116e-01  -2.1687137e-01
   2.4035161e-01  -2.1779458e-01
   2.4154821e-01  -2.2027432e-01
   2.4165854e-01  -2.2059397e-01
   2.4198506e-01  -2.2154627e-01
   2.4198506e-01  -2.2154627e-01
   2.4302802e-01  -2.2442141e-01
   2.4336401e-01  -2.2530688e-01
   2.4447664e-01  -2.2777827e-01
   2.4523971e-01  -2.2946679e-01
   2.4600420e-01  -2.3092614e-01
   2.4715342e-01  -2.3314603e-01
   2.4757420e-01  -2.3382354e-01
   2.4909208e-01  -2.3630000e-01
   2.4920093e-01  -2.3644294e-01
   2.5089753e-01  -2.3863047e-01
   2.5104738e-01  -2.3882195e-01
   2.5265720e-01  -2.4042074e-01
   2.5301337e-01  -2.4078214e-01
   2.5447182e-01  -2.4186759e-01
   2.5498593e-01  -2.4226195e-01
   2.5634156e-01  -2.4295298e-01
   2.5696241e-01  -2.4328415e-01
   2.5826659e-01  -2.4366328e-01
   2.5894110e-01  -2.4387568e-01
   2.6024737e-01  -2.4398657e-01
   2.6092095e-01  -2.4406008e-01
   2.6228462e-01  -2.4391285e-01
   2.6290130e-01  -2.4386003e-01
   2.6437936e-01  -2.4343399e-01
   2.6488166e-01  -2.4329839e-01
   2.6653154e-01  -2.4255408e-01
   2.6686168e-01  -2.4241074e-01
   2.6873804e-01  -2.4129571e-01
   2.6884114e-01  -2.4123460e-01
   2.7082008e-01  -2.3969266e-01
   2.7101538e-01  -2.3950952e-01
   2.7279889e-01  -2.3778473e-01
   2.7333699e-01  -2.3724261e-01
   2.7477612e-01  -2.3590760e-01
   2.7566096e-01  -2.3488059e-01
   2.7675290e-01  -2.3370797e-01
   2.7805023e-01  -2.3204662e-01
   2.7873006e-01  -2.3118196e-01
   2.8056805e-01  -2.2835531e-01
   2.8070699e-01  -2.2815089e-01
   2.8132381e-01  -2.2739538e-01
   2.8132381e-01  -2.2739538e-01
   2.8268080e-01  -2.2558938e-01
   2.8299450e-01  -2.2517469e-01
   2.8465375e-01  -2.2296141e-01
   2.8547850e-01  -2.2153839e-01
   2.8662811e-01  -2.1952582e-01
   2.8805833e-01  -2.1728562e-01
   2.8860162e-01  -2.1641855e-01
   2.9028518e-01  -2.1348347e-01
   2.9057483e-01  -2.1291550e-01
   2.9068627e-01  -2.1268602e-01
   2.9254734e-01  -2.0891145e-01
   2.9345812e-01  -2.0697658e-01
   2.9451939e-01  -2.0475368e-01
   2.9628281e-01  -2.0088352e-01
   2.9649092e-01  -2.0043210e-01
   2.9694897e-01  -1.9939452e-01
   2.9846180e-01  -1.9561813e-01
   2.9927179e-01  -1.9353429e-01
   3.0043210e-01  -1.9056752e-01
   3.0234471e-01  -1.8554388e-01
   3.0240189e-01  -1.8539447e-01
   3.0437103e-01  -1.7954464e-01
   3.0564148e-01  -1.7569069e-01
   3.0633974e-01  -1.7357802e-01
   3.0734687e-01  -1.7049654e-01
   3.0734687e-01  -1.7049654e-01
   3.0830791e-01  -1.6711588e-01
   3.0918169e-01  -1.6402497e-01
   3.1027559e-01  -1.6016002e-01
   3.1147506e-01  -1.5591401e-01
   3.1224281e-01  -1.5272549e-01
   3.1320113e-01  -1.4875490e-01
   3.1420953e-01  -1.4457868e-01
   3.1502605e-01  -1.4121466e-01
   3.1617598e-01  -1.3554722e-01
   3.1805253e-01  -1.2638018e-01
   3.1814213e-01  -1.2585251e-01
   3.1844997e-01  -1.2406312e-01
   3.2010579e-01  -1.1443570e-01
   3.2060243e-01  -1.1159506e-01
   3.2206983e-01  -1.0048583e-01
   3.2389624e-01  -8.2887596e-02
   3.2399253e-01  -8.1861267e-02
   3.2399253e-01  -8.1861267e-02
   3.2403532e-01  -8.1020791e-02
   3.2477376e-01  -6.7070324e-02


==> data/DARPA_buttock_o4_02_1.dat <==
   3.2473810e-01  -5.2319521e-02
   3.2455737e-01  -4.8360445e-02
   3.2402351e-01  -3.9751264e-02
   3.2394069e-01  -3.8240952e-02
   3.2389864e-01  -3.7624483e-02
   3.2318809e-01  -2.9194010e-02
   3.2273438e-01  -2.3010207e-02
   3.2243765e-01  -2.0164533e-02
   3.2204912e-01  -1.6596371e-02
   3.2160789e-01  -1.1780207e-02
   3.2129337e-01  -8.5384397e-03
   3.2062887e-01  -4.5231093e-03
   3.2007609e-01  -1.6838804e-03
   3.1948419e-01   1.5204518e-03
   3.1864530e-01   5.8601961e-03
   3.1830779e-01   7.3331901e-03
   3.1810347e-01   8.2010954e-03
   3.1708308e-01   1.2749154e-02
   3.1613122e-01   1.6875294e-02
   3.1585113e-01   1.8138523e-02
   3.1538617e-01   2.0188238e-02
   3.1458095e-01   2.3218243e-02
   3.1415919e-01   2.4775782e-02
   3.1328657e-01   2.8112452e-02
   3.1218725e-01   3.2251121e-02
   3.1198971e-01   3.3016080e-02
   3.1161314e-01   3.4459384e-02
   3.1066808e-01   3.7642418e-02
   3.1021542e-01   3.9148647e-02
   3.0933534e-01   4.2162008e-02
   3.0824363e-01   4.5867642e-02
   3.0800267e-01   4.6707073e-02
   3.0750285e-01   4.8436394e-02
   3.0662797e-01   5.1082648e-02
   3.0627207e-01   5.2148309e-02
   3.0522915e-01   5.5361981e-02
   3.0430015e-01   5.8200167e-02
   3.0383110e-01   5.9673052e-02
   3.0269195e-01   6.3220758e-02
   3.0242901e-01   6.3948221e-02
   3.0232824e-01   6.4224285e-02
   3.0100691e-01   6.7949674e-02
   3.0035604e-01   6.9767741e-02
   2.9958545e-01   7.1980880e-02
   2.9838435e-01   7.5400838e-02
   2.9816457e-01   7.6044298e-02
   2.9760049e-01   7.7677853e-02
   2.9672387e-01   7.9970187e-02
   2.9641298e-01   8.0776065e-02
   2.9529088e-01   8.3973385e-02
   2.9444157e-01   8.6392347e-02
   2.9381504e-01   8.7693371e-02
   2.9247088e-01   9.0608648e-02
   2.9227411e-01   9.0948926e-02
   2.9142166e-01   9.2457288e-02
   2.9066058e-01   9.3664607e-02
   2.9050033e-01   9.3950771e-02
   2.8913357e-01   9.7018004e-02
   2.8852891e-01   9.8515366e-02
   2.8764299e-01   1.0062900e-01
   2.8655729e-01   1.0326210e-01
   2.8614503e-01   1.0422920e-01
   2.8470152e-01   1.0742692e-01
   2.8461009e-01   1.0761360e-01
   2.8458566e-01   1.0766508e-01
   2.8301926e-01   1.1054446e-01
   2.8261444e-01   1.1125757e-01
   2.8143600e-01   1.1355078e-01
   2.8064313e-01   1.1501276e-01
   2.7985980e-01   1.1664457e-01
   2.7867139e-01   1.1916769e-01
   2.7830467e-01   1.1992644e-01
   2.7691190e-01   1.2283691e-01
   2.7674140e-01   1.2316885e-01
   2.7669951e-01   1.2325125e-01
   2.7515165e-01   1.2622473e-01
   2.7472754e-01   1.2704744e-01
   2.7355478e-01   1.2925287e-01
   2.7275539e-01   1.3077118e-01
   2.7194962e-01   1.3224450e-01
   2.7078307e-01   1.3440050e-01
   2.7033504e-01   1.3519063e-01
   2.6881058e-01   1.3791131e-01
   2.6870981e-01   1.3808115e-01
   2.6821261e-01   1.3893036e-01
   2.6706162e-01   1.4077228e-01
   2.6683794e-01   1.4113436e-01
   2.6539402e-01   1.4332220e-01
   2.6486517e-01   1.4413409e-01
   2.6370938e-01   1.4576960e-01
   2.6289235e-01   1.4694333e-01
   2.6200526e-01   1.4809511e-01
   2.6091965e-01   1.4952949e-01
   2.6027868e-01   1.5027498e-01
   2.5894734e-01   1.5185553e-01
   2.5852599e-01   1.5227983e-01
   2.5697595e-01   1.5387841e-01
   2.5674250e-01   1.5407180e-01
   2.5500642e-01   1.5554740e-01
   2.5492199e-01   1.5560053e-01
   2.5334466e-01   1.5661119e-01
   2.5305521e-01   1.5678984e-01
   2.5304038e-01   1.5679870e-01
   2.5114175e-01   1.5760834e-01
   2.5108034e-01   1.5763439e-01
   2.4918634e-01   1.5806685e-01
   2.4913027e-01   1.5808356e-01
   2.4810294e-01   1.5797892e-01
   2.4719628e-01   1.5786439e-01
   2.4714072e-01   1.5784339e-01
   2.4528550e-01   1.5721223e-01
   2.4505887e-01   1.5706370e-01
   2.4340376e-01   1.5623020e-01
   2.4295767e-01   1.5581950e-01
   2.4156547e-01   1.5453457e-01
   2.4089148e-01   1.5393169e-01
   2.3976802e-01   1.5274430e-01
   2.3868644e-01   1.5106013e-01
   2.3778210e-01   1.4969404e-01
   2.3745723e-01   1.4897968e-01
   2.3677632e-01   1.4778195e-01
   2.3603768e-01   1.4627323e-01
   2.3553288e-01   1.4521646e-01
   2.3509388e-01   1.4421148e-01
   2.3492110e-01   1.4383297e-01
   2.3463636e-01   1.4320427e-01
   2.3440859e-01   1.4270503e-01
   2.3432097e-01   1.4251203e-01
   2.3395622e-01   1.4172854e-01
   2.3370324e-01   1.4114170e-01
   2.3351897e-01   1.4072246e-01
   2.3343068e-01   1.4052987e-01
   2.3315809e-01   1.3992629e-01
   2.3315809e-01   1.3992629e-01
   2.3314244e-01   1.3988494e-01
   2.3307075e-01   1.3969048e-01
   2.3289799e-01   1.3921460e-01
   2.3277828e-01   1.3887079e-01
   2.3250681e-01   1.3809277e-01
   2.3227072e-01   1.3747904e-01
   2.3214167e-01   1.3714493e-01
   2.3184960e-01   1.3632802e-01
   2.3175532e-01   1.3605437e-01
   2.3170711e-01   1.3591496e-01
   2.3136268e-01   1.3492731e-01
   2.3112676e-01   1.3425454e-01
   2.3096511e-01   1.3379539e-01
   2.3057576e-01   1.3264959e-01
   2.3055580e-01   1.3259265e-01
   2.3045619e-01   1.3232110e-01
   2.3013383e-01   1.3143561e-01
   2.3007159e-01   1.3124636e-01
   2.2924309e-01   1.2895365e-01
   2.2892217e-01   1.2799636e-01
   2.2834410e-01   1.2628426e-01
   2.2777613e-01   1.2455486e-01
   2.2750753e-01   1.2376794e-01
   2.2671319e-01   1.2140679e-01
   2.2660716e-01   1.2108711e-01
   2.2624384e-01   1.1999651e-01
   2.2501271e-01   1.1605739e-01
   2.2439375e-01   1.1399261e-01
   2.2324204e-01   1.1015781e-01
   2.2141404e-01   1.0416790e-01
   2.2135651e-01   1.0395778e-01
   2.2130472e-01   1.0377317e-01
   2.1944326e-01   9.7198117e-02
   2.1769694e-01   9.1143766e-02
   2.1752090e-01   9.0538547e-02
   2.1731339e-01   8.9839413e-02
   2.1558895e-01   8.3096733e-02
   2.1375520e-01   7.5663352e-02
   2.1365606e-01   7.5172731e-02
   2.1350945e-01   7.4530282e-02
   2.1174634e-01   6.6860889e-02
   2.0999383e-01   6.1637977e-02
   2.0984409e-01   6.1190633e-02
   2.0957756e-01   6.0234733e-02
   2.0810832e-01   5.4304422e-02
   2.0720237e-01   4.9634996e-02
   2.0666256e-01   4.6878941e-02
   2.0562099e-01   4.0263233e-02
   2.0444241e-01   3.2630441e-02
   2.0391086e-01   2.8123543e-02
   2.0272875e-01   1.8110475e-02
   2.0211494e-01   1.0469164e-02
   2.0159372e-01   3.9415920e-03
   2.0137198e-01  -1.9650401e-03
   2.0105081e-01  -1.0406257e-02
   2.0113984e-01  -1.8184218e-02
   2.0121541e-01  -2.4879631e-02
   2.0148085e-01  -2.9904100e-02
   2.0195350e-01  -3.9155419e-02
   2.0201621e-01  -3.9891322e-02
   2.0210100e-01  -4.0852384e-02
   2.0274582e-01  -4.8297339e-02
   2.0321361e-01  -5.3696951e-02
   2.0321361e-01  -5.3696951e-02
   2.0353717e-01  -5.6454707e-02
   2.0385169e-01  -5.9029520e-02
   2.0442351e-01  -6.3900666e-02
   2.0529305e-01  -7.0548490e-02
   2.0555373e-01  -7.2150296e-02
   2.0630662e-01  -7.6899050e-02
   2.0710779e-01  -8.2122765e-02
   2.0749201e-01  -8.4012289e-02
   2.0778997e-01  -8.5618611e-02
   2.0875814e-01  -9.0974794e-02
   2.0976279e-01  -9.6610334e-02
   2.0991709e-01  -9.7503928e-02
   2.1015166e-01  -9.8836023e-02
   2.1113362e-01  -1.0346778e-01
   2.1170032e-01  -1.0617855e-01
   2.1233936e-01  -1.0933847e-01
   2.1336567e-01  -1.1445055e-01
   2.1354442e-01  -1.1522839e-01
   2.1363979e-01  -1.1564378e-01
   2.1478305e-01  -1.2081771e-01
   2.1557404e-01  -1.2440516e-01
   2.1601191e-01  -1.2646336e-01
   2.1675777e-01  -1.2998350e-01
   2.1724592e-01  -1.3203899e-01
   2.1750310e-01  -1.3312806e-01
   2.1849144e-01  -1.3745598e-01
   2.1941829e-01  -1.4152908e-01
   2.1972580e-01  -1.4294238e-01
   2.2027964e-01  -1.4547134e-01
   2.2096364e-01  -1.4830223e-01
   2.2130665e-01  -1.4964349e-01
   2.2223828e-01  -1.5329188e-01
   2.2314460e-01  -1.5692122e-01
   2.2350366e-01  -1.5801994e-01
   2.2434804e-01  -1.6093884e-01
   2.2434804e-01  -1.6093884e-01
   2.2466024e-01  -1.6184065e-01
   2.2477854e-01  -1.6222668e-01
   2.2578299e-01  -1.6554167e-01
   2.2667564e-01  -1.6906707e-01
   2.2731842e-01  -1.7200341e-01
   2.2796918e-01  -1.7504739e-01
   2.2798599e-01  -1.7512103e-01
   2.2861434e-01  -1.7762947e-01
   2.2904220e-01  -1.7942510e-01
   2.2926887e-01  -1.8028891e-01
   2.2964245e-01  -1.8184586e-01
   2.2994589e-01  -1.8304992e-01
   2.3008226e-01  -1.8351302e-01
   2.3037511e-01  -1.8467055e-01
   2.3044867e-01  -1.8494613e-01
   2.3062945e-01  -1.8559219e-01
   2.3084599e-01  -1.8638640e-01
   2.3093735e-01  -1.8672931e-01
   2.3114172e-01  -1.8751548e-01
   2.3125955e-01  -1.8794801e-01
   2.3131581e-01  -1.8816009e-01
   2.3159118e-01  -1.8920539e-01
   2.3172723e-01  -1.8973524e-01
   2.3187872e-01  -1.9032214e-01
   2.3210922e-01  -1.9125809e-01
   2.3216304e-01  -1.9145968e-01
   2.3230496e-01  -1.9200392e-01
   2.3242833e-01  -1.9246848e-01
   2.3247856e-01  -1.9265314e-01
   2.3269342e-01  -1.9353337e-01
   2.3307705e-01  -1.9509715e-01
   2.3312557e-01  -1.9528830e-01
   2.3312557e-01  -1.9528830e-01
   2.3326825e-01  -1.9576837e-01
   2.3349483e-01  -1.9652049e-01
   2.3375983e-01  -1.9744160e-01
   2.3395624e-01  -1.9810652e-01
   2.3410350e-01  -1.9859660e-01
   2.3443942e-01  -1.9968019e-01
   2.3447011e-01  -1.9978828e-01
   2.3455978e-01  -2.0009771e-01
   2.3455978e-01  -2.0009771e-01
   2.3485169e-01  -2.0110494e-01
   2.3496081e-01  -2.0149872e-01
   2.3531466e-01  -2.0276004e-01
   2.3552175e-01  -2.0359550e-01
   2.3559140e-01  -2.0386010e-01
   2.3624031e-01  -2.0632293e-01
   2.3645407e-01  -2.0712077e-01
   2.3689391e-01  -2.0858843e-01
   2.3738256e-01  -2.1022636e-01
   2.3746810e-01  -2.1053992e-01
   2.3756812e-01  -2.1092841e-01
   2.3790920e-01  -2.1211969e-01
   2.3834693e-01  -2.1351640e-01
   2.3910834e-01  -2.1529609e-01
   2.3989116e-01  -2.1687137e-01
   2.4035161e-01  -2.1779458e-01
   2.4154821e-01  -2.2027432e-01
   2.4165854e-01  -2.2059397e-01
   2.4198506e-01  -2.2154627e-01
   2.4198506e-01  -2.2154627e-01
   2.4302802e-01  -2.2442141e-01
   2.4336401e-01  -2.2530688e-01
   2.4447664e-01  -2.2777827e-01
   2.4523971e-01  -2.2946679e-01
   2.4600420e-01  -2.3092614e-01
   2.4715342e-01  -2.3314603e-01
   2.4757420e-01  -2.3382354e-01
   2.4909208e-01  -2.3630000e-01
   2.4920093e-01  -2.3644294e-01
   2.5089753e-01  -2.3863047e-01
   2.5104738e-01  -2.3882195e-01
   2.5265720e-01  -2.4042074e-01
   2.5301337e-01  -2.4078214e-01
   2.5447182e-01  -2.4186759e-01
   2.5498593e-01  -2.4226195e-01
   2.5634156e-01  -2.4295298e-01
   2.5696241e-01  -2.4328415e-01
   2.5826659e-01  -2.4366328e-01
   2.5894110e-01  -2.4387568e-01
   2.6024737e-01  -2.4398657e-01
   2.6092095e-01  -2.4406008e-01
   2.6228462e-01  -2.4391285e-01
   2.6290130e-01  -2.4386003e-01
   2.6437936e-01  -2.4343399e-01
   2.6488166e-01  -2.4329839e-01
   2.6653154e-01  -2.4255408e-01
   2.6686168e-01  -2.4241074e-01
   2.6873804e-01  -2.4129571e-01
   2.6884114e-01  -2.4123460e-01
   2.7082008e-01  -2.3969266e-01
   2.7101538e-01  -2.3950952e-01
   2.7279889e-01  -2.3778473e-01
   2.7333699e-01  -2.3724261e-01
   2.7477612e-01  -2.3590760e-01
   2.7566096e-01  -2.3488059e-01
   2.7675290e-01  -2.3370797e-01
   2.7805023e-01  -2.3204662e-01
   2.7873006e-01  -2.3118196e-01
   2.8056805e-01  -2.2835531e-01
   2.8070699e-01  -2.2815089e-01
   2.8132381e-01  -2.2739538e-01
   2.8132381e-01  -2.2739538e-01
   2.8268080e-01  -2.2558938e-01
   2.8299450e-01  -2.2517469e-01
   2.8465375e-01  -2.2296141e-01
   2.8547850e-01  -2.2153839e-01
   2.8662811e-01  -2.1952582e-01
   2.8805833e-01  -2.1728562e-01
   2.8860162e-01  -2.1641855e-01
   2.9028518e-01  -2.1348347e-01
   2.9057483e-01  -2.1291550e-01
   2.9068627e-01  -2.1268602e-01
   2.9254734e-01  -2.0891145e-01
   2.9345812e-01  -2.0697658e-01
   2.9451939e-01  -2.0475368e-01
   2.9628281e-01  -2.0088352e-01
   2.9649092e-01  -2.0043210e-01
   2.9694897e-01  -1.9939452e-01
   2.9846180e-01  -1.9561813e-01
   2.9927179e-01  -1.9353429e-01
   3.0043210e-01  -1.9056752e-01
   3.0234471e-01  -1.8554388e-01
   3.0240189e-01  -1.8539447e-01
   3.0437103e-01  -1.7954464e-01
   3.0564148e-01  -1.7569069e-01
   3.0633974e-01  -1.7357802e-01
   3.0734687e-01  -1.7049654e-01
   3.0734687e-01  -1.7049654e-01
   3.0830791e-01  -1.6711588e-01
   3.0918169e-01  -1.6402497e-01
   3.1027559e-01  -1.6016002e-01
   3.1147506e-01  -1.5591401e-01
   3.1224281e-01  -1.5272549e-01
   3.1320113e-01  -1.4875490e-01
   3.1420953e-01  -1.4457868e-01
   3.1502605e-01  -1.4121466e-01
   3.1617598e-01  -1.3554722e-01
   3.1805253e-01  -1.2638018e-01
   3.1814213e-01  -1.2585251e-01
   3.1844997e-01  -1.2406312e-01
   3.2010579e-01  -1.1443570e-01
   3.2060243e-01  -1.1159506e-01
   3.2206983e-01  -1.0048583e-01
   3.2389624e-01  -8.2887596e-02
   3.2399253e-01  -8.1861267e-02
   3.2399253e-01  -8.1861267e-02
   3.2403532e-01  -8.1020791e-02
   3.2477376e-01  -6.7070324e-02
   3.2473810e-01  -5.2319521e-02


==> data/DARPA_buttock_o4_02_2.dat <==
   5.4532829e-01   3.6522339e-02
   5.4532829e-01   3.6522339e-02
   5.4459426e-01   3.3956439e-02
   5.4385632e-01   3.1026155e-02
   5.4262184e-01   2.7999566e-02
   5.4205255e-01   2.6745247e-02
   5.4064856e-01   2.3385481e-02
   5.3928785e-01   2.0734415e-02
   5.3867547e-01   1.9524830e-02
   5.3670431e-01   1.6057228e-02
   5.3670249e-01   1.6053983e-02
   5.3669559e-01   1.6043172e-02
   5.3472977e-01   1.3336707e-02
   5.3431147e-01   1.2841029e-02
   5.3275712e-01   1.0968859e-02
   5.3200010e-01   1.0210773e-02
   5.3078457e-01   8.9919611e-03
   5.2976964e-01   8.1593546e-03
   5.2881213e-01   7.4156122e-03
   5.2760849e-01   6.5998874e-03
   5.2683978e-01   6.1294631e-03
   5.2549212e-01   5.3559769e-03
   5.2486751e-01   5.0300789e-03
   5.2340715e-01   4.3332923e-03
   5.2289530e-01   4.1112695e-03
   5.2135391e-01   3.5350756e-03
   5.2092317e-01   3.3907775e-03
   5.1933423e-01   2.9749112e-03
   5.1895112e-01   2.8876961e-03
   5.1734773e-01   2.6506194e-03
   5.1697916e-01   2.6070751e-03
   5.1538976e-01   2.5293864e-03
   5.1500731e-01   2.5236909e-03
   5.1345494e-01   2.5730497e-03
   5.1303555e-01   2.6065595e-03
   5.1154206e-01   2.7737073e-03
   5.1106392e-01   2.8552040e-03
   5.0964584e-01   3.0933712e-03
   5.0909240e-01   3.2317666e-03
   5.0776450e-01   3.5189147e-03
   5.0712100e-01   3.7286614e-03
   5.0589756e-01   4.0459268e-03
   5.0514970e-01   4.3491265e-03
   5.0404419e-01   4.6772537e-03
   5.0317862e-01   5.1436663e-03
   5.0223493e-01   5.6236013e-03
   5.0120767e-01   6.2030777e-03
   5.0040282e-01   6.4126597e-03
   4.9923692e-01   7.3756586e-03
   4.9861209e-01   7.4807719e-03
   4.9726603e-01   8.8577867e-03
   4.9689680e-01   9.0631832e-03
   4.9529521e-01   9.9866089e-03
   4.9511859e-01   1.0191141e-02
   4.9332483e-01   1.0743811e-02
   4.9326594e-01   1.0823625e-02
   4.9269608e-01   1.1170302e-02
   4.9154071e-01   1.2371944e-02
   4.9135433e-01   1.2556013e-02
   4.8995363e-01   1.4916124e-02
   4.8938367e-01   1.5717028e-02
   4.8841924e-01   1.7842019e-02
   4.8741338e-01   1.9076964e-02
   4.8682320e-01   2.0336807e-02
   4.8544323e-01   2.2368236e-02
   4.8521887e-01   2.2766508e-02
   4.8443423e-01   2.4265371e-02
   4.8380110e-01   2.6576989e-02
   4.8347300e-01   2.7798095e-02
   4.8251412e-01   3.1395686e-02
   4.8150295e-01   3.5341533e-02
   4.8124587e-01   3.6353380e-02
   4.8080508e-01   3.8171748e-02
   4.8017967e-01   4.2912444e-02
   4.7953290e-01   4.8147045e-02
   4.7924261e-01   5.0492662e-02
   4.7899545e-01   5.2624404e-02
   4.7831229e-01   5.8215787e-02
   4.7756263e-01   6.4990122e-02
   4.7741892e-01   6.6261109e-02
   4.7730902e-01   6.7335568e-02
   4.7715952e-01   7.9338440e-02
   4.7713804e-01   8.2423185e-02
   4.7756154e-01   8.7590434e-02
   4.7839169e-01   9.7848210e-02
   4.7952969e-01   1.0557458e-01
   4.8064014e-01   1.1316375e-01
   4.8149825e-01   1.1729173e-01
   4.8268629e-01   1.2302293e-01
   4.8346859e-01   1.2674900e-01
   4.8404915e-01   1.2951339e-01
   4.8543927e-01   1.3454329e-01
   4.8654199e-01   1.3850268e-01
   4.8741023e-01   1.4157414e-01
   4.8855529e-01   1.4557582e-01
   4.8938119e-01   1.4801145e-01
   4.8983411e-01   1.4932123e-01
   4.9135212e-01   1.5364393e-01
   4.9282091e-01   1.5772076e-01
   4.9332342e-01   1.5909454e-01
   4.9437462e-01   1.6187820e-01
   4.9529517e-01   1.6392600e-01
   4.9562645e-01   1.6463142e-01
   4.9726739e-01   1.6808115e-01
   4.9824827e-01   1.7003881e-01
   4.9923996e-01   1.7199416e-01
   5.0080227e-01   1.7489325e-01
   5.0121285e-01   1.7564625e-01
   5.0278274e-01   1.7833743e-01
   5.0318604e-01   1.7892299e-01
   5.0326796e-01   1.7903212e-01
   5.0515956e-01   1.8153163e-01
   5.0558597e-01   1.8197191e-01
   5.0713309e-01   1.8400215e-01
   5.0786565e-01   1.8460729e-01
   5.0910686e-01   1.8598040e-01
   5.1008551e-01   1.8674343e-01
   5.1108168e-01   1.8750714e-01
   5.1218341e-01   1.8784627e-01
   5.1305570e-01   1.8823959e-01
   5.1422478e-01   1.8847201e-01
   5.1502899e-01   1.8837022e-01
   5.1623498e-01   1.8884835e-01
   5.1700317e-01   1.8880138e-01
   5.1823037e-01   1.8911517e-01
   5.1897779e-01   1.8934774e-01
   5.2024129e-01   1.8952501e-01
   5.2095242e-01   1.8958441e-01
   5.2220090e-01   1.8952646e-01
   5.2292722e-01   1.8943479e-01
   5.2411192e-01   1.8914448e-01
   5.2490211e-01   1.8893297e-01
   5.2598417e-01   1.8845748e-01
   5.2687695e-01   1.8805970e-01
   5.2781679e-01   1.8745982e-01
   5.2885167e-01   1.8680136e-01
   5.2961068e-01   1.8615997e-01
   5.3082621e-01   1.8514289e-01
   5.3136734e-01   1.8457097e-01
   5.3280051e-01   1.8307845e-01
   5.3308897e-01   1.8271136e-01
   5.3477452e-01   1.8060675e-01
   5.3477802e-01   1.8060151e-01
   5.3479594e-01   1.8057539e-01
   5.3637501e-01   1.7776404e-01
   5.3674797e-01   1.7711589e-01
   5.3793992e-01   1.7468214e-01
   5.3872097e-01   1.7314061e-01
   5.3947703e-01   1.7139095e-01
   5.4069346e-01   1.6871667e-01
   5.4098809e-01   1.6790658e-01
   5.4193569e-01   1.6568499e-01
   5.4245872e-01   1.6410680e-01
   5.4266528e-01   1.6352077e-01
   5.4387729e-01   1.5990695e-01
   5.4463659e-01   1.5765366e-01
   5.4529728e-01   1.5570779e-01
   5.4660774e-01   1.5220740e-01
   5.4674646e-01   1.5177281e-01
   5.4719842e-01   1.5072931e-01
   5.4814683e-01   1.4745535e-01
   5.4857770e-01   1.4600930e-01
   5.4945398e-01   1.4241805e-01
   5.5054763e-01   1.4006238e-01
   5.5092502e-01   1.3866902e-01
   5.5159719e-01   1.3579786e-01
   5.5204387e-01   1.3207079e-01
   5.5251499e-01   1.2903258e-01
   5.5300505e-01   1.2415710e-01
   5.5345849e-01   1.2030720e-01
   5.5378464e-01   1.1512366e-01
   5.5441700e-01   1.0565667e-01
   5.5442114e-01   1.0522670e-01
   5.5447570e-01   1.0006748e-01
   5.5456568e-01   9.1402193e-02
   5.5457402e-01   9.0694122e-02
   5.5447125e-01   8.8977703e-02
   5.5364944e-01   7.5730752e-02
   5.5249052e-01   6.6409326e-02
   5.5177245e-01   6.0798456e-02
   5.5051476e-01   5.4453871e-02
   5.4901309e-01   4.9425975e-02
   5.4854031e-01   4.7570310e-02
   5.4796011e-01   4.5817733e-02
   5.4656639e-01   4.1547339e-02
   5.4532829e-01   3.6522339e-02


==> data/DARPA_buttock_o4_03.dat <==
   2.2707948e-01   2.4998989e-01
   2.2726178e-01   2.5025090e-01
   2.2653335e-01   2.4924451e-01
   2.2564363e-01   2.4813832e-01
   2.2377710e-01   2.4573048e-01
   2.2162910e-01   2.4303068e-01
   2.1986913e-01   2.4105873e-01
   2.1932133e-01   2.4043841e-01
   2.1705565e-01   2.3814076e-01
   2.1466517e-01   2.3523720e-01
   2.1222394e-01   2.3218667e-01
   2.0982044e-01   2.2941171e-01
   2.0928766e-01   2.2881985e-01
   2.0743481e-01   2.2664024e-01
   2.0507680e-01   2.2395580e-01
   2.0274824e-01   2.2138372e-01
   2.0041176e-01   2.1867039e-01
   1.9835747e-01   2.1554805e-01
   1.9791938e-01   2.1480305e-01
   1.9528123e-01   2.1038694e-01
   1.9250801e-01   2.0584330e-01
   1.9124344e-01   2.0386749e-01
   1.8969222e-01   2.0137525e-01
   1.8731153e-01   1.9786803e-01
   1.8497211e-01   1.9448789e-01
   1.8263053e-01   1.9078711e-01
   1.8058090e-01   1.8754570e-01
   1.8017382e-01   1.8687665e-01
   1.7746339e-01   1.8248670e-01
   1.7463887e-01   1.7709975e-01
   1.7393349e-01   1.7553552e-01
   1.7179575e-01   1.7028425e-01
   1.6916961e-01   1.6382660e-01
   1.6714227e-01   1.5900939e-01
   1.6589413e-01   1.5575250e-01
   1.6316854e-01   1.4865918e-01
   1.6129940e-01   1.4382032e-01
   1.6048587e-01   1.4154595e-01
   1.5840587e-01   1.3564578e-01
   1.5665140e-01   1.3068307e-01
   1.5484422e-01   1.2537386e-01
   1.5371402e-01   1.2183602e-01
   1.5115264e-01   1.1377938e-01
   1.5066859e-01   1.1196859e-01
   1.4828807e-01   1.0105316e-01
   1.4685320e-01   9.3871769e-02
   1.4555252e-01   8.7026197e-02
   1.4443015e-01   8.0726976e-02
   1.4331117e-01   7.3886086e-02
   1.4225681e-01   6.7038030e-02
   1.4117002e-01   5.8814555e-02
   1.3993732e-01   4.8296505e-02
   1.3887216e-01   3.7474112e-02
   1.3792149e-01   2.4378159e-02
   1.3728990e-01   1.1193526e-02
   1.3702734e-01  -3.8435406e-03
   1.3725230e-01  -1.8761941e-02
   1.3784490e-01  -3.2118572e-02
   1.3815345e-01  -3.6584930e-02
   1.3872224e-01  -4.4792679e-02
   1.3900701e-01  -4.8345078e-02
   1.3950273e-01  -5.2767748e-02
   1.4009546e-01  -5.9264239e-02
   1.4014532e-01  -5.9746668e-02
   1.4111442e-01  -6.7832340e-02
   1.4216807e-01  -7.6018629e-02
   1.4290380e-01  -8.0538115e-02
   1.4355062e-01  -8.5409421e-02
   1.4504744e-01  -9.3811169e-02
   1.4589996e-01  -9.9170659e-02
   1.4698323e-01  -1.0501275e-01
   1.4841457e-01  -1.1213207e-01
   1.4915910e-01  -1.1577582e-01
   1.5071674e-01  -1.2303701e-01
   1.5199881e-01  -1.2741854e-01
   1.5327260e-01  -1.3157404e-01
   1.5470243e-01  -1.3646026e-01
   1.5476860e-01  -1.3668662e-01
   1.5665116e-01  -1.4186137e-01
   1.5842097e-01  -1.4691398e-01
   1.6057967e-01  -1.5364306e-01
   1.6059372e-01  -1.5368201e-01
   1.6266206e-01  -1.5951722e-01
   1.6453481e-01  -1.6482372e-01
   1.6639353e-01  -1.7014098e-01
   1.6657931e-01  -1.7067318e-01
   1.6846507e-01  -1.7559844e-01
   1.7048016e-01  -1.8108564e-01
   1.7243278e-01  -1.8641942e-01
   1.7294862e-01  -1.8784779e-01
   1.7442313e-01  -1.9163510e-01
   1.7635457e-01  -1.9630778e-01
   1.7829108e-01  -2.0003026e-01
   1.7884036e-01  -2.0111585e-01
   1.8026751e-01  -2.0380201e-01
   1.8222771e-01  -2.0756963e-01
   1.8415355e-01  -2.1131060e-01
   1.8605597e-01  -2.1507338e-01
   1.8737436e-01  -2.1770228e-01
   1.8784919e-01  -2.1860717e-01
   1.8963218e-01  -2.2205303e-01
   1.9009521e-01  -2.2281447e-01
   1.9149828e-01  -2.2562110e-01
   1.9286772e-01  -2.2831780e-01
   1.9427380e-01  -2.3125920e-01
   1.9484208e-01  -2.3246436e-01
   1.9606187e-01  -2.3490579e-01
   1.9801427e-01  -2.3889749e-01
   1.9995735e-01  -2.4298363e-01
   2.0189997e-01  -2.4634418e-01
   2.0366228e-01  -2.4917546e-01
   2.0528180e-01  -2.5178532e-01
   2.0689497e-01  -2.5446230e-01
   2.0850231e-01  -2.5720936e-01
   2.1010087e-01  -2.6002555e-01
   2.1168440e-01  -2.6290742e-01
   2.1325750e-01  -2.6578053e-01
   2.1481338e-01  -2.6870320e-01
   2.1635297e-01  -2.7167270e-01
   2.1788018e-01  -2.7468841e-01
   2.1938311e-01  -2.7774286e-01
   2.1939691e-01  -2.7776988e-01
   2.2127520e-01  -2.8147088e-01
   2.2307740e-01  -2.8539283e-01
   2.2482374e-01  -2.8831522e-01
   2.2696452e-01  -2.9260571e-01
   2.2764080e-01  -2.9455372e-01
   2.2838370e-01  -2.9627380e-01
   2.2905827e-01  -2.9786973e-01
   2.2932019e-01  -2.9847684e-01
   2.2983224e-01  -2.9957153e-01
   2.3011946e-01  -3.0014458e-01
   2.3063760e-01  -3.0126732e-01
   2.3115014e-01  -3.0234552e-01
   2.3117386e-01  -3.0239482e-01
   2.3151787e-01  -3.0309964e-01
   2.3186500e-01  -3.0383723e-01
   2.3220366e-01  -3.0455105e-01
   2.3252477e-01  -3.0523370e-01
   2.3288611e-01  -3.0606138e-01
   2.3313235e-01  -3.0660976e-01
   2.3351739e-01  -3.0735384e-01
   2.3395041e-01  -3.0824292e-01
   2.3440219e-01  -3.0917800e-01
   2.3487944e-01  -3.1022520e-01
   2.3524720e-01  -3.1105661e-01
   2.3544048e-01  -3.1148653e-01
   2.3643316e-01  -3.1381065e-01
   2.3700209e-01  -3.1487723e-01
   2.3744790e-01  -3.1569924e-01
   2.3842701e-01  -3.1720807e-01
   2.3845841e-01  -3.1725039e-01
   2.4000620e-01  -3.1966501e-01
   2.4161056e-01  -3.2245106e-01
   2.4238388e-01  -3.2384511e-01
   2.4325343e-01  -3.2534889e-01
   2.4483792e-01  -3.2777161e-01
   2.4647636e-01  -3.3002020e-01
   2.4816357e-01  -3.3207674e-01
   2.4989758e-01  -3.3391889e-01
   2.5167588e-01  -3.3553135e-01
   2.5349489e-01  -3.3690769e-01
   2.5535172e-01  -3.3804178e-01
   2.5724417e-01  -3.3893012e-01
   2.5916773e-01  -3.3959202e-01
   2.6111888e-01  -3.4004807e-01
   2.6309798e-01  -3.4029321e-01
   2.6510512e-01  -3.4031684e-01
   2.6714825e-01  -3.4007660e-01
   2.6917222e-01  -3.3985791e-01
   2.7121401e-01  -3.3950800e-01
   2.7332401e-01  -3.3875829e-01
   2.7546853e-01  -3.3773179e-01
   2.7763455e-01  -3.3650517e-01
   2.7979607e-01  -3.3523038e-01
   2.8194501e-01  -3.3407740e-01
   2.8411340e-01  -3.3281887e-01
   2.8633475e-01  -3.3115579e-01
   2.8857692e-01  -3.2931688e-01
   2.8885487e-01  -3.2907632e-01
   2.9058623e-01  -3.2749024e-01
   2.9256047e-01  -3.2559669e-01
   2.9453422e-01  -3.2362719e-01
   2.9650749e-01  -3.2158593e-01
   2.9848026e-01  -3.1947696e-01
   3.0045252e-01  -3.1729705e-01
   3.0242426e-01  -3.1502849e-01
   3.0439545e-01  -3.1259277e-01
   3.0636609e-01  -3.1007607e-01
   3.0833623e-01  -3.0749072e-01
   3.1030594e-01  -3.0484095e-01
   3.1227524e-01  -3.0214709e-01
   3.1455127e-01  -2.9890691e-01
   3.1700352e-01  -2.9533960e-01
   3.1947546e-01  -2.9160714e-01
   3.2190556e-01  -2.8816652e-01
   3.2306917e-01  -2.8658994e-01
   3.2408399e-01  -2.8517597e-01
   3.2605154e-01  -2.8208258e-01
   3.2801904e-01  -2.7913038e-01
   3.2998642e-01  -2.7613577e-01
   3.3195381e-01  -2.7335412e-01
   3.3392064e-01  -2.7046045e-01
   3.3588695e-01  -2.6735350e-01
   3.3785331e-01  -2.6436897e-01
   3.3981984e-01  -2.6159044e-01
   3.4178615e-01  -2.5883682e-01
   3.4386716e-01  -2.5587872e-01
   3.4628516e-01  -2.5236057e-01
   3.4869367e-01  -2.4888080e-01
   3.5108986e-01  -2.4546415e-01
   3.5347193e-01  -2.4212477e-01
   3.5414933e-01  -2.4119224e-01
   3.5555334e-01  -2.3916599e-01
   3.5752000e-01  -2.3639347e-01
   3.5948671e-01  -2.3369121e-01
   3.6145347e-01  -2.3105350e-01
   3.6342026e-01  -2.2847674e-01
   3.6538711e-01  -2.2596462e-01
   3.6735399e-01  -2.2346879e-01
   3.6932092e-01  -2.2098362e-01
   3.7128791e-01  -2.1858325e-01
   3.7325495e-01  -2.1626936e-01
   3.7522231e-01  -2.1441010e-01
   3.7718956e-01  -2.1237758e-01
   3.7915698e-01  -2.1057314e-01
   3.8112443e-01  -2.0880798e-01
   3.8309153e-01  -2.0651532e-01
   3.8521860e-01  -2.0428767e-01
   3.8738030e-01  -2.0212864e-01
   3.8952281e-01  -2.0010381e-01
   3.9164782e-01  -1.9819867e-01
   3.9375675e-01  -1.9640054e-01
   3.9585321e-01  -1.9466452e-01
   3.9792956e-01  -1.9311651e-01
   3.9997462e-01  -1.9196746e-01
   4.0202153e-01  -1.9070433e-01
   4.0407234e-01  -1.8924256e-01
   4.0610542e-01  -1.8793452e-01
   4.0812569e-01  -1.8671968e-01
   4.1013379e-01  -1.8559204e-01
   4.1213062e-01  -1.8454499e-01
   4.1411699e-01  -1.8357330e-01
   4.1609364e-01  -1.8267250e-01
   4.1806128e-01  -1.8183841e-01
   4.2002056e-01  -1.8106692e-01
   4.2197210e-01  -1.8035421e-01
   4.2391647e-01  -1.7969668e-01
   4.2585421e-01  -1.7909106e-01
   4.2778583e-01  -1.7853419e-01
   4.2971182e-01  -1.7802312e-01
   4.3163262e-01  -1.7755495e-01
   4.3354873e-01  -1.7712687e-01
   4.3546062e-01  -1.7673618e-01
   4.3737341e-01  -1.7634602e-01
   4.3928151e-01  -1.7604884e-01
   4.4117482e-01  -1.7590681e-01
   4.4307418e-01  -1.7569382e-01
   4.4497967e-01  -1.7543263e-01
   4.4687547e-01  -1.7522981e-01
   4.4876903e-01  -1.7502713e-01
   4.5066305e-01  -1.7483742e-01
   4.5255824e-01  -1.7465758e-01
   4.5445082e-01  -1.7449816e-01
   4.5634003e-01  -1.7436196e-01
   4.5822697e-01  -1.7424608e-01
   4.6011267e-01  -1.7414679e-01
   4.6199792e-01  -1.7406074e-01
   4.6388330e-01  -1.7398530e-01
   4.6576927e-01  -1.7391804e-01
   4.6770972e-01  -1.7383728e-01
   4.6967840e-01  -1.7375108e-01
   4.7164714e-01  -1.7366758e-01
   4.7361595e-01  -1.7358461e-01
   4.7558482e-01  -1.7350002e-01
   4.7755376e-01  -1.7341168e-01
   4.7952277e-01  -1.7331732e-01
   4.8149184e-01  -1.7321455e-01
   4.8346098e-01  -1.7310117e-01
   4.8543018e-01  -1.7297591e-01
   4.8739944e-01  -1.7284360e-01
   4.8936878e-01  -1.7269857e-01
   4.9133813e-01  -1.7249718e-01
   4.9330767e-01  -1.7232925e-01
   4.9527715e-01  -1.7238438e-01
   4.9724657e-01  -1.7232609e-01
   4.9921617e-01  -1.7202852e-01
   5.0118578e-01  -1.7172436e-01
   5.0315545e-01  -1.7138611e-01
   5.0512516e-01  -1.7101875e-01
   5.0709493e-01  -1.7062044e-01
   5.0906473e-01  -1.7018769e-01
   5.1103456e-01  -1.6971801e-01
   5.1300442e-01  -1.6920956e-01
   5.1497431e-01  -1.6865997e-01
   5.1694422e-01  -1.6806634e-01
   5.1891414e-01  -1.6742543e-01
   5.2088406e-01  -1.6673423e-01
   5.2285398e-01  -1.6599048e-01
   5.2482390e-01  -1.6519254e-01
   5.2679379e-01  -1.6433869e-01
   5.2876366e-01  -1.6342589e-01
   5.3073368e-01  -1.6252102e-01
   5.3274423e-01  -1.6154399e-01
   5.3488080e-01  -1.6044834e-01
   5.3702069e-01  -1.5927755e-01
   5.3919658e-01  -1.5789759e-01
   5.4139132e-01  -1.5641517e-01
   5.4360268e-01  -1.5484271e-01
   5.4583015e-01  -1.5318276e-01
   5.4807334e-01  -1.5143762e-01
   5.5033162e-01  -1.4961056e-01
   5.5105376e-01  -1.4900586e-01
   5.5239702e-01  -1.4781067e-01
   5.5436613e-01  -1.4601015e-01
   5.5633506e-01  -1.4396233e-01
   5.5830370e-01  -1.4224668e-01
   5.6027195e-01  -1.4056803e-01
   5.6224019e-01  -1.3827802e-01
   5.6420864e-01  -1.3592583e-01
   5.6617712e-01  -1.3349480e-01
   5.6814523e-01  -1.3094182e-01
   5.7011289e-01  -1.2810592e-01
   5.7208040e-01  -1.2518304e-01
   5.7404798e-01  -1.2213272e-01
   5.7601548e-01  -1.1904336e-01
   5.7798284e-01  -1.1589109e-01
   5.7997182e-01  -1.1257420e-01
   5.8275731e-01  -1.0740858e-01
   5.8559424e-01  -1.0194252e-01
   5.8640427e-01  -1.0033821e-01
   5.8781697e-01  -9.7270172e-02
   5.8978328e-01  -9.2866682e-02
   5.9174932e-01  -8.8325368e-02
   5.9371538e-01  -8.3310119e-02
   5.9568118e-01  -7.8115722e-02
   5.9764658e-01  -7.2478612e-02
   5.9961149e-01  -6.6389805e-02
   6.0157622e-01  -5.9806141e-02
   6.0354083e-01  -5.2599018e-02
   6.0550605e-01  -4.4573667e-02
   6.0790124e-01  -3.3805216e-02
   6.0987502e-01  -2.3757697e-02
   6.1140245e-01  -1.4763634e-02
   6.1336793e-01  -1.4668389e-03
   6.1533443e-01   1.3944222e-02
   6.1589057e-01   2.0402581e-02
   6.1726164e-01   4.3757120e-02
   6.1730432e-01   4.5579994e-02
   6.1751695e-01   5.9367556e-02
   6.1738931e-01   7.2329099e-02
   6.1695501e-01   8.3183429e-02
   6.1636233e-01   9.2780060e-02
   6.1575112e-01   1.0233694e-01
   6.1505329e-01   1.1159717e-01
   6.1426564e-01   1.2000086e-01
   6.1340587e-01   1.2789085e-01
   6.1246219e-01   1.3515972e-01
   6.1155026e-01   1.4268430e-01
   6.1055453e-01   1.4952087e-01
   6.0959062e-01   1.5659533e-01
   6.0850405e-01   1.6286878e-01
   6.0745670e-01   1.6944879e-01
   6.0634734e-01   1.7562888e-01
   6.0516614e-01   1.8131496e-01
   6.0401315e-01   1.8708297e-01
   6.0284018e-01   1.9264853e-01
   6.0166622e-01   1.9825527e-01
   6.0045295e-01   2.0353027e-01
   5.9922943e-01   2.0876463e-01
   5.9798508e-01   2.1385448e-01
   5.9670423e-01   2.1866806e-01
   5.9543108e-01   2.2355890e-01
   5.9414667e-01   2.2839693e-01
   5.9287404e-01   2.3334280e-01
   5.9155223e-01   2.3796584e-01
   5.9015894e-01   2.4205643e-01
   5.8870250e-01   2.4566073e-01
   5.8724722e-01   2.4928339e-01
   5.8581191e-01   2.5305323e-01
   5.8446681e-01   2.5744794e-01
   5.8308231e-01   2.6158292e-01
   5.8168530e-01   2.6565442e-01
   5.8027667e-01   2.6964623e-01
   5.7884448e-01   2.7344766e-01
   5.7740582e-01   2.7722609e-01
   5.7595981e-01   2.8097315e-01
   5.7448404e-01   2.8457564e-01
   5.7298352e-01   2.8805327e-01
   5.7147414e-01   2.9148653e-01
   5.6995552e-01   2.9487123e-01
   5.6842557e-01   2.9815717e-01
   5.6688008e-01   3.0124452e-01
   5.6532435e-01   3.0427311e-01
   5.6375798e-01   3.0723859e-01
   5.6218024e-01   3.1013732e-01
   5.6058139e-01   3.1290704e-01
   5.5895512e-01   3.1550706e-01
   5.5731617e-01   3.1802512e-01
   5.5566401e-01   3.2045589e-01
   5.5399814e-01   3.2279416e-01
   5.5231794e-01   3.2503396e-01
   5.5062143e-01   3.2715359e-01
   5.4889937e-01   3.2905287e-01
   5.4716071e-01   3.3083463e-01
   5.4540446e-01   3.3248782e-01
   5.4362524e-01   3.3395266e-01
   5.4181157e-01   3.3515762e-01
   5.3996843e-01   3.3616031e-01
   5.3814669e-01   3.3730202e-01
   5.3637140e-01   3.3877257e-01
   5.3458608e-01   3.4018222e-01
   5.3276615e-01   3.4132946e-01
   5.3091997e-01   3.4227164e-01
   5.2905080e-01   3.4303461e-01
   5.2716137e-01   3.4364000e-01
   5.2525190e-01   3.4408758e-01
   5.2332235e-01   3.4437529e-01
   5.2137265e-01   3.4450078e-01
   5.1940265e-01   3.4446129e-01
   5.1741226e-01   3.4425461e-01
   5.1540150e-01   3.4387960e-01
   5.1337080e-01   3.4333825e-01
   5.1132112e-01   3.4263681e-01
   5.0925460e-01   3.4178990e-01
   5.0717497e-01   3.4082215e-01
   5.0614653e-01   3.4029954e-01
   5.0508343e-01   3.3974184e-01
   5.0299012e-01   3.3858340e-01
   5.0087552e-01   3.3730693e-01
   4.9878166e-01   3.3621468e-01
   4.9666259e-01   3.3480780e-01
   4.9449718e-01   3.3301757e-01
   4.9231691e-01   3.3112111e-01
   4.9009620e-01   3.2886173e-01
   4.8787076e-01   3.2654728e-01
   4.8564823e-01   3.2431258e-01
   4.8376619e-01   3.2217369e-01
   4.8338349e-01   3.2170197e-01
   4.8107893e-01   3.1867103e-01
   4.7877511e-01   3.1565718e-01
   4.7643901e-01   3.1235721e-01
   4.7406104e-01   3.0867000e-01
   4.7180666e-01   3.0611184e-01
   4.7011433e-01   3.0440848e-01
   4.6957809e-01   3.0381121e-01
   4.6718078e-01   3.0001627e-01
   4.6479005e-01   2.9626197e-01
   4.6239158e-01   2.9243005e-01
   4.5998809e-01   2.8854413e-01
   4.5900025e-01   2.8693341e-01
   4.5757901e-01   2.8452778e-01
   4.5516741e-01   2.8042864e-01
   4.5275676e-01   2.7632464e-01
   4.5034843e-01   2.7222473e-01
   4.4831729e-01   2.6877084e-01
   4.4793439e-01   2.6809262e-01
   4.4548516e-01   2.6376291e-01
   4.4304127e-01   2.5946426e-01
   4.4060350e-01   2.5520530e-01
   4.3821771e-01   2.5107277e-01
   4.3817313e-01   2.5099266e-01
   4.3573069e-01   2.4664206e-01
   4.3330018e-01   2.4237595e-01
   4.3088293e-01   2.3820521e-01
   4.2848016e-01   2.3414007e-01
   4.2776495e-01   2.3295189e-01
   4.2607872e-01   2.3006485e-01
   4.2368914e-01   2.2607016e-01
   4.2131830e-01   2.2221721e-01
   4.1896718e-01   2.1851660e-01
   4.1663745e-01   2.1498279e-01
   4.1609288e-01   2.1417838e-01
   4.1432088e-01   2.1149512e-01
   4.1202377e-01   2.0814582e-01
   4.0976330e-01   2.0512668e-01
   4.0753175e-01   2.0238312e-01
   4.0532184e-01   1.9984264e-01
   4.0305885e-01   1.9667637e-01
   4.0082179e-01   1.9371613e-01
   4.0078852e-01   1.9367475e-01
   3.9859906e-01   1.9089631e-01
   3.9640151e-01   1.8827685e-01
   3.9422725e-01   1.8584104e-01
   3.9207517e-01   1.8358001e-01
   3.8994424e-01   1.8148614e-01
   3.8783342e-01   1.7955205e-01
   3.8574171e-01   1.7777175e-01
   3.8366875e-01   1.7615084e-01
   3.8161040e-01   1.7467705e-01
   3.7956464e-01   1.7331243e-01
   3.7753940e-01   1.7208796e-01
   3.7553814e-01   1.7103418e-01
   3.7355720e-01   1.7017065e-01
   3.7158318e-01   1.6954151e-01
   3.6961889e-01   1.6889521e-01
   3.6767494e-01   1.6819487e-01
   3.6574688e-01   1.6764695e-01
   3.6383356e-01   1.6723827e-01
   3.6193441e-01   1.6695200e-01
   3.6004884e-01   1.6678182e-01
   3.5817638e-01   1.6672298e-01
   3.5631653e-01   1.6677130e-01
   3.5446886e-01   1.6692308e-01
   3.5263284e-01   1.6717431e-01
   3.5080771e-01   1.6752001e-01
   3.4898983e-01   1.6794617e-01
   3.4718013e-01   1.6846597e-01
   3.4537839e-01   1.6909080e-01
   3.4357887e-01   1.6978673e-01
   3.4178909e-01   1.7054095e-01
   3.3996644e-01   1.7113246e-01
   3.3816633e-01   1.7185258e-01
   3.3641364e-01   1.7282603e-01
   3.3467065e-01   1.7388823e-01
   3.3293113e-01   1.7500867e-01
   3.3119855e-01   1.7620149e-01
   3.2947262e-01   1.7746489e-01
   3.2775321e-01   1.7879805e-01
   3.2603969e-01   1.8017878e-01
   3.2433146e-01   1.8158755e-01
   3.2262906e-01   1.8306061e-01
   3.2093223e-01   1.8459665e-01
   3.1924068e-01   1.8619423e-01
   3.1755411e-01   1.8785185e-01
   3.1587219e-01   1.8956790e-01
   3.1419374e-01   1.9132647e-01
   3.1251687e-01   1.9309887e-01
   3.1084356e-01   1.9492292e-01
   3.0917342e-01   1.9679663e-01
   3.0750600e-01   1.9871770e-01
   3.0584082e-01   2.0068354e-01
   3.0417751e-01   2.0269226e-01
   3.0251341e-01   2.0469363e-01
   3.0085039e-01   2.0671905e-01
   2.9918932e-01   2.0878684e-01
   2.9753031e-01   2.1089629e-01
   2.9587388e-01   2.1304792e-01
   2.9421983e-01   2.1524210e-01
   2.9258856e-01   2.1764054e-01
   2.9090550e-01   2.1970402e-01
   2.8921942e-01   2.2171239e-01
   2.8755795e-01   2.2392693e-01
   2.8587751e-01   2.2608317e-01
   2.8416188e-01   2.2799686e-01
   2.8245161e-01   2.2999296e-01
   2.8076715e-01   2.3216409e-01
   2.7909066e-01   2.3437361e-01
   2.7741142e-01   2.3659156e-01
   2.7572860e-01   2.3881162e-01
   2.7404116e-01   2.4102590e-01
   2.7234819e-01   2.4322719e-01
   2.7064881e-01   2.4540828e-01
   2.6893461e-01   2.4751906e-01
   2.6720568e-01   2.4955615e-01
   2.6546670e-01   2.5154233e-01
   2.6371632e-01   2.5346592e-01
   2.6195306e-01   2.5531351e-01
   2.6017525e-01   2.5706988e-01
   2.5838106e-01   2.5871738e-01
   2.5656847e-01   2.6023558e-01
   2.5473531e-01   2.6160085e-01
   2.5287948e-01   2.6279289e-01
   2.5099903e-01   2.6381216e-01
   2.4907177e-01   2.6438717e-01
   2.4714413e-01   2.6471638e-01
   2.4528348e-01   2.6508174e-01
   2.4335195e-01   2.6510172e-01
   2.4146807e-01   2.6468276e-01
   2.3961647e-01   2.6385285e-01
   2.3728187e-01   2.6203311e-01
   2.3633492e-01   2.6111348e-01
   2.3567150e-01   2.6051965e-01
   2.3511752e-01   2.6001129e-01
   2.3458535e-01   2.5940903e-01
   2.3405077e-01   2.5884448e-01
   2.3354309e-01   2.5829000e-01
   2.3353740e-01   2.5828391e-01
   2.3321159e-01   2.5793580e-01
   2.3317478e-01   2.5789586e-01
   2.3276773e-01   2.5735526e-01
   2.3233371e-01   2.5677864e-01
   2.3187663e-01   2.5619387e-01
   2.3138377e-01   2.5555353e-01
   2.3088160e-01   2.5489678e-01
   2.3043939e-01   2.5434133e-01
   2.3004605e-01   2.5386978e-01
   2.2913748e-01   2.5276815e-01
   2.2898964e-01   2.5257817e-01


==> data/DARPA_buttock_o4_04.dat <==
   7.4939328e-01   2.2159592e-02
   7.4929824e-01   1.9647793e-02
   7.4885750e-01   6.1899574e-03
   7.4866717e-01  -6.7775623e-03
   7.4871266e-01  -1.6197906e-02
   7.4884698e-01  -2.8297213e-02
   7.4907904e-01  -3.7170049e-02
   7.4950434e-01  -4.5427773e-02
   7.5041460e-01  -5.9843426e-02
   7.5045527e-01  -6.0612398e-02
   7.5169518e-01  -8.0332340e-02
   7.5271713e-01  -8.6887445e-02
   7.5391564e-01  -9.3529279e-02
   7.5584645e-01  -1.0379500e-01
   7.5737438e-01  -1.1394108e-01
   7.5882853e-01  -1.2188002e-01
   7.6076943e-01  -1.3148761e-01
   7.6118123e-01  -1.3326798e-01
   7.6336096e-01  -1.4217154e-01
   7.6576671e-01  -1.5074899e-01
   7.6742624e-01  -1.5573524e-01
   7.7005004e-01  -1.6135677e-01
   7.7300796e-01  -1.6642781e-01
   7.7388581e-01  -1.6779543e-01
   7.7631102e-01  -1.6967869e-01
   7.7851726e-01  -1.6960806e-01
   7.8031487e-01  -1.7035968e-01
   7.8283730e-01  -1.7068208e-01
   7.8530216e-01  -1.7061574e-01
   7.8848517e-01  -1.6817479e-01
   7.9146409e-01  -1.6526071e-01
   7.9443127e-01  -1.6162104e-01
   7.9724638e-01  -1.5581146e-01
   8.0001103e-01  -1.4941426e-01
   8.0360885e-01  -1.3965938e-01
   8.0478814e-01  -1.3539983e-01
   8.0767964e-01  -1.2376494e-01
   8.1018692e-01  -1.1267370e-01
   8.1086361e-01  -1.0892581e-01
   8.1411170e-01  -8.7656718e-02
   8.1696966e-01  -6.3140843e-02
   8.1865639e-01  -4.1970538e-02
   8.1987641e-01  -1.6171650e-02
   8.2008717e-01   5.5547942e-04
   8.1992526e-01   1.5113601e-02
   8.1892241e-01   3.7834023e-02
   8.1797402e-01   5.1193148e-02
   8.1649580e-01   6.6622701e-02
   8.1504004e-01   7.9436731e-02
   8.1348158e-01   9.0721125e-02
   8.1224097e-01   9.8891290e-02
   8.1021080e-01   1.0932989e-01
   8.0880766e-01   1.1574416e-01
   8.0681264e-01   1.2416569e-01
   8.0586101e-01   1.2762794e-01
   8.0401184e-01   1.3487916e-01
   8.0245845e-01   1.3953512e-01
   8.0205715e-01   1.4067638e-01
   8.0005993e-01   1.4547904e-01
   7.9771066e-01   1.5059555e-01
   7.9578526e-01   1.5471035e-01
   7.9290440e-01   1.5899935e-01
   7.9051151e-01   1.6123137e-01
   7.8722944e-01   1.6392678e-01
   7.8462578e-01   1.6502624e-01
   7.8167896e-01   1.6402760e-01
   7.7888487e-01   1.6500708e-01
   7.7677423e-01   1.6413935e-01
   7.7413502e-01   1.6003743e-01
   7.7096055e-01   1.5432472e-01
   7.6819905e-01   1.4812286e-01
   7.6499242e-01   1.3835694e-01
   7.6245264e-01   1.2834490e-01
   7.5928111e-01   1.1342088e-01
   7.5735887e-01   1.0318511e-01
   7.5364583e-01   7.8608156e-02
   7.5219368e-01   6.4324249e-02
   7.5064615e-01   4.3711640e-02
   7.4993929e-01   3.3645908e-02
   6.6944322e-01   1.3160534e-02
   6.6913340e-01   3.1601305e-02
   6.6833247e-01   5.0682907e-02
   6.6759853e-01   6.0516021e-02
   6.6635796e-01   7.4215251e-02
   6.6525985e-01   8.4209465e-02
   6.6437869e-01   9.1739667e-02
   6.6249970e-01   1.0534854e-01
   6.6051048e-01   1.1780036e-01
   6.5942016e-01   1.2387440e-01
   6.5832443e-01   1.3049242e-01
   6.5606865e-01   1.4081437e-01
   6.5455051e-01   1.4701133e-01
   6.5239415e-01   1.5604045e-01
   6.5062217e-01   1.6386845e-01
   6.4887420e-01   1.7206975e-01
   6.4669682e-01   1.8159513e-01
   6.4530320e-01   1.8728331e-01
   6.4296953e-01   1.9652674e-01
   6.4158415e-01   2.0167559e-01
   6.3944241e-01   2.0970424e-01
   6.3778712e-01   2.1560383e-01
   6.3580525e-01   2.2271739e-01
   6.3393569e-01   2.2909032e-01
   6.3197671e-01   2.3580211e-01
   6.3002051e-01   2.4215324e-01
   6.2796639e-01   2.4884231e-01
   6.2602090e-01   2.5485216e-01
   6.2357895e-01   2.6239940e-01
   6.2195188e-01   2.6722186e-01
   6.1927790e-01   2.7513395e-01
   6.1783752e-01   2.7919528e-01
   6.1536452e-01   2.8610614e-01
   6.1364045e-01   2.9082057e-01
   6.1145081e-01   2.9659416e-01
   6.0938565e-01   3.0199994e-01
   6.0753649e-01   3.0666651e-01
   6.0506308e-01   3.1280677e-01
   6.0358301e-01   3.1644750e-01
   6.0065615e-01   3.2323282e-01
   5.9774613e-01   3.2980978e-01
   5.9616009e-01   3.3316788e-01
   5.9382780e-01   3.3813081e-01
   5.9161133e-01   3.4276073e-01
   5.8990851e-01   3.4635840e-01
   5.8683594e-01   3.5088655e-01
   5.8402378e-01   3.5639164e-01
   5.8217733e-01   3.5998738e-01
   5.8009981e-01   3.6385085e-01
   5.7745240e-01   3.6862253e-01
   5.7449714e-01   3.7376564e-01
   5.7263379e-01   3.7677265e-01
   5.7027812e-01   3.8046235e-01
   5.6770627e-01   3.8431601e-01
   5.6437706e-01   3.8907967e-01
   5.6269008e-01   3.9129640e-01
   5.6043871e-01   3.9414997e-01
   5.5757042e-01   3.9754639e-01
   5.5452510e-01   4.0090900e-01
   5.5234568e-01   4.0309628e-01
   5.5054419e-01   4.0476064e-01
   5.4697701e-01   4.0761743e-01
   5.4465817e-01   4.0928321e-01
   5.4153362e-01   4.1144523e-01
   5.3873576e-01   4.1319591e-01
   5.3599323e-01   4.1462288e-01
   5.3280870e-01   4.1618664e-01
   5.3037595e-01   4.1714901e-01
   5.2687718e-01   4.1822495e-01
   5.2464207e-01   4.1868233e-01
   5.2094396e-01   4.1909325e-01
   5.1878564e-01   4.1910094e-01
   5.1501058e-01   4.1872184e-01
   5.1278152e-01   4.1821262e-01
   5.0907674e-01   4.1678889e-01
   5.0658209e-01   4.1558810e-01
   5.0315061e-01   4.1425027e-01
   5.0045854e-01   4.1331157e-01
   4.9722820e-01   4.1211336e-01
   4.9428168e-01   4.1054315e-01
   4.9130428e-01   4.0867731e-01
   4.8794459e-01   4.0622518e-01
   4.8538418e-01   4.0418542e-01
   4.8149301e-01   4.0078072e-01
   4.7946884e-01   3.9885159e-01
   4.7711892e-01   3.9648806e-01
   4.7355743e-01   3.9274294e-01
   4.7049397e-01   3.8935614e-01
   4.6765170e-01   3.8612868e-01
   4.6381322e-01   3.8160745e-01
   4.6174891e-01   3.7893403e-01
   4.5934679e-01   3.7637023e-01
   4.5584654e-01   3.7173008e-01
   4.5251493e-01   3.6725360e-01
   4.4994817e-01   3.6392389e-01
   4.4787264e-01   3.6122891e-01
   4.4405185e-01   3.5613445e-01
   4.4116416e-01   3.5222708e-01
   4.3815692e-01   3.4815375e-01
   4.3432934e-01   3.4297723e-01
   4.3226254e-01   3.4014406e-01
   4.2977097e-01   3.3671843e-01
   4.2636858e-01   3.3207739e-01
   4.2297139e-01   3.2753440e-01
   4.2047420e-01   3.2424871e-01
   4.1846945e-01   3.2164742e-01
   4.1457806e-01   3.1662741e-01
   4.1175354e-01   3.1312074e-01
   4.0868023e-01   3.0934170e-01
   4.0515910e-01   3.0568918e-01
   4.0278049e-01   3.0335756e-01
   4.0081084e-01   3.0106045e-01
   3.9687917e-01   2.9682183e-01
   3.9431345e-01   2.9410107e-01
   3.9097590e-01   2.9061874e-01
   3.8792341e-01   2.8800951e-01
   3.8507027e-01   2.8557794e-01
   3.8165586e-01   2.8301068e-01
   3.7916280e-01   2.8126099e-01
   3.7549505e-01   2.7915484e-01
   3.7325445e-01   2.7764353e-01
   3.6939327e-01   2.7538741e-01
   3.6734368e-01   2.7433467e-01
   3.6340648e-01   2.7258667e-01
   3.6143114e-01   2.7183955e-01
   3.5751882e-01   2.7061715e-01
   3.5551716e-01   2.7012237e-01
   3.5172273e-01   2.6943833e-01
   3.4960205e-01   2.6919003e-01
   3.4601157e-01   2.6901905e-01
   3.4368615e-01   2.6904588e-01
   3.4037710e-01   2.6931805e-01
   3.3777007e-01   2.6963592e-01
   3.3479934e-01   2.7018656e-01
   3.3185418e-01   2.7084061e-01
   3.2924138e-01   2.7150221e-01
   3.2593743e-01   2.7272228e-01
   3.2381792e-01   2.7365266e-01
   3.2199248e-01   2.7451803e-01
   3.1845026e-01   2.7635824e-01
   3.1607573e-01   2.7772856e-01
   3.1313369e-01   2.7962655e-01
   3.1016003e-01   2.8170667e-01
   3.0786540e-01   2.8346628e-01
   3.0545845e-01   2.8549068e-01
   3.0260807e-01   2.8762655e-01
   3.0030442e-01   2.8918006e-01
   2.9736326e-01   2.9200763e-01
   2.9439143e-01   2.9485065e-01
   2.9217683e-01   2.9705051e-01
   2.9043444e-01   2.9881922e-01
   2.8699561e-01   3.0236620e-01
   2.8454211e-01   3.0426825e-01
   2.8165449e-01   3.0675869e-01
   2.7863386e-01   3.1001849e-01
   2.7644478e-01   3.1236340e-01
   2.7469546e-01   3.1423954e-01
   2.7118688e-01   3.1788882e-01
   2.6878774e-01   3.2035240e-01
   2.6587756e-01   3.2325358e-01
   2.6288128e-01   3.2612229e-01
   2.6049915e-01   3.2824396e-01
   2.5698206e-01   3.3114839e-01
   2.5504600e-01   3.3254581e-01
   2.5306817e-01   3.3357037e-01
   2.4948917e-01   3.3538947e-01
   2.4729611e-01   3.3629169e-01
   2.4395396e-01   3.3689449e-01
   2.4185261e-01   3.3687972e-01
   2.3843058e-01   3.3570311e-01
   2.3722411e-01   3.3501126e-01
   2.3582867e-01   3.3413717e-01
   2.3470296e-01   3.3340664e-01
   2.3383724e-01   3.3284587e-01
   2.3318505e-01   3.3239475e-01
   2.3251140e-01   3.3176181e-01
   2.3203422e-01   3.3134822e-01
   2.3151641e-01   3.3087243e-01
   2.3045412e-01   3.2990808e-01
   2.2976029e-01   3.2930500e-01
   2.2762636e-01   3.2765465e-01
   2.2637225e-01   3.2661530e-01
   2.2458765e-01   3.2527129e-01
   2.2126106e-01   3.2234993e-01
   2.1932849e-01   3.2071940e-01
   2.1699751e-01   3.1879457e-01
   2.1362769e-01   3.1611179e-01
   2.1045725e-01   3.1370924e-01
   2.0774556e-01   3.1175950e-01
   2.0450126e-01   3.0955285e-01
   2.0187310e-01   3.0778081e-01
   1.9926982e-01   3.0559984e-01
   1.9605783e-01   3.0225010e-01
   1.9269531e-01   2.9878936e-01
   1.9087869e-01   2.9700775e-01
   1.8922785e-01   2.9545341e-01
   1.8610558e-01   2.9239536e-01
   1.8292175e-01   2.8933529e-01
   1.8028376e-01   2.8692149e-01
   1.7668369e-01   2.8380756e-01
   1.7442251e-01   2.8092785e-01
   1.7143748e-01   2.7667547e-01
   1.6858649e-01   2.7268866e-01
   1.6642563e-01   2.6969240e-01
   1.6400896e-01   2.6623631e-01
   1.6060843e-01   2.6140773e-01
   1.5675523e-01   2.5598875e-01
   1.5480472e-01   2.5315569e-01
   1.5182253e-01   2.4883105e-01
   1.4881533e-01   2.4356024e-01
   1.4647065e-01   2.3899140e-01
   1.4300898e-01   2.3208387e-01
   1.3966911e-01   2.2536548e-01
   1.3882979e-01   2.2365332e-01
   1.3506063e-01   2.1590309e-01
   1.3247309e-01   2.1043843e-01
   1.3052916e-01   2.0615734e-01
   1.2715777e-01   1.9874917e-01
   1.2517136e-01   1.9429861e-01
   1.2205653e-01   1.8702183e-01
   1.1928166e-01   1.8051887e-01
   1.1703887e-01   1.7495646e-01
   1.1320633e-01   1.6538786e-01
   1.1151553e-01   1.6035039e-01
   1.0887980e-01   1.5180982e-01
   1.0681142e-01   1.4467313e-01
   1.0428913e-01   1.3574615e-01
   1.0275391e-01   1.3001152e-01
   1.0029126e-01   1.2030380e-01
   9.8734518e-02   1.1375843e-01
   9.6453707e-02   1.0360937e-01
   9.4935190e-02   9.6263452e-02
   9.2689127e-02   8.4520707e-02
   9.0608385e-02   7.1666460e-02
   8.9046182e-02   6.0230589e-02
   8.7660105e-02   4.8464130e-02
   8.6574401e-02   3.5255410e-02
   8.5553500e-02   1.3905501e-02
   8.5537007e-02  -1.4908668e-02
   8.6128934e-02  -3.1000678e-02
   8.7286447e-02  -4.6914732e-02
   8.8585545e-02  -5.9970131e-02
   9.0105825e-02  -7.0731031e-02
   9.1791241e-02  -8.2458229e-02
   9.3093535e-02  -9.0188703e-02
   9.4510672e-02  -9.7655296e-02
   9.6449899e-02  -1.0727794e-01
   9.8319159e-02  -1.1581709e-01
   1.0028749e-01  -1.2420195e-01
   1.0219946e-01  -1.3195085e-01
   1.0428280e-01  -1.3989371e-01
   1.0629199e-01  -1.4723910e-01
   1.0860020e-01  -1.5536821e-01
   1.0992520e-01  -1.5981443e-01
   1.1183744e-01  -1.6605333e-01
   1.1437556e-01  -1.7325295e-01
   1.1579407e-01  -1.7693613e-01
   1.1777923e-01  -1.8206252e-01
   1.2056447e-01  -1.8901317e-01
   1.2298197e-01  -1.9488731e-01
   1.2371260e-01  -1.9666375e-01
   1.2687340e-01  -2.0417999e-01
   1.2892651e-01  -2.0890322e-01
   1.3113000e-01  -2.1392944e-01
   1.3301264e-01  -2.1825794e-01
   1.3506036e-01  -2.2280370e-01
   1.3734501e-01  -2.2783572e-01
   1.3899475e-01  -2.3147732e-01
   1.4238572e-01  -2.3861254e-01
   1.4487274e-01  -2.4379586e-01
   1.4679909e-01  -2.4787471e-01
   1.4881155e-01  -2.5202846e-01
   1.5160731e-01  -2.5756057e-01
   1.5481215e-01  -2.6264106e-01
   1.5653940e-01  -2.6543970e-01
   1.5856960e-01  -2.6869287e-01
   1.6139493e-01  -2.7320893e-01
   1.6452415e-01  -2.7828096e-01
   1.6541206e-01  -2.7971280e-01
   1.6801568e-01  -2.8381384e-01
   1.6872922e-01  -2.8491873e-01
   1.7133470e-01  -2.8904791e-01
   1.7436508e-01  -2.9388767e-01
   1.7441754e-01  -2.9396687e-01
   1.7785271e-01  -2.9876054e-01
   1.8027015e-01  -3.0171115e-01
   1.8297095e-01  -3.0509782e-01
   1.8609236e-01  -3.0932672e-01
   1.8785155e-01  -3.1151606e-01
   1.9011457e-01  -3.1403534e-01
   1.9229787e-01  -3.1704137e-01
   1.9466307e-01  -3.2040226e-01
   1.9796291e-01  -3.2500229e-01
   1.9991544e-01  -3.2767537e-01
   2.0298593e-01  -3.3119193e-01
   2.0577184e-01  -3.3444852e-01
   2.0803365e-01  -3.3720860e-01
   2.1043255e-01  -3.3968429e-01
   2.1165514e-01  -3.4093379e-01
   2.1482847e-01  -3.4557394e-01
   2.1742046e-01  -3.4938188e-01
   2.1961254e-01  -3.5261259e-01
   2.2265675e-01  -3.5732107e-01
   2.2455933e-01  -3.6036912e-01
   2.2625144e-01  -3.6314384e-01
   2.2734637e-01  -3.6500172e-01
   2.2855946e-01  -3.6706810e-01
   2.3012232e-01  -3.6950395e-01
   2.3092045e-01  -3.7075750e-01
   2.3152153e-01  -3.7168122e-01
   2.3232552e-01  -3.7295208e-01
   2.3294782e-01  -3.7398568e-01
   2.3341638e-01  -3.7468357e-01
   2.3413061e-01  -3.7569367e-01
   2.3463103e-01  -3.7641583e-01
   2.3521098e-01  -3.7732081e-01
   2.3594694e-01  -3.7845723e-01
   2.3641591e-01  -3.7916277e-01
   2.3735290e-01  -3.8073626e-01
   2.3839807e-01  -3.8241774e-01
   2.4056158e-01  -3.8493791e-01
   2.4357803e-01  -3.8927125e-01
   2.4539258e-01  -3.9164195e-01
   2.4862492e-01  -3.9512614e-01
   2.5109437e-01  -3.9723270e-01
   2.5403031e-01  -3.9916989e-01
   2.5697202e-01  -4.0066410e-01
   2.5965472e-01  -4.0175335e-01
   2.6289921e-01  -4.0263409e-01
   2.6551210e-01  -4.0286506e-01
   2.6883690e-01  -4.0283734e-01
   2.7158987e-01  -4.0246874e-01
   2.7477415e-01  -4.0174256e-01
   2.7782570e-01  -4.0069039e-01
   2.8070733e-01  -3.9946181e-01
   2.8417142e-01  -3.9795342e-01
   2.8663172e-01  -3.9687074e-01
   2.9056245e-01  -3.9460382e-01
   2.9273255e-01  -3.9315725e-01
   2.9650639e-01  -3.9045861e-01
   2.9930123e-01  -3.8830262e-01
   3.0242479e-01  -3.8578236e-01
   3.0594811e-01  -3.8276751e-01
   3.0833879e-01  -3.8065177e-01
   3.1030925e-01  -3.7883942e-01
   3.1266958e-01  -3.7657628e-01
   3.1621813e-01  -3.7311270e-01
   3.1945122e-01  -3.6988877e-01
   3.2212372e-01  -3.6720294e-01
   3.2605926e-01  -3.6316686e-01
   3.2851929e-01  -3.6057119e-01
   3.3196029e-01  -3.5692593e-01
   3.3533765e-01  -3.5326749e-01
   3.3785947e-01  -3.5042293e-01
   3.3982587e-01  -3.4853052e-01
   3.4207122e-01  -3.4661744e-01
   3.4572653e-01  -3.4303640e-01
   3.4875981e-01  -3.4015076e-01
   3.5162672e-01  -3.3745196e-01
   3.5543846e-01  -3.3357366e-01
   3.5766335e-01  -3.3133932e-01
   3.6145953e-01  -3.2763355e-01
   3.6427910e-01  -3.2495524e-01
   3.6735868e-01  -3.2207412e-01
   3.7082869e-01  -3.1891034e-01
   3.7325805e-01  -3.1677338e-01
   3.7604231e-01  -3.1440916e-01
   3.7729996e-01  -3.1333493e-01
   3.8112456e-01  -3.1013424e-01
   3.8371877e-01  -3.0798530e-01
   3.8702506e-01  -3.0566879e-01
   3.9000193e-01  -3.0378309e-01
   3.9292628e-01  -3.0158073e-01
   3.9628426e-01  -2.9919075e-01
   3.9882738e-01  -2.9743520e-01
   4.0249584e-01  -2.9502362e-01
   4.0472889e-01  -2.9361439e-01
   4.0864081e-01  -2.9126335e-01
   4.1067611e-01  -2.9008400e-01
   4.1456560e-01  -2.8792702e-01
   4.1674483e-01  -2.8678357e-01
   4.2046809e-01  -2.8492183e-01
   4.2276218e-01  -2.8384066e-01
   4.2637091e-01  -2.8221759e-01
   4.2873586e-01  -2.8121710e-01
   4.3227404e-01  -2.7978705e-01
   4.3467234e-01  -2.7886053e-01
   4.3817798e-01  -2.7797659e-01
   4.4059030e-01  -2.7712501e-01
   4.4408164e-01  -2.7595616e-01
   4.4648381e-01  -2.7520134e-01
   4.4998577e-01  -2.7414068e-01
   4.5235841e-01  -2.7346158e-01
   4.5589026e-01  -2.7248560e-01
   4.5821974e-01  -2.7187766e-01
   4.6179514e-01  -2.7097479e-01
   4.6407278e-01  -2.7042776e-01
   4.6770040e-01  -2.6957771e-01
   4.6992466e-01  -2.6907503e-01
   4.7360603e-01  -2.6825155e-01
   4.7578689e-01  -2.6775588e-01
   4.7951198e-01  -2.6699141e-01
   4.8164136e-01  -2.6664241e-01
   4.8541863e-01  -2.6593678e-01
   4.8751303e-01  -2.6550681e-01
   4.9132521e-01  -2.6470155e-01
   4.9342616e-01  -2.6423310e-01
   4.9723192e-01  -2.6334307e-01
   4.9939076e-01  -2.6281990e-01
   5.0313886e-01  -2.6188317e-01
   5.0538845e-01  -2.6130379e-01
   5.0904599e-01  -2.6032182e-01
   5.1142880e-01  -2.5965440e-01
   5.1495318e-01  -2.5861822e-01
   5.1752196e-01  -2.5782356e-01
   5.2086028e-01  -2.5673634e-01
   5.2367675e-01  -2.5576574e-01
   5.2676715e-01  -2.5464472e-01
   5.2990235e-01  -2.5343855e-01
   5.3267351e-01  -2.5231838e-01
   5.3622073e-01  -2.5074953e-01
   5.3857903e-01  -2.4979842e-01
   5.4176290e-01  -2.4838630e-01
   5.4258332e-01  -2.4796619e-01
   5.4645241e-01  -2.4587432e-01
   5.4909488e-01  -2.4428787e-01
   5.5235788e-01  -2.4292480e-01
   5.5552803e-01  -2.4107977e-01
   5.5826156e-01  -2.3931392e-01
   5.6201800e-01  -2.3679469e-01
   5.6416409e-01  -2.3525045e-01
   5.6676212e-01  -2.3330390e-01
   5.7006564e-01  -2.3072875e-01
   5.7369551e-01  -2.2772665e-01
   5.7604384e-01  -2.2568361e-01
   5.7989856e-01  -2.2203325e-01
   5.8323425e-01  -2.1869620e-01
   5.8579639e-01  -2.1603448e-01
   5.8776176e-01  -2.1383018e-01
   5.9065446e-01  -2.1059078e-01
   5.9365667e-01  -2.0717613e-01
   5.9565828e-01  -2.0493266e-01
   5.9955187e-01  -2.0009155e-01
   6.0338372e-01  -1.9500660e-01
   6.0606344e-01  -1.9122590e-01
   6.0937619e-01  -1.8646921e-01
   6.1134096e-01  -1.8360880e-01
   6.1435052e-01  -1.7839748e-01
   6.1723229e-01  -1.7358215e-01
   6.2001246e-01  -1.6891263e-01
   6.2312495e-01  -1.6323098e-01
   6.2705371e-01  -1.5581067e-01
   6.2904532e-01  -1.5196967e-01
   6.3220529e-01  -1.4528501e-01
   6.3491174e-01  -1.3934860e-01
   6.3871183e-01  -1.3040147e-01
   6.4080655e-01  -1.2505160e-01
   6.4473732e-01  -1.1452008e-01
   6.4701566e-01  -1.0808541e-01
   6.5061318e-01  -9.6880699e-02
   6.5260186e-01  -9.0052282e-02
   6.5564671e-01  -7.8858320e-02
   6.5850120e-01  -6.7195142e-02
   6.6243741e-01  -4.8724113e-02
   6.6440643e-01  -3.5841346e-02
   6.6641473e-01  -2.5050757e-02
   6.6834176e-01  -1.0560307e-02


==> data/DARPA_buttock_o4_04_1.dat <==
   6.6944322e-01   1.3160534e-02
   6.6913340e-01   3.1601305e-02
   6.6833247e-01   5.0682907e-02
   6.6759853e-01   6.0516021e-02
   6.6635796e-01   7.4215251e-02
   6.6525985e-01   8.4209465e-02
   6.6437869e-01   9.1739667e-02
   6.6249970e-01   1.0534854e-01
   6.6051048e-01   1.1780036e-01
   6.5942016e-01   1.2387440e-01
   6.5832443e-01   1.3049242e-01
   6.5606865e-01   1.4081437e-01
   6.5455051e-01   1.4701133e-01
   6.5239415e-01   1.5604045e-01
   6.5062217e-01   1.6386845e-01
   6.4887420e-01   1.7206975e-01
   6.4669682e-01   1.8159513e-01
   6.4530320e-01   1.8728331e-01
   6.4296953e-01   1.9652674e-01
   6.4158415e-01   2.0167559e-01
   6.3944241e-01   2.0970424e-01
   6.3778712e-01   2.1560383e-01
   6.3580525e-01   2.2271739e-01
   6.3393569e-01   2.2909032e-01
   6.3197671e-01   2.3580211e-01
   6.3002051e-01   2.4215324e-01
   6.2796639e-01   2.4884231e-01
   6.2602090e-01   2.5485216e-01
   6.2357895e-01   2.6239940e-01
   6.2195188e-01   2.6722186e-01
   6.1927790e-01   2.7513395e-01
   6.1783752e-01   2.7919528e-01
   6.1536452e-01   2.8610614e-01
   6.1364045e-01   2.9082057e-01
   6.1145081e-01   2.9659416e-01
   6.0938565e-01   3.0199994e-01
   6.0753649e-01   3.0666651e-01
   6.0506308e-01   3.1280677e-01
   6.0358301e-01   3.1644750e-01
   6.0065615e-01   3.2323282e-01
   5.9774613e-01   3.2980978e-01
   5.9616009e-01   3.3316788e-01
   5.9382780e-01   3.3813081e-01
   5.9161133e-01   3.4276073e-01
   5.8990851e-01   3.4635840e-01
   5.8683594e-01   3.5088655e-01
   5.8402378e-01   3.5639164e-01
   5.8217733e-01   3.5998738e-01
   5.8009981e-01   3.6385085e-01
   5.7745240e-01   3.6862253e-01
   5.7449714e-01   3.7376564e-01
   5.7263379e-01   3.7677265e-01
   5.7027812e-01   3.8046235e-01
   5.6770627e-01   3.8431601e-01
   5.6437706e-01   3.8907967e-01
   5.6269008e-01   3.9129640e-01
   5.6043871e-01   3.9414997e-01
   5.5757042e-01   3.9754639e-01
   5.5452510e-01   4.0090900e-01
   5.5234568e-01   4.0309628e-01
   5.5054419e-01   4.0476064e-01
   5.4697701e-01   4.0761743e-01
   5.4465817e-01   4.0928321e-01
   5.4153362e-01   4.1144523e-01
   5.3873576e-01   4.1319591e-01
   5.3599323e-01   4.1462288e-01
   5.3280870e-01   4.1618664e-01
   5.3037595e-01   4.1714901e-01
   5.2687718e-01   4.1822495e-01
   5.2464207e-01   4.1868233e-01
   5.2094396e-01   4.1909325e-01
   5.1878564e-01   4.1910094e-01
   5.1501058e-01   4.1872184e-01
   5.1278152e-01   4.1821262e-01
   5.0907674e-01   4.1678889e-01
   5.0658209e-01   4.1558810e-01
   5.0315061e-01   4.1425027e-01
   5.0045854e-01   4.1331157e-01
   4.9722820e-01   4.1211336e-01
   4.9428168e-01   4.1054315e-01
   4.9130428e-01   4.0867731e-01
   4.8794459e-01   4.0622518e-01
   4.8538418e-01   4.0418542e-01
   4.8149301e-01   4.0078072e-01
   4.7946884e-01   3.9885159e-01
   4.7711892e-01   3.9648806e-01
   4.7355743e-01   3.9274294e-01
   4.7049397e-01   3.8935614e-01
   4.6765170e-01   3.8612868e-01
   4.6381322e-01   3.8160745e-01
   4.6174891e-01   3.7893403e-01
   4.5934679e-01   3.7637023e-01
   4.5584654e-01   3.7173008e-01
   4.5251493e-01   3.6725360e-01
   4.4994817e-01   3.6392389e-01
   4.4787264e-01   3.6122891e-01
   4.4405185e-01   3.5613445e-01
   4.4116416e-01   3.5222708e-01
   4.3815692e-01   3.4815375e-01
   4.3432934e-01   3.4297723e-01
   4.3226254e-01   3.4014406e-01
   4.2977097e-01   3.3671843e-01
   4.2636858e-01   3.3207739e-01
   4.2297139e-01   3.2753440e-01
   4.2047420e-01   3.2424871e-01
   4.1846945e-01   3.2164742e-01
   4.1457806e-01   3.1662741e-01
   4.1175354e-01   3.1312074e-01
   4.0868023e-01   3.0934170e-01
   4.0515910e-01   3.0568918e-01
   4.0278049e-01   3.0335756e-01
   4.0081084e-01   3.0106045e-01
   3.9687917e-01   2.9682183e-01
   3.9431345e-01   2.9410107e-01
   3.9097590e-01   2.9061874e-01
   3.8792341e-01   2.8800951e-01
   3.8507027e-01   2.8557794e-01
   3.8165586e-01   2.8301068e-01
   3.7916280e-01   2.8126099e-01
   3.7549505e-01   2.7915484e-01
   3.7325445e-01   2.7764353e-01
   3.6939327e-01   2.7538741e-01
   3.6734368e-01   2.7433467e-01
   3.6340648e-01   2.7258667e-01
   3.6143114e-01   2.7183955e-01
   3.5751882e-01   2.7061715e-01
   3.5551716e-01   2.7012237e-01
   3.5172273e-01   2.6943833e-01
   3.4960205e-01   2.6919003e-01
   3.4601157e-01   2.6901905e-01
   3.4368615e-01   2.6904588e-01
   3.4037710e-01   2.6931805e-01
   3.3777007e-01   2.6963592e-01
   3.3479934e-01   2.7018656e-01
   3.3185418e-01   2.7084061e-01
   3.2924138e-01   2.7150221e-01
   3.2593743e-01   2.7272228e-01
   3.2381792e-01   2.7365266e-01
   3.2199248e-01   2.7451803e-01
   3.1845026e-01   2.7635824e-01
   3.1607573e-01   2.7772856e-01
   3.1313369e-01   2.7962655e-01
   3.1016003e-01   2.8170667e-01
   3.0786540e-01   2.8346628e-01
   3.0545845e-01   2.8549068e-01
   3.0260807e-01   2.8762655e-01
   3.0030442e-01   2.8918006e-01
   2.9736326e-01   2.9200763e-01
   2.9439143e-01   2.9485065e-01
   2.9217683e-01   2.9705051e-01
   2.9043444e-01   2.9881922e-01
   2.8699561e-01   3.0236620e-01
   2.8454211e-01   3.0426825e-01
   2.8165449e-01   3.0675869e-01
   2.7863386e-01   3.1001849e-01
   2.7644478e-01   3.1236340e-01
   2.7469546e-01   3.1423954e-01
   2.7118688e-01   3.1788882e-01
   2.6878774e-01   3.2035240e-01
   2.6587756e-01   3.2325358e-01
   2.6288128e-01   3.2612229e-01
   2.6049915e-01   3.2824396e-01
   2.5698206e-01   3.3114839e-01
   2.5504600e-01   3.3254581e-01
   2.5306817e-01   3.3357037e-01
   2.4948917e-01   3.3538947e-01
   2.4729611e-01   3.3629169e-01
   2.4395396e-01   3.3689449e-01
   2.4185261e-01   3.3687972e-01
   2.3843058e-01   3.3570311e-01
   2.3722411e-01   3.3501126e-01
   2.3582867e-01   3.3413717e-01
   2.3470296e-01   3.3340664e-01
   2.3383724e-01   3.3284587e-01
   2.3318505e-01   3.3239475e-01
   2.3251140e-01   3.3176181e-01
   2.3203422e-01   3.3134822e-01
   2.3151641e-01   3.3087243e-01
   2.3045412e-01   3.2990808e-01
   2.2976029e-01   3.2930500e-01
   2.2762636e-01   3.2765465e-01
   2.2637225e-01   3.2661530e-01
   2.2458765e-01   3.2527129e-01
   2.2126106e-01   3.2234993e-01
   2.1932849e-01   3.2071940e-01
   2.1699751e-01   3.1879457e-01
   2.1362769e-01   3.1611179e-01
   2.1045725e-01   3.1370924e-01
   2.0774556e-01   3.1175950e-01
   2.0450126e-01   3.0955285e-01
   2.0187310e-01   3.0778081e-01
   1.9926982e-01   3.0559984e-01
   1.9605783e-01   3.0225010e-01
   1.9269531e-01   2.9878936e-01
   1.9087869e-01   2.9700775e-01
   1.8922785e-01   2.9545341e-01
   1.8610558e-01   2.9239536e-01
   1.8292175e-01   2.8933529e-01
   1.8028376e-01   2.8692149e-01
   1.7668369e-01   2.8380756e-01
   1.7442251e-01   2.8092785e-01
   1.7143748e-01   2.7667547e-01
   1.6858649e-01   2.7268866e-01
   1.6642563e-01   2.6969240e-01
   1.6400896e-01   2.6623631e-01
   1.6060843e-01   2.6140773e-01
   1.5675523e-01   2.5598875e-01
   1.5480472e-01   2.5315569e-01
   1.5182253e-01   2.4883105e-01
   1.4881533e-01   2.4356024e-01
   1.4647065e-01   2.3899140e-01
   1.4300898e-01   2.3208387e-01
   1.3966911e-01   2.2536548e-01
   1.3882979e-01   2.2365332e-01
   1.3506063e-01   2.1590309e-01
   1.3247309e-01   2.1043843e-01
   1.3052916e-01   2.0615734e-01
   1.2715777e-01   1.9874917e-01
   1.2517136e-01   1.9429861e-01
   1.2205653e-01   1.8702183e-01
   1.1928166e-01   1.8051887e-01
   1.1703887e-01   1.7495646e-01
   1.1320633e-01   1.6538786e-01
   1.1151553e-01   1.6035039e-01
   1.0887980e-01   1.5180982e-01
   1.0681142e-01   1.4467313e-01
   1.0428913e-01   1.3574615e-01
   1.0275391e-01   1.3001152e-01
   1.0029126e-01   1.2030380e-01
   9.8734518e-02   1.1375843e-01
   9.6453707e-02   1.0360937e-01
   9.4935190e-02   9.6263452e-02
   9.2689127e-02   8.4520707e-02
   9.0608385e-02   7.1666460e-02
   8.9046182e-02   6.0230589e-02
   8.7660105e-02   4.8464130e-02
   8.6574401e-02   3.5255410e-02
   8.5553500e-02   1.3905501e-02
   8.5537007e-02  -1.4908668e-02
   8.6128934e-02  -3.1000678e-02
   8.7286447e-02  -4.6914732e-02
   8.8585545e-02  -5.9970131e-02
   9.0105825e-02  -7.0731031e-02
   9.1791241e-02  -8.2458229e-02
   9.3093535e-02  -9.0188703e-02
   9.4510672e-02  -9.7655296e-02
   9.6449899e-02  -1.0727794e-01
   9.8319159e-02  -1.1581709e-01
   1.0028749e-01  -1.2420195e-01
   1.0219946e-01  -1.3195085e-01
   1.0428280e-01  -1.3989371e-01
   1.0629199e-01  -1.4723910e-01
   1.0860020e-01  -1.5536821e-01
   1.0992520e-01  -1.5981443e-01
   1.1183744e-01  -1.6605333e-01
   1.1437556e-01  -1.7325295e-01
   1.1579407e-01  -1.7693613e-01
   1.1777923e-01  -1.8206252e-01
   1.2056447e-01  -1.8901317e-01
   1.2298197e-01  -1.9488731e-01
   1.2371260e-01  -1.9666375e-01
   1.2687340e-01  -2.0417999e-01
   1.2892651e-01  -2.0890322e-01
   1.3113000e-01  -2.1392944e-01
   1.3301264e-01  -2.1825794e-01
   1.3506036e-01  -2.2280370e-01
   1.3734501e-01  -2.2783572e-01
   1.3899475e-01  -2.3147732e-01
   1.4238572e-01  -2.3861254e-01
   1.4487274e-01  -2.4379586e-01
   1.4679909e-01  -2.4787471e-01
   1.4881155e-01  -2.5202846e-01
   1.5160731e-01  -2.5756057e-01
   1.5481215e-01  -2.6264106e-01
   1.5653940e-01  -2.6543970e-01
   1.5856960e-01  -2.6869287e-01
   1.6139493e-01  -2.7320893e-01
   1.6452415e-01  -2.7828096e-01
   1.6541206e-01  -2.7971280e-01
   1.6801568e-01  -2.8381384e-01
   1.6872922e-01  -2.8491873e-01
   1.7133470e-01  -2.8904791e-01
   1.7436508e-01  -2.9388767e-01
   1.7441754e-01  -2.9396687e-01
   1.7785271e-01  -2.9876054e-01
   1.8027015e-01  -3.0171115e-01
   1.8297095e-01  -3.0509782e-01
   1.8609236e-01  -3.0932672e-01
   1.8785155e-01  -3.1151606e-01
   1.9011457e-01  -3.1403534e-01
   1.9229787e-01  -3.1704137e-01
   1.9466307e-01  -3.2040226e-01
   1.9796291e-01  -3.2500229e-01
   1.9991544e-01  -3.2767537e-01
   2.0298593e-01  -3.3119193e-01
   2.0577184e-01  -3.3444852e-01
   2.0803365e-01  -3.3720860e-01
   2.1043255e-01  -3.3968429e-01
   2.1165514e-01  -3.4093379e-01
   2.1482847e-01  -3.4557394e-01
   2.1742046e-01  -3.4938188e-01
   2.1961254e-01  -3.5261259e-01
   2.2265675e-01  -3.5732107e-01
   2.2455933e-01  -3.6036912e-01
   2.2625144e-01  -3.6314384e-01
   2.2734637e-01  -3.6500172e-01
   2.2855946e-01  -3.6706810e-01
   2.3012232e-01  -3.6950395e-01
   2.3092045e-01  -3.7075750e-01
   2.3152153e-01  -3.7168122e-01
   2.3232552e-01  -3.7295208e-01
   2.3294782e-01  -3.7398568e-01
   2.3341638e-01  -3.7468357e-01
   2.3413061e-01  -3.7569367e-01
   2.3463103e-01  -3.7641583e-01
   2.3521098e-01  -3.7732081e-01
   2.3594694e-01  -3.7845723e-01
   2.3641591e-01  -3.7916277e-01
   2.3735290e-01  -3.8073626e-01
   2.3839807e-01  -3.8241774e-01
   2.4056158e-01  -3.8493791e-01
   2.4357803e-01  -3.8927125e-01
   2.4539258e-01  -3.9164195e-01
   2.4862492e-01  -3.9512614e-01
   2.5109437e-01  -3.9723270e-01
   2.5403031e-01  -3.9916989e-01
   2.5697202e-01  -4.0066410e-01
   2.5965472e-01  -4.0175335e-01
   2.6289921e-01  -4.0263409e-01
   2.6551210e-01  -4.0286506e-01
   2.6883690e-01  -4.0283734e-01
   2.7158987e-01  -4.0246874e-01
   2.7477415e-01  -4.0174256e-01
   2.7782570e-01  -4.0069039e-01
   2.8070733e-01  -3.9946181e-01
   2.8417142e-01  -3.9795342e-01
   2.8663172e-01  -3.9687074e-01
   2.9056245e-01  -3.9460382e-01
   2.9273255e-01  -3.9315725e-01
   2.9650639e-01  -3.9045861e-01
   2.9930123e-01  -3.8830262e-01
   3.0242479e-01  -3.8578236e-01
   3.0594811e-01  -3.8276751e-01
   3.0833879e-01  -3.8065177e-01
   3.1030925e-01  -3.7883942e-01
   3.1266958e-01  -3.7657628e-01
   3.1621813e-01  -3.7311270e-01
   3.1945122e-01  -3.6988877e-01
   3.2212372e-01  -3.6720294e-01
   3.2605926e-01  -3.6316686e-01
   3.2851929e-01  -3.6057119e-01
   3.3196029e-01  -3.5692593e-01
   3.3533765e-01  -3.5326749e-01
   3.3785947e-01  -3.5042293e-01
   3.3982587e-01  -3.4853052e-01
   3.4207122e-01  -3.4661744e-01
   3.4572653e-01  -3.4303640e-01
   3.4875981e-01  -3.4015076e-01
   3.5162672e-01  -3.3745196e-01
   3.5543846e-01  -3.3357366e-01
   3.5766335e-01  -3.3133932e-01
   3.6145953e-01  -3.2763355e-01
   3.6427910e-01  -3.2495524e-01
   3.6735868e-01  -3.2207412e-01
   3.7082869e-01  -3.1891034e-01
   3.7325805e-01  -3.1677338e-01
   3.7604231e-01  -3.1440916e-01
   3.7729996e-01  -3.1333493e-01
   3.8112456e-01  -3.1013424e-01
   3.8371877e-01  -3.0798530e-01
   3.8702506e-01  -3.0566879e-01
   3.9000193e-01  -3.0378309e-01
   3.9292628e-01  -3.0158073e-01
   3.9628426e-01  -2.9919075e-01
   3.9882738e-01  -2.9743520e-01
   4.0249584e-01  -2.9502362e-01
   4.0472889e-01  -2.9361439e-01
   4.0864081e-01  -2.9126335e-01
   4.1067611e-01  -2.9008400e-01
   4.1456560e-01  -2.8792702e-01
   4.1674483e-01  -2.8678357e-01
   4.2046809e-01  -2.8492183e-01
   4.2276218e-01  -2.8384066e-01
   4.2637091e-01  -2.8221759e-01
   4.2873586e-01  -2.8121710e-01
   4.3227404e-01  -2.7978705e-01
   4.3467234e-01  -2.7886053e-01
   4.3817798e-01  -2.7797659e-01
   4.4059030e-01  -2.7712501e-01
   4.4408164e-01  -2.7595616e-01
   4.4648381e-01  -2.7520134e-01
   4.4998577e-01  -2.7414068e-01
   4.5235841e-01  -2.7346158e-01
   4.5589026e-01  -2.7248560e-01
   4.5821974e-01  -2.7187766e-01
   4.6179514e-01  -2.7097479e-01
   4.6407278e-01  -2.7042776e-01
   4.6770040e-01  -2.6957771e-01
   4.6992466e-01  -2.6907503e-01
   4.7360603e-01  -2.6825155e-01
   4.7578689e-01  -2.6775588e-01
   4.7951198e-01  -2.6699141e-01
   4.8164136e-01  -2.6664241e-01
   4.8541863e-01  -2.6593678e-01
   4.8751303e-01  -2.6550681e-01
   4.9132521e-01  -2.6470155e-01
   4.9342616e-01  -2.6423310e-01
   4.9723192e-01  -2.6334307e-01
   4.9939076e-01  -2.6281990e-01
   5.0313886e-01  -2.6188317e-01
   5.0538845e-01  -2.6130379e-01
   5.0904599e-01  -2.6032182e-01
   5.1142880e-01  -2.5965440e-01
   5.1495318e-01  -2.5861822e-01
   5.1752196e-01  -2.5782356e-01
   5.2086028e-01  -2.5673634e-01
   5.2367675e-01  -2.5576574e-01
   5.2676715e-01  -2.5464472e-01
   5.2990235e-01  -2.5343855e-01
   5.3267351e-01  -2.5231838e-01
   5.3622073e-01  -2.5074953e-01
   5.3857903e-01  -2.4979842e-01
   5.4176290e-01  -2.4838630e-01
   5.4258332e-01  -2.4796619e-01
   5.4645241e-01  -2.4587432e-01
   5.4909488e-01  -2.4428787e-01
   5.5235788e-01  -2.4292480e-01
   5.5552803e-01  -2.4107977e-01
   5.5826156e-01  -2.3931392e-01
   5.6201800e-01  -2.3679469e-01
   5.6416409e-01  -2.3525045e-01
   5.6676212e-01  -2.3330390e-01
   5.7006564e-01  -2.3072875e-01
   5.7369551e-01  -2.2772665e-01
   5.7604384e-01  -2.2568361e-01
   5.7989856e-01  -2.2203325e-01
   5.8323425e-01  -2.1869620e-01
   5.8579639e-01  -2.1603448e-01
   5.8776176e-01  -2.1383018e-01
   5.9065446e-01  -2.1059078e-01
   5.9365667e-01  -2.0717613e-01
   5.9565828e-01  -2.0493266e-01
   5.9955187e-01  -2.0009155e-01
   6.0338372e-01  -1.9500660e-01
   6.0606344e-01  -1.9122590e-01
   6.0937619e-01  -1.8646921e-01
   6.1134096e-01  -1.8360880e-01
   6.1435052e-01  -1.7839748e-01
   6.1723229e-01  -1.7358215e-01
   6.2001246e-01  -1.6891263e-01
   6.2312495e-01  -1.6323098e-01
   6.2705371e-01  -1.5581067e-01
   6.2904532e-01  -1.5196967e-01
   6.3220529e-01  -1.4528501e-01
   6.3491174e-01  -1.3934860e-01
   6.3871183e-01  -1.3040147e-01
   6.4080655e-01  -1.2505160e-01
   6.4473732e-01  -1.1452008e-01
   6.4701566e-01  -1.0808541e-01
   6.5061318e-01  -9.6880699e-02
   6.5260186e-01  -9.0052282e-02
   6.5564671e-01  -7.8858320e-02
   6.5850120e-01  -6.7195142e-02
   6.6243741e-01  -4.8724113e-02
   6.6440643e-01  -3.5841346e-02
   6.6641473e-01  -2.5050757e-02
   6.6834176e-01  -1.0560307e-02
   6.6944322e-01   1.3160534e-02


==> data/DARPA_buttock_o4_04_2.dat <==
   7.4939328e-01   2.2159592e-02
   7.4929824e-01   1.9647793e-02
   7.4885750e-01   6.1899574e-03
   7.4866717e-01  -6.7775623e-03
   7.4871266e-01  -1.6197906e-02
   7.4884698e-01  -2.8297213e-02
   7.4907904e-01  -3.7170049e-02
   7.4950434e-01  -4.5427773e-02
   7.5041460e-01  -5.9843426e-02
   7.5045527e-01  -6.0612398e-02
   7.5169518e-01  -8.0332340e-02
   7.5271713e-01  -8.6887445e-02
   7.5391564e-01  -9.3529279e-02
   7.5584645e-01  -1.0379500e-01
   7.5737438e-01  -1.1394108e-01
   7.5882853e-01  -1.2188002e-01
   7.6076943e-01  -1.3148761e-01
   7.6118123e-01  -1.3326798e-01
   7.6336096e-01  -1.4217154e-01
   7.6576671e-01  -1.5074899e-01
   7.6742624e-01  -1.5573524e-01
   7.7005004e-01  -1.6135677e-01
   7.7300796e-01  -1.6642781e-01
   7.7388581e-01  -1.6779543e-01
   7.7631102e-01  -1.6967869e-01
   7.7851726e-01  -1.6960806e-01
   7.8031487e-01  -1.7035968e-01
   7.8283730e-01  -1.7068208e-01
   7.8530216e-01  -1.7061574e-01
   7.8848517e-01  -1.6817479e-01
   7.9146409e-01  -1.6526071e-01
   7.9443127e-01  -1.6162104e-01
   7.9724638e-01  -1.5581146e-01
   8.0001103e-01  -1.4941426e-01
   8.0360885e-01  -1.3965938e-01
   8.0478814e-01  -1.3539983e-01
   8.0767964e-01  -1.2376494e-01
   8.1018692e-01  -1.1267370e-01
   8.1086361e-01  -1.0892581e-01
   8.1411170e-01  -8.7656718e-02
   8.1696966e-01  -6.3140843e-02
   8.1865639e-01  -4.1970538e-02
   8.1987641e-01  -1.6171650e-02
   8.2008717e-01   5.5547942e-04
   8.1992526e-01   1.5113601e-02
   8.1892241e-01   3.7834023e-02
   8.1797402e-01   5.1193148e-02
   8.1649580e-01   6.6622701e-02
   8.1504004e-01   7.9436731e-02
   8.1348158e-01   9.0721125e-02
   8.1224097e-01   9.8891290e-02
   8.1021080e-01   1.0932989e-01
   8.0880766e-01   1.1574416e-01
   8.0681264e-01   1.2416569e-01
   8.0586101e-01   1.2762794e-01
   8.0401184e-01   1.3487916e-01
   8.0245845e-01   1.3953512e-01
   8.0205715e-01   1.4067638e-01
   8.0005993e-01   1.4547904e-01
   7.9771066e-01   1.5059555e-01
   7.9578526e-01   1.5471035e-01
   7.9290440e-01   1.5899935e-01
   7.9051151e-01   1.6123137e-01
   7.8722944e-01   1.6392678e-01
   7.8462578e-01   1.6502624e-01
   7.8167896e-01   1.6402760e-01
   7.7888487e-01   1.6500708e-01
   7.7677423e-01   1.6413935e-01
   7.7413502e-01   1.6003743e-01
   7.7096055e-01   1.5432472e-01
   7.6819905e-01   1.4812286e-01
   7.6499242e-01   1.3835694e-01
   7.6245264e-01   1.2834490e-01
   7.5928111e-01   1.1342088e-01
   7.5735887e-01   1.0318511e-01
   7.5364583e-01   7.8608156e-02
   7.5219368e-01   6.4324249e-02
   7.5064615e-01   4.3711640e-02
   7.4993929e-01   3.3645908e-02
   7.4939328e-01   2.2159592e-02


==> data/DARPA_buttock_o4_05.dat <==
   7.4244735e-01  -2.2287169e-01
   7.4162732e-01  -2.2060715e-01
   7.4049962e-01  -2.1714636e-01
   7.3899660e-01  -2.1265163e-01
   7.3532909e-01  -2.0333301e-01
   7.3320752e-01  -1.9848618e-01
   7.3061499e-01  -1.9303147e-01
   7.2756400e-01  -1.8763516e-01
   7.2435723e-01  -1.8301063e-01
   7.2096290e-01  -1.7926622e-01
   7.1730793e-01  -1.7697111e-01
   7.1362707e-01  -1.7475412e-01
   7.0975323e-01  -1.7353358e-01
   7.0557430e-01  -1.7386621e-01
   7.0119778e-01  -1.7524376e-01
   6.9642416e-01  -1.7835890e-01
   6.9392559e-01  -1.8004061e-01
   6.8925153e-01  -1.8383717e-01
   6.8417573e-01  -1.8886570e-01
   6.8219120e-01  -1.9093937e-01
   6.7823789e-01  -1.9535552e-01
   6.7369624e-01  -2.0073843e-01
   6.6844439e-01  -2.0703573e-01
   6.6576948e-01  -2.1031689e-01
   6.6049681e-01  -2.1656822e-01
   6.5851558e-01  -2.1840986e-01
   6.5457621e-01  -2.2364316e-01
   6.4983061e-01  -2.2957303e-01
   6.4488460e-01  -2.3518989e-01
   6.4206213e-01  -2.3845054e-01
   6.3687659e-01  -2.4440971e-01
   6.3490149e-01  -2.4650910e-01
   6.3096935e-01  -2.5080449e-01
   6.2670286e-01  -2.5539701e-01
   6.2167502e-01  -2.6060709e-01
   6.1917678e-01  -2.6317597e-01
   6.1524668e-01  -2.6705307e-01
   6.1131671e-01  -2.7087037e-01
   6.0690599e-01  -2.7499690e-01
   6.0207210e-01  -2.7937511e-01
   5.9881891e-01  -2.8221380e-01
   5.9559555e-01  -2.8409533e-01
   5.9166435e-01  -2.8727457e-01
   5.8773214e-01  -2.9024594e-01
   5.8356468e-01  -2.9322971e-01
   5.7903058e-01  -2.9627309e-01
   5.7453720e-01  -2.9913566e-01
   5.7009141e-01  -3.0181156e-01
   5.6807100e-01  -3.0295169e-01
   5.6413767e-01  -3.0507215e-01
   5.6020361e-01  -3.0708669e-01
   5.5626886e-01  -3.0900284e-01
   5.5233457e-01  -3.1083099e-01
   5.4839899e-01  -3.1257806e-01
   5.4422143e-01  -3.1429297e-01
   5.4001715e-01  -3.1591796e-01
   5.3584893e-01  -3.1743560e-01
   5.3174480e-01  -3.1856037e-01
   5.2761147e-01  -3.1995127e-01
   5.2349647e-01  -3.2126937e-01
   5.1940440e-01  -3.2251154e-01
   5.1533251e-01  -3.2369407e-01
   5.1127758e-01  -3.2482846e-01
   5.0724023e-01  -3.2592342e-01
   5.0321756e-01  -3.2698755e-01
   4.9920574e-01  -3.2802826e-01
   4.9721996e-01  -3.2853577e-01
   4.9328263e-01  -3.2953046e-01
   4.8934516e-01  -3.3051993e-01
   4.8540802e-01  -3.3151420e-01
   4.8147057e-01  -3.3251740e-01
   4.7753401e-01  -3.3344323e-01
   4.7359655e-01  -3.3440415e-01
   4.6966005e-01  -3.3534994e-01
   4.6572329e-01  -3.3641498e-01
   4.6178624e-01  -3.3751585e-01
   4.5784954e-01  -3.3866721e-01
   4.5391334e-01  -3.3990005e-01
   4.4997716e-01  -3.4122379e-01
   4.4604121e-01  -3.4258232e-01
   4.4210585e-01  -3.4389244e-01
   4.3816943e-01  -3.4514620e-01
   4.3423411e-01  -3.4645694e-01
   4.3029831e-01  -3.4793280e-01
   4.2636299e-01  -3.4957932e-01
   4.2242844e-01  -3.5129892e-01
   4.1849321e-01  -3.5311268e-01
   4.1455858e-01  -3.5502326e-01
   4.1062392e-01  -3.5702646e-01
   4.0668969e-01  -3.5911611e-01
   4.0275574e-01  -3.6130053e-01
   3.9882119e-01  -3.6358651e-01
   3.9488782e-01  -3.6595693e-01
   3.9095440e-01  -3.6840744e-01
   3.8702096e-01  -3.7097942e-01
   3.8292261e-01  -3.7309826e-01
   3.7871370e-01  -3.7604954e-01
   3.7448806e-01  -3.7909931e-01
   3.7024435e-01  -3.8222462e-01
   3.6598201e-01  -3.8544334e-01
   3.6170105e-01  -3.8876090e-01
   3.5881913e-01  -3.9104585e-01
   3.5555629e-01  -3.9360379e-01
   3.5162307e-01  -3.9673646e-01
   3.4768941e-01  -3.9956774e-01
   3.4375589e-01  -4.0219297e-01
   3.3982298e-01  -4.0523577e-01
   3.3588987e-01  -4.0848229e-01
   3.3158562e-01  -4.1195140e-01
   3.2723654e-01  -4.1543535e-01
   3.2288722e-01  -4.1888429e-01
   3.1854080e-01  -4.2227737e-01
   3.1464786e-01  -4.2525794e-01
   3.1227140e-01  -4.2700071e-01
   3.0833070e-01  -4.2982325e-01
   3.0438856e-01  -4.3253814e-01
   3.0044456e-01  -4.3508986e-01
   2.9649882e-01  -4.3741466e-01
   2.9255095e-01  -4.3952962e-01
   2.8860128e-01  -4.4122067e-01
   2.8446664e-01  -4.4295542e-01
   2.8030302e-01  -4.4454468e-01
   2.7618355e-01  -4.4571153e-01
   2.7211046e-01  -4.4644557e-01
   2.6808733e-01  -4.4672111e-01
   2.6411651e-01  -4.4650669e-01
   2.6020789e-01  -4.4576632e-01
   2.5637078e-01  -4.4445565e-01
   2.5260746e-01  -4.4263222e-01
   2.4892655e-01  -4.4061978e-01
   2.4535457e-01  -4.3715017e-01
   2.4173703e-01  -4.3276112e-01
   2.3831959e-01  -4.2937451e-01
   2.3702680e-01  -4.2747323e-01
   2.3539033e-01  -4.2524345e-01
   2.3444160e-01  -4.2397350e-01
   2.3340236e-01  -4.2257066e-01
   2.3283949e-01  -4.2178877e-01
   2.3206868e-01  -4.2068397e-01
   2.3151346e-01  -4.1989505e-01
   2.3061039e-01  -4.1867373e-01
   2.2871103e-01  -4.1614047e-01
   2.2623628e-01  -4.1240086e-01
   2.2288148e-01  -4.0884823e-01
   2.1929065e-01  -4.0392090e-01
   2.1562185e-01  -3.9955868e-01
   2.1220142e-01  -3.9583210e-01
   2.0868625e-01  -3.9278353e-01
   2.0513994e-01  -3.8994773e-01
   2.0163462e-01  -3.8675027e-01
   1.9957751e-01  -3.8479097e-01
   1.9602263e-01  -3.8071454e-01
   1.9210052e-01  -3.7645640e-01
   1.8818414e-01  -3.7241058e-01
   1.8441650e-01  -3.6867696e-01
   1.8097347e-01  -3.6532792e-01
   1.7742601e-01  -3.6199749e-01
   1.7421291e-01  -3.5839676e-01
   1.7180554e-01  -3.5552580e-01
   1.6843476e-01  -3.5126238e-01
   1.6461960e-01  -3.4653065e-01
   1.6081414e-01  -3.4191502e-01
   1.5807596e-01  -3.3863254e-01
   1.5658119e-01  -3.3666286e-01
   1.5335422e-01  -3.3299676e-01
   1.5007150e-01  -3.2881934e-01
   1.4686652e-01  -3.2381183e-01
   1.4508499e-01  -3.2100281e-01
   1.4117480e-01  -3.1489107e-01
   1.3878003e-01  -3.1121858e-01
   1.3615401e-01  -3.0720883e-01
   1.3363571e-01  -3.0321578e-01
   1.3059356e-01  -2.9841152e-01
   1.2873363e-01  -2.9558526e-01
   1.2666938e-01  -2.9232695e-01
   1.2326691e-01  -2.8681228e-01
   1.1939187e-01  -2.8057620e-01
   1.1732684e-01  -2.7727029e-01
   1.1341532e-01  -2.7084772e-01
   1.0957125e-01  -2.6354486e-01
   1.0755418e-01  -2.5952483e-01
   1.0360801e-01  -2.5147135e-01
   9.9973687e-02  -2.4408743e-01
   9.7670033e-02  -2.3921593e-01
   9.3751827e-02  -2.3098281e-01
   9.1726124e-02  -2.2671245e-01
   8.7964053e-02  -2.1839373e-01
   8.5065836e-02  -2.1114690e-01
   8.1964211e-02  -2.0268140e-01
   7.9071656e-02  -1.9473925e-01
   7.6122863e-02  -1.8617841e-01
   7.3473613e-02  -1.7843653e-01
   7.0165989e-02  -1.6811126e-01
   6.8127836e-02  -1.6161704e-01
   6.4333267e-02  -1.4631416e-01
   6.2187428e-02  -1.3684302e-01
   6.0229594e-02  -1.2787108e-01
   5.7361624e-02  -1.1305434e-01
   5.4914375e-02  -9.7162538e-02
   5.2781566e-02  -8.0755312e-02
   5.0984273e-02  -6.4132005e-02
   4.9778523e-02  -4.8392488e-02
   4.8664735e-02  -2.3345833e-02
   4.8269631e-02  -7.3204333e-04
   4.8950694e-02   3.0460031e-02
   5.0996265e-02   6.2600046e-02
   5.4902646e-02   9.5529520e-02
   5.9682764e-02   1.2337226e-01
   6.4155988e-02   1.4370447e-01
   6.7712270e-02   1.5793009e-01
   7.1203831e-02   1.6920099e-01
   7.4541525e-02   1.7928598e-01
   7.9091627e-02   1.9236503e-01
   8.3134337e-02   2.0329263e-01
   8.6354883e-02   2.1171725e-01
   9.1466524e-02   2.2310338e-01
   9.4343033e-02   2.2911477e-01
   9.9423329e-02   2.3958345e-01
   1.0224074e-01   2.4520413e-01
   1.0736759e-01   2.5534717e-01
   1.1026862e-01   2.6094909e-01
   1.1485788e-01   2.6890403e-01
   1.1758928e-01   2.7320634e-01
   1.2256237e-01   2.8080958e-01
   1.2701326e-01   2.8767136e-01
   1.2924147e-01   2.9100279e-01
   1.3322682e-01   2.9687206e-01
   1.3697733e-01   3.0235971e-01
   1.4069644e-01   3.0782682e-01
   1.4466985e-01   3.1358989e-01
   1.4699850e-01   3.1700296e-01
   1.5152202e-01   3.2322055e-01
   1.5532324e-01   3.2723443e-01
   1.5898801e-01   3.3115725e-01
   1.6272462e-01   3.3507660e-01
   1.6654361e-01   3.3911491e-01
   1.7030068e-01   3.4315790e-01
   1.7353816e-01   3.4665677e-01
   1.7720365e-01   3.4988911e-01
   1.8143013e-01   3.5279265e-01
   1.8578459e-01   3.5590857e-01
   1.8999386e-01   3.5903881e-01
   1.9240739e-01   3.6084196e-01
   1.9684869e-01   3.6427171e-01
   2.0122592e-01   3.6745809e-01
   2.0551649e-01   3.6959661e-01
   2.0878319e-01   3.7129957e-01
   2.1195259e-01   3.7298346e-01
   2.1617406e-01   3.7540893e-01
   2.2026706e-01   3.7798547e-01
   2.2410329e-01   3.8064823e-01
   2.2704477e-01   3.8244609e-01
   2.2954649e-01   3.8411047e-01
   2.3086793e-01   3.8505582e-01
   2.3190588e-01   3.8579244e-01
   2.3250548e-01   3.8621795e-01
   2.3351574e-01   3.8693733e-01
   2.3436232e-01   3.8742236e-01
   2.3563083e-01   3.8810278e-01
   2.3764660e-01   3.8903637e-01
   2.4062983e-01   3.8995255e-01
   2.4425312e-01   3.8996093e-01
   2.4794986e-01   3.8899184e-01
   2.5167207e-01   3.8723662e-01
   2.5539949e-01   3.8495721e-01
   2.5907663e-01   3.8259238e-01
   2.6275794e-01   3.7988130e-01
   2.6637803e-01   3.7661403e-01
   2.6998905e-01   3.7334203e-01
   2.7358794e-01   3.7006764e-01
   2.7718025e-01   3.6683870e-01
   2.8076938e-01   3.6369858e-01
   2.8439332e-01   3.6099115e-01
   2.8799713e-01   3.5824086e-01
   2.9155119e-01   3.5522116e-01
   2.9511770e-01   3.5241872e-01
   2.9869557e-01   3.4981597e-01
   3.0228242e-01   3.4740359e-01
   3.0589629e-01   3.4524051e-01
   3.0953932e-01   3.4340434e-01
   3.1315980e-01   3.4149899e-01
   3.1681797e-01   3.3991706e-01
   3.2049706e-01   3.3858485e-01
   3.2419627e-01   3.3751478e-01
   3.2792678e-01   3.3675199e-01
   3.3170716e-01   3.3629652e-01
   3.3549148e-01   3.3591408e-01
   3.3928567e-01   3.3574832e-01
   3.4310697e-01   3.3586450e-01
   3.4695748e-01   3.3626312e-01
   3.5084101e-01   3.3695097e-01
   3.5475409e-01   3.3793281e-01
   3.5870141e-01   3.3921109e-01
   3.6268253e-01   3.4078210e-01
   3.6669612e-01   3.4263779e-01
   3.7074251e-01   3.4477874e-01
   3.7482392e-01   3.4722400e-01
   3.7892855e-01   3.4973109e-01
   3.8304908e-01   3.5230986e-01
   3.8514042e-01   3.5404322e-01
   3.8932886e-01   3.5749910e-01
   3.9354624e-01   3.6118660e-01
   3.9778957e-01   3.6511081e-01
   4.0205930e-01   3.6926102e-01
   4.0635613e-01   3.7362512e-01
   4.1021538e-01   3.7768364e-01
   4.1284365e-01   3.8041757e-01
   4.1720833e-01   3.8526716e-01
   4.2155379e-01   3.8992669e-01
   4.2595622e-01   3.9517385e-01
   4.2953349e-01   3.9955334e-01
   4.3251527e-01   4.0259136e-01
   4.3690916e-01   4.0769949e-01
   4.4127732e-01   4.1239561e-01
   4.4566703e-01   4.1748007e-01
   4.4900593e-01   4.2123581e-01
   4.5221946e-01   4.2481839e-01
   4.5657906e-01   4.2957263e-01
   4.6092007e-01   4.3411374e-01
   4.6524185e-01   4.3843173e-01
   4.6954323e-01   4.4251280e-01
   4.7167989e-01   4.4441630e-01
   4.7592949e-01   4.4800627e-01
   4.8016508e-01   4.5139196e-01
   4.8438024e-01   4.5452477e-01
   4.8856421e-01   4.5730837e-01
   4.9271271e-01   4.5967550e-01
   4.9683785e-01   4.6174252e-01
   5.0091618e-01   4.6317809e-01
   5.0500879e-01   4.6482652e-01
   5.0905644e-01   4.6602669e-01
   5.1106425e-01   4.6644781e-01
   5.1504880e-01   4.6695124e-01
   5.1899502e-01   4.6703183e-01
   5.2290441e-01   4.6672896e-01
   5.2677834e-01   4.6605100e-01
   5.3061791e-01   4.6502541e-01
   5.3442362e-01   4.6365563e-01
   5.3819627e-01   4.6196678e-01
   5.4192761e-01   4.5996492e-01
   5.4562063e-01   4.5764031e-01
   5.4930849e-01   4.5530505e-01
   5.5296130e-01   4.5274618e-01
   5.5654318e-01   4.4956725e-01
   5.6008506e-01   4.4609882e-01
   5.6358955e-01   4.4238522e-01
   5.6706270e-01   4.3846879e-01
   5.7050497e-01   4.3437694e-01
   5.7391589e-01   4.3006948e-01
   5.7729709e-01   4.2555598e-01
   5.8065018e-01   4.2089043e-01
   5.8397460e-01   4.1607999e-01
   5.8725654e-01   4.1106144e-01
   5.9058065e-01   4.0643587e-01
   5.9386849e-01   4.0156243e-01
   5.9714164e-01   3.9652957e-01
   6.0035453e-01   3.9112518e-01
   6.0353804e-01   3.8556286e-01
   6.0667945e-01   3.7985926e-01
   6.0980118e-01   3.7409498e-01
   6.1289799e-01   3.6815521e-01
   6.1597759e-01   3.6208605e-01
   6.1903396e-01   3.5595766e-01
   6.2206456e-01   3.4971898e-01
   6.2508089e-01   3.4345908e-01
   6.2807675e-01   3.3706708e-01
   6.3106090e-01   3.3066957e-01
   6.3400745e-01   3.2413476e-01
   6.3694222e-01   3.1760016e-01
   6.3986605e-01   3.1093097e-01
   6.4278224e-01   3.0427090e-01
   6.4567986e-01   2.9751659e-01
   6.4857145e-01   2.9077031e-01
   6.5143809e-01   2.8377453e-01
   6.5435428e-01   2.7700743e-01
   6.5727069e-01   2.7051651e-01
   6.6021991e-01   2.6438353e-01
   6.6316367e-01   2.5797670e-01
   6.6612771e-01   2.5138281e-01
   6.6897965e-01   2.4427692e-01
   6.7184162e-01   2.3747078e-01
   6.7469139e-01   2.3063525e-01
   6.7757234e-01   2.2390776e-01
   6.8049022e-01   2.1730349e-01
   6.8341714e-01   2.1083615e-01
   6.8637012e-01   2.0456542e-01
   6.8936229e-01   1.9843913e-01
   6.9240599e-01   1.9257630e-01
   6.9550435e-01   1.8701120e-01
   6.9867063e-01   1.8182281e-01
   7.0192678e-01   1.7715256e-01
   7.0529192e-01   1.7300675e-01
   7.0878895e-01   1.6966050e-01
   7.1244816e-01   1.6728478e-01
   7.1629402e-01   1.6619420e-01
   7.2039504e-01   1.6631948e-01
   7.2478233e-01   1.6831655e-01
   7.2962368e-01   1.7342785e-01
   7.3226633e-01   1.7758757e-01
   7.3583778e-01   1.8490528e-01
   7.3881524e-01   1.9240559e-01
   7.3996512e-01   1.9565355e-01
   7.4158960e-01   2.0101355e-01
   7.4301515e-01   2.0549503e-01
   7.4400707e-01   2.0888293e-01
   7.4489766e-01   2.1192881e-01
   7.4525726e-01   2.1316108e-01
   7.4589997e-01   2.1562592e-01
   7.4665836e-01   2.1835081e-01
   7.4745498e-01   2.2136973e-01
   7.4940197e-01   2.2841386e-01
   7.5068593e-01   2.3249433e-01
   7.5374212e-01   2.4244799e-01
   7.5738756e-01   2.5178689e-01
   7.6103387e-01   2.6056787e-01
   7.6377833e-01   2.6588674e-01
   7.6565915e-01   2.6942560e-01
   7.7040925e-01   2.7658737e-01
   7.7290243e-01   2.7941403e-01
   7.7486832e-01   2.8108869e-01
   7.7875736e-01   2.8201712e-01
   7.8263987e-01   2.8251029e-01
   7.8633998e-01   2.8149188e-01
   7.8977461e-01   2.7964581e-01
   7.9323078e-01   2.7740879e-01
   7.9679945e-01   2.7337475e-01
   8.0006138e-01   2.6893158e-01
   8.0362497e-01   2.6333603e-01
   8.0655794e-01   2.5760808e-01
   8.0811392e-01   2.5442116e-01
   8.1079327e-01   2.4886535e-01
   8.1339660e-01   2.4225188e-01
   8.1458878e-01   2.3891396e-01
   8.1840887e-01   2.2805675e-01
   8.2064091e-01   2.2128087e-01
   8.2288373e-01   2.1365832e-01
   8.2567591e-01   2.0289981e-01
   8.2766944e-01   1.9536810e-01
   8.3001783e-01   1.8584327e-01
   8.3168967e-01   1.7850320e-01
   8.3425743e-01   1.6498928e-01
   8.3584222e-01   1.5618692e-01
   8.3790481e-01   1.4427283e-01
   8.4047515e-01   1.2802368e-01
   8.4275646e-01   1.1185143e-01
   8.4463406e-01   9.5596986e-02
   8.4621849e-01   7.8710689e-02
   8.4741384e-01   6.2896311e-02
   8.4905289e-01   3.0312374e-02
   8.4944420e-01   1.4888037e-02
   8.4944546e-01  -1.5421170e-02
   8.4839750e-01  -4.6816942e-02
   8.4624396e-01  -7.9287565e-02
   8.4290327e-01  -1.1240060e-01
   8.3805557e-01  -1.4489033e-01
   8.3548721e-01  -1.5961847e-01
   8.3309388e-01  -1.7235640e-01
   8.2927407e-01  -1.8970697e-01
   8.2620176e-01  -2.0205256e-01
   8.2386969e-01  -2.1105626e-01
   8.2061017e-01  -2.2280583e-01
   8.1711693e-01  -2.3334051e-01
   8.1530210e-01  -2.3874183e-01
   8.1162231e-01  -2.4943616e-01
   8.0768908e-01  -2.5780995e-01
   8.0413556e-01  -2.6514110e-01
   8.0092779e-01  -2.7066288e-01
   7.9768759e-01  -2.7530330e-01
   7.9328715e-01  -2.8094703e-01
   7.8898738e-01  -2.8437095e-01
   7.8671458e-01  -2.8616809e-01
   7.8316880e-01  -2.8760458e-01
   7.7942764e-01  -2.8781847e-01
   7.7607872e-01  -2.8759502e-01
   7.7201349e-01  -2.8605595e-01
   7.6876406e-01  -2.8328933e-01
   7.6566458e-01  -2.7924702e-01
   7.6262703e-01  -2.7432814e-01
   7.6084549e-01  -2.7124630e-01
   7.5919933e-01  -2.6773824e-01
   7.5565318e-01  -2.5988836e-01
   7.5373104e-01  -2.5470910e-01
   7.4996004e-01  -2.4678392e-01
   7.4868068e-01  -2.4207290e-01
   7.4760935e-01  -2.3928090e-01
   7.4693819e-01  -2.3726620e-01
   7.4638071e-01  -2.3541779e-01
   7.4584287e-01  -2.3371925e-01
   7.4522166e-01  -2.3162838e-01
   7.4481614e-01  -2.3040530e-01
   7.4425062e-01  -2.2863799e-01
   7.4366809e-01  -2.2682124e-01
   7.4310146e-01  -2.2485971e-01


==> data/DARPA_buttock_o4_06.dat <==
   7.3484580e-01   2.8112623e-01
   7.3678349e-01   2.8447832e-01
   7.3913160e-01   2.8809236e-01
   7.4192311e-01   2.9413030e-01
   7.4310665e-01   2.9692024e-01
   7.4400673e-01   2.9910946e-01
   7.4490013e-01   3.0135351e-01
   7.4543561e-01   3.0272829e-01
   7.4608302e-01   3.0450652e-01
   7.4723257e-01   3.0762424e-01
   7.4917467e-01   3.1262547e-01
   7.5230371e-01   3.2067298e-01
   7.5481683e-01   3.2695243e-01
   7.5817642e-01   3.3380401e-01
   7.6232431e-01   3.4116544e-01
   7.6603989e-01   3.4680962e-01
   7.6945938e-01   3.5021691e-01
   7.7377745e-01   3.5298319e-01
   7.7773363e-01   3.5339032e-01
   7.8155469e-01   3.5377601e-01
   7.8332143e-01   3.5355194e-01
   7.8667999e-01   3.5248500e-01
   7.9037741e-01   3.5030822e-01
   7.9414312e-01   3.4780435e-01
   7.9761812e-01   3.4378161e-01
   8.0054205e-01   3.4010547e-01
   8.0404393e-01   3.3508074e-01
   8.0632573e-01   3.3129203e-01
   8.0976901e-01   3.2548665e-01
   8.1208583e-01   3.2127685e-01
   8.1395240e-01   3.1725249e-01
   8.1662681e-01   3.1132896e-01
   8.1820068e-01   3.0780033e-01
   8.2136025e-01   3.0048131e-01
   8.2325320e-01   2.9530791e-01
   8.2469769e-01   2.9127851e-01
   8.2741853e-01   2.8368251e-01
   8.2957573e-01   2.7729211e-01
   8.3157188e-01   2.7153332e-01
   8.3417301e-01   2.6242724e-01
   8.3724603e-01   2.5179798e-01
   8.3880889e-01   2.4627444e-01
   8.4029795e-01   2.4089998e-01
   8.4257901e-01   2.3258626e-01
   8.4380797e-01   2.2781656e-01
   8.4724052e-01   2.1275602e-01
   8.4910431e-01   2.0456948e-01
   8.5041527e-01   1.9853096e-01
   8.5208628e-01   1.9057080e-01
   8.5466971e-01   1.7773855e-01
   8.5754471e-01   1.6267051e-01
   8.5973584e-01   1.5043113e-01
   8.6119550e-01   1.4138586e-01
   8.6310466e-01   1.2827078e-01
   8.6509679e-01   1.1305314e-01
   8.6612468e-01   1.0437210e-01
   8.6715210e-01   9.5159230e-02
   8.6889165e-01   7.6659549e-02
   8.7035586e-01   5.7653129e-02
   8.7160728e-01   3.3560374e-02
   8.7222567e-01   7.7745538e-03
   8.7192444e-01  -2.4301253e-02
   8.7098092e-01  -4.7517188e-02
   8.6883298e-01  -7.7834354e-02
   8.6521361e-01  -1.1234134e-01
   8.6314838e-01  -1.2827406e-01
   8.6102148e-01  -1.4303683e-01
   8.5790939e-01  -1.6108082e-01
   8.5596364e-01  -1.7154550e-01
   8.5275344e-01  -1.8788213e-01
   8.5020381e-01  -2.0017904e-01
   8.4667537e-01  -2.1626798e-01
   8.4524097e-01  -2.2249084e-01
   8.4260825e-01  -2.3347828e-01
   8.3875493e-01  -2.4754969e-01
   8.3680076e-01  -2.5440393e-01
   8.3292147e-01  -2.6782101e-01
   8.3098261e-01  -2.7409230e-01
   8.2740274e-01  -2.8451737e-01
   8.2324185e-01  -2.9626020e-01
   8.2145322e-01  -3.0121547e-01
   8.1627381e-01  -3.1361350e-01
   8.1401463e-01  -3.1872092e-01
   8.0975266e-01  -3.2735693e-01
   8.0630613e-01  -3.3342218e-01
   8.0401889e-01  -3.3741419e-01
   7.9959373e-01  -3.4357721e-01
   7.9606558e-01  -3.4803634e-01
   7.9282432e-01  -3.5148942e-01
   7.8887046e-01  -3.5434048e-01
   7.8499748e-01  -3.5747448e-01
   7.8191312e-01  -3.5851930e-01
   7.8041469e-01  -3.5887213e-01
   7.7678034e-01  -3.5936969e-01
   7.7315434e-01  -3.5842866e-01
   7.6958482e-01  -3.5691855e-01
   7.6613913e-01  -3.5462588e-01
   7.6287354e-01  -3.5112019e-01
   7.5934474e-01  -3.4675936e-01
   7.5570409e-01  -3.4155310e-01
   7.5291874e-01  -3.3677010e-01
   7.5130642e-01  -3.3355673e-01
   7.5038120e-01  -3.3171241e-01
   7.4943623e-01  -3.2981914e-01
   7.4826224e-01  -3.2738863e-01
   7.4770633e-01  -3.2636802e-01
   7.4687179e-01  -3.2466155e-01
   7.4596585e-01  -3.2284727e-01
   7.4518891e-01  -3.2121781e-01
   7.4402428e-01  -3.1892003e-01
   7.4318665e-01  -3.1723101e-01
   7.4182965e-01  -3.1464924e-01
   7.3981742e-01  -3.1061264e-01
   7.3742896e-01  -3.0621726e-01
   7.3452115e-01  -3.0205489e-01
   7.3144394e-01  -2.9756589e-01
   7.2765219e-01  -2.9271238e-01
   7.2376151e-01  -2.8886292e-01
   7.1982362e-01  -2.8590834e-01
   7.1788709e-01  -2.8504210e-01
   7.1417164e-01  -2.8323972e-01
   7.1034806e-01  -2.8184652e-01
   7.0639689e-01  -2.8111088e-01
   7.0232630e-01  -2.8099270e-01
   6.9813531e-01  -2.8146795e-01
   6.9605770e-01  -2.8189569e-01
   6.9209702e-01  -2.8301130e-01
   6.8813831e-01  -2.8454174e-01
   6.8418180e-01  -2.8648740e-01
   6.8022791e-01  -2.8901225e-01
   6.7578615e-01  -2.9121883e-01
   6.7118251e-01  -2.9394812e-01
   6.6655591e-01  -2.9678611e-01
   6.6444072e-01  -2.9815842e-01
   6.6049799e-01  -3.0077018e-01
   6.5655669e-01  -3.0349442e-01
   6.5247665e-01  -3.0640223e-01
   6.4776463e-01  -3.0967333e-01
   6.4313484e-01  -3.1262621e-01
   6.4080597e-01  -3.1438772e-01
   6.3687069e-01  -3.1724628e-01
   6.3293688e-01  -3.2009752e-01
   6.2900360e-01  -3.2294115e-01
   6.2434369e-01  -3.2619996e-01
   6.1969360e-01  -3.2942670e-01
   6.1624818e-01  -3.3179445e-01
   6.1327632e-01  -3.3373442e-01
   6.0934477e-01  -3.3627117e-01
   6.0541360e-01  -3.3878583e-01
   6.0144251e-01  -3.4127438e-01
   5.9703432e-01  -3.4360787e-01
   5.9263332e-01  -3.4587067e-01
   5.8817765e-01  -3.4840091e-01
   5.8396991e-01  -3.5072831e-01
   5.8182078e-01  -3.5178501e-01
   5.7788871e-01  -3.5361529e-01
   5.7395598e-01  -3.5544155e-01
   5.7002234e-01  -3.5716232e-01
   5.6608860e-01  -3.5884466e-01
   5.6215456e-01  -3.6048119e-01
   5.5805772e-01  -3.6187634e-01
   5.5384966e-01  -3.6331087e-01
   5.4965961e-01  -3.6471445e-01
   5.4548848e-01  -3.6607917e-01
   5.4133625e-01  -3.6740801e-01
   5.3720347e-01  -3.6870915e-01
   5.3311054e-01  -3.6990246e-01
   5.2903218e-01  -3.7087732e-01
   5.2494247e-01  -3.7201232e-01
   5.2086980e-01  -3.7307160e-01
   5.1886340e-01  -3.7357843e-01
   5.1492676e-01  -3.7455641e-01
   5.1098993e-01  -3.7552754e-01
   5.0705310e-01  -3.7649177e-01
   5.0311617e-01  -3.7744955e-01
   4.9917927e-01  -3.7840460e-01
   4.9524247e-01  -3.7935811e-01
   4.9130556e-01  -3.8030837e-01
   4.8736861e-01  -3.8125163e-01
   4.8343178e-01  -3.8216908e-01
   4.7949506e-01  -3.8309616e-01
   4.7555844e-01  -3.8405671e-01
   4.7162198e-01  -3.8488975e-01
   4.6768530e-01  -3.8585554e-01
   4.6374882e-01  -3.8694187e-01
   4.5981238e-01  -3.8804779e-01
   4.5587612e-01  -3.8920689e-01
   4.5194003e-01  -3.9042253e-01
   4.4800396e-01  -3.9168156e-01
   4.4406792e-01  -3.9286418e-01
   4.4013209e-01  -3.9407306e-01
   4.3619647e-01  -3.9544029e-01
   4.3226103e-01  -3.9678342e-01
   4.2832552e-01  -3.9818536e-01
   4.2439014e-01  -3.9958282e-01
   4.2045480e-01  -4.0108785e-01
   4.1651996e-01  -4.0283253e-01
   4.1258531e-01  -4.0459673e-01
   4.0865097e-01  -4.0647414e-01
   4.0471653e-01  -4.0814493e-01
   4.0078258e-01  -4.1015383e-01
   3.9677868e-01  -4.1219858e-01
   3.9269064e-01  -4.1429942e-01
   3.8860879e-01  -4.1625438e-01
   3.8450943e-01  -4.1828038e-01
   3.8038915e-01  -4.2052201e-01
   3.7624533e-01  -4.2292692e-01
   3.7208841e-01  -4.2540487e-01
   3.6791971e-01  -4.2794156e-01
   3.6373975e-01  -4.3053101e-01
   3.5954907e-01  -4.3316753e-01
   3.5751388e-01  -4.3444596e-01
   3.5358043e-01  -4.3689907e-01
   3.4964671e-01  -4.3934020e-01
   3.4571273e-01  -4.4169556e-01
   3.4177774e-01  -4.4360868e-01
   3.3784360e-01  -4.4595236e-01
   3.3390933e-01  -4.4846056e-01
   3.2997458e-01  -4.5099312e-01
   3.2603898e-01  -4.5348544e-01
   3.2210247e-01  -4.5588044e-01
   3.1816503e-01  -4.5823275e-01
   3.1422660e-01  -4.6055255e-01
   3.1028707e-01  -4.6285560e-01
   3.0634636e-01  -4.6518153e-01
   3.0240462e-01  -4.6742252e-01
   2.9846100e-01  -4.6943234e-01
   2.9449101e-01  -4.7126116e-01
   2.9034710e-01  -4.7279364e-01
   2.8626636e-01  -4.7410395e-01
   2.8217976e-01  -4.7533017e-01
   2.7811326e-01  -4.7631392e-01
   2.7407354e-01  -4.7699940e-01
   2.7006516e-01  -4.7734501e-01
   2.6609175e-01  -4.7731497e-01
   2.6215699e-01  -4.7687346e-01
   2.5826380e-01  -4.7598827e-01
   2.5441251e-01  -4.7463114e-01
   2.5065223e-01  -4.7276899e-01
   2.4702067e-01  -4.7035562e-01
   2.4342481e-01  -4.6751003e-01
   2.3984545e-01  -4.6391810e-01
   2.3678855e-01  -4.6042948e-01
   2.3551095e-01  -4.5894248e-01
   2.3453614e-01  -4.5785188e-01
   2.3369578e-01  -4.5696136e-01
   2.3303121e-01  -4.5624489e-01
   2.3231587e-01  -4.5537536e-01
   2.3151882e-01  -4.5441487e-01
   2.3061550e-01  -4.5329007e-01
   2.2867149e-01  -4.5083906e-01
   2.2667203e-01  -4.4814112e-01
   2.2461511e-01  -4.4613972e-01
   2.2139176e-01  -4.4332652e-01
   2.1799764e-01  -4.3992387e-01
   2.1450793e-01  -4.3669778e-01
   2.1097706e-01  -4.3366605e-01
   2.0741822e-01  -4.3110319e-01
   2.0384172e-01  -4.2889138e-01
   2.0156249e-01  -4.2751257e-01
   1.9793343e-01  -4.2434084e-01
   1.9408002e-01  -4.2085730e-01
   1.9019796e-01  -4.1750332e-01
   1.8606813e-01  -4.1413675e-01
   1.8247847e-01  -4.1128888e-01
   1.8042887e-01  -4.0968541e-01
   1.7696936e-01  -4.0704452e-01
   1.7349973e-01  -4.0369425e-01
   1.7014441e-01  -4.0021843e-01
   1.6656448e-01  -3.9648534e-01
   1.6272023e-01  -3.9259731e-01
   1.6040761e-01  -3.9026943e-01
   1.5659694e-01  -3.8643931e-01
   1.5274809e-01  -3.8264463e-01
   1.4930098e-01  -3.7877536e-01
   1.4580673e-01  -3.7422905e-01
   1.4294168e-01  -3.7041743e-01
   1.4025412e-01  -3.6710211e-01
   1.3701371e-01  -3.6303560e-01
   1.3324104e-01  -3.5811251e-01
   1.2967128e-01  -3.5350127e-01
   1.2684822e-01  -3.4989953e-01
   1.2362806e-01  -3.4566552e-01
   1.2043657e-01  -3.4147861e-01
   1.1714626e-01  -3.3722555e-01
   1.1451158e-01  -3.3382705e-01
   1.1133677e-01  -3.2934933e-01
   1.0767521e-01  -3.2356035e-01
   1.0430489e-01  -3.1826222e-01
   1.0124380e-01  -3.1340102e-01
   9.7697951e-02  -3.0774040e-01
   9.4134928e-02  -3.0206902e-01
   9.2720933e-02  -2.9978144e-01
   9.0293618e-02  -2.9584813e-01
   8.7170865e-02  -2.9066037e-01
   8.4178649e-02  -2.8501623e-01
   8.2480282e-02  -2.8164898e-01
   7.9789577e-02  -2.7634582e-01
   7.6396092e-02  -2.6965453e-01
   7.5069851e-02  -2.6698881e-01
   7.2885094e-02  -2.6253931e-01
   6.9806868e-02  -2.5630208e-01
   6.8151546e-02  -2.5286390e-01
   6.4578779e-02  -2.4397193e-01
   6.2327725e-02  -2.3828296e-01
   6.0852244e-02  -2.3448109e-01
   5.8433905e-02  -2.2805522e-01
   5.6348055e-02  -2.2215755e-01
   5.4759029e-02  -2.1715956e-01
   5.2426440e-02  -2.0973718e-01
   5.0781070e-02  -2.0445152e-01
   4.8587015e-02  -1.9607287e-01
   4.6606785e-02  -1.8854562e-01
   4.4943701e-02  -1.8179996e-01
   4.3052857e-02  -1.7313252e-01
   4.0649166e-02  -1.6137724e-01
   3.9291497e-02  -1.5393579e-01
   3.7226660e-02  -1.4151693e-01
   3.7148381e-02  -1.4103146e-01
   3.5102244e-02  -1.2683082e-01
   3.4087087e-02  -1.1894703e-01
   3.2991899e-02  -1.0973670e-01
   3.1580871e-02  -9.5850037e-02
   3.1238482e-02  -9.2256137e-02
   2.9841601e-02  -7.5011867e-02
   2.8634053e-02  -5.4643737e-02
   2.7656770e-02  -3.0553191e-02
   2.7268487e-02  -3.6052169e-03
   2.7627254e-02   2.8163215e-02
   2.8506327e-02   5.1166373e-02
   3.0748297e-02   8.5346112e-02
   3.2714107e-02   1.0630204e-01
   3.5096852e-02   1.2582030e-01
   3.7253241e-02   1.4068467e-01
   4.0636666e-02   1.6025861e-01
   4.3111666e-02   1.7232574e-01
   4.6714577e-02   1.8776183e-01
   5.0777577e-02   2.0317774e-01
   5.3857194e-02   2.1298597e-01
   5.6585099e-02   2.2151283e-01
   6.0638238e-02   2.3246331e-01
   6.4136602e-02   2.4131752e-01
   6.8163095e-02   2.5123895e-01
   7.0575174e-02   2.5612911e-01
   7.4785399e-02   2.6456284e-01
   7.8077271e-02   2.7102049e-01
   8.1473205e-02   2.7759695e-01
   8.4294625e-02   2.8308678e-01
   8.8581685e-02   2.9076140e-01
   9.2498869e-02   2.9699327e-01
   9.5852776e-02   3.0221827e-01
   9.9526594e-02   3.0788704e-01
   1.0283058e-01   3.1303075e-01
   1.0590419e-01   3.1773541e-01
   1.0951920e-01   3.2322418e-01
   1.1308440e-01   3.2853123e-01
   1.1634204e-01   3.3254638e-01
   1.2022968e-01   3.3736243e-01
   1.2486664e-01   3.4315345e-01
   1.2708449e-01   3.4589399e-01
   1.3138541e-01   3.5110234e-01
   1.3512238e-01   3.5566838e-01
   1.3888305e-01   3.6024965e-01
   1.4244899e-01   3.6456156e-01
   1.4610592e-01   3.6895735e-01
   1.5066928e-01   3.7451211e-01
   1.5290181e-01   3.7652924e-01
   1.5748441e-01   3.8059002e-01
   1.6090349e-01   3.8356567e-01
   1.6454905e-01   3.8671337e-01
   1.6862341e-01   3.9031050e-01
   1.7242204e-01   3.9370431e-01
   1.7636759e-01   3.9701559e-01
   1.8027347e-01   3.9928772e-01
   1.8415769e-01   4.0139408e-01
   1.8816615e-01   4.0379379e-01
   1.9216256e-01   4.0620720e-01
   1.9602385e-01   4.0863133e-01
   1.9983793e-01   4.1113008e-01
   2.0337346e-01   4.1258794e-01
   2.0753089e-01   4.1416253e-01
   2.1166930e-01   4.1592523e-01
   2.1374089e-01   4.1685414e-01
   2.1786027e-01   4.1883003e-01
   2.2191002e-01   4.2103958e-01
   2.2577068e-01   4.2300095e-01
   2.2822608e-01   4.2432755e-01
   2.2928791e-01   4.2499481e-01
   2.3087256e-01   4.2609513e-01
   2.3180046e-01   4.2671932e-01
   2.3261286e-01   4.2726346e-01
   2.3343929e-01   4.2783384e-01
   2.3423353e-01   4.2828381e-01
   2.3538673e-01   4.2895952e-01
   2.3694775e-01   4.2954810e-01
   2.3984157e-01   4.3039558e-01
   2.4323817e-01   4.3052076e-01
   2.4691996e-01   4.2972976e-01
   2.5067197e-01   4.2817608e-01
   2.5442697e-01   4.2605924e-01
   2.5815466e-01   4.2350316e-01
   2.6187450e-01   4.2115356e-01
   2.6559585e-01   4.1843079e-01
   2.6928231e-01   4.1549115e-01
   2.7295565e-01   4.1252183e-01
   2.7661975e-01   4.0966937e-01
   2.8033831e-01   4.0715039e-01
   2.8402147e-01   4.0470483e-01
   2.8766246e-01   4.0200470e-01
   2.9130716e-01   3.9945377e-01
   2.9496195e-01   3.9708420e-01
   2.9862809e-01   3.9491026e-01
   3.0230732e-01   3.9294388e-01
   3.0600502e-01   3.9118524e-01
   3.0971826e-01   3.8964423e-01
   3.1344531e-01   3.8831859e-01
   3.1719690e-01   3.8726241e-01
   3.2094578e-01   3.8639330e-01
   3.2471764e-01   3.8573131e-01
   3.2852658e-01   3.8531000e-01
   3.3234604e-01   3.8509860e-01
   3.3618780e-01   3.8511225e-01
   3.4004406e-01   3.8524036e-01
   3.4392330e-01   3.8561933e-01
   3.4782514e-01   3.8625334e-01
   3.5175086e-01   3.8712674e-01
   3.5570185e-01   3.8825549e-01
   3.5967820e-01   3.8966558e-01
   3.6367915e-01   3.9125346e-01
   3.6769749e-01   3.9284764e-01
   3.7173969e-01   3.9485596e-01
   3.7580421e-01   3.9707408e-01
   3.7988976e-01   3.9950114e-01
   3.8400224e-01   4.0221202e-01
   3.8813872e-01   4.0516951e-01
   3.9229611e-01   4.0833834e-01
   3.9647386e-01   4.1170179e-01
   4.0067005e-01   4.1524584e-01
   4.0277471e-01   4.1707914e-01
   4.0699614e-01   4.2081922e-01
   4.1123241e-01   4.2470061e-01
   4.1548215e-01   4.2871363e-01
   4.1974416e-01   4.3285106e-01
   4.2401784e-01   4.3711508e-01
   4.2829560e-01   4.4143383e-01
   4.3042148e-01   4.4351491e-01
   4.3462554e-01   4.4687075e-01
   4.3889094e-01   4.5107265e-01
   4.4315555e-01   4.5529333e-01
   4.4741478e-01   4.5945203e-01
   4.5166514e-01   4.6350938e-01
   4.5475718e-01   4.6636084e-01
   4.5800121e-01   4.6916872e-01
   4.6218828e-01   4.7254306e-01
   4.6638686e-01   4.7593803e-01
   4.7059124e-01   4.7920963e-01
   4.7476710e-01   4.8225683e-01
   4.7893024e-01   4.8519969e-01
   4.8307492e-01   4.8791466e-01
   4.8721733e-01   4.9053726e-01
   4.9027115e-01   4.9204779e-01
   4.9338038e-01   4.9346099e-01
   4.9742077e-01   4.9491628e-01
   5.0144480e-01   4.9612704e-01
   5.0546097e-01   4.9713059e-01
   5.0945650e-01   4.9781403e-01
   5.1342386e-01   4.9813657e-01
   5.1736368e-01   4.9813891e-01
   5.2127883e-01   4.9786550e-01
   5.2518632e-01   4.9747037e-01
   5.2906747e-01   4.9677420e-01
   5.3292364e-01   4.9578607e-01
   5.3675929e-01   4.9451539e-01
   5.4057876e-01   4.9302049e-01
   5.4438685e-01   4.9151203e-01
   5.4810035e-01   4.8925803e-01
   5.5180051e-01   4.8686127e-01
   5.5547827e-01   4.8423158e-01
   5.5912754e-01   4.8136764e-01
   5.6274671e-01   4.7827524e-01
   5.6633847e-01   4.7499963e-01
   5.6991049e-01   4.7161613e-01
   5.7348991e-01   4.6839194e-01
   5.7701096e-01   4.6471570e-01
   5.8053127e-01   4.6110958e-01
   5.8400180e-01   4.5714438e-01
   5.8746144e-01   4.5316023e-01
   5.9090114e-01   4.4906899e-01
   5.9430783e-01   4.4478911e-01
   5.9769741e-01   4.4044068e-01
   6.0106627e-01   4.3588759e-01
   6.0441215e-01   4.3122347e-01
   6.0773787e-01   4.2646298e-01
   6.1103176e-01   4.2158141e-01
   6.1429867e-01   4.1661161e-01
   6.1754696e-01   4.1158665e-01
   6.2078124e-01   4.0645600e-01
   6.2399720e-01   4.0121017e-01
   6.2718835e-01   3.9582052e-01
   6.3045465e-01   3.9084944e-01
   6.3361622e-01   3.8525843e-01
   6.3678569e-01   3.7987223e-01
   6.3996507e-01   3.7464003e-01
   6.4313274e-01   3.6934285e-01
   6.4626889e-01   3.6386439e-01
   6.4937355e-01   3.5840706e-01
   6.5256152e-01   3.5367256e-01
   6.5570890e-01   3.4826159e-01
   6.5883873e-01   3.4274692e-01
   6.6196374e-01   3.3727335e-01
   6.6507810e-01   3.3181240e-01
   6.6819983e-01   3.2640888e-01
   6.7133670e-01   3.2096790e-01
   6.7450047e-01   3.1565116e-01
   6.7769743e-01   3.1046971e-01
   6.8098446e-01   3.0625310e-01
   6.8419028e-01   3.0141015e-01
   6.8742099e-01   2.9663284e-01
   6.9069536e-01   2.9209987e-01
   6.9401889e-01   2.8784394e-01
   6.9738672e-01   2.8385347e-01
   7.0081693e-01   2.8021659e-01
   7.0432489e-01   2.7699957e-01
   7.0792539e-01   2.7428672e-01
   7.1164076e-01   2.7219544e-01
   7.1546571e-01   2.7088104e-01
   7.1949224e-01   2.7070913e-01
   7.2368627e-01   2.7157101e-01
   7.2583822e-01   2.7251092e-01
   7.3031892e-01   2.7587446e-01


==> data/DARPA_buttock_o4_07.dat <==
   7.4255832e-01   3.5819219e-01
   7.4315643e-01   3.5944043e-01
   7.4402259e-01   3.6150818e-01
   7.4499262e-01   3.6383314e-01
   7.4550642e-01   3.6513271e-01
   7.4622820e-01   3.6703434e-01
   7.4705914e-01   3.6914457e-01
   7.4869260e-01   3.7308692e-01
   7.5032523e-01   3.7654808e-01
   7.5375947e-01   3.8381381e-01
   7.5737310e-01   3.8987904e-01
   7.6107775e-01   3.9518797e-01
   7.6502339e-01   3.9976338e-01
   7.6788834e-01   4.0245364e-01
   7.7172962e-01   4.0350006e-01
   7.7596007e-01   4.0498229e-01
   7.7985683e-01   4.0490113e-01
   7.8257289e-01   4.0422682e-01
   7.8474762e-01   4.0379299e-01
   7.8844308e-01   4.0158752e-01
   7.9238752e-01   3.9886538e-01
   7.9601733e-01   3.9533502e-01
   7.9905425e-01   3.9169030e-01
   8.0196109e-01   3.8819023e-01
   8.0530748e-01   3.8318329e-01
   8.0841956e-01   3.7813213e-01
   8.1132471e-01   3.7340125e-01
   8.1388899e-01   3.6855301e-01
   8.1704581e-01   3.6222028e-01
   8.1983414e-01   3.5670454e-01
   8.2184910e-01   3.5230666e-01
   8.2384104e-01   3.4755570e-01
   8.2757579e-01   3.3837273e-01
   8.2780744e-01   3.3780823e-01
   8.3079182e-01   3.3047912e-01
   8.3353516e-01   3.2288027e-01
   8.3475740e-01   3.1942321e-01
   8.3727111e-01   3.1207139e-01
   8.3952012e-01   3.0549695e-01
   8.4113545e-01   3.0074278e-01
   8.4334541e-01   2.9406361e-01
   8.4531310e-01   2.8759862e-01
   8.4716067e-01   2.8130817e-01
   8.4945159e-01   2.7339261e-01
   8.5104543e-01   2.6787232e-01
   8.5321161e-01   2.6004880e-01
   8.5509609e-01   2.5345524e-01
   8.5669635e-01   2.4759301e-01
   8.5806070e-01   2.4256341e-01
   8.6062733e-01   2.3307163e-01
   8.6292402e-01   2.2347292e-01
   8.6386833e-01   2.1957353e-01
   8.6660913e-01   2.0762589e-01
   8.6698997e-01   2.0596319e-01
   8.6899150e-01   1.9671019e-01
   8.7084029e-01   1.8839701e-01
   8.7239273e-01   1.8101521e-01
   8.7347436e-01   1.7577031e-01
   8.7565915e-01   1.6482678e-01
   8.7688469e-01   1.5849866e-01
   8.7853274e-01   1.4972536e-01
   8.8041670e-01   1.3927153e-01
   8.8264741e-01   1.2564510e-01
   8.8375832e-01   1.1865978e-01
   8.8483389e-01   1.1148356e-01
   8.8690646e-01   9.6234354e-02
   8.8883058e-01   8.0000045e-02
   8.9056377e-01   6.2441894e-02
   8.9187419e-01   4.5262639e-02
   8.9202497e-01   4.3157688e-02
   8.9296117e-01   2.2837772e-02
   8.9335681e-01  -1.9150565e-03
   8.9212713e-01  -4.1273117e-02
   8.9105801e-01  -5.6785281e-02
   8.8972573e-01  -7.1686366e-02
   8.8790428e-01  -8.8576165e-02
   8.8589671e-01  -1.0417366e-01
   8.8337411e-01  -1.2137764e-01
   8.8037709e-01  -1.3963327e-01
   8.7640193e-01  -1.6113927e-01
   8.7454982e-01  -1.7063780e-01
   8.7083528e-01  -1.8858423e-01
   8.6752732e-01  -2.0378820e-01
   8.6384303e-01  -2.1990971e-01
   8.6082136e-01  -2.3258761e-01
   8.5894107e-01  -2.3962527e-01
   8.5509657e-01  -2.5380644e-01
   8.5109720e-01  -2.6810551e-01
   8.4799924e-01  -2.7886944e-01
   8.4531352e-01  -2.8808829e-01
   8.4128422e-01  -3.0086147e-01
   8.3853585e-01  -3.0899297e-01
   8.3483971e-01  -3.1981018e-01
   8.3141793e-01  -3.2958487e-01
   8.2846177e-01  -3.3699350e-01
   8.2456949e-01  -3.4648685e-01
   8.2185148e-01  -3.5325391e-01
   8.1784356e-01  -3.6185372e-01
   8.1561771e-01  -3.6641454e-01
   8.1202682e-01  -3.7369570e-01
   8.0758321e-01  -3.8114702e-01
   8.0462022e-01  -3.8589084e-01
   8.0042420e-01  -3.9149063e-01
   7.9757925e-01  -3.9496239e-01
   7.9434033e-01  -3.9866238e-01
   7.9041798e-01  -4.0187236e-01
   7.8653281e-01  -4.0512130e-01
   7.8191971e-01  -4.0784402e-01
   7.7863659e-01  -4.0911804e-01
   7.7472869e-01  -4.0964102e-01
   7.7083339e-01  -4.0886680e-01
   7.6711942e-01  -4.0775148e-01
   7.6468376e-01  -4.0615095e-01
   7.6104977e-01  -4.0325564e-01
   7.5732894e-01  -3.9961285e-01
   7.5555632e-01  -3.9828211e-01
   7.5259727e-01  -3.9432898e-01
   7.4984892e-01  -3.9042014e-01
   7.4840512e-01  -3.8804185e-01
   7.4717168e-01  -3.8588046e-01
   7.4639340e-01  -3.8455382e-01
   7.4572160e-01  -3.8342550e-01
   7.4513790e-01  -3.8238178e-01
   7.4388560e-01  -3.8035349e-01
   7.4290348e-01  -3.7879709e-01
   7.4159505e-01  -3.7650239e-01
   7.4007161e-01  -3.7407071e-01
   7.3693636e-01  -3.6997654e-01
   7.3385981e-01  -3.6616833e-01
   7.3063805e-01  -3.6263164e-01
   7.2724295e-01  -3.5969510e-01
   7.2369395e-01  -3.5717614e-01
   7.1980554e-01  -3.5504137e-01
   7.1585495e-01  -3.5335808e-01
   7.1189699e-01  -3.5198725e-01
   7.0793680e-01  -3.5109629e-01
   7.0397634e-01  -3.5064482e-01
   7.0001649e-01  -3.5058594e-01
   6.9605811e-01  -3.5088142e-01
   6.9210110e-01  -3.5149620e-01
   6.8809342e-01  -3.5240852e-01
   6.8380162e-01  -3.5365410e-01
   6.7951572e-01  -3.5499775e-01
   6.7519159e-01  -3.5646102e-01
   6.7081706e-01  -3.5815224e-01
   6.6656426e-01  -3.5991621e-01
   6.6445775e-01  -3.6076726e-01
   6.6051500e-01  -3.6236671e-01
   6.5657359e-01  -3.6412071e-01
   6.5263401e-01  -3.6610999e-01
   6.4869628e-01  -3.6783281e-01
   6.4440589e-01  -3.6965679e-01
   6.3994955e-01  -3.7182389e-01
   6.3549466e-01  -3.7403004e-01
   6.3104547e-01  -3.7625461e-01
   6.2901614e-01  -3.7724007e-01
   6.2508237e-01  -3.7911645e-01
   6.2114904e-01  -3.8095961e-01
   6.1721602e-01  -3.8276497e-01
   6.1328320e-01  -3.8454696e-01
   6.0935055e-01  -3.8628451e-01
   6.0541801e-01  -3.8797541e-01
   6.0148555e-01  -3.8962807e-01
   5.9755228e-01  -3.9092950e-01
   5.9361896e-01  -3.9230674e-01
   5.8968603e-01  -3.9385818e-01
   5.8558778e-01  -3.9542807e-01
   5.8134057e-01  -3.9698385e-01
   5.7711248e-01  -3.9847587e-01
   5.7290131e-01  -3.9992244e-01
   5.6870778e-01  -4.0132276e-01
   5.6452846e-01  -4.0272229e-01
   5.6037269e-01  -4.0411844e-01
   5.5627584e-01  -4.0526547e-01
   5.5428083e-01  -4.0582817e-01
   5.5034596e-01  -4.0669399e-01
   5.4641082e-01  -4.0767489e-01
   5.4247509e-01  -4.0865100e-01
   5.3853975e-01  -4.0962960e-01
   5.3460413e-01  -4.1057798e-01
   5.3066790e-01  -4.1118583e-01
   5.2673179e-01  -4.1207383e-01
   5.2279557e-01  -4.1293164e-01
   5.1885881e-01  -4.1379006e-01
   5.1492195e-01  -4.1467594e-01
   5.1098502e-01  -4.1560080e-01
   5.0704824e-01  -4.1646673e-01
   5.0311140e-01  -4.1729327e-01
   4.9917436e-01  -4.1813398e-01
   4.9523759e-01  -4.1902532e-01
   4.9130086e-01  -4.1971153e-01
   4.8736440e-01  -4.2041321e-01
   4.8342755e-01  -4.2114166e-01
   4.7949087e-01  -4.2196325e-01
   4.7555412e-01  -4.2280235e-01
   4.7161731e-01  -4.2368141e-01
   4.6768094e-01  -4.2458945e-01
   4.6374427e-01  -4.2553007e-01
   4.5980796e-01  -4.2650633e-01
   4.5587129e-01  -4.2752115e-01
   4.5193502e-01  -4.2858270e-01
   4.4799864e-01  -4.2947351e-01
   4.4405873e-01  -4.3049821e-01
   4.4012701e-01  -4.3162575e-01
   4.3618838e-01  -4.3279686e-01
   4.3225484e-01  -4.3401306e-01
   4.2831953e-01  -4.3534841e-01
   4.2438382e-01  -4.3631186e-01
   4.2044852e-01  -4.3767115e-01
   4.1651283e-01  -4.3907662e-01
   4.1257755e-01  -4.4051548e-01
   4.0864257e-01  -4.4198621e-01
   4.0470799e-01  -4.4349318e-01
   4.0077362e-01  -4.4504747e-01
   3.9683905e-01  -4.4664556e-01
   3.9290392e-01  -4.4827857e-01
   3.8897158e-01  -4.4992180e-01
   3.8503678e-01  -4.5151662e-01
   3.8110197e-01  -4.5292856e-01
   3.7716809e-01  -4.5483474e-01
   3.7323441e-01  -4.5670542e-01
   3.6930073e-01  -4.5859736e-01
   3.6525014e-01  -4.6054309e-01
   3.6114258e-01  -4.6252248e-01
   3.5703111e-01  -4.6451335e-01
   3.5291408e-01  -4.6650636e-01
   3.4879560e-01  -4.6848830e-01
   3.4467678e-01  -4.7044684e-01
   3.4055608e-01  -4.7237487e-01
   3.3644966e-01  -4.7417762e-01
   3.3236934e-01  -4.7575227e-01
   3.2823724e-01  -4.7779323e-01
   3.2410942e-01  -4.7975924e-01
   3.2208259e-01  -4.8070116e-01
   3.1814524e-01  -4.8249468e-01
   3.1420675e-01  -4.8427046e-01
   3.1026747e-01  -4.8604501e-01
   3.0632743e-01  -4.8786794e-01
   3.0238634e-01  -4.8969133e-01
   2.9844425e-01  -4.9136248e-01
   2.9450140e-01  -4.9290471e-01
   2.9055662e-01  -4.9419420e-01
   2.8661035e-01  -4.9535535e-01
   2.8266270e-01  -4.9635627e-01
   2.7871381e-01  -4.9716779e-01
   2.7476371e-01  -4.9775172e-01
   2.7081259e-01  -4.9806951e-01
   2.6686113e-01  -4.9808408e-01
   2.6290984e-01  -4.9776132e-01
   2.5896098e-01  -4.9705759e-01
   2.5501902e-01  -4.9589991e-01
   2.5109521e-01  -4.9414245e-01
   2.4721120e-01  -4.9213365e-01
   2.4341417e-01  -4.9035750e-01
   2.3986054e-01  -4.8731772e-01
   2.3736665e-01  -4.8486817e-01
   2.3554671e-01  -4.8316836e-01
   2.3446799e-01  -4.8205099e-01
   2.3400769e-01  -4.8162287e-01
   2.3318043e-01  -4.8085136e-01
   2.3248976e-01  -4.8008765e-01
   2.3167869e-01  -4.7922839e-01
   2.3076771e-01  -4.7825517e-01
   2.2909278e-01  -4.7657239e-01
   2.2710862e-01  -4.7442267e-01
   2.2476820e-01  -4.7240250e-01
   2.2321077e-01  -4.7137110e-01
   2.1978763e-01  -4.6832749e-01
   2.1624630e-01  -4.6550009e-01
   2.1262876e-01  -4.6285835e-01
   2.0897311e-01  -4.6050980e-01
   2.0526607e-01  -4.5869873e-01
   2.0159178e-01  -4.5695648e-01
   1.9800937e-01  -4.5451643e-01
   1.9416459e-01  -4.5169099e-01
   1.9011917e-01  -4.4887370e-01
   1.8603935e-01  -4.4604572e-01
   1.8220516e-01  -4.4346138e-01
   1.7836638e-01  -4.4103221e-01
   1.7450649e-01  -4.3819312e-01
   1.7293012e-01  -4.3670339e-01
   1.7047001e-01  -4.3434670e-01
   1.6725668e-01  -4.3153084e-01
   1.6379550e-01  -4.2844972e-01
   1.6021298e-01  -4.2533352e-01
   1.5733115e-01  -4.2290162e-01
   1.5470519e-01  -4.2066040e-01
   1.5104894e-01  -4.1757178e-01
   1.4852878e-01  -4.1478564e-01
   1.4488070e-01  -4.1063911e-01
   1.4106367e-01  -4.0643545e-01
   1.3919761e-01  -4.0425258e-01
   1.3578769e-01  -4.0033131e-01
   1.3269141e-01  -3.9681072e-01
   1.3076572e-01  -3.9465209e-01
   1.2715282e-01  -3.9058610e-01
   1.2526328e-01  -3.8845650e-01
   1.2185008e-01  -3.8457865e-01
   1.1860016e-01  -3.8091926e-01
   1.1541637e-01  -3.7736170e-01
   1.1338091e-01  -3.7510411e-01
   1.0999558e-01  -3.7067284e-01
   1.0807600e-01  -3.6799070e-01
   1.0493958e-01  -3.6370323e-01
   1.0164853e-01  -3.5922077e-01
   9.7864348e-02  -3.5404187e-01
   9.5575458e-02  -3.5087640e-01
   9.1887899e-02  -3.4581595e-01
   8.8016570e-02  -3.4054677e-01
   8.5910623e-02  -3.3726302e-01
   8.2982417e-02  -3.3252091e-01
   8.0024502e-02  -3.2767804e-01
   7.6174168e-02  -3.2127994e-01
   7.3806144e-02  -3.1735985e-01
   7.0206475e-02  -3.1136121e-01
   6.6764086e-02  -3.0508470e-01
   6.4863611e-02  -3.0124279e-01
   6.2115799e-02  -2.9567032e-01
   5.8627989e-02  -2.8848029e-01
   5.6055301e-02  -2.8265450e-01
   5.2873387e-02  -2.7494281e-01
   5.0586191e-02  -2.6916629e-01
   4.8242110e-02  -2.6273363e-01
   4.5064046e-02  -2.5352104e-01
   4.2538442e-02  -2.4533912e-01
   4.0059739e-02  -2.3671851e-01
   3.8218700e-02  -2.2994906e-01
   3.5496823e-02  -2.1896894e-01
   3.3059459e-02  -2.0813065e-01
   3.0616034e-02  -1.9596897e-01
   2.8606086e-02  -1.8473493e-01
   2.6587937e-02  -1.7223081e-01
   2.4525839e-02  -1.5776613e-01
   2.2599687e-02  -1.4232044e-01
   2.0825083e-02  -1.2559897e-01
   1.9256183e-02  -1.0806133e-01
   1.8041798e-02  -9.1839498e-02
   1.7003008e-02  -7.4344545e-02
   1.6122822e-02  -5.4343731e-02
   1.5392061e-02  -3.0211025e-02
   1.5090561e-02  -2.4956241e-03
   1.5308240e-02   2.4521626e-02
   1.5940030e-02   4.9256772e-02
   1.7307921e-02   7.9432995e-02
   1.8867992e-02   1.0274892e-01
   2.0741786e-02   1.2432247e-01
   2.2592037e-02   1.4178475e-01
   2.4488988e-02   1.5696119e-01
   2.6544700e-02   1.7131042e-01
   2.9418859e-02   1.8873854e-01
   3.1761433e-02   2.0105043e-01
   3.4322132e-02   2.1309743e-01
   3.6894622e-02   2.2399081e-01
   4.0365822e-02   2.3708922e-01
   4.2601196e-02   2.4470601e-01
   4.6751923e-02   2.5752148e-01
   5.0142186e-02   2.6710187e-01
   5.3614180e-02   2.7576304e-01
   5.6836648e-02   2.8346363e-01
   6.0505178e-02   2.9123046e-01
   6.4076917e-02   2.9842090e-01
   6.7961653e-02   3.0617150e-01
   7.0271534e-02   3.1011778e-01
   7.4437859e-02   3.1695552e-01
   7.8079956e-02   3.2287849e-01
   8.1920907e-02   3.2913926e-01
   8.5722086e-02   3.3526223e-01
   8.9780920e-02   3.4114664e-01
   9.2322136e-02   3.4451592e-01
   9.7121534e-02   3.5094021e-01
   9.9685078e-02   3.5436842e-01
   1.0371969e-01   3.5973187e-01
   1.0738450e-01   3.6458285e-01
   1.1139543e-01   3.6995185e-01
   1.1372916e-01   3.7276230e-01
   1.1750971e-01   3.7680486e-01
   1.2119261e-01   3.8073735e-01
   1.2521732e-01   3.8509882e-01
   1.2734139e-01   3.8737841e-01
   1.3130419e-01   3.9162693e-01
   1.3509926e-01   3.9568463e-01
   1.3888830e-01   3.9977044e-01
   1.4304558e-01   4.0427789e-01
   1.4668986e-01   4.0817091e-01
   1.5002618e-01   4.1168065e-01
   1.5443577e-01   4.1534625e-01
   1.5822660e-01   4.1827576e-01
   1.6126323e-01   4.2057359e-01
   1.6539425e-01   4.2376302e-01
   1.6916175e-01   4.2664794e-01
   1.7272289e-01   4.2946388e-01
   1.7644061e-01   4.3228652e-01
   1.8029311e-01   4.3416191e-01
   1.8414354e-01   4.3608218e-01
   1.8794984e-01   4.3804416e-01
   1.9225160e-01   4.4016861e-01
   1.9609552e-01   4.4218475e-01
   1.9997738e-01   4.4431656e-01
   2.0388827e-01   4.4557209e-01
   2.0780523e-01   4.4675197e-01
   2.1171643e-01   4.4804436e-01
   2.1560878e-01   4.4947865e-01
   2.1945099e-01   4.5107536e-01
   2.2316050e-01   4.5286414e-01
   2.2656228e-01   4.5425680e-01
   2.2672415e-01   4.5435043e-01
   2.2913067e-01   4.5596023e-01
   2.3029600e-01   4.5662704e-01
   2.3091201e-01   4.5699121e-01
   2.3177620e-01   4.5755869e-01
   2.3258715e-01   4.5808294e-01
   2.3347496e-01   4.5864872e-01
   2.3421723e-01   4.5903620e-01
   2.3520960e-01   4.5952583e-01
   2.3630786e-01   4.5997806e-01
   2.3844027e-01   4.6051152e-01
   2.4163965e-01   4.6099736e-01
   2.4531339e-01   4.6050099e-01
   2.4916994e-01   4.5937497e-01
   2.5306800e-01   4.5757248e-01
   2.5698912e-01   4.5532340e-01
   2.6091933e-01   4.5286568e-01
   2.6485292e-01   4.5026162e-01
   2.6878804e-01   4.4770869e-01
   2.7272377e-01   4.4517018e-01
   2.7666017e-01   4.4247239e-01
   2.8059684e-01   4.4000744e-01
   2.8256543e-01   4.3877001e-01
   2.8650312e-01   4.3634337e-01
   2.9044212e-01   4.3404751e-01
   2.9438223e-01   4.3192731e-01
   2.9832310e-01   4.3000526e-01
   3.0226429e-01   4.2829512e-01
   3.0620651e-01   4.2680351e-01
   3.1014953e-01   4.2553662e-01
   3.1409338e-01   4.2449875e-01
   3.1803766e-01   4.2368882e-01
   3.2198110e-01   4.2309840e-01
   3.2395339e-01   4.2288165e-01
   3.2789713e-01   4.2256974e-01
   3.3184149e-01   4.2245471e-01
   3.3578638e-01   4.2255654e-01
   3.3973022e-01   4.2286333e-01
   3.4367369e-01   4.2336892e-01
   3.4761729e-01   4.2415639e-01
   3.5155880e-01   4.2495013e-01
   3.5550154e-01   4.2589439e-01
   3.5944415e-01   4.2717970e-01
   3.6338409e-01   4.2835673e-01
   3.6732403e-01   4.2975861e-01
   3.7126309e-01   4.3147098e-01
   3.7520205e-01   4.3337130e-01
   3.7914118e-01   4.3542143e-01
   3.8307725e-01   4.3762650e-01
   3.8701360e-01   4.3998336e-01
   3.9094857e-01   4.4248017e-01
   3.9488410e-01   4.4510338e-01
   3.9881751e-01   4.4784341e-01
   4.0275002e-01   4.5068951e-01
   4.0668233e-01   4.5362845e-01
   4.1061306e-01   4.5665781e-01
   4.1454437e-01   4.5976650e-01
   4.1847460e-01   4.6295106e-01
   4.2240442e-01   4.6619888e-01
   4.2633321e-01   4.6963136e-01
   4.3026415e-01   4.7212398e-01
   4.3419420e-01   4.7525929e-01
   4.3812451e-01   4.7836121e-01
   4.4205481e-01   4.8163298e-01
   4.4598553e-01   4.8488503e-01
   4.4991715e-01   4.8809288e-01
   4.5384976e-01   4.9131593e-01
   4.5778390e-01   4.9407781e-01
   4.6171875e-01   4.9694180e-01
   4.6565520e-01   4.9962460e-01
   4.6959277e-01   5.0222657e-01
   4.7353186e-01   5.0464630e-01
   4.7747248e-01   5.0699821e-01
   4.8141488e-01   5.0918614e-01
   4.8535895e-01   5.1115492e-01
   4.8930464e-01   5.1286805e-01
   4.9324953e-01   5.1394820e-01
   4.9719693e-01   5.1517249e-01
   5.0114634e-01   5.1607502e-01
   5.0509515e-01   5.1667398e-01
   5.0904544e-01   5.1721671e-01
   5.1299500e-01   5.1693285e-01
   5.1694409e-01   5.1710712e-01
   5.2089395e-01   5.1791036e-01
   5.2484525e-01   5.1806517e-01
   5.2879519e-01   5.1750009e-01
   5.3274590e-01   5.1675429e-01
   5.3669503e-01   5.1574824e-01
   5.4064277e-01   5.1443217e-01
   5.4458882e-01   5.1264488e-01
   5.4853330e-01   5.1072088e-01
   5.5247566e-01   5.0802181e-01
   5.5641438e-01   5.0561638e-01
   5.6035322e-01   5.0271141e-01
   5.6428948e-01   4.9984046e-01
   5.6625663e-01   4.9844959e-01
   5.7019144e-01   4.9624941e-01
   5.7412279e-01   4.9294475e-01
   5.7805260e-01   4.8967565e-01
   5.8198182e-01   4.8630930e-01
   5.8590941e-01   4.8282017e-01
   5.8879272e-01   4.8015906e-01
   5.9179621e-01   4.7724976e-01
   5.9571852e-01   4.7330910e-01
   5.9963968e-01   4.6921915e-01
   6.0356049e-01   4.6499294e-01
   6.0657577e-01   4.6165462e-01
   6.0943872e-01   4.5833843e-01
   6.1335637e-01   4.5371258e-01
   6.1727444e-01   4.4899738e-01
   6.2030328e-01   4.4530046e-01
   6.2315046e-01   4.4172054e-01
   6.2706789e-01   4.3674417e-01
   6.3098563e-01   4.3171207e-01
   6.3294472e-01   4.2916452e-01
   6.3686366e-01   4.2397347e-01
   6.4078372e-01   4.1880660e-01
   6.4470726e-01   4.1472818e-01
   6.4666722e-01   4.1203572e-01
   6.5058920e-01   4.0653364e-01
   6.5451366e-01   4.0119637e-01
   6.5647679e-01   3.9851268e-01
   6.6040512e-01   3.9312355e-01
   6.6433654e-01   3.8779189e-01
   6.6630357e-01   3.8514605e-01
   6.7024065e-01   3.7988694e-01
   6.7418165e-01   3.7475144e-01
   6.7632835e-01   3.7195918e-01
   6.8009842e-01   3.6792749e-01
   6.8404695e-01   3.6324571e-01
   6.8799635e-01   3.5908667e-01
   6.8997412e-01   3.5695345e-01
   6.9393277e-01   3.5311270e-01
   6.9789420e-01   3.4943559e-01
   7.0186301e-01   3.4588691e-01
   7.0581625e-01   3.4304369e-01
   7.0782469e-01   3.4178468e-01
   7.1180564e-01   3.3968529e-01
   7.1577439e-01   3.3889369e-01
   7.1974861e-01   3.3848175e-01
   7.2370388e-01   3.3863946e-01
   7.2761987e-01   3.3998457e-01
   7.3145029e-01   3.4252106e-01
   7.3510940e-01   3.4627550e-01
   7.3884409e-01   3.5152989e-01
   7.4112976e-01   3.5567428e-01


==> data/DARPA_buttock_o4_08.dat <==
   7.4356358e-02   3.5271247e-01
   7.2409503e-02   3.4989429e-01
   6.9035709e-02   3.4492071e-01
   6.5004489e-02   3.3808290e-01
   6.2482886e-02   3.3360205e-01
   5.8242429e-02   3.2593904e-01
   5.4543137e-02   3.1843239e-01
   5.1179707e-02   3.1130664e-01
   4.6977644e-02   3.0135284e-01
   4.4313361e-02   2.9464294e-01
   4.1011262e-02   2.8543990e-01
   3.7461851e-02   2.7444788e-01
   3.4782505e-02   2.6540754e-01
   3.1177719e-02   2.5184548e-01
   2.7584595e-02   2.3645202e-01
   2.5119111e-02   2.2432871e-01
   2.1852470e-02   2.0607147e-01
   1.9471620e-02   1.9071463e-01
   1.6947450e-02   1.7182132e-01
   1.4196690e-02   1.4667099e-01
   1.2356168e-02   1.2599821e-01
   1.0454908e-02   9.8591681e-02
   9.2244957e-03   7.4785202e-02
   8.2297551e-03   4.6571024e-02
   7.6857093e-03   1.5125281e-02
   7.6852833e-03  -1.5429999e-02
   8.2311014e-03  -4.7005850e-02
   8.6545209e-03  -6.0887178e-02
   9.3773682e-03  -7.8319056e-02
   1.0265210e-02  -9.5665369e-02
   1.1038551e-02  -1.0832002e-01
   1.2257509e-02  -1.2513197e-01
   1.3506205e-02  -1.3988393e-01
   1.3928737e-02  -1.4428224e-01
   1.5119168e-02  -1.5614947e-01
   1.6071090e-02  -1.6480348e-01
   1.7299371e-02  -1.7499962e-01
   1.8447373e-02  -1.8382509e-01
   1.9471018e-02  -1.9116782e-01
   2.1278364e-02  -2.0301663e-01
   2.1713274e-02  -2.0566666e-01
   2.3746344e-02  -2.1748716e-01
   2.5121184e-02  -2.2483673e-01
   2.7291071e-02  -2.3561507e-01
   2.8580756e-02  -2.4132345e-01
   3.0147489e-02  -2.4818851e-01
   3.1453618e-02  -2.5349531e-01
   3.3433079e-02  -2.6110523e-01
   3.5597067e-02  -2.6885866e-01
   3.8003641e-02  -2.7675412e-01
   3.9817222e-02  -2.8250775e-01
   4.1013041e-02  -2.8605617e-01
   4.4316770e-02  -2.9529286e-01
   4.6869668e-02  -3.0175779e-01
   4.8198403e-02  -3.0492862e-01
   5.0718269e-02  -3.1092671e-01
   5.3041515e-02  -3.1598810e-01
   5.4544337e-02  -3.1919402e-01
   5.8242742e-02  -3.2674948e-01
   6.0949992e-02  -3.3167657e-01
   6.2787549e-02  -3.3503021e-01
   6.5732006e-02  -3.4026536e-01
   6.8775321e-02  -3.4548472e-01
   7.1095605e-02  -3.4896488e-01
   7.2403198e-02  -3.5091641e-01
   7.6044234e-02  -3.5623950e-01
   7.9614961e-02  -3.6153254e-01
   8.2257569e-02  -3.6547505e-01
   8.3880194e-02  -3.6787198e-01
   8.7247752e-02  -3.7269696e-01
   9.0613205e-02  -3.7696090e-01
   9.3765254e-02  -3.8075038e-01
   9.5932566e-02  -3.8356789e-01
   9.7691662e-02  -3.8571983e-01
   1.0168282e-01  -3.9061564e-01
   1.0532898e-01  -3.9515933e-01
   1.0829435e-01  -3.9888869e-01
   1.0966493e-01  -4.0058965e-01
   1.1279554e-01  -4.0431374e-01
   1.1638137e-01  -4.0805479e-01
   1.1985169e-01  -4.1158355e-01
   1.2328478e-01  -4.1498798e-01
   1.2682381e-01  -4.1872051e-01
   1.3021403e-01  -4.2219481e-01
   1.3376781e-01  -4.2586447e-01
   1.3734294e-01  -4.2964752e-01
   1.4024421e-01  -4.3271814e-01
   1.4320734e-01  -4.3575322e-01
   1.4683718e-01  -4.3947313e-01
   1.5075948e-01  -4.4344468e-01
   1.5480836e-01  -4.4644519e-01
   1.5841400e-01  -4.4920339e-01
   1.6158684e-01  -4.5169487e-01
   1.6403420e-01  -4.5360864e-01
   1.6745171e-01  -4.5633002e-01
   1.7102446e-01  -4.5924477e-01
   1.7463663e-01  -4.6218162e-01
   1.7821054e-01  -4.6455089e-01
   1.8043528e-01  -4.6570929e-01
   1.8426125e-01  -4.6780889e-01
   1.8810552e-01  -4.6997944e-01
   1.9196396e-01  -4.7222157e-01
   1.9583446e-01  -4.7455772e-01
   1.9818357e-01  -4.7596198e-01
   2.0198616e-01  -4.7795969e-01
   2.0586430e-01  -4.7945691e-01
   2.0921822e-01  -4.8068927e-01
   2.1170961e-01  -4.8156966e-01
   2.1559367e-01  -4.8376417e-01
   2.1941803e-01  -4.8616899e-01
   2.2312213e-01  -4.8868455e-01
   2.2680193e-01  -4.9121648e-01
   2.2825292e-01  -4.9245578e-01
   2.3026317e-01  -4.9393908e-01
   2.3111174e-01  -4.9466106e-01
   2.3179185e-01  -4.9527750e-01
   2.3231550e-01  -4.9572185e-01
   2.3312865e-01  -4.9644181e-01
   2.3362022e-01  -4.9681231e-01
   2.3448770e-01  -4.9745122e-01
   2.3580950e-01  -4.9838583e-01
   2.3742686e-01  -4.9977438e-01
   2.4015726e-01  -5.0195378e-01
   2.4370957e-01  -5.0425433e-01
   2.4746690e-01  -5.0587928e-01
   2.5130521e-01  -5.0704254e-01
   2.5518748e-01  -5.0814639e-01
   2.5908658e-01  -5.0897042e-01
   2.6300218e-01  -5.0950755e-01
   2.6693238e-01  -5.0979735e-01
   2.7088001e-01  -5.0982292e-01
   2.7484675e-01  -5.0957692e-01
   2.7883068e-01  -5.0909261e-01
   2.8282895e-01  -5.0841189e-01
   2.8683795e-01  -5.0757928e-01
   2.9085364e-01  -5.0663609e-01
   2.9487615e-01  -5.0557840e-01
   2.9890344e-01  -5.0438812e-01
   3.0291680e-01  -5.0349443e-01
   3.0700839e-01  -5.0175814e-01
   3.1111013e-01  -4.9993699e-01
   3.1518747e-01  -4.9839438e-01
   3.1925937e-01  -4.9688070e-01
   3.2331181e-01  -4.9551825e-01
   3.2730447e-01  -4.9469381e-01
   3.3130735e-01  -4.9379438e-01
   3.3534677e-01  -4.9255349e-01
   3.3943416e-01  -4.9094553e-01
   3.4347825e-01  -4.8963373e-01
   3.4753537e-01  -4.8818226e-01
   3.5114656e-01  -4.8687819e-01
   3.5362078e-01  -4.8596966e-01
   3.5767566e-01  -4.8448685e-01
   3.6172755e-01  -4.8300846e-01
   3.6577648e-01  -4.8153615e-01
   3.6982216e-01  -4.8007167e-01
   3.7386485e-01  -4.7860454e-01
   3.7789982e-01  -4.7718775e-01
   3.8191128e-01  -4.7606032e-01
   3.8593439e-01  -4.7476963e-01
   3.8995556e-01  -4.7347952e-01
   3.9397321e-01  -4.7219976e-01
   3.9798703e-01  -4.7093901e-01
   4.0199638e-01  -4.6970783e-01
   4.0599986e-01  -4.6851457e-01
   4.0999688e-01  -4.6735783e-01
   4.1398895e-01  -4.6623511e-01
   4.1797730e-01  -4.6514497e-01
   4.2196461e-01  -4.6405312e-01
   4.2593012e-01  -4.6323448e-01
   4.2991351e-01  -4.6217258e-01
   4.3389194e-01  -4.6116964e-01
   4.3786729e-01  -4.6021733e-01
   4.4184011e-01  -4.5930545e-01
   4.4581108e-01  -4.5841926e-01
   4.4978158e-01  -4.5767510e-01
   4.5374245e-01  -4.5689997e-01
   4.5770859e-01  -4.5605799e-01
   4.6167441e-01  -4.5525273e-01
   4.6563963e-01  -4.5448025e-01
   4.6960430e-01  -4.5373322e-01
   4.7356901e-01  -4.5300962e-01
   4.7554909e-01  -4.5265687e-01
   4.7948587e-01  -4.5196940e-01
   4.8342266e-01  -4.5130109e-01
   4.8735948e-01  -4.5064144e-01
   4.9129630e-01  -4.4997437e-01
   4.9523321e-01  -4.4924232e-01
   4.9917001e-01  -4.4856501e-01
   5.0310681e-01  -4.4801975e-01
   5.0704376e-01  -4.4730070e-01
   5.1098064e-01  -4.4661369e-01
   5.1491750e-01  -4.4602986e-01
   5.1885424e-01  -4.4554482e-01
   5.2279076e-01  -4.4482366e-01
   5.2672724e-01  -4.4415034e-01
   5.3066358e-01  -4.4347934e-01
   5.3460010e-01  -4.4302150e-01
   5.3853605e-01  -4.4234500e-01
   5.4247192e-01  -4.4165676e-01
   5.4640766e-01  -4.4096605e-01
   5.5034317e-01  -4.4026741e-01
   5.5427889e-01  -4.3975537e-01
   5.5821401e-01  -4.3873585e-01
   5.6214916e-01  -4.3781932e-01
   5.6608409e-01  -4.3696373e-01
   5.7001885e-01  -4.3605833e-01
   5.7403530e-01  -4.3509970e-01
   5.7815720e-01  -4.3407548e-01
   5.8229024e-01  -4.3301991e-01
   5.8643531e-01  -4.3192855e-01
   5.9059355e-01  -4.3078877e-01
   5.9477626e-01  -4.2952236e-01
   5.9890746e-01  -4.2849450e-01
   6.0308290e-01  -4.2729343e-01
   6.0729156e-01  -4.2584856e-01
   6.0938935e-01  -4.2530635e-01
   6.1344623e-01  -4.2510120e-01
   6.1765890e-01  -4.2396872e-01
   6.2188070e-01  -4.2268304e-01
   6.2611476e-01  -4.2141994e-01
   6.3038457e-01  -4.1987822e-01
   6.3464273e-01  -4.1847431e-01
   6.3849281e-01  -4.1721739e-01
   6.4083966e-01  -4.1645909e-01
   6.4477709e-01  -4.1519593e-01
   6.4871456e-01  -4.1393920e-01
   6.5265289e-01  -4.1259455e-01
   6.5659239e-01  -4.1135189e-01
   6.6053277e-01  -4.1018475e-01
   6.6447512e-01  -4.0908979e-01
   6.6861049e-01  -4.0802634e-01
   6.7278534e-01  -4.0714217e-01
   6.7694733e-01  -4.0626484e-01
   6.8110170e-01  -4.0528197e-01
   6.8524731e-01  -4.0447170e-01
   6.8937528e-01  -4.0378786e-01
   6.9347261e-01  -4.0328830e-01
   6.9753515e-01  -4.0299656e-01
   7.0155841e-01  -4.0293268e-01
   7.0554132e-01  -4.0311798e-01
   7.0947948e-01  -4.0357867e-01
   7.1336670e-01  -4.0434872e-01
   7.1718318e-01  -4.0550250e-01
   7.2099392e-01  -4.0676535e-01
   7.2467490e-01  -4.0843836e-01
   7.2830610e-01  -4.1047845e-01
   7.3180539e-01  -4.1307405e-01
   7.3521703e-01  -4.1614958e-01
   7.3881186e-01  -4.2001281e-01
   7.4106461e-01  -4.2256544e-01
   7.4289278e-01  -4.2459068e-01
   7.4383441e-01  -4.2575423e-01
   7.4427905e-01  -4.2629671e-01
   7.4510558e-01  -4.2736793e-01
   7.4578273e-01  -4.2823945e-01
   7.4656985e-01  -4.2911060e-01
   7.4734169e-01  -4.3017456e-01
   7.4800386e-01  -4.3092300e-01
   7.5028911e-01  -4.3378868e-01
   7.5315922e-01  -4.3675318e-01
   7.5646953e-01  -4.3963703e-01
   7.5997550e-01  -4.4198845e-01
   7.6363873e-01  -4.4352805e-01
   7.6730168e-01  -4.4532132e-01
   7.7116209e-01  -4.4576152e-01
   7.7472772e-01  -4.4573169e-01
   7.7671182e-01  -4.4525691e-01
   7.8107251e-01  -4.4341247e-01
   7.8497125e-01  -4.4151739e-01
   7.8959860e-01  -4.3782634e-01
   7.9361557e-01  -4.3437309e-01
   7.9788194e-01  -4.2952848e-01
   7.9939197e-01  -4.2768385e-01
   8.0409082e-01  -4.2139454e-01
   8.0782217e-01  -4.1557591e-01
   8.1066208e-01  -4.1112002e-01
   8.1468199e-01  -4.0374941e-01
   8.1730353e-01  -3.9869583e-01
   8.2176048e-01  -3.8984032e-01
   8.2515804e-01  -3.8210332e-01
   8.2780047e-01  -3.7616385e-01
   8.3130531e-01  -3.6806748e-01
   8.3547766e-01  -3.5716180e-01
   8.3882267e-01  -3.4828628e-01
   8.4168262e-01  -3.4073590e-01
   8.4476676e-01  -3.3207543e-01
   8.4910198e-01  -3.1886918e-01
   8.5132998e-01  -3.1205546e-01
   8.5485840e-01  -3.0118715e-01
   8.5897342e-01  -2.8844830e-01
   8.6130193e-01  -2.8097147e-01
   8.6477709e-01  -2.6884047e-01
   8.6877841e-01  -2.5465399e-01
   8.7098415e-01  -2.4671220e-01
   8.7440339e-01  -2.3424733e-01
   8.7856740e-01  -2.1870416e-01
   8.8079970e-01  -2.1021037e-01
   8.8401591e-01  -1.9761596e-01
   8.8686269e-01  -1.8623043e-01
   8.9039768e-01  -1.7162354e-01
   8.9428531e-01  -1.5495601e-01
   8.9664392e-01  -1.4442381e-01
   9.0042971e-01  -1.2642873e-01
   9.0412173e-01  -1.0696427e-01
   9.0647082e-01  -9.3166198e-02
   9.1023454e-01  -6.6267197e-02
   9.1274966e-01  -4.1197687e-02
   9.1422565e-01  -1.3625947e-02
   9.1418089e-01   1.5325133e-02
   9.1304842e-01   3.6905024e-02
   9.1153646e-01   5.4580387e-02
   9.0964627e-01   7.1108433e-02
   9.0755555e-01   8.6027771e-02
   9.0640286e-01   9.3566676e-02
   9.0399386e-01   1.0763247e-01
   9.0174763e-01   1.1957429e-01
   8.9925849e-01   1.3203566e-01
   8.9683397e-01   1.4350428e-01
   8.9447394e-01   1.5392265e-01
   8.9266795e-01   1.6193473e-01
   8.9019231e-01   1.7242205e-01
   8.8783641e-01   1.8218150e-01
   8.8560492e-01   1.9130175e-01
   8.8291647e-01   2.0185347e-01
   8.8098460e-01   2.0934567e-01
   8.7875816e-01   2.1772927e-01
   8.7666282e-01   2.2573540e-01
   8.7409249e-01   2.3519187e-01
   8.7136869e-01   2.4511566e-01
   8.6891903e-01   2.5387756e-01
   8.6697568e-01   2.6082207e-01
   8.6453637e-01   2.6944719e-01
   8.6185683e-01   2.7878582e-01
   8.5897525e-01   2.8826641e-01
   8.5716127e-01   2.9390290e-01
   8.5455834e-01   3.0195671e-01
   8.5167347e-01   3.1081618e-01
   8.4928110e-01   3.1807432e-01
   8.4720941e-01   3.2445153e-01
   8.4432202e-01   3.3306861e-01
   8.4143363e-01   3.4110808e-01
   8.3920148e-01   3.4688722e-01
   8.3548333e-01   3.5683645e-01
   8.3371323e-01   3.6140109e-01
   8.3087618e-01   3.6857342e-01
   8.2781204e-01   3.7556923e-01
   8.2559655e-01   3.8049296e-01
   8.2176204e-01   3.8920800e-01
   8.1965995e-01   3.9354011e-01
   8.1654915e-01   3.9947971e-01
   8.1333645e-01   4.0559614e-01
   8.1071843e-01   4.1027403e-01
   8.0782176e-01   4.1477769e-01
   8.0409330e-01   4.2055502e-01
   8.0074796e-01   4.2515104e-01
   7.9933027e-01   4.2688778e-01
   7.9649132e-01   4.3019561e-01
   7.9297593e-01   4.3368277e-01
   7.8941576e-01   4.3638091e-01
   7.8690106e-01   4.3837646e-01
   7.8431663e-01   4.4038099e-01
   7.8067873e-01   4.4152259e-01
   7.7678849e-01   4.4256792e-01
   7.7424960e-01   4.4247308e-01
   7.7002951e-01   4.4178526e-01
   7.6604622e-01   4.4066943e-01
   7.6181456e-01   4.3705272e-01
   7.5747174e-01   4.3251846e-01
   7.5526436e-01   4.2950993e-01
   7.5105424e-01   4.2300559e-01
   7.4827851e-01   4.1783111e-01
   7.4685983e-01   4.1498405e-01
   7.4600384e-01   4.1311653e-01
   7.4546051e-01   4.1187529e-01
   7.4517893e-01   4.1124964e-01
   7.4412767e-01   4.0914639e-01
   7.4312244e-01   4.0721389e-01
   7.4223001e-01   4.0546749e-01
   7.3973136e-01   4.0123276e-01
   7.3540971e-01   3.9688185e-01
   7.3330560e-01   3.9504794e-01
   7.2884467e-01   3.9168912e-01
   7.2449353e-01   3.8958647e-01
   7.2048478e-01   3.8928032e-01
   7.1651324e-01   3.8963061e-01
   7.1261549e-01   3.9062442e-01
   7.0879161e-01   3.9215274e-01
   7.0503353e-01   3.9412510e-01
   7.0133436e-01   3.9648497e-01
   6.9770200e-01   3.9928839e-01
   6.9402913e-01   4.0199933e-01
   6.9045727e-01   4.0486209e-01
   6.8686941e-01   4.0776581e-01
   6.8325591e-01   4.1042338e-01
   6.7973201e-01   4.1372168e-01
   6.7621027e-01   4.1703552e-01
   6.7270649e-01   4.2040419e-01
   6.6921220e-01   4.2383802e-01
   6.6572617e-01   4.2733653e-01
   6.6224582e-01   4.3088756e-01
   6.5877028e-01   4.3447005e-01
   6.5529935e-01   4.3808366e-01
   6.5183191e-01   4.4174209e-01
   6.4837849e-01   4.4555199e-01
   6.4478229e-01   4.4834091e-01
   6.4126589e-01   4.5175618e-01
   6.3775337e-01   4.5524585e-01
   6.3423491e-01   4.5871102e-01
   6.3070729e-01   4.6215361e-01
   6.2717042e-01   4.6555908e-01
   6.2362448e-01   4.6890408e-01
   6.2006801e-01   4.7221416e-01
   6.1650059e-01   4.7548470e-01
   6.1292178e-01   4.7871089e-01
   6.0933089e-01   4.8188637e-01
   6.0572177e-01   4.8498474e-01
   6.0209690e-01   4.8800692e-01
   5.9845813e-01   4.9095207e-01
   5.9480488e-01   4.9380746e-01
   5.9113629e-01   4.9655484e-01
   5.8745183e-01   4.9918084e-01
   5.8374985e-01   5.0165930e-01
   5.8000995e-01   5.0373053e-01
   5.7626711e-01   5.0583794e-01
   5.7254433e-01   5.0822569e-01
   5.6881585e-01   5.1056651e-01
   5.6505821e-01   5.1263339e-01
   5.6129326e-01   5.1475124e-01
   5.5754270e-01   5.1717609e-01
   5.5372879e-01   5.1899172e-01
   5.4990046e-01   5.2065414e-01
   5.4607392e-01   5.2230032e-01
   5.4222933e-01   5.2370878e-01
   5.3836574e-01   5.2486453e-01
   5.3448326e-01   5.2576353e-01
   5.3058399e-01   5.2641848e-01
   5.2666972e-01   5.2682631e-01
   5.2273737e-01   5.2694423e-01
   5.1879094e-01   5.2690449e-01
   5.1485271e-01   5.2693995e-01
   5.1092133e-01   5.2709561e-01
   5.0702653e-01   5.2761257e-01
   5.0304666e-01   5.2727784e-01
   4.9905011e-01   5.2652388e-01
   4.9503453e-01   5.2516231e-01
   4.9101364e-01   5.2374144e-01
   4.8701543e-01   5.2256661e-01
   4.8298960e-01   5.2099719e-01
   4.7895508e-01   5.1924216e-01
   4.7491322e-01   5.1732418e-01
   4.7086564e-01   5.1527792e-01
   4.6681255e-01   5.1312662e-01
   4.6275305e-01   5.1089171e-01
   4.5869038e-01   5.0864947e-01
   4.5467644e-01   5.0701258e-01
   4.5055859e-01   5.0411580e-01
   4.4646296e-01   5.0139911e-01
   4.4236842e-01   4.9867360e-01
   4.3827519e-01   4.9595048e-01
   4.3429224e-01   4.9338287e-01
   4.3214798e-01   4.9201754e-01
   4.2810020e-01   4.9000515e-01
   4.2400370e-01   4.8728373e-01
   4.1991229e-01   4.8464146e-01
   4.1582396e-01   4.8205011e-01
   4.1173838e-01   4.7950268e-01
   4.0765671e-01   4.7701625e-01
   4.0358022e-01   4.7460559e-01
   3.9950919e-01   4.7227276e-01
   3.9544350e-01   4.7002048e-01
   3.9138402e-01   4.6785987e-01
   3.8733184e-01   4.6579960e-01
   3.8328794e-01   4.6383865e-01
   3.7925167e-01   4.6192858e-01
   3.7523636e-01   4.6030774e-01
   3.7250325e-01   4.5923560e-01
   3.6922801e-01   4.5803646e-01
   3.6523031e-01   4.5668948e-01
   3.6124478e-01   4.5550908e-01
   3.5727213e-01   4.5450208e-01
   3.5331248e-01   4.5367712e-01
   3.4936339e-01   4.5295101e-01
   3.4541982e-01   4.5241162e-01
   3.4148630e-01   4.5199325e-01
   3.3756674e-01   4.5163347e-01
   3.3366009e-01   4.5140042e-01
   3.2976643e-01   4.5133267e-01
   3.2588508e-01   4.5143051e-01
   3.2201450e-01   4.5167574e-01
   3.1815422e-01   4.5207289e-01
   3.1430524e-01   4.5264454e-01
   3.1046709e-01   4.5340070e-01
   3.0663908e-01   4.5434105e-01
   3.0282045e-01   4.5546078e-01
   2.9901031e-01   4.5675283e-01
   2.9520766e-01   4.5820806e-01
   2.9141117e-01   4.5981501e-01
   2.8761925e-01   4.6155752e-01
   2.8383132e-01   4.6341066e-01
   2.8004564e-01   4.6534649e-01
   2.7625617e-01   4.6739423e-01
   2.7246269e-01   4.6957288e-01
   2.6865778e-01   4.7186126e-01
   2.6480582e-01   4.7355728e-01
   2.6100658e-01   4.7577179e-01
   2.5719002e-01   4.7788025e-01
   2.5335659e-01   4.7976467e-01
   2.4958276e-01   4.8143171e-01
   2.4581832e-01   4.8255112e-01
   2.4215168e-01   4.8303833e-01
   2.3880167e-01   4.8269146e-01
   2.3663261e-01   4.8200844e-01
   2.3501581e-01   4.8126973e-01
   2.3403172e-01   4.8083023e-01
   2.3321602e-01   4.8042167e-01
   2.3257314e-01   4.7999131e-01
   2.3179418e-01   4.7951205e-01
   2.3087108e-01   4.7899015e-01
   2.2919907e-01   4.7802675e-01
   2.2773148e-01   4.7725590e-01
   2.2514360e-01   4.7607248e-01
   2.2135269e-01   4.7470528e-01
   2.1940694e-01   4.7396856e-01
   2.1543294e-01   4.7260120e-01
   2.1140189e-01   4.7135266e-01
   2.0736980e-01   4.7030684e-01
   2.0330608e-01   4.6927009e-01
   1.9936146e-01   4.6819579e-01
   1.9568933e-01   4.6642267e-01
   1.9196483e-01   4.6465473e-01
   1.8810921e-01   4.6289405e-01
   1.8426302e-01   4.6121195e-01
   1.8031354e-01   4.5948879e-01
   1.7635286e-01   4.5777694e-01
   1.7246792e-01   4.5509960e-01
   1.6844751e-01   4.5225067e-01
   1.6480347e-01   4.4968503e-01
   1.6062859e-01   4.4674127e-01
   1.5730826e-01   4.4440879e-01
   1.5442540e-01   4.4237687e-01
   1.5015587e-01   4.3921660e-01
   1.4561965e-01   4.3477758e-01
   1.4195132e-01   4.3120236e-01
   1.4021813e-01   4.2950380e-01
   1.3646929e-01   4.2574160e-01
   1.3222618e-01   4.2153680e-01
   1.2766810e-01   4.1704544e-01
   1.2409650e-01   4.1355310e-01
   1.2233660e-01   4.1181404e-01
   1.1848091e-01   4.0801509e-01
   1.1427312e-01   4.0386045e-01
   1.0987495e-01   3.9896080e-01
   1.0692448e-01   3.9535748e-01
   1.0358622e-01   3.9128171e-01
   9.9683121e-02   3.8655290e-01
   9.5996595e-02   3.8214678e-01
   9.2644170e-02   3.7806141e-01
   8.8723394e-02   3.7329228e-01
   8.4080889e-02   3.6692756e-01
   8.2003471e-02   3.6389461e-01
   7.7927754e-02   3.5789764e-01


==> data/DARPA_buttock_o4_09.dat <==
   1.4287173e-01   4.5113669e-01
   1.4653946e-01   4.5458241e-01
   1.5082600e-01   4.5852959e-01
   1.5513437e-01   4.6129362e-01
   1.5981012e-01   4.6437458e-01
   1.6446859e-01   4.6745560e-01
   1.6850325e-01   4.7015723e-01
   1.7279169e-01   4.7300584e-01
   1.7834235e-01   4.7600130e-01
   1.8317713e-01   4.7789672e-01
   1.8777070e-01   4.7974799e-01
   1.9211009e-01   4.8147795e-01
   1.9799141e-01   4.8402321e-01
   2.0182551e-01   4.8526299e-01
   2.0587318e-01   4.8595365e-01
   2.1164292e-01   4.8709970e-01
   2.1561619e-01   4.8803436e-01
   2.1954911e-01   4.8904812e-01
   2.2492431e-01   4.9079430e-01
   2.2814592e-01   4.9191227e-01
   2.3029011e-01   4.9291614e-01
   2.3143059e-01   4.9353177e-01
   2.3255293e-01   4.9413430e-01
   2.3344510e-01   4.9463373e-01
   2.3442104e-01   4.9506284e-01
   2.3564863e-01   4.9558683e-01
   2.3800225e-01   4.9636663e-01
   2.4205141e-01   4.9686178e-01
   2.4721590e-01   4.9622438e-01
   2.5152894e-01   4.9496835e-01
   2.5700283e-01   4.9291385e-01
   2.6121717e-01   4.9115664e-01
   2.6683937e-01   4.8879656e-01
   2.7087817e-01   4.8734296e-01
   2.7518756e-01   4.8543172e-01
   2.8046754e-01   4.8325774e-01
   2.8455436e-01   4.8187218e-01
   2.9007964e-01   4.8001757e-01
   2.9439935e-01   4.7856619e-01
   2.9970713e-01   4.7705998e-01
   3.0424787e-01   4.7594782e-01
   3.0936884e-01   4.7497159e-01
   3.1409952e-01   4.7429556e-01
   3.1907291e-01   4.7392427e-01
   3.2395253e-01   4.7386999e-01
   3.2882394e-01   4.7364787e-01
   3.3380591e-01   4.7376937e-01
   3.3862267e-01   4.7390566e-01
   3.4365850e-01   4.7398470e-01
   3.4845827e-01   4.7436320e-01
   3.5350977e-01   4.7500770e-01
   3.5833341e-01   4.7572140e-01
   3.6335933e-01   4.7667654e-01
   3.6825368e-01   4.7779355e-01
   3.7320561e-01   4.7915525e-01
   3.7821099e-01   4.8067736e-01
   3.8304712e-01   4.8226082e-01
   3.8819654e-01   4.8395902e-01
   3.9288805e-01   4.8564193e-01
   3.9822460e-01   4.8764806e-01
   4.0272561e-01   4.8936684e-01
   4.0825319e-01   4.9154316e-01
   4.1256053e-01   4.9339171e-01
   4.1830751e-01   4.9584364e-01
   4.2239385e-01   4.9772423e-01
   4.2637038e-01   4.9953507e-01
   4.3222723e-01   5.0181101e-01
   4.3639531e-01   5.0361050e-01
   4.4206021e-01   5.0605177e-01
   4.4647017e-01   5.0834182e-01
   4.5189541e-01   5.1086171e-01
   4.5652788e-01   5.1281017e-01
   4.6173514e-01   5.1444400e-01
   4.6652555e-01   5.1631022e-01
   4.7157697e-01   5.1825113e-01
   4.7653341e-01   5.2010058e-01
   4.8142485e-01   5.2181958e-01
   4.8652627e-01   5.2330867e-01
   4.9127864e-01   5.2484924e-01
   4.9648658e-01   5.2584274e-01
   5.0113731e-01   5.2662371e-01
   5.0641677e-01   5.2705840e-01
   5.1099970e-01   5.2758868e-01
   5.1626977e-01   5.2701817e-01
   5.2085760e-01   5.2634209e-01
   5.2604855e-01   5.2612560e-01
   5.3071716e-01   5.2585677e-01
   5.3584777e-01   5.2531838e-01
   5.4057632e-01   5.2449633e-01
   5.4558388e-01   5.2328136e-01
   5.5042997e-01   5.2169286e-01
   5.5522544e-01   5.1967255e-01
   5.6027538e-01   5.1837785e-01
   5.6490636e-01   5.1688078e-01
   5.7011604e-01   5.1553169e-01
   5.7450560e-01   5.1395526e-01
   5.7995162e-01   5.1172196e-01
   5.8403053e-01   5.0996294e-01
   5.8781361e-01   5.0754279e-01
   5.9346516e-01   5.0486250e-01
   5.9763804e-01   5.0259995e-01
   6.0286760e-01   4.9971530e-01
   6.0745721e-01   4.9707203e-01
   6.1221661e-01   4.9429286e-01
   6.1727320e-01   4.9119332e-01
   6.2151518e-01   4.8857509e-01
   6.2689343e-01   4.8517557e-01
   6.3077233e-01   4.8267182e-01
   6.3494035e-01   4.7990052e-01
   6.3995454e-01   4.7652316e-01
   6.4475652e-01   4.7312829e-01
   6.4917667e-01   4.7078815e-01
   6.5457780e-01   4.6693601e-01
   6.5828430e-01   4.6426469e-01
   6.6243914e-01   4.6136439e-01
   6.6739351e-01   4.5782951e-01
   6.7227503e-01   4.5418872e-01
   6.7644800e-01   4.5106347e-01
   6.8015396e-01   4.4847169e-01
   6.8564951e-01   4.4537592e-01
   6.9001268e-01   4.4277364e-01
   6.9494863e-01   4.3990480e-01
   6.9988875e-01   4.3720902e-01
   7.0439010e-01   4.3510123e-01
   7.0978780e-01   4.3312025e-01
   7.1408766e-01   4.3214614e-01
   7.1969603e-01   4.3146488e-01
   7.2402819e-01   4.3129434e-01
   7.2953476e-01   4.3211233e-01
   7.3415731e-01   4.3447863e-01
   7.3893719e-01   4.3792199e-01
   7.4172038e-01   4.4214569e-01
   7.4300047e-01   4.4410492e-01
   7.4396711e-01   4.4576412e-01
   7.4511955e-01   4.4787431e-01
   7.4610378e-01   4.4988762e-01
   7.4692286e-01   4.5148373e-01
   7.4845514e-01   4.5402079e-01
   7.5180068e-01   4.5919926e-01
   7.5697301e-01   4.6440104e-01
   7.6105440e-01   4.6723514e-01
   7.6499173e-01   4.6923565e-01
   7.6883699e-01   4.6973031e-01
   7.7300837e-01   4.6933284e-01
   7.7865447e-01   4.6789498e-01
   7.8261225e-01   4.6612292e-01
   7.8640490e-01   4.6364130e-01
   7.9017302e-01   4.6046031e-01
   7.9266650e-01   4.5833988e-01
   7.9686656e-01   4.5375402e-01
   8.0185890e-01   4.4774058e-01
   8.0401678e-01   4.4464460e-01
   8.0714506e-01   4.3988290e-01
   8.1163965e-01   4.3288944e-01
   8.1385879e-01   4.2867825e-01
   8.1694189e-01   4.2299415e-01
   8.2175534e-01   4.1370402e-01
   8.2490947e-01   4.0695553e-01
   8.2953314e-01   3.9675164e-01
   8.3272328e-01   3.8951896e-01
   8.3727430e-01   3.7811147e-01
   8.4025923e-01   3.7066688e-01
   8.4392035e-01   3.6147143e-01
   8.4774569e-01   3.5063636e-01
   8.5125253e-01   3.4065809e-01
   8.5572614e-01   3.2799858e-01
   8.5883184e-01   3.1904875e-01
   8.6248198e-01   3.0809833e-01
   8.6663861e-01   2.9486274e-01
   8.6954540e-01   2.8574370e-01
   8.7293598e-01   2.7492183e-01
   8.7737794e-01   2.6069339e-01
   8.8077838e-01   2.4945316e-01
   8.8283258e-01   2.4293276e-01
   8.8723973e-01   2.2839683e-01
   8.9039002e-01   2.1782687e-01
   8.9376341e-01   2.0655890e-01
   8.9710332e-01   1.9539952e-01
   9.0068874e-01   1.8312855e-01
   9.0432668e-01   1.7040077e-01
   9.0776714e-01   1.5814232e-01
   9.1096458e-01   1.4646087e-01
   9.1501132e-01   1.3108705e-01
   9.1800623e-01   1.1902787e-01
   9.2009278e-01   1.1002589e-01
   9.2220789e-01   1.0164391e-01
   9.2440358e-01   9.2642182e-02
   9.2634627e-01   8.4412395e-02
   9.2816069e-01   7.5879961e-02
   9.3111125e-01   6.0605647e-02
   9.3317972e-01   4.7732026e-02
   9.3452323e-01   3.7771813e-02
   9.3598352e-01   2.2031418e-02
   9.3702485e-01   6.2333119e-05
   9.3607267e-01  -2.2603667e-02
   9.3318124e-01  -4.7724739e-02
   9.2982359e-01  -6.7802422e-02
   9.2632703e-01  -8.4509285e-02
   9.2275659e-01  -9.9584458e-02
   9.1877715e-01  -1.1601620e-01
   9.1525459e-01  -1.3013055e-01
   9.1234578e-01  -1.4125615e-01
   9.0914385e-01  -1.5318676e-01
   9.0571356e-01  -1.6559789e-01
   9.0157645e-01  -1.8016220e-01
   8.9857075e-01  -1.9037265e-01
   8.9547039e-01  -2.0093492e-01
   8.9174496e-01  -2.1340140e-01
   8.8755019e-01  -2.2738270e-01
   8.8445969e-01  -2.3754526e-01
   8.8025144e-01  -2.5139190e-01
   8.7606024e-01  -2.6500878e-01
   8.7293360e-01  -2.7505329e-01
   8.6968310e-01  -2.8550714e-01
   8.6603410e-01  -2.9711979e-01
   8.6173594e-01  -3.1068632e-01
   8.5883093e-01  -3.1922047e-01
   8.5440870e-01  -3.3184874e-01
   8.5124896e-01  -3.4079581e-01
   8.4807327e-01  -3.4991161e-01
   8.4339499e-01  -3.6301224e-01
   8.4027076e-01  -3.7085383e-01
   8.3656387e-01  -3.8024103e-01
   8.3252269e-01  -3.9025490e-01
   8.2884346e-01  -3.9865522e-01
   8.2470488e-01  -4.0773354e-01
   8.2104108e-01  -4.1570443e-01
   8.1694053e-01  -4.2340860e-01
   8.1304248e-01  -4.3079799e-01
   8.0807456e-01  -4.3890082e-01
   8.0186742e-01  -4.4831302e-01
   7.9969947e-01  -4.5098528e-01
   7.9442924e-01  -4.5742065e-01
   7.8881931e-01  -4.6259466e-01
   7.8639500e-01  -4.6466718e-01
   7.8257129e-01  -4.6722334e-01
   7.7853742e-01  -4.6935409e-01
   7.7280418e-01  -4.7162223e-01
   7.6860302e-01  -4.7231968e-01
   7.6294379e-01  -4.7148672e-01
   7.5897642e-01  -4.7024637e-01
   7.5359805e-01  -4.6807308e-01
   7.4981390e-01  -4.6500326e-01
   7.4729943e-01  -4.6258666e-01
   7.4619623e-01  -4.6152162e-01
   7.4570245e-01  -4.6102136e-01
   7.4505698e-01  -4.6027635e-01
   7.4384389e-01  -4.5904878e-01
   7.4269387e-01  -4.5788707e-01
   7.4112633e-01  -4.5649824e-01
   7.3838054e-01  -4.5408259e-01
   7.3332504e-01  -4.5051946e-01
   7.2957196e-01  -4.4837046e-01
   7.2563278e-01  -4.4663640e-01
   7.2012773e-01  -4.4560273e-01
   7.1579077e-01  -4.4474940e-01
   7.1041692e-01  -4.4403755e-01
   7.0591768e-01  -4.4370893e-01
   7.0053545e-01  -4.4363483e-01
   6.9604565e-01  -4.4377291e-01
   6.9051303e-01  -4.4416055e-01
   6.8617903e-01  -4.4464363e-01
   6.8027914e-01  -4.4605186e-01
   6.7631957e-01  -4.4659392e-01
   6.7226179e-01  -4.4651227e-01
   6.6646497e-01  -4.4725727e-01
   6.6205201e-01  -4.4785066e-01
   6.5661429e-01  -4.4876506e-01
   6.5179506e-01  -4.4962115e-01
   6.4676805e-01  -4.5047866e-01
   6.4160802e-01  -4.5100664e-01
   6.3692420e-01  -4.5184775e-01
   6.3133539e-01  -4.5298074e-01
   6.2708398e-01  -4.5398303e-01
   6.2118074e-01  -4.5514583e-01
   6.1693584e-01  -4.5591607e-01
   6.1134229e-01  -4.5694778e-01
   6.0672436e-01  -4.5773885e-01
   6.0150433e-01  -4.5884088e-01
   5.9651717e-01  -4.5980919e-01
   5.9166659e-01  -4.6042608e-01
   5.8636566e-01  -4.6127330e-01
   5.8182867e-01  -4.6203440e-01
   5.7623033e-01  -4.6290573e-01
   5.7199021e-01  -4.6354379e-01
   5.6613638e-01  -4.6440931e-01
   5.6400014e-01  -4.6472673e-01
   5.5821531e-01  -4.6558104e-01
   5.5407319e-01  -4.6614839e-01
   5.4837532e-01  -4.6663832e-01
   5.4407515e-01  -4.6720041e-01
   5.3853467e-01  -4.6777633e-01
   5.3409561e-01  -4.6800534e-01
   5.2869315e-01  -4.6872974e-01
   5.2412493e-01  -4.6928324e-01
   5.1885146e-01  -4.6970807e-01
   5.1418644e-01  -4.7020041e-01
   5.0900903e-01  -4.7090572e-01
   5.0425809e-01  -4.7162088e-01
   4.9916650e-01  -4.7221953e-01
   4.9435338e-01  -4.7279637e-01
   4.8932410e-01  -4.7339081e-01
   4.8445463e-01  -4.7393991e-01
   4.7948182e-01  -4.7450447e-01
   4.7456223e-01  -4.7510648e-01
   4.6963952e-01  -4.7575841e-01
   4.6467166e-01  -4.7639505e-01
   4.5979768e-01  -4.7702205e-01
   4.5477453e-01  -4.7747568e-01
   4.4995620e-01  -4.7809014e-01
   4.4487949e-01  -4.7893752e-01
   4.4011438e-01  -4.7979545e-01
   4.3498863e-01  -4.8064512e-01
   4.3027315e-01  -4.8145352e-01
   4.2507702e-01  -4.8235308e-01
   4.2043284e-01  -4.8316401e-01
   4.1515101e-01  -4.8409894e-01
   4.1059258e-01  -4.8499596e-01
   4.0523095e-01  -4.8605410e-01
   4.0075172e-01  -4.8690704e-01
   3.9528765e-01  -4.8809124e-01
   3.9091267e-01  -4.8905846e-01
   3.8532217e-01  -4.9027316e-01
   3.8107355e-01  -4.9118587e-01
   3.7533761e-01  -4.9250042e-01
   3.7123464e-01  -4.9339093e-01
   3.6535667e-01  -4.9474916e-01
   3.6139568e-01  -4.9565121e-01
   3.5736303e-01  -4.9657525e-01
   3.5155622e-01  -4.9789105e-01
   3.4735451e-01  -4.9893183e-01
   3.4171662e-01  -5.0021267e-01
   3.3730951e-01  -5.0152839e-01
   3.3187666e-01  -5.0274157e-01
   3.2730428e-01  -5.0371191e-01
   3.2203318e-01  -5.0466708e-01
   3.1732443e-01  -5.0556338e-01
   3.1218979e-01  -5.0697310e-01
   3.0729067e-01  -5.0810756e-01
   3.0234251e-01  -5.0913756e-01
   2.9733227e-01  -5.0985985e-01
   2.9249158e-01  -5.1071207e-01
   2.8738789e-01  -5.1149738e-01
   2.8263693e-01  -5.1231847e-01
   2.7743699e-01  -5.1294914e-01
   2.7277775e-01  -5.1333534e-01
   2.6757092e-01  -5.1318969e-01
   2.6291650e-01  -5.1247054e-01
   2.5778976e-01  -5.1210252e-01
   2.5306684e-01  -5.1157899e-01
   2.4801038e-01  -5.1066990e-01
   2.4334393e-01  -5.0935982e-01
   2.3842324e-01  -5.0705105e-01
   2.3630933e-01  -5.0584288e-01
   2.3470597e-01  -5.0490416e-01
   2.3329198e-01  -5.0410735e-01
   2.3283812e-01  -5.0380973e-01
   2.3171548e-01  -5.0307329e-01
   2.3067841e-01  -5.0240162e-01
   2.2839236e-01  -5.0107166e-01
   2.2582597e-01  -4.9970996e-01
   2.2133096e-01  -4.9754392e-01
   2.1720647e-01  -4.9584894e-01
   2.1171690e-01  -4.9381438e-01
   2.0772633e-01  -4.9264192e-01
   2.0236792e-01  -4.9110967e-01
   2.0004446e-01  -4.9037245e-01
   1.9596499e-01  -4.8822008e-01
   1.9210841e-01  -4.8626934e-01
   1.8816966e-01  -4.8428625e-01
   1.8410769e-01  -4.8242512e-01
   1.7954637e-01  -4.8033968e-01
   1.7440929e-01  -4.7759951e-01
   1.7027680e-01  -4.7460028e-01
   1.6656916e-01  -4.7189462e-01
   1.6268782e-01  -4.6907757e-01
   1.5880018e-01  -4.6629591e-01
   1.5597957e-01  -4.6439921e-01
   1.5082520e-01  -4.6086950e-01
   1.4692447e-01  -4.5716906e-01
   1.4308914e-01  -4.5347407e-01
   1.3969638e-01  -4.5014283e-01
   1.3680861e-01  -4.4734657e-01
   1.3290933e-01  -4.4361696e-01
   1.2920651e-01  -4.4008293e-01
   1.2389177e-01  -4.3498124e-01
   1.2107809e-01  -4.3227333e-01
   1.1738259e-01  -4.2870645e-01
   1.1442862e-01  -4.2591435e-01
   1.0995747e-01  -4.2105789e-01
   1.0600484e-01  -4.1648700e-01
   1.0312145e-01  -4.1315883e-01
   9.9578122e-02  -4.0911101e-01
   9.6173415e-02  -4.0508980e-01
   9.2194713e-02  -4.0047617e-01
   8.9319765e-02  -3.9712875e-01
   8.5786359e-02  -3.9276804e-01
   8.2399344e-02  -3.8808786e-01
   7.8513288e-02  -3.8279226e-01
   7.5712850e-02  -3.7890798e-01
   7.0569324e-02  -3.7178940e-01
   6.6840368e-02  -3.6628638e-01
   6.4092585e-02  -3.6177226e-01
   6.2150382e-02  -3.5855551e-01
   5.7607615e-02  -3.5078476e-01
   5.4363502e-02  -3.4462887e-01
   5.2654625e-02  -3.4127855e-01
   4.9207052e-02  -3.3414055e-01
   4.6483775e-02  -3.2810866e-01
   4.4683605e-02  -3.2401828e-01
   4.1122627e-02  -3.1476631e-01
   3.7532658e-02  -3.0492650e-01
   3.4684868e-02  -2.9630214e-01
   3.1504295e-02  -2.8562787e-01
   2.8999360e-02  -2.7643583e-01
   2.6347726e-02  -2.6570025e-01
   2.3510046e-02  -2.5291829e-01
   2.0416469e-02  -2.3714689e-01
   1.8099828e-02  -2.2385457e-01
   1.5908589e-02  -2.0966611e-01
   1.3605928e-02  -1.9273670e-01
   1.1095622e-02  -1.7084000e-01
   9.4337132e-03  -1.5391745e-01
   7.6614587e-03  -1.3243486e-01
   6.2116677e-03  -1.1048812e-01
   5.0649919e-03  -8.8633906e-02
   3.9194083e-03  -5.7379292e-02
   3.3152321e-03  -3.0403563e-02
   3.1439447e-03   1.3353552e-02
   3.5948987e-03   4.5072580e-02
   4.8344638e-03   8.3080232e-02
   6.4672298e-03   1.1441610e-01
   8.7833756e-03   1.4621553e-01
   1.1410043e-02   1.7364060e-01
   1.3605056e-02   1.9245242e-01
   1.6234392e-02   2.1165013e-01
   2.0098792e-02   2.3519371e-01
   2.3736781e-02   2.5374315e-01
   2.7529264e-02   2.7033151e-01
   3.1501436e-02   2.8526212e-01
   3.5599650e-02   2.9880968e-01
   3.9523463e-02   3.1026861e-01
   4.4481757e-02   3.2310312e-01
   4.6514665e-02   3.2775733e-01
   5.2440316e-02   3.4039723e-01
   5.4422182e-02   3.4426331e-01
   6.0015151e-02   3.5442845e-01
   6.4035815e-02   3.6111553e-01
   6.7880534e-02   3.6735179e-01
   7.2094007e-02   3.7324337e-01
   7.6608168e-02   3.7943745e-01
   8.1549036e-02   3.8617087e-01
   8.5785840e-02   3.9195162e-01
   8.9726466e-02   3.9673226e-01
   9.3903565e-02   4.0152328e-01
   9.9396628e-02   4.0788783e-01
   1.0171485e-01   4.1052418e-01
   1.0710915e-01   4.1659484e-01
   1.1146617e-01   4.2157150e-01
   1.1543460e-01   4.2552426e-01
   1.2003979e-01   4.2981642e-01
   1.2497279e-01   4.3441052e-01
   1.2920680e-01   4.3835306e-01
   1.3322009e-01   4.4208972e-01
   1.3779341e-01   4.4635145e-01


==> data/DARPA_buttock_o4_10.dat <==
   1.4601750e-01   4.6511726e-01
   1.4270778e-01   4.6208670e-01
   1.3705760e-01   4.5697677e-01
   1.3133019e-01   4.5181370e-01
   1.2773233e-01   4.4853477e-01
   1.2501001e-01   4.4610046e-01
   1.1926324e-01   4.4089061e-01
   1.1354521e-01   4.3575413e-01
   1.1006353e-01   4.3207316e-01
   1.0734477e-01   4.2907998e-01
   1.0158575e-01   4.2269564e-01
   9.6269725e-02   4.1684456e-01
   9.3620146e-02   4.1396749e-01
   8.9676131e-02   4.0951296e-01
   8.3992851e-02   4.0261607e-01
   7.9625068e-02   3.9685172e-01
   7.4057663e-02   3.8945405e-01
   6.8689812e-02   3.8245553e-01
   6.4186887e-02   3.7539550e-01
   5.8832433e-02   3.6689111e-01
   5.4465700e-02   3.5907545e-01
   4.9666283e-02   3.4995872e-01
   4.7467805e-02   3.4519240e-01
   4.3032394e-02   3.3526826e-01
   3.8793039e-02   3.2458610e-01
   3.4419354e-02   3.1219724e-01
   2.9999666e-02   2.9799067e-01
   2.6081602e-02   2.8329850e-01
   2.2171827e-02   2.6649311e-01
   1.8639689e-02   2.4877281e-01
   1.5312473e-02   2.2919628e-01
   1.2997375e-02   2.1352682e-01
   1.1030245e-02   1.9839167e-01
   9.2230964e-03   1.8250532e-01
   7.3738936e-03   1.6373002e-01
   5.0618259e-03   1.3500753e-01
   3.1705953e-03   1.0345516e-01
   1.6433756e-03   6.4448145e-02
   9.0595824e-04   3.0089670e-02
   7.5916370e-04  -1.5300095e-02
   1.3519489e-03  -5.4265798e-02
   2.6665910e-03  -9.2718390e-02
   4.4309653e-03  -1.2552186e-01
   6.5238972e-03  -1.5419957e-01
   8.7488295e-03  -1.7799881e-01
   1.0220055e-02  -1.9154049e-01
   1.2466074e-02  -2.0961316e-01
   1.4171401e-02  -2.2181402e-01
   1.7645046e-02  -2.4334979e-01
   2.0938641e-02  -2.6069461e-01
   2.4815491e-02  -2.7824956e-01
   2.8836328e-02  -2.9383406e-01
   3.2872080e-02  -3.0765011e-01
   3.7210185e-02  -3.2047841e-01
   4.1688446e-02  -3.3226560e-01
   4.6496577e-02  -3.4331701e-01
   4.9020389e-02  -3.4872501e-01
   5.2793758e-02  -3.5620009e-01
   5.7479345e-02  -3.6499398e-01
   6.2366443e-02  -3.7278014e-01
   6.7317369e-02  -3.8073263e-01
   7.2167899e-02  -3.8732252e-01
   7.7804852e-02  -3.9479543e-01
   8.2342215e-02  -4.0081126e-01
   8.7826784e-02  -4.0787075e-01
   9.2707604e-02  -4.1332139e-01
   9.4954908e-02  -4.1588683e-01
   9.9696460e-02  -4.2112179e-01
   1.0540679e-01  -4.2749553e-01
   1.0933374e-01  -4.3194025e-01
   1.1198469e-01  -4.3485401e-01
   1.1734355e-01  -4.3987239e-01
   1.2304685e-01  -4.4509726e-01
   1.2700649e-01  -4.4872018e-01
   1.2974488e-01  -4.5118725e-01
   1.3514410e-01  -4.5612958e-01
   1.4087034e-01  -4.6139037e-01
   1.4634368e-01  -4.6641299e-01
   1.5100523e-01  -4.7065900e-01
   1.5750068e-01  -4.7497955e-01
   1.6325472e-01  -4.7876893e-01
   1.6894757e-01  -4.8243878e-01
   1.7453046e-01  -4.8608313e-01
   1.8003146e-01  -4.8858871e-01
   1.8204170e-01  -4.8935104e-01
   1.8607642e-01  -4.9103563e-01
   1.9205081e-01  -4.9360053e-01
   1.9796281e-01  -4.9617136e-01
   2.0387325e-01  -4.9789458e-01
   2.0976040e-01  -4.9856396e-01
   2.1562880e-01  -4.9962475e-01
   2.2151565e-01  -5.0081075e-01
   2.2731972e-01  -5.0248427e-01
   2.3029912e-01  -5.0365929e-01
   2.3171933e-01  -5.0428814e-01
   2.3292896e-01  -5.0481530e-01
   2.3404535e-01  -5.0518572e-01
   2.3551862e-01  -5.0560215e-01
   2.3745423e-01  -5.0593410e-01
   2.4030006e-01  -5.0686047e-01
   2.4323628e-01  -5.0747763e-01
   2.4618372e-01  -5.0842586e-01
   2.4913138e-01  -5.0888079e-01
   2.5208070e-01  -5.0921735e-01
   2.5503707e-01  -5.0932042e-01
   2.5799036e-01  -5.0923848e-01
   2.6094229e-01  -5.0941629e-01
   2.6389725e-01  -5.1002702e-01
   2.6685202e-01  -5.1014957e-01
   2.6980906e-01  -5.1029013e-01
   2.7276698e-01  -5.1017365e-01
   2.7572519e-01  -5.1000702e-01
   2.7867822e-01  -5.0984008e-01
   2.8163111e-01  -5.0960663e-01
   2.8458540e-01  -5.0942922e-01
   2.8753931e-01  -5.0909807e-01
   2.9049502e-01  -5.0884895e-01
   2.9345133e-01  -5.0859862e-01
   2.9640843e-01  -5.0824553e-01
   2.9936061e-01  -5.0763578e-01
   3.0231038e-01  -5.0711688e-01
   3.0526314e-01  -5.0665274e-01
   3.0821584e-01  -5.0632712e-01
   3.1117092e-01  -5.0601070e-01
   3.1412707e-01  -5.0569860e-01
   3.1708806e-01  -5.0536339e-01
   3.2004394e-01  -5.0500038e-01
   3.2299578e-01  -5.0473271e-01
   3.2594506e-01  -5.0446562e-01
   3.2889763e-01  -5.0419578e-01
   3.3184945e-01  -5.0388710e-01
   3.3479986e-01  -5.0357721e-01
   3.3775581e-01  -5.0324790e-01
   3.4070505e-01  -5.0292308e-01
   3.4365589e-01  -5.0274950e-01
   3.4661141e-01  -5.0263662e-01
   3.4956534e-01  -5.0236005e-01
   3.5251989e-01  -5.0199590e-01
   3.5547818e-01  -5.0170942e-01
   3.5842759e-01  -5.0136606e-01
   3.6137387e-01  -5.0100782e-01
   3.6433016e-01  -5.0065104e-01
   3.6728195e-01  -5.0026367e-01
   3.7023025e-01  -4.9981421e-01
   3.7318081e-01  -4.9944516e-01
   3.7614057e-01  -4.9909790e-01
   3.7909503e-01  -4.9875864e-01
   3.8204067e-01  -4.9846757e-01
   3.8499033e-01  -4.9820291e-01
   3.8794470e-01  -4.9785040e-01
   3.9089112e-01  -4.9751363e-01
   3.9384654e-01  -4.9719685e-01
   3.9680385e-01  -4.9687602e-01
   3.9976113e-01  -4.9663610e-01
   4.0271397e-01  -4.9635178e-01
   4.0565689e-01  -4.9605672e-01
   4.0860691e-01  -4.9576856e-01
   4.1156177e-01  -4.9549087e-01
   4.1451795e-01  -4.9521555e-01
   4.1845910e-01  -4.9490629e-01
   4.2435906e-01  -4.9439237e-01
   4.3025710e-01  -4.9388684e-01
   4.3616739e-01  -4.9340621e-01
   4.4208259e-01  -4.9291127e-01
   4.4797784e-01  -4.9245680e-01
   4.5388769e-01  -4.9201665e-01
   4.5979384e-01  -4.9142910e-01
   4.6570556e-01  -4.9100603e-01
   4.7159974e-01  -4.9063815e-01
   4.7751480e-01  -4.9057433e-01
   4.8341691e-01  -4.9028582e-01
   4.8932067e-01  -4.8961251e-01
   4.9522292e-01  -4.8955104e-01
   5.0112847e-01  -4.8893304e-01
   5.0704342e-01  -4.8884199e-01
   5.1293645e-01  -4.8852143e-01
   5.1885391e-01  -4.8812207e-01
   5.2475656e-01  -4.8761239e-01
   5.3066452e-01  -4.8754320e-01
   5.3656428e-01  -4.8716122e-01
   5.4247018e-01  -4.8681169e-01
   5.4838436e-01  -4.8637408e-01
   5.5428089e-01  -4.8601886e-01
   5.6019009e-01  -4.8527912e-01
   5.6609104e-01  -4.8502609e-01
   5.7199730e-01  -4.8456992e-01
   5.7789513e-01  -4.8428102e-01
   5.8380894e-01  -4.8447407e-01
   5.8971232e-01  -4.8419380e-01
   5.9561313e-01  -4.8414740e-01
   6.0152217e-01  -4.8334386e-01
   6.0742419e-01  -4.8276720e-01
   6.1332921e-01  -4.8224042e-01
   6.1922939e-01  -4.8177014e-01
   6.2513612e-01  -4.8127902e-01
   6.3104156e-01  -4.8083535e-01
   6.3694527e-01  -4.8038553e-01
   6.4284848e-01  -4.7944987e-01
   6.4875992e-01  -4.7904149e-01
   6.5466758e-01  -4.7939788e-01
   6.6057350e-01  -4.7860948e-01
   6.6648626e-01  -4.7799950e-01
   6.7239432e-01  -4.7721522e-01
   6.7830097e-01  -4.7683059e-01
   6.8421441e-01  -4.7630977e-01
   6.9012678e-01  -4.7645625e-01
   6.9603901e-01  -4.7621066e-01
   7.0195049e-01  -4.7612108e-01
   7.0786795e-01  -4.7623477e-01
   7.1378285e-01  -4.7632955e-01
   7.1969378e-01  -4.7670317e-01
   7.2560028e-01  -4.7760982e-01
   7.3148736e-01  -4.7885150e-01
   7.3729537e-01  -4.8130697e-01
   7.4126214e-01  -4.8202810e-01
   7.4287015e-01  -4.8267716e-01
   7.4419876e-01  -4.8351372e-01
   7.4528330e-01  -4.8426495e-01
   7.4642792e-01  -4.8513449e-01
   7.4733784e-01  -4.8574506e-01
   7.4970525e-01  -4.8769552e-01
   7.5371938e-01  -4.8923110e-01
   7.5916300e-01  -4.8959686e-01
   7.6499248e-01  -4.8972702e-01
   7.7090554e-01  -4.8848549e-01
   7.7675216e-01  -4.8627204e-01
   7.8224778e-01  -4.8274514e-01
   7.8720293e-01  -4.7889018e-01
   7.9209395e-01  -4.7406729e-01
   7.9763215e-01  -4.6759168e-01
   8.0110805e-01  -4.6326435e-01
   8.0746348e-01  -4.5375574e-01
   8.1105432e-01  -4.4819653e-01
   8.1704432e-01  -4.3719677e-01
   8.2074851e-01  -4.3041325e-01
   8.2662567e-01  -4.1779483e-01
   8.3077164e-01  -4.0885678e-01
   8.3448767e-01  -4.0010596e-01
   8.3723575e-01  -3.9338371e-01
   8.4178143e-01  -3.8231580e-01
   8.4612117e-01  -3.7092447e-01
   8.5041638e-01  -3.5915456e-01
   8.5423267e-01  -3.4881407e-01
   8.5924931e-01  -3.3503239e-01
   8.6383463e-01  -3.2162896e-01
   8.6808932e-01  -3.0883342e-01
   8.7183494e-01  -2.9767359e-01
   8.7710938e-01  -2.8173331e-01
   8.8119462e-01  -2.6933461e-01
   8.8341325e-01  -2.6265831e-01
   8.8719103e-01  -2.5112963e-01
   8.9170359e-01  -2.3744088e-01
   8.9574036e-01  -2.2530527e-01
   8.9939250e-01  -2.1441986e-01
   9.0471485e-01  -1.9830780e-01
   9.0874973e-01  -1.8595136e-01
   9.1097338e-01  -1.7919856e-01
   9.1483704e-01  -1.6740115e-01
   9.1678274e-01  -1.6131099e-01
   9.2079260e-01  -1.4892094e-01
   9.2270895e-01  -1.4332668e-01
   9.2673500e-01  -1.3205533e-01
   9.2861662e-01  -1.2656285e-01
   9.3267838e-01  -1.1495507e-01
   9.3455614e-01  -1.0931015e-01
   9.3822832e-01  -9.9576420e-02
   9.4083706e-01  -9.2336625e-02
   9.4357273e-01  -8.4972081e-02
   9.4864977e-01  -7.1637855e-02
   9.5147192e-01  -6.3997054e-02
   9.5579756e-01  -5.3357093e-02
   9.6137377e-01  -3.9343718e-02
   9.6739992e-01  -2.4574042e-02
   9.7203828e-01  -1.3105045e-02
   9.7441978e-01  -6.0375533e-03
   9.7421079e-01   7.2835761e-03
   9.7261808e-01   9.7202456e-03
   9.6930292e-01   1.8822232e-02
   9.6565021e-01   2.8269517e-02
   9.6138275e-01   3.9327343e-02
   9.5596827e-01   5.2950369e-02
   9.5374475e-01   5.8315841e-02
   9.5088399e-01   6.5616530e-02
   9.4790768e-01   7.3422394e-02
   9.4707486e-01   7.5646065e-02
   9.4359556e-01   8.4903908e-02
   9.4083609e-01   9.2330980e-02
   9.3905559e-01   9.7160330e-02
   9.3628634e-01   1.0456065e-01
   9.3402069e-01   1.1088731e-01
   9.3039719e-01   1.2144726e-01
   9.2810093e-01   1.2803881e-01
   9.2443596e-01   1.3846470e-01
   9.2218834e-01   1.4477236e-01
   9.1873115e-01   1.5527549e-01
   9.1631450e-01   1.6277108e-01
   9.1281990e-01   1.7348909e-01
   9.1063794e-01   1.8022302e-01
   9.0704525e-01   1.9110617e-01
   9.0312499e-01   2.0310511e-01
   8.9879634e-01   2.1618688e-01
   8.9482532e-01   2.2803573e-01
   8.8981419e-01   2.4314511e-01
   8.8551151e-01   2.5619377e-01
   8.8312216e-01   2.6349415e-01
   8.7965827e-01   2.7392964e-01
   8.7563709e-01   2.8612428e-01
   8.7146248e-01   2.9873440e-01
   8.6722515e-01   3.1138309e-01
   8.6233202e-01   3.2612937e-01
   8.5824757e-01   3.3774259e-01
   8.5402957e-01   3.4932863e-01
   8.4953199e-01   3.6150660e-01
   8.4448057e-01   3.7529694e-01
   8.4023462e-01   3.8596849e-01
   8.3630120e-01   3.9549696e-01
   8.3400131e-01   4.0114846e-01
   8.2979671e-01   4.1078703e-01
   8.2442425e-01   4.2227796e-01
   8.2014619e-01   4.3128391e-01
   8.1481392e-01   4.4110696e-01
   8.1042394e-01   4.4901641e-01
   8.0480636e-01   4.5770868e-01
   8.0038354e-01   4.6401277e-01
   7.9459790e-01   4.7120434e-01
   7.8917641e-01   4.7649550e-01
   7.8449526e-01   4.8066324e-01
   7.7890399e-01   4.8432686e-01
   7.7460475e-01   4.8628843e-01
   7.6870213e-01   4.8808436e-01
   7.6277951e-01   4.8812045e-01
   7.5685554e-01   4.8655297e-01
   7.5089928e-01   4.8327858e-01
   7.4724152e-01   4.7936281e-01
   7.4628600e-01   4.7815845e-01
   7.4518950e-01   4.7685658e-01
   7.4392549e-01   4.7512567e-01
   7.4254174e-01   4.7344443e-01
   7.4207978e-01   4.7294656e-01
   7.3800816e-01   4.7031024e-01
   7.3197110e-01   4.6782340e-01
   7.2587193e-01   4.6675802e-01
   7.1991053e-01   4.6698431e-01
   7.1400628e-01   4.6776143e-01
   7.0830891e-01   4.6975488e-01
   7.0246524e-01   4.7094903e-01
   6.9668972e-01   4.7256227e-01
   6.9097149e-01   4.7453064e-01
   6.8515434e-01   4.7577803e-01
   6.7946907e-01   4.7781463e-01
   6.7378219e-01   4.7979896e-01
   6.6808323e-01   4.8175063e-01
   6.6244671e-01   4.8401786e-01
   6.5677295e-01   4.8594935e-01
   6.5115533e-01   4.8835390e-01
   6.4540366e-01   4.8988397e-01
   6.3969388e-01   4.9181767e-01
   6.3404635e-01   4.9386642e-01
   6.2835751e-01   4.9581340e-01
   6.2261813e-01   4.9759590e-01
   6.1689730e-01   4.9950896e-01
   6.1115991e-01   5.0135325e-01
   6.0543813e-01   5.0312605e-01
   6.0156997e-01   5.0417038e-01
   5.9867865e-01   5.0503931e-01
   5.9579468e-01   5.0582315e-01
   5.9288158e-01   5.0642736e-01
   5.8996298e-01   5.0696535e-01
   5.8705132e-01   5.0757402e-01
   5.8414480e-01   5.0819125e-01
   5.8122501e-01   5.0879125e-01
   5.7829592e-01   5.0938119e-01
   5.7538559e-01   5.0993359e-01
   5.7247119e-01   5.1049487e-01
   5.6954466e-01   5.1108135e-01
   5.6664945e-01   5.1188836e-01
   5.6371708e-01   5.1227981e-01
   5.6078500e-01   5.1280156e-01
   5.5784321e-01   5.1338254e-01
   5.5493506e-01   5.1397838e-01
   5.5199693e-01   5.1441881e-01
   5.4903434e-01   5.1448404e-01
   5.4608601e-01   5.1448135e-01
   5.4313097e-01   5.1477848e-01
   5.4020168e-01   5.1501585e-01
   5.3724250e-01   5.1525678e-01
   5.3429137e-01   5.1537049e-01
   5.3136188e-01   5.1542991e-01
   5.2842750e-01   5.1589594e-01
   5.2553372e-01   5.1704375e-01
   5.2256955e-01   5.1695277e-01
   5.1961567e-01   5.1671300e-01
   5.1661492e-01   5.1590114e-01
   5.1364305e-01   5.1569372e-01
   5.1071537e-01   5.1601813e-01
   5.0776501e-01   5.1618278e-01
   5.0481330e-01   5.1621285e-01
   5.0184652e-01   5.1623264e-01
   4.9890660e-01   5.1613847e-01
   4.9593969e-01   5.1584687e-01
   4.9295372e-01   5.1530499e-01
   4.8998852e-01   5.1469948e-01
   4.8702505e-01   5.1435427e-01
   4.8405933e-01   5.1400159e-01
   4.8109223e-01   5.1366933e-01
   4.7814843e-01   5.1346867e-01
   4.7517969e-01   5.1335348e-01
   4.7221453e-01   5.1297166e-01
   4.6926849e-01   5.1238689e-01
   4.6628554e-01   5.1167264e-01
   4.6331021e-01   5.1113103e-01
   4.6033924e-01   5.1072782e-01
   4.5737417e-01   5.1023658e-01
   4.5441504e-01   5.0969253e-01
   4.5142457e-01   5.0902486e-01
   4.4845298e-01   5.0824189e-01
   4.4546533e-01   5.0731370e-01
   4.4247841e-01   5.0651324e-01
   4.3949538e-01   5.0578955e-01
   4.3651509e-01   5.0510983e-01
   4.3354131e-01   5.0444669e-01
   4.3057090e-01   5.0381670e-01
   4.2759581e-01   5.0329472e-01
   4.2462336e-01   5.0254749e-01
   4.2164927e-01   5.0195900e-01
   4.1866256e-01   5.0128334e-01
   4.1569248e-01   5.0060373e-01
   4.1271006e-01   4.9993827e-01
   4.0972176e-01   4.9927503e-01
   4.0675855e-01   4.9861867e-01
   4.0378439e-01   4.9799849e-01
   4.0082005e-01   4.9752175e-01
   3.9783175e-01   4.9689309e-01
   3.9485698e-01   4.9626637e-01
   3.9283841e-01   4.9587246e-01
   3.8690490e-01   4.9478028e-01
   3.8096064e-01   4.9375836e-01
   3.7500275e-01   4.9290939e-01
   3.6904862e-01   4.9205954e-01
   3.6312039e-01   4.9138512e-01
   3.5718709e-01   4.9056310e-01
   3.5126768e-01   4.8996069e-01
   3.4536227e-01   4.8963194e-01
   3.3947388e-01   4.8963202e-01
   3.3356444e-01   4.8951388e-01
   3.2767799e-01   4.8962016e-01
   3.2180906e-01   4.8973377e-01
   3.1593181e-01   4.8968021e-01
   3.1006756e-01   4.9006708e-01
   3.0422302e-01   4.9069464e-01
   3.0033029e-01   4.9129799e-01
   2.9740379e-01   4.9181903e-01
   2.9447158e-01   4.9231400e-01
   2.9154396e-01   4.9281887e-01
   2.8861037e-01   4.9335816e-01
   2.8568469e-01   4.9389463e-01
   2.8276411e-01   4.9445721e-01
   2.7985384e-01   4.9499995e-01
   2.7694813e-01   4.9566329e-01
   2.7399800e-01   4.9630354e-01
   2.7107000e-01   4.9699388e-01
   2.6814675e-01   4.9765719e-01
   2.6522590e-01   4.9831828e-01
   2.6229443e-01   4.9906564e-01
   2.5936556e-01   4.9979226e-01
   2.5643663e-01   5.0053552e-01
   2.5348698e-01   5.0120986e-01
   2.5055136e-01   5.0176490e-01
   2.4762381e-01   5.0234351e-01
   2.4467249e-01   5.0272113e-01
   2.4171367e-01   5.0285703e-01
   2.3861065e-01   5.0267436e-01
   2.3640122e-01   5.0224131e-01
   2.3415219e-01   5.0136273e-01
   2.3323736e-01   5.0109019e-01
   2.3177411e-01   5.0046550e-01
   2.3036918e-01   4.9990085e-01
   2.2791090e-01   4.9908788e-01
   2.2329445e-01   4.9784306e-01
   2.1729187e-01   4.9680249e-01
   2.1116468e-01   4.9579958e-01
   2.0516054e-01   4.9498252e-01
   1.9921236e-01   4.9396530e-01
   1.9319612e-01   4.9167366e-01
   1.8731466e-01   4.8950194e-01
   1.8303527e-01   4.8794532e-01
   1.8008637e-01   4.8687256e-01
   1.7398903e-01   4.8413637e-01
   1.6913213e-01   4.8104441e-01
   1.6441893e-01   4.7803816e-01
   1.5863227e-01   4.7438031e-01
   1.5260219e-01   4.7056964e-01
   1.4737965e-01   4.6633167e-01


==> data/DARPA_buttock_o4_11.dat <==
   7.4494544e-01  -4.9999234e-01
   7.4253531e-01  -4.9997664e-01
   7.3983113e-01  -4.9997523e-01
   7.3687812e-01  -4.9997362e-01
   7.3417122e-01  -4.9997089e-01
   7.3121821e-01  -4.9997027e-01
   7.2851131e-01  -4.9996880e-01
   7.2555828e-01  -4.9996672e-01
   7.2285134e-01  -4.9996662e-01
   7.1989831e-01  -4.9996621e-01
   7.1719136e-01  -4.9996587e-01
   7.1423833e-01  -4.9996564e-01
   7.1153138e-01  -4.9996565e-01
   7.0857835e-01  -4.9996492e-01
   7.0587141e-01  -4.9996527e-01
   7.0291838e-01  -4.9996551e-01
   7.0021144e-01  -4.9996554e-01
   6.9725841e-01  -4.9996570e-01
   6.9455147e-01  -4.9996598e-01
   6.9159845e-01  -4.9996650e-01
   6.8889151e-01  -4.9996730e-01
   6.8593851e-01  -4.9996842e-01
   6.8323158e-01  -4.9996880e-01
   6.8027858e-01  -4.9996929e-01
   6.7757165e-01  -4.9996971e-01
   6.7461865e-01  -4.9997021e-01
   6.7191173e-01  -4.9997082e-01
   6.6895873e-01  -4.9997171e-01
   6.6625182e-01  -4.9997175e-01
   6.6329883e-01  -4.9997222e-01
   6.6059192e-01  -4.9997239e-01
   6.5763893e-01  -4.9997248e-01
   6.5493202e-01  -4.9997465e-01
   6.5197902e-01  -4.9997186e-01
   6.4927211e-01  -4.9997168e-01
   6.4631911e-01  -4.9997189e-01
   6.4361220e-01  -4.9997244e-01
   6.4065922e-01  -4.9997334e-01
   6.3795232e-01  -4.9997417e-01
   6.3499935e-01  -4.9997649e-01
   6.3229246e-01  -4.9997653e-01
   6.2933948e-01  -4.9997626e-01
   6.2663257e-01  -4.9997646e-01
   6.2367959e-01  -4.9997679e-01
   6.2097270e-01  -4.9997713e-01
   6.1801972e-01  -4.9997755e-01
   6.1531282e-01  -4.9997748e-01
   6.1235984e-01  -4.9997822e-01
   6.0965294e-01  -4.9997874e-01
   6.0669997e-01  -4.9997930e-01
   6.0399307e-01  -4.9997978e-01
   6.0104010e-01  -4.9998029e-01
   5.9833320e-01  -4.9998086e-01
   5.9538022e-01  -4.9997895e-01
   5.9267334e-01  -4.9998170e-01
   5.8972036e-01  -4.9998191e-01
   5.8701347e-01  -4.9998198e-01
   5.8406049e-01  -4.9998124e-01
   5.8135359e-01  -4.9998114e-01
   5.7840061e-01  -4.9998139e-01
   5.7569372e-01  -4.9998165e-01
   5.7274074e-01  -4.9998195e-01
   5.7003384e-01  -4.9998230e-01
   5.6708086e-01  -4.9998269e-01
   5.6437397e-01  -4.9998289e-01
   5.6142099e-01  -4.9998372e-01
   5.5871409e-01  -4.9998452e-01
   5.5576112e-01  -4.9998523e-01
   5.5305422e-01  -4.9998578e-01
   5.5010124e-01  -4.9998629e-01
   5.4739434e-01  -4.9998683e-01
   5.4444136e-01  -4.9996423e-01
   5.4173447e-01  -4.9998711e-01
   5.3878149e-01  -4.9998849e-01
   5.3607459e-01  -4.9998875e-01
   5.3312161e-01  -4.9998909e-01
   5.3041471e-01  -4.9998936e-01
   5.2746173e-01  -4.9998970e-01
   5.2475483e-01  -4.9999172e-01
   5.2180185e-01  -4.9999067e-01
   5.1909495e-01  -4.9999105e-01
   5.1614196e-01  -4.9999161e-01
   5.1343506e-01  -4.9999212e-01
   5.1048208e-01  -4.9999264e-01
   5.0777518e-01  -4.9999311e-01
   5.0482220e-01  -4.9999401e-01
   5.0211530e-01  -4.9999395e-01
   4.9916232e-01  -4.9999448e-01
   4.9645542e-01  -4.9999468e-01
   4.9350243e-01  -4.9999500e-01
   4.9079553e-01  -4.9999545e-01
   4.8784255e-01  -4.9999601e-01
   4.8513565e-01  -4.9999665e-01
   4.8218267e-01  -4.9999689e-01
   4.7947577e-01  -4.9999773e-01
   4.7652279e-01  -4.9999718e-01
   4.7381589e-01  -4.9999843e-01
   4.7086290e-01  -4.9999904e-01
   4.6815600e-01  -4.9999957e-01
   4.6520302e-01  -5.0000016e-01
   4.6249612e-01  -5.0000075e-01
   4.5954314e-01  -5.0000143e-01
   4.5683624e-01  -5.0000209e-01
   4.5388326e-01  -5.0000278e-01
   4.5117636e-01  -5.0000364e-01
   4.4822337e-01  -5.0000428e-01
   4.4551648e-01  -5.0000490e-01
   4.4256349e-01  -5.0000561e-01
   4.3985659e-01  -5.0000632e-01
   4.3690361e-01  -5.0000723e-01
   4.3419671e-01  -5.0000789e-01
   4.3124373e-01  -5.0000854e-01
   4.2853684e-01  -5.0000918e-01
   4.2558386e-01  -5.0000994e-01
   4.2287696e-01  -5.0001067e-01
   4.1992398e-01  -5.0001138e-01
   4.1721709e-01  -5.0001203e-01
   4.1426411e-01  -5.0001286e-01
   4.1155721e-01  -5.0001364e-01
   4.0860423e-01  -5.0001451e-01
   4.0589733e-01  -5.0001532e-01
   4.0294435e-01  -5.0001622e-01
   4.0023746e-01  -5.0001705e-01
   3.9728448e-01  -5.0001786e-01
   3.9457758e-01  -5.0001869e-01
   3.9162460e-01  -5.0001963e-01
   3.8891771e-01  -5.0002050e-01
   3.8596472e-01  -5.0002138e-01
   3.8325783e-01  -5.0002225e-01
   3.8030486e-01  -5.0002330e-01
   3.7759797e-01  -5.0002425e-01
   3.7464499e-01  -5.0002531e-01
   3.7193810e-01  -5.0002631e-01
   3.6898513e-01  -5.0002743e-01
   3.6627824e-01  -5.0002859e-01
   3.6332526e-01  -5.0002944e-01
   3.6061837e-01  -5.0003063e-01
   3.5766539e-01  -5.0003180e-01
   3.5495850e-01  -5.0003280e-01
   3.5200552e-01  -5.0003382e-01
   3.4929862e-01  -5.0003469e-01
   3.4634564e-01  -5.0003534e-01
   3.4363874e-01  -5.0003602e-01
   3.4068576e-01  -5.0003706e-01
   3.3797886e-01  -5.0003793e-01
   3.3502588e-01  -5.0003896e-01
   3.3231898e-01  -5.0003989e-01
   3.2936600e-01  -5.0004086e-01
   3.2665907e-01  -5.0003513e-01
   3.2370614e-01  -5.0004441e-01
   3.2099923e-01  -5.0004479e-01
   3.1804624e-01  -5.0004541e-01
   3.1533933e-01  -5.0004597e-01
   3.1238634e-01  -5.0004683e-01
   3.0967943e-01  -5.0004772e-01
   3.0672644e-01  -5.0004864e-01
   3.0401957e-01  -5.0005261e-01
   3.0106656e-01  -5.0005221e-01
   2.9835965e-01  -5.0005338e-01
   2.9540665e-01  -5.0005468e-01
   2.9269974e-01  -5.0005573e-01
   2.8974673e-01  -5.0005676e-01
   2.8703981e-01  -5.0005772e-01
   2.8408681e-01  -5.0005931e-01
   2.8137989e-01  -5.0006038e-01
   2.7842687e-01  -5.0006035e-01
   2.7571994e-01  -5.0006086e-01
   2.7276692e-01  -5.0006139e-01
   2.7005999e-01  -5.0006170e-01
   2.6710696e-01  -5.0006175e-01
   2.6440003e-01  -5.0006177e-01
   2.6144701e-01  -5.0006422e-01
   2.5874008e-01  -5.0006162e-01
   2.5578707e-01  -5.0006086e-01
   2.5308014e-01  -5.0006009e-01
   2.5012712e-01  -5.0005919e-01
   2.4742020e-01  -5.0005805e-01
   2.4446720e-01  -5.0005630e-01
   2.4176029e-01  -5.0005480e-01
   2.3880728e-01  -5.0005758e-01
   2.3610204e-01  -5.0005055e-01
   2.3339458e-01  -5.0003916e-01
   2.3094012e-01  -4.9986437e-01
   2.2798152e-01  -4.9963251e-01
   2.2528170e-01  -4.9942434e-01
   2.2253322e-01  -4.9921871e-01
   2.1985850e-01  -4.9900813e-01
   2.1690656e-01  -4.9877996e-01
   2.1419988e-01  -4.9857105e-01
   2.1124715e-01  -4.9834177e-01
   2.0854048e-01  -4.9813187e-01
   2.0558774e-01  -4.9790340e-01
   2.0288166e-01  -4.9769426e-01
   2.0000558e-01  -4.9734222e-01
   1.9624230e-01  -4.9603429e-01
   1.9273497e-01  -4.9481496e-01
   1.8864639e-01  -4.9338934e-01
   1.8297690e-01  -4.9141825e-01
   1.7925301e-01  -4.9012406e-01
   1.7477976e-01  -4.8825220e-01
   1.7041895e-01  -4.8553199e-01
   1.6606788e-01  -4.8281825e-01
   1.6149030e-01  -4.7996371e-01
   1.5620623e-01  -4.7666732e-01
   1.5253593e-01  -4.7437834e-01
   1.4826369e-01  -4.7103346e-01
   1.4492725e-01  -4.6804540e-01
   1.4137243e-01  -4.6486194e-01
   1.3803458e-01  -4.6187287e-01
   1.3469310e-01  -4.5888018e-01
   1.3112664e-01  -4.5568562e-01
   1.2620560e-01  -4.5127921e-01
   1.2268193e-01  -4.4812343e-01
   1.1867375e-01  -4.4453398e-01
   1.1288948e-01  -4.3935357e-01
   1.0918285e-01  -4.3536230e-01
   1.0481837e-01  -4.3057466e-01
   1.0112015e-01  -4.2651794e-01
   9.6545208e-02  -4.2149948e-01
   9.3497585e-02  -4.1815642e-01
   8.9527551e-02  -4.1380123e-01
   8.5259501e-02  -4.0871478e-01
   8.0778913e-02  -4.0287254e-01
   7.7155245e-02  -3.9814742e-01
   7.3325896e-02  -3.9315419e-01
   6.9916930e-02  -3.8870916e-01
   6.5929803e-02  -3.8292568e-01
   6.1975813e-02  -3.7670037e-01
   5.8251663e-02  -3.7083713e-01
   5.3380477e-02  -3.6207435e-01
   4.9814830e-02  -3.5532865e-01
   4.5033289e-02  -3.4526443e-01
   4.0241244e-02  -3.3389582e-01
   3.6307375e-02  -3.2341877e-01
   3.3044350e-02  -3.1376511e-01
   2.9667465e-02  -3.0270063e-01
   2.6751975e-02  -2.9207333e-01
   2.3097969e-02  -2.7719226e-01
   2.0876111e-02  -2.6701677e-01
   1.8262255e-02  -2.5376643e-01
   1.6054690e-02  -2.4132477e-01
   1.3535452e-02  -2.2533661e-01
   1.1806392e-02  -2.1301828e-01
   1.0281113e-02  -2.0101494e-01
   8.9510685e-03  -1.8946085e-01
   7.3544878e-03  -1.7398147e-01
   5.6700400e-03  -1.5509270e-01
   3.8010615e-03  -1.2950439e-01
   2.3723128e-03  -1.0424090e-01
   1.5767106e-03  -8.6105339e-02
   7.7747778e-04  -6.1689495e-02
   2.6561569e-04  -3.6962061e-02
   2.6456796e-05  -1.2227896e-02
   2.0880660e-05   1.0218604e-02
   2.6561587e-04   3.6961776e-02
   6.4607630e-04   5.6609615e-02
   1.5767110e-03   8.6104960e-02
   2.7429508e-03   1.1145808e-01
   4.5168632e-03   1.4000688e-01
   5.8727528e-03   1.5752122e-01
   7.1344689e-03   1.7169327e-01
   9.3072157e-03   1.9268351e-01
   1.1415452e-02   2.1006442e-01
   1.3941191e-02   2.2810108e-01
   1.6199171e-02   2.4219790e-01
   1.7961972e-02   2.5218168e-01
   2.3908393e-02   2.8061604e-01
   2.7427095e-02   2.9467967e-01
   3.1793487e-02   3.0973417e-01
   3.5213968e-02   3.2020832e-01
   3.8744877e-02   3.2994277e-01
   4.1957551e-02   3.3799364e-01
   4.6606543e-02   3.4857508e-01
   5.0161814e-02   3.5605829e-01
   5.4591378e-02   3.6429910e-01
   5.8874148e-02   3.7181640e-01
   6.1577674e-02   3.7607287e-01
   6.5097991e-02   3.8161511e-01
   6.8643428e-02   3.8704750e-01
   7.2262697e-02   3.9176683e-01
   7.5247866e-02   3.9565921e-01
   7.8646130e-02   4.0009027e-01
   8.1630751e-02   4.0398190e-01
   8.6762040e-02   4.1067275e-01
   9.0001984e-02   4.1432043e-01
   9.3062976e-02   4.1767809e-01
   9.7848259e-02   4.2292728e-01
   1.0025196e-01   4.2556396e-01
   1.0635118e-01   4.3225406e-01
   1.0983339e-01   4.3607391e-01
   1.1355467e-01   4.3994722e-01
   1.1645247e-01   4.4254230e-01
   1.1978349e-01   4.4552555e-01
   1.2290421e-01   4.4831999e-01
   1.2603298e-01   4.5112207e-01
   1.2890637e-01   4.5369528e-01
   1.3224629e-01   4.5668608e-01
   1.3513757e-01   4.5927522e-01
   1.3936833e-01   4.6306407e-01
   1.4249053e-01   4.6585985e-01
   1.4581496e-01   4.6883730e-01
   1.5005299e-01   4.7263271e-01
   1.5345328e-01   4.7494734e-01
   1.5643448e-01   4.7680647e-01
   1.6033004e-01   4.7923572e-01
   1.6354211e-01   4.8123875e-01
   1.6926839e-01   4.8480994e-01
   1.7316773e-01   4.8724157e-01
   1.7803493e-01   4.8969477e-01
   1.8114694e-01   4.9077693e-01
   1.8394082e-01   4.9174873e-01
   1.8730355e-01   4.9291820e-01
   1.9131075e-01   4.9431184e-01
   1.9503476e-01   4.9560705e-01
   1.9888052e-01   4.9694473e-01
   2.0165866e-01   4.9759138e-01
   2.0484961e-01   4.9783714e-01
   2.0829447e-01   4.9810261e-01
   2.1124721e-01   4.9833030e-01
   2.1518419e-01   4.9863409e-01
   2.1912107e-01   4.9893819e-01
   2.2300170e-01   4.9923742e-01
   2.2650564e-01   4.9950747e-01
   2.3044471e-01   4.9981418e-01
   2.3463952e-01   5.0004360e-01
   2.3929953e-01   5.0004425e-01
   2.4372903e-01   5.0004336e-01
   2.4865070e-01   5.0004034e-01
   2.5258802e-01   5.0003723e-01
   2.5652533e-01   5.0003382e-01
   2.6169304e-01   5.0002894e-01
   2.6464602e-01   5.0002617e-01
   2.6882940e-01   5.0002245e-01
   2.7153630e-01   5.0002009e-01
   2.7498144e-01   5.0001722e-01
   2.7768834e-01   5.0001516e-01
   2.8088741e-01   5.0001269e-01
   2.8433255e-01   5.0001022e-01
   2.8826987e-01   5.0000753e-01
   2.9294543e-01   5.0000479e-01
   2.9811316e-01   5.0000192e-01
   3.0278874e-01   4.9999924e-01
   3.0795648e-01   4.9999707e-01
   3.1361640e-01   4.9999566e-01
   3.1804590e-01   4.9999420e-01
   3.2075282e-01   4.9999642e-01
   3.3305700e-01   4.9999428e-01
   3.3847083e-01   4.9999514e-01
   3.4314641e-01   4.9999542e-01
   3.5348192e-01   4.9999643e-01
   3.5840358e-01   4.9999816e-01
   3.6480172e-01   5.0000065e-01
   3.6824687e-01   5.0000210e-01
   3.7439894e-01   5.0000480e-01
   3.8005883e-01   5.0000717e-01
   3.8596479e-01   5.0001068e-01
   3.9187075e-01   5.0001419e-01
   3.9605413e-01   5.0001682e-01
   3.9949926e-01   5.0001902e-01
   4.0368264e-01   5.0002159e-01
   4.0688169e-01   5.0002378e-01
   4.1574059e-01   5.0003010e-01
   4.2238477e-01   5.0003436e-01
   4.3025934e-01   5.0004030e-01
   4.3591919e-01   5.0004418e-01
   4.4059472e-01   5.0004760e-01
   4.4527025e-01   5.0005179e-01
   4.4969970e-01   5.0005530e-01
   4.5363700e-01   5.0005806e-01
   4.5782038e-01   5.0006078e-01
   4.6151161e-01   5.0006339e-01
   4.6594107e-01   5.0006666e-01
   4.6963231e-01   5.0006782e-01
   4.7455396e-01   5.0007011e-01
   4.7947562e-01   5.0007195e-01
   4.8341295e-01   5.0007304e-01
   4.8759636e-01   5.0007458e-01
   4.9251803e-01   5.0007734e-01
   4.9670146e-01   5.0007916e-01
   5.0063882e-01   5.0008007e-01
   5.0531443e-01   5.0008033e-01
   5.1048221e-01   5.0008026e-01
   5.1466564e-01   5.0008252e-01
   5.1786474e-01   5.0008336e-01
   5.2180210e-01   5.0008292e-01
   5.2623162e-01   5.0008205e-01
   5.3041505e-01   5.0008096e-01
   5.3484456e-01   5.0008120e-01
   5.3952014e-01   5.0007698e-01
   5.4296532e-01   5.0007609e-01
   5.4641049e-01   5.0007521e-01
   5.5133217e-01   5.0007452e-01
   5.5453125e-01   5.0007324e-01
   5.5945289e-01   5.0007069e-01
   5.6437453e-01   5.0006799e-01
   5.6978833e-01   5.0006601e-01
   5.7347952e-01   5.0006219e-01
   5.7864721e-01   5.0005873e-01
   5.8283057e-01   5.0005598e-01
   5.8849043e-01   5.0005431e-01
   5.9218164e-01   5.0005229e-01
   5.9759535e-01   5.0004543e-01
   6.0227084e-01   5.0004149e-01
   6.0645418e-01   5.0003798e-01
   6.1162181e-01   5.0003316e-01
   6.1949630e-01   5.0002573e-01
   6.3106198e-01   5.0001485e-01
   6.5271689e-01   4.9999417e-01
   6.7363374e-01   4.9997427e-01
   6.8938304e-01   4.9995844e-01
   6.9996476e-01   4.9994935e-01
   7.1399187e-01   4.9994103e-01
   7.2924959e-01   4.9993476e-01
   7.4229440e-01   4.9993817e-01
   7.5016625e-01   4.9988055e-01
   7.5603560e-01   4.9941046e-01
   7.6819740e-01   4.9689489e-01
   7.7706933e-01   4.9263925e-01
   7.8720114e-01   4.8469669e-01
   7.9678839e-01   4.7418549e-01
   8.0210395e-01   4.6727366e-01
   8.0897003e-01   4.5657819e-01
   8.1245562e-01   4.5079734e-01
   8.1932523e-01   4.3798539e-01
   8.2249042e-01   4.3166153e-01
   8.2622149e-01   4.2365617e-01
   8.3035110e-01   4.1479580e-01
   8.3611556e-01   4.0115029e-01
   8.4051691e-01   3.9048343e-01
   8.4432697e-01   3.8105885e-01
   8.4822538e-01   3.7050436e-01
   8.5177911e-01   3.6088300e-01
   8.5793065e-01   3.4422837e-01
   8.6291045e-01   3.3023189e-01
   8.6673342e-01   3.1891858e-01
   8.7074399e-01   3.0705014e-01
   8.7621001e-01   2.9087455e-01
   8.7968452e-01   2.8059239e-01
   8.8459234e-01   2.6606874e-01
   8.8842955e-01   2.5471330e-01
   8.9299627e-01   2.4128291e-01
   8.9810940e-01   2.2641142e-01
   9.0306544e-01   2.1199684e-01
   9.0782353e-01   1.9815797e-01
   9.1441029e-01   1.7900043e-01
   9.1790228e-01   1.6884399e-01
   9.2175157e-01   1.5780323e-01
   9.2702509e-01   1.4410211e-01
   9.3078637e-01   1.3432995e-01
   9.3666577e-01   1.1951320e-01
   9.4150137e-01   1.0838200e-01
   9.4537962e-01   9.9595067e-02
   9.5015823e-01   9.0000207e-02
   9.5399416e-01   8.2804531e-02
   9.5872401e-01   7.4876492e-02
   9.6509424e-01   6.6421460e-02
   9.7020484e-01   6.1740099e-02
   9.7769065e-01   5.8815554e-02
   9.8387591e-01   5.6674734e-02
   9.8991430e-01   4.9581606e-02
   9.9455307e-01   3.8983786e-02
   9.9739655e-01   2.8115057e-02
   1.0000163e+00   3.8356138e-03
   9.9626553e-01  -3.3082785e-02
   9.9113180e-01  -4.7365098e-02
   9.8177284e-01  -5.7896645e-02
   9.6708545e-01  -6.4374718e-02
   9.5998120e-01  -7.3061505e-02
   9.5399416e-01  -8.2804523e-02
   9.5015823e-01  -9.0000201e-02
   9.4537962e-01  -9.9595063e-02
   9.4014770e-01  -1.1149805e-01
   9.3379790e-01  -1.2650572e-01
   9.2796481e-01  -1.4166064e-01
   9.2476545e-01  -1.4997290e-01
   9.2044792e-01  -1.6144005e-01
   9.1569739e-01  -1.7525693e-01
   9.1293970e-01  -1.8327767e-01
   9.0966074e-01  -1.9281451e-01
   9.0524740e-01  -2.0565068e-01
   9.0013429e-01  -2.2052214e-01
   8.9574543e-01  -2.3328710e-01
   8.9042328e-01  -2.4881334e-01
   8.8623383e-01  -2.6121120e-01
   8.7932100e-01  -2.8166834e-01
   8.7403700e-01  -2.9730528e-01
   8.6947798e-01  -3.1079681e-01
   8.6709828e-01  -3.1783901e-01
   8.6346267e-01  -3.2859786e-01
   8.5885772e-01  -3.4171866e-01
   8.5103649e-01  -3.6289383e-01
   8.4803852e-01  -3.7101053e-01
   8.4300238e-01  -3.8445973e-01
   8.3937057e-01  -3.9326209e-01
   8.3592633e-01  -4.0160941e-01
   8.3286337e-01  -4.0903287e-01
   8.2543527e-01  -4.2534381e-01
   8.2151546e-01  -4.3375410e-01
   8.1669127e-01  -4.4289846e-01
   8.1164246e-01  -4.5231477e-01
   8.0565372e-01  -4.6183817e-01
   7.9891693e-01  -4.7141742e-01
   7.8588442e-01  -4.8602168e-01
   7.7729562e-01  -4.9247823e-01
   7.6797128e-01  -4.9699992e-01
   7.5483416e-01  -4.9963349e-01
   7.5164233e-01  -4.9986102e-01
   7.4893558e-01  -4.9991466e-01
   7.4600165e-01  -4.9997051e-01


==> data/DARPA_buttock_o5_03.dat <==
   7.5565217e-01  -9.6946407e-03
   7.5595639e-01  -5.0269875e-03
   7.5719853e-01   8.8751121e-03
   7.5904368e-01   1.9698852e-02
   7.6088826e-01   2.7099819e-02
   7.6269612e-01   3.3989631e-02
   7.6437098e-01   3.8711562e-02
   7.6508093e-01   4.0536734e-02
   7.6667224e-01   4.4667463e-02
   7.6707039e-01   4.5232741e-02
   7.6923195e-01   4.4578694e-02
   7.7119117e-01   4.3823749e-02
   7.7304924e-01   4.2706268e-02
   7.7483940e-01   4.1281300e-02
   7.7644516e-01   3.8343027e-02
   7.7773548e-01   3.3067114e-02
   7.7896679e-01   2.7387744e-02
   7.8006645e-01   2.0699905e-02
   7.8104460e-01   1.3046536e-02
   7.8179411e-01   3.4962526e-03
   7.8203525e-01  -1.0266752e-02
   7.8056366e-01  -3.4572418e-02
   7.7862202e-01  -4.9501842e-02
   7.7668188e-01  -5.8383547e-02
   7.7472388e-01  -6.2306645e-02
   7.7278066e-01  -6.4614708e-02
   7.7083475e-01  -6.6646942e-02
   7.6883762e-01  -6.8254405e-02
   7.6691181e-01  -6.9415524e-02
   7.6524771e-01  -6.6369242e-02
   7.6398973e-01  -6.4131136e-02
   7.6376336e-01  -6.3680521e-02
   7.6296215e-01  -6.1486723e-02
   7.6179328e-01  -5.7830139e-02
   7.6053769e-01  -5.3741440e-02
   7.5935696e-01  -4.9039993e-02
   7.5828384e-01  -4.3439560e-02
   7.5721827e-01  -3.7731312e-02
   7.5648262e-01  -2.9468884e-02
   7.5591158e-01  -1.9765261e-02
   6.4620571e-01  -3.7688003e-02
   6.4482934e-01  -5.6648278e-02
   6.4286079e-01  -6.6742225e-02
   6.4089218e-01  -7.4396523e-02
   6.4059231e-01  -7.5566152e-02
   6.3779056e-01  -8.3417053e-02
   6.3498633e-01  -9.0818524e-02
   6.3301675e-01  -9.5102451e-02
   6.3104753e-01  -9.9373694e-02
   6.2907860e-01  -1.0358744e-01
   6.2711029e-01  -1.0700203e-01
   6.2514203e-01  -1.1040606e-01
   6.2317379e-01  -1.1380416e-01
   6.2120560e-01  -1.1718484e-01
   6.1923750e-01  -1.2010257e-01
   6.1726939e-01  -1.2301737e-01
   6.1530131e-01  -1.2595816e-01
   6.1333317e-01  -1.2850998e-01
   6.1136501e-01  -1.3101195e-01
   6.0939661e-01  -1.3304917e-01
   6.0742824e-01  -1.3530280e-01
   6.0545993e-01  -1.3810670e-01
   6.0349160e-01  -1.4064761e-01
   6.0152327e-01  -1.4315928e-01
   5.9955494e-01  -1.4542850e-01
   5.9758662e-01  -1.4759049e-01
   5.9561830e-01  -1.4974103e-01
   5.9365000e-01  -1.5187966e-01
   5.9168170e-01  -1.5400670e-01
   5.8971341e-01  -1.5612300e-01
   5.8885990e-01  -1.5703781e-01
   5.8755956e-01  -1.5826940e-01
   5.8526432e-01  -1.6043789e-01
   5.8297009e-01  -1.6259941e-01
   5.8067786e-01  -1.6474754e-01
   5.7838685e-01  -1.6688754e-01
   5.7609468e-01  -1.6903277e-01
   5.7396722e-01  -1.7091681e-01
   5.7199895e-01  -1.7256244e-01
   5.7003068e-01  -1.7421799e-01
   5.6806240e-01  -1.7583126e-01
   5.6609413e-01  -1.7743793e-01
   5.6412587e-01  -1.7908541e-01
   5.6215760e-01  -1.8071728e-01
   5.6018936e-01  -1.8245919e-01
   5.5822097e-01  -1.8356037e-01
   5.5625258e-01  -1.8461769e-01
   5.5428438e-01  -1.8621862e-01
   5.5231617e-01  -1.8774355e-01
   5.5034794e-01  -1.8925514e-01
   5.4837970e-01  -1.9075938e-01
   5.4641146e-01  -1.9225266e-01
   5.4444320e-01  -1.9373492e-01
   5.4247493e-01  -1.9519866e-01
   5.4050665e-01  -1.9653665e-01
   5.3853836e-01  -1.9786663e-01
   5.3657007e-01  -1.9918797e-01
   5.3460176e-01  -2.0046334e-01
   5.3263339e-01  -2.0152592e-01
   5.3066498e-01  -2.0241885e-01
   5.2869667e-01  -2.0364574e-01
   5.2672839e-01  -2.0505367e-01
   5.2476007e-01  -2.0636843e-01
   5.2343930e-01  -2.0723425e-01
   5.2272076e-01  -2.0766630e-01
   5.2054046e-01  -2.0895518e-01
   5.1836364e-01  -2.1022154e-01
   5.1618997e-01  -2.1146736e-01
   5.1401937e-01  -2.1269332e-01
   5.1185190e-01  -2.1389920e-01
   5.0968756e-01  -2.1508522e-01
   5.0752612e-01  -2.1625293e-01
   5.0536734e-01  -2.1740379e-01
   5.0321156e-01  -2.1853581e-01
   5.0113896e-01  -2.1957487e-01
   4.9917045e-01  -2.2050077e-01
   4.9720192e-01  -2.2145158e-01
   4.9523337e-01  -2.2213311e-01
   4.9326483e-01  -2.2285805e-01
   4.9129631e-01  -2.2383620e-01
   4.8932774e-01  -2.2471984e-01
   4.8735915e-01  -2.2559322e-01
   4.8539055e-01  -2.2645319e-01
   4.8342192e-01  -2.2730168e-01
   4.8145328e-01  -2.2813717e-01
   4.7948461e-01  -2.2895764e-01
   4.7751593e-01  -2.2976178e-01
   4.7554723e-01  -2.3054934e-01
   4.7357851e-01  -2.3127589e-01
   4.7160977e-01  -2.3198223e-01
   4.6964101e-01  -2.3267323e-01
   4.6767224e-01  -2.3334880e-01
   4.6570345e-01  -2.3400874e-01
   4.6373464e-01  -2.3465281e-01
   4.6176582e-01  -2.3528085e-01
   4.5979698e-01  -2.3589268e-01
   4.5782813e-01  -2.3648819e-01
   4.5585926e-01  -2.3706733e-01
   4.5389038e-01  -2.3763038e-01
   4.5192150e-01  -2.3817837e-01
   4.4995260e-01  -2.3871331e-01
   4.4798369e-01  -2.3923652e-01
   4.4601476e-01  -2.3975127e-01
   4.4404584e-01  -2.4025052e-01
   4.4207691e-01  -2.4072715e-01
   4.4010793e-01  -2.4120871e-01
   4.3813904e-01  -2.4151797e-01
   4.3711723e-01  -2.4169032e-01
   4.3614173e-01  -2.4184550e-01
   4.3408541e-01  -2.4231364e-01
   4.3204164e-01  -2.4271595e-01
   4.3000105e-01  -2.4310021e-01
   4.2796370e-01  -2.4346614e-01
   4.2592947e-01  -2.4381452e-01
   4.2389821e-01  -2.4414553e-01
   4.2187005e-01  -2.4445927e-01
   4.1984502e-01  -2.4475566e-01
   4.1782299e-01  -2.4503457e-01
   4.1580380e-01  -2.4529581e-01
   4.1378794e-01  -2.4553911e-01
   4.1177541e-01  -2.4576426e-01
   4.0976533e-01  -2.4597109e-01
   4.0775876e-01  -2.4615921e-01
   4.0575533e-01  -2.4632839e-01
   4.0375513e-01  -2.4647819e-01
   4.0175793e-01  -2.4660834e-01
   3.9976422e-01  -2.4671520e-01
   3.9778434e-01  -2.4675939e-01
   3.9580825e-01  -2.4679063e-01
   3.9382354e-01  -2.4685623e-01
   3.9183836e-01  -2.4691755e-01
   3.8985702e-01  -2.4696116e-01
   3.8787961e-01  -2.4698109e-01
   3.8590536e-01  -2.4698236e-01
   3.8393285e-01  -2.4696940e-01
   3.8196197e-01  -2.4694242e-01
   3.7999280e-01  -2.4690047e-01
   3.7802912e-01  -2.4683723e-01
   3.7606200e-01  -2.4679251e-01
   3.7408995e-01  -2.4677450e-01
   3.7212263e-01  -2.4673729e-01
   3.7015730e-01  -2.4668318e-01
   3.6819367e-01  -2.4661436e-01
   3.6623335e-01  -2.4652652e-01
   3.6427632e-01  -2.4641946e-01
   3.6232230e-01  -2.4629264e-01
   3.6037044e-01  -2.4614965e-01
   3.5842122e-01  -2.4599057e-01
   3.5647514e-01  -2.4581318e-01
   3.5453182e-01  -2.4561854e-01
   3.5259051e-01  -2.4540912e-01
   3.5065143e-01  -2.4518798e-01
   3.4871403e-01  -2.4495652e-01
   3.4677834e-01  -2.4471404e-01
   3.4484415e-01  -2.4446142e-01
   3.4291129e-01  -2.4420127e-01
   3.4097976e-01  -2.4393442e-01
   3.3904765e-01  -2.4366763e-01
   3.3711479e-01  -2.4339831e-01
   3.3518385e-01  -2.4311428e-01
   3.3325602e-01  -2.4281081e-01
   3.3133133e-01  -2.4248641e-01
   3.2940953e-01  -2.4214033e-01
   3.2748984e-01  -2.4177719e-01
   3.2557276e-01  -2.4140060e-01
   3.2365613e-01  -2.4102538e-01
   3.2174335e-01  -2.4063841e-01
   3.1983544e-01  -2.4021603e-01
   3.1791922e-01  -2.3983350e-01
   3.1600467e-01  -2.3943915e-01
   3.1443392e-01  -2.3906023e-01
   3.1408859e-01  -2.3897248e-01
   3.1211965e-01  -2.3848387e-01
   3.1015072e-01  -2.3799633e-01
   3.0818182e-01  -2.3747876e-01
   3.0621293e-01  -2.3691030e-01
   3.0424403e-01  -2.3630231e-01
   3.0227518e-01  -2.3572071e-01
   3.0030636e-01  -2.3517814e-01
   2.9833752e-01  -2.3453373e-01
   2.9636870e-01  -2.3377919e-01
   2.9439993e-01  -2.3307404e-01
   2.9243116e-01  -2.3233960e-01
   2.9046240e-01  -2.3160729e-01
   2.8849368e-01  -2.3090744e-01
   2.8652498e-01  -2.3007658e-01
   2.8455629e-01  -2.2944988e-01
   2.8258758e-01  -2.2891814e-01
   2.8061887e-01  -2.2813868e-01
   2.7865020e-01  -2.2726236e-01
   2.7668156e-01  -2.2630178e-01
   2.7471297e-01  -2.2548642e-01
   2.7287966e-01  -2.2476573e-01
   2.7274440e-01  -2.2470972e-01
   2.7077583e-01  -2.2374524e-01
   2.6880731e-01  -2.2281102e-01
   2.6683887e-01  -2.2183981e-01
   2.6487058e-01  -2.2083066e-01
   2.6290254e-01  -2.1978066e-01
   2.6093491e-01  -2.1869973e-01
   2.5896799e-01  -2.1758945e-01
   2.5700227e-01  -2.1644899e-01
   2.5503861e-01  -2.1527580e-01
   2.5307848e-01  -2.1406631e-01
   2.5112431e-01  -2.1281805e-01
   2.4917981e-01  -2.1152771e-01
   2.4727778e-01  -2.1020261e-01
   2.4555498e-01  -2.0888499e-01
   2.4383566e-01  -2.0753310e-01
   2.4219069e-01  -2.0610692e-01
   2.4054438e-01  -2.0494770e-01
   2.3885594e-01  -2.0376637e-01
   2.3821921e-01  -2.0336581e-01
   2.3717667e-01  -2.0237750e-01
   2.3698099e-01  -2.0219090e-01
   2.3605026e-01  -2.0144924e-01
   2.3542308e-01  -2.0104678e-01
   2.3537783e-01  -2.0101663e-01
   2.3485212e-01  -2.0060925e-01
   2.3441532e-01  -2.0029464e-01
   2.3399962e-01  -2.0002917e-01
   2.3358527e-01  -1.9976495e-01
   2.3323601e-01  -1.9957533e-01
   2.3314876e-01  -1.9951059e-01
   2.3257759e-01  -1.9906805e-01
   2.3220484e-01  -1.9879544e-01
   2.3181600e-01  -1.9849400e-01
   2.3142312e-01  -1.9818993e-01
   2.3101264e-01  -1.9787488e-01
   2.3056652e-01  -1.9753176e-01
   2.3007234e-01  -1.9717838e-01
   2.2917525e-01  -1.9653086e-01
   2.2816608e-01  -1.9576578e-01
   2.2711556e-01  -1.9493391e-01
   2.2625796e-01  -1.9432265e-01
   2.2483760e-01  -1.9319724e-01
   2.2316553e-01  -1.9188939e-01
   2.2133613e-01  -1.9081397e-01
   2.1945998e-01  -1.8963911e-01
   2.1755292e-01  -1.8817034e-01
   2.1562473e-01  -1.8678697e-01
   2.1368309e-01  -1.8543881e-01
   2.1173407e-01  -1.8412677e-01
   2.0978239e-01  -1.8285036e-01
   2.0783168e-01  -1.8160843e-01
   2.0598995e-01  -1.8046493e-01
   2.0588461e-01  -1.8039610e-01
   2.0394256e-01  -1.7916169e-01
   2.0200447e-01  -1.7795912e-01
   2.0006432e-01  -1.7645532e-01
   1.9809957e-01  -1.7371282e-01
   1.9602616e-01  -1.7087708e-01
   1.9396679e-01  -1.6810838e-01
   1.9201993e-01  -1.6547040e-01
   1.9123464e-01  -1.6441228e-01
   1.9009026e-01  -1.6278167e-01
   1.8815328e-01  -1.6002113e-01
   1.8619899e-01  -1.5723277e-01
   1.8423898e-01  -1.5445367e-01
   1.8227809e-01  -1.5172230e-01
   1.8031887e-01  -1.4899642e-01
   1.8028077e-01  -1.4893855e-01
   1.7831094e-01  -1.4597461e-01
   1.7636791e-01  -1.4305848e-01
   1.7442547e-01  -1.3863636e-01
   1.7246066e-01  -1.3370200e-01
   1.7129512e-01  -1.3080192e-01
   1.7047178e-01  -1.2851969e-01
   1.6847410e-01  -1.2297312e-01
   1.6650142e-01  -1.1747567e-01
   1.6542785e-01  -1.1449307e-01
   1.6455464e-01  -1.1176168e-01
   1.6259301e-01  -1.0565221e-01
   1.6062178e-01  -9.9436321e-02
   1.6014771e-01  -9.7950348e-02
   1.5865507e-01  -9.2504247e-02
   1.5668297e-01  -8.5265374e-02
   1.5562916e-01  -8.1410645e-02
   1.5471637e-01  -7.7362809e-02
   1.5276438e-01  -6.8758323e-02
   1.5196258e-01  -6.5201588e-02
   1.5082206e-01  -5.8765374e-02
   1.4964458e-01  -4.9327745e-02
   1.4888996e-01  -4.0856975e-02
   1.4823640e-01  -3.3519418e-02
   1.4738704e-01  -1.7755480e-02
   1.4710063e-01  -2.0648307e-03
   1.4740987e-01   1.3624315e-02
   1.4828544e-01   2.9355314e-02
   1.4972934e-01   4.5089606e-02
   1.5212451e-01   6.0842461e-02
   1.5349325e-01   6.6801452e-02
   1.5580697e-01   7.6863113e-02
   1.5735959e-01   8.2414784e-02
   1.6037121e-01   9.3144037e-02
   1.6076587e-01   9.4343316e-02
   1.6388205e-01   1.0379346e-01
   1.6572557e-01   1.0935166e-01
   1.6686046e-01   1.1235650e-01
   1.6981279e-01   1.2014954e-01
   1.7169355e-01   1.2510386e-01
   1.7281137e-01   1.2773274e-01
   1.7549353e-01   1.3381620e-01
   1.7778605e-01   1.3759614e-01
   1.8003406e-01   1.4064948e-01
   1.8137533e-01   1.4247098e-01
   1.8247494e-01   1.4382941e-01
   1.8495445e-01   1.4687771e-01
   1.8731369e-01   1.4978924e-01
   1.8955127e-01   1.5251159e-01
   1.9175892e-01   1.5520138e-01
   1.9377920e-01   1.5769275e-01
   1.9400735e-01   1.5795648e-01
   1.9645880e-01   1.6076279e-01
   1.9898447e-01   1.6366040e-01
   2.0122089e-01   1.6550610e-01
   2.0326323e-01   1.6638664e-01
   2.0529667e-01   1.6713333e-01
   2.0734676e-01   1.6788611e-01
   2.0940928e-01   1.6864364e-01
   2.1147823e-01   1.6940327e-01
   2.1354780e-01   1.7016541e-01
   2.1560935e-01   1.7092052e-01
   2.1592509e-01   1.7102974e-01
   2.1763821e-01   1.7158093e-01
   2.1963192e-01   1.7220377e-01
   2.2159905e-01   1.7290299e-01
   2.2349459e-01   1.7363321e-01
   2.2526583e-01   1.7429132e-01
   2.2683344e-01   1.7488143e-01
   2.2751088e-01   1.7513389e-01
   2.2833001e-01   1.7542669e-01
   2.2853792e-01   1.7549981e-01
   2.2930315e-01   1.7576317e-01
   2.3036192e-01   1.7613936e-01
   2.3043789e-01   1.7616720e-01
   2.3099870e-01   1.7635470e-01
   2.3142558e-01   1.7649549e-01
   2.3182159e-01   1.7662753e-01
   2.3220563e-01   1.7675180e-01
   2.3257160e-01   1.7686973e-01
   2.3295119e-01   1.7699866e-01
   2.3323828e-01   1.7709042e-01
   2.3360273e-01   1.7714095e-01
   2.3400889e-01   1.7721957e-01
   2.3441295e-01   1.7731693e-01
   2.3481570e-01   1.7743379e-01
   2.3483055e-01   1.7743739e-01
   2.3523781e-01   1.7753807e-01
   2.3592978e-01   1.7776193e-01
   2.3721035e-01   1.7829214e-01
   2.3808693e-01   1.7861844e-01
   2.3951605e-01   1.7921546e-01
   2.4134516e-01   1.8009038e-01
   2.4330533e-01   1.8099301e-01
   2.4532883e-01   1.8176862e-01
   2.4577343e-01   1.8188434e-01
   2.4733763e-01   1.8224316e-01
   2.4938206e-01   1.8279126e-01
   2.5146112e-01   1.8344883e-01
   2.5353060e-01   1.8401261e-01
   2.5560735e-01   1.8459042e-01
   2.5769169e-01   1.8519469e-01
   2.5977394e-01   1.8578257e-01
   2.6185456e-01   1.8636029e-01
   2.6393359e-01   1.8692991e-01
   2.6601115e-01   1.8749309e-01
   2.6808731e-01   1.8805078e-01
   2.7016211e-01   1.8860338e-01
   2.7223552e-01   1.8915092e-01
   2.7430745e-01   1.8969308e-01
   2.7637777e-01   1.9022910e-01
   2.7844626e-01   1.9075802e-01
   2.8051248e-01   1.9127726e-01
   2.8258494e-01   1.9183415e-01
   2.8281729e-01   1.9187648e-01
   2.8461845e-01   1.9217261e-01
   2.8665253e-01   1.9251490e-01
   2.8871705e-01   1.9301759e-01
   2.9077886e-01   1.9351015e-01
   2.9284386e-01   1.9402163e-01
   2.9490833e-01   1.9453191e-01
   2.9697263e-01   1.9504244e-01
   2.9903681e-01   1.9555316e-01
   3.0110081e-01   1.9606367e-01
   3.0316433e-01   1.9657237e-01
   3.0522697e-01   1.9707706e-01
   3.0728832e-01   1.9757555e-01
   3.0934809e-01   1.9806619e-01
   3.1140609e-01   1.9854785e-01
   3.1346222e-01   1.9901982e-01
   3.1551641e-01   1.9948164e-01
   3.1756861e-01   1.9993293e-01
   3.1961879e-01   2.0037334e-01
   3.2166687e-01   2.0080236e-01
   3.2371275e-01   2.0121936e-01
   3.2575633e-01   2.0162357e-01
   3.2779747e-01   2.0201413e-01
   3.2983603e-01   2.0238992e-01
   3.3002791e-01   2.0242393e-01
   3.3186959e-01   2.0272922e-01
   3.3390064e-01   2.0305266e-01
   3.3592897e-01   2.0335990e-01
   3.3794328e-01   2.0359530e-01
   3.3995440e-01   2.0381122e-01
   3.4197539e-01   2.0408074e-01
   3.4400253e-01   2.0438580e-01
   3.4603170e-01   2.0469727e-01
   3.4805672e-01   2.0498275e-01
   3.5007681e-01   2.0523715e-01
   3.5209257e-01   2.0546417e-01
   3.5410480e-01   2.0566822e-01
   3.5611367e-01   2.0585025e-01
   3.5811922e-01   2.0601058e-01
   3.6012146e-01   2.0614918e-01
   3.6212037e-01   2.0626583e-01
   3.6411587e-01   2.0636004e-01
   3.6610778e-01   2.0643076e-01
   3.6809542e-01   2.0647338e-01
   3.7007836e-01   2.0648708e-01
   3.7204372e-01   2.0642380e-01
   3.7401171e-01   2.0637704e-01
   3.7598871e-01   2.0635656e-01
   3.7796214e-01   2.0630772e-01
   3.7993520e-01   2.0625170e-01
   3.8190137e-01   2.0615440e-01
   3.8386436e-01   2.0603571e-01
   3.8582359e-01   2.0589111e-01
   3.8777903e-01   2.0572033e-01
   3.8973089e-01   2.0552511e-01
   3.9167921e-01   2.0530575e-01
   3.9362395e-01   2.0506219e-01
   3.9556507e-01   2.0479431e-01
   3.9750255e-01   2.0450224e-01
   3.9943654e-01   2.0418657e-01
   4.0136759e-01   2.0384978e-01
   4.0329578e-01   2.0348811e-01
   4.0522359e-01   2.0312462e-01
   4.0715877e-01   2.0283010e-01
   4.0910262e-01   2.0257801e-01
   4.1103918e-01   2.0225623e-01
   4.1296551e-01   2.0187650e-01
   4.1488780e-01   2.0147120e-01
   4.1680406e-01   2.0103275e-01
   4.1871509e-01   2.0056483e-01
   4.2062203e-01   2.0007188e-01
   4.2252506e-01   1.9955488e-01
   4.2442416e-01   1.9901409e-01
   4.2631920e-01   1.9844932e-01
   4.2820747e-01   1.9783509e-01
   4.3009181e-01   1.9719747e-01
   4.3197241e-01   1.9653733e-01
   4.3384942e-01   1.9585552e-01
   4.3572299e-01   1.9515293e-01
   4.3759325e-01   1.9443040e-01
   4.3946032e-01   1.9368865e-01
   4.4132432e-01   1.9292839e-01
   4.4318535e-01   1.9215031e-01
   4.4504350e-01   1.9135504e-01
   4.4689886e-01   1.9054313e-01
   4.4875149e-01   1.8971509e-01
   4.5060146e-01   1.8887141e-01
   4.5244881e-01   1.8801254e-01
   4.5429359e-01   1.8713882e-01
   4.5613582e-01   1.8625058e-01
   4.5797552e-01   1.8534806e-01
   4.5981272e-01   1.8443178e-01
   4.6164431e-01   1.8345978e-01
   4.6347303e-01   1.8246690e-01
   4.6529977e-01   1.8146342e-01
   4.6712509e-01   1.8045327e-01
   4.6893940e-01   1.7937106e-01
   4.7077756e-01   1.7846140e-01
   4.7262071e-01   1.7759761e-01
   4.7443258e-01   1.7652009e-01
   4.7623413e-01   1.7536407e-01
   4.7804628e-01   1.7428024e-01
   4.7985864e-01   1.7319960e-01
   4.8167005e-01   1.7211543e-01
   4.8348007e-01   1.7102496e-01
   4.8528350e-01   1.6989137e-01
   4.8708160e-01   1.6872377e-01
   4.8887808e-01   1.6754886e-01
   4.9067277e-01   1.6636538e-01
   4.9246557e-01   1.6517278e-01
   4.9425645e-01   1.6397080e-01
   4.9604515e-01   1.6275762e-01
   4.9783150e-01   1.6153221e-01
   4.9961216e-01   1.6027226e-01
   5.0138735e-01   1.5897900e-01
   5.0320614e-01   1.5797626e-01
   5.0502641e-01   1.5698260e-01
   5.0677651e-01   1.5551039e-01
   5.0854963e-01   1.5419561e-01
   5.1034222e-01   1.5301145e-01
   5.1213364e-01   1.5182142e-01
   5.1393082e-01   1.5067227e-01
   5.1571767e-01   1.4945680e-01
   5.1749488e-01   1.4817984e-01
   5.1927141e-01   1.4690104e-01
   5.2104604e-01   1.4561234e-01
   5.2281853e-01   1.4431229e-01
   5.2458243e-01   1.4293845e-01
   5.2634323e-01   1.4154177e-01
   5.2810289e-01   1.4014021e-01
   5.2986150e-01   1.3873438e-01
   5.3161910e-01   1.3732457e-01
   5.3337570e-01   1.3591082e-01
   5.3513130e-01   1.3449302e-01
   5.3688584e-01   1.3307075e-01
   5.3863902e-01   1.3164205e-01
   5.4038672e-01   1.3015753e-01
   5.4211431e-01   1.2851449e-01
   5.4388004e-01   1.2713368e-01
   5.4568797e-01   1.2604205e-01
   5.4747699e-01   1.2482109e-01
   5.4923254e-01   1.2337261e-01
   5.5098005e-01   1.2187401e-01
   5.5272717e-01   1.2037566e-01
   5.5446866e-01   1.1884134e-01
   5.5618465e-01   1.1713364e-01
   5.5792789e-01   1.1560931e-01
   5.5965500e-01   1.1396949e-01
   5.6136795e-01   1.1222615e-01
   5.6307884e-01   1.1048142e-01
   5.6479527e-01   1.0878225e-01
   5.6651625e-01   1.0711711e-01
   5.6824275e-01   1.0549412e-01
   5.6996643e-01   1.0384801e-01
   5.7167551e-01   1.0208264e-01
   5.7338468e-01   1.0031971e-01
   5.7509415e-01   9.8561322e-02
   5.7680513e-01   9.6816572e-02
   5.7851740e-01   9.5083947e-02
   5.8023029e-01   9.3358088e-02
   5.8194355e-01   9.1636804e-02
   5.8364608e-01   8.9822563e-02
   5.8533896e-01   8.7925269e-02
   5.8703145e-01   8.6025744e-02
   5.8872394e-01   8.4126218e-02
   5.9041622e-01   8.2228827e-02
   5.9210832e-01   8.0333647e-02
   5.9380063e-01   7.8442231e-02
   5.9548228e-01   7.6472458e-02
   5.9714974e-01   7.4391833e-02
   5.9881747e-01   7.2318567e-02
   6.0048506e-01   7.0254911e-02
   6.0215553e-01   6.8215925e-02
   6.0382755e-01   6.6186245e-02
   6.0550012e-01   6.4156006e-02
   6.0715130e-01   6.1902933e-02
   6.0879790e-01   5.9604687e-02
   6.1044478e-01   5.7310231e-02
   6.1209190e-01   5.5018033e-02
   6.1373913e-01   5.2728040e-02
   6.1538487e-01   5.0430811e-02
   6.1697864e-01   4.7841126e-02
   6.1858863e-01   4.5392193e-02
   6.2021095e-01   4.3010292e-02
   6.2179867e-01   4.0381781e-02
   6.2346770e-01   3.8343096e-02
   6.2511508e-01   3.6138216e-02
   6.2662713e-01   3.2867540e-02
   6.2816837e-01   2.9835506e-02
   6.2970288e-01   2.6800025e-02
   6.3123612e-01   2.3766887e-02
   6.3272838e-01   2.0417723e-02
   6.3419001e-01   1.6841800e-02
   6.3565400e-01   1.3285968e-02
   6.3712081e-01   9.7540782e-03
   6.3851639e-01   5.6971161e-03
   6.3987714e-01   1.3856496e-03
   6.4124071e-01  -2.9013655e-03
   6.4253048e-01  -7.7233992e-03
   6.4371667e-01  -1.3297611e-02
   6.4490488e-01  -1.8853061e-02


==> data/DARPA_buttock_o5_03_1.dat <==
   6.4620571e-01  -3.7688003e-02
   6.4482934e-01  -5.6648278e-02
   6.4286079e-01  -6.6742225e-02
   6.4089218e-01  -7.4396523e-02
   6.4059231e-01  -7.5566152e-02
   6.3779056e-01  -8.3417053e-02
   6.3498633e-01  -9.0818524e-02
   6.3301675e-01  -9.5102451e-02
   6.3104753e-01  -9.9373694e-02
   6.2907860e-01  -1.0358744e-01
   6.2711029e-01  -1.0700203e-01
   6.2514203e-01  -1.1040606e-01
   6.2317379e-01  -1.1380416e-01
   6.2120560e-01  -1.1718484e-01
   6.1923750e-01  -1.2010257e-01
   6.1726939e-01  -1.2301737e-01
   6.1530131e-01  -1.2595816e-01
   6.1333317e-01  -1.2850998e-01
   6.1136501e-01  -1.3101195e-01
   6.0939661e-01  -1.3304917e-01
   6.0742824e-01  -1.3530280e-01
   6.0545993e-01  -1.3810670e-01
   6.0349160e-01  -1.4064761e-01
   6.0152327e-01  -1.4315928e-01
   5.9955494e-01  -1.4542850e-01
   5.9758662e-01  -1.4759049e-01
   5.9561830e-01  -1.4974103e-01
   5.9365000e-01  -1.5187966e-01
   5.9168170e-01  -1.5400670e-01
   5.8971341e-01  -1.5612300e-01
   5.8885990e-01  -1.5703781e-01
   5.8755956e-01  -1.5826940e-01
   5.8526432e-01  -1.6043789e-01
   5.8297009e-01  -1.6259941e-01
   5.8067786e-01  -1.6474754e-01
   5.7838685e-01  -1.6688754e-01
   5.7609468e-01  -1.6903277e-01
   5.7396722e-01  -1.7091681e-01
   5.7199895e-01  -1.7256244e-01
   5.7003068e-01  -1.7421799e-01
   5.6806240e-01  -1.7583126e-01
   5.6609413e-01  -1.7743793e-01
   5.6412587e-01  -1.7908541e-01
   5.6215760e-01  -1.8071728e-01
   5.6018936e-01  -1.8245919e-01
   5.5822097e-01  -1.8356037e-01
   5.5625258e-01  -1.8461769e-01
   5.5428438e-01  -1.8621862e-01
   5.5231617e-01  -1.8774355e-01
   5.5034794e-01  -1.8925514e-01
   5.4837970e-01  -1.9075938e-01
   5.4641146e-01  -1.9225266e-01
   5.4444320e-01  -1.9373492e-01
   5.4247493e-01  -1.9519866e-01
   5.4050665e-01  -1.9653665e-01
   5.3853836e-01  -1.9786663e-01
   5.3657007e-01  -1.9918797e-01
   5.3460176e-01  -2.0046334e-01
   5.3263339e-01  -2.0152592e-01
   5.3066498e-01  -2.0241885e-01
   5.2869667e-01  -2.0364574e-01
   5.2672839e-01  -2.0505367e-01
   5.2476007e-01  -2.0636843e-01
   5.2343930e-01  -2.0723425e-01
   5.2272076e-01  -2.0766630e-01
   5.2054046e-01  -2.0895518e-01
   5.1836364e-01  -2.1022154e-01
   5.1618997e-01  -2.1146736e-01
   5.1401937e-01  -2.1269332e-01
   5.1185190e-01  -2.1389920e-01
   5.0968756e-01  -2.1508522e-01
   5.0752612e-01  -2.1625293e-01
   5.0536734e-01  -2.1740379e-01
   5.0321156e-01  -2.1853581e-01
   5.0113896e-01  -2.1957487e-01
   4.9917045e-01  -2.2050077e-01
   4.9720192e-01  -2.2145158e-01
   4.9523337e-01  -2.2213311e-01
   4.9326483e-01  -2.2285805e-01
   4.9129631e-01  -2.2383620e-01
   4.8932774e-01  -2.2471984e-01
   4.8735915e-01  -2.2559322e-01
   4.8539055e-01  -2.2645319e-01
   4.8342192e-01  -2.2730168e-01
   4.8145328e-01  -2.2813717e-01
   4.7948461e-01  -2.2895764e-01
   4.7751593e-01  -2.2976178e-01
   4.7554723e-01  -2.3054934e-01
   4.7357851e-01  -2.3127589e-01
   4.7160977e-01  -2.3198223e-01
   4.6964101e-01  -2.3267323e-01
   4.6767224e-01  -2.3334880e-01
   4.6570345e-01  -2.3400874e-01
   4.6373464e-01  -2.3465281e-01
   4.6176582e-01  -2.3528085e-01
   4.5979698e-01  -2.3589268e-01
   4.5782813e-01  -2.3648819e-01
   4.5585926e-01  -2.3706733e-01
   4.5389038e-01  -2.3763038e-01
   4.5192150e-01  -2.3817837e-01
   4.4995260e-01  -2.3871331e-01
   4.4798369e-01  -2.3923652e-01
   4.4601476e-01  -2.3975127e-01
   4.4404584e-01  -2.4025052e-01
   4.4207691e-01  -2.4072715e-01
   4.4010793e-01  -2.4120871e-01
   4.3813904e-01  -2.4151797e-01
   4.3711723e-01  -2.4169032e-01
   4.3614173e-01  -2.4184550e-01
   4.3408541e-01  -2.4231364e-01
   4.3204164e-01  -2.4271595e-01
   4.3000105e-01  -2.4310021e-01
   4.2796370e-01  -2.4346614e-01
   4.2592947e-01  -2.4381452e-01
   4.2389821e-01  -2.4414553e-01
   4.2187005e-01  -2.4445927e-01
   4.1984502e-01  -2.4475566e-01
   4.1782299e-01  -2.4503457e-01
   4.1580380e-01  -2.4529581e-01
   4.1378794e-01  -2.4553911e-01
   4.1177541e-01  -2.4576426e-01
   4.0976533e-01  -2.4597109e-01
   4.0775876e-01  -2.4615921e-01
   4.0575533e-01  -2.4632839e-01
   4.0375513e-01  -2.4647819e-01
   4.0175793e-01  -2.4660834e-01
   3.9976422e-01  -2.4671520e-01
   3.9778434e-01  -2.4675939e-01
   3.9580825e-01  -2.4679063e-01
   3.9382354e-01  -2.4685623e-01
   3.9183836e-01  -2.4691755e-01
   3.8985702e-01  -2.4696116e-01
   3.8787961e-01  -2.4698109e-01
   3.8590536e-01  -2.4698236e-01
   3.8393285e-01  -2.4696940e-01
   3.8196197e-01  -2.4694242e-01
   3.7999280e-01  -2.4690047e-01
   3.7802912e-01  -2.4683723e-01
   3.7606200e-01  -2.4679251e-01
   3.7408995e-01  -2.4677450e-01
   3.7212263e-01  -2.4673729e-01
   3.7015730e-01  -2.4668318e-01
   3.6819367e-01  -2.4661436e-01
   3.6623335e-01  -2.4652652e-01
   3.6427632e-01  -2.4641946e-01
   3.6232230e-01  -2.4629264e-01
   3.6037044e-01  -2.4614965e-01
   3.5842122e-01  -2.4599057e-01
   3.5647514e-01  -2.4581318e-01
   3.5453182e-01  -2.4561854e-01
   3.5259051e-01  -2.4540912e-01
   3.5065143e-01  -2.4518798e-01
   3.4871403e-01  -2.4495652e-01
   3.4677834e-01  -2.4471404e-01
   3.4484415e-01  -2.4446142e-01
   3.4291129e-01  -2.4420127e-01
   3.4097976e-01  -2.4393442e-01
   3.3904765e-01  -2.4366763e-01
   3.3711479e-01  -2.4339831e-01
   3.3518385e-01  -2.4311428e-01
   3.3325602e-01  -2.4281081e-01
   3.3133133e-01  -2.4248641e-01
   3.2940953e-01  -2.4214033e-01
   3.2748984e-01  -2.4177719e-01
   3.2557276e-01  -2.4140060e-01
   3.2365613e-01  -2.4102538e-01
   3.2174335e-01  -2.4063841e-01
   3.1983544e-01  -2.4021603e-01
   3.1791922e-01  -2.3983350e-01
   3.1600467e-01  -2.3943915e-01
   3.1443392e-01  -2.3906023e-01
   3.1408859e-01  -2.3897248e-01
   3.1211965e-01  -2.3848387e-01
   3.1015072e-01  -2.3799633e-01
   3.0818182e-01  -2.3747876e-01
   3.0621293e-01  -2.3691030e-01
   3.0424403e-01  -2.3630231e-01
   3.0227518e-01  -2.3572071e-01
   3.0030636e-01  -2.3517814e-01
   2.9833752e-01  -2.3453373e-01
   2.9636870e-01  -2.3377919e-01
   2.9439993e-01  -2.3307404e-01
   2.9243116e-01  -2.3233960e-01
   2.9046240e-01  -2.3160729e-01
   2.8849368e-01  -2.3090744e-01
   2.8652498e-01  -2.3007658e-01
   2.8455629e-01  -2.2944988e-01
   2.8258758e-01  -2.2891814e-01
   2.8061887e-01  -2.2813868e-01
   2.7865020e-01  -2.2726236e-01
   2.7668156e-01  -2.2630178e-01
   2.7471297e-01  -2.2548642e-01
   2.7287966e-01  -2.2476573e-01
   2.7274440e-01  -2.2470972e-01
   2.7077583e-01  -2.2374524e-01
   2.6880731e-01  -2.2281102e-01
   2.6683887e-01  -2.2183981e-01
   2.6487058e-01  -2.2083066e-01
   2.6290254e-01  -2.1978066e-01
   2.6093491e-01  -2.1869973e-01
   2.5896799e-01  -2.1758945e-01
   2.5700227e-01  -2.1644899e-01
   2.5503861e-01  -2.1527580e-01
   2.5307848e-01  -2.1406631e-01
   2.5112431e-01  -2.1281805e-01
   2.4917981e-01  -2.1152771e-01
   2.4727778e-01  -2.1020261e-01
   2.4555498e-01  -2.0888499e-01
   2.4383566e-01  -2.0753310e-01
   2.4219069e-01  -2.0610692e-01
   2.4054438e-01  -2.0494770e-01
   2.3885594e-01  -2.0376637e-01
   2.3821921e-01  -2.0336581e-01
   2.3717667e-01  -2.0237750e-01
   2.3698099e-01  -2.0219090e-01
   2.3605026e-01  -2.0144924e-01
   2.3542308e-01  -2.0104678e-01
   2.3537783e-01  -2.0101663e-01
   2.3485212e-01  -2.0060925e-01
   2.3441532e-01  -2.0029464e-01
   2.3399962e-01  -2.0002917e-01
   2.3358527e-01  -1.9976495e-01
   2.3323601e-01  -1.9957533e-01
   2.3314876e-01  -1.9951059e-01
   2.3257759e-01  -1.9906805e-01
   2.3220484e-01  -1.9879544e-01
   2.3181600e-01  -1.9849400e-01
   2.3142312e-01  -1.9818993e-01
   2.3101264e-01  -1.9787488e-01
   2.3056652e-01  -1.9753176e-01
   2.3007234e-01  -1.9717838e-01
   2.2917525e-01  -1.9653086e-01
   2.2816608e-01  -1.9576578e-01
   2.2711556e-01  -1.9493391e-01
   2.2625796e-01  -1.9432265e-01
   2.2483760e-01  -1.9319724e-01
   2.2316553e-01  -1.9188939e-01
   2.2133613e-01  -1.9081397e-01
   2.1945998e-01  -1.8963911e-01
   2.1755292e-01  -1.8817034e-01
   2.1562473e-01  -1.8678697e-01
   2.1368309e-01  -1.8543881e-01
   2.1173407e-01  -1.8412677e-01
   2.0978239e-01  -1.8285036e-01
   2.0783168e-01  -1.8160843e-01
   2.0598995e-01  -1.8046493e-01
   2.0588461e-01  -1.8039610e-01
   2.0394256e-01  -1.7916169e-01
   2.0200447e-01  -1.7795912e-01
   2.0006432e-01  -1.7645532e-01
   1.9809957e-01  -1.7371282e-01
   1.9602616e-01  -1.7087708e-01
   1.9396679e-01  -1.6810838e-01
   1.9201993e-01  -1.6547040e-01
   1.9123464e-01  -1.6441228e-01
   1.9009026e-01  -1.6278167e-01
   1.8815328e-01  -1.6002113e-01
   1.8619899e-01  -1.5723277e-01
   1.8423898e-01  -1.5445367e-01
   1.8227809e-01  -1.5172230e-01
   1.8031887e-01  -1.4899642e-01
   1.8028077e-01  -1.4893855e-01
   1.7831094e-01  -1.4597461e-01
   1.7636791e-01  -1.4305848e-01
   1.7442547e-01  -1.3863636e-01
   1.7246066e-01  -1.3370200e-01
   1.7129512e-01  -1.3080192e-01
   1.7047178e-01  -1.2851969e-01
   1.6847410e-01  -1.2297312e-01
   1.6650142e-01  -1.1747567e-01
   1.6542785e-01  -1.1449307e-01
   1.6455464e-01  -1.1176168e-01
   1.6259301e-01  -1.0565221e-01
   1.6062178e-01  -9.9436321e-02
   1.6014771e-01  -9.7950348e-02
   1.5865507e-01  -9.2504247e-02
   1.5668297e-01  -8.5265374e-02
   1.5562916e-01  -8.1410645e-02
   1.5471637e-01  -7.7362809e-02
   1.5276438e-01  -6.8758323e-02
   1.5196258e-01  -6.5201588e-02
   1.5082206e-01  -5.8765374e-02
   1.4964458e-01  -4.9327745e-02
   1.4888996e-01  -4.0856975e-02
   1.4823640e-01  -3.3519418e-02
   1.4738704e-01  -1.7755480e-02
   1.4710063e-01  -2.0648307e-03
   1.4740987e-01   1.3624315e-02
   1.4828544e-01   2.9355314e-02
   1.4972934e-01   4.5089606e-02
   1.5212451e-01   6.0842461e-02
   1.5349325e-01   6.6801452e-02
   1.5580697e-01   7.6863113e-02
   1.5735959e-01   8.2414784e-02
   1.6037121e-01   9.3144037e-02
   1.6076587e-01   9.4343316e-02
   1.6388205e-01   1.0379346e-01
   1.6572557e-01   1.0935166e-01
   1.6686046e-01   1.1235650e-01
   1.6981279e-01   1.2014954e-01
   1.7169355e-01   1.2510386e-01
   1.7281137e-01   1.2773274e-01
   1.7549353e-01   1.3381620e-01
   1.7778605e-01   1.3759614e-01
   1.8003406e-01   1.4064948e-01
   1.8137533e-01   1.4247098e-01
   1.8247494e-01   1.4382941e-01
   1.8495445e-01   1.4687771e-01
   1.8731369e-01   1.4978924e-01
   1.8955127e-01   1.5251159e-01
   1.9175892e-01   1.5520138e-01
   1.9377920e-01   1.5769275e-01
   1.9400735e-01   1.5795648e-01
   1.9645880e-01   1.6076279e-01
   1.9898447e-01   1.6366040e-01
   2.0122089e-01   1.6550610e-01
   2.0326323e-01   1.6638664e-01
   2.0529667e-01   1.6713333e-01
   2.0734676e-01   1.6788611e-01
   2.0940928e-01   1.6864364e-01
   2.1147823e-01   1.6940327e-01
   2.1354780e-01   1.7016541e-01
   2.1560935e-01   1.7092052e-01
   2.1592509e-01   1.7102974e-01
   2.1763821e-01   1.7158093e-01
   2.1963192e-01   1.7220377e-01
   2.2159905e-01   1.7290299e-01
   2.2349459e-01   1.7363321e-01
   2.2526583e-01   1.7429132e-01
   2.2683344e-01   1.7488143e-01
   2.2751088e-01   1.7513389e-01
   2.2833001e-01   1.7542669e-01
   2.2853792e-01   1.7549981e-01
   2.2930315e-01   1.7576317e-01
   2.3036192e-01   1.7613936e-01
   2.3043789e-01   1.7616720e-01
   2.3099870e-01   1.7635470e-01
   2.3142558e-01   1.7649549e-01
   2.3182159e-01   1.7662753e-01
   2.3220563e-01   1.7675180e-01
   2.3257160e-01   1.7686973e-01
   2.3295119e-01   1.7699866e-01
   2.3323828e-01   1.7709042e-01
   2.3360273e-01   1.7714095e-01
   2.3400889e-01   1.7721957e-01
   2.3441295e-01   1.7731693e-01
   2.3481570e-01   1.7743379e-01
   2.3483055e-01   1.7743739e-01
   2.3523781e-01   1.7753807e-01
   2.3592978e-01   1.7776193e-01
   2.3721035e-01   1.7829214e-01
   2.3808693e-01   1.7861844e-01
   2.3951605e-01   1.7921546e-01
   2.4134516e-01   1.8009038e-01
   2.4330533e-01   1.8099301e-01
   2.4532883e-01   1.8176862e-01
   2.4577343e-01   1.8188434e-01
   2.4733763e-01   1.8224316e-01
   2.4938206e-01   1.8279126e-01
   2.5146112e-01   1.8344883e-01
   2.5353060e-01   1.8401261e-01
   2.5560735e-01   1.8459042e-01
   2.5769169e-01   1.8519469e-01
   2.5977394e-01   1.8578257e-01
   2.6185456e-01   1.8636029e-01
   2.6393359e-01   1.8692991e-01
   2.6601115e-01   1.8749309e-01
   2.6808731e-01   1.8805078e-01
   2.7016211e-01   1.8860338e-01
   2.7223552e-01   1.8915092e-01
   2.7430745e-01   1.8969308e-01
   2.7637777e-01   1.9022910e-01
   2.7844626e-01   1.9075802e-01
   2.8051248e-01   1.9127726e-01
   2.8258494e-01   1.9183415e-01
   2.8281729e-01   1.9187648e-01
   2.8461845e-01   1.9217261e-01
   2.8665253e-01   1.9251490e-01
   2.8871705e-01   1.9301759e-01
   2.9077886e-01   1.9351015e-01
   2.9284386e-01   1.9402163e-01
   2.9490833e-01   1.9453191e-01
   2.9697263e-01   1.9504244e-01
   2.9903681e-01   1.9555316e-01
   3.0110081e-01   1.9606367e-01
   3.0316433e-01   1.9657237e-01
   3.0522697e-01   1.9707706e-01
   3.0728832e-01   1.9757555e-01
   3.0934809e-01   1.9806619e-01
   3.1140609e-01   1.9854785e-01
   3.1346222e-01   1.9901982e-01
   3.1551641e-01   1.9948164e-01
   3.1756861e-01   1.9993293e-01
   3.1961879e-01   2.0037334e-01
   3.2166687e-01   2.0080236e-01
   3.2371275e-01   2.0121936e-01
   3.2575633e-01   2.0162357e-01
   3.2779747e-01   2.0201413e-01
   3.2983603e-01   2.0238992e-01
   3.3002791e-01   2.0242393e-01
   3.3186959e-01   2.0272922e-01
   3.3390064e-01   2.0305266e-01
   3.3592897e-01   2.0335990e-01
   3.3794328e-01   2.0359530e-01
   3.3995440e-01   2.0381122e-01
   3.4197539e-01   2.0408074e-01
   3.4400253e-01   2.0438580e-01
   3.4603170e-01   2.0469727e-01
   3.4805672e-01   2.0498275e-01
   3.5007681e-01   2.0523715e-01
   3.5209257e-01   2.0546417e-01
   3.5410480e-01   2.0566822e-01
   3.5611367e-01   2.0585025e-01
   3.5811922e-01   2.0601058e-01
   3.6012146e-01   2.0614918e-01
   3.6212037e-01   2.0626583e-01
   3.6411587e-01   2.0636004e-01
   3.6610778e-01   2.0643076e-01
   3.6809542e-01   2.0647338e-01
   3.7007836e-01   2.0648708e-01
   3.7204372e-01   2.0642380e-01
   3.7401171e-01   2.0637704e-01
   3.7598871e-01   2.0635656e-01
   3.7796214e-01   2.0630772e-01
   3.7993520e-01   2.0625170e-01
   3.8190137e-01   2.0615440e-01
   3.8386436e-01   2.0603571e-01
   3.8582359e-01   2.0589111e-01
   3.8777903e-01   2.0572033e-01
   3.8973089e-01   2.0552511e-01
   3.9167921e-01   2.0530575e-01
   3.9362395e-01   2.0506219e-01
   3.9556507e-01   2.0479431e-01
   3.9750255e-01   2.0450224e-01
   3.9943654e-01   2.0418657e-01
   4.0136759e-01   2.0384978e-01
   4.0329578e-01   2.0348811e-01
   4.0522359e-01   2.0312462e-01
   4.0715877e-01   2.0283010e-01
   4.0910262e-01   2.0257801e-01
   4.1103918e-01   2.0225623e-01
   4.1296551e-01   2.0187650e-01
   4.1488780e-01   2.0147120e-01
   4.1680406e-01   2.0103275e-01
   4.1871509e-01   2.0056483e-01
   4.2062203e-01   2.0007188e-01
   4.2252506e-01   1.9955488e-01
   4.2442416e-01   1.9901409e-01
   4.2631920e-01   1.9844932e-01
   4.2820747e-01   1.9783509e-01
   4.3009181e-01   1.9719747e-01
   4.3197241e-01   1.9653733e-01
   4.3384942e-01   1.9585552e-01
   4.3572299e-01   1.9515293e-01
   4.3759325e-01   1.9443040e-01
   4.3946032e-01   1.9368865e-01
   4.4132432e-01   1.9292839e-01
   4.4318535e-01   1.9215031e-01
   4.4504350e-01   1.9135504e-01
   4.4689886e-01   1.9054313e-01
   4.4875149e-01   1.8971509e-01
   4.5060146e-01   1.8887141e-01
   4.5244881e-01   1.8801254e-01
   4.5429359e-01   1.8713882e-01
   4.5613582e-01   1.8625058e-01
   4.5797552e-01   1.8534806e-01
   4.5981272e-01   1.8443178e-01
   4.6164431e-01   1.8345978e-01
   4.6347303e-01   1.8246690e-01
   4.6529977e-01   1.8146342e-01
   4.6712509e-01   1.8045327e-01
   4.6893940e-01   1.7937106e-01
   4.7077756e-01   1.7846140e-01
   4.7262071e-01   1.7759761e-01
   4.7443258e-01   1.7652009e-01
   4.7623413e-01   1.7536407e-01
   4.7804628e-01   1.7428024e-01
   4.7985864e-01   1.7319960e-01
   4.8167005e-01   1.7211543e-01
   4.8348007e-01   1.7102496e-01
   4.8528350e-01   1.6989137e-01
   4.8708160e-01   1.6872377e-01
   4.8887808e-01   1.6754886e-01
   4.9067277e-01   1.6636538e-01
   4.9246557e-01   1.6517278e-01
   4.9425645e-01   1.6397080e-01
   4.9604515e-01   1.6275762e-01
   4.9783150e-01   1.6153221e-01
   4.9961216e-01   1.6027226e-01
   5.0138735e-01   1.5897900e-01
   5.0320614e-01   1.5797626e-01
   5.0502641e-01   1.5698260e-01
   5.0677651e-01   1.5551039e-01
   5.0854963e-01   1.5419561e-01
   5.1034222e-01   1.5301145e-01
   5.1213364e-01   1.5182142e-01
   5.1393082e-01   1.5067227e-01
   5.1571767e-01   1.4945680e-01
   5.1749488e-01   1.4817984e-01
   5.1927141e-01   1.4690104e-01
   5.2104604e-01   1.4561234e-01
   5.2281853e-01   1.4431229e-01
   5.2458243e-01   1.4293845e-01
   5.2634323e-01   1.4154177e-01
   5.2810289e-01   1.4014021e-01
   5.2986150e-01   1.3873438e-01
   5.3161910e-01   1.3732457e-01
   5.3337570e-01   1.3591082e-01
   5.3513130e-01   1.3449302e-01
   5.3688584e-01   1.3307075e-01
   5.3863902e-01   1.3164205e-01
   5.4038672e-01   1.3015753e-01
   5.4211431e-01   1.2851449e-01
   5.4388004e-01   1.2713368e-01
   5.4568797e-01   1.2604205e-01
   5.4747699e-01   1.2482109e-01
   5.4923254e-01   1.2337261e-01
   5.5098005e-01   1.2187401e-01
   5.5272717e-01   1.2037566e-01
   5.5446866e-01   1.1884134e-01
   5.5618465e-01   1.1713364e-01
   5.5792789e-01   1.1560931e-01
   5.5965500e-01   1.1396949e-01
   5.6136795e-01   1.1222615e-01
   5.6307884e-01   1.1048142e-01
   5.6479527e-01   1.0878225e-01
   5.6651625e-01   1.0711711e-01
   5.6824275e-01   1.0549412e-01
   5.6996643e-01   1.0384801e-01
   5.7167551e-01   1.0208264e-01
   5.7338468e-01   1.0031971e-01
   5.7509415e-01   9.8561322e-02
   5.7680513e-01   9.6816572e-02
   5.7851740e-01   9.5083947e-02
   5.8023029e-01   9.3358088e-02
   5.8194355e-01   9.1636804e-02
   5.8364608e-01   8.9822563e-02
   5.8533896e-01   8.7925269e-02
   5.8703145e-01   8.6025744e-02
   5.8872394e-01   8.4126218e-02
   5.9041622e-01   8.2228827e-02
   5.9210832e-01   8.0333647e-02
   5.9380063e-01   7.8442231e-02
   5.9548228e-01   7.6472458e-02
   5.9714974e-01   7.4391833e-02
   5.9881747e-01   7.2318567e-02
   6.0048506e-01   7.0254911e-02
   6.0215553e-01   6.8215925e-02
   6.0382755e-01   6.6186245e-02
   6.0550012e-01   6.4156006e-02
   6.0715130e-01   6.1902933e-02
   6.0879790e-01   5.9604687e-02
   6.1044478e-01   5.7310231e-02
   6.1209190e-01   5.5018033e-02
   6.1373913e-01   5.2728040e-02
   6.1538487e-01   5.0430811e-02
   6.1697864e-01   4.7841126e-02
   6.1858863e-01   4.5392193e-02
   6.2021095e-01   4.3010292e-02
   6.2179867e-01   4.0381781e-02
   6.2346770e-01   3.8343096e-02
   6.2511508e-01   3.6138216e-02
   6.2662713e-01   3.2867540e-02
   6.2816837e-01   2.9835506e-02
   6.2970288e-01   2.6800025e-02
   6.3123612e-01   2.3766887e-02
   6.3272838e-01   2.0417723e-02
   6.3419001e-01   1.6841800e-02
   6.3565400e-01   1.3285968e-02
   6.3712081e-01   9.7540782e-03
   6.3851639e-01   5.6971161e-03
   6.3987714e-01   1.3856496e-03
   6.4124071e-01  -2.9013655e-03
   6.4253048e-01  -7.7233992e-03
   6.4371667e-01  -1.3297611e-02
   6.4490488e-01  -1.8853061e-02
   6.4620571e-01  -3.7688003e-02


==> data/DARPA_buttock_o5_03_2.dat <==
   7.5565217e-01  -9.6946407e-03
   7.5595639e-01  -5.0269875e-03
   7.5719853e-01   8.8751121e-03
   7.5904368e-01   1.9698852e-02
   7.6088826e-01   2.7099819e-02
   7.6269612e-01   3.3989631e-02
   7.6437098e-01   3.8711562e-02
   7.6508093e-01   4.0536734e-02
   7.6667224e-01   4.4667463e-02
   7.6707039e-01   4.5232741e-02
   7.6923195e-01   4.4578694e-02
   7.7119117e-01   4.3823749e-02
   7.7304924e-01   4.2706268e-02
   7.7483940e-01   4.1281300e-02
   7.7644516e-01   3.8343027e-02
   7.7773548e-01   3.3067114e-02
   7.7896679e-01   2.7387744e-02
   7.8006645e-01   2.0699905e-02
   7.8104460e-01   1.3046536e-02
   7.8179411e-01   3.4962526e-03
   7.8203525e-01  -1.0266752e-02
   7.8056366e-01  -3.4572418e-02
   7.7862202e-01  -4.9501842e-02
   7.7668188e-01  -5.8383547e-02
   7.7472388e-01  -6.2306645e-02
   7.7278066e-01  -6.4614708e-02
   7.7083475e-01  -6.6646942e-02
   7.6883762e-01  -6.8254405e-02
   7.6691181e-01  -6.9415524e-02
   7.6524771e-01  -6.6369242e-02
   7.6398973e-01  -6.4131136e-02
   7.6376336e-01  -6.3680521e-02
   7.6296215e-01  -6.1486723e-02
   7.6179328e-01  -5.7830139e-02
   7.6053769e-01  -5.3741440e-02
   7.5935696e-01  -4.9039993e-02
   7.5828384e-01  -4.3439560e-02
   7.5721827e-01  -3.7731312e-02
   7.5648262e-01  -2.9468884e-02
   7.5591158e-01  -1.9765261e-02
   7.5565217e-01  -9.6946407e-03


==> data/DARPA_buttock_o5_04.dat <==
   7.5609032e-01   2.2438776e-01
   7.5348789e-01   2.2251324e-01
   7.4981373e-01   2.1685785e-01
   7.4777927e-01   2.1359203e-01
   7.4663859e-01   2.1195554e-01
   7.4570133e-01   2.1055068e-01
   7.4504414e-01   2.0947238e-01
   7.4442574e-01   2.0852135e-01
   7.4334030e-01   2.0688549e-01
   7.4265432e-01   2.0585924e-01
   7.4213556e-01   2.0516540e-01
   7.4018852e-01   2.0247661e-01
   7.3878754e-01   2.0083510e-01
   7.3682461e-01   1.9868618e-01
   7.3326052e-01   1.9521885e-01
   7.2945629e-01   1.9225648e-01
   7.2557028e-01   1.8989771e-01
   7.2164873e-01   1.8802845e-01
   7.1771473e-01   1.8700471e-01
   7.1377540e-01   1.8598835e-01
   7.0983419e-01   1.8535235e-01
   7.0589252e-01   1.8507716e-01
   7.0195082e-01   1.8511205e-01
   6.9800927e-01   1.8541790e-01
   6.9406793e-01   1.8596150e-01
   6.9012685e-01   1.8671492e-01
   6.8782128e-01   1.8724654e-01
   6.8421574e-01   1.8812977e-01
   6.8027534e-01   1.8924074e-01
   6.7633522e-01   1.9048164e-01
   6.7239536e-01   1.9182984e-01
   6.6845574e-01   1.9326305e-01
   6.6451634e-01   1.9476553e-01
   6.6057751e-01   1.9611681e-01
   6.5663865e-01   1.9751224e-01
   6.5466923e-01   1.9825975e-01
   6.5073051e-01   1.9977859e-01
   6.4679203e-01   2.0135338e-01
   6.4285358e-01   2.0297821e-01
   6.3891548e-01   2.0464611e-01
   6.3497732e-01   2.0635233e-01
   6.3103959e-01   2.0809119e-01
   6.2907058e-01   2.0894849e-01
   6.2513281e-01   2.1063717e-01
   6.2119515e-01   2.1234733e-01
   6.1725765e-01   2.1407323e-01
   6.1332020e-01   2.1580962e-01
   6.0938283e-01   2.1755383e-01
   6.0544553e-01   2.1930934e-01
   6.0347688e-01   2.2018316e-01
   5.9953977e-01   2.2189475e-01
   5.9560263e-01   2.2359234e-01
   5.9166550e-01   2.2524572e-01
   5.8772846e-01   2.2685845e-01
   5.8379141e-01   2.2827719e-01
   5.7985436e-01   2.3009477e-01
   5.7780600e-01   2.3101541e-01
   5.7394902e-01   2.3264685e-01
   5.7001221e-01   2.3430491e-01
   5.6607545e-01   2.3596271e-01
   5.6213872e-01   2.3762560e-01
   5.5820204e-01   2.3929579e-01
   5.5426539e-01   2.4097277e-01
   5.5097165e-01   2.4237955e-01
   5.4836049e-01   2.4344207e-01
   5.4442393e-01   2.4504308e-01
   5.4048736e-01   2.4654330e-01
   5.3655059e-01   2.4785404e-01
   5.3261400e-01   2.4959831e-01
   5.2867740e-01   2.5126368e-01
   5.2474081e-01   2.5292335e-01
   5.2241084e-01   2.5390517e-01
   5.1883594e-01   2.5536450e-01
   5.1489936e-01   2.5697009e-01
   5.1096279e-01   2.5856985e-01
   5.0702620e-01   2.6015970e-01
   5.0308961e-01   2.6177397e-01
   4.9915287e-01   2.6309714e-01
   4.9521620e-01   2.6476202e-01
   4.9235106e-01   2.6593494e-01
   4.8931112e-01   2.6713301e-01
   4.8537436e-01   2.6862534e-01
   4.8143758e-01   2.7013904e-01
   4.7750079e-01   2.7164879e-01
   4.7356398e-01   2.7314304e-01
   4.6962715e-01   2.7459782e-01
   4.6569008e-01   2.7561840e-01
   4.6175317e-01   2.7709239e-01
   4.5781619e-01   2.7851322e-01
   4.5584769e-01   2.7920010e-01
   4.5191064e-01   2.8050480e-01
   4.4797354e-01   2.8176404e-01
   4.4403638e-01   2.8297851e-01
   4.4009918e-01   2.8414595e-01
   4.3616192e-01   2.8526673e-01
   4.3222460e-01   2.8634005e-01
   4.2828723e-01   2.8736290e-01
   4.2434981e-01   2.8833098e-01
   4.2041234e-01   2.8923680e-01
   4.1647482e-01   2.9007763e-01
   4.1253726e-01   2.9084005e-01
   4.0859966e-01   2.9156337e-01
   4.0466209e-01   2.9215385e-01
   4.0072444e-01   2.9288457e-01
   3.9678673e-01   2.9347867e-01
   3.9284899e-01   2.9397897e-01
   3.9088010e-01   2.9421503e-01
   3.8694235e-01   2.9448681e-01
   3.8300458e-01   2.9476978e-01
   3.7906685e-01   2.9491396e-01
   3.7512919e-01   2.9505799e-01
   3.7119134e-01   2.9527342e-01
   3.6725355e-01   2.9536558e-01
   3.6331577e-01   2.9539420e-01
   3.5937799e-01   2.9536064e-01
   3.5544023e-01   2.9527124e-01
   3.5150249e-01   2.9512945e-01
   3.4756478e-01   2.9494161e-01
   3.4362710e-01   2.9471639e-01
   3.3968943e-01   2.9446795e-01
   3.3575179e-01   2.9419114e-01
   3.3181419e-01   2.9388713e-01
   3.2787670e-01   2.9343575e-01
   3.2393909e-01   2.9302509e-01
   3.2000153e-01   2.9258571e-01
   3.1606401e-01   2.9213303e-01
   3.1212653e-01   2.9166521e-01
   3.0818909e-01   2.9117900e-01
   3.0425169e-01   2.9065871e-01
   3.0031433e-01   2.9028014e-01
   2.9637694e-01   2.8980859e-01
   2.9243958e-01   2.8935513e-01
   2.8850227e-01   2.8886668e-01
   2.8456500e-01   2.8848515e-01
   2.8062777e-01   2.8800760e-01
   2.7669056e-01   2.8754540e-01
   2.7275340e-01   2.8707498e-01
   2.6881638e-01   2.8660869e-01
   2.6487980e-01   2.8615501e-01
   2.6094452e-01   2.8571358e-01
   2.5701313e-01   2.8528191e-01
   2.5309316e-01   2.8484773e-01
   2.4920497e-01   2.8437487e-01
   2.4539174e-01   2.8403718e-01
   2.4173258e-01   2.8355474e-01
   2.3844266e-01   2.8307631e-01
   2.3655396e-01   2.8279939e-01
   2.3549435e-01   2.8269895e-01
   2.3436125e-01   2.8265353e-01
   2.3333348e-01   2.8268743e-01
   2.3283694e-01   2.8267323e-01
   2.3204483e-01   2.8262263e-01
   2.3121027e-01   2.8256072e-01
   2.3028783e-01   2.8249058e-01
   2.2836686e-01   2.8232612e-01
   2.2724220e-01   2.8222270e-01
   2.2474605e-01   2.8193603e-01
   2.2131273e-01   2.8155990e-01
   2.1757215e-01   2.8110668e-01
   2.1378234e-01   2.8061632e-01
   2.1047877e-01   2.8016152e-01
   2.0640661e-01   2.7958357e-01
   2.0374864e-01   2.7918017e-01
   1.9972851e-01   2.7820834e-01
   1.9551388e-01   2.7553580e-01
   1.9105281e-01   2.7268310e-01
   1.8660116e-01   2.6985086e-01
   1.8236584e-01   2.6714637e-01
   1.8027815e-01   2.6579687e-01
   1.7626583e-01   2.6299019e-01
   1.7227643e-01   2.5861762e-01
   1.6845188e-01   2.5409370e-01
   1.6462373e-01   2.4951390e-01
   1.6119237e-01   2.4528043e-01
   1.5729866e-01   2.4047434e-01
   1.5295603e-01   2.3510347e-01
   1.5074694e-01   2.3202226e-01
   1.4668205e-01   2.2459614e-01
   1.4299272e-01   2.1761828e-01
   1.3936781e-01   2.1048224e-01
   1.3579934e-01   2.0338388e-01
   1.3233464e-01   1.9613489e-01
   1.2903947e-01   1.8916291e-01
   1.2542600e-01   1.8116178e-01
   1.2128740e-01   1.7175146e-01
   1.1862085e-01   1.6530933e-01
   1.1543150e-01   1.5751362e-01
   1.1162873e-01   1.4702335e-01
   1.0749695e-01   1.3284928e-01
   1.0374413e-01   1.1869730e-01
   9.9794994e-02   1.0187394e-01
   9.5950270e-02   8.2558066e-02
   9.2074871e-02   5.7389135e-02
   8.8628695e-02   1.5209246e-02
   8.8371747e-02  -3.0739278e-03
   8.9090846e-02  -2.6286165e-02
   9.0457353e-02  -4.4607291e-02
   9.2221162e-02  -6.0355512e-02
   9.4314216e-02  -7.4766884e-02
   9.6650297e-02  -8.8216523e-02
   9.8970519e-02  -1.0000066e-01
   1.0155624e-01  -1.1177169e-01
   1.0415287e-01  -1.2238761e-01
   1.0675139e-01  -1.3230371e-01
   1.0958194e-01  -1.4249598e-01
   1.1231796e-01  -1.5139959e-01
   1.1490176e-01  -1.5858609e-01
   1.1555426e-01  -1.6022809e-01
   1.1931839e-01  -1.6958472e-01
   1.2110582e-01  -1.7397295e-01
   1.2329750e-01  -1.7899101e-01
   1.2596049e-01  -1.8521651e-01
   1.2800750e-01  -1.8989809e-01
   1.3092033e-01  -1.9623417e-01
   1.3335390e-01  -2.0147344e-01
   1.3562122e-01  -2.0632976e-01
   1.3838912e-01  -2.1201131e-01
   1.4031906e-01  -2.1594793e-01
   1.4309747e-01  -2.2153303e-01
   1.4485367e-01  -2.2494846e-01
   1.4842183e-01  -2.3184528e-01
   1.5111961e-01  -2.3686724e-01
   1.5277757e-01  -2.3915281e-01
   1.5604980e-01  -2.4344696e-01
   1.5939050e-01  -2.4784994e-01
   1.6176686e-01  -2.5095938e-01
   1.6467653e-01  -2.5480693e-01
   1.6651201e-01  -2.5716433e-01
   1.7040745e-01  -2.6214912e-01
   1.7394211e-01  -2.6671570e-01
   1.7672989e-01  -2.6986193e-01
   1.7870236e-01  -2.7143478e-01
   1.8197734e-01  -2.7398710e-01
   1.8551095e-01  -2.7674983e-01
   1.8907685e-01  -2.7951117e-01
   1.9273415e-01  -2.8241467e-01
   1.9623952e-01  -2.8530757e-01
   1.9995310e-01  -2.8831053e-01
   2.0383151e-01  -2.8997245e-01
   2.0751866e-01  -2.9141716e-01
   2.1021474e-01  -2.9245297e-01
   2.1377254e-01  -2.9393699e-01
   2.1756617e-01  -2.9561956e-01
   2.2130246e-01  -2.9738072e-01
   2.2483750e-01  -2.9890473e-01
   2.2714548e-01  -3.0009957e-01
   2.2915566e-01  -3.0114559e-01
   2.2986399e-01  -3.0150884e-01
   2.3065414e-01  -3.0189471e-01
   2.3160401e-01  -3.0236385e-01
   2.3241494e-01  -3.0275154e-01
   2.3323722e-01  -3.0314514e-01
   2.3385192e-01  -3.0336076e-01
   2.3472076e-01  -3.0371252e-01
   2.3571196e-01  -3.0418089e-01
   2.3721485e-01  -3.0503279e-01
   2.3962632e-01  -3.0606940e-01
   2.4292067e-01  -3.0788387e-01
   2.4639750e-01  -3.0969137e-01
   2.5000974e-01  -3.1140001e-01
   2.5368967e-01  -3.1299769e-01
   2.5740956e-01  -3.1450115e-01
   2.6114840e-01  -3.1593858e-01
   2.6489128e-01  -3.1736802e-01
   2.6684059e-01  -3.1798668e-01
   2.7077740e-01  -3.1909137e-01
   2.7471452e-01  -3.2046221e-01
   2.7865185e-01  -3.2171447e-01
   2.8258926e-01  -3.2254710e-01
   2.8652659e-01  -3.2355205e-01
   2.9046407e-01  -3.2454644e-01
   2.9440162e-01  -3.2547922e-01
   2.9833923e-01  -3.2634859e-01
   3.0227695e-01  -3.2715198e-01
   3.0621488e-01  -3.2788985e-01
   3.1015261e-01  -3.2856930e-01
   3.1409065e-01  -3.2919751e-01
   3.1802868e-01  -3.2978051e-01
   3.2196625e-01  -3.3032143e-01
   3.2590408e-01  -3.3082021e-01
   3.2984188e-01  -3.3127362e-01
   3.3377990e-01  -3.3167508e-01
   3.3769450e-01  -3.3198336e-01
   3.4159627e-01  -3.3224406e-01
   3.4549770e-01  -3.3251847e-01
   3.4939378e-01  -3.3280426e-01
   3.5328629e-01  -3.3311512e-01
   3.5718971e-01  -3.3337264e-01
   3.6109990e-01  -3.3358420e-01
   3.6501626e-01  -3.3375585e-01
   3.6894067e-01  -3.3387844e-01
   3.7287310e-01  -3.3395509e-01
   3.7681387e-01  -3.3398701e-01
   3.8076109e-01  -3.3398121e-01
   3.8471401e-01  -3.3393892e-01
   3.8865784e-01  -3.3392077e-01
   3.9263010e-01  -3.3377847e-01
   3.9659948e-01  -3.3365390e-01
   4.0057344e-01  -3.3350661e-01
   4.0455238e-01  -3.3332973e-01
   4.0853687e-01  -3.3311951e-01
   4.1252952e-01  -3.3287159e-01
   4.1648006e-01  -3.3257436e-01
   4.2041846e-01  -3.3223057e-01
   4.2435650e-01  -3.3184014e-01
   4.2829436e-01  -3.3140134e-01
   4.3223214e-01  -3.3090977e-01
   4.3616989e-01  -3.3040773e-01
   4.4010771e-01  -3.2994811e-01
   4.4404584e-01  -3.2943548e-01
   4.4798360e-01  -3.2891311e-01
   4.5192123e-01  -3.2834187e-01
   4.5585901e-01  -3.2772631e-01
   4.5979668e-01  -3.2707285e-01
   4.6373433e-01  -3.2638017e-01
   4.6767193e-01  -3.2564387e-01
   4.7160941e-01  -3.2486041e-01
   4.7554677e-01  -3.2398381e-01
   4.7948412e-01  -3.2340053e-01
   4.8209067e-01  -3.2291701e-01
   4.8553227e-01  -3.2219499e-01
   4.8964017e-01  -3.2132993e-01
   4.9375917e-01  -3.2040481e-01
   4.9788282e-01  -3.1945248e-01
   5.0201284e-01  -3.1846748e-01
   5.0615002e-01  -3.1744330e-01
   5.1029363e-01  -3.1638245e-01
   5.1444320e-01  -3.1528694e-01
   5.1859836e-01  -3.1415829e-01
   5.2275865e-01  -3.1299832e-01
   5.2672962e-01  -3.1181215e-01
   5.3066648e-01  -3.1060809e-01
   5.3460331e-01  -3.0940726e-01
   5.3854013e-01  -3.0825178e-01
   5.4247702e-01  -3.0716066e-01
   5.4641380e-01  -3.0591632e-01
   5.5035055e-01  -3.0468679e-01
   5.5428734e-01  -3.0352415e-01
   5.5822410e-01  -3.0227824e-01
   5.6030406e-01  -3.0158683e-01
   5.6450441e-01  -3.0015785e-01
   5.6870779e-01  -2.9871142e-01
   5.7291225e-01  -2.9725495e-01
   5.7711756e-01  -2.9578946e-01
   5.8132379e-01  -2.9431439e-01
   5.8553136e-01  -2.9282784e-01
   5.8938909e-01  -2.9145224e-01
   5.9185765e-01  -2.9049659e-01
   5.9602973e-01  -2.8916373e-01
   6.0021875e-01  -2.8773867e-01
   6.0444051e-01  -2.8613688e-01
   6.0865657e-01  -2.8455293e-01
   6.1286685e-01  -2.8298753e-01
   6.1707422e-01  -2.8142864e-01
   6.2121432e-01  -2.7987426e-01
   6.2515152e-01  -2.7832742e-01
   6.2908876e-01  -2.7678823e-01
   6.3302609e-01  -2.7521899e-01
   6.3696351e-01  -2.7389631e-01
   6.4090102e-01  -2.7236134e-01
   6.4483846e-01  -2.7068601e-01
   6.4877597e-01  -2.6907895e-01
   6.5098369e-01  -2.6814206e-01
   6.5498235e-01  -2.6630770e-01
   6.5924329e-01  -2.6432903e-01
   6.6341805e-01  -2.6283328e-01
   6.6765422e-01  -2.6093400e-01
   6.7185736e-01  -2.5918425e-01
   6.7605260e-01  -2.5745511e-01
   6.8024716e-01  -2.5570774e-01
   6.8233228e-01  -2.5486939e-01
   6.8654949e-01  -2.5292792e-01
   6.9076708e-01  -2.5098539e-01
   6.9497924e-01  -2.4910813e-01
   6.9913798e-01  -2.4743597e-01
   7.0325549e-01  -2.4596544e-01
   7.0734333e-01  -2.4464157e-01
   7.1139097e-01  -2.4353633e-01
   7.1539848e-01  -2.4264286e-01
   7.1934750e-01  -2.4214773e-01
   7.2330788e-01  -2.4155121e-01
   7.2718049e-01  -2.4133334e-01
   7.3093433e-01  -2.4148990e-01
   7.3453069e-01  -2.4199304e-01
   7.3820538e-01  -2.4281635e-01
   7.4028412e-01  -2.4366197e-01
   7.4198570e-01  -2.4450329e-01
   7.4298275e-01  -2.4503071e-01
   7.4374042e-01  -2.4554451e-01
   7.4471943e-01  -2.4620688e-01
   7.4525715e-01  -2.4659174e-01
   7.4598604e-01  -2.4710560e-01
   7.4680184e-01  -2.4768119e-01
   7.4742610e-01  -2.4810232e-01
   7.4858806e-01  -2.4881688e-01
   7.4969352e-01  -2.4974391e-01
   7.5154865e-01  -2.5069964e-01
   7.5480068e-01  -2.5203456e-01
   7.5835037e-01  -2.5302588e-01
   7.6195783e-01  -2.5379998e-01
   7.6557668e-01  -2.5444456e-01
   7.6928292e-01  -2.5378278e-01
   7.7392384e-01  -2.5098890e-01
   7.7774765e-01  -2.4798048e-01
   7.8207145e-01  -2.4312064e-01
   7.8557478e-01  -2.3874352e-01
   7.8738104e-01  -2.3541442e-01
   7.9134855e-01  -2.2812660e-01
   7.9364898e-01  -2.2381322e-01
   7.9804574e-01  -2.1250859e-01
   8.0070058e-01  -2.0535646e-01
   8.0386474e-01  -1.9574336e-01
   8.0790921e-01  -1.8085281e-01
   8.1014946e-01  -1.7208881e-01
   8.1300707e-01  -1.5908923e-01
   8.1616871e-01  -1.4191960e-01
   8.1859801e-01  -1.2733093e-01
   8.2235138e-01  -9.9958322e-02
   8.2540149e-01  -6.6549615e-02
   8.2715149e-01  -3.4664853e-02
   8.2774187e-01  -2.9732000e-03
   8.2712544e-01   2.8649530e-02
   8.2585939e-01   5.2833540e-02
   8.2408207e-01   7.6174681e-02
   8.2228536e-01   9.3585182e-02
   8.2018443e-01   1.0980404e-01
   8.1806379e-01   1.2307820e-01
   8.1668019e-01   1.3113259e-01
   8.1412525e-01   1.4483511e-01
   8.1221296e-01   1.5421764e-01
   8.1031468e-01   1.6224058e-01
   8.0801848e-01   1.7066341e-01
   8.0612834e-01   1.7763952e-01
   8.0327028e-01   1.8718538e-01
   8.0080622e-01   1.9418657e-01
   7.9718677e-01   2.0312331e-01
   7.9483914e-01   2.0874246e-01
   7.9330738e-01   2.1202248e-01
   7.9037390e-01   2.1664138e-01
   7.8680429e-01   2.2216940e-01
   7.8523976e-01   2.2446683e-01
   7.8212770e-01   2.2730822e-01
   7.7875912e-01   2.3068479e-01
   7.7525240e-01   2.3251495e-01
   7.7274349e-01   2.3295379e-01
   7.7060764e-01   2.3312343e-01
   7.6680928e-01   2.3281055e-01
   7.6294896e-01   2.3016949e-01
   7.5909935e-01   2.2720198e-01


==> data/DARPA_buttock_o5_05.dat <==
   7.3352078e-01   2.9376307e-01
   7.3126997e-01   2.9251051e-01
   7.2747352e-01   2.9048257e-01
   7.2359578e-01   2.8885433e-01
   7.1967678e-01   2.8747353e-01
   7.1574381e-01   2.8661402e-01
   7.1180447e-01   2.8584560e-01
   7.0786339e-01   2.8530812e-01
   7.0392179e-01   2.8499634e-01
   6.9998028e-01   2.8487788e-01
   6.9603905e-01   2.8492676e-01
   6.9209799e-01   2.8512511e-01
   6.8815715e-01   2.8545612e-01
   6.8421654e-01   2.8590076e-01
   6.8027623e-01   2.8634625e-01
   6.7633671e-01   2.8696754e-01
   6.7436675e-01   2.8731652e-01
   6.7042694e-01   2.8799775e-01
   6.6648734e-01   2.8871712e-01
   6.6254783e-01   2.8949043e-01
   6.5860870e-01   2.9032219e-01
   6.5467005e-01   2.9109009e-01
   6.5073081e-01   2.9189261e-01
   6.4679188e-01   2.9279765e-01
   6.4285366e-01   2.9372812e-01
   6.3891511e-01   2.9468234e-01
   6.3497720e-01   2.9565870e-01
   6.3149733e-01   2.9653843e-01
   6.2907025e-01   2.9713133e-01
   6.2513254e-01   2.9810056e-01
   6.2119477e-01   2.9907643e-01
   6.1725722e-01   3.0006178e-01
   6.1331959e-01   3.0105848e-01
   6.0938210e-01   3.0206166e-01
   6.0544466e-01   3.0307306e-01
   6.0150726e-01   3.0410185e-01
   5.9757018e-01   3.0514358e-01
   5.9363320e-01   3.0616011e-01
   5.9166477e-01   3.0664454e-01
   5.8772784e-01   3.0749545e-01
   5.8379062e-01   3.0841773e-01
   5.7985380e-01   3.0939481e-01
   5.7591667e-01   3.1037230e-01
   5.7197939e-01   3.1135785e-01
   5.6804202e-01   3.1235688e-01
   5.6410511e-01   3.1337283e-01
   5.6016836e-01   3.1440945e-01
   5.5623147e-01   3.1546977e-01
   5.5256550e-01   3.1648121e-01
   5.5032643e-01   3.1708644e-01
   5.4639003e-01   3.1814671e-01
   5.4245268e-01   3.1907666e-01
   5.3851586e-01   3.1996482e-01
   5.3457948e-01   3.2093559e-01
   5.3064217e-01   3.2195087e-01
   5.2670556e-01   3.2300055e-01
   5.2276905e-01   3.2407365e-01
   5.1883236e-01   3.2517017e-01
   5.1489593e-01   3.2629577e-01
   5.1132477e-01   3.2735648e-01
   5.0899098e-01   3.2804568e-01
   5.0505444e-01   3.2911465e-01
   5.0111776e-01   3.3010829e-01
   4.9718161e-01   3.3102097e-01
   4.9324470e-01   3.3204740e-01
   4.8930767e-01   3.3311338e-01
   4.8537121e-01   3.3419565e-01
   4.8143451e-01   3.3528489e-01
   4.7749794e-01   3.3637761e-01
   4.7356107e-01   3.3746924e-01
   4.6962499e-01   3.3855894e-01
   4.6672762e-01   3.3935932e-01
   4.6371979e-01   3.4017038e-01
   4.5978270e-01   3.4123773e-01
   4.5584504e-01   3.4229177e-01
   4.5190842e-01   3.4334867e-01
   4.4797083e-01   3.4437518e-01
   4.4403419e-01   3.4507908e-01
   4.4009695e-01   3.4592618e-01
   4.3615958e-01   3.4681499e-01
   4.3222268e-01   3.4769699e-01
   4.2828498e-01   3.4848287e-01
   4.2434836e-01   3.4938366e-01
   4.2041073e-01   3.5030147e-01
   4.1647329e-01   3.5118497e-01
   4.1253618e-01   3.5183313e-01
   4.0859831e-01   3.5235489e-01
   4.0466106e-01   3.5292072e-01
   4.0072359e-01   3.5346678e-01
   3.9678606e-01   3.5398121e-01
   3.9284897e-01   3.5445586e-01
   3.8891109e-01   3.5488712e-01
   3.8497308e-01   3.5527676e-01
   3.8228282e-01   3.5554258e-01
   3.7906665e-01   3.5576445e-01
   3.7512914e-01   3.5589260e-01
   3.7119132e-01   3.5609344e-01
   3.6725392e-01   3.5626374e-01
   3.6331582e-01   3.5639850e-01
   3.5937856e-01   3.5648774e-01
   3.5544080e-01   3.5652977e-01
   3.5150279e-01   3.5652639e-01
   3.4756529e-01   3.5648161e-01
   3.4362761e-01   3.5639986e-01
   3.3969012e-01   3.5628495e-01
   3.3575268e-01   3.5615331e-01
   3.3181515e-01   3.5598459e-01
   3.2787821e-01   3.5583626e-01
   3.2394013e-01   3.5558450e-01
   3.2000310e-01   3.5533623e-01
   3.1606527e-01   3.5508142e-01
   3.1212761e-01   3.5480983e-01
   3.0819023e-01   3.5455823e-01
   3.0425272e-01   3.5439660e-01
   3.0031532e-01   3.5413225e-01
   2.9637796e-01   3.5385893e-01
   2.9244063e-01   3.5358534e-01
   2.8850342e-01   3.5331696e-01
   2.8456617e-01   3.5308087e-01
   2.8062878e-01   3.5285023e-01
   2.7669155e-01   3.5259914e-01
   2.7275440e-01   3.5236329e-01
   2.6881751e-01   3.5214423e-01
   2.6488135e-01   3.5194301e-01
   2.6094714e-01   3.5175858e-01
   2.5701924e-01   3.5160398e-01
   2.5310955e-01   3.5152601e-01
   2.4924906e-01   3.5134850e-01
   2.4549181e-01   3.5118092e-01
   2.4195720e-01   3.5099225e-01
   2.3889509e-01   3.5078413e-01
   2.3712237e-01   3.5067230e-01
   2.3524656e-01   3.5065423e-01
   2.3407186e-01   3.5071768e-01
   2.3324163e-01   3.5080631e-01
   2.3236666e-01   3.5083717e-01
   2.3137432e-01   3.5085310e-01
   2.3018698e-01   3.5086420e-01
   2.2844087e-01   3.5082420e-01
   2.2667830e-01   3.5075796e-01
   2.2453880e-01   3.5068909e-01
   2.2114630e-01   3.5055799e-01
   2.1746886e-01   3.5037053e-01
   2.1364782e-01   3.5013010e-01
   2.0975670e-01   3.4984635e-01
   2.0584054e-01   3.4952497e-01
   2.0192541e-01   3.4918062e-01
   1.9801325e-01   3.4788365e-01
   1.9410516e-01   3.4602143e-01
   1.9017003e-01   3.4413327e-01
   1.8626859e-01   3.4225068e-01
   1.8237184e-01   3.4036171e-01
   1.7851551e-01   3.3843345e-01
   1.7597136e-01   3.3702875e-01
   1.7132938e-01   3.3295082e-01
   1.6716126e-01   3.2917436e-01
   1.6288382e-01   3.2528214e-01
   1.6074956e-01   3.2332070e-01
   1.5646445e-01   3.1932222e-01
   1.5269240e-01   3.1580887e-01
   1.4890960e-01   3.1152182e-01
   1.4513566e-01   3.0641003e-01
   1.4184768e-01   3.0191737e-01
   1.3726541e-01   2.9559948e-01
   1.3509556e-01   2.9258251e-01
   1.3092436e-01   2.8662935e-01
   1.2706231e-01   2.8111130e-01
   1.2334447e-01   2.7576116e-01
   1.2067406e-01   2.7183059e-01
   1.1562504e-01   2.6427883e-01
   1.1340684e-01   2.6096337e-01
   1.0925323e-01   2.5348726e-01
   1.0556428e-01   2.4649791e-01
   1.0188274e-01   2.3931808e-01
   9.7770228e-02   2.3118782e-01
   9.5602494e-02   2.2678418e-01
   9.1614235e-02   2.1852455e-01
   8.7999656e-02   2.1091679e-01
   8.4503215e-02   2.0216412e-01
   8.1823424e-02   1.9505085e-01
   7.7830397e-02   1.8398257e-01
   7.4407788e-02   1.7410466e-01
   7.0522646e-02   1.6237998e-01
   6.8023257e-02   1.5419328e-01
   6.4675408e-02   1.4058540e-01
   6.2102899e-02   1.2938601e-01
   5.8478612e-02   1.1163625e-01
   5.6014069e-02   9.6430600e-02
   5.2014735e-02   6.3205846e-02
   4.9808190e-02   3.0799071e-02
   4.9131540e-02  -3.3334492e-04
   4.9804785e-02  -3.1574847e-02
   5.0720616e-02  -4.8504471e-02
   5.2478002e-02  -6.8249502e-02
   5.4377315e-02  -8.4838617e-02
   5.6326207e-02  -9.9303908e-02
   5.8479438e-02  -1.1250877e-01
   6.0896779e-02  -1.2447929e-01
   6.2133906e-02  -1.3045239e-01
   6.4678482e-02  -1.4155386e-01
   6.7511968e-02  -1.5323348e-01
   7.0127154e-02  -1.6213754e-01
   7.1966429e-02  -1.6783087e-01
   7.4405429e-02  -1.7520973e-01
   7.7483941e-02  -1.8418715e-01
   8.0006067e-02  -1.9117720e-01
   8.2104810e-02  -1.9707783e-01
   8.5609413e-02  -2.0636863e-01
   8.7999227e-02  -2.1227351e-01
   9.1079424e-02  -2.1884750e-01
   9.3777857e-02  -2.2444472e-01
   9.5947769e-02  -2.2901606e-01
   9.9467274e-02  -2.3613984e-01
   1.0188150e-01  -2.4098137e-01
   1.0555881e-01  -2.4825446e-01
   1.0830750e-01  -2.5351891e-01
   1.1020036e-01  -2.5718281e-01
   1.1347171e-01  -2.6307798e-01
   1.1728339e-01  -2.6887598e-01
   1.2114793e-01  -2.7480517e-01
   1.2334339e-01  -2.7809943e-01
   1.2673925e-01  -2.8311915e-01
   1.2983683e-01  -2.8766284e-01
   1.3177800e-01  -2.9050647e-01
   1.3514257e-01  -2.9545072e-01
   1.3887140e-01  -3.0077626e-01
   1.4275235e-01  -3.0627225e-01
   1.4513055e-01  -3.0962976e-01
   1.4857494e-01  -3.1448511e-01
   1.5192293e-01  -3.1870251e-01
   1.5535689e-01  -3.2213018e-01
   1.5873178e-01  -3.2547031e-01
   1.6083248e-01  -3.2758608e-01
   1.6465121e-01  -3.3135055e-01
   1.6848373e-01  -3.3515016e-01
   1.7223211e-01  -3.3887948e-01
   1.7635954e-01  -3.4285161e-01
   1.7850106e-01  -3.4413998e-01
   1.8210693e-01  -3.4630344e-01
   1.8573988e-01  -3.4850092e-01
   1.8938261e-01  -3.5073019e-01
   1.9303480e-01  -3.5300214e-01
   1.9667146e-01  -3.5530573e-01
   2.0029682e-01  -3.5755040e-01
   2.0406643e-01  -3.5878295e-01
   2.0783303e-01  -3.5993252e-01
   2.0975735e-01  -3.6041626e-01
   2.1364581e-01  -3.6155696e-01
   2.1746625e-01  -3.6285766e-01
   2.2114347e-01  -3.6419002e-01
   2.2456239e-01  -3.6547419e-01
   2.2644567e-01  -3.6617395e-01
   2.2859880e-01  -3.6706016e-01
   2.3045854e-01  -3.6777207e-01
   2.3155741e-01  -3.6820820e-01
   2.3249944e-01  -3.6855357e-01
   2.3323873e-01  -3.6882518e-01
   2.3418654e-01  -3.6909516e-01
   2.3528591e-01  -3.6949096e-01
   2.3616020e-01  -3.6975999e-01
   2.3823236e-01  -3.7068603e-01
   2.4073585e-01  -3.7163718e-01
   2.4406458e-01  -3.7311397e-01
   2.4757246e-01  -3.7462514e-01
   2.5123283e-01  -3.7596454e-01
   2.5505451e-01  -3.7720745e-01
   2.5897516e-01  -3.7846693e-01
   2.6290691e-01  -3.7958832e-01
   2.6684243e-01  -3.8064577e-01
   2.7077898e-01  -3.8164229e-01
   2.7471615e-01  -3.8257365e-01
   2.7865350e-01  -3.8343072e-01
   2.8259100e-01  -3.8418057e-01
   2.8652867e-01  -3.8477303e-01
   2.9046590e-01  -3.8551417e-01
   2.9440345e-01  -3.8622405e-01
   2.9834107e-01  -3.8686807e-01
   3.0227869e-01  -3.8745375e-01
   3.0621638e-01  -3.8798913e-01
   3.1015404e-01  -3.8848132e-01
   3.1409188e-01  -3.8893526e-01
   3.1802985e-01  -3.8935332e-01
   3.2196812e-01  -3.8973611e-01
   3.2590574e-01  -3.9008375e-01
   3.2984413e-01  -3.9039597e-01
   3.3378116e-01  -3.9067428e-01
   3.3771936e-01  -3.9092081e-01
   3.4165689e-01  -3.9113072e-01
   3.4362085e-01  -3.9121645e-01
   3.4753472e-01  -3.9137306e-01
   3.5144273e-01  -3.9159344e-01
   3.5535530e-01  -3.9178674e-01
   3.5927430e-01  -3.9193488e-01
   3.6319801e-01  -3.9204625e-01
   3.6712829e-01  -3.9212365e-01
   3.7106301e-01  -3.9216785e-01
   3.7500368e-01  -3.9217837e-01
   3.7895006e-01  -3.9215079e-01
   3.8289700e-01  -3.9211428e-01
   3.8686114e-01  -3.9199486e-01
   3.9082380e-01  -3.9187338e-01
   3.9478300e-01  -3.9177957e-01
   3.9874563e-01  -3.9167371e-01
   4.0072685e-01  -3.9161019e-01
   4.0466556e-01  -3.9147067e-01
   4.0860315e-01  -3.9133211e-01
   4.1254148e-01  -3.9116535e-01
   4.1647943e-01  -3.9096043e-01
   4.2041743e-01  -3.9071561e-01
   4.2435517e-01  -3.9042337e-01
   4.2829242e-01  -3.9008791e-01
   4.3223103e-01  -3.8966939e-01
   4.3616831e-01  -3.8938400e-01
   4.4010623e-01  -3.8904116e-01
   4.4404439e-01  -3.8870567e-01
   4.4798140e-01  -3.8844331e-01
   4.5191968e-01  -3.8804418e-01
   4.5585700e-01  -3.8757633e-01
   4.5979530e-01  -3.8709773e-01
   4.6373308e-01  -3.8665283e-01
   4.6767084e-01  -3.8611468e-01
   4.7160787e-01  -3.8555645e-01
   4.7554530e-01  -3.8506524e-01
   4.7948271e-01  -3.8463689e-01
   4.8341985e-01  -3.8417485e-01
   4.8735786e-01  -3.8367009e-01
   4.9129494e-01  -3.8314846e-01
   4.9523280e-01  -3.8260608e-01
   4.9923054e-01  -3.8202464e-01
   5.0329789e-01  -3.8140023e-01
   5.0736753e-01  -3.8075273e-01
   5.1144200e-01  -3.8008101e-01
   5.1552121e-01  -3.7938454e-01
   5.1960333e-01  -3.7866378e-01
   5.2368995e-01  -3.7791957e-01
   5.2778175e-01  -3.7715054e-01
   5.3187511e-01  -3.7636010e-01
   5.3592792e-01  -3.7579030e-01
   5.4001342e-01  -3.7505483e-01
   5.4410339e-01  -3.7429362e-01
   5.4819476e-01  -3.7352048e-01
   5.5228704e-01  -3.7273725e-01
   5.5428725e-01  -3.7234347e-01
   5.5822409e-01  -3.7155402e-01
   5.6216143e-01  -3.7076425e-01
   5.6609807e-01  -3.6997516e-01
   5.7003501e-01  -3.6918170e-01
   5.7397229e-01  -3.6838502e-01
   5.7790911e-01  -3.6758727e-01
   5.8184620e-01  -3.6677827e-01
   5.8578331e-01  -3.6595941e-01
   5.8972010e-01  -3.6513172e-01
   5.9365729e-01  -3.6429839e-01
   5.9759417e-01  -3.6356092e-01
   6.0153173e-01  -3.6282478e-01
   6.0562404e-01  -3.6191255e-01
   6.0973485e-01  -3.6098447e-01
   6.1384622e-01  -3.6005045e-01
   6.1795373e-01  -3.5911221e-01
   6.2206348e-01  -3.5816630e-01
   6.2617227e-01  -3.5721300e-01
   6.3028139e-01  -3.5625005e-01
   6.3439165e-01  -3.5527467e-01
   6.3850313e-01  -3.5428370e-01
   6.4261920e-01  -3.5326679e-01
   6.4674283e-01  -3.5224635e-01
   6.4888914e-01  -3.5186233e-01
   6.5271461e-01  -3.5089587e-01
   6.5665161e-01  -3.4987950e-01
   6.6058970e-01  -3.4886712e-01
   6.6452769e-01  -3.4787829e-01
   6.6846548e-01  -3.4689862e-01
   6.7240323e-01  -3.4593711e-01
   6.7634105e-01  -3.4493217e-01
   6.8027864e-01  -3.4411735e-01
   6.8421701e-01  -3.4300247e-01
   6.8815515e-01  -3.4193290e-01
   6.9209332e-01  -3.4089494e-01
   6.9603152e-01  -3.3988634e-01
   6.9996966e-01  -3.3890905e-01
   7.0394565e-01  -3.3795273e-01
   7.0797825e-01  -3.3702155e-01
   7.1199338e-01  -3.3616155e-01
   7.1598375e-01  -3.3539109e-01
   7.1993952e-01  -3.3490073e-01
   7.2386088e-01  -3.3435473e-01
   7.2770414e-01  -3.3398277e-01
   7.3142954e-01  -3.3377900e-01
   7.3493978e-01  -3.3372912e-01
   7.3856709e-01  -3.3382143e-01
   7.4058138e-01  -3.3407410e-01
   7.4232483e-01  -3.3440978e-01
   7.4352972e-01  -3.3470259e-01
   7.4473686e-01  -3.3506033e-01
   7.4529358e-01  -3.3524453e-01
   7.4620649e-01  -3.3553696e-01
   7.4735620e-01  -3.3590060e-01
   7.4805942e-01  -3.3607590e-01
   7.4866727e-01  -3.3626595e-01
   7.5159510e-01  -3.3711391e-01
   7.5478434e-01  -3.3781550e-01
   7.5829778e-01  -3.3794667e-01
   7.6195639e-01  -3.3798868e-01
   7.6568419e-01  -3.3794687e-01
   7.6960631e-01  -3.3675644e-01
   7.7358881e-01  -3.3489479e-01
   7.7766746e-01  -3.3228381e-01
   7.8251548e-01  -3.2793322e-01
   7.8467876e-01  -3.2586826e-01
   7.8879599e-01  -3.2028711e-01
   7.9354804e-01  -3.1352284e-01
   7.9708377e-01  -3.0722421e-01
   7.9990684e-01  -3.0179260e-01
   8.0419784e-01  -2.9280517e-01
   8.0607693e-01  -2.8825858e-01
   8.1183226e-01  -2.7382224e-01
   8.1360661e-01  -2.6848744e-01
   8.1762316e-01  -2.5604214e-01
   8.2142409e-01  -2.4358283e-01
   8.2344835e-01  -2.3603264e-01
   8.2687569e-01  -2.2268178e-01
   8.3092610e-01  -2.0605322e-01
   8.3297537e-01  -1.9631049e-01
   8.3694195e-01  -1.7567312e-01
   8.3882090e-01  -1.6520662e-01
   8.4297140e-01  -1.3987268e-01
   8.4305638e-01  -1.3923441e-01
   8.4646066e-01  -1.1181452e-01
   8.4849728e-01  -9.1786421e-02
   8.4991974e-01  -7.4564937e-02
   8.5179015e-01  -4.2784776e-02
   8.5228031e-01  -2.8703097e-02
   8.5264017e-01   2.6800777e-03
   8.5218978e-01   2.7744494e-02
   8.5154418e-01   4.4166418e-02
   8.5067520e-01   5.9644992e-02
   8.4988789e-01   7.0915874e-02
   8.4899971e-01   8.1386507e-02
   8.4727773e-01   9.9516962e-02
   8.4571687e-01   1.1396320e-01
   8.4380973e-01   1.2915598e-01
   8.4193508e-01   1.4175579e-01
   8.4073018e-01   1.4914692e-01
   8.3936961e-01   1.5718790e-01
   8.3825078e-01   1.6348251e-01
   8.3623364e-01   1.7444490e-01
   8.3481739e-01   1.8182541e-01
   8.3340228e-01   1.8899275e-01
   8.3218000e-01   1.9498472e-01
   8.2983785e-01   2.0520364e-01
   8.2920085e-01   2.0776437e-01
   8.2662865e-01   2.1800110e-01
   8.2552710e-01   2.2214573e-01
   8.2317970e-01   2.3103906e-01
   8.2052814e-01   2.4029768e-01
   8.1938163e-01   2.4399385e-01
   8.1724535e-01   2.5052934e-01
   8.1578250e-01   2.5481959e-01
   8.1317053e-01   2.6250345e-01
   8.1015972e-01   2.7041028e-01
   8.0977438e-01   2.7135425e-01
   8.0593792e-01   2.8025305e-01
   8.0401898e-01   2.8460888e-01
   8.0216931e-01   2.8842378e-01
   7.9923521e-01   2.9368410e-01
   7.9614340e-01   2.9915698e-01
   7.9434460e-01   3.0215399e-01
   7.9213491e-01   3.0491456e-01
   7.8836895e-01   3.0921119e-01
   7.8464024e-01   3.1338409e-01
   7.8052867e-01   3.1611356e-01
   7.7839259e-01   3.1743619e-01
   7.7481064e-01   3.1938772e-01
   7.7092572e-01   3.1979160e-01
   7.6700556e-01   3.1978905e-01
   7.6433947e-01   3.1865510e-01
   7.6080020e-01   3.1680715e-01
   7.5671111e-01   3.1431111e-01
   7.5290414e-01   3.1136825e-01
   7.5024604e-01   3.0866076e-01
   7.4790906e-01   3.0624293e-01
   7.4659097e-01   3.0496423e-01
   7.4569274e-01   3.0400444e-01
   7.4499381e-01   3.0317290e-01
   7.4415377e-01   3.0226084e-01
   7.4322746e-01   3.0126771e-01
   7.4228497e-01   3.0028234e-01
   7.3990775e-01   2.9821762e-01
   7.3840455e-01   2.9703968e-01
   7.3661669e-01   2.9593311e-01


==> data/DARPA_buttock_o5_06.dat <==
   7.1515136e-01   3.5405814e-01
   7.1770597e-01   3.5451530e-01
   7.2163110e-01   3.5531335e-01
   7.2552895e-01   3.5633137e-01
   7.2936263e-01   3.5769301e-01
   7.3306697e-01   3.5933255e-01
   7.3658031e-01   3.6113535e-01
   7.3955915e-01   3.6294396e-01
   7.4173992e-01   3.6437055e-01
   7.4303775e-01   3.6531897e-01
   7.4409816e-01   3.6613046e-01
   7.4498809e-01   3.6685290e-01
   7.4573363e-01   3.6749713e-01
   7.4668461e-01   3.6822230e-01
   7.4773262e-01   3.6908118e-01
   7.4933451e-01   3.7042086e-01
   7.5209373e-01   3.7266872e-01
   7.5548744e-01   3.7487851e-01
   7.5916688e-01   3.7657566e-01
   7.6298196e-01   3.7805728e-01
   7.6684803e-01   3.7953742e-01
   7.7072298e-01   3.7914454e-01
   7.7454705e-01   3.7831328e-01
   7.7832447e-01   3.7672561e-01
   7.8152118e-01   3.7482093e-01
   7.8467577e-01   3.7295149e-01
   7.8793312e-01   3.6979702e-01
   7.9128773e-01   3.6637725e-01
   7.9473477e-01   3.6238668e-01
   7.9824162e-01   3.5733426e-01
   8.0007210e-01   3.5460573e-01
   8.0413140e-01   3.4772016e-01
   8.0673804e-01   3.4283678e-01
   8.0957306e-01   3.3740159e-01
   8.1219542e-01   3.3203609e-01
   8.1576199e-01   3.2367580e-01
   8.1783583e-01   3.1869421e-01
   8.2059964e-01   3.1200141e-01
   8.2345732e-01   3.0415947e-01
   8.2587048e-01   2.9718133e-01
   8.2835293e-01   2.8997300e-01
   8.3101969e-01   2.8189621e-01
   8.3360798e-01   2.7318658e-01
   8.3629160e-01   2.6372753e-01
   8.3894115e-01   2.5429433e-01
   8.4143777e-01   2.4518116e-01
   8.4332068e-01   2.3814816e-01
   8.4569922e-01   2.2817980e-01
   8.4741035e-01   2.2068485e-01
   8.5013631e-01   2.0844892e-01
   8.5229722e-01   1.9828745e-01
   8.5468593e-01   1.8665112e-01
   8.5708198e-01   1.7457486e-01
   8.5948297e-01   1.6165699e-01
   8.6186869e-01   1.4740329e-01
   8.6394282e-01   1.3324646e-01
   8.6596758e-01   1.1821038e-01
   8.6791675e-01   1.0206481e-01
   8.6973510e-01   8.4342978e-02
   8.7135832e-01   6.5355303e-02
   8.7266495e-01   4.5084362e-02
   8.7357827e-01   2.0937360e-02
   8.7384893e-01  -6.5532331e-03
   8.7267670e-01  -4.7132438e-02
   8.7075947e-01  -7.5288391e-02
   8.6878123e-01  -9.6594049e-02
   8.6493496e-01  -1.2877313e-01
   8.6113540e-01  -1.5479572e-01
   8.5703500e-01  -1.7771659e-01
   8.5326651e-01  -1.9673688e-01
   8.5099608e-01  -2.0763705e-01
   8.4714847e-01  -2.2528573e-01
   8.4342626e-01  -2.4141573e-01
   8.4036773e-01  -2.5295182e-01
   8.3733651e-01  -2.6408737e-01
   8.3347418e-01  -2.7790847e-01
   8.2974153e-01  -2.9018375e-01
   8.2709095e-01  -2.9819306e-01
   8.2364516e-01  -3.0846770e-01
   8.1998610e-01  -3.1875728e-01
   8.1773236e-01  -3.2443319e-01
   8.1276918e-01  -3.3665983e-01
   8.0982412e-01  -3.4323195e-01
   8.0625783e-01  -3.5051014e-01
   8.0396152e-01  -3.5519119e-01
   8.0002139e-01  -3.6214951e-01
   7.9529694e-01  -3.6968161e-01
   7.9267890e-01  -3.7344401e-01
   7.8852972e-01  -3.7849532e-01
   7.8458043e-01  -3.8316330e-01
   7.8099428e-01  -3.8614173e-01
   7.7841796e-01  -3.8827268e-01
   7.7451749e-01  -3.9087674e-01
   7.7071112e-01  -3.9262234e-01
   7.6684741e-01  -3.9429202e-01
   7.6295975e-01  -3.9463767e-01
   7.5913635e-01  -3.9492756e-01
   7.5544422e-01  -3.9518959e-01
   7.5196887e-01  -3.9496759e-01
   7.5024342e-01  -3.9466825e-01
   7.4805187e-01  -3.9433330e-01
   7.4744018e-01  -3.9423527e-01
   7.4643834e-01  -3.9405660e-01
   7.4562635e-01  -3.9388540e-01
   7.4495641e-01  -3.9373826e-01
   7.4413935e-01  -3.9356472e-01
   7.4323992e-01  -3.9343407e-01
   7.4228832e-01  -3.9332975e-01
   7.4070526e-01  -3.9322554e-01
   7.3851135e-01  -3.9317565e-01
   7.3655067e-01  -3.9322998e-01
   7.3306498e-01  -3.9343626e-01
   7.2934361e-01  -3.9375452e-01
   7.2550356e-01  -3.9418443e-01
   7.2160619e-01  -3.9455448e-01
   7.1768312e-01  -3.9503981e-01
   7.1375021e-01  -3.9567432e-01
   7.0981380e-01  -3.9634393e-01
   7.0587629e-01  -3.9704030e-01
   7.0193833e-01  -3.9775610e-01
   6.9800050e-01  -3.9848490e-01
   6.9406267e-01  -3.9922237e-01
   6.9012479e-01  -3.9996438e-01
   6.8618694e-01  -4.0070714e-01
   6.8224902e-01  -4.0146633e-01
   6.7831122e-01  -4.0202935e-01
   6.7437380e-01  -4.0272887e-01
   6.7043618e-01  -4.0342614e-01
   6.6649858e-01  -4.0412005e-01
   6.6256092e-01  -4.0480400e-01
   6.5858636e-01  -4.0547734e-01
   6.5453740e-01  -4.0614990e-01
   6.5047359e-01  -4.0682869e-01
   6.4645152e-01  -4.0732963e-01
   6.4239508e-01  -4.0798862e-01
   6.3833735e-01  -4.0864284e-01
   6.3427945e-01  -4.0928064e-01
   6.3022280e-01  -4.0990582e-01
   6.2616756e-01  -4.1052128e-01
   6.2211318e-01  -4.1112909e-01
   6.1805926e-01  -4.1172990e-01
   6.1400531e-01  -4.1232323e-01
   6.0995225e-01  -4.1290796e-01
   6.0589962e-01  -4.1348354e-01
   6.0185074e-01  -4.1404249e-01
   5.9781089e-01  -4.1452543e-01
   5.9377656e-01  -4.1502307e-01
   5.8987871e-01  -4.1561780e-01
   5.8775069e-01  -4.1593190e-01
   5.8381375e-01  -4.1645109e-01
   5.7987693e-01  -4.1700486e-01
   5.7594004e-01  -4.1749111e-01
   5.7200307e-01  -4.1800213e-01
   5.6806613e-01  -4.1837367e-01
   5.6412928e-01  -4.1882421e-01
   5.6019238e-01  -4.1925354e-01
   5.5625549e-01  -4.1983213e-01
   5.5231865e-01  -4.2037622e-01
   5.4838173e-01  -4.2090797e-01
   5.4444481e-01  -4.2142268e-01
   5.4050788e-01  -4.2191774e-01
   5.3657098e-01  -4.2238539e-01
   5.3263396e-01  -4.2276161e-01
   5.2869695e-01  -4.2318984e-01
   5.2476000e-01  -4.2371186e-01
   5.2082301e-01  -4.2422271e-01
   5.1688598e-01  -4.2470615e-01
   5.1289183e-01  -4.2515567e-01
   5.0885904e-01  -4.2557921e-01
   5.0482923e-01  -4.2598549e-01
   5.0080227e-01  -4.2637633e-01
   4.9677784e-01  -4.2675461e-01
   4.9275584e-01  -4.2712343e-01
   4.8873405e-01  -4.2750156e-01
   4.8471125e-01  -4.2790063e-01
   4.8069262e-01  -4.2828594e-01
   4.7665835e-01  -4.2877354e-01
   4.7263410e-01  -4.2921013e-01
   4.6862112e-01  -4.2957854e-01
   4.6460172e-01  -4.2996566e-01
   4.6058830e-01  -4.3031695e-01
   4.5657897e-01  -4.3064382e-01
   4.5257194e-01  -4.3095607e-01
   4.4857555e-01  -4.3120327e-01
   4.4457968e-01  -4.3146522e-01
   4.4058181e-01  -4.3174698e-01
   4.3658546e-01  -4.3203063e-01
   4.3260019e-01  -4.3226061e-01
   4.2863043e-01  -4.3242218e-01
   4.2463032e-01  -4.3277543e-01
   4.2064245e-01  -4.3303475e-01
   4.1667305e-01  -4.3318651e-01
   4.1270552e-01  -4.3333175e-01
   4.0873686e-01  -4.3348850e-01
   4.0479140e-01  -4.3351515e-01
   4.0082856e-01  -4.3363432e-01
   3.9686851e-01  -4.3373477e-01
   3.9291118e-01  -4.3381873e-01
   3.8897009e-01  -4.3382170e-01
   3.8503125e-01  -4.3382419e-01
   3.8108584e-01  -4.3386636e-01
   3.7713990e-01  -4.3390835e-01
   3.7319720e-01  -4.3392962e-01
   3.6925817e-01  -4.3392785e-01
   3.6532284e-01  -4.3390229e-01
   3.6139116e-01  -4.3385219e-01
   3.5746303e-01  -4.3377668e-01
   3.5353799e-01  -4.3367644e-01
   3.4961288e-01  -4.3356573e-01
   3.4568141e-01  -4.3348542e-01
   3.4178940e-01  -4.3320795e-01
   3.3788556e-01  -4.3299034e-01
   3.3397194e-01  -4.3282211e-01
   3.3005943e-01  -4.3264760e-01
   3.2615295e-01  -4.3243123e-01
   3.2225145e-01  -4.3217888e-01
   3.1835375e-01  -4.3189879e-01
   3.1445921e-01  -4.3159635e-01
   3.1056737e-01  -4.3127591e-01
   3.0667813e-01  -4.3094071e-01
   3.0279090e-01  -4.3059567e-01
   2.9890179e-01  -4.3024712e-01
   2.9502064e-01  -4.2981560e-01
   2.9114587e-01  -4.2931367e-01
   2.8726476e-01  -4.2885931e-01
   2.8339580e-01  -4.2831579e-01
   2.7953283e-01  -4.2771924e-01
   2.7567466e-01  -4.2707313e-01
   2.7182206e-01  -4.2637379e-01
   2.6797526e-01  -4.2562004e-01
   2.6413474e-01  -4.2480989e-01
   2.6030181e-01  -4.2393815e-01
   2.5647950e-01  -4.2299599e-01
   2.5266558e-01  -4.2206320e-01
   2.4888315e-01  -4.2113312e-01
   2.4520612e-01  -4.1991673e-01
   2.4165064e-01  -4.1866779e-01
   2.3791389e-01  -4.1722269e-01
   2.3658314e-01  -4.1670685e-01
   2.3563950e-01  -4.1634294e-01
   2.3451056e-01  -4.1597210e-01
   2.3327543e-01  -4.1565421e-01
   2.3292536e-01  -4.1554374e-01
   2.3216352e-01  -4.1528719e-01
   2.3175025e-01  -4.1514714e-01
   2.3082419e-01  -4.1483054e-01
   2.2978268e-01  -4.1447182e-01
   2.2792361e-01  -4.1380439e-01
   2.2529335e-01  -4.1297517e-01
   2.2188563e-01  -4.1201877e-01
   2.1828655e-01  -4.1092629e-01
   2.1459596e-01  -4.0988312e-01
   2.1086852e-01  -4.0889466e-01
   2.0716305e-01  -4.0809602e-01
   2.0332545e-01  -4.0725916e-01
   1.9944505e-01  -4.0605066e-01
   1.9577970e-01  -4.0407426e-01
   1.9216070e-01  -4.0216129e-01
   1.9047448e-01  -4.0126215e-01
   1.8754396e-01  -3.9973134e-01
   1.8418070e-01  -3.9796690e-01
   1.8028659e-01  -3.9595040e-01
   1.7635016e-01  -3.9393231e-01
   1.7243062e-01  -3.9075355e-01
   1.6855632e-01  -3.8748620e-01
   1.6668449e-01  -3.8589863e-01
   1.6320454e-01  -3.8295560e-01
   1.6068578e-01  -3.8074504e-01
   1.5729051e-01  -3.7797611e-01
   1.5382279e-01  -3.7504350e-01
   1.5048676e-01  -3.7215678e-01
   1.4860558e-01  -3.6998665e-01
   1.4522252e-01  -3.6594475e-01
   1.4248987e-01  -3.6269737e-01
   1.3885429e-01  -3.5838801e-01
   1.3511636e-01  -3.5398047e-01
   1.3339533e-01  -3.5189386e-01
   1.3033833e-01  -3.4818455e-01
   1.2788516e-01  -3.4522123e-01
   1.2445638e-01  -3.4103339e-01
   1.2125212e-01  -3.3715670e-01
   1.1943111e-01  -3.3491385e-01
   1.1591180e-01  -3.3058636e-01
   1.1319646e-01  -3.2723828e-01
   1.0951863e-01  -3.2190787e-01
   1.0772847e-01  -3.1922037e-01
   1.0478686e-01  -3.1471465e-01
   1.0244552e-01  -3.1113395e-01
   9.9226650e-02  -3.0621710e-01
   9.7415475e-02  -3.0345475e-01
   9.4100474e-02  -2.9824128e-01
   9.1481907e-02  -2.9412764e-01
   8.7797281e-02  -2.8835658e-01
   8.6140578e-02  -2.8538195e-01
   8.3260649e-02  -2.7984392e-01
   8.1396942e-02  -2.7627825e-01
   7.8813620e-02  -2.7131750e-01
   7.6371321e-02  -2.6650010e-01
   7.3810867e-02  -2.6143269e-01
   7.0563012e-02  -2.5500314e-01
   6.8710641e-02  -2.5122537e-01
   6.5883523e-02  -2.4447800e-01
   6.4316673e-02  -2.4064907e-01
   6.2354009e-02  -2.3565328e-01
   5.8537448e-02  -2.2585765e-01
   5.7584749e-02  -2.2319685e-01
   5.5342277e-02  -2.1643271e-01
   5.2597884e-02  -2.0779874e-01
   5.2437162e-02  -2.0729527e-01
   4.8749834e-02  -1.9430386e-01
   4.7696442e-02  -1.9028223e-01
   4.5697886e-02  -1.8229474e-01
   4.3301360e-02  -1.7168404e-01
   4.0881321e-02  -1.5985878e-01
   4.0436536e-02  -1.5755297e-01
   3.7705101e-02  -1.4169702e-01
   3.5306877e-02  -1.2539042e-01
   3.5235696e-02  -1.2486532e-01
   3.3333806e-02  -1.0952685e-01
   3.3214968e-02  -1.0849582e-01
   3.1438374e-02  -9.0458379e-02
   2.9602769e-02  -6.6500714e-02
   2.8544392e-02  -4.6620167e-02
   2.7636014e-02  -1.5011428e-02
   2.7524165e-02  -2.0621982e-04
   2.7961664e-02   3.0254912e-02
   2.9267118e-02   6.0732177e-02
   3.1655742e-02   9.2523335e-02
   3.3394061e-02   1.0955221e-01
   3.5499695e-02   1.2619237e-01
   4.0410634e-02   1.5686871e-01
   4.3000391e-02   1.6964881e-01
   4.6658443e-02   1.8555306e-01
   4.9489435e-02   1.9642513e-01
   5.2620829e-02   2.0722479e-01
   5.6466477e-02   2.1925132e-01
   5.8937810e-02   2.2617406e-01
   6.4251871e-02   2.3970977e-01
   6.6512581e-02   2.4524151e-01
   7.0141393e-02   2.5328989e-01
   7.3810303e-02   2.6052822e-01
   7.7933418e-02   2.6862071e-01
   8.0036677e-02   2.7266923e-01
   8.4164759e-02   2.8054624e-01
   8.7797791e-02   2.8723664e-01
   9.1482440e-02   2.9295600e-01
   9.5476819e-02   2.9915556e-01
   9.7759650e-02   3.0268332e-01
   1.0196551e-01   3.0901936e-01
   1.0591410e-01   3.1497163e-01
   1.0951726e-01   3.2035192e-01
   1.1319664e-01   3.2559032e-01
   1.1693555e-01   3.3009611e-01
   1.2097391e-01   3.3496335e-01
   1.2363876e-01   3.3811179e-01
   1.2785889e-01   3.4310294e-01
   1.3142983e-01   3.4730605e-01
   1.3511544e-01   3.5166028e-01
   1.3885283e-01   3.5594181e-01
   1.4249983e-01   3.6014918e-01
   1.4667550e-01   3.6494745e-01
   1.4889835e-01   3.6750039e-01
   1.5341325e-01   3.7166883e-01
   1.5776976e-01   3.7508416e-01
   1.6124571e-01   3.7783728e-01
   1.6466564e-01   3.8050770e-01
   1.6855188e-01   3.8355369e-01
   1.7243068e-01   3.8654416e-01
   1.7634614e-01   3.8941904e-01
   1.8028707e-01   3.9108590e-01
   1.8418828e-01   3.9273806e-01
   1.8762994e-01   3.9418094e-01
   1.9200970e-01   3.9600910e-01
   1.9563962e-01   3.9750886e-01
   1.9809506e-01   3.9849079e-01
   2.0204929e-01   3.9955559e-01
   2.0616884e-01   3.9979690e-01
   2.1025707e-01   3.9999287e-01
   2.1422396e-01   4.0016381e-01
   2.1811809e-01   4.0029497e-01
   2.2189423e-01   4.0036661e-01
   2.2546494e-01   4.0043052e-01
   2.2736380e-01   4.0053039e-01
   2.2880517e-01   4.0051994e-01
   2.3049714e-01   4.0049016e-01
   2.3145742e-01   4.0049327e-01
   2.3226437e-01   4.0047133e-01
   2.3324321e-01   4.0043040e-01
   2.3371652e-01   4.0037444e-01
   2.3463559e-01   4.0029355e-01
   2.3616540e-01   4.0019700e-01
   2.3798719e-01   4.0018055e-01
   2.4077923e-01   4.0022521e-01
   2.4438728e-01   4.0027182e-01
   2.4818872e-01   4.0030068e-01
   2.5209552e-01   4.0031878e-01
   2.5604960e-01   4.0033559e-01
   2.6001687e-01   4.0035288e-01
   2.6398972e-01   4.0037633e-01
   2.6797942e-01   4.0042740e-01
   2.7197162e-01   4.0049828e-01
   2.7596327e-01   4.0058753e-01
   2.7995701e-01   4.0069399e-01
   2.8394737e-01   4.0079062e-01
   2.8793090e-01   4.0088356e-01
   2.9191916e-01   4.0099774e-01
   2.9590817e-01   4.0112050e-01
   2.9989687e-01   4.0124711e-01
   3.0388512e-01   4.0137618e-01
   3.0787380e-01   4.0150901e-01
   3.1186104e-01   4.0163975e-01
   3.1584974e-01   4.0177230e-01
   3.1983028e-01   4.0188187e-01
   3.2381271e-01   4.0198563e-01
   3.2778890e-01   4.0206502e-01
   3.3176148e-01   4.0212163e-01
   3.3570186e-01   4.0208743e-01
   3.3965197e-01   4.0206367e-01
   3.4337573e-01   4.0210320e-01
   3.4561806e-01   4.0209378e-01
   3.4958372e-01   4.0205385e-01
   3.5354606e-01   4.0198409e-01
   3.5749930e-01   4.0186493e-01
   3.6144084e-01   4.0169033e-01
   3.6541183e-01   4.0163731e-01
   3.6935669e-01   4.0144547e-01
   3.7329356e-01   4.0121287e-01
   3.7721955e-01   4.0092953e-01
   3.8113662e-01   4.0060159e-01
   3.8504969e-01   4.0024106e-01
   3.8895936e-01   3.9985020e-01
   3.9286515e-01   3.9942933e-01
   3.9676681e-01   3.9897644e-01
   4.0066432e-01   3.9849310e-01
   4.0455774e-01   3.9798299e-01
   4.0844704e-01   3.9744700e-01
   4.1233173e-01   3.9688468e-01
   4.1621088e-01   3.9629456e-01
   4.2008386e-01   3.9567593e-01
   4.2394923e-01   3.9502267e-01
   4.2780591e-01   3.9433262e-01
   4.3166057e-01   3.9363818e-01
   4.3553457e-01   3.9307014e-01
   4.3938200e-01   3.9233398e-01
   4.4322295e-01   3.9157226e-01
   4.4706003e-01   3.9080252e-01
   4.5089294e-01   3.9002484e-01
   4.5472239e-01   3.8924390e-01
   4.5854911e-01   3.8846363e-01
   4.6237401e-01   3.8768647e-01
   4.6619805e-01   3.8691401e-01
   4.7002096e-01   3.8615111e-01
   4.7384153e-01   3.8539680e-01
   4.7766122e-01   3.8463756e-01
   4.8147910e-01   3.8387343e-01
   4.8529314e-01   3.8310275e-01
   4.8910509e-01   3.8234254e-01
   4.9291797e-01   3.8160620e-01
   4.9672766e-01   3.8085913e-01
   5.0056696e-01   3.8027521e-01
   5.0437760e-01   3.7954162e-01
   5.0818196e-01   3.7880212e-01
   5.1198539e-01   3.7807564e-01
   5.1578788e-01   3.7736777e-01
   5.1959258e-01   3.7668001e-01
   5.2339892e-01   3.7601091e-01
   5.2720677e-01   3.7535995e-01
   5.3101588e-01   3.7472761e-01
   5.3482726e-01   3.7411731e-01
   5.3864132e-01   3.7353271e-01
   5.4246034e-01   3.7298754e-01
   5.4627955e-01   3.7243903e-01
   5.5009573e-01   3.7181528e-01
   5.5389259e-01   3.7112661e-01
   5.5768906e-01   3.7045969e-01
   5.6149220e-01   3.6983091e-01
   5.6529793e-01   3.6922962e-01
   5.6910687e-01   3.6865099e-01
   5.7291763e-01   3.6808731e-01
   5.7672983e-01   3.6753417e-01
   5.8054132e-01   3.6697264e-01
   5.8434835e-01   3.6639435e-01
   5.8815521e-01   3.6576918e-01
   5.9196891e-01   3.6518621e-01
   5.9576846e-01   3.6450917e-01
   5.9956440e-01   3.6382133e-01
   6.0336436e-01   3.6319513e-01
   6.0717088e-01   3.6261227e-01
   6.1097683e-01   3.6202651e-01
   6.1478085e-01   3.6143780e-01
   6.1858486e-01   3.6084874e-01
   6.2238903e-01   3.6026569e-01
   6.2620018e-01   3.5971966e-01
   6.3003532e-01   3.5929874e-01
   6.3385321e-01   3.5880189e-01
   6.3767206e-01   3.5831125e-01
   6.4149286e-01   3.5779741e-01
   6.4530587e-01   3.5724169e-01
   6.4911357e-01   3.5665837e-01
   6.5292572e-01   3.5606811e-01
   6.5675037e-01   3.5556748e-01
   6.6058176e-01   3.5509798e-01
   6.6441456e-01   3.5463308e-01
   6.6825082e-01   3.5419818e-01
   6.7209066e-01   3.5379777e-01
   6.7593962e-01   3.5346427e-01
   6.7982579e-01   3.5327966e-01
   6.8370753e-01   3.5308236e-01
   6.8758413e-01   3.5285817e-01
   6.9147273e-01   3.5272329e-01
   6.9538013e-01   3.5270152e-01
   6.9931255e-01   3.5281244e-01
   7.0324807e-01   3.5295336e-01
   7.0720083e-01   3.5321904e-01
   7.1118024e-01   3.5365932e-01


==> data/DARPA_buttock_o5_07.dat <==
   7.2266768e-01   4.0509520e-01
   7.2555218e-01   4.0592332e-01
   7.2942348e-01   4.0715286e-01
   7.3321117e-01   4.0824029e-01
   7.3682324e-01   4.0964513e-01
   7.3993855e-01   4.1110756e-01
   7.4200011e-01   4.1219734e-01
   7.4319428e-01   4.1288735e-01
   7.4414424e-01   4.1350766e-01
   7.4497974e-01   4.1407075e-01
   7.4566415e-01   4.1451449e-01
   7.4649950e-01   4.1500882e-01
   7.4752918e-01   4.1576567e-01
   7.4942892e-01   4.1693076e-01
   7.5240660e-01   4.1863106e-01
   7.5617695e-01   4.2040207e-01
   7.6012156e-01   4.2165713e-01
   7.6415928e-01   4.2267062e-01
   7.6804524e-01   4.2307789e-01
   7.7159958e-01   4.2214366e-01
   7.7464170e-01   4.2145733e-01
   7.7682749e-01   4.2072667e-01
   7.8050618e-01   4.1864458e-01
   7.8450291e-01   4.1628006e-01
   7.8753108e-01   4.1361868e-01
   7.9008260e-01   4.1114970e-01
   7.9280932e-01   4.0841731e-01
   7.9539197e-01   4.0524443e-01
   7.9872903e-01   4.0061179e-01
   8.0187764e-01   3.9629976e-01
   8.0404073e-01   3.9272582e-01
   8.0615147e-01   3.8910425e-01
   8.0975665e-01   3.8283184e-01
   8.1261454e-01   3.7747407e-01
   8.1579523e-01   3.7077170e-01
   8.1980128e-01   3.6218486e-01
   8.2197594e-01   3.5727797e-01
   8.2541464e-01   3.4872411e-01
   8.2820042e-01   3.4168197e-01
   8.3136619e-01   3.3368800e-01
   8.3411210e-01   3.2574719e-01
   8.3721598e-01   3.1655257e-01
   8.3992487e-01   3.0849012e-01
   8.4331745e-01   2.9811101e-01
   8.4544167e-01   2.9112742e-01
   8.4921187e-01   2.7792099e-01
   8.5121747e-01   2.7104211e-01
   8.5386838e-01   2.6165423e-01
   8.5719903e-01   2.4930497e-01
   8.5931004e-01   2.4167358e-01
   8.6209431e-01   2.3078948e-01
   8.6334465e-01   2.2544549e-01
   8.6515228e-01   2.1774898e-01
   8.6677085e-01   2.1047480e-01
   8.6901688e-01   2.0042388e-01
   8.7099141e-01   1.9156220e-01
   8.7345453e-01   1.7990876e-01
   8.7669263e-01   1.6344671e-01
   8.7852870e-01   1.5411268e-01
   8.8002168e-01   1.4593987e-01
   8.8113740e-01   1.3969074e-01
   8.8357482e-01   1.2495296e-01
   8.8590391e-01   1.0966870e-01
   8.8734821e-01   9.9186861e-02
   8.8928865e-01   8.3406822e-02
   8.9106901e-01   6.6177332e-02
   8.9258974e-01   4.7331025e-02
   8.9320735e-01   3.7340654e-02
   8.9393864e-01   1.8986656e-02
   8.9417780e-01  -8.5809728e-03
   8.9331701e-01  -3.6304823e-02
   8.9185823e-01  -5.8259388e-02
   8.9018947e-01  -7.6296257e-02
   8.8832729e-01  -9.2850438e-02
   8.8547637e-01  -1.1400825e-01
   8.8364967e-01  -1.2590360e-01
   8.8181323e-01  -1.3722617e-01
   8.7852858e-01  -1.5568385e-01
   8.7603258e-01  -1.6878958e-01
   8.7298029e-01  -1.8396969e-01
   8.7098824e-01  -1.9336072e-01
   8.6851202e-01  -2.0480073e-01
   8.6587686e-01  -2.1658973e-01
   8.6211668e-01  -2.3275524e-01
   8.5930856e-01  -2.4384436e-01
   8.5666202e-01  -2.5375076e-01
   8.5355652e-01  -2.6518049e-01
   8.5122012e-01  -2.7351549e-01
   8.4854331e-01  -2.8304563e-01
   8.4544357e-01  -2.9384483e-01
   8.4276181e-01  -3.0278570e-01
   8.3903540e-01  -3.1420637e-01
   8.3721979e-01  -3.1963625e-01
   8.3336180e-01  -3.3127043e-01
   8.3136686e-01  -3.3707474e-01
   8.2723614e-01  -3.4779523e-01
   8.2541551e-01  -3.5244969e-01
   8.2198035e-01  -3.6127263e-01
   8.1915509e-01  -3.6789561e-01
   8.1579779e-01  -3.7526215e-01
   8.1219737e-01  -3.8311740e-01
   8.0976568e-01  -3.8779217e-01
   8.0616883e-01  -3.9434396e-01
   8.0304427e-01  -4.0003002e-01
   7.9952768e-01  -4.0536602e-01
   7.9508780e-01  -4.1191456e-01
   7.9044333e-01  -4.1759120e-01
   7.8839199e-01  -4.1987248e-01
   7.8447373e-01  -4.2405529e-01
   7.8051607e-01  -4.2712659e-01
   7.7686304e-01  -4.2996223e-01
   7.7240557e-01  -4.3229368e-01
   7.6875816e-01  -4.3392774e-01
   7.6487807e-01  -4.3497365e-01
   7.6098820e-01  -4.3544471e-01
   7.5718039e-01  -4.3587575e-01
   7.5353018e-01  -4.3623574e-01
   7.5049469e-01  -4.3592852e-01
   7.4874019e-01  -4.3576923e-01
   7.4737287e-01  -4.3565240e-01
   7.4644113e-01  -4.3555861e-01
   7.4562498e-01  -4.3546981e-01
   7.4495303e-01  -4.3538712e-01
   7.4412888e-01  -4.3529586e-01
   7.4321626e-01  -4.3522957e-01
   7.4180647e-01  -4.3516351e-01
   7.4086445e-01  -4.3515806e-01
   7.3822151e-01  -4.3529311e-01
   7.3499663e-01  -4.3555200e-01
   7.3131977e-01  -4.3586895e-01
   7.2747047e-01  -4.3624131e-01
   7.2357556e-01  -4.3668372e-01
   7.1965135e-01  -4.3704058e-01
   7.1571812e-01  -4.3754868e-01
   7.1178182e-01  -4.3808134e-01
   7.0784448e-01  -4.3862075e-01
   7.0390682e-01  -4.3916311e-01
   6.9996908e-01  -4.3970506e-01
   6.9603133e-01  -4.4024365e-01
   6.9209359e-01  -4.4077652e-01
   6.8815586e-01  -4.4130206e-01
   6.8421816e-01  -4.4182056e-01
   6.8028049e-01  -4.4232058e-01
   6.7829038e-01  -4.4250764e-01
   6.7430632e-01  -4.4294292e-01
   6.7030542e-01  -4.4342482e-01
   6.6629885e-01  -4.4390655e-01
   6.6228827e-01  -4.4437659e-01
   6.5827592e-01  -4.4483688e-01
   6.5426226e-01  -4.4528864e-01
   6.5024685e-01  -4.4573075e-01
   6.4624840e-01  -4.4605087e-01
   6.4222933e-01  -4.4647769e-01
   6.3821257e-01  -4.4689385e-01
   6.3419520e-01  -4.4730118e-01
   6.3017784e-01  -4.4769669e-01
   6.2616017e-01  -4.4808676e-01
   6.2214354e-01  -4.4848385e-01
   6.1812242e-01  -4.4888586e-01
   6.1411431e-01  -4.4928051e-01
   6.1010191e-01  -4.4965544e-01
   6.0609044e-01  -4.5003795e-01
   6.0208280e-01  -4.5042444e-01
   5.9808513e-01  -4.5072793e-01
   5.9407468e-01  -4.5108270e-01
   5.9005575e-01  -4.5144976e-01
   5.8603750e-01  -4.5180855e-01
   5.8202059e-01  -4.5216040e-01
   5.7800391e-01  -4.5250613e-01
   5.7398863e-01  -4.5284450e-01
   5.7198189e-01  -4.5300453e-01
   5.6796443e-01  -4.5330825e-01
   5.6396331e-01  -4.5359108e-01
   5.5996430e-01  -4.5381908e-01
   5.5596167e-01  -4.5412600e-01
   5.5195683e-01  -4.5442733e-01
   5.4794135e-01  -4.5480600e-01
   5.4392725e-01  -4.5516412e-01
   5.3991175e-01  -4.5550752e-01
   5.3590867e-01  -4.5583353e-01
   5.3191540e-01  -4.5611188e-01
   5.2790362e-01  -4.5649876e-01
   5.2388953e-01  -4.5687084e-01
   5.1987613e-01  -4.5726352e-01
   5.1588989e-01  -4.5739172e-01
   5.1189939e-01  -4.5757642e-01
   5.0790244e-01  -4.5781085e-01
   5.0390554e-01  -4.5806616e-01
   4.9991061e-01  -4.5832355e-01
   4.9590954e-01  -4.5859882e-01
   4.9191741e-01  -4.5886341e-01
   4.8790428e-01  -4.5929137e-01
   4.8389935e-01  -4.5965334e-01
   4.7990989e-01  -4.5991839e-01
   4.7591523e-01  -4.6019350e-01
   4.7192538e-01  -4.6044965e-01
   4.6793676e-01  -4.6069998e-01
   4.6394840e-01  -4.6094693e-01
   4.5995954e-01  -4.6118807e-01
   4.5597172e-01  -4.6142581e-01
   4.5197875e-01  -4.6169127e-01
   4.4800176e-01  -4.6189685e-01
   4.4404283e-01  -4.6206238e-01
   4.4010557e-01  -4.6225841e-01
   4.3616736e-01  -4.6244758e-01
   4.3222953e-01  -4.6262634e-01
   4.2829191e-01  -4.6278634e-01
   4.2435488e-01  -4.6288373e-01
   4.2041726e-01  -4.6298965e-01
   4.1647914e-01  -4.6310888e-01
   4.1254095e-01  -4.6322052e-01
   4.0860334e-01  -4.6331815e-01
   4.0466603e-01  -4.6340803e-01
   4.0072858e-01  -4.6349521e-01
   3.9679096e-01  -4.6357631e-01
   3.9285297e-01  -4.6364177e-01
   3.8891663e-01  -4.6369692e-01
   3.8497849e-01  -4.6373761e-01
   3.8104096e-01  -4.6361869e-01
   3.7710310e-01  -4.6370707e-01
   3.7316495e-01  -4.6374305e-01
   3.6922711e-01  -4.6376006e-01
   3.6528973e-01  -4.6376020e-01
   3.6135174e-01  -4.6374335e-01
   3.5741423e-01  -4.6370878e-01
   3.5347658e-01  -4.6365549e-01
   3.4953835e-01  -4.6358466e-01
   3.4560084e-01  -4.6349513e-01
   3.4166305e-01  -4.6339066e-01
   3.3772542e-01  -4.6323727e-01
   3.3378732e-01  -4.6301579e-01
   3.2984953e-01  -4.6285514e-01
   3.2591163e-01  -4.6266891e-01
   3.2197373e-01  -4.6246328e-01
   3.1803665e-01  -4.6224452e-01
   3.1409870e-01  -4.6201615e-01
   3.1016077e-01  -4.6178578e-01
   3.0622329e-01  -4.6156886e-01
   3.0228569e-01  -4.6137671e-01
   2.9839503e-01  -4.6103296e-01
   2.9446181e-01  -4.6091801e-01
   2.9055817e-01  -4.6063231e-01
   2.8666658e-01  -4.6024471e-01
   2.8277941e-01  -4.5981692e-01
   2.7889506e-01  -4.5935084e-01
   2.7501306e-01  -4.5884211e-01
   2.7113566e-01  -4.5828781e-01
   2.6726097e-01  -4.5768526e-01
   2.6339365e-01  -4.5703386e-01
   2.5952339e-01  -4.5632740e-01
   2.5566461e-01  -4.5556652e-01
   2.5182231e-01  -4.5474439e-01
   2.4801095e-01  -4.5386476e-01
   2.4426733e-01  -4.5299065e-01
   2.4067649e-01  -4.5184387e-01
   2.3787950e-01  -4.5089535e-01
   2.3579513e-01  -4.5033670e-01
   2.3518434e-01  -4.5017882e-01
   2.3434989e-01  -4.4996910e-01
   2.3332123e-01  -4.4976015e-01
   2.3286981e-01  -4.4964470e-01
   2.3209836e-01  -4.4942721e-01
   2.3117569e-01  -4.4915013e-01
   2.3009378e-01  -4.4884410e-01
   2.2832658e-01  -4.4833225e-01
   2.2622164e-01  -4.4771763e-01
   2.2261417e-01  -4.4688067e-01
   2.1898089e-01  -4.4598154e-01
   2.1526344e-01  -4.4512252e-01
   2.1146202e-01  -4.4429305e-01
   2.0762562e-01  -4.4351148e-01
   2.0377684e-01  -4.4289722e-01
   2.0000995e-01  -4.4206476e-01
   1.9636306e-01  -4.4031469e-01
   1.9271948e-01  -4.3859232e-01
   1.9016163e-01  -4.3737901e-01
   1.8681998e-01  -4.3582561e-01
   1.8321682e-01  -4.3416683e-01
   1.7953391e-01  -4.3249002e-01
   1.7585008e-01  -4.3068924e-01
   1.7240954e-01  -4.2820382e-01
   1.6838150e-01  -4.2515985e-01
   1.6461852e-01  -4.2230087e-01
   1.6095517e-01  -4.1955065e-01
   1.5845871e-01  -4.1769100e-01
   1.5473357e-01  -4.1490441e-01
   1.5092393e-01  -4.1209450e-01
   1.4702639e-01  -4.0799607e-01
   1.4361838e-01  -4.0435076e-01
   1.4105807e-01  -4.0159207e-01
   1.3821990e-01  -3.9859685e-01
   1.3483400e-01  -3.9499313e-01
   1.3114762e-01  -3.9105571e-01
   1.2734746e-01  -3.8699442e-01
   1.2488023e-01  -3.8437175e-01
   1.2119042e-01  -3.8041856e-01
   1.1747505e-01  -3.7649820e-01
   1.1396788e-01  -3.7265910e-01
   1.1062195e-01  -3.6858715e-01
   1.0843077e-01  -3.6566905e-01
   1.0534807e-01  -3.6160541e-01
   1.0164784e-01  -3.5665770e-01
   9.8072100e-02  -3.5190495e-01
   9.5528855e-02  -3.4850846e-01
   9.1863446e-02  -3.4364341e-01
   8.8435154e-02  -3.3901698e-01
   8.5921174e-02  -3.3519614e-01
   8.3257043e-02  -3.3102818e-01
   8.0075455e-02  -3.2586634e-01
   7.6235578e-02  -3.1958836e-01
   7.3636950e-02  -3.1535367e-01
   7.0407535e-02  -3.1003475e-01
   6.7111110e-02  -3.0418118e-01
   6.5049459e-02  -3.0008964e-01
   6.2304131e-02  -2.9460002e-01
   5.8660744e-02  -2.8713065e-01
   5.5930303e-02  -2.8099189e-01
   5.3069036e-02  -2.7407647e-01
   5.0585900e-02  -2.6784974e-01
   4.8344528e-02  -2.6175219e-01
   4.5151045e-02  -2.5252898e-01
   4.2732471e-02  -2.4473431e-01
   4.0229164e-02  -2.3611565e-01
   3.7431804e-02  -2.2565152e-01
   3.5018732e-02  -2.1543781e-01
   3.2504521e-02  -2.0413355e-01
   2.9999921e-02  -1.9126522e-01
   2.8417316e-02  -1.8242226e-01
   2.6118506e-02  -1.6788860e-01
   2.4077742e-02  -1.5314884e-01
   2.2202578e-02  -1.3756122e-01
   2.0464732e-02  -1.2049287e-01
   1.8800626e-02  -1.0071466e-01
   1.7416081e-02  -7.9604371e-02
   1.6545491e-02  -6.2084110e-02
   1.5795171e-02  -4.1166549e-02
   1.5270247e-02  -1.5677617e-02
   1.5268039e-02   1.5170525e-02
   1.5590327e-02   3.3383747e-02
   1.6783942e-02   6.7457654e-02
   1.8124384e-02   9.0768898e-02
   2.0239588e-02   1.1769465e-01
   2.1909203e-02   1.3456062e-01
   2.3756980e-02   1.5033243e-01
   2.5885017e-02   1.6596661e-01
   2.8315760e-02   1.8146818e-01
   3.0695889e-02   1.9476276e-01
   3.3098440e-02   2.0671160e-01
   3.5564182e-02   2.1767727e-01
   3.8297184e-02   2.2861227e-01
   4.1001809e-02   2.3847116e-01
   4.4065118e-02   2.4869083e-01
   4.8243091e-02   2.6098271e-01
   5.0998339e-02   2.6851557e-01
   5.4284674e-02   2.7653538e-01
   5.7823408e-02   2.8480161e-01
   6.2293856e-02   2.9398377e-01
   6.4767290e-02   2.9890891e-01
   6.8352556e-02   3.0595860e-01
   7.1899503e-02   3.1181382e-01
   7.5483727e-02   3.1762752e-01
   7.9718841e-02   3.2450430e-01
   8.2075214e-02   3.2832345e-01
   8.6240309e-02   3.3494725e-01
   8.9854986e-02   3.4002860e-01
   9.3713725e-02   3.4512585e-01
   9.7313635e-02   3.4988036e-01
   1.0108633e-01   3.5483454e-01
   1.0417307e-01   3.5893412e-01
   1.0798634e-01   3.6390336e-01
   1.1165603e-01   3.6868077e-01
   1.1541288e-01   3.7286346e-01
   1.1931077e-01   3.7700186e-01
   1.2302402e-01   3.8086391e-01
   1.2679326e-01   3.8479288e-01
   1.3065479e-01   3.8881953e-01
   1.3328640e-01   3.9158380e-01
   1.3755261e-01   3.9597435e-01
   1.4138974e-01   3.9996860e-01
   1.4492013e-01   4.0362321e-01
   1.4884406e-01   4.0766283e-01
   1.5281789e-01   4.1110197e-01
   1.5661231e-01   4.1377979e-01
   1.6038685e-01   4.1643825e-01
   1.6420092e-01   4.1911359e-01
   1.6819226e-01   4.2193911e-01
   1.7176757e-01   4.2445757e-01
   1.7497023e-01   4.2662791e-01
   1.7905378e-01   4.2852756e-01
   1.8305053e-01   4.3004364e-01
   1.8699451e-01   4.3153506e-01
   1.9043955e-01   4.3286912e-01
   1.9419302e-01   4.3427718e-01
   1.9803981e-01   4.3572134e-01
   2.0193957e-01   4.3672042e-01
   2.0586914e-01   4.3694030e-01
   2.0979068e-01   4.3712651e-01
   2.1369371e-01   4.3728331e-01
   2.1756564e-01   4.3739907e-01
   2.2136611e-01   4.3745396e-01
   2.2500103e-01   4.3751111e-01
   2.2815674e-01   4.3754218e-01
   2.3001278e-01   4.3747680e-01
   2.3083155e-01   4.3750681e-01
   2.3173391e-01   4.3747612e-01
   2.3255757e-01   4.3745422e-01
   2.3324476e-01   4.3742455e-01
   2.3406517e-01   4.3734456e-01
   2.3501125e-01   4.3728703e-01
   2.3554334e-01   4.3726425e-01
   2.3685879e-01   4.3724536e-01
   2.3987057e-01   4.3724752e-01
   2.4347778e-01   4.3728157e-01
   2.4727322e-01   4.3725760e-01
   2.5114700e-01   4.3719316e-01
   2.5505739e-01   4.3711589e-01
   2.5898436e-01   4.3703474e-01
   2.6291782e-01   4.3695622e-01
   2.6685348e-01   4.3688446e-01
   2.7079090e-01   4.3684851e-01
   2.7472869e-01   4.3681509e-01
   2.7866509e-01   4.3680631e-01
   2.8260214e-01   4.3679986e-01
   2.8653900e-01   4.3679332e-01
   2.9047675e-01   4.3679617e-01
   2.9441436e-01   4.3680490e-01
   2.9835190e-01   4.3681863e-01
   3.0228876e-01   4.3683677e-01
   3.0622599e-01   4.3685528e-01
   3.1016338e-01   4.3687404e-01
   3.1410108e-01   4.3689139e-01
   3.1803879e-01   4.3690541e-01
   3.2197559e-01   4.3691305e-01
   3.2591303e-01   4.3691002e-01
   3.2985053e-01   4.3688876e-01
   3.3378842e-01   4.3685329e-01
   3.3772626e-01   4.3680817e-01
   3.4166277e-01   4.3675719e-01
   3.4560062e-01   4.3667059e-01
   3.4953765e-01   4.3655830e-01
   3.5347511e-01   4.3643131e-01
   3.5741322e-01   4.3624346e-01
   3.6135007e-01   4.3604071e-01
   3.6528751e-01   4.3581337e-01
   3.6922507e-01   4.3558860e-01
   3.7316222e-01   4.3533125e-01
   3.7710007e-01   4.3504356e-01
   3.8103718e-01   4.3472574e-01
   3.8497374e-01   4.3437985e-01
   3.8891198e-01   4.3400623e-01
   3.9284934e-01   4.3360925e-01
   3.9678715e-01   4.3319115e-01
   4.0072484e-01   4.3275181e-01
   4.0466167e-01   4.3229497e-01
   4.0859846e-01   4.3181933e-01
   4.1253534e-01   4.3132556e-01
   4.1647323e-01   4.3081208e-01
   4.2041041e-01   4.3028127e-01
   4.2434724e-01   4.2972910e-01
   4.2828500e-01   4.2918705e-01
   4.3222077e-01   4.2867637e-01
   4.3615853e-01   4.2811896e-01
   4.4009625e-01   4.2753062e-01
   4.4403319e-01   4.2692689e-01
   4.4797040e-01   4.2631958e-01
   4.5190568e-01   4.2571710e-01
   4.5387544e-01   4.2541409e-01
   4.5781136e-01   4.2480887e-01
   4.6174969e-01   4.2424344e-01
   4.6568647e-01   4.2363668e-01
   4.6962293e-01   4.2305221e-01
   4.7355867e-01   4.2249647e-01
   4.7749711e-01   4.2189900e-01
   4.8143439e-01   4.2131439e-01
   4.8537118e-01   4.2073838e-01
   4.8930789e-01   4.2022717e-01
   4.9324476e-01   4.1978615e-01
   4.9718232e-01   4.1928498e-01
   5.0111924e-01   4.1879840e-01
   5.0505648e-01   4.1831829e-01
   5.0899343e-01   4.1785845e-01
   5.1293021e-01   4.1742257e-01
   5.1686728e-01   4.1699586e-01
   5.2080422e-01   4.1659342e-01
   5.2474133e-01   4.1615265e-01
   5.2867835e-01   4.1574674e-01
   5.3261537e-01   4.1535272e-01
   5.3655246e-01   4.1498678e-01
   5.4048950e-01   4.1457279e-01
   5.4245805e-01   4.1444353e-01
   5.4639508e-01   4.1410476e-01
   5.5033210e-01   4.1373921e-01
   5.5426909e-01   4.1336962e-01
   5.5820610e-01   4.1300529e-01
   5.6214312e-01   4.1266679e-01
   5.6608015e-01   4.1234349e-01
   5.7001718e-01   4.1202106e-01
   5.7395410e-01   4.1154453e-01
   5.7789118e-01   4.1111369e-01
   5.8182836e-01   4.1076857e-01
   5.8576560e-01   4.1043217e-01
   5.8970285e-01   4.1008720e-01
   5.9364011e-01   4.0972369e-01
   5.9757741e-01   4.0935508e-01
   6.0151477e-01   4.0899057e-01
   6.0545218e-01   4.0863516e-01
   6.0938965e-01   4.0828778e-01
   6.1332718e-01   4.0794516e-01
   6.1726476e-01   4.0760759e-01
   6.2120240e-01   4.0727368e-01
   6.2514010e-01   4.0694478e-01
   6.2710897e-01   4.0677755e-01
   6.3104678e-01   4.0644447e-01
   6.3498467e-01   4.0612202e-01
   6.3892265e-01   4.0581664e-01
   6.4286066e-01   4.0556858e-01
   6.4679861e-01   4.0542523e-01
   6.5073678e-01   4.0495260e-01
   6.5467514e-01   4.0461968e-01
   6.5861364e-01   4.0431463e-01
   6.6255229e-01   4.0402818e-01
   6.6649109e-01   4.0376042e-01
   6.7043005e-01   4.0351347e-01
   6.7436916e-01   4.0328633e-01
   6.7830841e-01   4.0307027e-01
   6.8224785e-01   4.0287777e-01
   6.8618734e-01   4.0275468e-01
   6.9012678e-01   4.0281161e-01
   6.9406626e-01   4.0285723e-01
   6.9800619e-01   4.0271782e-01
   7.0194657e-01   4.0274688e-01
   7.0588698e-01   4.0290359e-01
   7.0982726e-01   4.0317625e-01
   7.1376693e-01   4.0357292e-01
   7.1770471e-01   4.0412865e-01


==> data/DARPA_buttock_o5_08.dat <==
   7.4117341e-02   3.5195333e-01
   7.2076893e-02   3.4897150e-01
   6.6986093e-02   3.4118700e-01
   6.2516836e-02   3.3325935e-01
   5.8265399e-02   3.2561110e-01
   5.4418978e-02   3.1780883e-01
   4.9091163e-02   3.0608268e-01
   4.5147779e-02   2.9650162e-01
   4.0982942e-02   2.8500855e-01
   3.6916435e-02   2.7238265e-01
   3.2832573e-02   2.5800277e-01
   2.8896195e-02   2.4188879e-01
   2.5153390e-02   2.2415239e-01
   2.1653150e-02   2.0451055e-01
   1.7890633e-02   1.7877381e-01
   1.5239185e-02   1.5636119e-01
   1.2426647e-02   1.2625588e-01
   1.0198501e-02   9.3523185e-02
   8.7052541e-03   6.0645313e-02
   7.8597082e-03   2.5148679e-02
   7.7306662e-03  -1.5320884e-02
   8.3018197e-03  -4.7748872e-02
   9.2950696e-03  -7.5570322e-02
   1.0203094e-02  -9.3819210e-02
   1.1126827e-02  -1.0874815e-01
   1.2353818e-02  -1.2555571e-01
   1.3747216e-02  -1.4170132e-01
   1.5238451e-02  -1.5658099e-01
   1.6011472e-02  -1.6360042e-01
   1.7495242e-02  -1.7597593e-01
   1.9126651e-02  -1.8812854e-01
   2.0556905e-02  -1.9779628e-01
   2.1713385e-02  -2.0509004e-01
   2.4408928e-02  -2.2048010e-01
   2.5597722e-02  -2.2664791e-01
   2.7843661e-02  -2.3752859e-01
   3.0203072e-02  -2.4780838e-01
   3.2589599e-02  -2.5731704e-01
   3.5146090e-02  -2.6665578e-01
   3.6916955e-02  -2.7268700e-01
   3.9877680e-02  -2.8205782e-01
   4.2341443e-02  -2.8910437e-01
   4.5146010e-02  -2.9683189e-01
   4.7351530e-02  -3.0226805e-01
   5.0717047e-02  -3.1025048e-01
   5.4529601e-02  -3.1842922e-01
   5.6484843e-02  -3.2250913e-01
   6.0349451e-02  -3.2966760e-01
   6.3449267e-02  -3.3540314e-01
   6.6352703e-02  -3.4053571e-01
   7.0203908e-02  -3.4660147e-01
   7.3768379e-02  -3.5197388e-01
   7.6056321e-02  -3.5526780e-01
   8.0074288e-02  -3.6107010e-01
   8.3939397e-02  -3.6682602e-01
   8.5963300e-02  -3.6978482e-01
   9.0842565e-02  -3.7600151e-01
   9.4303362e-02  -3.8022576e-01
   9.7731682e-02  -3.8440210e-01
   1.0118758e-01  -3.8856074e-01
   1.0536063e-01  -3.9361463e-01
   1.0859531e-01  -3.9757268e-01
   1.1171745e-01  -4.0138012e-01
   1.1543960e-01  -4.0524677e-01
   1.2022307e-01  -4.0992728e-01
   1.2386548e-01  -4.1353798e-01
   1.2725549e-01  -4.1689359e-01
   1.3066055e-01  -4.2022100e-01
   1.3505183e-01  -4.2454745e-01
   1.3959184e-01  -4.2908282e-01
   1.4323567e-01  -4.3272445e-01
   1.4492681e-01  -4.3439620e-01
   1.5020567e-01  -4.3945456e-01
   1.5478546e-01  -4.4277262e-01
   1.5913564e-01  -4.4578861e-01
   1.6330888e-01  -4.4872620e-01
   1.6614972e-01  -4.5073312e-01
   1.7009346e-01  -4.5346995e-01
   1.7450443e-01  -4.5658379e-01
   1.7941033e-01  -4.5904577e-01
   1.8425147e-01  -4.6104011e-01
   1.8853772e-01  -4.6283605e-01
   1.9377291e-01  -4.6503770e-01
   1.9696233e-01  -4.6637656e-01
   2.0006813e-01  -4.6769971e-01
   2.0394255e-01  -4.6835787e-01
   2.0952400e-01  -4.6912177e-01
   2.1368559e-01  -4.6980392e-01
   2.1900794e-01  -4.7080970e-01
   2.2315777e-01  -4.7166097e-01
   2.2635656e-01  -4.7233491e-01
   2.2923054e-01  -4.7305713e-01
   2.3077450e-01  -4.7342618e-01
   2.3183160e-01  -4.7365953e-01
   2.3271028e-01  -4.7386263e-01
   2.3350278e-01  -4.7401514e-01
   2.3448510e-01  -4.7417873e-01
   2.3558071e-01  -4.7440045e-01
   2.3788018e-01  -4.7492477e-01
   2.4166504e-01  -4.7591772e-01
   2.4633879e-01  -4.7694031e-01
   2.5113502e-01  -4.7764795e-01
   2.5597454e-01  -4.7845416e-01
   2.6094649e-01  -4.7918261e-01
   2.6568695e-01  -4.7981517e-01
   2.7078806e-01  -4.8042482e-01
   2.7541967e-01  -4.8091368e-01
   2.8063164e-01  -4.8138716e-01
   2.8517365e-01  -4.8174664e-01
   2.9047547e-01  -4.8211054e-01
   2.9494213e-01  -4.8237350e-01
   3.0031945e-01  -4.8256705e-01
   3.0475479e-01  -4.8259736e-01
   3.1016356e-01  -4.8260763e-01
   3.1457673e-01  -4.8271538e-01
   3.2000736e-01  -4.8295968e-01
   3.2436144e-01  -4.8314852e-01
   3.2985109e-01  -4.8363324e-01
   3.3409693e-01  -4.8397650e-01
   3.3969533e-01  -4.8384971e-01
   3.4393408e-01  -4.8405109e-01
   3.4953944e-01  -4.8412930e-01
   3.5376140e-01  -4.8417094e-01
   3.5938364e-01  -4.8420532e-01
   3.6359578e-01  -4.8420910e-01
   3.6922787e-01  -4.8419226e-01
   3.7343854e-01  -4.8417265e-01
   3.7907203e-01  -4.8414971e-01
   3.8327714e-01  -4.8418500e-01
   3.8891615e-01  -4.8416126e-01
   3.9313741e-01  -4.8411372e-01
   3.9876034e-01  -4.8400198e-01
   4.0301446e-01  -4.8389096e-01
   4.0860442e-01  -4.8377519e-01
   4.1288773e-01  -4.8370007e-01
   4.1844849e-01  -4.8356344e-01
   4.2276191e-01  -4.8351598e-01
   4.2829249e-01  -4.8345153e-01
   4.3264783e-01  -4.8331911e-01
   4.3813646e-01  -4.8311995e-01
   4.4255948e-01  -4.8294642e-01
   4.4798030e-01  -4.8271354e-01
   4.5247421e-01  -4.8257078e-01
   4.5782401e-01  -4.8241011e-01
   4.6239580e-01  -4.8222460e-01
   4.6766762e-01  -4.8199061e-01
   4.7232951e-01  -4.8178694e-01
   4.7751107e-01  -4.8156231e-01
   4.8226545e-01  -4.8134572e-01
   4.8735439e-01  -4.8111747e-01
   4.9220341e-01  -4.8091676e-01
   4.9719761e-01  -4.8077655e-01
   5.0213812e-01  -4.8057131e-01
   5.0704074e-01  -4.8037025e-01
   5.1208381e-01  -4.8013190e-01
   5.1688384e-01  -4.7981113e-01
   5.2204040e-01  -4.7959141e-01
   5.2672688e-01  -4.7934894e-01
   5.3200481e-01  -4.7904083e-01
   5.3656982e-01  -4.7879730e-01
   5.4196332e-01  -4.7848884e-01
   5.4641268e-01  -4.7823217e-01
   5.5193358e-01  -4.7786875e-01
   5.5625548e-01  -4.7772601e-01
   5.6188122e-01  -4.7754125e-01
   5.6609836e-01  -4.7734208e-01
   5.7184171e-01  -4.7706911e-01
   5.7594123e-01  -4.7687207e-01
   5.8180610e-01  -4.7658466e-01
   5.8509825e-01  -4.7642050e-01
   5.8972131e-01  -4.7617449e-01
   5.9377312e-01  -4.7595568e-01
   5.9956429e-01  -4.7570623e-01
   6.0373247e-01  -4.7548346e-01
   6.0940736e-01  -4.7516997e-01
   6.1369459e-01  -4.7500841e-01
   6.1925053e-01  -4.7460008e-01
   6.2366432e-01  -4.7429013e-01
   6.2909376e-01  -4.7387851e-01
   6.3361937e-01  -4.7355490e-01
   6.3893707e-01  -4.7325719e-01
   6.4359469e-01  -4.7300947e-01
   6.4878048e-01  -4.7271149e-01
   6.5355439e-01  -4.7237211e-01
   6.5862405e-01  -4.7200628e-01
   6.6351640e-01  -4.7163069e-01
   6.6846774e-01  -4.7123364e-01
   6.7349115e-01  -4.7082536e-01
   6.7831146e-01  -4.7049435e-01
   6.8340581e-01  -4.7007846e-01
   6.8815536e-01  -4.6968087e-01
   6.9334292e-01  -4.6921556e-01
   6.9799935e-01  -4.6878556e-01
   7.0327053e-01  -4.6827653e-01
   7.0784326e-01  -4.6782799e-01
   7.1318247e-01  -4.6728928e-01
   7.1768423e-01  -4.6683757e-01
   7.2303998e-01  -4.6634785e-01
   7.2747729e-01  -4.6597965e-01
   7.3261594e-01  -4.6547216e-01
   7.3675261e-01  -4.6507334e-01
   7.4039052e-01  -4.6481320e-01
   7.4278508e-01  -4.6475864e-01
   7.4391254e-01  -4.6478748e-01
   7.4495048e-01  -4.6485479e-01
   7.4576247e-01  -4.6491207e-01
   7.4683763e-01  -4.6497736e-01
   7.4836357e-01  -4.6504049e-01
   7.5180900e-01  -4.6518647e-01
   7.5647793e-01  -4.6494997e-01
   7.6098967e-01  -4.6433197e-01
   7.6619194e-01  -4.6359975e-01
   7.7064322e-01  -4.6189480e-01
   7.7638584e-01  -4.5917717e-01
   7.8058120e-01  -4.5607138e-01
   7.8466161e-01  -4.5295986e-01
   7.8856153e-01  -4.4892373e-01
   7.9411441e-01  -4.4288196e-01
   7.9811703e-01  -4.3741279e-01
   8.0069288e-01  -4.3382037e-01
   8.0610044e-01  -4.2522484e-01
   8.0977599e-01  -4.1894165e-01
   8.1364840e-01  -4.1167733e-01
   8.1768356e-01  -4.0353893e-01
   8.2151046e-01  -3.9551398e-01
   8.2548842e-01  -3.8616623e-01
   8.2934955e-01  -3.7707436e-01
   8.3344791e-01  -3.6670993e-01
   8.3836257e-01  -3.5345264e-01
   8.4111950e-01  -3.4595479e-01
   8.4498174e-01  -3.3502471e-01
   8.4926518e-01  -3.2177885e-01
   8.5294760e-01  -3.1034396e-01
   8.5698726e-01  -2.9767052e-01
   8.6075769e-01  -2.8578544e-01
   8.6495390e-01  -2.7105263e-01
   8.6877898e-01  -2.5738248e-01
   8.7262217e-01  -2.4342490e-01
   8.7504315e-01  -2.3451128e-01
   8.7876705e-01  -2.2054032e-01
   8.8265633e-01  -2.0554898e-01
   8.8664102e-01  -1.8969507e-01
   8.9061650e-01  -1.7323203e-01
   8.9456783e-01  -1.5624077e-01
   8.9952431e-01  -1.3326250e-01
   9.0425835e-01  -1.0899430e-01
   9.0944717e-01  -7.6278175e-02
   9.1393034e-01  -3.0520225e-02
   9.1482515e-01  -1.9901673e-04
   9.1397545e-01   2.9205387e-02
   9.1216412e-01   5.2038542e-02
   9.0986713e-01   7.2337992e-02
   9.0696374e-01   9.2397215e-02
   9.0428138e-01   1.0813338e-01
   9.0112617e-01   1.2476430e-01
   8.9825704e-01   1.3858239e-01
   8.9457282e-01   1.5532893e-01
   8.9258456e-01   1.6387861e-01
   8.9038630e-01   1.7326596e-01
   8.8662974e-01   1.8871495e-01
   8.8520551e-01   1.9435588e-01
   8.8262373e-01   2.0457354e-01
   8.7876938e-01   2.1933475e-01
   8.7705362e-01   2.2575894e-01
   8.7465528e-01   2.3467499e-01
   8.7289617e-01   2.4111130e-01
   8.7085631e-01   2.4848018e-01
   8.6894231e-01   2.5539531e-01
   8.6633324e-01   2.6462916e-01
   8.6329482e-01   2.7533389e-01
   8.6091421e-01   2.8368035e-01
   8.5907623e-01   2.8953246e-01
   8.5699153e-01   2.9602400e-01
   8.5347462e-01   3.0697399e-01
   8.5192103e-01   3.1172296e-01
   8.4926523e-01   3.1991738e-01
   8.4704472e-01   3.2670061e-01
   8.4443400e-01   3.3465887e-01
   8.4170929e-01   3.4225011e-01
   8.3912168e-01   3.4918055e-01
   8.3594079e-01   3.5768731e-01
   8.3427911e-01   3.6206523e-01
   8.3156658e-01   3.6931778e-01
   8.2937840e-01   3.7439776e-01
   8.2553855e-01   3.8326312e-01
   8.2214035e-01   3.9112076e-01
   8.2044216e-01   3.9484419e-01
   8.1756990e-01   4.0061618e-01
   8.1403604e-01   4.0758527e-01
   8.1188805e-01   4.1176381e-01
   8.0792288e-01   4.1844711e-01
   8.0440171e-01   4.2426570e-01
   8.0269204e-01   4.2700756e-01
   7.9953670e-01   4.3126571e-01
   7.9539068e-01   4.3662077e-01
   7.9237267e-01   4.4005277e-01
   7.8925131e-01   4.4296443e-01
   7.8568128e-01   4.4636993e-01
   7.8059015e-01   4.4987056e-01
   7.7663611e-01   4.5225457e-01
   7.7281015e-01   4.5349181e-01
   7.6864040e-01   4.5475600e-01
   7.6484006e-01   4.5490184e-01
   7.5920424e-01   4.5407242e-01
   7.5533516e-01   4.5327657e-01
   7.5171622e-01   4.5205706e-01
   7.4763202e-01   4.5003163e-01
   7.4644966e-01   4.4943749e-01
   7.4546131e-01   4.4890544e-01
   7.4479792e-01   4.4855276e-01
   7.4341295e-01   4.4790333e-01
   7.4228130e-01   4.4741840e-01
   7.3998498e-01   4.4659575e-01
   7.3625167e-01   4.4515968e-01
   7.3134252e-01   4.4384369e-01
   7.2648988e-01   4.4287043e-01
   7.2162921e-01   4.4217457e-01
   7.1652369e-01   4.4160084e-01
   7.1179136e-01   4.4117609e-01
   7.0659107e-01   4.4084855e-01
   7.0194290e-01   4.4066575e-01
   6.9671231e-01   4.4053843e-01
   6.9209459e-01   4.4045495e-01
   6.8690663e-01   4.4067230e-01
   6.8224726e-01   4.4102675e-01
   6.7716071e-01   4.4105964e-01
   6.7240040e-01   4.4113600e-01
   6.6739676e-01   4.4126803e-01
   6.6255408e-01   4.4144794e-01
   6.5766273e-01   4.4165426e-01
   6.5270858e-01   4.4188299e-01
   6.4794468e-01   4.4213006e-01
   6.4286397e-01   4.4230065e-01
   6.3821003e-01   4.4246301e-01
   6.3301947e-01   4.4265586e-01
   6.2849364e-01   4.4282411e-01
   6.2317537e-01   4.4301586e-01
   6.1877944e-01   4.4318568e-01
   6.1333149e-01   4.4340385e-01
   6.0907153e-01   4.4358762e-01
   6.0348791e-01   4.4383539e-01
   5.9936858e-01   4.4402787e-01
   5.9364456e-01   4.4430870e-01
   5.8967012e-01   4.4452017e-01
   5.8577003e-01   4.4474059e-01
   5.7998190e-01   4.4511423e-01
   5.7592711e-01   4.4536789e-01
   5.7029363e-01   4.4566330e-01
   5.6608439e-01   4.4584661e-01
   5.6057511e-01   4.4598085e-01
   5.5624160e-01   4.4597420e-01
   5.5083698e-01   4.4592581e-01
   5.4639849e-01   4.4604919e-01
   5.4113185e-01   4.4625307e-01
   5.3655556e-01   4.4645905e-01
   5.3143184e-01   4.4676196e-01
   5.2671275e-01   4.4706237e-01
   5.2173879e-01   4.4742091e-01
   5.1687020e-01   4.4777826e-01
   5.1204624e-01   4.4811940e-01
   5.0702771e-01   4.4840936e-01
   5.0233582e-01   4.4847609e-01
   4.9718456e-01   4.4882983e-01
   4.9264036e-01   4.4926229e-01
   4.8734175e-01   4.4971895e-01
   4.8294261e-01   4.5011909e-01
   4.7749896e-01   4.5064594e-01
   4.7324843e-01   4.5108470e-01
   4.6765630e-01   4.5168552e-01
   4.6354688e-01   4.5211663e-01
   4.5781371e-01   4.5278273e-01
   4.5382907e-01   4.5313484e-01
   4.4993946e-01   4.5354005e-01
   4.4411196e-01   4.5421818e-01
   4.4009681e-01   4.5469113e-01
   4.3438150e-01   4.5534215e-01
   4.3025420e-01   4.5582336e-01
   4.2463478e-01   4.5637390e-01
   4.2041143e-01   4.5683012e-01
   4.1488212e-01   4.5740573e-01
   4.1056858e-01   4.5784403e-01
   4.0511583e-01   4.5838705e-01
   4.0072560e-01   4.5880686e-01
   3.9533622e-01   4.5931482e-01
   3.9088251e-01   4.5972496e-01
   3.8554140e-01   4.6020022e-01
   3.8103936e-01   4.6057103e-01
   3.7574586e-01   4.6093772e-01
   3.7119599e-01   4.6118639e-01
   3.6594180e-01   4.6149117e-01
   3.6135258e-01   4.6175193e-01
   3.5610300e-01   4.6204453e-01
   3.5150915e-01   4.6228299e-01
   3.4624530e-01   4.6249860e-01
   3.4166580e-01   4.6264713e-01
   3.3636035e-01   4.6279169e-01
   3.3182238e-01   4.6288829e-01
   3.2648603e-01   4.6298584e-01
   3.2197894e-01   4.6305322e-01
   3.1660630e-01   4.6311939e-01
   3.1213548e-01   4.6317412e-01
   3.0672085e-01   4.6324185e-01
   3.0229206e-01   4.6330136e-01
   2.9683082e-01   4.6337705e-01
   2.9244870e-01   4.6344288e-01
   2.8694081e-01   4.6353071e-01
   2.8260539e-01   4.6360511e-01
   2.7705708e-01   4.6371186e-01
   2.7276215e-01   4.6380915e-01
   2.6716478e-01   4.6395216e-01
   2.6291993e-01   4.6407941e-01
   2.5728856e-01   4.6426704e-01
   2.5309468e-01   4.6442231e-01
   2.4752940e-01   4.6452384e-01
   2.4349190e-01   4.6455263e-01
   2.3894186e-01   4.6450948e-01
   2.3720565e-01   4.6450475e-01
   2.3540524e-01   4.6450898e-01
   2.3440469e-01   4.6455342e-01
   2.3334289e-01   4.6463584e-01
   2.3259455e-01   4.6466262e-01
   2.3170895e-01   4.6467680e-01
   2.3060342e-01   4.6468657e-01
   2.2820860e-01   4.6468929e-01
   2.2648303e-01   4.6461340e-01
   2.2153438e-01   4.6450750e-01
   2.1755434e-01   4.6440679e-01
   2.1182210e-01   4.6420566e-01
   2.0783493e-01   4.6403968e-01
   2.0389778e-01   4.6386278e-01
   1.9834877e-01   4.6290754e-01
   1.9378946e-01   4.6131372e-01
   1.8957366e-01   4.5983096e-01
   1.8424924e-01   4.5794170e-01
   1.7901896e-01   4.5607294e-01
   1.7450803e-01   4.5403787e-01
   1.6861754e-01   4.5015767e-01
   1.6487320e-01   4.4766819e-01
   1.6038294e-01   4.4467076e-01
   1.5579377e-01   4.4164106e-01
   1.5083691e-01   4.3834607e-01
   1.4513741e-01   4.3298956e-01
   1.4161196e-01   4.2957290e-01
   1.3698816e-01   4.2505699e-01
   1.3173969e-01   4.1999131e-01
   1.2720312e-01   4.1563615e-01
   1.2277250e-01   4.1133191e-01
   1.1800054e-01   4.0673193e-01
   1.1348224e-01   4.0234427e-01
   1.0934442e-01   3.9759295e-01
   1.0431567e-01   3.9151918e-01
   9.9711696e-02   3.8598963e-01
   9.5516586e-02   3.8097598e-01
   9.0500684e-02   3.7491671e-01
   8.5961493e-02   3.6914747e-01
   8.1563180e-02   3.6275044e-01
   7.6591424e-02   3.5550532e-01


==> data/DARPA_buttock_o5_09.dat <==
   1.4257360e-01   4.5029621e-01
   1.4657425e-01   4.5397901e-01
   1.5082135e-01   4.5787334e-01
   1.5481900e-01   4.6040313e-01
   1.5923181e-01   4.6320523e-01
   1.6412749e-01   4.6630700e-01
   1.6848358e-01   4.6909413e-01
   1.7426135e-01   4.7281711e-01
   1.7833980e-01   4.7474914e-01
   1.8257204e-01   4.7619115e-01
   1.8809380e-01   4.7811140e-01
   1.9210906e-01   4.7944046e-01
   1.9683823e-01   4.8103153e-01
   2.0110292e-01   4.8225062e-01
   2.0588825e-01   4.8255818e-01
   2.1073974e-01   4.8281907e-01
   2.1562818e-01   4.8305179e-01
   2.2048219e-01   4.8327486e-01
   2.2485633e-01   4.8343747e-01
   2.2817063e-01   4.8361847e-01
   2.3037551e-01   4.8366855e-01
   2.3128976e-01   4.8368940e-01
   2.3220127e-01   4.8370007e-01
   2.3324795e-01   4.8370877e-01
   2.3399354e-01   4.8366597e-01
   2.3511984e-01   4.8363542e-01
   2.3643944e-01   4.8363872e-01
   2.3757048e-01   4.8363681e-01
   2.4156265e-01   4.8369835e-01
   2.4649451e-01   4.8365521e-01
   2.5113239e-01   4.8352706e-01
   2.5623504e-01   4.8333122e-01
   2.6095309e-01   4.8314003e-01
   2.6609298e-01   4.8295741e-01
   2.7079516e-01   4.8286307e-01
   2.7595399e-01   4.8272313e-01
   2.8063843e-01   4.8263733e-01
   2.8580831e-01   4.8255857e-01
   2.9048176e-01   4.8243667e-01
   2.9567643e-01   4.8231496e-01
   3.0032507e-01   4.8220467e-01
   3.0554400e-01   4.8208432e-01
   3.1016845e-01   4.8198979e-01
   3.1540711e-01   4.8189922e-01
   3.2001188e-01   4.8184751e-01
   3.2526078e-01   4.8179219e-01
   3.2985525e-01   4.8167174e-01
   3.3512361e-01   4.8156422e-01
   3.3969851e-01   4.8139128e-01
   3.4499700e-01   4.8115971e-01
   3.4954180e-01   4.8097536e-01
   3.5484396e-01   4.8073973e-01
   3.5938515e-01   4.8051389e-01
   3.6468171e-01   4.8024199e-01
   3.6922848e-01   4.8001090e-01
   3.7450664e-01   4.7977154e-01
   3.7907183e-01   4.7965503e-01
   3.8430503e-01   4.7939876e-01
   3.8891497e-01   4.7907851e-01
   3.9411613e-01   4.7866492e-01
   3.9875805e-01   4.7832636e-01
   4.0391697e-01   4.7806563e-01
   4.0860112e-01   4.7771237e-01
   4.1371503e-01   4.7732988e-01
   4.1844415e-01   4.7701385e-01
   4.2351028e-01   4.7660433e-01
   4.2828696e-01   4.7624403e-01
   4.3329364e-01   4.7592732e-01
   4.3812982e-01   4.7550435e-01
   4.4306979e-01   4.7509274e-01
   4.4797259e-01   4.7461681e-01
   4.5284299e-01   4.7423751e-01
   4.5781556e-01   4.7385160e-01
   4.6261699e-01   4.7364183e-01
   4.6765845e-01   4.7330615e-01
   4.7237556e-01   4.7299288e-01
   4.7750134e-01   4.7264282e-01
   4.8213307e-01   4.7236031e-01
   4.8734430e-01   4.7207098e-01
   4.9189068e-01   4.7185345e-01
   4.9718729e-01   4.7148563e-01
   5.0164998e-01   4.7133995e-01
   5.0703054e-01   4.7119804e-01
   5.1142463e-01   4.7132774e-01
   5.1687365e-01   4.7134680e-01
   5.2118965e-01   4.7116136e-01
   5.2671643e-01   4.7101109e-01
   5.3095095e-01   4.7090002e-01
   5.3655942e-01   4.7077309e-01
   5.4071499e-01   4.7071453e-01
   5.4640255e-01   4.7068788e-01
   5.5048613e-01   4.7071118e-01
   5.5624562e-01   4.7075458e-01
   5.6026558e-01   4.7089386e-01
   5.6608841e-01   4.7068212e-01
   5.7002067e-01   4.7050298e-01
   5.7396266e-01   4.7036524e-01
   5.7976960e-01   4.7020942e-01
   5.8380607e-01   4.7049511e-01
   5.8957061e-01   4.7043946e-01
   5.9364933e-01   4.7030205e-01
   5.9932883e-01   4.7021914e-01
   6.0349273e-01   4.7015994e-01
   6.0909389e-01   4.7006937e-01
   6.1333630e-01   4.7000626e-01
   6.1886423e-01   4.6995620e-01
   6.2318012e-01   4.6994217e-01
   6.2864909e-01   4.6996108e-01
   6.3302399e-01   4.6994413e-01
   6.3842071e-01   4.6981934e-01
   6.4286801e-01   4.6969112e-01
   6.4820481e-01   4.6971154e-01
   6.5271225e-01   4.6957139e-01
   6.5796898e-01   4.6941356e-01
   6.6255687e-01   4.6931431e-01
   6.6771985e-01   4.6898006e-01
   6.7240207e-01   4.6862967e-01
   6.7745609e-01   4.6836020e-01
   6.8224789e-01   4.6859675e-01
   6.8732017e-01   4.6870295e-01
   6.9209376e-01   4.6872903e-01
   6.9716112e-01   4.6872528e-01
   7.0194031e-01   4.6877924e-01
   7.0703426e-01   4.6892493e-01
   7.1178688e-01   4.6923004e-01
   7.1697878e-01   4.6971910e-01
   7.2162575e-01   4.7005167e-01
   7.2686880e-01   4.7019106e-01
   7.3135485e-01   4.7055026e-01
   7.3638946e-01   4.7124770e-01
   7.3878057e-01   4.7168304e-01
   7.4096981e-01   4.7224621e-01
   7.4265107e-01   4.7283409e-01
   7.4375887e-01   4.7328066e-01
   7.4496278e-01   4.7381728e-01
   7.4559402e-01   4.7414092e-01
   7.4666004e-01   4.7463472e-01
   7.4774127e-01   4.7507748e-01
   7.5052226e-01   4.7611281e-01
   7.5341656e-01   4.7688210e-01
   7.5716851e-01   4.7743331e-01
   7.6284680e-01   4.7762830e-01
   7.6654217e-01   4.7759402e-01
   7.6949365e-01   4.7672588e-01
   7.7423489e-01   4.7506363e-01
   7.7867302e-01   4.7279136e-01
   7.8366013e-01   4.6960014e-01
   7.8842109e-01   4.6531641e-01
   7.9292742e-01   4.6100296e-01
   7.9577450e-01   4.5764460e-01
   8.0011696e-01   4.5207741e-01
   8.0462841e-01   4.4573898e-01
   8.0777393e-01   4.4066613e-01
   8.1168009e-01   4.3434160e-01
   8.1498134e-01   4.2815418e-01
   8.1907674e-01   4.2025913e-01
   8.2253246e-01   4.1327480e-01
   8.2572522e-01   4.0625392e-01
   8.3006942e-01   3.9664262e-01
   8.3308538e-01   3.8949921e-01
   8.3718454e-01   3.7911583e-01
   8.3942436e-01   3.7354918e-01
   8.4379672e-01   3.6246598e-01
   8.4659704e-01   3.5454107e-01
   8.4990061e-01   3.4517591e-01
   8.5298234e-01   3.3631313e-01
   8.5625002e-01   3.2707392e-01
   8.5981691e-01   3.1674677e-01
   8.6272388e-01   3.0787898e-01
   8.6659672e-01   2.9549975e-01
   8.6976948e-01   2.8551147e-01
   8.7264365e-01   2.7635114e-01
   8.7660428e-01   2.6345239e-01
   8.7880163e-01   2.5649961e-01
   8.8249062e-01   2.4455534e-01
   8.8539823e-01   2.3484533e-01
   8.8871044e-01   2.2386762e-01
   8.9310309e-01   2.0928907e-01
   8.9640420e-01   1.9796755e-01
   8.9959365e-01   1.8728467e-01
   9.0289727e-01   1.7593417e-01
   9.0701934e-01   1.6139126e-01
   9.1025933e-01   1.4918027e-01
   9.1317349e-01   1.3854198e-01
   9.1644723e-01   1.2581497e-01
   9.1929509e-01   1.1432426e-01
   9.2104830e-01   1.0698477e-01
   9.2336844e-01   9.7599234e-02
   9.2587672e-01   8.6966997e-02
   9.2783318e-01   7.7613194e-02
   9.3061694e-01   6.4145238e-02
   9.3281762e-01   5.1317555e-02
   9.3392449e-01   4.3394631e-02
   9.3537071e-01   3.0489892e-02
   9.3680168e-01   1.4235855e-02
   9.3699189e-01  -1.0031417e-02
   9.3473527e-01  -3.7337850e-02
   9.3185437e-01  -5.7240614e-02
   9.2910250e-01  -7.2180553e-02
   9.2549254e-01  -8.8874606e-02
   9.2146296e-01  -1.0545346e-01
   9.1732702e-01  -1.2264911e-01
   9.1379618e-01  -1.3657606e-01
   9.0975176e-01  -1.5179134e-01
   9.0685503e-01  -1.6246079e-01
   9.0326938e-01  -1.7512962e-01
   9.0026160e-01  -1.8556272e-01
   8.9589716e-01  -2.0047259e-01
   8.9265097e-01  -2.1143056e-01
   8.8951892e-01  -2.2183532e-01
   8.8600056e-01  -2.3360939e-01
   8.8129112e-01  -2.4918717e-01
   8.7732168e-01  -2.6213110e-01
   8.7338216e-01  -2.7482263e-01
   8.6946141e-01  -2.8743830e-01
   8.6550362e-01  -3.0007761e-01
   8.6036615e-01  -3.1623627e-01
   8.5715643e-01  -3.2552501e-01
   8.5298170e-01  -3.3748934e-01
   8.4858532e-01  -3.5012752e-01
   8.4378585e-01  -3.6380595e-01
   8.3988153e-01  -3.7377567e-01
   8.3598613e-01  -3.8372041e-01
   8.3173155e-01  -3.9447498e-01
   8.2743776e-01  -4.0416462e-01
   8.2223597e-01  -4.1579170e-01
   8.1832819e-01  -4.2368585e-01
   8.1322930e-01  -4.3357671e-01
   8.0987261e-01  -4.3952750e-01
   8.0459016e-01  -4.4823220e-01
   8.0099452e-01  -4.5358741e-01
   7.9623928e-01  -4.5994523e-01
   7.9161244e-01  -4.6542808e-01
   7.8749067e-01  -4.6968032e-01
   7.8254806e-01  -4.7406362e-01
   7.7717152e-01  -4.7800096e-01
   7.7274056e-01  -4.8033301e-01
   7.6808805e-01  -4.8237026e-01
   7.6456946e-01  -4.8323567e-01
   7.5905893e-01  -4.8408212e-01
   7.5495587e-01  -4.8471251e-01
   7.5042727e-01  -4.8477504e-01
   7.4837088e-01  -4.8474320e-01
   7.4670351e-01  -4.8469521e-01
   7.4560427e-01  -4.8464218e-01
   7.4494833e-01  -4.8460166e-01
   7.4377499e-01  -4.8454015e-01
   7.4288335e-01  -4.8452172e-01
   7.4175720e-01  -4.8450227e-01
   7.3955602e-01  -4.8464087e-01
   7.3785549e-01  -4.8471637e-01
   7.3324448e-01  -4.8512116e-01
   7.2917254e-01  -4.8543658e-01
   7.2357852e-01  -4.8581372e-01
   7.1940880e-01  -4.8607639e-01
   7.1374773e-01  -4.8646941e-01
   7.0954143e-01  -4.8674840e-01
   7.0390462e-01  -4.8711149e-01
   6.9965620e-01  -4.8737057e-01
   6.9406091e-01  -4.8770275e-01
   6.8976629e-01  -4.8794446e-01
   6.8421723e-01  -4.8825539e-01
   6.7989570e-01  -4.8851314e-01
   6.7437361e-01  -4.8875677e-01
   6.6996798e-01  -4.8882822e-01
   6.6453004e-01  -4.8913093e-01
   6.6006740e-01  -4.8933635e-01
   6.5468653e-01  -4.8956050e-01
   6.5015834e-01  -4.8973981e-01
   6.4484311e-01  -4.8996500e-01
   6.4025907e-01  -4.9019292e-01
   6.3499976e-01  -4.9036121e-01
   6.3034895e-01  -4.9051878e-01
   6.2515647e-01  -4.9068682e-01
   6.2043225e-01  -4.9084332e-01
   6.1531323e-01  -4.9100534e-01
   6.1052228e-01  -4.9108109e-01
   6.0547004e-01  -4.9125181e-01
   6.0060793e-01  -4.9135419e-01
   5.9562690e-01  -4.9143320e-01
   5.9069918e-01  -4.9163140e-01
   5.8578384e-01  -4.9177677e-01
   5.8078409e-01  -4.9189575e-01
   5.7594081e-01  -4.9203151e-01
   5.7087098e-01  -4.9217158e-01
   5.6609780e-01  -4.9230563e-01
   5.6096060e-01  -4.9242320e-01
   5.5625478e-01  -4.9246797e-01
   5.5105167e-01  -4.9268402e-01
   5.4641183e-01  -4.9291395e-01
   5.4113348e-01  -4.9311501e-01
   5.3656885e-01  -4.9339281e-01
   5.3122205e-01  -4.9343071e-01
   5.2672573e-01  -4.9353093e-01
   5.2130787e-01  -4.9372955e-01
   5.1688265e-01  -4.9389494e-01
   5.1140076e-01  -4.9402624e-01
   5.0703940e-01  -4.9406464e-01
   5.0151598e-01  -4.9406962e-01
   4.9719619e-01  -4.9416539e-01
   4.9161787e-01  -4.9429947e-01
   4.8735297e-01  -4.9441312e-01
   4.8171696e-01  -4.9459031e-01
   4.7750969e-01  -4.9472311e-01
   4.7182183e-01  -4.9483664e-01
   4.6766631e-01  -4.9494288e-01
   4.6191883e-01  -4.9517055e-01
   4.5782293e-01  -4.9544878e-01
   4.5197839e-01  -4.9589230e-01
   4.4797937e-01  -4.9600548e-01
   4.4210155e-01  -4.9601988e-01
   4.3813559e-01  -4.9581177e-01
   4.3225810e-01  -4.9591008e-01
   4.2829193e-01  -4.9601354e-01
   4.2435020e-01  -4.9613498e-01
   4.1844815e-01  -4.9635173e-01
   4.1445558e-01  -4.9652092e-01
   4.0860432e-01  -4.9660654e-01
   4.0462117e-01  -4.9643839e-01
   3.9876055e-01  -4.9635324e-01
   3.9477899e-01  -4.9641118e-01
   3.8891667e-01  -4.9644545e-01
   3.8492794e-01  -4.9643987e-01
   3.7907287e-01  -4.9658943e-01
   3.7505718e-01  -4.9669323e-01
   3.6922893e-01  -4.9649102e-01
   3.6523698e-01  -4.9651708e-01
   3.5938505e-01  -4.9646287e-01
   3.5541006e-01  -4.9642167e-01
   3.4954124e-01  -4.9637775e-01
   3.4557580e-01  -4.9636652e-01
   3.3969740e-01  -4.9650881e-01
   3.3571485e-01  -4.9654499e-01
   3.2985333e-01  -4.9640407e-01
   3.2589977e-01  -4.9631237e-01
   3.2197837e-01  -4.9602076e-01
   3.1610774e-01  -4.9588074e-01
   3.1213481e-01  -4.9588279e-01
   3.0628363e-01  -4.9579369e-01
   3.0229104e-01  -4.9575085e-01
   2.9648182e-01  -4.9547919e-01
   2.9244744e-01  -4.9531909e-01
   2.8668644e-01  -4.9507630e-01
   2.8260376e-01  -4.9491560e-01
   2.7688819e-01  -4.9462294e-01
   2.7276015e-01  -4.9435836e-01
   2.6711282e-01  -4.9388323e-01
   2.6291748e-01  -4.9346063e-01
   2.5735176e-01  -4.9293730e-01
   2.5308684e-01  -4.9242240e-01
   2.4760839e-01  -4.9194452e-01
   2.4341086e-01  -4.9143054e-01
   2.3833911e-01  -4.9052834e-01
   2.3723397e-01  -4.9030337e-01
   2.3549407e-01  -4.8997372e-01
   2.3440850e-01  -4.8981061e-01
   2.3336202e-01  -4.8969363e-01
   2.3257586e-01  -4.8956804e-01
   2.3163986e-01  -4.8940501e-01
   2.3036391e-01  -4.8919408e-01
   2.2905746e-01  -4.8897614e-01
   2.2734826e-01  -4.8869004e-01
   2.2363723e-01  -4.8807578e-01
   2.1946312e-01  -4.8744645e-01
   2.1449920e-01  -4.8674140e-01
   2.0978420e-01  -4.8610190e-01
   2.0484896e-01  -4.8550539e-01
   2.0017563e-01  -4.8485014e-01
   1.9658335e-01  -4.8344750e-01
   1.9210978e-01  -4.8171859e-01
   1.8817587e-01  -4.8022793e-01
   1.8413786e-01  -4.7867342e-01
   1.8012752e-01  -4.7718507e-01
   1.7636346e-01  -4.7574989e-01
   1.7080713e-01  -4.7215762e-01
   1.6657133e-01  -4.6930839e-01
   1.6268389e-01  -4.6669028e-01
   1.5872958e-01  -4.6414136e-01
   1.5652413e-01  -4.6274340e-01
   1.5200337e-01  -4.5980603e-01
   1.4729283e-01  -4.5573887e-01
   1.4313108e-01  -4.5184376e-01
   1.3988586e-01  -4.4876860e-01
   1.3694404e-01  -4.4603355e-01
   1.3320398e-01  -4.4252897e-01
   1.2922276e-01  -4.3879468e-01
   1.2421101e-01  -4.3411489e-01
   1.2104728e-01  -4.3116718e-01
   1.1737594e-01  -4.2771691e-01
   1.1196173e-01  -4.2243457e-01
   1.0770517e-01  -4.1761102e-01
   1.0458058e-01  -4.1405684e-01
   9.9722718e-02  -4.0855112e-01
   9.5807705e-02  -4.0398941e-01
   9.1861291e-02  -3.9937512e-01
   8.7847706e-02  -3.9488252e-01
   8.3949300e-02  -3.8966678e-01
   7.9189712e-02  -3.8317969e-01
   7.5956394e-02  -3.7876546e-01
   7.2103210e-02  -3.7344854e-01
   6.7476298e-02  -3.6684791e-01
   6.4095704e-02  -3.6140188e-01
   6.2304408e-02  -3.5841539e-01
   5.8646965e-02  -3.5227613e-01
   5.5750120e-02  -3.4695456e-01
   5.1258983e-02  -3.3819359e-01
   4.8325310e-02  -3.3189919e-01
   4.4690109e-02  -3.2373056e-01
   4.1115500e-02  -3.1445631e-01
   3.7593561e-02  -3.0481086e-01
   3.4632146e-02  -2.9585915e-01
   3.1523755e-02  -2.8542139e-01
   2.9008744e-02  -2.7619645e-01
   2.6363654e-02  -2.6550846e-01
   2.3503463e-02  -2.5261515e-01
   2.0456150e-02  -2.3709441e-01
   1.8138348e-02  -2.2381724e-01
   1.5940223e-02  -2.0960730e-01
   1.3618766e-02  -1.9255900e-01
   1.1127531e-02  -1.7084704e-01
   9.3978542e-03  -1.5321655e-01
   7.6332313e-03  -1.3175440e-01
   6.2274366e-03  -1.1037087e-01
   5.0768921e-03  -8.8453999e-02
   3.9283105e-03  -5.7010508e-02
   3.3308527e-03  -3.0365517e-02
   3.1607988e-03   1.3795966e-02
   3.6120990e-03   4.5119340e-02
   4.8638786e-03   8.3414726e-02
   6.5044069e-03   1.1475574e-01
   8.8267906e-03   1.4654313e-01
   1.1389047e-02   1.7327864e-01
   1.3617440e-02   1.9240366e-01
   1.6307183e-02   2.1201271e-01
   2.0114356e-02   2.3516082e-01
   2.3753158e-02   2.5370513e-01
   2.7547123e-02   2.7029245e-01
   3.1520692e-02   2.8522565e-01
   3.5619980e-02   2.9877133e-01
   3.9714739e-02   3.1070243e-01
   4.4391000e-02   3.2276092e-01
   4.8327871e-02   3.3167929e-01
   5.2567687e-02   3.4053203e-01
   5.7097809e-02   3.4931829e-01
   6.2140874e-02   3.5786309e-01
   6.4158430e-02   3.6121193e-01
   6.9650371e-02   3.6975718e-01
   7.4084701e-02   3.7582604e-01
   7.8564947e-02   3.8196525e-01
   8.3547668e-02   3.8872379e-01
   8.7800512e-02   3.9440883e-01
   9.2258905e-02   3.9946087e-01
   9.7290027e-02   4.0522736e-01
   1.0159105e-01   4.1017805e-01
   1.0608694e-01   4.1521222e-01
   1.1082211e-01   4.2058818e-01
   1.1533326e-01   4.2516187e-01
   1.1970917e-01   4.2921727e-01
   1.2475207e-01   4.3385467e-01
   1.2922299e-01   4.3795831e-01
   1.3416275e-01   4.4254097e-01
   1.3716128e-01   4.4530162e-01


==> data/DARPA_buttock_o5_10.dat <==
   1.3602803e-01   4.5597023e-01
   1.3134482e-01   4.5177065e-01
   1.2774597e-01   4.4849854e-01
   1.2501448e-01   4.4605817e-01
   1.1926661e-01   4.4086749e-01
   1.1356215e-01   4.3574766e-01
   1.1007140e-01   4.3206577e-01
   1.0734708e-01   4.2906667e-01
   1.0158882e-01   4.2269535e-01
   9.6276332e-02   4.1684626e-01
   9.3628287e-02   4.1396747e-01
   8.9678198e-02   4.0951384e-01
   8.4001854e-02   4.0262448e-01
   7.9633661e-02   3.9685946e-01
   7.4059679e-02   3.8946060e-01
   6.8692696e-02   3.8245951e-01
   6.4191622e-02   3.7540329e-01
   5.8836093e-02   3.6689593e-01
   5.4470106e-02   3.5908229e-01
   4.9667782e-02   3.4995853e-01
   4.7466980e-02   3.4518848e-01
   4.3035619e-02   3.3527272e-01
   3.8796859e-02   3.2459358e-01
   3.4422324e-02   3.1220049e-01
   3.0002517e-02   2.9799442e-01
   2.6084069e-02   2.8329971e-01
   2.2174348e-02   2.6649490e-01
   1.8642530e-02   2.4877688e-01
   1.5315764e-02   2.2920232e-01
   1.3000501e-02   2.1353073e-01
   1.1033157e-02   1.9839538e-01
   9.2259427e-03   1.8250719e-01
   7.3763105e-03   1.6372773e-01
   5.0644858e-03   1.3500771e-01
   3.1731341e-03   1.0345352e-01
   1.6459505e-03   6.4438575e-02
   9.0913532e-04   3.0097229e-02
   7.6250498e-04  -1.5260544e-02
   1.3550371e-03  -5.4217753e-02
   2.6696840e-03  -9.2667426e-02
   4.4340521e-03  -1.2546820e-01
   6.5264798e-03  -1.5414562e-01
   8.7511728e-03  -1.7794145e-01
   1.0223189e-02  -1.9149170e-01
   1.2468606e-02  -2.0955627e-01
   1.4175321e-02  -2.2176524e-01
   1.7647900e-02  -2.4329081e-01
   2.0941390e-02  -2.6063022e-01
   2.4817880e-02  -2.7817990e-01
   2.8840209e-02  -2.9376315e-01
   3.2875455e-02  -3.0756609e-01
   3.7215413e-02  -3.2039724e-01
   4.1691872e-02  -3.3217565e-01
   4.6497688e-02  -3.4321890e-01
   4.9020510e-02  -3.4861954e-01
   5.2796282e-02  -3.5608938e-01
   5.7482918e-02  -3.6487861e-01
   6.2370002e-02  -3.7264723e-01
   6.7320859e-02  -3.8059059e-01
   7.2171393e-02  -3.8716303e-01
   7.7811251e-02  -3.9462388e-01
   8.2347016e-02  -4.0062520e-01
   8.7829302e-02  -4.0766362e-01
   9.2706274e-02  -4.1309730e-01
   9.4962892e-02  -4.1565368e-01
   9.9701172e-02  -4.2086659e-01
   1.0541009e-01  -4.2718916e-01
   1.0934656e-01  -4.3161408e-01
   1.1199222e-01  -4.3451562e-01
   1.1734773e-01  -4.3948389e-01
   1.2305246e-01  -4.4464639e-01
   1.2702543e-01  -4.4827622e-01
   1.2975330e-01  -4.5072341e-01
   1.3514490e-01  -4.5560944e-01
   1.4087902e-01  -4.6080307e-01
   1.4597843e-01  -4.6545537e-01
   1.5076703e-01  -4.6978277e-01
   1.5667826e-01  -4.7357380e-01
   1.6255842e-01  -4.7731633e-01
   1.6826143e-01  -4.8088550e-01
   1.7269611e-01  -4.8371714e-01
   1.7828689e-01  -4.8661929e-01
   1.8405722e-01  -4.8868558e-01
   1.9008647e-01  -4.9088335e-01
   1.9599959e-01  -4.9305655e-01
   2.0191961e-01  -4.9485837e-01
   2.0780338e-01  -4.9539965e-01
   2.1369574e-01  -4.9592699e-01
   2.1956006e-01  -4.9651602e-01
   2.2539081e-01  -4.9713010e-01
   2.2934255e-01  -4.9762408e-01
   2.3129448e-01  -4.9787273e-01
   2.3255939e-01  -4.9802050e-01
   2.3334273e-01  -4.9809372e-01
   2.3498741e-01  -4.9815815e-01
   2.3748909e-01  -4.9831712e-01
   2.4128956e-01  -4.9875070e-01
   2.4423457e-01  -4.9903101e-01
   2.4718194e-01  -4.9926178e-01
   2.5012522e-01  -4.9941794e-01
   2.5307428e-01  -4.9957577e-01
   2.5602824e-01  -4.9967103e-01
   2.5897676e-01  -4.9976289e-01
   2.6192669e-01  -4.9989605e-01
   2.6487846e-01  -5.0016856e-01
   2.6783156e-01  -5.0037805e-01
   2.7078570e-01  -5.0051339e-01
   2.7374312e-01  -5.0060297e-01
   2.7669779e-01  -5.0066720e-01
   2.7964622e-01  -5.0063927e-01
   2.8259733e-01  -5.0065679e-01
   2.8555007e-01  -5.0081626e-01
   2.8850247e-01  -5.0089838e-01
   2.9145707e-01  -5.0096295e-01
   2.9441355e-01  -5.0101825e-01
   2.9736914e-01  -5.0101452e-01
   3.0031872e-01  -5.0088534e-01
   3.0326923e-01  -5.0077563e-01
   3.0622182e-01  -5.0075015e-01
   3.0917498e-01  -5.0077362e-01
   3.1213016e-01  -5.0079918e-01
   3.1508864e-01  -5.0082801e-01
   3.1805086e-01  -5.0082716e-01
   3.2100438e-01  -5.0080830e-01
   3.2395501e-01  -5.0086396e-01
   3.2690428e-01  -5.0092766e-01
   3.2985736e-01  -5.0096878e-01
   3.3280726e-01  -5.0099718e-01
   3.3576035e-01  -5.0101710e-01
   3.3871592e-01  -5.0102445e-01
   3.4166326e-01  -5.0103370e-01
   3.4461786e-01  -5.0118684e-01
   3.4757231e-01  -5.0132612e-01
   3.5052675e-01  -5.0136513e-01
   3.5348198e-01  -5.0137235e-01
   3.5644000e-01  -5.0143898e-01
   3.5938792e-01  -5.0144822e-01
   3.6233802e-01  -5.0146072e-01
   3.6529578e-01  -5.0144024e-01
   3.6824594e-01  -5.0127889e-01
   3.7119621e-01  -5.0117194e-01
   3.7415043e-01  -5.0113482e-01
   3.7711190e-01  -5.0110088e-01
   3.8006203e-01  -5.0107447e-01
   3.8300753e-01  -5.0112842e-01
   3.8596214e-01  -5.0102942e-01
   3.8891532e-01  -5.0096014e-01
   3.9186435e-01  -5.0095483e-01
   3.9482135e-01  -5.0096574e-01
   3.9777827e-01  -5.0102887e-01
   4.0073538e-01  -5.0108375e-01
   4.0368488e-01  -5.0098865e-01
   4.0662962e-01  -5.0098291e-01
   4.0958345e-01  -5.0101353e-01
   4.1253863e-01  -5.0102839e-01
   4.1549389e-01  -5.0101966e-01
   4.1845082e-01  -5.0094407e-01
   4.2140635e-01  -5.0083377e-01
   4.2435303e-01  -5.0077085e-01
   4.2730025e-01  -5.0072907e-01
   4.3025271e-01  -5.0068992e-01
   4.3320949e-01  -5.0064863e-01
   4.3616272e-01  -5.0069649e-01
   4.3912138e-01  -5.0070933e-01
   4.4207777e-01  -5.0068314e-01
   4.4502547e-01  -5.0065338e-01
   4.4797450e-01  -5.0062038e-01
   4.5092810e-01  -5.0058942e-01
   4.5388480e-01  -5.0056933e-01
   4.5683728e-01  -5.0068161e-01
   4.5979076e-01  -5.0075398e-01
   4.6274708e-01  -5.0073314e-01
   4.6570295e-01  -5.0067563e-01
   4.6865095e-01  -5.0061194e-01
   4.7159807e-01  -5.0056203e-01
   4.7455646e-01  -5.0043364e-01
   4.7751317e-01  -5.0025323e-01
   4.8046328e-01  -5.0015529e-01
   4.8341588e-01  -5.0018071e-01
   4.8637006e-01  -5.0029392e-01
   4.8931986e-01  -5.0033940e-01
   4.9226672e-01  -5.0029754e-01
   4.9522241e-01  -5.0012746e-01
   4.9817548e-01  -5.0012750e-01
   5.0112816e-01  -5.0021172e-01
   5.0408843e-01  -5.0013899e-01
   5.0704345e-01  -4.9997305e-01
   5.0998789e-01  -4.9990417e-01
   5.1293648e-01  -4.9987090e-01
   5.1589794e-01  -4.9985551e-01
   5.1885479e-01  -4.9984987e-01
   5.2180455e-01  -4.9997776e-01
   5.2475711e-01  -4.9991673e-01
   5.2771235e-01  -4.9975778e-01
   5.3066596e-01  -4.9969438e-01
   5.3361170e-01  -4.9966684e-01
   5.3656573e-01  -4.9964585e-01
   5.3952212e-01  -4.9961562e-01
   5.4247250e-01  -4.9962938e-01
   5.4517921e-01  -4.9970302e-01
   5.4838864e-01  -4.9957600e-01
   5.5428494e-01  -4.9950284e-01
   5.6019602e-01  -4.9962014e-01
   5.6609669e-01  -4.9954711e-01
   5.7200457e-01  -4.9947936e-01
   5.7790201e-01  -4.9937168e-01
   5.8381863e-01  -4.9911377e-01
   5.8972309e-01  -4.9895885e-01
   5.9562486e-01  -4.9881973e-01
   6.0153709e-01  -4.9883408e-01
   6.0743959e-01  -4.9878874e-01
   6.1334701e-01  -4.9874542e-01
   6.1924568e-01  -4.9868385e-01
   6.2515396e-01  -4.9860394e-01
   6.3106033e-01  -4.9852201e-01
   6.3696599e-01  -4.9844878e-01
   6.4286799e-01  -4.9855546e-01
   6.4878034e-01  -4.9845312e-01
   6.5468801e-01  -4.9819000e-01
   6.6059075e-01  -4.9807214e-01
   6.6650686e-01  -4.9799306e-01
   6.7241245e-01  -4.9789195e-01
   6.7831192e-01  -4.9777250e-01
   6.8422347e-01  -4.9765997e-01
   6.9013132e-01  -4.9761948e-01
   6.9603592e-01  -4.9746149e-01
   7.0193602e-01  -4.9728667e-01
   7.0784971e-01  -4.9710685e-01
   7.1375476e-01  -4.9690620e-01
   7.1965341e-01  -4.9669703e-01
   7.2556000e-01  -4.9646769e-01
   7.3144890e-01  -4.9622974e-01
   7.3731586e-01  -4.9599620e-01
   7.4121547e-01  -4.9587757e-01
   7.4319517e-01  -4.9588156e-01
   7.4458937e-01  -4.9593720e-01
   7.4561587e-01  -4.9599406e-01
   7.4686142e-01  -4.9604125e-01
   7.4938038e-01  -4.9612094e-01
   7.5518265e-01  -4.9593186e-01
   7.6100988e-01  -4.9495244e-01
   7.6684694e-01  -4.9394550e-01
   7.7275154e-01  -4.9134664e-01
   7.7865120e-01  -4.8802583e-01
   7.8426361e-01  -4.8398420e-01
   7.8767391e-01  -4.8072244e-01
   7.9431925e-01  -4.7387304e-01
   7.9974677e-01  -4.6673678e-01
   8.0427881e-01  -4.6033797e-01
   8.0962749e-01  -4.5180145e-01
   8.1418084e-01  -4.4373412e-01
   8.1939936e-01  -4.3392549e-01
   8.2380224e-01  -4.2479572e-01
   8.2856358e-01  -4.1456353e-01
   8.3311299e-01  -4.0424854e-01
   8.3571733e-01  -3.9786166e-01
   8.3939355e-01  -3.8880690e-01
   8.4292653e-01  -3.8015679e-01
   8.4830639e-01  -3.6563088e-01
   8.5285432e-01  -3.5311520e-01
   8.5715408e-01  -3.4125453e-01
   8.6024324e-01  -3.3285314e-01
   8.6520993e-01  -3.1805253e-01
   8.6965230e-01  -3.0456157e-01
   8.7386270e-01  -2.9186454e-01
   8.7767925e-01  -2.8039920e-01
   8.8176138e-01  -2.6805463e-01
   8.8430500e-01  -2.6022178e-01
   8.8772994e-01  -2.4990031e-01
   8.9318134e-01  -2.3334983e-01
   8.9744702e-01  -2.2047062e-01
   9.0155496e-01  -2.0807148e-01
   9.0520162e-01  -1.9712656e-01
   9.0926587e-01  -1.8469188e-01
   9.1184089e-01  -1.7673302e-01
   9.1500992e-01  -1.6710817e-01
   9.1780656e-01  -1.5833660e-01
   9.2093598e-01  -1.4869212e-01
   9.2375890e-01  -1.4054358e-01
   9.2680917e-01  -1.3202245e-01
   9.2960332e-01  -1.2387617e-01
   9.3273361e-01  -1.1495495e-01
   9.3557553e-01  -1.0657568e-01
   9.3862072e-01  -9.8660125e-02
   9.4190573e-01  -8.9519121e-02
   9.4408770e-01  -8.3625495e-02
   9.4864176e-01  -7.1772376e-02
   9.5146821e-01  -6.4130847e-02
   9.5579760e-01  -5.3462129e-02
   9.6142928e-01  -3.9315138e-02
   9.6736326e-01  -2.4770927e-02
   9.7209187e-01  -1.3137119e-02
   9.7531271e-01  -1.1454271e-03
   9.7421612e-01   7.6551106e-03
   9.7261337e-01   1.0054887e-02
   9.6930282e-01   1.8950001e-02
   9.6564969e-01   2.8359879e-02
   9.6143687e-01   3.9259820e-02
   9.5603669e-01   5.2841917e-02
   9.5375196e-01   5.8357435e-02
   9.5089843e-01   6.5643992e-02
   9.4791997e-01   7.3445064e-02
   9.4705130e-01   7.5767041e-02
   9.4366524e-01   8.4766737e-02
   9.4083804e-01   9.2378524e-02
   9.3905200e-01   9.7220724e-02
   9.3630898e-01   1.0454898e-01
   9.3402741e-01   1.1091876e-01
   9.3042397e-01   1.2141528e-01
   9.2810826e-01   1.2806612e-01
   9.2446621e-01   1.3842075e-01
   9.2219562e-01   1.4479989e-01
   9.1876983e-01   1.5519608e-01
   9.1632449e-01   1.6278482e-01
   9.1285652e-01   1.7341226e-01
   9.1064286e-01   1.8024858e-01
   9.0708935e-01   1.9100781e-01
   9.0319873e-01   2.0291656e-01
   8.9887875e-01   2.1597369e-01
   8.9483875e-01   2.2802842e-01
   8.8988486e-01   2.4295995e-01
   8.8558533e-01   2.5599928e-01
   8.8312476e-01   2.6352537e-01
   8.7973906e-01   2.7371495e-01
   8.7575182e-01   2.8581236e-01
   8.7157880e-01   2.9842450e-01
   8.6723315e-01   3.1139959e-01
   8.6242918e-01   3.2588272e-01
   8.5715516e-01   3.4073660e-01
   8.5285753e-01   3.5255133e-01
   8.4848998e-01   3.6450876e-01
   8.4362678e-01   3.7772708e-01
   8.3939302e-01   3.8812053e-01
   8.3587686e-01   3.9675600e-01
   8.3311234e-01   4.0349232e-01
   8.2882196e-01   4.1318875e-01
   8.2380113e-01   4.2388054e-01
   8.1939741e-01   4.3297455e-01
   8.1418061e-01   4.4269343e-01
   8.0962720e-01   4.5070554e-01
   8.0427948e-01   4.5913945e-01
   7.9974742e-01   4.6548843e-01
   7.9431949e-01   4.7244313e-01
   7.8850667e-01   4.7830848e-01
   7.8426412e-01   4.8227060e-01
   7.7865277e-01   4.8620025e-01
   7.7275270e-01   4.8920143e-01
   7.6684837e-01   4.9156889e-01
   7.6101092e-01   4.9206673e-01
   7.5518401e-01   4.9243854e-01
   7.4940078e-01   4.9162592e-01
   7.4686851e-01   4.9095376e-01
   7.4562121e-01   4.9061370e-01
   7.4470382e-01   4.9034347e-01
   7.4320757e-01   4.8995943e-01
   7.4122678e-01   4.8957499e-01
   7.3730494e-01   4.8936479e-01
   7.3145406e-01   4.8892003e-01
   7.2556579e-01   4.8865222e-01
   7.1965956e-01   4.8849683e-01
   7.1375959e-01   4.8837754e-01
   7.0785368e-01   4.8807556e-01
   7.0193962e-01   4.8795684e-01
   6.9603797e-01   4.8797659e-01
   6.9013262e-01   4.8808341e-01
   6.8422412e-01   4.8821178e-01
   6.7831274e-01   4.8832149e-01
   6.7241188e-01   4.8823114e-01
   6.6650549e-01   4.8831670e-01
   6.6058920e-01   4.8833050e-01
   6.5468808e-01   4.8842290e-01
   6.4877926e-01   4.8853361e-01
   6.4287120e-01   4.8828161e-01
   6.3696385e-01   4.8842546e-01
   6.3106088e-01   4.8854445e-01
   6.2516071e-01   4.8860300e-01
   6.1924129e-01   4.8841123e-01
   6.1334248e-01   4.8838682e-01
   6.0743616e-01   4.8844965e-01
   6.0152847e-01   4.8845977e-01
   5.9562147e-01   4.8849463e-01
   5.8971857e-01   4.8846792e-01
   5.8381344e-01   4.8857374e-01
   5.7790317e-01   4.8864767e-01
   5.7200159e-01   4.8870907e-01
   5.6609450e-01   4.8861201e-01
   5.6019161e-01   4.8855907e-01
   5.5428119e-01   4.8836969e-01
   5.4838045e-01   4.8863688e-01
   5.4247366e-01   4.8864762e-01
   5.3656468e-01   4.8865704e-01
   5.3065664e-01   4.8873193e-01
   5.2475655e-01   4.8831170e-01
   5.1884987e-01   4.8848704e-01
   5.1293372e-01   4.8867958e-01
   5.0703855e-01   4.8854590e-01
   5.0112698e-01   4.8848443e-01
   4.9522439e-01   4.8857771e-01
   4.8931506e-01   4.8882827e-01
   4.8341682e-01   4.8889341e-01
   4.7750707e-01   4.8881116e-01
   4.7159206e-01   4.8881061e-01
   4.6570001e-01   4.8919285e-01
   4.5978374e-01   4.8914087e-01
   4.5387706e-01   4.8925755e-01
   4.4797279e-01   4.8954363e-01
   4.4207349e-01   4.8997845e-01
   4.3616069e-01   4.9021303e-01
   4.3025538e-01   4.9044181e-01
   4.2435139e-01   4.9075036e-01
   4.1844869e-01   4.9087506e-01
   4.1254177e-01   4.9109623e-01
   4.0663217e-01   4.9135617e-01
   4.0073348e-01   4.9144162e-01
   3.9482746e-01   4.9176606e-01
   3.8891458e-01   4.9201299e-01
   3.8300845e-01   4.9226115e-01
   3.7710496e-01   4.9248273e-01
   3.7118988e-01   4.9262921e-01
   3.6529000e-01   4.9281980e-01
   3.6081578e-01   4.9297432e-01
   3.5840462e-01   4.9294436e-01
   3.5643011e-01   4.9292241e-01
   3.5347064e-01   4.9297211e-01
   3.5051822e-01   4.9305322e-01
   3.4757122e-01   4.9313709e-01
   3.4462234e-01   4.9322865e-01
   3.4166886e-01   4.9334208e-01
   3.3872025e-01   4.9347073e-01
   3.3576244e-01   4.9350920e-01
   3.3378985e-01   4.9353357e-01
   3.3083972e-01   4.9361172e-01
   3.2591003e-01   4.9370582e-01
   3.2001247e-01   4.9377456e-01
   3.1411161e-01   4.9378387e-01
   3.0818939e-01   4.9387514e-01
   3.0228385e-01   4.9399642e-01
   2.9638431e-01   4.9418474e-01
   2.9047145e-01   4.9427721e-01
   2.8456530e-01   4.9437975e-01
   2.7866289e-01   4.9441078e-01
   2.7275679e-01   4.9455824e-01
   2.6684654e-01   4.9468228e-01
   2.6094238e-01   4.9480584e-01
   2.5504418e-01   4.9497984e-01
   2.4914476e-01   4.9511960e-01
   2.4325261e-01   4.9519756e-01
   2.3749339e-01   4.9515670e-01
   2.3498807e-01   4.9516585e-01
   2.3360220e-01   4.9521419e-01
   2.3255935e-01   4.9520691e-01
   2.3129432e-01   4.9516773e-01
   2.2934714e-01   4.9510122e-01
   2.2538559e-01   4.9494879e-01
   2.1955929e-01   4.9461769e-01
   2.1369469e-01   4.9424787e-01
   2.0780241e-01   4.9388760e-01
   2.0191947e-01   4.9348323e-01
   1.9599999e-01   4.9183681e-01
   1.9008684e-01   4.8985300e-01
   1.8405886e-01   4.8781974e-01
   1.7828705e-01   4.8582350e-01
   1.7269551e-01   4.8298523e-01
   1.6826353e-01   4.8019602e-01
   1.6255831e-01   4.7664728e-01
   1.5667841e-01   4.7297436e-01
   1.5076754e-01   4.6925344e-01
   1.4597830e-01   4.6497856e-01
   1.4087935e-01   4.6033172e-01


==> data/DARPA_buttock_o5_11.dat <==
   2.3325048e-01  -5.0003520e-01
   2.3537018e-01  -5.0005990e-01
   2.3831497e-01  -5.0004106e-01
   2.4102179e-01  -5.0006642e-01
   2.4397479e-01  -5.0006838e-01
   2.4668172e-01  -5.0007073e-01
   2.4963474e-01  -5.0007272e-01
   2.5234169e-01  -5.0007410e-01
   2.5529472e-01  -5.0007552e-01
   2.5800167e-01  -5.0007669e-01
   2.6095471e-01  -5.0007843e-01
   2.6366167e-01  -5.0007810e-01
   2.6661472e-01  -5.0007778e-01
   2.6932168e-01  -5.0007798e-01
   2.7227474e-01  -5.0007789e-01
   2.7498170e-01  -5.0007758e-01
   2.7793475e-01  -5.0007717e-01
   2.8064171e-01  -5.0007703e-01
   2.8359474e-01  -5.0007712e-01
   2.8630168e-01  -5.0007468e-01
   2.8925471e-01  -5.0007346e-01
   2.9196166e-01  -5.0007244e-01
   2.9491468e-01  -5.0007118e-01
   2.9762161e-01  -5.0006983e-01
   3.0057462e-01  -5.0006829e-01
   3.0328155e-01  -5.0006783e-01
   3.0623452e-01  -5.0006363e-01
   3.0894144e-01  -5.0006273e-01
   3.1189444e-01  -5.0006166e-01
   3.1460135e-01  -5.0006083e-01
   3.1755436e-01  -5.0006028e-01
   3.2026128e-01  -5.0005988e-01
   3.2321428e-01  -5.0005958e-01
   3.2592103e-01  -5.0003457e-01
   3.2887413e-01  -5.0005479e-01
   3.3158104e-01  -5.0005381e-01
   3.3453403e-01  -5.0005266e-01
   3.3724093e-01  -5.0005158e-01
   3.4019391e-01  -5.0005050e-01
   3.4290082e-01  -5.0004972e-01
   3.4585380e-01  -5.0004840e-01
   3.4856071e-01  -5.0004819e-01
   3.5151370e-01  -5.0004729e-01
   3.5422059e-01  -5.0004627e-01
   3.5717357e-01  -5.0004504e-01
   3.5988046e-01  -5.0004375e-01
   3.6283343e-01  -5.0004208e-01
   3.6554037e-01  -5.0004323e-01
   3.6849329e-01  -5.0003944e-01
   3.7120018e-01  -5.0003811e-01
   3.7415314e-01  -5.0003670e-01
   3.7686003e-01  -5.0003543e-01
   3.7981300e-01  -5.0003405e-01
   3.8251988e-01  -5.0003262e-01
   3.8547284e-01  -5.0003101e-01
   3.8817974e-01  -5.0003037e-01
   3.9113272e-01  -5.0002946e-01
   3.9383961e-01  -5.0002854e-01
   3.9679259e-01  -5.0002761e-01
   3.9949948e-01  -5.0002686e-01
   4.0245246e-01  -5.0002577e-01
   4.0515935e-01  -5.0002482e-01
   4.0811233e-01  -5.0002385e-01
   4.1081922e-01  -5.0002300e-01
   4.1377220e-01  -5.0002209e-01
   4.1647910e-01  -5.0002128e-01
   4.1943207e-01  -5.0002029e-01
   4.2213895e-01  -5.0001913e-01
   4.2509192e-01  -5.0001800e-01
   4.2779881e-01  -5.0001708e-01
   4.3075179e-01  -5.0001615e-01
   4.3345868e-01  -5.0001540e-01
   4.3641166e-01  -5.0001465e-01
   4.3911856e-01  -5.0001387e-01
   4.4207153e-01  -5.0001302e-01
   4.4477843e-01  -5.0001226e-01
   4.4773141e-01  -5.0001144e-01
   4.5043830e-01  -5.0001073e-01
   4.5339128e-01  -5.0001005e-01
   4.5609818e-01  -5.0000945e-01
   4.5905116e-01  -5.0000868e-01
   4.6175805e-01  -5.0000796e-01
   4.6471103e-01  -5.0000716e-01
   4.6741793e-01  -5.0000643e-01
   4.7037090e-01  -5.0000564e-01
   4.7307780e-01  -5.0000490e-01
   4.7603078e-01  -5.0000393e-01
   4.7873767e-01  -5.0000353e-01
   4.8169065e-01  -5.0000295e-01
   4.8439755e-01  -5.0000251e-01
   4.8735053e-01  -5.0000175e-01
   4.9005743e-01  -5.0000119e-01
   4.9301041e-01  -5.0000062e-01
   4.9571731e-01  -5.0000017e-01
   4.9867028e-01  -4.9999967e-01
   5.0137718e-01  -4.9999897e-01
   5.0433016e-01  -4.9999829e-01
   5.0703706e-01  -4.9999763e-01
   5.0999003e-01  -4.9999687e-01
   5.1269693e-01  -4.9999625e-01
   5.1564991e-01  -4.9999560e-01
   5.1835681e-01  -4.9999504e-01
   5.2130979e-01  -4.9999453e-01
   5.2401669e-01  -4.9999409e-01
   5.2696967e-01  -4.9999342e-01
   5.2967657e-01  -4.9999272e-01
   5.3262954e-01  -4.9999215e-01
   5.3533644e-01  -4.9999164e-01
   5.3828942e-01  -4.9999116e-01
   5.4099631e-01  -4.9999010e-01
   5.4394927e-01  -5.0000319e-01
   5.4665618e-01  -4.9998939e-01
   5.4960916e-01  -4.9998853e-01
   5.5231606e-01  -4.9998788e-01
   5.5526903e-01  -4.9998718e-01
   5.5797593e-01  -4.9998651e-01
   5.6092890e-01  -4.9998572e-01
   5.6363580e-01  -4.9998415e-01
   5.6658878e-01  -4.9998436e-01
   5.6929567e-01  -4.9998382e-01
   5.7224865e-01  -4.9998322e-01
   5.7495554e-01  -4.9998273e-01
   5.7790852e-01  -4.9998224e-01
   5.8061541e-01  -4.9998178e-01
   5.8356839e-01  -4.9998157e-01
   5.8627528e-01  -4.9998155e-01
   5.8922825e-01  -4.9998123e-01
   5.9193514e-01  -4.9998082e-01
   5.9488811e-01  -4.9998007e-01
   5.9759500e-01  -4.9997981e-01
   6.0054798e-01  -4.9997901e-01
   6.0325487e-01  -4.9997841e-01
   6.0620784e-01  -4.9997779e-01
   6.0891474e-01  -4.9997722e-01
   6.1186771e-01  -4.9997664e-01
   6.1457461e-01  -4.9997552e-01
   6.1752759e-01  -4.9997569e-01
   6.2023448e-01  -4.9997510e-01
   6.2318746e-01  -4.9997459e-01
   6.2589436e-01  -4.9997417e-01
   6.2884734e-01  -4.9997381e-01
   6.3155424e-01  -4.9997376e-01
   6.3450722e-01  -4.9997570e-01
   6.3721409e-01  -4.9997200e-01
   6.4016707e-01  -4.9997113e-01
   6.4287397e-01  -4.9997043e-01
   6.4582697e-01  -4.9996976e-01
   6.4853388e-01  -4.9996940e-01
   6.5148688e-01  -4.9996931e-01
   6.5419379e-01  -4.9996971e-01
   6.5714678e-01  -4.9996938e-01
   6.5985368e-01  -4.9996930e-01
   6.6280667e-01  -4.9996910e-01
   6.6551358e-01  -4.9996902e-01
   6.6846657e-01  -4.9996871e-01
   6.7117347e-01  -4.9996806e-01
   6.7412647e-01  -4.9996739e-01
   6.7683339e-01  -4.9996695e-01
   6.7978639e-01  -4.9996653e-01
   6.8249331e-01  -4.9996617e-01
   6.8544631e-01  -4.9996584e-01
   6.8815323e-01  -4.9996517e-01
   6.9110624e-01  -4.9996445e-01
   6.9381317e-01  -4.9996403e-01
   6.9676619e-01  -4.9996377e-01
   6.9947312e-01  -4.9996366e-01
   7.0242614e-01  -4.9996365e-01
   7.0513308e-01  -4.9996360e-01
   7.0808609e-01  -4.9996351e-01
   7.1079302e-01  -4.9996390e-01
   7.1374605e-01  -4.9996382e-01
   7.1645299e-01  -4.9996395e-01
   7.1940601e-01  -4.9996421e-01
   7.2211295e-01  -4.9996446e-01
   7.2506597e-01  -4.9996449e-01
   7.2777292e-01  -4.9996465e-01
   7.3072592e-01  -4.9996663e-01
   7.3343283e-01  -4.9996780e-01
   7.3638583e-01  -4.9996946e-01
   7.3909277e-01  -4.9997079e-01
   7.4204493e-01  -4.9997228e-01
   7.4459275e-01  -4.9997503e-01
   7.4721051e-01  -4.9995003e-01
   7.4991985e-01  -4.9989737e-01
   7.5287197e-01  -4.9983674e-01
   7.5759905e-01  -4.9912915e-01
   7.7639425e-01  -4.9313076e-01
   7.8544324e-01  -4.8646761e-01
   7.9721246e-01  -4.7363494e-01
   8.0231537e-01  -4.6700070e-01
   8.0834983e-01  -4.5756368e-01
   8.1366963e-01  -4.4853495e-01
   8.1952687e-01  -4.3761098e-01
   8.2425464e-01  -4.2787779e-01
   8.2976320e-01  -4.1605843e-01
   8.3324726e-01  -4.0810324e-01
   8.3879475e-01  -3.9465815e-01
   8.4338479e-01  -3.8353364e-01
   8.4748199e-01  -3.7251787e-01
   8.5289216e-01  -3.5787038e-01
   8.5793065e-01  -3.4422914e-01
   8.6309459e-01  -3.2968760e-01
   8.6893241e-01  -3.1241172e-01
   8.7257197e-01  -3.0164117e-01
   8.7767502e-01  -2.8653968e-01
   8.8204657e-01  -2.7360290e-01
   8.8660203e-01  -2.6012194e-01
   8.9189106e-01  -2.4449783e-01
   8.9574542e-01  -2.3328738e-01
   8.9884462e-01  -2.2427344e-01
   9.0324467e-01  -2.1147579e-01
   9.0745429e-01  -1.9923222e-01
   9.1220816e-01  -1.8540558e-01
   9.1898162e-01  -1.6570491e-01
   9.2213135e-01  -1.5681667e-01
   9.2608651e-01  -1.4654080e-01
   9.3135086e-01  -1.3286350e-01
   9.3763476e-01  -1.1728274e-01
   9.4111433e-01  -1.0927300e-01
   9.4498691e-01  -1.0038364e-01
   9.5196247e-01  -8.6377561e-02
   9.6040021e-01  -7.2456608e-02
   9.6948813e-01  -6.2215934e-02
   9.7743596e-01  -5.8847431e-02
   9.8739979e-01  -5.3245861e-02
   9.9231189e-01  -4.4854048e-02
   9.9723303e-01  -2.8893690e-02
   9.9984359e-01  -8.2985624e-03
   9.9906238e-01   1.7562330e-02
   9.9626556e-01   3.3082663e-02
   9.9032430e-01   4.8838182e-02
   9.8295165e-01   5.7325754e-02
   9.7340192e-01   5.9899588e-02
   9.6315519e-01   6.8728842e-02
   9.5748220e-01   7.6819209e-02
   9.5156263e-01   8.7180278e-02
   9.4617674e-01   9.7994462e-02
   9.4072987e-01   1.1015786e-01
   9.3550732e-01   1.2217978e-01
   9.3135086e-01   1.3286322e-01
   9.2664917e-01   1.4507866e-01
   9.2081778e-01   1.6036412e-01
   9.1624862e-01   1.7365346e-01
   9.1349003e-01   1.8167678e-01
   9.0984470e-01   1.9227918e-01
   9.0635180e-01   2.0243825e-01
   9.0215455e-01   2.1464592e-01
   8.9939843e-01   2.2266200e-01
   8.9574542e-01   2.3328679e-01
   8.9060670e-01   2.4827015e-01
   8.8568499e-01   2.6283486e-01
   8.8058701e-01   2.7792131e-01
   8.7749349e-01   2.8707593e-01
   8.7183856e-01   3.0381057e-01
   8.6893241e-01   3.1241068e-01
   8.6564076e-01   3.2215146e-01
   8.5922681e-01   3.4071867e-01
   8.5437693e-01   3.5384905e-01
   8.4897369e-01   3.6847770e-01
   8.4525808e-01   3.7853737e-01
   8.4070883e-01   3.9001750e-01
   8.3611555e-01   4.0114937e-01
   8.3190563e-01   4.1135266e-01
   8.2779668e-01   4.2027556e-01
   8.2288229e-01   4.3081974e-01
   8.1910718e-01   4.3839190e-01
   8.0999977e-01   4.5494385e-01
   8.0252679e-01   4.6672300e-01
   7.9593071e-01   4.7529842e-01
   7.8741719e-01   4.8447694e-01
   7.7593717e-01   4.9340203e-01
   7.6797149e-01   4.9699293e-01
   7.5783837e-01   4.9907117e-01
   7.4696487e-01   4.9992810e-01
   7.2777322e-01   4.9990444e-01
   7.1546838e-01   4.9990581e-01
   6.9602703e-01   4.9991370e-01
   6.8249227e-01   4.9992604e-01
   6.6797322e-01   4.9993838e-01
   6.5542304e-01   4.9995108e-01
   6.3992002e-01   4.9996830e-01
   6.3106123e-01   4.9997979e-01
   6.2023381e-01   4.9999278e-01
   6.1137506e-01   5.0000433e-01
   6.0423886e-01   5.0001374e-01
   6.0079381e-01   5.0001821e-01
   5.9685660e-01   5.0002345e-01
   5.9291936e-01   5.0002917e-01
   5.8799785e-01   5.0003403e-01
   5.8455278e-01   5.0003786e-01
   5.7987732e-01   5.0004333e-01
   5.7470970e-01   5.0004936e-01
   5.7028032e-01   5.0005717e-01
   5.6585090e-01   5.0005934e-01
   5.6166755e-01   5.0006352e-01
   5.5846852e-01   5.0006665e-01
   5.5330083e-01   5.0007128e-01
   5.4911745e-01   5.0007506e-01
   5.4444187e-01   5.0007684e-01
   5.4075063e-01   5.0007928e-01
   5.3755155e-01   5.0008128e-01
   5.3312206e-01   5.0008524e-01
   5.2918473e-01   5.0008818e-01
   5.2475520e-01   5.0009053e-01
   5.2057175e-01   5.0009254e-01
   5.1565004e-01   5.0009337e-01
   5.1195877e-01   5.0009640e-01
   5.0777529e-01   5.0009236e-01
   5.0433008e-01   5.0009251e-01
   4.9916225e-01   5.0009253e-01
   4.9645530e-01   5.0009199e-01
   4.9301009e-01   5.0009076e-01
   4.8858057e-01   5.0008804e-01
   4.8513538e-01   5.0008663e-01
   4.8119803e-01   5.0008511e-01
   4.7799893e-01   5.0008501e-01
   4.7406160e-01   5.0008194e-01
   4.7061644e-01   5.0007990e-01
   4.6643304e-01   5.0007765e-01
   4.6224966e-01   5.0007415e-01
   4.5880454e-01   5.0007044e-01
   4.5437509e-01   5.0006620e-01
   4.5142214e-01   5.0006324e-01
   4.4748487e-01   5.0005912e-01
   4.4354761e-01   5.0005480e-01
   4.3714957e-01   5.0004658e-01
   4.3247409e-01   5.0004140e-01
   4.2066235e-01   5.0002846e-01
   4.1352608e-01   5.0001960e-01
   4.0638980e-01   5.0001123e-01
   3.9974566e-01   5.0000400e-01
   3.9482407e-01   4.9999829e-01
   3.8793382e-01   4.9999078e-01
   3.8202787e-01   4.9998450e-01
   3.7759840e-01   4.9998038e-01
   3.6898550e-01   4.9997313e-01
   3.5963434e-01   4.9996509e-01
   3.5102139e-01   4.9995926e-01
   3.3724060e-01   4.9995614e-01
   3.2985803e-01   4.9995385e-01
   3.2665892e-01   4.9995356e-01
   3.1927635e-01   4.9995135e-01
   3.1386246e-01   4.9995345e-01
   3.0943290e-01   4.9995403e-01
   3.0303466e-01   4.9995705e-01
   2.9392955e-01   4.9996465e-01
   2.8728528e-01   4.9996870e-01
   2.8064104e-01   4.9997441e-01
   2.7498112e-01   4.9997814e-01
   2.6538398e-01   4.9999064e-01
   2.5652509e-01   5.0000186e-01
   2.4495933e-01   5.0001585e-01
   2.3979164e-01   5.0001998e-01
   2.3610017e-01   5.0002089e-01
   2.3262049e-01   4.9996816e-01
   2.2896586e-01   4.9968655e-01
   2.2432331e-01   4.9932892e-01
   2.1936701e-01   4.9894585e-01
   2.1592236e-01   4.9868107e-01
   2.1026295e-01   4.9824644e-01
   2.0657203e-01   4.9796298e-01
   2.0263610e-01   4.9766067e-01
   1.9910820e-01   4.9701769e-01
   1.9575571e-01   4.9585300e-01
   1.9250280e-01   4.9472110e-01
   1.8912167e-01   4.9354632e-01
   1.8515909e-01   4.9216864e-01
   1.8181496e-01   4.9100695e-01
   1.7852247e-01   4.8986070e-01
   1.7546104e-01   4.8866806e-01
   1.6949599e-01   4.8494935e-01
   1.6629515e-01   4.8295310e-01
   1.6354211e-01   4.8123595e-01
   1.5894732e-01   4.7836998e-01
   1.5554753e-01   4.7625060e-01
   1.5163629e-01   4.7381084e-01
   1.4803930e-01   4.7082701e-01
   1.4270980e-01   4.6605380e-01
   1.3936833e-01   4.6306198e-01
   1.3491535e-01   4.5907402e-01
   1.3179764e-01   4.5628257e-01
   1.2801884e-01   4.5289839e-01
   1.2512039e-01   4.5030305e-01
   1.2160885e-01   4.4715820e-01
   1.1911822e-01   4.4492801e-01
   1.1555604e-01   4.4173823e-01
   1.1311092e-01   4.3954862e-01
   1.0961653e-01   4.3583475e-01
   1.0672727e-01   4.3266520e-01
   1.0282025e-01   4.2837966e-01
   9.9595637e-02   4.2484327e-01
   9.5677654e-02   4.2054549e-01
   9.2406004e-02   4.1695660e-01
   8.8484904e-02   4.1265557e-01
   8.5904583e-02   4.0955373e-01
   8.1844980e-02   4.0426048e-01
   7.8860402e-02   4.0036899e-01
   7.5885508e-02   3.9648987e-01
   7.3115331e-02   3.9287789e-01
   6.9491222e-02   3.8815230e-01
   6.5724300e-02   3.8260039e-01
   6.2184474e-02   3.7702744e-01
   5.8874146e-02   3.7181582e-01
   5.5405213e-02   3.6579422e-01
   5.1971550e-02   3.5948355e-01
   4.8774179e-02   3.5313702e-01
   4.4839980e-02   3.4485630e-01
   4.2531124e-02   3.3936306e-01
   3.7993164e-02   3.2793017e-01
   3.4312903e-02   3.1753174e-01
   3.0723585e-02   3.0623435e-01
   2.7427094e-02   2.9467934e-01
   2.4074626e-02   2.8131815e-01
   2.1509097e-02   2.6998225e-01
   1.9016663e-02   2.5774556e-01
   1.6636397e-02   2.4474091e-01
   1.4636095e-02   2.3257998e-01
   1.2196921e-02   2.1588471e-01
   9.9127104e-03   1.9790345e-01
   8.2537294e-03   1.8294978e-01
   6.1735924e-03   1.6112563e-01
   4.3311674e-03   1.3742760e-01
   2.7100079e-03   1.1082217e-01
   1.6373595e-03   8.7685544e-02
   5.6800060e-04   5.3133116e-02
   1.6886833e-04   2.9825606e-02
   3.9246501e-06  -4.1101176e-03
   1.4656540e-04  -2.7689526e-02
   4.9157224e-04  -4.9637810e-02
   1.0651751e-03  -7.1662898e-02
   1.9590935e-03  -9.5336342e-02
   2.8171822e-03  -1.1289111e-01
   4.4311308e-03  -1.3881689e-01
   5.4689959e-03  -1.5264626e-01
   7.1344680e-03  -1.7169389e-01
   8.9510676e-03  -1.8946109e-01
   1.1760401e-02  -2.1268090e-01
   1.3126768e-02  -2.2253189e-01
   1.6346193e-02  -2.4308767e-01
   1.8715041e-02  -2.5615558e-01
   2.1509955e-02  -2.6998737e-01
   2.3420887e-02  -2.7855695e-01
   2.6248709e-02  -2.9011208e-01
   3.0015190e-02  -3.0391854e-01
   3.2862691e-02  -3.1322592e-01
   3.6864441e-02  -3.2491031e-01
   4.1001356e-02  -3.3571132e-01
   4.5426327e-02  -3.4609211e-01
   4.9366588e-02  -3.5438563e-01
   5.2776968e-02  -3.6096564e-01
   5.7228656e-02  -3.6914742e-01
   6.0526029e-02  -3.7441855e-01
   6.4471661e-02  -3.8063047e-01
   6.8643425e-02  -3.8704931e-01
   7.1836182e-02  -3.9121241e-01
   7.5034743e-02  -3.9538324e-01
   7.9502547e-02  -4.0120892e-01
   8.2710395e-02  -4.0539181e-01
   8.6116650e-02  -4.0983329e-01
   8.9783851e-02  -4.1408267e-01
   9.3062970e-02  -4.1768075e-01
   9.6328337e-02  -4.2126243e-01
   9.9376786e-02  -4.2460616e-01
   1.0242255e-01  -4.2794812e-01
   1.0591324e-01  -4.3177708e-01
   1.0961652e-01  -4.3583936e-01
   1.1488508e-01  -4.4114157e-01
   1.1778446e-01  -4.4373859e-01
   1.2135091e-01  -4.4693312e-01
   1.2423208e-01  -4.4951280e-01
   1.2824205e-01  -4.5310485e-01
   1.3224628e-01  -4.5669048e-01
   1.3545520e-01  -4.5956379e-01
   1.3847903e-01  -4.6227202e-01
   1.4249051e-01  -4.6586611e-01
   1.4559277e-01  -4.6864289e-01
   1.4893647e-01  -4.7163819e-01
   1.5322184e-01  -4.7480835e-01
   1.5781794e-01  -4.7767598e-01
   1.6239702e-01  -4.8053115e-01
   1.6652337e-01  -4.8310457e-01
   1.6995495e-01  -4.8524515e-01
   1.7455060e-01  -4.8811248e-01
   1.7779203e-01  -4.8961839e-01
   1.8158737e-01  -4.9093781e-01
   1.8491609e-01  -4.9209639e-01
   1.8888294e-01  -4.9347627e-01
   1.9387273e-01  -4.9521249e-01
   1.9721684e-01  -4.9637850e-01
   2.0117617e-01  -4.9756736e-01
   2.0386527e-01  -4.9777553e-01
   2.0681796e-01  -4.9800431e-01
   2.0952462e-01  -4.9821458e-01
   2.1247733e-01  -4.9844498e-01
   2.1518401e-01  -4.9865464e-01
   2.1813674e-01  -4.9888298e-01
   2.2083656e-01  -4.9908973e-01
   2.2362663e-01  -4.9929688e-01
   2.2625974e-01  -4.9950572e-01
   2.2921175e-01  -4.9973761e-01
   2.3192584e-01  -4.9995263e-01


==> data/DARPA_waterline_o0_02.dat <==
   1.4984012e-01  -1.0671989e-04
   1.4987645e-01  -1.9705510e-03
   1.4991483e-01  -3.9400141e-03
   1.4995354e-01  -5.9257267e-03
   1.4999370e-01  -7.9864896e-03
   1.5003384e-01  -1.0045491e-02
   1.5007971e-01  -1.2398987e-02
   1.5015772e-01  -1.6401578e-02
   1.5039516e-01  -2.0528065e-02
   1.5071562e-01  -2.5642494e-02
   1.5137456e-01  -3.3617393e-02
   1.5208308e-01  -3.8761828e-02
   1.5257215e-01  -4.2260630e-02
   1.5331287e-01  -4.7559640e-02
   1.5416170e-01  -5.2499449e-02
   1.5646849e-01  -6.4301348e-02
   1.5679039e-01  -6.5948281e-02
   1.6062278e-01  -8.1322332e-02
   1.6064682e-01  -8.1402509e-02
   1.6396012e-01  -9.2482303e-02
   1.6556608e-01  -9.7832537e-02
   1.6707939e-01  -1.0214713e-01
   1.6990141e-01  -1.1016856e-01
   1.7177316e-01  -1.1542969e-01
   1.7280451e-01  -1.1798231e-01
   1.7554548e-01  -1.2445011e-01
   1.7789125e-01  -1.2833621e-01
   1.8015240e-01  -1.3140871e-01
   1.8112565e-01  -1.3272756e-01
   1.8251546e-01  -1.3442760e-01
   1.8487832e-01  -1.3728552e-01
   1.8721367e-01  -1.4011042e-01
   1.8949465e-01  -1.4288084e-01
   1.9169538e-01  -1.4556101e-01
   1.9388823e-01  -1.4821019e-01
   1.9457522e-01  -1.4903657e-01
   1.9626295e-01  -1.5090355e-01
   1.9873890e-01  -1.5361244e-01
   2.0095748e-01  -1.5546023e-01
   2.0294766e-01  -1.5615846e-01
   2.0491813e-01  -1.5665205e-01
   2.0690473e-01  -1.5714521e-01
   2.0890370e-01  -1.5763883e-01
   2.1090932e-01  -1.5813251e-01
   2.1291519e-01  -1.5862528e-01
   2.1491413e-01  -1.5911573e-01
   2.1689776e-01  -1.5960198e-01
   2.1885626e-01  -1.6008166e-01
   2.2077824e-01  -1.6055188e-01
   2.2264917e-01  -1.6100870e-01
   2.2446178e-01  -1.6144784e-01
   2.2616592e-01  -1.6185187e-01
   2.2675077e-01  -1.6198821e-01
   2.2816879e-01  -1.6237371e-01
   2.2918651e-01  -1.6262742e-01
   2.3030224e-01  -1.6288922e-01
   2.3091239e-01  -1.6303730e-01
   2.3138210e-01  -1.6314885e-01
   2.3182746e-01  -1.6325462e-01
   2.3223550e-01  -1.6335152e-01
   2.3260481e-01  -1.6343923e-01
   2.3296190e-01  -1.6352403e-01
   2.3325083e-01  -1.6359265e-01
   2.3349123e-01  -1.6359265e-01
   2.3406258e-01  -1.6359265e-01
   2.3452308e-01  -1.6359265e-01
   2.3503978e-01  -1.6359265e-01
   2.3556251e-01  -1.6359119e-01
   2.3659105e-01  -1.6359205e-01
   2.3735093e-01  -1.6359265e-01
   2.3784172e-01  -1.6352678e-01
   2.3963173e-01  -1.6356302e-01
   2.4145835e-01  -1.6357421e-01
   2.4331674e-01  -1.6357735e-01
   2.4520571e-01  -1.6357818e-01
   2.4712685e-01  -1.6357710e-01
   2.4906597e-01  -1.6357758e-01
   2.5101826e-01  -1.6357800e-01
   2.5297841e-01  -1.6357833e-01
   2.5494289e-01  -1.6357857e-01
   2.5690960e-01  -1.6357874e-01
   2.5887738e-01  -1.6357884e-01
   2.6084563e-01  -1.6357891e-01
   2.6281410e-01  -1.6357894e-01
   2.6478266e-01  -1.6357896e-01
   2.6675126e-01  -1.6357897e-01
   2.6871989e-01  -1.6357898e-01
   2.7068853e-01  -1.6357898e-01
   2.7265718e-01  -1.6357898e-01
   2.7462583e-01  -1.6357898e-01
   2.7659449e-01  -1.6357898e-01
   2.7856314e-01  -1.6357898e-01
   2.8053180e-01  -1.6357898e-01
   2.8250046e-01  -1.6357898e-01
   2.8446911e-01  -1.6357898e-01
   2.8643777e-01  -1.6357898e-01
   2.8840642e-01  -1.6357898e-01
   2.9037508e-01  -1.6357898e-01
   2.9234374e-01  -1.6357898e-01
   2.9431239e-01  -1.6357898e-01
   2.9628105e-01  -1.6357898e-01
   2.9824970e-01  -1.6357898e-01
   3.0021836e-01  -1.6357898e-01
   3.0218702e-01  -1.6357898e-01
   3.0415567e-01  -1.6357898e-01
   3.0612433e-01  -1.6357898e-01
   3.0809298e-01  -1.6357898e-01
   3.1006164e-01  -1.6357898e-01
   3.1203030e-01  -1.6357898e-01
   3.1399895e-01  -1.6357898e-01
   3.1596761e-01  -1.6357898e-01
   3.1793626e-01  -1.6357898e-01
   3.1990492e-01  -1.6357898e-01
   3.2187358e-01  -1.6357898e-01
   3.2384223e-01  -1.6357898e-01
   3.2581089e-01  -1.6357898e-01
   3.2777955e-01  -1.6357898e-01
   3.2974820e-01  -1.6357898e-01
   3.3171686e-01  -1.6357898e-01
   3.3368551e-01  -1.6357898e-01
   3.3565417e-01  -1.6357898e-01
   3.3762283e-01  -1.6357898e-01
   3.3959148e-01  -1.6357898e-01
   3.4156014e-01  -1.6357898e-01
   3.4352879e-01  -1.6357898e-01
   3.4549745e-01  -1.6357898e-01
   3.4746611e-01  -1.6357898e-01
   3.4943476e-01  -1.6357898e-01
   3.5140342e-01  -1.6357898e-01
   3.5337207e-01  -1.6357898e-01
   3.5534073e-01  -1.6357898e-01
   3.5730939e-01  -1.6357898e-01
   3.5927804e-01  -1.6357898e-01
   3.6124670e-01  -1.6357898e-01
   3.6321535e-01  -1.6357898e-01
   3.6518401e-01  -1.6357898e-01
   3.6715267e-01  -1.6357898e-01
   3.6912132e-01  -1.6357898e-01
   3.7108998e-01  -1.6357898e-01
   3.7305863e-01  -1.6357898e-01
   3.7502729e-01  -1.6357898e-01
   3.7699595e-01  -1.6357898e-01
   3.7896460e-01  -1.6357898e-01
   3.8093326e-01  -1.6357898e-01
   3.8290191e-01  -1.6357898e-01
   3.8487057e-01  -1.6357898e-01
   3.8683923e-01  -1.6357898e-01
   3.8880788e-01  -1.6357898e-01
   3.9077654e-01  -1.6357898e-01
   3.9274519e-01  -1.6357898e-01
   3.9471385e-01  -1.6357898e-01
   3.9668251e-01  -1.6357898e-01
   3.9865116e-01  -1.6357898e-01
   4.0061982e-01  -1.6357898e-01
   4.0258848e-01  -1.6357898e-01
   4.0455713e-01  -1.6357898e-01
   4.0652579e-01  -1.6357898e-01
   4.0849444e-01  -1.6357898e-01
   4.1046310e-01  -1.6357898e-01
   4.1243176e-01  -1.6357898e-01
   4.1440041e-01  -1.6357898e-01
   4.1636907e-01  -1.6357898e-01
   4.1833772e-01  -1.6357898e-01
   4.2030638e-01  -1.6357898e-01
   4.2227504e-01  -1.6357898e-01
   4.2424369e-01  -1.6357898e-01
   4.2621235e-01  -1.6357898e-01
   4.2818100e-01  -1.6357898e-01
   4.3014966e-01  -1.6357898e-01
   4.3211832e-01  -1.6357898e-01
   4.3408697e-01  -1.6357898e-01
   4.3605563e-01  -1.6357898e-01
   4.3802428e-01  -1.6357898e-01
   4.3999294e-01  -1.6357898e-01
   4.4196160e-01  -1.6357898e-01
   4.4393025e-01  -1.6357898e-01
   4.4589891e-01  -1.6357898e-01
   4.4786756e-01  -1.6357898e-01
   4.4983622e-01  -1.6357898e-01
   4.5180488e-01  -1.6357898e-01
   4.5377353e-01  -1.6357898e-01
   4.5574219e-01  -1.6357898e-01
   4.5771084e-01  -1.6357898e-01
   4.5967950e-01  -1.6357898e-01
   4.6164816e-01  -1.6357898e-01
   4.6361681e-01  -1.6357898e-01
   4.6558547e-01  -1.6357898e-01
   4.6755412e-01  -1.6357898e-01
   4.6952278e-01  -1.6357898e-01
   4.7149144e-01  -1.6357898e-01
   4.7346009e-01  -1.6357898e-01
   4.7542875e-01  -1.6357898e-01
   4.7739740e-01  -1.6357898e-01
   4.7936606e-01  -1.6357898e-01
   4.8133472e-01  -1.6357898e-01
   4.8330337e-01  -1.6357898e-01
   4.8527203e-01  -1.6357898e-01
   4.8724069e-01  -1.6357898e-01
   4.8920934e-01  -1.6357898e-01
   4.9117800e-01  -1.6357898e-01
   4.9314665e-01  -1.6357898e-01
   4.9511531e-01  -1.6357898e-01
   4.9708397e-01  -1.6357898e-01
   4.9905262e-01  -1.6357898e-01
   5.0102128e-01  -1.6357898e-01
   5.0298993e-01  -1.6357898e-01
   5.0495859e-01  -1.6357898e-01
   5.0692725e-01  -1.6357898e-01
   5.0889590e-01  -1.6357898e-01
   5.1086456e-01  -1.6357898e-01
   5.1283321e-01  -1.6357898e-01
   5.1480187e-01  -1.6357898e-01
   5.1677053e-01  -1.6357898e-01
   5.1873918e-01  -1.6357898e-01
   5.2070784e-01  -1.6357898e-01
   5.2267649e-01  -1.6357898e-01
   5.2464515e-01  -1.6357898e-01
   5.2661381e-01  -1.6357898e-01
   5.2858246e-01  -1.6357898e-01
   5.3055112e-01  -1.6357898e-01
   5.3251977e-01  -1.6357898e-01
   5.3448843e-01  -1.6357898e-01
   5.3645709e-01  -1.6357898e-01
   5.3842574e-01  -1.6357898e-01
   5.4039440e-01  -1.6357898e-01
   5.4236305e-01  -1.6357898e-01
   5.4433171e-01  -1.6357898e-01
   5.4630037e-01  -1.6357898e-01
   5.4826902e-01  -1.6357898e-01
   5.5023768e-01  -1.6357898e-01
   5.5220633e-01  -1.6357898e-01
   5.5417499e-01  -1.6357898e-01
   5.5614365e-01  -1.6357898e-01
   5.5811230e-01  -1.6357898e-01
   5.6008096e-01  -1.6357898e-01
   5.6204962e-01  -1.6357898e-01
   5.6401827e-01  -1.6357898e-01
   5.6598693e-01  -1.6357898e-01
   5.6795558e-01  -1.6357898e-01
   5.6992424e-01  -1.6357898e-01
   5.7189290e-01  -1.6357898e-01
   5.7386155e-01  -1.6357898e-01
   5.7583021e-01  -1.6357898e-01
   5.7779886e-01  -1.6357898e-01
   5.7976752e-01  -1.6357898e-01
   5.8173618e-01  -1.6357898e-01
   5.8370483e-01  -1.6357898e-01
   5.8567349e-01  -1.6357898e-01
   5.8764214e-01  -1.6357898e-01
   5.8961080e-01  -1.6357898e-01
   5.9157946e-01  -1.6357898e-01
   5.9354811e-01  -1.6357898e-01
   5.9551677e-01  -1.6357898e-01
   5.9748542e-01  -1.6357898e-01
   5.9945408e-01  -1.6357898e-01
   6.0142274e-01  -1.6357898e-01
   6.0339139e-01  -1.6357898e-01
   6.0536005e-01  -1.6357898e-01
   6.0732870e-01  -1.6357898e-01
   6.0929736e-01  -1.6357898e-01
   6.1126602e-01  -1.6357898e-01
   6.1323467e-01  -1.6357898e-01
   6.1520333e-01  -1.6357898e-01
   6.1717198e-01  -1.6357898e-01
   6.1914064e-01  -1.6357898e-01
   6.2110930e-01  -1.6357898e-01
   6.2307795e-01  -1.6357898e-01
   6.2504661e-01  -1.6357898e-01
   6.2701526e-01  -1.6357898e-01
   6.2898392e-01  -1.6357898e-01
   6.3095258e-01  -1.6357898e-01
   6.3292123e-01  -1.6357898e-01
   6.3488989e-01  -1.6357898e-01
   6.3685855e-01  -1.6357898e-01
   6.3882720e-01  -1.6357898e-01
   6.4079586e-01  -1.6357898e-01
   6.4276451e-01  -1.6357898e-01
   6.4473317e-01  -1.6357898e-01
   6.4670183e-01  -1.6357898e-01
   6.4867048e-01  -1.6357898e-01
   6.5063914e-01  -1.6357898e-01
   6.5260779e-01  -1.6357898e-01
   6.5457645e-01  -1.6357898e-01
   6.5654511e-01  -1.6357898e-01
   6.5851376e-01  -1.6357898e-01
   6.6048242e-01  -1.6357898e-01
   6.6245107e-01  -1.6357898e-01
   6.6441973e-01  -1.6357898e-01
   6.6638839e-01  -1.6357898e-01
   6.6835704e-01  -1.6357898e-01
   6.7032570e-01  -1.6357898e-01
   6.7229435e-01  -1.6357898e-01
   6.7426301e-01  -1.6357898e-01
   6.7623167e-01  -1.6357898e-01
   6.7820032e-01  -1.6357898e-01
   6.8016898e-01  -1.6357898e-01
   6.8213763e-01  -1.6357898e-01
   6.8410629e-01  -1.6357898e-01
   6.8607495e-01  -1.6357898e-01
   6.8804360e-01  -1.6357898e-01
   6.9001226e-01  -1.6357898e-01
   6.9198091e-01  -1.6357898e-01
   6.9394957e-01  -1.6357898e-01
   6.9591823e-01  -1.6357898e-01
   6.9788688e-01  -1.6357898e-01
   6.9985553e-01  -1.6357898e-01
   7.0182418e-01  -1.6357898e-01
   7.0379281e-01  -1.6357898e-01
   7.0576142e-01  -1.6357898e-01
   7.0772998e-01  -1.6357897e-01
   7.0969844e-01  -1.6357896e-01
   7.1166671e-01  -1.6357895e-01
   7.1363464e-01  -1.6357891e-01
   7.1560198e-01  -1.6357885e-01
   7.1756829e-01  -1.6357875e-01
   7.1953288e-01  -1.6357858e-01
   7.2149458e-01  -1.6357832e-01
   7.2345156e-01  -1.6357793e-01
   7.2540093e-01  -1.6357738e-01
   7.2733836e-01  -1.6357661e-01
   7.2925770e-01  -1.6357563e-01
   7.3115072e-01  -1.6357443e-01
   7.3300670e-01  -1.6357306e-01
   7.3482414e-01  -1.6357384e-01
   7.3654359e-01  -1.6357089e-01
   7.3815699e-01  -1.6356202e-01
   7.3854821e-01  -1.6355558e-01
   7.4017140e-01  -1.6359128e-01
   7.4106885e-01  -1.6359265e-01
   7.4215645e-01  -1.6359084e-01
   7.4267470e-01  -1.6359265e-01
   7.4319961e-01  -1.6359265e-01
   7.4369019e-01  -1.6359265e-01
   7.4413667e-01  -1.6359265e-01
   7.4457280e-01  -1.6359265e-01
   7.4494483e-01  -1.6359265e-01
   7.4513594e-01  -1.6358010e-01
   7.4560235e-01  -1.6354946e-01
   7.4598955e-01  -1.6352402e-01
   7.4642638e-01  -1.6349533e-01
   7.4691933e-01  -1.6346286e-01
   7.4743585e-01  -1.6342891e-01
   7.4844440e-01  -1.6336212e-01
   7.4918934e-01  -1.6330304e-01
   7.4971334e-01  -1.6317150e-01
   7.5141693e-01  -1.6308563e-01
   7.5321577e-01  -1.6296096e-01
   7.5498753e-01  -1.6222349e-01
   7.5674296e-01  -1.6125917e-01
   7.5852249e-01  -1.6024457e-01
   7.6031565e-01  -1.5922190e-01
   7.6212130e-01  -1.5818983e-01
   7.6393612e-01  -1.5714881e-01
   7.6575382e-01  -1.5609779e-01
   7.6749867e-01  -1.5451133e-01
   7.6920916e-01  -1.5218147e-01
   7.7092671e-01  -1.4974184e-01
   7.7261177e-01  -1.4720055e-01
   7.7430000e-01  -1.4456217e-01
   7.7591989e-01  -1.4170405e-01
   7.7744726e-01  -1.3829028e-01
   7.7894415e-01  -1.3448974e-01
   7.8043571e-01  -1.3061045e-01
   7.8193022e-01  -1.2639146e-01
   7.8336975e-01  -1.2230970e-01
   7.8478510e-01  -1.1804093e-01
   7.8610811e-01  -1.1280111e-01
   7.8741348e-01  -1.0700040e-01
   7.8866705e-01  -1.0125366e-01
   7.8987696e-01  -9.5250959e-02
   7.9110811e-01  -8.8652316e-02
   7.9232079e-01  -8.2076144e-02
   7.9339867e-01  -7.4805427e-02
   7.9445816e-01  -6.7094071e-02
   7.9534726e-01  -5.7949829e-02
   7.9606838e-01  -4.9783879e-02
   7.9618876e-01  -4.8180398e-02
   7.9703320e-01  -3.6197897e-02
   7.9730721e-01  -3.1370940e-02
   7.9753647e-01  -2.5800237e-02
   7.9766592e-01  -2.2584583e-02
   7.9778915e-01  -1.9523463e-02
   7.9790858e-01  -1.6420328e-02
   7.9796079e-01  -1.2741710e-02
   7.9798453e-01  -1.1017433e-02
   7.9800973e-01  -9.1398564e-03
   7.9803206e-01  -7.4764633e-03
   7.9805465e-01  -5.7936292e-03
   7.9807773e-01  -4.0746231e-03
   7.9810126e-01  -2.3220279e-03


==> data/DARPA_waterline_o0_03.dat <==
   8.5419879e-01  -9.7871791e-05
   8.5419089e-01  -1.3228399e-03
   8.5418595e-01  -2.0890863e-03
   8.5417246e-01  -4.1824785e-03
   8.5415892e-01  -6.2824944e-03
   8.5414537e-01  -8.3843349e-03
   8.5413195e-01  -1.0465723e-02
   8.5411768e-01  -1.2424670e-02
   8.5408157e-01  -1.4343361e-02
   8.5402468e-01  -1.7285786e-02
   8.5395888e-01  -2.0689003e-02
   8.5388701e-01  -2.3888971e-02
   8.5383928e-01  -2.6036939e-02
   8.5355089e-01  -3.4994353e-02
   8.5343657e-01  -3.7750446e-02
   8.5321145e-01  -4.3174030e-02
   8.5290678e-01  -4.9853572e-02
   8.5257335e-01  -5.5679602e-02
   8.5176282e-01  -6.8403314e-02
   8.5099997e-01  -7.8289760e-02
   8.5061978e-01  -8.3207381e-02
   8.4923557e-01  -9.8357111e-02
   8.4908093e-01  -9.9829334e-02
   8.4756536e-01  -1.1419372e-01
   8.4710391e-01  -1.1803999e-01
   8.4555265e-01  -1.3083574e-01
   8.4518002e-01  -1.3359908e-01
   8.4339886e-01  -1.4651473e-01
   8.4324667e-01  -1.4751763e-01
   8.4133167e-01  -1.5907224e-01
   8.4056581e-01  -1.6367838e-01
   8.3923230e-01  -1.7108430e-01
   8.3749326e-01  -1.8071039e-01
   8.3732962e-01  -1.8155839e-01
   8.3539642e-01  -1.9150594e-01
   8.3420464e-01  -1.9763712e-01
   8.3350125e-01  -2.0104449e-01
   8.3158104e-01  -2.1029942e-01
   8.3081815e-01  -2.1359677e-01
   8.2948488e-01  -2.1899662e-01
   8.2762588e-01  -2.2650186e-01
   8.2652112e-01  -2.3094877e-01
   8.2549586e-01  -2.3488094e-01
   8.2370730e-01  -2.4175586e-01
   8.2181295e-01  -2.4896482e-01
   8.2180450e-01  -2.4899608e-01
   8.2179907e-01  -2.4901598e-01
   8.2034156e-01  -2.5402745e-01
   8.1903240e-01  -2.5822847e-01
   8.1754495e-01  -2.6290677e-01
   8.1605402e-01  -2.6755559e-01
   8.1465365e-01  -2.7187296e-01
   8.1332323e-01  -2.7593527e-01
   8.1175580e-01  -2.8062322e-01
   8.1020126e-01  -2.8473931e-01
   8.0874426e-01  -2.8841078e-01
   8.0733702e-01  -2.9195686e-01
   8.0587780e-01  -2.9561829e-01
   8.0428526e-01  -2.9955207e-01
   8.0413971e-01  -2.9990389e-01
   8.0411416e-01  -2.9996566e-01
   8.0192580e-01  -3.0486635e-01
   8.0008149e-01  -3.0853683e-01
   7.9828554e-01  -3.1209565e-01
   7.9632966e-01  -3.1597136e-01
   7.9627614e-01  -3.1607584e-01
   7.9626367e-01  -3.1609979e-01
   7.9462620e-01  -3.1918463e-01
   7.9308354e-01  -3.2182421e-01
   7.9154511e-01  -3.2414996e-01
   7.8988254e-01  -3.2663158e-01
   7.8826146e-01  -3.2904807e-01
   7.8720022e-01  -3.3062805e-01
   7.8657876e-01  -3.3153609e-01
   7.8479067e-01  -3.3409044e-01
   7.8281578e-01  -3.3615451e-01
   7.8228007e-01  -3.3671114e-01
   7.8023363e-01  -3.3884353e-01
   7.7837491e-01  -3.4078751e-01
   7.7647950e-01  -3.4276632e-01
   7.7455390e-01  -3.4415857e-01
   7.7262376e-01  -3.4541977e-01
   7.7069050e-01  -3.4668426e-01
   7.6948955e-01  -3.4746960e-01
   7.6880594e-01  -3.4790610e-01
   7.6699179e-01  -3.4899418e-01
   7.6513910e-01  -3.4953143e-01
   7.6327663e-01  -3.5000811e-01
   7.6142019e-01  -3.5048325e-01
   7.5958346e-01  -3.5095333e-01
   7.5777670e-01  -3.5141575e-01
   7.5601187e-01  -3.5186744e-01
   7.5430979e-01  -3.5229968e-01
   7.5267312e-01  -3.5247468e-01
   7.5117820e-01  -3.5253041e-01
   7.5044016e-01  -3.5252289e-01
   7.4996135e-01  -3.5257231e-01
   7.4875435e-01  -3.5261738e-01
   7.4805021e-01  -3.5264120e-01
   7.4749643e-01  -3.5266559e-01
   7.4693688e-01  -3.5268391e-01
   7.4639043e-01  -3.5270042e-01
   7.4590128e-01  -3.5271520e-01
   7.4546062e-01  -3.5272852e-01
   7.4516267e-01  -3.5273752e-01
   7.4494483e-01  -3.5274410e-01
   7.4420673e-01  -3.5274410e-01
   7.4370511e-01  -3.5274410e-01
   7.4314948e-01  -3.5274410e-01
   7.4254610e-01  -3.5274410e-01
   7.4188319e-01  -3.5274410e-01
   7.4154137e-01  -3.5274410e-01
   7.4114876e-01  -3.5274410e-01
   7.4016427e-01  -3.5274410e-01
   7.3916553e-01  -3.5274410e-01
   7.3707399e-01  -3.5272440e-01
   7.3530360e-01  -3.5272462e-01
   7.3356509e-01  -3.5272487e-01
   7.3176885e-01  -3.5272495e-01
   7.2991776e-01  -3.5272499e-01
   7.2802742e-01  -3.5272500e-01
   7.2611175e-01  -3.5272493e-01
   7.2417782e-01  -3.5272497e-01
   7.2223023e-01  -3.5272498e-01
   7.2027407e-01  -3.5272499e-01
   7.1831287e-01  -3.5272500e-01
   7.1634863e-01  -3.5272500e-01
   7.1438247e-01  -3.5272500e-01
   7.1241521e-01  -3.5272500e-01
   7.1044735e-01  -3.5272499e-01
   7.0847927e-01  -3.5272499e-01
   7.0651093e-01  -3.5272499e-01
   7.0454261e-01  -3.5272499e-01
   7.0257438e-01  -3.5272499e-01
   7.0060469e-01  -3.5272505e-01
   6.9863562e-01  -3.5272496e-01
   6.9666763e-01  -3.5272498e-01
   6.9469900e-01  -3.5272499e-01
   6.9273057e-01  -3.5272499e-01
   6.9076191e-01  -3.5272499e-01
   6.8879325e-01  -3.5272499e-01
   6.8682460e-01  -3.5272499e-01
   6.8485594e-01  -3.5272499e-01
   6.8288722e-01  -3.5272499e-01
   6.8091848e-01  -3.5272499e-01
   6.7894974e-01  -3.5272499e-01
   6.7698113e-01  -3.5272499e-01
   6.7501259e-01  -3.5272499e-01
   6.7304399e-01  -3.5272499e-01
   6.7107535e-01  -3.5272499e-01
   6.6910670e-01  -3.5272499e-01
   6.6713807e-01  -3.5272499e-01
   6.6516947e-01  -3.5272499e-01
   6.6320106e-01  -3.5272498e-01
   6.6123293e-01  -3.5272499e-01
   6.5926361e-01  -3.5272505e-01
   6.5729392e-01  -3.5272501e-01
   6.5532445e-01  -3.5272500e-01
   6.5335640e-01  -3.5272494e-01
   6.5138888e-01  -3.5272497e-01
   6.4941979e-01  -3.5272501e-01
   6.4745097e-01  -3.5272500e-01
   6.4548251e-01  -3.5272499e-01
   6.4351399e-01  -3.5272499e-01
   6.4154541e-01  -3.5272499e-01
   6.3957671e-01  -3.5272499e-01
   6.3760798e-01  -3.5272499e-01
   6.3563935e-01  -3.5272499e-01
   6.3367078e-01  -3.5272499e-01
   6.3170217e-01  -3.5272499e-01
   6.2973356e-01  -3.5272499e-01
   6.2776500e-01  -3.5272499e-01
   6.2579655e-01  -3.5272499e-01
   6.2382829e-01  -3.5272499e-01
   6.2185903e-01  -3.5272505e-01
   6.1988969e-01  -3.5272500e-01
   6.1792045e-01  -3.5272501e-01
   6.1595229e-01  -3.5272494e-01
   6.1398467e-01  -3.5272497e-01
   6.1201579e-01  -3.5272503e-01
   6.1004651e-01  -3.5272502e-01
   6.0807765e-01  -3.5272498e-01
   6.0610953e-01  -3.5272498e-01
   6.0414113e-01  -3.5272498e-01
   6.0217197e-01  -3.5272499e-01
   6.0020392e-01  -3.5272499e-01
   5.9823447e-01  -3.5272505e-01
   5.9626563e-01  -3.5272495e-01
   5.9429764e-01  -3.5272498e-01
   5.9232957e-01  -3.5272498e-01
   5.9036078e-01  -3.5272502e-01
   5.8839178e-01  -3.5272504e-01
   5.8642312e-01  -3.5272499e-01
   5.8445411e-01  -3.5272499e-01
   5.8248543e-01  -3.5272496e-01
   5.8051784e-01  -3.5272498e-01
   5.7854881e-01  -3.5272504e-01
   5.7657896e-01  -3.5272502e-01
   5.7461054e-01  -3.5272494e-01
   5.7264274e-01  -3.5272497e-01
   5.7067456e-01  -3.5272500e-01
   5.6870553e-01  -3.5272504e-01
   5.6673657e-01  -3.5272500e-01
   5.6476710e-01  -3.5272501e-01
   5.6279897e-01  -3.5272495e-01
   5.6083122e-01  -3.5272499e-01
   5.5886247e-01  -3.5272504e-01
   5.5689266e-01  -3.5272501e-01
   5.5492404e-01  -3.5272495e-01
   5.5295629e-01  -3.5272498e-01
   5.5098846e-01  -3.5272499e-01
   5.4901936e-01  -3.5272505e-01
   5.4704963e-01  -3.5272502e-01
   5.4508070e-01  -3.5272498e-01
   5.4311282e-01  -3.5272499e-01
   5.4114362e-01  -3.5272501e-01
   5.3917427e-01  -3.5272501e-01
   5.3720635e-01  -3.5272495e-01
   5.3523875e-01  -3.5272500e-01
   5.3326904e-01  -3.5272504e-01
   5.3130032e-01  -3.5272495e-01
   5.2933233e-01  -3.5272498e-01
   5.2736390e-01  -3.5272500e-01
   5.2539542e-01  -3.5272503e-01
   5.2342558e-01  -3.5272503e-01
   5.2145659e-01  -3.5272500e-01
   5.1948846e-01  -3.5272494e-01
   5.1752055e-01  -3.5272499e-01
   5.1555195e-01  -3.5272502e-01
   5.1358311e-01  -3.5272496e-01
   5.1161400e-01  -3.5272502e-01
   5.0964481e-01  -3.5272500e-01
   5.0767687e-01  -3.5272498e-01
   5.0570880e-01  -3.5272499e-01
   5.0374030e-01  -3.5272503e-01
   5.0177059e-01  -3.5272502e-01
   4.9980116e-01  -3.5272501e-01
   4.9783298e-01  -3.5272497e-01
   4.9586510e-01  -3.5272495e-01
   4.9389740e-01  -3.5272498e-01
   4.9192808e-01  -3.5272505e-01
   4.8995803e-01  -3.5272502e-01
   4.8798967e-01  -3.5272494e-01
   4.8602202e-01  -3.5272497e-01
   4.8405341e-01  -3.5272501e-01
   4.8208420e-01  -3.5272504e-01
   4.8011458e-01  -3.5272502e-01
   4.7814639e-01  -3.5272495e-01
   4.7617850e-01  -3.5272498e-01
   4.7420879e-01  -3.5272505e-01
   4.7223983e-01  -3.5272496e-01
   4.7027161e-01  -3.5272498e-01
   4.6830328e-01  -3.5272499e-01
   4.6633485e-01  -3.5272499e-01
   4.6436652e-01  -3.5272499e-01
   4.6239718e-01  -3.5272505e-01
   4.6042834e-01  -3.5272498e-01
   4.5846014e-01  -3.5272498e-01
   4.5649114e-01  -3.5272505e-01
   4.5452153e-01  -3.5272502e-01
   4.5255374e-01  -3.5272494e-01
   4.5058527e-01  -3.5272503e-01
   4.4861593e-01  -3.5272501e-01
   4.4664694e-01  -3.5272500e-01
   4.4467798e-01  -3.5272500e-01
   4.4271010e-01  -3.5272494e-01
   4.4074256e-01  -3.5272498e-01
   4.3877343e-01  -3.5272504e-01
   4.3680360e-01  -3.5272503e-01
   4.3483489e-01  -3.5272497e-01
   4.3286695e-01  -3.5272496e-01
   4.3089899e-01  -3.5272498e-01
   4.2893012e-01  -3.5272501e-01
   4.2696094e-01  -3.5272505e-01
   4.2499141e-01  -3.5272500e-01
   4.2302352e-01  -3.5272496e-01
   4.2105592e-01  -3.5272498e-01
   4.1908688e-01  -3.5272505e-01
   4.1711723e-01  -3.5272502e-01
   4.1514902e-01  -3.5272496e-01
   4.1318054e-01  -3.5272501e-01
   4.1121179e-01  -3.5272499e-01
   4.0924278e-01  -3.5272502e-01
   4.0727386e-01  -3.5272497e-01
   4.0530544e-01  -3.5272501e-01
   4.0333714e-01  -3.5272496e-01
   4.0136914e-01  -3.5272498e-01
   3.9939997e-01  -3.5272502e-01
   3.9743057e-01  -3.5272503e-01
   3.9546171e-01  -3.5272500e-01
   3.9349348e-01  -3.5272495e-01
   3.9152558e-01  -3.5272498e-01
   3.8955727e-01  -3.5272499e-01
   3.8758892e-01  -3.5272502e-01
   3.8561971e-01  -3.5272501e-01
   3.8365090e-01  -3.5272500e-01
   3.8168255e-01  -3.5272501e-01
   3.7971348e-01  -3.5272501e-01
   3.7774553e-01  -3.5272495e-01
   3.7577791e-01  -3.5272499e-01
   3.7380903e-01  -3.5272503e-01
   3.7183948e-01  -3.5272502e-01
   3.6987154e-01  -3.5272495e-01
   3.6790274e-01  -3.5272504e-01
   3.6593441e-01  -3.5272495e-01
   3.6396559e-01  -3.5272504e-01
   3.6199611e-01  -3.5272501e-01
   3.6002707e-01  -3.5272500e-01
   3.5805915e-01  -3.5272496e-01
   3.5609147e-01  -3.5272497e-01
   3.5412259e-01  -3.5272503e-01
   3.5215322e-01  -3.5272503e-01
   3.5018365e-01  -3.5272501e-01
   3.4821571e-01  -3.5272493e-01
   3.4624746e-01  -3.5272503e-01
   3.4427833e-01  -3.5272500e-01
   3.4230950e-01  -3.5272500e-01
   3.4034054e-01  -3.5272501e-01
   3.3837229e-01  -3.5272498e-01
   3.3640404e-01  -3.5272497e-01
   3.3443520e-01  -3.5272503e-01
   3.3246560e-01  -3.5272503e-01
   3.3049764e-01  -3.5272495e-01
   3.2853042e-01  -3.5272498e-01
   3.2656149e-01  -3.5272504e-01
   3.2459203e-01  -3.5272501e-01
   3.2262297e-01  -3.5272500e-01
   3.2065452e-01  -3.5272498e-01
   3.1868632e-01  -3.5272497e-01
   3.1671789e-01  -3.5272503e-01
   3.1474874e-01  -3.5272501e-01
   3.1277979e-01  -3.5272500e-01
   3.1081085e-01  -3.5272500e-01
   3.0884174e-01  -3.5272500e-01
   3.0687398e-01  -3.5272493e-01
   3.0490578e-01  -3.5272503e-01
   3.0293667e-01  -3.5272501e-01
   3.0096785e-01  -3.5272500e-01
   2.9899914e-01  -3.5272500e-01
   2.9703047e-01  -3.5272500e-01
   2.9506181e-01  -3.5272500e-01
   2.9309315e-01  -3.5272500e-01
   2.9112449e-01  -3.5272500e-01
   2.8915586e-01  -3.5272500e-01
   2.8718734e-01  -3.5272500e-01
   2.8521873e-01  -3.5272499e-01
   2.8325001e-01  -3.5272499e-01
   2.8128126e-01  -3.5272500e-01
   2.7931258e-01  -3.5272500e-01
   2.7734393e-01  -3.5272500e-01
   2.7537529e-01  -3.5272500e-01
   2.7340667e-01  -3.5272500e-01
   2.7143805e-01  -3.5272500e-01
   2.6946937e-01  -3.5272500e-01
   2.6750061e-01  -3.5272500e-01
   2.6553335e-01  -3.5272493e-01
   2.6356612e-01  -3.5272503e-01
   2.6159867e-01  -3.5272501e-01
   2.5963272e-01  -3.5272500e-01
   2.5766904e-01  -3.5272501e-01
   2.5570894e-01  -3.5272501e-01
   2.5375508e-01  -3.5272502e-01
   2.5181130e-01  -3.5272503e-01
   2.4988331e-01  -3.5272503e-01
   2.4797917e-01  -3.5272494e-01
   2.4610860e-01  -3.5272496e-01
   2.4428434e-01  -3.5272499e-01
   2.4252950e-01  -3.5272491e-01
   2.4086011e-01  -3.5272485e-01
   2.3934304e-01  -3.5272464e-01
   2.3858517e-01  -3.5269330e-01
   2.3812652e-01  -3.5272437e-01
   2.3690582e-01  -3.5274410e-01
   2.3617147e-01  -3.5273901e-01
   2.3561836e-01  -3.5274410e-01
   2.3503518e-01  -3.5274410e-01
   2.3445449e-01  -3.5274410e-01
   2.3391775e-01  -3.5274410e-01
   2.3353996e-01  -3.5274410e-01
   2.3325083e-01  -3.5274410e-01
   2.3266351e-01  -3.5267995e-01
   2.3223426e-01  -3.5263307e-01
   2.3174797e-01  -3.5257995e-01
   2.3122111e-01  -3.5252241e-01
   2.3063298e-01  -3.5245817e-01
   2.2994782e-01  -3.5238333e-01
   2.2969204e-01  -3.5235540e-01
   2.2921914e-01  -3.5230375e-01
   2.2822698e-01  -3.5219538e-01
   2.2724724e-01  -3.5208837e-01
   2.2511087e-01  -3.5183888e-01
   2.2334106e-01  -3.5164630e-01
   2.2158202e-01  -3.5145503e-01
   2.1975954e-01  -3.5125674e-01
   2.1788190e-01  -3.5105242e-01
   2.1596593e-01  -3.5084387e-01
   2.1402684e-01  -3.5063272e-01
   2.1206774e-01  -3.5041889e-01
   2.1009143e-01  -3.5020234e-01
   2.0810989e-01  -3.4998197e-01
   2.0612653e-01  -3.4976139e-01
   2.0414446e-01  -3.4954095e-01
   2.0216247e-01  -3.4932052e-01
   2.0014395e-01  -3.4891747e-01
   1.9808483e-01  -3.4795622e-01
   1.9699640e-01  -3.4742103e-01
   1.9606719e-01  -3.4695282e-01
   1.9411092e-01  -3.4596699e-01
   1.9214883e-01  -3.4497882e-01
   1.9017386e-01  -3.4398735e-01
   1.8822122e-01  -3.4300271e-01
   1.8627221e-01  -3.4201993e-01
   1.8432719e-01  -3.4103937e-01
   1.8238674e-01  -3.4006149e-01
   1.8045350e-01  -3.3908744e-01
   1.7850060e-01  -3.3810410e-01
   1.7650412e-01  -3.3709131e-01
   1.7440411e-01  -3.3544455e-01
   1.7410106e-01  -3.3517220e-01
   1.7217560e-01  -3.3341979e-01
   1.7035910e-01  -3.3177325e-01
   1.6923674e-01  -3.3075710e-01
   1.6839150e-01  -3.2997676e-01
   1.6628077e-01  -3.2802626e-01
   1.6416252e-01  -3.2606880e-01
   1.6203316e-01  -3.2410045e-01
   1.5985954e-01  -3.2209578e-01
   1.5742013e-01  -3.1984667e-01
   1.5664979e-01  -3.1909346e-01
   1.5469402e-01  -3.1731914e-01
   1.5277042e-01  -3.1552935e-01
   1.5078867e-01  -3.1367304e-01
   1.5073107e-01  -3.1361785e-01
   1.4887482e-01  -3.1108444e-01
   1.4698653e-01  -3.0850438e-01
   1.4510160e-01  -3.0592852e-01
   1.4314854e-01  -3.0325467e-01
   1.4090412e-01  -3.0020595e-01
   1.4086517e-01  -3.0015280e-01
   1.4024539e-01  -2.9930691e-01
   1.3873181e-01  -2.9720603e-01
   1.3668208e-01  -2.9432152e-01
   1.3454628e-01  -2.9128271e-01
   1.3230210e-01  -2.8808970e-01
   1.2936810e-01  -2.8391521e-01
   1.2909091e-01  -2.8349914e-01
   1.2785817e-01  -2.8176689e-01
   1.2702835e-01  -2.8056285e-01
   1.2517733e-01  -2.7786367e-01
   1.2330118e-01  -2.7512645e-01
   1.2134156e-01  -2.7225747e-01
   1.1941949e-01  -2.6940620e-01
   1.1738829e-01  -2.6640836e-01
   1.1729372e-01  -2.6626877e-01
   1.1642306e-01  -2.6497894e-01
   1.1514228e-01  -2.6304021e-01
   1.1297065e-01  -2.5965183e-01
   1.1073486e-01  -2.5570408e-01
   1.0804943e-01  -2.5066515e-01
   1.0662442e-01  -2.4798454e-01
   1.0524042e-01  -2.4526768e-01
   1.0286486e-01  -2.4062852e-01
   1.0031303e-01  -2.3564251e-01
   9.8151271e-02  -2.3139922e-01
   9.7570038e-02  -2.3020101e-01
   9.5172056e-02  -2.2528282e-01
   9.2551774e-02  -2.1989100e-01
   9.0138776e-02  -2.1491090e-01
   8.9731613e-02  -2.1402285e-01
   8.7347450e-02  -2.0871888e-01
   8.4589418e-02  -2.0174386e-01
   8.2921936e-02  -1.9739635e-01
   8.1627234e-02  -1.9380161e-01
   7.8799724e-02  -1.8600267e-01
   7.6785232e-02  -1.8038426e-01
   7.5633885e-02  -1.7695754e-01
   7.2812606e-02  -1.6855971e-01
   7.1241239e-02  -1.6384337e-01
   6.9591251e-02  -1.5850204e-01
   6.6508600e-02  -1.4742148e-01
   6.6190709e-02  -1.4617297e-01
   6.2489200e-02  -1.3018617e-01
   6.2275935e-02  -1.2916194e-01
   5.9034122e-02  -1.1343040e-01
   5.7249276e-02  -1.0298223e-01
   5.6428167e-02  -9.7991353e-02
   5.4300234e-02  -8.2060738e-02
   5.2583223e-02  -6.6731759e-02
   5.1440062e-02  -5.4237887e-02
   5.0971480e-02  -4.8431602e-02
   5.0532254e-02  -4.1701964e-02
   5.0149867e-02  -3.4384713e-02
   4.9825396e-02  -2.6549953e-02
   4.9685711e-02  -2.2112492e-02
   4.9584916e-02  -1.8059428e-02
   4.9491770e-02  -1.4313911e-02
   4.9445338e-02  -1.2440832e-02
   4.9427169e-02  -1.0402501e-02
   4.9409753e-02  -8.3025058e-03
   4.9392277e-02  -6.1950840e-03
   4.9375002e-02  -4.1119982e-03
   4.9357909e-02  -2.0509374e-03


==> data/DARPA_waterline_o0_04.dat <==
   1.5210567e-02   0.0000000e+00
   1.5216543e-02  -2.0703180e-03
   1.5217308e-02  -2.3351307e-03
   1.5224427e-02  -4.8014399e-03
   1.5231775e-02  -7.0740900e-03
   1.5245856e-02  -9.5746577e-03
   1.5269842e-02  -1.2345454e-02
   1.5322358e-02  -1.7390551e-02
   1.5380213e-02  -2.1668472e-02
   1.5445800e-02  -2.5763261e-02
   1.5489768e-02  -2.8003097e-02
   1.5525855e-02  -2.9786325e-02
   1.5721586e-02  -3.8035670e-02
   1.6004822e-02  -4.7706337e-02
   1.6259831e-02  -5.4509134e-02
   1.6371197e-02  -5.7711327e-02
   1.6779560e-02  -6.7003863e-02
   1.7513330e-02  -8.0772346e-02
   1.7688813e-02  -8.3727199e-02
   1.8132576e-02  -9.0485448e-02
   1.9459911e-02  -1.0825619e-01
   1.9779886e-02  -1.1233889e-01
   1.9888333e-02  -1.1355791e-01
   2.1232819e-02  -1.2786560e-01
   2.1544514e-02  -1.3090474e-01
   2.1910438e-02  -1.3427090e-01
   2.2985309e-02  -1.4384413e-01
   2.3516294e-02  -1.4815235e-01
   2.5153563e-02  -1.6079494e-01
   2.5379738e-02  -1.6242454e-01
   2.5544882e-02  -1.6354597e-01
   2.7313000e-02  -1.7539011e-01
   2.7385933e-02  -1.7584274e-01
   2.9053195e-02  -1.8539009e-01
   3.0375437e-02  -1.9297457e-01
   3.1076611e-02  -1.9659456e-01
   3.1390357e-02  -1.9817396e-01
   3.3168478e-02  -2.0698073e-01
   3.3572922e-02  -2.0883604e-01
   3.5022096e-02  -2.1511233e-01
   3.6562148e-02  -2.2167429e-01
   3.7632715e-02  -2.2603502e-01
   3.8785398e-02  -2.3042202e-01
   3.9252243e-02  -2.3219574e-01
   4.1047298e-02  -2.3861140e-01
   4.2258647e-02  -2.4271897e-01
   4.2873531e-02  -2.4472784e-01
   4.4704214e-02  -2.5059553e-01
   4.6401129e-02  -2.5564774e-01
   4.7681486e-02  -2.5935817e-01
   4.8500614e-02  -2.6164621e-01
   5.0230852e-02  -2.6648616e-01
   5.1045137e-02  -2.6859903e-01
   5.2786834e-02  -2.7286588e-01
   5.4017842e-02  -2.7588809e-01
   5.4715135e-02  -2.7754668e-01
   5.7102862e-02  -2.8319437e-01
   5.8484859e-02  -2.8611749e-01
   6.0095228e-02  -2.8951321e-01
   6.1852455e-02  -2.9311106e-01
   6.2350782e-02  -2.9409949e-01
   6.4234546e-02  -2.9784776e-01
   6.6009144e-02  -3.0142196e-01
   6.6795458e-02  -3.0299186e-01
   6.8500448e-02  -3.0625536e-01
   7.0192209e-02  -3.0906597e-01
   7.0736059e-02  -3.0997399e-01
   7.2516718e-02  -3.1286930e-01
   7.5016163e-02  -3.1693440e-01
   7.6870523e-02  -3.1995418e-01
   7.8066213e-02  -3.2175618e-01
   8.0026699e-02  -3.2509257e-01
   8.1357350e-02  -3.2725791e-01
   8.1982296e-02  -3.2825255e-01
   8.3843994e-02  -3.3121554e-01
   8.5759526e-02  -3.3424014e-01
   8.7507189e-02  -3.3696822e-01
   8.8480177e-02  -3.3827470e-01
   9.0146644e-02  -3.4050038e-01
   9.1844592e-02  -3.4277722e-01
   9.2195912e-02  -3.4324969e-01
   9.4013679e-02  -3.4564082e-01
   9.6359543e-02  -3.4873018e-01
   9.8635753e-02  -3.5171929e-01
   1.0046674e-01  -3.5414764e-01
   1.0165830e-01  -3.5562487e-01
   1.0367530e-01  -3.5840430e-01
   1.0478044e-01  -3.5986896e-01
   1.0556012e-01  -3.6088324e-01
   1.0749395e-01  -3.6339940e-01
   1.0958699e-01  -3.6613396e-01
   1.1149954e-01  -3.6863243e-01
   1.1326970e-01  -3.7076187e-01
   1.1492530e-01  -3.7253753e-01
   1.1603461e-01  -3.7373498e-01
   1.1766049e-01  -3.7547817e-01
   1.1872461e-01  -3.7661426e-01
   1.1942858e-01  -3.7734282e-01
   1.2151411e-01  -3.7951880e-01
   1.2375025e-01  -3.8186861e-01
   1.2627091e-01  -3.8447400e-01
   1.2824090e-01  -3.8654065e-01
   1.2998731e-01  -3.8837440e-01
   1.3117176e-01  -3.8953564e-01
   1.3311605e-01  -3.9166828e-01
   1.3477821e-01  -3.9341441e-01
   1.3511354e-01  -3.9376041e-01
   1.3699130e-01  -3.9570756e-01
   1.3896150e-01  -3.9775130e-01
   1.4108364e-01  -3.9995564e-01
   1.4303659e-01  -4.0199777e-01
   1.4487138e-01  -4.0390323e-01
   1.4663386e-01  -4.0573871e-01
   1.4828418e-01  -4.0746362e-01
   1.4951573e-01  -4.0875378e-01
   1.5112772e-01  -4.1033654e-01
   1.5176165e-01  -4.1080610e-01
   1.5296788e-01  -4.1166601e-01
   1.5499582e-01  -4.1311170e-01
   1.5701044e-01  -4.1454790e-01
   1.5917718e-01  -4.1609253e-01
   1.6170519e-01  -4.1786300e-01
   1.6381016e-01  -4.1936477e-01
   1.6577890e-01  -4.2077222e-01
   1.6767298e-01  -4.2212644e-01
   1.6938715e-01  -4.2335141e-01
   1.7045546e-01  -4.2403767e-01
   1.7245571e-01  -4.2555203e-01
   1.7452579e-01  -4.2703399e-01
   1.7461648e-01  -4.2709164e-01
   1.7646607e-01  -4.2823601e-01
   1.7839853e-01  -4.2899836e-01
   1.8032370e-01  -4.2975876e-01
   1.8224554e-01  -4.3051830e-01
   1.8416419e-01  -4.3127724e-01
   1.8609961e-01  -4.3204587e-01
   1.8801253e-01  -4.3280423e-01
   1.9002511e-01  -4.3359316e-01
   1.9219843e-01  -4.3446080e-01
   1.9422160e-01  -4.3526932e-01
   1.9614671e-01  -4.3603061e-01
   1.9807549e-01  -4.3679571e-01
   2.0001278e-01  -4.3756669e-01
   2.0195764e-01  -4.3788898e-01
   2.0390674e-01  -4.3806925e-01
   2.0586090e-01  -4.3824605e-01
   2.0782026e-01  -4.3842232e-01
   2.0978277e-01  -4.3859801e-01
   2.1174426e-01  -4.3877272e-01
   2.1369989e-01  -4.3894631e-01
   2.1564545e-01  -4.3911891e-01
   2.1757719e-01  -4.3929044e-01
   2.1948765e-01  -4.3945296e-01
   2.2137591e-01  -4.3961712e-01
   2.2321083e-01  -4.3977565e-01
   2.2500235e-01  -4.3993503e-01
   2.2704116e-01  -4.4011931e-01
   2.2812962e-01  -4.4024047e-01
   2.2906103e-01  -4.4031683e-01
   2.3007454e-01  -4.4040204e-01
   2.3074323e-01  -4.4047665e-01
   2.3126721e-01  -4.4052243e-01
   2.3134859e-01  -4.4052954e-01
   2.3179253e-01  -4.4056833e-01
   2.3219519e-01  -4.4060351e-01
   2.3257882e-01  -4.4063702e-01
   2.3304211e-01  -4.4067750e-01
   2.3325083e-01  -4.4069574e-01
   2.3361482e-01  -4.4069574e-01
   2.3405264e-01  -4.4069574e-01
   2.3450560e-01  -4.4069574e-01
   2.3499572e-01  -4.4069332e-01
   2.3558119e-01  -4.4068591e-01
   2.3683291e-01  -4.4068104e-01
   2.3784294e-01  -4.4065089e-01
   2.3984445e-01  -4.4065331e-01
   2.4163749e-01  -4.4065103e-01
   2.4347234e-01  -4.4064987e-01
   2.4535726e-01  -4.4065335e-01
   2.4727512e-01  -4.4065358e-01
   2.4920657e-01  -4.4065486e-01
   2.5115104e-01  -4.4065422e-01
   2.5310409e-01  -4.4065357e-01
   2.5506295e-01  -4.4065317e-01
   2.5702575e-01  -4.4065287e-01
   2.5899098e-01  -4.4065267e-01
   2.6095768e-01  -4.4065254e-01
   2.6292533e-01  -4.4065247e-01
   2.6489354e-01  -4.4065246e-01
   2.6686168e-01  -4.4065233e-01
   2.6882994e-01  -4.4065235e-01
   2.7079840e-01  -4.4065236e-01
   2.7276698e-01  -4.4065237e-01
   2.7473560e-01  -4.4065237e-01
   2.7670422e-01  -4.4065236e-01
   2.7867282e-01  -4.4065237e-01
   2.8064145e-01  -4.4065237e-01
   2.8261008e-01  -4.4065237e-01
   2.8457862e-01  -4.4065237e-01
   2.8654693e-01  -4.4065237e-01
   2.8851529e-01  -4.4065236e-01
   2.9048371e-01  -4.4065239e-01
   2.9245248e-01  -4.4065237e-01
   2.9442107e-01  -4.4065234e-01
   2.9638967e-01  -4.4065235e-01
   2.9835840e-01  -4.4065239e-01
   3.0032714e-01  -4.4065237e-01
   3.0229575e-01  -4.4065234e-01
   3.0426439e-01  -4.4065236e-01
   3.0623316e-01  -4.4065242e-01
   3.0820181e-01  -4.4065233e-01
   3.1017039e-01  -4.4065234e-01
   3.1213899e-01  -4.4065235e-01
   3.1410772e-01  -4.4065238e-01
   3.1607644e-01  -4.4065237e-01
   3.1804497e-01  -4.4065235e-01
   3.2001349e-01  -4.4065239e-01
   3.2198222e-01  -4.4065239e-01
   3.2395102e-01  -4.4065236e-01
   3.2591961e-01  -4.4065232e-01
   3.2788822e-01  -4.4065240e-01
   3.2985691e-01  -4.4065239e-01
   3.3182562e-01  -4.4065236e-01
   3.3379419e-01  -4.4065234e-01
   3.3576277e-01  -4.4065236e-01
   3.3773148e-01  -4.4065238e-01
   3.3970024e-01  -4.4065236e-01
   3.4166883e-01  -4.4065234e-01
   3.4363747e-01  -4.4065236e-01
   3.4560623e-01  -4.4065239e-01
   3.4757490e-01  -4.4065237e-01
   3.4954347e-01  -4.4065233e-01
   3.5151205e-01  -4.4065232e-01
   3.5348083e-01  -4.4065239e-01
   3.5544955e-01  -4.4065237e-01
   3.5741814e-01  -4.4065234e-01
   3.5938674e-01  -4.4065235e-01
   3.6135547e-01  -4.4065238e-01
   3.6332419e-01  -4.4065237e-01
   3.6529277e-01  -4.4065234e-01
   3.6726137e-01  -4.4065236e-01
   3.6923013e-01  -4.4065240e-01
   3.7119881e-01  -4.4065237e-01
   3.7316738e-01  -4.4065234e-01
   3.7513598e-01  -4.4065235e-01
   3.7710472e-01  -4.4065238e-01
   3.7907344e-01  -4.4065237e-01
   3.8104201e-01  -4.4065234e-01
   3.8301062e-01  -4.4065236e-01
   3.8497939e-01  -4.4065240e-01
   3.8694818e-01  -4.4065239e-01
   3.8891686e-01  -4.4065241e-01
   3.9088537e-01  -4.4065235e-01
   3.9285398e-01  -4.4065238e-01
   3.9482264e-01  -4.4065236e-01
   3.9679119e-01  -4.4065234e-01
   3.9875977e-01  -4.4065236e-01
   4.0072847e-01  -4.4065238e-01
   4.0269723e-01  -4.4065236e-01
   4.0466580e-01  -4.4065234e-01
   4.0663435e-01  -4.4065234e-01
   4.0860301e-01  -4.4065233e-01
   4.1057179e-01  -4.4065242e-01
   4.1254041e-01  -4.4065235e-01
   4.1450905e-01  -4.4065233e-01
   4.1647782e-01  -4.4065238e-01
   4.1844656e-01  -4.4065236e-01
   4.2041513e-01  -4.4065234e-01
   4.2238373e-01  -4.4065235e-01
   4.2435246e-01  -4.4065239e-01
   4.2632120e-01  -4.4065238e-01
   4.2828984e-01  -4.4065239e-01
   4.3025848e-01  -4.4065241e-01
   4.3222720e-01  -4.4065237e-01
   4.3419582e-01  -4.4065235e-01
   4.3616433e-01  -4.4065234e-01
   4.3813290e-01  -4.4065235e-01
   4.4010163e-01  -4.4065237e-01
   4.4207037e-01  -4.4065233e-01
   4.4403898e-01  -4.4065234e-01
   4.4600758e-01  -4.4065235e-01
   4.4797625e-01  -4.4065237e-01
   4.4994488e-01  -4.4065234e-01
   4.5191340e-01  -4.4065237e-01
   4.5388208e-01  -4.4065236e-01
   4.5585089e-01  -4.4065239e-01
   4.5781966e-01  -4.4065237e-01
   4.5978825e-01  -4.4065234e-01
   4.6175685e-01  -4.4065235e-01
   4.6372558e-01  -4.4065238e-01
   4.6569429e-01  -4.4065236e-01
   4.6766286e-01  -4.4065234e-01
   4.6963147e-01  -4.4065236e-01
   4.7160024e-01  -4.4065243e-01
   4.7356891e-01  -4.4065233e-01
   4.7553750e-01  -4.4065234e-01
   4.7750610e-01  -4.4065235e-01
   4.7947483e-01  -4.4065238e-01
   4.8144355e-01  -4.4065237e-01
   4.8341213e-01  -4.4065234e-01
   4.8538072e-01  -4.4065235e-01
   4.8734946e-01  -4.4065238e-01
   4.8931818e-01  -4.4065236e-01
   4.9128675e-01  -4.4065234e-01
   4.9325530e-01  -4.4065238e-01
   4.9522403e-01  -4.4065241e-01
   4.9719274e-01  -4.4065237e-01
   4.9916130e-01  -4.4065234e-01
   5.0112988e-01  -4.4065236e-01
   5.0309859e-01  -4.4065238e-01
   5.0506731e-01  -4.4065237e-01
   5.0703570e-01  -4.4065235e-01
   5.0900395e-01  -4.4065236e-01
   5.1097261e-01  -4.4065237e-01
   5.1294140e-01  -4.4065240e-01
   5.1490985e-01  -4.4065233e-01
   5.1687847e-01  -4.4065236e-01
   5.1884720e-01  -4.4065239e-01
   5.2081592e-01  -4.4065237e-01
   5.2278449e-01  -4.4065235e-01
   5.2475309e-01  -4.4065236e-01
   5.2672183e-01  -4.4065239e-01
   5.2869054e-01  -4.4065237e-01
   5.3065910e-01  -4.4065235e-01
   5.3262771e-01  -4.4065236e-01
   5.3459646e-01  -4.4065241e-01
   5.3656516e-01  -4.4065237e-01
   5.3853373e-01  -4.4065235e-01
   5.4050233e-01  -4.4065236e-01
   5.4247108e-01  -4.4065239e-01
   5.4443979e-01  -4.4065238e-01
   5.4640837e-01  -4.4065239e-01
   5.4837694e-01  -4.4065238e-01
   5.5034571e-01  -4.4065241e-01
   5.5231451e-01  -4.4065239e-01
   5.5428322e-01  -4.4065239e-01
   5.5625173e-01  -4.4065236e-01
   5.5822036e-01  -4.4065238e-01
   5.6018902e-01  -4.4065237e-01
   5.6215759e-01  -4.4065235e-01
   5.6412616e-01  -4.4065234e-01
   5.6609494e-01  -4.4065239e-01
   5.6806366e-01  -4.4065237e-01
   5.7003222e-01  -4.4065236e-01
   5.7200084e-01  -4.4065239e-01
   5.7396950e-01  -4.4065238e-01
   5.7593809e-01  -4.4065233e-01
   5.7790673e-01  -4.4065240e-01
   5.7987535e-01  -4.4065238e-01
   5.8184413e-01  -4.4065240e-01
   5.8381287e-01  -4.4065237e-01
   5.8578146e-01  -4.4065235e-01
   5.8775003e-01  -4.4065234e-01
   5.8971881e-01  -4.4065239e-01
   5.9168756e-01  -4.4065237e-01
   5.9365620e-01  -4.4065237e-01
   5.9562495e-01  -4.4065244e-01
   5.9759356e-01  -4.4065236e-01
   5.9956222e-01  -4.4065236e-01
   6.0153075e-01  -4.4065235e-01
   6.0349934e-01  -4.4065237e-01
   6.0546810e-01  -4.4065242e-01
   6.0743677e-01  -4.4065237e-01
   6.0940532e-01  -4.4065236e-01
   6.1137390e-01  -4.4065236e-01
   6.1334265e-01  -4.4065239e-01
   6.1531137e-01  -4.4065236e-01
   6.1727991e-01  -4.4065232e-01
   6.1924859e-01  -4.4065241e-01
   6.2121728e-01  -4.4065240e-01
   6.2318599e-01  -4.4065237e-01
   6.2515456e-01  -4.4065236e-01
   6.2712315e-01  -4.4065237e-01
   6.2909190e-01  -4.4065239e-01
   6.3106062e-01  -4.4065237e-01
   6.3302921e-01  -4.4065236e-01
   6.3499782e-01  -4.4065238e-01
   6.3696658e-01  -4.4065240e-01
   6.3893523e-01  -4.4065233e-01
   6.4090385e-01  -4.4065235e-01
   6.4287245e-01  -4.4065236e-01
   6.4484119e-01  -4.4065239e-01
   6.4680991e-01  -4.4065237e-01
   6.4877848e-01  -4.4065236e-01
   6.5074707e-01  -4.4065237e-01
   6.5271584e-01  -4.4065242e-01
   6.5468452e-01  -4.4065237e-01
   6.5665310e-01  -4.4065235e-01
   6.5862167e-01  -4.4065234e-01
   6.6059051e-01  -4.4065244e-01
   6.6255916e-01  -4.4065238e-01
   6.6452769e-01  -4.4065235e-01
   6.6649629e-01  -4.4065236e-01
   6.6846501e-01  -4.4065236e-01
   6.7043376e-01  -4.4065237e-01
   6.7240236e-01  -4.4065236e-01
   6.7437102e-01  -4.4065241e-01
   6.7633975e-01  -4.4065240e-01
   6.7830846e-01  -4.4065238e-01
   6.8027699e-01  -4.4065236e-01
   6.8224558e-01  -4.4065238e-01
   6.8421435e-01  -4.4065241e-01
   6.8618314e-01  -4.4065239e-01
   6.8815185e-01  -4.4065238e-01
   6.9012053e-01  -4.4065238e-01
   6.9208919e-01  -4.4065238e-01
   6.9405784e-01  -4.4065238e-01
   6.9602647e-01  -4.4065237e-01
   6.9799505e-01  -4.4065236e-01
   6.9996356e-01  -4.4065232e-01
   7.0193233e-01  -4.4065244e-01
   7.0390100e-01  -4.4065240e-01
   7.0586964e-01  -4.4065239e-01
   7.0783820e-01  -4.4065240e-01
   7.0980666e-01  -4.4065241e-01
   7.1177493e-01  -4.4065243e-01
   7.1374293e-01  -4.4065248e-01
   7.1571045e-01  -4.4065256e-01
   7.1767714e-01  -4.4065269e-01
   7.1964244e-01  -4.4065291e-01
   7.2160542e-01  -4.4065321e-01
   7.2356470e-01  -4.4065365e-01
   7.2551866e-01  -4.4065440e-01
   7.2746460e-01  -4.4065538e-01
   7.2939973e-01  -4.4065625e-01
   7.3132071e-01  -4.4065415e-01
   7.3321228e-01  -4.4065120e-01
   7.3505437e-01  -4.4065297e-01
   7.3686216e-01  -4.4065703e-01
   7.3893369e-01  -4.4066030e-01
   7.4002883e-01  -4.4068371e-01
   7.4101511e-01  -4.4068247e-01
   7.4215004e-01  -4.4068423e-01
   7.4273181e-01  -4.4069427e-01
   7.4290790e-01  -4.4069574e-01
   7.4322484e-01  -4.4069574e-01
   7.4368578e-01  -4.4069574e-01
   7.4412919e-01  -4.4069574e-01
   7.4467473e-01  -4.4069574e-01
   7.4494483e-01  -4.4069574e-01
   7.4523693e-01  -4.4068868e-01
   7.4560609e-01  -4.4067976e-01
   7.4599280e-01  -4.4067041e-01
   7.4640752e-01  -4.4066039e-01
   7.4687304e-01  -4.4064673e-01
   7.4745061e-01  -4.4062036e-01
   7.4869931e-01  -4.4058073e-01
   7.4970382e-01  -4.4053548e-01
   7.5167964e-01  -4.4048602e-01
   7.5344879e-01  -4.4043401e-01
   7.5528236e-01  -4.4012282e-01
   7.5716225e-01  -4.3973865e-01
   7.5906431e-01  -4.3935190e-01
   7.6098430e-01  -4.3895127e-01
   7.6291458e-01  -4.3854788e-01
   7.6484768e-01  -4.3814320e-01
   7.6677690e-01  -4.3773942e-01
   7.6869649e-01  -4.3681941e-01
   7.7062093e-01  -4.3582805e-01
   7.7262544e-01  -4.3478569e-01
   7.7476447e-01  -4.3367950e-01
   7.7676539e-01  -4.3246417e-01
   7.7865878e-01  -4.3090961e-01
   7.8054467e-01  -4.2936473e-01
   7.8242621e-01  -4.2782763e-01
   7.8321028e-01  -4.2719026e-01
   7.8403050e-01  -4.2650656e-01
   7.8540762e-01  -4.2518133e-01
   7.8574947e-01  -4.2482504e-01
   7.8790932e-01  -4.2233490e-01
   7.8961645e-01  -4.2035473e-01
   7.9125606e-01  -4.1846229e-01
   7.9295770e-01  -4.1644580e-01
   7.9466262e-01  -4.1430337e-01
   7.9636184e-01  -4.1177765e-01
   7.9702143e-01  -4.1079725e-01
   7.9789574e-01  -4.0946290e-01
   7.9952004e-01  -4.0698743e-01
   8.0055970e-01  -4.0540254e-01
   8.0220403e-01  -4.0290880e-01
   8.0399656e-01  -3.9979666e-01
   8.0597663e-01  -3.9617189e-01
   8.0669433e-01  -3.9485611e-01
   8.0757689e-01  -3.9321306e-01
   8.0886698e-01  -3.9080732e-01
   8.0931296e-01  -3.8999373e-01
   8.1102599e-01  -3.8671963e-01
   8.1259349e-01  -3.8354768e-01
   8.1425137e-01  -3.7992660e-01
   8.1563897e-01  -3.7694345e-01
   8.1579266e-01  -3.7661203e-01
   8.1718300e-01  -3.7352058e-01
   8.1828562e-01  -3.7106287e-01
   8.1992021e-01  -3.6741927e-01
   8.2178039e-01  -3.6301684e-01
   8.2279694e-01  -3.6043377e-01
   8.2330825e-01  -3.5910540e-01
   8.2452582e-01  -3.5594849e-01
   8.2505244e-01  -3.5459677e-01
   8.2653095e-01  -3.5077394e-01
   8.2808578e-01  -3.4672454e-01
   8.2938301e-01  -3.4342081e-01
   8.2953252e-01  -3.4303702e-01
   8.3093712e-01  -3.3935698e-01
   8.3197307e-01  -3.3649157e-01
   8.3357547e-01  -3.3171465e-01
   8.3526093e-01  -3.2676575e-01
   8.3527764e-01  -3.2671632e-01
   8.3647295e-01  -3.2308535e-01
   8.3688575e-01  -3.2183818e-01
   8.3838423e-01  -3.1729911e-01
   8.3987403e-01  -3.1276851e-01
   8.4098068e-01  -3.0945253e-01
   8.4114357e-01  -3.0894517e-01
   8.4279572e-01  -3.0385110e-01
   8.4368593e-01  -3.0103451e-01
   8.4520867e-01  -2.9585209e-01
   8.4602393e-01  -2.9305876e-01
   8.4643496e-01  -2.9160651e-01
   8.4664072e-01  -2.9088841e-01
   8.4837435e-01  -2.8479953e-01
   8.4978774e-01  -2.7978041e-01
   8.5090328e-01  -2.7590059e-01
   8.5099930e-01  -2.7555262e-01
   8.5266488e-01  -2.6953682e-01
   8.5352508e-01  -2.6642946e-01
   8.5506375e-01  -2.6087562e-01
   8.5565218e-01  -2.5875601e-01
   8.5626499e-01  -2.5647598e-01
   8.5659302e-01  -2.5525763e-01
   8.5809426e-01  -2.4967534e-01
   8.5937361e-01  -2.4492794e-01
   8.5980453e-01  -2.4334462e-01
   8.6080052e-01  -2.3951238e-01
   8.6259252e-01  -2.3201519e-01
   8.6302941e-01  -2.3018048e-01
   8.6397519e-01  -2.2620395e-01
   8.6456044e-01  -2.2365321e-01
   8.6564432e-01  -2.1891976e-01
   8.6662486e-01  -2.1463314e-01
   8.6718292e-01  -2.1219659e-01
   8.6784656e-01  -2.0927803e-01
   8.6879477e-01  -2.0494613e-01
   8.7076496e-01  -1.9597883e-01
   8.7089201e-01  -1.9540018e-01
   8.7119667e-01  -1.9399709e-01
   8.7224683e-01  -1.8899680e-01
   8.7333034e-01  -1.8377552e-01
   8.7455978e-01  -1.7788300e-01
   8.7575705e-01  -1.7188577e-01
   8.7640560e-01  -1.6857635e-01
   8.7732420e-01  -1.6391600e-01
   8.7822592e-01  -1.5927200e-01
   8.7864121e-01  -1.5700663e-01
   8.8062150e-01  -1.4612632e-01
   8.8075588e-01  -1.4538800e-01
   8.8094662e-01  -1.4432911e-01
   8.8196652e-01  -1.3832267e-01
   8.8298390e-01  -1.3229497e-01
   8.8408266e-01  -1.2553699e-01
   8.8518383e-01  -1.1839824e-01
   8.8630393e-01  -1.1089934e-01
   8.8734817e-01  -1.0333098e-01
   8.8826403e-01  -9.6455819e-02
   8.8845411e-01  -9.5043454e-02
   8.8855998e-01  -9.4198729e-02
   8.9025490e-01  -7.9591871e-02
   8.9030754e-01  -7.9137178e-02
   8.9034690e-01  -7.8788988e-02
   8.9115974e-01  -7.0655308e-02
   8.9192401e-01  -6.2350800e-02
   8.9265057e-01  -5.3546006e-02
   8.9301750e-01  -4.8603419e-02
   8.9329401e-01  -4.4438476e-02
   8.9357947e-01  -3.9811540e-02
   8.9384927e-01  -3.4837868e-02
   8.9409054e-01  -2.9398035e-02
   8.9419304e-01  -2.7099876e-02
   8.9420055e-01  -2.6888915e-02
   8.9449514e-01  -1.7965823e-02
   8.9456917e-01  -1.4590435e-02
   8.9460465e-01  -1.2844007e-02
   8.9463928e-01  -1.0919662e-02
   8.9467023e-01  -9.2000399e-03
   8.9469473e-01  -6.8190466e-03
   8.9470817e-01  -4.7788314e-03
   8.9471996e-01  -2.8146162e-03


==> data/DARPA_waterline_o0_05.dat <==
   9.3727322e-01  -2.6632169e-04
   9.3726039e-01  -1.9585472e-03
   9.3724561e-01  -3.9069980e-03
   9.3720501e-01  -5.8373201e-03
   9.3716175e-01  -7.7399470e-03
   9.3709610e-01  -9.6808776e-03
   9.3709598e-01  -9.6841676e-03
   9.3699314e-01  -1.2390381e-02
   9.3674911e-01  -1.6921299e-02
   9.3661544e-01  -1.8852030e-02
   9.3645767e-01  -2.1140075e-02
   9.3615333e-01  -2.4808826e-02
   9.3610910e-01  -2.5268581e-02
   9.3589414e-01  -2.7509117e-02
   9.3522497e-01  -3.3833839e-02
   9.3489081e-01  -3.6446894e-02
   9.3424928e-01  -4.1891196e-02
   9.3390959e-01  -4.4318028e-02
   9.3333554e-01  -4.8511947e-02
   9.3279645e-01  -5.2102631e-02
   9.3149120e-01  -5.9824168e-02
   9.3110671e-01  -6.2204682e-02
   9.2980002e-01  -6.8922922e-02
   9.2880377e-01  -7.4026517e-02
   9.2831609e-01  -7.6511127e-02
   9.2804638e-01  -7.7748871e-02
   9.2772428e-01  -7.9199204e-02
   9.2668989e-01  -8.3840679e-02
   9.2566348e-01  -8.8508810e-02
   9.2531576e-01  -9.0050021e-02
   9.2420470e-01  -9.4651984e-02
   9.2375312e-01  -9.6484945e-02
   9.2187012e-01  -1.0414219e-01
   9.2175411e-01  -1.0464972e-01
   9.2058885e-01  -1.0946426e-01
   9.1974792e-01  -1.1288643e-01
   9.1900717e-01  -1.1595643e-01
   9.1790290e-01  -1.2061755e-01
   9.1772858e-01  -1.2134918e-01
   9.1641273e-01  -1.2651643e-01
   9.1485163e-01  -1.3265638e-01
   9.1357750e-01  -1.3767377e-01
   9.1226823e-01  -1.4255245e-01
   9.1082362e-01  -1.4798197e-01
   9.0962064e-01  -1.5250828e-01
   9.0936827e-01  -1.5345557e-01
   9.0853638e-01  -1.5644617e-01
   9.0722611e-01  -1.6112153e-01
   9.0563223e-01  -1.6689564e-01
   9.0536394e-01  -1.6785855e-01
   9.0473606e-01  -1.7012841e-01
   9.0411035e-01  -1.7229263e-01
   9.0246249e-01  -1.7802339e-01
   9.0096951e-01  -1.8326562e-01
   8.9969615e-01  -1.8771836e-01
   8.9964909e-01  -1.8788308e-01
   8.9872284e-01  -1.9098297e-01
   8.9743469e-01  -1.9529167e-01
   8.9573627e-01  -2.0116620e-01
   8.9554231e-01  -2.0182384e-01
   8.9506269e-01  -2.0346749e-01
   8.9428480e-01  -2.0602576e-01
   8.9261903e-01  -2.1150637e-01
   8.9112514e-01  -2.1655006e-01
   8.8979868e-01  -2.2105754e-01
   8.8841183e-01  -2.2559453e-01
   8.8672294e-01  -2.3121448e-01
   8.8527332e-01  -2.3610501e-01
   8.8396084e-01  -2.4043115e-01
   8.8255696e-01  -2.4499108e-01
   8.8107424e-01  -2.4988465e-01
   8.7976499e-01  -2.5421346e-01
   8.7974973e-01  -2.5426386e-01
   8.7875318e-01  -2.5746824e-01
   8.7751228e-01  -2.6144952e-01
   8.7611173e-01  -2.6599683e-01
   8.7457345e-01  -2.7107231e-01
   8.7318057e-01  -2.7548361e-01
   8.7176560e-01  -2.8002658e-01
   8.7033685e-01  -2.8459934e-01
   8.6904804e-01  -2.8883309e-01
   8.6744700e-01  -2.9383073e-01
   8.6603403e-01  -2.9833524e-01
   8.6453567e-01  -3.0311404e-01
   8.6325816e-01  -3.0723232e-01
   8.6159371e-01  -3.1241353e-01
   8.6017760e-01  -3.1668306e-01
   8.5852385e-01  -3.2159772e-01
   8.5720325e-01  -3.2533976e-01
   8.5588794e-01  -3.2907621e-01
   8.5437641e-01  -3.3341351e-01
   8.5291020e-01  -3.3771282e-01
   8.5145873e-01  -3.4183116e-01
   8.5004937e-01  -3.4586674e-01
   8.4853533e-01  -3.5019698e-01
   8.4663410e-01  -3.5566456e-01
   8.4547070e-01  -3.5890273e-01
   8.4412248e-01  -3.6267204e-01
   8.4260102e-01  -3.6675622e-01
   8.4097143e-01  -3.7091150e-01
   8.3986450e-01  -3.7380711e-01
   8.3794653e-01  -3.7862437e-01
   8.3646840e-01  -3.8236315e-01
   8.3495704e-01  -3.8620040e-01
   8.3365668e-01  -3.8953770e-01
   8.3189130e-01  -3.9388100e-01
   8.3047663e-01  -3.9723330e-01
   8.2888075e-01  -4.0080970e-01
   8.2722359e-01  -4.0452532e-01
   8.2608469e-01  -4.0714496e-01
   8.2414618e-01  -4.1135783e-01
   8.2271338e-01  -4.1455537e-01
   8.2105495e-01  -4.1813579e-01
   8.1934208e-01  -4.2160201e-01
   8.1810249e-01  -4.2408203e-01
   8.1621258e-01  -4.2769450e-01
   8.1475326e-01  -4.3050397e-01
   8.1309010e-01  -4.3371272e-01
   8.1147947e-01  -4.3669782e-01
   8.0970637e-01  -4.3972391e-01
   8.0856048e-01  -4.4164026e-01
   8.0643664e-01  -4.4509388e-01
   8.0491778e-01  -4.4760095e-01
   8.0320289e-01  -4.5033095e-01
   8.0145459e-01  -4.5290769e-01
   7.9988647e-01  -4.5502408e-01
   7.9803352e-01  -4.5751795e-01
   7.9546356e-01  -4.6092865e-01
   7.9401193e-01  -4.6285914e-01
   7.9219119e-01  -4.6478628e-01
   7.9028477e-01  -4.6676891e-01
   7.8837119e-01  -4.6875865e-01
   7.8644846e-01  -4.7076361e-01
   7.8455302e-01  -4.7264428e-01
   7.8255567e-01  -4.7411372e-01
   7.8076100e-01  -4.7552256e-01
   7.7938361e-01  -4.7652986e-01
   7.7682488e-01  -4.7840299e-01
   7.7508324e-01  -4.7936301e-01
   7.7330894e-01  -4.8019582e-01
   7.7156248e-01  -4.8098703e-01
   7.6966028e-01  -4.8185487e-01
   7.6769591e-01  -4.8273172e-01
   7.6574545e-01  -4.8333635e-01
   7.6381991e-01  -4.8369291e-01
   7.6193313e-01  -4.8404242e-01
   7.6006433e-01  -4.8438948e-01
   7.5820700e-01  -4.8473510e-01
   7.5636203e-01  -4.8507864e-01
   7.5453640e-01  -4.8539409e-01
   7.5275106e-01  -4.8558277e-01
   7.5106642e-01  -4.8563233e-01
   7.4944693e-01  -4.8571661e-01
   7.4841901e-01  -4.8577133e-01
   7.4739723e-01  -4.8579506e-01
   7.4690960e-01  -4.8580559e-01
   7.4640687e-01  -4.8581671e-01
   7.4598716e-01  -4.8582610e-01
   7.4560967e-01  -4.8583452e-01
   7.4524760e-01  -4.8584244e-01
   7.4494483e-01  -4.8584906e-01
   7.4465135e-01  -4.8584906e-01
   7.4412757e-01  -4.8584906e-01
   7.4368250e-01  -4.8584894e-01
   7.4318914e-01  -4.8584860e-01
   7.4268813e-01  -4.8584906e-01
   7.4216907e-01  -4.8584906e-01
   7.4124426e-01  -4.8584906e-01
   7.4043303e-01  -4.8584906e-01
   7.3971267e-01  -4.8584906e-01
   7.3837248e-01  -4.8581462e-01
   7.3642313e-01  -4.8581336e-01
   7.3448484e-01  -4.8581269e-01
   7.3255897e-01  -4.8581244e-01
   7.3061662e-01  -4.8581213e-01
   7.2866946e-01  -4.8581199e-01
   7.2671554e-01  -4.8581191e-01
   7.2475597e-01  -4.8581186e-01
   7.2279250e-01  -4.8581182e-01
   7.2082665e-01  -4.8581180e-01
   7.1885945e-01  -4.8581178e-01
   7.1689155e-01  -4.8581177e-01
   7.1492328e-01  -4.8581176e-01
   7.1295483e-01  -4.8581175e-01
   7.1098628e-01  -4.8581175e-01
   7.0901768e-01  -4.8581175e-01
   7.0704906e-01  -4.8581175e-01
   7.0508042e-01  -4.8581175e-01
   7.0311177e-01  -4.8581175e-01
   7.0114312e-01  -4.8581175e-01
   6.9917447e-01  -4.8581175e-01
   6.9720581e-01  -4.8581175e-01
   6.9523716e-01  -4.8581175e-01
   6.9326850e-01  -4.8581175e-01
   6.9129985e-01  -4.8581175e-01
   6.8933119e-01  -4.8581175e-01
   6.8736253e-01  -4.8581175e-01
   6.8539388e-01  -4.8581175e-01
   6.8342522e-01  -4.8581175e-01
   6.8145657e-01  -4.8581175e-01
   6.7948791e-01  -4.8581175e-01
   6.7751925e-01  -4.8581175e-01
   6.7555060e-01  -4.8581175e-01
   6.7358194e-01  -4.8581175e-01
   6.7161329e-01  -4.8581175e-01
   6.6964463e-01  -4.8581175e-01
   6.6767598e-01  -4.8581175e-01
   6.6570732e-01  -4.8581175e-01
   6.6373866e-01  -4.8581175e-01
   6.6177001e-01  -4.8581175e-01
   6.5980135e-01  -4.8581175e-01
   6.5783269e-01  -4.8581175e-01
   6.5586404e-01  -4.8581175e-01
   6.5389538e-01  -4.8581175e-01
   6.5192672e-01  -4.8581175e-01
   6.4995807e-01  -4.8581175e-01
   6.4798941e-01  -4.8581175e-01
   6.4602076e-01  -4.8581175e-01
   6.4405210e-01  -4.8581175e-01
   6.4208345e-01  -4.8581175e-01
   6.4011479e-01  -4.8581175e-01
   6.3814613e-01  -4.8581175e-01
   6.3617748e-01  -4.8581175e-01
   6.3420882e-01  -4.8581175e-01
   6.3224017e-01  -4.8581175e-01
   6.3027151e-01  -4.8581175e-01
   6.2830285e-01  -4.8581175e-01
   6.2633420e-01  -4.8581175e-01
   6.2436554e-01  -4.8581175e-01
   6.2239688e-01  -4.8581175e-01
   6.2042823e-01  -4.8581175e-01
   6.1845957e-01  -4.8581175e-01
   6.1649091e-01  -4.8581175e-01
   6.1452226e-01  -4.8581175e-01
   6.1255360e-01  -4.8581175e-01
   6.1058494e-01  -4.8581175e-01
   6.0861629e-01  -4.8581175e-01
   6.0664763e-01  -4.8581175e-01
   6.0467898e-01  -4.8581175e-01
   6.0271032e-01  -4.8581175e-01
   6.0074166e-01  -4.8581175e-01
   5.9877301e-01  -4.8581175e-01
   5.9680435e-01  -4.8581175e-01
   5.9483570e-01  -4.8581175e-01
   5.9286704e-01  -4.8581175e-01
   5.9089839e-01  -4.8581175e-01
   5.8892973e-01  -4.8581175e-01
   5.8696108e-01  -4.8581175e-01
   5.8499242e-01  -4.8581175e-01
   5.8302376e-01  -4.8581175e-01
   5.8105511e-01  -4.8581175e-01
   5.7908645e-01  -4.8581175e-01
   5.7711779e-01  -4.8581175e-01
   5.7514914e-01  -4.8581175e-01
   5.7318048e-01  -4.8581175e-01
   5.7121182e-01  -4.8581175e-01
   5.6924317e-01  -4.8581175e-01
   5.6727451e-01  -4.8581175e-01
   5.6530586e-01  -4.8581175e-01
   5.6333720e-01  -4.8581175e-01
   5.6136855e-01  -4.8581175e-01
   5.5939989e-01  -4.8581175e-01
   5.5743123e-01  -4.8581175e-01
   5.5546258e-01  -4.8581175e-01
   5.5349392e-01  -4.8581175e-01
   5.5152526e-01  -4.8581175e-01
   5.4955660e-01  -4.8581175e-01
   5.4758795e-01  -4.8581175e-01
   5.4561929e-01  -4.8581175e-01
   5.4365064e-01  -4.8581175e-01
   5.4168198e-01  -4.8581175e-01
   5.3971333e-01  -4.8581175e-01
   5.3774467e-01  -4.8581175e-01
   5.3577602e-01  -4.8581175e-01
   5.3380736e-01  -4.8581175e-01
   5.3183871e-01  -4.8581175e-01
   5.2987005e-01  -4.8581175e-01
   5.2790139e-01  -4.8581175e-01
   5.2593274e-01  -4.8581175e-01
   5.2396408e-01  -4.8581175e-01
   5.2199542e-01  -4.8581175e-01
   5.2002677e-01  -4.8581175e-01
   5.1805811e-01  -4.8581175e-01
   5.1608946e-01  -4.8581175e-01
   5.1412080e-01  -4.8581175e-01
   5.1215215e-01  -4.8581175e-01
   5.1018349e-01  -4.8581175e-01
   5.0821483e-01  -4.8581175e-01
   5.0624618e-01  -4.8581175e-01
   5.0427752e-01  -4.8581175e-01
   5.0230886e-01  -4.8581175e-01
   5.0034021e-01  -4.8581175e-01
   4.9837155e-01  -4.8581175e-01
   4.9640289e-01  -4.8581175e-01
   4.9443424e-01  -4.8581175e-01
   4.9246558e-01  -4.8581175e-01
   4.9049693e-01  -4.8581175e-01
   4.8852827e-01  -4.8581175e-01
   4.8655962e-01  -4.8581175e-01
   4.8459096e-01  -4.8581175e-01
   4.8262230e-01  -4.8581175e-01
   4.8065365e-01  -4.8581175e-01
   4.7868499e-01  -4.8581175e-01
   4.7671634e-01  -4.8581175e-01
   4.7474768e-01  -4.8581175e-01
   4.7277902e-01  -4.8581175e-01
   4.7081037e-01  -4.8581175e-01
   4.6884171e-01  -4.8581175e-01
   4.6687306e-01  -4.8581175e-01
   4.6490440e-01  -4.8581175e-01
   4.6293574e-01  -4.8581175e-01
   4.6096709e-01  -4.8581175e-01
   4.5899843e-01  -4.8581175e-01
   4.5702978e-01  -4.8581175e-01
   4.5506112e-01  -4.8581175e-01
   4.5309246e-01  -4.8581175e-01
   4.5112381e-01  -4.8581175e-01
   4.4915515e-01  -4.8581175e-01
   4.4718650e-01  -4.8581175e-01
   4.4521784e-01  -4.8581175e-01
   4.4324919e-01  -4.8581175e-01
   4.4128053e-01  -4.8581175e-01
   4.3931187e-01  -4.8581175e-01
   4.3734322e-01  -4.8581175e-01
   4.3537456e-01  -4.8581175e-01
   4.3340590e-01  -4.8581175e-01
   4.3143725e-01  -4.8581175e-01
   4.2946859e-01  -4.8581175e-01
   4.2749993e-01  -4.8581175e-01
   4.2553128e-01  -4.8581175e-01
   4.2356262e-01  -4.8581175e-01
   4.2159397e-01  -4.8581175e-01
   4.1962531e-01  -4.8581175e-01
   4.1765666e-01  -4.8581175e-01
   4.1568800e-01  -4.8581175e-01
   4.1371934e-01  -4.8581175e-01
   4.1175069e-01  -4.8581175e-01
   4.0978203e-01  -4.8581175e-01
   4.0781338e-01  -4.8581175e-01
   4.0584472e-01  -4.8581175e-01
   4.0387606e-01  -4.8581175e-01
   4.0190741e-01  -4.8581175e-01
   3.9993875e-01  -4.8581175e-01
   3.9797009e-01  -4.8581175e-01
   3.9600143e-01  -4.8581175e-01
   3.9403278e-01  -4.8581175e-01
   3.9206412e-01  -4.8581175e-01
   3.9009546e-01  -4.8581175e-01
   3.8812681e-01  -4.8581175e-01
   3.8615815e-01  -4.8581175e-01
   3.8418950e-01  -4.8581175e-01
   3.8222084e-01  -4.8581175e-01
   3.8025219e-01  -4.8581175e-01
   3.7828353e-01  -4.8581175e-01
   3.7631488e-01  -4.8581175e-01
   3.7434622e-01  -4.8581175e-01
   3.7237756e-01  -4.8581175e-01
   3.7040891e-01  -4.8581175e-01
   3.6844025e-01  -4.8581175e-01
   3.6647160e-01  -4.8581175e-01
   3.6450294e-01  -4.8581175e-01
   3.6253429e-01  -4.8581175e-01
   3.6056563e-01  -4.8581175e-01
   3.5859698e-01  -4.8581175e-01
   3.5662832e-01  -4.8581175e-01
   3.5465966e-01  -4.8581175e-01
   3.5269101e-01  -4.8581175e-01
   3.5072235e-01  -4.8581175e-01
   3.4875370e-01  -4.8581175e-01
   3.4678504e-01  -4.8581175e-01
   3.4481638e-01  -4.8581175e-01
   3.4284773e-01  -4.8581175e-01
   3.4087907e-01  -4.8581175e-01
   3.3891041e-01  -4.8581175e-01
   3.3694176e-01  -4.8581175e-01
   3.3497310e-01  -4.8581175e-01
   3.3300444e-01  -4.8581175e-01
   3.3103579e-01  -4.8581175e-01
   3.2906713e-01  -4.8581175e-01
   3.2709847e-01  -4.8581175e-01
   3.2512982e-01  -4.8581175e-01
   3.2316116e-01  -4.8581175e-01
   3.2119250e-01  -4.8581175e-01
   3.1922385e-01  -4.8581175e-01
   3.1725519e-01  -4.8581175e-01
   3.1528653e-01  -4.8581175e-01
   3.1331788e-01  -4.8581175e-01
   3.1134922e-01  -4.8581175e-01
   3.0938057e-01  -4.8581175e-01
   3.0741191e-01  -4.8581175e-01
   3.0544326e-01  -4.8581175e-01
   3.0347460e-01  -4.8581175e-01
   3.0150595e-01  -4.8581175e-01
   2.9953729e-01  -4.8581175e-01
   2.9756864e-01  -4.8581175e-01
   2.9559998e-01  -4.8581175e-01
   2.9363132e-01  -4.8581175e-01
   2.9166267e-01  -4.8581175e-01
   2.8969401e-01  -4.8581175e-01
   2.8772536e-01  -4.8581175e-01
   2.8575670e-01  -4.8581175e-01
   2.8378804e-01  -4.8581175e-01
   2.8181939e-01  -4.8581175e-01
   2.7985073e-01  -4.8581175e-01
   2.7788208e-01  -4.8581175e-01
   2.7591343e-01  -4.8581175e-01
   2.7394478e-01  -4.8581175e-01
   2.7197616e-01  -4.8581175e-01
   2.7000758e-01  -4.8581175e-01
   2.6803906e-01  -4.8581174e-01
   2.6607069e-01  -4.8581174e-01
   2.6410256e-01  -4.8581174e-01
   2.6213486e-01  -4.8581173e-01
   2.6016790e-01  -4.8581172e-01
   2.5820216e-01  -4.8581170e-01
   2.5623841e-01  -4.8581167e-01
   2.5427785e-01  -4.8581163e-01
   2.5232230e-01  -4.8581157e-01
   2.5037439e-01  -4.8581150e-01
   2.4843780e-01  -4.8581139e-01
   2.4651738e-01  -4.8581124e-01
   2.4461937e-01  -4.8581101e-01
   2.4275259e-01  -4.8581065e-01
   2.4095133e-01  -4.8580973e-01
   2.3923951e-01  -4.8580653e-01
   2.3759218e-01  -4.8582523e-01
   2.3655924e-01  -4.8584906e-01
   2.3551808e-01  -4.8584906e-01
   2.3502968e-01  -4.8584906e-01
   2.3449419e-01  -4.8584866e-01
   2.3404930e-01  -4.8584905e-01
   2.3362206e-01  -4.8584906e-01
   2.3325083e-01  -4.8584906e-01
   2.3300817e-01  -4.8582988e-01
   2.3256512e-01  -4.8579485e-01
   2.3218104e-01  -4.8576449e-01
   2.3175334e-01  -4.8573042e-01
   2.3130775e-01  -4.8569493e-01
   2.3081939e-01  -4.8565685e-01
   2.3032190e-01  -4.8561752e-01
   2.2940980e-01  -4.8554537e-01
   2.2862527e-01  -4.8548339e-01
   2.2792584e-01  -4.8542810e-01
   2.2658483e-01  -4.8528497e-01
   2.2456741e-01  -4.8512245e-01
   2.2263521e-01  -4.8496533e-01
   2.2067718e-01  -4.8480434e-01
   2.1872429e-01  -4.8464483e-01
   2.1676347e-01  -4.8448510e-01
   2.1479152e-01  -4.8432469e-01
   2.1280871e-01  -4.8416353e-01
   2.1081777e-01  -4.8400175e-01
   2.0882484e-01  -4.8383983e-01
   2.0683880e-01  -4.8367851e-01
   2.0486803e-01  -4.8351831e-01
   2.0292123e-01  -4.8335893e-01
   2.0101857e-01  -4.8314607e-01
   1.9904529e-01  -4.8263663e-01
   1.9682658e-01  -4.8185818e-01
   1.9470672e-01  -4.8111429e-01
   1.9264690e-01  -4.8038799e-01
   1.9064780e-01  -4.7968288e-01
   1.8883532e-01  -4.7904529e-01
   1.8726833e-01  -4.7848025e-01
   1.8619210e-01  -4.7797703e-01
   1.8432880e-01  -4.7744928e-01
   1.8239532e-01  -4.7676551e-01
   1.8041433e-01  -4.7607160e-01
   1.7840141e-01  -4.7536244e-01
   1.7650617e-01  -4.7463808e-01
   1.7445467e-01  -4.7343684e-01
   1.7238578e-01  -4.7212082e-01
   1.7045552e-01  -4.7085503e-01
   1.6847559e-01  -4.6957522e-01
   1.6650762e-01  -4.6830617e-01
   1.6457467e-01  -4.6706070e-01
   1.6266249e-01  -4.6582933e-01
   1.6064671e-01  -4.6451594e-01
   1.5864049e-01  -4.6324547e-01
   1.5692840e-01  -4.6215929e-01
   1.5539253e-01  -4.6118172e-01
   1.5411772e-01  -4.6037348e-01
   1.5250626e-01  -4.5934662e-01
   1.5070241e-01  -4.5817337e-01
   1.4836563e-01  -4.5601992e-01
   1.4632116e-01  -4.5412474e-01
   1.4413715e-01  -4.5209248e-01
   1.4208229e-01  -4.5017830e-01
   1.4007482e-01  -4.4831743e-01
   1.3791450e-01  -4.4631706e-01
   1.3616833e-01  -4.4469874e-01
   1.3509534e-01  -4.4359717e-01
   1.3293449e-01  -4.4171108e-01
   1.3112762e-01  -4.4002508e-01
   1.2917023e-01  -4.3818936e-01
   1.2711163e-01  -4.3628216e-01
   1.2517585e-01  -4.3448764e-01
   1.2326477e-01  -4.3271884e-01
   1.2131968e-01  -4.3091395e-01
   1.1928855e-01  -4.2906203e-01
   1.1761406e-01  -4.2751380e-01
   1.1615280e-01  -4.2615925e-01
   1.1475430e-01  -4.2486286e-01
   1.1308380e-01  -4.2326770e-01
   1.1085921e-01  -4.2082275e-01
   1.0878904e-01  -4.1847249e-01
   1.0664877e-01  -4.1601787e-01
   1.0460530e-01  -4.1368803e-01
   1.0243637e-01  -4.1124821e-01
   1.0070499e-01  -4.0929794e-01
   9.9744980e-02  -4.0806532e-01
   9.7497218e-02  -4.0567230e-01
   9.5685546e-02  -4.0353187e-01
   9.3684285e-02  -4.0124085e-01
   9.1804965e-02  -3.9908523e-01
   8.9918470e-02  -3.9692356e-01
   8.8088039e-02  -3.9483681e-01
   8.6592899e-02  -3.9299991e-01
   8.5250674e-02  -3.9119067e-01
   8.3565086e-02  -3.8889308e-01
   8.1256381e-02  -3.8572717e-01
   7.9149675e-02  -3.8285559e-01
   7.7107834e-02  -3.8007273e-01
   7.4929148e-02  -3.7713062e-01
   7.3186115e-02  -3.7475435e-01
   7.2314122e-02  -3.7341046e-01
   7.1381962e-02  -3.7226789e-01
   6.9396314e-02  -3.6950216e-01
   6.7402233e-02  -3.6657595e-01
   6.5406200e-02  -3.6326242e-01
   6.3437014e-02  -3.6003940e-01
   6.2329978e-02  -3.5807571e-01
   6.0162870e-02  -3.5465143e-01
   5.8418072e-02  -3.5170280e-01
   5.6497037e-02  -3.4822719e-01
   5.4731992e-02  -3.4480460e-01
   5.3234536e-02  -3.4190361e-01
   5.1851854e-02  -3.3923507e-01
   5.0446212e-02  -3.3643412e-01
   4.8752639e-02  -3.3262630e-01
   4.6964158e-02  -3.2863352e-01
   4.5488413e-02  -3.2539412e-01
   4.4113624e-02  -3.2214304e-01
   4.2651416e-02  -3.1834428e-01
   4.0891747e-02  -3.1385462e-01
   3.9211706e-02  -3.0932223e-01
   3.7900983e-02  -3.0559740e-01
   3.6600256e-02  -3.0182571e-01
   3.5143902e-02  -2.9727433e-01
   3.3756997e-02  -2.9289844e-01
   3.2459687e-02  -2.8865664e-01
   3.1069554e-02  -2.8364477e-01
   2.9436031e-02  -2.7768307e-01
   2.8098333e-02  -2.7253864e-01
   2.6841630e-02  -2.6742618e-01
   2.5521460e-02  -2.6173076e-01
   2.4219455e-02  -2.5591100e-01
   2.3005083e-02  -2.5022446e-01
   2.1729695e-02  -2.4374910e-01
   2.0522095e-02  -2.3746000e-01
   1.9358329e-02  -2.3092681e-01
   1.8221876e-02  -2.2427403e-01
   1.7135559e-02  -2.1751848e-01
   1.6039914e-02  -2.1017771e-01
   1.4940201e-02  -2.0259417e-01
   1.3935842e-02  -1.9487460e-01
   1.2937207e-02  -1.8704263e-01
   1.1997117e-02  -1.7881454e-01
   1.1051611e-02  -1.7019883e-01
   1.0153215e-02  -1.6113534e-01
   9.2729491e-03  -1.5176589e-01
   8.5027394e-03  -1.4267160e-01
   7.7685000e-03  -1.3333940e-01
   7.0752856e-03  -1.2365294e-01
   6.3812986e-03  -1.1276974e-01
   5.7150336e-03  -1.0121495e-01
   5.1985188e-03  -9.1068964e-02
   4.7458726e-03  -8.0841815e-02
   4.2645288e-03  -6.7874643e-02
   3.7673600e-03  -5.1439291e-02
   3.5780940e-03  -4.3573079e-02
   3.4191954e-03  -3.5462405e-02
   3.2912794e-03  -2.7167357e-02
   3.2415937e-03  -2.3120293e-02
   3.2031636e-03  -1.9416097e-02
   3.1815503e-03  -1.6984642e-02
   3.1602906e-03  -1.4074630e-02
   3.1532844e-03  -1.3052093e-02
   3.1458712e-03  -1.1812928e-02
   3.1363442e-03  -9.8815457e-03
   3.1275220e-03  -7.9826121e-03
   3.1216559e-03  -6.0022074e-03
   3.1159795e-03  -4.0085626e-03
   3.1140019e-03  -2.0064563e-03


==> data/DARPA_waterline_o0_06.dat <==
   1.3099199e-10   5.4009376e-35
   9.2582621e-07  -1.9348429e-03
   8.5251166e-06  -5.7662106e-03
   1.3742140e-05  -7.6458551e-03
   2.3884510e-05  -1.1300040e-02
   3.0019123e-05  -1.3050729e-02
   7.3746340e-05  -1.9841620e-02
   1.0574282e-04  -2.3688593e-02
   1.4327307e-04  -2.7364326e-02
   3.3450847e-04  -4.1292384e-02
   4.7652549e-04  -4.8940730e-02
   8.6131090e-04  -6.4850116e-02
   1.1788592e-03  -7.5104481e-02
   1.5584719e-03  -8.5625980e-02
   2.5793505e-03  -1.0829102e-01
   3.1796300e-03  -1.1929652e-01
   4.6132125e-03  -1.4133615e-01
   5.3780526e-03  -1.5146539e-01
   7.1141383e-03  -1.7146658e-01
   8.0438015e-03  -1.8090728e-01
   9.8641235e-03  -1.9749073e-01
   1.0842081e-02  -2.0554779e-01
   1.1829026e-02  -2.1318102e-01
   1.2932870e-02  -2.2119279e-01
   1.4094834e-02  -2.2908326e-01
   1.6036407e-02  -2.4120610e-01
   1.7512423e-02  -2.4969101e-01
   1.8653898e-02  -2.5583187e-01
   2.1024178e-02  -2.6773725e-01
   2.2343237e-02  -2.7378816e-01
   2.4977516e-02  -2.8512723e-01
   2.6270621e-02  -2.9019590e-01
   2.8973653e-02  -3.0020959e-01
   3.0457417e-02  -3.0535599e-01
   3.3311133e-02  -3.1455573e-01
   3.4775657e-02  -3.1889996e-01
   3.7782791e-02  -3.2736709e-01
   3.9292331e-02  -3.3140800e-01
   4.0812791e-02  -3.3525427e-01
   4.3853876e-02  -3.4252204e-01
   4.5391917e-02  -3.4601837e-01
   4.6976797e-02  -3.4935429e-01
   5.0148403e-02  -3.5602530e-01
   5.1697813e-02  -3.5898114e-01
   5.3238793e-02  -3.6181315e-01
   5.6541864e-02  -3.6788395e-01
   5.8190848e-02  -3.7073140e-01
   5.9882774e-02  -3.7339795e-01
   6.3053851e-02  -3.7839672e-01
   6.4707195e-02  -3.8099959e-01
   6.8186151e-02  -3.8645038e-01
   6.9903283e-02  -3.8868322e-01
   7.3238809e-02  -3.9303944e-01
   7.4838867e-02  -3.9512582e-01
   7.8241576e-02  -3.9956266e-01
   8.0010730e-02  -4.0186951e-01
   8.3509741e-02  -4.0642762e-01
   8.5284924e-02  -4.0874172e-01
   8.6949567e-02  -4.1091748e-01
   8.8628671e-02  -4.1281447e-01
   9.0332937e-02  -4.1468376e-01
   9.3851560e-02  -4.1854328e-01
   9.5650984e-02  -4.2051709e-01
   9.9217991e-02  -4.2442332e-01
   1.0099332e-01  -4.2637257e-01
   1.0268441e-01  -4.2823231e-01
   1.0437845e-01  -4.3009054e-01
   1.0785765e-01  -4.3390704e-01
   1.0965986e-01  -4.3588399e-01
   1.1154352e-01  -4.3794547e-01
   1.1507656e-01  -4.4130200e-01
   1.1688614e-01  -4.4292421e-01
   1.2016385e-01  -4.4586642e-01
   1.2184614e-01  -4.4737295e-01
   1.2541679e-01  -4.5057054e-01
   1.2725664e-01  -4.5221818e-01
   1.3096352e-01  -4.5553784e-01
   1.3280895e-01  -4.5718425e-01
   1.3557974e-01  -4.5966945e-01
   1.3811501e-01  -4.6194232e-01
   1.3982038e-01  -4.6346946e-01
   1.4332338e-01  -4.6660644e-01
   1.4514325e-01  -4.6823619e-01
   1.4886758e-01  -4.7157150e-01
   1.5076923e-01  -4.7326204e-01
   1.5266929e-01  -4.7445063e-01
   1.5632051e-01  -4.7672679e-01
   1.5817830e-01  -4.7788704e-01
   1.6149473e-01  -4.7996237e-01
   1.6319391e-01  -4.8102196e-01
   1.6680860e-01  -4.8327606e-01
   1.6868392e-01  -4.8444551e-01
   1.7250092e-01  -4.8682575e-01
   1.7443315e-01  -4.8803063e-01
   1.7831426e-01  -4.8979191e-01
   1.8026151e-01  -4.9046908e-01
   1.8415006e-01  -4.9181274e-01
   1.8612487e-01  -4.9249890e-01
   1.8991549e-01  -4.9381633e-01
   1.9181377e-01  -4.9447673e-01
   1.9534133e-01  -4.9571304e-01
   1.9694125e-01  -4.9626940e-01
   2.0036041e-01  -4.9745835e-01
   2.0218681e-01  -4.9763107e-01
   2.0595428e-01  -4.9792095e-01
   2.0788609e-01  -4.9806944e-01
   2.0983311e-01  -4.9821914e-01
   2.1371684e-01  -4.9851777e-01
   2.1564346e-01  -4.9866592e-01
   2.1944454e-01  -4.9895822e-01
   2.2131090e-01  -4.9910176e-01
   2.2436343e-01  -4.9933657e-01
   2.2677480e-01  -4.9952196e-01
   2.2767428e-01  -4.9959114e-01
   2.2934387e-01  -4.9971900e-01
   2.3000228e-01  -4.9976992e-01
   2.3094808e-01  -4.9984239e-01
   2.3136669e-01  -4.9987493e-01
   2.3170331e-01  -4.9990098e-01
   2.3202097e-01  -4.9992541e-01
   2.3266681e-01  -4.9997492e-01
   2.3299899e-01  -5.0000033e-01
   2.3325129e-01  -5.0001992e-01
   2.3403727e-01  -5.0001957e-01
   2.3466529e-01  -5.0002000e-01
   2.3534932e-01  -5.0001999e-01
   2.3625477e-01  -5.0001998e-01
   2.3806664e-01  -5.0001995e-01
   2.3988143e-01  -5.0001993e-01
   2.4353689e-01  -5.0001991e-01
   2.4540564e-01  -5.0001990e-01
   2.4922231e-01  -5.0001990e-01
   2.5116028e-01  -5.0001991e-01
   2.5412701e-01  -5.0001998e-01
   2.5702691e-01  -5.0001992e-01
   2.5899179e-01  -5.0001991e-01
   2.6292491e-01  -5.0001994e-01
   2.6489310e-01  -5.0001997e-01
   2.6686158e-01  -5.0001995e-01
   2.6946151e-01  -5.0001999e-01
   2.7276639e-01  -5.0001991e-01
   2.7473553e-01  -5.0001990e-01
   2.7867235e-01  -5.0001992e-01
   2.8064148e-01  -5.0001995e-01
   2.8261041e-01  -5.0001995e-01
   2.8654744e-01  -5.0001989e-01
   2.8851676e-01  -5.0001988e-01
   2.9245341e-01  -5.0001988e-01
   2.9442272e-01  -5.0001988e-01
   2.9835938e-01  -5.0001989e-01
   3.0032865e-01  -5.0001989e-01
   3.0426535e-01  -5.0001989e-01
   3.0623456e-01  -5.0001990e-01
   3.1017131e-01  -5.0001995e-01
   3.1213969e-01  -5.0001995e-01
   3.1410863e-01  -5.0001991e-01
   3.1804527e-01  -5.0001988e-01
   3.2001460e-01  -5.0001988e-01
   3.2395129e-01  -5.0001989e-01
   3.2592056e-01  -5.0001991e-01
   3.2890286e-01  -5.0001998e-01
   3.3182653e-01  -5.0001991e-01
   3.3379579e-01  -5.0001989e-01
   3.3773250e-01  -5.0001987e-01
   3.3970188e-01  -5.0001987e-01
   3.4363847e-01  -5.0001987e-01
   3.4560787e-01  -5.0001987e-01
   3.4954444e-01  -5.0001987e-01
   3.5151384e-01  -5.0001987e-01
   3.5545040e-01  -5.0001987e-01
   3.5741981e-01  -5.0001987e-01
   3.6135637e-01  -5.0001987e-01
   3.6332572e-01  -5.0001988e-01
   3.6726234e-01  -5.0001990e-01
   3.6923134e-01  -5.0001994e-01
   3.7119965e-01  -5.0001997e-01
   3.7513680e-01  -5.0001997e-01
   3.7710562e-01  -5.0001994e-01
   3.7907474e-01  -5.0001992e-01
   3.8301159e-01  -5.0001992e-01
   3.8498050e-01  -5.0001996e-01
   3.8694890e-01  -5.0001995e-01
   3.9088562e-01  -5.0001990e-01
   3.9285487e-01  -5.0001989e-01
   3.9679169e-01  -5.0001991e-01
   3.9876084e-01  -5.0001995e-01
   4.0072977e-01  -5.0001995e-01
   4.0466681e-01  -5.0001989e-01
   4.0663615e-01  -5.0001988e-01
   4.1057277e-01  -5.0001987e-01
   4.1254217e-01  -5.0001987e-01
   4.1647874e-01  -5.0001987e-01
   4.1844811e-01  -5.0001987e-01
   4.2238471e-01  -5.0001988e-01
   4.2435401e-01  -5.0001989e-01
   4.2829068e-01  -5.0001989e-01
   4.3025997e-01  -5.0001989e-01
   4.3419665e-01  -5.0001988e-01
   4.3616601e-01  -5.0001987e-01
   4.4010261e-01  -5.0001987e-01
   4.4207201e-01  -5.0001987e-01
   4.4600858e-01  -5.0001987e-01
   4.4797795e-01  -5.0001987e-01
   4.5191455e-01  -5.0001988e-01
   4.5388385e-01  -5.0001989e-01
   4.5782052e-01  -5.0001989e-01
   4.5978981e-01  -5.0001989e-01
   4.6372649e-01  -5.0001988e-01
   4.6569580e-01  -5.0001988e-01
   4.6963245e-01  -5.0001989e-01
   4.7160174e-01  -5.0001989e-01
   4.7553842e-01  -5.0001989e-01
   4.7750774e-01  -5.0001988e-01
   4.8144439e-01  -5.0001988e-01
   4.8341371e-01  -5.0001988e-01
   4.8735036e-01  -5.0001991e-01
   4.8931931e-01  -5.0001995e-01
   4.9128767e-01  -5.0001996e-01
   4.9522450e-01  -5.0001991e-01
   4.9719364e-01  -5.0001992e-01
   5.0005090e-01  -5.0001998e-01
   5.0309961e-01  -5.0001991e-01
   5.0506888e-01  -5.0001989e-01
   5.0900558e-01  -5.0001988e-01
   5.1097491e-01  -5.0001988e-01
   5.1491154e-01  -5.0001990e-01
   5.1688055e-01  -5.0001994e-01
   5.1884886e-01  -5.0001997e-01
   5.2278602e-01  -5.0001997e-01
   5.2475482e-01  -5.0001994e-01
   5.2672400e-01  -5.0001991e-01
   5.3066079e-01  -5.0001989e-01
   5.3263004e-01  -5.0001989e-01
   5.3656676e-01  -5.0001995e-01
   5.3853514e-01  -5.0001995e-01
   5.4050407e-01  -5.0001991e-01
   5.4444071e-01  -5.0001988e-01
   5.4641004e-01  -5.0001988e-01
   5.5034674e-01  -5.0001989e-01
   5.5231601e-01  -5.0001991e-01
   5.5529213e-01  -5.0001998e-01
   5.5822198e-01  -5.0001991e-01
   5.6019122e-01  -5.0001990e-01
   5.6412795e-01  -5.0001990e-01
   5.6609709e-01  -5.0001991e-01
   5.6912062e-01  -5.0001998e-01
   5.7200213e-01  -5.0001992e-01
   5.7397123e-01  -5.0001991e-01
   5.7790829e-01  -5.0001996e-01
   5.7987719e-01  -5.0001995e-01
   5.8184636e-01  -5.0001991e-01
   5.8578316e-01  -5.0001988e-01
   5.8775251e-01  -5.0001988e-01
   5.9168913e-01  -5.0001989e-01
   5.9365830e-01  -5.0001991e-01
   5.9671457e-01  -5.0001998e-01
   5.9956332e-01  -5.0001992e-01
   6.0153241e-01  -5.0001991e-01
   6.0546942e-01  -5.0001995e-01
   6.0743838e-01  -5.0001997e-01
   6.0940733e-01  -5.0001995e-01
   6.1237592e-01  -5.0001999e-01
   6.1531272e-01  -5.0001995e-01
   6.1728166e-01  -5.0001997e-01
   6.1925065e-01  -5.0001994e-01
   6.2318763e-01  -5.0001989e-01
   6.2515697e-01  -5.0001988e-01
   6.2909359e-01  -5.0001987e-01
   6.3106300e-01  -5.0001987e-01
   6.3499956e-01  -5.0001987e-01
   6.3696897e-01  -5.0001987e-01
   6.4090553e-01  -5.0001987e-01
   6.4287492e-01  -5.0001987e-01
   6.4681150e-01  -5.0001988e-01
   6.4878082e-01  -5.0001988e-01
   6.5271747e-01  -5.0001989e-01
   6.5468675e-01  -5.0001989e-01
   6.5862344e-01  -5.0001988e-01
   6.6059278e-01  -5.0001988e-01
   6.6452940e-01  -5.0001987e-01
   6.6649880e-01  -5.0001987e-01
   6.7043537e-01  -5.0001987e-01
   6.7240476e-01  -5.0001987e-01
   6.7634134e-01  -5.0001988e-01
   6.7831067e-01  -5.0001988e-01
   6.8224731e-01  -5.0001989e-01
   6.8421661e-01  -5.0001989e-01
   6.8815328e-01  -5.0001988e-01
   6.9012260e-01  -5.0001988e-01
   6.9405924e-01  -5.0001989e-01
   6.9602839e-01  -5.0001991e-01
   6.9898541e-01  -5.0001998e-01
   7.0193335e-01  -5.0001991e-01
   7.0390248e-01  -5.0001989e-01
   7.0783894e-01  -5.0001988e-01
   7.0980806e-01  -5.0001988e-01
   7.1374363e-01  -5.0001991e-01
   7.1571142e-01  -5.0001994e-01
   7.1767780e-01  -5.0001997e-01
   7.2160387e-01  -5.0001997e-01
   7.2356067e-01  -5.0001994e-01
   7.2551094e-01  -5.0001991e-01
   7.2937208e-01  -5.0001988e-01
   7.3127406e-01  -5.0001987e-01
   7.3499775e-01  -5.0001988e-01
   7.3682911e-01  -5.0001989e-01
   7.3957634e-01  -5.0001993e-01
   7.4048134e-01  -5.0001996e-01
   7.4231316e-01  -5.0001998e-01
   7.4277831e-01  -5.0001998e-01
   7.4367893e-01  -5.0001998e-01
   7.4412843e-01  -5.0001964e-01
   7.4494483e-01  -5.0001992e-01
   7.4522644e-01  -5.0001368e-01
   7.4597734e-01  -4.9999802e-01
   7.4636337e-01  -4.9998981e-01
   7.4721389e-01  -4.9997171e-01
   7.4810778e-01  -4.9995267e-01
   7.4990614e-01  -4.9991438e-01
   7.5170883e-01  -4.9987597e-01
   7.5532738e-01  -4.9955705e-01
   7.5716753e-01  -4.9922399e-01
   7.6089120e-01  -4.9854999e-01
   7.6276278e-01  -4.9821125e-01
   7.6645770e-01  -4.9754258e-01
   7.6825782e-01  -4.9687942e-01
   7.7004010e-01  -4.9607228e-01
   7.7296729e-01  -4.9474443e-01
   7.7484199e-01  -4.9389356e-01
   7.7795423e-01  -4.9200780e-01
   7.8054850e-01  -4.9014190e-01
   7.8246355e-01  -4.8876268e-01
   7.8621681e-01  -4.8569164e-01
   7.8804846e-01  -4.8384863e-01
   7.9153187e-01  -4.8034332e-01
   7.9315600e-01  -4.7870902e-01
   7.9482840e-01  -4.7673011e-01
   7.9822502e-01  -4.7232016e-01
   7.9998353e-01  -4.7003364e-01
   8.0339534e-01  -4.6542223e-01
   8.0503896e-01  -4.6281544e-01
   8.0835159e-01  -4.5755498e-01
   8.0999956e-01  -4.5494794e-01
   8.1166738e-01  -4.5226968e-01
   8.1494558e-01  -4.4615548e-01
   8.1655448e-01  -4.4314781e-01
   8.1989384e-01  -4.3692643e-01
   8.2154044e-01  -4.3370116e-01
   8.2463628e-01  -4.2705864e-01
   8.2616049e-01  -4.2378816e-01
   8.2934807e-01  -4.1694863e-01
   8.3092000e-01  -4.1357576e-01
   8.3389162e-01  -4.0654094e-01
   8.3541645e-01  -4.0284523e-01
   8.3855267e-01  -3.9524412e-01
   8.4010516e-01  -3.9147436e-01
   8.4324447e-01  -3.8387277e-01
   8.4476715e-01  -3.7986713e-01
   8.4775299e-01  -3.7178342e-01
   8.4924256e-01  -3.6775071e-01
   8.5072926e-01  -3.6372567e-01
   8.5368960e-01  -3.5571065e-01
   8.5517688e-01  -3.5168407e-01
   8.5667401e-01  -3.4763081e-01
   8.5821456e-01  -3.4345992e-01
   8.6119772e-01  -3.3529411e-01
   8.6265612e-01  -3.3098418e-01
   8.6558982e-01  -3.2229536e-01
   8.6711092e-01  -3.1779493e-01
   8.6999667e-01  -3.0926111e-01
   8.7143798e-01  -3.0498875e-01
   8.7438934e-01  -2.9626230e-01
   8.7585162e-01  -2.9193496e-01
   8.7728809e-01  -2.8767795e-01
   8.8027539e-01  -2.7884330e-01
   8.8174627e-01  -2.7449063e-01
   8.8461905e-01  -2.6598953e-01
   8.8618267e-01  -2.6136192e-01
   8.8765312e-01  -2.5701028e-01
   8.9059521e-01  -2.4830368e-01
   8.9206634e-01  -2.4398680e-01
   8.9498130e-01  -2.3550132e-01
   8.9651708e-01  -2.3103611e-01
   8.9939543e-01  -2.2267042e-01
   9.0079821e-01  -2.1858481e-01
   9.0232689e-01  -2.1413868e-01
   9.0525807e-01  -2.0561859e-01
   9.0669350e-01  -2.0143620e-01
   9.0971289e-01  -1.9266143e-01
   9.1117105e-01  -1.8842047e-01
   9.1413228e-01  -1.7980064e-01
   9.1564301e-01  -1.7541352e-01
   9.1851817e-01  -1.6704408e-01
   9.2004851e-01  -1.6259327e-01
   9.2298440e-01  -1.5459388e-01
   9.2444543e-01  -1.5079282e-01
   9.2753299e-01  -1.4277238e-01
   9.2909553e-01  -1.3871252e-01
   9.3222640e-01  -1.3057562e-01
   9.3386143e-01  -1.2632891e-01
   9.3687674e-01  -1.1902336e-01
   9.3826305e-01  -1.1582628e-01
   9.4154195e-01  -1.0827671e-01
   9.4319620e-01  -1.0447633e-01
   9.4601650e-01  -9.8311002e-02
   9.4768593e-01  -9.4948595e-02
   9.5096202e-01  -8.8386090e-02
   9.5143443e-01  -8.7460004e-02
   9.5393438e-01  -8.2900011e-02
   9.5568764e-01  -7.9880154e-02
   9.5925028e-01  -7.4106460e-02
   9.6101758e-01  -7.1560528e-02
   9.6263994e-01  -6.9340407e-02
   9.6415636e-01  -6.7528487e-02
   9.6754615e-01  -6.3925919e-02
   9.6930794e-01  -6.2315402e-02
   9.7273808e-01  -6.0154040e-02
   9.7357572e-01  -5.9829526e-02
   9.7529779e-01  -5.9151829e-02
   9.7583994e-01  -5.9042734e-02
   9.7690752e-01  -5.8909936e-02
   9.7737812e-01  -5.8851396e-02
   9.7819572e-01  -5.8750927e-02
   9.7849122e-01  -5.8738241e-02
   9.7924881e-01  -5.8633202e-02
   9.7968890e-01  -5.8539620e-02
   9.8062763e-01  -5.8338340e-02
   9.8147511e-01  -5.8032462e-02
   9.8316184e-01  -5.7199517e-02
   9.8399084e-01  -5.6583493e-02
   9.8543107e-01  -5.5403194e-02
   9.8814890e-01  -5.2285977e-02
   9.8936733e-01  -5.0467329e-02
   9.9090207e-01  -4.7778124e-02
   9.9186005e-01  -4.5822705e-02
   9.9316628e-01  -4.2809160e-02
   9.9402814e-01  -4.0508758e-02
   9.9480790e-01  -3.8183758e-02
   9.9551626e-01  -3.5839358e-02
   9.9683831e-01  -3.0685772e-02
   9.9741940e-01  -2.7992318e-02
   9.9831225e-01  -2.3022307e-02
   9.9860610e-01  -2.1071423e-02
   9.9912923e-01  -1.6974621e-02
   9.9934600e-01  -1.4906694e-02
   9.9967183e-01  -1.1056246e-02
   9.9976424e-01  -9.6745678e-03
   9.9984767e-01  -8.2181179e-03
   9.9990985e-01  -6.9365706e-03
   1.0000161e+00  -3.8392802e-03
   1.0000300e+00  -2.6976922e-03
   1.0000464e+00  -1.3259929e-03


==> data/DARPA_waterline_o0_07.dat <==
   3.1126379e-03  -6.2558495e-04
   3.1140019e-03  -2.0064563e-03
   3.1159795e-03  -4.0085626e-03
   3.1216559e-03  -6.0022074e-03
   3.1275220e-03  -7.9826121e-03
   3.1363485e-03  -9.8824123e-03
   3.1458625e-03  -1.1811151e-02
   3.1533219e-03  -1.3057588e-02
   3.1815888e-03  -1.6988845e-02
   3.2030991e-03  -1.9408454e-02
   3.2415572e-03  -2.3115703e-02
   3.2912857e-03  -2.7164110e-02
   3.4191130e-03  -3.5457826e-02
   3.5779239e-03  -4.3566712e-02
   3.7673112e-03  -5.1433421e-02
   4.2645227e-03  -6.7874955e-02
   4.7456242e-03  -8.0836645e-02
   5.1978720e-03  -9.1059453e-02
   5.7146228e-03  -1.0120734e-01
   6.3820738e-03  -1.1278248e-01
   7.0748194e-03  -1.2364960e-01
   7.7678697e-03  -1.3332774e-01
   8.5018910e-03  -1.4266226e-01
   9.2726335e-03  -1.5175876e-01
   1.0152931e-02  -1.6113279e-01
   1.1051279e-02  -1.7019432e-01
   1.1997563e-02  -1.7881712e-01
   1.2937166e-02  -1.8704153e-01
   1.3936055e-02  -1.9487480e-01
   1.4940451e-02  -2.0259464e-01
   1.6041194e-02  -2.1018536e-01
   1.7136885e-02  -2.1752655e-01
   1.8222869e-02  -2.2428015e-01
   1.9358801e-02  -2.3092843e-01
   2.0521967e-02  -2.3746034e-01
   2.1729107e-02  -2.4374615e-01
   2.3004859e-02  -2.5022208e-01
   2.4219515e-02  -2.5591187e-01
   2.5521058e-02  -2.6172902e-01
   2.6841492e-02  -2.6742450e-01
   2.8099200e-02  -2.7254212e-01
   2.9435378e-02  -2.7768124e-01
   3.1068650e-02  -2.8364096e-01
   3.2459698e-02  -2.8865444e-01
   3.3756658e-02  -2.9289873e-01
   3.5142994e-02  -2.9727199e-01
   3.6601544e-02  -3.0182909e-01
   3.7902515e-02  -3.0560220e-01
   3.9212466e-02  -3.0932482e-01
   4.0892747e-02  -3.1385707e-01
   4.2651291e-02  -3.1834341e-01
   4.4114167e-02  -3.2214320e-01
   4.5488532e-02  -3.2539556e-01
   4.6962892e-02  -3.2863134e-01
   4.8751311e-02  -3.3262347e-01
   5.0444939e-02  -3.3643053e-01
   5.1851551e-02  -3.3923396e-01
   5.3235629e-02  -3.4190589e-01
   5.4732636e-02  -3.4480593e-01
   5.6496467e-02  -3.4822574e-01
   5.8417271e-02  -3.5170139e-01
   6.0161352e-02  -3.5464890e-01
   6.1302263e-02  -3.5655505e-01
   6.1601900e-02  -3.5704260e-01
   6.3817758e-02  -3.6062692e-01
   6.5410385e-02  -3.6326340e-01
   6.7093365e-02  -3.6603605e-01
   6.8681768e-02  -3.6851245e-01
   7.0511441e-02  -3.7102824e-01
   7.2203396e-02  -3.7341462e-01
   7.4017010e-02  -3.7588451e-01
   7.5466370e-02  -3.7783126e-01
   7.7155103e-02  -3.8013027e-01
   7.8886156e-02  -3.8248785e-01
   8.0599493e-02  -3.8481854e-01
   8.2441274e-02  -3.8732538e-01
   8.3881874e-02  -3.8932460e-01
   8.5142816e-02  -3.9104237e-01
   8.6593366e-02  -3.9300099e-01
   8.8087300e-02  -3.9483601e-01
   8.9917845e-02  -3.9692286e-01
   9.1804965e-02  -3.9908523e-01
   9.3684539e-02  -4.0124101e-01
   9.5685251e-02  -4.0353110e-01
   9.7495424e-02  -4.0567025e-01
   9.8572772e-02  -4.0690583e-01
   9.8988685e-02  -4.0737012e-01
   1.0143542e-01  -4.1010647e-01
   1.0297193e-01  -4.1182297e-01
   1.0472767e-01  -4.1382242e-01
   1.0650689e-01  -4.1584602e-01
   1.0829564e-01  -4.1788375e-01
   1.0996634e-01  -4.1980946e-01
   1.1190747e-01  -4.2196916e-01
   1.1341525e-01  -4.2359616e-01
   1.1468802e-01  -4.2480020e-01
   1.1615289e-01  -4.2615933e-01
   1.1761434e-01  -4.2751407e-01
   1.1928855e-01  -4.2906203e-01
   1.2131946e-01  -4.3091386e-01
   1.2326477e-01  -4.3271884e-01
   1.2517585e-01  -4.3448764e-01
   1.2711102e-01  -4.3628157e-01
   1.2916957e-01  -4.3818869e-01
   1.3112675e-01  -4.4002413e-01
   1.3232875e-01  -4.4115405e-01
   1.3281788e-01  -4.4160127e-01
   1.3441918e-01  -4.4308045e-01
   1.3667441e-01  -4.4515748e-01
   1.3825964e-01  -4.4662553e-01
   1.4006421e-01  -4.4830347e-01
   1.4187599e-01  -4.4998526e-01
   1.4371913e-01  -4.5169362e-01
   1.4557411e-01  -4.5342388e-01
   1.4726726e-01  -4.5500176e-01
   1.4928500e-01  -4.5687139e-01
   1.5089782e-01  -4.5832820e-01
   1.5240004e-01  -4.5927741e-01
   1.5383315e-01  -4.6018774e-01
   1.5539366e-01  -4.6118270e-01
   1.5692872e-01  -4.6215949e-01
   1.5864049e-01  -4.6324547e-01
   1.6064671e-01  -4.6451595e-01
   1.6266249e-01  -4.6582933e-01
   1.6457467e-01  -4.6706071e-01
   1.6650762e-01  -4.6830618e-01
   1.6847559e-01  -4.6957522e-01
   1.7045551e-01  -4.7085503e-01
   1.7238541e-01  -4.7212031e-01
   1.7445528e-01  -4.7343680e-01
   1.7650599e-01  -4.7463803e-01
   1.7840141e-01  -4.7536245e-01
   1.7841329e-01  -4.7536681e-01
   1.8029494e-01  -4.7602896e-01
   1.8218496e-01  -4.7669022e-01
   1.8391729e-01  -4.7730117e-01
   1.8559407e-01  -4.7789174e-01
   1.8790690e-01  -4.7871687e-01
   1.8973310e-01  -4.7935623e-01
   1.9157442e-01  -4.8000346e-01
   1.9340001e-01  -4.8064350e-01
   1.9518409e-01  -4.8126379e-01
   1.9711166e-01  -4.8194001e-01
   1.9909549e-01  -4.8266044e-01
   2.0106752e-01  -4.8314805e-01
   2.0302526e-01  -4.8336792e-01
   2.0495992e-01  -4.8352430e-01
   2.0689089e-01  -4.8368023e-01
   2.0882014e-01  -4.8383611e-01
   2.1074474e-01  -4.8399203e-01
   2.1266358e-01  -4.8414801e-01
   2.1457762e-01  -4.8430392e-01
   2.1648642e-01  -4.8445947e-01
   2.1838639e-01  -4.8461419e-01
   2.2027114e-01  -4.8476744e-01
   2.2213135e-01  -4.8491837e-01
   2.2394009e-01  -4.8506551e-01
   2.2568198e-01  -4.8520216e-01
   2.2739434e-01  -4.8536192e-01
   2.2770616e-01  -4.8541073e-01
   2.2856689e-01  -4.8547878e-01
   2.2936160e-01  -4.8554160e-01
   2.3031155e-01  -4.8561669e-01
   2.3081476e-01  -4.8565648e-01
   2.3130775e-01  -4.8569493e-01
   2.3175334e-01  -4.8573042e-01
   2.3218107e-01  -4.8576449e-01
   2.3256519e-01  -4.8579486e-01
   2.3318018e-01  -4.8584348e-01
   2.3325083e-01  -4.8584906e-01
   2.3362202e-01  -4.8584906e-01
   2.3404931e-01  -4.8584906e-01
   2.3449410e-01  -4.8584866e-01
   2.3478774e-01  -4.8584906e-01
   2.3498671e-01  -4.8584906e-01
   2.3550113e-01  -4.8584906e-01
   2.3642052e-01  -4.8584906e-01
   2.3728943e-01  -4.8584906e-01
   2.3836562e-01  -4.8581588e-01
   2.4028783e-01  -4.8581342e-01
   2.4221328e-01  -4.8581255e-01
   2.4412670e-01  -4.8581241e-01
   2.4606213e-01  -4.8581211e-01
   2.4800506e-01  -4.8581198e-01
   2.4995654e-01  -4.8581190e-01
   2.5191479e-01  -4.8581186e-01
   2.5387756e-01  -4.8581182e-01
   2.5584306e-01  -4.8581180e-01
   2.5781009e-01  -4.8581178e-01
   2.5977790e-01  -4.8581177e-01
   2.6174613e-01  -4.8581176e-01
   2.6371456e-01  -4.8581175e-01
   2.6568310e-01  -4.8581175e-01
   2.6765169e-01  -4.8581175e-01
   2.6962031e-01  -4.8581175e-01
   2.7158895e-01  -4.8581175e-01
   2.7355760e-01  -4.8581175e-01
   2.7552625e-01  -4.8581175e-01
   2.7749491e-01  -4.8581175e-01
   2.7946356e-01  -4.8581175e-01
   2.8143222e-01  -4.8581175e-01
   2.8340088e-01  -4.8581175e-01
   2.8536953e-01  -4.8581175e-01
   2.8733819e-01  -4.8581175e-01
   2.8930685e-01  -4.8581175e-01
   2.9127550e-01  -4.8581175e-01
   2.9324416e-01  -4.8581175e-01
   2.9521282e-01  -4.8581175e-01
   2.9718147e-01  -4.8581175e-01
   2.9915013e-01  -4.8581175e-01
   3.0111878e-01  -4.8581175e-01
   3.0308744e-01  -4.8581175e-01
   3.0505609e-01  -4.8581175e-01
   3.0702475e-01  -4.8581175e-01
   3.0899341e-01  -4.8581175e-01
   3.1096206e-01  -4.8581175e-01
   3.1293072e-01  -4.8581175e-01
   3.1489937e-01  -4.8581175e-01
   3.1686803e-01  -4.8581175e-01
   3.1883668e-01  -4.8581175e-01
   3.2080534e-01  -4.8581175e-01
   3.2277399e-01  -4.8581175e-01
   3.2474265e-01  -4.8581175e-01
   3.2671131e-01  -4.8581175e-01
   3.2867996e-01  -4.8581175e-01
   3.3064862e-01  -4.8581175e-01
   3.3261728e-01  -4.8581175e-01
   3.3458594e-01  -4.8581175e-01
   3.3655459e-01  -4.8581175e-01
   3.3852325e-01  -4.8581175e-01
   3.4049191e-01  -4.8581175e-01
   3.4246056e-01  -4.8581175e-01
   3.4442922e-01  -4.8581175e-01
   3.4639787e-01  -4.8581175e-01
   3.4836653e-01  -4.8581175e-01
   3.5033519e-01  -4.8581175e-01
   3.5230384e-01  -4.8581175e-01
   3.5427250e-01  -4.8581175e-01
   3.5624116e-01  -4.8581175e-01
   3.5820981e-01  -4.8581175e-01
   3.6017847e-01  -4.8581175e-01
   3.6214712e-01  -4.8581175e-01
   3.6411578e-01  -4.8581175e-01
   3.6608443e-01  -4.8581175e-01
   3.6805309e-01  -4.8581175e-01
   3.7002174e-01  -4.8581175e-01
   3.7199040e-01  -4.8581175e-01
   3.7395906e-01  -4.8581175e-01
   3.7592771e-01  -4.8581175e-01
   3.7789637e-01  -4.8581175e-01
   3.7986502e-01  -4.8581175e-01
   3.8183368e-01  -4.8581175e-01
   3.8380234e-01  -4.8581175e-01
   3.8577099e-01  -4.8581175e-01
   3.8773965e-01  -4.8581175e-01
   3.8970830e-01  -4.8581175e-01
   3.9167696e-01  -4.8581175e-01
   3.9364561e-01  -4.8581175e-01
   3.9561427e-01  -4.8581175e-01
   3.9758293e-01  -4.8581175e-01
   3.9955158e-01  -4.8581175e-01
   4.0152024e-01  -4.8581175e-01
   4.0348890e-01  -4.8581175e-01
   4.0545755e-01  -4.8581175e-01
   4.0742621e-01  -4.8581175e-01
   4.0939487e-01  -4.8581175e-01
   4.1136352e-01  -4.8581175e-01
   4.1333218e-01  -4.8581175e-01
   4.1530084e-01  -4.8581175e-01
   4.1726949e-01  -4.8581175e-01
   4.1923815e-01  -4.8581175e-01
   4.2120680e-01  -4.8581175e-01
   4.2317546e-01  -4.8581175e-01
   4.2514411e-01  -4.8581175e-01
   4.2711277e-01  -4.8581175e-01
   4.2908143e-01  -4.8581175e-01
   4.3105008e-01  -4.8581175e-01
   4.3301874e-01  -4.8581175e-01
   4.3498740e-01  -4.8581175e-01
   4.3695605e-01  -4.8581175e-01
   4.3892471e-01  -4.8581175e-01
   4.4089336e-01  -4.8581175e-01
   4.4286202e-01  -4.8581175e-01
   4.4483068e-01  -4.8581175e-01
   4.4679933e-01  -4.8581175e-01
   4.4876799e-01  -4.8581175e-01
   4.5073664e-01  -4.8581175e-01
   4.5270530e-01  -4.8581175e-01
   4.5467396e-01  -4.8581175e-01
   4.5664261e-01  -4.8581175e-01
   4.5861127e-01  -4.8581175e-01
   4.6057992e-01  -4.8581175e-01
   4.6254858e-01  -4.8581175e-01
   4.6451724e-01  -4.8581175e-01
   4.6648589e-01  -4.8581175e-01
   4.6845455e-01  -4.8581175e-01
   4.7042320e-01  -4.8581175e-01
   4.7239186e-01  -4.8581175e-01
   4.7436052e-01  -4.8581175e-01
   4.7632917e-01  -4.8581175e-01
   4.7829783e-01  -4.8581175e-01
   4.8026648e-01  -4.8581175e-01
   4.8223514e-01  -4.8581175e-01
   4.8420380e-01  -4.8581175e-01
   4.8617245e-01  -4.8581175e-01
   4.8814111e-01  -4.8581175e-01
   4.9010976e-01  -4.8581175e-01
   4.9207842e-01  -4.8581175e-01
   4.9404707e-01  -4.8581175e-01
   4.9601573e-01  -4.8581175e-01
   4.9798439e-01  -4.8581175e-01
   4.9995304e-01  -4.8581175e-01
   5.0192170e-01  -4.8581175e-01
   5.0389036e-01  -4.8581175e-01
   5.0585901e-01  -4.8581175e-01
   5.0782767e-01  -4.8581175e-01
   5.0979633e-01  -4.8581175e-01
   5.1176498e-01  -4.8581175e-01
   5.1373364e-01  -4.8581175e-01
   5.1570229e-01  -4.8581175e-01
   5.1767095e-01  -4.8581175e-01
   5.1963960e-01  -4.8581175e-01
   5.2160826e-01  -4.8581175e-01
   5.2357692e-01  -4.8581175e-01
   5.2554557e-01  -4.8581175e-01
   5.2751423e-01  -4.8581175e-01
   5.2948289e-01  -4.8581175e-01
   5.3145154e-01  -4.8581175e-01
   5.3342020e-01  -4.8581175e-01
   5.3538885e-01  -4.8581175e-01
   5.3735751e-01  -4.8581175e-01
   5.3932616e-01  -4.8581175e-01
   5.4129482e-01  -4.8581175e-01
   5.4326347e-01  -4.8581175e-01
   5.4523213e-01  -4.8581175e-01
   5.4720078e-01  -4.8581175e-01
   5.4916944e-01  -4.8581175e-01
   5.5113810e-01  -4.8581175e-01
   5.5310675e-01  -4.8581175e-01
   5.5507541e-01  -4.8581175e-01
   5.5704407e-01  -4.8581175e-01
   5.5901272e-01  -4.8581175e-01
   5.6098138e-01  -4.8581175e-01
   5.6295004e-01  -4.8581175e-01
   5.6491869e-01  -4.8581175e-01
   5.6688735e-01  -4.8581175e-01
   5.6885600e-01  -4.8581175e-01
   5.7082466e-01  -4.8581175e-01
   5.7279331e-01  -4.8581175e-01
   5.7476197e-01  -4.8581175e-01
   5.7673063e-01  -4.8581175e-01
   5.7869928e-01  -4.8581175e-01
   5.8066794e-01  -4.8581175e-01
   5.8263660e-01  -4.8581175e-01
   5.8460526e-01  -4.8581175e-01
   5.8657391e-01  -4.8581175e-01
   5.8854257e-01  -4.8581175e-01
   5.9051122e-01  -4.8581175e-01
   5.9247988e-01  -4.8581175e-01
   5.9444853e-01  -4.8581175e-01
   5.9641719e-01  -4.8581175e-01
   5.9838584e-01  -4.8581175e-01
   6.0035450e-01  -4.8581175e-01
   6.0232316e-01  -4.8581175e-01
   6.0429181e-01  -4.8581175e-01
   6.0626047e-01  -4.8581175e-01
   6.0822912e-01  -4.8581175e-01
   6.1019778e-01  -4.8581175e-01
   6.1216644e-01  -4.8581175e-01
   6.1413509e-01  -4.8581175e-01
   6.1610375e-01  -4.8581175e-01
   6.1807241e-01  -4.8581175e-01
   6.2004106e-01  -4.8581175e-01
   6.2200972e-01  -4.8581175e-01
   6.2397838e-01  -4.8581175e-01
   6.2594703e-01  -4.8581175e-01
   6.2791569e-01  -4.8581175e-01
   6.2988435e-01  -4.8581175e-01
   6.3185300e-01  -4.8581175e-01
   6.3382166e-01  -4.8581175e-01
   6.3579031e-01  -4.8581175e-01
   6.3775897e-01  -4.8581175e-01
   6.3972763e-01  -4.8581175e-01
   6.4169628e-01  -4.8581175e-01
   6.4366494e-01  -4.8581175e-01
   6.4563359e-01  -4.8581175e-01
   6.4760225e-01  -4.8581175e-01
   6.4957090e-01  -4.8581175e-01
   6.5153956e-01  -4.8581175e-01
   6.5350822e-01  -4.8581175e-01
   6.5547687e-01  -4.8581175e-01
   6.5744553e-01  -4.8581175e-01
   6.5941419e-01  -4.8581175e-01
   6.6138284e-01  -4.8581175e-01
   6.6335150e-01  -4.8581175e-01
   6.6532015e-01  -4.8581175e-01
   6.6728881e-01  -4.8581175e-01
   6.6925747e-01  -4.8581175e-01
   6.7122612e-01  -4.8581175e-01
   6.7319478e-01  -4.8581175e-01
   6.7516343e-01  -4.8581175e-01
   6.7713209e-01  -4.8581175e-01
   6.7910075e-01  -4.8581175e-01
   6.8106940e-01  -4.8581175e-01
   6.8303806e-01  -4.8581175e-01
   6.8500671e-01  -4.8581175e-01
   6.8697537e-01  -4.8581175e-01
   6.8894403e-01  -4.8581175e-01
   6.9091268e-01  -4.8581175e-01
   6.9288134e-01  -4.8581175e-01
   6.9484999e-01  -4.8581175e-01
   6.9681865e-01  -4.8581175e-01
   6.9878730e-01  -4.8581175e-01
   7.0075595e-01  -4.8581175e-01
   7.0272459e-01  -4.8581175e-01
   7.0469321e-01  -4.8581175e-01
   7.0666180e-01  -4.8581175e-01
   7.0863031e-01  -4.8581174e-01
   7.1059870e-01  -4.8581174e-01
   7.1256685e-01  -4.8581174e-01
   7.1453458e-01  -4.8581173e-01
   7.1650160e-01  -4.8581172e-01
   7.1846746e-01  -4.8581170e-01
   7.2043141e-01  -4.8581167e-01
   7.2239232e-01  -4.8581163e-01
   7.2434848e-01  -4.8581157e-01
   7.2629742e-01  -4.8581149e-01
   7.2823573e-01  -4.8581138e-01
   7.3015897e-01  -4.8581122e-01
   7.3206148e-01  -4.8581098e-01
   7.3393534e-01  -4.8581062e-01
   7.3574781e-01  -4.8580998e-01
   7.3748171e-01  -4.8580755e-01
   7.3918884e-01  -4.8582525e-01
   7.3950894e-01  -4.8584906e-01
   7.4037555e-01  -4.8584906e-01
   7.4119523e-01  -4.8584906e-01
   7.4216318e-01  -4.8584906e-01
   7.4268087e-01  -4.8584906e-01
   7.4318914e-01  -4.8584860e-01
   7.4368243e-01  -4.8584895e-01
   7.4412758e-01  -4.8584906e-01
   7.4485942e-01  -4.8584906e-01
   7.4494483e-01  -4.8584906e-01
   7.4524774e-01  -4.8584244e-01
   7.4560964e-01  -4.8583452e-01
   7.4598714e-01  -4.8582610e-01
   7.4640687e-01  -4.8581671e-01
   7.4663366e-01  -4.8581213e-01
   7.4686408e-01  -4.8580709e-01
   7.4738030e-01  -4.8579552e-01
   7.4828615e-01  -4.8577456e-01
   7.4914432e-01  -4.8575365e-01
   7.5022906e-01  -4.8567432e-01
   7.5215079e-01  -4.8560997e-01
   7.5407725e-01  -4.8546373e-01
   7.5600275e-01  -4.8515093e-01
   7.5795860e-01  -4.8478661e-01
   7.5992623e-01  -4.8442067e-01
   7.6190217e-01  -4.8405324e-01
   7.6386982e-01  -4.8368630e-01
   7.6579210e-01  -4.8332277e-01
   7.6777040e-01  -4.8270826e-01
   7.6999693e-01  -4.8172017e-01
   7.7210029e-01  -4.8075967e-01
   7.7412640e-01  -4.7983188e-01
   7.7594314e-01  -4.7896729e-01
   7.7750447e-01  -4.7789859e-01
   7.7852892e-01  -4.7701103e-01
   7.7918066e-01  -4.7668162e-01
   7.8076185e-01  -4.7552134e-01
   7.8255623e-01  -4.7411284e-01
   7.8455286e-01  -4.7264394e-01
   7.8644846e-01  -4.7076362e-01
   7.8837119e-01  -4.6875865e-01
   7.9028477e-01  -4.6676891e-01
   7.9219127e-01  -4.6478635e-01
   7.9401256e-01  -4.6285851e-01
   7.9546310e-01  -4.6092963e-01
   7.9684603e-01  -4.5910803e-01
   7.9705687e-01  -4.5883241e-01
   7.9875549e-01  -4.5654626e-01
   8.0071413e-01  -4.5391014e-01
   8.0282818e-01  -4.5092444e-01
   8.0484937e-01  -4.4771742e-01
   8.0680531e-01  -4.4451166e-01
   8.0787602e-01  -4.4265364e-01
   8.0872903e-01  -4.4135983e-01
   8.1071535e-01  -4.3803478e-01
   8.1272663e-01  -4.3442621e-01
   8.1467625e-01  -4.3066663e-01
   8.1660684e-01  -4.2696949e-01
   8.1764242e-01  -4.2483225e-01
   8.1852519e-01  -4.2324599e-01
   8.2048383e-01  -4.1932626e-01
   8.2246016e-01  -4.1513248e-01
   8.2442742e-01  -4.1078319e-01
   8.2551792e-01  -4.0823823e-01
   8.2637424e-01  -4.0649537e-01
   8.2838977e-01  -4.0191557e-01
   8.3034891e-01  -3.9752720e-01
   8.3226678e-01  -3.9302020e-01
   8.3329334e-01  -3.9031084e-01
   8.3419105e-01  -3.8817283e-01
   8.3619025e-01  -3.8308659e-01
   8.3819307e-01  -3.7804252e-01
   8.3928096e-01  -3.7514535e-01
   8.4013576e-01  -3.7310412e-01
   8.4212617e-01  -3.6797094e-01
   8.4405693e-01  -3.6288232e-01
   8.4598677e-01  -3.5748715e-01
   8.4691275e-01  -3.5474674e-01
   8.4834585e-01  -3.5074247e-01
   8.5014761e-01  -3.4558942e-01
   8.5200319e-01  -3.4029594e-01
   8.5294698e-01  -3.3743251e-01
   8.5399533e-01  -3.3456216e-01
   8.5623260e-01  -3.2812825e-01
   8.5797111e-01  -3.2316951e-01
   8.5878352e-01  -3.2066566e-01
   8.5986924e-01  -3.1768539e-01
   8.6190735e-01  -3.1147184e-01
   8.6293909e-01  -3.0804810e-01
   8.6382845e-01  -3.0540017e-01
   8.6579110e-01  -2.9911391e-01
   8.6777933e-01  -2.9282427e-01
   8.6881915e-01  -2.8934272e-01
   8.6977009e-01  -2.8650641e-01
   8.7178679e-01  -2.7996439e-01
   8.7375915e-01  -2.7367297e-01
   8.7469125e-01  -2.7046263e-01
   8.7573465e-01  -2.6726835e-01
   8.7799837e-01  -2.5991556e-01
   8.7973254e-01  -2.5432000e-01
   8.8107316e-01  -2.4988789e-01
   8.8255662e-01  -2.4499264e-01
   8.8395856e-01  -2.4043958e-01
   8.8527198e-01  -2.3610922e-01
   8.8672344e-01  -2.3121193e-01
   8.8841142e-01  -2.2559640e-01
   8.8979657e-01  -2.2106722e-01
   8.9112419e-01  -2.1655187e-01
   8.9261758e-01  -2.1151120e-01
   8.9428261e-01  -2.0603401e-01
   8.9637388e-01  -1.9872718e-01
   8.9786860e-01  -1.9390130e-01
   8.9963117e-01  -1.8794522e-01
   9.0096590e-01  -1.8327795e-01
   9.0246115e-01  -1.7802673e-01
   9.0410849e-01  -1.7230001e-01
   9.0623886e-01  -1.6445459e-01
   9.0783501e-01  -1.5896916e-01
   9.0934418e-01  -1.5354330e-01
   9.1082217e-01  -1.4798586e-01
   9.1226705e-01  -1.4255777e-01
   9.1357385e-01  -1.3769064e-01
   9.1484808e-01  -1.3267004e-01
   9.1641143e-01  -1.2652284e-01
   9.1797927e-01  -1.2028995e-01
   9.2008648e-01  -1.1129423e-01
   9.2173979e-01  -1.0471063e-01
   9.2207193e-01  -1.0332412e-01
   9.2420168e-01  -9.4665879e-02
   9.2579541e-01  -8.7900775e-02
   9.2786188e-01  -7.8489101e-02
   9.2830980e-01  -7.6541124e-02
   9.2904514e-01  -7.2781244e-02
   9.3110365e-01  -6.2222186e-02
   9.3305524e-01  -5.0393581e-02
   9.3333457e-01  -4.8518835e-02
   9.3424818e-01  -4.1899985e-02
   9.3522480e-01  -3.3835242e-02
   9.3611218e-01  -2.5236760e-02
   9.3615336e-01  -2.4808675e-02
   9.3645765e-01  -2.1140302e-02
   9.3674913e-01  -1.6920971e-02
   9.3699307e-01  -1.2391751e-02
   9.3709610e-01  -9.6808767e-03
   9.3716175e-01  -7.7399470e-03
   9.3720501e-01  -5.8373201e-03
   9.3724561e-01  -3.9069980e-03
   9.3725241e-01  -3.0103575e-03
   9.3726039e-01  -1.9585472e-03


==> data/DARPA_waterline_o0_08.dat <==
   1.5210567e-02   0.0000000e+00
   1.5211009e-02  -1.5328891e-04
   1.5216897e-02  -2.1929414e-03
   1.5222527e-02  -4.1431157e-03
   1.5227881e-02  -5.9978861e-03
   1.5234558e-02  -7.9093167e-03
   1.5248248e-02  -9.8510031e-03
   1.5267755e-02  -1.2051200e-02
   1.5288271e-02  -1.4270334e-02
   1.5342839e-02  -1.9075969e-02
   1.5405453e-02  -2.3234230e-02
   1.5454057e-02  -2.6231550e-02
   1.5656044e-02  -3.5382741e-02
   1.5833745e-02  -4.1939460e-02
   1.6049529e-02  -4.8705503e-02
   1.6154042e-02  -5.2092031e-02
   1.6502049e-02  -6.0774768e-02
   1.6780163e-02  -6.7017030e-02
   1.7515411e-02  -8.0811634e-02
   1.7687528e-02  -8.3710057e-02
   1.8438990e-02  -9.5053543e-02
   1.9087493e-02  -1.0368409e-01
   1.9825528e-02  -1.1286875e-01
   1.9962682e-02  -1.1441131e-01
   2.1238107e-02  -1.2791766e-01
   2.1544831e-02  -1.3090831e-01
   2.2454273e-02  -1.3920989e-01
   2.3264609e-02  -1.4615524e-01
   2.3758306e-02  -1.5015014e-01
   2.5157545e-02  -1.6082402e-01
   2.5380729e-02  -1.6243133e-01
   2.6427083e-02  -1.6945147e-01
   2.7344168e-02  -1.7558428e-01
   2.8377981e-02  -1.8159330e-01
   2.9620131e-02  -1.8887461e-01
   3.0394753e-02  -1.9307558e-01
   3.1077740e-02  -1.9660155e-01
   3.2244125e-02  -2.0244616e-01
   3.3287935e-02  -2.0753387e-01
   3.4537335e-02  -2.1309548e-01
   3.5323583e-02  -2.1654146e-01
   3.7062869e-02  -2.2378504e-01
   3.7655518e-02  -2.2612451e-01
   3.8789670e-02  -2.3043995e-01
   4.0216405e-02  -2.3571215e-01
   4.1390806e-02  -2.3977534e-01
   4.2564705e-02  -2.4371574e-01
   4.3919747e-02  -2.4814993e-01
   4.5159882e-02  -2.5205713e-01
   4.6868394e-02  -2.5700750e-01
   4.7700956e-02  -2.5941419e-01
   4.8501014e-02  -2.6164879e-01
   5.0232694e-02  -2.6649162e-01
   5.1766242e-02  -2.7036880e-01
   5.3067761e-02  -2.7355088e-01
   5.4393340e-02  -2.7677682e-01
   5.5814566e-02  -2.8013659e-01
   5.7453203e-02  -2.8391805e-01
   5.8948694e-02  -2.8717409e-01
   6.0622153e-02  -2.9058452e-01
   6.1865298e-02  -2.9313707e-01
   6.2348996e-02  -2.9409646e-01
   6.4233417e-02  -2.9784558e-01
   6.6011458e-02  -3.0142638e-01
   6.7532613e-02  -3.0442732e-01
   6.8860656e-02  -3.0684954e-01
   7.0283214e-02  -3.0921632e-01
   7.1864258e-02  -3.1179397e-01
   7.3437587e-02  -3.1434347e-01
   7.5075442e-02  -3.1703071e-01
   7.6728243e-02  -3.1972523e-01
   7.8644142e-02  -3.2283991e-01
   8.0267149e-02  -3.2548195e-01
   8.1399779e-02  -3.2732544e-01
   8.1982831e-02  -3.2825340e-01
   8.3842759e-02  -3.3121357e-01
   8.5759558e-02  -3.3424116e-01
   8.7509619e-02  -3.3697140e-01
   8.9048324e-02  -3.3902676e-01
   9.0401153e-02  -3.4083554e-01
   9.1884898e-02  -3.4283095e-01
   9.3537738e-02  -3.4501210e-01
   9.5233379e-02  -3.4723236e-01
   9.6891983e-02  -3.4940555e-01
   9.8557393e-02  -3.5162390e-01
   1.0026756e-01  -3.5388904e-01
   1.0224571e-01  -3.5650718e-01
   1.0387676e-01  -3.5866704e-01
   1.0480660e-01  -3.5990318e-01
   1.0556012e-01  -3.6088320e-01
   1.0749369e-01  -3.6339920e-01
   1.0958761e-01  -3.6613439e-01
   1.1149950e-01  -3.6863171e-01
   1.1327072e-01  -3.7076263e-01
   1.1492651e-01  -3.7253813e-01
   1.1644873e-01  -3.7417610e-01
   1.1779526e-01  -3.7562206e-01
   1.1925798e-01  -3.7716425e-01
   1.2095678e-01  -3.7893588e-01
   1.2275633e-01  -3.8082821e-01
   1.2454807e-01  -3.8265636e-01
   1.2629072e-01  -3.8449212e-01
   1.2795909e-01  -3.8624622e-01
   1.2970529e-01  -3.8808932e-01
   1.3175774e-01  -3.9024182e-01
   1.3340237e-01  -3.9196269e-01
   1.3478007e-01  -3.9341634e-01
   1.3511354e-01  -3.9376041e-01
   1.3699136e-01  -3.9570761e-01
   1.3896168e-01  -3.9775173e-01
   1.4108422e-01  -3.9995648e-01
   1.4303698e-01  -4.0199826e-01
   1.4487154e-01  -4.0390322e-01
   1.4663338e-01  -4.0573747e-01
   1.4828707e-01  -4.0746530e-01
   1.4982922e-01  -4.0907136e-01
   1.5119599e-01  -4.1038572e-01
   1.5271875e-01  -4.1148840e-01
   1.5447336e-01  -4.1273924e-01
   1.5627316e-01  -4.1402230e-01
   1.5815139e-01  -4.1536127e-01
   1.5997497e-01  -4.1662148e-01
   1.6178961e-01  -4.1791763e-01
   1.6353734e-01  -4.1916883e-01
   1.6530908e-01  -4.2043504e-01
   1.6705317e-01  -4.2167969e-01
   1.6880679e-01  -4.2294439e-01
   1.7108509e-01  -4.2457297e-01
   1.7270071e-01  -4.2572285e-01
   1.7453274e-01  -4.2703886e-01
   1.7461648e-01  -4.2709164e-01
   1.7646607e-01  -4.2823601e-01
   1.7839853e-01  -4.2899836e-01
   1.8032370e-01  -4.2975876e-01
   1.8224554e-01  -4.3051830e-01
   1.8416419e-01  -4.3127724e-01
   1.8609917e-01  -4.3204564e-01
   1.8801225e-01  -4.3280411e-01
   1.9002499e-01  -4.3359319e-01
   1.9219877e-01  -4.3446102e-01
   1.9422160e-01  -4.3526932e-01
   1.9614671e-01  -4.3603061e-01
   1.9807549e-01  -4.3679571e-01
   2.0001278e-01  -4.3756669e-01
   2.0195764e-01  -4.3788898e-01
   2.0390674e-01  -4.3806925e-01
   2.0586090e-01  -4.3824605e-01
   2.0782026e-01  -4.3842232e-01
   2.0978277e-01  -4.3859801e-01
   2.1174426e-01  -4.3877272e-01
   2.1369989e-01  -4.3894631e-01
   2.1564545e-01  -4.3911891e-01
   2.1757719e-01  -4.3929044e-01
   2.1948852e-01  -4.3945293e-01
   2.2137800e-01  -4.3961716e-01
   2.2321318e-01  -4.3977557e-01
   2.2500338e-01  -4.3993467e-01
   2.2704167e-01  -4.4011905e-01
   2.2812962e-01  -4.4024047e-01
   2.2906155e-01  -4.4031677e-01
   2.3007398e-01  -4.4040196e-01
   2.3008542e-01  -4.4040308e-01
   2.3009885e-01  -4.4040433e-01
   2.3082537e-01  -4.4048383e-01
   2.3134899e-01  -4.4052958e-01
   2.3179274e-01  -4.4056835e-01
   2.3219589e-01  -4.4060357e-01
   2.3257819e-01  -4.4063697e-01
   2.3315691e-01  -4.4068753e-01
   2.3325083e-01  -4.4069574e-01
   2.3362058e-01  -4.4069574e-01
   2.3404910e-01  -4.4069574e-01
   2.3449890e-01  -4.4069574e-01
   2.3474113e-01  -4.4069574e-01
   2.3499572e-01  -4.4069332e-01
   2.3557768e-01  -4.4068593e-01
   2.3683125e-01  -4.4068093e-01
   2.3784167e-01  -4.4065045e-01
   2.3984311e-01  -4.4065285e-01
   2.4163472e-01  -4.4065082e-01
   2.4346978e-01  -4.4064972e-01
   2.4535525e-01  -4.4065333e-01
   2.4727326e-01  -4.4065351e-01
   2.4920468e-01  -4.4065478e-01
   2.5114918e-01  -4.4065414e-01
   2.5310221e-01  -4.4065350e-01
   2.5506113e-01  -4.4065309e-01
   2.5702396e-01  -4.4065279e-01
   2.5898921e-01  -4.4065260e-01
   2.6095593e-01  -4.4065248e-01
   2.6292362e-01  -4.4065241e-01
   2.6489182e-01  -4.4065239e-01
   2.6685989e-01  -4.4065229e-01
   2.6882817e-01  -4.4065230e-01
   2.7079665e-01  -4.4065230e-01
   2.7276523e-01  -4.4065230e-01
   2.7473386e-01  -4.4065230e-01
   2.7670252e-01  -4.4065230e-01
   2.7867121e-01  -4.4065230e-01
   2.8063989e-01  -4.4065230e-01
   2.8260855e-01  -4.4065230e-01
   2.8457718e-01  -4.4065230e-01
   2.8654586e-01  -4.4065230e-01
   2.8851519e-01  -4.4065230e-01
   2.9048448e-01  -4.4065231e-01
   2.9245327e-01  -4.4065229e-01
   2.9442185e-01  -4.4065226e-01
   2.9639043e-01  -4.4065228e-01
   2.9835917e-01  -4.4065231e-01
   3.0032794e-01  -4.4065231e-01
   3.0229650e-01  -4.4065227e-01
   3.0426510e-01  -4.4065229e-01
   3.0623380e-01  -4.4065231e-01
   3.0820254e-01  -4.4065228e-01
   3.1017109e-01  -4.4065226e-01
   3.1213968e-01  -4.4065229e-01
   3.1410842e-01  -4.4065231e-01
   3.1607717e-01  -4.4065228e-01
   3.1804571e-01  -4.4065226e-01
   3.2001426e-01  -4.4065226e-01
   3.2198303e-01  -4.4065230e-01
   3.2395179e-01  -4.4065228e-01
   3.2592037e-01  -4.4065226e-01
   3.2788894e-01  -4.4065229e-01
   3.2985764e-01  -4.4065231e-01
   3.3182640e-01  -4.4065229e-01
   3.3379497e-01  -4.4065226e-01
   3.3576355e-01  -4.4065228e-01
   3.3773228e-01  -4.4065231e-01
   3.3970103e-01  -4.4065228e-01
   3.4166960e-01  -4.4065226e-01
   3.4363818e-01  -4.4065228e-01
   3.4560693e-01  -4.4065231e-01
   3.4757567e-01  -4.4065231e-01
   3.4954417e-01  -4.4065224e-01
   3.5151279e-01  -4.4065231e-01
   3.5348155e-01  -4.4065231e-01
   3.5545029e-01  -4.4065228e-01
   3.5741885e-01  -4.4065226e-01
   3.5938743e-01  -4.4065229e-01
   3.6135617e-01  -4.4065231e-01
   3.6332492e-01  -4.4065228e-01
   3.6529347e-01  -4.4065226e-01
   3.6726203e-01  -4.4065226e-01
   3.6923080e-01  -4.4065234e-01
   3.7119952e-01  -4.4065229e-01
   3.7316809e-01  -4.4065227e-01
   3.7513667e-01  -4.4065229e-01
   3.7710542e-01  -4.4065231e-01
   3.7907417e-01  -4.4065228e-01
   3.8104272e-01  -4.4065226e-01
   3.8301131e-01  -4.4065229e-01
   3.8498007e-01  -4.4065231e-01
   3.8694892e-01  -4.4065229e-01
   3.8891760e-01  -4.4065227e-01
   3.9088608e-01  -4.4065224e-01
   3.9285478e-01  -4.4065229e-01
   3.9482344e-01  -4.4065228e-01
   3.9679197e-01  -4.4065226e-01
   3.9876054e-01  -4.4065228e-01
   4.0072928e-01  -4.4065231e-01
   4.0269802e-01  -4.4065228e-01
   4.0466656e-01  -4.4065226e-01
   4.0663509e-01  -4.4065228e-01
   4.0860376e-01  -4.4065230e-01
   4.1057250e-01  -4.4065231e-01
   4.1254112e-01  -4.4065229e-01
   4.1450978e-01  -4.4065232e-01
   4.1647854e-01  -4.4065231e-01
   4.1844729e-01  -4.4065228e-01
   4.2041584e-01  -4.4065226e-01
   4.2238442e-01  -4.4065229e-01
   4.2435317e-01  -4.4065231e-01
   4.2632194e-01  -4.4065228e-01
   4.2829054e-01  -4.4065225e-01
   4.3025924e-01  -4.4065232e-01
   4.3222794e-01  -4.4065226e-01
   4.3419660e-01  -4.4065227e-01
   4.3616511e-01  -4.4065226e-01
   4.3813367e-01  -4.4065228e-01
   4.4010240e-01  -4.4065231e-01
   4.4207116e-01  -4.4065231e-01
   4.4403971e-01  -4.4065227e-01
   4.4600827e-01  -4.4065228e-01
   4.4797695e-01  -4.4065229e-01
   4.4994556e-01  -4.4065225e-01
   4.5191414e-01  -4.4065231e-01
   4.5388284e-01  -4.4065230e-01
   4.5585164e-01  -4.4065231e-01
   4.5782040e-01  -4.4065228e-01
   4.5978896e-01  -4.4065226e-01
   4.6175754e-01  -4.4065229e-01
   4.6372629e-01  -4.4065231e-01
   4.6569504e-01  -4.4065228e-01
   4.6766359e-01  -4.4065226e-01
   4.6963219e-01  -4.4065229e-01
   4.7160091e-01  -4.4065231e-01
   4.7356964e-01  -4.4065228e-01
   4.7553820e-01  -4.4065226e-01
   4.7750679e-01  -4.4065229e-01
   4.7947553e-01  -4.4065231e-01
   4.8144428e-01  -4.4065228e-01
   4.8341283e-01  -4.4065226e-01
   4.8538141e-01  -4.4065229e-01
   4.8735016e-01  -4.4065231e-01
   4.8931891e-01  -4.4065228e-01
   4.9128743e-01  -4.4065224e-01
   4.9325601e-01  -4.4065231e-01
   4.9522475e-01  -4.4065228e-01
   4.9719352e-01  -4.4065228e-01
   4.9916208e-01  -4.4065226e-01
   5.0113066e-01  -4.4065228e-01
   5.0309939e-01  -4.4065231e-01
   5.0506815e-01  -4.4065229e-01
   5.0703679e-01  -4.4065227e-01
   5.0900578e-01  -4.4065230e-01
   5.1097464e-01  -4.4065234e-01
   5.1294340e-01  -4.4065229e-01
   5.1491193e-01  -4.4065227e-01
   5.1688052e-01  -4.4065229e-01
   5.1884930e-01  -4.4065231e-01
   5.2081802e-01  -4.4065229e-01
   5.2278657e-01  -4.4065227e-01
   5.2475516e-01  -4.4065229e-01
   5.2672393e-01  -4.4065231e-01
   5.2869265e-01  -4.4065229e-01
   5.3066122e-01  -4.4065226e-01
   5.3262981e-01  -4.4065227e-01
   5.3459855e-01  -4.4065234e-01
   5.3656726e-01  -4.4065229e-01
   5.3853582e-01  -4.4065227e-01
   5.4050441e-01  -4.4065229e-01
   5.4247318e-01  -4.4065231e-01
   5.4444190e-01  -4.4065228e-01
   5.4641042e-01  -4.4065224e-01
   5.4837905e-01  -4.4065228e-01
   5.5034782e-01  -4.4065232e-01
   5.5231664e-01  -4.4065230e-01
   5.5428531e-01  -4.4065231e-01
   5.5625381e-01  -4.4065225e-01
   5.5822248e-01  -4.4065229e-01
   5.6019117e-01  -4.4065229e-01
   5.6215973e-01  -4.4065228e-01
   5.6412830e-01  -4.4065232e-01
   5.6609705e-01  -4.4065232e-01
   5.6806577e-01  -4.4065229e-01
   5.7003432e-01  -4.4065226e-01
   5.7200288e-01  -4.4065226e-01
   5.7397159e-01  -4.4065230e-01
   5.7594023e-01  -4.4065228e-01
   5.7790876e-01  -4.4065229e-01
   5.7987742e-01  -4.4065231e-01
   5.8184625e-01  -4.4065232e-01
   5.8381501e-01  -4.4065229e-01
   5.8578359e-01  -4.4065228e-01
   5.8775217e-01  -4.4065232e-01
   5.8972094e-01  -4.4065232e-01
   5.9168967e-01  -4.4065229e-01
   5.9365830e-01  -4.4065227e-01
   5.9562698e-01  -4.4065231e-01
   5.9759570e-01  -4.4065229e-01
   5.9956432e-01  -4.4065227e-01
   6.0153283e-01  -4.4065226e-01
   6.0350141e-01  -4.4065228e-01
   6.0547015e-01  -4.4065228e-01
   6.0743890e-01  -4.4065228e-01
   6.0940747e-01  -4.4065227e-01
   6.1137604e-01  -4.4065229e-01
   6.1334479e-01  -4.4065231e-01
   6.1531354e-01  -4.4065229e-01
   6.1728211e-01  -4.4065227e-01
   6.1925065e-01  -4.4065230e-01
   6.2121939e-01  -4.4065232e-01
   6.2318813e-01  -4.4065229e-01
   6.2515671e-01  -4.4065227e-01
   6.2712528e-01  -4.4065229e-01
   6.2909403e-01  -4.4065231e-01
   6.3106277e-01  -4.4065229e-01
   6.3303134e-01  -4.4065227e-01
   6.3499992e-01  -4.4065229e-01
   6.3696866e-01  -4.4065234e-01
   6.3893736e-01  -4.4065229e-01
   6.4090592e-01  -4.4065227e-01
   6.4287452e-01  -4.4065229e-01
   6.4484329e-01  -4.4065231e-01
   6.4681201e-01  -4.4065229e-01
   6.4878056e-01  -4.4065227e-01
   6.5074915e-01  -4.4065229e-01
   6.5271790e-01  -4.4065228e-01
   6.5468665e-01  -4.4065228e-01
   6.5665523e-01  -4.4065227e-01
   6.5862380e-01  -4.4065229e-01
   6.6059252e-01  -4.4065232e-01
   6.6256125e-01  -4.4065230e-01
   6.6452983e-01  -4.4065227e-01
   6.6649840e-01  -4.4065229e-01
   6.6846716e-01  -4.4065234e-01
   6.7043589e-01  -4.4065229e-01
   6.7240444e-01  -4.4065227e-01
   6.7437303e-01  -4.4065229e-01
   6.7634179e-01  -4.4065231e-01
   6.7831052e-01  -4.4065229e-01
   6.8027904e-01  -4.4065227e-01
   6.8224764e-01  -4.4065229e-01
   6.8421644e-01  -4.4065232e-01
   6.8618526e-01  -4.4065230e-01
   6.8815399e-01  -4.4065229e-01
   6.9012266e-01  -4.4065229e-01
   6.9209132e-01  -4.4065229e-01
   6.9405998e-01  -4.4065229e-01
   6.9602862e-01  -4.4065228e-01
   6.9799721e-01  -4.4065227e-01
   6.9996573e-01  -4.4065225e-01
   7.0193441e-01  -4.4065234e-01
   7.0390312e-01  -4.4065231e-01
   7.0587177e-01  -4.4065230e-01
   7.0784034e-01  -4.4065230e-01
   7.0980878e-01  -4.4065232e-01
   7.1177706e-01  -4.4065234e-01
   7.1374505e-01  -4.4065239e-01
   7.1571251e-01  -4.4065246e-01
   7.1767916e-01  -4.4065259e-01
   7.1964445e-01  -4.4065280e-01
   7.2160740e-01  -4.4065310e-01
   7.2356667e-01  -4.4065355e-01
   7.2552069e-01  -4.4065428e-01
   7.2746665e-01  -4.4065526e-01
   7.2940181e-01  -4.4065613e-01
   7.3132276e-01  -4.4065397e-01
   7.3321465e-01  -4.4065089e-01
   7.3505689e-01  -4.4065257e-01
   7.3686419e-01  -4.4065657e-01
   7.3893523e-01  -4.4065996e-01
   7.4002940e-01  -4.4068355e-01
   7.4101603e-01  -4.4068237e-01
   7.4215028e-01  -4.4068425e-01
   7.4273181e-01  -4.4069427e-01
   7.4322484e-01  -4.4069574e-01
   7.4369265e-01  -4.4069574e-01
   7.4413334e-01  -4.4069574e-01
   7.4483339e-01  -4.4069574e-01
   7.4494483e-01  -4.4069574e-01
   7.4523785e-01  -4.4068866e-01
   7.4560621e-01  -4.4067975e-01
   7.4599266e-01  -4.4067041e-01
   7.4640753e-01  -4.4066039e-01
   7.4659504e-01  -4.4065586e-01
   7.4687304e-01  -4.4064673e-01
   7.4745025e-01  -4.4062065e-01
   7.4869857e-01  -4.4058071e-01
   7.4970313e-01  -4.4053496e-01
   7.5167872e-01  -4.4048560e-01
   7.5344631e-01  -4.4043365e-01
   7.5528209e-01  -4.4012283e-01
   7.5716233e-01  -4.3973865e-01
   7.5906431e-01  -4.3935190e-01
   7.6098430e-01  -4.3895127e-01
   7.6291458e-01  -4.3854788e-01
   7.6484768e-01  -4.3814320e-01
   7.6677690e-01  -4.3773942e-01
   7.6869649e-01  -4.3681941e-01
   7.7062027e-01  -4.3582839e-01
   7.7262475e-01  -4.3478571e-01
   7.7476471e-01  -4.3367965e-01
   7.7676581e-01  -4.3246391e-01
   7.7865874e-01  -4.3090957e-01
   7.8054467e-01  -4.2936473e-01
   7.8242621e-01  -4.2782763e-01
   7.8413310e-01  -4.2642401e-01
   7.8638093e-01  -4.2401655e-01
   7.8751774e-01  -4.2277707e-01
   7.8926963e-01  -4.2075605e-01
   7.9124457e-01  -4.1847952e-01
   7.9383000e-01  -4.1540916e-01
   7.9610374e-01  -4.1216129e-01
   7.9700956e-01  -4.1081488e-01
   7.9813320e-01  -4.0910335e-01
   8.0055823e-01  -4.0540381e-01
   8.0220448e-01  -4.0290772e-01
   8.0399622e-01  -3.9979729e-01
   8.0597639e-01  -3.9617265e-01
   8.0769773e-01  -3.9298790e-01
   8.0986325e-01  -3.8888403e-01
   8.1117816e-01  -3.8647576e-01
   8.1315861e-01  -3.8231494e-01
   8.1554745e-01  -3.7714438e-01
   8.1576692e-01  -3.7666927e-01
   8.1828585e-01  -3.7106116e-01
   8.1992132e-01  -3.6741572e-01
   8.2178086e-01  -3.6301567e-01
   8.2342562e-01  -3.5880264e-01
   8.2553455e-01  -3.5325964e-01
   8.2696177e-01  -3.4964556e-01
   8.2927596e-01  -3.4369910e-01
   8.2949588e-01  -3.4313299e-01
   8.3197270e-01  -3.3649321e-01
   8.3357535e-01  -3.3171567e-01
   8.3526128e-01  -3.2676440e-01
   8.3740962e-01  -3.2012620e-01
   8.3878865e-01  -3.1607540e-01
   8.4095691e-01  -3.0952465e-01
   8.4129397e-01  -3.0848015e-01
   8.4368496e-01  -3.0103767e-01
   8.4520698e-01  -2.9585813e-01
   8.4725728e-01  -2.8857255e-01
   8.4857205e-01  -2.8407286e-01
   8.5089227e-01  -2.7594009e-01
   8.5109301e-01  -2.7521383e-01
   8.5352187e-01  -2.6644157e-01
   8.5506190e-01  -2.6088370e-01
   8.5716911e-01  -2.5295267e-01
   8.5890033e-01  -2.4669450e-01
   8.5978816e-01  -2.4340727e-01
   8.6173965e-01  -2.3557624e-01
   8.6303472e-01  -2.3015882e-01
   8.6481083e-01  -2.2255709e-01
   8.6685131e-01  -2.1357352e-01
   8.6783038e-01  -2.0935103e-01
   8.7033029e-01  -1.9796231e-01
   8.7088971e-01  -1.9541263e-01
   8.7263984e-01  -1.8709758e-01
   8.7460635e-01  -1.7764681e-01
   8.7680673e-01  -1.6640222e-01
   8.7821038e-01  -1.5935498e-01
   8.7990254e-01  -1.5007822e-01
   8.8075468e-01  -1.4539638e-01
   8.8257139e-01  -1.3473414e-01
   8.8441531e-01  -1.2333052e-01
   8.8636094e-01  -1.1047723e-01
   8.8835333e-01  -9.5745649e-02
   8.8855469e-01  -9.4242405e-02
   8.9030643e-01  -7.9147807e-02
   8.9045292e-01  -7.7708435e-02
   8.9227950e-01  -5.8029446e-02
   8.9311803e-01  -4.7228745e-02
   8.9323173e-01  -4.5495970e-02
   8.9380827e-01  -3.5608159e-02
   8.9390814e-01  -3.3640688e-02
   8.9433125e-01  -2.3434303e-02
   8.9440960e-01  -2.0820096e-02
   8.9446393e-01  -1.9007087e-02
   8.9451639e-01  -1.7087830e-02
   8.9463057e-01  -1.1403797e-02
   8.9464711e-01  -1.0484631e-02
   8.9468700e-01  -7.8510986e-03
   8.9470318e-01  -5.6106498e-03
   8.9471652e-01  -3.3878902e-03


==> data/DARPA_waterline_o0_09.dat <==
   4.9342982e-02  -2.5096705e-04
   4.9357909e-02  -2.0509374e-03
   4.9375002e-02  -4.1119982e-03
   4.9382528e-02  -5.0195085e-03
   4.9392277e-02  -6.1950840e-03
   4.9409753e-02  -8.3025058e-03
   4.9427169e-02  -1.0402501e-02
   4.9445338e-02  -1.2440832e-02
   4.9486660e-02  -1.4093036e-02
   4.9584916e-02  -1.8059428e-02
   4.9685711e-02  -2.2112492e-02
   4.9825342e-02  -2.6548665e-02
   5.0149961e-02  -3.4386992e-02
   5.0466918e-02  -4.0542555e-02
   5.0532436e-02  -4.1703370e-02
   5.0971310e-02  -4.8429040e-02
   5.1154265e-02  -5.0615776e-02
   5.2582630e-02  -6.6726055e-02
   5.2866659e-02  -6.9273040e-02
   5.4300734e-02  -8.2064823e-02
   5.4688016e-02  -8.4988972e-02
   5.6429755e-02  -9.8002629e-02
   5.6614847e-02  -9.9205103e-02
   5.8563796e-02  -1.1084682e-01
   5.9034471e-02  -1.1343228e-01
   6.0446532e-02  -1.2035710e-01
   6.2394840e-02  -1.2973601e-01
   6.2494287e-02  -1.3020851e-01
   6.4354580e-02  -1.3824181e-01
   6.6199587e-02  -1.4620873e-01
   6.6359352e-02  -1.4684293e-01
   6.8207108e-02  -1.5407766e-01
   7.0249303e-02  -1.6063352e-01
   7.1240059e-02  -1.6383973e-01
   7.2252617e-02  -1.6688509e-01
   7.4038872e-02  -1.7224890e-01
   7.6072736e-02  -1.7826332e-01
   7.6789330e-02  -1.8039602e-01
   7.8095889e-02  -1.8404356e-01
   8.0025031e-02  -1.8940944e-01
   8.2022103e-02  -1.9491234e-01
   8.2938306e-02  -1.9744038e-01
   8.4022250e-02  -2.0026751e-01
   8.5960362e-02  -2.0531076e-01
   8.7844533e-02  -2.0995224e-01
   8.9838593e-02  -2.1425947e-01
   9.0120341e-02  -2.1487164e-01
   9.1857337e-02  -2.1845438e-01
   9.3772240e-02  -2.2240424e-01
   9.5698267e-02  -2.2638248e-01
   9.7711545e-02  -2.3049606e-01
   9.8139229e-02  -2.3137497e-01
   9.9732050e-02  -2.3449993e-01
   1.0164243e-01  -2.3824818e-01
   1.0358856e-01  -2.4206499e-01
   1.0560011e-01  -2.4597622e-01
   1.0663823e-01  -2.4801094e-01
   1.0762757e-01  -2.4986651e-01
   1.0959025e-01  -2.5356171e-01
   1.1152990e-01  -2.5720966e-01
   1.1342450e-01  -2.6042934e-01
   1.1528170e-01  -2.6325515e-01
   1.1640007e-01  -2.6494473e-01
   1.1728124e-01  -2.6625024e-01
   1.1895608e-01  -2.6871766e-01
   1.2045221e-01  -2.7092840e-01
   1.2205249e-01  -2.7331293e-01
   1.2377170e-01  -2.7582215e-01
   1.2546389e-01  -2.7828674e-01
   1.2710538e-01  -2.8067527e-01
   1.2893574e-01  -2.8330005e-01
   1.2915033e-01  -2.8360538e-01
   1.3134400e-01  -2.8672653e-01
   1.3324780e-01  -2.8943523e-01
   1.3512312e-01  -2.9210344e-01
   1.3699479e-01  -2.9476644e-01
   1.3883324e-01  -2.9735127e-01
   1.4013357e-01  -2.9915430e-01
   1.4085819e-01  -3.0014326e-01
   1.4259352e-01  -3.0249687e-01
   1.4421260e-01  -3.0471438e-01
   1.4578572e-01  -3.0686450e-01
   1.4743997e-01  -3.0912613e-01
   1.4910935e-01  -3.1140452e-01
   1.5073571e-01  -3.1362284e-01
   1.5244535e-01  -3.1522612e-01
   1.5413097e-01  -3.1679819e-01
   1.5604764e-01  -3.1858030e-01
   1.5688368e-01  -3.1935074e-01
   1.5896981e-01  -3.2127141e-01
   1.6084452e-01  -3.2300103e-01
   1.6274189e-01  -3.2475506e-01
   1.6464392e-01  -3.2651505e-01
   1.6656763e-01  -3.2829229e-01
   1.6847267e-01  -3.3005192e-01
   1.6924642e-01  -3.3076596e-01
   1.7035584e-01  -3.3177031e-01
   1.7216942e-01  -3.3341389e-01
   1.7409100e-01  -3.3516272e-01
   1.7588096e-01  -3.3664287e-01
   1.7768319e-01  -3.3768818e-01
   1.7945960e-01  -3.3858691e-01
   1.8130447e-01  -3.3951721e-01
   1.8314808e-01  -3.4044614e-01
   1.8499286e-01  -3.4137548e-01
   1.8683648e-01  -3.4230464e-01
   1.8868038e-01  -3.4323436e-01
   1.9053206e-01  -3.4416838e-01
   1.9241729e-01  -3.4511413e-01
   1.9427568e-01  -3.4604942e-01
   1.9612332e-01  -3.4698006e-01
   1.9796500e-01  -3.4789730e-01
   1.9979709e-01  -3.4879815e-01
   2.0171006e-01  -3.4924804e-01
   2.0364194e-01  -3.4948506e-01
   2.0557881e-01  -3.4970047e-01
   2.0751519e-01  -3.4991583e-01
   2.0944780e-01  -3.5013076e-01
   2.1137265e-01  -3.5034166e-01
   2.1328958e-01  -3.5055102e-01
   2.1519467e-01  -3.5075932e-01
   2.1707662e-01  -3.5096473e-01
   2.1892392e-01  -3.5116574e-01
   2.2072497e-01  -3.5136173e-01
   2.2245806e-01  -3.5155028e-01
   2.2411069e-01  -3.5173011e-01
   2.2561095e-01  -3.5189297e-01
   2.2631811e-01  -3.5192978e-01
   2.2651706e-01  -3.5199131e-01
   2.2760096e-01  -3.5212701e-01
   2.2861946e-01  -3.5223825e-01
   2.2973861e-01  -3.5235666e-01
   2.3030372e-01  -3.5242221e-01
   2.3084930e-01  -3.5248180e-01
   2.3138608e-01  -3.5254043e-01
   2.3190228e-01  -3.5259681e-01
   2.3236095e-01  -3.5264690e-01
   2.3277082e-01  -3.5269167e-01
   2.3325083e-01  -3.5274410e-01
   2.3342940e-01  -3.5274410e-01
   2.3404824e-01  -3.5274410e-01
   2.3460132e-01  -3.5274410e-01
   2.3520902e-01  -3.5274410e-01
   2.3590430e-01  -3.5274410e-01
   2.3623584e-01  -3.5274410e-01
   2.3731018e-01  -3.5274410e-01
   2.3842631e-01  -3.5272431e-01
   2.3966631e-01  -3.5272469e-01
   2.4140555e-01  -3.5272455e-01
   2.4313069e-01  -3.5272483e-01
   2.4491473e-01  -3.5272486e-01
   2.4676019e-01  -3.5272493e-01
   2.4864664e-01  -3.5272493e-01
   2.5055957e-01  -3.5272485e-01
   2.5249183e-01  -3.5272489e-01
   2.5443843e-01  -3.5272491e-01
   2.5639389e-01  -3.5272491e-01
   2.5835496e-01  -3.5272491e-01
   2.6031929e-01  -3.5272491e-01
   2.6228537e-01  -3.5272491e-01
   2.6425220e-01  -3.5272491e-01
   2.6622114e-01  -3.5272497e-01
   2.6818972e-01  -3.5272487e-01
   2.7015764e-01  -3.5272489e-01
   2.7212599e-01  -3.5272490e-01
   2.7409455e-01  -3.5272491e-01
   2.7606317e-01  -3.5272491e-01
   2.7803181e-01  -3.5272491e-01
   2.8000047e-01  -3.5272491e-01
   2.8196916e-01  -3.5272491e-01
   2.8393793e-01  -3.5272491e-01
   2.8590683e-01  -3.5272491e-01
   2.8787531e-01  -3.5272490e-01
   2.8984380e-01  -3.5272490e-01
   2.9181240e-01  -3.5272491e-01
   2.9378105e-01  -3.5272491e-01
   2.9574970e-01  -3.5272491e-01
   2.9771835e-01  -3.5272491e-01
   2.9968699e-01  -3.5272491e-01
   3.0165560e-01  -3.5272491e-01
   3.0362409e-01  -3.5272490e-01
   3.0559229e-01  -3.5272490e-01
   3.0756199e-01  -3.5272497e-01
   3.0953100e-01  -3.5272487e-01
   3.1149911e-01  -3.5272489e-01
   3.1346742e-01  -3.5272490e-01
   3.1543576e-01  -3.5272490e-01
   3.1740445e-01  -3.5272492e-01
   3.1937413e-01  -3.5272496e-01
   3.2134356e-01  -3.5272489e-01
   3.2331155e-01  -3.5272488e-01
   3.2527970e-01  -3.5272489e-01
   3.2724811e-01  -3.5272490e-01
   3.2921712e-01  -3.5272496e-01
   3.3118659e-01  -3.5272492e-01
   3.3315497e-01  -3.5272486e-01
   3.3512296e-01  -3.5272489e-01
   3.3709144e-01  -3.5272491e-01
   3.3906043e-01  -3.5272492e-01
   3.4102922e-01  -3.5272490e-01
   3.4299751e-01  -3.5272489e-01
   3.4496578e-01  -3.5272491e-01
   3.4693401e-01  -3.5272491e-01
   3.4890376e-01  -3.5272496e-01
   3.5087275e-01  -3.5272486e-01
   3.5284085e-01  -3.5272489e-01
   3.5480903e-01  -3.5272490e-01
   3.5677750e-01  -3.5272493e-01
   3.5874673e-01  -3.5272495e-01
   3.6071622e-01  -3.5272491e-01
   3.6268469e-01  -3.5272487e-01
   3.6465264e-01  -3.5272490e-01
   3.6662202e-01  -3.5272496e-01
   3.6859082e-01  -3.5272487e-01
   3.7055884e-01  -3.5272492e-01
   3.7252738e-01  -3.5272488e-01
   3.7449602e-01  -3.5272491e-01
   3.7646515e-01  -3.5272495e-01
   3.7843459e-01  -3.5272493e-01
   3.8040357e-01  -3.5272487e-01
   3.8237185e-01  -3.5272488e-01
   3.8434006e-01  -3.5272490e-01
   3.8630857e-01  -3.5272492e-01
   3.8827714e-01  -3.5272494e-01
   3.9024672e-01  -3.5272493e-01
   3.9221594e-01  -3.5272492e-01
   3.9418502e-01  -3.5272491e-01
   3.9615396e-01  -3.5272491e-01
   3.9812178e-01  -3.5272485e-01
   4.0008953e-01  -3.5272489e-01
   4.0205855e-01  -3.5272493e-01
   4.0402759e-01  -3.5272494e-01
   4.0599607e-01  -3.5272490e-01
   4.0796516e-01  -3.5272491e-01
   4.0993355e-01  -3.5272487e-01
   4.1190133e-01  -3.5272490e-01
   4.1387061e-01  -3.5272496e-01
   4.1584021e-01  -3.5272493e-01
   4.1780833e-01  -3.5272485e-01
   4.1977580e-01  -3.5272488e-01
   4.2174497e-01  -3.5272496e-01
   4.2371472e-01  -3.5272493e-01
   4.2568372e-01  -3.5272488e-01
   4.2765128e-01  -3.5272488e-01
   4.2961880e-01  -3.5272489e-01
   4.3158796e-01  -3.5272496e-01
   4.3355751e-01  -3.5272493e-01
   4.3552672e-01  -3.5272491e-01
   4.3749489e-01  -3.5272485e-01
   4.3946243e-01  -3.5272489e-01
   4.4143154e-01  -3.5272497e-01
   4.4340132e-01  -3.5272493e-01
   4.4536990e-01  -3.5272487e-01
   4.4733794e-01  -3.5272487e-01
   4.4930609e-01  -3.5272489e-01
   4.5127454e-01  -3.5272490e-01
   4.5324392e-01  -3.5272497e-01
   4.5521266e-01  -3.5272487e-01
   4.5718025e-01  -3.5272488e-01
   4.5914921e-01  -3.5272496e-01
   4.6111879e-01  -3.5272493e-01
   4.6308791e-01  -3.5272491e-01
   4.6505672e-01  -3.5272490e-01
   4.6702510e-01  -3.5272489e-01
   4.6899301e-01  -3.5272490e-01
   4.7096179e-01  -3.5272494e-01
   4.7293092e-01  -3.5272492e-01
   4.7489912e-01  -3.5272485e-01
   4.7686681e-01  -3.5272489e-01
   4.7883563e-01  -3.5272494e-01
   4.8080467e-01  -3.5272495e-01
   4.8277357e-01  -3.5272490e-01
   4.8474159e-01  -3.5272486e-01
   4.8671045e-01  -3.5272496e-01
   4.8867989e-01  -3.5272493e-01
   4.9064805e-01  -3.5272486e-01
   4.9261575e-01  -3.5272488e-01
   4.9458465e-01  -3.5272496e-01
   4.9655401e-01  -3.5272493e-01
   4.9852309e-01  -3.5272492e-01
   5.0049206e-01  -3.5272491e-01
   5.0246000e-01  -3.5272485e-01
   5.0442741e-01  -3.5272489e-01
   5.0639655e-01  -3.5272497e-01
   5.0836590e-01  -3.5272490e-01
   5.1033348e-01  -3.5272491e-01
   5.1230231e-01  -3.5272493e-01
   5.1427161e-01  -3.5272492e-01
   5.1624082e-01  -3.5272492e-01
   5.1820993e-01  -3.5272491e-01
   5.2017789e-01  -3.5272485e-01
   5.2214520e-01  -3.5272488e-01
   5.2411378e-01  -3.5272495e-01
   5.2608325e-01  -3.5272493e-01
   5.2805256e-01  -3.5272492e-01
   5.3002095e-01  -3.5272487e-01
   5.3198908e-01  -3.5272489e-01
   5.3395749e-01  -3.5272490e-01
   5.3592657e-01  -3.5272496e-01
   5.3789557e-01  -3.5272491e-01
   5.3986400e-01  -3.5272487e-01
   5.4183181e-01  -3.5272489e-01
   5.4380063e-01  -3.5272495e-01
   5.4577000e-01  -3.5272494e-01
   5.4773929e-01  -3.5272493e-01
   5.4970818e-01  -3.5272491e-01
   5.5167610e-01  -3.5272485e-01
   5.5364425e-01  -3.5272491e-01
   5.5561313e-01  -3.5272495e-01
   5.5758246e-01  -3.5272492e-01
   5.5955149e-01  -3.5272491e-01
   5.6151949e-01  -3.5272485e-01
   5.6348731e-01  -3.5272489e-01
   5.6545648e-01  -3.5272496e-01
   5.6742597e-01  -3.5272489e-01
   5.6939372e-01  -3.5272489e-01
   5.7136240e-01  -3.5272496e-01
   5.7333175e-01  -3.5272493e-01
   5.7530032e-01  -3.5272487e-01
   5.7726827e-01  -3.5272487e-01
   5.7923694e-01  -3.5272495e-01
   5.8120607e-01  -3.5272494e-01
   5.8317449e-01  -3.5272491e-01
   5.8514319e-01  -3.5272488e-01
   5.8711126e-01  -3.5272487e-01
   5.8908010e-01  -3.5272496e-01
   5.9104967e-01  -3.5272493e-01
   5.9301852e-01  -3.5272491e-01
   5.9498637e-01  -3.5272486e-01
   5.9695507e-01  -3.5272495e-01
   5.9892362e-01  -3.5272490e-01
   6.0089256e-01  -3.5272490e-01
   6.0286158e-01  -3.5272493e-01
   6.0483074e-01  -3.5272492e-01
   6.0679904e-01  -3.5272489e-01
   6.0876745e-01  -3.5272492e-01
   6.1073575e-01  -3.5272486e-01
   6.1270427e-01  -3.5272491e-01
   6.1467338e-01  -3.5272496e-01
   6.1664272e-01  -3.5272491e-01
   6.1861073e-01  -3.5272486e-01
   6.2057852e-01  -3.5272490e-01
   6.2254762e-01  -3.5272495e-01
   6.2451692e-01  -3.5272492e-01
   6.2648575e-01  -3.5272490e-01
   6.2845430e-01  -3.5272491e-01
   6.3042291e-01  -3.5272492e-01
   6.3239166e-01  -3.5272491e-01
   6.3436030e-01  -3.5272491e-01
   6.3632881e-01  -3.5272491e-01
   6.3829755e-01  -3.5272491e-01
   6.4026630e-01  -3.5272491e-01
   6.4223512e-01  -3.5272491e-01
   6.4420386e-01  -3.5272491e-01
   6.4617239e-01  -3.5272490e-01
   6.4814092e-01  -3.5272490e-01
   6.5010978e-01  -3.5272492e-01
   6.5207881e-01  -3.5272492e-01
   6.5404683e-01  -3.5272487e-01
   6.5601480e-01  -3.5272488e-01
   6.5798384e-01  -3.5272495e-01
   6.5995233e-01  -3.5272486e-01
   6.6192091e-01  -3.5272495e-01
   6.6389000e-01  -3.5272492e-01
   6.6585880e-01  -3.5272491e-01
   6.6782751e-01  -3.5272491e-01
   6.6979618e-01  -3.5272491e-01
   6.7176483e-01  -3.5272491e-01
   6.7373348e-01  -3.5272491e-01
   6.7570207e-01  -3.5272491e-01
   6.7767058e-01  -3.5272491e-01
   6.7963932e-01  -3.5272490e-01
   6.8160806e-01  -3.5272491e-01
   6.8357677e-01  -3.5272491e-01
   6.8554543e-01  -3.5272491e-01
   6.8751409e-01  -3.5272491e-01
   6.8948274e-01  -3.5272491e-01
   6.9145140e-01  -3.5272491e-01
   6.9342006e-01  -3.5272491e-01
   6.9538876e-01  -3.5272491e-01
   6.9735761e-01  -3.5272491e-01
   6.9932660e-01  -3.5272491e-01
   7.0129444e-01  -3.5272484e-01
   7.0326270e-01  -3.5272495e-01
   7.0523164e-01  -3.5272492e-01
   7.0720028e-01  -3.5272491e-01
   7.0916871e-01  -3.5272491e-01
   7.1113687e-01  -3.5272491e-01
   7.1310464e-01  -3.5272491e-01
   7.1507172e-01  -3.5272492e-01
   7.1703758e-01  -3.5272492e-01
   7.1900113e-01  -3.5272492e-01
   7.2096136e-01  -3.5272492e-01
   7.2291579e-01  -3.5272493e-01
   7.2486057e-01  -3.5272493e-01
   7.2679026e-01  -3.5272492e-01
   7.2869755e-01  -3.5272484e-01
   7.3057312e-01  -3.5272486e-01
   7.3240378e-01  -3.5272485e-01
   7.3416674e-01  -3.5272480e-01
   7.3584762e-01  -3.5272483e-01
   7.3738672e-01  -3.5272440e-01
   7.3817085e-01  -3.5269279e-01
   7.3832608e-01  -3.5272401e-01
   7.3945132e-01  -3.5274410e-01
   7.4048107e-01  -3.5274410e-01
   7.4160763e-01  -3.5273869e-01
   7.4214500e-01  -3.5274410e-01
   7.4271082e-01  -3.5274410e-01
   7.4329116e-01  -3.5274410e-01
   7.4382702e-01  -3.5274410e-01
   7.4432013e-01  -3.5274410e-01
   7.4494483e-01  -3.5274410e-01
   7.4507656e-01  -3.5274012e-01
   7.4556628e-01  -3.5272532e-01
   7.4602167e-01  -3.5271157e-01
   7.4653205e-01  -3.5269615e-01
   7.4712107e-01  -3.5267835e-01
   7.4780657e-01  -3.5265469e-01
   7.4810676e-01  -3.5264282e-01
   7.4917142e-01  -3.5260480e-01
   7.5027383e-01  -3.5256307e-01
   7.5153903e-01  -3.5251920e-01
   7.5326256e-01  -3.5245155e-01
   7.5501576e-01  -3.5211949e-01
   7.5685531e-01  -3.5165157e-01
   7.5875327e-01  -3.5116581e-01
   7.6069236e-01  -3.5066952e-01
   7.6265849e-01  -3.5016632e-01
   7.6463979e-01  -3.4965922e-01
   7.6661536e-01  -3.4915360e-01
   7.6869640e-01  -3.4797374e-01
   7.6947069e-01  -3.4748165e-01
   7.7078860e-01  -3.4661953e-01
   7.7287386e-01  -3.4525544e-01
   7.7494594e-01  -3.4387318e-01
   7.7702814e-01  -3.4219334e-01
   7.7920235e-01  -3.3992395e-01
   7.8163616e-01  -3.3738320e-01
   7.8281829e-01  -3.3615211e-01
   7.8479176e-01  -3.3408933e-01
   7.8657981e-01  -3.3153426e-01
   7.8842046e-01  -3.2880993e-01
   7.9028351e-01  -3.2602908e-01
   7.9215943e-01  -3.2322730e-01
   7.9406549e-01  -3.2027399e-01
   7.9626723e-01  -3.1609098e-01
   7.9635839e-01  -3.1591444e-01
   7.9858009e-01  -3.1151196e-01
   8.0082168e-01  -3.0705874e-01
   8.0404255e-01  -3.0012292e-01
   8.0414302e-01  -2.9989590e-01
   8.0611645e-01  -2.9501736e-01
   8.0788789e-01  -2.9056874e-01
   8.0974751e-01  -2.8588270e-01
   8.1194539e-01  -2.8009643e-01
   8.1385654e-01  -2.7429700e-01
   8.1567770e-01  -2.6871737e-01
   8.1781217e-01  -2.6205780e-01
   8.1967806e-01  -2.5615157e-01
   8.2180425e-01  -2.4899582e-01
   8.2182116e-01  -2.4893410e-01
   8.2471560e-01  -2.3786734e-01
   8.2651893e-01  -2.3095739e-01
   8.2851215e-01  -2.2289444e-01
   8.3081084e-01  -2.1362466e-01
   8.3260375e-01  -2.0536613e-01
   8.3420101e-01  -1.9765529e-01
   8.3714144e-01  -1.8252464e-01
   8.3748556e-01  -1.8075152e-01
   8.4055018e-01  -1.6376798e-01
   8.4293760e-01  -1.4937325e-01
   8.4339013e-01  -1.4657584e-01
   8.4554962e-01  -1.3085863e-01
   8.4756426e-01  -1.1420384e-01
   8.4923511e-01  -9.8362006e-02
   8.5061913e-01  -8.3215232e-02
   8.5176312e-01  -6.8399013e-02
   8.5276645e-01  -5.2338102e-02
   8.5290673e-01  -4.9855037e-02
   8.5321124e-01  -4.3178773e-02
   8.5355079e-01  -3.4997367e-02
   8.5383928e-01  -2.6036989e-02
   8.5395888e-01  -2.0688868e-02
   8.5402466e-01  -1.7286507e-02
   8.5408261e-01  -1.4289535e-02
   8.5411179e-01  -1.2779776e-02
   8.5411768e-01  -1.2424670e-02
   8.5413195e-01  -1.0465723e-02
   8.5414537e-01  -8.3843349e-03
   8.5415892e-01  -6.2824944e-03
   8.5417246e-01  -4.1824785e-03
   8.5418595e-01  -2.0890863e-03


==> data/DARPA_waterline_o0_10.dat <==
   1.4986873e-01  -1.5746181e-03
   1.4987645e-01  -1.9705510e-03
   1.4991483e-01  -3.9400141e-03
   1.4995354e-01  -5.9257267e-03
   1.4999224e-01  -7.9114326e-03
   1.4999370e-01  -7.9864896e-03
   1.5003384e-01  -1.0045491e-02
   1.5007971e-01  -1.2399041e-02
   1.5015772e-01  -1.6401578e-02
   1.5019378e-01  -1.7024431e-02
   1.5039516e-01  -2.0528065e-02
   1.5063881e-01  -2.4696487e-02
   1.5071595e-01  -2.5645709e-02
   1.5137508e-01  -3.3621101e-02
   1.5158915e-01  -3.5228303e-02
   1.5241821e-01  -4.1159342e-02
   1.5257290e-01  -4.2266014e-02
   1.5314310e-01  -4.6345139e-02
   1.5376681e-01  -4.9793349e-02
   1.5416188e-01  -5.2500325e-02
   1.5471302e-01  -5.5320099e-02
   1.5668675e-01  -6.5418005e-02
   1.5679039e-01  -6.5948281e-02
   1.5866246e-01  -7.3434190e-02
   1.6062278e-01  -8.1322332e-02
   1.6063689e-01  -8.1369379e-02
   1.6260481e-01  -8.7966191e-02
   1.6459862e-01  -9.4622415e-02
   1.6556608e-01  -9.7832537e-02
   1.6657827e-01  -1.0073012e-01
   1.6852768e-01  -1.0631201e-01
   1.7049913e-01  -1.1187499e-01
   1.7177316e-01  -1.1542969e-01
   1.7249066e-01  -1.1721101e-01
   1.7443728e-01  -1.2201205e-01
   1.7636329e-01  -1.2626434e-01
   1.7831817e-01  -1.2892874e-01
   1.8030508e-01  -1.3162393e-01
   1.8112565e-01  -1.3272756e-01
   1.8229614e-01  -1.3416028e-01
   1.8424150e-01  -1.3651068e-01
   1.8618091e-01  -1.3885433e-01
   1.8814170e-01  -1.4123987e-01
   1.9009789e-01  -1.4363423e-01
   1.9203617e-01  -1.4598835e-01
   1.9398725e-01  -1.4833182e-01
   1.9457522e-01  -1.4903657e-01
   1.9600936e-01  -1.5062233e-01
   1.9807942e-01  -1.5287990e-01
   2.0007004e-01  -1.5508599e-01
   2.0201745e-01  -1.5593307e-01
   2.0395433e-01  -1.5641795e-01
   2.0589480e-01  -1.5689925e-01
   2.0784071e-01  -1.5737950e-01
   2.0979044e-01  -1.5785933e-01
   2.1174106e-01  -1.5833861e-01
   2.1368868e-01  -1.5881676e-01
   2.1562831e-01  -1.5929271e-01
   2.1755353e-01  -1.5976496e-01
   2.1945652e-01  -1.6023152e-01
   2.2132834e-01  -1.6069001e-01
   2.2316246e-01  -1.6113832e-01
   2.2496088e-01  -1.6157118e-01
   2.2704533e-01  -1.6204176e-01
   2.2765091e-01  -1.6226273e-01
   2.2838206e-01  -1.6243638e-01
   2.2924988e-01  -1.6264247e-01
   2.3017110e-01  -1.6285775e-01
   2.3077731e-01  -1.6300273e-01
   2.3125649e-01  -1.6311902e-01
   2.3166112e-01  -1.6321511e-01
   2.3208350e-01  -1.6331542e-01
   2.3247057e-01  -1.6340735e-01
   2.3283062e-01  -1.6349286e-01
   2.3325083e-01  -1.6359265e-01
   2.3337782e-01  -1.6359265e-01
   2.3393551e-01  -1.6359265e-01
   2.3441750e-01  -1.6359265e-01
   2.3500320e-01  -1.6359265e-01
   2.3553187e-01  -1.6359265e-01
   2.3657758e-01  -1.6359190e-01
   2.3672041e-01  -1.6359265e-01
   2.3820607e-01  -1.6354944e-01
   2.3990396e-01  -1.6356941e-01
   2.4166028e-01  -1.6357516e-01
   2.4349535e-01  -1.6357645e-01
   2.4536682e-01  -1.6357548e-01
   2.4727151e-01  -1.6357630e-01
   2.4919996e-01  -1.6357703e-01
   2.5114430e-01  -1.6357763e-01
   2.5309871e-01  -1.6357809e-01
   2.5505922e-01  -1.6357842e-01
   2.5702328e-01  -1.6357864e-01
   2.5898936e-01  -1.6357878e-01
   2.6095659e-01  -1.6357887e-01
   2.6292446e-01  -1.6357892e-01
   2.6489268e-01  -1.6357895e-01
   2.6686111e-01  -1.6357897e-01
   2.6882965e-01  -1.6357898e-01
   2.7079825e-01  -1.6357898e-01
   2.7276687e-01  -1.6357898e-01
   2.7473552e-01  -1.6357898e-01
   2.7670417e-01  -1.6357898e-01
   2.7867282e-01  -1.6357898e-01
   2.8064147e-01  -1.6357898e-01
   2.8261013e-01  -1.6357898e-01
   2.8457879e-01  -1.6357898e-01
   2.8654744e-01  -1.6357898e-01
   2.8851610e-01  -1.6357898e-01
   2.9048475e-01  -1.6357898e-01
   2.9245341e-01  -1.6357898e-01
   2.9442207e-01  -1.6357898e-01
   2.9639072e-01  -1.6357898e-01
   2.9835938e-01  -1.6357898e-01
   3.0032803e-01  -1.6357898e-01
   3.0229669e-01  -1.6357898e-01
   3.0426535e-01  -1.6357898e-01
   3.0623400e-01  -1.6357898e-01
   3.0820266e-01  -1.6357898e-01
   3.1017131e-01  -1.6357898e-01
   3.1213997e-01  -1.6357898e-01
   3.1410863e-01  -1.6357898e-01
   3.1607728e-01  -1.6357898e-01
   3.1804594e-01  -1.6357898e-01
   3.2001460e-01  -1.6357898e-01
   3.2198325e-01  -1.6357898e-01
   3.2395191e-01  -1.6357898e-01
   3.2592056e-01  -1.6357898e-01
   3.2788922e-01  -1.6357898e-01
   3.2985788e-01  -1.6357898e-01
   3.3182653e-01  -1.6357898e-01
   3.3379519e-01  -1.6357898e-01
   3.3576384e-01  -1.6357898e-01
   3.3773250e-01  -1.6357898e-01
   3.3970116e-01  -1.6357898e-01
   3.4166981e-01  -1.6357898e-01
   3.4363847e-01  -1.6357898e-01
   3.4560712e-01  -1.6357898e-01
   3.4757578e-01  -1.6357898e-01
   3.4954444e-01  -1.6357898e-01
   3.5151309e-01  -1.6357898e-01
   3.5348175e-01  -1.6357898e-01
   3.5545040e-01  -1.6357898e-01
   3.5741906e-01  -1.6357898e-01
   3.5938772e-01  -1.6357898e-01
   3.6135637e-01  -1.6357898e-01
   3.6332503e-01  -1.6357898e-01
   3.6529368e-01  -1.6357898e-01
   3.6726234e-01  -1.6357898e-01
   3.6923100e-01  -1.6357898e-01
   3.7119965e-01  -1.6357898e-01
   3.7316831e-01  -1.6357898e-01
   3.7513696e-01  -1.6357898e-01
   3.7710562e-01  -1.6357898e-01
   3.7907428e-01  -1.6357898e-01
   3.8104293e-01  -1.6357898e-01
   3.8301159e-01  -1.6357898e-01
   3.8498024e-01  -1.6357898e-01
   3.8694890e-01  -1.6357898e-01
   3.8891756e-01  -1.6357898e-01
   3.9088621e-01  -1.6357898e-01
   3.9285487e-01  -1.6357898e-01
   3.9482353e-01  -1.6357898e-01
   3.9679218e-01  -1.6357898e-01
   3.9876084e-01  -1.6357898e-01
   4.0072949e-01  -1.6357898e-01
   4.0269815e-01  -1.6357898e-01
   4.0466681e-01  -1.6357898e-01
   4.0663546e-01  -1.6357898e-01
   4.0860412e-01  -1.6357898e-01
   4.1057277e-01  -1.6357898e-01
   4.1254143e-01  -1.6357898e-01
   4.1451009e-01  -1.6357898e-01
   4.1647874e-01  -1.6357898e-01
   4.1844740e-01  -1.6357898e-01
   4.2041605e-01  -1.6357898e-01
   4.2238471e-01  -1.6357898e-01
   4.2435337e-01  -1.6357898e-01
   4.2632202e-01  -1.6357898e-01
   4.2829068e-01  -1.6357898e-01
   4.3025933e-01  -1.6357898e-01
   4.3222799e-01  -1.6357898e-01
   4.3419665e-01  -1.6357898e-01
   4.3616530e-01  -1.6357898e-01
   4.3813396e-01  -1.6357898e-01
   4.4010261e-01  -1.6357898e-01
   4.4207127e-01  -1.6357898e-01
   4.4403993e-01  -1.6357898e-01
   4.4600858e-01  -1.6357898e-01
   4.4797724e-01  -1.6357898e-01
   4.4994589e-01  -1.6357898e-01
   4.5191455e-01  -1.6357898e-01
   4.5388321e-01  -1.6357898e-01
   4.5585186e-01  -1.6357898e-01
   4.5782052e-01  -1.6357898e-01
   4.5978917e-01  -1.6357898e-01
   4.6175783e-01  -1.6357898e-01
   4.6372649e-01  -1.6357898e-01
   4.6569514e-01  -1.6357898e-01
   4.6766380e-01  -1.6357898e-01
   4.6963245e-01  -1.6357898e-01
   4.7160111e-01  -1.6357898e-01
   4.7356977e-01  -1.6357898e-01
   4.7553842e-01  -1.6357898e-01
   4.7750708e-01  -1.6357898e-01
   4.7947574e-01  -1.6357898e-01
   4.8144439e-01  -1.6357898e-01
   4.8341305e-01  -1.6357898e-01
   4.8538170e-01  -1.6357898e-01
   4.8735036e-01  -1.6357898e-01
   4.8931902e-01  -1.6357898e-01
   4.9128767e-01  -1.6357898e-01
   4.9325633e-01  -1.6357898e-01
   4.9522498e-01  -1.6357898e-01
   4.9719364e-01  -1.6357898e-01
   4.9916230e-01  -1.6357898e-01
   5.0113095e-01  -1.6357898e-01
   5.0309961e-01  -1.6357898e-01
   5.0506826e-01  -1.6357898e-01
   5.0703692e-01  -1.6357898e-01
   5.0900558e-01  -1.6357898e-01
   5.1097423e-01  -1.6357898e-01
   5.1294289e-01  -1.6357898e-01
   5.1491154e-01  -1.6357898e-01
   5.1688020e-01  -1.6357898e-01
   5.1884886e-01  -1.6357898e-01
   5.2081751e-01  -1.6357898e-01
   5.2278617e-01  -1.6357898e-01
   5.2475482e-01  -1.6357898e-01
   5.2672348e-01  -1.6357898e-01
   5.2869214e-01  -1.6357898e-01
   5.3066079e-01  -1.6357898e-01
   5.3262945e-01  -1.6357898e-01
   5.3459810e-01  -1.6357898e-01
   5.3656676e-01  -1.6357898e-01
   5.3853542e-01  -1.6357898e-01
   5.4050407e-01  -1.6357898e-01
   5.4247273e-01  -1.6357898e-01
   5.4444138e-01  -1.6357898e-01
   5.4641004e-01  -1.6357898e-01
   5.4837870e-01  -1.6357898e-01
   5.5034735e-01  -1.6357898e-01
   5.5231601e-01  -1.6357898e-01
   5.5428467e-01  -1.6357898e-01
   5.5625332e-01  -1.6357898e-01
   5.5822198e-01  -1.6357898e-01
   5.6019063e-01  -1.6357898e-01
   5.6215929e-01  -1.6357898e-01
   5.6412795e-01  -1.6357898e-01
   5.6609660e-01  -1.6357898e-01
   5.6806526e-01  -1.6357898e-01
   5.7003391e-01  -1.6357898e-01
   5.7200257e-01  -1.6357898e-01
   5.7397123e-01  -1.6357898e-01
   5.7593988e-01  -1.6357898e-01
   5.7790854e-01  -1.6357898e-01
   5.7987719e-01  -1.6357898e-01
   5.8184585e-01  -1.6357898e-01
   5.8381451e-01  -1.6357898e-01
   5.8578316e-01  -1.6357898e-01
   5.8775182e-01  -1.6357898e-01
   5.8972047e-01  -1.6357898e-01
   5.9168913e-01  -1.6357898e-01
   5.9365779e-01  -1.6357898e-01
   5.9562644e-01  -1.6357898e-01
   5.9759510e-01  -1.6357898e-01
   5.9956375e-01  -1.6357898e-01
   6.0153241e-01  -1.6357898e-01
   6.0350107e-01  -1.6357898e-01
   6.0546972e-01  -1.6357898e-01
   6.0743838e-01  -1.6357898e-01
   6.0940703e-01  -1.6357898e-01
   6.1137569e-01  -1.6357898e-01
   6.1334435e-01  -1.6357898e-01
   6.1531300e-01  -1.6357898e-01
   6.1728166e-01  -1.6357898e-01
   6.1925031e-01  -1.6357898e-01
   6.2121897e-01  -1.6357898e-01
   6.2318763e-01  -1.6357898e-01
   6.2515628e-01  -1.6357898e-01
   6.2712494e-01  -1.6357898e-01
   6.2909359e-01  -1.6357898e-01
   6.3106225e-01  -1.6357898e-01
   6.3303091e-01  -1.6357898e-01
   6.3499956e-01  -1.6357898e-01
   6.3696822e-01  -1.6357898e-01
   6.3893688e-01  -1.6357898e-01
   6.4090553e-01  -1.6357898e-01
   6.4287419e-01  -1.6357898e-01
   6.4484284e-01  -1.6357898e-01
   6.4681150e-01  -1.6357898e-01
   6.4878016e-01  -1.6357898e-01
   6.5074881e-01  -1.6357898e-01
   6.5271747e-01  -1.6357898e-01
   6.5468612e-01  -1.6357898e-01
   6.5665478e-01  -1.6357898e-01
   6.5862344e-01  -1.6357898e-01
   6.6059209e-01  -1.6357898e-01
   6.6256075e-01  -1.6357898e-01
   6.6452940e-01  -1.6357898e-01
   6.6649806e-01  -1.6357898e-01
   6.6846672e-01  -1.6357898e-01
   6.7043537e-01  -1.6357898e-01
   6.7240403e-01  -1.6357898e-01
   6.7437268e-01  -1.6357898e-01
   6.7634134e-01  -1.6357898e-01
   6.7831000e-01  -1.6357898e-01
   6.8027865e-01  -1.6357898e-01
   6.8224731e-01  -1.6357898e-01
   6.8421596e-01  -1.6357898e-01
   6.8618462e-01  -1.6357898e-01
   6.8815328e-01  -1.6357898e-01
   6.9012193e-01  -1.6357898e-01
   6.9209059e-01  -1.6357898e-01
   6.9405924e-01  -1.6357898e-01
   6.9602790e-01  -1.6357898e-01
   6.9799656e-01  -1.6357898e-01
   6.9996521e-01  -1.6357898e-01
   7.0193386e-01  -1.6357898e-01
   7.0390250e-01  -1.6357898e-01
   7.0587113e-01  -1.6357898e-01
   7.0783973e-01  -1.6357898e-01
   7.0980827e-01  -1.6357897e-01
   7.1177671e-01  -1.6357895e-01
   7.1374496e-01  -1.6357892e-01
   7.1571286e-01  -1.6357887e-01
   7.1768016e-01  -1.6357879e-01
   7.1964637e-01  -1.6357865e-01
   7.2161067e-01  -1.6357842e-01
   7.2357160e-01  -1.6357809e-01
   7.2552679e-01  -1.6357763e-01
   7.2747249e-01  -1.6357702e-01
   7.2940324e-01  -1.6357625e-01
   7.3131155e-01  -1.6357539e-01
   7.3318840e-01  -1.6357626e-01
   7.3503310e-01  -1.6357523e-01
   7.3680350e-01  -1.6357037e-01
   7.3895963e-01  -1.6353878e-01
   7.3939759e-01  -1.6359265e-01
   7.4013796e-01  -1.6359265e-01
   7.4082732e-01  -1.6359265e-01
   7.4109421e-01  -1.6359265e-01
   7.4212344e-01  -1.6359081e-01
   7.4263220e-01  -1.6359049e-01
   7.4311287e-01  -1.6359265e-01
   7.4356199e-01  -1.6359265e-01
   7.4399114e-01  -1.6359265e-01
   7.4441519e-01  -1.6359265e-01
   7.4494483e-01  -1.6359265e-01
   7.4504794e-01  -1.6358588e-01
   7.4548422e-01  -1.6355722e-01
   7.4588344e-01  -1.6353099e-01
   7.4635074e-01  -1.6350030e-01
   7.4690861e-01  -1.6346365e-01
   7.4743395e-01  -1.6342912e-01
   7.4753439e-01  -1.6342248e-01
   7.4849583e-01  -1.6335472e-01
   7.5005121e-01  -1.6317064e-01
   7.5173872e-01  -1.6306673e-01
   7.5348349e-01  -1.6293995e-01
   7.5532066e-01  -1.6206297e-01
   7.5718167e-01  -1.6100375e-01
   7.5907025e-01  -1.5992767e-01
   7.6097614e-01  -1.5883895e-01
   7.6289018e-01  -1.5774179e-01
   7.6480795e-01  -1.5663605e-01
   7.6673854e-01  -1.5551037e-01
   7.6871332e-01  -1.5289764e-01
   7.7076683e-01  -1.4996620e-01
   7.7276564e-01  -1.4695449e-01
   7.7469372e-01  -1.4392060e-01
   7.7661495e-01  -1.4040073e-01
   7.7857310e-01  -1.3543322e-01
   7.8058282e-01  -1.3018552e-01
   7.8253893e-01  -1.2465736e-01
   7.8447505e-01  -1.1917028e-01
   7.8643906e-01  -1.1138565e-01
   7.8836202e-01  -1.0263704e-01
   7.9029855e-01  -9.2967846e-02
   7.9227595e-01  -8.2326079e-02
   7.9427392e-01  -6.8642167e-02
   7.9521778e-01  -5.9397030e-02
   7.9647190e-01  -4.4570328e-02
   7.9675156e-01  -4.0398926e-02
   7.9676161e-01  -4.0248992e-02
   7.9749594e-01  -2.6740509e-02
   7.9755658e-01  -2.5300649e-02
   7.9788609e-01  -1.7115588e-02
   7.9792597e-01  -1.5199985e-02
   7.9797694e-01  -1.1582694e-02
   7.9801313e-01  -8.8864089e-03
   7.9804719e-01  -6.3497943e-03
   7.9807312e-01  -4.4178243e-03
   7.9807953e-01  -3.9406984e-03


==> data/DARPA_waterline_o1_02.dat <==
   1.4983402e-01  -5.2029134e-05
   1.4984025e-01  -1.9954939e-03
   1.4983089e-01  -3.9866285e-03
   1.4982306e-01  -5.9440395e-03
   1.4981547e-01  -8.0310552e-03
   1.4980642e-01  -1.0359731e-02
   1.4979130e-01  -1.3133501e-02
   1.4976416e-01  -1.6843529e-02
   1.4989118e-01  -2.1041601e-02
   1.5002028e-01  -2.5459624e-02
   1.5025862e-01  -3.3699945e-02
   1.5077040e-01  -4.1284906e-02
   1.5154616e-01  -5.0077305e-02
   1.5203256e-01  -5.3837214e-02
   1.5260564e-01  -5.8256698e-02
   1.5409076e-01  -6.8651614e-02
   1.5620786e-01  -7.9775660e-02
   1.5694354e-01  -8.3628189e-02
   1.6035781e-01  -9.9339248e-02
   1.6089222e-01  -1.0142299e-01
   1.6448116e-01  -1.1601719e-01
   1.6484408e-01  -1.1732352e-01
   1.6796153e-01  -1.2866185e-01
   1.6919091e-01  -1.3329358e-01
   1.7035737e-01  -1.3733227e-01
   1.7078495e-01  -1.3876858e-01
   1.7271575e-01  -1.4536023e-01
   1.7371231e-01  -1.4877703e-01
   1.7483519e-01  -1.5222289e-01
   1.7736666e-01  -1.5867534e-01
   1.7936948e-01  -1.6277427e-01
   1.8032616e-01  -1.6435724e-01
   1.8118871e-01  -1.6658072e-01
   1.8309470e-01  -1.7060200e-01
   1.8541719e-01  -1.7572089e-01
   1.8795757e-01  -1.8151406e-01
   1.9003235e-01  -1.8623792e-01
   1.9196949e-01  -1.9082443e-01
   1.9388298e-01  -1.9512246e-01
   1.9604674e-01  -1.9965489e-01
   1.9808597e-01  -2.0466852e-01
   2.0000211e-01  -2.0942544e-01
   2.0193392e-01  -2.1305002e-01
   2.0387416e-01  -2.1628719e-01
   2.0582161e-01  -2.1870770e-01
   2.0777301e-01  -2.2114850e-01
   2.0972517e-01  -2.2451527e-01
   2.1167563e-01  -2.2892769e-01
   2.1247329e-01  -2.3103336e-01
   2.1415420e-01  -2.3527942e-01
   2.1708000e-01  -2.4314232e-01
   2.1938992e-01  -2.4974303e-01
   2.2127191e-01  -2.5564246e-01
   2.2309717e-01  -2.6119363e-01
   2.2485479e-01  -2.6504579e-01
   2.2648168e-01  -2.7011658e-01
   2.2648464e-01  -2.7012706e-01
   2.2804285e-01  -2.7558549e-01
   2.2889541e-01  -2.7910340e-01
   2.2964989e-01  -2.8165105e-01
   2.3008953e-01  -2.8290945e-01
   2.3025311e-01  -2.8335838e-01
   2.3074188e-01  -2.8513375e-01
   2.3131556e-01  -2.8728433e-01
   2.3196946e-01  -2.8956136e-01
   2.3212837e-01  -2.9009198e-01
   2.3255854e-01  -2.9151531e-01
   2.3289223e-01  -2.9268865e-01
   2.3310381e-01  -2.9340472e-01
   2.3326927e-01  -2.9389641e-01
   2.3349499e-01  -2.9457320e-01
   2.3393475e-01  -2.9595619e-01
   2.3440714e-01  -2.9743670e-01
   2.3548517e-01  -3.0113603e-01
   2.3564042e-01  -3.0165868e-01
   2.3630030e-01  -3.0445548e-01
   2.3724122e-01  -3.0797146e-01
   2.3796045e-01  -3.1069479e-01
   2.3819067e-01  -3.1152651e-01
   2.3991734e-01  -3.1743767e-01
   2.4155060e-01  -3.2284360e-01
   2.4157394e-01  -3.2291453e-01
   2.4433206e-01  -3.3048764e-01
   2.4707278e-01  -3.3726200e-01
   2.4906893e-01  -3.4181822e-01
   2.5101769e-01  -3.4480403e-01
   2.5297664e-01  -3.4707517e-01
   2.5494614e-01  -3.4988751e-01
   2.5692125e-01  -3.5225312e-01
   2.5757543e-01  -3.5296867e-01
   2.5912195e-01  -3.5453941e-01
   2.6137805e-01  -3.5641883e-01
   2.6358551e-01  -3.5787887e-01
   2.6575113e-01  -3.5897234e-01
   2.6787732e-01  -3.5973718e-01
   2.6996723e-01  -3.6020596e-01
   2.7202479e-01  -3.6040663e-01
   2.7405216e-01  -3.6036210e-01
   2.7605130e-01  -3.6009224e-01
   2.7802408e-01  -3.5961535e-01
   2.7997200e-01  -3.5894664e-01
   2.8189769e-01  -3.5812579e-01
   2.8379647e-01  -3.5708293e-01
   2.8567316e-01  -3.5587305e-01
   2.8755222e-01  -3.5476679e-01
   2.8944278e-01  -3.5377669e-01
   2.9132385e-01  -3.5264250e-01
   2.9318282e-01  -3.5130699e-01
   2.9502889e-01  -3.4991118e-01
   2.9685498e-01  -3.4838395e-01
   2.9866188e-01  -3.4673548e-01
   2.9973341e-01  -3.4570445e-01
   3.0052912e-01  -3.4490840e-01
   3.0250496e-01  -3.4283576e-01
   3.0448011e-01  -3.4065912e-01
   3.0645455e-01  -3.3841561e-01
   3.0842814e-01  -3.3612169e-01
   3.1040113e-01  -3.3379339e-01
   3.1237347e-01  -3.3144118e-01
   3.1434522e-01  -3.2907016e-01
   3.1620816e-01  -3.2676624e-01
   3.1792211e-01  -3.2456664e-01
   3.1963308e-01  -3.2236271e-01
   3.2134118e-01  -3.2015539e-01
   3.2304645e-01  -3.1794505e-01
   3.2474887e-01  -3.1573160e-01
   3.2644839e-01  -3.1351455e-01
   3.2814482e-01  -3.1129255e-01
   3.2822513e-01  -3.1118641e-01
   3.3009926e-01  -3.0854637e-01
   3.3206628e-01  -3.0575747e-01
   3.3403292e-01  -3.0298772e-01
   3.3599927e-01  -3.0025607e-01
   3.3796540e-01  -2.9754158e-01
   3.3954029e-01  -2.9527717e-01
   3.3993119e-01  -2.9467884e-01
   3.4189761e-01  -2.9251180e-01
   3.4386502e-01  -2.9079584e-01
   3.4583165e-01  -2.8834210e-01
   3.4779767e-01  -2.8576821e-01
   3.4976359e-01  -2.8321243e-01
   3.5172940e-01  -2.8066687e-01
   3.5347328e-01  -2.7833024e-01
   3.5513956e-01  -2.7608108e-01
   3.5680678e-01  -2.7385307e-01
   3.5847525e-01  -2.7164790e-01
   3.6014515e-01  -2.6946654e-01
   3.6181657e-01  -2.6730926e-01
   3.6330843e-01  -2.6540725e-01
   3.6352123e-01  -2.6511833e-01
   3.6548624e-01  -2.6247978e-01
   3.6745112e-01  -2.5988287e-01
   3.6941594e-01  -2.5732754e-01
   3.7138065e-01  -2.5481393e-01
   3.7334542e-01  -2.5234115e-01
   3.7422040e-01  -2.5125506e-01
   3.7531004e-01  -2.4977943e-01
   3.7727338e-01  -2.4716010e-01
   3.7923940e-01  -2.4458330e-01
   3.8120324e-01  -2.4182964e-01
   3.8316856e-01  -2.3984145e-01
   3.8513513e-01  -2.3827097e-01
   3.8699995e-01  -2.3615093e-01
   3.8869936e-01  -2.3427635e-01
   3.9038826e-01  -2.3234851e-01
   3.9207970e-01  -2.3044709e-01
   3.9377586e-01  -2.2857328e-01
   3.9547466e-01  -2.2672978e-01
   3.9717605e-01  -2.2491780e-01
   3.9880906e-01  -2.2321302e-01
   3.9889174e-01  -2.2312060e-01
   4.0085691e-01  -2.2096641e-01
   4.0282223e-01  -2.1886799e-01
   4.0478758e-01  -2.1682745e-01
   4.0675302e-01  -2.1484620e-01
   4.0871865e-01  -2.1292229e-01
   4.1068440e-01  -2.1105214e-01
   4.1179283e-01  -2.1002252e-01
   4.1265012e-01  -2.0914738e-01
   4.1461578e-01  -2.0718615e-01
   4.1658151e-01  -2.0527545e-01
   4.1854727e-01  -2.0341597e-01
   4.2051316e-01  -2.0161089e-01
   4.2247906e-01  -1.9979580e-01
   4.2444600e-01  -1.9852166e-01
   4.2641311e-01  -1.9741344e-01
   4.2824435e-01  -1.9574976e-01
   4.2996802e-01  -1.9412061e-01
   4.3170734e-01  -1.9259891e-01
   4.3345233e-01  -1.9111667e-01
   4.3520290e-01  -1.8967332e-01
   4.3695876e-01  -1.8826676e-01
   4.3871975e-01  -1.8689575e-01
   4.4048567e-01  -1.8555906e-01
   4.4225625e-01  -1.8425486e-01
   4.4329491e-01  -1.8350683e-01
   4.4411025e-01  -1.8287004e-01
   4.4607688e-01  -1.8136281e-01
   4.4804329e-01  -1.7975627e-01
   4.5001009e-01  -1.7853146e-01
   4.5197759e-01  -1.7756232e-01
   4.5394489e-01  -1.7631224e-01
   4.5591198e-01  -1.7499708e-01
   4.5787911e-01  -1.7373531e-01
   4.5984624e-01  -1.7248100e-01
   4.6181337e-01  -1.7124175e-01
   4.6374204e-01  -1.7004888e-01
   4.6378053e-01  -1.7002302e-01
   4.6574769e-01  -1.6872722e-01
   4.6771491e-01  -1.6746587e-01
   4.6968220e-01  -1.6623932e-01
   4.7164954e-01  -1.6504655e-01
   4.7361694e-01  -1.6388466e-01
   4.7558439e-01  -1.6275037e-01
   4.7755188e-01  -1.6163995e-01
   4.7951940e-01  -1.6055037e-01
   4.8148695e-01  -1.5947975e-01
   4.8345454e-01  -1.5842764e-01
   4.8542217e-01  -1.5739409e-01
   4.8738984e-01  -1.5637831e-01
   4.8803355e-01  -1.5605021e-01
   4.8935754e-01  -1.5531734e-01
   4.9132527e-01  -1.5424249e-01
   4.9329305e-01  -1.5318039e-01
   4.9526086e-01  -1.5212598e-01
   4.9722871e-01  -1.5106744e-01
   4.9919659e-01  -1.5001712e-01
   5.0116453e-01  -1.4887845e-01
   5.0313249e-01  -1.4805423e-01
   5.0510050e-01  -1.4734393e-01
   5.0706849e-01  -1.4632101e-01
   5.0903645e-01  -1.4529161e-01
   5.1100442e-01  -1.4428400e-01
   5.1297234e-01  -1.4329298e-01
   5.1494017e-01  -1.4231772e-01
   5.1690807e-01  -1.4134219e-01
   5.1883682e-01  -1.4058469e-01
   5.2071990e-01  -1.3983648e-01
   5.2256496e-01  -1.3882179e-01
   5.2441271e-01  -1.3780040e-01
   5.2626108e-01  -1.3678084e-01
   5.2811358e-01  -1.3578888e-01
   5.2996388e-01  -1.3476340e-01
   5.3184492e-01  -1.3397824e-01
   5.3373000e-01  -1.3323956e-01
   5.3558327e-01  -1.3225190e-01
   5.3745132e-01  -1.3135138e-01
   5.3933889e-01  -1.3057697e-01
   5.4121667e-01  -1.2971845e-01
   5.4307971e-01  -1.2877329e-01
   5.4494029e-01  -1.2781421e-01
   5.4679186e-01  -1.2678798e-01
   5.4864317e-01  -1.2574968e-01
   5.5051264e-01  -1.2482992e-01
   5.5241142e-01  -1.2417396e-01
   5.5430561e-01  -1.2345337e-01
   5.5448673e-01  -1.2335635e-01
   5.5626297e-01  -1.2237865e-01
   5.5823057e-01  -1.2133942e-01
   5.6019823e-01  -1.2030250e-01
   5.6216587e-01  -1.1929433e-01
   5.6413348e-01  -1.1826053e-01
   5.6610108e-01  -1.1725219e-01
   5.6806866e-01  -1.1625918e-01
   5.7003624e-01  -1.1527216e-01
   5.7200381e-01  -1.1428808e-01
   5.7397139e-01  -1.1331726e-01
   5.7593895e-01  -1.1235861e-01
   5.7790651e-01  -1.1141173e-01
   5.7987404e-01  -1.1045686e-01
   5.8184156e-01  -1.0948406e-01
   5.8380908e-01  -1.0850341e-01
   5.8577660e-01  -1.0752961e-01
   5.8774412e-01  -1.0657981e-01
   5.8971163e-01  -1.0565459e-01
   5.9167914e-01  -1.0475513e-01
   5.9364659e-01  -1.0382433e-01
   5.9543797e-01  -1.0311428e-01
   5.9561414e-01  -1.0304217e-01
   5.9758201e-01  -1.0245186e-01
   5.9954972e-01  -1.0157490e-01
   6.0151724e-01  -1.0047153e-01
   6.0348489e-01  -9.9453607e-02
   6.0545259e-01  -9.8467333e-02
   6.0742032e-01  -9.7511124e-02
   6.0938806e-01  -9.6581309e-02
   6.1135588e-01  -9.5554193e-02
   6.1332394e-01  -9.4821253e-02
   6.1529201e-01  -9.4310992e-02
   6.1725990e-01  -9.3473385e-02
   6.1922783e-01  -9.2580205e-02
   6.2119584e-01  -9.1738340e-02
   6.2316391e-01  -9.0943312e-02
   6.2513202e-01  -9.0172745e-02
   6.2710018e-01  -8.9425593e-02
   6.2906839e-01  -8.8703674e-02
   6.3103666e-01  -8.8011582e-02
   6.3300499e-01  -8.7348460e-02
   6.3497334e-01  -8.6732935e-02
   6.3694179e-01  -8.6028630e-02
   6.3891046e-01  -8.5649137e-02
   6.4087923e-01  -8.5421463e-02
   6.4284804e-01  -8.4925870e-02
   6.4481697e-01  -8.4422679e-02
   6.4678598e-01  -8.3920151e-02
   6.4875507e-01  -8.3436051e-02
   6.5072416e-01  -8.2968301e-02
   6.5269320e-01  -8.2466557e-02
   6.5466223e-01  -8.1885631e-02
   6.5663136e-01  -8.1283614e-02
   6.5860063e-01  -8.0728025e-02
   6.5964050e-01  -8.0464472e-02
   6.6057002e-01  -8.0225161e-02
   6.6253951e-01  -7.9773758e-02
   6.6450913e-01  -7.9302177e-02
   6.6647867e-01  -7.8915777e-02
   6.6844779e-01  -7.7909844e-02
   6.7041733e-01  -7.6582769e-02
   6.7238753e-01  -7.6355737e-02
   6.7435763e-01  -7.6508874e-02
   6.7632760e-01  -7.6258128e-02
   6.7829770e-01  -7.5973240e-02
   6.8026804e-01  -7.5689061e-02
   6.8223863e-01  -7.5500706e-02
   6.8420933e-01  -7.5222189e-02
   6.8617972e-01  -7.5863338e-02
   6.8814994e-01  -7.6393942e-02
   6.9012048e-01  -7.6039784e-02
   6.9209134e-01  -7.5962182e-02
   6.9406229e-01  -7.5860171e-02
   6.9603331e-01  -7.5776008e-02
   6.9800434e-01  -7.5714530e-02
   6.9997548e-01  -7.5677996e-02
   7.0194680e-01  -7.5677954e-02
   7.0391823e-01  -7.5735421e-02
   7.0588964e-01  -7.5840363e-02
   7.0786100e-01  -7.5958171e-02
   7.0983245e-01  -7.6092120e-02
   7.1180397e-01  -7.6271591e-02
   7.1377550e-01  -7.6516692e-02
   7.1574691e-01  -7.6872573e-02
   7.1771811e-01  -7.7307908e-02
   7.1968865e-01  -7.8352349e-02
   7.2165795e-01  -7.8542490e-02
   7.2362514e-01  -7.8372311e-02
   7.2558958e-01  -7.9071173e-02
   7.2755016e-01  -7.9655666e-02
   7.2950362e-01  -8.0485450e-02
   7.3144629e-01  -8.1566653e-02
   7.3337414e-01  -8.2894585e-02
   7.3528391e-01  -8.4456015e-02
   7.3712506e-01  -8.5924099e-02
   7.3893237e-01  -8.7309178e-02
   7.3923923e-01  -8.7635485e-02
   7.4048947e-01  -8.9253933e-02
   7.4133142e-01  -9.0292746e-02
   7.4234229e-01  -9.1818795e-02
   7.4285366e-01  -9.2800213e-02
   7.4333441e-01  -9.3772309e-02
   7.4379808e-01  -9.4706280e-02
   7.4382384e-01  -9.4757679e-02
   7.4439294e-01  -9.5940253e-02
   7.4502002e-01  -9.7402839e-02
   7.4506079e-01  -9.7507494e-02
   7.4529255e-01  -9.8101556e-02
   7.4565378e-01  -9.9059136e-02
   7.4601331e-01  -9.9905795e-02
   7.4639005e-01  -1.0082280e-01
   7.4678644e-01  -1.0172648e-01
   7.4720535e-01  -1.0258354e-01
   7.4765459e-01  -1.0333837e-01
   7.4856701e-01  -1.0511395e-01
   7.4969760e-01  -1.0749321e-01
   7.5053399e-01  -1.0895407e-01
   7.5189461e-01  -1.1137912e-01
   7.5351938e-01  -1.1431520e-01
   7.5535340e-01  -1.1689022e-01
   7.5722530e-01  -1.1836529e-01
   7.5911882e-01  -1.1915890e-01
   7.6102450e-01  -1.2046850e-01
   7.6294411e-01  -1.2202809e-01
   7.6500932e-01  -1.2315947e-01
   7.6709735e-01  -1.2395009e-01
   7.6918307e-01  -1.2328606e-01
   7.7092905e-01  -1.2249963e-01
   7.7269124e-01  -1.2135137e-01
   7.7449691e-01  -1.2017626e-01
   7.7622562e-01  -1.1814891e-01
   7.7785989e-01  -1.1522856e-01
   7.7939405e-01  -1.1239423e-01
   7.8098724e-01  -1.0935089e-01
   7.8252205e-01  -1.0633927e-01
   7.8396790e-01  -1.0299020e-01
   7.8538070e-01  -9.9148468e-02
   7.8679273e-01  -9.4715518e-02
   7.8806311e-01  -8.9831820e-02
   7.8930416e-01  -8.4553576e-02
   7.9063063e-01  -7.8660274e-02
   7.9184570e-01  -7.2868955e-02
   7.9301354e-01  -6.6509746e-02
   7.9412902e-01  -5.9563824e-02
   7.9507794e-01  -5.1626425e-02
   7.9585481e-01  -4.4184936e-02
   7.9610726e-01  -4.1528903e-02
   7.9684844e-01  -3.2648078e-02
   7.9711703e-01  -2.8127930e-02
   7.9738174e-01  -2.2960684e-02
   7.9754020e-01  -2.0055812e-02
   7.9768050e-01  -1.7402709e-02
   7.9780174e-01  -1.4531343e-02
   7.9788063e-01  -1.1300345e-02
   7.9791678e-01  -9.7587244e-03
   7.9795279e-01  -8.1877176e-03
   7.9798657e-01  -6.6844401e-03
   7.9802027e-01  -5.1767591e-03
   7.9805433e-01  -3.6508970e-03
   7.9808927e-01  -2.1098953e-03


==> data/DARPA_waterline_o1_03.dat <==
   8.5419895e-01  -9.7274390e-05
   8.5419106e-01  -1.3516871e-03
   8.5418664e-01  -2.0556666e-03
   8.5417394e-01  -4.0991217e-03
   8.5416118e-01  -6.1512493e-03
   8.5414840e-01  -8.2053219e-03
   8.5413577e-01  -1.0240215e-02
   8.5412217e-01  -1.2157840e-02
   8.5408664e-01  -1.4035158e-02
   8.5403101e-01  -1.6899709e-02
   8.5396659e-01  -2.0215676e-02
   8.5388904e-01  -2.3638915e-02
   8.5384946e-01  -2.5404056e-02
   8.5356547e-01  -3.4080904e-02
   8.5343916e-01  -3.7063593e-02
   8.5323011e-01  -4.1996478e-02
   8.5292665e-01  -4.8504857e-02
   8.5259555e-01  -5.4115491e-02
   8.5179234e-01  -6.6419299e-02
   8.5100442e-01  -7.6397544e-02
   8.5065572e-01  -8.0820256e-02
   8.4927897e-01  -9.5436626e-02
   8.4908409e-01  -9.7240202e-02
   8.4761469e-01  -1.1072001e-01
   8.4710967e-01  -1.1477877e-01
   8.4560720e-01  -1.2670889e-01
   8.4518794e-01  -1.2969704e-01
   8.4345428e-01  -1.4174034e-01
   8.4325702e-01  -1.4298369e-01
   8.4134434e-01  -1.5397524e-01
   8.4062542e-01  -1.5808944e-01
   8.3924733e-01  -1.6535913e-01
   8.3754827e-01  -1.7425566e-01
   8.3734711e-01  -1.7524117e-01
   8.3541749e-01  -1.8457859e-01
   8.3424593e-01  -1.9023106e-01
   8.3352344e-01  -1.9351617e-01
   8.3160638e-01  -2.0214124e-01
   8.3083852e-01  -2.0521765e-01
   8.2951324e-01  -2.1017778e-01
   8.2765752e-01  -2.1704921e-01
   8.2650480e-01  -2.2129927e-01
   8.2553014e-01  -2.2471076e-01
   8.2373932e-01  -2.3092986e-01
   8.2184183e-01  -2.3758191e-01
   8.2174170e-01  -2.3790456e-01
   8.1972009e-01  -2.4405153e-01
   8.1786116e-01  -2.4920204e-01
   8.1678226e-01  -2.5222864e-01
   8.1572848e-01  -2.5505514e-01
   8.1389834e-01  -2.5987361e-01
   8.1201293e-01  -2.6475851e-01
   8.1099288e-01  -2.6711683e-01
   8.0981539e-01  -2.6967937e-01
   8.0793330e-01  -2.7354339e-01
   8.0616307e-01  -2.7710193e-01
   8.0421595e-01  -2.8096800e-01
   8.0361724e-01  -2.8211237e-01
   8.0202259e-01  -2.8492934e-01
   8.0013408e-01  -2.8769827e-01
   7.9833645e-01  -2.9023804e-01
   7.9639032e-01  -2.9298960e-01
   7.9517235e-01  -2.9472885e-01
   7.9419611e-01  -2.9604709e-01
   7.9222107e-01  -2.9793182e-01
   7.9035554e-01  -2.9953519e-01
   7.8849229e-01  -3.0107617e-01
   7.8665528e-01  -3.0279724e-01
   7.8487178e-01  -3.0435644e-01
   7.8253461e-01  -3.0528478e-01
   7.8039332e-01  -3.0618230e-01
   7.7858622e-01  -3.0662154e-01
   7.7681912e-01  -3.0703522e-01
   7.7493370e-01  -3.0693524e-01
   7.7301412e-01  -3.0656899e-01
   7.7108311e-01  -3.0608426e-01
   7.6915040e-01  -3.0550201e-01
   7.6718741e-01  -3.0473598e-01
   7.6516414e-01  -3.0323051e-01
   7.6310791e-01  -3.0149169e-01
   7.6119246e-01  -2.9973851e-01
   7.5930787e-01  -2.9789665e-01
   7.5745770e-01  -2.9596907e-01
   7.5565600e-01  -2.9397019e-01
   7.5392097e-01  -2.9189674e-01
   7.5227558e-01  -2.8948645e-01
   7.5073037e-01  -2.8717266e-01
   7.5038421e-01  -2.8667344e-01
   7.4932307e-01  -2.8507063e-01
   7.4809946e-01  -2.8320752e-01
   7.4749414e-01  -2.8235364e-01
   7.4686023e-01  -2.8137233e-01
   7.4621953e-01  -2.8039333e-01
   7.4568844e-01  -2.7957843e-01
   7.4534642e-01  -2.7903385e-01
   7.4512499e-01  -2.7868540e-01
   7.4430233e-01  -2.7750279e-01
   7.4420642e-01  -2.7736583e-01
   7.4369746e-01  -2.7668289e-01
   7.4312555e-01  -2.7591650e-01
   7.4253288e-01  -2.7517998e-01
   7.4166633e-01  -2.7427895e-01
   7.4082996e-01  -2.7336655e-01
   7.4066128e-01  -2.7317573e-01
   7.3947668e-01  -2.7175601e-01
   7.3706846e-01  -2.6928713e-01
   7.3521919e-01  -2.6752340e-01
   7.3328633e-01  -2.6578646e-01
   7.3135545e-01  -2.6415968e-01
   7.2947632e-01  -2.6321405e-01
   7.2756515e-01  -2.6230482e-01
   7.2563010e-01  -2.6097812e-01
   7.2367969e-01  -2.5992387e-01
   7.2171894e-01  -2.5892954e-01
   7.1975364e-01  -2.5808359e-01
   7.1778385e-01  -2.5728151e-01
   7.1580912e-01  -2.5644947e-01
   7.1383325e-01  -2.5579667e-01
   7.1185654e-01  -2.5523577e-01
   7.0987938e-01  -2.5476448e-01
   7.0790201e-01  -2.5437615e-01
   7.0592457e-01  -2.5406832e-01
   7.0394716e-01  -2.5383696e-01
   7.0196974e-01  -2.5367977e-01
   6.9999261e-01  -2.5359284e-01
   6.9801569e-01  -2.5357616e-01
   6.9603896e-01  -2.5362682e-01
   6.9406240e-01  -2.5374275e-01
   6.9208607e-01  -2.5392206e-01
   6.9011000e-01  -2.5416485e-01
   6.8813418e-01  -2.5446887e-01
   6.8615865e-01  -2.5483584e-01
   6.8418341e-01  -2.5525650e-01
   6.8220817e-01  -2.5576539e-01
   6.8023492e-01  -2.5620217e-01
   6.7826231e-01  -2.5670597e-01
   6.7628897e-01  -2.5736052e-01
   6.7431628e-01  -2.5799083e-01
   6.7234339e-01  -2.5866672e-01
   6.7037091e-01  -2.5938199e-01
   6.6839878e-01  -2.6013147e-01
   6.6642691e-01  -2.6091118e-01
   6.6445532e-01  -2.6172265e-01
   6.6248399e-01  -2.6255918e-01
   6.6051274e-01  -2.6342455e-01
   6.5854170e-01  -2.6433177e-01
   6.5657102e-01  -2.6528910e-01
   6.5460094e-01  -2.6630186e-01
   6.5263128e-01  -2.6736316e-01
   6.5066198e-01  -2.6858952e-01
   6.4869306e-01  -2.6958102e-01
   6.4672442e-01  -2.7034838e-01
   6.4475587e-01  -2.7137882e-01
   6.4278755e-01  -2.7253862e-01
   6.4081946e-01  -2.7372230e-01
   6.3885159e-01  -2.7493084e-01
   6.3688429e-01  -2.7616017e-01
   6.3491706e-01  -2.7740990e-01
   6.3294998e-01  -2.7867902e-01
   6.3098298e-01  -2.7996690e-01
   6.2901608e-01  -2.8127214e-01
   6.2704952e-01  -2.8259371e-01
   6.2508328e-01  -2.8393051e-01
   6.2311730e-01  -2.8528157e-01
   6.2115147e-01  -2.8664571e-01
   6.1918568e-01  -2.8802135e-01
   6.1721986e-01  -2.8940772e-01
   6.1525424e-01  -2.9080380e-01
   6.1328877e-01  -2.9220835e-01
   6.1132332e-01  -2.9362089e-01
   6.0935833e-01  -2.9504045e-01
   6.0739353e-01  -2.9646769e-01
   6.0542851e-01  -2.9791283e-01
   6.0346327e-01  -2.9935359e-01
   6.0149818e-01  -3.0077454e-01
   5.9953327e-01  -3.0220315e-01
   5.9756788e-01  -3.0344733e-01
   5.9560216e-01  -3.0450741e-01
   5.9363706e-01  -3.0586025e-01
   5.9167230e-01  -3.0740045e-01
   5.8970966e-01  -3.0880740e-01
   5.8781249e-01  -3.1014135e-01
   5.8591614e-01  -3.1145380e-01
   5.8401987e-01  -3.1275236e-01
   5.8212281e-01  -3.1403145e-01
   5.8022572e-01  -3.1529197e-01
   5.7832801e-01  -3.1653021e-01
   5.7643146e-01  -3.1774953e-01
   5.7453504e-01  -3.1896672e-01
   5.7263861e-01  -3.2016181e-01
   5.7074203e-01  -3.2132928e-01
   5.6884516e-01  -3.2248265e-01
   5.6694888e-01  -3.2362559e-01
   5.6505328e-01  -3.2475088e-01
   5.6315680e-01  -3.2585535e-01
   5.6125958e-01  -3.2694308e-01
   5.5936214e-01  -3.2801756e-01
   5.5746564e-01  -3.2907915e-01
   5.5556972e-01  -3.3012771e-01
   5.5367449e-01  -3.3116205e-01
   5.5178022e-01  -3.3218095e-01
   5.4988641e-01  -3.3318330e-01
   5.4799362e-01  -3.3416792e-01
   5.4610198e-01  -3.3513414e-01
   5.4421071e-01  -3.3608203e-01
   5.4232052e-01  -3.3701181e-01
   5.4043187e-01  -3.3792369e-01
   5.3854456e-01  -3.3882043e-01
   5.3736122e-01  -3.3936328e-01
   5.3662709e-01  -3.3969290e-01
   5.3465974e-01  -3.4055960e-01
   5.3269223e-01  -3.4116948e-01
   5.3072475e-01  -3.4184192e-01
   5.2875752e-01  -3.4274485e-01
   5.2679003e-01  -3.4355198e-01
   5.2482249e-01  -3.4434032e-01
   5.2285492e-01  -3.4510284e-01
   5.2088765e-01  -3.4584421e-01
   5.1892050e-01  -3.4656521e-01
   5.1695298e-01  -3.4726746e-01
   5.1498502e-01  -3.4795181e-01
   5.1301684e-01  -3.4861935e-01
   5.1104893e-01  -3.4927069e-01
   5.0908163e-01  -3.4990677e-01
   5.0711437e-01  -3.5052882e-01
   5.0514674e-01  -3.5113784e-01
   5.0317873e-01  -3.5173459e-01
   5.0121099e-01  -3.5231986e-01
   4.9924375e-01  -3.5289462e-01
   4.9727661e-01  -3.5346024e-01
   4.9530942e-01  -3.5401786e-01
   4.9344129e-01  -3.5452342e-01
   4.9157389e-01  -3.5502317e-01
   4.8970845e-01  -3.5551756e-01
   4.8784581e-01  -3.5600736e-01
   4.8598538e-01  -3.5649424e-01
   4.8412642e-01  -3.5697983e-01
   4.8226778e-01  -3.5746536e-01
   4.8040375e-01  -3.5792006e-01
   4.7853679e-01  -3.5833977e-01
   4.7668741e-01  -3.5881486e-01
   4.7484453e-01  -3.5931974e-01
   4.7298184e-01  -3.5974688e-01
   4.7113103e-01  -3.6021373e-01
   4.6930318e-01  -3.6077078e-01
   4.6747114e-01  -3.6130101e-01
   4.6564016e-01  -3.6183216e-01
   4.6381004e-01  -3.6236189e-01
   4.6352012e-01  -3.6244580e-01
   4.6186457e-01  -3.6290233e-01
   4.5989785e-01  -3.6344806e-01
   4.5793101e-01  -3.6399946e-01
   4.5596433e-01  -3.6456601e-01
   4.5399801e-01  -3.6515092e-01
   4.5203182e-01  -3.6574972e-01
   4.5006517e-01  -3.6636106e-01
   4.4809885e-01  -3.6704372e-01
   4.4613232e-01  -3.6757424e-01
   4.4416600e-01  -3.6810020e-01
   4.4220000e-01  -3.6879066e-01
   4.4023341e-01  -3.6946749e-01
   4.3830649e-01  -3.7002841e-01
   4.3648210e-01  -3.7062090e-01
   4.3465161e-01  -3.7118767e-01
   4.3282508e-01  -3.7177260e-01
   4.3103448e-01  -3.7250315e-01
   4.2924595e-01  -3.7324636e-01
   4.2745246e-01  -3.7398236e-01
   4.2565905e-01  -3.7473123e-01
   4.2386958e-01  -3.7549376e-01
   4.2208149e-01  -3.7627313e-01
   4.2029515e-01  -3.7707048e-01
   4.1850897e-01  -3.7788748e-01
   4.1753990e-01  -3.7834261e-01
   4.1664170e-01  -3.7874643e-01
   4.1467582e-01  -3.7965553e-01
   4.1271002e-01  -3.8059041e-01
   4.1074410e-01  -3.8155181e-01
   4.0877817e-01  -3.8254055e-01
   4.0681210e-01  -3.8355705e-01
   4.0484618e-01  -3.8460236e-01
   4.0288027e-01  -3.8567719e-01
   4.0091430e-01  -3.8678196e-01
   3.9895987e-01  -3.8790834e-01
   3.9718681e-01  -3.8892306e-01
   3.9541502e-01  -3.8996290e-01
   3.9364630e-01  -3.9102759e-01
   3.9187891e-01  -3.9211867e-01
   3.9010967e-01  -3.9321247e-01
   3.8833895e-01  -3.9431412e-01
   3.8654961e-01  -3.9534623e-01
   3.8473613e-01  -3.9628236e-01
   3.8294480e-01  -3.9735805e-01
   3.8119834e-01  -3.9869552e-01
   3.8068977e-01  -3.9905773e-01
   3.7929121e-01  -4.0001459e-01
   3.7732552e-01  -4.0137831e-01
   3.7535976e-01  -4.0276288e-01
   3.7339392e-01  -4.0417511e-01
   3.7142795e-01  -4.0562106e-01
   3.6946186e-01  -4.0710296e-01
   3.6749606e-01  -4.0861527e-01
   3.6552996e-01  -4.1014975e-01
   3.6356377e-01  -4.1170238e-01
   3.6177477e-01  -4.1309779e-01
   3.6000052e-01  -4.1449592e-01
   3.5822560e-01  -4.1591340e-01
   3.5645117e-01  -4.1735951e-01
   3.5467885e-01  -4.1885028e-01
   3.5290833e-01  -4.2037873e-01
   3.5113227e-01  -4.2189090e-01
   3.4935120e-01  -4.2338474e-01
   3.4757047e-01  -4.2490456e-01
   3.4578670e-01  -4.2642641e-01
   3.4500828e-01  -4.2705939e-01
   3.4389412e-01  -4.2794645e-01
   3.4192661e-01  -4.2949803e-01
   3.3995916e-01  -4.3092269e-01
   3.3799189e-01  -4.3265597e-01
   3.3602426e-01  -4.3467805e-01
   3.3405607e-01  -4.3656033e-01
   3.3208758e-01  -4.3843050e-01
   3.3011878e-01  -4.4029537e-01
   3.2814967e-01  -4.4216473e-01
   3.2618026e-01  -4.4404143e-01
   3.2425397e-01  -4.4587294e-01
   3.2244202e-01  -4.4756982e-01
   3.2062707e-01  -4.4927444e-01
   3.1880884e-01  -4.5098473e-01
   3.1698702e-01  -4.5269814e-01
   3.1516128e-01  -4.5441155e-01
   3.1333136e-01  -4.5612272e-01
   3.1149703e-01  -4.5783004e-01
   3.0965795e-01  -4.5953013e-01
   3.0781345e-01  -4.6121553e-01
   3.0596294e-01  -4.6287929e-01
   3.0410608e-01  -4.6451760e-01
   3.0224269e-01  -4.6612760e-01
   3.0037269e-01  -4.6770643e-01
   2.9849607e-01  -4.6925250e-01
   2.9715629e-01  -4.7032798e-01
   2.9658561e-01  -4.7077928e-01
   2.9460797e-01  -4.7230136e-01
   2.9262972e-01  -4.7378073e-01
   2.9065085e-01  -4.7521326e-01
   2.8867134e-01  -4.7659315e-01
   2.8669116e-01  -4.7790975e-01
   2.8471007e-01  -4.7916875e-01
   2.8273014e-01  -4.8016432e-01
   2.8075071e-01  -4.8103977e-01
   2.7877038e-01  -4.8196527e-01
   2.7678674e-01  -4.8293670e-01
   2.7479964e-01  -4.8388353e-01
   2.7281237e-01  -4.8458322e-01
   2.7082277e-01  -4.8510449e-01
   2.6883719e-01  -4.8532359e-01
   2.6685663e-01  -4.8549039e-01
   2.6487150e-01  -4.8567667e-01
   2.6288321e-01  -4.8560039e-01
   2.6089573e-01  -4.8529845e-01
   2.5890917e-01  -4.8478665e-01
   2.5815578e-01  -4.8451117e-01
   2.5682717e-01  -4.8398671e-01
   2.5466249e-01  -4.8283684e-01
   2.5247252e-01  -4.8131915e-01
   2.5025998e-01  -4.7939851e-01
   2.4803048e-01  -4.7703712e-01
   2.4579247e-01  -4.7419732e-01
   2.4355754e-01  -4.7085745e-01
   2.4154786e-01  -4.6727395e-01
   2.3983527e-01  -4.6388173e-01
   2.3814591e-01  -4.6102344e-01
   2.3801422e-01  -4.6083651e-01
   2.3729290e-01  -4.5969868e-01
   2.3646434e-01  -4.5812238e-01
   2.3551615e-01  -4.5582139e-01
   2.3548120e-01  -4.5574989e-01
   2.3478891e-01  -4.5433118e-01
   2.3431157e-01  -4.5335487e-01
   2.3387384e-01  -4.5250142e-01
   2.3316241e-01  -4.5114203e-01
   2.3306853e-01  -4.5097022e-01
   2.3257299e-01  -4.4992046e-01
   2.3211850e-01  -4.4899303e-01
   2.3162226e-01  -4.4796709e-01
   2.3150208e-01  -4.4771577e-01
   2.3111177e-01  -4.4690364e-01
   2.3058556e-01  -4.4583912e-01
   2.2995320e-01  -4.4463916e-01
   2.2888698e-01  -4.4273139e-01
   2.2875290e-01  -4.4248336e-01
   2.2774738e-01  -4.4042416e-01
   2.2661136e-01  -4.3808281e-01
   2.2465475e-01  -4.3432208e-01
   2.2251575e-01  -4.3020544e-01
   2.2034537e-01  -4.2644870e-01
   2.1810598e-01  -4.2269673e-01
   2.1576485e-01  -4.1864485e-01
   2.1433673e-01  -4.1626348e-01
   2.1356045e-01  -4.1495309e-01
   2.1161782e-01  -4.1172042e-01
   2.0966322e-01  -4.0951162e-01
   2.0770544e-01  -4.0730297e-01
   2.0575089e-01  -4.0452852e-01
   2.0379837e-01  -4.0201808e-01
   2.0185042e-01  -3.9969972e-01
   1.9958904e-01  -3.9688360e-01
   1.9728011e-01  -3.9355210e-01
   1.9493778e-01  -3.9020414e-01
   1.9256659e-01  -3.8692079e-01
   1.9024229e-01  -3.8383992e-01
   1.8939306e-01  -3.8275557e-01
   1.8816715e-01  -3.8116530e-01
   1.8622470e-01  -3.7872281e-01
   1.8427393e-01  -3.7632802e-01
   1.8231502e-01  -3.7396006e-01
   1.8038166e-01  -3.7166630e-01
   1.7849406e-01  -3.6950596e-01
   1.7643458e-01  -3.6727046e-01
   1.7629838e-01  -3.6712153e-01
   1.7419663e-01  -3.6415767e-01
   1.7380732e-01  -3.6360434e-01
   1.7168146e-01  -3.6049131e-01
   1.6941629e-01  -3.5719424e-01
   1.6714760e-01  -3.5394802e-01
   1.6489456e-01  -3.5079798e-01
   1.6270969e-01  -3.4778755e-01
   1.6081597e-01  -3.4515749e-01
   1.5893277e-01  -3.4256178e-01
   1.5701538e-01  -3.4002776e-01
   1.5618076e-01  -3.3894017e-01
   1.5429180e-01  -3.3647960e-01
   1.5254662e-01  -3.3420871e-01
   1.5068735e-01  -3.3177773e-01
   1.4852029e-01  -3.2807056e-01
   1.4622316e-01  -3.2416495e-01
   1.4395331e-01  -3.2032872e-01
   1.4183824e-01  -3.1682082e-01
   1.4089249e-01  -3.1503782e-01
   1.3997122e-01  -3.1373202e-01
   1.3820498e-01  -3.1095940e-01
   1.3619275e-01  -3.0768232e-01
   1.3399427e-01  -3.0398827e-01
   1.3185323e-01  -3.0040855e-01
   1.3003941e-01  -2.9743715e-01
   1.2992707e-01  -2.9724666e-01
   1.2850536e-01  -2.9488194e-01
   1.2689525e-01  -2.9216447e-01
   1.2511429e-01  -2.8915361e-01
   1.2325391e-01  -2.8604126e-01
   1.2134172e-01  -2.8284886e-01
   1.1974097e-01  -2.8018385e-01
   1.1956192e-01  -2.7987589e-01
   1.1735783e-01  -2.7596627e-01
   1.1600926e-01  -2.7385465e-01
   1.1397601e-01  -2.7039796e-01
   1.1181166e-01  -2.6646357e-01
   1.0999108e-01  -2.6282520e-01
   1.0959081e-01  -2.6198763e-01
   1.0777779e-01  -2.5817881e-01
   1.0587564e-01  -2.5425775e-01
   1.0541053e-01  -2.5330313e-01
   1.0352526e-01  -2.4937031e-01
   1.0249041e-01  -2.4721114e-01
   1.0140145e-01  -2.4487685e-01
   9.8800663e-02  -2.3931940e-01
   9.7717839e-02  -2.3694996e-01
   9.5871402e-02  -2.3304221e-01
   9.4481661e-02  -2.3004888e-01
   9.3765014e-02  -2.2844730e-01
   9.1951083e-02  -2.2440432e-01
   9.0085265e-02  -2.2029410e-01
   8.9635876e-02  -2.1931363e-01
   8.7792366e-02  -2.1518130e-01
   8.7089381e-02  -2.1340396e-01
   8.5473628e-02  -2.0910873e-01
   8.2403614e-02  -2.0070689e-01
   8.2028569e-02  -1.9965367e-01
   8.1125308e-02  -1.9715305e-01
   8.0013138e-02  -1.9392623e-01
   7.8156747e-02  -1.8848856e-01
   7.6162395e-02  -1.8266611e-01
   7.6004999e-02  -1.8220982e-01
   7.5410690e-02  -1.8044229e-01
   7.3464445e-02  -1.7438177e-01
   7.0307039e-02  -1.6448812e-01
   7.0208186e-02  -1.6415383e-01
   6.7132765e-02  -1.5309884e-01
   6.5601064e-02  -1.4686566e-01
   6.2928838e-02  -1.3490002e-01
   6.1962814e-02  -1.3058120e-01
   5.8591033e-02  -1.1358450e-01
   5.8558944e-02  -1.1339173e-01
   5.6127937e-02  -9.8286703e-02
   5.4049944e-02  -8.2246908e-02
   5.2414672e-02  -6.7075997e-02
   5.1331063e-02  -5.4741661e-02
   5.0869623e-02  -4.8822089e-02
   5.0445296e-02  -4.1914947e-02
   5.0081997e-02  -3.4530267e-02
   4.9773139e-02  -2.6637661e-02
   4.9645584e-02  -2.2211981e-02
   4.9553649e-02  -1.8149324e-02
   4.9467981e-02  -1.4399813e-02
   4.9424768e-02  -1.2527915e-02
   4.9409415e-02  -1.0460256e-02
   4.9395649e-02  -8.3428507e-03
   4.9381887e-02  -6.2226647e-03
   4.9368232e-02  -4.1283796e-03
   4.9354962e-02  -2.0571398e-03


==> data/DARPA_waterline_o1_04.dat <==
   1.5210468e-02  -1.4940186e-40
   1.5215961e-02  -2.0836067e-03
   1.5216588e-02  -2.3261317e-03
   1.5222736e-02  -4.7863842e-03
   1.5229153e-02  -7.0472834e-03
   1.5241908e-02  -9.5304070e-03
   1.5264649e-02  -1.2284888e-02
   1.5314875e-02  -1.7327863e-02
   1.5370330e-02  -2.1607142e-02
   1.5433681e-02  -2.5703101e-02
   1.5478567e-02  -2.8061950e-02
   1.5515217e-02  -2.9907029e-02
   1.5666661e-02  -3.6663782e-02
   1.5882620e-02  -4.4560603e-02
   1.6138051e-02  -5.2382975e-02
   1.6294122e-02  -5.6561585e-02
   1.6524895e-02  -6.2084215e-02
   1.7003400e-02  -7.1991152e-02
   1.7460567e-02  -8.0740752e-02
   1.7764230e-02  -8.5662907e-02
   1.8511536e-02  -9.7155854e-02
   1.9692535e-02  -1.1235881e-01
   1.9817399e-02  -1.1384721e-01
   2.0022305e-02  -1.1613268e-01
   2.1116170e-02  -1.2785451e-01
   2.1651777e-02  -1.3293528e-01
   2.2834990e-02  -1.4380596e-01
   2.3338707e-02  -1.4807630e-01
   2.3823084e-02  -1.5195130e-01
   2.4952430e-02  -1.6066592e-01
   2.5436040e-02  -1.6408960e-01
   2.7183492e-02  -1.7599953e-01
   2.7302224e-02  -1.7676309e-01
   2.8657416e-02  -1.8480944e-01
   2.9707145e-02  -1.9096258e-01
   3.0004991e-02  -1.9259548e-01
   3.1201090e-02  -1.9871819e-01
   3.3189256e-02  -2.0878393e-01
   3.3196804e-02  -2.0882027e-01
   3.4734028e-02  -2.1570102e-01
   3.5416593e-02  -2.1874087e-01
   3.7097543e-02  -2.2582706e-01
   3.7168751e-02  -2.2611302e-01
   3.8976991e-02  -2.3299629e-01
   4.0508410e-02  -2.3872411e-01
   4.1746745e-02  -2.4312960e-01
   4.2651007e-02  -2.4613953e-01
   4.4268910e-02  -2.5155098e-01
   4.5278896e-02  -2.5472600e-01
   4.6891714e-02  -2.5951391e-01
   4.6959848e-02  -2.5971539e-01
   4.9070462e-02  -2.6575226e-01
   5.0593445e-02  -2.6992792e-01
   5.2649372e-02  -2.7526027e-01
   5.3135742e-02  -2.7648891e-01
   5.4509525e-02  -2.7984449e-01
   5.6319536e-02  -2.8428725e-01
   5.7930867e-02  -2.8814472e-01
   5.9091482e-02  -2.9058887e-01
   6.0662969e-02  -2.9391626e-01
   6.0730858e-02  -2.9406122e-01
   6.2967150e-02  -2.9869649e-01
   6.5163581e-02  -3.0326186e-01
   6.6366473e-02  -3.0563781e-01
   6.8472959e-02  -3.1001081e-01
   6.8737126e-02  -3.1049134e-01
   7.0192173e-02  -3.1297739e-01
   7.2132432e-02  -3.1629884e-01
   7.4079817e-02  -3.1966418e-01
   7.5853955e-02  -3.2273710e-01
   7.7351839e-02  -3.2532008e-01
   7.8779011e-02  -3.2774046e-01
   8.0222862e-02  -3.3017845e-01
   8.1967132e-02  -3.3314388e-01
   8.3859935e-02  -3.3635603e-01
   8.5694260e-02  -3.3947122e-01
   8.7245090e-02  -3.4211311e-01
   8.8692357e-02  -3.4419136e-01
   9.0130638e-02  -3.4623923e-01
   9.1806769e-02  -3.4867208e-01
   9.3739421e-02  -3.5141360e-01
   9.5719625e-02  -3.5421418e-01
   9.7627693e-02  -3.5702173e-01
   9.9379396e-02  -3.5958379e-01
   1.0165723e-01  -3.6270406e-01
   1.0271568e-01  -3.6435920e-01
   1.0450920e-01  -3.6692982e-01
   1.0654798e-01  -3.6987551e-01
   1.0908886e-01  -3.7363439e-01
   1.1134778e-01  -3.7697802e-01
   1.1318673e-01  -3.7951645e-01
   1.1485636e-01  -3.8154455e-01
   1.1597187e-01  -3.8288630e-01
   1.1757372e-01  -3.8483854e-01
   1.1930298e-01  -3.8697651e-01
   1.2115369e-01  -3.8927255e-01
   1.2319442e-01  -3.9180428e-01
   1.2536848e-01  -3.9451452e-01
   1.2756586e-01  -3.9725709e-01
   1.2968065e-01  -3.9992110e-01
   1.3117029e-01  -4.0170104e-01
   1.3262318e-01  -4.0360592e-01
   1.3455858e-01  -4.0608294e-01
   1.3663722e-01  -4.0877022e-01
   1.3879931e-01  -4.1157481e-01
   1.4111320e-01  -4.1454219e-01
   1.4297355e-01  -4.1686758e-01
   1.4482261e-01  -4.1924450e-01
   1.4664576e-01  -4.2164264e-01
   1.4869511e-01  -4.2433084e-01
   1.4902848e-01  -4.2476439e-01
   1.5094361e-01  -4.2728477e-01
   1.5279322e-01  -4.2922587e-01
   1.5465091e-01  -4.3114501e-01
   1.5647608e-01  -4.3303986e-01
   1.5840135e-01  -4.3507293e-01
   1.5888407e-01  -4.3557103e-01
   1.6084254e-01  -4.3763341e-01
   1.6265993e-01  -4.3964119e-01
   1.6455342e-01  -4.4176105e-01
   1.6642994e-01  -4.4389361e-01
   1.6790061e-01  -4.4556314e-01
   1.6838774e-01  -4.4611058e-01
   1.7090835e-01  -4.4896006e-01
   1.7316125e-01  -4.5160679e-01
   1.7536830e-01  -4.5419447e-01
   1.7754527e-01  -4.5641991e-01
   1.7968318e-01  -4.5842288e-01
   1.8183143e-01  -4.6048632e-01
   1.8397223e-01  -4.6259661e-01
   1.8598075e-01  -4.6462107e-01
   1.8776527e-01  -4.6643407e-01
   1.8950556e-01  -4.6818353e-01
   1.9056354e-01  -4.6920666e-01
   1.9224252e-01  -4.7097603e-01
   1.9406324e-01  -4.7300731e-01
   1.9602162e-01  -4.7524802e-01
   1.9799739e-01  -4.7757711e-01
   1.9995454e-01  -4.7994448e-01
   2.0189642e-01  -4.8192985e-01
   2.0383815e-01  -4.8382602e-01
   2.0578344e-01  -4.8580497e-01
   2.0773215e-01  -4.8787591e-01
   2.0968271e-01  -4.9004342e-01
   2.1163270e-01  -4.9231069e-01
   2.1357888e-01  -4.9468233e-01
   2.1551701e-01  -4.9716820e-01
   2.1744158e-01  -4.9977765e-01
   2.1947175e-01  -5.0261195e-01
   2.2156636e-01  -5.0494494e-01
   2.2352313e-01  -5.0731901e-01
   2.2531972e-01  -5.0999494e-01
   2.2774939e-01  -5.1393501e-01
   2.2790727e-01  -5.1419204e-01
   2.2894223e-01  -5.1580986e-01
   2.2973302e-01  -5.1697769e-01
   2.3033991e-01  -5.1785562e-01
   2.3083997e-01  -5.1867529e-01
   2.3125947e-01  -5.1936698e-01
   2.3165579e-01  -5.2003151e-01
   2.3204476e-01  -5.2069138e-01
   2.3241563e-01  -5.2127608e-01
   2.3284094e-01  -5.2203359e-01
   2.3307080e-01  -5.2242690e-01
   2.3341342e-01  -5.2295103e-01
   2.3382215e-01  -5.2364064e-01
   2.3422745e-01  -5.2429484e-01
   2.3464585e-01  -5.2501238e-01
   2.3507496e-01  -5.2575988e-01
   2.3551984e-01  -5.2646467e-01
   2.3650770e-01  -5.2812984e-01
   2.3746660e-01  -5.2985776e-01
   2.3754871e-01  -5.2999662e-01
   2.3840779e-01  -5.3142515e-01
   2.3982420e-01  -5.3296479e-01
   2.4148104e-01  -5.3463011e-01
   2.4330821e-01  -5.3714216e-01
   2.4518866e-01  -5.3917670e-01
   2.4710599e-01  -5.4090668e-01
   2.4904939e-01  -5.4231835e-01
   2.5101035e-01  -5.4341756e-01
   2.5298256e-01  -5.4421712e-01
   2.5496158e-01  -5.4473849e-01
   2.5694444e-01  -5.4499072e-01
   2.5892930e-01  -5.4499763e-01
   2.6091498e-01  -5.4479517e-01
   2.6290077e-01  -5.4440444e-01
   2.6488621e-01  -5.4384538e-01
   2.6687104e-01  -5.4313567e-01
   2.6885510e-01  -5.4229016e-01
   2.7083836e-01  -5.4132106e-01
   2.7282081e-01  -5.4024535e-01
   2.7480239e-01  -5.3908610e-01
   2.7678324e-01  -5.3783443e-01
   2.7876364e-01  -5.3646818e-01
   2.8074395e-01  -5.3486910e-01
   2.8271999e-01  -5.3371084e-01
   2.8469550e-01  -5.3255094e-01
   2.8667314e-01  -5.3105900e-01
   2.8864962e-01  -5.2970848e-01
   2.9062619e-01  -5.2820091e-01
   2.9260225e-01  -5.2668686e-01
   2.9457795e-01  -5.2515444e-01
   2.9655325e-01  -5.2358516e-01
   2.9852822e-01  -5.2199661e-01
   3.0050273e-01  -5.2039426e-01
   3.0247678e-01  -5.1877643e-01
   3.0445042e-01  -5.1714191e-01
   3.0642370e-01  -5.1549519e-01
   3.0738948e-01  -5.1468667e-01
   3.0839663e-01  -5.1383454e-01
   3.1036919e-01  -5.1216269e-01
   3.1234144e-01  -5.1049168e-01
   3.1431338e-01  -5.0882554e-01
   3.1628502e-01  -5.0716865e-01
   3.1825636e-01  -5.0552480e-01
   3.2022743e-01  -5.0389588e-01
   3.2219827e-01  -5.0228591e-01
   3.2416890e-01  -5.0069843e-01
   3.2613936e-01  -4.9913412e-01
   3.2810965e-01  -4.9759434e-01
   3.3007977e-01  -4.9607990e-01
   3.3204973e-01  -4.9459135e-01
   3.3401952e-01  -4.9312887e-01
   3.3598915e-01  -4.9169305e-01
   3.3795862e-01  -4.9028429e-01
   3.3992794e-01  -4.8890218e-01
   3.4189712e-01  -4.8754600e-01
   3.4202687e-01  -4.8745839e-01
   3.4374422e-01  -4.8627281e-01
   3.4558065e-01  -4.8502816e-01
   3.4741505e-01  -4.8380836e-01
   3.4924745e-01  -4.8261393e-01
   3.5107795e-01  -4.8144554e-01
   3.5290667e-01  -4.8030367e-01
   3.5473375e-01  -4.7918909e-01
   3.5655938e-01  -4.7810262e-01
   3.5838371e-01  -4.7704486e-01
   3.6020690e-01  -4.7601590e-01
   3.6202899e-01  -4.7501528e-01
   3.6385005e-01  -4.7404299e-01
   3.6567020e-01  -4.7309961e-01
   3.6748960e-01  -4.7218563e-01
   3.6945543e-01  -4.7120538e-01
   3.7142321e-01  -4.7025724e-01
   3.7339088e-01  -4.6933581e-01
   3.7535865e-01  -4.6859129e-01
   3.7732628e-01  -4.6777435e-01
   3.7929400e-01  -4.6705037e-01
   3.8126168e-01  -4.6635366e-01
   3.8322901e-01  -4.6545159e-01
   3.8519637e-01  -4.6466269e-01
   3.8716366e-01  -4.6390559e-01
   3.8913090e-01  -4.6318629e-01
   3.9068317e-01  -4.6264875e-01
   3.9109807e-01  -4.6249748e-01
   3.9306520e-01  -4.6182391e-01
   3.9503226e-01  -4.6116106e-01
   3.9699938e-01  -4.6051904e-01
   3.9896682e-01  -4.6005631e-01
   4.0093390e-01  -4.5955670e-01
   4.0290048e-01  -4.5895953e-01
   4.0486715e-01  -4.5844618e-01
   4.0683377e-01  -4.5796265e-01
   4.0880035e-01  -4.5751101e-01
   4.1076687e-01  -4.5708947e-01
   4.1273334e-01  -4.5669711e-01
   4.1308525e-01  -4.5663220e-01
   4.1456695e-01  -4.5633439e-01
   4.1637298e-01  -4.5599531e-01
   4.1818058e-01  -4.5567854e-01
   4.1998956e-01  -4.5538355e-01
   4.2179996e-01  -4.5510966e-01
   4.2361198e-01  -4.5485612e-01
   4.2542570e-01  -4.5462221e-01
   4.2724074e-01  -4.5440710e-01
   4.2905728e-01  -4.5420994e-01
   4.3087508e-01  -4.5402955e-01
   4.3269340e-01  -4.5386540e-01
   4.3450565e-01  -4.5370694e-01
   4.3633920e-01  -4.5358340e-01
   4.3829370e-01  -4.5347927e-01
   4.4026043e-01  -4.5335158e-01
   4.4222674e-01  -4.5322253e-01
   4.4419299e-01  -4.5312142e-01
   4.4615923e-01  -4.5303686e-01
   4.4812556e-01  -4.5296131e-01
   4.5009187e-01  -4.5289572e-01
   4.5205813e-01  -4.5283918e-01
   4.5402456e-01  -4.5279048e-01
   4.5599117e-01  -4.5274829e-01
   4.5795779e-01  -4.5271169e-01
   4.5992431e-01  -4.5267969e-01
   4.6189087e-01  -4.5265141e-01
   4.6385758e-01  -4.5262590e-01
   4.6582436e-01  -4.5260220e-01
   4.6715713e-01  -4.5258698e-01
   4.6779105e-01  -4.5257369e-01
   4.6975778e-01  -4.5253357e-01
   4.7172468e-01  -4.5249263e-01
   4.7369166e-01  -4.5244976e-01
   4.7565859e-01  -4.5240401e-01
   4.7762562e-01  -4.5235425e-01
   4.7959278e-01  -4.5229924e-01
   4.8156003e-01  -4.5223749e-01
   4.8352721e-01  -4.5216089e-01
   4.8549469e-01  -4.5208807e-01
   4.8746243e-01  -4.5201037e-01
   4.8943025e-01  -4.5193298e-01
   4.9139805e-01  -4.5184554e-01
   4.9336580e-01  -4.5173008e-01
   4.9533364e-01  -4.5159922e-01
   4.9730149e-01  -4.5144992e-01
   4.9926936e-01  -4.5128605e-01
   5.0123727e-01  -4.5110119e-01
   5.0320523e-01  -4.5089586e-01
   5.0517324e-01  -4.5066908e-01
   5.0714125e-01  -4.5041974e-01
   5.0910931e-01  -4.5014692e-01
   5.0976025e-01  -4.5004865e-01
   5.1103539e-01  -4.4984743e-01
   5.1294261e-01  -4.4952281e-01
   5.1485168e-01  -4.4917316e-01
   5.1676257e-01  -4.4879772e-01
   5.1867524e-01  -4.4839529e-01
   5.2058968e-01  -4.4796511e-01
   5.2250581e-01  -4.4750608e-01
   5.2442358e-01  -4.4701747e-01
   5.2634292e-01  -4.4649816e-01
   5.2826379e-01  -4.4594760e-01
   5.3018609e-01  -4.4536460e-01
   5.3210988e-01  -4.4475031e-01
   5.3403481e-01  -4.4408242e-01
   5.3596467e-01  -4.4345034e-01
   5.3789685e-01  -4.4287738e-01
   5.3983334e-01  -4.4222961e-01
   5.4177022e-01  -4.4144454e-01
   5.4370064e-01  -4.4059416e-01
   5.4563188e-01  -4.3974519e-01
   5.4756374e-01  -4.3886120e-01
   5.4949649e-01  -4.3794096e-01
   5.5143302e-01  -4.3695265e-01
   5.5336689e-01  -4.3601833e-01
   5.5529155e-01  -4.3521141e-01
   5.5721919e-01  -4.3441443e-01
   5.5915277e-01  -4.3342568e-01
   5.6108648e-01  -4.3228144e-01
   5.6302166e-01  -4.3116378e-01
   5.6495806e-01  -4.3001703e-01
   5.6689588e-01  -4.2884187e-01
   5.6883507e-01  -4.2763727e-01
   5.7077549e-01  -4.2640282e-01
   5.7271696e-01  -4.2513920e-01
   5.7465921e-01  -4.2384714e-01
   5.7660219e-01  -4.2252711e-01
   5.7854592e-01  -4.2117895e-01
   5.8049032e-01  -4.1980446e-01
   5.8243531e-01  -4.1840286e-01
   5.8438092e-01  -4.1697434e-01
   5.8632698e-01  -4.1552182e-01
   5.8827321e-01  -4.1405425e-01
   5.9021956e-01  -4.1257877e-01
   5.9216583e-01  -4.1104485e-01
   5.9411149e-01  -4.0963798e-01
   5.9605697e-01  -4.0831746e-01
   5.9800251e-01  -4.0684589e-01
   5.9994880e-01  -4.0528482e-01
   6.0189665e-01  -4.0368570e-01
   6.0384514e-01  -4.0208528e-01
   6.0579359e-01  -4.0047942e-01
   6.0774195e-01  -3.9886976e-01
   6.0969025e-01  -3.9725684e-01
   6.1163886e-01  -3.9564126e-01
   6.1358822e-01  -3.9402458e-01
   6.1553853e-01  -3.9240971e-01
   6.1748985e-01  -3.9079760e-01
   6.1944220e-01  -3.8918495e-01
   6.2139561e-01  -3.8756976e-01
   6.2335053e-01  -3.8595819e-01
   6.2530706e-01  -3.8436206e-01
   6.2726487e-01  -3.8278748e-01
   6.2922351e-01  -3.8121907e-01
   6.3118511e-01  -3.7964653e-01
   6.3314836e-01  -3.7806928e-01
   6.3511218e-01  -3.7660849e-01
   6.3707031e-01  -3.7523535e-01
   6.3902487e-01  -3.7371701e-01
   6.4098385e-01  -3.7212744e-01
   6.4295864e-01  -3.7069497e-01
   6.4494283e-01  -3.6926957e-01
   6.4690978e-01  -3.6787692e-01
   6.4887390e-01  -3.6652817e-01
   6.5085214e-01  -3.6512373e-01
   6.5283655e-01  -3.6377330e-01
   6.5482742e-01  -3.6242559e-01
   6.5682608e-01  -3.6108978e-01
   6.5882438e-01  -3.5980473e-01
   6.6081743e-01  -3.5884118e-01
   6.6280855e-01  -3.5779073e-01
   6.6479996e-01  -3.5654229e-01
   6.6678620e-01  -3.5545562e-01
   6.6877254e-01  -3.5438519e-01
   6.7076159e-01  -3.5335231e-01
   6.7275037e-01  -3.5248828e-01
   6.7475305e-01  -3.5159680e-01
   6.7676672e-01  -3.5061406e-01
   6.7878320e-01  -3.4970770e-01
   6.8080542e-01  -3.4890654e-01
   6.8283117e-01  -3.4815755e-01
   6.8485629e-01  -3.4744693e-01
   6.8688761e-01  -3.4682154e-01
   6.8892506e-01  -3.4628204e-01
   6.9094836e-01  -3.4583591e-01
   6.9295876e-01  -3.4544258e-01
   6.9497116e-01  -3.4510324e-01
   6.9699153e-01  -3.4481663e-01
   6.9901718e-01  -3.4459795e-01
   7.0104553e-01  -3.4445411e-01
   7.0307553e-01  -3.4438410e-01
   7.0510811e-01  -3.4439103e-01
   7.0714388e-01  -3.4447937e-01
   7.0918233e-01  -3.4465371e-01
   7.1122348e-01  -3.4491777e-01
   7.1326854e-01  -3.4527434e-01
   7.1532112e-01  -3.4574707e-01
   7.1737087e-01  -3.4627013e-01
   7.1939983e-01  -3.4669566e-01
   7.2143198e-01  -3.4726574e-01
   7.2348447e-01  -3.4808419e-01
   7.2553967e-01  -3.4897888e-01
   7.2759458e-01  -3.4998220e-01
   7.2854174e-01  -3.5049814e-01
   7.2958642e-01  -3.5106274e-01
   7.3150546e-01  -3.5222341e-01
   7.3340592e-01  -3.5348376e-01
   7.3521875e-01  -3.5480828e-01
   7.3691951e-01  -3.5615744e-01
   7.3851478e-01  -3.5746783e-01
   7.3945480e-01  -3.5825170e-01
   7.4034441e-01  -3.5905920e-01
   7.4125331e-01  -3.6005268e-01
   7.4231630e-01  -3.6119044e-01
   7.4298291e-01  -3.6199961e-01
   7.4348212e-01  -3.6258161e-01
   7.4393764e-01  -3.6315261e-01
   7.4436585e-01  -3.6368657e-01
   7.4493661e-01  -3.6444841e-01
   7.4516444e-01  -3.6474727e-01
   7.4544743e-01  -3.6515370e-01
   7.4580663e-01  -3.6570203e-01
   7.4617957e-01  -3.6621158e-01
   7.4658778e-01  -3.6678759e-01
   7.4703948e-01  -3.6743692e-01
   7.4754965e-01  -3.6815672e-01
   7.4766269e-01  -3.6829767e-01
   7.4873304e-01  -3.6980676e-01
   7.4971219e-01  -3.7128525e-01
   7.5009761e-01  -3.7178270e-01
   7.5190840e-01  -3.7373132e-01
   7.5364978e-01  -3.7535672e-01
   7.5546773e-01  -3.7763750e-01
   7.5733546e-01  -3.7973494e-01
   7.5923069e-01  -3.8172838e-01
   7.6114555e-01  -3.8364435e-01
   7.6307212e-01  -3.8546204e-01
   7.6500077e-01  -3.8719406e-01
   7.6692248e-01  -3.8893829e-01
   7.6882997e-01  -3.9006755e-01
   7.7074191e-01  -3.9073033e-01
   7.7276792e-01  -3.9089699e-01
   7.7484056e-01  -3.9121929e-01
   7.7490531e-01  -3.9122881e-01
   7.7685532e-01  -3.9159440e-01
   7.7876317e-01  -3.9147779e-01
   7.8057357e-01  -3.9133507e-01
   7.8234839e-01  -3.9117535e-01
   7.8393064e-01  -3.9103305e-01
   7.8536596e-01  -3.9066417e-01
   7.8596911e-01  -3.9041789e-01
   7.8778537e-01  -3.8942521e-01
   7.8956245e-01  -3.8851218e-01
   7.9122518e-01  -3.8768005e-01
   7.9295988e-01  -3.8666696e-01
   7.9467089e-01  -3.8551480e-01
   7.9639343e-01  -3.8397280e-01
   7.9675239e-01  -3.8365125e-01
   7.9798566e-01  -3.8249253e-01
   7.9961580e-01  -3.8086357e-01
   8.0063182e-01  -3.7979731e-01
   8.0228069e-01  -3.7816025e-01
   8.0407131e-01  -3.7598978e-01
   8.0604801e-01  -3.7335381e-01
   8.0699453e-01  -3.7209317e-01
   8.0767273e-01  -3.7116859e-01
   8.0895974e-01  -3.6935458e-01
   8.0935404e-01  -3.6881661e-01
   8.1115236e-01  -3.6615805e-01
   8.1271251e-01  -3.6367635e-01
   8.1437704e-01  -3.6071871e-01
   8.1577426e-01  -3.5816241e-01
   8.1618026e-01  -3.5742232e-01
   8.1719582e-01  -3.5551719e-01
   8.1837648e-01  -3.5332566e-01
   8.1998376e-01  -3.5037823e-01
   8.2183268e-01  -3.4672770e-01
   8.2324083e-01  -3.4369812e-01
   8.2341833e-01  -3.4330528e-01
   8.2462786e-01  -3.4058910e-01
   8.2504895e-01  -3.3965366e-01
   8.2668444e-01  -3.3596438e-01
   8.2821152e-01  -3.3252201e-01
   8.2953130e-01  -3.2961429e-01
   8.2997647e-01  -3.2861330e-01
   8.3092081e-01  -3.2643960e-01
   8.3205696e-01  -3.2364217e-01
   8.3362728e-01  -3.1947709e-01
   8.3530951e-01  -3.1508635e-01
   8.3568319e-01  -3.1409170e-01
   8.3656056e-01  -3.1168092e-01
   8.3686345e-01  -3.1085445e-01
   8.3852655e-01  -3.0628830e-01
   8.3998742e-01  -3.0229683e-01
   8.4120217e-01  -2.9901462e-01
   8.4131621e-01  -2.9869548e-01
   8.4276883e-01  -2.9452599e-01
   8.4375711e-01  -2.9157131e-01
   8.4525494e-01  -2.8681860e-01
   8.4631888e-01  -2.8341904e-01
   8.4651354e-01  -2.8277609e-01
   8.4661130e-01  -2.8245883e-01
   8.4850235e-01  -2.7624966e-01
   8.4988836e-01  -2.7165943e-01
   8.5107194e-01  -2.6781863e-01
   8.5121089e-01  -2.6735799e-01
   8.5263512e-01  -2.6251219e-01
   8.5358615e-01  -2.5927148e-01
   8.5510164e-01  -2.5411431e-01
   8.5592105e-01  -2.5132132e-01
   8.5633610e-01  -2.4985879e-01
   8.5655941e-01  -2.4907240e-01
   8.5819402e-01  -2.4331028e-01
   8.5945901e-01  -2.3885443e-01
   8.6003764e-01  -2.3684180e-01
   8.6081024e-01  -2.3401842e-01
   8.6256588e-01  -2.2699859e-01
   8.6308092e-01  -2.2492590e-01
   8.6418925e-01  -2.2045836e-01
   8.6462243e-01  -2.1864635e-01
   8.6570252e-01  -2.1411260e-01
   8.6659672e-01  -2.1035559e-01
   8.6726573e-01  -2.0754786e-01
   8.6805608e-01  -2.0420106e-01
   8.6879257e-01  -2.0095612e-01
   8.7073139e-01  -1.9241974e-01
   8.7093349e-01  -1.9152904e-01
   8.7141420e-01  -1.8938856e-01
   8.7230598e-01  -1.8528409e-01
   8.7337754e-01  -1.8028841e-01
   8.7459349e-01  -1.7464611e-01
   8.7460852e-01  -1.7457632e-01
   8.7462701e-01  -1.7448855e-01
   8.7638029e-01  -1.6589058e-01
   8.7708996e-01  -1.6239788e-01
   8.7836778e-01  -1.5600182e-01
   8.7854675e-01  -1.5506073e-01
   8.7956155e-01  -1.4959621e-01
   8.8058886e-01  -1.4406064e-01
   8.8086048e-01  -1.4259608e-01
   8.8106564e-01  -1.4147014e-01
   8.8256620e-01  -1.3275830e-01
   8.8372964e-01  -1.2599102e-01
   8.8441331e-01  -1.2162749e-01
   8.8631036e-01  -1.0942100e-01
   8.8635746e-01  -1.0908217e-01
   8.8824626e-01  -9.5399915e-02
   8.8843052e-01  -9.4064035e-02
   8.8863469e-01  -9.2483678e-02
   8.8939051e-01  -8.6144430e-02
   8.9023561e-01  -7.8886552e-02
   8.9035684e-01  -7.7859834e-02
   8.9040032e-01  -7.7469633e-02
   8.9173550e-01  -6.4120365e-02
   8.9227450e-01  -5.7583061e-02
   8.9278791e-01  -5.1523846e-02
   8.9313823e-01  -4.6609450e-02
   8.9351001e-01  -4.0917752e-02
   8.9380802e-01  -3.5448142e-02
   8.9389124e-01  -3.3928924e-02
   8.9420043e-01  -2.6908815e-02
   8.9420479e-01  -2.6782149e-02
   8.9440093e-01  -2.1170700e-02
   8.9451196e-01  -1.7454863e-02
   8.9460126e-01  -1.3200304e-02
   8.9464069e-01  -1.0979852e-02
   8.9464962e-01  -1.0477490e-02
   8.9468454e-01  -8.5116882e-03
   8.9470200e-01  -6.1779159e-03
   8.9471380e-01  -4.0803313e-03
   8.9472532e-01  -2.0310443e-03


==> data/DARPA_waterline_o1_05.dat <==
   9.3727329e-01  -2.6635166e-04
   9.3726068e-01  -1.9539212e-03
   9.3724628e-01  -3.8953417e-03
   9.3720605e-01  -5.8188365e-03
   9.3716315e-01  -7.7143805e-03
   9.3709796e-01  -9.6464616e-03
   9.3709632e-01  -9.6896680e-03
   9.3699538e-01  -1.2349856e-02
   9.3675228e-01  -1.6863083e-02
   9.3661489e-01  -1.8845862e-02
   9.3646179e-01  -2.1064035e-02
   9.3615748e-01  -2.4725759e-02
   9.3608787e-01  -2.5447767e-02
   9.3589873e-01  -2.7414974e-02
   9.3523219e-01  -3.3694339e-02
   9.3488999e-01  -3.6361209e-02
   9.3425919e-01  -4.1697537e-02
   9.3390744e-01  -4.4200659e-02
   9.3334223e-01  -4.8312911e-02
   9.3280471e-01  -5.1874478e-02
   9.3149061e-01  -5.9606435e-02
   9.3112354e-01  -6.1866565e-02
   9.2979980e-01  -6.8628499e-02
   9.2880400e-01  -7.3694558e-02
   9.2834547e-01  -7.6013268e-02
   9.2805987e-01  -7.7313870e-02
   9.2771763e-01  -7.8842535e-02
   9.2669996e-01  -8.3372378e-02
   9.2567683e-01  -8.7981478e-02
   9.2536394e-01  -8.9354782e-02
   9.2421380e-01  -9.4070808e-02
   9.2374416e-01  -9.5958504e-02
   9.2187038e-01  -1.0349825e-01
   9.2181181e-01  -1.0375161e-01
   9.2060956e-01  -1.0866136e-01
   9.1973780e-01  -1.1216882e-01
   9.1902128e-01  -1.1510596e-01
   9.1792118e-01  -1.1969034e-01
   9.1778906e-01  -1.2023742e-01
   9.1641796e-01  -1.2554598e-01
   9.1486520e-01  -1.3156969e-01
   9.1359109e-01  -1.3649743e-01
   9.1227686e-01  -1.4131755e-01
   9.1084007e-01  -1.4662472e-01
   9.0960729e-01  -1.5118193e-01
   9.0947921e-01  -1.5165392e-01
   9.0857335e-01  -1.5484814e-01
   9.0726088e-01  -1.5943530e-01
   9.0561486e-01  -1.6528245e-01
   9.0538799e-01  -1.6608335e-01
   9.0485956e-01  -1.6796208e-01
   9.0411990e-01  -1.7047400e-01
   9.0247361e-01  -1.7607178e-01
   9.0099440e-01  -1.8112318e-01
   8.9970865e-01  -1.8549352e-01
   8.9840486e-01  -1.8974433e-01
   8.9689603e-01  -1.9471484e-01
   8.9571051e-01  -1.9867860e-01
   8.9524669e-01  -2.0021755e-01
   8.9452411e-01  -2.0252083e-01
   8.9326912e-01  -2.0648685e-01
   8.9185297e-01  -2.1104873e-01
   8.9017410e-01  -2.1660225e-01
   8.8896872e-01  -2.2038435e-01
   8.8754220e-01  -2.2498028e-01
   8.8609265e-01  -2.2963732e-01
   8.8475184e-01  -2.3406541e-01
   8.8325321e-01  -2.3871357e-01
   8.8186530e-01  -2.4307167e-01
   8.8002449e-01  -2.4893170e-01
   8.7884200e-01  -2.5258388e-01
   8.7759373e-01  -2.5640402e-01
   8.7620002e-01  -2.6069823e-01
   8.7484091e-01  -2.6498569e-01
   8.7327508e-01  -2.6973274e-01
   8.7186463e-01  -2.7401825e-01
   8.7043535e-01  -2.7832946e-01
   8.6933263e-01  -2.8178914e-01
   8.6755292e-01  -2.8707062e-01
   8.6614770e-01  -2.9127626e-01
   8.6465676e-01  -2.9572713e-01
   8.6360333e-01  -2.9893899e-01
   8.6171821e-01  -3.0447990e-01
   8.6030758e-01  -3.0843384e-01
   8.5892212e-01  -3.1229882e-01
   8.5735092e-01  -3.1645817e-01
   8.5602485e-01  -3.1994410e-01
   8.5451532e-01  -3.2390174e-01
   8.5332992e-01  -3.2712266e-01
   8.5161333e-01  -3.3164328e-01
   8.5021193e-01  -3.3531690e-01
   8.4871626e-01  -3.3918777e-01
   8.4693672e-01  -3.4387890e-01
   8.4563024e-01  -3.4723059e-01
   8.4429708e-01  -3.5067046e-01
   8.4278213e-01  -3.5441675e-01
   8.4115936e-01  -3.5812709e-01
   8.3877370e-01  -3.6354677e-01
   8.3726590e-01  -3.6685696e-01
   8.3555188e-01  -3.7059600e-01
   8.3413066e-01  -3.7375594e-01
   8.3210856e-01  -3.7814259e-01
   8.3070201e-01  -3.8102057e-01
   8.2911096e-01  -3.8398665e-01
   8.2745616e-01  -3.8708531e-01
   8.2501972e-01  -3.9168391e-01
   8.2352547e-01  -3.9441612e-01
   8.2177481e-01  -3.9758447e-01
   8.1994824e-01  -4.0057928e-01
   8.1852662e-01  -4.0281431e-01
   8.1648800e-01  -4.0597962e-01
   8.1503663e-01  -4.0815714e-01
   8.1337283e-01  -4.1073811e-01
   8.1178033e-01  -4.1310550e-01
   8.1001582e-01  -4.1528212e-01
   8.0740177e-01  -4.1842288e-01
   8.0586166e-01  -4.2019754e-01
   8.0405495e-01  -4.2220876e-01
   8.0218024e-01  -4.2406785e-01
   8.0037123e-01  -4.2548096e-01
   7.9849432e-01  -4.2695515e-01
   7.9706983e-01  -4.2804524e-01
   7.9493258e-01  -4.2970208e-01
   7.9341485e-01  -4.3059040e-01
   7.9168368e-01  -4.3133477e-01
   7.8988982e-01  -4.3202532e-01
   7.8805159e-01  -4.3273095e-01
   7.8623318e-01  -4.3335805e-01
   7.8452660e-01  -4.3381490e-01
   7.8249826e-01  -4.3384949e-01
   7.8083671e-01  -4.3392797e-01
   7.7816227e-01  -4.3417662e-01
   7.7648985e-01  -4.3450155e-01
   7.7476644e-01  -4.3393845e-01
   7.7289594e-01  -4.3308447e-01
   7.7099194e-01  -4.3224954e-01
   7.6892143e-01  -4.3127040e-01
   7.6691594e-01  -4.3015551e-01
   7.6498398e-01  -4.2853069e-01
   7.6306108e-01  -4.2683114e-01
   7.6114195e-01  -4.2504128e-01
   7.5923077e-01  -4.2317007e-01
   7.5733126e-01  -4.2122156e-01
   7.5544666e-01  -4.1904892e-01
   7.5358139e-01  -4.1739643e-01
   7.5177210e-01  -4.1582250e-01
   7.5004678e-01  -4.1359541e-01
   7.4923730e-01  -4.1259693e-01
   7.4848854e-01  -4.1159692e-01
   7.4759201e-01  -4.1033007e-01
   7.4706689e-01  -4.0962047e-01
   7.4662704e-01  -4.0903793e-01
   7.4621709e-01  -4.0848638e-01
   7.4584345e-01  -4.0800943e-01
   7.4548238e-01  -4.0750679e-01
   7.4518617e-01  -4.0710415e-01
   7.4484447e-01  -4.0666227e-01
   7.4437635e-01  -4.0607022e-01
   7.4393653e-01  -4.0554913e-01
   7.4345582e-01  -4.0495303e-01
   7.4325341e-01  -4.0471432e-01
   7.4297519e-01  -4.0438550e-01
   7.4247448e-01  -4.0379213e-01
   7.4148669e-01  -4.0274933e-01
   7.4063374e-01  -4.0193655e-01
   7.3978374e-01  -4.0119598e-01
   7.3891442e-01  -4.0038445e-01
   7.3718040e-01  -3.9937544e-01
   7.3536643e-01  -3.9840824e-01
   7.3347439e-01  -3.9707244e-01
   7.3155575e-01  -3.9596441e-01
   7.2961899e-01  -3.9494744e-01
   7.2766761e-01  -3.9404309e-01
   7.2570558e-01  -3.9323835e-01
   7.2373611e-01  -3.9253310e-01
   7.2176176e-01  -3.9192526e-01
   7.1978435e-01  -3.9141430e-01
   7.1780504e-01  -3.9099353e-01
   7.1582452e-01  -3.9066159e-01
   7.1384330e-01  -3.9041453e-01
   7.1186167e-01  -3.9024999e-01
   7.0987988e-01  -3.9017082e-01
   7.0789807e-01  -3.9017554e-01
   7.0591636e-01  -3.9025992e-01
   7.0393485e-01  -3.9042228e-01
   7.0195356e-01  -3.9066156e-01
   6.9997253e-01  -3.9097775e-01
   6.9799178e-01  -3.9136770e-01
   6.9601136e-01  -3.9183067e-01
   6.9403132e-01  -3.9236323e-01
   6.9205169e-01  -3.9296502e-01
   6.9007250e-01  -3.9363310e-01
   6.8809380e-01  -3.9436669e-01
   6.8611559e-01  -3.9516326e-01
   6.8413793e-01  -3.9602183e-01
   6.8216081e-01  -3.9694035e-01
   6.8018428e-01  -3.9791798e-01
   6.7820834e-01  -3.9895330e-01
   6.7623301e-01  -4.0004531e-01
   6.7425832e-01  -4.0119291e-01
   6.7228429e-01  -4.0239593e-01
   6.7031092e-01  -4.0365075e-01
   6.6833827e-01  -4.0495666e-01
   6.6636635e-01  -4.0631970e-01
   6.6439525e-01  -4.0769363e-01
   6.6242534e-01  -4.0902836e-01
   6.6045629e-01  -4.1020031e-01
   6.5848721e-01  -4.1154714e-01
   6.5651810e-01  -4.1316269e-01
   6.5454945e-01  -4.1474182e-01
   6.5258135e-01  -4.1635153e-01
   6.5061371e-01  -4.1798325e-01
   6.4864657e-01  -4.1964029e-01
   6.4667990e-01  -4.2132160e-01
   6.4471371e-01  -4.2302611e-01
   6.4274796e-01  -4.2475222e-01
   6.4078265e-01  -4.2649827e-01
   6.3881775e-01  -4.2826250e-01
   6.3685326e-01  -4.3004322e-01
   6.3488915e-01  -4.3183882e-01
   6.3292541e-01  -4.3364746e-01
   6.3221085e-01  -4.3430989e-01
   6.3093249e-01  -4.3548927e-01
   6.2892437e-01  -4.3735241e-01
   6.2691800e-01  -4.3922243e-01
   6.2491331e-01  -4.4109695e-01
   6.2291024e-01  -4.4297387e-01
   6.2090872e-01  -4.4485011e-01
   6.1890880e-01  -4.4672414e-01
   6.1691036e-01  -4.4859172e-01
   6.1491379e-01  -4.5046000e-01
   6.1292042e-01  -4.5225540e-01
   6.1093009e-01  -4.5395961e-01
   6.0894426e-01  -4.5541549e-01
   6.0695224e-01  -4.5712486e-01
   6.0495168e-01  -4.5914222e-01
   6.0295377e-01  -4.6100478e-01
   6.0095741e-01  -4.6284220e-01
   5.9896178e-01  -4.6464442e-01
   5.9696727e-01  -4.6641699e-01
   5.9497381e-01  -4.6815892e-01
   5.9298142e-01  -4.6987104e-01
   5.9099004e-01  -4.7155169e-01
   5.8899969e-01  -4.7319994e-01
   5.8701034e-01  -4.7481433e-01
   5.8502184e-01  -4.7639618e-01
   5.8303421e-01  -4.7794635e-01
   5.8104759e-01  -4.7946047e-01
   5.7906201e-01  -4.8094000e-01
   5.7707772e-01  -4.8237978e-01
   5.7509445e-01  -4.8378443e-01
   5.7311200e-01  -4.8515848e-01
   5.7113049e-01  -4.8649881e-01
   5.6914959e-01  -4.8781065e-01
   5.6716974e-01  -4.8908620e-01
   5.6519125e-01  -4.9032451e-01
   5.6321356e-01  -4.9152556e-01
   5.6123625e-01  -4.9272454e-01
   5.5926151e-01  -4.9378100e-01
   5.5728902e-01  -4.9475571e-01
   5.5531490e-01  -4.9574143e-01
   5.5334450e-01  -4.9665370e-01
   5.5137932e-01  -4.9751697e-01
   5.4941258e-01  -4.9839592e-01
   5.4744516e-01  -4.9928454e-01
   5.4547964e-01  -5.0009594e-01
   5.4351573e-01  -5.0085666e-01
   5.4155334e-01  -5.0156769e-01
   5.3959245e-01  -5.0223270e-01
   5.3763291e-01  -5.0285411e-01
   5.3567441e-01  -5.0342825e-01
   5.3371416e-01  -5.0394554e-01
   5.3174852e-01  -5.0441604e-01
   5.2979372e-01  -5.0482563e-01
   5.2784970e-01  -5.0517291e-01
   5.2590525e-01  -5.0553100e-01
   5.2396325e-01  -5.0588246e-01
   5.2202107e-01  -5.0617227e-01
   5.2007639e-01  -5.0644144e-01
   5.1813626e-01  -5.0666054e-01
   5.1620494e-01  -5.0681031e-01
   5.1427704e-01  -5.0691832e-01
   5.1235212e-01  -5.0698472e-01
   5.1042851e-01  -5.0702458e-01
   5.0850638e-01  -5.0701658e-01
   5.0659198e-01  -5.0695798e-01
   5.0468685e-01  -5.0686830e-01
   5.0278201e-01  -5.0674745e-01
   5.0086525e-01  -5.0662904e-01
   4.9894861e-01  -5.0650642e-01
   4.9704097e-01  -5.0635918e-01
   4.9513313e-01  -5.0618987e-01
   4.9323092e-01  -5.0598971e-01
   4.9133236e-01  -5.0576595e-01
   4.8943685e-01  -5.0552167e-01
   4.8918221e-01  -5.0548636e-01
   4.8747937e-01  -5.0523634e-01
   4.8551192e-01  -5.0492860e-01
   4.8354459e-01  -5.0460347e-01
   4.8157738e-01  -5.0426245e-01
   4.7961028e-01  -5.0390700e-01
   4.7764329e-01  -5.0353861e-01
   4.7567642e-01  -5.0315878e-01
   4.7370965e-01  -5.0276897e-01
   4.7174298e-01  -5.0237061e-01
   4.6977641e-01  -5.0196512e-01
   4.6780993e-01  -5.0155372e-01
   4.6584354e-01  -5.0113762e-01
   4.6387724e-01  -5.0071803e-01
   4.6191101e-01  -5.0029601e-01
   4.5994485e-01  -4.9987256e-01
   4.5797877e-01  -4.9944726e-01
   4.5601275e-01  -4.9902286e-01
   4.5404699e-01  -4.9856384e-01
   4.5208027e-01  -4.9824048e-01
   4.5140054e-01  -4.9813445e-01
   4.5011354e-01  -4.9792113e-01
   4.4814780e-01  -4.9746130e-01
   4.4618192e-01  -4.9703388e-01
   4.4421608e-01  -4.9660865e-01
   4.4225026e-01  -4.9619203e-01
   4.4028443e-01  -4.9578528e-01
   4.3831859e-01  -4.9539068e-01
   4.3635272e-01  -4.9500898e-01
   4.3438682e-01  -4.9464182e-01
   4.3242086e-01  -4.9429144e-01
   4.3045482e-01  -4.9395983e-01
   4.2848872e-01  -4.9364624e-01
   4.2652256e-01  -4.9334845e-01
   4.2455632e-01  -4.9307134e-01
   4.2258997e-01  -4.9281980e-01
   4.2250720e-01  -4.9280897e-01
   4.2062371e-01  -4.9253306e-01
   4.1865721e-01  -4.9228666e-01
   4.1669039e-01  -4.9210680e-01
   4.1472345e-01  -4.9195462e-01
   4.1275634e-01  -4.9183280e-01
   4.1078913e-01  -4.9173592e-01
   4.0882176e-01  -4.9167363e-01
   4.0685415e-01  -4.9168404e-01
   4.0488621e-01  -4.9171744e-01
   4.0291839e-01  -4.9170459e-01
   4.0095076e-01  -4.9169826e-01
   3.9898293e-01  -4.9172287e-01
   3.9701496e-01  -4.9178333e-01
   3.9695928e-01  -4.9178612e-01
   3.9504671e-01  -4.9185527e-01
   3.9307837e-01  -4.9196183e-01
   3.9110995e-01  -4.9210339e-01
   3.8914134e-01  -4.9227968e-01
   3.8717257e-01  -4.9249059e-01
   3.8520351e-01  -4.9273550e-01
   3.8323434e-01  -4.9301366e-01
   3.8126497e-01  -4.9332396e-01
   3.7929529e-01  -4.9365982e-01
   3.7732545e-01  -4.9405691e-01
   3.7535605e-01  -4.9434380e-01
   3.7338674e-01  -4.9462811e-01
   3.7141706e-01  -4.9508124e-01
   3.6967312e-01  -4.9552444e-01
   3.6944693e-01  -4.9557870e-01
   3.6747694e-01  -4.9611804e-01
   3.6550698e-01  -4.9670196e-01
   3.6353699e-01  -4.9731951e-01
   3.6156672e-01  -4.9796947e-01
   3.5959625e-01  -4.9865837e-01
   3.5762567e-01  -4.9938536e-01
   3.5565490e-01  -5.0014600e-01
   3.5368378e-01  -5.0093999e-01
   3.5171264e-01  -5.0176664e-01
   3.4974147e-01  -5.0262428e-01
   3.4777014e-01  -5.0351231e-01
   3.4579866e-01  -5.0443642e-01
   3.4382695e-01  -5.0540268e-01
   3.4185564e-01  -5.0641167e-01
   3.3988437e-01  -5.0746581e-01
   3.3791307e-01  -5.0856333e-01
   3.3594168e-01  -5.0969808e-01
   3.3403319e-01  -5.1081797e-01
   3.3214750e-01  -5.1194961e-01
   3.3025879e-01  -5.1311231e-01
   3.2836699e-01  -5.1430666e-01
   3.2647191e-01  -5.1553345e-01
   3.2457335e-01  -5.1679406e-01
   3.2267153e-01  -5.1808994e-01
   3.2076602e-01  -5.1942237e-01
   3.1885766e-01  -5.2078906e-01
   3.1694521e-01  -5.2218798e-01
   3.1502882e-01  -5.2361623e-01
   3.1310834e-01  -5.2507104e-01
   3.1118370e-01  -5.2654993e-01
   3.0925483e-01  -5.2805179e-01
   3.0732175e-01  -5.2957839e-01
   3.0538428e-01  -5.3112909e-01
   3.0344227e-01  -5.3269784e-01
   3.0149573e-01  -5.3427828e-01
   2.9954474e-01  -5.3586610e-01
   2.9758933e-01  -5.3746005e-01
   2.9562970e-01  -5.3906233e-01
   2.9366562e-01  -5.4067701e-01
   2.9169685e-01  -5.4230088e-01
   2.8972295e-01  -5.4391914e-01
   2.8774438e-01  -5.4547910e-01
   2.8576342e-01  -5.4698068e-01
   2.8377517e-01  -5.4826203e-01
   2.8177911e-01  -5.4947546e-01
   2.7977343e-01  -5.5102883e-01
   2.7775073e-01  -5.5258562e-01
   2.7573058e-01  -5.5399279e-01
   2.7371500e-01  -5.5550356e-01
   2.7169193e-01  -5.5703007e-01
   2.6966206e-01  -5.5852758e-01
   2.6763265e-01  -5.6001851e-01
   2.6560083e-01  -5.6139006e-01
   2.6355449e-01  -5.6261159e-01
   2.6150019e-01  -5.6368922e-01
   2.5943975e-01  -5.6460939e-01
   2.5737402e-01  -5.6535238e-01
   2.5530411e-01  -5.6589370e-01
   2.5323340e-01  -5.6620644e-01
   2.5116453e-01  -5.6626415e-01
   2.4910492e-01  -5.6604075e-01
   2.4713903e-01  -5.6550640e-01
   2.4520998e-01  -5.6464741e-01
   2.4331314e-01  -5.6343393e-01
   2.4146085e-01  -5.6180522e-01
   2.3967109e-01  -5.6000237e-01
   2.3774734e-01  -5.5766084e-01
   2.3671730e-01  -5.5643874e-01
   2.3551424e-01  -5.5483235e-01
   2.3493385e-01  -5.5400326e-01
   2.3442600e-01  -5.5342846e-01
   2.3394401e-01  -5.5289255e-01
   2.3346007e-01  -5.5222518e-01
   2.3309424e-01  -5.5185746e-01
   2.3308363e-01  -5.5184459e-01
   2.3239595e-01  -5.5093853e-01
   2.3199026e-01  -5.5043575e-01
   2.3156371e-01  -5.4987300e-01
   2.3111373e-01  -5.4928005e-01
   2.3063215e-01  -5.4863941e-01
   2.3009265e-01  -5.4798545e-01
   2.2904173e-01  -5.4674134e-01
   2.2801909e-01  -5.4539746e-01
   2.2694041e-01  -5.4373581e-01
   2.2497782e-01  -5.4171399e-01
   2.2314664e-01  -5.4020234e-01
   2.2128544e-01  -5.3804290e-01
   2.1938948e-01  -5.3600747e-01
   2.1747649e-01  -5.3399030e-01
   2.1555189e-01  -5.3202375e-01
   2.1361943e-01  -5.3013074e-01
   2.1167781e-01  -5.2830769e-01
   2.0972086e-01  -5.2654341e-01
   2.0774312e-01  -5.2480698e-01
   2.0576681e-01  -5.2315562e-01
   2.0381714e-01  -5.2159451e-01
   2.0187427e-01  -5.2009022e-01
   1.9991303e-01  -5.1849075e-01
   1.9793960e-01  -5.1653406e-01
   1.9595483e-01  -5.1462446e-01
   1.9398026e-01  -5.1274154e-01
   1.9202481e-01  -5.1093048e-01
   1.9008340e-01  -5.0917486e-01
   1.8814059e-01  -5.0745779e-01
   1.8611422e-01  -5.0569640e-01
   1.8407638e-01  -5.0400278e-01
   1.8215445e-01  -5.0242497e-01
   1.8025428e-01  -5.0089073e-01
   1.7837493e-01  -4.9939210e-01
   1.7667235e-01  -4.9805002e-01
   1.7510056e-01  -4.9663939e-01
   1.7373318e-01  -4.9526963e-01
   1.7200780e-01  -4.9350217e-01
   1.6971792e-01  -4.9108657e-01
   1.6763453e-01  -4.8897709e-01
   1.6547956e-01  -4.8678371e-01
   1.6338733e-01  -4.8478963e-01
   1.6129200e-01  -4.8283303e-01
   1.5915437e-01  -4.8084809e-01
   1.5711190e-01  -4.7903920e-01
   1.5507526e-01  -4.7728952e-01
   1.5296261e-01  -4.7541375e-01
   1.5268817e-01  -4.7515935e-01
   1.5103469e-01  -4.7359158e-01
   1.4939912e-01  -4.7174779e-01
   1.4844442e-01  -4.7063109e-01
   1.4672244e-01  -4.6860675e-01
   1.4486403e-01  -4.6646195e-01
   1.4288845e-01  -4.6416927e-01
   1.4095181e-01  -4.6195549e-01
   1.3901006e-01  -4.5974110e-01
   1.3709537e-01  -4.5756471e-01
   1.3519877e-01  -4.5540833e-01
   1.3504529e-01  -4.5523789e-01
   1.3296102e-01  -4.5286125e-01
   1.3128346e-01  -4.5096620e-01
   1.2943050e-01  -4.4893174e-01
   1.2898251e-01  -4.4843560e-01
   1.2704671e-01  -4.4628972e-01
   1.2513048e-01  -4.4420520e-01
   1.2320148e-01  -4.4211034e-01
   1.2125490e-01  -4.3997504e-01
   1.1930207e-01  -4.3784765e-01
   1.1750406e-01  -4.3589770e-01
   1.1581027e-01  -4.3406767e-01
   1.1521374e-01  -4.3343133e-01
   1.1342207e-01  -4.3149823e-01
   1.1154130e-01  -4.2929987e-01
   1.1134281e-01  -4.2904458e-01
   1.0938627e-01  -4.2654942e-01
   1.0751476e-01  -4.2415959e-01
   1.0558498e-01  -4.2169553e-01
   1.0366189e-01  -4.1925377e-01
   1.0180175e-01  -4.1691265e-01
   1.0014429e-01  -4.1484264e-01
   9.9350150e-02  -4.1386727e-01
   9.7621776e-02  -4.1173533e-01
   9.5587234e-02  -4.0920525e-01
   9.3435205e-02  -4.0650199e-01
   9.1394868e-02  -4.0394788e-01
   8.9285357e-02  -4.0132204e-01
   8.7384034e-02  -3.9891043e-01
   8.5999655e-02  -3.9689201e-01
   8.4341531e-02  -3.9462049e-01
   8.1925796e-02  -3.9116522e-01
   7.9914345e-02  -3.8825818e-01
   7.8038398e-02  -3.8555763e-01
   7.6168719e-02  -3.8285105e-01
   7.4354069e-02  -3.8024759e-01
   7.2850105e-02  -3.7808011e-01
   7.1666310e-02  -3.7638678e-01
   6.9746245e-02  -3.7360577e-01
   6.7747227e-02  -3.7062288e-01
   6.5703420e-02  -3.6707230e-01
   6.3703895e-02  -3.6364547e-01
   6.2362342e-02  -3.6123315e-01
   6.0292217e-02  -3.5785695e-01
   5.8411539e-02  -3.5456347e-01
   5.6473257e-02  -3.5092372e-01
   5.4689947e-02  -3.4734805e-01
   5.3140929e-02  -3.4427223e-01
   5.1985430e-02  -3.4200873e-01
   5.0308517e-02  -3.3860964e-01
   4.8052536e-02  -3.3340841e-01
   4.6004997e-02  -3.2876256e-01
   4.4857348e-02  -3.2598676e-01
   4.2628137e-02  -3.2037095e-01
   4.0872014e-02  -3.1579306e-01
   3.9190538e-02  -3.1115768e-01
   3.7844186e-02  -3.0726752e-01
   3.6539830e-02  -3.0346991e-01
   3.5115573e-02  -2.9892307e-01
   3.3706955e-02  -2.9439926e-01
   3.2411966e-02  -2.9013686e-01
   3.1051403e-02  -2.8515774e-01
   2.9416950e-02  -2.7910472e-01
   2.8061647e-02  -2.7382419e-01
   2.6805674e-02  -2.6868645e-01
   2.5504063e-02  -2.6300016e-01
   2.4184906e-02  -2.5703018e-01
   2.2971448e-02  -2.5132879e-01
   2.1714591e-02  -2.4487059e-01
   2.0499501e-02  -2.3847587e-01
   1.9329587e-02  -2.3187442e-01
   1.8189368e-02  -2.2513471e-01
   1.7104241e-02  -2.1835530e-01
   1.6015566e-02  -2.1098945e-01
   1.4917320e-02  -2.0338102e-01
   1.3914623e-02  -1.9562141e-01
   1.2969276e-02  -1.8817516e-01
   1.1681268e-02  -1.7669255e-01
   1.0137520e-02  -1.6173969e-01
   9.2587279e-03  -1.5234417e-01
   8.4894693e-03  -1.4319107e-01
   7.7548140e-03  -1.3382415e-01
   7.0636901e-03  -1.2409457e-01
   6.3669998e-03  -1.1311777e-01
   5.7050725e-03  -1.0157963e-01
   5.1897104e-03  -9.1384500e-02
   4.7357236e-03  -8.1071442e-02
   4.2549258e-03  -6.8059537e-02
   3.7596470e-03  -5.1566432e-02
   3.5723230e-03  -4.3678856e-02
   3.4146412e-03  -3.5545503e-02
   3.2878539e-03  -2.7226306e-02
   3.2388995e-03  -2.3175120e-02
   3.2011475e-03  -1.9480306e-02
   3.1794640e-03  -1.7002792e-02
   3.1588737e-03  -1.4126771e-02
   3.1516799e-03  -1.3056642e-02
   3.1446044e-03  -1.1848774e-02
   3.1352554e-03  -9.9019849e-03
   3.1266562e-03  -7.9981722e-03
   3.1210155e-03  -6.0137473e-03
   3.1155625e-03  -4.0159044e-03
   3.1138181e-03  -2.0093712e-03


==> data/DARPA_waterline_o1_06.dat <==
  -3.1080796e-09   3.5281033e-24
   9.1728748e-07  -1.9374344e-03
   3.2356602e-06  -3.8712906e-03
   1.3715349e-05  -7.6582756e-03
   1.8868633e-05  -9.5210826e-03
   2.9985949e-05  -1.3072826e-02
   5.2214254e-05  -1.6534877e-02
   1.0566852e-04  -2.3733126e-02
   1.4424726e-04  -2.7498435e-02
   3.3444002e-04  -4.1376131e-02
   4.7829515e-04  -4.9120399e-02
   8.6139845e-04  -6.4990634e-02
   1.1828409e-03  -7.5378392e-02
   2.0528243e-03  -9.7703007e-02
   2.5880279e-03  -1.0872371e-01
   3.9056062e-03  -1.3140084e-01
   4.6289752e-03  -1.4191626e-01
   6.2311672e-03  -1.6220471e-01
   7.1384217e-03  -1.7218849e-01
   8.9314714e-03  -1.8980213e-01
   9.9001245e-03  -1.9834103e-01
   1.1830638e-02  -2.1379534e-01
   1.2985410e-02  -2.2217941e-01
   1.5246238e-02  -2.3713535e-01
   1.6450706e-02  -2.4443882e-01
   1.8653734e-02  -2.5665613e-01
   1.9873299e-02  -2.6294477e-01
   2.2343326e-02  -2.7472622e-01
   2.3736725e-02  -2.8087335e-01
   2.6271845e-02  -2.9127174e-01
   2.7666147e-02  -2.9664244e-01
   3.0456011e-02  -3.0655850e-01
   3.1956879e-02  -3.1150686e-01
   3.4774266e-02  -3.2025406e-01
   3.6402668e-02  -3.2508466e-01
   3.9291303e-02  -3.3292332e-01
   4.0957182e-02  -3.3718257e-01
   4.3852093e-02  -3.4421902e-01
   4.5553539e-02  -3.4812400e-01
   4.8584373e-02  -3.5462080e-01
   5.0351890e-02  -3.5836852e-01
   5.3229184e-02  -3.6385703e-01
   5.5061917e-02  -3.6730327e-01
   5.8208951e-02  -3.7307329e-01
   6.0122790e-02  -3.7617245e-01
   6.3044536e-02  -3.8090376e-01
   6.4960974e-02  -3.8401986e-01
   6.8184925e-02  -3.8925556e-01
   7.0184030e-02  -3.9197265e-01
   7.3230744e-02  -3.9610378e-01
   7.5135962e-02  -3.9868860e-01
   7.8236350e-02  -4.0292252e-01
   8.0361152e-02  -4.0583271e-01
   8.3520937e-02  -4.1015581e-01
   8.5676151e-02  -4.1310983e-01
   8.8619076e-02  -4.1686761e-01
   9.0746176e-02  -4.1936507e-01
   9.3841486e-02  -4.2303141e-01
   9.6120880e-02  -4.2573248e-01
   9.9214418e-02  -4.2939565e-01
   1.0150307e-01  -4.3212467e-01
   1.0436335e-01  -4.3553197e-01
   1.0665095e-01  -4.3827847e-01
   1.0964427e-01  -4.4188685e-01
   1.1211527e-01  -4.4482343e-01
   1.1510413e-01  -4.4793711e-01
   1.1761606e-01  -4.5047310e-01
   1.2013256e-01  -4.5303092e-01
   1.2257997e-01  -4.5556257e-01
   1.2539778e-01  -4.5848460e-01
   1.2809358e-01  -4.6131097e-01
   1.3094937e-01  -4.6430696e-01
   1.3370410e-01  -4.6712346e-01
   1.3640972e-01  -4.6996191e-01
   1.3908411e-01  -4.7280280e-01
   1.4151611e-01  -4.7542633e-01
   1.4439927e-01  -4.7855493e-01
   1.4696386e-01  -4.8137253e-01
   1.5007281e-01  -4.8476671e-01
   1.5264195e-01  -4.8706359e-01
   1.5582575e-01  -4.8971595e-01
   1.5819674e-01  -4.9172230e-01
   1.6120525e-01  -4.9427578e-01
   1.6313181e-01  -4.9597138e-01
   1.6653280e-01  -4.9897625e-01
   1.6863948e-01  -5.0085089e-01
   1.7232771e-01  -5.0420021e-01
   1.7438764e-01  -5.0610177e-01
   1.7729805e-01  -5.0847958e-01
   1.8021100e-01  -5.1048207e-01
   1.8233850e-01  -5.1200075e-01
   1.8607252e-01  -5.1434828e-01
   1.8832278e-01  -5.1594903e-01
   1.9184109e-01  -5.1863718e-01
   1.9474578e-01  -5.2090850e-01
   1.9673713e-01  -5.2238267e-01
   1.9952160e-01  -5.2467276e-01
   2.0209847e-01  -5.2643359e-01
   2.0514114e-01  -5.2826961e-01
   2.0779807e-01  -5.2994884e-01
   2.1123826e-01  -5.3205215e-01
   2.1364050e-01  -5.3351876e-01
   2.1730317e-01  -5.3648053e-01
   2.1934770e-01  -5.3818296e-01
   2.2121553e-01  -5.3978063e-01
   2.2478898e-01  -5.4294564e-01
   2.2663944e-01  -5.4462844e-01
   2.2834015e-01  -5.4614230e-01
   2.2921750e-01  -5.4690769e-01
   2.3008626e-01  -5.4766852e-01
   2.3087893e-01  -5.4841880e-01
   2.3132255e-01  -5.4883546e-01
   2.3207192e-01  -5.4953940e-01
   2.3247902e-01  -5.4991637e-01
   2.3312641e-01  -5.5054350e-01
   2.3344801e-01  -5.5081263e-01
   2.3404476e-01  -5.5133168e-01
   2.3468300e-01  -5.5188561e-01
   2.3523606e-01  -5.5236118e-01
   2.3636412e-01  -5.5330067e-01
   2.3762081e-01  -5.5432632e-01
   2.3985803e-01  -5.5606969e-01
   2.4242983e-01  -5.5721421e-01
   2.4529037e-01  -5.5762962e-01
   2.4835675e-01  -5.5782063e-01
   2.5107686e-01  -5.5746577e-01
   2.5456416e-01  -5.5631884e-01
   2.5697571e-01  -5.5522180e-01
   2.6079038e-01  -5.5294379e-01
   2.6289768e-01  -5.5151944e-01
   2.6492644e-01  -5.5004827e-01
   2.6882096e-01  -5.4703951e-01
   2.7110269e-01  -5.4521138e-01
   2.7474237e-01  -5.4225764e-01
   2.7724020e-01  -5.4018724e-01
   2.8066126e-01  -5.3733366e-01
   2.8332646e-01  -5.3515517e-01
   2.8657868e-01  -5.3255972e-01
   2.8937207e-01  -5.3036735e-01
   2.9249534e-01  -5.2787049e-01
   2.9535684e-01  -5.2603780e-01
   2.9841242e-01  -5.2343177e-01
   3.0131384e-01  -5.2105725e-01
   3.0433210e-01  -5.1866444e-01
   3.0722570e-01  -5.1647800e-01
   3.1025209e-01  -5.1426751e-01
   3.1309264e-01  -5.1228887e-01
   3.1617281e-01  -5.1021521e-01
   3.1891507e-01  -5.0848364e-01
   3.2209437e-01  -5.0657313e-01
   3.2469665e-01  -5.0514138e-01
   3.2801669e-01  -5.0341890e-01
   3.3044316e-01  -5.0239147e-01
   3.3393778e-01  -5.0059771e-01
   3.3613512e-01  -4.9955078e-01
   3.3985721e-01  -4.9843962e-01
   3.4185355e-01  -4.9769993e-01
   3.4380415e-01  -4.9703470e-01
   3.4750850e-01  -4.9589150e-01
   3.4972455e-01  -4.9528481e-01
   3.5312840e-01  -4.9446665e-01
   3.5564434e-01  -4.9392660e-01
   3.5871988e-01  -4.9338077e-01
   3.6156288e-01  -4.9292970e-01
   3.6429169e-01  -4.9260984e-01
   3.6748004e-01  -4.9231232e-01
   3.6983601e-01  -4.9219229e-01
   3.7339587e-01  -4.9212085e-01
   3.7536932e-01  -4.9215810e-01
   3.7733702e-01  -4.9221139e-01
   3.8094068e-01  -4.9234713e-01
   3.8324958e-01  -4.9249035e-01
   3.8643795e-01  -4.9281724e-01
   3.8916039e-01  -4.9316005e-01
   3.9192071e-01  -4.9361383e-01
   3.9506902e-01  -4.9419566e-01
   3.9739408e-01  -4.9470497e-01
   4.0097544e-01  -4.9556637e-01
   4.0286212e-01  -4.9605707e-01
   4.0491184e-01  -4.9660584e-01
   4.0832721e-01  -4.9760915e-01
   4.1081470e-01  -4.9837701e-01
   4.1378970e-01  -4.9937433e-01
   4.1671573e-01  -5.0038201e-01
   4.1925019e-01  -5.0131775e-01
   4.2261518e-01  -5.0259094e-01
   4.2471302e-01  -5.0342654e-01
   4.2654735e-01  -5.0416777e-01
   4.3018175e-01  -5.0564344e-01
   4.3244448e-01  -5.0658725e-01
   4.3566018e-01  -5.0802263e-01
   4.3834081e-01  -5.0906325e-01
   4.4118143e-01  -5.1028990e-01
   4.4423716e-01  -5.1159489e-01
   4.4670589e-01  -5.1263357e-01
   4.5013291e-01  -5.1430028e-01
   4.5220773e-01  -5.1525544e-01
   4.5406305e-01  -5.1613611e-01
   4.5775436e-01  -5.1757293e-01
   4.5996065e-01  -5.1863444e-01
   4.6327842e-01  -5.2014081e-01
   4.6585757e-01  -5.2126320e-01
   4.6884667e-01  -5.2255547e-01
   4.7175557e-01  -5.2377167e-01
   4.7444216e-01  -5.2488137e-01
   4.7765481e-01  -5.2615352e-01
   4.8006504e-01  -5.2708454e-01
   4.8355544e-01  -5.2836752e-01
   4.8571617e-01  -5.2912659e-01
   4.8945771e-01  -5.3043195e-01
   4.9138542e-01  -5.3102346e-01
   4.9339323e-01  -5.3149957e-01
   4.9715221e-01  -5.3222709e-01
   4.9929775e-01  -5.3271537e-01
   5.0290561e-01  -5.3340940e-01
   5.0520387e-01  -5.3379571e-01
   5.0868698e-01  -5.3429310e-01
   5.1111124e-01  -5.3456589e-01
   5.1448642e-01  -5.3484349e-01
   5.1701967e-01  -5.3496620e-01
   5.2030653e-01  -5.3500685e-01
   5.2292871e-01  -5.3494633e-01
   5.2615198e-01  -5.3475309e-01
   5.2883788e-01  -5.3449590e-01
   5.3202791e-01  -5.3403503e-01
   5.3474667e-01  -5.3351147e-01
   5.3794519e-01  -5.3272141e-01
   5.4065423e-01  -5.3194002e-01
   5.4388350e-01  -5.3090566e-01
   5.4655995e-01  -5.2987147e-01
   5.4986795e-01  -5.2849901e-01
   5.5246326e-01  -5.2739006e-01
   5.5586131e-01  -5.2564865e-01
   5.5836507e-01  -5.2427993e-01
   5.6187998e-01  -5.2220229e-01
   5.6426402e-01  -5.2070691e-01
   5.6791603e-01  -5.1825759e-01
   5.7015976e-01  -5.1667490e-01
   5.7396914e-01  -5.1383477e-01
   5.7605219e-01  -5.1221105e-01
   5.7807106e-01  -5.1058680e-01
   5.8194133e-01  -5.0732158e-01
   5.8409346e-01  -5.0543261e-01
   5.8782742e-01  -5.0205359e-01
   5.9018734e-01  -4.9984261e-01
   5.9371086e-01  -4.9646595e-01
   5.9629474e-01  -4.9391670e-01
   5.9959222e-01  -4.9061035e-01
   6.0241526e-01  -4.8771372e-01
   6.0547205e-01  -4.8454268e-01
   6.0854730e-01  -4.8130014e-01
   6.1135073e-01  -4.7832773e-01
   6.1468371e-01  -4.7481341e-01
   6.1722929e-01  -4.7231556e-01
   6.2082020e-01  -4.6885381e-01
   6.2310896e-01  -4.6653510e-01
   6.2696659e-01  -4.6215658e-01
   6.2898985e-01  -4.5992519e-01
   6.3108197e-01  -4.5761107e-01
   6.3487487e-01  -4.5345781e-01
   6.3726406e-01  -4.5086931e-01
   6.4076373e-01  -4.4713609e-01
   6.4344923e-01  -4.4431431e-01
   6.4665698e-01  -4.4101030e-01
   6.4963424e-01  -4.3800477e-01
   6.5255492e-01  -4.3512831e-01
   6.5581921e-01  -4.3200157e-01
   6.5845681e-01  -4.2960288e-01
   6.6196916e-01  -4.2675434e-01
   6.6436458e-01  -4.2451282e-01
   6.6811124e-01  -4.2172133e-01
   6.7027710e-01  -4.2001971e-01
   6.7225511e-01  -4.1832818e-01
   6.7620034e-01  -4.1531539e-01
   6.7843341e-01  -4.1372989e-01
   6.8213049e-01  -4.1124764e-01
   6.8460973e-01  -4.0980815e-01
   6.8806422e-01  -4.0801562e-01
   6.9075498e-01  -4.0666297e-01
   6.9400662e-01  -4.0519603e-01
   6.9693089e-01  -4.0404905e-01
   6.9994954e-01  -4.0311562e-01
   7.0302827e-01  -4.0226137e-01
   7.0589867e-01  -4.0166317e-01
   7.0908687e-01  -4.0123314e-01
   7.1184955e-01  -4.0104221e-01
   7.1512896e-01  -4.0108003e-01
   7.1779797e-01  -4.0129999e-01
   7.2113355e-01  -4.0186825e-01
   7.2372794e-01  -4.0251020e-01
   7.2705878e-01  -4.0366321e-01
   7.2958336e-01  -4.0475380e-01
   7.3277532e-01  -4.0642997e-01
   7.3523297e-01  -4.0767207e-01
   7.3822037e-01  -4.0974594e-01
   7.3982417e-01  -4.1107017e-01
   7.4088832e-01  -4.1202934e-01
   7.4251556e-01  -4.1365125e-01
   7.4328362e-01  -4.1451111e-01
   7.4396859e-01  -4.1530560e-01
   7.4464503e-01  -4.1611260e-01
   7.4520536e-01  -4.1682730e-01
   7.4565169e-01  -4.1744660e-01
   7.4621158e-01  -4.1818508e-01
   7.4675829e-01  -4.1892230e-01
   7.4751607e-01  -4.1997294e-01
   7.4846139e-01  -4.2119165e-01
   7.5016381e-01  -4.2344546e-01
   7.5295453e-01  -4.2720586e-01
   7.5554764e-01  -4.3003600e-01
   7.5837442e-01  -4.3315624e-01
   7.6108740e-01  -4.3591014e-01
   7.6388108e-01  -4.3854593e-01
   7.6664018e-01  -4.4098411e-01
   7.6932662e-01  -4.4261348e-01
   7.7168098e-01  -4.4374318e-01
   7.7383627e-01  -4.4466113e-01
   7.7686507e-01  -4.4585320e-01
   7.7945320e-01  -4.4611884e-01
   7.8259934e-01  -4.4597568e-01
   7.8512517e-01  -4.4559159e-01
   7.8817318e-01  -4.4481278e-01
   7.9052545e-01  -4.4412470e-01
   7.9327758e-01  -4.4320974e-01
   7.9541192e-01  -4.4199062e-01
   7.9832345e-01  -4.3998443e-01
   8.0053338e-01  -4.3837232e-01
   8.0348900e-01  -4.3613245e-01
   8.0551461e-01  -4.3397164e-01
   8.0843146e-01  -4.3081536e-01
   8.1044067e-01  -4.2849440e-01
   8.1338788e-01  -4.2477899e-01
   8.1533097e-01  -4.2206977e-01
   8.1831091e-01  -4.1791101e-01
   8.2025921e-01  -4.1504851e-01
   8.2319178e-01  -4.1022518e-01
   8.2493955e-01  -4.0709907e-01
   8.2778727e-01  -4.0205132e-01
   8.2965698e-01  -3.9872662e-01
   8.3246106e-01  -3.9343171e-01
   8.3414854e-01  -3.8989110e-01
   8.3702786e-01  -3.8387395e-01
   8.3878918e-01  -3.8016908e-01
   8.4174163e-01  -3.7389559e-01
   8.4346079e-01  -3.7020522e-01
   8.4629730e-01  -3.6332152e-01
   8.4794492e-01  -3.5932487e-01
   8.5076282e-01  -3.5245456e-01
   8.5237830e-01  -3.4849392e-01
   8.5520541e-01  -3.4154864e-01
   8.5682980e-01  -3.3753623e-01
   8.5968441e-01  -3.3037207e-01
   8.6134920e-01  -3.2612459e-01
   8.6415526e-01  -3.1841085e-01
   8.6573339e-01  -3.1404505e-01
   8.6856913e-01  -3.0621289e-01
   8.7010591e-01  -3.0195415e-01
   8.7294555e-01  -2.9405417e-01
   8.7448902e-01  -2.8976099e-01
   8.7730516e-01  -2.8189204e-01
   8.7888760e-01  -2.7745676e-01
   8.8176095e-01  -2.6938978e-01
   8.8326468e-01  -2.6515526e-01
   8.8619582e-01  -2.5688303e-01
   8.8772084e-01  -2.5256835e-01
   8.9060644e-01  -2.4436589e-01
   8.9212679e-01  -2.4003496e-01
   8.9499100e-01  -2.3202425e-01
   8.9657052e-01  -2.2761135e-01
   8.9940400e-01  -2.1969011e-01
   9.0084502e-01  -2.1565054e-01
   9.0381889e-01  -2.0728706e-01
   9.0529414e-01  -2.0313604e-01
   9.0822788e-01  -1.9485802e-01
   9.0974875e-01  -1.9055849e-01
   9.1262224e-01  -1.8242943e-01
   9.1416072e-01  -1.7806306e-01
   9.1710362e-01  -1.6970717e-01
   9.1854265e-01  -1.6561502e-01
   9.2152361e-01  -1.5720168e-01
   9.2300273e-01  -1.5344641e-01
   9.2444938e-01  -1.4976328e-01
   9.2754811e-01  -1.4186825e-01
   9.2909824e-01  -1.3791765e-01
   9.3223884e-01  -1.2985720e-01
   9.3386358e-01  -1.2569512e-01
   9.3642938e-01  -1.1951106e-01
   9.3708123e-01  -1.1802894e-01
   9.3986083e-01  -1.1170010e-01
   9.4156101e-01  -1.0782354e-01
   9.4352489e-01  -1.0335051e-01
   9.4505743e-01  -9.9953042e-02
   9.4767003e-01  -9.4686788e-02
   9.4941846e-01  -9.1217433e-02
   9.5103676e-01  -8.8006811e-02
   9.5269029e-01  -8.4834640e-02
   9.5566671e-01  -7.9749603e-02
   9.5748968e-01  -7.6645739e-02
   9.6101300e-01  -7.1452753e-02
   9.6263852e-01  -6.9238305e-02
   9.6414650e-01  -6.7448982e-02
   9.6584214e-01  -6.5424548e-02
   9.6928549e-01  -6.2269629e-02
   9.7102211e-01  -6.1121410e-02
   9.7357135e-01  -5.9776258e-02
   9.7431754e-01  -5.9482318e-02
   9.7582829e-01  -5.8995046e-02
   9.7640238e-01  -5.8926608e-02
   9.7737045e-01  -5.8807641e-02
   9.7782801e-01  -5.8750576e-02
   9.7819783e-01  -5.8707305e-02
   9.7886709e-01  -5.8671705e-02
   9.7968245e-01  -5.8499162e-02
   9.8016262e-01  -5.8397213e-02
   9.8146265e-01  -5.7997029e-02
   9.8229596e-01  -5.7596634e-02
   9.8398575e-01  -5.6552318e-02
   9.8539805e-01  -5.5401283e-02
   9.8683008e-01  -5.3931379e-02
   9.8887911e-01  -5.1168072e-02
   9.9088983e-01  -4.7771933e-02
   9.9168454e-01  -4.6180974e-02
   9.9244351e-01  -4.4514681e-02
   9.9384238e-01  -4.0985713e-02
   9.9480371e-01  -3.8177331e-02
   9.9551604e-01  -3.5822904e-02
   9.9617902e-01  -3.3387502e-02
   9.9740900e-01  -2.8033935e-02
   9.9801145e-01  -2.4821008e-02
   9.9860219e-01  -2.1092845e-02
   9.9888300e-01  -1.9020774e-02
   9.9934133e-01  -1.4952178e-02
   9.9957020e-01  -1.2389263e-02
   9.9976426e-01  -9.6715144e-03
   9.9984801e-01  -8.2092042e-03
   9.9995846e-01  -5.7336419e-03
   1.0000163e+00  -3.8303061e-03
   1.0000301e+00  -2.6904407e-03


==> data/DARPA_waterline_o1_07.dat <==
   3.1126937e-03  -6.2480691e-04
   3.1141474e-03  -2.0090439e-03
   3.1163162e-03  -4.0150521e-03
   3.1221753e-03  -6.0124437e-03
   3.1282257e-03  -7.9967737e-03
   3.1372340e-03  -9.8998525e-03
   3.1468862e-03  -1.1822606e-02
   3.1546430e-03  -1.3101597e-02
   3.1832998e-03  -1.7035755e-02
   3.2047150e-03  -1.9423837e-02
   3.2437385e-03  -2.3155197e-02
   3.2940681e-03  -2.7218614e-02
   3.4228237e-03  -3.5529468e-02
   3.5826135e-03  -4.3659316e-02
   3.7732960e-03  -5.1550184e-02
   4.2725300e-03  -6.8026858e-02
   4.7548028e-03  -8.1013207e-02
   5.2058372e-03  -9.1180961e-02
   5.5134754e-03  -9.6925682e-02
   5.9918505e-03  -1.0614317e-01
   6.9632867e-03  -1.2201226e-01
   7.4802660e-03  -1.2913449e-01
   8.1281044e-03  -1.3812236e-01
   8.8711418e-03  -1.4692090e-01
   9.4440892e-03  -1.5378177e-01
   1.0552675e-02  -1.6524571e-01
   1.1143227e-02  -1.7123277e-01
   1.2376528e-02  -1.8226885e-01
   1.3043062e-02  -1.8813320e-01
   1.4391323e-02  -1.9854657e-01
   1.5147923e-02  -2.0436668e-01
   1.6594004e-02  -2.1411981e-01
   1.7704739e-02  -2.2146109e-01
   1.8867387e-02  -2.2840232e-01
   2.0419297e-02  -2.3735313e-01
   2.1262970e-02  -2.4173548e-01
   2.2476486e-02  -2.4794721e-01
   2.3906523e-02  -2.5501642e-01
   2.5000945e-02  -2.5992229e-01
   2.6284171e-02  -2.6557408e-01
   2.7848870e-02  -2.7217949e-01
   2.8947137e-02  -2.7644420e-01
   3.0306545e-02  -2.8153177e-01
   3.1763376e-02  -2.8683101e-01
   3.3362589e-02  -2.9240554e-01
   3.4622198e-02  -2.9641552e-01
   3.6043818e-02  -3.0084197e-01
   3.7852307e-02  -3.0634858e-01
   3.8315714e-02  -3.0770522e-01
   3.9226887e-02  -3.1031447e-01
   4.0905306e-02  -3.1487380e-01
   4.2667021e-02  -3.1941569e-01
   4.4169470e-02  -3.2334335e-01
   4.5544948e-02  -3.2664771e-01
   4.6980854e-02  -3.2981579e-01
   4.8756427e-02  -3.3382989e-01
   5.0459800e-02  -3.3770044e-01
   5.1926346e-02  -3.4065540e-01
   5.3318289e-02  -3.4343246e-01
   5.4764742e-02  -3.4627091e-01
   5.6510048e-02  -3.4971192e-01
   5.8413457e-02  -3.5321721e-01
   6.0171858e-02  -3.5623065e-01
   6.1641083e-02  -3.5873225e-01
   6.3078286e-02  -3.6116292e-01
   6.4559881e-02  -3.6361726e-01
   6.6322240e-02  -3.6659484e-01
   6.8111046e-02  -3.6961652e-01
   7.0005068e-02  -3.7228456e-01
   7.1680532e-02  -3.7468213e-01
   7.3129950e-02  -3.7675793e-01
   7.4392849e-02  -3.7857551e-01
   7.5821107e-02  -3.8053075e-01
   7.7520300e-02  -3.8290136e-01
   7.9251609e-02  -3.8533744e-01
   8.0973988e-02  -3.8776149e-01
   8.2779623e-02  -3.9030445e-01
   8.4371320e-02  -3.9258719e-01
   8.6620754e-02  -3.9579546e-01
   8.7666175e-02  -3.9715302e-01
   8.8129307e-02  -3.9773754e-01
   8.9943691e-02  -3.9989712e-01
   9.1822385e-02  -4.0215509e-01
   9.3693758e-02  -4.0440821e-01
   9.5670780e-02  -4.0679344e-01
   9.7517513e-02  -4.0906817e-01
   9.9159262e-02  -4.1105245e-01
   1.0066664e-01  -4.1286808e-01
   1.0201806e-01  -4.1450171e-01
   1.0357299e-01  -4.1636314e-01
   1.0534054e-01  -4.1850195e-01
   1.0709497e-01  -4.2062294e-01
   1.0888344e-01  -4.2279026e-01
   1.1064832e-01  -4.2495308e-01
   1.1250512e-01  -4.2710847e-01
   1.1427882e-01  -4.2903684e-01
   1.1593187e-01  -4.3074270e-01
   1.1757059e-01  -4.3242416e-01
   1.1922680e-01  -4.3415924e-01
   1.2036571e-01  -4.3532427e-01
   1.2134427e-01  -4.3629616e-01
   1.2328767e-01  -4.3828164e-01
   1.2517543e-01  -4.4020769e-01
   1.2712921e-01  -4.4220698e-01
   1.2914764e-01  -4.4428883e-01
   1.3109956e-01  -4.4630436e-01
   1.3287006e-01  -4.4813961e-01
   1.3464193e-01  -4.5000383e-01
   1.3620012e-01  -4.5161148e-01
   1.3758128e-01  -4.5305980e-01
   1.3923026e-01  -4.5482307e-01
   1.4106867e-01  -4.5669826e-01
   1.4293588e-01  -4.5865958e-01
   1.4335441e-01  -4.5911613e-01
   1.4488332e-01  -4.6076091e-01
   1.4684949e-01  -4.6286484e-01
   1.4882013e-01  -4.6497742e-01
   1.5075472e-01  -4.6705793e-01
   1.5256770e-01  -4.6847564e-01
   1.5449218e-01  -4.7004552e-01
   1.5618953e-01  -4.7136022e-01
   1.5767149e-01  -4.7254141e-01
   1.5913373e-01  -4.7373145e-01
   1.6078609e-01  -4.7510363e-01
   1.6273080e-01  -4.7666678e-01
   1.6454936e-01  -4.7817327e-01
   1.6645163e-01  -4.7975591e-01
   1.6847129e-01  -4.8145430e-01
   1.7046716e-01  -4.8314628e-01
   1.7242526e-01  -4.8480859e-01
   1.7439116e-01  -4.8650583e-01
   1.7635835e-01  -4.8809225e-01
   1.7830525e-01  -4.8925163e-01
   1.8023748e-01  -4.9041243e-01
   1.8215902e-01  -4.9156449e-01
   1.8405245e-01  -4.9270808e-01
   1.8615135e-01  -4.9395271e-01
   1.8819651e-01  -4.9525550e-01
   1.9010685e-01  -4.9638341e-01
   1.9200955e-01  -4.9758440e-01
   1.9390875e-01  -4.9888238e-01
   1.9563833e-01  -5.0000872e-01
   1.9721073e-01  -5.0104686e-01
   1.9881291e-01  -5.0205788e-01
   2.0031457e-01  -5.0307621e-01
   2.0204184e-01  -5.0387111e-01
   2.0400735e-01  -5.0471319e-01
   2.0599168e-01  -5.0556010e-01
   2.0798421e-01  -5.0641046e-01
   2.0997676e-01  -5.0723221e-01
   2.1196594e-01  -5.0802884e-01
   2.1395771e-01  -5.0891155e-01
   2.1592700e-01  -5.0966202e-01
   2.1789099e-01  -5.1052085e-01
   2.1985235e-01  -5.1162455e-01
   2.2178755e-01  -5.1266979e-01
   2.2367297e-01  -5.1370991e-01
   2.2555113e-01  -5.1478977e-01
   2.2672498e-01  -5.1547142e-01
   2.2804740e-01  -5.1629845e-01
   2.2898858e-01  -5.1677403e-01
   2.2974723e-01  -5.1716790e-01
   2.3034292e-01  -5.1747397e-01
   2.3046574e-01  -5.1754597e-01
   2.3056740e-01  -5.1759238e-01
   2.3108585e-01  -5.1787272e-01
   2.3150246e-01  -5.1810422e-01
   2.3191021e-01  -5.1833258e-01
   2.3230650e-01  -5.1854857e-01
   2.3267846e-01  -5.1875213e-01
   2.3315926e-01  -5.1902678e-01
   2.3332981e-01  -5.1910082e-01
   2.3374437e-01  -5.1928260e-01
   2.3417757e-01  -5.1948467e-01
   2.3461665e-01  -5.1970257e-01
   2.3505468e-01  -5.1995525e-01
   2.3556282e-01  -5.2016668e-01
   2.3618011e-01  -5.2042159e-01
   2.3708591e-01  -5.2086368e-01
   2.3925181e-01  -5.2161744e-01
   2.4082686e-01  -5.2184871e-01
   2.4263974e-01  -5.2188756e-01
   2.4460232e-01  -5.2171462e-01
   2.4663527e-01  -5.2129051e-01
   2.4869888e-01  -5.2061502e-01
   2.5078372e-01  -5.1970521e-01
   2.5288161e-01  -5.1860314e-01
   2.5498665e-01  -5.1734278e-01
   2.5512115e-01  -5.1725399e-01
   2.5710037e-01  -5.1590530e-01
   2.5921507e-01  -5.1435155e-01
   2.6132859e-01  -5.1270941e-01
   2.6343974e-01  -5.1100061e-01
   2.6554764e-01  -5.0924318e-01
   2.6765166e-01  -5.0745223e-01
   2.6975130e-01  -5.0564051e-01
   2.7184617e-01  -5.0381865e-01
   2.7393594e-01  -5.0199553e-01
   2.7602038e-01  -5.0017782e-01
   2.7809916e-01  -4.9837386e-01
   2.8017357e-01  -4.9655973e-01
   2.8222934e-01  -4.9499673e-01
   2.8427143e-01  -4.9347925e-01
   2.8633010e-01  -4.9161409e-01
   2.8838097e-01  -4.9030007e-01
   2.9041976e-01  -4.8893201e-01
   2.9182959e-01  -4.8761683e-01
   2.9246137e-01  -4.8701952e-01
   2.9449511e-01  -4.8531707e-01
   2.9652332e-01  -4.8367101e-01
   2.9854512e-01  -4.8208786e-01
   3.0056034e-01  -4.8056520e-01
   3.0256884e-01  -4.7910300e-01
   3.0457058e-01  -4.7770080e-01
   3.0656553e-01  -4.7635808e-01
   3.0855372e-01  -4.7507442e-01
   3.1053515e-01  -4.7384965e-01
   3.1250986e-01  -4.7268367e-01
   3.1447789e-01  -4.7157646e-01
   3.1643930e-01  -4.7052807e-01
   3.1839414e-01  -4.6953863e-01
   3.2034249e-01  -4.6860813e-01
   3.2228441e-01  -4.6773623e-01
   3.2421999e-01  -4.6692287e-01
   3.2614929e-01  -4.6616765e-01
   3.2807237e-01  -4.6547018e-01
   3.2998927e-01  -4.6482951e-01
   3.3190073e-01  -4.6424188e-01
   3.3380663e-01  -4.6370718e-01
   3.3570633e-01  -4.6322821e-01
   3.3759493e-01  -4.6278457e-01
   3.3949197e-01  -4.6246220e-01
   3.4140128e-01  -4.6222369e-01
   3.4330355e-01  -4.6192968e-01
   3.4519469e-01  -4.6163038e-01
   3.4707805e-01  -4.6140988e-01
   3.4895213e-01  -4.6126737e-01
   3.5081717e-01  -4.6117322e-01
   3.5267626e-01  -4.6112175e-01
   3.5453089e-01  -4.6111795e-01
   3.5638101e-01  -4.6116244e-01
   3.5822661e-01  -4.6125518e-01
   3.6006763e-01  -4.6139622e-01
   3.6190403e-01  -4.6158556e-01
   3.6373569e-01  -4.6182369e-01
   3.6556235e-01  -4.6211247e-01
   3.6738659e-01  -4.6244417e-01
   3.6919575e-01  -4.6286504e-01
   3.7102875e-01  -4.6329631e-01
   3.7288250e-01  -4.6366488e-01
   3.7472047e-01  -4.6407174e-01
   3.7655082e-01  -4.6453538e-01
   3.7837227e-01  -4.6504511e-01
   3.8019078e-01  -4.6561547e-01
   3.8200457e-01  -4.6623049e-01
   3.8381411e-01  -4.6688157e-01
   3.8561956e-01  -4.6756786e-01
   3.8742160e-01  -4.6828784e-01
   3.8922076e-01  -4.6904159e-01
   3.9101755e-01  -4.6981578e-01
   3.9281203e-01  -4.7061908e-01
   3.9460433e-01  -4.7145526e-01
   3.9639462e-01  -4.7232396e-01
   3.9818313e-01  -4.7322452e-01
   3.9997007e-01  -4.7415651e-01
   4.0175576e-01  -4.7511854e-01
   4.0354057e-01  -4.7610940e-01
   4.0532494e-01  -4.7712681e-01
   4.0710914e-01  -4.7816859e-01
   4.0889323e-01  -4.7923260e-01
   4.1067915e-01  -4.8030044e-01
   4.1246435e-01  -4.8138594e-01
   4.1424809e-01  -4.8249904e-01
   4.1602793e-01  -4.8365401e-01
   4.1782073e-01  -4.8476984e-01
   4.1962678e-01  -4.8581570e-01
   4.2142157e-01  -4.8692415e-01
   4.2320409e-01  -4.8811884e-01
   4.2498233e-01  -4.8935898e-01
   4.2676414e-01  -4.9060558e-01
   4.2857222e-01  -4.9171542e-01
   4.3039473e-01  -4.9275222e-01
   4.3218056e-01  -4.9401559e-01
   4.3395788e-01  -4.9533119e-01
   4.3575204e-01  -4.9655569e-01
   4.3756455e-01  -4.9769521e-01
   4.3936756e-01  -4.9891851e-01
   4.4115454e-01  -5.0025719e-01
   4.4294930e-01  -5.0155955e-01
   4.4474547e-01  -5.0286316e-01
   4.4654347e-01  -5.0416886e-01
   4.4834342e-01  -5.0547625e-01
   4.5014523e-01  -5.0678550e-01
   4.5194931e-01  -5.0807800e-01
   4.5375556e-01  -5.0936927e-01
   4.5555906e-01  -5.1070758e-01
   4.5737722e-01  -5.1197073e-01
   4.5920952e-01  -5.1310330e-01
   4.6103425e-01  -5.1429606e-01
   4.6285563e-01  -5.1555579e-01
   4.6469092e-01  -5.1672729e-01
   4.6652968e-01  -5.1789318e-01
   4.6836696e-01  -5.1906753e-01
   4.7020582e-01  -5.2023459e-01
   4.7204700e-01  -5.2138990e-01
   4.7389283e-01  -5.2253106e-01
   4.7574161e-01  -5.2365390e-01
   4.7759559e-01  -5.2474719e-01
   4.7945503e-01  -5.2580996e-01
   4.8131812e-01  -5.2684896e-01
   4.8318466e-01  -5.2786208e-01
   4.8505526e-01  -5.2884790e-01
   4.8693011e-01  -5.2980473e-01
   4.8880912e-01  -5.3073054e-01
   4.9069222e-01  -5.3162337e-01
   4.9257935e-01  -5.3248117e-01
   4.9447047e-01  -5.3330211e-01
   4.9636691e-01  -5.3408479e-01
   4.9826791e-01  -5.3482649e-01
   5.0017283e-01  -5.3552480e-01
   5.0208182e-01  -5.3617750e-01
   5.0399514e-01  -5.3678257e-01
   5.0591293e-01  -5.3733767e-01
   5.0783531e-01  -5.3784060e-01
   5.0976224e-01  -5.3828874e-01
   5.1169328e-01  -5.3868051e-01
   5.1363001e-01  -5.3901367e-01
   5.1557095e-01  -5.3929742e-01
   5.1752271e-01  -5.3946692e-01
   5.1948297e-01  -5.3954341e-01
   5.2145953e-01  -5.3948982e-01
   5.2344886e-01  -5.3933267e-01
   5.2542083e-01  -5.3926209e-01
   5.2738835e-01  -5.3917965e-01
   5.2936593e-01  -5.3897662e-01
   5.3134912e-01  -5.3869231e-01
   5.3333599e-01  -5.3833192e-01
   5.3532747e-01  -5.3789628e-01
   5.3732323e-01  -5.3738616e-01
   5.3932286e-01  -5.3680118e-01
   5.4132580e-01  -5.3614216e-01
   5.4333164e-01  -5.3541122e-01
   5.4534054e-01  -5.3460866e-01
   5.4734731e-01  -5.3379586e-01
   5.4934677e-01  -5.3305825e-01
   5.5135456e-01  -5.3226646e-01
   5.5338423e-01  -5.3117818e-01
   5.5542293e-01  -5.2992994e-01
   5.5746447e-01  -5.2864826e-01
   5.5951036e-01  -5.2729221e-01
   5.6155963e-01  -5.2586485e-01
   5.6361154e-01  -5.2436432e-01
   5.6566665e-01  -5.2279101e-01
   5.6772532e-01  -5.2114647e-01
   5.6978731e-01  -5.1943295e-01
   5.7185236e-01  -5.1765205e-01
   5.7392032e-01  -5.1580570e-01
   5.7599306e-01  -5.1389424e-01
   5.7773890e-01  -5.1223403e-01
   5.7806707e-01  -5.1191627e-01
   5.8015142e-01  -5.0984273e-01
   5.8223798e-01  -5.0771192e-01
   5.8432677e-01  -5.0552705e-01
   5.8641761e-01  -5.0329237e-01
   5.8851023e-01  -5.0101247e-01
   5.9060394e-01  -4.9869254e-01
   5.9270058e-01  -4.9633245e-01
   5.9479994e-01  -4.9393232e-01
   5.9690162e-01  -4.9150562e-01
   5.9900644e-01  -4.8903818e-01
   6.0111495e-01  -4.8650400e-01
   6.0322477e-01  -4.8393599e-01
   6.0533655e-01  -4.8133970e-01
   6.0728500e-01  -4.7890921e-01
   6.0745211e-01  -4.7869741e-01
   6.0957253e-01  -4.7598247e-01
   6.1169475e-01  -4.7323723e-01
   6.1381432e-01  -4.7054505e-01
   6.1593369e-01  -4.6790485e-01
   6.1805594e-01  -4.6514960e-01
   6.2014865e-01  -4.6279690e-01
   6.2226331e-01  -4.6013974e-01
   6.2440366e-01  -4.5722071e-01
   6.2654221e-01  -4.5441777e-01
   6.2867180e-01  -4.5163354e-01
   6.3081223e-01  -4.4884988e-01
   6.3228174e-01  -4.4723983e-01
   6.3294843e-01  -4.4649572e-01
   6.3509226e-01  -4.4394503e-01
   6.3725647e-01  -4.4095928e-01
   6.3941372e-01  -4.3822014e-01
   6.4155549e-01  -4.3574558e-01
   6.4368345e-01  -4.3309010e-01
   6.4581746e-01  -4.3029874e-01
   6.4795556e-01  -4.2760857e-01
   6.5009333e-01  -4.2495966e-01
   6.5225400e-01  -4.2218751e-01
   6.5436897e-01  -4.1998187e-01
   6.5639964e-01  -4.1822734e-01
   6.5645062e-01  -4.1818213e-01
   6.5859148e-01  -4.1569875e-01
   6.6068662e-01  -4.1339738e-01
   6.6277504e-01  -4.1117480e-01
   6.6489488e-01  -4.0887899e-01
   6.6701816e-01  -4.0665122e-01
   6.6914144e-01  -4.0449091e-01
   6.7126329e-01  -4.0240441e-01
   6.7338304e-01  -4.0039171e-01
   6.7550026e-01  -3.9845451e-01
   6.7761459e-01  -3.9659472e-01
   6.7972576e-01  -3.9481438e-01
   6.8183351e-01  -3.9311587e-01
   6.8393759e-01  -3.9150170e-01
   6.8603774e-01  -3.8997467e-01
   6.8615144e-01  -3.8989649e-01
   6.8813479e-01  -3.8851830e-01
   6.9022745e-01  -3.8715441e-01
   6.9231547e-01  -3.8588616e-01
   6.9439865e-01  -3.8471580e-01
   6.9647671e-01  -3.8364609e-01
   6.9854936e-01  -3.8267950e-01
   7.0061629e-01  -3.8181913e-01
   7.0267734e-01  -3.8106849e-01
   7.0473536e-01  -3.8041994e-01
   7.0678739e-01  -3.7989049e-01
   7.0883951e-01  -3.7950085e-01
   7.1090453e-01  -3.7917856e-01
   7.1294512e-01  -3.7896401e-01
   7.1494650e-01  -3.7890254e-01
   7.1694305e-01  -3.7895820e-01
   7.1895147e-01  -3.7911130e-01
   7.2093651e-01  -3.7944646e-01
   7.2286346e-01  -3.7989405e-01
   7.2477564e-01  -3.8043245e-01
   7.2668203e-01  -3.8117714e-01
   7.2856933e-01  -3.8209441e-01
   7.3044333e-01  -3.8312385e-01
   7.3229211e-01  -3.8426219e-01
   7.3410568e-01  -3.8554781e-01
   7.3589384e-01  -3.8695131e-01
   7.3764152e-01  -3.8823930e-01
   7.3893107e-01  -3.8915613e-01
   7.4027427e-01  -3.9059064e-01
   7.4125241e-01  -3.9145801e-01
   7.4210390e-01  -3.9224285e-01
   7.4224758e-01  -3.9240545e-01
   7.4269747e-01  -3.9295240e-01
   7.4317621e-01  -3.9360000e-01
   7.4360179e-01  -3.9419964e-01
   7.4402892e-01  -3.9481973e-01
   7.4444721e-01  -3.9541256e-01
   7.4514851e-01  -3.9649476e-01
   7.4522481e-01  -3.9660920e-01
   7.4549687e-01  -3.9705376e-01
   7.4585910e-01  -3.9769865e-01
   7.4621455e-01  -3.9824916e-01
   7.4626092e-01  -3.9832540e-01
   7.4657931e-01  -3.9884735e-01
   7.4695466e-01  -3.9948599e-01
   7.4736064e-01  -4.0017645e-01
   7.4782163e-01  -4.0082548e-01
   7.4878267e-01  -4.0225032e-01
   7.4979933e-01  -4.0385709e-01
   7.5073117e-01  -4.0523109e-01
   7.5208191e-01  -4.0661075e-01
   7.5369621e-01  -4.0856791e-01
   7.5551251e-01  -4.1138209e-01
   7.5737771e-01  -4.1376185e-01
   7.5926711e-01  -4.1603611e-01
   7.6117011e-01  -4.1821261e-01
   7.6307722e-01  -4.2028935e-01
   7.6497569e-01  -4.2227592e-01
   7.6675429e-01  -4.2408115e-01
   7.6849703e-01  -4.2529863e-01
   7.6932588e-01  -4.2572301e-01
   7.7011133e-01  -4.2617185e-01
   7.7207972e-01  -4.2730048e-01
   7.7402438e-01  -4.2834643e-01
   7.7601613e-01  -4.2926350e-01
   7.7814860e-01  -4.2976689e-01
   7.7888020e-01  -4.2982479e-01
   7.8082756e-01  -4.2960735e-01
   7.8270302e-01  -4.2940505e-01
   7.8464258e-01  -4.2966630e-01
   7.8655616e-01  -4.2929319e-01
   7.8847562e-01  -4.2879082e-01
   7.9036520e-01  -4.2827545e-01
   7.9222973e-01  -4.2767149e-01
   7.9228548e-01  -4.2765090e-01
   7.9235508e-01  -4.2761681e-01
   7.9486367e-01  -4.2643669e-01
   7.9666973e-01  -4.2514497e-01
   7.9843916e-01  -4.2390639e-01
   8.0031324e-01  -4.2256485e-01
   8.0217636e-01  -4.2122372e-01
   8.0402327e-01  -4.1953578e-01
   8.0575345e-01  -4.1770556e-01
   8.0809905e-01  -4.1494661e-01
   8.0943644e-01  -4.1350646e-01
   8.1142001e-01  -4.1122417e-01
   8.1340094e-01  -4.0859797e-01
   8.1528911e-01  -4.0592712e-01
   8.1631093e-01  -4.0446717e-01
   8.1831143e-01  -4.0138623e-01
   8.1991538e-01  -3.9897648e-01
   8.2172885e-01  -3.9611918e-01
   8.2344072e-01  -3.9310228e-01
   8.2567062e-01  -3.8897102e-01
   8.2684940e-01  -3.8686201e-01
   8.2885442e-01  -3.8292420e-01
   8.3077050e-01  -3.7933271e-01
   8.3249163e-01  -3.7585123e-01
   8.3397444e-01  -3.7253014e-01
   8.3549881e-01  -3.6918714e-01
   8.3720742e-01  -3.6549214e-01
   8.3863009e-01  -3.6238980e-01
   8.3999672e-01  -3.5924058e-01
   8.4151134e-01  -3.5580740e-01
   8.4327100e-01  -3.5189745e-01
   8.4490978e-01  -3.4787645e-01
   8.4703796e-01  -3.4232621e-01
   8.4858612e-01  -3.3842197e-01
   8.5038666e-01  -3.3377719e-01
   8.5224187e-01  -3.2898115e-01
   8.5302422e-01  -3.2675330e-01
   8.5424881e-01  -3.2365489e-01
   8.5648181e-01  -3.1783331e-01
   8.5787063e-01  -3.1420223e-01
   8.5939965e-01  -3.1008307e-01
   8.6089773e-01  -3.0604758e-01
   8.6228357e-01  -3.0204940e-01
   8.6361587e-01  -2.9806172e-01
   8.6508524e-01  -2.9366845e-01
   8.6677287e-01  -2.8868309e-01
   8.6817065e-01  -2.8455911e-01
   8.6949667e-01  -2.8055092e-01
   8.7094045e-01  -2.7617164e-01
   8.7260722e-01  -2.7115416e-01
   8.7398817e-01  -2.6696618e-01
   8.7532493e-01  -2.6281256e-01
   8.7680524e-01  -2.5824649e-01
   8.7846288e-01  -2.5321599e-01
   8.8050169e-01  -2.4666145e-01
   8.8173350e-01  -2.4292923e-01
   8.8374745e-01  -2.3665187e-01
   8.8466275e-01  -2.3354446e-01
   8.8577622e-01  -2.3018848e-01
   8.8779786e-01  -2.2367631e-01
   8.8977139e-01  -2.1745745e-01
   8.9111057e-01  -2.1303280e-01
   8.9261962e-01  -2.0813832e-01
   8.9428313e-01  -2.0288337e-01
   8.9638880e-01  -1.9575668e-01
   8.9794176e-01  -1.9089281e-01
   8.9946308e-01  -1.8591837e-01
   9.0095048e-01  -1.8086747e-01
   9.0246198e-01  -1.7571935e-01
   9.0411032e-01  -1.7016592e-01
   9.0624740e-01  -1.6245217e-01
   9.0788521e-01  -1.5692927e-01
   9.0921730e-01  -1.5225492e-01
   9.1081220e-01  -1.4639666e-01
   9.1226593e-01  -1.4106307e-01
   9.1431615e-01  -1.3303155e-01
   9.1580575e-01  -1.2764850e-01
   9.1764541e-01  -1.2052652e-01
   9.1840151e-01  -1.1741212e-01
   9.2030022e-01  -1.0959937e-01
   9.2187470e-01  -1.0323283e-01
   9.2402746e-01  -9.4467446e-02
   9.2525371e-01  -8.9627212e-02
   9.2681141e-01  -8.2717949e-02
   9.2794203e-01  -7.7681222e-02
   9.2880756e-01  -7.3504622e-02
   9.2980367e-01  -6.8455188e-02
   9.3149323e-01  -5.9421825e-02
   9.3332852e-01  -4.8269790e-02
   9.3391464e-01  -4.4023154e-02
   9.3489351e-01  -3.6210011e-02
   9.3578902e-01  -2.8356014e-02
   9.3614933e-01  -2.4707389e-02
   9.3615539e-01  -2.4635546e-02
   9.3661672e-01  -1.8714980e-02
   9.3686046e-01  -1.4764581e-02
   9.3709256e-01  -9.6965886e-03
   9.3713935e-01  -8.3511820e-03
   9.3717926e-01  -6.8939502e-03
   9.3721341e-01  -5.3806623e-03
   9.3724563e-01  -3.8087876e-03
   9.3725233e-01  -2.9490982e-03


==> data/DARPA_waterline_o1_08.dat <==
   1.5210652e-02   1.5665252e-24
   1.5211124e-02  -1.5473843e-04
   1.5217512e-02  -2.1966258e-03
   1.5223844e-02  -4.1392771e-03
   1.5229832e-02  -5.9881037e-03
   1.5237152e-02  -7.8945175e-03
   1.5251337e-02  -9.8337665e-03
   1.5271525e-02  -1.2027815e-02
   1.5292460e-02  -1.4224171e-02
   1.5348141e-02  -1.9033558e-02
   1.5411209e-02  -2.3163497e-02
   1.5462391e-02  -2.6247908e-02
   1.5664853e-02  -3.5286976e-02
   1.5844157e-02  -4.1854653e-02
   1.6059721e-02  -4.8573436e-02
   1.6170200e-02  -5.2113401e-02
   1.6486237e-02  -6.0000674e-02
   1.6811334e-02  -6.7248305e-02
   1.7565094e-02  -8.1305244e-02
   1.7713580e-02  -8.3793118e-02
   1.8461335e-02  -9.5002277e-02
   1.9116514e-02  -1.0373341e-01
   1.9876884e-02  -1.1319121e-01
   1.9912271e-02  -1.1358811e-01
   2.1349483e-02  -1.2876005e-01
   2.1581636e-02  -1.3101851e-01
   2.2494608e-02  -1.3932330e-01
   2.3338421e-02  -1.4657746e-01
   2.3699767e-02  -1.4949683e-01
   2.5350497e-02  -1.6206613e-01
   2.5425836e-02  -1.6260807e-01
   2.6475418e-02  -1.6963167e-01
   2.7407596e-02  -1.7582597e-01
   2.8473849e-02  -1.8206993e-01
   2.9540248e-02  -1.8831675e-01
   3.0760653e-02  -1.9492891e-01
   3.1136992e-02  -1.9687138e-01
   3.2308013e-02  -2.0273392e-01
   3.3373120e-02  -2.0789321e-01
   3.4671614e-02  -2.1371859e-01
   3.5235645e-02  -2.1619161e-01
   3.7029169e-02  -2.2369133e-01
   3.8117811e-02  -2.2799067e-01
   3.8860191e-02  -2.3081833e-01
   4.0325649e-02  -2.3621173e-01
   4.1511498e-02  -2.4030540e-01
   4.2704610e-02  -2.4435718e-01
   4.4102540e-02  -2.4894953e-01
   4.5044009e-02  -2.5192238e-01
   4.6842197e-02  -2.5714796e-01
   4.8401469e-02  -2.6166303e-01
   4.8515973e-02  -2.6198362e-01
   5.0323960e-02  -2.6705159e-01
   5.1919561e-02  -2.7106494e-01
   5.3231642e-02  -2.7428342e-01
   5.4572982e-02  -2.7759428e-01
   5.6024479e-02  -2.8106811e-01
   5.7771798e-02  -2.8508873e-01
   5.8807377e-02  -2.8735576e-01
   6.0575171e-02  -2.9097653e-01
   6.2313518e-02  -2.9456342e-01
   6.2913876e-02  -2.9580993e-01
   6.4266020e-02  -2.9851672e-01
   6.6159513e-02  -3.0236441e-01
   6.7746831e-02  -3.0550232e-01
   6.9128518e-02  -3.0797327e-01
   7.0561548e-02  -3.1037774e-01
   7.2149021e-02  -3.1305768e-01
   7.3750242e-02  -3.1569422e-01
   7.5464020e-02  -3.1853031e-01
   7.7216650e-02  -3.2142388e-01
   7.8421483e-02  -3.2340462e-01
   8.0204268e-02  -3.2633961e-01
   8.1953907e-02  -3.2922535e-01
   8.3735984e-02  -3.3220462e-01
   8.3813284e-02  -3.3232957e-01
   8.5804950e-02  -3.3551348e-01
   8.7737836e-02  -3.3854245e-01
   8.9375548e-02  -3.4075716e-01
   9.0809019e-02  -3.4268744e-01
   9.2341309e-02  -3.4477711e-01
   9.4019845e-02  -3.4708696e-01
   9.5698811e-02  -3.4939739e-01
   9.7398586e-02  -3.5167640e-01
   9.9172312e-02  -3.5409464e-01
   1.0099997e-01  -3.5658725e-01
   1.0190167e-01  -3.5780956e-01
   1.0377941e-01  -3.6034200e-01
   1.0555419e-01  -3.6275838e-01
   1.0742905e-01  -3.6530962e-01
   1.0955912e-01  -3.6824790e-01
   1.0957701e-01  -3.6827187e-01
   1.1153697e-01  -3.7091121e-01
   1.1334367e-01  -3.7314872e-01
   1.1525100e-01  -3.7526851e-01
   1.1695370e-01  -3.7715908e-01
   1.1845140e-01  -3.7882494e-01
   1.2003256e-01  -3.8059034e-01
   1.2176305e-01  -3.8252819e-01
   1.2350603e-01  -3.8447901e-01
   1.2531166e-01  -3.8649757e-01
   1.2687071e-01  -3.8824484e-01
   1.2725810e-01  -3.8867337e-01
   1.2906377e-01  -3.9067870e-01
   1.3107157e-01  -3.9293303e-01
   1.3285067e-01  -3.9486244e-01
   1.3443031e-01  -3.9660286e-01
   1.3609901e-01  -3.9846976e-01
   1.3782122e-01  -4.0039262e-01
   1.3949995e-01  -4.0224773e-01
   1.4123899e-01  -4.0420237e-01
   1.4308958e-01  -4.0628521e-01
   1.4489698e-01  -4.0832508e-01
   1.4675303e-01  -4.1042096e-01
   1.4881904e-01  -4.1273373e-01
   1.4936243e-01  -4.1334388e-01
   1.5091248e-01  -4.1503490e-01
   1.5280038e-01  -4.1657422e-01
   1.5471488e-01  -4.1814293e-01
   1.5659130e-01  -4.1967654e-01
   1.5842341e-01  -4.2117228e-01
   1.6028352e-01  -4.2270363e-01
   1.6164275e-01  -4.2381280e-01
   1.6341634e-01  -4.2528094e-01
   1.6522054e-01  -4.2678305e-01
   1.6704739e-01  -4.2830377e-01
   1.6885961e-01  -4.2982124e-01
   1.7094442e-01  -4.3156483e-01
   1.7274730e-01  -4.3306787e-01
   1.7452270e-01  -4.3456396e-01
   1.7642628e-01  -4.3601086e-01
   1.7803500e-01  -4.3686466e-01
   1.7838133e-01  -4.3704711e-01
   1.8029916e-01  -4.3808308e-01
   1.8219627e-01  -4.3904912e-01
   1.8409561e-01  -4.4000951e-01
   1.8605874e-01  -4.4107038e-01
   1.8705767e-01  -4.4160593e-01
   1.8797267e-01  -4.4209482e-01
   1.8975868e-01  -4.4306351e-01
   1.9128203e-01  -4.4388330e-01
   1.9284226e-01  -4.4471100e-01
   1.9436734e-01  -4.4554288e-01
   1.9611606e-01  -4.4653109e-01
   1.9802451e-01  -4.4760971e-01
   1.9995099e-01  -4.4870269e-01
   2.0188815e-01  -4.4934942e-01
   2.0383124e-01  -4.4985312e-01
   2.0578235e-01  -4.5036334e-01
   2.0774595e-01  -4.5088080e-01
   2.0972054e-01  -4.5140767e-01
   2.1169405e-01  -4.5194659e-01
   2.1365316e-01  -4.5249157e-01
   2.1559367e-01  -4.5304221e-01
   2.1751601e-01  -4.5357936e-01
   2.1941879e-01  -4.5399854e-01
   2.2130241e-01  -4.5441820e-01
   2.2310188e-01  -4.5489166e-01
   2.2477114e-01  -4.5530795e-01
   2.2655818e-01  -4.5570026e-01
   2.2753848e-01  -4.5601290e-01
   2.2851429e-01  -4.5622101e-01
   2.2939607e-01  -4.5641060e-01
   2.2981484e-01  -4.5649679e-01
   2.3021788e-01  -4.5658947e-01
   2.3069390e-01  -4.5669650e-01
   2.3110637e-01  -4.5679182e-01
   2.3153383e-01  -4.5688789e-01
   2.3195341e-01  -4.5698125e-01
   2.3234327e-01  -4.5706655e-01
   2.3271813e-01  -4.5714987e-01
   2.3317725e-01  -4.5724754e-01
   2.3332202e-01  -4.5726470e-01
   2.3381042e-01  -4.5732220e-01
   2.3426363e-01  -4.5737755e-01
   2.3474071e-01  -4.5744399e-01
   2.3521042e-01  -4.5752160e-01
   2.3558010e-01  -4.5756567e-01
   2.3662422e-01  -4.5771916e-01
   2.3779721e-01  -4.5783274e-01
   2.3826521e-01  -4.5787569e-01
   2.3991194e-01  -4.5778906e-01
   2.4161058e-01  -4.5741049e-01
   2.4341563e-01  -4.5675533e-01
   2.4529966e-01  -4.5585606e-01
   2.4720176e-01  -4.5485344e-01
   2.4912931e-01  -4.5403241e-01
   2.5107197e-01  -4.5288630e-01
   2.5302454e-01  -4.5129233e-01
   2.5498343e-01  -4.4972057e-01
   2.5694612e-01  -4.4805638e-01
   2.5891114e-01  -4.4631647e-01
   2.6087757e-01  -4.4452777e-01
   2.6284489e-01  -4.4270150e-01
   2.6481284e-01  -4.4084784e-01
   2.6678125e-01  -4.3897648e-01
   2.6875004e-01  -4.3709616e-01
   2.7071918e-01  -4.3521483e-01
   2.7268865e-01  -4.3333992e-01
   2.7465845e-01  -4.3147832e-01
   2.7662858e-01  -4.2963621e-01
   2.7859905e-01  -4.2781041e-01
   2.8056984e-01  -4.2600472e-01
   2.8254089e-01  -4.2423068e-01
   2.8451215e-01  -4.2242659e-01
   2.8648277e-01  -4.2122553e-01
   2.8845413e-01  -4.1994952e-01
   2.9042670e-01  -4.1816458e-01
   2.9239944e-01  -4.1655586e-01
   2.9437274e-01  -4.1503717e-01
   2.9634623e-01  -4.1361761e-01
   2.9832007e-01  -4.1220096e-01
   3.0029488e-01  -4.1073879e-01
   3.0226908e-01  -4.0952808e-01
   3.0424312e-01  -4.0839906e-01
   3.0621865e-01  -4.0710089e-01
   3.0819469e-01  -4.0592752e-01
   3.1017092e-01  -4.0484789e-01
   3.1214742e-01  -4.0384722e-01
   3.1412418e-01  -4.0292202e-01
   3.1610118e-01  -4.0207178e-01
   3.1807839e-01  -4.0129679e-01
   3.2005579e-01  -4.0059735e-01
   3.2203334e-01  -3.9997388e-01
   3.2401103e-01  -3.9942693e-01
   3.2598876e-01  -3.9895682e-01
   3.2796642e-01  -3.9856380e-01
   3.2994421e-01  -3.9823663e-01
   3.3192125e-01  -3.9799678e-01
   3.3389667e-01  -3.9784677e-01
   3.3587327e-01  -3.9772607e-01
   3.3785099e-01  -3.9766161e-01
   3.3982757e-01  -3.9767020e-01
   3.4180416e-01  -3.9772072e-01
   3.4378110e-01  -3.9784152e-01
   3.4575798e-01  -3.9803181e-01
   3.4773476e-01  -3.9829316e-01
   3.4971142e-01  -3.9862551e-01
   3.5168791e-01  -3.9902840e-01
   3.5366422e-01  -3.9950192e-01
   3.5451037e-01  -3.9973519e-01
   3.5564032e-01  -4.0003383e-01
   3.5761617e-01  -4.0062538e-01
   3.5959176e-01  -4.0128486e-01
   3.6156707e-01  -4.0201148e-01
   3.6354207e-01  -4.0280466e-01
   3.6551674e-01  -4.0366338e-01
   3.6749105e-01  -4.0458712e-01
   3.6946497e-01  -4.0557521e-01
   3.7143843e-01  -4.0662925e-01
   3.7341138e-01  -4.0775267e-01
   3.7404081e-01  -4.0813704e-01
   3.7538379e-01  -4.0892672e-01
   3.7735569e-01  -4.1015664e-01
   3.7932704e-01  -4.1144313e-01
   3.8129765e-01  -4.1256731e-01
   3.8326835e-01  -4.1370331e-01
   3.8523947e-01  -4.1503988e-01
   3.8721041e-01  -4.1648582e-01
   3.8918085e-01  -4.1797391e-01
   3.9052652e-01  -4.1902104e-01
   3.9115081e-01  -4.1949193e-01
   3.9312025e-01  -4.2103769e-01
   3.9508923e-01  -4.2264096e-01
   3.9705772e-01  -4.2429085e-01
   3.9902574e-01  -4.2598800e-01
   4.0099331e-01  -4.2772964e-01
   4.0296067e-01  -4.2948524e-01
   4.0419437e-01  -4.3070059e-01
   4.0492705e-01  -4.3140674e-01
   4.0689368e-01  -4.3274370e-01
   4.0886062e-01  -4.3412490e-01
   4.1082705e-01  -4.3611585e-01
   4.1279331e-01  -4.3796084e-01
   4.1475925e-01  -4.3983697e-01
   4.1672503e-01  -4.4173256e-01
   4.1869048e-01  -4.4365406e-01
   4.1901555e-01  -4.4397658e-01
   4.2065528e-01  -4.4556101e-01
   4.2261986e-01  -4.4748373e-01
   4.2458434e-01  -4.4942826e-01
   4.2654858e-01  -4.5139290e-01
   4.2851256e-01  -4.5337598e-01
   4.3047642e-01  -4.5537568e-01
   4.3244013e-01  -4.5738984e-01
   4.3275163e-01  -4.5771182e-01
   4.3440366e-01  -4.5937987e-01
   4.3636709e-01  -4.6137288e-01
   4.3833046e-01  -4.6337347e-01
   4.4029380e-01  -4.6537918e-01
   4.4225713e-01  -4.6738769e-01
   4.4422047e-01  -4.6939669e-01
   4.4618385e-01  -4.7140389e-01
   4.4732411e-01  -4.7256799e-01
   4.4814727e-01  -4.7338840e-01
   4.5011075e-01  -4.7534117e-01
   4.5207433e-01  -4.7728591e-01
   4.5403802e-01  -4.7922080e-01
   4.5600185e-01  -4.8114399e-01
   4.5796583e-01  -4.8305359e-01
   4.5992997e-01  -4.8494732e-01
   4.6189429e-01  -4.8682246e-01
   4.6385883e-01  -4.8867302e-01
   4.6386784e-01  -4.8868141e-01
   4.6582348e-01  -4.9046829e-01
   4.6778850e-01  -4.9221404e-01
   4.6975335e-01  -4.9406779e-01
   4.7171902e-01  -4.9542808e-01
   4.7368514e-01  -4.9684202e-01
   4.7565140e-01  -4.9870344e-01
   4.7761862e-01  -5.0032279e-01
   4.7958614e-01  -5.0188395e-01
   4.8155409e-01  -5.0338639e-01
   4.8352240e-01  -5.0483846e-01
   4.8549106e-01  -5.0623703e-01
   4.8621695e-01  -5.0673186e-01
   4.8746006e-01  -5.0756302e-01
   4.8942942e-01  -5.0882243e-01
   4.9139915e-01  -5.1002291e-01
   4.9336925e-01  -5.1116209e-01
   4.9533970e-01  -5.1223651e-01
   4.9731052e-01  -5.1324366e-01
   4.9928172e-01  -5.1417609e-01
   5.0125349e-01  -5.1508257e-01
   5.0322463e-01  -5.1567677e-01
   5.0519599e-01  -5.1618231e-01
   5.0716842e-01  -5.1690539e-01
   5.0914062e-01  -5.1749306e-01
   5.1111302e-01  -5.1794206e-01
   5.1308570e-01  -5.1832817e-01
   5.1505872e-01  -5.1864962e-01
   5.1703210e-01  -5.1890408e-01
   5.1900558e-01  -5.1907717e-01
   5.2097914e-01  -5.1916582e-01
   5.2295272e-01  -5.1916503e-01
   5.2492630e-01  -5.1907321e-01
   5.2689980e-01  -5.1888861e-01
   5.2887319e-01  -5.1860950e-01
   5.3084641e-01  -5.1823328e-01
   5.3281939e-01  -5.1775845e-01
   5.3479209e-01  -5.1718336e-01
   5.3676445e-01  -5.1650698e-01
   5.3873641e-01  -5.1572869e-01
   5.4070792e-01  -5.1485278e-01
   5.4267902e-01  -5.1388698e-01
   5.4464909e-01  -5.1301866e-01
   5.4661869e-01  -5.1216056e-01
   5.4858873e-01  -5.1101753e-01
   5.5055854e-01  -5.0970358e-01
   5.5252778e-01  -5.0833340e-01
   5.5449644e-01  -5.0687883e-01
   5.5646449e-01  -5.0532673e-01
   5.5843191e-01  -5.0366943e-01
   5.6039867e-01  -5.0192556e-01
   5.6236477e-01  -5.0009758e-01
   5.6433023e-01  -4.9818932e-01
   5.6629504e-01  -4.9620548e-01
   5.6825914e-01  -4.9415270e-01
   5.7022245e-01  -4.9202755e-01
   5.7218514e-01  -4.8983375e-01
   5.7414725e-01  -4.8758656e-01
   5.7610869e-01  -4.8528286e-01
   5.7806940e-01  -4.8289961e-01
   5.8002939e-01  -4.8041669e-01
   5.8198856e-01  -4.7784538e-01
   5.8394676e-01  -4.7517031e-01
   5.8590389e-01  -4.7244094e-01
   5.8786170e-01  -4.7006511e-01
   5.8982055e-01  -4.6802086e-01
   5.9177720e-01  -4.6537768e-01
   5.9373347e-01  -4.6247465e-01
   5.9568967e-01  -4.5960286e-01
   5.9764565e-01  -4.5676773e-01
   5.9960148e-01  -4.5391840e-01
   6.0155701e-01  -4.5098482e-01
   6.0351240e-01  -4.4801872e-01
   6.0546769e-01  -4.4503317e-01
   6.0742290e-01  -4.4203392e-01
   6.0937804e-01  -4.3902373e-01
   6.1133310e-01  -4.3600361e-01
   6.1328812e-01  -4.3292546e-01
   6.1524318e-01  -4.2983614e-01
   6.1719828e-01  -4.2674132e-01
   6.1915349e-01  -4.2364415e-01
   6.2110905e-01  -4.2054742e-01
   6.2306493e-01  -4.1745422e-01
   6.2502096e-01  -4.1436771e-01
   6.2697725e-01  -4.1124627e-01
   6.2893411e-01  -4.0812939e-01
   6.3089139e-01  -4.0502757e-01
   6.3284899e-01  -4.0194350e-01
   6.3480712e-01  -3.9887943e-01
   6.3676592e-01  -3.9583742e-01
   6.3872529e-01  -3.9281996e-01
   6.4068517e-01  -3.8980614e-01
   6.4264576e-01  -3.8681065e-01
   6.4460710e-01  -3.8384607e-01
   6.4656907e-01  -3.8091404e-01
   6.4853168e-01  -3.7801608e-01
   6.5049499e-01  -3.7515349e-01
   6.5245890e-01  -3.7232827e-01
   6.5442332e-01  -3.6951181e-01
   6.5638830e-01  -3.6672626e-01
   6.5835383e-01  -3.6398908e-01
   6.6031976e-01  -3.6148382e-01
   6.6228666e-01  -3.5937947e-01
   6.6425485e-01  -3.5702116e-01
   6.6622497e-01  -3.5441167e-01
   6.6819663e-01  -3.5179360e-01
   6.7016872e-01  -3.4941209e-01
   6.7214151e-01  -3.4709977e-01
   6.7411614e-01  -3.4467896e-01
   6.7609157e-01  -3.4245263e-01
   6.7806746e-01  -3.4033452e-01
   6.8004418e-01  -3.3826212e-01
   6.8202203e-01  -3.3626386e-01
   6.8400111e-01  -3.3434115e-01
   6.8598133e-01  -3.3250262e-01
   6.8796263e-01  -3.3074135e-01
   6.8994496e-01  -3.2906619e-01
   6.9192830e-01  -3.2748952e-01
   6.9391262e-01  -3.2601308e-01
   6.9589790e-01  -3.2464156e-01
   6.9788413e-01  -3.2337844e-01
   6.9987128e-01  -3.2222860e-01
   7.0185933e-01  -3.2119604e-01
   7.0384821e-01  -3.2028627e-01
   7.0583789e-01  -3.1950287e-01
   7.0782829e-01  -3.1885237e-01
   7.0981933e-01  -3.1833747e-01
   7.1181096e-01  -3.1796701e-01
   7.1380499e-01  -3.1773825e-01
   7.1579120e-01  -3.1765677e-01
   7.1777409e-01  -3.1770555e-01
   7.1976227e-01  -3.1795215e-01
   7.2174814e-01  -3.1839379e-01
   7.2373043e-01  -3.1897404e-01
   7.2570585e-01  -3.1973775e-01
   7.2767008e-01  -3.2069761e-01
   7.2961746e-01  -3.2185839e-01
   7.3154079e-01  -3.2322930e-01
   7.3343233e-01  -3.2481030e-01
   7.3526986e-01  -3.2674634e-01
   7.3696719e-01  -3.2836231e-01
   7.3872065e-01  -3.3009917e-01
   7.3906795e-01  -3.3054830e-01
   7.3967024e-01  -3.3133431e-01
   7.4053230e-01  -3.3257585e-01
   7.4139787e-01  -3.3383159e-01
   7.4245701e-01  -3.3553831e-01
   7.4292949e-01  -3.3643663e-01
   7.4297278e-01  -3.3651975e-01
   7.4348442e-01  -3.3742152e-01
   7.4397735e-01  -3.3834740e-01
   7.4442849e-01  -3.3920538e-01
   7.4508865e-01  -3.4041721e-01
   7.4525644e-01  -3.4072423e-01
   7.4555986e-01  -3.4131213e-01
   7.4593250e-01  -3.4208918e-01
   7.4612076e-01  -3.4245661e-01
   7.4633851e-01  -3.4288179e-01
   7.4678398e-01  -3.4377595e-01
   7.4727749e-01  -3.4479398e-01
   7.4774048e-01  -3.4576817e-01
   7.4817720e-01  -3.4661775e-01
   7.4885934e-01  -3.4809285e-01
   7.4969411e-01  -3.4979122e-01
   7.5044594e-01  -3.5143483e-01
   7.5209117e-01  -3.5473672e-01
   7.5361558e-01  -3.5756703e-01
   7.5518181e-01  -3.6005433e-01
   7.5679969e-01  -3.6240327e-01
   7.5845672e-01  -3.6472936e-01
   7.6014014e-01  -3.6718300e-01
   7.6188240e-01  -3.6951103e-01
   7.6367835e-01  -3.7186453e-01
   7.6550162e-01  -3.7409186e-01
   7.6733250e-01  -3.7610290e-01
   7.6915821e-01  -3.7780505e-01
   7.7090059e-01  -3.7919057e-01
   7.7352292e-01  -3.8063692e-01
   7.7512654e-01  -3.8153940e-01
   7.7691024e-01  -3.8236647e-01
   7.7876056e-01  -3.8292751e-01
   7.8065268e-01  -3.8271915e-01
   7.8257901e-01  -3.8244981e-01
   7.8451107e-01  -3.8274758e-01
   7.8654606e-01  -3.8227738e-01
   7.8853846e-01  -3.8164948e-01
   7.9029126e-01  -3.8110942e-01
   7.9201292e-01  -3.8044033e-01
   7.9273587e-01  -3.8008135e-01
   7.9357944e-01  -3.7957640e-01
   7.9577632e-01  -3.7816707e-01
   7.9795166e-01  -3.7647937e-01
   7.9926451e-01  -3.7536197e-01
   8.0039326e-01  -3.7437012e-01
   8.0236012e-01  -3.7264683e-01
   8.0406538e-01  -3.7070860e-01
   8.0429199e-01  -3.7044855e-01
   8.0619981e-01  -3.6803730e-01
   8.0793193e-01  -3.6588613e-01
   8.0996078e-01  -3.6331571e-01
   8.1107515e-01  -3.6180921e-01
   8.1198857e-01  -3.6053831e-01
   8.1381407e-01  -3.5747053e-01
   8.1398352e-01  -3.5720520e-01
   8.1585941e-01  -3.5400879e-01
   8.1787063e-01  -3.5050000e-01
   8.1973437e-01  -3.4729544e-01
   8.2043556e-01  -3.4600527e-01
   8.2250010e-01  -3.4189641e-01
   8.2503098e-01  -3.3651375e-01
   8.2572096e-01  -3.3501883e-01
   8.2758878e-01  -3.3096179e-01
   8.2950705e-01  -3.2671820e-01
   8.3157427e-01  -3.2208427e-01
   8.3329278e-01  -3.1762351e-01
   8.3418238e-01  -3.1527592e-01
   8.3637761e-01  -3.0928709e-01
   8.3766276e-01  -3.0581845e-01
   8.3941492e-01  -3.0115498e-01
   8.4128095e-01  -2.9606411e-01
   8.4334495e-01  -2.9030257e-01
   8.4507959e-01  -2.8507659e-01
   8.4527407e-01  -2.8446249e-01
   8.4761716e-01  -2.7695274e-01
   8.4929535e-01  -2.7152793e-01
   8.5109754e-01  -2.6566851e-01
   8.5318622e-01  -2.5861560e-01
   8.5493894e-01  -2.5285748e-01
   8.5515403e-01  -2.5211596e-01
   8.5751068e-01  -2.4397477e-01
   8.5920894e-01  -2.3811207e-01
   8.6084686e-01  -2.3224506e-01
   8.6286847e-01  -2.2423319e-01
   8.6349872e-01  -2.2177540e-01
   8.6628562e-01  -2.1026732e-01
   8.6694593e-01  -2.0754050e-01
   8.6885165e-01  -1.9925887e-01
   8.7086515e-01  -1.9045681e-01
   8.7267258e-01  -1.8217619e-01
   8.7465179e-01  -1.7299194e-01
   8.7680999e-01  -1.6241588e-01
   8.7794846e-01  -1.5692310e-01
   8.8067264e-01  -1.4251362e-01
   8.8072024e-01  -1.4226104e-01
   8.8259573e-01  -1.3157118e-01
   8.8443215e-01  -1.2048823e-01
   8.8638481e-01  -1.0786736e-01
   8.8834739e-01  -9.3724956e-02
   8.8843586e-01  -9.3078140e-02
   8.9026234e-01  -7.7752098e-02
   8.9164764e-01  -6.4190161e-02
   8.9289419e-01  -4.9395481e-02
   8.9309201e-01  -4.6488982e-02
   8.9346407e-01  -4.0895344e-02
   8.9385237e-01  -3.3950665e-02
   8.9417346e-01  -2.6867006e-02
   8.9437675e-01  -2.1238305e-02
   8.9446539e-01  -1.8381932e-02
   8.9449361e-01  -1.7472567e-02
   8.9458774e-01  -1.3214682e-02
   8.9462935e-01  -1.1004516e-02
   8.9467611e-01  -8.5172931e-03
   8.9469596e-01  -6.1792569e-03
   8.9470992e-01  -4.0830342e-03
   8.9472362e-01  -2.0323154e-03


==> data/DARPA_waterline_o1_09.dat <==
   4.9343579e-02  -2.4519144e-04
   4.9360653e-02  -2.0563234e-03
   4.9377891e-02  -3.7836274e-03
   4.9381296e-02  -4.1247580e-03
   4.9402017e-02  -6.2135486e-03
   4.9422986e-02  -8.3258579e-03
   4.9443811e-02  -1.0426533e-02
   4.9465036e-02  -1.2461470e-02
   4.9503826e-02  -1.3922360e-02
   4.9614279e-02  -1.8113892e-02
   4.9723303e-02  -2.2196032e-02
   4.9873758e-02  -2.6689765e-02
   5.0214641e-02  -3.4551318e-02
   5.0440195e-02  -3.8775643e-02
   5.0622169e-02  -4.1881475e-02
   5.1069486e-02  -4.8500482e-02
   5.1187998e-02  -4.9877979e-02
   5.2750503e-02  -6.7085254e-02
   5.2857433e-02  -6.8024906e-02
   5.4536282e-02  -8.2757452e-02
   5.4679388e-02  -8.3826196e-02
   5.6590011e-02  -9.7925852e-02
   5.6713603e-02  -9.8766695e-02
   5.8542615e-02  -1.0953700e-01
   5.9477456e-02  -1.1458328e-01
   6.0426483e-02  -1.1917483e-01
   6.2363653e-02  -1.2839019e-01
   6.3038241e-02  -1.3155316e-01
   6.4326300e-02  -1.3705705e-01
   6.6336588e-02  -1.4564388e-01
   6.6863647e-02  -1.4784732e-01
   6.8197364e-02  -1.5302275e-01
   7.0241927e-02  -1.5952351e-01
   7.2133930e-02  -1.6556274e-01
   7.2208071e-02  -1.6578312e-01
   7.4019695e-02  -1.7117591e-01
   7.6050329e-02  -1.7712413e-01
   7.7906005e-02  -1.8258668e-01
   7.8034167e-02  -1.8294127e-01
   8.0029189e-02  -1.8844107e-01
   8.2011425e-02  -1.9388038e-01
   8.3947947e-02  -1.9916851e-01
   8.4198027e-02  -1.9985223e-01
   8.5955099e-02  -2.0437697e-01
   8.7872559e-02  -2.0906198e-01
   8.9812699e-02  -2.1323165e-01
   9.1764551e-02  -2.1742865e-01
   9.1873210e-02  -2.1766313e-01
   9.3767510e-02  -2.2153217e-01
   9.5729073e-02  -2.2556788e-01
   9.7692252e-02  -2.2956270e-01
   9.9628021e-02  -2.3350159e-01
   1.0023427e-01  -2.3473926e-01
   1.0164215e-01  -2.3747755e-01
   1.0362453e-01  -2.4136086e-01
   1.0557773e-01  -2.4515211e-01
   1.0750124e-01  -2.4888746e-01
   1.0891582e-01  -2.5165181e-01
   1.0957346e-01  -2.5288084e-01
   1.1155856e-01  -2.5660985e-01
   1.1344041e-01  -2.5980000e-01
   1.1530915e-01  -2.6263752e-01
   1.1728872e-01  -2.6562490e-01
   1.1924421e-01  -2.6859886e-01
   1.2033181e-01  -2.7026583e-01
   1.2130823e-01  -2.7170269e-01
   1.2332151e-01  -2.7466338e-01
   1.2519130e-01  -2.7740178e-01
   1.2703848e-01  -2.8010327e-01
   1.2895506e-01  -2.8289192e-01
   1.3109129e-01  -2.8606711e-01
   1.3148949e-01  -2.8665056e-01
   1.3326027e-01  -2.8922422e-01
   1.3490747e-01  -2.9156618e-01
   1.3663708e-01  -2.9402602e-01
   1.3835093e-01  -2.9646368e-01
   1.3998745e-01  -2.9878013e-01
   1.4157625e-01  -3.0100445e-01
   1.4322747e-01  -3.0340085e-01
   1.4511164e-01  -3.0608205e-01
   1.4676897e-01  -3.0844087e-01
   1.4697858e-01  -3.0872931e-01
   1.4886250e-01  -3.1132803e-01
   1.5072967e-01  -3.1389373e-01
   1.5259601e-01  -3.1569347e-01
   1.5434171e-01  -3.1736950e-01
   1.5614582e-01  -3.1909781e-01
   1.5781217e-01  -3.2069471e-01
   1.5959791e-01  -3.2241143e-01
   1.6134521e-01  -3.2409225e-01
   1.6309732e-01  -3.2577809e-01
   1.6486601e-01  -3.2748042e-01
   1.6665891e-01  -3.2920664e-01
   1.6844591e-01  -3.3092405e-01
   1.7024434e-01  -3.3263202e-01
   1.7203345e-01  -3.3433978e-01
   1.7371963e-01  -3.3594609e-01
   1.7524344e-01  -3.3736740e-01
   1.7686837e-01  -3.3849264e-01
   1.7856030e-01  -3.3938042e-01
   1.8042267e-01  -3.4036395e-01
   1.8236515e-01  -3.4140836e-01
   1.8430478e-01  -3.4245313e-01
   1.8624323e-01  -3.4349363e-01
   1.8818958e-01  -3.4453817e-01
   1.9014197e-01  -3.4558679e-01
   1.9210649e-01  -3.4664078e-01
   1.9407072e-01  -3.4769610e-01
   1.9602847e-01  -3.4874618e-01
   1.9797936e-01  -3.4979004e-01
   1.9991818e-01  -3.5082583e-01
   2.0189054e-01  -3.5129609e-01
   2.0384628e-01  -3.5155276e-01
   2.0580524e-01  -3.5180619e-01
   2.0776430e-01  -3.5205512e-01
   2.0972011e-01  -3.5229796e-01
   2.1166935e-01  -3.5253332e-01
   2.1360759e-01  -3.5275931e-01
   2.1552893e-01  -3.5297404e-01
   2.1742669e-01  -3.5317567e-01
   2.1929090e-01  -3.5336108e-01
   2.2110651e-01  -3.5352733e-01
   2.2285227e-01  -3.5367374e-01
   2.2454136e-01  -3.5380296e-01
   2.2624975e-01  -3.5392447e-01
   2.2631752e-01  -3.5392922e-01
   2.2639019e-01  -3.5393591e-01
   2.2760688e-01  -3.5404933e-01
   2.2867389e-01  -3.5413406e-01
   2.2987196e-01  -3.5420065e-01
   2.3040821e-01  -3.5423476e-01
   2.3097450e-01  -3.5425829e-01
   2.3151448e-01  -3.5428158e-01
   2.3201719e-01  -3.5429944e-01
   2.3245556e-01  -3.5431511e-01
   2.3307780e-01  -3.5432886e-01
   2.3318758e-01  -3.5433106e-01
   2.3365535e-01  -3.5429323e-01
   2.3417774e-01  -3.5425388e-01
   2.3474137e-01  -3.5421847e-01
   2.3535580e-01  -3.5418422e-01
   2.3597509e-01  -3.5413550e-01
   2.3653200e-01  -3.5410354e-01
   2.3751966e-01  -3.5402254e-01
   2.3862588e-01  -3.5387289e-01
   2.4022170e-01  -3.5347149e-01
   2.4187667e-01  -3.5276120e-01
   2.4361048e-01  -3.5178010e-01
   2.4541936e-01  -3.5054813e-01
   2.4728040e-01  -3.4907597e-01
   2.4917655e-01  -3.4739328e-01
   2.5109651e-01  -3.4555971e-01
   2.5303366e-01  -3.4355927e-01
   2.5498241e-01  -3.4154747e-01
   2.5693863e-01  -3.3984974e-01
   2.5889890e-01  -3.3787933e-01
   2.6086167e-01  -3.3572023e-01
   2.6282646e-01  -3.3364057e-01
   2.6479249e-01  -3.3118220e-01
   2.6675914e-01  -3.2883663e-01
   2.6872690e-01  -3.2651162e-01
   2.7069516e-01  -3.2422299e-01
   2.7266393e-01  -3.2197362e-01
   2.7463319e-01  -3.1977174e-01
   2.7660291e-01  -3.1762337e-01
   2.7857324e-01  -3.1551158e-01
   2.8054413e-01  -3.1340872e-01
   2.8251517e-01  -3.1159074e-01
   2.8448558e-01  -3.1019346e-01
   2.8645639e-01  -3.0836441e-01
   2.8842870e-01  -3.0630559e-01
   2.9040150e-01  -3.0448498e-01
   2.9237480e-01  -3.0275851e-01
   2.9434856e-01  -3.0113017e-01
   2.9632275e-01  -2.9959572e-01
   2.9829733e-01  -2.9815428e-01
   3.0027215e-01  -2.9677608e-01
   3.0224733e-01  -2.9549504e-01
   3.0422285e-01  -2.9431622e-01
   3.0619862e-01  -2.9324445e-01
   3.0817428e-01  -2.9227368e-01
   3.1015067e-01  -2.9138143e-01
   3.1212780e-01  -2.9055657e-01
   3.1410390e-01  -2.8991186e-01
   3.1608009e-01  -2.8941008e-01
   3.1805768e-01  -2.8898015e-01
   3.2003498e-01  -2.8871408e-01
   3.2201233e-01  -2.8845500e-01
   3.2398996e-01  -2.8815947e-01
   3.2596825e-01  -2.8804772e-01
   3.2794446e-01  -2.8801527e-01
   3.2992158e-01  -2.8806005e-01
   3.3189842e-01  -2.8824789e-01
   3.3387362e-01  -2.8853024e-01
   3.3585022e-01  -2.8876914e-01
   3.3782736e-01  -2.8900590e-01
   3.3839115e-01  -2.8912401e-01
   3.3980496e-01  -2.8940135e-01
   3.4178198e-01  -2.8987314e-01
   3.4375886e-01  -2.9044446e-01
   3.4573566e-01  -2.9111680e-01
   3.4771234e-01  -2.9188489e-01
   3.4968853e-01  -2.9274524e-01
   3.5166466e-01  -2.9369712e-01
   3.5364052e-01  -2.9474184e-01
   3.5561614e-01  -2.9588299e-01
   3.5759145e-01  -2.9712103e-01
   3.5956632e-01  -2.9845355e-01
   3.6045214e-01  -2.9909058e-01
   3.6154076e-01  -2.9985280e-01
   3.6351480e-01  -3.0131743e-01
   3.6548869e-01  -3.0284050e-01
   3.6746261e-01  -3.0448144e-01
   3.6943546e-01  -3.0604630e-01
   3.7140851e-01  -3.0775957e-01
   3.7338162e-01  -3.0969754e-01
   3.7463488e-01  -3.1079473e-01
   3.7535402e-01  -3.1140319e-01
   3.7732585e-01  -3.1323548e-01
   3.7929685e-01  -3.1499164e-01
   3.8126707e-01  -3.1686110e-01
   3.8323753e-01  -3.1926099e-01
   3.8520787e-01  -3.2158386e-01
   3.8661028e-01  -3.2327640e-01
   3.8717768e-01  -3.2393584e-01
   3.8914698e-01  -3.2628211e-01
   3.9111571e-01  -3.2868734e-01
   3.9308399e-01  -3.3115422e-01
   3.9505166e-01  -3.3368170e-01
   3.9668281e-01  -3.3582682e-01
   3.9701855e-01  -3.3625674e-01
   3.9898551e-01  -3.3883207e-01
   4.0095241e-01  -3.4146261e-01
   4.0291892e-01  -3.4414503e-01
   4.0488452e-01  -3.4687561e-01
   4.0644174e-01  -3.4907591e-01
   4.0684963e-01  -3.4963673e-01
   4.0881431e-01  -3.5242020e-01
   4.1077890e-01  -3.5520680e-01
   4.1274315e-01  -3.5778630e-01
   4.1470642e-01  -3.6058728e-01
   4.1584562e-01  -3.6238193e-01
   4.1666888e-01  -3.6361725e-01
   4.1863108e-01  -3.6663369e-01
   4.2059427e-01  -3.6940193e-01
   4.2255738e-01  -3.7222592e-01
   4.2451955e-01  -3.7520206e-01
   4.2515693e-01  -3.7617422e-01
   4.2648166e-01  -3.7813621e-01
   4.2844395e-01  -3.8105314e-01
   4.3040647e-01  -3.8396794e-01
   4.3236878e-01  -3.8688085e-01
   4.3433113e-01  -3.8979454e-01
   4.3460651e-01  -3.9020373e-01
   4.3629283e-01  -3.9264792e-01
   4.3825461e-01  -3.9548912e-01
   4.4021685e-01  -3.9832614e-01
   4.4217911e-01  -4.0116069e-01
   4.4414109e-01  -4.0398762e-01
   4.4468536e-01  -4.0476853e-01
   4.4610321e-01  -4.0673891e-01
   4.4806580e-01  -4.0944380e-01
   4.5002888e-01  -4.1216175e-01
   4.5199201e-01  -4.1487101e-01
   4.5395563e-01  -4.1759454e-01
   4.5529818e-01  -4.1947364e-01
   4.5591983e-01  -4.2031831e-01
   4.5788447e-01  -4.2299545e-01
   4.5984892e-01  -4.2563866e-01
   4.6181399e-01  -4.2811281e-01
   4.6378036e-01  -4.3034289e-01
   4.6574761e-01  -4.3247567e-01
   4.6771432e-01  -4.3469416e-01
   4.6809142e-01  -4.3513614e-01
   4.6968058e-01  -4.3694849e-01
   4.7164727e-01  -4.3923202e-01
   4.7361447e-01  -4.4143093e-01
   4.7558246e-01  -4.4358778e-01
   4.7755121e-01  -4.4566993e-01
   4.7952058e-01  -4.4767933e-01
   4.8149053e-01  -4.4961330e-01
   4.8343579e-01  -4.5144100e-01
   4.8346107e-01  -4.5146409e-01
   4.8543218e-01  -4.5317229e-01
   4.8740377e-01  -4.5478864e-01
   4.8937582e-01  -4.5632993e-01
   4.9134836e-01  -4.5779979e-01
   4.9332139e-01  -4.5917144e-01
   4.9529478e-01  -4.6044338e-01
   4.9726871e-01  -4.6169520e-01
   4.9924163e-01  -4.6268782e-01
   5.0121396e-01  -4.6341022e-01
   5.0318812e-01  -4.6427214e-01
   5.0516315e-01  -4.6514196e-01
   5.0713849e-01  -4.6586910e-01
   5.0911428e-01  -4.6649652e-01
   5.1109046e-01  -4.6701789e-01
   5.1306694e-01  -4.6742653e-01
   5.1504362e-01  -4.6771444e-01
   5.1702043e-01  -4.6788079e-01
   5.1899727e-01  -4.6792085e-01
   5.2097409e-01  -4.6783260e-01
   5.2295079e-01  -4.6761386e-01
   5.2492732e-01  -4.6726351e-01
   5.2690359e-01  -4.6677863e-01
   5.2887953e-01  -4.6615787e-01
   5.3085505e-01  -4.6539638e-01
   5.3283007e-01  -4.6449062e-01
   5.3480449e-01  -4.6343317e-01
   5.3677828e-01  -4.6220191e-01
   5.3875059e-01  -4.6080577e-01
   5.4072132e-01  -4.5986508e-01
   5.4269281e-01  -4.5889216e-01
   5.4466488e-01  -4.5734886e-01
   5.4663599e-01  -4.5575018e-01
   5.4860642e-01  -4.5401580e-01
   5.5057611e-01  -4.5214627e-01
   5.5254502e-01  -4.5011929e-01
   5.5451316e-01  -4.4798233e-01
   5.5648050e-01  -4.4573616e-01
   5.5844701e-01  -4.4338640e-01
   5.6041266e-01  -4.4093493e-01
   5.6237744e-01  -4.3838658e-01
   5.6434134e-01  -4.3574428e-01
   5.6630415e-01  -4.3297192e-01
   5.6826595e-01  -4.3009053e-01
   5.7022692e-01  -4.2712515e-01
   5.7218715e-01  -4.2408078e-01
   5.7414661e-01  -4.2095876e-01
   5.7610526e-01  -4.1776507e-01
   5.7806301e-01  -4.1444682e-01
   5.8002042e-01  -4.1103847e-01
   5.8197677e-01  -4.0755434e-01
   5.8393250e-01  -4.0402025e-01
   5.8588531e-01  -4.0008683e-01
   5.8784070e-01  -3.9707052e-01
   5.8979665e-01  -3.9423358e-01
   5.9174925e-01  -3.9041570e-01
   5.9370280e-01  -3.8669504e-01
   5.9565639e-01  -3.8297865e-01
   5.9760930e-01  -3.7922590e-01
   5.9956211e-01  -3.7540375e-01
   6.0151481e-01  -3.7153349e-01
   6.0346755e-01  -3.6764251e-01
   6.0542020e-01  -3.6374168e-01
   6.0737326e-01  -3.5976242e-01
   6.0932612e-01  -3.5579185e-01
   6.1127924e-01  -3.5182478e-01
   6.1323295e-01  -3.4785991e-01
   6.1518711e-01  -3.4383096e-01
   6.1714126e-01  -3.3978298e-01
   6.1909565e-01  -3.3576337e-01
   6.2105065e-01  -3.3177292e-01
   6.2300605e-01  -3.2776384e-01
   6.2496172e-01  -3.2376325e-01
   6.2691777e-01  -3.1980679e-01
   6.2887430e-01  -3.1591376e-01
   6.3083133e-01  -3.1207357e-01
   6.3278878e-01  -3.0815503e-01
   6.3474682e-01  -3.0427057e-01
   6.3670532e-01  -3.0045562e-01
   6.3866472e-01  -2.9673807e-01
   6.4062499e-01  -2.9302761e-01
   6.4258570e-01  -2.8937340e-01
   6.4454698e-01  -2.8567627e-01
   6.4650947e-01  -2.8208199e-01
   6.4847345e-01  -2.7867938e-01
   6.5043702e-01  -2.7531799e-01
   6.5240062e-01  -2.7199569e-01
   6.5436554e-01  -2.6855823e-01
   6.5633190e-01  -2.6519696e-01
   6.5829932e-01  -2.6189565e-01
   6.6026753e-01  -2.5863753e-01
   6.6223704e-01  -2.5546557e-01
   6.6420759e-01  -2.5238245e-01
   6.6617925e-01  -2.4938909e-01
   6.6815205e-01  -2.4648539e-01
   6.7012650e-01  -2.4360336e-01
   6.7210206e-01  -2.4081314e-01
   6.7407862e-01  -2.3812384e-01
   6.7605616e-01  -2.3541931e-01
   6.7803318e-01  -2.3312192e-01
   6.8001003e-01  -2.3113227e-01
   6.8198908e-01  -2.2890346e-01
   6.8396960e-01  -2.2645608e-01
   6.8594791e-01  -2.2446582e-01
   6.8792698e-01  -2.2256192e-01
   6.8990920e-01  -2.2062512e-01
   6.9189280e-01  -2.1876187e-01
   6.9387369e-01  -2.1711293e-01
   6.9585511e-01  -2.1552532e-01
   6.9784173e-01  -2.1386184e-01
   6.9982944e-01  -2.1236028e-01
   7.0181826e-01  -2.1098273e-01
   7.0380804e-01  -2.0976202e-01
   7.0579872e-01  -2.0869456e-01
   7.0779026e-01  -2.0778375e-01
   7.0978253e-01  -2.0703561e-01
   7.1177526e-01  -2.0645731e-01
   7.1376799e-01  -2.0605768e-01
   7.1576092e-01  -2.0586175e-01
   7.1775432e-01  -2.0591290e-01
   7.1974906e-01  -2.0625616e-01
   7.2173327e-01  -2.0675287e-01
   7.2371307e-01  -2.0753010e-01
   7.2569131e-01  -2.0848041e-01
   7.2765604e-01  -2.0956086e-01
   7.2960488e-01  -2.1098713e-01
   7.3152754e-01  -2.1266741e-01
   7.3340208e-01  -2.1464863e-01
   7.3524596e-01  -2.1698777e-01
   7.3534670e-01  -2.1713462e-01
   7.3702487e-01  -2.1957493e-01
   7.3932814e-01  -2.2337153e-01
   7.3965264e-01  -2.2393036e-01
   7.4049351e-01  -2.2564117e-01
   7.4139515e-01  -2.2766312e-01
   7.4252863e-01  -2.3028547e-01
   7.4288153e-01  -2.3121124e-01
   7.4316542e-01  -2.3193831e-01
   7.4362693e-01  -2.3316942e-01
   7.4391071e-01  -2.3396727e-01
   7.4406403e-01  -2.3440830e-01
   7.4448505e-01  -2.3556591e-01
   7.4508773e-01  -2.3737887e-01
   7.4527083e-01  -2.3793358e-01
   7.4555506e-01  -2.3886781e-01
   7.4590257e-01  -2.4006765e-01
   7.4621541e-01  -2.4101932e-01
   7.4626729e-01  -2.4117682e-01
   7.4667746e-01  -2.4247068e-01
   7.4712057e-01  -2.4384844e-01
   7.4731931e-01  -2.4437844e-01
   7.4769427e-01  -2.4539339e-01
   7.4871661e-01  -2.4797100e-01
   7.4944081e-01  -2.4998314e-01
   7.5031316e-01  -2.5248531e-01
   7.5060983e-01  -2.5331596e-01
   7.5230182e-01  -2.5802234e-01
   7.5322516e-01  -2.6051576e-01
   7.5395118e-01  -2.6248186e-01
   7.5569806e-01  -2.6624709e-01
   7.5750947e-01  -2.6962487e-01
   7.5936253e-01  -2.7373091e-01
   7.6124815e-01  -2.7722041e-01
   7.6134970e-01  -2.7739006e-01
   7.6315538e-01  -2.8030219e-01
   7.6506903e-01  -2.8357186e-01
   7.6697443e-01  -2.8623820e-01
   7.6891220e-01  -2.8799848e-01
   7.7084027e-01  -2.8955280e-01
   7.7277191e-01  -2.9098601e-01
   7.7469808e-01  -2.9193037e-01
   7.7660697e-01  -2.9211481e-01
   7.7851570e-01  -2.9218730e-01
   7.8037893e-01  -2.9268708e-01
   7.8272544e-01  -2.9252817e-01
   7.8391802e-01  -2.9257725e-01
   7.8553691e-01  -2.9226941e-01
   7.8735564e-01  -2.9138368e-01
   7.8930415e-01  -2.9032031e-01
   7.9123706e-01  -2.8920437e-01
   7.9307158e-01  -2.8804643e-01
   7.9431721e-01  -2.8681030e-01
   7.9493702e-01  -2.8620167e-01
   7.9660118e-01  -2.8423119e-01
   7.9830537e-01  -2.8225541e-01
   8.0008514e-01  -2.7992889e-01
   8.0185158e-01  -2.7731281e-01
   8.0250836e-01  -2.7629773e-01
   8.0359132e-01  -2.7444388e-01
   8.0599608e-01  -2.7038512e-01
   8.0679762e-01  -2.6894777e-01
   8.0809776e-01  -2.6648570e-01
   8.0990864e-01  -2.6281363e-01
   8.1022663e-01  -2.6221759e-01
   8.1215855e-01  -2.5799803e-01
   8.1389018e-01  -2.5394078e-01
   8.1560339e-01  -2.4949360e-01
   8.1604350e-01  -2.4831948e-01
   8.1689542e-01  -2.4609601e-01
   8.1968218e-01  -2.3882037e-01
   8.2007053e-01  -2.3776534e-01
   8.2314489e-01  -2.2819175e-01
   8.2492359e-01  -2.2233126e-01
   8.2558769e-01  -2.2001562e-01
   8.2571811e-01  -2.1957621e-01
   8.2775733e-01  -2.1238694e-01
   8.2959623e-01  -2.0585797e-01
   8.2959882e-01  -2.0584808e-01
   8.2960492e-01  -2.0582447e-01
   8.3323528e-01  -1.9120255e-01
   8.3403057e-01  -1.8750990e-01
   8.3670569e-01  -1.7504706e-01
   8.3850847e-01  -1.6583599e-01
   8.3987379e-01  -1.5881876e-01
   8.4282161e-01  -1.4247776e-01
   8.4513378e-01  -1.2724902e-01
   8.4647424e-01  -1.1696138e-01
   8.4723067e-01  -1.1114481e-01
   8.4897537e-01  -9.5746490e-02
   8.5039470e-01  -8.1049691e-02
   8.5159797e-01  -6.6493237e-02
   8.5262284e-01  -5.1423737e-02
   8.5280913e-01  -4.8402474e-02
   8.5311751e-01  -4.2126708e-02
   8.5347877e-01  -3.4160188e-02
   8.5379017e-01  -2.5420800e-02
   8.5392226e-01  -2.0179721e-02
   8.5399464e-01  -1.6880852e-02
   8.5408675e-01  -1.2637168e-02
   8.5409662e-01  -1.2110037e-02
   8.5411394e-01  -1.0222804e-02
   8.5413108e-01  -8.2077661e-03
   8.5414837e-01  -6.1566997e-03
   8.5416563e-01  -4.1034218e-03
   8.5418298e-01  -2.0575324e-03


==> data/DARPA_waterline_o1_10.dat <==
   1.4988534e-01  -1.4489263e-03
   1.4990218e-01  -1.9976707e-03
   1.4997520e-01  -4.0214430e-03
   1.5002188e-01  -5.3354679e-03
   1.5004855e-01  -6.0843955e-03
   1.5012409e-01  -8.1859640e-03
   1.5020231e-01  -1.0312912e-02
   1.5021087e-01  -1.0541413e-02
   1.5028164e-01  -1.2451521e-02
   1.5044931e-01  -1.6852877e-02
   1.5066967e-01  -1.9812089e-02
   1.5081084e-01  -2.1261691e-02
   1.5110658e-01  -2.4125694e-02
   1.5140028e-01  -2.6838888e-02
   1.5156521e-01  -2.8358274e-02
   1.5239306e-01  -3.5144202e-02
   1.5250037e-01  -3.5790900e-02
   1.5321122e-01  -4.0049058e-02
   1.5393489e-01  -4.4344185e-02
   1.5398319e-01  -4.4624207e-02
   1.5471315e-01  -4.8528523e-02
   1.5534588e-01  -5.2015243e-02
   1.5667268e-01  -5.7775905e-02
   1.5864227e-01  -6.6377758e-02
   1.5889881e-01  -6.7493396e-02
   1.6062000e-01  -7.3615278e-02
   1.6258699e-01  -8.0625647e-02
   1.6355997e-01  -8.4090058e-02
   1.6457422e-01  -8.7164654e-02
   1.6655290e-01  -9.3215537e-02
   1.6853659e-01  -9.9035474e-02
   1.6973116e-01  -1.0251552e-01
   1.7050563e-01  -1.0452329e-01
   1.7247893e-01  -1.0952905e-01
   1.7440678e-01  -1.1437052e-01
   1.7634888e-01  -1.1885880e-01
   1.7764673e-01  -1.2060261e-01
   1.7832989e-01  -1.2143612e-01
   1.8031140e-01  -1.2388944e-01
   1.8226276e-01  -1.2621160e-01
   1.8416687e-01  -1.2845247e-01
   1.8609992e-01  -1.3072441e-01
   1.8813947e-01  -1.3306413e-01
   1.9012595e-01  -1.3539511e-01
   1.9205454e-01  -1.3763043e-01
   1.9397110e-01  -1.3983109e-01
   1.9444826e-01  -1.4038449e-01
   1.9588594e-01  -1.4191528e-01
   1.9801634e-01  -1.4398884e-01
   2.0009112e-01  -1.4621923e-01
   2.0201585e-01  -1.4689312e-01
   2.0394214e-01  -1.4719770e-01
   2.0587775e-01  -1.4748327e-01
   2.0782127e-01  -1.4785905e-01
   2.0976957e-01  -1.4826825e-01
   2.1171902e-01  -1.4865544e-01
   2.1366550e-01  -1.4904214e-01
   2.1560385e-01  -1.4944428e-01
   2.1752744e-01  -1.4987764e-01
   2.1942816e-01  -1.5035350e-01
   2.2129736e-01  -1.5087327e-01
   2.2314087e-01  -1.5143991e-01
   2.2496110e-01  -1.5198766e-01
   2.2699989e-01  -1.5271080e-01
   2.2806209e-01  -1.5315842e-01
   2.2911834e-01  -1.5360294e-01
   2.3045392e-01  -1.5415835e-01
   2.3057136e-01  -1.5420513e-01
   2.3097853e-01  -1.5441734e-01
   2.3139685e-01  -1.5462057e-01
   2.3180382e-01  -1.5481899e-01
   2.3219432e-01  -1.5500754e-01
   2.3256315e-01  -1.5518583e-01
   2.3316885e-01  -1.5552007e-01
   2.3321445e-01  -1.5554635e-01
   2.3356549e-01  -1.5564891e-01
   2.3397859e-01  -1.5577133e-01
   2.3439483e-01  -1.5589178e-01
   2.3482606e-01  -1.5602578e-01
   2.3512211e-01  -1.5609847e-01
   2.3527188e-01  -1.5613510e-01
   2.3567711e-01  -1.5621749e-01
   2.3676779e-01  -1.5643534e-01
   2.3779519e-01  -1.5659381e-01
   2.3978702e-01  -1.5637116e-01
   2.4159720e-01  -1.5536714e-01
   2.4343134e-01  -1.5374735e-01
   2.4530789e-01  -1.5161377e-01
   2.4721311e-01  -1.4911031e-01
   2.4914151e-01  -1.4629023e-01
   2.5108546e-01  -1.4323859e-01
   2.5303913e-01  -1.3975967e-01
   2.5499897e-01  -1.3661578e-01
   2.5696205e-01  -1.3310009e-01
   2.5892706e-01  -1.2924914e-01
   2.6089363e-01  -1.2549024e-01
   2.6286111e-01  -1.2261340e-01
   2.6482902e-01  -1.1969074e-01
   2.6679757e-01  -1.1592012e-01
   2.6876659e-01  -1.1339342e-01
   2.7073568e-01  -1.1135217e-01
   2.7270519e-01  -1.0844401e-01
   2.7467512e-01  -1.0576725e-01
   2.7664526e-01  -1.0338591e-01
   2.7861555e-01  -1.0096476e-01
   2.8058600e-01  -9.8726719e-02
   2.8255600e-01  -9.6609892e-02
   2.8452625e-01  -9.4476471e-02
   2.8649739e-01  -9.3028961e-02
   2.8846850e-01  -9.2825132e-02
   2.9043900e-01  -9.1771639e-02
   2.9240977e-01  -8.9912022e-02
   2.9438106e-01  -8.8577494e-02
   2.9635230e-01  -8.7253120e-02
   2.9832345e-01  -8.5961149e-02
   3.0029461e-01  -8.4718700e-02
   3.0226594e-01  -8.3576120e-02
   3.0423760e-01  -8.2600429e-02
   3.0620949e-01  -8.1779182e-02
   3.0818172e-01  -8.1122204e-02
   3.1015420e-01  -8.0562771e-02
   3.1212705e-01  -8.0097614e-02
   3.1410030e-01  -7.9781735e-02
   3.1607307e-01  -7.9620063e-02
   3.1804523e-01  -7.9668514e-02
   3.2001659e-01  -7.9919325e-02
   3.2198758e-01  -7.9744965e-02
   3.2395928e-01  -7.9454772e-02
   3.2593121e-01  -7.9967136e-02
   3.2790341e-01  -8.0617633e-02
   3.2987593e-01  -8.0939533e-02
   3.3184845e-01  -8.1094997e-02
   3.3382047e-01  -8.0930313e-02
   3.3579207e-01  -8.1156110e-02
   3.3776415e-01  -8.1626044e-02
   3.3973578e-01  -8.1562836e-02
   3.4170719e-01  -8.1540365e-02
   3.4367915e-01  -8.1869121e-02
   3.4565104e-01  -8.2500118e-02
   3.4762289e-01  -8.3305201e-02
   3.4959504e-01  -8.4144638e-02
   3.5156740e-01  -8.5059113e-02
   3.5353977e-01  -8.6074278e-02
   3.5551210e-01  -8.7113943e-02
   3.5748440e-01  -8.8125222e-02
   3.5945660e-01  -8.9283901e-02
   3.6142864e-01  -9.0625135e-02
   3.6172433e-01  -9.0847852e-02
   3.6340062e-01  -9.2089868e-02
   3.6537255e-01  -9.3734086e-02
   3.6734439e-01  -9.5569039e-02
   3.6931611e-01  -9.7603527e-02
   3.7128769e-01  -9.9852984e-02
   3.7325907e-01  -1.0236214e-01
   3.7523022e-01  -1.0510451e-01
   3.7574004e-01  -1.0594279e-01
   3.7720056e-01  -1.0830127e-01
   3.7916969e-01  -1.1106368e-01
   3.8113895e-01  -1.1418567e-01
   3.8310901e-01  -1.1832624e-01
   3.8468532e-01  -1.2105187e-01
   3.8507923e-01  -1.2165593e-01
   3.8705022e-01  -1.2463818e-01
   3.8902102e-01  -1.2802770e-01
   3.9099110e-01  -1.3173069e-01
   3.9296074e-01  -1.3575848e-01
   3.9298376e-01  -1.3580790e-01
   3.9492972e-01  -1.3971881e-01
   3.9689830e-01  -1.4394205e-01
   3.9886647e-01  -1.4843374e-01
   3.9977038e-01  -1.5060414e-01
   4.0083406e-01  -1.5299497e-01
   4.0280112e-01  -1.5762865e-01
   4.0476783e-01  -1.6251885e-01
   4.0582041e-01  -1.6525831e-01
   4.0673403e-01  -1.6750269e-01
   4.0869968e-01  -1.7252989e-01
   4.1066492e-01  -1.7780819e-01
   4.1137475e-01  -1.7978829e-01
   4.1262960e-01  -1.8308810e-01
   4.1459379e-01  -1.8845142e-01
   4.1654917e-01  -1.9402375e-01
   4.1655758e-01  -1.9404605e-01
   4.1852032e-01  -1.9938803e-01
   4.2048265e-01  -2.0494308e-01
   4.2168002e-01  -2.0846762e-01
   4.2244491e-01  -2.1054236e-01
   4.2440742e-01  -2.1599141e-01
   4.2636911e-01  -2.2210683e-01
   4.2654313e-01  -2.2252583e-01
   4.2833190e-01  -2.2659046e-01
   4.3029481e-01  -2.3067927e-01
   4.3225626e-01  -2.3619151e-01
   4.3247547e-01  -2.3678211e-01
   4.3421822e-01  -2.4116941e-01
   4.3617983e-01  -2.4613535e-01
   4.3814141e-01  -2.5140860e-01
   4.3823682e-01  -2.5167153e-01
   4.4010376e-01  -2.5641631e-01
   4.4206554e-01  -2.6144388e-01
   4.4376880e-01  -2.6583049e-01
   4.4402783e-01  -2.6645984e-01
   4.4599039e-01  -2.7122343e-01
   4.4795324e-01  -2.7599246e-01
   4.4969503e-01  -2.8021444e-01
   4.4991641e-01  -2.8072326e-01
   4.5188009e-01  -2.8519649e-01
   4.5384412e-01  -2.8963403e-01
   4.5580855e-01  -2.9402205e-01
   4.5620245e-01  -2.9488603e-01
   4.5777346e-01  -2.9813637e-01
   4.5973888e-01  -3.0213096e-01
   4.6170485e-01  -3.0605945e-01
   4.6354099e-01  -3.0968532e-01
   4.6367151e-01  -3.0992816e-01
   4.6563895e-01  -3.1352481e-01
   4.6760709e-01  -3.1704896e-01
   4.6957581e-01  -3.2044396e-01
   4.7154507e-01  -3.2372068e-01
   4.7204188e-01  -3.2452863e-01
   4.7351506e-01  -3.2681584e-01
   4.7548583e-01  -3.2983035e-01
   4.7745731e-01  -3.3279347e-01
   4.7942951e-01  -3.3567722e-01
   4.8140244e-01  -3.3845836e-01
   4.8253310e-01  -3.3998286e-01
   4.8337607e-01  -3.4106474e-01
   4.8535040e-01  -3.4346537e-01
   4.8732535e-01  -3.4571375e-01
   4.8930081e-01  -3.4779655e-01
   4.9127680e-01  -3.4969595e-01
   4.9325321e-01  -3.5142907e-01
   4.9523019e-01  -3.5300224e-01
   4.9720833e-01  -3.5451402e-01
   4.9918408e-01  -3.5551793e-01
   4.9985626e-01  -3.5583111e-01
   5.0115933e-01  -3.5641177e-01
   5.0313757e-01  -3.5755200e-01
   5.0511604e-01  -3.5844636e-01
   5.0709497e-01  -3.5915387e-01
   5.0907414e-01  -3.5965767e-01
   5.1105347e-01  -3.5995505e-01
   5.1303297e-01  -3.6004018e-01
   5.1501239e-01  -3.5991081e-01
   5.1699166e-01  -3.5957209e-01
   5.1897045e-01  -3.5902864e-01
   5.2094891e-01  -3.5828786e-01
   5.2292705e-01  -3.5735705e-01
   5.2490475e-01  -3.5619113e-01
   5.2688191e-01  -3.5481616e-01
   5.2885841e-01  -3.5325631e-01
   5.3083428e-01  -3.5151525e-01
   5.3280953e-01  -3.4959616e-01
   5.3478384e-01  -3.4750425e-01
   5.3675736e-01  -3.4524327e-01
   5.3872984e-01  -3.4281031e-01
   5.4070114e-01  -3.4003803e-01
   5.4267116e-01  -3.3736196e-01
   5.4464055e-01  -3.3456177e-01
   5.4660925e-01  -3.3098494e-01
   5.4857768e-01  -3.2836843e-01
   5.5054599e-01  -3.2553045e-01
   5.5251290e-01  -3.2142838e-01
   5.5447862e-01  -3.1747084e-01
   5.5644324e-01  -3.1339522e-01
   5.5840676e-01  -3.0906131e-01
   5.6036920e-01  -3.0450053e-01
   5.6233062e-01  -2.9983220e-01
   5.6429097e-01  -2.9498918e-01
   5.6625011e-01  -2.8981020e-01
   5.6820848e-01  -2.8463971e-01
   5.7016658e-01  -2.7964493e-01
   5.7212635e-01  -2.7554337e-01
   5.7408461e-01  -2.7083808e-01
   5.7603984e-01  -2.6476537e-01
   5.7799525e-01  -2.5896423e-01
   5.7995038e-01  -2.5318961e-01
   5.8190594e-01  -2.4719861e-01
   5.8386181e-01  -2.4110103e-01
   5.8581733e-01  -2.3508686e-01
   5.8777200e-01  -2.2884533e-01
   5.8972700e-01  -2.2270734e-01
   5.9168182e-01  -2.1647087e-01
   5.9363653e-01  -2.1022561e-01
   5.9559194e-01  -2.0399960e-01
   5.9754884e-01  -1.9753366e-01
   5.9950614e-01  -1.9125805e-01
   6.0146372e-01  -1.8480305e-01
   6.0342180e-01  -1.7850863e-01
   6.0538059e-01  -1.7224772e-01
   6.0734014e-01  -1.6605758e-01
   6.0930028e-01  -1.6011230e-01
   6.1126151e-01  -1.5409143e-01
   6.1322334e-01  -1.4836366e-01
   6.1518598e-01  -1.4276571e-01
   6.1714955e-01  -1.3725645e-01
   6.1911368e-01  -1.3205491e-01
   6.2107866e-01  -1.2695197e-01
   6.2304442e-01  -1.2200478e-01
   6.2501067e-01  -1.1737380e-01
   6.2697759e-01  -1.1298302e-01
   6.2894531e-01  -1.0878760e-01
   6.3091328e-01  -1.0483274e-01
   6.3288144e-01  -1.0106074e-01
   6.3485007e-01  -9.7461728e-02
   6.3681910e-01  -9.3977599e-02
   6.3878790e-01  -9.0468977e-02
   6.4075667e-01  -8.6999920e-02
   6.4272646e-01  -8.4022099e-02
   6.4469690e-01  -8.1322282e-02
   6.4666720e-01  -7.8395155e-02
   6.4863776e-01  -7.6986258e-02
   6.5060825e-01  -7.6046251e-02
   6.5257809e-01  -7.3787643e-02
   6.5454815e-01  -7.1211244e-02
   6.5651799e-01  -6.8440257e-02
   6.5848807e-01  -6.5211112e-02
   6.6045833e-01  -6.2570002e-02
   6.6243120e-01  -6.1047953e-02
   6.6440511e-01  -5.9426826e-02
   6.6637989e-01  -5.7654372e-02
   6.6835309e-01  -5.6159131e-02
   6.7032491e-01  -5.4677917e-02
   6.7229807e-01  -5.3474628e-02
   6.7427145e-01  -5.2391861e-02
   6.7624297e-01  -5.1345002e-02
   6.7821340e-01  -5.0335129e-02
   6.8018619e-01  -4.9322646e-02
   6.8216117e-01  -4.8352392e-02
   6.8413689e-01  -4.6944440e-02
   6.8611026e-01  -4.5864406e-02
   6.8808235e-01  -4.4822857e-02
   6.9005511e-01  -4.3507461e-02
   6.9202770e-01  -4.2375664e-02
   6.9400142e-01  -4.1336433e-02
   6.9597539e-01  -4.0402415e-02
   6.9794714e-01  -3.9664092e-02
   6.9893276e-01  -3.9422722e-02
   6.9991844e-01  -3.9182528e-02
   7.0090589e-01  -3.8900405e-02
   7.0189327e-01  -3.8623041e-02
   7.0288283e-01  -3.8406300e-02
   7.0387237e-01  -3.8197346e-02
   7.0486169e-01  -3.8048617e-02
   7.0585095e-01  -3.7907865e-02
   7.0683987e-01  -3.7816811e-02
   7.0782875e-01  -3.7737918e-02
   7.0881696e-01  -3.7747504e-02
   7.0980481e-01  -3.7782607e-02
   7.1079185e-01  -3.8328850e-02
   7.1177873e-01  -3.8918751e-02
   7.1276521e-01  -3.9019099e-02
   7.1375181e-01  -3.9138049e-02
   7.1473890e-01  -3.9071376e-02
   7.1572599e-01  -3.9001094e-02
   7.1671239e-01  -3.8944441e-02
   7.1769877e-01  -3.8889190e-02
   7.1868493e-01  -3.8851511e-02
   7.1967112e-01  -3.8817993e-02
   7.2065932e-01  -3.8790146e-02
   7.2164760e-01  -3.8763313e-02
   7.2263692e-01  -3.8798281e-02
   7.2362638e-01  -3.8842526e-02
   7.2461620e-01  -3.8935992e-02
   7.2560594e-01  -3.9036030e-02
   7.2659340e-01  -3.9207659e-02
   7.2758083e-01  -3.9384148e-02
   7.2856668e-01  -3.9670295e-02
   7.2955227e-01  -3.9986536e-02
   7.3053780e-01  -4.0129545e-02
   7.3152357e-01  -4.0275737e-02
   7.3250974e-01  -4.0739935e-02
   7.3284597e-01  -4.0903169e-02
   7.3349553e-01  -4.1226645e-02
   7.3546844e-01  -4.2214945e-02
   7.3742214e-01  -4.3460511e-02
   7.3933297e-01  -4.4839010e-02
   7.4035430e-01  -4.5919563e-02
   7.4134136e-01  -4.6752027e-02
   7.4234564e-01  -4.8207672e-02
   7.4280837e-01  -4.9644084e-02
   7.4285569e-01  -4.9801714e-02
   7.4335826e-01  -5.1279896e-02
   7.4383271e-01  -5.2505275e-02
   7.4383616e-01  -5.2513847e-02
   7.4427551e-01  -5.3780153e-02
   7.4472715e-01  -5.5701670e-02
   7.4507868e-01  -5.7270380e-02
   7.4535555e-01  -5.8318836e-02
   7.4559443e-01  -5.9307263e-02
   7.4571775e-01  -5.9852768e-02
   7.4607484e-01  -6.1656558e-02
   7.4628925e-01  -6.2808441e-02
   7.4643641e-01  -6.3408241e-02
   7.4680524e-01  -6.5008962e-02
   7.4720367e-01  -6.5983709e-02
   7.4762421e-01  -6.6929099e-02
   7.4848804e-01  -6.9763405e-02
   7.4939419e-01  -7.2908678e-02
   7.4963611e-01  -7.3773128e-02
   7.5150342e-01  -7.9871921e-02
   7.5154006e-01  -7.9979698e-02
   7.5343173e-01  -8.4805548e-02
   7.5533408e-01  -9.0476875e-02
   7.5708726e-01  -9.3580505e-02
   7.5723275e-01  -9.3813600e-02
   7.5914079e-01  -9.6365942e-02
   7.6105405e-01  -9.9064224e-02
   7.6296491e-01  -1.0151072e-01
   7.6485938e-01  -1.0404841e-01
   7.6664540e-01  -1.0554158e-01
   7.6881334e-01  -1.0515009e-01
   7.6994366e-01  -1.0537712e-01
   7.7158174e-01  -1.0498887e-01
   7.7328012e-01  -1.0451857e-01
   7.7499570e-01  -1.0412305e-01
   7.7664808e-01  -1.0320475e-01
   7.7684671e-01  -1.0301657e-01
   7.7880650e-01  -1.0041050e-01
   7.8065483e-01  -9.7889823e-02
   7.8267576e-01  -9.4924904e-02
   7.8454688e-01  -9.1617038e-02
   7.8649750e-01  -8.5253634e-02
   7.8839871e-01  -7.8795065e-02
   7.9036401e-01  -7.0944584e-02
   7.9235859e-01  -6.2092583e-02
   7.9436606e-01  -5.0476150e-02
   7.9532984e-01  -4.2862816e-02
   7.9623097e-01  -3.4571812e-02
   7.9654587e-01  -3.1105567e-02
   7.9672251e-01  -2.8668452e-02
   7.9709552e-01  -2.3311437e-02
   7.9747715e-01  -1.7481971e-02
   7.9764825e-01  -1.4122026e-02
   7.9777308e-01  -1.0763135e-02
   7.9787625e-01  -7.8101240e-03
   7.9788239e-01  -7.6307252e-03
   7.9798269e-01  -4.6631395e-03
   7.9806810e-01  -2.1637146e-03


==> data/DARPA_waterline_o3_03.dat <==
   8.5419895e-01  -9.7250123e-05
   8.5419106e-01  -1.3522396e-03
   8.5418664e-01  -2.0546462e-03
   8.5417396e-01  -4.0965815e-03
   8.5416120e-01  -6.1472509e-03
   8.5414844e-01  -8.1998660e-03
   8.5413582e-01  -1.0233327e-02
   8.5412223e-01  -1.2149658e-02
   8.5408670e-01  -1.4025690e-02
   8.5403109e-01  -1.6887905e-02
   8.5396669e-01  -2.0201201e-02
   8.5388898e-01  -2.3629239e-02
   8.5384960e-01  -2.5384776e-02
   8.5356568e-01  -3.4053130e-02
   8.5343904e-01  -3.7040813e-02
   8.5323038e-01  -4.1960734e-02
   8.5292692e-01  -4.8463738e-02
   8.5259584e-01  -5.4067737e-02
   8.5179276e-01  -6.6359049e-02
   8.5100413e-01  -7.6338490e-02
   8.5065627e-01  -8.0747773e-02
   8.4927963e-01  -9.5347955e-02
   8.4908364e-01  -9.7160082e-02
   8.4761547e-01  -1.1061458e-01
   8.4710918e-01  -1.1467888e-01
   8.4560812e-01  -1.2658353e-01
   8.4518739e-01  -1.2957843e-01
   8.4345522e-01  -1.4159522e-01
   8.4325642e-01  -1.4284660e-01
   8.4134369e-01  -1.5382192e-01
   8.4062664e-01  -1.5791925e-01
   8.3924662e-01  -1.6518781e-01
   8.3754961e-01  -1.7405862e-01
   8.3734636e-01  -1.7505271e-01
   8.3541678e-01  -1.8437261e-01
   8.3424722e-01  -1.9000453e-01
   8.3352254e-01  -1.9329332e-01
   8.3160547e-01  -2.0190066e-01
   8.3083979e-01  -2.0496152e-01
   8.2951231e-01  -2.0991833e-01
   8.2765653e-01  -2.1677222e-01
   8.2650563e-01  -2.2100465e-01
   8.2552913e-01  -2.2441342e-01
   8.2373837e-01  -2.3061340e-01
   8.2184071e-01  -2.3724963e-01
   8.2174227e-01  -2.3756594e-01
   8.1971894e-01  -2.4370014e-01
   8.1785996e-01  -2.4883059e-01
   8.1678216e-01  -2.5184282e-01
   8.1572724e-01  -2.5466141e-01
   8.1389709e-01  -2.5945828e-01
   8.1201160e-01  -2.6432062e-01
   8.1099152e-01  -2.6666776e-01
   8.0981401e-01  -2.6921742e-01
   8.0793183e-01  -2.7305825e-01
   8.0616153e-01  -2.7659314e-01
   8.0421446e-01  -2.8043369e-01
   8.0361338e-01  -2.8157519e-01
   8.0202107e-01  -2.8436847e-01
   8.0013230e-01  -2.8711205e-01
   7.9833457e-01  -2.8962525e-01
   7.9638872e-01  -2.9234800e-01
   7.9516333e-01  -2.9408089e-01
   7.9419449e-01  -2.9537575e-01
   7.9221893e-01  -2.9723084e-01
   7.9035336e-01  -2.9880427e-01
   7.8849000e-01  -3.0031435e-01
   7.8665295e-01  -3.0200966e-01
   7.8486976e-01  -3.0354238e-01
   7.8252936e-01  -3.0443502e-01
   7.8039032e-01  -3.0529845e-01
   7.7857627e-01  -3.0570645e-01
   7.7680762e-01  -3.0608747e-01
   7.7492035e-01  -3.0594903e-01
   7.7299934e-01  -3.0554434e-01
   7.7106670e-01  -3.0501950e-01
   7.6913221e-01  -3.0439503e-01
   7.6716704e-01  -3.0358312e-01
   7.6514093e-01  -3.0202286e-01
   7.6309491e-01  -3.0024203e-01
   7.6118867e-01  -2.9844903e-01
   7.5930391e-01  -2.9655947e-01
   7.5745357e-01  -2.9458365e-01
   7.5565170e-01  -2.9253654e-01
   7.5391677e-01  -2.9041519e-01
   7.5227316e-01  -2.8796111e-01
   7.5073920e-01  -2.8562154e-01
   7.5035857e-01  -2.8506312e-01
   7.4931231e-01  -2.8344937e-01
   7.4807657e-01  -2.8153867e-01
   7.4748861e-01  -2.8069296e-01
   7.4678582e-01  -2.7958339e-01
   7.4615683e-01  -2.7861161e-01
   7.4562903e-01  -2.7778441e-01
   7.4537446e-01  -2.7737450e-01
   7.4512000e-01  -2.7697030e-01
   7.4461727e-01  -2.7623087e-01
   7.4420167e-01  -2.7562435e-01
   7.4369300e-01  -2.7492082e-01
   7.4312202e-01  -2.7412694e-01
   7.4253395e-01  -2.7335816e-01
   7.4163545e-01  -2.7238161e-01
   7.4132703e-01  -2.7202060e-01
   7.4056410e-01  -2.7109042e-01
   7.3937738e-01  -2.6955448e-01
   7.3697976e-01  -2.6686468e-01
   7.3508979e-01  -2.6486512e-01
   7.3318801e-01  -2.6298387e-01
   7.3135350e-01  -2.6129093e-01
   7.2947376e-01  -2.6021794e-01
   7.2756210e-01  -2.5921710e-01
   7.2562639e-01  -2.5777703e-01
   7.2367542e-01  -2.5659951e-01
   7.2171432e-01  -2.5549269e-01
   7.1974853e-01  -2.5455706e-01
   7.1777806e-01  -2.5368615e-01
   7.1580269e-01  -2.5277370e-01
   7.1382614e-01  -2.5204783e-01
   7.1184871e-01  -2.5142137e-01
   7.0987079e-01  -2.5089096e-01
   7.0789265e-01  -2.5044980e-01
   7.0591442e-01  -2.5009511e-01
   7.0393619e-01  -2.4982244e-01
   7.0195797e-01  -2.4962934e-01
   7.0045556e-01  -2.4953970e-01
   6.9996738e-01  -2.4950973e-01
   6.9793966e-01  -2.4946299e-01
   6.9591858e-01  -2.4949178e-01
   6.9390350e-01  -2.4959323e-01
   6.9189382e-01  -2.4976462e-01
   6.8988948e-01  -2.5000473e-01
   6.8789048e-01  -2.5031123e-01
   6.8589747e-01  -2.5068427e-01
   6.8391091e-01  -2.5112108e-01
   6.8193446e-01  -2.5162704e-01
   6.7996664e-01  -2.5207286e-01
   6.7799581e-01  -2.5259261e-01
   6.7601793e-01  -2.5324830e-01
   6.7404348e-01  -2.5389170e-01
   6.7207485e-01  -2.5457876e-01
   6.7010736e-01  -2.5530667e-01
   6.6814210e-01  -2.5606769e-01
   6.6618000e-01  -2.5685707e-01
   6.6422061e-01  -2.5767643e-01
   6.6226317e-01  -2.5852065e-01
   6.6030721e-01  -2.5939504e-01
   6.5835615e-01  -2.6031296e-01
   6.5640583e-01  -2.6128472e-01
   6.5446006e-01  -2.6231348e-01
   6.5251486e-01  -2.6340158e-01
   6.5057552e-01  -2.6464906e-01
   6.4863688e-01  -2.6561126e-01
   6.4669202e-01  -2.6636442e-01
   6.4634712e-01  -2.6655409e-01
   6.4472773e-01  -2.6744193e-01
   6.4275913e-01  -2.6861798e-01
   6.4079084e-01  -2.6982838e-01
   6.3882282e-01  -2.7106517e-01
   6.3685544e-01  -2.7232470e-01
   6.3488808e-01  -2.7360585e-01
   6.3292090e-01  -2.7490741e-01
   6.3095383e-01  -2.7622864e-01
   6.2898687e-01  -2.7756798e-01
   6.2702029e-01  -2.7892436e-01
   6.2505407e-01  -2.8029657e-01
   6.2308814e-01  -2.8168370e-01
   6.2112237e-01  -2.8308453e-01
   6.1915664e-01  -2.8449741e-01
   6.1719094e-01  -2.8592164e-01
   6.1522539e-01  -2.8735650e-01
   6.1326003e-01  -2.8880053e-01
   6.1129476e-01  -2.9025331e-01
   6.0932993e-01  -2.9171415e-01
   6.0736532e-01  -2.9318370e-01
   6.0540051e-01  -2.9467262e-01
   6.0343549e-01  -2.9615581e-01
   6.0147064e-01  -2.9761741e-01
   5.9950599e-01  -2.9909864e-01
   5.9754074e-01  -3.0035896e-01
   5.9557523e-01  -3.0144836e-01
   5.9361039e-01  -3.0286030e-01
   5.9164588e-01  -3.0443843e-01
   5.8968124e-01  -3.0589319e-01
   5.8771669e-01  -3.0733360e-01
   5.8575197e-01  -3.0875384e-01
   5.8378706e-01  -3.1015820e-01
   5.8182216e-01  -3.1153625e-01
   5.7986427e-01  -3.1288767e-01
   5.7796797e-01  -3.1416137e-01
   5.7607316e-01  -3.1541582e-01
   5.7417861e-01  -3.1667289e-01
   5.7228392e-01  -3.1790406e-01
   5.7038887e-01  -3.1910370e-01
   5.6849366e-01  -3.2029155e-01
   5.6659945e-01  -3.2146985e-01
   5.6470571e-01  -3.2262775e-01
   5.6281063e-01  -3.2376167e-01
   5.6091438e-01  -3.2487743e-01
   5.5901793e-01  -3.2597925e-01
   5.5712285e-01  -3.2706773e-01
   5.5522801e-01  -3.2814322e-01
   5.5333420e-01  -3.2920401e-01
   5.5144130e-01  -3.3024893e-01
   5.4954907e-01  -3.3127677e-01
   5.4765803e-01  -3.3228640e-01
   5.4576807e-01  -3.3327730e-01
   5.4387868e-01  -3.3424947e-01
   5.4199057e-01  -3.3520296e-01
   5.4010399e-01  -3.3613823e-01
   5.3821852e-01  -3.3705676e-01
   5.3633283e-01  -3.3794582e-01
   5.3444620e-01  -3.3879252e-01
   5.3254165e-01  -3.3941412e-01
   5.3064508e-01  -3.4009705e-01
   5.2943727e-01  -3.4068051e-01
   5.2873802e-01  -3.4101003e-01
   5.2677065e-01  -3.4183911e-01
   5.2480323e-01  -3.4264797e-01
   5.2283579e-01  -3.4343058e-01
   5.2086862e-01  -3.4419111e-01
   5.1890158e-01  -3.4493059e-01
   5.1693417e-01  -3.4565068e-01
   5.1496629e-01  -3.4635231e-01
   5.1299818e-01  -3.4703660e-01
   5.1103028e-01  -3.4770418e-01
   5.0906307e-01  -3.4835598e-01
   5.0709595e-01  -3.4899326e-01
   5.0512847e-01  -3.4961708e-01
   5.0316052e-01  -3.5022826e-01
   5.0119286e-01  -3.5082758e-01
   4.9922571e-01  -3.5141603e-01
   4.9725869e-01  -3.5199502e-01
   4.9529137e-01  -3.5256580e-01
   4.9332379e-01  -3.5312956e-01
   4.9135609e-01  -3.5368714e-01
   4.8946890e-01  -3.5420301e-01
   4.8761074e-01  -3.5470228e-01
   4.8575465e-01  -3.5519873e-01
   4.8390013e-01  -3.5569408e-01
   4.8204590e-01  -3.5618961e-01
   4.8018532e-01  -3.5664974e-01
   4.7832336e-01  -3.5707865e-01
   4.7648145e-01  -3.5757313e-01
   4.7464194e-01  -3.5807993e-01
   4.7278330e-01  -3.5851218e-01
   4.7093910e-01  -3.5899340e-01
   4.6911690e-01  -3.5955763e-01
   4.6729112e-01  -3.6009969e-01
   4.6546654e-01  -3.6064326e-01
   4.6364288e-01  -3.6118619e-01
   4.6181858e-01  -3.6173051e-01
   4.6143100e-01  -3.6184739e-01
   4.5988288e-01  -3.6229160e-01
   4.5791624e-01  -3.6286333e-01
   4.5594980e-01  -3.6345267e-01
   4.5398372e-01  -3.6406323e-01
   4.5201779e-01  -3.6468972e-01
   4.5005139e-01  -3.6533148e-01
   4.4808539e-01  -3.6605001e-01
   4.4611907e-01  -3.6660859e-01
   4.4415296e-01  -3.6716227e-01
   4.4218729e-01  -3.6788918e-01
   4.4022103e-01  -3.6859974e-01
   4.3825926e-01  -3.6920946e-01
   4.3644413e-01  -3.6982923e-01
   4.3462203e-01  -3.7041984e-01
   4.3280421e-01  -3.7103082e-01
   4.3102490e-01  -3.7179716e-01
   4.2924813e-01  -3.7257881e-01
   4.2746645e-01  -3.7335451e-01
   4.2568511e-01  -3.7414530e-01
   4.2390807e-01  -3.7495210e-01
   4.2213277e-01  -3.7577825e-01
   4.2035968e-01  -3.7662490e-01
   4.1858706e-01  -3.7749394e-01
   4.1847306e-01  -3.7755155e-01
   4.1663398e-01  -3.7844094e-01
   4.1466861e-01  -3.7942048e-01
   4.1270334e-01  -3.8042998e-01
   4.1073797e-01  -3.8147036e-01
   4.0877261e-01  -3.8254239e-01
   4.0680713e-01  -3.8364685e-01
   4.0484181e-01  -3.8478486e-01
   4.0287653e-01  -3.8595737e-01
   4.0096039e-01  -3.8712535e-01
   3.9920325e-01  -3.8819615e-01
   3.9744798e-01  -3.8929370e-01
   3.9569440e-01  -3.9041938e-01
   3.9394397e-01  -3.9157319e-01
   3.9219553e-01  -3.9275654e-01
   3.9044692e-01  -3.9395454e-01
   3.8869354e-01  -3.9512694e-01
   3.8693184e-01  -3.9629903e-01
   3.8513160e-01  -3.9731137e-01
   3.8454676e-01  -3.9767952e-01
   3.8322594e-01  -3.9848374e-01
   3.8126159e-01  -4.0008721e-01
   3.7929682e-01  -4.0158284e-01
   3.7733203e-01  -4.0310111e-01
   3.7536721e-01  -4.0464603e-01
   3.7340233e-01  -4.0622490e-01
   3.7143735e-01  -4.0784582e-01
   3.6947231e-01  -4.0951259e-01
   3.6767705e-01  -4.1103515e-01
   3.6592945e-01  -4.1253006e-01
   3.6418102e-01  -4.1404526e-01
   3.6243172e-01  -4.1558100e-01
   3.6068177e-01  -4.1713841e-01
   3.5893072e-01  -4.1871380e-01
   3.5717879e-01  -4.2030931e-01
   3.5543171e-01  -4.2197260e-01
   3.5369007e-01  -4.2370619e-01
   3.5321975e-01  -4.2416884e-01
   3.5178293e-01  -4.2555494e-01
   3.4981696e-01  -4.2740015e-01
   3.4785089e-01  -4.2929768e-01
   3.4588472e-01  -4.3121996e-01
   3.4391831e-01  -4.3298701e-01
   3.4195187e-01  -4.3472397e-01
   3.3998556e-01  -4.3645146e-01
   3.3801943e-01  -4.3851040e-01
   3.3605809e-01  -4.4081045e-01
   3.3429541e-01  -4.4272799e-01
   3.3252834e-01  -4.4464535e-01
   3.3075730e-01  -4.4656726e-01
   3.2898297e-01  -4.4850099e-01
   3.2720583e-01  -4.5045192e-01
   3.2542601e-01  -4.5242103e-01
   3.2364355e-01  -4.5440838e-01
   3.2185846e-01  -4.5641328e-01
   3.2007066e-01  -4.5843628e-01
   3.1827960e-01  -4.6047408e-01
   3.1768643e-01  -4.6115012e-01
   3.1636717e-01  -4.6262328e-01
   3.1439623e-01  -4.6482532e-01
   3.1242470e-01  -4.6703041e-01
   3.1045252e-01  -4.6923759e-01
   3.0847965e-01  -4.7143233e-01
   3.0650608e-01  -4.7359977e-01
   3.0453176e-01  -4.7573457e-01
   3.0255662e-01  -4.7783258e-01
   3.0058068e-01  -4.7988883e-01
   2.9860392e-01  -4.8190240e-01
   2.9662631e-01  -4.8387399e-01
   2.9464788e-01  -4.8580707e-01
   2.9266870e-01  -4.8769981e-01
   2.9153119e-01  -4.8876173e-01
   2.9068870e-01  -4.8953954e-01
   2.8870782e-01  -4.9131846e-01
   2.8672601e-01  -4.9303754e-01
   2.8474291e-01  -4.9470316e-01
   2.8276196e-01  -4.9594585e-01
   2.8077959e-01  -4.9720531e-01
   2.7879651e-01  -4.9852852e-01
   2.7681077e-01  -4.9980150e-01
   2.7481928e-01  -5.0117591e-01
   2.7282763e-01  -5.0223300e-01
   2.7083268e-01  -5.0310197e-01
   2.6884242e-01  -5.0355912e-01
   2.6685848e-01  -5.0390015e-01
   2.6486870e-01  -5.0432875e-01
   2.6287431e-01  -5.0447679e-01
   2.6088046e-01  -5.0433178e-01
   2.5888738e-01  -5.0391860e-01
   2.5689598e-01  -5.0320187e-01
   2.5490763e-01  -5.0217377e-01
   2.5292454e-01  -5.0080103e-01
   2.5095015e-01  -4.9906495e-01
   2.4898961e-01  -4.9695403e-01
   2.4704994e-01  -4.9445880e-01
   2.4514019e-01  -4.9158348e-01
   2.4336376e-01  -4.8850236e-01
   2.4324910e-01  -4.8829180e-01
   2.4096782e-01  -4.8352651e-01
   2.3859532e-01  -4.7893275e-01
   2.3759154e-01  -4.7714375e-01
   2.3668462e-01  -4.7520992e-01
   2.3564198e-01  -4.7243786e-01
   2.3564009e-01  -4.7243287e-01
   2.3526659e-01  -4.7148690e-01
   2.3480559e-01  -4.7035031e-01
   2.3429447e-01  -4.6912804e-01
   2.3383499e-01  -4.6816588e-01
   2.3339865e-01  -4.6721497e-01
   2.3326444e-01  -4.6694305e-01
   2.3301110e-01  -4.6642812e-01
   2.3277571e-01  -4.6588731e-01
   2.3259402e-01  -4.6545527e-01
   2.3211243e-01  -4.6434408e-01
   2.3157334e-01  -4.6313252e-01
   2.3103457e-01  -4.6191998e-01
   2.3051982e-01  -4.6074059e-01
   2.2997345e-01  -4.5944834e-01
   2.2890552e-01  -4.5694077e-01
   2.2796548e-01  -4.5467115e-01
   2.2679635e-01  -4.5205955e-01
   2.2611020e-01  -4.5060670e-01
   2.2455042e-01  -4.4704088e-01
   2.2285308e-01  -4.4338475e-01
   2.2107362e-01  -4.4001880e-01
   2.1923969e-01  -4.3666123e-01
   2.1720835e-01  -4.3253856e-01
   2.1474584e-01  -4.2769853e-01
   2.1224202e-01  -4.2299055e-01
   2.0984526e-01  -4.1940656e-01
   2.0842819e-01  -4.1759174e-01
   2.0767138e-01  -4.1662199e-01
   2.0571760e-01  -4.1349924e-01
   2.0376689e-01  -4.1058624e-01
   2.0182103e-01  -4.0788815e-01
   1.9986087e-01  -4.0524636e-01
   1.9793120e-01  -4.0226587e-01
   1.9587857e-01  -3.9903034e-01
   1.9344118e-01  -3.9520772e-01
   1.9105503e-01  -3.9164353e-01
   1.8871535e-01  -3.8830434e-01
   1.8641033e-01  -3.8515015e-01
   1.8520957e-01  -3.8355433e-01
   1.8425739e-01  -3.8226529e-01
   1.8229137e-01  -3.7964005e-01
   1.8035388e-01  -3.7710051e-01
   1.7852018e-01  -3.7478209e-01
   1.7664615e-01  -3.7255065e-01
   1.7604606e-01  -3.7184001e-01
   1.7412731e-01  -3.6890350e-01
   1.7216267e-01  -3.6591087e-01
   1.7170043e-01  -3.6521476e-01
   1.6996965e-01  -3.6252323e-01
   1.6766371e-01  -3.5898576e-01
   1.6537992e-01  -3.5557461e-01
   1.6310928e-01  -3.5225471e-01
   1.6087024e-01  -3.4903499e-01
   1.5889310e-01  -3.4615996e-01
   1.5684939e-01  -3.4331830e-01
   1.5633572e-01  -3.4261455e-01
   1.5430791e-01  -3.3983687e-01
   1.5254047e-01  -3.3741599e-01
   1.5067961e-01  -3.3485790e-01
   1.4883422e-01  -3.3163256e-01
   1.4657625e-01  -3.2765542e-01
   1.4427796e-01  -3.2362797e-01
   1.4209791e-01  -3.1987015e-01
   1.4088985e-01  -3.1760432e-01
   1.3859987e-01  -3.1410402e-01
   1.3690292e-01  -3.1134048e-01
   1.3506165e-01  -3.0813729e-01
   1.3318966e-01  -3.0491562e-01
   1.3140641e-01  -3.0183714e-01
   1.2986272e-01  -2.9924781e-01
   1.2841487e-01  -2.9683828e-01
   1.2686858e-01  -2.9415826e-01
   1.2509961e-01  -2.9108512e-01
   1.2324373e-01  -2.8789883e-01
   1.2133507e-01  -2.8463276e-01
   1.1960267e-01  -2.8167583e-01
   1.1896636e-01  -2.8061144e-01
   1.1735861e-01  -2.7763087e-01
   1.1615005e-01  -2.7574438e-01
   1.1413912e-01  -2.7224795e-01
   1.1197854e-01  -2.6827260e-01
   1.0966846e-01  -2.6358672e-01
   1.0935758e-01  -2.6294638e-01
   1.0780035e-01  -2.5961568e-01
   1.0594647e-01  -2.5573256e-01
   1.0535354e-01  -2.5449786e-01
   1.0350765e-01  -2.5058776e-01
   1.0174538e-01  -2.4685280e-01
   1.0158957e-01  -2.4651365e-01
   9.9029135e-02  -2.4095973e-01
   9.7715294e-02  -2.3804875e-01
   9.5963019e-02  -2.3431130e-01
   9.3959965e-02  -2.2993872e-01
   9.3762196e-02  -2.2949068e-01
   9.1965432e-02  -2.2543161e-01
   9.0133254e-02  -2.2134798e-01
   8.9593617e-02  -2.2015903e-01
   8.7779521e-02  -2.1605187e-01
   8.6713311e-02  -2.1332666e-01
   8.5626722e-02  -2.1040819e-01
   8.2583304e-02  -2.0200970e-01
   8.2025926e-02  -2.0043194e-01
   8.0708354e-02  -1.9675144e-01
   8.0009835e-02  -1.9470536e-01
   7.8166167e-02  -1.8925625e-01
   7.6197711e-02  -1.8346673e-01
   7.5973774e-02  -1.8281248e-01
   7.5137393e-02  -1.8030459e-01
   7.3577547e-02  -1.7540817e-01
   7.0336399e-02  -1.6517867e-01
   7.0247181e-02  -1.6488971e-01
   7.0099078e-02  -1.6442383e-01
   6.8213924e-02  -1.5807325e-01
   6.6405968e-02  -1.5072006e-01
   6.4385838e-02  -1.4194514e-01
   6.2433340e-02  -1.3319030e-01
   6.0466201e-02  -1.2356256e-01
   5.8586329e-02  -1.1397016e-01
   5.6648191e-02  -1.0213944e-01
   5.4696594e-02  -8.7678266e-02
   5.2874803e-02  -7.1712166e-02
   5.1824013e-02  -6.0738168e-02
   5.0969465e-02  -5.0488653e-02
   5.0508095e-02  -4.3313512e-02
   5.0392752e-02  -4.1163147e-02
   4.9891590e-02  -2.9942592e-02
   4.9696333e-02  -2.4244503e-02
   4.9561040e-02  -1.8735022e-02
   4.9469348e-02  -1.4654925e-02
   4.9463368e-02  -1.4389532e-02
   4.9419715e-02  -1.2394147e-02
   4.9406117e-02  -1.0424678e-02
   4.9393036e-02  -8.3147649e-03
   4.9379663e-02  -6.1536327e-03
   4.9366299e-02  -4.0031558e-03


==> data/DARPA_waterline_o3_04.dat <==
   1.5210450e-02   5.7054134e-41
   1.5215858e-02  -2.0858779e-03
   1.5216463e-02  -2.3246308e-03
   1.5222443e-02  -4.7838796e-03
   1.5228700e-02  -7.0428204e-03
   1.5241229e-02  -9.5230344e-03
   1.5263757e-02  -1.2274798e-02
   1.5313587e-02  -1.7317442e-02
   1.5368629e-02  -2.1596982e-02
   1.5431596e-02  -2.5693170e-02
   1.5476622e-02  -2.8072134e-02
   1.5513961e-02  -2.9954526e-02
   1.5664135e-02  -3.6683758e-02
   1.5879564e-02  -4.4587170e-02
   1.6135093e-02  -5.2429144e-02
   1.6289449e-02  -5.6571998e-02
   1.6527476e-02  -6.2283296e-02
   1.6986965e-02  -7.1823666e-02
   1.7451513e-02  -8.0736169e-02
   1.7761494e-02  -8.5771354e-02
   1.8502042e-02  -9.7195394e-02
   1.9677578e-02  -1.1236332e-01
   1.9811149e-02  -1.1395868e-01
   2.0030993e-02  -1.1641556e-01
   2.1096254e-02  -1.2785402e-01
   2.1649721e-02  -1.3311383e-01
   2.2809392e-02  -1.4380116e-01
   2.3330514e-02  -1.4822737e-01
   2.3832932e-02  -1.5225454e-01
   2.4918288e-02  -1.6064617e-01
   2.5434543e-02  -1.6430773e-01
   2.7150822e-02  -1.7603407e-01
   2.7297464e-02  -1.7697910e-01
   2.8647552e-02  -1.8501525e-01
   2.9720321e-02  -1.9131430e-01
   2.9942492e-02  -1.9253460e-01
   3.1199747e-02  -1.9898187e-01
   3.3138494e-02  -2.0882589e-01
   3.3191388e-02  -2.0908109e-01
   3.4722378e-02  -2.1595153e-01
   3.5430753e-02  -2.1911500e-01
   3.7090964e-02  -2.2612903e-01
   3.7105296e-02  -2.2618608e-01
   3.8975381e-02  -2.3332438e-01
   4.0579501e-02  -2.3934261e-01
   4.1660758e-02  -2.4320244e-01
   4.2647062e-02  -2.4649721e-01
   4.4253394e-02  -2.5188917e-01
   4.5297686e-02  -2.5518416e-01
   4.6814236e-02  -2.5970544e-01
   4.6914518e-02  -2.5999622e-01
   4.9113719e-02  -2.6631041e-01
   5.0592317e-02  -2.7036765e-01
   5.2729218e-02  -2.7593511e-01
   5.2989105e-02  -2.7659485e-01
   5.4508523e-02  -2.8032491e-01
   5.6311785e-02  -2.8477607e-01
   5.7905415e-02  -2.8861748e-01
   5.9114289e-02  -2.9117750e-01
   6.0463100e-02  -2.9405162e-01
   6.0709331e-02  -2.9456580e-01
   6.3040538e-02  -2.9943239e-01
   6.5206850e-02  -3.0396810e-01
   6.6363260e-02  -3.0625391e-01
   6.8394029e-02  -3.1051630e-01
   6.8532338e-02  -3.1078678e-01
   7.0190273e-02  -3.1364569e-01
   7.2134313e-02  -3.1700485e-01
   7.4074455e-02  -3.2039175e-01
   7.5840128e-02  -3.2348184e-01
   7.7315125e-02  -3.2604931e-01
   7.8741358e-02  -3.2847050e-01
   8.0206289e-02  -3.3096912e-01
   8.1962716e-02  -3.3398785e-01
   8.3860700e-02  -3.3724288e-01
   8.5681253e-02  -3.4037335e-01
   8.7199018e-02  -3.4299787e-01
   8.8648230e-02  -3.4508585e-01
   9.0113689e-02  -3.4720205e-01
   9.1797677e-02  -3.4968635e-01
   9.3737135e-02  -3.5247225e-01
   9.5722177e-02  -3.5531279e-01
   9.7618443e-02  -3.5815660e-01
   9.9434426e-02  -3.6084578e-01
   1.0165436e-01  -3.6392468e-01
   1.0280839e-01  -3.6573484e-01
   1.0463328e-01  -3.6839553e-01
   1.0669194e-01  -3.7142423e-01
   1.0929397e-01  -3.7534819e-01
   1.1142112e-01  -3.7854872e-01
   1.1319808e-01  -3.8102973e-01
   1.1493091e-01  -3.8318569e-01
   1.1590187e-01  -3.8438005e-01
   1.1754958e-01  -3.8644130e-01
   1.1929397e-01  -3.8865919e-01
   1.2114145e-01  -3.9101375e-01
   1.2319369e-01  -3.9362630e-01
   1.2557918e-01  -3.9665831e-01
   1.2776796e-01  -3.9947256e-01
   1.2999620e-01  -4.0236464e-01
   1.3116536e-01  -4.0380363e-01
   1.3278202e-01  -4.0596785e-01
   1.3478116e-01  -4.0861708e-01
   1.3688562e-01  -4.1143748e-01
   1.3732853e-01  -4.1203248e-01
   1.3898150e-01  -4.1422918e-01
   1.3910369e-01  -4.1439990e-01
   1.4178596e-01  -4.1789453e-01
   1.4399006e-01  -4.2077185e-01
   1.4608268e-01  -4.2360591e-01
   1.4873306e-01  -4.2721750e-01
   1.4886695e-01  -4.2738888e-01
   1.4959943e-01  -4.2840551e-01
   1.5107726e-01  -4.3036720e-01
   1.5317444e-01  -4.3266117e-01
   1.5521095e-01  -4.3489014e-01
   1.5712085e-01  -4.3698923e-01
   1.5862034e-01  -4.3858878e-01
   1.6002591e-01  -4.4022546e-01
   1.6231149e-01  -4.4286647e-01
   1.6450365e-01  -4.4547102e-01
   1.6475192e-01  -4.4577033e-01
   1.6642004e-01  -4.4774863e-01
   1.6832466e-01  -4.5002455e-01
   1.7037288e-01  -4.5250272e-01
   1.7247676e-01  -4.5510228e-01
   1.7448094e-01  -4.5766960e-01
   1.7640685e-01  -4.6001152e-01
   1.7831775e-01  -4.6196066e-01
   1.8023843e-01  -4.6395836e-01
   1.8237162e-01  -4.6618685e-01
   1.8454881e-01  -4.6852334e-01
   1.8671479e-01  -4.7091578e-01
   1.8913361e-01  -4.7363620e-01
   1.9004885e-01  -4.7457306e-01
   1.9176545e-01  -4.7662756e-01
   1.9367731e-01  -4.7894571e-01
   1.9577809e-01  -4.8161417e-01
   1.9733266e-01  -4.8365545e-01
   1.9808429e-01  -4.8463003e-01
   2.0040844e-01  -4.8762481e-01
   2.0264445e-01  -4.9018256e-01
   2.0486512e-01  -4.9274474e-01
   2.0708947e-01  -4.9543932e-01
   2.0932049e-01  -4.9828127e-01
   2.1155875e-01  -5.0128205e-01
   2.1353866e-01  -5.0403190e-01
   2.1547463e-01  -5.0685961e-01
   2.1739676e-01  -5.0982539e-01
   2.1929735e-01  -5.1298898e-01
   2.2116934e-01  -5.1541793e-01
   2.2299312e-01  -5.1769332e-01
   2.2464219e-01  -5.2066665e-01
   2.2603465e-01  -5.2319653e-01
   2.2687853e-01  -5.2456432e-01
   2.2798873e-01  -5.2657297e-01
   2.2901144e-01  -5.2841332e-01
   2.3000503e-01  -5.3017257e-01
   2.3040745e-01  -5.3091663e-01
   2.3080709e-01  -5.3164151e-01
   2.3120783e-01  -5.3240646e-01
   2.3160113e-01  -5.3317781e-01
   2.3198240e-01  -5.3392724e-01
   2.3234629e-01  -5.3459549e-01
   2.3297397e-01  -5.3585487e-01
   2.3300929e-01  -5.3592356e-01
   2.3349473e-01  -5.3678642e-01
   2.3398971e-01  -5.3770443e-01
   2.3456622e-01  -5.3880890e-01
   2.3488793e-01  -5.3944551e-01
   2.3529070e-01  -5.4024447e-01
   2.3633092e-01  -5.4235142e-01
   2.3723511e-01  -5.4401995e-01
   2.3787881e-01  -5.4537214e-01
   2.3805465e-01  -5.4572074e-01
   2.3967060e-01  -5.4784267e-01
   2.4140717e-01  -5.4979834e-01
   2.4324616e-01  -5.5264958e-01
   2.4512985e-01  -5.5496045e-01
   2.4705136e-01  -5.5690383e-01
   2.4900011e-01  -5.5845904e-01
   2.5096716e-01  -5.5962789e-01
   2.5294584e-01  -5.6042656e-01
   2.5493139e-01  -5.6088106e-01
   2.5692069e-01  -5.6101901e-01
   2.5891171e-01  -5.6086976e-01
   2.6090319e-01  -5.6046150e-01
   2.6289434e-01  -5.5982116e-01
   2.6488466e-01  -5.5897398e-01
   2.6687387e-01  -5.5794318e-01
   2.6886180e-01  -5.5674834e-01
   2.7084841e-01  -5.5540780e-01
   2.7283374e-01  -5.5394277e-01
   2.7481779e-01  -5.5237042e-01
   2.7680071e-01  -5.5068568e-01
   2.7878275e-01  -5.4888347e-01
   2.8076430e-01  -5.4681637e-01
   2.8274097e-01  -5.4532449e-01
   2.8471705e-01  -5.4385088e-01
   2.8669536e-01  -5.4197554e-01
   2.8867232e-01  -5.4027483e-01
   2.9064945e-01  -5.3837819e-01
   2.9262590e-01  -5.3647070e-01
   2.9460180e-01  -5.3454735e-01
   2.9657717e-01  -5.3259791e-01
   2.9855206e-01  -5.3063033e-01
   3.0052642e-01  -5.2865284e-01
   3.0250024e-01  -5.2666548e-01
   3.0447357e-01  -5.2466864e-01
   3.0644646e-01  -5.2266735e-01
   3.0841895e-01  -5.2066892e-01
   3.1039104e-01  -5.1867746e-01
   3.1236277e-01  -5.1669690e-01
   3.1433416e-01  -5.1473166e-01
   3.1630522e-01  -5.1278613e-01
   3.1827596e-01  -5.1086394e-01
   3.2024641e-01  -5.0896724e-01
   3.2221662e-01  -5.0709972e-01
   3.2418662e-01  -5.0526437e-01
   3.2615642e-01  -5.0346196e-01
   3.2691904e-01  -5.0277744e-01
   3.2812605e-01  -5.0167439e-01
   3.3009550e-01  -4.9990929e-01
   3.3206478e-01  -4.9817946e-01
   3.3403390e-01  -4.9648508e-01
   3.3600286e-01  -4.9482644e-01
   3.3797165e-01  -4.9320370e-01
   3.3994030e-01  -4.9161633e-01
   3.4190879e-01  -4.9006335e-01
   3.4387716e-01  -4.8854462e-01
   3.4584541e-01  -4.8706020e-01
   3.4781356e-01  -4.8561046e-01
   3.4978162e-01  -4.8419601e-01
   3.5174960e-01  -4.8281777e-01
   3.5183176e-01  -4.8276183e-01
   3.5356527e-01  -4.8154991e-01
   3.5537283e-01  -4.8031829e-01
   3.5717910e-01  -4.7911998e-01
   3.5898423e-01  -4.7795530e-01
   3.6078835e-01  -4.7682411e-01
   3.6259157e-01  -4.7572620e-01
   3.6439398e-01  -4.7466156e-01
   3.6619572e-01  -4.7363063e-01
   3.6799696e-01  -4.7263361e-01
   3.6979783e-01  -4.7166991e-01
   3.7159850e-01  -4.7073889e-01
   3.7340011e-01  -4.6983259e-01
   3.7535916e-01  -4.6901656e-01
   3.7732620e-01  -4.6811454e-01
   3.7929337e-01  -4.6731708e-01
   3.8126051e-01  -4.6655182e-01
   3.8322710e-01  -4.6555857e-01
   3.8519379e-01  -4.6469191e-01
   3.8716043e-01  -4.6386324e-01
   3.8912702e-01  -4.6307789e-01
   3.9109356e-01  -4.6233516e-01
   3.9306006e-01  -4.6163586e-01
   3.9413547e-01  -4.6125946e-01
   3.9502648e-01  -4.6093160e-01
   3.9699299e-01  -4.6023015e-01
   3.9895999e-01  -4.5973309e-01
   4.0092654e-01  -4.5920436e-01
   4.0289245e-01  -4.5856013e-01
   4.0485852e-01  -4.5800511e-01
   4.0682455e-01  -4.5748362e-01
   4.0879054e-01  -4.5699778e-01
   4.1075650e-01  -4.5654559e-01
   4.1272241e-01  -4.5612590e-01
   4.1468828e-01  -4.5573767e-01
   4.1480395e-01  -4.5571674e-01
   4.1649162e-01  -4.5538136e-01
   4.1828661e-01  -4.5504947e-01
   4.2008330e-01  -4.5474102e-01
   4.2188169e-01  -4.5445533e-01
   4.2368195e-01  -4.5419153e-01
   4.2548417e-01  -4.5394886e-01
   4.2728799e-01  -4.5372641e-01
   4.2909355e-01  -4.5352329e-01
   4.3090061e-01  -4.5333833e-01
   4.3270842e-01  -4.5317099e-01
   4.3451002e-01  -4.5301121e-01
   4.3633459e-01  -4.5288756e-01
   4.3827665e-01  -4.5278567e-01
   4.4024304e-01  -4.5265807e-01
   4.4220897e-01  -4.5252988e-01
   4.4417487e-01  -4.5242979e-01
   4.4614078e-01  -4.5234679e-01
   4.4810678e-01  -4.5227384e-01
   4.5007278e-01  -4.5221173e-01
   4.5203873e-01  -4.5215954e-01
   4.5400486e-01  -4.5211608e-01
   4.5597117e-01  -4.5208005e-01
   4.5793752e-01  -4.5205051e-01
   4.5990377e-01  -4.5202634e-01
   4.6187008e-01  -4.5200657e-01
   4.6383654e-01  -4.5199011e-01
   4.6527515e-01  -4.5198003e-01
   4.6580305e-01  -4.5197088e-01
   4.6776946e-01  -4.5193952e-01
   4.6973598e-01  -4.5190864e-01
   4.7170267e-01  -4.5187707e-01
   4.7366946e-01  -4.5184358e-01
   4.7563622e-01  -4.5180710e-01
   4.7760308e-01  -4.5176641e-01
   4.7957008e-01  -4.5172033e-01
   4.8153717e-01  -4.5166743e-01
   4.8350420e-01  -4.5160098e-01
   4.8547157e-01  -4.5153965e-01
   4.8743921e-01  -4.5147509e-01
   4.8940685e-01  -4.5140615e-01
   4.9137452e-01  -4.5132371e-01
   4.9334217e-01  -4.5121371e-01
   4.9530991e-01  -4.5108561e-01
   4.9727768e-01  -4.5093794e-01
   4.9924549e-01  -4.5077390e-01
   5.0121334e-01  -4.5058805e-01
   5.0318125e-01  -4.5038055e-01
   5.0384065e-01  -4.5030359e-01
   5.0510175e-01  -4.5014655e-01
   5.0700040e-01  -4.4988827e-01
   5.0890106e-01  -4.4960697e-01
   5.1080370e-01  -4.4930139e-01
   5.1270833e-01  -4.4897059e-01
   5.1461488e-01  -4.4861339e-01
   5.1652335e-01  -4.4822902e-01
   5.1843368e-01  -4.4781621e-01
   5.2034585e-01  -4.4737412e-01
   5.2225978e-01  -4.4690166e-01
   5.2417543e-01  -4.4639808e-01
   5.2609274e-01  -4.4586233e-01
   5.2801165e-01  -4.4529380e-01
   5.2993209e-01  -4.4469154e-01
   5.3185412e-01  -4.4405632e-01
   5.3377740e-01  -4.4336891e-01
   5.3570523e-01  -4.4270762e-01
   5.3763399e-01  -4.4209817e-01
   5.3956991e-01  -4.4144669e-01
   5.4150713e-01  -4.4064321e-01
   5.4343543e-01  -4.3974551e-01
   5.4536485e-01  -4.3886078e-01
   5.4729489e-01  -4.3793946e-01
   5.4922577e-01  -4.3698075e-01
   5.5116025e-01  -4.3594438e-01
   5.5309350e-01  -4.3498667e-01
   5.5501719e-01  -4.3414809e-01
   5.5694292e-01  -4.3331536e-01
   5.5887573e-01  -4.3230289e-01
   5.6080836e-01  -4.3110977e-01
   5.6274197e-01  -4.2994525e-01
   5.6467682e-01  -4.2875044e-01
   5.6661301e-01  -4.2752521e-01
   5.6855055e-01  -4.2626892e-01
   5.7048930e-01  -4.2498091e-01
   5.7242911e-01  -4.2366202e-01
   5.7436974e-01  -4.2231310e-01
   5.7631110e-01  -4.2093478e-01
   5.7825318e-01  -4.1952711e-01
   5.8019595e-01  -4.1809136e-01
   5.8213930e-01  -4.1662787e-01
   5.8408326e-01  -4.1513627e-01
   5.8602778e-01  -4.1361978e-01
   5.8797247e-01  -4.1208392e-01
   5.8991744e-01  -4.1053955e-01
   5.9186258e-01  -4.0890916e-01
   5.9380738e-01  -4.0743977e-01
   5.9575218e-01  -4.0610324e-01
   5.9769662e-01  -4.0458763e-01
   5.9964151e-01  -4.0296518e-01
   6.0158810e-01  -4.0129596e-01
   6.0353553e-01  -3.9962673e-01
   6.0548301e-01  -3.9795295e-01
   6.0743049e-01  -3.9627580e-01
   6.0937793e-01  -3.9459616e-01
   6.1132567e-01  -3.9291448e-01
   6.1327416e-01  -3.9123178e-01
   6.1522367e-01  -3.8955055e-01
   6.1718042e-01  -3.8786690e-01
   6.1914380e-01  -3.8617939e-01
   6.2110737e-01  -3.8449037e-01
   6.2307117e-01  -3.8280495e-01
   6.2503522e-01  -3.8113387e-01
   6.2699952e-01  -3.7948952e-01
   6.2896407e-01  -3.7785790e-01
   6.3092894e-01  -3.7622739e-01
   6.3289409e-01  -3.7457162e-01
   6.3485971e-01  -3.7304738e-01
   6.3682582e-01  -3.7164519e-01
   6.3879206e-01  -3.7007070e-01
   6.4075875e-01  -3.6840783e-01
   6.4272582e-01  -3.6693313e-01
   6.4469311e-01  -3.6547191e-01
   6.4666080e-01  -3.6403653e-01
   6.4862882e-01  -3.6264986e-01
   6.5059733e-01  -3.6120147e-01
   6.5256639e-01  -3.5982056e-01
   6.5453591e-01  -3.5844226e-01
   6.5651695e-01  -3.5708445e-01
   6.5852094e-01  -3.5570268e-01
   6.6051946e-01  -3.5470950e-01
   6.6251316e-01  -3.5367091e-01
   6.6450678e-01  -3.5236512e-01
   6.6649436e-01  -3.5124907e-01
   6.6848227e-01  -3.5014447e-01
   6.7047676e-01  -3.4906230e-01
   6.7246956e-01  -3.4818312e-01
   6.7447431e-01  -3.4727752e-01
   6.7649119e-01  -3.4625665e-01
   6.7851088e-01  -3.4530841e-01
   6.8053612e-01  -3.4447863e-01
   6.8256506e-01  -3.4371341e-01
   6.8459371e-01  -3.4297795e-01
   6.8662706e-01  -3.4234191e-01
   6.8866796e-01  -3.4178860e-01
   6.9069226e-01  -3.4134719e-01
   6.9270565e-01  -3.4096506e-01
   6.9472447e-01  -3.4062813e-01
   6.9674856e-01  -3.4035272e-01
   6.9877845e-01  -3.4014824e-01
   7.0081171e-01  -3.4002385e-01
   7.0284696e-01  -3.3997937e-01
   7.0488504e-01  -3.4001823e-01
   7.0692664e-01  -3.4014506e-01
   7.0897139e-01  -3.4036515e-01
   7.1101925e-01  -3.4068257e-01
   7.1307139e-01  -3.4110063e-01
   7.1513139e-01  -3.4164248e-01
   7.1718982e-01  -3.4223975e-01
   7.1922757e-01  -3.4272455e-01
   7.2126508e-01  -3.4336244e-01
   7.2332369e-01  -3.4428194e-01
   7.2538836e-01  -3.4529015e-01
   7.2745328e-01  -3.4641434e-01
   7.2951426e-01  -3.4766755e-01
   7.3149112e-01  -3.4900694e-01
   7.3165972e-01  -3.4913249e-01
   7.3340111e-01  -3.5042177e-01
   7.3521197e-01  -3.5189741e-01
   7.3690702e-01  -3.5339912e-01
   7.3848154e-01  -3.5483392e-01
   7.3942988e-01  -3.5569765e-01
   7.4033266e-01  -3.5660171e-01
   7.4124319e-01  -3.5768802e-01
   7.4230069e-01  -3.5889746e-01
   7.4297542e-01  -3.5975847e-01
   7.4347535e-01  -3.6036827e-01
   7.4393090e-01  -3.6096354e-01
   7.4435940e-01  -3.6151692e-01
   7.4495426e-01  -3.6233184e-01
   7.4515823e-01  -3.6260544e-01
   7.4544107e-01  -3.6301876e-01
   7.4580060e-01  -3.6357902e-01
   7.4617384e-01  -3.6409991e-01
   7.4658248e-01  -3.6468935e-01
   7.4703854e-01  -3.6536059e-01
   7.4755808e-01  -3.6611034e-01
   7.4763767e-01  -3.6621188e-01
   7.4871941e-01  -3.6777683e-01
   7.4969034e-01  -3.6927443e-01
   7.5010160e-01  -3.6981887e-01
   7.5190517e-01  -3.7180721e-01
   7.5364496e-01  -3.7347678e-01
   7.5546263e-01  -3.7582643e-01
   7.5733056e-01  -3.7799467e-01
   7.5922597e-01  -3.8005225e-01
   7.6114102e-01  -3.8203116e-01
   7.6306779e-01  -3.8390969e-01
   7.6499662e-01  -3.8570054e-01
   7.6691849e-01  -3.8750445e-01
   7.6882608e-01  -3.8869115e-01
   7.7073808e-01  -3.8939921e-01
   7.7276440e-01  -3.8959855e-01
   7.7481392e-01  -3.8995423e-01
   7.7489929e-01  -3.8996835e-01
   7.7684924e-01  -3.9037765e-01
   7.7875759e-01  -3.9030284e-01
   7.8056867e-01  -3.9019869e-01
   7.8234416e-01  -3.9007656e-01
   7.8392702e-01  -3.8996806e-01
   7.8536276e-01  -3.8962700e-01
   7.8596645e-01  -3.8939131e-01
   7.8778254e-01  -3.8843009e-01
   7.8956003e-01  -3.8755025e-01
   7.9122309e-01  -3.8674978e-01
   7.9295801e-01  -3.8576645e-01
   7.9466941e-01  -3.8464182e-01
   7.9639214e-01  -3.8312949e-01
   7.9675813e-01  -3.8280806e-01
   7.9798319e-01  -3.8167828e-01
   7.9961281e-01  -3.8007481e-01
   8.0063030e-01  -3.7902095e-01
   8.0227881e-01  -3.7740965e-01
   8.0406933e-01  -3.7526716e-01
   8.0604605e-01  -3.7266004e-01
   8.0700701e-01  -3.7139453e-01
   8.0767225e-01  -3.7049746e-01
   8.0895904e-01  -3.6870112e-01
   8.0935113e-01  -3.6817145e-01
   8.1115283e-01  -3.6553088e-01
   8.1271263e-01  -3.6306965e-01
   8.1437734e-01  -3.6013189e-01
   8.1577483e-01  -3.5758887e-01
   8.1618807e-01  -3.5683976e-01
   8.1719301e-01  -3.5496509e-01
   8.1837585e-01  -3.5278268e-01
   8.1998250e-01  -3.4985551e-01
   8.2183125e-01  -3.4622727e-01
   8.2324865e-01  -3.4319462e-01
   8.2341834e-01  -3.4282107e-01
   8.2462771e-01  -3.4011797e-01
   8.2504646e-01  -3.3919211e-01
   8.2668547e-01  -3.3551126e-01
   8.2821199e-01  -3.3208648e-01
   8.2953226e-01  -3.2919150e-01
   8.2998359e-01  -3.2818109e-01
   8.3091844e-01  -3.2603828e-01
   8.3205667e-01  -3.2324624e-01
   8.3362642e-01  -3.1909847e-01
   8.3530866e-01  -3.1472467e-01
   8.3568923e-01  -3.1371516e-01
   8.3656051e-01  -3.1132890e-01
   8.3686132e-01  -3.1051081e-01
   8.3852758e-01  -3.0595052e-01
   8.3998796e-01  -3.0197442e-01
   8.4120318e-01  -2.9870186e-01
   8.4132250e-01  -2.9836877e-01
   8.4276690e-01  -2.9423242e-01
   8.4375697e-01  -2.9127772e-01
   8.4525440e-01  -2.8653715e-01
   8.4632277e-01  -2.8313119e-01
   8.4651361e-01  -2.8250223e-01
   8.4660947e-01  -2.8219189e-01
   8.4850334e-01  -2.7598695e-01
   8.4988891e-01  -2.7140858e-01
   8.5107287e-01  -2.6757520e-01
   8.5121584e-01  -2.6710218e-01
   8.5263350e-01  -2.6228804e-01
   8.5358612e-01  -2.5904805e-01
   8.5510126e-01  -2.5390196e-01
   8.5592458e-01  -2.5110072e-01
   8.5633631e-01  -2.4965243e-01
   8.5655786e-01  -2.4887357e-01
   8.5819475e-01  -2.4311341e-01
   8.5945953e-01  -2.3866588e-01
   8.6004061e-01  -2.3664837e-01
   8.6080954e-01  -2.3384317e-01
   8.6256463e-01  -2.2683590e-01
   8.6308097e-01  -2.2476087e-01
   8.6419198e-01  -2.2028874e-01
   8.6462269e-01  -2.1848948e-01
   8.6570274e-01  -2.1396180e-01
   8.6659556e-01  -2.1021550e-01
   8.6726639e-01  -2.0740380e-01
   8.6805879e-01  -2.0405247e-01
   8.6879188e-01  -2.0082634e-01
   8.7073025e-01  -1.9230143e-01
   8.7093356e-01  -1.9140635e-01
   8.7141709e-01  -1.8925575e-01
   8.7230636e-01  -1.8516744e-01
   8.7337776e-01  -1.8017808e-01
   8.7459257e-01  -1.7454652e-01
   8.7460927e-01  -1.7446906e-01
   8.7462981e-01  -1.7437165e-01
   8.7637941e-01  -1.6579949e-01
   8.7709009e-01  -1.6230508e-01
   8.7836959e-01  -1.5590638e-01
   8.7854703e-01  -1.5497413e-01
   8.7956173e-01  -1.4951442e-01
   8.8058796e-01  -1.4398815e-01
   8.8086095e-01  -1.4251715e-01
   8.8106713e-01  -1.4138618e-01
   8.8256582e-01  -1.3269031e-01
   8.8373073e-01  -1.2591947e-01
   8.8441301e-01  -1.2156808e-01
   8.8631124e-01  -1.0936223e-01
   8.8635712e-01  -1.0903239e-01
   8.8824575e-01  -9.5359656e-02
   8.8843071e-01  -9.4019495e-02
   8.8863564e-01  -9.2434229e-02
   8.8939071e-01  -8.6104865e-02
   8.9023512e-01  -7.8856836e-02
   8.9035719e-01  -7.7823570e-02
   8.9040098e-01  -7.7430920e-02
   8.9173591e-01  -6.4089525e-02
   8.9227430e-01  -5.7562393e-02
   8.9278813e-01  -5.1500880e-02
   8.9313844e-01  -4.6589343e-02
   8.9351023e-01  -4.0900015e-02
   8.9380795e-01  -3.5437912e-02
   8.9389143e-01  -3.3914619e-02
   8.9420056e-01  -2.6898432e-02
   8.9420481e-01  -2.6775144e-02
   8.9440105e-01  -2.1162262e-02
   8.9451205e-01  -1.7448297e-02
   8.9460132e-01  -1.3195485e-02
   8.9464075e-01  -1.0975828e-02
   8.9464964e-01  -1.0475509e-02
   8.9468458e-01  -8.5087132e-03
   8.9470203e-01  -6.1758219e-03
   8.9471382e-01  -4.0790098e-03
   8.9472532e-01  -2.0305157e-03


==> data/DARPA_waterline_o3_05.dat <==
   9.3727330e-01  -2.6634237e-04
   9.3726069e-01  -1.9537771e-03
   9.3724629e-01  -3.8949797e-03
   9.3720606e-01  -5.8182650e-03
   9.3716317e-01  -7.7135970e-03
   9.3709798e-01  -9.6454367e-03
   9.3709632e-01  -9.6892620e-03
   9.3699541e-01  -1.2348584e-02
   9.3675232e-01  -1.6861263e-02
   9.3661487e-01  -1.8844724e-02
   9.3646184e-01  -2.1061669e-02
   9.3615752e-01  -2.4723040e-02
   9.3608752e-01  -2.5449102e-02
   9.3589879e-01  -2.7411885e-02
   9.3523228e-01  -3.3690005e-02
   9.3488995e-01  -3.6357467e-02
   9.3425931e-01  -4.1691691e-02
   9.3390737e-01  -4.4195757e-02
   9.3334229e-01  -4.8306358e-02
   9.3280479e-01  -5.1867070e-02
   9.3149055e-01  -5.9598274e-02
   9.3112374e-01  -6.1856297e-02
   9.2979974e-01  -6.8618004e-02
   9.2880394e-01  -7.3682788e-02
   9.2834585e-01  -7.5998642e-02
   9.2806001e-01  -7.7299994e-02
   9.2771746e-01  -7.8829600e-02
   9.2670003e-01  -8.3357049e-02
   9.2567695e-01  -8.7964417e-02
   9.2536458e-01  -8.9334956e-02
   9.2421383e-01  -9.4051773e-02
   9.2374392e-01  -9.5939937e-02
   9.2187027e-01  -1.0347638e-01
   9.2181256e-01  -1.0372593e-01
   9.2060974e-01  -1.0863601e-01
   9.1973752e-01  -1.1214398e-01
   9.1902135e-01  -1.1507855e-01
   9.1792131e-01  -1.1966071e-01
   9.1778981e-01  -1.2020495e-01
   9.1641788e-01  -1.2551419e-01
   9.1486522e-01  -1.3153466e-01
   9.1359111e-01  -1.3645971e-01
   9.1227678e-01  -1.4127755e-01
   9.1084010e-01  -1.4658123e-01
   9.0960686e-01  -1.5113742e-01
   9.0948061e-01  -1.5160238e-01
   9.0857366e-01  -1.5479841e-01
   9.0726114e-01  -1.5938257e-01
   9.0561433e-01  -1.6522870e-01
   9.0538807e-01  -1.6602701e-01
   9.0486109e-01  -1.6789953e-01
   9.0411976e-01  -1.7041562e-01
   9.0247346e-01  -1.7600913e-01
   9.0099444e-01  -1.8105526e-01
   8.9970867e-01  -1.8542171e-01
   8.9840472e-01  -1.8966900e-01
   8.9689602e-01  -1.9463416e-01
   8.9570973e-01  -1.9859672e-01
   8.9524896e-01  -2.0012409e-01
   8.9452451e-01  -2.0243105e-01
   8.9326946e-01  -2.0639276e-01
   8.9185337e-01  -2.1094890e-01
   8.9017615e-01  -2.1649105e-01
   8.8896913e-01  -2.2027398e-01
   8.8754265e-01  -2.2486460e-01
   8.8609308e-01  -2.2951691e-01
   8.8475400e-01  -2.3393530e-01
   8.8325368e-01  -2.3858303e-01
   8.8186586e-01  -2.4293433e-01
   8.8002780e-01  -2.4877802e-01
   8.7884262e-01  -2.5243375e-01
   8.7759421e-01  -2.5624835e-01
   8.7620057e-01  -2.6053492e-01
   8.7484403e-01  -2.6480794e-01
   8.7327566e-01  -2.6955585e-01
   8.7186525e-01  -2.7383347e-01
   8.7043593e-01  -2.7813635e-01
   8.6933588e-01  -2.8158225e-01
   8.6755355e-01  -2.8686283e-01
   8.6614840e-01  -2.9105947e-01
   8.6465753e-01  -2.9550042e-01
   8.6360733e-01  -2.9869658e-01
   8.6171896e-01  -3.0423660e-01
   8.6030838e-01  -3.0818051e-01
   8.5892678e-01  -3.1202634e-01
   8.5735191e-01  -3.1618623e-01
   8.5602565e-01  -3.1966370e-01
   8.5451610e-01  -3.2360949e-01
   8.5333476e-01  -3.2681117e-01
   8.5161426e-01  -3.3133113e-01
   8.5021293e-01  -3.3499378e-01
   8.4871748e-01  -3.3885119e-01
   8.4693969e-01  -3.4352433e-01
   8.4563107e-01  -3.4687255e-01
   8.4429809e-01  -3.5030254e-01
   8.4278320e-01  -3.5403807e-01
   8.4116048e-01  -3.5773505e-01
   8.3877333e-01  -3.6313615e-01
   8.3726504e-01  -3.6643238e-01
   8.3555095e-01  -3.7015251e-01
   8.3413010e-01  -3.7329678e-01
   8.3210981e-01  -3.7766075e-01
   8.3070333e-01  -3.8052361e-01
   8.2911229e-01  -3.8347082e-01
   8.2745746e-01  -3.8655040e-01
   8.2501915e-01  -3.9112654e-01
   8.2352436e-01  -3.9384193e-01
   8.2177346e-01  -3.9698765e-01
   8.1994678e-01  -3.9995898e-01
   8.1852581e-01  -4.0217509e-01
   8.1648955e-01  -4.0531383e-01
   8.1503825e-01  -4.0747169e-01
   8.1337437e-01  -4.1003308e-01
   8.1178208e-01  -4.1238136e-01
   8.1001763e-01  -4.1453160e-01
   8.0740095e-01  -4.1764011e-01
   8.0586007e-01  -4.1939195e-01
   8.0405297e-01  -4.2137377e-01
   8.0217807e-01  -4.2320107e-01
   8.0036920e-01  -4.2458194e-01
   7.9849220e-01  -4.2602351e-01
   7.9706872e-01  -4.2708865e-01
   7.9493481e-01  -4.2870716e-01
   7.9341668e-01  -4.2956841e-01
   7.9168551e-01  -4.3027849e-01
   7.8989152e-01  -4.3093253e-01
   7.8805322e-01  -4.3160083e-01
   7.8623483e-01  -4.3218946e-01
   7.8452851e-01  -4.3260986e-01
   7.8249919e-01  -4.3259964e-01
   7.8083203e-01  -4.3264035e-01
   7.7816137e-01  -4.3283739e-01
   7.7648695e-01  -4.3313451e-01
   7.7476293e-01  -4.3252697e-01
   7.7289223e-01  -4.3162008e-01
   7.7098795e-01  -4.3073244e-01
   7.6891766e-01  -4.2969407e-01
   7.6691204e-01  -4.2851804e-01
   7.6497979e-01  -4.2683162e-01
   7.6305667e-01  -4.2506845e-01
   7.6113735e-01  -4.2321230e-01
   7.5922598e-01  -4.2127250e-01
   7.5732627e-01  -4.1925327e-01
   7.5544146e-01  -4.1700341e-01
   7.5357601e-01  -4.1529237e-01
   7.5176660e-01  -4.1367022e-01
   7.5004129e-01  -4.1137699e-01
   7.4923168e-01  -4.1034788e-01
   7.4848257e-01  -4.0931754e-01
   7.4758585e-01  -4.0801308e-01
   7.4706049e-01  -4.0728271e-01
   7.4662071e-01  -4.0668373e-01
   7.4621076e-01  -4.0611715e-01
   7.4583708e-01  -4.0562741e-01
   7.4547593e-01  -4.0511165e-01
   7.4517973e-01  -4.0470010e-01
   7.4484121e-01  -4.0425046e-01
   7.4436995e-01  -4.0363426e-01
   7.4393022e-01  -4.0309112e-01
   7.4344966e-01  -4.0246624e-01
   7.4314673e-01  -4.0208876e-01
   7.4296939e-01  -4.0186739e-01
   7.4246905e-01  -4.0123832e-01
   7.4148123e-01  -4.0011649e-01
   7.4062782e-01  -3.9922535e-01
   7.3977528e-01  -3.9840352e-01
   7.3890420e-01  -3.9750778e-01
   7.3717315e-01  -3.9639060e-01
   7.3536061e-01  -3.9531189e-01
   7.3346868e-01  -3.9380382e-01
   7.3154992e-01  -3.9254645e-01
   7.2961275e-01  -3.9139279e-01
   7.2766076e-01  -3.9036216e-01
   7.2569797e-01  -3.8944184e-01
   7.2372760e-01  -3.8862984e-01
   7.2175227e-01  -3.8792418e-01
   7.1977379e-01  -3.8732371e-01
   7.1779333e-01  -3.8682083e-01
   7.1581160e-01  -3.8640534e-01
   7.1382909e-01  -3.8608382e-01
   7.1184613e-01  -3.8585658e-01
   7.0986297e-01  -3.8572203e-01
   7.0787976e-01  -3.8567846e-01
   7.0589665e-01  -3.8572128e-01
   7.0391372e-01  -3.8584770e-01
   7.0193103e-01  -3.8605715e-01
   6.9994858e-01  -3.8634923e-01
   6.9796644e-01  -3.8672128e-01
   6.9598464e-01  -3.8717145e-01
   6.9400324e-01  -3.8769655e-01
   6.9202229e-01  -3.8829547e-01
   6.9004181e-01  -3.8896514e-01
   6.8806184e-01  -3.8970479e-01
   6.8608242e-01  -3.9051159e-01
   6.8410359e-01  -3.9138454e-01
   6.8212536e-01  -3.9232144e-01
   6.8014776e-01  -3.9332142e-01
   6.7817081e-01  -3.9438289e-01
   6.7619454e-01  -3.9550471e-01
   6.7421896e-01  -3.9668566e-01
   6.7224411e-01  -3.9792519e-01
   6.7026998e-01  -3.9921966e-01
   6.6829664e-01  -4.0056727e-01
   6.6632407e-01  -4.0196882e-01
   6.6435231e-01  -4.0338962e-01
   6.6238187e-01  -4.0477536e-01
   6.6041248e-01  -4.0596641e-01
   6.5844301e-01  -4.0734423e-01
   6.5647348e-01  -4.0902462e-01
   6.5450450e-01  -4.1066482e-01
   6.5253613e-01  -4.1233686e-01
   6.5056829e-01  -4.1403340e-01
   6.4860100e-01  -4.1575740e-01
   6.4663425e-01  -4.1750773e-01
   6.4466801e-01  -4.1928320e-01
   6.4270229e-01  -4.2108215e-01
   6.4073705e-01  -4.2290279e-01
   6.3930305e-01  -4.2424608e-01
   6.3875809e-01  -4.2475391e-01
   6.3674216e-01  -4.2665176e-01
   6.3472783e-01  -4.2856538e-01
   6.3271521e-01  -4.3049249e-01
   6.3070443e-01  -4.3243087e-01
   6.2869554e-01  -4.3437851e-01
   6.2668853e-01  -4.3633337e-01
   6.2468332e-01  -4.3829306e-01
   6.2267986e-01  -4.4025522e-01
   6.2067806e-01  -4.4221664e-01
   6.1867793e-01  -4.4417519e-01
   6.1667936e-01  -4.4612693e-01
   6.1468278e-01  -4.4807963e-01
   6.1268950e-01  -4.4994844e-01
   6.1069851e-01  -4.5167673e-01
   6.0871110e-01  -4.5321207e-01
   6.0671842e-01  -4.5504250e-01
   6.0471841e-01  -4.5714203e-01
   6.0272094e-01  -4.5909868e-01
   6.0072487e-01  -4.6102701e-01
   5.9872962e-01  -4.6292023e-01
   5.9673553e-01  -4.6478250e-01
   5.9474255e-01  -4.6661321e-01
   5.9275066e-01  -4.6841281e-01
   5.9075981e-01  -4.7017971e-01
   5.8877001e-01  -4.7191247e-01
   5.8678121e-01  -4.7360956e-01
   5.8479327e-01  -4.7527328e-01
   5.8280623e-01  -4.7690447e-01
   5.8082023e-01  -4.7849733e-01
   5.7883529e-01  -4.8005470e-01
   5.7685165e-01  -4.8156903e-01
   5.7486900e-01  -4.8304773e-01
   5.7288717e-01  -4.8449551e-01
   5.7090631e-01  -4.8590777e-01
   5.6892604e-01  -4.8729181e-01
   5.6694686e-01  -4.8863656e-01
   5.6496907e-01  -4.8994159e-01
   5.6299197e-01  -4.9120786e-01
   5.6101517e-01  -4.9248009e-01
   5.5904097e-01  -4.9357921e-01
   5.5706791e-01  -4.9460220e-01
   5.5509337e-01  -4.9565403e-01
   5.5312483e-01  -4.9659839e-01
   5.5116112e-01  -4.9750518e-01
   5.4919502e-01  -4.9843226e-01
   5.4722858e-01  -4.9936033e-01
   5.4526391e-01  -5.0021348e-01
   5.4330083e-01  -5.0101353e-01
   5.4133927e-01  -5.0176189e-01
   5.3937922e-01  -5.0246203e-01
   5.3742052e-01  -5.0311651e-01
   5.3546282e-01  -5.0372025e-01
   5.3350281e-01  -5.0426232e-01
   5.3153712e-01  -5.0475984e-01
   5.2958377e-01  -5.0518270e-01
   5.2764218e-01  -5.0554317e-01
   5.2569934e-01  -5.0592156e-01
   5.2375855e-01  -5.0628516e-01
   5.2181770e-01  -5.0658817e-01
   5.1987526e-01  -5.0686569e-01
   5.1793747e-01  -5.0708870e-01
   5.1600779e-01  -5.0723943e-01
   5.1408156e-01  -5.0734570e-01
   5.1215832e-01  -5.0740890e-01
   5.1023544e-01  -5.0744974e-01
   5.0831451e-01  -5.0744025e-01
   5.0640227e-01  -5.0737110e-01
   5.0449938e-01  -5.0726598e-01
   5.0259646e-01  -5.0712581e-01
   5.0068238e-01  -5.0698785e-01
   4.9876880e-01  -5.0684868e-01
   4.9686373e-01  -5.0668574e-01
   4.9495908e-01  -5.0649922e-01
   4.9306009e-01  -5.0627963e-01
   4.9116487e-01  -5.0603483e-01
   4.8927285e-01  -5.0576818e-01
   4.8738380e-01  -5.0548184e-01
   4.8584919e-01  -5.0523441e-01
   4.8548251e-01  -5.0517206e-01
   4.8351527e-01  -5.0481985e-01
   4.8154817e-01  -5.0445053e-01
   4.7958121e-01  -5.0406563e-01
   4.7761437e-01  -5.0366672e-01
   4.7564767e-01  -5.0325539e-01
   4.7368110e-01  -5.0283318e-01
   4.7171464e-01  -5.0240161e-01
   4.6974831e-01  -5.0196217e-01
   4.6778208e-01  -5.0151621e-01
   4.6581597e-01  -5.0106500e-01
   4.6384996e-01  -5.0060983e-01
   4.6188405e-01  -5.0015183e-01
   4.5991823e-01  -4.9969199e-01
   4.5795251e-01  -4.9923001e-01
   4.5598687e-01  -4.9876815e-01
   4.5402154e-01  -4.9826835e-01
   4.5205514e-01  -4.9791938e-01
   4.5078098e-01  -4.9770539e-01
   4.5008869e-01  -4.9758204e-01
   4.4812339e-01  -4.9708406e-01
   4.4615793e-01  -4.9662159e-01
   4.4419252e-01  -4.9616251e-01
   4.4222712e-01  -4.9571256e-01
   4.4026175e-01  -4.9527275e-01
   4.3829637e-01  -4.9484546e-01
   4.3633098e-01  -4.9443176e-01
   4.3436556e-01  -4.9403354e-01
   4.3240010e-01  -4.9365285e-01
   4.3043458e-01  -4.9329136e-01
   4.2846901e-01  -4.9294861e-01
   4.2650339e-01  -4.9262272e-01
   4.2453770e-01  -4.9231805e-01
   4.2388923e-01  -4.9222674e-01
   4.2257197e-01  -4.9201532e-01
   4.2060625e-01  -4.9170330e-01
   4.1864027e-01  -4.9143807e-01
   4.1667405e-01  -4.9123567e-01
   4.1470775e-01  -4.9105990e-01
   4.1274126e-01  -4.9091635e-01
   4.1077468e-01  -4.9079851e-01
   4.0880792e-01  -4.9071959e-01
   4.0684095e-01  -4.9071604e-01
   4.0487358e-01  -4.9072267e-01
   4.0290629e-01  -4.9069012e-01
   4.0093923e-01  -4.9067975e-01
   4.0027334e-01  -4.9068621e-01
   3.9897181e-01  -4.9067900e-01
   3.9700419e-01  -4.9070769e-01
   3.9503648e-01  -4.9077526e-01
   3.9306867e-01  -4.9088127e-01
   3.9110078e-01  -4.9102548e-01
   3.8913269e-01  -4.9120770e-01
   3.8716442e-01  -4.9142789e-01
   3.8519581e-01  -4.9168547e-01
   3.8322708e-01  -4.9197958e-01
   3.8125812e-01  -4.9230892e-01
   3.7928880e-01  -4.9266595e-01
   3.7731932e-01  -4.9308747e-01
   3.7719159e-01  -4.9310733e-01
   3.7535037e-01  -4.9336625e-01
   3.7338145e-01  -4.9364876e-01
   3.7141228e-01  -4.9411200e-01
   3.6944265e-01  -4.9462196e-01
   3.6747304e-01  -4.9520622e-01
   3.6550340e-01  -4.9584156e-01
   3.6353370e-01  -4.9651129e-01
   3.6156373e-01  -4.9721651e-01
   3.5959354e-01  -4.9796850e-01
   3.5762320e-01  -4.9876492e-01
   3.5565265e-01  -4.9960001e-01
   3.5368172e-01  -5.0047344e-01
   3.5171074e-01  -5.0138461e-01
   3.4973973e-01  -5.0233169e-01
   3.4782090e-01  -5.0327893e-01
   3.4596947e-01  -5.0421940e-01
   3.4411499e-01  -5.0520447e-01
   3.4225847e-01  -5.0623593e-01
   3.4039940e-01  -5.0731631e-01
   3.3853774e-01  -5.0844649e-01
   3.3667354e-01  -5.0962324e-01
   3.3480668e-01  -5.1084064e-01
   3.3293695e-01  -5.1209604e-01
   3.3106412e-01  -5.1338879e-01
   3.2918803e-01  -5.1471982e-01
   3.2730847e-01  -5.1609055e-01
   3.2542526e-01  -5.1750248e-01
   3.2353842e-01  -5.1895784e-01
   3.2164782e-01  -5.2046106e-01
   3.1975372e-01  -5.2201243e-01
   3.1785550e-01  -5.2360860e-01
   3.1595307e-01  -5.2524605e-01
   3.1404625e-01  -5.2692162e-01
   3.1213484e-01  -5.2863157e-01
   3.1021863e-01  -5.3037285e-01
   3.0829763e-01  -5.3215128e-01
   3.0669335e-01  -5.3366726e-01
   3.0636411e-01  -5.3397661e-01
   3.0439159e-01  -5.3586101e-01
   3.0241892e-01  -5.3776661e-01
   3.0044613e-01  -5.3968622e-01
   2.9847323e-01  -5.4161668e-01
   2.9650025e-01  -5.4355979e-01
   2.9452717e-01  -5.4552401e-01
   2.9255395e-01  -5.4751335e-01
   2.9058052e-01  -5.4951284e-01
   2.8860686e-01  -5.5148711e-01
   2.8663302e-01  -5.5335986e-01
   2.8465894e-01  -5.5506496e-01
   2.8268587e-01  -5.5646627e-01
   2.8071111e-01  -5.5822788e-01
   2.7873333e-01  -5.6035670e-01
   2.7675689e-01  -5.6215641e-01
   2.7477992e-01  -5.6388609e-01
   2.7435402e-01  -5.6426487e-01
   2.7275598e-01  -5.6569721e-01
   2.7071750e-01  -5.6765092e-01
   2.6868560e-01  -5.6972386e-01
   2.6665662e-01  -5.7164743e-01
   2.6460613e-01  -5.7337184e-01
   2.6254425e-01  -5.7492593e-01
   2.6047395e-01  -5.7629756e-01
   2.5839635e-01  -5.7746645e-01
   2.5631230e-01  -5.7839877e-01
   2.5422428e-01  -5.7906086e-01
   2.5213518e-01  -5.7941849e-01
   2.5005089e-01  -5.7943879e-01
   2.4797564e-01  -5.7909043e-01
   2.4591653e-01  -5.7833216e-01
   2.4388901e-01  -5.7711451e-01
   2.4190597e-01  -5.7539072e-01
   2.3997164e-01  -5.7331332e-01
   2.3773751e-01  -5.7030586e-01
   2.3672907e-01  -5.6876857e-01
   2.3549641e-01  -5.6695305e-01
   2.3492532e-01  -5.6611126e-01
   2.3439555e-01  -5.6537529e-01
   2.3390336e-01  -5.6471565e-01
   2.3341609e-01  -5.6399598e-01
   2.3303553e-01  -5.6353257e-01
   2.3284276e-01  -5.6326067e-01
   2.3233533e-01  -5.6246529e-01
   2.3192919e-01  -5.6183820e-01
   2.3149999e-01  -5.6116685e-01
   2.3103779e-01  -5.6047804e-01
   2.3054110e-01  -5.5967824e-01
   2.2997846e-01  -5.5888813e-01
   2.2892048e-01  -5.5754301e-01
   2.2787595e-01  -5.5588127e-01
   2.2684526e-01  -5.5403932e-01
   2.2487785e-01  -5.5167104e-01
   2.2307445e-01  -5.4975672e-01
   2.2122700e-01  -5.4722457e-01
   2.1933989e-01  -5.4483201e-01
   2.1743319e-01  -5.4249329e-01
   2.1551298e-01  -5.4023568e-01
   2.1358416e-01  -5.3806987e-01
   2.1164459e-01  -5.3599265e-01
   2.0968877e-01  -5.3395066e-01
   2.0770613e-01  -5.3191032e-01
   2.0572253e-01  -5.2997730e-01
   2.0377633e-01  -5.2817134e-01
   2.0184073e-01  -5.2642894e-01
   1.9988133e-01  -5.2458693e-01
   1.9791719e-01  -5.2240414e-01
   1.9593362e-01  -5.2027407e-01
   1.9395840e-01  -5.1822709e-01
   1.9199889e-01  -5.1625508e-01
   1.9005069e-01  -5.1431902e-01
   1.8809353e-01  -5.1241191e-01
   1.8608861e-01  -5.1049457e-01
   1.8407270e-01  -5.0862453e-01
   1.8213850e-01  -5.0686998e-01
   1.8023441e-01  -5.0517558e-01
   1.7835246e-01  -5.0352454e-01
   1.7661010e-01  -5.0201718e-01
   1.7489806e-01  -5.0032776e-01
   1.7392859e-01  -4.9929133e-01
   1.7224176e-01  -4.9748394e-01
   1.7004801e-01  -4.9505196e-01
   1.6796559e-01  -4.9280588e-01
   1.6578473e-01  -4.9040760e-01
   1.6367316e-01  -4.8826997e-01
   1.6156989e-01  -4.8620680e-01
   1.5942781e-01  -4.8409306e-01
   1.5736731e-01  -4.8216364e-01
   1.5532034e-01  -4.8030791e-01
   1.5293338e-01  -4.7809072e-01
   1.5144569e-01  -4.7665090e-01
   1.5106676e-01  -4.7627107e-01
   1.4952783e-01  -4.7446815e-01
   1.4833464e-01  -4.7302024e-01
   1.4669870e-01  -4.7102915e-01
   1.4485292e-01  -4.6881266e-01
   1.4286802e-01  -4.6642390e-01
   1.4093660e-01  -4.6413775e-01
   1.3899652e-01  -4.6184970e-01
   1.3707864e-01  -4.5959685e-01
   1.3512314e-01  -4.5733827e-01
   1.3491801e-01  -4.5710318e-01
   1.3257950e-01  -4.5436330e-01
   1.3028911e-01  -4.5172591e-01
   1.2921075e-01  -4.5043668e-01
   1.2752663e-01  -4.4857085e-01
   1.2543043e-01  -4.4621268e-01
   1.2337781e-01  -4.4392018e-01
   1.2126207e-01  -4.4156803e-01
   1.2104842e-01  -4.4133333e-01
   1.1910177e-01  -4.3915361e-01
   1.1716749e-01  -4.3700470e-01
   1.1553848e-01  -4.3515425e-01
   1.1467962e-01  -4.3426573e-01
   1.1203885e-01  -4.3120387e-01
   1.1143907e-01  -4.3045309e-01
   1.0963164e-01  -4.2813718e-01
   1.0777187e-01  -4.2574763e-01
   1.0745935e-01  -4.2533620e-01
   1.0534843e-01  -4.2259215e-01
   1.0323483e-01  -4.1987290e-01
   1.0129454e-01  -4.1738968e-01
   9.9778277e-02  -4.1538585e-01
   9.8498742e-02  -4.1387039e-01
   9.5697252e-02  -4.1034960e-01
   9.5675018e-02  -4.1032029e-01
   9.5495359e-02  -4.1009495e-01
   9.3522998e-02  -4.0757837e-01
   9.1477865e-02  -4.0498018e-01
   8.9375730e-02  -4.0232476e-01
   8.7449128e-02  -3.9985258e-01
   8.6001402e-02  -3.9773398e-01
   8.4491426e-02  -3.9564517e-01
   8.1922854e-02  -3.9194779e-01
   7.9908245e-02  -3.8900796e-01
   7.8031194e-02  -3.8628140e-01
   7.6159910e-02  -3.8354411e-01
   7.4343411e-02  -3.8090992e-01
   7.2825843e-02  -3.7870215e-01
   7.1709296e-02  -3.7709171e-01
   6.9804411e-02  -3.7432035e-01
   6.7804641e-02  -3.7132735e-01
   6.5752667e-02  -3.6773475e-01
   6.3747956e-02  -3.6427157e-01
   6.2366339e-02  -3.6177876e-01
   6.0395326e-02  -3.5854335e-01
   5.8409045e-02  -3.5505779e-01
   5.6467893e-02  -3.5138957e-01
   5.4681544e-02  -3.4778696e-01
   5.3123823e-02  -3.4468086e-01
   5.2011443e-02  -3.4249544e-01
   5.0353834e-02  -3.3914435e-01
   4.8088339e-02  -3.3389752e-01
   4.6035512e-02  -3.2921737e-01
   4.4861985e-02  -3.2637626e-01
   4.2623186e-02  -3.2072055e-01
   4.0867710e-02  -3.1612739e-01
   3.9186033e-02  -3.1147404e-01
   3.7833669e-02  -3.0755521e-01
   3.6528717e-02  -3.0375317e-01
   3.5109936e-02  -2.9920725e-01
   3.3697671e-02  -2.9465774e-01
   3.2403099e-02  -2.9039173e-01
   3.1047581e-02  -2.8541839e-01
   2.9413008e-02  -2.7934957e-01
   2.8054745e-02  -2.7404548e-01
   2.6798916e-02  -2.6890340e-01
   2.5500485e-02  -2.6321872e-01
   2.4178446e-02  -2.5722279e-01
   2.2965163e-02  -2.5151883e-01
   2.1711480e-02  -2.4506358e-01
   2.0495144e-02  -2.3865063e-01
   1.9324208e-02  -2.3203745e-01
   1.8183375e-02  -2.2528280e-01
   1.7098470e-02  -2.1849927e-01
   1.6011002e-02  -2.1112909e-01
   1.4913029e-02  -2.0351633e-01
   1.3910631e-02  -1.9574982e-01
   1.2978624e-02  -1.8840211e-01
   1.1682316e-02  -1.7685031e-01
   1.0134548e-02  -1.6184355e-01
   9.2560296e-03  -1.5244353e-01
   8.4869521e-03  -1.4328036e-01
   7.7522456e-03  -1.3390745e-01
   7.0614969e-03  -1.2417047e-01
   6.3643710e-03  -1.1317761e-01
   5.7032033e-03  -1.0164228e-01
   5.1880548e-03  -9.1438724e-02
   4.7338604e-03  -8.1110940e-02
   4.2531743e-03  -6.8091351e-02
   3.7582451e-03  -5.1588336e-02
   3.5712700e-03  -4.3697068e-02
   3.4138106e-03  -3.5559809e-02
   3.2872299e-03  -2.7236457e-02
   3.2384069e-03  -2.3184549e-02
   3.2007758e-03  -1.9491326e-02
   3.1790848e-03  -1.7005950e-02
   3.1586115e-03  -1.4135719e-02
   3.1513884e-03  -1.3057471e-02
   3.1443712e-03  -1.1854930e-02
   3.1350557e-03  -9.9055036e-03
   3.1264973e-03  -8.0008520e-03
   3.1208977e-03  -6.0157344e-03
   3.1154855e-03  -4.0171684e-03
   3.1137837e-03  -2.0098730e-03


==> data/DARPA_waterline_o3_06.dat <==
  -4.6175650e-09   6.6346499e-24
   9.1310842e-07  -1.9378803e-03
   3.2309323e-06  -3.8732093e-03
   1.3701447e-05  -7.6604128e-03
   1.8857351e-05  -9.5260223e-03
   2.9964427e-05  -1.3076628e-02
   5.2210324e-05  -1.6543880e-02
   1.0562506e-04  -2.3740790e-02
   1.4437783e-04  -2.7521474e-02
   3.3437010e-04  -4.1390543e-02
   4.7852713e-04  -4.9151267e-02
   8.6131693e-04  -6.5014822e-02
   1.1834078e-03  -7.5425473e-02
   2.0526663e-03  -9.7741975e-02
   2.5894573e-03  -1.0879756e-01
   3.9053837e-03  -1.3145667e-01
   4.6315552e-03  -1.4201525e-01
   6.2309167e-03  -1.6227757e-01
   7.1425391e-03  -1.7231171e-01
   8.9311618e-03  -1.8989177e-01
   9.9059564e-03  -1.9848705e-01
   1.1830011e-02  -2.1389684e-01
   1.2992087e-02  -2.2233644e-01
   1.5245677e-02  -2.3725655e-01
   1.6458878e-02  -2.4461685e-01
   1.8653170e-02  -2.5679823e-01
   1.9883161e-02  -2.6314379e-01
   2.2342737e-02  -2.7488793e-01
   2.3750166e-02  -2.8110274e-01
   2.6271375e-02  -2.9145740e-01
   2.7681163e-02  -2.9689031e-01
   3.0455101e-02  -3.0676475e-01
   3.1974465e-02  -3.1178161e-01
   3.4773245e-02  -3.2048690e-01
   3.6423143e-02  -3.2538645e-01
   3.9290141e-02  -3.3318519e-01
   4.0980845e-02  -3.3751644e-01
   4.3850682e-02  -3.4451242e-01
   4.5580051e-02  -3.4848895e-01
   4.8583293e-02  -3.5494667e-01
   5.0385926e-02  -3.5877458e-01
   5.3226360e-02  -3.6421111e-01
   5.5095788e-02  -3.6774081e-01
   5.8207631e-02  -3.7347272e-01
   6.0166220e-02  -3.7665930e-01
   6.3041022e-02  -3.8133746e-01
   6.5003075e-02  -3.8454567e-01
   6.8182551e-02  -3.8974084e-01
   7.0234276e-02  -3.9254896e-01
   7.3227163e-02  -3.9663476e-01
   7.5185110e-02  -3.9930977e-01
   7.8233042e-02  -4.0350509e-01
   8.0419311e-02  -4.0652468e-01
   8.3518147e-02  -4.1079932e-01
   8.5738036e-02  -4.1386931e-01
   8.8614902e-02  -4.1757222e-01
   9.0814541e-02  -4.2018551e-01
   9.3836970e-02  -4.2381179e-01
   9.6198683e-02  -4.2664706e-01
   9.9210723e-02  -4.3026083e-01
   1.0158756e-01  -4.3313316e-01
   1.0435768e-01  -4.3647954e-01
   1.0674267e-01  -4.3938689e-01
   1.0963810e-01  -4.4293255e-01
   1.1221910e-01  -4.4604351e-01
   1.1510028e-01  -4.4908785e-01
   1.1774234e-01  -4.5180672e-01
   1.2012263e-01  -4.5427675e-01
   1.2270202e-01  -4.5700994e-01
   1.2538949e-01  -4.5986439e-01
   1.2823336e-01  -4.6292505e-01
   1.3094142e-01  -4.6583939e-01
   1.3385648e-01  -4.6888451e-01
   1.3640262e-01  -4.7162922e-01
   1.3924496e-01  -4.7473380e-01
   1.4150432e-01  -4.7724608e-01
   1.4457790e-01  -4.8068500e-01
   1.4695197e-01  -4.8337737e-01
   1.5027257e-01  -4.8711951e-01
   1.5262983e-01  -4.8926947e-01
   1.5604765e-01  -4.9224920e-01
   1.5819192e-01  -4.9415187e-01
   1.5988865e-01  -4.9560963e-01
   1.6265556e-01  -4.9817056e-01
   1.6363158e-01  -4.9907624e-01
   1.6674740e-01  -5.0196485e-01
   1.6870345e-01  -5.0379275e-01
   1.7244073e-01  -5.0735719e-01
   1.7460630e-01  -5.0944816e-01
   1.7824865e-01  -5.1246509e-01
   1.8063014e-01  -5.1426068e-01
   1.8410519e-01  -5.1685254e-01
   1.8668389e-01  -5.1858471e-01
   1.8991709e-01  -5.2121569e-01
   1.9287583e-01  -5.2374923e-01
   1.9530541e-01  -5.2585411e-01
   1.9666561e-01  -5.2696308e-01
   1.9997324e-01  -5.2996151e-01
   2.0206519e-01  -5.3151289e-01
   2.0561166e-01  -5.3401424e-01
   2.0776437e-01  -5.3560884e-01
   2.1032458e-01  -5.3750399e-01
   2.1360901e-01  -5.3969985e-01
   2.1586053e-01  -5.4181560e-01
   2.1931095e-01  -5.4511896e-01
   2.2176598e-01  -5.4759391e-01
   2.2472175e-01  -5.5072198e-01
   2.2709003e-01  -5.5330418e-01
   2.2824748e-01  -5.5452079e-01
   2.2966188e-01  -5.5598786e-01
   2.3046200e-01  -5.5687286e-01
   2.3092996e-01  -5.5740081e-01
   2.3167014e-01  -5.5822797e-01
   2.3210292e-01  -5.5873255e-01
   2.3303233e-01  -5.5980856e-01
   2.3334630e-01  -5.6013880e-01
   2.3379973e-01  -5.6062674e-01
   2.3432508e-01  -5.6117244e-01
   2.3501319e-01  -5.6190859e-01
   2.3625557e-01  -5.6310005e-01
   2.3722750e-01  -5.6401825e-01
   2.3927290e-01  -5.6569842e-01
   2.4157010e-01  -5.6717797e-01
   2.4500352e-01  -5.6771085e-01
   2.4715403e-01  -5.6789720e-01
   2.4909179e-01  -5.6771062e-01
   2.5300783e-01  -5.6631667e-01
   2.5538712e-01  -5.6496930e-01
   2.5892615e-01  -5.6245009e-01
   2.6167867e-01  -5.6010047e-01
   2.6485269e-01  -5.5718369e-01
   2.6792788e-01  -5.5416945e-01
   2.7077648e-01  -5.5129945e-01
   2.7412788e-01  -5.4787625e-01
   2.7669713e-01  -5.4523088e-01
   2.8027064e-01  -5.4155061e-01
   2.8261476e-01  -5.3918272e-01
   2.8635287e-01  -5.3553268e-01
   2.8853202e-01  -5.3346815e-01
   2.9237367e-01  -5.2975963e-01
   2.9444680e-01  -5.2821677e-01
   2.9834617e-01  -5.2447604e-01
   3.0036631e-01  -5.2250312e-01
   3.0427004e-01  -5.1886585e-01
   3.0628684e-01  -5.1707443e-01
   3.1014123e-01  -5.1381265e-01
   3.1220826e-01  -5.1214139e-01
   3.1596069e-01  -5.0926565e-01
   3.1813082e-01  -5.0768809e-01
   3.2173147e-01  -5.0525695e-01
   3.2405428e-01  -5.0379090e-01
   3.2745786e-01  -5.0182925e-01
   3.2997822e-01  -5.0063002e-01
   3.3314669e-01  -4.9906729e-01
   3.3590213e-01  -4.9755365e-01
   3.3881090e-01  -4.9643038e-01
   3.4182094e-01  -4.9532136e-01
   3.4445435e-01  -4.9438652e-01
   3.4774215e-01  -4.9334123e-01
   3.5004533e-01  -4.9271572e-01
   3.5366271e-01  -4.9184766e-01
   3.5560248e-01  -4.9144970e-01
   3.5760907e-01  -4.9106705e-01
   3.6113974e-01  -4.9051345e-01
   3.6352714e-01  -4.9020412e-01
   3.6665394e-01  -4.8993925e-01
   3.6944343e-01  -4.8977752e-01
   3.7213576e-01  -4.8975426e-01
   3.7535738e-01  -4.8980599e-01
   3.7767919e-01  -4.8993965e-01
   3.8126859e-01  -4.9017931e-01
   3.8315243e-01  -4.9035777e-01
   3.8520902e-01  -4.9058287e-01
   3.8859997e-01  -4.9108113e-01
   3.9111770e-01  -4.9151318e-01
   3.9403619e-01  -4.9212896e-01
   3.9702395e-01  -4.9281916e-01
   3.9946601e-01  -4.9347222e-01
   4.0292780e-01  -4.9446732e-01
   4.0489319e-01  -4.9508592e-01
   4.0686242e-01  -4.9570686e-01
   4.1031974e-01  -4.9688162e-01
   4.1276259e-01  -4.9774594e-01
   4.1574545e-01  -4.9888054e-01
   4.1866095e-01  -5.0001440e-01
   4.2117230e-01  -5.0105432e-01
   4.2455778e-01  -5.0248718e-01
   4.2660478e-01  -5.0339309e-01
   4.2848825e-01  -5.0422561e-01
   4.3204633e-01  -5.0582809e-01
   4.3438295e-01  -5.0689690e-01
   4.3752176e-01  -5.0832804e-01
   4.4027790e-01  -5.0948070e-01
   4.4298845e-01  -5.1089752e-01
   4.4617249e-01  -5.1221395e-01
   4.4848977e-01  -5.1346536e-01
   4.5206600e-01  -5.1523596e-01
   4.5398701e-01  -5.1621544e-01
   4.5599619e-01  -5.1704611e-01
   4.5950667e-01  -5.1871283e-01
   4.6189161e-01  -5.1987859e-01
   4.6503034e-01  -5.2137372e-01
   4.6778785e-01  -5.2264086e-01
   4.7059032e-01  -5.2391917e-01
   4.7368552e-01  -5.2527980e-01
   4.7617930e-01  -5.2635698e-01
   4.7958479e-01  -5.2776394e-01
   4.8179781e-01  -5.2864959e-01
   4.8548581e-01  -5.3005433e-01
   4.8743736e-01  -5.3079547e-01
   4.8942082e-01  -5.3149143e-01
   4.9313160e-01  -5.3254714e-01
   4.9532502e-01  -5.3299955e-01
   4.9888005e-01  -5.3383842e-01
   5.0123074e-01  -5.3430876e-01
   5.0464429e-01  -5.3494834e-01
   5.0713807e-01  -5.3533318e-01
   5.1042878e-01  -5.3576098e-01
   5.1304677e-01  -5.3601678e-01
   5.1623069e-01  -5.3621796e-01
   5.1895648e-01  -5.3629258e-01
   5.2205634e-01  -5.3625389e-01
   5.2486667e-01  -5.3611368e-01
   5.2790816e-01  -5.3584328e-01
   5.3077683e-01  -5.3546348e-01
   5.3379777e-01  -5.3488446e-01
   5.3668630e-01  -5.3419386e-01
   5.3972481e-01  -5.3329281e-01
   5.4259416e-01  -5.3232038e-01
   5.4567186e-01  -5.3117005e-01
   5.4849932e-01  -5.2990854e-01
   5.5166056e-01  -5.2855613e-01
   5.5440292e-01  -5.2712766e-01
   5.5766835e-01  -5.2526829e-01
   5.6030391e-01  -5.2366560e-01
   5.6369456e-01  -5.2144263e-01
   5.6620152e-01  -5.1970843e-01
   5.6973815e-01  -5.1709983e-01
   5.7209551e-01  -5.1527955e-01
   5.7579884e-01  -5.1226348e-01
   5.7798583e-01  -5.1040942e-01
   5.8187583e-01  -5.0696514e-01
   5.8387257e-01  -5.0512609e-01
   5.8593523e-01  -5.0317161e-01
   5.8975606e-01  -4.9944436e-01
   5.9203600e-01  -4.9714978e-01
   5.9563684e-01  -4.9344920e-01
   5.9815038e-01  -4.9079795e-01
   6.0151558e-01  -4.8719697e-01
   6.0427812e-01  -4.8418123e-01
   6.0739288e-01  -4.8075240e-01
   6.1041678e-01  -4.7738074e-01
   6.1326894e-01  -4.7416359e-01
   6.1654969e-01  -4.7070508e-01
   6.1914611e-01  -4.6800292e-01
   6.2270283e-01  -4.6447598e-01
   6.2502424e-01  -4.6169130e-01
   6.2886250e-01  -4.5727649e-01
   6.3090519e-01  -4.5492876e-01
   6.3298535e-01  -4.5253330e-01
   6.3679004e-01  -4.4820433e-01
   6.3917658e-01  -4.4552364e-01
   6.4267937e-01  -4.4165692e-01
   6.4537075e-01  -4.3873828e-01
   6.4857381e-01  -4.3534119e-01
   6.5156523e-01  -4.3224161e-01
   6.5447354e-01  -4.2931597e-01
   6.5776507e-01  -4.2615675e-01
   6.6037776e-01  -4.2392504e-01
   6.6392902e-01  -4.2066528e-01
   6.6628919e-01  -4.1862422e-01
   6.7008549e-01  -4.1577108e-01
   6.7220670e-01  -4.1388911e-01
   6.7423170e-01  -4.1225958e-01
   6.7813449e-01  -4.0931167e-01
   6.8042292e-01  -4.0771452e-01
   6.8406994e-01  -4.0537684e-01
   6.8659658e-01  -4.0404579e-01
   6.9001011e-01  -4.0222324e-01
   6.9276503e-01  -4.0093627e-01
   6.9595933e-01  -3.9955938e-01
   6.9896890e-01  -3.9859448e-01
   7.0190729e-01  -3.9772629e-01
   7.0503782e-01  -3.9706441e-01
   7.0786163e-01  -3.9664431e-01
   7.1110587e-01  -3.9642705e-01
   7.1381734e-01  -3.9644428e-01
   7.1714864e-01  -3.9676559e-01
   7.1976702e-01  -3.9722584e-01
   7.2314141e-01  -3.9815368e-01
   7.2568565e-01  -3.9907586e-01
   7.2902417e-01  -4.0066698e-01
   7.3149338e-01  -4.0219027e-01
   7.3464093e-01  -4.0392885e-01
   7.3706281e-01  -4.0565373e-01
   7.3914779e-01  -4.0744272e-01
   7.4072194e-01  -4.0898607e-01
   7.4173568e-01  -4.1003992e-01
   7.4306280e-01  -4.1155558e-01
   7.4377795e-01  -4.1242790e-01
   7.4440142e-01  -4.1317482e-01
   7.4520004e-01  -4.1422956e-01
   7.4546935e-01  -4.1460198e-01
   7.4602353e-01  -4.1538534e-01
   7.4658700e-01  -4.1615396e-01
   7.4721828e-01  -4.1704038e-01
   7.4838691e-01  -4.1861974e-01
   7.4937143e-01  -4.2001045e-01
   7.5194622e-01  -4.2356739e-01
   7.5475514e-01  -4.2706922e-01
   7.5737324e-01  -4.3001425e-01
   7.6021801e-01  -4.3306352e-01
   7.6294784e-01  -4.3581729e-01
   7.6571593e-01  -4.3839568e-01
   7.6842632e-01  -4.4045347e-01
   7.7117728e-01  -4.4190814e-01
   7.7302392e-01  -4.4270501e-01
   7.7572056e-01  -4.4396227e-01
   7.7876045e-01  -4.4470504e-01
   7.8137442e-01  -4.4471288e-01
   7.8448466e-01  -4.4451748e-01
   7.8696655e-01  -4.4388467e-01
   7.8995612e-01  -4.4312628e-01
   7.9225827e-01  -4.4244016e-01
   7.9489485e-01  -4.4127401e-01
   7.9711184e-01  -4.3983697e-01
   8.0007866e-01  -4.3772924e-01
   8.0224179e-01  -4.3623161e-01
   8.0512219e-01  -4.3352011e-01
   8.0715003e-01  -4.3135130e-01
   8.1007613e-01  -4.2809971e-01
   8.1209566e-01  -4.2572184e-01
   8.1501656e-01  -4.2178697e-01
   8.1692488e-01  -4.1913762e-01
   8.1995853e-01  -4.1484163e-01
   8.2190102e-01  -4.1182122e-01
   8.2469232e-01  -4.0693798e-01
   8.2646529e-01  -4.0382769e-01
   8.2940571e-01  -3.9863507e-01
   8.3123309e-01  -3.9531844e-01
   8.3393287e-01  -3.8984593e-01
   8.3567399e-01  -3.8619645e-01
   8.3859719e-01  -3.8012513e-01
   8.4032286e-01  -3.7648434e-01
   8.4328602e-01  -3.7020756e-01
   8.4497377e-01  -3.6620100e-01
   8.4778804e-01  -3.5933587e-01
   8.4943004e-01  -3.5534776e-01
   8.5223625e-01  -3.4850725e-01
   8.5385697e-01  -3.4453491e-01
   8.5670183e-01  -3.3755618e-01
   8.5832419e-01  -3.3349218e-01
   8.6122256e-01  -3.2620113e-01
   8.6279122e-01  -3.2190553e-01
   8.6561199e-01  -3.1413571e-01
   8.6723071e-01  -3.0967338e-01
   8.7001647e-01  -3.0198445e-01
   8.7154616e-01  -2.9773549e-01
   8.7440726e-01  -2.8979482e-01
   8.7594444e-01  -2.8551153e-01
   8.7881629e-01  -2.7748479e-01
   8.8036016e-01  -2.7316186e-01
   8.8321247e-01  -2.6515096e-01
   8.8477984e-01  -2.6073566e-01
   8.8766351e-01  -2.5259838e-01
   8.8917727e-01  -2.4830949e-01
   8.9207531e-01  -2.4006019e-01
   8.9359088e-01  -2.3581830e-01
   8.9651295e-01  -2.2766922e-01
   8.9802853e-01  -2.2344084e-01
   9.0082031e-01  -2.1563193e-01
   9.0235931e-01  -2.1131007e-01
   9.0526677e-01  -2.0313989e-01
   9.0671490e-01  -1.9906228e-01
   9.0972134e-01  -1.9057207e-01
   9.1119774e-01  -1.8640130e-01
   9.1415312e-01  -1.7803205e-01
   9.1566836e-01  -1.7373207e-01
   9.1854103e-01  -1.6557642e-01
   9.2005611e-01  -1.6126242e-01
   9.2299886e-01  -1.5342162e-01
   9.2444401e-01  -1.4974496e-01
   9.2600691e-01  -1.4576404e-01
   9.2909223e-01  -1.3790793e-01
   9.3063029e-01  -1.3396665e-01
   9.3385444e-01  -1.2569854e-01
   9.3544906e-01  -1.2171912e-01
   9.3688497e-01  -1.1845825e-01
   9.3826539e-01  -1.1531277e-01
   9.4154955e-01  -1.0783646e-01
   9.4319720e-01  -1.0408405e-01
   9.4465882e-01  -1.0075620e-01
   9.4603318e-01  -9.7940006e-02
   9.4940593e-01  -9.1233864e-02
   9.5103130e-01  -8.8009572e-02
   9.5254925e-01  -8.5067703e-02
   9.5395164e-01  -8.2670113e-02
   9.5747305e-01  -7.6669309e-02
   9.5926681e-01  -7.3947464e-02
   9.6193536e-01  -7.0194963e-02
   9.6305331e-01  -6.8745736e-02
   9.6581375e-01  -6.5456048e-02
   9.6757178e-01  -6.3824596e-02
   9.7100523e-01  -6.1131112e-02
   9.7274401e-01  -6.0094274e-02
   9.7429935e-01  -5.9490744e-02
   9.7531396e-01  -5.9095750e-02
   9.7639151e-01  -5.8926426e-02
   9.7691778e-01  -5.8861764e-02
   9.7781156e-01  -5.8751174e-02
   9.7819584e-01  -5.8705958e-02
   9.7886107e-01  -5.8670680e-02
   9.7925558e-01  -5.8588056e-02
   9.8015459e-01  -5.8397561e-02
   9.8063975e-01  -5.8291090e-02
   9.8228357e-01  -5.7601032e-02
   9.8317633e-01  -5.7153652e-02
   9.8533834e-01  -5.5449015e-02
   9.8681582e-01  -5.3946431e-02
   9.8815306e-01  -5.2244258e-02
   9.8937269e-01  -5.0427130e-02
   9.9168323e-01  -4.6182200e-02
   9.9243883e-01  -4.4525658e-02
   9.9317620e-01  -4.2758240e-02
   9.9403131e-01  -4.0478617e-02
   9.9543566e-01  -3.6088826e-02
   9.9617257e-01  -3.3413671e-02
   9.9684600e-01  -3.0636602e-02
   9.9800638e-01  -2.4851348e-02
   9.9831656e-01  -2.2984379e-02
   9.9888036e-01  -1.9042882e-02
   9.9913142e-01  -1.6947544e-02
   9.9956893e-01  -1.2405701e-02
   9.9967242e-01  -1.1043759e-02
   9.9984768e-01  -8.2156240e-03
   9.9990986e-01  -6.9343903e-03
   1.0000161e+00  -3.8382887e-03
   1.0000300e+00  -2.6970601e-03
   1.0000464e+00  -1.3257571e-03


==> data/DARPA_waterline_o3_07.dat <==
   3.1127016e-03  -6.2467480e-04
   3.1141694e-03  -2.0094892e-03
   3.1163683e-03  -4.0161692e-03
   3.1222561e-03  -6.0142058e-03
   3.1283356e-03  -7.9992113e-03
   3.1373723e-03  -9.9028553e-03
   3.1470454e-03  -1.1824587e-02
   3.1548520e-03  -1.3109164e-02
   3.1835703e-03  -1.7043823e-02
   3.2049656e-03  -1.9426504e-02
   3.2440807e-03  -2.3161999e-02
   3.2945068e-03  -2.7227996e-02
   3.4234082e-03  -3.5541804e-02
   3.5833516e-03  -4.3675262e-02
   3.7742431e-03  -5.1570285e-02
   4.2737908e-03  -6.8053026e-02
   4.7562352e-03  -8.1043639e-02
   5.2070430e-03  -9.1201607e-02
   5.5157871e-03  -9.6972883e-02
   5.9967976e-03  -1.0623418e-01
   6.9693857e-03  -1.2211935e-01
   7.4839184e-03  -1.2920123e-01
   8.1362188e-03  -1.3824566e-01
   8.8753732e-03  -1.4699422e-01
   9.4524578e-03  -1.5389918e-01
   1.0558595e-02  -1.6533734e-01
   1.1154196e-02  -1.7136977e-01
   1.2383893e-02  -1.8237336e-01
   1.3056399e-02  -1.8828487e-01
   1.4399625e-02  -1.9866040e-01
   1.5163582e-02  -2.0453175e-01
   1.6604245e-02  -2.1424940e-01
   1.7733729e-02  -2.2170911e-01
   1.8879304e-02  -2.2854523e-01
   2.0441351e-02  -2.3755600e-01
   2.1274448e-02  -2.4187976e-01
   2.2489040e-02  -2.4809776e-01
   2.3948888e-02  -2.5531000e-01
   2.5015687e-02  -2.6008945e-01
   2.6298807e-02  -2.6574197e-01
   2.7900442e-02  -2.7250237e-01
   2.8964170e-02  -2.7662844e-01
   3.0325316e-02  -2.8172353e-01
   3.1783523e-02  -2.8703146e-01
   3.3433780e-02  -2.9277724e-01
   3.4643827e-02  -2.9662795e-01
   3.6066777e-02  -3.0106164e-01
   3.7830588e-02  -3.0643913e-01
   3.8431601e-02  -3.0820092e-01
   3.9228444e-02  -3.1048595e-01
   4.0906505e-02  -3.1504994e-01
   4.2668717e-02  -3.1960153e-01
   4.4177906e-02  -3.2355139e-01
   4.5553558e-02  -3.2686483e-01
   4.6982855e-02  -3.3002115e-01
   4.8756184e-02  -3.3403896e-01
   5.0461176e-02  -3.3792069e-01
   5.1937954e-02  -3.4090220e-01
   5.3331214e-02  -3.4369745e-01
   5.4768961e-02  -3.4652502e-01
   5.6511047e-02  -3.4996963e-01
   5.8411428e-02  -3.5348016e-01
   6.0172225e-02  -3.5650526e-01
   6.1655144e-02  -3.5903863e-01
   6.3094252e-02  -3.6149075e-01
   6.4564072e-02  -3.6393187e-01
   6.6322123e-02  -3.6691326e-01
   6.8111829e-02  -3.6994670e-01
   7.0006828e-02  -3.7262837e-01
   7.1700074e-02  -3.7506080e-01
   7.3158004e-02  -3.7715550e-01
   7.4450685e-02  -3.7903609e-01
   7.5880410e-02  -3.8100233e-01
   7.7581279e-02  -3.8338484e-01
   7.9312647e-02  -3.8583537e-01
   8.1036530e-02  -3.8827592e-01
   8.2835808e-02  -3.9082503e-01
   8.4453789e-02  -3.9315892e-01
   8.6569372e-02  -3.9619429e-01
   8.8129798e-02  -3.9823467e-01
   8.8186085e-02  -3.9830431e-01
   8.9945657e-02  -4.0041420e-01
   9.1822821e-02  -4.0268870e-01
   9.3692702e-02  -4.0495867e-01
   9.5665570e-02  -4.0736035e-01
   9.7518470e-02  -4.0965943e-01
   9.9195319e-02  -4.1170471e-01
   1.0071525e-01  -4.1355054e-01
   1.0207014e-01  -4.1520113e-01
   1.0367417e-01  -4.1716115e-01
   1.0544368e-01  -4.1932464e-01
   1.0719364e-01  -4.2146233e-01
   1.0898196e-01  -4.2365249e-01
   1.1076330e-01  -4.2585869e-01
   1.1260514e-01  -4.2801199e-01
   1.1442569e-01  -4.2999833e-01
   1.1585005e-01  -4.3148793e-01
   1.1753936e-01  -4.3324220e-01
   1.1920045e-01  -4.3500354e-01
   1.2133442e-01  -4.3721905e-01
   1.2136330e-01  -4.3724899e-01
   1.2325562e-01  -4.3921654e-01
   1.2505268e-01  -4.4107933e-01
   1.2690221e-01  -4.4299980e-01
   1.2878698e-01  -4.4497838e-01
   1.3063700e-01  -4.4691059e-01
   1.3229732e-01  -4.4865535e-01
   1.3420124e-01  -4.5070257e-01
   1.3531900e-01  -4.5189302e-01
   1.3706210e-01  -4.5373262e-01
   1.3891270e-01  -4.5573154e-01
   1.3959667e-01  -4.5643810e-01
   1.4134573e-01  -4.5825594e-01
   1.4315373e-01  -4.6019610e-01
   1.4498166e-01  -4.6223758e-01
   1.4690022e-01  -4.6434954e-01
   1.4879629e-01  -4.6644436e-01
   1.5057936e-01  -4.6841185e-01
   1.5227955e-01  -4.6981998e-01
   1.5441091e-01  -4.7162182e-01
   1.5479099e-01  -4.7193511e-01
   1.5671478e-01  -4.7348237e-01
   1.5841454e-01  -4.7489541e-01
   1.6026349e-01  -4.7646730e-01
   1.6151121e-01  -4.7750815e-01
   1.6359242e-01  -4.7926119e-01
   1.6539242e-01  -4.8080400e-01
   1.6728583e-01  -4.8243505e-01
   1.6924402e-01  -4.8416306e-01
   1.7121925e-01  -4.8591608e-01
   1.7318124e-01  -4.8765543e-01
   1.7509249e-01  -4.8933090e-01
   1.7694002e-01  -4.9075450e-01
   1.7878627e-01  -4.9193069e-01
   1.8069718e-01  -4.9315917e-01
   1.8267292e-01  -4.9442705e-01
   1.8464357e-01  -4.9570883e-01
   1.8688211e-01  -4.9715578e-01
   1.8876436e-01  -4.9839885e-01
   1.9056951e-01  -4.9955402e-01
   1.9244323e-01  -5.0085072e-01
   1.9434148e-01  -5.0223723e-01
   1.9632234e-01  -5.0363827e-01
   1.9849241e-01  -5.0515648e-01
   2.0016396e-01  -5.0638943e-01
   2.0195296e-01  -5.0733320e-01
   2.0386764e-01  -5.0827704e-01
   2.0580102e-01  -5.0922771e-01
   2.0774438e-01  -5.1018577e-01
   2.0969316e-01  -5.1112636e-01
   2.1164357e-01  -5.1203787e-01
   2.1359141e-01  -5.1303905e-01
   2.1553303e-01  -5.1392672e-01
   2.1746270e-01  -5.1485375e-01
   2.1937303e-01  -5.1604642e-01
   2.2125616e-01  -5.1726125e-01
   2.2310469e-01  -5.1846601e-01
   2.2485099e-01  -5.1961301e-01
   2.2675649e-01  -5.2097451e-01
   2.2798119e-01  -5.2187134e-01
   2.2898517e-01  -5.2247538e-01
   2.3021952e-01  -5.2324801e-01
   2.3072163e-01  -5.2355955e-01
   2.3114479e-01  -5.2383567e-01
   2.3157186e-01  -5.2412056e-01
   2.3198748e-01  -5.2439699e-01
   2.3238220e-01  -5.2464833e-01
   2.3275655e-01  -5.2490400e-01
   2.3312048e-01  -5.2515380e-01
   2.3318038e-01  -5.2518638e-01
   2.3385961e-01  -5.2555714e-01
   2.3431760e-01  -5.2580042e-01
   2.3482693e-01  -5.2607550e-01
   2.3514233e-01  -5.2627763e-01
   2.3554726e-01  -5.2652876e-01
   2.3669870e-01  -5.2710158e-01
   2.3768007e-01  -5.2758202e-01
   2.3964892e-01  -5.2818064e-01
   2.4139150e-01  -5.2831228e-01
   2.4329889e-01  -5.2812308e-01
   2.4430480e-01  -5.2788899e-01
   2.4531310e-01  -5.2761115e-01
   2.4738988e-01  -5.2679943e-01
   2.4949747e-01  -5.2567379e-01
   2.5162469e-01  -5.2427237e-01
   2.5376311e-01  -5.2265981e-01
   2.5590716e-01  -5.2086238e-01
   2.5805316e-01  -5.1890783e-01
   2.6019837e-01  -5.1683184e-01
   2.6234077e-01  -5.1466824e-01
   2.6447898e-01  -5.1244474e-01
   2.6661198e-01  -5.1018422e-01
   2.6873905e-01  -5.0790574e-01
   2.6887114e-01  -5.0776366e-01
   2.7086316e-01  -5.0559990e-01
   2.7298033e-01  -5.0330533e-01
   2.7508996e-01  -5.0103320e-01
   2.7719184e-01  -4.9878943e-01
   2.7928641e-01  -4.9656237e-01
   2.8136883e-01  -4.9441945e-01
   2.8342674e-01  -4.9269244e-01
   2.8548578e-01  -4.9084177e-01
   2.8755132e-01  -4.8877351e-01
   2.8960285e-01  -4.8708129e-01
   2.9165147e-01  -4.8518039e-01
   2.9369321e-01  -4.8311927e-01
   2.9572586e-01  -4.8120958e-01
   2.9775074e-01  -4.7937868e-01
   2.9976756e-01  -4.7762784e-01
   3.0177630e-01  -4.7595587e-01
   3.0377693e-01  -4.7436164e-01
   3.0576952e-01  -4.7284382e-01
   3.0775413e-01  -4.7140099e-01
   3.0973084e-01  -4.7003198e-01
   3.1169976e-01  -4.6873573e-01
   3.1366099e-01  -4.6751157e-01
   3.1561466e-01  -4.6635861e-01
   3.1756088e-01  -4.6527651e-01
   3.1949979e-01  -4.6426438e-01
   3.2143151e-01  -4.6332177e-01
   3.2335619e-01  -4.6244756e-01
   3.2527394e-01  -4.6164107e-01
   3.2718488e-01  -4.6090122e-01
   3.2908910e-01  -4.6022708e-01
   3.3098666e-01  -4.5961740e-01
   3.3287759e-01  -4.5907117e-01
   3.3476181e-01  -4.5858845e-01
   3.3663657e-01  -4.5816266e-01
   3.3850846e-01  -4.5781522e-01
   3.4039326e-01  -4.5757119e-01
   3.4228635e-01  -4.5734992e-01
   3.4416861e-01  -4.5706650e-01
   3.4603921e-01  -4.5683042e-01
   3.4790049e-01  -4.5670504e-01
   3.4975235e-01  -4.5664825e-01
   3.5159479e-01  -4.5662830e-01
   3.5343376e-01  -4.5665418e-01
   3.5526830e-01  -4.5673066e-01
   3.5709829e-01  -4.5685818e-01
   3.5892370e-01  -4.5703646e-01
   3.6074445e-01  -4.5726569e-01
   3.6256046e-01  -4.5754565e-01
   3.6437151e-01  -4.5787801e-01
   3.6617736e-01  -4.5826323e-01
   3.6797436e-01  -4.5871470e-01
   3.6976341e-01  -4.5923846e-01
   3.7158013e-01  -4.5976327e-01
   3.7342567e-01  -4.6019363e-01
   3.7523990e-01  -4.6067359e-01
   3.7704810e-01  -4.6122901e-01
   3.7885386e-01  -4.6183470e-01
   3.8065440e-01  -4.6250373e-01
   3.8245126e-01  -4.6320937e-01
   3.8424337e-01  -4.6395235e-01
   3.8603146e-01  -4.6473128e-01
   3.8781635e-01  -4.6554461e-01
   3.8959852e-01  -4.6639217e-01
   3.9137829e-01  -4.6727365e-01
   3.9315589e-01  -4.6818892e-01
   3.9493168e-01  -4.6912432e-01
   3.9670569e-01  -4.7008772e-01
   3.9847812e-01  -4.7108304e-01
   4.0024919e-01  -4.7210972e-01
   4.0201926e-01  -4.7316633e-01
   4.0378877e-01  -4.7425107e-01
   4.0555825e-01  -4.7536110e-01
   4.0732795e-01  -4.7649366e-01
   4.0909789e-01  -4.7764653e-01
   4.1086757e-01  -4.7882038e-01
   4.1263811e-01  -4.8000056e-01
   4.1440787e-01  -4.8120359e-01
   4.1617336e-01  -4.8245253e-01
   4.1795493e-01  -4.8364591e-01
   4.1975234e-01  -4.8475049e-01
   4.2153397e-01  -4.8594429e-01
   4.2330159e-01  -4.8723874e-01
   4.2506627e-01  -4.8857422e-01
   4.2683877e-01  -4.8988938e-01
   4.2863685e-01  -4.9106975e-01
   4.3044746e-01  -4.9219207e-01
   4.3222017e-01  -4.9355096e-01
   4.3398445e-01  -4.9496445e-01
   4.3576861e-01  -4.9626528e-01
   4.3757079e-01  -4.9748230e-01
   4.3936297e-01  -4.9878970e-01
   4.4113948e-01  -5.0021369e-01
   4.4292401e-01  -5.0160072e-01
   4.4471017e-01  -5.0298846e-01
   4.4649841e-01  -5.0437781e-01
   4.4828883e-01  -5.0576844e-01
   4.5008137e-01  -5.0715840e-01
   4.5187638e-01  -5.0853149e-01
   4.5367375e-01  -5.0990353e-01
   4.5546846e-01  -5.1132259e-01
   4.5727821e-01  -5.1266256e-01
   4.5910391e-01  -5.1385899e-01
   4.6092208e-01  -5.1511877e-01
   4.6273555e-01  -5.1645774e-01
   4.6456404e-01  -5.1769792e-01
   4.6639627e-01  -5.1893007e-01
   4.6822714e-01  -5.2017138e-01
   4.7005970e-01  -5.2140582e-01
   4.7189472e-01  -5.2262805e-01
   4.7373467e-01  -5.2383551e-01
   4.7558000e-01  -5.2501397e-01
   4.7743073e-01  -5.2616144e-01
   4.7928512e-01  -5.2728554e-01
   4.8114341e-01  -5.2838422e-01
   4.8300539e-01  -5.2945524e-01
   4.8487165e-01  -5.3049700e-01
   4.8674240e-01  -5.3150773e-01
   4.8861757e-01  -5.3248530e-01
   4.9049707e-01  -5.3342765e-01
   4.9238085e-01  -5.3433268e-01
   4.9426887e-01  -5.3519845e-01
   4.9616228e-01  -5.3602346e-01
   4.9806067e-01  -5.3680506e-01
   4.9996319e-01  -5.3754065e-01
   5.0187000e-01  -5.3822789e-01
   5.0378132e-01  -5.3886468e-01
   5.0569732e-01  -5.3944855e-01
   5.0761807e-01  -5.3997719e-01
   5.0954369e-01  -5.4044792e-01
   5.1147348e-01  -5.4085879e-01
   5.1340903e-01  -5.4120759e-01
   5.1534988e-01  -5.4149870e-01
   5.1729951e-01  -5.4168535e-01
   5.1925493e-01  -5.4179266e-01
   5.2123243e-01  -5.4171817e-01
   5.2322649e-01  -5.4151397e-01
   5.2519894e-01  -5.4143417e-01
   5.2716579e-01  -5.4135057e-01
   5.2914364e-01  -5.4113322e-01
   5.3112759e-01  -5.4082746e-01
   5.3311525e-01  -5.4044034e-01
   5.3510767e-01  -5.3997324e-01
   5.3710448e-01  -5.3942725e-01
   5.3910529e-01  -5.3880250e-01
   5.4110955e-01  -5.3809991e-01
   5.4311686e-01  -5.3732168e-01
   5.4512760e-01  -5.3646779e-01
   5.4713754e-01  -5.3558995e-01
   5.4913987e-01  -5.3478906e-01
   5.5114610e-01  -5.3399125e-01
   5.5317492e-01  -5.3287630e-01
   5.5521592e-01  -5.3154471e-01
   5.5725931e-01  -5.3018581e-01
   5.5930716e-01  -5.2874774e-01
   5.6135855e-01  -5.2723416e-01
   5.6341280e-01  -5.2564287e-01
   5.6547016e-01  -5.2397468e-01
   5.6753120e-01  -5.2223111e-01
   5.6959559e-01  -5.2041498e-01
   5.7166308e-01  -5.1852830e-01
   5.7373352e-01  -5.1657306e-01
   5.7580862e-01  -5.1454967e-01
   5.7788440e-01  -5.1246269e-01
   5.7996481e-01  -5.1031120e-01
   5.8028359e-01  -5.0997349e-01
   5.8205315e-01  -5.0806527e-01
   5.8414473e-01  -5.0575719e-01
   5.8623835e-01  -5.0339817e-01
   5.8833384e-01  -5.0099325e-01
   5.9043031e-01  -4.9854803e-01
   5.9252974e-01  -4.9606163e-01
   5.9463192e-01  -4.9353433e-01
   5.9673651e-01  -4.9097996e-01
   5.9884439e-01  -4.8838386e-01
   6.0095575e-01  -4.8571853e-01
   6.0306858e-01  -4.8301731e-01
   6.0518344e-01  -4.8028748e-01
   6.0730197e-01  -4.7751238e-01
   6.0860359e-01  -4.7578910e-01
   6.0942387e-01  -4.7468590e-01
   6.1154937e-01  -4.7180713e-01
   6.1367314e-01  -4.6897371e-01
   6.1579694e-01  -4.6620928e-01
   6.1792440e-01  -4.6330716e-01
   6.2001838e-01  -4.6086923e-01
   6.2213392e-01  -4.5812996e-01
   6.2427923e-01  -4.5506252e-01
   6.2642231e-01  -4.5213207e-01
   6.2855720e-01  -4.4921304e-01
   6.3070206e-01  -4.4631259e-01
   6.3284145e-01  -4.4387663e-01
   6.3289681e-01  -4.4381051e-01
   6.3498997e-01  -4.4122514e-01
   6.3716003e-01  -4.3809261e-01
   6.3932304e-01  -4.3521925e-01
   6.4147018e-01  -4.3263663e-01
   6.4360252e-01  -4.2987042e-01
   6.4574157e-01  -4.2694939e-01
   6.4788521e-01  -4.2413365e-01
   6.5002874e-01  -4.2136103e-01
   6.5219602e-01  -4.1846879e-01
   6.5431594e-01  -4.1618417e-01
   6.5636549e-01  -4.1436623e-01
   6.5640106e-01  -4.1433383e-01
   6.5854774e-01  -4.1176668e-01
   6.6064703e-01  -4.0938547e-01
   6.6274004e-01  -4.0707939e-01
   6.6486605e-01  -4.0469191e-01
   6.6699587e-01  -4.0237486e-01
   6.6912587e-01  -4.0012969e-01
   6.7125457e-01  -3.9796219e-01
   6.7338128e-01  -3.9587284e-01
   6.7550552e-01  -3.9386355e-01
   6.7762692e-01  -3.9193653e-01
   6.7974518e-01  -3.9009407e-01
   6.8186002e-01  -3.8833884e-01
   6.8397117e-01  -3.8667352e-01
   6.8487205e-01  -3.8600025e-01
   6.8607905e-01  -3.8508907e-01
   6.8818317e-01  -3.8359185e-01
   6.9028275e-01  -3.8219435e-01
   6.9237760e-01  -3.8089813e-01
   6.9446742e-01  -3.7970704e-01
   6.9655195e-01  -3.7862312e-01
   6.9863079e-01  -3.7765045e-01
   7.0070361e-01  -3.7679189e-01
   7.0277024e-01  -3.7605168e-01
   7.0483404e-01  -3.7542109e-01
   7.0688973e-01  -3.7492507e-01
   7.0894459e-01  -3.7457084e-01
   7.1101444e-01  -3.7428705e-01
   7.1305691e-01  -3.7412315e-01
   7.1506109e-01  -3.7411487e-01
   7.1706191e-01  -3.7423760e-01
   7.1907313e-01  -3.7446737e-01
   7.2105812e-01  -3.7490261e-01
   7.2297927e-01  -3.7543527e-01
   7.2488546e-01  -3.7606832e-01
   7.2678849e-01  -3.7694281e-01
   7.2867265e-01  -3.7799449e-01
   7.3054177e-01  -3.7916825e-01
   7.3238484e-01  -3.8046071e-01
   7.3419164e-01  -3.8191831e-01
   7.3597516e-01  -3.8348581e-01
   7.3774130e-01  -3.8495652e-01
   7.3888587e-01  -3.8585733e-01
   7.4025876e-01  -3.8747583e-01
   7.4123269e-01  -3.8842645e-01
   7.4206637e-01  -3.8925050e-01
   7.4235530e-01  -3.8959994e-01
   7.4268020e-01  -3.9002222e-01
   7.4316881e-01  -3.9072172e-01
   7.4359626e-01  -3.9135900e-01
   7.4402435e-01  -3.9201160e-01
   7.4444341e-01  -3.9263168e-01
   7.4509684e-01  -3.9367833e-01
   7.4522241e-01  -3.9387295e-01
   7.4549509e-01  -3.9433083e-01
   7.4585762e-01  -3.9499568e-01
   7.4621399e-01  -3.9556486e-01
   7.4657901e-01  -3.9618397e-01
   7.4695297e-01  -3.9684268e-01
   7.4736559e-01  -3.9756488e-01
   7.4785047e-01  -3.9825714e-01
   7.4880024e-01  -3.9971096e-01
   7.4982566e-01  -4.0140469e-01
   7.5074046e-01  -4.0279692e-01
   7.5208469e-01  -4.0421629e-01
   7.5369523e-01  -4.0623166e-01
   7.5551065e-01  -4.0914435e-01
   7.5737554e-01  -4.1161136e-01
   7.5926479e-01  -4.1396919e-01
   7.6116768e-01  -4.1622560e-01
   7.6307467e-01  -4.1837852e-01
   7.6497291e-01  -4.2043819e-01
   7.6674822e-01  -4.2230727e-01
   7.6848222e-01  -4.2357875e-01
   7.6933653e-01  -4.2404133e-01
   7.7014500e-01  -4.2452883e-01
   7.7210262e-01  -4.2571374e-01
   7.7404516e-01  -4.2681766e-01
   7.7603719e-01  -4.2779069e-01
   7.7817567e-01  -4.2834703e-01
   7.7886923e-01  -4.2841908e-01
   7.8082428e-01  -4.2823764e-01
   7.8270091e-01  -4.2807288e-01
   7.8463983e-01  -4.2838649e-01
   7.8655376e-01  -4.2805847e-01
   7.8847329e-01  -4.2760106e-01
   7.9036266e-01  -4.2712969e-01
   7.9222236e-01  -4.2656419e-01
   7.9229181e-01  -4.2653989e-01
   7.9237848e-01  -4.2649915e-01
   7.9488706e-01  -4.2536435e-01
   7.9666347e-01  -4.2412735e-01
   7.9843670e-01  -4.2292081e-01
   8.0031081e-01  -4.2161460e-01
   8.0217451e-01  -4.2030789e-01
   8.0402119e-01  -4.1865446e-01
   8.0575069e-01  -4.1685498e-01
   8.0809918e-01  -4.1412811e-01
   8.0944269e-01  -4.1270176e-01
   8.1142629e-01  -4.1045096e-01
   8.1340693e-01  -4.0785501e-01
   8.1529442e-01  -4.0521368e-01
   8.1628732e-01  -4.0380925e-01
   8.1830798e-01  -4.0072442e-01
   8.1991368e-01  -3.9833449e-01
   8.2172710e-01  -3.9550303e-01
   8.2343867e-01  -3.9251022e-01
   8.2567057e-01  -3.8840261e-01
   8.2685345e-01  -3.8629741e-01
   8.2885839e-01  -3.8237800e-01
   8.3077399e-01  -3.7880852e-01
   8.3247647e-01  -3.7538324e-01
   8.3397197e-01  -3.7204911e-01
   8.3549727e-01  -3.6872044e-01
   8.3720587e-01  -3.6504421e-01
   8.3862784e-01  -3.6195687e-01
   8.3999451e-01  -3.5881842e-01
   8.4151014e-01  -3.5539747e-01
   8.4326980e-01  -3.5150459e-01
   8.4490852e-01  -3.4749904e-01
   8.4703822e-01  -3.4196182e-01
   8.4858789e-01  -3.3806702e-01
   8.5038847e-01  -3.3343717e-01
   8.5224373e-01  -3.2865562e-01
   8.5302403e-01  -3.2643863e-01
   8.5425091e-01  -3.2334304e-01
   8.5648392e-01  -3.1753900e-01
   8.5785942e-01  -3.1395240e-01
   8.5939811e-01  -3.0981736e-01
   8.6089668e-01  -3.0579202e-01
   8.6228221e-01  -3.0180460e-01
   8.6361456e-01  -2.9782394e-01
   8.6508440e-01  -2.9343893e-01
   8.6677204e-01  -2.8846521e-01
   8.6816954e-01  -2.8435032e-01
   8.6949560e-01  -2.8034829e-01
   8.7093974e-01  -2.7597744e-01
   8.7260650e-01  -2.7096989e-01
   8.7398719e-01  -2.6678869e-01
   8.7532397e-01  -2.6264120e-01
   8.7680463e-01  -2.5808231e-01
   8.7846227e-01  -2.5306111e-01
   8.8050142e-01  -2.4651425e-01
   8.8173428e-01  -2.4278241e-01
   8.8374821e-01  -2.3651425e-01
   8.8466257e-01  -2.3341341e-01
   8.8577702e-01  -2.3005824e-01
   8.8779853e-01  -2.2355492e-01
   8.8976853e-01  -2.1735497e-01
   8.9110993e-01  -2.1292761e-01
   8.9261922e-01  -2.0803826e-01
   8.9428274e-01  -2.0278970e-01
   8.9638863e-01  -1.9566930e-01
   8.9794241e-01  -1.9080766e-01
   8.9946040e-01  -1.8584904e-01
   9.0094994e-01  -1.8079535e-01
   9.0246169e-01  -1.7565118e-01
   9.0411006e-01  -1.7010281e-01
   9.0624726e-01  -1.6239342e-01
   9.0788567e-01  -1.5687189e-01
   9.0921527e-01  -1.5220968e-01
   9.1081185e-01  -1.4634937e-01
   9.1226571e-01  -1.4101902e-01
   9.1431604e-01  -1.3299198e-01
   9.1580612e-01  -1.2760946e-01
   9.1764430e-01  -1.2049644e-01
   9.1840269e-01  -1.1737418e-01
   9.2029999e-01  -1.0957136e-01
   9.2187465e-01  -1.0320690e-01
   9.2402739e-01  -9.4445666e-02
   9.2525286e-01  -8.9610596e-02
   9.2681267e-01  -8.2694696e-02
   9.2794188e-01  -7.7666177e-02
   9.2880753e-01  -7.3490299e-02
   9.2980365e-01  -6.8442338e-02
   9.3149322e-01  -5.9410806e-02
   9.3332839e-01  -4.8262433e-02
   9.3391467e-01  -4.4015686e-02
   9.3489351e-01  -3.6204048e-02
   9.3578873e-01  -2.8354337e-02
   9.3614925e-01  -2.4704371e-02
   9.3615512e-01  -2.4634806e-02
   9.3661673e-01  -1.8711876e-02
   9.3686037e-01  -1.4763857e-02
   9.3709250e-01  -9.6963711e-03
   9.3713933e-01  -8.3501590e-03
   9.3717924e-01  -6.8931074e-03
   9.3721339e-01  -5.3800134e-03
   9.3724561e-01  -3.8083362e-03
   9.3725233e-01  -2.9480523e-03


==> data/DARPA_waterline_o3_08.dat <==
   1.5210665e-02   1.3309088e-24
   1.5211143e-02  -1.5498867e-04
   1.5217613e-02  -2.1972607e-03
   1.5224062e-02  -4.1386265e-03
   1.5230155e-02  -5.9864419e-03
   1.5237581e-02  -7.8920027e-03
   1.5251848e-02  -9.8308393e-03
   1.5272148e-02  -1.2023842e-02
   1.5293150e-02  -1.4216315e-02
   1.5349015e-02  -1.9026350e-02
   1.5412152e-02  -2.3151483e-02
   1.5463775e-02  -2.6250754e-02
   1.5666294e-02  -3.5270710e-02
   1.5845859e-02  -4.1840261e-02
   1.6061366e-02  -4.8551040e-02
   1.6172865e-02  -5.2117157e-02
   1.6483454e-02  -5.9870263e-02
   1.6816557e-02  -6.7288171e-02
   1.7573511e-02  -8.1390595e-02
   1.7717881e-02  -8.3807519e-02
   1.8464965e-02  -9.4993714e-02
   1.9121272e-02  -1.0374208e-01
   1.9885475e-02  -1.1324690e-01
   1.9903491e-02  -1.1344888e-01
   2.1368455e-02  -1.2890596e-01
   2.1587662e-02  -1.3103771e-01
   2.2501214e-02  -1.3934307e-01
   2.3350787e-02  -1.4665043e-01
   2.3689477e-02  -1.4938611e-01
   2.5383560e-02  -1.6228181e-01
   2.5433198e-02  -1.6263881e-01
   2.6483310e-02  -1.6966303e-01
   2.7418061e-02  -1.7586792e-01
   2.8489895e-02  -1.8215241e-01
   2.9526185e-02  -1.8822231e-01
   3.0823882e-02  -1.9525225e-01
   3.1146665e-02  -1.9691828e-01
   3.2318458e-02  -2.0278393e-01
   3.3387207e-02  -2.0795557e-01
   3.4694164e-02  -2.1382656e-01
   3.5220069e-02  -2.1613264e-01
   3.7022789e-02  -2.2367604e-01
   3.8197744e-02  -2.2831674e-01
   3.8871645e-02  -2.3088409e-01
   4.0343748e-02  -2.3629847e-01
   4.1531547e-02  -2.4039744e-01
   4.2724274e-02  -2.4444888e-01
   4.4133286e-02  -2.4908832e-01
   4.5023444e-02  -2.5190030e-01
   4.6836889e-02  -2.5717300e-01
   4.8517367e-02  -2.6204057e-01
   4.8523114e-02  -2.6205718e-01
   5.0338760e-02  -2.6714891e-01
   5.1945050e-02  -2.7118599e-01
   5.3258930e-02  -2.7441083e-01
   5.4597981e-02  -2.7771787e-01
   5.6059686e-02  -2.8123010e-01
   5.7825878e-02  -2.8529264e-01
   5.8782114e-02  -2.8738801e-01
   6.0565971e-02  -2.9104497e-01
   6.2303056e-02  -2.9463177e-01
   6.3088556e-02  -2.9626443e-01
   6.4270379e-02  -2.9863328e-01
   6.6183735e-02  -3.0252735e-01
   6.7782509e-02  -3.0568936e-01
   6.9173501e-02  -3.0816904e-01
   7.0608297e-02  -3.1058002e-01
   7.2187047e-02  -3.1324883e-01
   7.3802914e-02  -3.1592951e-01
   7.5529919e-02  -3.1879185e-01
   7.7300011e-02  -3.2172060e-01
   7.8381654e-02  -3.2350230e-01
   8.0191721e-02  -3.2648799e-01
   8.1946016e-02  -3.2938783e-01
   8.3801767e-02  -3.3249613e-01
   8.4090383e-02  -3.3297601e-01
   8.5810841e-02  -3.3573338e-01
   8.7775387e-02  -3.3881517e-01
   8.9430277e-02  -3.4105771e-01
   9.0877805e-02  -3.4300942e-01
   9.2418724e-02  -3.4511640e-01
   9.4096542e-02  -3.4743404e-01
   9.5762379e-02  -3.4973472e-01
   9.7484735e-02  -3.5207236e-01
   9.9277560e-02  -3.5452628e-01
   1.0112601e-01  -3.5705952e-01
   1.0183997e-01  -3.5803127e-01
   1.0375992e-01  -3.6062884e-01
   1.0554950e-01  -3.6307472e-01
   1.0741163e-01  -3.6562214e-01
   1.0950927e-01  -3.6852644e-01
   1.0971785e-01  -3.6881141e-01
   1.1151980e-01  -3.7127349e-01
   1.1320430e-01  -3.7336865e-01
   1.1513964e-01  -3.7555327e-01
   1.1551018e-01  -3.7597072e-01
   1.1750273e-01  -3.7819760e-01
   1.1930316e-01  -3.8021265e-01
   1.2118210e-01  -3.8232727e-01
   1.2306347e-01  -3.8445271e-01
   1.2511230e-01  -3.8676236e-01
   1.2559088e-01  -3.8729980e-01
   1.2740264e-01  -3.8934728e-01
   1.2910564e-01  -3.9127938e-01
   1.3116576e-01  -3.9361148e-01
   1.3296249e-01  -3.9558333e-01
   1.3457770e-01  -3.9737747e-01
   1.3627746e-01  -3.9929434e-01
   1.3799666e-01  -4.0123087e-01
   1.3962954e-01  -4.0305239e-01
   1.4132296e-01  -4.0496835e-01
   1.4310699e-01  -4.0699434e-01
   1.4489252e-01  -4.0902943e-01
   1.4675381e-01  -4.1115342e-01
   1.4880444e-01  -4.1347888e-01
   1.5069846e-01  -4.1562892e-01
   1.5086892e-01  -4.1581712e-01
   1.5278816e-01  -4.1740336e-01
   1.5470866e-01  -4.1900410e-01
   1.5657928e-01  -4.2056038e-01
   1.5838077e-01  -4.2206044e-01
   1.6012292e-01  -4.2351618e-01
   1.6198823e-01  -4.2506481e-01
   1.6371324e-01  -4.2652255e-01
   1.6552117e-01  -4.2805731e-01
   1.6737081e-01  -4.2962790e-01
   1.6921515e-01  -4.3120506e-01
   1.7125501e-01  -4.3294641e-01
   1.7307055e-01  -4.3448944e-01
   1.7490825e-01  -4.3603092e-01
   1.7681316e-01  -4.3743136e-01
   1.7876700e-01  -4.3849493e-01
   1.8068879e-01  -4.3955497e-01
   1.8259533e-01  -4.4056321e-01
   1.8450847e-01  -4.4157822e-01
   1.8647779e-01  -4.4267273e-01
   1.8840934e-01  -4.4374374e-01
   1.9035096e-01  -4.4483692e-01
   1.9265898e-01  -4.4612538e-01
   1.9431973e-01  -4.4707173e-01
   1.9609167e-01  -4.4811121e-01
   1.9800096e-01  -4.4923621e-01
   1.9992517e-01  -4.5037297e-01
   2.0186352e-01  -4.5105971e-01
   2.0380394e-01  -4.5159936e-01
   2.0575241e-01  -4.5214557e-01
   2.0771467e-01  -4.5269516e-01
   2.0969538e-01  -4.5325803e-01
   2.1167588e-01  -4.5383627e-01
   2.1363509e-01  -4.5441417e-01
   2.1557098e-01  -4.5500262e-01
   2.1748942e-01  -4.5560402e-01
   2.1938891e-01  -4.5605040e-01
   2.2126868e-01  -4.5646880e-01
   2.2307874e-01  -4.5697804e-01
   2.2479298e-01  -4.5743647e-01
   2.2659681e-01  -4.5793994e-01
   2.2793549e-01  -4.5834966e-01
   2.2890192e-01  -4.5853680e-01
   2.2986053e-01  -4.5876116e-01
   2.3019592e-01  -4.5884557e-01
   2.3041750e-01  -4.5891968e-01
   2.3082425e-01  -4.5898794e-01
   2.3126680e-01  -4.5908925e-01
   2.3169797e-01  -4.5919833e-01
   2.3212248e-01  -4.5930382e-01
   2.3251288e-01  -4.5939781e-01
   2.3314525e-01  -4.5955984e-01
   2.3346840e-01  -4.5960294e-01
   2.3357634e-01  -4.5961609e-01
   2.3402624e-01  -4.5967002e-01
   2.3451663e-01  -4.5972155e-01
   2.3505739e-01  -4.5981312e-01
   2.3570910e-01  -4.5989050e-01
   2.3681431e-01  -4.6000211e-01
   2.3790913e-01  -4.6001336e-01
   2.3982509e-01  -4.5969914e-01
   2.4157524e-01  -4.5904786e-01
   2.4339118e-01  -4.5807091e-01
   2.4527069e-01  -4.5678703e-01
   2.4716971e-01  -4.5541335e-01
   2.4909532e-01  -4.5429405e-01
   2.5103618e-01  -4.5270886e-01
   2.5298702e-01  -4.5062705e-01
   2.5494444e-01  -4.4858707e-01
   2.5690580e-01  -4.4646874e-01
   2.5886959e-01  -4.4429168e-01
   2.6083491e-01  -4.4207178e-01
   2.6280125e-01  -4.3982381e-01
   2.6476836e-01  -4.3753854e-01
   2.6673609e-01  -4.3524877e-01
   2.6870436e-01  -4.3296743e-01
   2.7067314e-01  -4.3070425e-01
   2.7264242e-01  -4.2846792e-01
   2.7461219e-01  -4.2626555e-01
   2.7658245e-01  -4.2410324e-01
   2.7855318e-01  -4.2198520e-01
   2.8052436e-01  -4.1991741e-01
   2.8249593e-01  -4.1789709e-01
   2.8446761e-01  -4.1584254e-01
   2.8643852e-01  -4.1449030e-01
   2.8841048e-01  -4.1304281e-01
   2.9038417e-01  -4.1107239e-01
   2.9235812e-01  -4.0932037e-01
   2.9433255e-01  -4.0764584e-01
   2.9630736e-01  -4.0608872e-01
   2.9828275e-01  -4.0456215e-01
   3.0025909e-01  -4.0298219e-01
   3.0223373e-01  -4.0178409e-01
   3.0420839e-01  -4.0060783e-01
   3.0618550e-01  -3.9917601e-01
   3.0816290e-01  -3.9795526e-01
   3.1014049e-01  -3.9683927e-01
   3.1211838e-01  -3.9582119e-01
   3.1409651e-01  -3.9489393e-01
   3.1607487e-01  -3.9405648e-01
   3.1805341e-01  -3.9330774e-01
   3.2003212e-01  -3.9264805e-01
   3.2201096e-01  -3.9207688e-01
   3.2398990e-01  -3.9159493e-01
   3.2596888e-01  -3.9120219e-01
   3.2794762e-01  -3.9089774e-01
   3.2992647e-01  -3.9068113e-01
   3.3190367e-01  -3.9055228e-01
   3.3387958e-01  -3.9044791e-01
   3.3585732e-01  -3.9038444e-01
   3.3783557e-01  -3.9044100e-01
   3.3981287e-01  -3.9056557e-01
   3.4179017e-01  -3.9073636e-01
   3.4282057e-01  -3.9086466e-01
   3.4376756e-01  -3.9097167e-01
   3.4574485e-01  -3.9126992e-01
   3.4772198e-01  -3.9164374e-01
   3.4969890e-01  -3.9209269e-01
   3.5167560e-01  -3.9261653e-01
   3.5365205e-01  -3.9321470e-01
   3.5562820e-01  -3.9388653e-01
   3.5760405e-01  -3.9463117e-01
   3.5957957e-01  -3.9544785e-01
   3.6155474e-01  -3.9633556e-01
   3.6352954e-01  -3.9729353e-01
   3.6389751e-01  -3.9748543e-01
   3.6550393e-01  -3.9829772e-01
   3.6747789e-01  -3.9936434e-01
   3.6945141e-01  -4.0049801e-01
   3.7142441e-01  -4.0170077e-01
   3.7339685e-01  -4.0297477e-01
   3.7536868e-01  -4.0432726e-01
   3.7733986e-01  -4.0573240e-01
   3.7931055e-01  -4.0720225e-01
   3.7946510e-01  -4.0730536e-01
   3.8128057e-01  -4.0846145e-01
   3.8325057e-01  -4.0970951e-01
   3.8522094e-01  -4.1118705e-01
   3.8719104e-01  -4.1277080e-01
   3.8916060e-01  -4.1440818e-01
   3.9112970e-01  -4.1608658e-01
   3.9309835e-01  -4.1783259e-01
   3.9393404e-01  -4.1860138e-01
   3.9506639e-01  -4.1961086e-01
   3.9703385e-01  -4.2141426e-01
   3.9900078e-01  -4.2326558e-01
   4.0096722e-01  -4.2515939e-01
   4.0293343e-01  -4.2706229e-01
   4.0489849e-01  -4.2914896e-01
   4.0686417e-01  -4.3061214e-01
   4.0689515e-01  -4.3063608e-01
   4.0883035e-01  -4.3209478e-01
   4.1079560e-01  -4.3424588e-01
   4.1276072e-01  -4.3623860e-01
   4.1472554e-01  -4.3826004e-01
   4.1669019e-01  -4.4030014e-01
   4.1865452e-01  -4.4236513e-01
   4.2026863e-01  -4.4408269e-01
   4.2061835e-01  -4.4444515e-01
   4.2258180e-01  -4.4650737e-01
   4.2454518e-01  -4.4859103e-01
   4.2650833e-01  -4.5069438e-01
   4.2847122e-01  -4.5281567e-01
   4.3043402e-01  -4.5495309e-01
   4.3239667e-01  -4.5710438e-01
   4.3318381e-01  -4.5797286e-01
   4.3435919e-01  -4.5923980e-01
   4.3632162e-01  -4.6136590e-01
   4.3828403e-01  -4.6349867e-01
   4.4024643e-01  -4.6563550e-01
   4.4220887e-01  -4.6777396e-01
   4.4417135e-01  -4.6991161e-01
   4.4613393e-01  -4.7204604e-01
   4.4696566e-01  -4.7294902e-01
   4.4809658e-01  -4.7414771e-01
   4.5005936e-01  -4.7622183e-01
   4.5202228e-01  -4.7828616e-01
   4.5398538e-01  -4.8033864e-01
   4.5594866e-01  -4.8237729e-01
   4.5791215e-01  -4.8440004e-01
   4.5987586e-01  -4.8640435e-01
   4.6183980e-01  -4.8838718e-01
   4.6259473e-01  -4.8913937e-01
   4.6380397e-01  -4.9032264e-01
   4.6576838e-01  -4.9221559e-01
   4.6773323e-01  -4.9405261e-01
   4.6969801e-01  -4.9599158e-01
   4.7166358e-01  -4.9741688e-01
   4.7362954e-01  -4.9891216e-01
   4.7559574e-01  -5.0087945e-01
   4.7756303e-01  -5.0259243e-01
   4.7953074e-01  -5.0424028e-01
   4.8149895e-01  -5.0582518e-01
   4.8322742e-01  -5.0716847e-01
   4.8346759e-01  -5.0735145e-01
   4.8543663e-01  -5.0879535e-01
   4.8740610e-01  -5.1017898e-01
   4.8937601e-01  -5.1150071e-01
   4.9134636e-01  -5.1275881e-01
   4.9331714e-01  -5.1395073e-01
   4.9528835e-01  -5.1507299e-01
   4.9725999e-01  -5.1612276e-01
   4.9923208e-01  -5.1709328e-01
   5.0120492e-01  -5.1803252e-01
   5.0317695e-01  -5.1863549e-01
   5.0514917e-01  -5.1914364e-01
   5.0712263e-01  -5.1989065e-01
   5.0909573e-01  -5.2051106e-01
   5.1106904e-01  -5.2097611e-01
   5.1304263e-01  -5.2136251e-01
   5.1501662e-01  -5.2168578e-01
   5.1699105e-01  -5.2193958e-01
   5.1896560e-01  -5.2210808e-01
   5.2094024e-01  -5.2218711e-01
   5.2291492e-01  -5.2217080e-01
   5.2488960e-01  -5.2205753e-01
   5.2686420e-01  -5.2184536e-01
   5.2883867e-01  -5.2153252e-01
   5.3081295e-01  -5.2111617e-01
   5.3278698e-01  -5.2059482e-01
   5.3476069e-01  -5.1996691e-01
   5.3673401e-01  -5.1923174e-01
   5.3870689e-01  -5.1838904e-01
   5.4067927e-01  -5.1744312e-01
   5.4265121e-01  -5.1638770e-01
   5.4462188e-01  -5.1545516e-01
   5.4659193e-01  -5.1456582e-01
   5.4856257e-01  -5.1336485e-01
   5.5053298e-01  -5.1196874e-01
   5.5250273e-01  -5.1051250e-01
   5.5447184e-01  -5.0896708e-01
   5.5644027e-01  -5.0733033e-01
   5.5840799e-01  -5.0560301e-01
   5.6037497e-01  -5.0375699e-01
   5.6234121e-01  -5.0181796e-01
   5.6430673e-01  -4.9979389e-01
   5.6627153e-01  -4.9769070e-01
   5.6823555e-01  -4.9551641e-01
   5.7019869e-01  -4.9326976e-01
   5.7216114e-01  -4.9094923e-01
   5.7412298e-01  -4.8857474e-01
   5.7608409e-01  -4.8614437e-01
   5.7804438e-01  -4.8362998e-01
   5.8000393e-01  -4.8104474e-01
   5.8196255e-01  -4.7833714e-01
   5.8392010e-01  -4.7551897e-01
   5.8587669e-01  -4.7267809e-01
   5.8783400e-01  -4.7019135e-01
   5.8979253e-01  -4.6806703e-01
   5.9174871e-01  -4.6532938e-01
   5.9370414e-01  -4.6227726e-01
   5.9565956e-01  -4.5927130e-01
   5.9761481e-01  -4.5633215e-01
   5.9956991e-01  -4.5336114e-01
   6.0152466e-01  -4.5030158e-01
   6.0347925e-01  -4.4720818e-01
   6.0543373e-01  -4.4409594e-01
   6.0738814e-01  -4.4097104e-01
   6.0934248e-01  -4.3783693e-01
   6.1129676e-01  -4.3469510e-01
   6.1325101e-01  -4.3151075e-01
   6.1520532e-01  -4.2830261e-01
   6.1715969e-01  -4.2509050e-01
   6.1911419e-01  -4.2187743e-01
   6.2106905e-01  -4.1866620e-01
   6.2302426e-01  -4.1545997e-01
   6.2497965e-01  -4.1226203e-01
   6.2693536e-01  -4.0903639e-01
   6.2889167e-01  -4.0581123e-01
   6.3084843e-01  -4.0260302e-01
   6.3280557e-01  -3.9941453e-01
   6.3476329e-01  -3.9624797e-01
   6.3672172e-01  -3.9310541e-01
   6.3868078e-01  -3.8998931e-01
   6.4064039e-01  -3.8687663e-01
   6.4260078e-01  -3.8378558e-01
   6.4456198e-01  -3.8072749e-01
   6.4652388e-01  -3.7770419e-01
   6.4848649e-01  -3.7471755e-01
   6.5044987e-01  -3.7176950e-01
   6.5241394e-01  -3.6886305e-01
   6.5437862e-01  -3.6596003e-01
   6.5634396e-01  -3.6310451e-01
   6.5830995e-01  -3.6030312e-01
   6.6027650e-01  -3.5776163e-01
   6.6224395e-01  -3.5561432e-01
   6.6421263e-01  -3.5319697e-01
   6.6618326e-01  -3.5052699e-01
   6.6815562e-01  -3.4781688e-01
   6.7012829e-01  -3.4537404e-01
   6.7210168e-01  -3.4299996e-01
   6.7407713e-01  -3.4050147e-01
   6.7605338e-01  -3.3821205e-01
   6.7803010e-01  -3.3603851e-01
   6.8000777e-01  -3.3391205e-01
   6.8198665e-01  -3.3186202e-01
   6.8396684e-01  -3.2988942e-01
   6.8594828e-01  -3.2799411e-01
   6.8793086e-01  -3.2618030e-01
   6.8991454e-01  -3.2446460e-01
   6.9189930e-01  -3.2285118e-01
   6.9388510e-01  -3.2134200e-01
   6.9587193e-01  -3.1994199e-01
   6.9785977e-01  -3.1865510e-01
   6.9984859e-01  -3.1748643e-01
   7.0183835e-01  -3.1644027e-01
   7.0382901e-01  -3.1552240e-01
   7.0582050e-01  -3.1473733e-01
   7.0781275e-01  -3.1409197e-01
   7.0980568e-01  -3.1359092e-01
   7.1179923e-01  -3.1324288e-01
   7.1379535e-01  -3.1305238e-01
   7.1578305e-01  -3.1300853e-01
   7.1776719e-01  -3.1309789e-01
   7.1975708e-01  -3.1340736e-01
   7.2174458e-01  -3.1392184e-01
   7.2372845e-01  -3.1458341e-01
   7.2570529e-01  -3.1544129e-01
   7.2767074e-01  -3.1650951e-01
   7.2961908e-01  -3.1779418e-01
   7.3154307e-01  -3.1930557e-01
   7.3343506e-01  -3.2104408e-01
   7.3527199e-01  -3.2318170e-01
   7.3695735e-01  -3.2492627e-01
   7.3867142e-01  -3.2674450e-01
   7.3924571e-01  -3.2754524e-01
   7.3965156e-01  -3.2811647e-01
   7.4053479e-01  -3.2948981e-01
   7.4140448e-01  -3.3085653e-01
   7.4246010e-01  -3.3264931e-01
   7.4298956e-01  -3.3369951e-01
   7.4349348e-01  -3.3463878e-01
   7.4398182e-01  -3.3560199e-01
   7.4406804e-01  -3.3576896e-01
   7.4443118e-01  -3.3647432e-01
   7.4499108e-01  -3.3754628e-01
   7.4525797e-01  -3.3804634e-01
   7.4556135e-01  -3.3865150e-01
   7.4593319e-01  -3.3944728e-01
   7.4633790e-01  -3.4025615e-01
   7.4653302e-01  -3.4065736e-01
   7.4678357e-01  -3.4117254e-01
   7.4727766e-01  -3.4221386e-01
   7.4778595e-01  -3.4331506e-01
   7.4822277e-01  -3.4420812e-01
   7.4893793e-01  -3.4576379e-01
   7.4976503e-01  -3.4750529e-01
   7.5052043e-01  -3.4917351e-01
   7.5215355e-01  -3.5253078e-01
   7.5366731e-01  -3.5543064e-01
   7.5523665e-01  -3.5797120e-01
   7.5685283e-01  -3.6039344e-01
   7.5850783e-01  -3.6279303e-01
   7.6018835e-01  -3.6530203e-01
   7.6192788e-01  -3.6770166e-01
   7.6372359e-01  -3.7011893e-01
   7.6554593e-01  -3.7240832e-01
   7.6737563e-01  -3.7447532e-01
   7.6920004e-01  -3.7623529e-01
   7.7095006e-01  -3.7767824e-01
   7.7350662e-01  -3.7915949e-01
   7.7512196e-01  -3.8011499e-01
   7.7690784e-01  -3.8099403e-01
   7.7875847e-01  -3.8161055e-01
   7.8064990e-01  -3.8144009e-01
   7.8257729e-01  -3.8120552e-01
   7.8451166e-01  -3.8155147e-01
   7.8654517e-01  -3.8112729e-01
   7.8853596e-01  -3.8054643e-01
   7.9028719e-01  -3.8004743e-01
   7.9200291e-01  -3.7941630e-01
   7.9274434e-01  -3.7906134e-01
   7.9360857e-01  -3.7856062e-01
   7.9579451e-01  -3.7719789e-01
   7.9797037e-01  -3.7555213e-01
   7.9918698e-01  -3.7453811e-01
   8.0040746e-01  -3.7348708e-01
   8.0236979e-01  -3.7180055e-01
   8.0406431e-01  -3.6990061e-01
   8.0429792e-01  -3.6963588e-01
   8.0620041e-01  -3.6726228e-01
   8.0793256e-01  -3.6513994e-01
   8.0995985e-01  -3.6260442e-01
   8.1093124e-01  -3.6130595e-01
   8.1199605e-01  -3.5984084e-01
   8.1381297e-01  -3.5681365e-01
   8.1398793e-01  -3.5654176e-01
   8.1586082e-01  -3.5337660e-01
   8.1786979e-01  -3.4990078e-01
   8.1974060e-01  -3.4670737e-01
   8.2040762e-01  -3.4548894e-01
   8.2251105e-01  -3.4133013e-01
   8.2504488e-01  -3.3597228e-01
   8.2571670e-01  -3.3452445e-01
   8.2758691e-01  -3.3048414e-01
   8.2950783e-01  -3.2625454e-01
   8.3157349e-01  -3.2164729e-01
   8.3329696e-01  -3.1718998e-01
   8.3416756e-01  -3.1489997e-01
   8.3638949e-01  -3.0885708e-01
   8.3765959e-01  -3.0544060e-01
   8.3941343e-01  -3.0079047e-01
   8.4128139e-01  -2.9571122e-01
   8.4334430e-01  -2.8997150e-01
   8.4506476e-01  -2.8480348e-01
   8.4528539e-01  -2.8410875e-01
   8.4761473e-01  -2.7666310e-01
   8.4929416e-01  -2.7124853e-01
   8.5109782e-01  -2.6539840e-01
   8.5318567e-01  -2.5836470e-01
   8.5492891e-01  -2.5265080e-01
   8.5516266e-01  -2.5184669e-01
   8.5750897e-01  -2.4375823e-01
   8.5920818e-01  -2.3790422e-01
   8.6084668e-01  -2.3204596e-01
   8.6286798e-01  -2.2404947e-01
   8.6349195e-01  -2.2162019e-01
   8.6629201e-01  -2.1007606e-01
   8.6694463e-01  -2.0738527e-01
   8.6885175e-01  -1.9910603e-01
   8.7086515e-01  -1.9031390e-01
   8.7267252e-01  -1.8204334e-01
   8.7465192e-01  -1.7286822e-01
   8.7680962e-01  -1.6230678e-01
   8.7794460e-01  -1.5683695e-01
   8.8068193e-01  -1.4237216e-01
   8.8071944e-01  -1.4217331e-01
   8.8259574e-01  -1.3148833e-01
   8.8443210e-01  -1.2041447e-01
   8.8638488e-01  -1.0780163e-01
   8.8834710e-01  -9.3671389e-02
   8.8843405e-01  -9.3036025e-02
   8.9026120e-01  -7.7715116e-02
   8.9164681e-01  -6.4160700e-02
   8.9289358e-01  -4.9375138e-02
   8.9309157e-01  -4.6468065e-02
   8.9346364e-01  -4.0878020e-02
   8.9385201e-01  -3.3937241e-02
   8.9417321e-01  -2.6856467e-02
   8.9437653e-01  -2.1231102e-02
   8.9446537e-01  -1.8370097e-02
   8.9449344e-01  -1.7466490e-02
   8.9458761e-01  -1.3210256e-02
   8.9462924e-01  -1.1000992e-02
   8.9467604e-01  -8.5145120e-03
   8.9469590e-01  -6.1772632e-03
   8.9470989e-01  -4.0818015e-03
   8.9472360e-01  -2.0318251e-03


==> data/DARPA_waterline_o3_09.dat <==
   4.9343678e-02  -2.4420017e-04
   4.9361122e-02  -2.0572548e-03
   4.9377426e-02  -3.6449595e-03
   4.9382375e-02  -4.1269287e-03
   4.9403688e-02  -6.2167400e-03
   4.9425257e-02  -8.3298934e-03
   4.9446665e-02  -1.0430681e-02
   4.9468413e-02  -1.2465026e-02
   4.9506713e-02  -1.3893273e-02
   4.9619324e-02  -1.8123314e-02
   4.9729772e-02  -2.2210510e-02
   4.9882102e-02  -2.6714263e-02
   5.0225777e-02  -3.4579815e-02
   5.0435732e-02  -3.8488162e-02
   5.0637619e-02  -4.1912323e-02
   5.1086305e-02  -4.8512744e-02
   5.1193539e-02  -4.9753308e-02
   5.2779574e-02  -6.7147812e-02
   5.2855637e-02  -6.7813927e-02
   5.4577010e-02  -8.2877862e-02
   5.4677628e-02  -8.3627900e-02
   5.6586198e-02  -9.7684960e-02
   5.6765307e-02  -9.8900465e-02
   5.8538628e-02  -1.0931471e-01
   5.9555269e-02  -1.1478619e-01
   6.0422611e-02  -1.1897282e-01
   6.2357828e-02  -1.2816018e-01
   6.3133747e-02  -1.3178998e-01
   6.4320899e-02  -1.3685348e-01
   6.6333170e-02  -1.4543240e-01
   6.6987981e-02  -1.4816432e-01
   6.8195036e-02  -1.5284034e-01
   7.0239950e-02  -1.5933137e-01
   7.2202733e-02  -1.6558280e-01
   7.2307379e-02  -1.6591309e-01
   7.4015576e-02  -1.7098930e-01
   7.6045597e-02  -1.7692596e-01
   7.8023314e-02  -1.8273730e-01
   7.8094328e-02  -1.8294634e-01
   8.0028938e-02  -1.8827130e-01
   8.2008546e-02  -1.9369929e-01
   8.3934774e-02  -1.9895022e-01
   8.4404286e-02  -2.0023129e-01
   8.5953033e-02  -2.0421234e-01
   8.7876170e-02  -2.0890429e-01
   8.9806936e-02  -2.1304987e-01
   9.1747219e-02  -2.1721340e-01
   9.2155285e-02  -2.1809242e-01
   9.3765278e-02  -2.2137573e-01
   9.5732929e-02  -2.2542082e-01
   9.7687352e-02  -2.2939446e-01
   9.9609562e-02  -2.3329735e-01
   1.0059626e-01  -2.3530789e-01
   1.0164039e-01  -2.3733546e-01
   1.0362898e-01  -2.4122923e-01
   1.0557197e-01  -2.4499863e-01
   1.0747866e-01  -2.4869310e-01
   1.0931999e-01  -2.5228551e-01
   1.0956851e-01  -2.5274934e-01
   1.1156144e-01  -2.5649084e-01
   1.1344099e-01  -2.5967418e-01
   1.1531166e-01  -2.6251209e-01
   1.1727992e-01  -2.6548064e-01
   1.1921529e-01  -2.6841563e-01
   1.2092757e-01  -2.7103499e-01
   1.2129999e-01  -2.7158219e-01
   1.2332235e-01  -2.7455617e-01
   1.2519125e-01  -2.7729260e-01
   1.2703850e-01  -2.7999319e-01
   1.2892839e-01  -2.8274223e-01
   1.3098111e-01  -2.8578039e-01
   1.3169273e-01  -2.8682110e-01
   1.3343130e-01  -2.8934470e-01
   1.3508927e-01  -2.9174377e-01
   1.3682697e-01  -2.9421131e-01
   1.3854923e-01  -2.9665690e-01
   1.4018031e-01  -2.9896509e-01
   1.4170401e-01  -3.0110006e-01
   1.4331493e-01  -3.0342435e-01
   1.4512382e-01  -3.0599323e-01
   1.4697125e-01  -3.0861672e-01
   1.4885620e-01  -3.1127577e-01
   1.4922033e-01  -3.1178853e-01
   1.5072474e-01  -3.1385305e-01
   1.5259027e-01  -3.1564658e-01
   1.5431771e-01  -3.1730045e-01
   1.5600702e-01  -3.1891415e-01
   1.5813429e-01  -3.2094602e-01
   1.5985553e-01  -3.2259552e-01
   1.6161725e-01  -3.2428421e-01
   1.6338815e-01  -3.2598128e-01
   1.6516824e-01  -3.2768690e-01
   1.6697630e-01  -3.2941905e-01
   1.6877722e-01  -3.3114424e-01
   1.7058321e-01  -3.3287418e-01
   1.7238107e-01  -3.3459649e-01
   1.7408172e-01  -3.3621707e-01
   1.7547086e-01  -3.3753369e-01
   1.7701520e-01  -3.3850841e-01
   1.7857744e-01  -3.3931515e-01
   1.8040834e-01  -3.4026191e-01
   1.8235466e-01  -3.4129356e-01
   1.8429421e-01  -3.4232329e-01
   1.8623061e-01  -3.4334359e-01
   1.8817627e-01  -3.4436532e-01
   1.9012866e-01  -3.4538877e-01
   1.9208879e-01  -3.4641300e-01
   1.9405477e-01  -3.4743968e-01
   1.9601318e-01  -3.4845615e-01
   1.9796413e-01  -3.4946105e-01
   1.9990245e-01  -3.5045343e-01
   2.0187352e-01  -3.5087315e-01
   2.0382905e-01  -3.5107443e-01
   2.0578784e-01  -3.5126674e-01
   2.0774659e-01  -3.5144786e-01
   2.0970208e-01  -3.5161546e-01
   2.1165085e-01  -3.5176762e-01
   2.1358856e-01  -3.5190188e-01
   2.1550940e-01  -3.5201599e-01
   2.1740715e-01  -3.5210759e-01
   2.1927178e-01  -3.5217279e-01
   2.2108752e-01  -3.5220880e-01
   2.2282781e-01  -3.5221862e-01
   2.2447490e-01  -3.5221073e-01
   2.2592599e-01  -3.5220362e-01
   2.2671037e-01  -3.5220893e-01
   2.2756670e-01  -3.5225144e-01
   2.2858837e-01  -3.5225272e-01
   2.2869226e-01  -3.5224831e-01
   2.2986829e-01  -3.5218757e-01
   2.3043227e-01  -3.5216168e-01
   2.3103202e-01  -3.5213158e-01
   2.3158749e-01  -3.5210456e-01
   2.3209070e-01  -3.5207536e-01
   2.3252865e-01  -3.5204968e-01
   2.3316108e-01  -3.5200638e-01
   2.3348020e-01  -3.5195127e-01
   2.3380896e-01  -3.5189115e-01
   2.3436772e-01  -3.5178510e-01
   2.3499301e-01  -3.5165258e-01
   2.3571144e-01  -3.5149355e-01
   2.3627646e-01  -3.5136287e-01
   2.3762981e-01  -3.5095710e-01
   2.3866523e-01  -3.5058181e-01
   2.4017505e-01  -3.4980131e-01
   2.4183060e-01  -3.4863465e-01
   2.4356895e-01  -3.4715958e-01
   2.4537974e-01  -3.4541640e-01
   2.4724205e-01  -3.4344978e-01
   2.4913839e-01  -3.4130360e-01
   2.5105805e-01  -3.3901105e-01
   2.5299455e-01  -3.3658104e-01
   2.5494235e-01  -3.3404595e-01
   2.5689785e-01  -3.3186423e-01
   2.5885742e-01  -3.2938229e-01
   2.6081976e-01  -3.2702325e-01
   2.6278403e-01  -3.2469170e-01
   2.6474950e-01  -3.2173410e-01
   2.6671626e-01  -3.1903068e-01
   2.6868415e-01  -3.1638310e-01
   2.7065273e-01  -3.1380735e-01
   2.7262202e-01  -3.1130271e-01
   2.7459194e-01  -3.0887757e-01
   2.7656244e-01  -3.0653880e-01
   2.7853343e-01  -3.0426666e-01
   2.8050503e-01  -3.0195494e-01
   2.8247619e-01  -3.0018702e-01
   2.8444693e-01  -2.9860053e-01
   2.8641884e-01  -2.9648753e-01
   2.8839210e-01  -2.9443732e-01
   2.9036592e-01  -2.9256121e-01
   2.9234030e-01  -2.9080187e-01
   2.9431519e-01  -2.8915869e-01
   2.9629054e-01  -2.8762764e-01
   2.9826632e-01  -2.8620677e-01
   3.0024255e-01  -2.8488578e-01
   3.0221919e-01  -2.8366854e-01
   3.0419615e-01  -2.8256490e-01
   3.0617335e-01  -2.8157365e-01
   3.0815044e-01  -2.8069020e-01
   3.1012809e-01  -2.7990872e-01
   3.1210606e-01  -2.7923209e-01
   3.1408370e-01  -2.7863876e-01
   3.1606144e-01  -2.7819568e-01
   3.1803973e-01  -2.7793625e-01
   3.2001796e-01  -2.7784250e-01
   3.2199658e-01  -2.7778468e-01
   3.2397465e-01  -2.7776892e-01
   3.2595245e-01  -2.7787330e-01
   3.2792953e-01  -2.7786698e-01
   3.2846460e-01  -2.7790580e-01
   3.2990797e-01  -2.7800274e-01
   3.3188539e-01  -2.7843793e-01
   3.3386112e-01  -2.7899990e-01
   3.3583764e-01  -2.7948325e-01
   3.3781496e-01  -2.7987437e-01
   3.3979372e-01  -2.8043067e-01
   3.4177114e-01  -2.8109192e-01
   3.4374832e-01  -2.8185354e-01
   3.4572531e-01  -2.8273087e-01
   3.4770206e-01  -2.8370758e-01
   3.4967835e-01  -2.8477821e-01
   3.5165444e-01  -2.8594188e-01
   3.5267785e-01  -2.8659540e-01
   3.5363013e-01  -2.8717800e-01
   3.5560546e-01  -2.8848617e-01
   3.5758042e-01  -2.8989533e-01
   3.5955489e-01  -2.9140188e-01
   3.6152881e-01  -2.9299620e-01
   3.6350207e-01  -2.9469079e-01
   3.6547475e-01  -2.9637045e-01
   3.6731175e-01  -2.9815018e-01
   3.6744772e-01  -2.9827647e-01
   3.6942026e-01  -2.9988336e-01
   3.7139283e-01  -3.0165244e-01
   3.7336534e-01  -3.0379715e-01
   3.7533702e-01  -3.0566429e-01
   3.7730820e-01  -3.0766314e-01
   3.7927856e-01  -3.0972816e-01
   3.7970546e-01  -3.1020141e-01
   3.8124793e-01  -3.1183995e-01
   3.8321737e-01  -3.1438529e-01
   3.8518656e-01  -3.1688353e-01
   3.8715532e-01  -3.1944244e-01
   3.8912376e-01  -3.2206356e-01
   3.8976699e-01  -3.2294091e-01
   3.9109134e-01  -3.2468137e-01
   3.9305841e-01  -3.2732962e-01
   3.9502481e-01  -3.3003956e-01
   3.9699042e-01  -3.3280947e-01
   3.9895575e-01  -3.3563789e-01
   3.9896876e-01  -3.3565700e-01
   4.0092134e-01  -3.3845082e-01
   4.0288655e-01  -3.4131559e-01
   4.0485083e-01  -3.4422816e-01
   4.0681470e-01  -3.4718642e-01
   4.0804208e-01  -3.4906849e-01
   4.0877823e-01  -3.5017857e-01
   4.1074154e-01  -3.5315426e-01
   4.1270462e-01  -3.5589932e-01
   4.1466662e-01  -3.5886073e-01
   4.1662756e-01  -3.6215101e-01
   4.1682329e-01  -3.6248974e-01
   4.1858822e-01  -3.6538369e-01
   4.2055011e-01  -3.6831103e-01
   4.2251191e-01  -3.7129873e-01
   4.2447267e-01  -3.7446616e-01
   4.2566188e-01  -3.7639362e-01
   4.2643333e-01  -3.7760773e-01
   4.2839433e-01  -3.8070361e-01
   4.3035560e-01  -3.8379320e-01
   4.3231671e-01  -3.8687773e-01
   4.3427789e-01  -3.8996154e-01
   4.3464132e-01  -3.9053312e-01
   4.3623848e-01  -3.9298367e-01
   4.3819918e-01  -3.9598814e-01
   4.4016039e-01  -3.9898781e-01
   4.4212166e-01  -4.0198465e-01
   4.4408270e-01  -4.0497199e-01
   4.4422713e-01  -4.0519080e-01
   4.4604402e-01  -4.0785752e-01
   4.4800584e-01  -4.1071235e-01
   4.4996817e-01  -4.1358200e-01
   4.5193062e-01  -4.1644411e-01
   4.5389361e-01  -4.1932162e-01
   4.5433880e-01  -4.1998095e-01
   4.5585738e-01  -4.2216371e-01
   4.5782153e-01  -4.2498878e-01
   4.5978563e-01  -4.2776500e-01
   4.6175032e-01  -4.3040197e-01
   4.6371639e-01  -4.3279359e-01
   4.6568379e-01  -4.3500644e-01
   4.6625857e-01  -4.3568520e-01
   4.6765034e-01  -4.3728595e-01
   4.6961670e-01  -4.3960444e-01
   4.7158339e-01  -4.4200995e-01
   4.7355068e-01  -4.4431638e-01
   4.7551889e-01  -4.4658384e-01
   4.7748798e-01  -4.4877268e-01
   4.7945779e-01  -4.5088377e-01
   4.8056518e-01  -4.5202462e-01
   4.8142829e-01  -4.5288844e-01
   4.8339949e-01  -4.5477461e-01
   4.8537136e-01  -4.5656225e-01
   4.8734382e-01  -4.5824750e-01
   4.8931678e-01  -4.5985352e-01
   4.9129033e-01  -4.6138708e-01
   4.9326447e-01  -4.6281221e-01
   4.9523906e-01  -4.6412619e-01
   4.9721438e-01  -4.6542841e-01
   4.9918826e-01  -4.6644327e-01
   5.0116150e-01  -4.6717546e-01
   5.0313701e-01  -4.6805825e-01
   5.0511323e-01  -4.6893840e-01
   5.0708983e-01  -4.6968174e-01
   5.0817473e-01  -4.7003348e-01
   5.0906688e-01  -4.7031689e-01
   5.1104437e-01  -4.7083803e-01
   5.1302220e-01  -4.7124360e-01
   5.1500027e-01  -4.7152471e-01
   5.1697850e-01  -4.7167929e-01
   5.1895678e-01  -4.7170241e-01
   5.2093504e-01  -4.7159185e-01
   5.2291318e-01  -4.7134549e-01
   5.2489113e-01  -4.7096219e-01
   5.2686880e-01  -4.7042651e-01
   5.2884610e-01  -4.6974385e-01
   5.3082293e-01  -4.6891119e-01
   5.3279921e-01  -4.6792497e-01
   5.3477482e-01  -4.6677734e-01
   5.3674976e-01  -4.6543569e-01
   5.3872304e-01  -4.6394882e-01
   5.4069438e-01  -4.6295698e-01
   5.4266656e-01  -4.6192445e-01
   5.4463951e-01  -4.6029814e-01
   5.4661135e-01  -4.5860721e-01
   5.4858244e-01  -4.5677328e-01
   5.5055272e-01  -4.5481320e-01
   5.5252218e-01  -4.5273175e-01
   5.5449074e-01  -4.5047543e-01
   5.5645842e-01  -4.4810502e-01
   5.5842518e-01  -4.4562631e-01
   5.6039101e-01  -4.4304231e-01
   5.6235588e-01  -4.4035751e-01
   5.6431979e-01  -4.3757588e-01
   5.6628275e-01  -4.3470176e-01
   5.6824443e-01  -4.3167701e-01
   5.7020516e-01  -4.2856263e-01
   5.7216508e-01  -4.2536787e-01
   5.7412417e-01  -4.2209488e-01
   5.7608241e-01  -4.1874958e-01
   5.7803965e-01  -4.1531486e-01
   5.7999657e-01  -4.1175437e-01
   5.8195244e-01  -4.0812162e-01
   5.8390761e-01  -4.0443643e-01
   5.8585983e-01  -4.0034919e-01
   5.8781497e-01  -3.9728182e-01
   5.8977075e-01  -3.9437757e-01
   5.9172292e-01  -3.9044009e-01
   5.9367597e-01  -3.8659943e-01
   5.9562905e-01  -3.8276594e-01
   5.9758156e-01  -3.7891749e-01
   5.9953385e-01  -3.7498270e-01
   6.0148602e-01  -3.7099793e-01
   6.0343823e-01  -3.6699297e-01
   6.0539036e-01  -3.6298527e-01
   6.0734292e-01  -3.5890238e-01
   6.0929533e-01  -3.5482490e-01
   6.1124802e-01  -3.5075372e-01
   6.1320132e-01  -3.4668725e-01
   6.1515510e-01  -3.4256598e-01
   6.1710892e-01  -3.3842155e-01
   6.1906302e-01  -3.3430955e-01
   6.2101777e-01  -3.3023016e-01
   6.2297297e-01  -3.2613483e-01
   6.2492845e-01  -3.2205056e-01
   6.2688437e-01  -3.1801494e-01
   6.2884082e-01  -3.1404836e-01
   6.3079779e-01  -3.1013506e-01
   6.3275522e-01  -3.0614350e-01
   6.3471326e-01  -3.0218680e-01
   6.3667184e-01  -2.9830585e-01
   6.3863139e-01  -2.9453061e-01
   6.4059195e-01  -2.9076290e-01
   6.4255293e-01  -2.8706330e-01
   6.4451451e-01  -2.8331648e-01
   6.4647732e-01  -2.7967734e-01
   6.4844142e-01  -2.7620706e-01
   6.5040525e-01  -2.7279546e-01
   6.5236927e-01  -2.6943897e-01
   6.5433461e-01  -2.6596143e-01
   6.5630140e-01  -2.6255754e-01
   6.5826925e-01  -2.5920427e-01
   6.6023796e-01  -2.5590262e-01
   6.6220798e-01  -2.5268614e-01
   6.6417907e-01  -2.4955788e-01
   6.6615131e-01  -2.4651898e-01
   6.6812488e-01  -2.4355102e-01
   6.7010002e-01  -2.4062031e-01
   6.7207629e-01  -2.3778439e-01
   6.7405357e-01  -2.3504929e-01
   6.7603193e-01  -2.3230485e-01
   6.7800987e-01  -2.2995744e-01
   6.7998759e-01  -2.2794882e-01
   6.8196753e-01  -2.2566830e-01
   6.8394903e-01  -2.2319929e-01
   6.8592818e-01  -2.2121750e-01
   6.8790815e-01  -2.1928956e-01
   6.8989134e-01  -2.1731966e-01
   6.9187592e-01  -2.1541235e-01
   6.9385744e-01  -2.1372533e-01
   6.9583973e-01  -2.1211541e-01
   6.9782768e-01  -2.1040803e-01
   6.9981655e-01  -2.0886729e-01
   7.0180657e-01  -2.0745382e-01
   7.0379758e-01  -2.0620170e-01
   7.0578952e-01  -2.0510664e-01
   7.0778235e-01  -2.0417362e-01
   7.0977592e-01  -2.0340816e-01
   7.1176997e-01  -2.0281888e-01
   7.1376406e-01  -2.0241575e-01
   7.1575840e-01  -2.0222486e-01
   7.1775318e-01  -2.0228921e-01
   7.1974950e-01  -2.0267440e-01
   7.2173492e-01  -2.0322061e-01
   7.2371582e-01  -2.0404348e-01
   7.2569526e-01  -2.0504976e-01
   7.2766115e-01  -2.0619870e-01
   7.2961141e-01  -2.0771088e-01
   7.3153535e-01  -2.0948796e-01
   7.3341308e-01  -2.1157780e-01
   7.3525521e-01  -2.1404540e-01
   7.3635386e-01  -2.1574032e-01
   7.3704960e-01  -2.1681272e-01
   7.3931973e-01  -2.2076536e-01
   7.3971670e-01  -2.2148018e-01
   7.4052608e-01  -2.2324720e-01
   7.4140901e-01  -2.2533073e-01
   7.4253111e-01  -2.2804691e-01
   7.4315491e-01  -2.2972968e-01
   7.4316434e-01  -2.2975514e-01
   7.4362256e-01  -2.3099136e-01
   7.4406520e-01  -2.3225805e-01
   7.4416762e-01  -2.3254064e-01
   7.4448746e-01  -2.3343417e-01
   7.4523763e-01  -2.3571608e-01
   7.4527439e-01  -2.3582727e-01
   7.4555848e-01  -2.3676601e-01
   7.4590624e-01  -2.3797793e-01
   7.4627030e-01  -2.3909638e-01
   7.4647886e-01  -2.3976495e-01
   7.4667666e-01  -2.4039501e-01
   7.4710787e-01  -2.4175927e-01
   7.4755446e-01  -2.4296134e-01
   7.4773966e-01  -2.4346721e-01
   7.4877946e-01  -2.4613258e-01
   7.4950117e-01  -2.4818489e-01
   7.5039872e-01  -2.5078657e-01
   7.5057080e-01  -2.5127453e-01
   7.5229547e-01  -2.5612987e-01
   7.5349701e-01  -2.5941677e-01
   7.5395184e-01  -2.6066514e-01
   7.5569828e-01  -2.6448871e-01
   7.5750972e-01  -2.6792779e-01
   7.5936273e-01  -2.7209604e-01
   7.6124832e-01  -2.7564840e-01
   7.6168907e-01  -2.7639917e-01
   7.6315567e-01  -2.7881042e-01
   7.6506916e-01  -2.8215039e-01
   7.6697446e-01  -2.8486639e-01
   7.6891218e-01  -2.8667381e-01
   7.7084010e-01  -2.8827788e-01
   7.7277173e-01  -2.8976094e-01
   7.7469754e-01  -2.9074152e-01
   7.7660637e-01  -2.9095820e-01
   7.7851510e-01  -2.9107783e-01
   7.8038314e-01  -2.9162207e-01
   7.8272541e-01  -2.9151519e-01
   7.8393887e-01  -2.9158466e-01
   7.8556284e-01  -2.9130034e-01
   7.8738337e-01  -2.9044937e-01
   7.8933032e-01  -2.8942463e-01
   7.9126019e-01  -2.8834897e-01
   7.9308988e-01  -2.8722660e-01
   7.9431745e-01  -2.8601918e-01
   7.9494832e-01  -2.8540937e-01
   7.9659818e-01  -2.8347986e-01
   7.9830323e-01  -2.8153325e-01
   8.0008224e-01  -2.7923556e-01
   8.0184362e-01  -2.7664998e-01
   8.0251777e-01  -2.7561670e-01
   8.0362785e-01  -2.7373522e-01
   8.0601407e-01  -2.6974999e-01
   8.0670995e-01  -2.6851324e-01
   8.0810988e-01  -2.6588360e-01
   8.0990836e-01  -2.6225629e-01
   8.1023397e-01  -2.6164993e-01
   8.1215959e-01  -2.5746777e-01
   8.1388774e-01  -2.5344380e-01
   8.1559787e-01  -2.4902644e-01
   8.1604926e-01  -2.4782764e-01
   8.1692207e-01  -2.4556122e-01
   8.1969525e-01  -2.3836067e-01
   8.2004834e-01  -2.3740610e-01
   8.2315837e-01  -2.2776093e-01
   8.2489575e-01  -2.2205884e-01
   8.2558702e-01  -2.1965745e-01
   8.2572261e-01  -2.1920191e-01
   8.2775784e-01  -2.1205125e-01
   8.2959223e-01  -2.0555799e-01
   8.2960222e-01  -2.0551992e-01
   8.2962574e-01  -2.0542918e-01
   8.3322322e-01  -1.9098171e-01
   8.3404338e-01  -1.8718327e-01
   8.3669566e-01  -1.7485698e-01
   8.3852319e-01  -1.6553762e-01
   8.3986497e-01  -1.5865381e-01
   8.4281379e-01  -1.4233992e-01
   8.4512842e-01  -1.2712786e-01
   8.4652809e-01  -1.1640372e-01
   8.4722621e-01  -1.1104435e-01
   8.4897195e-01  -9.5662258e-02
   8.5039170e-01  -8.0979203e-02
   8.5159573e-01  -6.6434703e-02
   8.5262091e-01  -5.1387222e-02
   8.5280780e-01  -4.8361640e-02
   8.5311624e-01  -4.2093968e-02
   8.5347780e-01  -3.4134451e-02
   8.5378951e-01  -2.5402465e-02
   8.5392176e-01  -2.0165336e-02
   8.5399423e-01  -1.6869240e-02
   8.5408641e-01  -1.2630516e-02
   8.5409633e-01  -1.2101535e-02
   8.5411370e-01  -1.0215932e-02
   8.5413088e-01  -8.2025393e-03
   8.5414822e-01  -6.1529199e-03
   8.5416554e-01  -4.1010322e-03
   8.5418294e-01  -2.0565745e-03


==> data/DARPA_waterline_o3_10.dat <==
   1.4988822e-01  -1.4265669e-03
   1.4990711e-01  -2.0023637e-03
   1.4998684e-01  -4.0358635e-03
   1.5002489e-01  -5.0228438e-03
   1.5006687e-01  -6.1088837e-03
   1.5014946e-01  -8.2219032e-03
   1.5021611e-01  -9.8852502e-03
   1.5023490e-01  -1.0357288e-02
   1.5032140e-01  -1.2500691e-02
   1.5050599e-01  -1.6939230e-02
   1.5067034e-01  -1.9057283e-02
   1.5092798e-01  -2.1602946e-02
   1.5111031e-01  -2.3301296e-02
   1.5153420e-01  -2.7061449e-02
   1.5155968e-01  -2.7286611e-02
   1.5250827e-01  -3.4751489e-02
   1.5259411e-01  -3.5409820e-02
   1.5317631e-01  -3.8791722e-02
   1.5334873e-01  -3.9782861e-02
   1.5403649e-01  -4.3732572e-02
   1.5452716e-01  -4.6176218e-02
   1.5507913e-01  -4.9194172e-02
   1.5629910e-01  -5.4958896e-02
   1.5757420e-01  -6.0367623e-02
   1.5886864e-01  -6.5840905e-02
   1.6023879e-01  -7.0943708e-02
   1.6163069e-01  -7.5813032e-02
   1.6305182e-01  -8.0759036e-02
   1.6446945e-01  -8.5506453e-02
   1.6601627e-01  -9.0224160e-02
   1.6757098e-01  -9.4682156e-02
   1.6907832e-01  -9.8982886e-02
   1.7054734e-01  -1.0314897e-01
   1.7212055e-01  -1.0710637e-01
   1.7374679e-01  -1.1102436e-01
   1.7523654e-01  -1.1457775e-01
   1.7678110e-01  -1.1766675e-01
   1.7856869e-01  -1.1994295e-01
   1.8037346e-01  -1.2222824e-01
   1.8216229e-01  -1.2432082e-01
   1.8389517e-01  -1.2626850e-01
   1.8555057e-01  -1.2813284e-01
   1.8720851e-01  -1.2992005e-01
   1.8908110e-01  -1.3202120e-01
   1.9088544e-01  -1.3398014e-01
   1.9267056e-01  -1.3591810e-01
   1.9437480e-01  -1.3774996e-01
   1.9606142e-01  -1.3955955e-01
   1.9782776e-01  -1.4128749e-01
   1.9987257e-01  -1.4337456e-01
   2.0180245e-01  -1.4409136e-01
   2.0376430e-01  -1.4429105e-01
   2.0572836e-01  -1.4439175e-01
   2.0767725e-01  -1.4455286e-01
   2.0962039e-01  -1.4474160e-01
   2.1156548e-01  -1.4491740e-01
   2.1351315e-01  -1.4506328e-01
   2.1545399e-01  -1.4520909e-01
   2.1737954e-01  -1.4537077e-01
   2.1928157e-01  -1.4555288e-01
   2.2115308e-01  -1.4574750e-01
   2.2297420e-01  -1.4594422e-01
   2.2474170e-01  -1.4623610e-01
   2.2663892e-01  -1.4655964e-01
   2.2765560e-01  -1.4665570e-01
   2.2868858e-01  -1.4673772e-01
   2.2966158e-01  -1.4684422e-01
   2.3083333e-01  -1.4702993e-01
   2.3125671e-01  -1.4711935e-01
   2.3167678e-01  -1.4720116e-01
   2.3205762e-01  -1.4727316e-01
   2.3242855e-01  -1.4734520e-01
   2.3279232e-01  -1.4741866e-01
   2.3320387e-01  -1.4751219e-01
   2.3333761e-01  -1.4751135e-01
   2.3382236e-01  -1.4750948e-01
   2.3425841e-01  -1.4749085e-01
   2.3474737e-01  -1.4745781e-01
   2.3539622e-01  -1.4738113e-01
   2.3616470e-01  -1.4730657e-01
   2.3735095e-01  -1.4709003e-01
   2.3962661e-01  -1.4601490e-01
   2.4110156e-01  -1.4481210e-01
   2.4164862e-01  -1.4429151e-01
   2.4375229e-01  -1.4174174e-01
   2.4598561e-01  -1.3850543e-01
   2.4834663e-01  -1.3470637e-01
   2.5077755e-01  -1.3059297e-01
   2.5216658e-01  -1.2817409e-01
   2.5325579e-01  -1.2622204e-01
   2.5578212e-01  -1.2152565e-01
   2.5830570e-01  -1.1683712e-01
   2.6081701e-01  -1.1228628e-01
   2.6116647e-01  -1.1176454e-01
   2.6318865e-01  -1.0894697e-01
   2.6558345e-01  -1.0534677e-01
   2.6794816e-01  -1.0197087e-01
   2.7019073e-01  -9.9638905e-02
   2.7247707e-01  -9.6929355e-02
   2.7407682e-01  -9.5057383e-02
   2.7475960e-01  -9.4290395e-02
   2.7702826e-01  -9.1841395e-02
   2.7933030e-01  -8.9160795e-02
   2.8156028e-01  -8.7031070e-02
   2.8370881e-01  -8.5498498e-02
   2.8583092e-01  -8.4165065e-02
   2.8786892e-01  -8.3470179e-02
   2.8984979e-01  -8.3225193e-02
   2.9189859e-01  -8.2463893e-02
   2.9400781e-01  -8.1251825e-02
   2.9610778e-01  -8.0123411e-02
   2.9822147e-01  -7.8964461e-02
   2.9977687e-01  -7.8136822e-02
   3.0033930e-01  -7.7754857e-02
   3.0247644e-01  -7.6472295e-02
   3.0457535e-01  -7.5469099e-02
   3.0664124e-01  -7.4700123e-02
   3.0867777e-01  -7.4140725e-02
   3.1069822e-01  -7.3704824e-02
   3.1270004e-01  -7.3409452e-02
   3.1467194e-01  -7.3303690e-02
   3.1661639e-01  -7.3406553e-02
   3.1854003e-01  -7.3675914e-02
   3.2042975e-01  -7.4141695e-02
   3.2239173e-01  -7.4103900e-02
   3.2438139e-01  -7.3877515e-02
   3.2625898e-01  -7.4462160e-02
   3.2808556e-01  -7.5389531e-02
   3.2996967e-01  -7.5944573e-02
   3.3188512e-01  -7.6267534e-02
   3.3386233e-01  -7.6144937e-02
   3.3575009e-01  -7.6677461e-02
   3.3761727e-01  -7.7410447e-02
   3.3959750e-01  -7.7315940e-02
   3.4156092e-01  -7.7356249e-02
   3.4346904e-01  -7.7764342e-02
   3.4534598e-01  -7.8409451e-02
   3.4720618e-01  -7.9218751e-02
   3.4906281e-01  -8.0015768e-02
   3.5091261e-01  -8.0873878e-02
   3.5275406e-01  -8.1813574e-02
   3.5458566e-01  -8.2816911e-02
   3.5643153e-01  -8.3710773e-02
   3.5827656e-01  -8.4634813e-02
   3.6009283e-01  -8.5759791e-02
   3.6189187e-01  -8.7011518e-02
   3.6367319e-01  -8.8396936e-02
   3.6543506e-01  -8.9929016e-02
   3.6719068e-01  -9.1555260e-02
   3.6893474e-01  -9.3294568e-02
   3.7066066e-01  -9.5174729e-02
   3.7236663e-01  -9.7209682e-02
   3.7405251e-01  -9.9401384e-02
   3.7571208e-01  -1.0179682e-01
   3.7733513e-01  -1.0447581e-01
   3.7900422e-01  -1.0678161e-01
   3.8066050e-01  -1.0918307e-01
   3.8223398e-01  -1.1223397e-01
   3.8379224e-01  -1.1540757e-01
   3.8539479e-01  -1.1823969e-01
   3.8701665e-01  -1.2091957e-01
   3.8863332e-01  -1.2356371e-01
   3.9022381e-01  -1.2640676e-01
   3.9178639e-01  -1.2946124e-01
   3.9332776e-01  -1.3267782e-01
   3.9485229e-01  -1.3602201e-01
   3.9638983e-01  -1.3925843e-01
   3.9790877e-01  -1.4263838e-01
   3.9940833e-01  -1.4616826e-01
   4.0088765e-01  -1.4985585e-01
   4.0237866e-01  -1.5340606e-01
   4.0385795e-01  -1.5703988e-01
   4.0531929e-01  -1.6081460e-01
   4.0676180e-01  -1.6473730e-01
   4.0821700e-01  -1.6851130e-01
   4.0965928e-01  -1.7238122e-01
   4.1108500e-01  -1.7638194e-01
   4.1249914e-01  -1.8045451e-01
   4.1392110e-01  -1.8438057e-01
   4.1532870e-01  -1.8842048e-01
   4.1672128e-01  -1.9258010e-01
   4.1812942e-01  -1.9664367e-01
   4.1954016e-01  -2.0070513e-01
   4.2093707e-01  -2.0488291e-01
   4.2232320e-01  -2.0912419e-01
   4.2372527e-01  -2.1312893e-01
   4.2509864e-01  -2.1735542e-01
   4.2645473e-01  -2.2172864e-01
   4.2793169e-01  -2.2524819e-01
   4.2943857e-01  -2.2855787e-01
   4.3089997e-01  -2.3220255e-01
   4.3229998e-01  -2.3631352e-01
   4.3374934e-01  -2.4015685e-01
   4.3520615e-01  -2.4398026e-01
   4.3665270e-01  -2.4789559e-01
   4.3808483e-01  -2.5197180e-01
   4.3951918e-01  -2.5578554e-01
   4.4094736e-01  -2.5962002e-01
   4.4237644e-01  -2.6349515e-01
   4.4381241e-01  -2.6732641e-01
   4.4526796e-01  -2.7103417e-01
   4.4672362e-01  -2.7475916e-01
   4.4817977e-01  -2.7849841e-01
   4.4964886e-01  -2.8216380e-01
   4.5113534e-01  -2.8572320e-01
   4.5262460e-01  -2.8927924e-01
   4.5411703e-01  -2.9282961e-01
   4.5561965e-01  -2.9630861e-01
   4.5714373e-01  -2.9961125e-01
   4.5867307e-01  -3.0289327e-01
   4.6020749e-01  -3.0615815e-01
   4.6174628e-01  -3.0941545e-01
   4.6330432e-01  -3.1249270e-01
   4.6487156e-01  -3.1550901e-01
   4.6644488e-01  -3.1849981e-01
   4.6802686e-01  -3.2143675e-01
   4.6961690e-01  -3.2432568e-01
   4.7123292e-01  -3.2704691e-01
   4.7286223e-01  -3.2969675e-01
   4.7449540e-01  -3.3233349e-01
   4.7613464e-01  -3.3494704e-01
   4.7778117e-01  -3.3752327e-01
   4.7943601e-01  -3.4005338e-01
   4.8110768e-01  -3.4241505e-01
   4.8279226e-01  -3.4467954e-01
   4.8448946e-01  -3.4686320e-01
   4.8620077e-01  -3.4895154e-01
   4.8792769e-01  -3.5093088e-01
   4.8967157e-01  -3.5278944e-01
   4.9143383e-01  -3.5452235e-01
   4.9321394e-01  -3.5612910e-01
   4.9502502e-01  -3.5752679e-01
   4.9684798e-01  -3.5886505e-01
   4.9871495e-01  -3.5984051e-01
   5.0060176e-01  -3.6070225e-01
   5.0247359e-01  -3.6172822e-01
   5.0434892e-01  -3.6264433e-01
   5.0624330e-01  -3.6338458e-01
   5.0816393e-01  -3.6396217e-01
   5.1010860e-01  -3.6434072e-01
   5.1208007e-01  -3.6450826e-01
   5.1407987e-01  -3.6444821e-01
   5.1610947e-01  -3.6415314e-01
   5.1816914e-01  -3.6361839e-01
   5.2025830e-01  -3.6284297e-01
   5.2237731e-01  -3.6182718e-01
   5.2452563e-01  -3.6057102e-01
   5.2670332e-01  -3.5907349e-01
   5.2814512e-01  -3.5794083e-01
   5.2891903e-01  -3.5727520e-01
   5.3118518e-01  -3.5510051e-01
   5.3348581e-01  -3.5264980e-01
   5.3582102e-01  -3.4992125e-01
   5.3819034e-01  -3.4691188e-01
   5.4059990e-01  -3.4356096e-01
   5.4104044e-01  -3.4295343e-01
   5.4301012e-01  -3.4009828e-01
   5.4548668e-01  -3.3600733e-01
   5.4794957e-01  -3.3203652e-01
   5.5036471e-01  -3.2851871e-01
   5.5103006e-01  -3.2723124e-01
   5.5305548e-01  -3.2283151e-01
   5.5576077e-01  -3.1703572e-01
   5.5810574e-01  -3.1184343e-01
   5.5850938e-01  -3.1088081e-01
   5.6134805e-01  -3.0393574e-01
   5.6422231e-01  -2.9670435e-01
   5.6437682e-01  -2.9630802e-01
   5.6721288e-01  -2.8855561e-01
   5.7011570e-01  -2.8087533e-01
   5.7016402e-01  -2.8075316e-01
   5.7291523e-01  -2.7464288e-01
   5.7599115e-01  -2.6569623e-01
   5.7604357e-01  -2.6552927e-01
   5.7926189e-01  -2.5578506e-01
   5.8097360e-01  -2.5063610e-01
   5.8249140e-01  -2.4580302e-01
   5.8570710e-01  -2.3569094e-01
   5.8594609e-01  -2.3494486e-01
   5.8903796e-01  -2.2504080e-01
   5.9067631e-01  -2.1985293e-01
   5.9240198e-01  -2.1426053e-01
   5.9529951e-01  -2.0501039e-01
   5.9578422e-01  -2.0339557e-01
   5.9917269e-01  -1.9230245e-01
   5.9994192e-01  -1.8983485e-01
   6.0258196e-01  -1.8119823e-01
   6.0455774e-01  -1.7490662e-01
   6.0593369e-01  -1.7050990e-01
   6.0919386e-01  -1.6043270e-01
   6.0943426e-01  -1.5970988e-01
   6.1237869e-01  -1.5090913e-01
   6.1464996e-01  -1.4442710e-01
   6.1547174e-01  -1.4209581e-01
   6.1848247e-01  -1.3390072e-01
   6.2036388e-01  -1.2904603e-01
   6.2141298e-01  -1.2636263e-01
   6.2427412e-01  -1.1940746e-01
   6.2676069e-01  -1.1376623e-01
   6.2704535e-01  -1.1315174e-01
   6.2971047e-01  -1.0763535e-01
   6.3232585e-01  -1.0250621e-01
   6.3465528e-01  -9.8154363e-02
   6.3489381e-01  -9.7734172e-02
   6.3741563e-01  -9.3274299e-02
   6.3993154e-01  -8.8832805e-02
   6.4238161e-01  -8.4973591e-02
   6.4426855e-01  -8.2279532e-02
   6.4477662e-01  -8.1617367e-02
   6.4715419e-01  -7.8464024e-02
   6.4934366e-01  -7.6813926e-02
   6.5152559e-01  -7.5312528e-02
   6.5385575e-01  -7.2569890e-02
   6.5624762e-01  -6.9280788e-02
   6.5763910e-01  -6.7176560e-02
   6.5868953e-01  -6.5625989e-02
   6.6104694e-01  -6.2672565e-02
   6.6329211e-01  -6.0672407e-02
   6.6552142e-01  -5.8802395e-02
   6.6777440e-01  -5.6764012e-02
   6.6995750e-01  -5.5303851e-02
   6.7213009e-01  -5.3912615e-02
   6.7401957e-01  -5.2777613e-02
   6.7428792e-01  -5.2632736e-02
   6.7642803e-01  -5.1495365e-02
   6.7856156e-01  -5.0387884e-02
   6.8067958e-01  -4.9297862e-02
   6.8281922e-01  -4.8182610e-02
   6.8502819e-01  -4.6510444e-02
   6.8719808e-01  -4.5138014e-02
   6.8932584e-01  -4.4143120e-02
   6.9147957e-01  -4.2890539e-02
   6.9362433e-01  -4.1719178e-02
   6.9575513e-01  -4.0660281e-02
   6.9785939e-01  -3.9799032e-02
   6.9932989e-01  -3.9290400e-02
   6.9993728e-01  -3.9138188e-02
   7.0095088e-01  -3.8844699e-02
   7.0196467e-01  -3.8555461e-02
   7.0298591e-01  -3.8331544e-02
   7.0400604e-01  -3.8112833e-02
   7.0501588e-01  -3.7962556e-02
   7.0602475e-01  -3.7817611e-02
   7.0702563e-01  -3.7730296e-02
   7.0802534e-01  -3.7650909e-02
   7.0901156e-01  -3.7679437e-02
   7.0999653e-01  -3.7730582e-02
   7.1093016e-01  -3.8284668e-02
   7.1186071e-01  -3.8867902e-02
   7.1284001e-01  -3.8991538e-02
   7.1382013e-01  -3.9106458e-02
   7.1482092e-01  -3.9029810e-02
   7.1582165e-01  -3.8952357e-02
   7.1682049e-01  -3.8891149e-02
   7.1781935e-01  -3.8830418e-02
   7.1881862e-01  -3.8789941e-02
   7.1981770e-01  -3.8746762e-02
   7.2080400e-01  -3.8714011e-02
   7.2179285e-01  -3.8686870e-02
   7.2278531e-01  -3.8724508e-02
   7.2377728e-01  -3.8761925e-02
   7.2476229e-01  -3.8856414e-02
   7.2574688e-01  -3.8951976e-02
   7.2672090e-01  -3.9122743e-02
   7.2769573e-01  -3.9285770e-02
   7.2865099e-01  -3.9591834e-02
   7.2960513e-01  -3.9909081e-02
   7.3058569e-01  -4.0048196e-02
   7.3156598e-01  -4.0178949e-02
   7.3341652e-01  -4.1079738e-02
   7.3525163e-01  -4.1856739e-02
   7.3694701e-01  -4.3092187e-02
   7.3845046e-01  -4.4432121e-02
   7.4006116e-01  -4.5401258e-02
   7.4088464e-01  -4.6358498e-02
   7.4172015e-01  -4.7191619e-02
   7.4248547e-01  -4.8491077e-02
   7.4281122e-01  -4.9606044e-02
   7.4315490e-01  -5.0523753e-02
   7.4346840e-01  -5.1515092e-02
   7.4380777e-01  -5.2357538e-02
   7.4412459e-01  -5.3226876e-02
   7.4442229e-01  -5.4266259e-02
   7.4470049e-01  -5.5498109e-02
   7.4507884e-01  -5.7175037e-02
   7.4527154e-01  -5.7899738e-02
   7.4541012e-01  -5.8416969e-02
   7.4566719e-01  -5.9409356e-02
   7.4590294e-01  -6.0594108e-02
   7.4613897e-01  -6.1812313e-02
   7.4638365e-01  -6.2943251e-02
   7.4663663e-01  -6.4010951e-02
   7.4690172e-01  -6.4948469e-02
   7.4720080e-01  -6.5681373e-02
   7.4721153e-01  -6.5706059e-02
   7.4813186e-01  -6.8230835e-02
   7.4877684e-01  -7.0337084e-02
   7.4954875e-01  -7.3061747e-02
   7.5029110e-01  -7.5126301e-02
   7.5153430e-01  -7.9513743e-02
   7.5296411e-01  -8.2785461e-02
   7.5430862e-01  -8.6684670e-02
   7.5568645e-01  -9.0596958e-02
   7.5722301e-01  -9.3262740e-02
   7.5885843e-01  -9.5301163e-02
   7.6048600e-01  -9.7582905e-02
   7.6213814e-01  -9.9742180e-02
   7.6379254e-01  -1.0192106e-01
   7.6547374e-01  -1.0388632e-01
   7.6727319e-01  -1.0484559e-01
   7.6938482e-01  -1.0493455e-01
   7.7106701e-01  -1.0460067e-01
   7.7278517e-01  -1.0414051e-01
   7.7457258e-01  -1.0378023e-01
   7.7645737e-01  -1.0299068e-01
   7.7685953e-01  -1.0251025e-01
   7.7737099e-01  -1.0184767e-01
   7.7986306e-01  -9.8515306e-02
   7.8254297e-01  -9.4710637e-02
   7.8319338e-01  -9.3702999e-02
   7.8514913e-01  -8.9202434e-02
   7.8834546e-01  -7.8670132e-02
   7.8847654e-01  -7.8211388e-02
   7.9219431e-01  -6.2560465e-02
   7.9247018e-01  -6.1317273e-02
   7.9488222e-01  -4.6677361e-02
   7.9573318e-01  -3.9188742e-02
   7.9640499e-01  -3.2658481e-02
   7.9672171e-01  -2.8546972e-02
   7.9695223e-01  -2.5342210e-02
   7.9728786e-01  -2.0316526e-02
   7.9758131e-01  -1.5806208e-02
   7.9773786e-01  -1.1667045e-02
   7.9781016e-01  -9.6554690e-03
   7.9787869e-01  -7.6864811e-03
   7.9794498e-01  -5.7479423e-03
   7.9800970e-01  -3.8349654e-03
   7.9807557e-01  -1.9352083e-03


==> data/DARPA_waterline_o4_02.dat <==
   1.4983644e-01  -7.4472491e-05
   1.4985611e-01  -1.9997752e-03
   1.4986752e-01  -4.0049510e-03
   1.4987968e-01  -5.9972588e-03
   1.4989257e-01  -8.0967260e-03
   1.4990539e-01  -1.0291062e-02
   1.4991891e-01  -1.2950370e-02
   1.4993586e-01  -1.6842187e-02
   1.5011062e-01  -2.1042441e-02
   1.5031069e-01  -2.5839810e-02
   1.5064750e-01  -3.3978506e-02
   1.5151198e-01  -4.2146295e-02
   1.5179481e-01  -4.4725273e-02
   1.5249241e-01  -5.1098106e-02
   1.5328873e-01  -5.6516254e-02
   1.5514086e-01  -6.8244060e-02
   1.5843477e-01  -8.3925406e-02
   1.5892152e-01  -8.5924743e-02
   1.6246573e-01  -1.0054134e-01
   1.6272300e-01  -1.0147415e-01
   1.6625504e-01  -1.1433888e-01
   1.6703053e-01  -1.1719454e-01
   1.6927936e-01  -1.2464801e-01
   1.7246444e-01  -1.3522628e-01
   1.7260902e-01  -1.3565891e-01
   1.7549751e-01  -1.4401696e-01
   1.7802175e-01  -1.4961754e-01
   1.7982725e-01  -1.5313587e-01
   1.8033080e-01  -1.5407894e-01
   1.8037972e-01  -1.5416651e-01
   1.8243910e-01  -1.5785451e-01
   1.8427331e-01  -1.6131522e-01
   1.8618442e-01  -1.6509305e-01
   1.8811507e-01  -1.6897101e-01
   1.8825599e-01  -1.6925722e-01
   1.9051759e-01  -1.7360954e-01
   1.9292551e-01  -1.7838182e-01
   1.9502953e-01  -1.8263859e-01
   1.9606665e-01  -1.8430460e-01
   1.9687987e-01  -1.8635383e-01
   1.9877924e-01  -1.9018564e-01
   2.0098427e-01  -1.9416837e-01
   2.0322491e-01  -1.9716211e-01
   2.0545000e-01  -1.9979508e-01
   2.0769903e-01  -2.0244519e-01
   2.0975367e-01  -2.0487741e-01
   2.1170488e-01  -2.0790072e-01
   2.1365254e-01  -2.1176610e-01
   2.1559330e-01  -2.1567207e-01
   2.1752239e-01  -2.1988991e-01
   2.1943441e-01  -2.2407695e-01
   2.2132143e-01  -2.2840456e-01
   2.2313029e-01  -2.3309322e-01
   2.2476970e-01  -2.3611756e-01
   2.2493525e-01  -2.3643224e-01
   2.2774740e-01  -2.4357905e-01
   2.2795450e-01  -2.4423689e-01
   2.2898813e-01  -2.4726728e-01
   2.3013582e-01  -2.5028968e-01
   2.3101644e-01  -2.5280878e-01
   2.3144546e-01  -2.5407755e-01
   2.3182927e-01  -2.5521885e-01
   2.3243625e-01  -2.5693388e-01
   2.3260819e-01  -2.5743544e-01
   2.3306142e-01  -2.5878456e-01
   2.3317485e-01  -2.5911167e-01
   2.3356013e-01  -2.6004929e-01
   2.3398911e-01  -2.6115260e-01
   2.3453190e-01  -2.6252205e-01
   2.3527521e-01  -2.6447420e-01
   2.3547977e-01  -2.6498511e-01
   2.3576087e-01  -2.6552662e-01
   2.3613081e-01  -2.6648999e-01
   2.3674902e-01  -2.6810623e-01
   2.3767082e-01  -2.7046870e-01
   2.3801026e-01  -2.7110409e-01
   2.3989531e-01  -2.7529142e-01
   2.4162134e-01  -2.7957304e-01
   2.4289659e-01  -2.8238898e-01
   2.4361274e-01  -2.8397465e-01
   2.4607510e-01  -2.8886235e-01
   2.4840303e-01  -2.9240297e-01
   2.5079817e-01  -2.9624658e-01
   2.5303967e-01  -2.9899136e-01
   2.5500577e-01  -3.0066658e-01
   2.5697768e-01  -3.0243497e-01
   2.5895202e-01  -3.0375139e-01
   2.6092794e-01  -3.0479177e-01
   2.6290479e-01  -3.0556692e-01
   2.6488214e-01  -3.0608800e-01
   2.6685971e-01  -3.0636710e-01
   2.6883731e-01  -3.0641702e-01
   2.7081479e-01  -3.0625053e-01
   2.7279205e-01  -3.0588031e-01
   2.7476901e-01  -3.0531911e-01
   2.7674561e-01  -3.0458029e-01
   2.7872182e-01  -3.0367769e-01
   2.8069759e-01  -3.0262620e-01
   2.8267292e-01  -3.0144193e-01
   2.8464782e-01  -3.0014287e-01
   2.8662230e-01  -2.9875241e-01
   2.8859653e-01  -2.9727293e-01
   2.9046803e-01  -2.9600097e-01
   2.9228917e-01  -2.9461844e-01
   2.9408213e-01  -2.9287082e-01
   2.9586079e-01  -2.9106844e-01
   2.9762966e-01  -2.8924431e-01
   2.9938687e-01  -2.8736659e-01
   3.0113727e-01  -2.8547675e-01
   3.0287330e-01  -2.8348710e-01
   3.0459745e-01  -2.8140231e-01
   3.0610612e-01  -2.7948189e-01
   3.0634149e-01  -2.7916398e-01
   3.0831107e-01  -2.7649789e-01
   3.1028034e-01  -2.7390100e-01
   3.1224936e-01  -2.7135295e-01
   3.1421814e-01  -2.6884108e-01
   3.1618675e-01  -2.6635805e-01
   3.1815479e-01  -2.6389938e-01
   3.1894475e-01  -2.6291722e-01
   3.2012082e-01  -2.6133610e-01
   3.2208996e-01  -2.5870627e-01
   3.2405787e-01  -2.5609877e-01
   3.2602533e-01  -2.5350702e-01
   3.2799252e-01  -2.5092604e-01
   3.2995962e-01  -2.4835293e-01
   3.3189685e-01  -2.4579147e-01
   3.3357015e-01  -2.4339336e-01
   3.3532133e-01  -2.4166500e-01
   3.3710191e-01  -2.4017288e-01
   3.3882965e-01  -2.3823571e-01
   3.4053224e-01  -2.3607873e-01
   3.4224773e-01  -2.3403462e-01
   3.4396375e-01  -2.3200494e-01
   3.4557629e-01  -2.3010755e-01
   3.4569516e-01  -2.2995952e-01
   3.4766163e-01  -2.2751129e-01
   3.4962803e-01  -2.2508112e-01
   3.5159447e-01  -2.2267406e-01
   3.5356086e-01  -2.2029410e-01
   3.5552719e-01  -2.1794482e-01
   3.5749356e-01  -2.1562924e-01
   3.5834844e-01  -2.1463438e-01
   3.5945985e-01  -2.1323420e-01
   3.6142610e-01  -2.1079441e-01
   3.6339239e-01  -2.0840108e-01
   3.6535871e-01  -2.0605458e-01
   3.6732504e-01  -2.0375438e-01
   3.6929141e-01  -2.0149843e-01
   3.7125780e-01  -1.9928303e-01
   3.7298313e-01  -1.9722510e-01
   3.7468750e-01  -1.9520816e-01
   3.7638824e-01  -1.9317126e-01
   3.7809491e-01  -1.9117306e-01
   3.7986911e-01  -1.8972391e-01
   3.8166052e-01  -1.8842496e-01
   3.8339944e-01  -1.8669321e-01
   3.8514674e-01  -1.8503356e-01
   3.8611849e-01  -1.8411674e-01
   3.8699227e-01  -1.8323391e-01
   3.8895925e-01  -1.8127944e-01
   3.9092627e-01  -1.7936495e-01
   3.9289333e-01  -1.7748963e-01
   3.9486044e-01  -1.7565458e-01
   3.9682758e-01  -1.7386175e-01
   3.9879477e-01  -1.7211361e-01
   4.0076199e-01  -1.7041319e-01
   4.0235567e-01  -1.6907526e-01
   4.0272927e-01  -1.6874015e-01
   4.0469658e-01  -1.6702506e-01
   4.0666398e-01  -1.6536687e-01
   4.0863146e-01  -1.6375899e-01
   4.1059901e-01  -1.6219808e-01
   4.1256660e-01  -1.6068241e-01
   4.1453422e-01  -1.5922898e-01
   4.1650181e-01  -1.5786744e-01
   4.1846946e-01  -1.5651082e-01
   4.2043716e-01  -1.5496103e-01
   4.2149829e-01  -1.5431123e-01
   4.2240539e-01  -1.5370879e-01
   4.2437351e-01  -1.5260045e-01
   4.2634120e-01  -1.5119368e-01
   4.2830903e-01  -1.4983816e-01
   4.3027690e-01  -1.4851958e-01
   4.3224480e-01  -1.4724398e-01
   4.3421273e-01  -1.4601402e-01
   4.3618070e-01  -1.4483173e-01
   4.3814871e-01  -1.4370245e-01
   4.4011675e-01  -1.4265392e-01
   4.4208478e-01  -1.4170338e-01
   4.4405286e-01  -1.4070296e-01
   4.4602101e-01  -1.3962286e-01
   4.4784258e-01  -1.3852100e-01
   4.4965415e-01  -1.3737382e-01
   4.5149850e-01  -1.3647166e-01
   4.5335688e-01  -1.3565924e-01
   4.5519033e-01  -1.3466074e-01
   4.5703996e-01  -1.3377619e-01
   4.5890682e-01  -1.3300472e-01
   4.6076562e-01  -1.3217427e-01
   4.6262596e-01  -1.3135948e-01
   4.6448723e-01  -1.3055414e-01
   4.6634967e-01  -1.2975916e-01
   4.6821324e-01  -1.2897389e-01
   4.7007775e-01  -1.2819679e-01
   4.7194310e-01  -1.2742673e-01
   4.7380998e-01  -1.2666793e-01
   4.7567942e-01  -1.2592666e-01
   4.7755272e-01  -1.2521105e-01
   4.7836101e-01  -1.2491631e-01
   4.7948222e-01  -1.2448200e-01
   4.8145062e-01  -1.2375372e-01
   4.8341902e-01  -1.2304732e-01
   4.8538742e-01  -1.2234561e-01
   4.8735584e-01  -1.2164473e-01
   4.8932426e-01  -1.2095095e-01
   4.9129270e-01  -1.2025939e-01
   4.9326114e-01  -1.1956499e-01
   4.9522958e-01  -1.1886963e-01
   4.9719802e-01  -1.1817011e-01
   4.9916647e-01  -1.1746690e-01
   5.0113491e-01  -1.1670632e-01
   5.0310342e-01  -1.1611935e-01
   5.0507191e-01  -1.1546034e-01
   5.0704035e-01  -1.1454881e-01
   5.0900883e-01  -1.1370841e-01
   5.1097732e-01  -1.1291773e-01
   5.1294581e-01  -1.1218709e-01
   5.1491428e-01  -1.1153487e-01
   5.1688274e-01  -1.1094028e-01
   5.1885117e-01  -1.1039333e-01
   5.2081964e-01  -1.1007819e-01
   5.2278801e-01  -1.0972810e-01
   5.2475628e-01  -1.0913004e-01
   5.2613302e-01  -1.0868748e-01
   5.2672459e-01  -1.0849107e-01
   5.2869290e-01  -1.0780119e-01
   5.3066120e-01  -1.0705949e-01
   5.3262955e-01  -1.0595921e-01
   5.3459791e-01  -1.0493290e-01
   5.3656626e-01  -1.0429526e-01
   5.3853457e-01  -1.0392860e-01
   5.4050277e-01  -1.0361508e-01
   5.4247098e-01  -1.0300226e-01
   5.4443918e-01  -1.0248643e-01
   5.4640744e-01  -1.0262899e-01
   5.4837564e-01  -1.0269250e-01
   5.5034375e-01  -1.0227445e-01
   5.5231202e-01  -1.0201222e-01
   5.5428017e-01  -1.0164406e-01
   5.5624814e-01  -1.0115563e-01
   5.5821618e-01  -1.0036870e-01
   5.6018425e-01  -9.9566148e-02
   5.6215230e-01  -9.8925678e-02
   5.6412035e-01  -9.8271138e-02
   5.6608837e-01  -9.7688269e-02
   5.6805639e-01  -9.7126399e-02
   5.7002441e-01  -9.6529107e-02
   5.7199243e-01  -9.5899601e-02
   5.7396047e-01  -9.5318156e-02
   5.7592850e-01  -9.4771188e-02
   5.7789652e-01  -9.4275744e-02
   5.7986448e-01  -9.3728888e-02
   5.8183239e-01  -9.3088518e-02
   5.8380027e-01  -9.2382035e-02
   5.8576821e-01  -9.1668743e-02
   5.8773618e-01  -9.1042092e-02
   5.8970413e-01  -9.0471109e-02
   5.9167206e-01  -8.9942831e-02
   5.9363988e-01  -8.9376404e-02
   5.9560776e-01  -8.8658927e-02
   5.9757588e-01  -8.8314775e-02
   5.9954385e-01  -8.7984157e-02
   6.0151170e-01  -8.7190956e-02
   6.0347966e-01  -8.6420005e-02
   6.0392111e-01  -8.6256025e-02
   6.0544772e-01  -8.5679979e-02
   6.0741580e-01  -8.4964891e-02
   6.0938387e-01  -8.4254618e-02
   6.1135194e-01  -8.3129705e-02
   6.1332034e-01  -8.2742328e-02
   6.1528869e-01  -8.2799913e-02
   6.1725675e-01  -8.2152945e-02
   6.1922493e-01  -8.1484598e-02
   6.2119322e-01  -8.0865732e-02
   6.2316153e-01  -8.0292929e-02
   6.2512992e-01  -7.9733022e-02
   6.2709832e-01  -7.9185750e-02
   6.2906665e-01  -7.8658714e-02
   6.3103517e-01  -7.8150313e-02
   6.3300379e-01  -7.7669056e-02
   6.3497224e-01  -7.7225112e-02
   6.3694063e-01  -7.6763793e-02
   6.3890922e-01  -7.6646023e-02
   6.4087793e-01  -7.6581665e-02
   6.4284704e-01  -7.6181777e-02
   6.4481641e-01  -7.5774012e-02
   6.4678568e-01  -7.5400129e-02
   6.4875487e-01  -7.5071216e-02
   6.5072391e-01  -7.4795556e-02
   6.5269297e-01  -7.4352255e-02
   6.5466198e-01  -7.3688829e-02
   6.5663100e-01  -7.3051060e-02
   6.5860036e-01  -7.2497331e-02
   6.6057005e-01  -7.2017905e-02
   6.6253988e-01  -7.1596781e-02
   6.6450995e-01  -7.1145434e-02
   6.6647940e-01  -7.0739489e-02
   6.6844866e-01  -6.9873443e-02
   6.7041842e-01  -6.8752433e-02
   6.7238883e-01  -6.8357995e-02
   6.7435902e-01  -6.8300204e-02
   6.7632893e-01  -6.8054615e-02
   6.7829905e-01  -6.7763656e-02
   6.8026963e-01  -6.7457412e-02
   6.8224055e-01  -6.7204163e-02
   6.8421191e-01  -6.6616253e-02
   6.8618292e-01  -6.6952288e-02
   6.8815331e-01  -6.8008148e-02
   6.9012404e-01  -6.8109431e-02
   6.9209525e-01  -6.7965721e-02
   6.9406654e-01  -6.7797964e-02
   6.9603787e-01  -6.7656531e-02
   6.9800907e-01  -6.7546146e-02
   6.9998046e-01  -6.7463948e-02
   7.0195236e-01  -6.7416598e-02
   7.0392454e-01  -6.7443995e-02
   7.0589673e-01  -6.7529360e-02
   7.0786872e-01  -6.7574823e-02
   7.0984080e-01  -6.7605427e-02
   7.1181292e-01  -6.7719828e-02
   7.1378504e-01  -6.7917418e-02
   7.1575697e-01  -6.8219227e-02
   7.1772862e-01  -6.8608675e-02
   7.1969960e-01  -6.9467959e-02
   7.2166954e-01  -6.9845301e-02
   7.2363771e-01  -6.9868239e-02
   7.2560390e-01  -7.0301228e-02
   7.2756701e-01  -7.0759021e-02
   7.2952440e-01  -7.1689261e-02
   7.3147333e-01  -7.3017092e-02
   7.3341165e-01  -7.4687533e-02
   7.3533559e-01  -7.6696004e-02
   7.3722279e-01  -7.8684341e-02
   7.3913086e-01  -8.0498738e-02
   7.3924242e-01  -8.0640500e-02
   7.4045843e-01  -8.2594273e-02
   7.4134830e-01  -8.3976654e-02
   7.4278720e-01  -8.6369938e-02
   7.4290190e-01  -8.6587898e-02
   7.4351884e-01  -8.7748222e-02
   7.4411731e-01  -8.8909584e-02
   7.4459859e-01  -8.9889074e-02
   7.4494577e-01  -9.0642772e-02
   7.4503174e-01  -9.0833239e-02
   7.4553337e-01  -9.2052714e-02
   7.4600194e-01  -9.3093256e-02
   7.4613785e-01  -9.3390691e-02
   7.4642091e-01  -9.4023694e-02
   7.4682454e-01  -9.4861799e-02
   7.4729901e-01  -9.5907743e-02
   7.4755712e-01  -9.6431472e-02
   7.4838463e-01  -9.8277406e-02
   7.4934845e-01  -1.0011966e-01
   7.5013814e-01  -1.0139701e-01
   7.5044132e-01  -1.0190998e-01
   7.5190754e-01  -1.0450200e-01
   7.5304591e-01  -1.0665030e-01
   7.5369443e-01  -1.0778700e-01
   7.5593028e-01  -1.1084483e-01
   7.5796388e-01  -1.1189352e-01
   7.6000437e-01  -1.1293720e-01
   7.6215079e-01  -1.1497577e-01
   7.6423862e-01  -1.1644304e-01
   7.6637355e-01  -1.1781873e-01
   7.6852746e-01  -1.1777992e-01
   7.7049792e-01  -1.1695272e-01
   7.7215895e-01  -1.1609691e-01
   7.7389940e-01  -1.1517941e-01
   7.7566578e-01  -1.1361451e-01
   7.7743789e-01  -1.1109217e-01
   7.7897654e-01  -1.0836598e-01
   7.8057823e-01  -1.0540251e-01
   7.8211086e-01  -1.0245156e-01
   7.8356644e-01  -9.9327271e-02
   7.8503302e-01  -9.5908786e-02
   7.8648298e-01  -9.1736899e-02
   7.8772434e-01  -8.6999186e-02
   7.8900330e-01  -8.1838580e-02
   7.9036634e-01  -7.5981412e-02
   7.9157755e-01  -7.0411958e-02
   7.9279207e-01  -6.4227797e-02
   7.9391576e-01  -5.7341519e-02
   7.9491633e-01  -4.9843684e-02
   7.9531520e-01  -4.6714447e-02
   7.9572614e-01  -4.2473593e-02
   7.9605811e-01  -3.9296043e-02
   7.9605942e-01  -3.9281937e-02
   7.9699917e-01  -2.7183897e-02
   7.9728832e-01  -2.2136253e-02
   7.9746257e-01  -1.9300729e-02
   7.9761315e-01  -1.6746804e-02
   7.9773631e-01  -1.3912702e-02
   7.9783040e-01  -1.0839935e-02
   7.9787464e-01  -9.3441931e-03
   7.9791698e-01  -7.8736341e-03
   7.9795813e-01  -6.4176874e-03
   7.9799883e-01  -4.9651291e-03
   7.9803983e-01  -3.5031607e-03
   7.9808177e-01  -2.0345765e-03


==> data/DARPA_waterline_o4_03.dat <==
   8.5419869e-01  -9.4175456e-05
   8.5419098e-01  -1.2048094e-03
   8.5418509e-01  -2.0522533e-03
   8.5417041e-01  -4.0904679e-03
   8.5415573e-01  -6.1370400e-03
   8.5414104e-01  -8.1837090e-03
   8.5412648e-01  -1.0203823e-02
   8.5411128e-01  -1.2102532e-02
   8.5407439e-01  -1.3968962e-02
   8.5401554e-01  -1.6841883e-02
   8.5394770e-01  -2.0139341e-02
   8.5388878e-01  -2.2604127e-02
   8.5382425e-01  -2.5330818e-02
   8.5352870e-01  -3.3998284e-02
   8.5344145e-01  -3.5990062e-02
   8.5318241e-01  -4.1902141e-02
   8.5287672e-01  -4.8285563e-02
   8.5253992e-01  -5.3820401e-02
   8.5171292e-01  -6.6235309e-02
   8.5101462e-01  -7.4934924e-02
   8.5055376e-01  -8.0700422e-02
   8.4915434e-01  -9.5279192e-02
   8.4910739e-01  -9.5707440e-02
   8.4746293e-01  -1.1054994e-01
   8.4713315e-01  -1.1315850e-01
   8.4542060e-01  -1.2653638e-01
   8.4521341e-01  -1.2799053e-01
   8.4328286e-01  -1.4118498e-01
   8.4323743e-01  -1.4146597e-01
   8.4137117e-01  -1.5203095e-01
   8.4034213e-01  -1.5782099e-01
   8.3927640e-01  -1.6335170e-01
   8.3737792e-01  -1.7312376e-01
   8.3721478e-01  -1.7395875e-01
   8.3543308e-01  -1.8243278e-01
   8.3385349e-01  -1.8991156e-01
   8.3356738e-01  -1.9118968e-01
   8.3164535e-01  -1.9968563e-01
   8.3037310e-01  -2.0467782e-01
   8.2954686e-01  -2.0770677e-01
   8.2769757e-01  -2.1442773e-01
   8.2601487e-01  -2.2049299e-01
   8.2556324e-01  -2.2203798e-01
   8.2373862e-01  -2.2824100e-01
   8.2188485e-01  -2.3461476e-01
   8.2114558e-01  -2.3694183e-01
   8.1975987e-01  -2.4105561e-01
   8.1790516e-01  -2.4604919e-01
   8.1608625e-01  -2.5099772e-01
   8.1577204e-01  -2.5181475e-01
   8.1390023e-01  -2.5659421e-01
   8.1207018e-01  -2.6116845e-01
   8.1015014e-01  -2.6544092e-01
   8.0987127e-01  -2.6602429e-01
   8.0793258e-01  -2.6983556e-01
   8.0615936e-01  -2.7322322e-01
   8.0428362e-01  -2.7676844e-01
   8.0256892e-01  -2.7988352e-01
   8.0209145e-01  -2.8068326e-01
   8.0013540e-01  -2.8338073e-01
   7.9833363e-01  -2.8572961e-01
   7.9647108e-01  -2.8814534e-01
   7.9417744e-01  -2.9116557e-01
   7.9227338e-01  -2.9282768e-01
   7.9059216e-01  -2.9406969e-01
   7.8887252e-01  -2.9528403e-01
   7.8720959e-01  -2.9665254e-01
   7.8561275e-01  -2.9794344e-01
   7.8406090e-01  -2.9868034e-01
   7.8160466e-01  -2.9941676e-01
   7.7972689e-01  -2.9989273e-01
   7.7791540e-01  -3.0009910e-01
   7.7609180e-01  -3.0012671e-01
   7.7415225e-01  -2.9961446e-01
   7.7219375e-01  -2.9890271e-01
   7.7022766e-01  -2.9806907e-01
   7.6824937e-01  -2.9708272e-01
   7.6621675e-01  -2.9563270e-01
   7.6412319e-01  -2.9354560e-01
   7.6200702e-01  -2.9128952e-01
   7.5989114e-01  -2.8887863e-01
   7.5779323e-01  -2.8632587e-01
   7.5573715e-01  -2.8365508e-01
   7.5533190e-01  -2.8308866e-01
   7.5395437e-01  -2.8111785e-01
   7.5231588e-01  -2.7831136e-01
   7.5070701e-01  -2.7551144e-01
   7.5052825e-01  -2.7521074e-01
   7.4946899e-01  -2.7321635e-01
   7.4942369e-01  -2.7313333e-01
   7.4825898e-01  -2.7111939e-01
   7.4768779e-01  -2.7017610e-01
   7.4698337e-01  -2.6893408e-01
   7.4693298e-01  -2.6884566e-01
   7.4639831e-01  -2.6791099e-01
   7.4593665e-01  -2.6714319e-01
   7.4540840e-01  -2.6617707e-01
   7.4516991e-01  -2.6575522e-01
   7.4474744e-01  -2.6506666e-01
   7.4416097e-01  -2.6409332e-01
   7.4355367e-01  -2.6312877e-01
   7.4282036e-01  -2.6193617e-01
   7.4205034e-01  -2.6073085e-01
   7.4138154e-01  -2.5968724e-01
   7.3985978e-01  -2.5719506e-01
   7.3935260e-01  -2.5634706e-01
   7.3842350e-01  -2.5480910e-01
   7.3672533e-01  -2.5230081e-01
   7.3504173e-01  -2.5000157e-01
   7.3436546e-01  -2.4914152e-01
   7.3307403e-01  -2.4749530e-01
   7.3092607e-01  -2.4500808e-01
   7.2880743e-01  -2.4322962e-01
   7.2667301e-01  -2.4163968e-01
   7.2451879e-01  -2.3990117e-01
   7.2241152e-01  -2.3846614e-01
   7.2029559e-01  -2.3723229e-01
   7.1817927e-01  -2.3629588e-01
   7.1606651e-01  -2.3536362e-01
   7.1396316e-01  -2.3456172e-01
   7.1189648e-01  -2.3391694e-01
   7.0991642e-01  -2.3341234e-01
   7.0793619e-01  -2.3302218e-01
   7.0595596e-01  -2.3274079e-01
   7.0397582e-01  -2.3256176e-01
   7.0199582e-01  -2.3247907e-01
   7.0001615e-01  -2.3248685e-01
   6.9803691e-01  -2.3258179e-01
   6.9605798e-01  -2.3275900e-01
   6.9407934e-01  -2.3301494e-01
   6.9210107e-01  -2.3334635e-01
   6.9012320e-01  -2.3375084e-01
   6.8814574e-01  -2.3422591e-01
   6.8616872e-01  -2.3476987e-01
   6.8419214e-01  -2.3537760e-01
   6.8221565e-01  -2.3610609e-01
   6.8024171e-01  -2.3668955e-01
   6.7826831e-01  -2.3731086e-01
   6.7629380e-01  -2.3808410e-01
   6.7432042e-01  -2.3878969e-01
   6.7234689e-01  -2.3959220e-01
   6.7037367e-01  -2.4045102e-01
   6.6840087e-01  -2.4132207e-01
   6.6642841e-01  -2.4220231e-01
   6.6445627e-01  -2.4309766e-01
   6.6248440e-01  -2.4399985e-01
   6.6051265e-01  -2.4492266e-01
   6.5854113e-01  -2.4589162e-01
   6.5657010e-01  -2.4691779e-01
   6.5459971e-01  -2.4800662e-01
   6.5262979e-01  -2.4917558e-01
   6.5066043e-01  -2.5055073e-01
   6.4869129e-01  -2.5146703e-01
   6.4672191e-01  -2.5212745e-01
   6.4475260e-01  -2.5319279e-01
   6.4278368e-01  -2.5432756e-01
   6.4081516e-01  -2.5550088e-01
   6.3884692e-01  -2.5669342e-01
   6.3687914e-01  -2.5790096e-01
   6.3491129e-01  -2.5912157e-01
   6.3294370e-01  -2.6035320e-01
   6.3097582e-01  -2.6159493e-01
   6.2902548e-01  -2.6283011e-01
   6.2709304e-01  -2.6405660e-01
   6.2516217e-01  -2.6528683e-01
   6.2323210e-01  -2.6652034e-01
   6.2130269e-01  -2.6775622e-01
   6.1937471e-01  -2.6899311e-01
   6.1744778e-01  -2.7023136e-01
   6.1552132e-01  -2.7147144e-01
   6.1359612e-01  -2.7271239e-01
   6.1167249e-01  -2.7395385e-01
   6.0975012e-01  -2.7519599e-01
   6.0782861e-01  -2.7643909e-01
   6.0590801e-01  -2.7768343e-01
   6.0398849e-01  -2.7892249e-01
   6.0207250e-01  -2.8014682e-01
   6.0016479e-01  -2.8143341e-01
   5.9825135e-01  -2.8252814e-01
   5.9632927e-01  -2.8348374e-01
   5.9441042e-01  -2.8459252e-01
   5.9249233e-01  -2.8579580e-01
   5.9057332e-01  -2.8700227e-01
   5.8865526e-01  -2.8820239e-01
   5.8673590e-01  -2.8933352e-01
   5.8482186e-01  -2.9047836e-01
   5.8290527e-01  -2.9161787e-01
   5.8098396e-01  -2.9270828e-01
   5.7906792e-01  -2.9378830e-01
   5.7714796e-01  -2.9481530e-01
   5.7523025e-01  -2.9587069e-01
   5.7331805e-01  -2.9694053e-01
   5.7139964e-01  -2.9793426e-01
   5.6947898e-01  -2.9889335e-01
   5.6756381e-01  -2.9987969e-01
   5.6565308e-01  -3.0087043e-01
   5.6373927e-01  -3.0181542e-01
   5.6181665e-01  -3.0270274e-01
   5.5989018e-01  -3.0356133e-01
   5.5796478e-01  -3.0440813e-01
   5.5604141e-01  -3.0525134e-01
   5.5411799e-01  -3.0609045e-01
   5.5219705e-01  -3.0692195e-01
   5.5027709e-01  -3.0774482e-01
   5.4835988e-01  -3.0855781e-01
   5.4734781e-01  -3.0898211e-01
   5.4641977e-01  -3.0936774e-01
   5.4445224e-01  -3.1017538e-01
   5.4248463e-01  -3.1097332e-01
   5.4051692e-01  -3.1176202e-01
   5.3854929e-01  -3.1254249e-01
   5.3658171e-01  -3.1331430e-01
   5.3461385e-01  -3.1407731e-01
   5.3264567e-01  -3.1459062e-01
   5.3067726e-01  -3.1513787e-01
   5.2870916e-01  -3.1589910e-01
   5.2674096e-01  -3.1658941e-01
   5.2477275e-01  -3.1726606e-01
   5.2280441e-01  -3.1792677e-01
   5.2083619e-01  -3.1857507e-01
   5.1886812e-01  -3.1921309e-01
   5.1689994e-01  -3.1984308e-01
   5.1493133e-01  -3.2046620e-01
   5.1296275e-01  -3.2108328e-01
   5.1099411e-01  -3.2169480e-01
   5.0902577e-01  -3.2230131e-01
   5.0705759e-01  -3.2290315e-01
   5.0508916e-01  -3.2350116e-01
   5.0312032e-01  -3.2409586e-01
   5.0115170e-01  -3.2468757e-01
   4.9918330e-01  -3.2527702e-01
   4.9721516e-01  -3.2586426e-01
   4.9524679e-01  -3.2645022e-01
   4.9327816e-01  -3.2703537e-01
   4.9139362e-01  -3.2758085e-01
   4.8951581e-01  -3.2812309e-01
   4.8764018e-01  -3.2866520e-01
   4.8576639e-01  -3.2920815e-01
   4.8389466e-01  -3.2975342e-01
   4.8202514e-01  -3.3030633e-01
   4.8015451e-01  -3.3084779e-01
   4.7828094e-01  -3.3136658e-01
   4.7641126e-01  -3.3189364e-01
   4.7454989e-01  -3.3247262e-01
   4.7267448e-01  -3.3297900e-01
   4.7079616e-01  -3.3341222e-01
   4.6893971e-01  -3.3394085e-01
   4.6709141e-01  -3.3454411e-01
   4.6524100e-01  -3.3514710e-01
   4.6338647e-01  -3.3572803e-01
   4.6153786e-01  -3.3631628e-01
   4.5969649e-01  -3.3695628e-01
   4.5783554e-01  -3.3754504e-01
   4.5763123e-01  -3.3761299e-01
   4.5587968e-01  -3.3817175e-01
   4.5391192e-01  -3.3890447e-01
   4.5194430e-01  -3.3961911e-01
   4.4997612e-01  -3.4035385e-01
   4.4800818e-01  -3.4115855e-01
   4.4604058e-01  -3.4186893e-01
   4.4407303e-01  -3.4247803e-01
   4.4210540e-01  -3.4324572e-01
   4.4013719e-01  -3.4394574e-01
   4.3816921e-01  -3.4459024e-01
   4.3620157e-01  -3.4540922e-01
   4.3423407e-01  -3.4606357e-01
   4.3226629e-01  -3.4672635e-01
   4.3030043e-01  -3.4763704e-01
   4.2847881e-01  -3.4842388e-01
   4.2665832e-01  -3.4922363e-01
   4.2483921e-01  -3.5003964e-01
   4.2302293e-01  -3.5087477e-01
   4.2120939e-01  -3.5173064e-01
   4.1939751e-01  -3.5260835e-01
   4.1758729e-01  -3.5350727e-01
   4.1577954e-01  -3.5442670e-01
   4.1397463e-01  -3.5536632e-01
   4.1217056e-01  -3.5632636e-01
   4.1036835e-01  -3.5730625e-01
   4.0856702e-01  -3.5830636e-01
   4.0760935e-01  -3.5884995e-01
   4.0668947e-01  -3.5935633e-01
   4.0472258e-01  -3.6046566e-01
   4.0275568e-01  -3.6160313e-01
   4.0078849e-01  -3.6276916e-01
   3.9882129e-01  -3.6396260e-01
   3.9685439e-01  -3.6518206e-01
   3.9488787e-01  -3.6642713e-01
   3.9292147e-01  -3.6770007e-01
   3.9095470e-01  -3.6900051e-01
   3.8898804e-01  -3.7031871e-01
   3.8707938e-01  -3.7164196e-01
   3.8524259e-01  -3.7253415e-01
   3.8341217e-01  -3.7348855e-01
   3.8162630e-01  -3.7476524e-01
   3.7984390e-01  -3.7607898e-01
   3.7805980e-01  -3.7738652e-01
   3.7627671e-01  -3.7871018e-01
   3.7449224e-01  -3.8005199e-01
   3.7270790e-01  -3.8141237e-01
   3.7092421e-01  -3.8279231e-01
   3.6914309e-01  -3.8419134e-01
   3.6736951e-01  -3.8560485e-01
   3.6735840e-01  -3.8561347e-01
   3.6539187e-01  -3.8716307e-01
   3.6342545e-01  -3.8873672e-01
   3.6145928e-01  -3.9033471e-01
   3.5949315e-01  -3.9195979e-01
   3.5752684e-01  -3.9361558e-01
   3.5556027e-01  -3.9530773e-01
   3.5359359e-01  -3.9703724e-01
   3.5162722e-01  -3.9891549e-01
   3.4966037e-01  -4.0044257e-01
   3.4771471e-01  -4.0183853e-01
   3.4592034e-01  -4.0331486e-01
   3.4412424e-01  -4.0481755e-01
   3.4232471e-01  -4.0634329e-01
   3.4050908e-01  -4.0775216e-01
   3.3869972e-01  -4.0922092e-01
   3.3690784e-01  -4.1087036e-01
   3.3512732e-01  -4.1263976e-01
   3.3334129e-01  -4.1438552e-01
   3.3155100e-01  -4.1611105e-01
   3.2975855e-01  -4.1783408e-01
   3.2796433e-01  -4.1955726e-01
   3.2731350e-01  -4.2018159e-01
   3.2605807e-01  -4.2135526e-01
   3.2409036e-01  -4.2319361e-01
   3.2212264e-01  -4.2503114e-01
   3.2015481e-01  -4.2686692e-01
   3.1818653e-01  -4.2869992e-01
   3.1621777e-01  -4.3052789e-01
   3.1424861e-01  -4.3234778e-01
   3.1227915e-01  -4.3415553e-01
   3.1030934e-01  -4.3594624e-01
   3.0833913e-01  -4.3771476e-01
   3.0636882e-01  -4.3945430e-01
   3.0439766e-01  -4.4115935e-01
   3.0255101e-01  -4.4269084e-01
   3.0070302e-01  -4.4418588e-01
   2.9884998e-01  -4.4564545e-01
   2.9699167e-01  -4.4706709e-01
   2.9512792e-01  -4.4844840e-01
   2.9325851e-01  -4.4978663e-01
   2.9138317e-01  -4.5107828e-01
   2.8950149e-01  -4.5231867e-01
   2.8761289e-01  -4.5350190e-01
   2.8571693e-01  -4.5463759e-01
   2.8380517e-01  -4.5561048e-01
   2.8188242e-01  -4.5637820e-01
   2.7995480e-01  -4.5712983e-01
   2.7802927e-01  -4.5803117e-01
   2.7610238e-01  -4.5892349e-01
   2.7415892e-01  -4.5963819e-01
   2.7220031e-01  -4.6020620e-01
   2.7022291e-01  -4.6062459e-01
   2.6823754e-01  -4.6082416e-01
   2.6625330e-01  -4.6088491e-01
   2.6425182e-01  -4.6087536e-01
   2.6222973e-01  -4.6070890e-01
   2.6019230e-01  -4.6036947e-01
   2.5813882e-01  -4.5984032e-01
   2.5606758e-01  -4.5909791e-01
   2.5397631e-01  -4.5809286e-01
   2.5186647e-01  -4.5679938e-01
   2.4974297e-01  -4.5519670e-01
   2.4760651e-01  -4.5324789e-01
   2.4547218e-01  -4.5093762e-01
   2.4349919e-01  -4.4842433e-01
   2.4172463e-01  -4.4579346e-01
   2.4001207e-01  -4.4315017e-01
   2.3833783e-01  -4.4102912e-01
   2.3823873e-01  -4.4093268e-01
   2.3704061e-01  -4.3933214e-01
   2.3586022e-01  -4.3745475e-01
   2.3542049e-01  -4.3688075e-01
   2.3493761e-01  -4.3608967e-01
   2.3445044e-01  -4.3525228e-01
   2.3399035e-01  -4.3452515e-01
   2.3354383e-01  -4.3383047e-01
   2.3313882e-01  -4.3324297e-01
   2.3302842e-01  -4.3305279e-01
   2.3244414e-01  -4.3202183e-01
   2.3203874e-01  -4.3137780e-01
   2.3159911e-01  -4.3062718e-01
   2.3112435e-01  -4.2984213e-01
   2.3055532e-01  -4.2894847e-01
   2.3001516e-01  -4.2812862e-01
   2.2917064e-01  -4.2680542e-01
   2.2781755e-01  -4.2463457e-01
   2.2655197e-01  -4.2249798e-01
   2.2629529e-01  -4.2205782e-01
   2.2457816e-01  -4.1928827e-01
   2.2286709e-01  -4.1659517e-01
   2.2110455e-01  -4.1390268e-01
   2.1919577e-01  -4.1114093e-01
   2.1701281e-01  -4.0806029e-01
   2.1480774e-01  -4.0505728e-01
   2.1256479e-01  -4.0195950e-01
   2.1036488e-01  -3.9952611e-01
   2.0820305e-01  -3.9751531e-01
   2.0599313e-01  -3.9497706e-01
   2.0403405e-01  -3.9288436e-01
   2.0383175e-01  -3.9266700e-01
   2.0187943e-01  -3.9070199e-01
   1.9991164e-01  -3.8861320e-01
   1.9797481e-01  -3.8608030e-01
   1.9602325e-01  -3.8359037e-01
   1.9406488e-01  -3.8115800e-01
   1.9210154e-01  -3.7879709e-01
   1.9013393e-01  -3.7650386e-01
   1.8818298e-01  -3.7429773e-01
   1.8603349e-01  -3.7188238e-01
   1.8383588e-01  -3.6945352e-01
   1.8166864e-01  -3.6711437e-01
   1.7952132e-01  -3.6485318e-01
   1.7739213e-01  -3.6263556e-01
   1.7542099e-01  -3.6042239e-01
   1.7421596e-01  -3.5873554e-01
   1.7215786e-01  -3.5611629e-01
   1.7029435e-01  -3.5355242e-01
   1.6843489e-01  -3.5100182e-01
   1.6653901e-01  -3.4845703e-01
   1.6461798e-01  -3.4591933e-01
   1.6271957e-01  -3.4344033e-01
   1.6082717e-01  -3.4099511e-01
   1.5902079e-01  -3.3868707e-01
   1.5772090e-01  -3.3706431e-01
   1.5662663e-01  -3.3553154e-01
   1.5565125e-01  -3.3447559e-01
   1.5385672e-01  -3.3223296e-01
   1.5187189e-01  -3.2975362e-01
   1.4971096e-01  -3.2665378e-01
   1.4748892e-01  -3.2301658e-01
   1.4522817e-01  -3.1934510e-01
   1.4443437e-01  -3.1806032e-01
   1.4325674e-01  -3.1610620e-01
   1.4135482e-01  -3.1300352e-01
   1.4050905e-01  -3.1163340e-01
   1.3873152e-01  -3.0890107e-01
   1.3695391e-01  -3.0615154e-01
   1.3509682e-01  -3.0312107e-01
   1.3321562e-01  -3.0007469e-01
   1.3317558e-01  -3.0001000e-01
   1.3081210e-01  -2.9609357e-01
   1.2911053e-01  -2.9318190e-01
   1.2748956e-01  -2.9067454e-01
   1.2544860e-01  -2.8734184e-01
   1.2333626e-01  -2.8391638e-01
   1.2276180e-01  -2.8298571e-01
   1.2134473e-01  -2.8063618e-01
   1.1951444e-01  -2.7756443e-01
   1.1766060e-01  -2.7451172e-01
   1.1707718e-01  -2.7355780e-01
   1.1523476e-01  -2.7049948e-01
   1.1340288e-01  -2.6748029e-01
   1.1279224e-01  -2.6636768e-01
   1.1128198e-01  -2.6351383e-01
   1.0872955e-01  -2.5831057e-01
   1.0578360e-01  -2.5233074e-01
   1.0561091e-01  -2.5197013e-01
   1.0502703e-01  -2.5078852e-01
   1.0356079e-01  -2.4771902e-01
   1.0163330e-01  -2.4366113e-01
   9.9786876e-02  -2.3978583e-01
   9.7823233e-02  -2.3569601e-01
   9.7632924e-02  -2.3530071e-01
   9.6319301e-02  -2.3251399e-01
   9.5549841e-02  -2.3083441e-01
   9.3012868e-02  -2.2529048e-01
   9.0201937e-02  -2.1917792e-01
   8.9837718e-02  -2.1836136e-01
   8.8576076e-02  -2.1560373e-01
   8.7821261e-02  -2.1388876e-01
   8.5959046e-02  -2.0907804e-01
   8.4063553e-02  -2.0395418e-01
   8.2029790e-02  -1.9842329e-01
   8.0018929e-02  -1.9267035e-01
   7.8123341e-02  -1.8719822e-01
   7.6073768e-02  -1.8125460e-01
   7.4040930e-02  -1.7503182e-01
   7.2268850e-02  -1.6954788e-01
   7.0247157e-02  -1.6315063e-01
   6.8210050e-02  -1.5641796e-01
   6.6378294e-02  -1.4907766e-01
   6.4367022e-02  -1.4033622e-01
   6.2409402e-02  -1.3168696e-01
   6.0453633e-02  -1.2211507e-01
   5.8572331e-02  -1.1253200e-01
   5.6628162e-02  -1.0075615e-01
   5.4691193e-02  -8.6377145e-02
   5.2868968e-02  -7.0474442e-02
   5.2060863e-02  -6.2209770e-02
   5.1083692e-02  -5.0881596e-02
   5.0496561e-02  -4.2044403e-02
   5.0481032e-02  -4.1780685e-02
   4.9957516e-02  -3.0562982e-02
   4.9743802e-02  -2.4760721e-02
   4.9590984e-02  -1.9017877e-02
   4.9484473e-02  -1.4549112e-02
   4.9437555e-02  -1.2591312e-02
   4.9435558e-02  -1.2504920e-02
   4.9419509e-02  -1.0533821e-02
   4.9403708e-02  -8.4097683e-03
   4.9387494e-02  -6.2287700e-03
   4.9386552e-02  -6.1022827e-03
   4.9371286e-02  -4.0521159e-03


==> data/DARPA_waterline_o4_04.dat <==
   1.5210521e-02  -1.3429422e-40
   1.5216281e-02  -2.0786992e-03
   1.5216982e-02  -2.3340120e-03
   1.5223665e-02  -4.8021809e-03
   1.5230594e-02  -7.0736268e-03
   1.5244079e-02  -9.5709395e-03
   1.5267505e-02  -1.2339534e-02
   1.5318993e-02  -1.7393346e-02
   1.5375771e-02  -2.1680719e-02
   1.5440355e-02  -2.5784889e-02
   1.5484740e-02  -2.8081915e-02
   1.5519186e-02  -2.9813638e-02
   1.5711658e-02  -3.8050679e-02
   1.5992510e-02  -4.7754719e-02
   1.6249464e-02  -5.4691265e-02
   1.6363688e-02  -5.7976554e-02
   1.6765181e-02  -6.7214605e-02
   1.7489650e-02  -8.0934324e-02
   1.7675935e-02  -8.4097133e-02
   1.8151751e-02  -9.1407874e-02
   1.9326073e-02  -1.0727949e-01
   1.9740650e-02  -1.1261416e-01
   1.9883870e-02  -1.1423669e-01
   2.1180408e-02  -1.2817282e-01
   2.1526126e-02  -1.3157009e-01
   2.1934875e-02  -1.3536178e-01
   2.2917709e-02  -1.4418955e-01
   2.3511249e-02  -1.4904433e-01
   2.5063014e-02  -1.6115575e-01
   2.5357074e-02  -1.6329152e-01
   2.5573258e-02  -1.6477237e-01
   2.7288787e-02  -1.7636592e-01
   2.7341484e-02  -1.7669305e-01
   2.9049827e-02  -1.8655826e-01
   3.0208152e-02  -1.9334100e-01
   3.1047442e-02  -1.9770718e-01
   3.1425551e-02  -1.9962924e-01
   3.3181233e-02  -2.0840346e-01
   3.3397952e-02  -2.0940847e-01
   3.5020155e-02  -2.1652109e-01
   3.6770086e-02  -2.2407649e-01
   3.7421791e-02  -2.2676833e-01
   3.8750297e-02  -2.3189578e-01
   3.9293113e-02  -2.3398773e-01
   4.1053683e-02  -2.4036602e-01
   4.2025051e-02  -2.4371698e-01
   4.2978582e-02  -2.4688715e-01
   4.4702558e-02  -2.5248838e-01
   4.6601965e-02  -2.5826033e-01
   4.7350630e-02  -2.6047292e-01
   4.8489388e-02  -2.6371632e-01
   5.0183061e-02  -2.6853834e-01
   5.1101734e-02  -2.7097121e-01
   5.2797849e-02  -2.7522394e-01
   5.3611038e-02  -2.7727180e-01
   5.4889440e-02  -2.8039292e-01
   5.7203216e-02  -2.8601188e-01
   5.8477679e-02  -2.8873978e-01
   6.0337479e-02  -2.9278315e-01
   6.1330650e-02  -2.9488521e-01
   6.2350313e-02  -2.9697930e-01
   6.4212600e-02  -3.0082276e-01
   6.5930869e-02  -3.0440896e-01
   6.6871439e-02  -3.0635039e-01
   6.8514501e-02  -3.0960751e-01
   6.9836442e-02  -3.1191351e-01
   7.0286165e-02  -3.1267875e-01
   7.2793774e-02  -3.1695804e-01
   7.5215400e-02  -3.2110095e-01
   7.7024163e-02  -3.2419959e-01
   7.8060379e-02  -3.2579599e-01
   7.9809833e-02  -3.2896147e-01
   8.0267507e-02  -3.2972916e-01
   8.1972917e-02  -3.3260857e-01
   8.3849025e-02  -3.3577130e-01
   8.5726513e-02  -3.3892620e-01
   8.7381624e-02  -3.4169745e-01
   8.8604728e-02  -3.4345034e-01
   9.0171805e-02  -3.4570789e-01
   9.0243086e-02  -3.4581250e-01
   9.2104614e-02  -3.4847839e-01
   9.4403961e-02  -3.5171759e-01
   9.6776459e-02  -3.5510470e-01
   9.8942482e-02  -3.5822253e-01
   1.0070967e-01  -3.6076375e-01
   1.0165449e-01  -3.6198282e-01
   1.0248860e-01  -3.6333670e-01
   1.0385537e-01  -3.6526519e-01
   1.0553398e-01  -3.6766670e-01
   1.0749412e-01  -3.7049699e-01
   1.0957585e-01  -3.7352895e-01
   1.1146176e-01  -3.7627718e-01
   1.1321192e-01  -3.7867582e-01
   1.1473003e-01  -3.8055244e-01
   1.1617320e-01  -3.8229791e-01
   1.1763247e-01  -3.8404445e-01
   1.1931461e-01  -3.8608475e-01
   1.2117464e-01  -3.8835450e-01
   1.2317952e-01  -3.9080827e-01
   1.2527527e-01  -3.9336578e-01
   1.2718785e-01  -3.9575860e-01
   1.2887827e-01  -3.9787653e-01
   1.3116568e-01  -4.0057026e-01
   1.3212836e-01  -4.0187074e-01
   1.3387740e-01  -4.0404815e-01
   1.3588215e-01  -4.0656885e-01
   1.3800071e-01  -4.0926265e-01
   1.4053070e-01  -4.1251220e-01
   1.4288855e-01  -4.1548061e-01
   1.4482252e-01  -4.1794382e-01
   1.4657184e-01  -4.2019347e-01
   1.4827950e-01  -4.2238111e-01
   1.4938281e-01  -4.2378547e-01
   1.5103494e-01  -4.2586805e-01
   1.5280581e-01  -4.2767991e-01
   1.5467586e-01  -4.2958064e-01
   1.5654722e-01  -4.3148724e-01
   1.5861196e-01  -4.3360739e-01
   1.6076041e-01  -4.3584166e-01
   1.6296746e-01  -4.3816743e-01
   1.6505998e-01  -4.4041021e-01
   1.6709321e-01  -4.4261839e-01
   1.6934640e-01  -4.4509860e-01
   1.7044729e-01  -4.4624014e-01
   1.7203062e-01  -4.4805370e-01
   1.7396833e-01  -4.5028582e-01
   1.7611631e-01  -4.5266312e-01
   1.7822241e-01  -4.5458119e-01
   1.7990749e-01  -4.5608871e-01
   1.8030866e-01  -4.5644326e-01
   1.8239395e-01  -4.5832497e-01
   1.8447399e-01  -4.6024415e-01
   1.8650607e-01  -4.6216688e-01
   1.8840647e-01  -4.6397975e-01
   1.9005140e-01  -4.6546440e-01
   1.9104092e-01  -4.6649709e-01
   1.9334532e-01  -4.6884833e-01
   1.9546608e-01  -4.7110202e-01
   1.9758640e-01  -4.7341234e-01
   1.9974480e-01  -4.7584294e-01
   2.0188488e-01  -4.7788290e-01
   2.0216937e-01  -4.7813810e-01
   2.0385569e-01  -4.7961758e-01
   2.0580517e-01  -4.8139960e-01
   2.0775775e-01  -4.8326070e-01
   2.0971203e-01  -4.8520438e-01
   2.1166548e-01  -4.8723354e-01
   2.1361477e-01  -4.8934965e-01
   2.1555596e-01  -4.9155547e-01
   2.1748431e-01  -4.9385201e-01
   2.1939459e-01  -4.9610239e-01
   2.2128168e-01  -4.9820055e-01
   2.2310994e-01  -5.0028609e-01
   2.2490164e-01  -5.0236037e-01
   2.2691993e-01  -5.0509680e-01
   2.2806263e-01  -5.0687866e-01
   2.2898186e-01  -5.0825139e-01
   2.2976226e-01  -5.0930075e-01
   2.3040138e-01  -5.1011178e-01
   2.3086853e-01  -5.1079042e-01
   2.3128507e-01  -5.1140922e-01
   2.3168742e-01  -5.1201372e-01
   2.3208446e-01  -5.1261523e-01
   2.3246063e-01  -5.1314824e-01
   2.3284235e-01  -5.1374832e-01
   2.3312226e-01  -5.1417079e-01
   2.3312672e-01  -5.1417750e-01
   2.3348084e-01  -5.1465009e-01
   2.3389227e-01  -5.1523358e-01
   2.3431547e-01  -5.1581402e-01
   2.3475324e-01  -5.1645516e-01
   2.3515682e-01  -5.1700345e-01
   2.3559516e-01  -5.1757991e-01
   2.3566441e-01  -5.1766859e-01
   2.3676628e-01  -5.1924302e-01
   2.3777322e-01  -5.2090070e-01
   2.3974121e-01  -5.2306292e-01
   2.4151988e-01  -5.2447319e-01
   2.4335638e-01  -5.2662884e-01
   2.4523648e-01  -5.2849819e-01
   2.4718727e-01  -5.3016900e-01
   2.4923691e-01  -5.3161427e-01
   2.5129291e-01  -5.3278131e-01
   2.5334852e-01  -5.3368113e-01
   2.5539936e-01  -5.3433071e-01
   2.5744299e-01  -5.3474846e-01
   2.5947830e-01  -5.3495364e-01
   2.6150493e-01  -5.3496385e-01
   2.6352312e-01  -5.3479585e-01
   2.6553346e-01  -5.3446604e-01
   2.6753682e-01  -5.3399276e-01
   2.6953298e-01  -5.3339492e-01
   2.7152241e-01  -5.3268100e-01
   2.7349520e-01  -5.3186134e-01
   2.7545204e-01  -5.3103815e-01
   2.7739822e-01  -5.3012547e-01
   2.7934001e-01  -5.2904691e-01
   2.8128153e-01  -5.2794937e-01
   2.8321771e-01  -5.2691810e-01
   2.8515036e-01  -5.2590852e-01
   2.8707657e-01  -5.2472390e-01
   2.8901094e-01  -5.2351222e-01
   2.9094310e-01  -5.2235090e-01
   2.9286421e-01  -5.2107656e-01
   2.9478936e-01  -5.1983003e-01
   2.9670967e-01  -5.1856747e-01
   2.9861932e-01  -5.1715874e-01
   3.0052459e-01  -5.1575591e-01
   3.0242659e-01  -5.1434279e-01
   3.0438419e-01  -5.1282307e-01
   3.0635482e-01  -5.1123870e-01
   3.0832506e-01  -5.0964096e-01
   3.1029492e-01  -5.0803275e-01
   3.1226444e-01  -5.0640273e-01
   3.1423367e-01  -5.0475836e-01
   3.1620262e-01  -5.0311053e-01
   3.1817121e-01  -5.0149424e-01
   3.2013957e-01  -4.9989171e-01
   3.2210781e-01  -4.9828743e-01
   3.2407590e-01  -4.9670616e-01
   3.2604387e-01  -4.9513244e-01
   3.2801173e-01  -4.9357056e-01
   3.2997947e-01  -4.9202354e-01
   3.3194709e-01  -4.9049745e-01
   3.3391459e-01  -4.8899014e-01
   3.3588199e-01  -4.8750298e-01
   3.3784931e-01  -4.8604381e-01
   3.3816463e-01  -4.8581512e-01
   3.3981654e-01  -4.8459560e-01
   3.4178371e-01  -4.8317153e-01
   3.4375083e-01  -4.8177099e-01
   3.4571792e-01  -4.8039176e-01
   3.4768497e-01  -4.7902985e-01
   3.4965200e-01  -4.7768564e-01
   3.5161901e-01  -4.7636065e-01
   3.5358601e-01  -4.7505600e-01
   3.5555299e-01  -4.7377434e-01
   3.5751998e-01  -4.7251935e-01
   3.5948697e-01  -4.7129358e-01
   3.6145396e-01  -4.7009499e-01
   3.6342094e-01  -4.6892038e-01
   3.6538793e-01  -4.6777013e-01
   3.6577943e-01  -4.6754619e-01
   3.6724172e-01  -4.6668811e-01
   3.6906689e-01  -4.6563908e-01
   3.7089216e-01  -4.6461472e-01
   3.7271917e-01  -4.6362566e-01
   3.7456186e-01  -4.6276377e-01
   3.7639936e-01  -4.6189226e-01
   3.7824468e-01  -4.6108770e-01
   3.8008618e-01  -4.6028430e-01
   3.8190211e-01  -4.5934652e-01
   3.8371579e-01  -4.5841906e-01
   3.8553528e-01  -4.5754843e-01
   3.8735545e-01  -4.5670546e-01
   3.8917640e-01  -4.5588775e-01
   3.9099760e-01  -4.5509658e-01
   3.9292680e-01  -4.5433944e-01
   3.9489421e-01  -4.5353858e-01
   3.9686159e-01  -4.5276495e-01
   3.9882911e-01  -4.5210823e-01
   4.0079654e-01  -4.5134442e-01
   4.0276400e-01  -4.5056761e-01
   4.0473136e-01  -4.4984752e-01
   4.0669874e-01  -4.4915796e-01
   4.0866625e-01  -4.4849723e-01
   4.1063394e-01  -4.4786375e-01
   4.1260143e-01  -4.4725654e-01
   4.1456898e-01  -4.4667464e-01
   4.1653668e-01  -4.4611712e-01
   4.1778661e-01  -4.4577823e-01
   4.1850433e-01  -4.4557549e-01
   4.2047184e-01  -4.4504355e-01
   4.2243938e-01  -4.4453399e-01
   4.2440703e-01  -4.4404591e-01
   4.2637470e-01  -4.4357843e-01
   4.2834235e-01  -4.4313054e-01
   4.3030999e-01  -4.4270084e-01
   4.3227780e-01  -4.4228778e-01
   4.3424548e-01  -4.4185885e-01
   4.3621341e-01  -4.4155915e-01
   4.3818150e-01  -4.4132044e-01
   4.4014944e-01  -4.4098570e-01
   4.4211736e-01  -4.4065011e-01
   4.4408530e-01  -4.4032627e-01
   4.4605327e-01  -4.4001409e-01
   4.4706825e-01  -4.3985909e-01
   4.4796602e-01  -4.3971109e-01
   4.4982104e-01  -4.3941600e-01
   4.5167738e-01  -4.3913052e-01
   4.5353515e-01  -4.3885428e-01
   4.5539442e-01  -4.3858681e-01
   4.5725524e-01  -4.3832757e-01
   4.5911769e-01  -4.3807602e-01
   4.6098180e-01  -4.3783151e-01
   4.6284764e-01  -4.3759330e-01
   4.6471527e-01  -4.3736058e-01
   4.6658476e-01  -4.3713250e-01
   4.6845615e-01  -4.3690816e-01
   4.7032954e-01  -4.3668657e-01
   4.7220502e-01  -4.3646665e-01
   4.7408275e-01  -4.3624731e-01
   4.7596289e-01  -4.3602735e-01
   4.7784550e-01  -4.3580572e-01
   4.7972949e-01  -4.3558350e-01
   4.8161411e-01  -4.3535995e-01
   4.8349048e-01  -4.3513278e-01
   4.8542256e-01  -4.3496085e-01
   4.8739161e-01  -4.3483363e-01
   4.8936066e-01  -4.3460696e-01
   4.9132957e-01  -4.3431934e-01
   4.9329855e-01  -4.3404920e-01
   4.9526755e-01  -4.3377860e-01
   4.9723658e-01  -4.3348523e-01
   4.9920562e-01  -4.3317929e-01
   5.0117470e-01  -4.3286155e-01
   5.0314380e-01  -4.3253235e-01
   5.0511292e-01  -4.3219086e-01
   5.0708205e-01  -4.3183601e-01
   5.0905119e-01  -4.3146672e-01
   5.1102032e-01  -4.3108190e-01
   5.1298945e-01  -4.3068053e-01
   5.1495856e-01  -4.3026160e-01
   5.1692765e-01  -4.2982413e-01
   5.1889672e-01  -4.2936719e-01
   5.2086575e-01  -4.2888986e-01
   5.2283473e-01  -4.2839136e-01
   5.2480367e-01  -4.2787095e-01
   5.2677254e-01  -4.2732801e-01
   5.2874135e-01  -4.2676210e-01
   5.3071006e-01  -4.2617303e-01
   5.3267869e-01  -4.2556132e-01
   5.3464721e-01  -4.2493116e-01
   5.3661565e-01  -4.2424547e-01
   5.3858378e-01  -4.2367116e-01
   5.4055187e-01  -4.2305805e-01
   5.4252014e-01  -4.2226619e-01
   5.4448826e-01  -4.2147521e-01
   5.4645622e-01  -4.2065076e-01
   5.4842408e-01  -4.1976780e-01
   5.5039188e-01  -4.1892443e-01
   5.5236009e-01  -4.1827803e-01
   5.5432846e-01  -4.1758551e-01
   5.5629595e-01  -4.1668035e-01
   5.5826288e-01  -4.1570648e-01
   5.6022990e-01  -4.1472085e-01
   5.6219684e-01  -4.1371359e-01
   5.6416366e-01  -4.1267837e-01
   5.6613031e-01  -4.1161440e-01
   5.6809680e-01  -4.1052042e-01
   5.7006311e-01  -4.0939546e-01
   5.7202925e-01  -4.0823958e-01
   5.7396331e-01  -4.0707258e-01
   5.7399522e-01  -4.0705330e-01
   5.7596102e-01  -4.0583571e-01
   5.7792664e-01  -4.0458891e-01
   5.7989211e-01  -4.0331319e-01
   5.8185742e-01  -4.0200952e-01
   5.8382258e-01  -4.0067820e-01
   5.8578759e-01  -3.9932076e-01
   5.8775248e-01  -3.9793950e-01
   5.8971725e-01  -3.9653790e-01
   5.9168169e-01  -3.9504237e-01
   5.9364629e-01  -3.9362593e-01
   5.9561163e-01  -3.9250573e-01
   5.9757647e-01  -3.9127630e-01
   5.9954049e-01  -3.8976268e-01
   6.0150448e-01  -3.8821107e-01
   6.0346849e-01  -3.8665988e-01
   6.0543250e-01  -3.8510327e-01
   6.0739651e-01  -3.8354036e-01
   6.0936054e-01  -3.8197118e-01
   6.1132459e-01  -3.8039602e-01
   6.1328869e-01  -3.7881550e-01
   6.1525285e-01  -3.7723106e-01
   6.1721709e-01  -3.7564397e-01
   6.1918142e-01  -3.7405285e-01
   6.2114585e-01  -3.7245539e-01
   6.2311042e-01  -3.7085467e-01
   6.2507515e-01  -3.6925831e-01
   6.2704008e-01  -3.6767246e-01
   6.2900520e-01  -3.6609063e-01
   6.3097052e-01  -3.6450591e-01
   6.3293606e-01  -3.6290013e-01
   6.3490206e-01  -3.6140648e-01
   6.3686829e-01  -3.5995081e-01
   6.3883455e-01  -3.5841268e-01
   6.4080111e-01  -3.5680870e-01
   6.4276816e-01  -3.5528586e-01
   6.4473561e-01  -3.5372613e-01
   6.4670331e-01  -3.5236271e-01
   6.4867117e-01  -3.5104727e-01
   6.5063940e-01  -3.4947977e-01
   6.5260823e-01  -3.4804013e-01
   6.5457754e-01  -3.4655260e-01
   6.5654734e-01  -3.4502666e-01
   6.5851771e-01  -3.4368088e-01
   6.6048808e-01  -3.4264780e-01
   6.6245895e-01  -3.4144041e-01
   6.6443063e-01  -3.4010900e-01
   6.6640260e-01  -3.3893937e-01
   6.6837553e-01  -3.3766295e-01
   6.7034895e-01  -3.3643178e-01
   6.7232098e-01  -3.3546049e-01
   6.7429409e-01  -3.3435034e-01
   6.7626960e-01  -3.3306247e-01
   6.7824546e-01  -3.3192061e-01
   6.8022156e-01  -3.3091912e-01
   6.8219810e-01  -3.3000512e-01
   6.8417567e-01  -3.2908953e-01
   6.8615410e-01  -3.2825039e-01
   6.8813327e-01  -3.2748139e-01
   6.9011273e-01  -3.2681639e-01
   6.9209259e-01  -3.2622147e-01
   6.9407307e-01  -3.2567397e-01
   6.9605399e-01  -3.2520307e-01
   6.9803550e-01  -3.2480569e-01
   7.0001755e-01  -3.2448943e-01
   7.0200004e-01  -3.2426002e-01
   7.0398291e-01  -3.2412475e-01
   7.0596609e-01  -3.2408870e-01
   7.0794949e-01  -3.2415873e-01
   7.0993298e-01  -3.2433957e-01
   7.1191643e-01  -3.2463834e-01
   7.1389965e-01  -3.2505482e-01
   7.1588293e-01  -3.2562712e-01
   7.1786096e-01  -3.2608241e-01
   7.1983632e-01  -3.2662769e-01
   7.2181408e-01  -3.2754644e-01
   7.2378867e-01  -3.2859758e-01
   7.2575602e-01  -3.2977556e-01
   7.2771291e-01  -3.3111180e-01
   7.2965431e-01  -3.3261897e-01
   7.3167808e-01  -3.3438205e-01
   7.3373197e-01  -3.3640540e-01
   7.3569569e-01  -3.3858997e-01
   7.3753275e-01  -3.4076399e-01
   7.4011538e-01  -3.4425766e-01
   7.4113093e-01  -3.4586296e-01
   7.4151054e-01  -3.4637127e-01
   7.4188162e-01  -3.4686620e-01
   7.4255958e-01  -3.4769117e-01
   7.4308650e-01  -3.4851830e-01
   7.4353569e-01  -3.4925235e-01
   7.4398153e-01  -3.4997227e-01
   7.4441578e-01  -3.5064383e-01
   7.4497149e-01  -3.5154700e-01
   7.4522038e-01  -3.5193580e-01
   7.4550819e-01  -3.5241738e-01
   7.4586948e-01  -3.5307315e-01
   7.4624368e-01  -3.5368309e-01
   7.4664544e-01  -3.5437346e-01
   7.4703915e-01  -3.5506767e-01
   7.4744677e-01  -3.5573044e-01
   7.4762948e-01  -3.5601683e-01
   7.4796382e-01  -3.5650591e-01
   7.4884001e-01  -3.5797530e-01
   7.4975493e-01  -3.5947372e-01
   7.4981229e-01  -3.5956321e-01
   7.5063872e-01  -3.6093091e-01
   7.5207494e-01  -3.6256078e-01
   7.5372187e-01  -3.6439228e-01
   7.5551019e-01  -3.6709677e-01
   7.5737610e-01  -3.6964288e-01
   7.5926630e-01  -3.7207049e-01
   7.6118022e-01  -3.7441234e-01
   7.6310884e-01  -3.7664202e-01
   7.6503889e-01  -3.7876772e-01
   7.6695805e-01  -3.8092677e-01
   7.6885764e-01  -3.8244469e-01
   7.7071552e-01  -3.8327385e-01
   7.7260870e-01  -3.8359840e-01
   7.7502133e-01  -3.8429732e-01
   7.7690324e-01  -3.8488652e-01
   7.7878378e-01  -3.8501396e-01
   7.8066984e-01  -3.8509307e-01
   7.8256708e-01  -3.8516495e-01
   7.8437728e-01  -3.8521317e-01
   7.8630180e-01  -3.8469893e-01
   7.8672302e-01  -3.8450228e-01
   7.8862193e-01  -3.8369874e-01
   7.9039458e-01  -3.8301628e-01
   7.9234666e-01  -3.8214639e-01
   7.9324516e-01  -3.8166376e-01
   7.9426763e-01  -3.8106344e-01
   7.9597992e-01  -3.7968622e-01
   7.9746383e-01  -3.7845503e-01
   7.9885662e-01  -3.7722960e-01
   7.9987654e-01  -3.7629795e-01
   8.0088654e-01  -3.7534018e-01
   8.0263659e-01  -3.7368135e-01
   8.0430231e-01  -3.7177776e-01
   8.0507159e-01  -3.7082535e-01
   8.0610175e-01  -3.6947942e-01
   8.0783146e-01  -3.6726551e-01
   8.0957157e-01  -3.6498156e-01
   8.1026755e-01  -3.6402893e-01
   8.1200444e-01  -3.6162449e-01
   8.1383341e-01  -3.5854294e-01
   8.1483309e-01  -3.5675826e-01
   8.1553859e-01  -3.5543860e-01
   8.1681481e-01  -3.5309966e-01
   8.1739296e-01  -3.5206813e-01
   8.1882413e-01  -3.4951304e-01
   8.2042548e-01  -3.4660459e-01
   8.2186451e-01  -3.4389914e-01
   8.2196288e-01  -3.4369406e-01
   8.2351703e-01  -3.4036075e-01
   8.2520785e-01  -3.3668246e-01
   8.2591602e-01  -3.3511837e-01
   8.2764609e-01  -3.3132739e-01
   8.2907655e-01  -3.2824897e-01
   8.2932378e-01  -3.2769508e-01
   8.3057807e-01  -3.2486117e-01
   8.3106896e-01  -3.2378296e-01
   8.3251143e-01  -3.2021671e-01
   8.3402111e-01  -3.1628987e-01
   8.3503146e-01  -3.1372584e-01
   8.3533644e-01  -3.1290962e-01
   8.3699104e-01  -3.0846144e-01
   8.3780998e-01  -3.0625008e-01
   8.3945869e-01  -3.0183769e-01
   8.4079072e-01  -2.9830093e-01
   8.4108509e-01  -2.9748335e-01
   8.4230368e-01  -2.9405300e-01
   8.4288124e-01  -2.9240487e-01
   8.4412645e-01  -2.8862412e-01
   8.4540738e-01  -2.8464104e-01
   8.4584634e-01  -2.8326095e-01
   8.4671722e-01  -2.8044076e-01
   8.4773056e-01  -2.7715707e-01
   8.4933258e-01  -2.7193585e-01
   8.5078965e-01  -2.6725080e-01
   8.5096632e-01  -2.6665777e-01
   8.5215984e-01  -2.6264943e-01
   8.5272536e-01  -2.6074759e-01
   8.5395941e-01  -2.5659247e-01
   8.5520916e-01  -2.5239330e-01
   8.5553674e-01  -2.5129047e-01
   8.5664721e-01  -2.4742337e-01
   8.5759132e-01  -2.4413783e-01
   8.5922665e-01  -2.3844783e-01
   8.5972089e-01  -2.3673654e-01
   8.6050698e-01  -2.3390423e-01
   8.6164037e-01  -2.2954149e-01
   8.6263216e-01  -2.2558898e-01
   8.6323720e-01  -2.2317737e-01
   8.6390888e-01  -2.2049386e-01
   8.6482665e-01  -2.1668480e-01
   8.6665922e-01  -2.0906111e-01
   8.6700086e-01  -2.0764176e-01
   8.6778834e-01  -2.0434220e-01
   8.6851634e-01  -2.0118177e-01
   8.6961868e-01  -1.9633351e-01
   8.7079578e-01  -1.9121375e-01
   8.7094562e-01  -1.9055881e-01
   8.7114047e-01  -1.8969619e-01
   8.7265296e-01  -1.8276419e-01
   8.7447667e-01  -1.7436068e-01
   8.7461878e-01  -1.7366482e-01
   8.7642738e-01  -1.6485606e-01
   8.7705594e-01  -1.6178677e-01
   8.7819984e-01  -1.5610397e-01
   8.7850292e-01  -1.5452268e-01
   8.7952668e-01  -1.4904393e-01
   8.8064117e-01  -1.4307242e-01
   8.8080412e-01  -1.4219903e-01
   8.8092808e-01  -1.4152181e-01
   8.8257857e-01  -1.3199454e-01
   8.8362749e-01  -1.2593706e-01
   8.8442125e-01  -1.2091190e-01
   8.8622870e-01  -1.0936595e-01
   8.8637070e-01  -1.0835208e-01
   8.8827407e-01  -9.4650097e-02
   8.8840483e-01  -9.3709138e-02
   8.8855133e-01  -9.2583188e-02
   8.8936543e-01  -8.5811231e-02
   8.9026356e-01  -7.8158212e-02
   8.9032094e-01  -7.7676241e-02
   8.9034177e-01  -7.7490766e-02
   8.9169681e-01  -6.4046673e-02
   8.9228277e-01  -5.7002252e-02
   8.9276541e-01  -5.1358004e-02
   8.9311722e-01  -4.6467197e-02
   8.9348912e-01  -4.0833153e-02
   8.9380957e-01  -3.5031699e-02
   8.9387354e-01  -3.3880311e-02
   8.9418817e-01  -2.6844952e-02
   8.9420128e-01  -2.6471660e-02
   8.9438996e-01  -2.1167129e-02
   8.9450363e-01  -1.7435365e-02
   8.9459510e-01  -1.3187244e-02
   8.9463553e-01  -1.0975010e-02
   8.9464723e-01  -1.0334650e-02
   8.9468071e-01  -8.5019584e-03
   8.9469925e-01  -6.1698016e-03
   8.9471204e-01  -4.0761153e-03
   8.9472455e-01  -2.0294519e-03


==> data/DARPA_waterline_o4_05.dat <==
   9.3727323e-01  -2.6562296e-04
   9.3726040e-01  -1.9535249e-03
   9.3724564e-01  -3.8944234e-03
   9.3720505e-01  -5.8175528e-03
   9.3716180e-01  -7.7130971e-03
   9.3709616e-01  -9.6468636e-03
   9.3709609e-01  -9.6488099e-03
   9.3699322e-01  -1.2345656e-02
   9.3674922e-01  -1.6857578e-02
   9.3661571e-01  -1.8777859e-02
   9.3645782e-01  -2.1057586e-02
   9.3615354e-01  -2.4709224e-02
   9.3611009e-01  -2.5158580e-02
   9.3589438e-01  -2.7395635e-02
   9.3522526e-01  -3.3682684e-02
   9.3489139e-01  -3.6277746e-02
   9.3424968e-01  -4.1693216e-02
   9.3391035e-01  -4.4102519e-02
   9.3333617e-01  -4.8270024e-02
   9.3279714e-01  -5.1832433e-02
   9.3149229e-01  -5.9490247e-02
   9.3110753e-01  -6.1853052e-02
   9.2980136e-01  -6.8509174e-02
   9.2880526e-01  -7.3564482e-02
   9.2831726e-01  -7.6025403e-02
   9.2804781e-01  -7.7249462e-02
   9.2772603e-01  -7.8683106e-02
   9.2669160e-01  -8.3275945e-02
   9.2566536e-01  -8.7886234e-02
   9.2531740e-01  -8.9408901e-02
   9.2420689e-01  -9.3949891e-02
   9.2375551e-01  -9.5759445e-02
   9.2187278e-01  -1.0331139e-01
   9.2175654e-01  -1.0381273e-01
   9.2059169e-01  -1.0855602e-01
   9.1975101e-01  -1.1192908e-01
   9.1901034e-01  -1.1495709e-01
   9.1790631e-01  -1.1954470e-01
   9.1773200e-01  -1.2026409e-01
   9.1641649e-01  -1.2534160e-01
   9.1485573e-01  -1.3137748e-01
   9.1358190e-01  -1.3630152e-01
   9.1227293e-01  -1.4108545e-01
   9.1082870e-01  -1.4639988e-01
   9.0962600e-01  -1.5082975e-01
   9.0937376e-01  -1.5175576e-01
   9.0854204e-01  -1.5467771e-01
   9.0723209e-01  -1.5923794e-01
   9.0563875e-01  -1.6487666e-01
   9.0537042e-01  -1.6582095e-01
   9.0474242e-01  -1.6804653e-01
   9.0411716e-01  -1.7016295e-01
   9.0246982e-01  -1.7573655e-01
   9.0097733e-01  -1.8080797e-01
   8.9970457e-01  -1.8512691e-01
   8.9965686e-01  -1.8528869e-01
   8.9873128e-01  -1.8828602e-01
   8.9744361e-01  -1.9243918e-01
   8.9574629e-01  -1.9811371e-01
   8.9555201e-01  -1.9874938e-01
   8.9507141e-01  -2.0034159e-01
   8.9429509e-01  -2.0280480e-01
   8.9263005e-01  -2.0805945e-01
   8.9113669e-01  -2.1289841e-01
   8.8981072e-01  -2.1724384e-01
   8.8842465e-01  -2.2157508e-01
   8.8673640e-01  -2.2700292e-01
   8.8528708e-01  -2.3173677e-01
   8.8397509e-01  -2.3588745e-01
   8.8257207e-01  -2.4022822e-01
   8.8108980e-01  -2.4487790e-01
   8.7978291e-01  -2.4901115e-01
   8.7975982e-01  -2.4908398e-01
   8.7876849e-01  -2.5212668e-01
   8.7752833e-01  -2.5589215e-01
   8.7612841e-01  -2.6016961e-01
   8.7458479e-01  -2.6500455e-01
   8.7319812e-01  -2.6917469e-01
   8.7178377e-01  -2.7343594e-01
   8.7035593e-01  -2.7770150e-01
   8.6905932e-01  -2.8172403e-01
   8.6746679e-01  -2.8641164e-01
   8.6605433e-01  -2.9059861e-01
   8.6455653e-01  -2.9502613e-01
   8.6326614e-01  -2.9892915e-01
   8.6161538e-01  -3.0373070e-01
   8.6020002e-01  -3.0762693e-01
   8.5852741e-01  -3.1222037e-01
   8.5722528e-01  -3.1563315e-01
   8.5591142e-01  -3.1904244e-01
   8.5440093e-01  -3.2294963e-01
   8.5290884e-01  -3.2695834e-01
   8.5148265e-01  -3.3067042e-01
   8.5007330e-01  -3.3431727e-01
   8.4855848e-01  -3.3818002e-01
   8.4664325e-01  -3.4317534e-01
   8.4549700e-01  -3.4607980e-01
   8.4414761e-01  -3.4951805e-01
   8.4262643e-01  -3.5318922e-01
   8.4099637e-01  -3.5683931e-01
   8.3983056e-01  -3.5948433e-01
   8.3796944e-01  -3.6356772e-01
   8.3649169e-01  -3.6672823e-01
   8.3497960e-01  -3.6995217e-01
   8.3359248e-01  -3.7302823e-01
   8.3191135e-01  -3.7657462e-01
   8.3049519e-01  -3.7935407e-01
   8.2889875e-01  -3.8224608e-01
   8.2724117e-01  -3.8526079e-01
   8.2596689e-01  -3.8768500e-01
   8.2415852e-01  -3.9091124e-01
   8.2272353e-01  -3.9345025e-01
   8.2106261e-01  -3.9621899e-01
   8.1934709e-01  -3.9885746e-01
   8.1789168e-01  -4.0114445e-01
   8.1621060e-01  -4.0367226e-01
   8.1474800e-01  -4.0580698e-01
   8.1308705e-01  -4.0828328e-01
   8.1147070e-01  -4.1048710e-01
   8.0969211e-01  -4.1254027e-01
   8.0819864e-01  -4.1428622e-01
   8.0641175e-01  -4.1628551e-01
   8.0488770e-01  -4.1790127e-01
   8.0317477e-01  -4.1955252e-01
   8.0141799e-01  -4.2101400e-01
   7.9982532e-01  -4.2213292e-01
   7.9795376e-01  -4.2344296e-01
   7.9621405e-01  -4.2470873e-01
   7.9445964e-01  -4.2591314e-01
   7.9296798e-01  -4.2651886e-01
   7.9122091e-01  -4.2709482e-01
   7.8942066e-01  -4.2760361e-01
   7.8756817e-01  -4.2812208e-01
   7.8572061e-01  -4.2854547e-01
   7.8395644e-01  -4.2868483e-01
   7.8201600e-01  -4.2850216e-01
   7.8039803e-01  -4.2839363e-01
   7.7795360e-01  -4.2845632e-01
   7.7783529e-01  -4.2847672e-01
   7.7638352e-01  -4.2866298e-01
   7.7478687e-01  -4.2801097e-01
   7.7472792e-01  -4.2797511e-01
   7.7293203e-01  -4.2686740e-01
   7.7105339e-01  -4.2577190e-01
   7.6892083e-01  -4.2448564e-01
   7.6690728e-01  -4.2308695e-01
   7.6500287e-01  -4.2116407e-01
   7.6309243e-01  -4.1915289e-01
   7.6117995e-01  -4.1703280e-01
   7.5927322e-01  -4.1481148e-01
   7.5737872e-01  -4.1249446e-01
   7.5550358e-01  -4.0996638e-01
   7.5365539e-01  -4.0782893e-01
   7.5191236e-01  -4.0603052e-01
   7.5034634e-01  -4.0393271e-01
   7.4935946e-01  -4.0246886e-01
   7.4854237e-01  -4.0119727e-01
   7.4762472e-01  -3.9968833e-01
   7.4702596e-01  -3.9869915e-01
   7.4661561e-01  -3.9807007e-01
   7.4622636e-01  -3.9744756e-01
   7.4586840e-01  -3.9690843e-01
   7.4552539e-01  -3.9632577e-01
   7.4524125e-01  -3.9586980e-01
   7.4507610e-01  -3.9561382e-01
   7.4445598e-01  -3.9465145e-01
   7.4403824e-01  -3.9403565e-01
   7.4359446e-01  -3.9333822e-01
   7.4315359e-01  -3.9268544e-01
   7.4255425e-01  -3.9177156e-01
   7.4157707e-01  -3.9034351e-01
   7.4067729e-01  -3.8912476e-01
   7.3977107e-01  -3.8795205e-01
   7.3863410e-01  -3.8661083e-01
   7.3710590e-01  -3.8540835e-01
   7.3540001e-01  -3.8403741e-01
   7.3352805e-01  -3.8204373e-01
   7.3162001e-01  -3.8037004e-01
   7.2968738e-01  -3.7887865e-01
   7.2773694e-01  -3.7759093e-01
   7.2577410e-01  -3.7648371e-01
   7.2380271e-01  -3.7553443e-01
   7.2182586e-01  -3.7474102e-01
   7.1984563e-01  -3.7410076e-01
   7.1786331e-01  -3.7359704e-01
   7.1587961e-01  -3.7321634e-01
   7.1389509e-01  -3.7295509e-01
   7.1191017e-01  -3.7281298e-01
   7.0992512e-01  -3.7278973e-01
   7.0961511e-01  -3.7280423e-01
   7.0789087e-01  -3.7287936e-01
   7.0585044e-01  -3.7308050e-01
   7.0381427e-01  -3.7338372e-01
   7.0178016e-01  -3.7378713e-01
   6.9974554e-01  -3.7429214e-01
   6.9771018e-01  -3.7489413e-01
   6.9567454e-01  -3.7558875e-01
   6.9363875e-01  -3.7637027e-01
   6.9160272e-01  -3.7723488e-01
   6.8956643e-01  -3.7817894e-01
   6.8753002e-01  -3.7919917e-01
   6.8549372e-01  -3.8029207e-01
   6.8345777e-01  -3.8145437e-01
   6.8142242e-01  -3.8268282e-01
   6.7938788e-01  -3.8397433e-01
   6.7735435e-01  -3.8532579e-01
   6.7532203e-01  -3.8673408e-01
   6.7329120e-01  -3.8819583e-01
   6.7126234e-01  -3.8970692e-01
   6.6923637e-01  -3.9126149e-01
   6.6721511e-01  -3.9285193e-01
   6.6519985e-01  -3.9446738e-01
   6.6319698e-01  -3.9619509e-01
   6.6118862e-01  -3.9756883e-01
   6.5916045e-01  -3.9885354e-01
   6.5712733e-01  -4.0064920e-01
   6.5509930e-01  -4.0250155e-01
   6.5307590e-01  -4.0434858e-01
   6.5105455e-01  -4.0621364e-01
   6.4903484e-01  -4.0809674e-01
   6.4701662e-01  -4.0999684e-01
   6.4499981e-01  -4.1191209e-01
   6.4298434e-01  -4.1384028e-01
   6.4097020e-01  -4.1577899e-01
   6.3895738e-01  -4.1772577e-01
   6.3694593e-01  -4.1967813e-01
   6.3493592e-01  -4.2163352e-01
   6.3295160e-01  -4.2356152e-01
   6.3098837e-01  -4.2546505e-01
   6.2902536e-01  -4.2736616e-01
   6.2706253e-01  -4.2926305e-01
   6.2509986e-01  -4.3115458e-01
   6.2313731e-01  -4.3303981e-01
   6.2117487e-01  -4.3491608e-01
   6.1921251e-01  -4.3677977e-01
   6.1725019e-01  -4.3862753e-01
   6.1528789e-01  -4.4045985e-01
   6.1332571e-01  -4.4230150e-01
   6.1136306e-01  -4.4398183e-01
   6.0939891e-01  -4.4527694e-01
   6.0743578e-01  -4.4684779e-01
   6.0547416e-01  -4.4881375e-01
   6.0351203e-01  -4.5068024e-01
   6.0154959e-01  -4.5249228e-01
   5.9958692e-01  -4.5426824e-01
   5.9762402e-01  -4.5600781e-01
   5.9566091e-01  -4.5771182e-01
   5.9369758e-01  -4.5938268e-01
   5.9173401e-01  -4.6102049e-01
   5.8977019e-01  -4.6262285e-01
   5.8780609e-01  -4.6418647e-01
   5.8584170e-01  -4.6570767e-01
   5.8387706e-01  -4.6720159e-01
   5.8191219e-01  -4.6866908e-01
   5.7994704e-01  -4.7009213e-01
   5.7798167e-01  -4.7149155e-01
   5.7601597e-01  -4.7284006e-01
   5.7405005e-01  -4.7416248e-01
   5.7208393e-01  -4.7546799e-01
   5.7011754e-01  -4.7673974e-01
   5.6815102e-01  -4.7799584e-01
   5.6618419e-01  -4.7919824e-01
   5.6421702e-01  -4.8035994e-01
   5.6224971e-01  -4.8150540e-01
   5.6028232e-01  -4.8269984e-01
   5.5831471e-01  -4.8364142e-01
   5.5634709e-01  -4.8456255e-01
   5.5437904e-01  -4.8554349e-01
   5.5241015e-01  -4.8629571e-01
   5.5044125e-01  -4.8709255e-01
   5.4847242e-01  -4.8792391e-01
   5.4650343e-01  -4.8872817e-01
   5.4453430e-01  -4.8949799e-01
   5.4256501e-01  -4.9023072e-01
   5.4059558e-01  -4.9092728e-01
   5.3862602e-01  -4.9158988e-01
   5.3665636e-01  -4.9222245e-01
   5.3468664e-01  -4.9281407e-01
   5.3271708e-01  -4.9335423e-01
   5.3074788e-01  -4.9387466e-01
   5.2877807e-01  -4.9428391e-01
   5.2680757e-01  -4.9465288e-01
   5.2483724e-01  -4.9507760e-01
   5.2286694e-01  -4.9546645e-01
   5.2089666e-01  -4.9582795e-01
   5.1892636e-01  -4.9614700e-01
   5.1695602e-01  -4.9641521e-01
   5.1498566e-01  -4.9664343e-01
   5.1301529e-01  -4.9684032e-01
   5.1104495e-01  -4.9701186e-01
   5.0907481e-01  -4.9721562e-01
   5.0710467e-01  -4.9738824e-01
   5.0513439e-01  -4.9747060e-01
   5.0316408e-01  -4.9752385e-01
   5.0119403e-01  -4.9750435e-01
   4.9922410e-01  -4.9740996e-01
   4.9725411e-01  -4.9736329e-01
   4.9528426e-01  -4.9736264e-01
   4.9331441e-01  -4.9733923e-01
   4.9134462e-01  -4.9729513e-01
   4.8937491e-01  -4.9723733e-01
   4.8744375e-01  -4.9716228e-01
   4.8554084e-01  -4.9707343e-01
   4.8364009e-01  -4.9697577e-01
   4.8174151e-01  -4.9687007e-01
   4.7984511e-01  -4.9675712e-01
   4.7795089e-01  -4.9663778e-01
   4.7605883e-01  -4.9651301e-01
   4.7416892e-01  -4.9638378e-01
   4.7228115e-01  -4.9625105e-01
   4.7039549e-01  -4.9611578e-01
   4.6851194e-01  -4.9597893e-01
   4.6663050e-01  -4.9584147e-01
   4.6475115e-01  -4.9570431e-01
   4.6287392e-01  -4.9556831e-01
   4.6099887e-01  -4.9543417e-01
   4.5912614e-01  -4.9530220e-01
   4.5725612e-01  -4.9517215e-01
   4.5539173e-01  -4.9503962e-01
   4.5352988e-01  -4.9489912e-01
   4.5164183e-01  -4.9479019e-01
   4.4975215e-01  -4.9470168e-01
   4.4788900e-01  -4.9460322e-01
   4.4602044e-01  -4.9452471e-01
   4.4523973e-01  -4.9449762e-01
   4.4409349e-01  -4.9444525e-01
   4.4212554e-01  -4.9436708e-01
   4.4015762e-01  -4.9429541e-01
   4.3818974e-01  -4.9423255e-01
   4.3622190e-01  -4.9418051e-01
   4.3425408e-01  -4.9414068e-01
   4.3228628e-01  -4.9411389e-01
   4.3031850e-01  -4.9410124e-01
   4.2835073e-01  -4.9410407e-01
   4.2638298e-01  -4.9412293e-01
   4.2441524e-01  -4.9415831e-01
   4.2244750e-01  -4.9421161e-01
   4.2047977e-01  -4.9428438e-01
   4.1851202e-01  -4.9437618e-01
   4.1654427e-01  -4.9448798e-01
   4.1457650e-01  -4.9462239e-01
   4.1281753e-01  -4.9476412e-01
   4.1260873e-01  -4.9477801e-01
   4.1064095e-01  -4.9493537e-01
   4.0867316e-01  -4.9511768e-01
   4.0670537e-01  -4.9534409e-01
   4.0473738e-01  -4.9555542e-01
   4.0276929e-01  -4.9573963e-01
   4.0080144e-01  -4.9599372e-01
   3.9883363e-01  -4.9629698e-01
   3.9686579e-01  -4.9662357e-01
   3.9489792e-01  -4.9697931e-01
   3.9293004e-01  -4.9736386e-01
   3.9096215e-01  -4.9777758e-01
   3.8899424e-01  -4.9822088e-01
   3.8702631e-01  -4.9869405e-01
   3.8505836e-01  -4.9919714e-01
   3.8309041e-01  -4.9973003e-01
   3.8223184e-01  -4.9997596e-01
   3.8112246e-01  -5.0027827e-01
   3.7915450e-01  -5.0084333e-01
   3.7718658e-01  -5.0148956e-01
   3.7521844e-01  -5.0195857e-01
   3.7325023e-01  -5.0238726e-01
   3.7128220e-01  -5.0303728e-01
   3.6931410e-01  -5.0372704e-01
   3.6734606e-01  -5.0445788e-01
   3.6537803e-01  -5.0522421e-01
   3.6341000e-01  -5.0602331e-01
   3.6144194e-01  -5.0685421e-01
   3.5947386e-01  -5.0771691e-01
   3.5750577e-01  -5.0861116e-01
   3.5553766e-01  -5.0953626e-01
   3.5356947e-01  -5.1049153e-01
   3.5160128e-01  -5.1147594e-01
   3.4963316e-01  -5.1248839e-01
   3.4766498e-01  -5.1352923e-01
   3.4636100e-01  -5.1423858e-01
   3.4569672e-01  -5.1459362e-01
   3.4372842e-01  -5.1567701e-01
   3.4176014e-01  -5.1679226e-01
   3.3979186e-01  -5.1794044e-01
   3.3782357e-01  -5.1912140e-01
   3.3585526e-01  -5.2033401e-01
   3.3388691e-01  -5.2157669e-01
   3.3191849e-01  -5.2284801e-01
   3.2995002e-01  -5.2414697e-01
   3.2798156e-01  -5.2547280e-01
   3.2601306e-01  -5.2682473e-01
   3.2404452e-01  -5.2820224e-01
   3.2207600e-01  -5.2960465e-01
   3.2010741e-01  -5.3103023e-01
   3.1813884e-01  -5.3247652e-01
   3.1617002e-01  -5.3394078e-01
   3.1420099e-01  -5.3542006e-01
   3.1223176e-01  -5.3691118e-01
   3.1026237e-01  -5.3841119e-01
   3.0829281e-01  -5.3991758e-01
   3.0632312e-01  -5.4142728e-01
   3.0435320e-01  -5.4293568e-01
   3.0238292e-01  -5.4443732e-01
   3.0041252e-01  -5.4592693e-01
   2.9844260e-01  -5.4739994e-01
   2.9647168e-01  -5.4885558e-01
   2.9450040e-01  -5.5029520e-01
   2.9252849e-01  -5.5171959e-01
   2.9055601e-01  -5.5311957e-01
   2.8858318e-01  -5.5447196e-01
   2.8661038e-01  -5.5570862e-01
   2.8463826e-01  -5.5671017e-01
   2.8266612e-01  -5.5772073e-01
   2.8069246e-01  -5.5900557e-01
   2.7871762e-01  -5.6031594e-01
   2.7674244e-01  -5.6149338e-01
   2.7476686e-01  -5.6261810e-01
   2.7279076e-01  -5.6371306e-01
   2.7081410e-01  -5.6475080e-01
   2.6883695e-01  -5.6570006e-01
   2.6685928e-01  -5.6654399e-01
   2.6488108e-01  -5.6726921e-01
   2.6290215e-01  -5.6786143e-01
   2.6092338e-01  -5.6830849e-01
   2.5894517e-01  -5.6859650e-01
   2.5696804e-01  -5.6871272e-01
   2.5499302e-01  -5.6864190e-01
   2.5302124e-01  -5.6837018e-01
   2.5105385e-01  -5.6788109e-01
   2.4909546e-01  -5.6716229e-01
   2.4714843e-01  -5.6619537e-01
   2.4521544e-01  -5.6495945e-01
   2.4330461e-01  -5.6342913e-01
   2.4142174e-01  -5.6145216e-01
   2.3956048e-01  -5.5968691e-01
   2.3762794e-01  -5.5781705e-01
   2.3644978e-01  -5.5648855e-01
   2.3547167e-01  -5.5532570e-01
   2.3516544e-01  -5.5496102e-01
   2.3469605e-01  -5.5440651e-01
   2.3414651e-01  -5.5377826e-01
   2.3364022e-01  -5.5320531e-01
   2.3312741e-01  -5.5262736e-01
   2.3304353e-01  -5.5252013e-01
   2.3253139e-01  -5.5184877e-01
   2.3214826e-01  -5.5137039e-01
   2.3173837e-01  -5.5084713e-01
   2.3132558e-01  -5.5032439e-01
   2.3089051e-01  -5.4977484e-01
   2.3052686e-01  -5.4933450e-01
   2.2943600e-01  -5.4789035e-01
   2.2848419e-01  -5.4664976e-01
   2.2738412e-01  -5.4504671e-01
   2.2525793e-01  -5.4260958e-01
   2.2331341e-01  -5.4109416e-01
   2.2189675e-01  -5.3957278e-01
   2.2130761e-01  -5.3892492e-01
   2.1928783e-01  -5.3671519e-01
   2.1724337e-01  -5.3456488e-01
   2.1518578e-01  -5.3248005e-01
   2.1311298e-01  -5.3046179e-01
   2.1102415e-01  -5.2851041e-01
   2.0892787e-01  -5.2662913e-01
   2.0684597e-01  -5.2483748e-01
   2.0479338e-01  -5.2314098e-01
   2.0276472e-01  -5.2152783e-01
   2.0073980e-01  -5.1990434e-01
   1.9865203e-01  -5.1794010e-01
   1.9647108e-01  -5.1578892e-01
   1.9429019e-01  -5.1373087e-01
   1.9218590e-01  -5.1178793e-01
   1.9015353e-01  -5.0994638e-01
   1.8822911e-01  -5.0822597e-01
   1.8639494e-01  -5.0661137e-01
   1.8496316e-01  -5.0544033e-01
   1.8401749e-01  -5.0463964e-01
   1.8215251e-01  -5.0307596e-01
   1.8026143e-01  -5.0152163e-01
   1.7837929e-01  -4.9999603e-01
   1.7660959e-01  -4.9858125e-01
   1.7475570e-01  -4.9684054e-01
   1.7415818e-01  -4.9622581e-01
   1.7229080e-01  -4.9428453e-01
   1.7040788e-01  -4.9232103e-01
   1.6842336e-01  -4.9029036e-01
   1.6647153e-01  -4.8829402e-01
   1.6453144e-01  -4.8641588e-01
   1.6258823e-01  -4.8456296e-01
   1.6061242e-01  -4.8266427e-01
   1.5864253e-01  -4.8081059e-01
   1.5681562e-01  -4.7918795e-01
   1.5503058e-01  -4.7766922e-01
   1.5451016e-01  -4.7719679e-01
   1.5258454e-01  -4.7541687e-01
   1.5090320e-01  -4.7385816e-01
   1.4897099e-01  -4.7166066e-01
   1.4875768e-01  -4.7141041e-01
   1.4676657e-01  -4.6905272e-01
   1.4487062e-01  -4.6685307e-01
   1.4291721e-01  -4.6454446e-01
   1.4098113e-01  -4.6230455e-01
   1.3904989e-01  -4.6006839e-01
   1.3716763e-01  -4.5789525e-01
   1.3545448e-01  -4.5594715e-01
   1.3471035e-01  -4.5511983e-01
   1.3287950e-01  -4.5304576e-01
   1.3117696e-01  -4.5113858e-01
   1.2905240e-01  -4.4879722e-01
   1.2689952e-01  -4.4639305e-01
   1.2477666e-01  -4.4403192e-01
   1.2273650e-01  -4.4178776e-01
   1.2052822e-01  -4.3938403e-01
   1.1847595e-01  -4.3714580e-01
   1.1672431e-01  -4.3524761e-01
   1.1551709e-01  -4.3383809e-01
   1.1363891e-01  -4.3193916e-01
   1.1142336e-01  -4.2931309e-01
   1.0940510e-01  -4.2673007e-01
   1.0752016e-01  -4.2428936e-01
   1.0560422e-01  -4.2184499e-01
   1.0369370e-01  -4.1941810e-01
   1.0184630e-01  -4.1710216e-01
   1.0027773e-01  -4.1514974e-01
   9.9154529e-02  -4.1376831e-01
   9.7518182e-02  -4.1175959e-01
   9.5262708e-02  -4.0887686e-01
   9.3144143e-02  -4.0621744e-01
   9.1119143e-02  -4.0368421e-01
   8.8986490e-02  -4.0103350e-01
   8.7165333e-02  -3.9870805e-01
   8.5983506e-02  -3.9693110e-01
   8.3854256e-02  -3.9401343e-01
   8.1925380e-02  -3.9121334e-01
   7.9924444e-02  -3.8832084e-01
   7.8052353e-02  -3.8562532e-01
   7.6188207e-02  -3.8292840e-01
   7.4379875e-02  -3.8033957e-01
   7.2920249e-02  -3.7823722e-01
   7.1519584e-02  -3.7623270e-01
   6.9551237e-02  -3.7334521e-01
   6.7554821e-02  -3.7031150e-01
   6.5537360e-02  -3.6681003e-01
   6.3554604e-02  -3.6341946e-01
   6.2342556e-02  -3.6121495e-01
   6.0151229e-02  -3.5763160e-01
   5.8413339e-02  -3.5457255e-01
   5.6484667e-02  -3.5095304e-01
   5.4711527e-02  -3.4739886e-01
   5.3191048e-02  -3.4438345e-01
   5.1895244e-02  -3.4184498e-01
   5.0156185e-02  -3.3824536e-01
   4.7931141e-02  -3.3312054e-01
   4.5900836e-02  -3.2852226e-01
   4.4837451e-02  -3.2592471e-01
   4.3971325e-02  -3.2391591e-01
   4.1988447e-02  -3.1868428e-01
   3.9817277e-02  -3.1288902e-01
   3.8050881e-02  -3.0785346e-01
   3.7235818e-02  -3.0529723e-01
   3.6192106e-02  -3.0234940e-01
   3.4181606e-02  -2.9591180e-01
   3.3145185e-02  -2.9240047e-01
   3.2299012e-02  -2.8968067e-01
   3.0373111e-02  -2.8262082e-01
   2.8448105e-02  -2.7530749e-01
   2.7475942e-02  -2.7126276e-01
   2.6511485e-02  -2.6735954e-01
   2.4573333e-02  -2.5876787e-01
   2.3618838e-02  -2.5412897e-01
   2.2671696e-02  -2.4975018e-01
   2.0765205e-02  -2.3984325e-01
   1.9936339e-02  -2.3511850e-01
   1.8639323e-02  -2.2775998e-01
   1.7725573e-02  -2.2203221e-01
   1.6942377e-02  -2.1721045e-01
   1.5592029e-02  -2.0782025e-01
   1.4863777e-02  -2.0289142e-01
   1.3562889e-02  -1.9262407e-01
   1.1988246e-02  -1.7949890e-01
   1.1046881e-02  -1.7087608e-01
   9.8127807e-03  -1.5796718e-01
   9.1155909e-03  -1.5057409e-01
   8.1624696e-03  -1.3861721e-01
   7.3452856e-03  -1.2801692e-01
   6.6950135e-03  -1.1799538e-01
   6.0286961e-03  -1.0688341e-01
   5.2216997e-03  -9.1926881e-02
   4.8566988e-03  -8.3627393e-02
   4.4689414e-03  -7.3542107e-02
   4.0615027e-03  -6.1409600e-02
   3.6808765e-03  -4.8256499e-02
   3.5256568e-03  -4.1074173e-02
   3.3915237e-03  -3.3849194e-02
   3.2740901e-03  -2.6015689e-02
   3.2284322e-03  -2.2021027e-02
   3.1806098e-03  -1.7018950e-02
   3.1682831e-03  -1.5240501e-02
   3.1571157e-03  -1.3747666e-02
   3.1481207e-03  -1.2419466e-02
   3.1416986e-03  -1.1106881e-02
   3.1330147e-03  -9.2944161e-03
   3.1254041e-03  -7.4065179e-03
   3.1196318e-03  -5.4025935e-03
   3.1152108e-03  -3.3958257e-03


==> data/DARPA_waterline_o4_06.dat <==
  -2.5681673e-09   5.2821954e-24
   9.1868000e-07  -1.9379149e-03
   3.2288409e-06  -3.8693641e-03
   1.3718785e-05  -7.6605743e-03
   1.8853145e-05  -9.5165055e-03
   2.9984627e-05  -1.3076889e-02
   5.2132213e-05  -1.6526950e-02
   1.0566971e-04  -2.3741470e-02
   1.4364628e-04  -2.7461058e-02
   3.3440538e-04  -4.1392194e-02
   4.7719817e-04  -4.9095326e-02
   8.6122672e-04  -6.5017061e-02
   1.1804295e-03  -7.5347998e-02
   2.0526271e-03  -9.7749125e-02
   2.5824502e-03  -1.0867673e-01
   3.9053207e-03  -1.3146584e-01
   4.6192630e-03  -1.4186208e-01
   6.2306765e-03  -1.6228737e-01
   7.1233050e-03  -1.7212853e-01
   8.9308896e-03  -1.8990107e-01
   9.8790365e-03  -1.9827696e-01
   1.1830858e-02  -2.1391837e-01
   1.2961288e-02  -2.2214157e-01
   1.5245912e-02  -2.3727570e-01
   1.6421289e-02  -2.4442203e-01
   1.8653081e-02  -2.5681266e-01
   1.9837986e-02  -2.6294137e-01
   2.2342396e-02  -2.7490912e-01
   2.3689239e-02  -2.8086672e-01
   2.6270134e-02  -2.9147524e-01
   2.7613100e-02  -2.9667111e-01
   3.0455367e-02  -3.0679435e-01
   3.1895028e-02  -3.1155529e-01
   3.4773537e-02  -3.2051851e-01
   3.6330909e-02  -3.2516723e-01
   3.9290546e-02  -3.3321929e-01
   4.0874522e-02  -3.3729091e-01
   4.3851623e-02  -3.4454999e-01
   4.5461109e-02  -3.4826922e-01
   4.8582281e-02  -3.5498343e-01
   5.0234389e-02  -3.5851088e-01
   5.3232317e-02  -3.6426107e-01
   5.4944562e-02  -3.6749439e-01
   5.8206422e-02  -3.7351427e-01
   5.9973472e-02  -3.7638300e-01
   6.3048601e-02  -3.8139342e-01
   6.4815564e-02  -3.8428500e-01
   6.8184417e-02  -3.8979432e-01
   7.0011321e-02  -3.9229403e-01
   7.3233457e-02  -3.9668582e-01
   7.4966360e-02  -3.9905848e-01
   7.8237306e-02  -4.0356242e-01
   8.0161561e-02  -4.0622080e-01
   8.3519222e-02  -4.1085416e-01
   8.5463780e-02  -4.1353595e-01
   8.8620887e-02  -4.1762901e-01
   9.0512117e-02  -4.1987562e-01
   9.3843170e-02  -4.2387565e-01
   9.5855073e-02  -4.2629247e-01
   9.9212072e-02  -4.3032139e-01
   1.0121440e-01  -4.3273742e-01
   1.0436613e-01  -4.3654403e-01
   1.0633790e-01  -4.3894974e-01
   1.0964702e-01  -4.4300530e-01
   1.1176128e-01  -4.4559348e-01
   1.1509765e-01  -4.4915813e-01
   1.1718795e-01  -4.5131116e-01
   1.2014431e-01  -4.5437895e-01
   1.2216446e-01  -4.5651195e-01
   1.2540210e-01  -4.5994841e-01
   1.2761977e-01  -4.6232637e-01
   1.3095019e-01  -4.6591098e-01
   1.3318642e-01  -4.6824797e-01
   1.3640566e-01  -4.7169409e-01
   1.3853856e-01  -4.7401474e-01
   1.4152486e-01  -4.7732321e-01
   1.4379466e-01  -4.7985927e-01
   1.4696997e-01  -4.8346151e-01
   1.4939686e-01  -4.8619113e-01
   1.5264566e-01  -4.8934182e-01
   1.5507614e-01  -4.9144593e-01
   1.5817326e-01  -4.9417780e-01
   1.6044998e-01  -4.9620206e-01
   1.6315252e-01  -4.9868133e-01
   1.6565544e-01  -5.0100784e-01
   1.6864916e-01  -5.0379292e-01
   1.7134585e-01  -5.0636187e-01
   1.7439634e-01  -5.0931247e-01
   1.7720886e-01  -5.1178017e-01
   1.8022039e-01  -5.1408210e-01
   1.8313821e-01  -5.1633620e-01
   1.8608061e-01  -5.1841642e-01
   1.8901340e-01  -5.2081944e-01
   1.9179068e-01  -5.2314157e-01
   1.9476787e-01  -5.2564673e-01
   1.9686246e-01  -5.2744534e-01
   1.9977986e-01  -5.3019334e-01
   2.0212196e-01  -5.3197611e-01
   2.0539632e-01  -5.3431417e-01
   2.0781577e-01  -5.3609557e-01
   2.1133377e-01  -5.3876398e-01
   2.1364413e-01  -5.4035701e-01
   2.1725617e-01  -5.4376375e-01
   2.1935891e-01  -5.4582743e-01
   2.2295228e-01  -5.4954149e-01
   2.2485563e-01  -5.5159153e-01
   2.2744644e-01  -5.5438276e-01
   2.2842866e-01  -5.5543731e-01
   2.2976926e-01  -5.5687122e-01
   2.3033339e-01  -5.5744291e-01
   2.3116203e-01  -5.5826921e-01
   2.3175658e-01  -5.5888475e-01
   2.3232875e-01  -5.5953231e-01
   2.3307431e-01  -5.6037279e-01
   2.3339685e-01  -5.6068273e-01
   2.3386074e-01  -5.6112794e-01
   2.3436011e-01  -5.6159501e-01
   2.3510647e-01  -5.6231120e-01
   2.3626786e-01  -5.6349682e-01
   2.3707952e-01  -5.6430160e-01
   2.3806805e-01  -5.6523514e-01
   2.4159411e-01  -5.6827229e-01
   2.4375011e-01  -5.6918023e-01
   2.4720121e-01  -5.7070830e-01
   2.4964045e-01  -5.7141187e-01
   2.5303675e-01  -5.7184924e-01
   2.5569006e-01  -5.7167061e-01
   2.5894919e-01  -5.7103599e-01
   2.6177014e-01  -5.7013221e-01
   2.6487615e-01  -5.6888691e-01
   2.6783412e-01  -5.6738516e-01
   2.7080194e-01  -5.6570804e-01
   2.7388019e-01  -5.6383577e-01
   2.7672415e-01  -5.6203649e-01
   2.7990816e-01  -5.5993041e-01
   2.8264187e-01  -5.5806517e-01
   2.8590625e-01  -5.5582722e-01
   2.8855625e-01  -5.5417746e-01
   2.9187537e-01  -5.5178820e-01
   2.9446815e-01  -5.5010349e-01
   2.9779854e-01  -5.4762099e-01
   3.0037892e-01  -5.4559131e-01
   3.0370372e-01  -5.4301455e-01
   3.0628873e-01  -5.4104895e-01
   3.0957563e-01  -5.3864402e-01
   3.1219757e-01  -5.3676167e-01
   3.1541309e-01  -5.3447830e-01
   3.1810607e-01  -5.3260579e-01
   3.2121764e-01  -5.3054564e-01
   3.2401446e-01  -5.2879815e-01
   3.2698889e-01  -5.2687732e-01
   3.2992198e-01  -5.2514113e-01
   3.3273658e-01  -5.2351433e-01
   3.3583051e-01  -5.2177877e-01
   3.3847239e-01  -5.2086633e-01
   3.4173913e-01  -5.1965101e-01
   3.4419593e-01  -5.1868083e-01
   3.4764755e-01  -5.1735660e-01
   3.4987862e-01  -5.1658558e-01
   3.5355591e-01  -5.1530274e-01
   3.5552874e-01  -5.1467937e-01
   3.5749468e-01  -5.1406828e-01
   3.6117209e-01  -5.1300055e-01
   3.6340242e-01  -5.1245605e-01
   3.6679792e-01  -5.1170742e-01
   3.6931001e-01  -5.1120252e-01
   3.7239720e-01  -5.1068403e-01
   3.7521713e-01  -5.1033198e-01
   3.7804995e-01  -5.1009108e-01
   3.8112364e-01  -5.0977673e-01
   3.8363226e-01  -5.0961513e-01
   3.8702975e-01  -5.0946901e-01
   3.8920204e-01  -5.0944076e-01
   3.9251565e-01  -5.0946818e-01
   3.9476430e-01  -5.0950815e-01
   3.9687194e-01  -5.0957965e-01
   4.0032232e-01  -5.0978541e-01
   4.0277644e-01  -5.0997123e-01
   4.0587806e-01  -5.1028908e-01
   4.0868037e-01  -5.1061004e-01
   4.1143258e-01  -5.1099422e-01
   4.1458385e-01  -5.1146455e-01
   4.1698365e-01  -5.1187442e-01
   4.2048700e-01  -5.1250769e-01
   4.2253519e-01  -5.1291189e-01
   4.2442229e-01  -5.1329073e-01
   4.2808978e-01  -5.1404848e-01
   4.3032509e-01  -5.1453027e-01
   4.3365349e-01  -5.1528568e-01
   4.3622792e-01  -5.1588209e-01
   4.3923806e-01  -5.1661477e-01
   4.4213102e-01  -5.1740488e-01
   4.4483105e-01  -5.1793662e-01
   4.4803456e-01  -5.1877227e-01
   4.5040973e-01  -5.1948299e-01
   4.5393853e-01  -5.2043613e-01
   4.5603202e-01  -5.2101367e-01
   4.5853825e-01  -5.2167897e-01
   4.6164254e-01  -5.2256644e-01
   4.6378018e-01  -5.2315101e-01
   4.6726685e-01  -5.2409144e-01
   4.6968647e-01  -5.2472133e-01
   4.7291281e-01  -5.2555254e-01
   4.7559397e-01  -5.2621217e-01
   4.7857997e-01  -5.2693154e-01
   4.8150276e-01  -5.2759460e-01
   4.8426870e-01  -5.2820070e-01
   4.8741286e-01  -5.2886658e-01
   4.8997809e-01  -5.2935202e-01
   4.9332435e-01  -5.2992031e-01
   4.9572263e-01  -5.3020368e-01
   4.9923648e-01  -5.3040906e-01
   5.0151529e-01  -5.3054503e-01
   5.0514920e-01  -5.3078488e-01
   5.0731478e-01  -5.3088587e-01
   5.1106348e-01  -5.3100931e-01
   5.1312534e-01  -5.3104966e-01
   5.1697866e-01  -5.3104362e-01
   5.1895129e-01  -5.3099294e-01
   5.2092241e-01  -5.3089793e-01
   5.2479846e-01  -5.3059926e-01
   5.2683813e-01  -5.3038703e-01
   5.3066930e-01  -5.2986501e-01
   5.3275363e-01  -5.2948881e-01
   5.3657065e-01  -5.2861470e-01
   5.3866826e-01  -5.2804401e-01
   5.4249572e-01  -5.2684658e-01
   5.4458130e-01  -5.2614454e-01
   5.4844412e-01  -5.2461309e-01
   5.5049136e-01  -5.2392272e-01
   5.5441505e-01  -5.2208655e-01
   5.5640105e-01  -5.2107914e-01
   5.5840690e-01  -5.2001088e-01
   5.6230853e-01  -5.1779173e-01
   5.6440687e-01  -5.1651587e-01
   5.6821290e-01  -5.1406301e-01
   5.7042193e-01  -5.1254919e-01
   5.7411385e-01  -5.0989205e-01
   5.7645198e-01  -5.0811279e-01
   5.8001119e-01  -5.0529150e-01
   5.8249639e-01  -5.0322051e-01
   5.8590487e-01  -5.0028347e-01
   5.8855412e-01  -4.9789801e-01
   5.9179507e-01  -4.9489904e-01
   5.9462476e-01  -4.9217928e-01
   5.9768210e-01  -4.8917498e-01
   6.0070829e-01  -4.8610592e-01
   6.0356637e-01  -4.8315688e-01
   6.0680453e-01  -4.7973929e-01
   6.0944838e-01  -4.7692164e-01
   6.1291265e-01  -4.7316875e-01
   6.1532933e-01  -4.7077627e-01
   6.1901885e-01  -4.6738049e-01
   6.2121206e-01  -4.6506640e-01
   6.2506171e-01  -4.6072867e-01
   6.2709226e-01  -4.5837998e-01
   6.2922623e-01  -4.5589241e-01
   6.3297378e-01  -4.5151194e-01
   6.3537897e-01  -4.4869240e-01
   6.3885754e-01  -4.4464200e-01
   6.4154225e-01  -4.4152826e-01
   6.4474459e-01  -4.3785971e-01
   6.4771268e-01  -4.3449582e-01
   6.5063584e-01  -4.3124499e-01
   6.5388937e-01  -4.2770883e-01
   6.5653202e-01  -4.2493984e-01
   6.6008599e-01  -4.2149201e-01
   6.6243364e-01  -4.1931173e-01
   6.6627837e-01  -4.1553676e-01
   6.6834041e-01  -4.1409985e-01
   6.7039051e-01  -4.1206157e-01
   6.7425571e-01  -4.0823827e-01
   6.7660862e-01  -4.0611215e-01
   6.8017980e-01  -4.0306197e-01
   6.8282384e-01  -4.0092913e-01
   6.8611110e-01  -3.9873461e-01
   6.8901177e-01  -3.9676121e-01
   6.9205141e-01  -3.9483488e-01
   6.9522179e-01  -3.9303272e-01
   6.9799793e-01  -3.9172960e-01
   7.0135564e-01  -3.9031801e-01
   7.0394939e-01  -3.8939380e-01
   7.0748393e-01  -3.8843438e-01
   7.0990617e-01  -3.8797312e-01
   7.1361300e-01  -3.8763345e-01
   7.1586414e-01  -3.8764047e-01
   7.1971970e-01  -3.8808915e-01
   7.2181168e-01  -3.8856847e-01
   7.2508257e-01  -3.8971639e-01
   7.2770890e-01  -3.9095449e-01
   7.2972164e-01  -3.9216924e-01
   7.3344726e-01  -3.9490161e-01
   7.3540493e-01  -3.9627451e-01
   7.3897392e-01  -3.9985884e-01
   7.4002091e-01  -4.0111946e-01
   7.4170299e-01  -4.0320655e-01
   7.4277276e-01  -4.0465540e-01
   7.4355056e-01  -4.0564973e-01
   7.4415701e-01  -4.0651413e-01
   7.4511933e-01  -4.0789901e-01
   7.4542842e-01  -4.0835072e-01
   7.4590172e-01  -4.0911230e-01
   7.4642131e-01  -4.0990478e-01
   7.4707313e-01  -4.1094822e-01
   7.4767105e-01  -4.1186299e-01
   7.4928844e-01  -4.1425260e-01
   7.5035915e-01  -4.1583958e-01
   7.5377346e-01  -4.2081873e-01
   7.5575097e-01  -4.2308561e-01
   7.5926064e-01  -4.2755113e-01
   7.6129925e-01  -4.2987102e-01
   7.6483582e-01  -4.3364707e-01
   7.6683455e-01  -4.3559860e-01
   7.7022680e-01  -4.3799976e-01
   7.7186350e-01  -4.3887760e-01
   7.7497732e-01  -4.4053036e-01
   7.7706585e-01  -4.4142723e-01
   7.8070934e-01  -4.4188221e-01
   7.8275561e-01  -4.4188897e-01
   7.8636476e-01  -4.4149990e-01
   7.8831273e-01  -4.4116051e-01
   7.9166754e-01  -4.4037503e-01
   7.9338361e-01  -4.3988583e-01
   7.9664483e-01  -4.3814407e-01
   7.9843467e-01  -4.3696179e-01
   8.0182012e-01  -4.3475176e-01
   8.0357860e-01  -4.3339093e-01
   8.0675304e-01  -4.3013601e-01
   8.0853474e-01  -4.2829811e-01
   8.1175788e-01  -4.2465531e-01
   8.1346303e-01  -4.2247326e-01
   8.1663643e-01  -4.1818467e-01
   8.1836218e-01  -4.1586030e-01
   8.2161503e-01  -4.1108704e-01
   8.2325071e-01  -4.0831833e-01
   8.2622543e-01  -4.0315037e-01
   8.2784946e-01  -4.0031087e-01
   8.3098238e-01  -3.9481772e-01
   8.3251055e-01  -3.9185567e-01
   8.3547140e-01  -3.8571960e-01
   8.3707267e-01  -3.8245081e-01
   8.4015569e-01  -3.7603694e-01
   8.4176456e-01  -3.7264882e-01
   8.4481268e-01  -3.6586784e-01
   8.4633135e-01  -3.6214399e-01
   8.4928354e-01  -3.5504854e-01
   8.5079438e-01  -3.5139761e-01
   8.5372629e-01  -3.4426732e-01
   8.5523502e-01  -3.4059736e-01
   8.5820700e-01  -3.3325803e-01
   8.5972889e-01  -3.2946676e-01
   8.6268457e-01  -3.2172901e-01
   8.6417855e-01  -3.1764035e-01
   8.6712273e-01  -3.0955210e-01
   8.6858931e-01  -3.0552715e-01
   8.7144440e-01  -2.9764515e-01
   8.7297644e-01  -2.9340830e-01
   8.7587326e-01  -2.8538144e-01
   8.7730601e-01  -2.8139253e-01
   8.7882015e-01  -2.7717157e-01
   8.8030365e-01  -2.7303099e-01
   8.8278447e-01  -2.6608510e-01
   8.8362936e-01  -2.6371438e-01
   8.8619823e-01  -2.5649483e-01
   8.8767515e-01  -2.5233331e-01
   8.9060883e-01  -2.4402542e-01
   8.9208563e-01  -2.3982602e-01
   8.9499330e-01  -2.3172246e-01
   8.9653358e-01  -2.2743441e-01
   8.9940573e-01  -2.1943181e-01
   9.0081250e-01  -2.1549668e-01
   9.0233633e-01  -2.1122566e-01
   9.0382193e-01  -2.0706385e-01
   9.0538638e-01  -2.0267523e-01
   9.0821625e-01  -1.9470216e-01
   9.0972235e-01  -1.9046254e-01
   9.1260697e-01  -1.8231287e-01
   9.1415378e-01  -1.7793197e-01
   9.1709561e-01  -1.6959960e-01
   9.1854104e-01  -1.6549192e-01
   9.2152254e-01  -1.5710356e-01
   9.2299937e-01  -1.5335456e-01
   9.2598744e-01  -1.4575359e-01
   9.2755300e-01  -1.4177303e-01
   9.3060823e-01  -1.3397660e-01
   9.3225050e-01  -1.2976082e-01
   9.3543866e-01  -1.2170824e-01
   9.3688402e-01  -1.1842843e-01
   9.3985429e-01  -1.1167155e-01
   9.4156111e-01  -1.0778332e-01
   9.4465495e-01  -1.0074580e-01
   9.4603263e-01  -9.7919300e-02
   9.4940170e-01  -9.1225038e-02
   9.5103124e-01  -8.7998735e-02
   9.5254642e-01  -8.5060776e-02
   9.5395129e-01  -8.2657577e-02
   9.5747037e-01  -7.6663791e-02
   9.5926690e-01  -7.3938422e-02
   9.6232101e-01  -6.9663563e-02
   9.6283316e-01  -6.9000667e-02
   9.6581211e-01  -6.5452158e-02
   9.6757181e-01  -6.3819277e-02
   9.7100404e-01  -6.1127586e-02
   9.7274393e-01  -6.0090320e-02
   9.7429807e-01  -5.9488091e-02
   9.7531398e-01  -5.9092555e-02
   9.7639048e-01  -5.8923720e-02
   9.7691781e-01  -5.8858987e-02
   9.7781076e-01  -5.8748588e-02
   9.7819586e-01  -5.8703297e-02
   9.7886040e-01  -5.8668115e-02
   9.7925561e-01  -5.8585473e-02
   9.8015376e-01  -5.8395224e-02
   9.8063976e-01  -5.8288420e-02
   9.8228288e-01  -5.7598836e-02
   9.8317637e-01  -5.7151214e-02
   9.8539755e-01  -5.5398334e-02
   9.8681581e-01  -5.3945096e-02
   9.8815268e-01  -5.2243719e-02
   9.8937260e-01  -5.0425030e-02
   9.9168264e-01  -4.6181457e-02
   9.9243885e-01  -4.4524538e-02
   9.9317573e-01  -4.2758579e-02
   9.9403130e-01  -4.0477208e-02
   9.9548743e-01  -3.5916501e-02
   9.9617260e-01  -3.3413028e-02
   9.9684578e-01  -3.0637116e-02
   9.9800638e-01  -2.4850905e-02
   9.9831644e-01  -2.2984833e-02
   9.9888037e-01  -1.9042576e-02
   9.9913137e-01  -1.6947863e-02
   9.9956893e-01  -1.2405524e-02
   9.9967240e-01  -1.1044071e-02
   9.9976426e-01  -9.6712492e-03
   9.9984799e-01  -8.2094391e-03
   9.9995846e-01  -5.7335230e-03
   1.0000163e+00  -3.8302576e-03
   1.0000301e+00  -2.6903924e-03


==> data/DARPA_waterline_o4_07.dat <==
   3.1126596e-03  -6.2586851e-04
   3.1140604e-03  -2.0095420e-03
   3.1161163e-03  -4.0163116e-03
   3.1218674e-03  -6.0144149e-03
   3.1278090e-03  -7.9993619e-03
   3.1367097e-03  -9.9034664e-03
   3.1462797e-03  -1.1832575e-02
   3.1538633e-03  -1.3094673e-02
   3.1822901e-03  -1.7032919e-02
   3.2037566e-03  -1.9442603e-02
   3.2424489e-03  -2.3166146e-02
   3.2924259e-03  -2.7228044e-02
   3.4206326e-03  -3.5543874e-02
   3.5798437e-03  -4.3677318e-02
   3.7697679e-03  -5.1568621e-02
   4.2678018e-03  -6.8061874e-02
   4.7493679e-03  -8.1066527e-02
   5.2010645e-03  -9.1289789e-02
   5.5049615e-03  -9.6957228e-02
   5.9744788e-03  -1.0604740e-01
   6.9419228e-03  -1.2190172e-01
   7.4669733e-03  -1.2917436e-01
   8.0998610e-03  -1.3799431e-01
   8.8557532e-03  -1.4697879e-01
   9.4148486e-03  -1.5370825e-01
   1.0531464e-02  -1.6529062e-01
   1.1105136e-02  -1.7114313e-01
   1.2350311e-02  -1.8231920e-01
   1.2996894e-02  -1.8804472e-01
   1.4361780e-02  -1.9861785e-01
   1.5093832e-02  -2.0428605e-01
   1.6557795e-02  -2.1419312e-01
   1.7606211e-02  -2.2116835e-01
   1.8825395e-02  -2.2848648e-01
   2.0343499e-02  -2.3727515e-01
   2.1222230e-02  -2.4187105e-01
   2.2432047e-02  -2.4809383e-01
   2.3763209e-02  -2.5472201e-01
   2.4949029e-02  -2.6007175e-01
   2.6232480e-02  -2.6575568e-01
   2.7674853e-02  -2.7188360e-01
   2.8887265e-02  -2.7663185e-01
   3.0240779e-02  -2.8173039e-01
   3.1692905e-02  -2.8704103e-01
   3.3123591e-02  -2.9208654e-01
   3.4546578e-02  -2.9665366e-01
   3.5963638e-02  -3.0109835e-01
   3.7920646e-02  -3.0708213e-01
   3.7930389e-02  -3.0711078e-01
   3.9217459e-02  -3.1081224e-01
   4.0896884e-02  -3.1540428e-01
   4.2656734e-02  -3.1996809e-01
   4.4136633e-02  -3.2386286e-01
   4.5511446e-02  -3.2716243e-01
   4.6969189e-02  -3.3040000e-01
   4.8751995e-02  -3.3446029e-01
   5.0449764e-02  -3.3835205e-01
   5.1882186e-02  -3.4126439e-01
   5.3269608e-02  -3.4402226e-01
   5.4744753e-02  -3.4694407e-01
   5.6500510e-02  -3.5043518e-01
   5.8413709e-02  -3.5399373e-01
   6.0163905e-02  -3.5703230e-01
   6.1587538e-02  -3.5947858e-01
   6.3018253e-02  -3.6188565e-01
   6.4538654e-02  -3.6443760e-01
   6.6315046e-02  -3.6747246e-01
   6.8100584e-02  -3.7052741e-01
   6.9991070e-02  -3.7322741e-01
   7.1607373e-02  -3.7557601e-01
   7.3030456e-02  -3.7764329e-01
   7.4419199e-02  -3.7962165e-01
   7.6216556e-02  -3.8213466e-01
   7.8071791e-02  -3.8475895e-01
   7.9937333e-02  -3.8743673e-01
   8.1921322e-02  -3.9028201e-01
   8.3735431e-02  -3.9290868e-01
   8.5221666e-02  -3.9506363e-01
   8.6662828e-02  -3.9712915e-01
   8.8101933e-02  -3.9898932e-01
   8.9925384e-02  -4.0121232e-01
   9.1808733e-02  -4.0352679e-01
   9.3684629e-02  -4.0583795e-01
   9.5674977e-02  -4.0829786e-01
   9.7500731e-02  -4.1061397e-01
   9.9025710e-02  -4.1249986e-01
   1.0049126e-01  -4.1431105e-01
   1.0171860e-01  -4.1579575e-01
   1.0322365e-01  -4.1761975e-01
   1.0498412e-01  -4.1980888e-01
   1.0675252e-01  -4.2200749e-01
   1.0854077e-01  -4.2423996e-01
   1.1025090e-01  -4.2640487e-01
   1.1215601e-01  -4.2872077e-01
   1.1377541e-01  -4.3060361e-01
   1.1618770e-01  -4.3318098e-01
   1.1706603e-01  -4.3412314e-01
   1.1763814e-01  -4.3472504e-01
   1.1926219e-01  -4.3643978e-01
   1.2132338e-01  -4.3858050e-01
   1.2326762e-01  -4.4065074e-01
   1.2516854e-01  -4.4267588e-01
   1.2711133e-01  -4.4476081e-01
   1.2915257e-01  -4.4696680e-01
   1.3110725e-01  -4.4909603e-01
   1.3282196e-01  -4.5097694e-01
   1.3438658e-01  -4.5269855e-01
   1.3587997e-01  -4.5432849e-01
   1.3718675e-01  -4.5576297e-01
   1.3870314e-01  -4.5741812e-01
   1.4052014e-01  -4.5934178e-01
   1.4231891e-01  -4.6128606e-01
   1.4415184e-01  -4.6336008e-01
   1.4603172e-01  -4.6550149e-01
   1.4779508e-01  -4.6751353e-01
   1.4973021e-01  -4.6972150e-01
   1.5137199e-01  -4.7141560e-01
   1.5303884e-01  -4.7288724e-01
   1.5538891e-01  -4.7492354e-01
   1.5692864e-01  -4.7627323e-01
   1.5799510e-01  -4.7723570e-01
   1.5859014e-01  -4.7776060e-01
   1.6062201e-01  -4.7953693e-01
   1.6266573e-01  -4.8140101e-01
   1.6455301e-01  -4.8312871e-01
   1.6647861e-01  -4.8489472e-01
   1.6845160e-01  -4.8673602e-01
   1.7043675e-01  -4.8861672e-01
   1.7238984e-01  -4.9048620e-01
   1.7441037e-01  -4.9243150e-01
   1.7642441e-01  -4.9426259e-01
   1.7834326e-01  -4.9563278e-01
   1.8025116e-01  -4.9700972e-01
   1.8215009e-01  -4.9839365e-01
   1.8391619e-01  -4.9970344e-01
   1.8565439e-01  -5.0099495e-01
   1.8733026e-01  -5.0222704e-01
   1.8891740e-01  -5.0337520e-01
   1.9060016e-01  -5.0458925e-01
   1.9243299e-01  -5.0605401e-01
   1.9423795e-01  -5.0748084e-01
   1.9598235e-01  -5.0889277e-01
   1.9802659e-01  -5.1060772e-01
   2.0006707e-01  -5.1235852e-01
   2.0196733e-01  -5.1375405e-01
   2.0389250e-01  -5.1502070e-01
   2.0583169e-01  -5.1632057e-01
   2.0777972e-01  -5.1766122e-01
   2.0973257e-01  -5.1889310e-01
   2.1168623e-01  -5.1994266e-01
   2.1363610e-01  -5.2131117e-01
   2.1557933e-01  -5.2275450e-01
   2.1751274e-01  -5.2418087e-01
   2.1943183e-01  -5.2585396e-01
   2.2133201e-01  -5.2751482e-01
   2.2161702e-01  -5.2777558e-01
   2.2320542e-01  -5.2922157e-01
   2.2498768e-01  -5.3089354e-01
   2.2670610e-01  -5.3246945e-01
   2.2761102e-01  -5.3332250e-01
   2.2848006e-01  -5.3414977e-01
   2.2935246e-01  -5.3496325e-01
   2.3033529e-01  -5.3594817e-01
   2.3083661e-01  -5.3648026e-01
   2.3128280e-01  -5.3692201e-01
   2.3169919e-01  -5.3732150e-01
   2.3211344e-01  -5.3773205e-01
   2.3248846e-01  -5.3808269e-01
   2.3294167e-01  -5.3854263e-01
   2.3315462e-01  -5.3875607e-01
   2.3350727e-01  -5.3906637e-01
   2.3391490e-01  -5.3943455e-01
   2.3433211e-01  -5.3980316e-01
   2.3478504e-01  -5.4022446e-01
   2.3535814e-01  -5.4073393e-01
   2.3629376e-01  -5.4156201e-01
   2.3714185e-01  -5.4223624e-01
   2.3810165e-01  -5.4292348e-01
   2.3971367e-01  -5.4400162e-01
   2.4147633e-01  -5.4475793e-01
   2.4334587e-01  -5.4540414e-01
   2.4524872e-01  -5.4606262e-01
   2.4717458e-01  -5.4643727e-01
   2.4911767e-01  -5.4659466e-01
   2.5107284e-01  -5.4653787e-01
   2.5303600e-01  -5.4628172e-01
   2.5500411e-01  -5.4584289e-01
   2.5697506e-01  -5.4523790e-01
   2.5894753e-01  -5.4448268e-01
   2.6092069e-01  -5.4359446e-01
   2.6289404e-01  -5.4258914e-01
   2.6486732e-01  -5.4148162e-01
   2.6684037e-01  -5.4028554e-01
   2.6881310e-01  -5.3901335e-01
   2.7078549e-01  -5.3767640e-01
   2.7275752e-01  -5.3628501e-01
   2.7472920e-01  -5.3484908e-01
   2.7670056e-01  -5.3337765e-01
   2.7867162e-01  -5.3188178e-01
   2.8064242e-01  -5.3036108e-01
   2.8261279e-01  -5.2901490e-01
   2.8458304e-01  -5.2774831e-01
   2.8655343e-01  -5.2626413e-01
   2.8852349e-01  -5.2462969e-01
   2.9049331e-01  -5.2316674e-01
   2.9246299e-01  -5.2194266e-01
   2.9443268e-01  -5.2043954e-01
   2.9640256e-01  -5.1876043e-01
   2.9837245e-01  -5.1718978e-01
   3.0034237e-01  -5.1565495e-01
   3.0231233e-01  -5.1415750e-01
   3.0428236e-01  -5.1269386e-01
   3.0625246e-01  -5.1126890e-01
   3.0822263e-01  -5.0988482e-01
   3.1019287e-01  -5.0854275e-01
   3.1216319e-01  -5.0724377e-01
   3.1413359e-01  -5.0598903e-01
   3.1610407e-01  -5.0477970e-01
   3.1807463e-01  -5.0361676e-01
   3.2004526e-01  -5.0250120e-01
   3.2201595e-01  -5.0143387e-01
   3.2398672e-01  -5.0041530e-01
   3.2468937e-01  -5.0006963e-01
   3.2595754e-01  -4.9944207e-01
   3.2792842e-01  -4.9851482e-01
   3.2989934e-01  -4.9763520e-01
   3.3187031e-01  -4.9680254e-01
   3.3384131e-01  -4.9601630e-01
   3.3581236e-01  -4.9527733e-01
   3.3778361e-01  -4.9454241e-01
   3.3975432e-01  -4.9400700e-01
   3.4172445e-01  -4.9359350e-01
   3.4369487e-01  -4.9306621e-01
   3.4566550e-01  -4.9255434e-01
   3.4763618e-01  -4.9211093e-01
   3.4960693e-01  -4.9171862e-01
   3.5157768e-01  -4.9136660e-01
   3.5354840e-01  -4.9106061e-01
   3.5551907e-01  -4.9080172e-01
   3.5748967e-01  -4.9059008e-01
   3.5946021e-01  -4.9042564e-01
   3.6143067e-01  -4.9030822e-01
   3.6340104e-01  -4.9023770e-01
   3.6537132e-01  -4.9021395e-01
   3.6734150e-01  -4.9023652e-01
   3.6931156e-01  -4.9030599e-01
   3.7128150e-01  -4.9039452e-01
   3.7325114e-01  -4.9051577e-01
   3.7349436e-01  -4.9053979e-01
   3.7522055e-01  -4.9069389e-01
   3.7719004e-01  -4.9087368e-01
   3.7915952e-01  -4.9108336e-01
   3.8112890e-01  -4.9136713e-01
   3.8309815e-01  -4.9168317e-01
   3.8506729e-01  -4.9203477e-01
   3.8703632e-01  -4.9242251e-01
   3.8900523e-01  -4.9284677e-01
   3.9097401e-01  -4.9330743e-01
   3.9294266e-01  -4.9380419e-01
   3.9491118e-01  -4.9433645e-01
   3.9687956e-01  -4.9490338e-01
   3.9884782e-01  -4.9550389e-01
   4.0081594e-01  -4.9613676e-01
   4.0219183e-01  -4.9660111e-01
   4.0278393e-01  -4.9679123e-01
   4.0475176e-01  -4.9745330e-01
   4.0671949e-01  -4.9814160e-01
   4.0868709e-01  -4.9885409e-01
   4.1065464e-01  -4.9958989e-01
   4.1262207e-01  -5.0034914e-01
   4.1458941e-01  -5.0113127e-01
   4.1655668e-01  -5.0193563e-01
   4.1852393e-01  -5.0274178e-01
   4.2049122e-01  -5.0353291e-01
   4.2245846e-01  -5.0436311e-01
   4.2442559e-01  -5.0524548e-01
   4.2639270e-01  -5.0614565e-01
   4.2823410e-01  -5.0697973e-01
   4.2835996e-01  -5.0703513e-01
   4.3032737e-01  -5.0785854e-01
   4.3229462e-01  -5.0875321e-01
   4.3426163e-01  -5.0975476e-01
   4.3622901e-01  -5.1051071e-01
   4.3819648e-01  -5.1127731e-01
   4.4016357e-01  -5.1227818e-01
   4.4213051e-01  -5.1328922e-01
   4.4409754e-01  -5.1428604e-01
   4.4606471e-01  -5.1528566e-01
   4.4803203e-01  -5.1628826e-01
   4.4999945e-01  -5.1729440e-01
   4.5196692e-01  -5.1830402e-01
   4.5393457e-01  -5.1931728e-01
   4.5577505e-01  -5.2026187e-01
   4.5590251e-01  -5.2032529e-01
   4.5787078e-01  -5.2114931e-01
   4.5983903e-01  -5.2202742e-01
   4.6180711e-01  -5.2300562e-01
   4.6377515e-01  -5.2387494e-01
   4.6574329e-01  -5.2473499e-01
   4.6771176e-01  -5.2560474e-01
   4.6968073e-01  -5.2647540e-01
   4.7165022e-01  -5.2733923e-01
   4.7361976e-01  -5.2819157e-01
   4.7558937e-01  -5.2902899e-01
   4.7755897e-01  -5.2984899e-01
   4.7952851e-01  -5.3064977e-01
   4.8149825e-01  -5.3142943e-01
   4.8346845e-01  -5.3218614e-01
   4.8543900e-01  -5.3291826e-01
   4.8740977e-01  -5.3362423e-01
   4.8938080e-01  -5.3430240e-01
   4.9135207e-01  -5.3495122e-01
   4.9332360e-01  -5.3556914e-01
   4.9529573e-01  -5.3615460e-01
   4.9691586e-01  -5.3660724e-01
   4.9726817e-01  -5.3670315e-01
   4.9924057e-01  -5.3720478e-01
   5.0121298e-01  -5.3766875e-01
   5.0318549e-01  -5.3809368e-01
   5.0515812e-01  -5.3847793e-01
   5.0713082e-01  -5.3881988e-01
   5.0910358e-01  -5.3911762e-01
   5.1107665e-01  -5.3936884e-01
   5.1305005e-01  -5.3957215e-01
   5.1502337e-01  -5.3972564e-01
   5.1699709e-01  -5.3981582e-01
   5.1897059e-01  -5.3989295e-01
   5.2094395e-01  -5.3976160e-01
   5.2291700e-01  -5.3943809e-01
   5.2489017e-01  -5.3924942e-01
   5.2686394e-01  -5.3912790e-01
   5.2883757e-01  -5.3892276e-01
   5.3081100e-01  -5.3862209e-01
   5.3278435e-01  -5.3825715e-01
   5.3475758e-01  -5.3783158e-01
   5.3673087e-01  -5.3734764e-01
   5.3870410e-01  -5.3680633e-01
   5.4067709e-01  -5.3620872e-01
   5.4264978e-01  -5.3555476e-01
   5.4462207e-01  -5.3484116e-01
   5.4659420e-01  -5.3407926e-01
   5.4856639e-01  -5.3336758e-01
   5.5053802e-01  -5.3285031e-01
   5.5251011e-01  -5.3209616e-01
   5.5448250e-01  -5.3100979e-01
   5.5645378e-01  -5.2991557e-01
   5.5842454e-01  -5.2875273e-01
   5.6039465e-01  -5.2752696e-01
   5.6236409e-01  -5.2623646e-01
   5.6433305e-01  -5.2487679e-01
   5.6630173e-01  -5.2344152e-01
   5.6827006e-01  -5.2194260e-01
   5.7023795e-01  -5.2038220e-01
   5.7220544e-01  -5.1876156e-01
   5.7417247e-01  -5.1708209e-01
   5.7613884e-01  -5.1534431e-01
   5.7810458e-01  -5.1354924e-01
   5.8006989e-01  -5.1169883e-01
   5.8203453e-01  -5.0979622e-01
   5.8399844e-01  -5.0784513e-01
   5.8596163e-01  -5.0584960e-01
   5.8792412e-01  -5.0381347e-01
   5.8988622e-01  -5.0174006e-01
   5.9184812e-01  -4.9963115e-01
   5.9380988e-01  -4.9748465e-01
   5.9577137e-01  -4.9530072e-01
   5.9773219e-01  -4.9308641e-01
   5.9969273e-01  -4.9082830e-01
   6.0165303e-01  -4.8851179e-01
   6.0361311e-01  -4.8615329e-01
   6.0557267e-01  -4.8376012e-01
   6.0753165e-01  -4.8130131e-01
   6.0949021e-01  -4.7880684e-01
   6.1144842e-01  -4.7628906e-01
   6.1340633e-01  -4.7376055e-01
   6.1536428e-01  -4.7126690e-01
   6.1732087e-01  -4.6847394e-01
   6.1928037e-01  -4.6633631e-01
   6.2124044e-01  -4.6428846e-01
   6.2319728e-01  -4.6149064e-01
   6.2515505e-01  -4.5892648e-01
   6.2711178e-01  -4.5607947e-01
   6.2906995e-01  -4.5355984e-01
   6.3102890e-01  -4.5121235e-01
   6.3298863e-01  -4.4908385e-01
   6.3494767e-01  -4.4667142e-01
   6.3690512e-01  -4.4364477e-01
   6.3886399e-01  -4.4090608e-01
   6.4082367e-01  -4.3829362e-01
   6.4278397e-01  -4.3569594e-01
   6.4474433e-01  -4.3295299e-01
   6.4670531e-01  -4.3025405e-01
   6.4866677e-01  -4.2755863e-01
   6.5062883e-01  -4.2488352e-01
   6.5259091e-01  -4.2203717e-01
   6.5455469e-01  -4.2002047e-01
   6.5651917e-01  -4.1822788e-01
   6.5848303e-01  -4.1570836e-01
   6.6044829e-01  -4.1339265e-01
   6.6241452e-01  -4.1108993e-01
   6.6438152e-01  -4.0867909e-01
   6.6634944e-01  -4.0630932e-01
   6.6831824e-01  -4.0398867e-01
   6.7028798e-01  -4.0172048e-01
   6.7225869e-01  -3.9950685e-01
   6.7423037e-01  -3.9735045e-01
   6.7620306e-01  -3.9525406e-01
   6.7817674e-01  -3.9322062e-01
   6.8015143e-01  -3.9125329e-01
   6.8212713e-01  -3.8935514e-01
   6.8410385e-01  -3.8752906e-01
   6.8608159e-01  -3.8577819e-01
   6.8806034e-01  -3.8409381e-01
   6.9004011e-01  -3.8248012e-01
   6.9202089e-01  -3.8095145e-01
   6.9400267e-01  -3.7951150e-01
   6.9598544e-01  -3.7816404e-01
   6.9796918e-01  -3.7691383e-01
   6.9995385e-01  -3.7576580e-01
   7.0193942e-01  -3.7472538e-01
   7.0392587e-01  -3.7379857e-01
   7.0591446e-01  -3.7295502e-01
   7.0789930e-01  -3.7237675e-01
   7.0988145e-01  -3.7192629e-01
   7.1186829e-01  -3.7144042e-01
   7.1385596e-01  -3.7110266e-01
   7.1584327e-01  -3.7090752e-01
   7.1783070e-01  -3.7087148e-01
   7.1981692e-01  -3.7100275e-01
   7.2180267e-01  -3.7133036e-01
   7.2378200e-01  -3.7174665e-01
   7.2575478e-01  -3.7235682e-01
   7.2772312e-01  -3.7330817e-01
   7.2967857e-01  -3.7445889e-01
   7.3161404e-01  -3.7576665e-01
   7.3352288e-01  -3.7729877e-01
   7.3539085e-01  -3.7917883e-01
   7.3705659e-01  -3.8061065e-01
   7.3851992e-01  -3.8190278e-01
   7.3895372e-01  -3.8242086e-01
   7.3959356e-01  -3.8318417e-01
   7.4056988e-01  -3.8451377e-01
   7.4153349e-01  -3.8559312e-01
   7.4249857e-01  -3.8692849e-01
   7.4280378e-01  -3.8744111e-01
   7.4313862e-01  -3.8793427e-01
   7.4356746e-01  -3.8862950e-01
   7.4399266e-01  -3.8933128e-01
   7.4440828e-01  -3.9001177e-01
   7.4480844e-01  -3.9068409e-01
   7.4525577e-01  -3.9142557e-01
   7.4532983e-01  -3.9154857e-01
   7.4576993e-01  -3.9233073e-01
   7.4608335e-01  -3.9286729e-01
   7.4640458e-01  -3.9340884e-01
   7.4673799e-01  -3.9399124e-01
   7.4708781e-01  -3.9458040e-01
   7.4761320e-01  -3.9547849e-01
   7.4856077e-01  -3.9717445e-01
   7.4867033e-01  -3.9736044e-01
   7.4961588e-01  -3.9889452e-01
   7.5076689e-01  -4.0054149e-01
   7.5238951e-01  -4.0241667e-01
   7.5413666e-01  -4.0492008e-01
   7.5594584e-01  -4.0781816e-01
   7.5778706e-01  -4.1030334e-01
   7.5964851e-01  -4.1267238e-01
   7.6152421e-01  -4.1494287e-01
   7.6340247e-01  -4.1711247e-01
   7.6524323e-01  -4.1914695e-01
   7.6701485e-01  -4.2099327e-01
   7.6891424e-01  -4.2237623e-01
   7.6894480e-01  -4.2239979e-01
   7.7109299e-01  -4.2374442e-01
   7.7294395e-01  -4.2486890e-01
   7.7480175e-01  -4.2595437e-01
   7.7652104e-01  -4.2683010e-01
   7.7870582e-01  -4.2709814e-01
   7.7991066e-01  -4.2714576e-01
   7.8175159e-01  -4.2704112e-01
   7.8384673e-01  -4.2714759e-01
   7.8578721e-01  -4.2709203e-01
   7.8779960e-01  -4.2670378e-01
   7.8979393e-01  -4.2625325e-01
   7.9180845e-01  -4.2570358e-01
   7.9396720e-01  -4.2506974e-01
   7.9468684e-01  -4.2464577e-01
   7.9685308e-01  -4.2315830e-01
   7.9847415e-01  -4.2206088e-01
   8.0034887e-01  -4.2078053e-01
   8.0218998e-01  -4.1952047e-01
   8.0404755e-01  -4.1787291e-01
   8.0580812e-01  -4.1606951e-01
   8.0724852e-01  -4.1453205e-01
   8.0867813e-01  -4.1289664e-01
   8.1024950e-01  -4.1115643e-01
   8.1211150e-01  -4.0902086e-01
   8.1389413e-01  -4.0657562e-01
   8.1560514e-01  -4.0420046e-01
   8.1702151e-01  -4.0220663e-01
   8.1841024e-01  -4.0008799e-01
   8.1993715e-01  -3.9780914e-01
   8.2175494e-01  -3.9497912e-01
   8.2348221e-01  -3.9197706e-01
   8.2491601e-01  -3.8945257e-01
   8.2630066e-01  -3.8694606e-01
   8.2779618e-01  -3.8400912e-01
   8.2959956e-01  -3.8058179e-01
   8.3127991e-01  -3.7750941e-01
   8.3268224e-01  -3.7459052e-01
   8.3404527e-01  -3.7157646e-01
   8.3552634e-01  -3.6834019e-01
   8.3723696e-01  -3.6467008e-01
   8.3869505e-01  -3.6151274e-01
   8.4006123e-01  -3.5842092e-01
   8.4152740e-01  -3.5510461e-01
   8.4328823e-01  -3.5121614e-01
   8.4493156e-01  -3.4720811e-01
   8.4628307e-01  -3.4378954e-01
   8.4765165e-01  -3.4023542e-01
   8.4931084e-01  -3.3600869e-01
   8.5091403e-01  -3.3190634e-01
   8.5229516e-01  -3.2834004e-01
   8.5363954e-01  -3.2477375e-01
   8.5513111e-01  -3.2086919e-01
   8.5681961e-01  -3.1652497e-01
   8.5813906e-01  -3.1307867e-01
   8.5944763e-01  -3.0957533e-01
   8.6092117e-01  -3.0560649e-01
   8.6232462e-01  -3.0156958e-01
   8.6365498e-01  -2.9762608e-01
   8.6510041e-01  -2.9331117e-01
   8.6678888e-01  -2.8834004e-01
   8.6820261e-01  -2.8417681e-01
   8.6952759e-01  -2.8020502e-01
   8.7095233e-01  -2.7588497e-01
   8.7262126e-01  -2.7087570e-01
   8.7401712e-01  -2.6664850e-01
   8.7535385e-01  -2.6252494e-01
   8.7681576e-01  -2.5802168e-01
   8.7847457e-01  -2.5299575e-01
   8.8049573e-01  -2.4651964e-01
   8.8166861e-01  -2.4298847e-01
   8.8368506e-01  -2.3670608e-01
   8.8465341e-01  -2.3344797e-01
   8.8571204e-01  -2.3027960e-01
   8.8774164e-01  -2.2374556e-01
   8.8973968e-01  -2.1745524e-01
   8.9056543e-01  -2.1451936e-01
   8.9175691e-01  -2.1087209e-01
   8.9401998e-01  -2.0364705e-01
   8.9501122e-01  -2.0049786e-01
   8.9687375e-01  -1.9431774e-01
   8.9839490e-01  -1.8933804e-01
   9.0042434e-01  -1.8233099e-01
   9.0154196e-01  -1.7882770e-01
   9.0382602e-01  -1.7111500e-01
   9.0469791e-01  -1.6816584e-01
   9.0670212e-01  -1.6107661e-01
   9.0825803e-01  -1.5560317e-01
   9.1032102e-01  -1.4790612e-01
   9.1162769e-01  -1.4342529e-01
   9.1357290e-01  -1.3631206e-01
   9.1431588e-01  -1.3304809e-01
   9.1577661e-01  -1.2778369e-01
   9.1770612e-01  -1.2031215e-01
   9.1832441e-01  -1.1776416e-01
   9.2030904e-01  -1.0959365e-01
   9.2187282e-01  -1.0328456e-01
   9.2402782e-01  -9.4495966e-02
   9.2530157e-01  -8.9465476e-02
   9.2673074e-01  -8.3120321e-02
   9.2794827e-01  -7.7691622e-02
   9.2880666e-01  -7.3558197e-02
   9.2980245e-01  -6.8505970e-02
   9.3149176e-01  -5.9484420e-02
   9.3333484e-01  -4.8273324e-02
   9.3391187e-01  -4.4086925e-02
   9.3489222e-01  -3.6266700e-02
   9.3580621e-01  -2.8237629e-02
   9.3615342e-01  -2.4707672e-02
   9.3617116e-01  -2.4496663e-02
   9.3661594e-01  -1.8771933e-02
   9.3686613e-01  -1.4706459e-02
   9.3709610e-01  -9.6467397e-03
   9.3714050e-01  -8.3592213e-03
   9.3718028e-01  -6.9012227e-03
   9.3721419e-01  -5.3866450e-03
   9.3724623e-01  -3.8136616e-03
   9.3725244e-01  -2.9980282e-03


==> data/DARPA_waterline_o4_08.dat <==
   1.5210601e-02  -4.5308139e-25
   1.5211056e-02  -1.5408032e-04
   1.5217152e-02  -2.1973214e-03
   1.5223077e-02  -4.1482222e-03
   1.5228696e-02  -6.0039697e-03
   1.5235643e-02  -7.9169561e-03
   1.5249539e-02  -9.8614270e-03
   1.5269330e-02  -1.2063265e-02
   1.5290019e-02  -1.4276982e-02
   1.5345051e-02  -1.9092210e-02
   1.5407852e-02  -2.3245912e-02
   1.5457535e-02  -2.6287262e-02
   1.5659710e-02  -3.5410123e-02
   1.5838073e-02  -4.1987582e-02
   1.6053746e-02  -4.8752728e-02
   1.6160774e-02  -5.2213288e-02
   1.6495129e-02  -6.0578466e-02
   1.6793201e-02  -6.7264384e-02
   1.7536214e-02  -8.1198791e-02
   1.7698368e-02  -8.3930990e-02
   1.8448229e-02  -9.5251276e-02
   1.9099531e-02  -1.0394970e-01
   1.9846978e-02  -1.1327854e-01
   1.9940842e-02  -1.1433619e-01
   2.1284826e-02  -1.2859315e-01
   2.1560075e-02  -1.3128255e-01
   2.2470990e-02  -1.3961201e-01
   2.3295461e-02  -1.4671228e-01
   2.3732897e-02  -1.5026200e-01
   2.5238553e-02  -1.6177986e-01
   2.5399374e-02  -1.6294162e-01
   2.6447071e-02  -1.6998951e-01
   2.7370533e-02  -1.7617299e-01
   2.8418043e-02  -1.8230816e-01
   2.9585448e-02  -1.8918050e-01
   3.0548345e-02  -1.9442426e-01
   3.1102222e-02  -1.9729627e-01
   3.2270545e-02  -2.0317658e-01
   3.3323360e-02  -2.0832077e-01
   3.4593494e-02  -2.1402575e-01
   3.5285323e-02  -2.1707607e-01
   3.7047683e-02  -2.2447246e-01
   3.7849493e-02  -2.2765825e-01
   3.8818712e-02  -2.3137181e-01
   4.0261814e-02  -2.3673126e-01
   4.1441028e-02  -2.4083748e-01
   4.2625219e-02  -2.4486887e-01
   4.3996131e-02  -2.4939482e-01
   4.5109457e-02  -2.5293576e-01
   4.6856123e-02  -2.5804058e-01
   4.7994837e-02  -2.6135810e-01
   4.8506185e-02  -2.6279906e-01
   5.0270160e-02  -2.6778801e-01
   5.1829889e-02  -2.7176857e-01
   5.3135804e-02  -2.7500579e-01
   5.4478373e-02  -2.7834918e-01
   5.5901885e-02  -2.8176256e-01
   5.7586188e-02  -2.8569983e-01
   5.8887107e-02  -2.8857925e-01
   6.0600594e-02  -2.9213447e-01
   6.2330302e-02  -2.9575490e-01
   6.2342503e-02  -2.9577960e-01
   6.4245411e-02  -2.9963953e-01
   6.6072086e-02  -3.0339900e-01
   6.7620949e-02  -3.0651146e-01
   6.8971396e-02  -3.0900364e-01
   7.0398231e-02  -3.1144423e-01
   7.1989982e-02  -3.1415118e-01
   7.3566608e-02  -3.1677185e-01
   7.5235988e-02  -3.1959195e-01
   7.6930165e-02  -3.2244527e-01
   7.8547830e-02  -3.2515244e-01
   8.0238130e-02  -3.2798969e-01
   8.1971762e-02  -3.3091281e-01
   8.2480610e-02  -3.3178226e-01
   8.3827586e-02  -3.3400641e-01
   8.5775591e-02  -3.3719643e-01
   8.7601620e-02  -3.4014883e-01
   8.9181254e-02  -3.4234412e-01
   9.0567338e-02  -3.4425175e-01
   9.2070716e-02  -3.4635053e-01
   9.3751093e-02  -3.4873282e-01
   9.5427424e-02  -3.5105281e-01
   9.7097057e-02  -3.5334886e-01
   9.8806309e-02  -3.5575660e-01
   1.0056381e-01  -3.5823158e-01
   1.0209920e-01  -3.6037706e-01
   1.0383236e-01  -3.6280220e-01
   1.0555624e-01  -3.6524434e-01
   1.0747402e-01  -3.6794700e-01
   1.0763048e-01  -3.6817053e-01
   1.0957843e-01  -3.7087546e-01
   1.1150972e-01  -3.7357839e-01
   1.1329512e-01  -3.7589822e-01
   1.1505228e-01  -3.7794958e-01
   1.1664639e-01  -3.7980703e-01
   1.1805279e-01  -3.8145235e-01
   1.1956304e-01  -3.8323267e-01
   1.2128035e-01  -3.8526260e-01
   1.2312533e-01  -3.8744333e-01
   1.2486209e-01  -3.8940659e-01
   1.2665492e-01  -3.9151002e-01
   1.2833489e-01  -3.9349677e-01
   1.3018803e-01  -3.9569913e-01
   1.3153012e-01  -3.9727049e-01
   1.3333103e-01  -3.9937992e-01
   1.3509829e-01  -4.0150373e-01
   1.3698503e-01  -4.0374733e-01
   1.3891954e-01  -4.0600088e-01
   1.3957862e-01  -4.0679301e-01
   1.4106179e-01  -4.0852974e-01
   1.4303882e-01  -4.1091819e-01
   1.4487244e-01  -4.1313109e-01
   1.4666967e-01  -4.1530637e-01
   1.4849416e-01  -4.1752328e-01
   1.5014218e-01  -4.1949941e-01
   1.5160402e-01  -4.2105345e-01
   1.5321172e-01  -4.2256684e-01
   1.5498978e-01  -4.2422636e-01
   1.5679611e-01  -4.2590608e-01
   1.5868014e-01  -4.2765337e-01
   1.6046879e-01  -4.2929290e-01
   1.6234248e-01  -4.3104172e-01
   1.6411416e-01  -4.3273635e-01
   1.6588869e-01  -4.3443571e-01
   1.6764087e-01  -4.3612652e-01
   1.6958143e-01  -4.3803129e-01
   1.7073396e-01  -4.3913421e-01
   1.7259669e-01  -4.4092372e-01
   1.7449377e-01  -4.4281726e-01
   1.7643718e-01  -4.4461480e-01
   1.7837035e-01  -4.4597159e-01
   1.8029284e-01  -4.4739093e-01
   1.8221312e-01  -4.4869668e-01
   1.8413197e-01  -4.4997459e-01
   1.8607018e-01  -4.5135741e-01
   1.8798691e-01  -4.5272373e-01
   1.8993669e-01  -4.5418248e-01
   1.9127180e-01  -4.5521746e-01
   1.9214031e-01  -4.5587385e-01
   1.9420666e-01  -4.5752144e-01
   1.9611213e-01  -4.5910533e-01
   1.9803166e-01  -4.6072062e-01
   1.9996367e-01  -4.6238067e-01
   2.0190518e-01  -4.6362615e-01
   2.0385205e-01  -4.6476061e-01
   2.0580483e-01  -4.6593240e-01
   2.0776379e-01  -4.6714549e-01
   2.0972660e-01  -4.6840393e-01
   2.1168813e-01  -4.6971210e-01
   2.1364269e-01  -4.7107088e-01
   2.1558587e-01  -4.7255982e-01
   2.1751490e-01  -4.7386977e-01
   2.1942455e-01  -4.7498290e-01
   2.2130986e-01  -4.7625740e-01
   2.2314231e-01  -4.7766743e-01
   2.2493100e-01  -4.7904051e-01
   2.2694652e-01  -4.8071597e-01
   2.2808200e-01  -4.8182341e-01
   2.2897005e-01  -4.8262290e-01
   2.2988354e-01  -4.8335003e-01
   2.3031050e-01  -4.8370196e-01
   2.3070939e-01  -4.8403368e-01
   2.3109678e-01  -4.8436711e-01
   2.3146898e-01  -4.8465734e-01
   2.3181165e-01  -4.8493915e-01
   2.3217634e-01  -4.8525612e-01
   2.3254469e-01  -4.8556516e-01
   2.3317170e-01  -4.8613677e-01
   2.3340013e-01  -4.8630661e-01
   2.3391525e-01  -4.8670050e-01
   2.3430609e-01  -4.8698741e-01
   2.3473726e-01  -4.8731082e-01
   2.3519087e-01  -4.8762704e-01
   2.3641340e-01  -4.8847384e-01
   2.3749783e-01  -4.8914314e-01
   2.3846806e-01  -4.8970515e-01
   2.4039326e-01  -4.9060755e-01
   2.4223548e-01  -4.9112740e-01
   2.4413181e-01  -4.9140113e-01
   2.4606409e-01  -4.9141736e-01
   2.4805014e-01  -4.9123998e-01
   2.5004456e-01  -4.9090680e-01
   2.5207981e-01  -4.9033005e-01
   2.5413833e-01  -4.8956775e-01
   2.5621191e-01  -4.8863223e-01
   2.5830147e-01  -4.8750767e-01
   2.6039995e-01  -4.8623639e-01
   2.6250518e-01  -4.8483674e-01
   2.6461508e-01  -4.8332687e-01
   2.6672872e-01  -4.8172391e-01
   2.6815782e-01  -4.8059085e-01
   2.6884666e-01  -4.8003469e-01
   2.7097166e-01  -4.7826403e-01
   2.7309607e-01  -4.7645017e-01
   2.7521867e-01  -4.7460789e-01
   2.7733838e-01  -4.7275149e-01
   2.7945402e-01  -4.7089795e-01
   2.8156423e-01  -4.6907019e-01
   2.8365938e-01  -4.6736903e-01
   2.8573264e-01  -4.6580682e-01
   2.8781423e-01  -4.6402658e-01
   2.8989338e-01  -4.6235676e-01
   2.9196357e-01  -4.6073713e-01
   2.9403933e-01  -4.5891852e-01
   2.9610397e-01  -4.5727799e-01
   2.9817378e-01  -4.5566035e-01
   3.0023601e-01  -4.5416327e-01
   3.0215830e-01  -4.5278351e-01
   3.0228898e-01  -4.5268924e-01
   3.0433324e-01  -4.5129895e-01
   3.0636948e-01  -4.4994636e-01
   3.0839741e-01  -4.4863388e-01
   3.1041687e-01  -4.4737655e-01
   3.1242783e-01  -4.4618165e-01
   3.1443039e-01  -4.4505225e-01
   3.1642465e-01  -4.4398998e-01
   3.1841071e-01  -4.4299568e-01
   3.2038871e-01  -4.4206960e-01
   3.2235879e-01  -4.4121155e-01
   3.2432117e-01  -4.4042108e-01
   3.2627607e-01  -4.3969748e-01
   3.2822382e-01  -4.3903940e-01
   3.3016443e-01  -4.3844232e-01
   3.3209892e-01  -4.3791251e-01
   3.3402706e-01  -4.3741242e-01
   3.3594920e-01  -4.3702589e-01
   3.3786889e-01  -4.3678299e-01
   3.3979048e-01  -4.3656766e-01
   3.4170489e-01  -4.3636643e-01
   3.4360585e-01  -4.3617948e-01
   3.4550075e-01  -4.3604097e-01
   3.4738993e-01  -4.3595422e-01
   3.4927296e-01  -4.3592174e-01
   3.5114983e-01  -4.3594350e-01
   3.5302048e-01  -4.3601863e-01
   3.5488543e-01  -4.3614626e-01
   3.5674486e-01  -4.3632550e-01
   3.5859878e-01  -4.3655543e-01
   3.6044734e-01  -4.3683506e-01
   3.6229088e-01  -4.3716332e-01
   3.6412976e-01  -4.3753910e-01
   3.6596393e-01  -4.3796102e-01
   3.6779385e-01  -4.3842746e-01
   3.6962028e-01  -4.3893541e-01
   3.7144599e-01  -4.3948108e-01
   3.7327539e-01  -4.4005882e-01
   3.7510218e-01  -4.4067953e-01
   3.7690794e-01  -4.4139860e-01
   3.7873245e-01  -4.4204982e-01
   3.8057071e-01  -4.4267086e-01
   3.8239782e-01  -4.4336463e-01
   3.8421537e-01  -4.4411518e-01
   3.8602069e-01  -4.4494538e-01
   3.8782016e-01  -4.4582226e-01
   3.8961675e-01  -4.4673158e-01
   3.9141010e-01  -4.4767548e-01
   3.9320000e-01  -4.4865389e-01
   3.9498730e-01  -4.4966653e-01
   3.9677017e-01  -4.5069516e-01
   3.9854933e-01  -4.5174310e-01
   4.0032648e-01  -4.5282045e-01
   4.0210183e-01  -4.5392415e-01
   4.0386662e-01  -4.5510552e-01
   4.0565631e-01  -4.5615539e-01
   4.0747560e-01  -4.5705055e-01
   4.0928109e-01  -4.5804065e-01
   4.1105138e-01  -4.5924530e-01
   4.1282348e-01  -4.6044911e-01
   4.1459577e-01  -4.6166680e-01
   4.1637198e-01  -4.6287517e-01
   4.1814837e-01  -4.6409776e-01
   4.1992457e-01  -4.6533650e-01
   4.2170039e-01  -4.6659164e-01
   4.2347585e-01  -4.6786259e-01
   4.2525107e-01  -4.6914837e-01
   4.2702622e-01  -4.7044784e-01
   4.2880147e-01  -4.7176014e-01
   4.3057692e-01  -4.7308453e-01
   4.3235266e-01  -4.7442007e-01
   4.3413087e-01  -4.7574816e-01
   4.3591084e-01  -4.7707471e-01
   4.3769161e-01  -4.7840773e-01
   4.3947333e-01  -4.7974595e-01
   4.4125615e-01  -4.8108808e-01
   4.4304020e-01  -4.8243282e-01
   4.4482563e-01  -4.8377893e-01
   4.4661257e-01  -4.8512516e-01
   4.4840116e-01  -4.8647028e-01
   4.5019155e-01  -4.8781309e-01
   4.5198388e-01  -4.8915237e-01
   4.5378219e-01  -4.9046861e-01
   4.5558357e-01  -4.9177462e-01
   4.5738729e-01  -4.9307329e-01
   4.5919349e-01  -4.9436316e-01
   4.6100235e-01  -4.9564252e-01
   4.6281410e-01  -4.9690883e-01
   4.6462914e-01  -4.9815855e-01
   4.6644842e-01  -4.9938366e-01
   4.6827031e-01  -5.0059919e-01
   4.7010406e-01  -5.0172912e-01
   4.7195922e-01  -5.0268107e-01
   4.7379883e-01  -5.0376754e-01
   4.7561236e-01  -5.0508785e-01
   4.7744542e-01  -5.0624253e-01
   4.7928525e-01  -5.0734651e-01
   4.8113023e-01  -5.0841431e-01
   4.8297991e-01  -5.0944938e-01
   4.8483453e-01  -5.1044959e-01
   4.8669417e-01  -5.1141269e-01
   4.8855876e-01  -5.1233734e-01
   4.9042833e-01  -5.1322187e-01
   4.9230300e-01  -5.1406393e-01
   4.9418293e-01  -5.1486070e-01
   4.9606824e-01  -5.1560931e-01
   4.9795908e-01  -5.1630640e-01
   4.9985447e-01  -5.1695743e-01
   5.0175854e-01  -5.1752349e-01
   5.0368550e-01  -5.1788749e-01
   5.0561387e-01  -5.1823782e-01
   5.0752512e-01  -5.1873021e-01
   5.0944253e-01  -5.1917835e-01
   5.1137494e-01  -5.1952043e-01
   5.1331552e-01  -5.1978883e-01
   5.1525794e-01  -5.2002016e-01
   5.1720387e-01  -5.2020441e-01
   5.1915474e-01  -5.2032906e-01
   5.2111114e-01  -5.2038684e-01
   5.2307347e-01  -5.2037166e-01
   5.2504191e-01  -5.2028043e-01
   5.2701654e-01  -5.2011047e-01
   5.2899749e-01  -5.1985843e-01
   5.3098490e-01  -5.1952056e-01
   5.3297886e-01  -5.1909404e-01
   5.3497939e-01  -5.1857681e-01
   5.3698649e-01  -5.1796745e-01
   5.3900001e-01  -5.1726608e-01
   5.4101803e-01  -5.1648436e-01
   5.4304328e-01  -5.1560328e-01
   5.4506502e-01  -5.1483515e-01
   5.4708688e-01  -5.1412300e-01
   5.4912868e-01  -5.1314088e-01
   5.5118245e-01  -5.1197454e-01
   5.5324106e-01  -5.1072727e-01
   5.5530600e-01  -5.0938269e-01
   5.5737771e-01  -5.0793709e-01
   5.5945636e-01  -5.0638750e-01
   5.6154178e-01  -5.0473313e-01
   5.6363368e-01  -5.0297583e-01
   5.6573158e-01  -5.0111983e-01
   5.6783515e-01  -4.9917496e-01
   5.6994745e-01  -4.9711876e-01
   5.7206235e-01  -4.9500785e-01
   5.7418020e-01  -4.9282192e-01
   5.7458653e-01  -4.9239168e-01
   5.7630349e-01  -4.9054884e-01
   5.7843495e-01  -4.8814865e-01
   5.8057297e-01  -4.8564736e-01
   5.8272417e-01  -4.8294207e-01
   5.8486435e-01  -4.8040057e-01
   5.8698998e-01  -4.7807064e-01
   5.8911609e-01  -4.7573579e-01
   5.9124024e-01  -4.7344541e-01
   5.9340511e-01  -4.7055984e-01
   5.9558119e-01  -4.6752269e-01
   5.9774825e-01  -4.6462377e-01
   5.9781326e-01  -4.6453650e-01
   5.9992702e-01  -4.6164747e-01
   6.0211533e-01  -4.5854839e-01
   6.0430890e-01  -4.5538595e-01
   6.0650662e-01  -4.5217806e-01
   6.0870801e-01  -4.4893612e-01
   6.1091266e-01  -4.4567120e-01
   6.1312083e-01  -4.4238680e-01
   6.1533320e-01  -4.3907649e-01
   6.1565987e-01  -4.3858441e-01
   6.1755695e-01  -4.3567668e-01
   6.1978573e-01  -4.3223675e-01
   6.2201781e-01  -4.2877130e-01
   6.2425269e-01  -4.2528611e-01
   6.2648993e-01  -4.2178721e-01
   6.2872913e-01  -4.1828031e-01
   6.3097000e-01  -4.1477039e-01
   6.3136723e-01  -4.1414884e-01
   6.3322208e-01  -4.1120357e-01
   6.3547729e-01  -4.0763158e-01
   6.3773364e-01  -4.0407102e-01
   6.3999041e-01  -4.0052680e-01
   6.4224722e-01  -3.9700308e-01
   6.4450451e-01  -3.9350313e-01
   6.4618027e-01  -3.9092600e-01
   6.4676221e-01  -3.9002009e-01
   6.4901874e-01  -3.8654223e-01
   6.5127594e-01  -3.8310859e-01
   6.5353459e-01  -3.7972461e-01
   6.5579457e-01  -3.7639763e-01
   6.5805854e-01  -3.7311040e-01
   6.6028999e-01  -3.7012341e-01
   6.6173071e-01  -3.6869186e-01
   6.6245856e-01  -3.6795945e-01
   6.6471272e-01  -3.6504309e-01
   6.6701645e-01  -3.6154620e-01
   6.6928612e-01  -3.5841288e-01
   6.7154034e-01  -3.5540570e-01
   6.7379471e-01  -3.5244684e-01
   6.7603876e-01  -3.4958949e-01
   6.7714517e-01  -3.4823028e-01
   6.7827092e-01  -3.4683830e-01
   6.8049860e-01  -3.4417692e-01
   6.8272447e-01  -3.4161308e-01
   6.8494835e-01  -3.3914866e-01
   6.8716857e-01  -3.3679109e-01
   6.8938352e-01  -3.3454833e-01
   6.9159196e-01  -3.3242724e-01
   6.9379294e-01  -3.3043368e-01
   6.9554790e-01  -3.2894290e-01
   6.9598727e-01  -3.2856813e-01
   6.9817869e-01  -3.2682265e-01
   7.0035948e-01  -3.2522386e-01
   7.0252881e-01  -3.2377731e-01
   7.0468584e-01  -3.2248880e-01
   7.0682977e-01  -3.2136447e-01
   7.0896001e-01  -3.2040973e-01
   7.1107631e-01  -3.1963035e-01
   7.1318350e-01  -3.1901197e-01
   7.1524837e-01  -3.1862888e-01
   7.1728192e-01  -3.1847093e-01
   7.1931350e-01  -3.1845541e-01
   7.2132022e-01  -3.1861378e-01
   7.2330586e-01  -3.1895355e-01
   7.2526512e-01  -3.1949993e-01
   7.2719193e-01  -3.2026907e-01
   7.2908128e-01  -3.2126732e-01
   7.3092677e-01  -3.2249711e-01
   7.3273779e-01  -3.2397538e-01
   7.3450094e-01  -3.2577037e-01
   7.3616976e-01  -3.2756597e-01
   7.3777469e-01  -3.2942823e-01
   7.4002275e-01  -3.3271601e-01
   7.4091772e-01  -3.3406641e-01
   7.4174683e-01  -3.3536784e-01
   7.4225002e-01  -3.3610666e-01
   7.4229244e-01  -3.3619664e-01
   7.4282734e-01  -3.3718959e-01
   7.4294974e-01  -3.3741330e-01
   7.4348179e-01  -3.3831678e-01
   7.4398189e-01  -3.3921733e-01
   7.4443646e-01  -3.4007805e-01
   7.4520642e-01  -3.4147306e-01
   7.4525573e-01  -3.4155174e-01
   7.4555206e-01  -3.4208319e-01
   7.4559846e-01  -3.4216379e-01
   7.4592401e-01  -3.4272994e-01
   7.4631851e-01  -3.4343445e-01
   7.4674168e-01  -3.4429611e-01
   7.4718697e-01  -3.4525601e-01
   7.4764234e-01  -3.4622270e-01
   7.4863084e-01  -3.4788821e-01
   7.4935662e-01  -3.4940324e-01
   7.5130256e-01  -3.5337759e-01
   7.5265917e-01  -3.5585108e-01
   7.5413713e-01  -3.5860755e-01
   7.5575457e-01  -3.6083372e-01
   7.5741918e-01  -3.6302577e-01
   7.5913283e-01  -3.6571103e-01
   7.6089501e-01  -3.6802397e-01
   7.6268512e-01  -3.7041334e-01
   7.6451372e-01  -3.7267363e-01
   7.6635234e-01  -3.7479190e-01
   7.6819504e-01  -3.7663742e-01
   7.6995674e-01  -3.7809332e-01
   7.7159355e-01  -3.7921573e-01
   7.7283695e-01  -3.7980735e-01
   7.7332399e-01  -3.8013952e-01
   7.7509038e-01  -3.8111289e-01
   7.7691731e-01  -3.8194257e-01
   7.7878185e-01  -3.8247704e-01
   7.8067159e-01  -3.8225617e-01
   7.8258112e-01  -3.8199077e-01
   7.8444497e-01  -3.8234632e-01
   7.8653820e-01  -3.8192626e-01
   7.8853324e-01  -3.8125150e-01
   7.8955072e-01  -3.8094682e-01
   7.9042217e-01  -3.8067369e-01
   7.9235621e-01  -3.7990695e-01
   7.9244045e-01  -3.7987629e-01
   7.9452457e-01  -3.7875484e-01
   7.9637160e-01  -3.7737419e-01
   7.9811894e-01  -3.7600687e-01
   8.0019634e-01  -3.7417190e-01
   8.0200424e-01  -3.7265513e-01
   8.0404537e-01  -3.7049275e-01
   8.0413345e-01  -3.7038894e-01
   8.0674580e-01  -3.6710077e-01
   8.0908754e-01  -3.6417549e-01
   8.1017254e-01  -3.6275266e-01
   8.1198021e-01  -3.6028133e-01
   8.1382139e-01  -3.5729885e-01
   8.1577147e-01  -3.5399986e-01
   8.1786580e-01  -3.5029023e-01
   8.1946350e-01  -3.4758776e-01
   8.2142952e-01  -3.4397536e-01
   8.2204261e-01  -3.4275444e-01
   8.2444968e-01  -3.3764881e-01
   8.2585292e-01  -3.3461010e-01
   8.2762946e-01  -3.3075538e-01
   8.2944350e-01  -3.2681213e-01
   8.3157362e-01  -3.2199719e-01
   8.3308997e-01  -3.1809350e-01
   8.3474987e-01  -3.1371474e-01
   8.3585147e-01  -3.1070877e-01
   8.3776414e-01  -3.0554410e-01
   8.3944799e-01  -3.0105879e-01
   8.4123366e-01  -2.9624030e-01
   8.4334495e-01  -2.9031834e-01
   8.4503914e-01  -2.8524604e-01
   8.4561363e-01  -2.8345210e-01
   8.4769721e-01  -2.7676717e-01
   8.4932238e-01  -2.7151338e-01
   8.5106080e-01  -2.6590893e-01
   8.5318731e-01  -2.5869935e-01
   8.5493954e-01  -2.5295866e-01
   8.5535547e-01  -2.5156684e-01
   8.5756753e-01  -2.4391507e-01
   8.5922325e-01  -2.3818992e-01
   8.6083537e-01  -2.3245398e-01
   8.6287270e-01  -2.2435233e-01
   8.6379569e-01  -2.2074849e-01
   8.6595913e-01  -2.1179934e-01
   8.6699108e-01  -2.0753049e-01
   8.6883041e-01  -1.9956952e-01
   8.7085851e-01  -1.9069428e-01
   8.7102089e-01  -1.8998642e-01
   8.7442362e-01  -1.7435874e-01
   8.7495848e-01  -1.7174743e-01
   8.7704552e-01  -1.6161450e-01
   8.7866428e-01  -1.5343944e-01
   8.8071753e-01  -1.4249711e-01
   8.8087416e-01  -1.4167865e-01
   8.8359165e-01  -1.2609101e-01
   8.8620166e-01  -1.0948091e-01
   8.8735372e-01  -1.0117399e-01
   8.8839568e-01  -9.3674589e-02
   8.9029259e-01  -7.7768949e-02
   8.9032024e-01  -7.7542627e-02
   8.9168654e-01  -6.4088169e-02
   8.9292354e-01  -4.9301021e-02
   8.9311211e-01  -4.6507423e-02
   8.9348405e-01  -4.0876257e-02
   8.9386932e-01  -3.3918115e-02
   8.9418518e-01  -2.6868247e-02
   8.9438724e-01  -2.1197263e-02
   8.9446493e-01  -1.8654375e-02
   8.9450158e-01  -1.7455158e-02
   8.9459362e-01  -1.3200855e-02
   8.9463429e-01  -1.0987691e-02
   8.9467978e-01  -8.5101989e-03
   8.9469859e-01  -6.1753632e-03
   8.9471161e-01  -4.0797897e-03
   8.9472436e-01  -2.0309372e-03


==> data/DARPA_waterline_o4_09.dat <==
   4.9343228e-02  -2.4909205e-04
   4.9359040e-02  -2.0576283e-03
   4.9377600e-02  -4.1285590e-03
   4.9380034e-02  -4.4008937e-03
   4.9396299e-02  -6.2205056e-03
   4.9415218e-02  -8.3365891e-03
   4.9434045e-02  -1.0443417e-02
   4.9453477e-02  -1.2486522e-02
   4.9493799e-02  -1.4063426e-02
   4.9597036e-02  -1.8137439e-02
   4.9701221e-02  -2.2217546e-02
   4.9845309e-02  -2.6695594e-02
   5.0176646e-02  -3.4575725e-02
   5.0455290e-02  -3.9927748e-02
   5.0569497e-02  -4.1928029e-02
   5.1011923e-02  -4.8638093e-02
   5.1168229e-02  -5.0493295e-02
   5.2651723e-02  -6.7154068e-02
   5.2862430e-02  -6.9037247e-02
   5.4397811e-02  -8.2696016e-02
   5.4683980e-02  -8.4854701e-02
   5.6542830e-02  -9.8728431e-02
   5.6602801e-02  -9.9118047e-02
   5.8554333e-02  -1.1078915e-01
   5.9215419e-02  -1.1442115e-01
   6.0437494e-02  -1.2042405e-01
   6.2381088e-02  -1.2980531e-01
   6.2716051e-02  -1.3139967e-01
   6.4342003e-02  -1.3844090e-01
   6.6345278e-02  -1.4711518e-01
   6.6445966e-02  -1.4754250e-01
   6.8202092e-02  -1.5445266e-01
   7.0245179e-02  -1.6105902e-01
   7.1599548e-02  -1.6546917e-01
   7.2233099e-02  -1.6738891e-01
   7.4029744e-02  -1.7282453e-01
   7.6062196e-02  -1.7888986e-01
   7.7236236e-02  -1.8241149e-01
   7.8069203e-02  -1.8475732e-01
   8.0025204e-02  -1.9024565e-01
   8.2016120e-02  -1.9580908e-01
   8.3448989e-02  -1.9980608e-01
   8.3989820e-02  -2.0123503e-01
   8.5956368e-02  -2.0642229e-01
   8.7853901e-02  -2.1117916e-01
   8.9826020e-02  -2.1552219e-01
   9.0813560e-02  -2.1770274e-01
   9.1817732e-02  -2.1980888e-01
   9.3768020e-02  -2.2389703e-01
   9.5708181e-02  -2.2799356e-01
   9.7701228e-02  -2.3217701e-01
   9.8966614e-02  -2.3483492e-01
   9.9686758e-02  -2.3628047e-01
   1.0163943e-01  -2.4020716e-01
   1.0359975e-01  -2.4417564e-01
   1.0558806e-01  -2.4816458e-01
   1.0754367e-01  -2.5209956e-01
   1.0757020e-01  -2.5215067e-01
   1.0958015e-01  -2.5604172e-01
   1.1153732e-01  -2.5985808e-01
   1.1342675e-01  -2.6319904e-01
   1.1528817e-01  -2.6616483e-01
   1.1730702e-01  -2.6936964e-01
   1.1821327e-01  -2.7082417e-01
   1.1934142e-01  -2.7256785e-01
   1.2132355e-01  -2.7565263e-01
   1.2330400e-01  -2.7872946e-01
   1.2517637e-01  -2.8163264e-01
   1.2702262e-01  -2.8450096e-01
   1.2903405e-01  -2.8761306e-01
   1.2985275e-01  -2.8891164e-01
   1.3128319e-01  -2.9107735e-01
   1.3324732e-01  -2.9407790e-01
   1.3511746e-01  -2.9694522e-01
   1.3699239e-01  -2.9982055e-01
   1.3883427e-01  -3.0263619e-01
   1.4081772e-01  -3.0563600e-01
   1.4203386e-01  -3.0754200e-01
   1.4306783e-01  -3.0907018e-01
   1.4509078e-01  -3.1210879e-01
   1.4697498e-01  -3.1494693e-01
   1.4886149e-01  -3.1779852e-01
   1.5072185e-01  -3.2059763e-01
   1.5259026e-01  -3.2265393e-01
   1.5440265e-01  -3.2463814e-01
   1.5640702e-01  -3.2679637e-01
   1.5662103e-01  -3.2702325e-01
   1.5867383e-01  -3.2925241e-01
   1.6035018e-01  -3.3108296e-01
   1.6202676e-01  -3.3293528e-01
   1.6375527e-01  -3.3485697e-01
   1.6549675e-01  -3.3680379e-01
   1.6726041e-01  -3.3878736e-01
   1.6900246e-01  -3.4076598e-01
   1.7072801e-01  -3.4274656e-01
   1.7241340e-01  -3.4470491e-01
   1.7432592e-01  -3.4692079e-01
   1.7618767e-01  -3.4876180e-01
   1.7812843e-01  -3.5016010e-01
   1.7992857e-01  -3.5151106e-01
   1.8176391e-01  -3.5291639e-01
   1.8360356e-01  -3.5433615e-01
   1.8544136e-01  -3.5577488e-01
   1.8727607e-01  -3.5723676e-01
   1.8911006e-01  -3.5872852e-01
   1.9095750e-01  -3.6025937e-01
   1.9282056e-01  -3.6182654e-01
   1.9466019e-01  -3.6340885e-01
   1.9648653e-01  -3.6501304e-01
   1.9830390e-01  -3.6664124e-01
   2.0012094e-01  -3.6824427e-01
   2.0201117e-01  -3.6943837e-01
   2.0390830e-01  -3.7048526e-01
   2.0580616e-01  -3.7157122e-01
   2.0769764e-01  -3.7268191e-01
   2.0958105e-01  -3.7383107e-01
   2.1145214e-01  -3.7501409e-01
   2.1331102e-01  -3.7623510e-01
   2.1515371e-01  -3.7749265e-01
   2.1697033e-01  -3.7878067e-01
   2.1875068e-01  -3.8009243e-01
   2.2048545e-01  -3.8141925e-01
   2.2215818e-01  -3.8273874e-01
   2.2376164e-01  -3.8402098e-01
   2.2526765e-01  -3.8521308e-01
   2.2738556e-01  -3.8688785e-01
   2.2835484e-01  -3.8752000e-01
   2.2928276e-01  -3.8809071e-01
   2.2967884e-01  -3.8835723e-01
   2.2979040e-01  -3.8847764e-01
   2.3038782e-01  -3.8903913e-01
   2.3097066e-01  -3.8958101e-01
   2.3151236e-01  -3.9004979e-01
   2.3201482e-01  -3.9050195e-01
   2.3245239e-01  -3.9087807e-01
   2.3261910e-01  -3.9103261e-01
   2.3286575e-01  -3.9125881e-01
   2.3318818e-01  -3.9155133e-01
   2.3366040e-01  -3.9187721e-01
   2.3418227e-01  -3.9222784e-01
   2.3475040e-01  -3.9260130e-01
   2.3538070e-01  -3.9302949e-01
   2.3603707e-01  -3.9341999e-01
   2.3726561e-01  -3.9414669e-01
   2.3826478e-01  -3.9470717e-01
   2.4017119e-01  -3.9547972e-01
   2.4188769e-01  -3.9581495e-01
   2.4363175e-01  -3.9586695e-01
   2.4544431e-01  -3.9562862e-01
   2.4730773e-01  -3.9509704e-01
   2.4920704e-01  -3.9428711e-01
   2.5113067e-01  -3.9318985e-01
   2.5307188e-01  -3.9190423e-01
   2.5502415e-01  -3.9084361e-01
   2.5698350e-01  -3.8957510e-01
   2.5894722e-01  -3.8786151e-01
   2.6091313e-01  -3.8613515e-01
   2.6288030e-01  -3.8428844e-01
   2.6484818e-01  -3.8234730e-01
   2.6681646e-01  -3.8030193e-01
   2.6878475e-01  -3.7820113e-01
   2.7075321e-01  -3.7607336e-01
   2.7272177e-01  -3.7393517e-01
   2.7469039e-01  -3.7180092e-01
   2.7665911e-01  -3.6968422e-01
   2.7862792e-01  -3.6759637e-01
   2.8059688e-01  -3.6555468e-01
   2.8256607e-01  -3.6344159e-01
   2.8453517e-01  -3.6203376e-01
   2.8650419e-01  -3.6056364e-01
   2.8847340e-01  -3.5838924e-01
   2.9044305e-01  -3.5643129e-01
   2.9241297e-01  -3.5454523e-01
   2.9438315e-01  -3.5273887e-01
   2.9635358e-01  -3.5101306e-01
   2.9832423e-01  -3.4936798e-01
   3.0029509e-01  -3.4779894e-01
   3.0226614e-01  -3.4629741e-01
   3.0423772e-01  -3.4472946e-01
   3.0620858e-01  -3.4359337e-01
   3.0817888e-01  -3.4259512e-01
   3.1015104e-01  -3.4129764e-01
   3.1212320e-01  -3.4013943e-01
   3.1409526e-01  -3.3919802e-01
   3.1606757e-01  -3.3836271e-01
   3.1804020e-01  -3.3752113e-01
   3.2001263e-01  -3.3678244e-01
   3.2198494e-01  -3.3613769e-01
   3.2395767e-01  -3.3558469e-01
   3.2593108e-01  -3.3510374e-01
   3.2790330e-01  -3.3481991e-01
   3.2987505e-01  -3.3460734e-01
   3.3184721e-01  -3.3436715e-01
   3.3381892e-01  -3.3419497e-01
   3.3579144e-01  -3.3406252e-01
   3.3776394e-01  -3.3401472e-01
   3.3973614e-01  -3.3404832e-01
   3.4170849e-01  -3.3416283e-01
   3.4269523e-01  -3.3426085e-01
   3.4368076e-01  -3.3434802e-01
   3.4565301e-01  -3.3460136e-01
   3.4762527e-01  -3.3493297e-01
   3.4959716e-01  -3.3534204e-01
   3.5156899e-01  -3.3582806e-01
   3.5354086e-01  -3.3639054e-01
   3.5551278e-01  -3.3702869e-01
   3.5748437e-01  -3.3774134e-01
   3.5945550e-01  -3.3852645e-01
   3.6142627e-01  -3.3938084e-01
   3.6339703e-01  -3.4030134e-01
   3.6536800e-01  -3.4128480e-01
   3.6733853e-01  -3.4233429e-01
   3.6865745e-01  -3.4308004e-01
   3.6930888e-01  -3.4343709e-01
   3.7127877e-01  -3.4458541e-01
   3.7324864e-01  -3.4580984e-01
   3.7521883e-01  -3.4709942e-01
   3.7718867e-01  -3.4846181e-01
   3.7915761e-01  -3.4962428e-01
   3.8112650e-01  -3.5072290e-01
   3.8309613e-01  -3.5224401e-01
   3.8506536e-01  -3.5396324e-01
   3.8619663e-01  -3.5493195e-01
   3.8703438e-01  -3.5562882e-01
   3.8900291e-01  -3.5731000e-01
   3.9097121e-01  -3.5903742e-01
   3.9293921e-01  -3.6081435e-01
   3.9490677e-01  -3.6263990e-01
   3.9687383e-01  -3.6451223e-01
   3.9884084e-01  -3.6642993e-01
   3.9976181e-01  -3.6734811e-01
   4.0080793e-01  -3.6835259e-01
   4.0277478e-01  -3.7028173e-01
   4.0474109e-01  -3.7224780e-01
   4.0670715e-01  -3.7423728e-01
   4.0867312e-01  -3.7639149e-01
   4.1063915e-01  -3.7826174e-01
   4.1260527e-01  -3.8007996e-01
   4.1305243e-01  -3.8056980e-01
   4.1457099e-01  -3.8219908e-01
   4.1653637e-01  -3.8431304e-01
   4.1850173e-01  -3.8651753e-01
   4.2046748e-01  -3.8866260e-01
   4.2243323e-01  -3.9082906e-01
   4.2439852e-01  -3.9304526e-01
   4.2536483e-01  -3.9414743e-01
   4.2636354e-01  -3.9525518e-01
   4.2832863e-01  -3.9744770e-01
   4.3029406e-01  -3.9964433e-01
   4.3225918e-01  -4.0184172e-01
   4.3422455e-01  -4.0404128e-01
   4.3618975e-01  -4.0624321e-01
   4.3801636e-01  -4.0829094e-01
   4.3815509e-01  -4.0844119e-01
   4.4012091e-01  -4.1057095e-01
   4.4208672e-01  -4.1270257e-01
   4.4405237e-01  -4.1482864e-01
   4.4601818e-01  -4.1694074e-01
   4.4798434e-01  -4.1903749e-01
   4.4995082e-01  -4.2115270e-01
   4.5128888e-01  -4.2259731e-01
   4.5191740e-01  -4.2325679e-01
   4.5388453e-01  -4.2533978e-01
   4.5585194e-01  -4.2745444e-01
   4.5781959e-01  -4.2957265e-01
   4.5978739e-01  -4.3162828e-01
   4.6175548e-01  -4.3359754e-01
   4.6372420e-01  -4.3540940e-01
   4.6569357e-01  -4.3711455e-01
   4.6629454e-01  -4.3764724e-01
   4.6766262e-01  -4.3882719e-01
   4.6963167e-01  -4.4056099e-01
   4.7160105e-01  -4.4235512e-01
   4.7357076e-01  -4.4408515e-01
   4.7554102e-01  -4.4580303e-01
   4.7751182e-01  -4.4747380e-01
   4.7948308e-01  -4.4909068e-01
   4.8145479e-01  -4.5065073e-01
   4.8342694e-01  -4.5214822e-01
   4.8472273e-01  -4.5308430e-01
   4.8539953e-01  -4.5355798e-01
   4.8737251e-01  -4.5486473e-01
   4.8934585e-01  -4.5610939e-01
   4.9131961e-01  -4.5729534e-01
   4.9329377e-01  -4.5839842e-01
   4.9526825e-01  -4.5941299e-01
   4.9724325e-01  -4.6039363e-01
   4.9921728e-01  -4.6114174e-01
   5.0119026e-01  -4.6169874e-01
   5.0316491e-01  -4.6241868e-01
   5.0514059e-01  -4.6316655e-01
   5.0711639e-01  -4.6382557e-01
   5.0909255e-01  -4.6442899e-01
   5.1106907e-01  -4.6496301e-01
   5.1304590e-01  -4.6541371e-01
   5.1502298e-01  -4.6577015e-01
   5.1700025e-01  -4.6602620e-01
   5.1897765e-01  -4.6617719e-01
   5.2095512e-01  -4.6622049e-01
   5.2293260e-01  -4.6615393e-01
   5.2491005e-01  -4.6597561e-01
   5.2688739e-01  -4.6568320e-01
   5.2886458e-01  -4.6527394e-01
   5.3084154e-01  -4.6474393e-01
   5.3281820e-01  -4.6408856e-01
   5.3479449e-01  -4.6330218e-01
   5.3677046e-01  -4.6235675e-01
   5.3874525e-01  -4.6130379e-01
   5.4071789e-01  -4.6064408e-01
   5.4269165e-01  -4.5999237e-01
   5.4466695e-01  -4.5890460e-01
   5.4664133e-01  -4.5772917e-01
   5.4861526e-01  -4.5642823e-01
   5.5058868e-01  -4.5501119e-01
   5.5256154e-01  -4.5348356e-01
   5.5453380e-01  -4.5184737e-01
   5.5650540e-01  -4.5010313e-01
   5.5847630e-01  -4.4825347e-01
   5.6044644e-01  -4.4627919e-01
   5.6241579e-01  -4.4417572e-01
   5.6438434e-01  -4.4197306e-01
   5.6635208e-01  -4.3967474e-01
   5.6831901e-01  -4.3728359e-01
   5.7028511e-01  -4.3480285e-01
   5.7225039e-01  -4.3223575e-01
   5.7421485e-01  -4.2958448e-01
   5.7617851e-01  -4.2685224e-01
   5.7814112e-01  -4.2398966e-01
   5.8010300e-01  -4.2105629e-01
   5.8206413e-01  -4.1806084e-01
   5.8402454e-01  -4.1501582e-01
   5.8598303e-01  -4.1168005e-01
   5.8794373e-01  -4.0930847e-01
   5.8990481e-01  -4.0704312e-01
   5.9186322e-01  -4.0378456e-01
   5.9382169e-01  -4.0059119e-01
   5.9577998e-01  -3.9736068e-01
   5.9773765e-01  -3.9416581e-01
   5.9969526e-01  -3.9090757e-01
   6.0165242e-01  -3.8757602e-01
   6.0360940e-01  -3.8411370e-01
   6.0556634e-01  -3.8061721e-01
   6.0752289e-01  -3.7709612e-01
   6.0947895e-01  -3.7355527e-01
   6.1143488e-01  -3.6999486e-01
   6.1339058e-01  -3.6637802e-01
   6.1534610e-01  -3.6272231e-01
   6.1730160e-01  -3.5905877e-01
   6.1925693e-01  -3.5539415e-01
   6.2121323e-01  -3.5173174e-01
   6.2316902e-01  -3.4803834e-01
   6.2512469e-01  -3.4432697e-01
   6.2708054e-01  -3.4063187e-01
   6.2903663e-01  -3.3695789e-01
   6.3099302e-01  -3.3330685e-01
   6.3294995e-01  -3.2961317e-01
   6.3490731e-01  -3.2589601e-01
   6.3686497e-01  -3.2221157e-01
   6.3882336e-01  -3.1857488e-01
   6.4078224e-01  -3.1498861e-01
   6.4274139e-01  -3.1139841e-01
   6.4470087e-01  -3.0781464e-01
   6.4666095e-01  -3.0423809e-01
   6.4862143e-01  -3.0047219e-01
   6.5058386e-01  -2.9733084e-01
   6.5254648e-01  -2.9463594e-01
   6.5450820e-01  -2.9127017e-01
   6.5647084e-01  -2.8782043e-01
   6.5843450e-01  -2.8445717e-01
   6.6039949e-01  -2.8113129e-01
   6.6236444e-01  -2.7779893e-01
   6.6433111e-01  -2.7448587e-01
   6.6629877e-01  -2.7123070e-01
   6.6826743e-01  -2.6803156e-01
   6.7023715e-01  -2.6488119e-01
   6.7220800e-01  -2.6175058e-01
   6.7418018e-01  -2.5847574e-01
   6.7615212e-01  -2.5592030e-01
   6.7812364e-01  -2.5375192e-01
   6.8009642e-01  -2.5116814e-01
   6.8207093e-01  -2.4855212e-01
   6.8404596e-01  -2.4603301e-01
   6.8602083e-01  -2.4359137e-01
   6.8799661e-01  -2.4130011e-01
   6.8997447e-01  -2.3899119e-01
   6.9195336e-01  -2.3686809e-01
   6.9393255e-01  -2.3494567e-01
   6.9591227e-01  -2.3295438e-01
   6.9789261e-01  -2.3089123e-01
   6.9987568e-01  -2.2890942e-01
   7.0186064e-01  -2.2705591e-01
   7.0384628e-01  -2.2543756e-01
   7.0583278e-01  -2.2396442e-01
   7.0782017e-01  -2.2264232e-01
   7.0980840e-01  -2.2148175e-01
   7.1179723e-01  -2.2051030e-01
   7.1378497e-01  -2.1966146e-01
   7.1577237e-01  -2.1900760e-01
   7.1776129e-01  -2.1873079e-01
   7.1974802e-01  -2.1881383e-01
   7.2172573e-01  -2.1909809e-01
   7.2370011e-01  -2.1956930e-01
   7.2567027e-01  -2.2020886e-01
   7.2762619e-01  -2.2104070e-01
   7.2831101e-01  -2.2145717e-01
   7.2956316e-01  -2.2221113e-01
   7.3147123e-01  -2.2368590e-01
   7.3333771e-01  -2.2549049e-01
   7.3514667e-01  -2.2763582e-01
   7.3689708e-01  -2.3004035e-01
   7.3895954e-01  -2.3340017e-01
   7.3997265e-01  -2.3533885e-01
   7.4003027e-01  -2.3544807e-01
   7.4109302e-01  -2.3761077e-01
   7.4215016e-01  -2.3960784e-01
   7.4246179e-01  -2.4015329e-01
   7.4259973e-01  -2.4041663e-01
   7.4308556e-01  -2.4155053e-01
   7.4354438e-01  -2.4265529e-01
   7.4378892e-01  -2.4327447e-01
   7.4399258e-01  -2.4379095e-01
   7.4441708e-01  -2.4481775e-01
   7.4517586e-01  -2.4671472e-01
   7.4522890e-01  -2.4684622e-01
   7.4553562e-01  -2.4765041e-01
   7.4591355e-01  -2.4869368e-01
   7.4632379e-01  -2.4969498e-01
   7.4671650e-01  -2.5065888e-01
   7.4679390e-01  -2.5084770e-01
   7.4735735e-01  -2.5220470e-01
   7.4804052e-01  -2.5379344e-01
   7.4812825e-01  -2.5400697e-01
   7.4867450e-01  -2.5526645e-01
   7.4949291e-01  -2.5740095e-01
   7.5046170e-01  -2.5972201e-01
   7.5106392e-01  -2.6122876e-01
   7.5256188e-01  -2.6485747e-01
   7.5393951e-01  -2.6838338e-01
   7.5543023e-01  -2.7111027e-01
   7.5698192e-01  -2.7365916e-01
   7.5854112e-01  -2.7659502e-01
   7.6012355e-01  -2.7952204e-01
   7.6175066e-01  -2.8209750e-01
   7.6340429e-01  -2.8452596e-01
   7.6507931e-01  -2.8694462e-01
   7.6677294e-01  -2.8911527e-01
   7.6857421e-01  -2.9067856e-01
   7.7040383e-01  -2.9200168e-01
   7.7223399e-01  -2.9318914e-01
   7.7409034e-01  -2.9410191e-01
   7.7600528e-01  -2.9440655e-01
   7.7796450e-01  -2.9434719e-01
   7.7986550e-01  -2.9461679e-01
   7.8166739e-01  -2.9473514e-01
   7.8270933e-01  -2.9442515e-01
   7.8340439e-01  -2.9449816e-01
   7.8497829e-01  -2.9430697e-01
   7.8667850e-01  -2.9345727e-01
   7.8850472e-01  -2.9242023e-01
   7.9037005e-01  -2.9123942e-01
   7.9219586e-01  -2.9008702e-01
   7.9402719e-01  -2.8868822e-01
   7.9459919e-01  -2.8800707e-01
   7.9545797e-01  -2.8695399e-01
   7.9788307e-01  -2.8403894e-01
   7.9998334e-01  -2.8136381e-01
   8.0108614e-01  -2.7976796e-01
   8.0212853e-01  -2.7816713e-01
   8.0221020e-01  -2.7805388e-01
   8.0433066e-01  -2.7436692e-01
   8.0615436e-01  -2.7120746e-01
   8.0793065e-01  -2.6793399e-01
   8.0983237e-01  -2.6424238e-01
   8.0997854e-01  -2.6392455e-01
   8.1025653e-01  -2.6330483e-01
   8.1338482e-01  -2.5618646e-01
   8.1546356e-01  -2.5094811e-01
   8.1579225e-01  -2.5007519e-01
   8.1583706e-01  -2.4996059e-01
   8.1793189e-01  -2.4430004e-01
   8.1978531e-01  -2.3949964e-01
   8.2191213e-01  -2.3321147e-01
   8.2374099e-01  -2.2720248e-01
   8.2558399e-01  -2.2101575e-01
   8.2772249e-01  -2.1341477e-01
   8.2956935e-01  -2.0682290e-01
   8.3167182e-01  -1.9884480e-01
   8.3359574e-01  -1.9048055e-01
   8.3544583e-01  -1.8181997e-01
   8.3739957e-01  -1.7248250e-01
   8.3929580e-01  -1.6265971e-01
   8.4138899e-01  -1.5133275e-01
   8.4329861e-01  -1.4052260e-01
   8.4522657e-01  -1.2743754e-01
   8.4714396e-01  -1.1264584e-01
   8.4899807e-01  -9.6349642e-02
   8.4911656e-01  -9.5268663e-02
   8.5101945e-01  -7.4412017e-02
   8.5211926e-01  -5.9900648e-02
   8.5285797e-01  -4.8381007e-02
   8.5299297e-01  -4.5612440e-02
   8.5344231e-01  -3.5729533e-02
   8.5354835e-01  -3.3116122e-02
   8.5388880e-01  -2.2310679e-02
   8.5395349e-01  -1.9562917e-02
   8.5403219e-01  -1.5794389e-02
   8.5407011e-01  -1.3973374e-02
   8.5410727e-01  -1.2116593e-02
   8.5411846e-01  -1.0831861e-02
   8.5413352e-01  -8.8310122e-03
   8.5414999e-01  -6.6428033e-03
   8.5416691e-01  -4.3904744e-03
   8.5418387e-01  -2.1404898e-03


==> data/DARPA_waterline_o4_10.dat <==
   1.4987364e-01  -1.5560094e-03
   1.4988362e-01  -2.0024541e-03
   1.4993164e-01  -4.0248354e-03
   1.4997996e-01  -6.0721018e-03
   1.5000362e-01  -7.0731983e-03
   1.5002981e-01  -8.1792631e-03
   1.5008026e-01  -1.0296994e-02
   1.5013542e-01  -1.2594151e-02
   1.5019486e-01  -1.5055955e-02
   1.5023781e-01  -1.6815950e-02
   1.5049532e-01  -2.1034569e-02
   1.5065049e-01  -2.3532822e-02
   1.5090395e-01  -2.6481887e-02
   1.5158956e-01  -3.4201461e-02
   1.5163786e-01  -3.4690770e-02
   1.5244255e-01  -4.0308121e-02
   1.5295994e-01  -4.3918043e-02
   1.5318471e-01  -4.5487219e-02
   1.5381897e-01  -4.9217679e-02
   1.5442457e-01  -5.3272486e-02
   1.5470797e-01  -5.4706359e-02
   1.5668022e-01  -6.4710145e-02
   1.5732641e-01  -6.8006718e-02
   1.5865396e-01  -7.3367418e-02
   1.6062905e-01  -8.1410082e-02
   1.6131279e-01  -8.4200445e-02
   1.6259692e-01  -8.8605381e-02
   1.6458834e-01  -9.5440080e-02
   1.6638403e-01  -1.0158133e-01
   1.6657179e-01  -1.0213876e-01
   1.6852548e-01  -1.0798735e-01
   1.7049492e-01  -1.1383687e-01
   1.7247386e-01  -1.1967137e-01
   1.7268664e-01  -1.2029104e-01
   1.7442533e-01  -1.2479581e-01
   1.7635480e-01  -1.2934648e-01
   1.7831243e-01  -1.3239555e-01
   1.8029769e-01  -1.3550733e-01
   1.8227603e-01  -1.3859151e-01
   1.8245292e-01  -1.3886932e-01
   1.8422525e-01  -1.4139440e-01
   1.8616647e-01  -1.4420530e-01
   1.8812954e-01  -1.4711390e-01
   1.9008672e-01  -1.5007046e-01
   1.9202380e-01  -1.5302029e-01
   1.9397288e-01  -1.5601718e-01
   1.9467180e-01  -1.5711028e-01
   1.9599493e-01  -1.5903641e-01
   1.9806703e-01  -1.6209683e-01
   2.0005401e-01  -1.6521900e-01
   2.0199901e-01  -1.6674254e-01
   2.0393525e-01  -1.6794536e-01
   2.0587498e-01  -1.6951408e-01
   2.0782034e-01  -1.7100107e-01
   2.0976956e-01  -1.7245738e-01
   2.1171949e-01  -1.7413429e-01
   2.1302562e-01  -1.7538810e-01
   2.1366629e-01  -1.7596949e-01
   2.1560527e-01  -1.7781194e-01
   2.1753028e-01  -1.7972266e-01
   2.1943369e-01  -1.8179652e-01
   2.2130627e-01  -1.8399349e-01
   2.2313353e-01  -1.8630546e-01
   2.2480610e-01  -1.8797324e-01
   2.2644610e-01  -1.8974372e-01
   2.2708384e-01  -1.9093691e-01
   2.2812128e-01  -1.9258129e-01
   2.2911264e-01  -1.9424227e-01
   2.2996194e-01  -1.9558619e-01
   2.3037508e-01  -1.9621830e-01
   2.3046493e-01  -1.9635955e-01
   2.3084651e-01  -1.9703646e-01
   2.3095350e-01  -1.9722686e-01
   2.3137196e-01  -1.9797905e-01
   2.3177391e-01  -1.9870641e-01
   2.3217390e-01  -1.9944881e-01
   2.3254734e-01  -2.0011068e-01
   2.3295034e-01  -2.0090114e-01
   2.3321241e-01  -2.0139666e-01
   2.3357191e-01  -2.0193149e-01
   2.3399783e-01  -2.0256800e-01
   2.3443928e-01  -2.0317344e-01
   2.3492869e-01  -2.0384164e-01
   2.3553963e-01  -2.0459933e-01
   2.3558213e-01  -2.0464622e-01
   2.3699849e-01  -2.0610211e-01
   2.3792102e-01  -2.0709070e-01
   2.3983818e-01  -2.0851575e-01
   2.4157942e-01  -2.0877936e-01
   2.4342178e-01  -2.0830507e-01
   2.4408050e-01  -2.0792035e-01
   2.4540893e-01  -2.0706246e-01
   2.4747313e-01  -2.0546470e-01
   2.4961967e-01  -2.0364090e-01
   2.5192119e-01  -2.0090775e-01
   2.5430184e-01  -1.9766738e-01
   2.5672959e-01  -1.9407821e-01
   2.5803470e-01  -1.9202142e-01
   2.5920586e-01  -1.9005209e-01
   2.6169111e-01  -1.8590456e-01
   2.6420099e-01  -1.8150509e-01
   2.6660004e-01  -1.7804952e-01
   2.6804125e-01  -1.7626943e-01
   2.6896462e-01  -1.7497427e-01
   2.7151191e-01  -1.7033115e-01
   2.7400110e-01  -1.6610784e-01
   2.7645019e-01  -1.6218280e-01
   2.7765413e-01  -1.6035105e-01
   2.7887017e-01  -1.5843638e-01
   2.8125693e-01  -1.5489163e-01
   2.8360739e-01  -1.5163045e-01
   2.8594133e-01  -1.4853347e-01
   2.8825790e-01  -1.4559790e-01
   2.8985709e-01  -1.4366609e-01
   2.9056212e-01  -1.4277927e-01
   2.9285407e-01  -1.4005399e-01
   2.9511742e-01  -1.3755464e-01
   2.9735379e-01  -1.3527318e-01
   2.9956466e-01  -1.3319887e-01
   3.0175113e-01  -1.3132239e-01
   3.0391363e-01  -1.2963885e-01
   3.0605250e-01  -1.2814446e-01
   3.0816836e-01  -1.2683344e-01
   3.0848522e-01  -1.2665973e-01
   3.1026296e-01  -1.2566975e-01
   3.1233616e-01  -1.2467641e-01
   3.1438745e-01  -1.2386032e-01
   3.1641595e-01  -1.2322721e-01
   3.1842027e-01  -1.2278629e-01
   3.2039577e-01  -1.2256869e-01
   3.2236038e-01  -1.2244273e-01
   3.2434155e-01  -1.2221246e-01
   3.2632947e-01  -1.2194903e-01
   3.2830289e-01  -1.2180171e-01
   3.3026155e-01  -1.2177154e-01
   3.3219798e-01  -1.2191285e-01
   3.3412426e-01  -1.2214101e-01
   3.3602599e-01  -1.2256272e-01
   3.3798021e-01  -1.2262825e-01
   3.3996969e-01  -1.2244453e-01
   3.4191681e-01  -1.2256626e-01
   3.4382733e-01  -1.2296128e-01
   3.4572322e-01  -1.2346875e-01
   3.4762512e-01  -1.2394343e-01
   3.4950006e-01  -1.2460387e-01
   3.5136359e-01  -1.2534458e-01
   3.5321829e-01  -1.2615365e-01
   3.5506945e-01  -1.2699470e-01
   3.5691279e-01  -1.2789960e-01
   3.5874281e-01  -1.2890840e-01
   3.6055963e-01  -1.3002011e-01
   3.6236354e-01  -1.3123234e-01
   3.6415430e-01  -1.3254666e-01
   3.6593166e-01  -1.3396469e-01
   3.6769538e-01  -1.3548802e-01
   3.6944460e-01  -1.3712236e-01
   3.7118346e-01  -1.3883399e-01
   3.7291726e-01  -1.4057598e-01
   3.7463878e-01  -1.4240103e-01
   3.7634356e-01  -1.4434402e-01
   3.7807574e-01  -1.4607459e-01
   3.7980375e-01  -1.4786397e-01
   3.8148219e-01  -1.5005969e-01
   3.8314585e-01  -1.5236994e-01
   3.8482469e-01  -1.5454708e-01
   3.8650175e-01  -1.5673291e-01
   3.8816788e-01  -1.5900302e-01
   3.8982252e-01  -1.6136180e-01
   3.9146526e-01  -1.6381301e-01
   3.9309579e-01  -1.6635945e-01
   3.9472301e-01  -1.6891507e-01
   3.9635061e-01  -1.7144581e-01
   3.9796731e-01  -1.7406096e-01
   3.9957291e-01  -1.7676238e-01
   4.0116715e-01  -1.7955286e-01
   4.0274960e-01  -1.8243615e-01
   4.0433874e-01  -1.8519412e-01
   4.0591785e-01  -1.8802844e-01
   4.0748623e-01  -1.9094650e-01
   4.0904374e-01  -1.9394969e-01
   4.1059157e-01  -1.9703003e-01
   4.1216107e-01  -1.9996903e-01
   4.1372098e-01  -2.0298273e-01
   4.1527142e-01  -2.0607309e-01
   4.1681219e-01  -2.0924290e-01
   4.1835020e-01  -2.1241023e-01
   4.1989650e-01  -2.1544055e-01
   4.2143315e-01  -2.1854392e-01
   4.2295973e-01  -2.2172317e-01
   4.2447492e-01  -2.2499449e-01
   4.2598034e-01  -2.2836377e-01
   4.2756097e-01  -2.3119657e-01
   4.2917935e-01  -2.3374821e-01
   4.3077620e-01  -2.3645843e-01
   4.3230488e-01  -2.3968315e-01
   4.3387558e-01  -2.4266583e-01
   4.3545166e-01  -2.4563158e-01
   4.3701483e-01  -2.4870759e-01
   4.3856372e-01  -2.5193118e-01
   4.4010545e-01  -2.5521724e-01
   4.4164892e-01  -2.5824655e-01
   4.4319657e-01  -2.6129584e-01
   4.4474128e-01  -2.6435847e-01
   4.4628428e-01  -2.6743456e-01
   4.4783396e-01  -2.7047101e-01
   4.4940183e-01  -2.7339034e-01
   4.5097156e-01  -2.7630277e-01
   4.5254372e-01  -2.7920387e-01
   4.5411899e-01  -2.8208867e-01
   4.5570468e-01  -2.8490647e-01
   4.5731079e-01  -2.8758615e-01
   4.5892222e-01  -2.9023224e-01
   4.6054267e-01  -2.9280588e-01
   4.6215869e-01  -2.9544095e-01
   4.6376884e-01  -2.9815216e-01
   4.6539485e-01  -3.0073644e-01
   4.6702656e-01  -3.0328371e-01
   4.6867268e-01  -3.0572853e-01
   4.7033730e-01  -3.0800752e-01
   4.7200384e-01  -3.1027097e-01
   4.7366741e-01  -3.1258646e-01
   4.7533603e-01  -3.1484725e-01
   4.7701001e-01  -3.1705119e-01
   4.7868854e-01  -3.1923525e-01
   4.8037297e-01  -3.2138056e-01
   4.8206391e-01  -3.2348362e-01
   4.8376274e-01  -3.2553563e-01
   4.8547097e-01  -3.2752450e-01
   4.8720024e-01  -3.2937191e-01
   4.8895095e-01  -3.3106714e-01
   4.9071935e-01  -3.3262249e-01
   4.9249811e-01  -3.3411292e-01
   4.9429312e-01  -3.3545375e-01
   4.9608395e-01  -3.3686204e-01
   4.9788069e-01  -3.3829416e-01
   4.9971976e-01  -3.3938723e-01
   5.0156321e-01  -3.4041771e-01
   5.0338118e-01  -3.4163759e-01
   5.0522171e-01  -3.4266848e-01
   5.0707894e-01  -3.4356579e-01
   5.0895693e-01  -3.4427941e-01
   5.1085221e-01  -3.4485927e-01
   5.1276611e-01  -3.4529805e-01
   5.1469763e-01  -3.4558889e-01
   5.1664932e-01  -3.4572853e-01
   5.1862036e-01  -3.4571492e-01
   5.2061038e-01  -3.4554982e-01
   5.2261910e-01  -3.4523560e-01
   5.2464646e-01  -3.4477209e-01
   5.2669292e-01  -3.4415601e-01
   5.2875906e-01  -3.4338209e-01
   5.3021784e-01  -3.4272780e-01
   5.3084727e-01  -3.4242680e-01
   5.3296087e-01  -3.4125022e-01
   5.3509798e-01  -3.3988113e-01
   5.3726019e-01  -3.3830473e-01
   5.3945112e-01  -3.3647980e-01
   5.4165338e-01  -3.3455922e-01
   5.4386661e-01  -3.3252543e-01
   5.4614350e-01  -3.2988302e-01
   5.4835135e-01  -3.2785016e-01
   5.5051734e-01  -3.2596073e-01
   5.5055193e-01  -3.2592708e-01
   5.5292915e-01  -3.2255631e-01
   5.5531407e-01  -3.1912039e-01
   5.5772827e-01  -3.1544590e-01
   5.6017138e-01  -3.1153474e-01
   5.6127526e-01  -3.0969149e-01
   5.6266202e-01  -3.0720721e-01
   5.6519432e-01  -3.0251343e-01
   5.6774182e-01  -2.9768850e-01
   5.7003677e-01  -2.9342432e-01
   5.7027417e-01  -2.9299607e-01
   5.7272780e-01  -2.8896525e-01
   5.7526118e-01  -2.8426108e-01
   5.7787316e-01  -2.7889147e-01
   5.7867628e-01  -2.7720896e-01
   5.8055652e-01  -2.7299920e-01
   5.8325066e-01  -2.6706319e-01
   5.8587454e-01  -2.6133977e-01
   5.8593934e-01  -2.6119281e-01
   5.8868940e-01  -2.5492114e-01
   5.9144734e-01  -2.4860433e-01
   5.9265264e-01  -2.4582636e-01
   5.9422712e-01  -2.4197273e-01
   5.9700956e-01  -2.3514841e-01
   5.9924693e-01  -2.2965732e-01
   5.9982254e-01  -2.2819855e-01
   6.0270716e-01  -2.2089611e-01
   6.0536693e-01  -2.1421304e-01
   6.0558985e-01  -2.1363809e-01
   6.0852229e-01  -2.0611982e-01
   6.1130037e-01  -1.9910912e-01
   6.1143648e-01  -1.9875065e-01
   6.1437207e-01  -1.9110470e-01
   6.1726113e-01  -1.8376400e-01
   6.1727686e-01  -1.8372295e-01
   6.2022677e-01  -1.7613947e-01
   6.2313665e-01  -1.6888604e-01
   6.2319057e-01  -1.6875394e-01
   6.2601787e-01  -1.6176092e-01
   6.2885495e-01  -1.5499623e-01
   6.2946908e-01  -1.5356598e-01
   6.3166823e-01  -1.4841819e-01
   6.3444298e-01  -1.4214445e-01
   6.3616117e-01  -1.3837727e-01
   6.3718730e-01  -1.3610226e-01
   6.3990918e-01  -1.3022275e-01
   6.4262014e-01  -1.2444042e-01
   6.4328333e-01  -1.2312892e-01
   6.4522382e-01  -1.1954321e-01
   6.4763087e-01  -1.1626458e-01
   6.5020776e-01  -1.1162486e-01
   6.5210971e-01  -1.0822474e-01
   6.5276930e-01  -1.0709014e-01
   6.5528966e-01  -1.0278962e-01
   6.5779100e-01  -9.8595826e-02
   6.6023807e-01  -9.4845459e-02
   6.6163563e-01  -9.2747479e-02
   6.6266675e-01  -9.1057971e-02
   6.6524388e-01  -8.5991173e-02
   6.6767448e-01  -8.2373499e-02
   6.6994228e-01  -8.0151327e-02
   6.7228913e-01  -7.7352554e-02
   6.7246270e-01  -7.7177972e-02
   6.7458379e-01  -7.5078664e-02
   6.7686407e-01  -7.2895363e-02
   6.7911816e-01  -7.0878119e-02
   6.8135472e-01  -6.9025179e-02
   6.8356632e-01  -6.7340238e-02
   6.8561462e-01  -6.6952985e-02
   6.8767098e-01  -6.6532046e-02
   6.8985387e-01  -6.5093535e-02
   6.9192844e-01  -6.3664683e-02
   6.9205102e-01  -6.3552093e-02
   6.9434753e-01  -6.1404369e-02
   6.9662282e-01  -5.9416136e-02
   6.9887064e-01  -5.7634079e-02
   7.0106624e-01  -5.6168940e-02
   7.0323155e-01  -5.5016101e-02
   7.0538387e-01  -5.3953395e-02
   7.0751355e-01  -5.3021856e-02
   7.0961581e-01  -5.2191980e-02
   7.1164960e-01  -5.1863907e-02
   7.1371496e-01  -5.1366546e-02
   7.1435820e-01  -5.1171683e-02
   7.1579646e-01  -5.0790440e-02
   7.1785940e-01  -5.0350723e-02
   7.1991330e-01  -4.9963986e-02
   7.2193688e-01  -4.9667567e-02
   7.2395840e-01  -4.9536523e-02
   7.2594954e-01  -4.9577511e-02
   7.2790386e-01  -4.9788131e-02
   7.2984149e-01  -5.0098816e-02
   7.3174478e-01  -5.0726798e-02
   7.3357114e-01  -5.1789970e-02
   7.3526040e-01  -5.3742158e-02
   7.3699568e-01  -5.4618413e-02
   7.3865796e-01  -5.5263416e-02
   7.3951789e-01  -5.6043229e-02
   7.4036273e-01  -5.7480055e-02
   7.4116654e-01  -5.8479619e-02
   7.4192572e-01  -5.9965893e-02
   7.4258999e-01  -6.2102567e-02
   7.4290832e-01  -6.2802985e-02
   7.4321419e-01  -6.3757137e-02
   7.4351516e-01  -6.4808936e-02
   7.4383157e-01  -6.5677850e-02
   7.4416238e-01  -6.6433681e-02
   7.4448052e-01  -6.7387905e-02
   7.4505472e-01  -6.9277908e-02
   7.4508739e-01  -6.9397007e-02
   7.4548390e-01  -7.0842631e-02
   7.4574323e-01  -7.1812904e-02
   7.4601187e-01  -7.2723859e-02
   7.4628069e-01  -7.3673355e-02
   7.4654856e-01  -7.4683685e-02
   7.4682238e-01  -7.5773845e-02
   7.4720262e-01  -7.6866363e-02
   7.4737097e-01  -7.7411597e-02
   7.4818388e-01  -7.9815486e-02
   7.4888245e-01  -8.2073177e-02
   7.4984054e-01  -8.4166377e-02
   7.5166680e-01  -8.8701691e-02
   7.5319058e-01  -9.2700275e-02
   7.5347653e-01  -9.3422001e-02
   7.5534415e-01  -9.7779174e-02
   7.5723126e-01  -1.0055907e-01
   7.5913379e-01  -1.0307652e-01
   7.6104344e-01  -1.0551756e-01
   7.6224683e-01  -1.0690740e-01
   7.6295124e-01  -1.0769919e-01
   7.6484490e-01  -1.0984456e-01
   7.6664516e-01  -1.1109879e-01
   7.6827065e-01  -1.1093170e-01
   7.6938957e-01  -1.1075255e-01
   7.7057934e-01  -1.1033994e-01
   7.7249272e-01  -1.0966708e-01
   7.7436265e-01  -1.0897360e-01
   7.7631279e-01  -1.0777591e-01
   7.7789093e-01  -1.0600509e-01
   7.7906071e-01  -1.0418891e-01
   7.8160204e-01  -1.0013781e-01
   7.8411858e-01  -9.5849725e-02
   7.8546024e-01  -9.2443683e-02
   7.8727544e-01  -8.6065326e-02
   7.8978304e-01  -7.6682621e-02
   7.9101212e-01  -7.1111903e-02
   7.9309933e-01  -6.1099497e-02
   7.9516983e-01  -4.7054234e-02
   7.9596278e-01  -3.9475012e-02
   7.9663363e-01  -3.2289925e-02
   7.9674475e-01  -3.0699185e-02
   7.9711184e-01  -2.5094728e-02
   7.9741821e-01  -2.0024430e-02
   7.9767074e-01  -1.5762158e-02
   7.9780149e-01  -1.1637831e-02
   7.9786190e-01  -9.6287273e-03
   7.9791928e-01  -7.6618095e-03
   7.9797454e-01  -5.7349202e-03
   7.9802875e-01  -3.8288942e-03
   7.9808385e-01  -1.9332818e-03


==> data/DARPA_waterline_o5_02.dat <==
   1.4983886e-01  -9.5540118e-05
   1.4986989e-01  -1.9756837e-03
   1.4989958e-01  -3.9500594e-03
   1.4992964e-01  -5.9315687e-03
   1.4996091e-01  -7.9984943e-03
   1.4999189e-01  -1.0065999e-02
   1.5002838e-01  -1.2535546e-02
   1.5008626e-01  -1.6489652e-02
   1.5030395e-01  -2.0617651e-02
   1.5056941e-01  -2.5608292e-02
   1.5113730e-01  -3.3613368e-02
   1.5221809e-01  -4.2046005e-02
   1.5290351e-01  -4.7317483e-02
   1.5312062e-01  -4.8988121e-02
   1.5388803e-01  -5.3546014e-02
   1.5625766e-01  -6.6409847e-02
   1.5720598e-01  -7.0379638e-02
   1.5992309e-01  -8.1817996e-02
   1.6118421e-01  -8.6262801e-02
   1.6457434e-01  -9.8244597e-02
   1.6462101e-01  -9.8386292e-02
   1.6765537e-01  -1.0759454e-01
   1.7036773e-01  -1.1581163e-01
   1.7055106e-01  -1.1630419e-01
   1.7352932e-01  -1.2420779e-01
   1.7627203e-01  -1.3098264e-01
   1.7684280e-01  -1.3192224e-01
   1.7851878e-01  -1.3426738e-01
   1.8086044e-01  -1.3752795e-01
   1.8327886e-01  -1.4084565e-01
   1.8566916e-01  -1.4414545e-01
   1.8802226e-01  -1.4742060e-01
   1.8879074e-01  -1.4849445e-01
   1.9028490e-01  -1.5043200e-01
   1.9253040e-01  -1.5336168e-01
   1.9480358e-01  -1.5631888e-01
   1.9732804e-01  -1.5959798e-01
   1.9979289e-01  -1.6282965e-01
   2.0190667e-01  -1.6434085e-01
   2.0392016e-01  -1.6523898e-01
   2.0459020e-01  -1.6553786e-01
   2.0594327e-01  -1.6610970e-01
   2.0798015e-01  -1.6697458e-01
   2.1001384e-01  -1.6772774e-01
   2.1206462e-01  -1.6859941e-01
   2.1413579e-01  -1.6968054e-01
   2.1619722e-01  -1.7078107e-01
   2.1824119e-01  -1.7192010e-01
   2.2025423e-01  -1.7308842e-01
   2.2221899e-01  -1.7428574e-01
   2.2403551e-01  -1.7542740e-01
   2.2568964e-01  -1.7643094e-01
   2.2636794e-01  -1.7686254e-01
   2.2798864e-01  -1.7807776e-01
   2.2898974e-01  -1.7879507e-01
   2.2993972e-01  -1.7942469e-01
   2.3019084e-01  -1.7959803e-01
   2.3073783e-01  -1.7995596e-01
   2.3116621e-01  -1.8022760e-01
   2.3159375e-01  -1.8051550e-01
   2.3202044e-01  -1.8080575e-01
   2.3242948e-01  -1.8107819e-01
   2.3282164e-01  -1.8134122e-01
   2.3305838e-01  -1.8149651e-01
   2.3324403e-01  -1.8161393e-01
   2.3387263e-01  -1.8188910e-01
   2.3430257e-01  -1.8210466e-01
   2.3475379e-01  -1.8235377e-01
   2.3526468e-01  -1.8266190e-01
   2.3527241e-01  -1.8266645e-01
   2.3567234e-01  -1.8289862e-01
   2.3593329e-01  -1.8305553e-01
   2.3727719e-01  -1.8394100e-01
   2.3839055e-01  -1.8466774e-01
   2.3892925e-01  -1.8523779e-01
   2.4046076e-01  -1.8652540e-01
   2.4236212e-01  -1.8802138e-01
   2.4438812e-01  -1.8933918e-01
   2.4642953e-01  -1.9040212e-01
   2.4848510e-01  -1.9136716e-01
   2.5056536e-01  -1.9239715e-01
   2.5266806e-01  -1.9353657e-01
   2.5477595e-01  -1.9468264e-01
   2.5687609e-01  -1.9575138e-01
   2.5896851e-01  -1.9675508e-01
   2.6094553e-01  -1.9760691e-01
   2.6291328e-01  -1.9841867e-01
   2.6488141e-01  -1.9920195e-01
   2.6684980e-01  -1.9995715e-01
   2.6881828e-01  -2.0068394e-01
   2.7078686e-01  -2.0138196e-01
   2.7275552e-01  -2.0205072e-01
   2.7472420e-01  -2.0269036e-01
   2.7669291e-01  -2.0330167e-01
   2.7866163e-01  -2.0388521e-01
   2.8063036e-01  -2.0444204e-01
   2.8259910e-01  -2.0497345e-01
   2.8456786e-01  -2.0548053e-01
   2.8653666e-01  -2.0596407e-01
   2.8850540e-01  -2.0642425e-01
   2.9047417e-01  -2.0685996e-01
   2.9244296e-01  -2.0727407e-01
   2.9441175e-01  -2.0767564e-01
   2.9638054e-01  -2.0810547e-01
   2.9834947e-01  -2.0803492e-01
   3.0031836e-01  -2.0790846e-01
   3.0228713e-01  -2.0823885e-01
   3.0425592e-01  -2.0847983e-01
   3.0622474e-01  -2.0867911e-01
   3.0819357e-01  -2.0890450e-01
   3.1016231e-01  -2.0916618e-01
   3.1213107e-01  -2.0946312e-01
   3.1409985e-01  -2.0977436e-01
   3.1606863e-01  -2.1007726e-01
   3.1803751e-01  -2.1037099e-01
   3.2000626e-01  -2.1065151e-01
   3.2197502e-01  -2.1093397e-01
   3.2394383e-01  -2.1122383e-01
   3.2591268e-01  -2.1150359e-01
   3.2788157e-01  -2.1175976e-01
   3.2985040e-01  -2.1201813e-01
   3.3181922e-01  -2.1228845e-01
   3.3378811e-01  -2.1240510e-01
   3.3575691e-01  -2.1257762e-01
   3.3772569e-01  -2.1294909e-01
   3.3969458e-01  -2.1324057e-01
   3.4166339e-01  -2.1344515e-01
   3.4363225e-01  -2.1361501e-01
   3.4560116e-01  -2.1375633e-01
   3.4757006e-01  -2.1387641e-01
   3.4953898e-01  -2.1397971e-01
   3.5150780e-01  -2.1406964e-01
   3.5347667e-01  -2.1414393e-01
   3.5544551e-01  -2.1420491e-01
   3.5741440e-01  -2.1425498e-01
   3.5938327e-01  -2.1429319e-01
   3.6135213e-01  -2.1432029e-01
   3.6332103e-01  -2.1433610e-01
   3.6528994e-01  -2.1434174e-01
   3.6725880e-01  -2.1433779e-01
   3.6922770e-01  -2.1432562e-01
   3.7119657e-01  -2.1430388e-01
   3.7316547e-01  -2.1427102e-01
   3.7513441e-01  -2.1422295e-01
   3.7647370e-01  -2.1417982e-01
   3.7710328e-01  -2.1415775e-01
   3.7907214e-01  -2.1391138e-01
   3.8104095e-01  -2.1405746e-01
   3.8300976e-01  -2.1432298e-01
   3.8497865e-01  -2.1425210e-01
   3.8694755e-01  -2.1423780e-01
   3.8891643e-01  -2.1418786e-01
   3.8973699e-01  -2.1416082e-01
   3.9088531e-01  -2.1412054e-01
   3.9285411e-01  -2.1404089e-01
   3.9482296e-01  -2.1395005e-01
   3.9679180e-01  -2.1384645e-01
   3.9876061e-01  -2.1373146e-01
   4.0072953e-01  -2.1360879e-01
   4.0269839e-01  -2.1348212e-01
   4.0466718e-01  -2.1335480e-01
   4.0663599e-01  -2.1322900e-01
   4.0860485e-01  -2.1310394e-01
   4.1057375e-01  -2.1297644e-01
   4.1254260e-01  -2.1284313e-01
   4.1451146e-01  -2.1270090e-01
   4.1648030e-01  -2.1255003e-01
   4.1844909e-01  -2.1239546e-01
   4.2041788e-01  -2.1224183e-01
   4.2238680e-01  -2.1209309e-01
   4.2435561e-01  -2.1194163e-01
   4.2632435e-01  -2.1186487e-01
   4.2829314e-01  -2.1177924e-01
   4.3026203e-01  -2.1159809e-01
   4.3223092e-01  -2.1139902e-01
   4.3419968e-01  -2.1118349e-01
   4.3616846e-01  -2.1095540e-01
   4.3813723e-01  -2.1071794e-01
   4.4010603e-01  -2.1047404e-01
   4.4207489e-01  -2.1022623e-01
   4.4404364e-01  -2.0997538e-01
   4.4601237e-01  -2.0972240e-01
   4.4798114e-01  -2.0944737e-01
   4.4994990e-01  -2.0924210e-01
   4.5191868e-01  -2.0902917e-01
   4.5388740e-01  -2.0874835e-01
   4.5585616e-01  -2.0849750e-01
   4.5782493e-01  -2.0824233e-01
   4.5979367e-01  -2.0797871e-01
   4.6176242e-01  -2.0770598e-01
   4.6373118e-01  -2.0742621e-01
   4.6569989e-01  -2.0714203e-01
   4.6766859e-01  -2.0685554e-01
   4.6963726e-01  -2.0656775e-01
   4.7160594e-01  -2.0627859e-01
   4.7357467e-01  -2.0598751e-01
   4.7554333e-01  -2.0569351e-01
   4.7751202e-01  -2.0539468e-01
   4.7948068e-01  -2.0509038e-01
   4.8144931e-01  -2.0478233e-01
   4.8341799e-01  -2.0447122e-01
   4.8538664e-01  -2.0415574e-01
   4.8735530e-01  -2.0385534e-01
   4.8932393e-01  -2.0354543e-01
   4.9129251e-01  -2.0319593e-01
   4.9326115e-01  -2.0288688e-01
   4.9522977e-01  -2.0251427e-01
   4.9719834e-01  -2.0198876e-01
   4.9916693e-01  -2.0157313e-01
   5.0113552e-01  -2.0125660e-01
   5.0310409e-01  -2.0097663e-01
   5.0507276e-01  -2.0084451e-01
   5.0704142e-01  -2.0083661e-01
   5.0901004e-01  -2.0080575e-01
   5.1097866e-01  -2.0063389e-01
   5.1294728e-01  -2.0037165e-01
   5.1491590e-01  -2.0000710e-01
   5.1688451e-01  -1.9966003e-01
   5.1885311e-01  -1.9933015e-01
   5.2082168e-01  -1.9896085e-01
   5.2279026e-01  -1.9861440e-01
   5.2475884e-01  -1.9825637e-01
   5.2672741e-01  -1.9788430e-01
   5.2869597e-01  -1.9749773e-01
   5.3066452e-01  -1.9706674e-01
   5.3263309e-01  -1.9676050e-01
   5.3460169e-01  -1.9650575e-01
   5.3657025e-01  -1.9614740e-01
   5.3853880e-01  -1.9579695e-01
   5.4050734e-01  -1.9544535e-01
   5.4247590e-01  -1.9509092e-01
   5.4444444e-01  -1.9473194e-01
   5.4641300e-01  -1.9436483e-01
   5.4838154e-01  -1.9398649e-01
   5.5035005e-01  -1.9355830e-01
   5.5231859e-01  -1.9320886e-01
   5.5428714e-01  -1.9290951e-01
   5.5625568e-01  -1.9264128e-01
   5.5822424e-01  -1.9251472e-01
   5.6019280e-01  -1.9235587e-01
   5.6216136e-01  -1.9209078e-01
   5.6412992e-01  -1.9179406e-01
   5.6609848e-01  -1.9150274e-01
   5.6806704e-01  -1.9121427e-01
   5.7003560e-01  -1.9092501e-01
   5.7200417e-01  -1.9063396e-01
   5.7397274e-01  -1.9034105e-01
   5.7594131e-01  -1.9004626e-01
   5.7790839e-01  -1.8974920e-01
   5.7985339e-01  -1.8944215e-01
   5.8179820e-01  -1.8913361e-01
   5.8374278e-01  -1.8882340e-01
   5.8568713e-01  -1.8851150e-01
   5.8763128e-01  -1.8819805e-01
   5.8957537e-01  -1.8788370e-01
   5.9151967e-01  -1.8756978e-01
   5.9346486e-01  -1.8725977e-01
   5.9541017e-01  -1.8693813e-01
   5.9736331e-01  -1.8671684e-01
   5.9931473e-01  -1.8650257e-01
   6.0125686e-01  -1.8618741e-01
   6.0320045e-01  -1.8588104e-01
   6.0514641e-01  -1.8558978e-01
   6.0708980e-01  -1.8528234e-01
   6.0902249e-01  -1.8490174e-01
   6.1096055e-01  -1.8459768e-01
   6.1290249e-01  -1.8432586e-01
   6.1483494e-01  -1.8395453e-01
   6.1676639e-01  -1.8356365e-01
   6.1870994e-01  -1.8325363e-01
   6.2064994e-01  -1.8293015e-01
   6.2257909e-01  -1.8253511e-01
   6.2451069e-01  -1.8215783e-01
   6.2643590e-01  -1.8173930e-01
   6.2835625e-01  -1.8133425e-01
   6.3027427e-01  -1.8094040e-01
   6.3219515e-01  -1.8052405e-01
   6.3413208e-01  -1.8017360e-01
   6.3607832e-01  -1.7987802e-01
   6.3801902e-01  -1.7955729e-01
   6.3995610e-01  -1.7921670e-01
   6.4189157e-01  -1.7888158e-01
   6.4385302e-01  -1.7867677e-01
   6.4581669e-01  -1.7847610e-01
   6.4774417e-01  -1.7811174e-01
   6.4966602e-01  -1.7772151e-01
   6.5159472e-01  -1.7735457e-01
   6.5352352e-01  -1.7698534e-01
   6.5545196e-01  -1.7661296e-01
   6.5737969e-01  -1.7623646e-01
   6.5930645e-01  -1.7585495e-01
   6.6123201e-01  -1.7546766e-01
   6.6315621e-01  -1.7507391e-01
   6.6507894e-01  -1.7467307e-01
   6.6700032e-01  -1.7426480e-01
   6.6892020e-01  -1.7384387e-01
   6.7084305e-01  -1.7342923e-01
   6.7277368e-01  -1.7302257e-01
   6.7469850e-01  -1.7266116e-01
   6.7661755e-01  -1.7234405e-01
   6.7853760e-01  -1.7198545e-01
   6.8045426e-01  -1.7159075e-01
   6.8237287e-01  -1.7119959e-01
   6.8429178e-01  -1.7080517e-01
   6.8620934e-01  -1.7040331e-01
   6.8703499e-01  -1.7022652e-01
   6.8815529e-01  -1.6997162e-01
   6.9012407e-01  -1.6951450e-01
   6.9209285e-01  -1.6904952e-01
   6.9406163e-01  -1.6857791e-01
   6.9603042e-01  -1.6810076e-01
   6.9799920e-01  -1.6761890e-01
   6.9996799e-01  -1.6713283e-01
   7.0193676e-01  -1.6664283e-01
   7.0390554e-01  -1.6614925e-01
   7.0587429e-01  -1.6565254e-01
   7.0784301e-01  -1.6515330e-01
   7.0981168e-01  -1.6465221e-01
   7.1178023e-01  -1.6415012e-01
   7.1374859e-01  -1.6364804e-01
   7.1571659e-01  -1.6314752e-01
   7.1768397e-01  -1.6265006e-01
   7.1965027e-01  -1.6215895e-01
   7.2161464e-01  -1.6163309e-01
   7.2357562e-01  -1.6126352e-01
   7.2553085e-01  -1.6090086e-01
   7.2747663e-01  -1.6037836e-01
   7.2940747e-01  -1.5988788e-01
   7.3131585e-01  -1.5939895e-01
   7.3319184e-01  -1.5897417e-01
   7.3503329e-01  -1.5857093e-01
   7.3679241e-01  -1.5814971e-01
   7.3696712e-01  -1.5811294e-01
   7.3850502e-01  -1.5769302e-01
   7.3896112e-01  -1.5760951e-01
   7.4017381e-01  -1.5736021e-01
   7.4109129e-01  -1.5720883e-01
   7.4216365e-01  -1.5712775e-01
   7.4269406e-01  -1.5713234e-01
   7.4321142e-01  -1.5714409e-01
   7.4369815e-01  -1.5717770e-01
   7.4414298e-01  -1.5722452e-01
   7.4457919e-01  -1.5729485e-01
   7.4494972e-01  -1.5737105e-01
   7.4505723e-01  -1.5739159e-01
   7.4560385e-01  -1.5749550e-01
   7.4598983e-01  -1.5755680e-01
   7.4641993e-01  -1.5763039e-01
   7.4689922e-01  -1.5770634e-01
   7.4743811e-01  -1.5778254e-01
   7.4845773e-01  -1.5792987e-01
   7.4927730e-01  -1.5801869e-01
   7.5010834e-01  -1.5807234e-01
   7.5175886e-01  -1.5830242e-01
   7.5349215e-01  -1.5850315e-01
   7.5420494e-01  -1.5830200e-01
   7.5532830e-01  -1.5796906e-01
   7.5718745e-01  -1.5723836e-01
   7.5907580e-01  -1.5649937e-01
   7.6098180e-01  -1.5562385e-01
   7.6289633e-01  -1.5472802e-01
   7.6481455e-01  -1.5390304e-01
   7.6674053e-01  -1.5303202e-01
   7.6869682e-01  -1.5068859e-01
   7.7075067e-01  -1.4797978e-01
   7.7277673e-01  -1.4527144e-01
   7.7463089e-01  -1.4272188e-01
   7.7470417e-01  -1.4261417e-01
   7.7661526e-01  -1.3927346e-01
   7.7855300e-01  -1.3446955e-01
   7.8057150e-01  -1.2949765e-01
   7.8140180e-01  -1.2742879e-01
   7.8253624e-01  -1.2429858e-01
   7.8445930e-01  -1.1894607e-01
   7.8636240e-01  -1.1196685e-01
   7.8644342e-01  -1.1162775e-01
   7.8836539e-01  -1.0293153e-01
   7.8993545e-01  -9.5733825e-02
   7.9029786e-01  -9.3795638e-02
   7.9226860e-01  -8.3172631e-02
   7.9290492e-01  -7.9545621e-02
   7.9425742e-01  -7.0049633e-02
   7.9497115e-01  -6.3981081e-02
   7.9616066e-01  -5.0808794e-02
   7.9624921e-01  -4.9499582e-02
   7.9650089e-01  -4.5842535e-02
   7.9693947e-01  -3.9508062e-02
   7.9737548e-01  -3.2755363e-02
   7.9757729e-01  -2.7607590e-02
   7.9766543e-01  -2.5272501e-02
   7.9783456e-01  -2.0459846e-02
   7.9794030e-01  -1.7516079e-02
   7.9798499e-01  -1.6266099e-02
   7.9802325e-01  -1.2131904e-02
   7.9804261e-01  -9.8629950e-03
   7.9806045e-01  -7.8592153e-03
   7.9807805e-01  -5.8968678e-03
   7.9807955e-01  -5.7301934e-03
   7.9809568e-01  -3.9395001e-03
   7.9811295e-01  -1.9794683e-03


==> data/DARPA_waterline_o5_03.dat <==
   8.5419916e-01  -1.0129148e-04
   8.5419107e-01  -1.5422077e-03
   8.5418807e-01  -2.0765658e-03
   8.5417726e-01  -4.1513952e-03
   8.5416631e-01  -6.2342280e-03
   8.5415537e-01  -8.3211055e-03
   8.5414457e-01  -1.0396923e-02
   8.5413252e-01  -1.2358058e-02
   8.5409826e-01  -1.4269262e-02
   8.5404570e-01  -1.7162859e-02
   8.5398456e-01  -2.0544914e-02
   8.5388793e-01  -2.5117629e-02
   8.5387347e-01  -2.5809524e-02
   8.5360062e-01  -3.4638507e-02
   8.5343433e-01  -3.8769971e-02
   8.5327595e-01  -4.2700873e-02
   8.5297468e-01  -4.9445501e-02
   8.5264897e-01  -5.5253745e-02
   8.5186936e-01  -6.7631495e-02
   8.5098853e-01  -7.9137538e-02
   8.5075620e-01  -8.2162676e-02
   8.4940222e-01  -9.7091703e-02
   8.4905252e-01  -1.0043187e-01
   8.4776650e-01  -1.1266210e-01
   8.4707615e-01  -1.1842276e-01
   8.4579779e-01  -1.2897775e-01
   8.4515052e-01  -1.3377302e-01
   8.4367186e-01  -1.4448302e-01
   8.4321720e-01  -1.4747064e-01
   8.4130198e-01  -1.5896313e-01
   8.4092988e-01  -1.6119321e-01
   8.3920057e-01  -1.7074828e-01
   8.3793062e-01  -1.7773880e-01
   8.3729794e-01  -1.8099501e-01
   8.3538372e-01  -1.9075867e-01
   8.3469431e-01  -1.9427699e-01
   8.3345312e-01  -2.0023513e-01
   8.3154013e-01  -2.0935669e-01
   8.3138919e-01  -2.1000207e-01
   8.2945178e-01  -2.1775110e-01
   8.2758563e-01  -2.2514987e-01
   8.2711192e-01  -2.2702982e-01
   8.2546534e-01  -2.3324675e-01
   8.2371914e-01  -2.3982413e-01
   8.2292886e-01  -2.4278882e-01
   8.2211921e-01  -2.4574172e-01
   8.2158531e-01  -2.4767068e-01
   8.2054555e-01  -2.5118862e-01
   8.1931314e-01  -2.5504744e-01
   8.1775911e-01  -2.5980813e-01
   8.1627209e-01  -2.6425203e-01
   8.1496272e-01  -2.6818256e-01
   8.1363958e-01  -2.7209330e-01
   8.1252535e-01  -2.7536049e-01
   8.1197073e-01  -2.7695508e-01
   8.1183199e-01  -2.7733410e-01
   8.0969746e-01  -2.8267245e-01
   8.0790565e-01  -2.8701281e-01
   8.0685310e-01  -2.8954615e-01
   8.0626354e-01  -2.9092300e-01
   8.0464457e-01  -2.9467049e-01
   8.0384475e-01  -2.9652415e-01
   8.0283841e-01  -2.9872337e-01
   8.0150393e-01  -3.0138043e-01
   8.0006206e-01  -3.0406995e-01
   7.9984920e-01  -3.0446619e-01
   7.9833238e-01  -3.0722846e-01
   7.9649081e-01  -3.1059313e-01
   7.9597221e-01  -3.1153186e-01
   7.9399938e-01  -3.1506525e-01
   7.9217780e-01  -3.1761659e-01
   7.9112606e-01  -3.1904502e-01
   7.9039382e-01  -3.2002039e-01
   7.8877889e-01  -3.2215672e-01
   7.8718305e-01  -3.2429423e-01
   7.8560961e-01  -3.2636159e-01
   7.8394278e-01  -3.2819221e-01
   7.8199505e-01  -3.2994216e-01
   7.8140195e-01  -3.3048139e-01
   7.7991162e-01  -3.3181782e-01
   7.7833063e-01  -3.3319209e-01
   7.7788015e-01  -3.3358757e-01
   7.7649090e-01  -3.3477173e-01
   7.7456655e-01  -3.3580756e-01
   7.7263617e-01  -3.3669779e-01
   7.7070307e-01  -3.3757072e-01
   7.6876830e-01  -3.3842597e-01
   7.6681982e-01  -3.3919073e-01
   7.6490842e-01  -3.3927618e-01
   7.6298759e-01  -3.3934434e-01
   7.6107672e-01  -3.3939359e-01
   7.5918858e-01  -3.3942273e-01
   7.5733507e-01  -3.3943140e-01
   7.5553084e-01  -3.3942006e-01
   7.5379212e-01  -3.3938032e-01
   7.5212011e-01  -3.3898139e-01
   7.5037091e-01  -3.3855571e-01
   7.4922521e-01  -3.3828486e-01
   7.4816111e-01  -3.3801169e-01
   7.4793827e-01  -3.3796799e-01
   7.4733621e-01  -3.3783633e-01
   7.4674489e-01  -3.3768338e-01
   7.4621007e-01  -3.3754995e-01
   7.4574230e-01  -3.3743621e-01
   7.4515171e-01  -3.3727857e-01
   7.4495952e-01  -3.3722603e-01
   7.4451480e-01  -3.3710957e-01
   7.4403496e-01  -3.3699446e-01
   7.4352234e-01  -3.3688611e-01
   7.4294306e-01  -3.3677092e-01
   7.4234506e-01  -3.3667141e-01
   7.4151375e-01  -3.3654502e-01
   7.4047761e-01  -3.3643602e-01
   7.3943545e-01  -3.3639107e-01
   7.3825933e-01  -3.3632897e-01
   7.3646389e-01  -3.3632551e-01
   7.3475888e-01  -3.3635507e-01
   7.3300928e-01  -3.3639146e-01
   7.3119145e-01  -3.3646039e-01
   7.2932506e-01  -3.3656273e-01
   7.2742426e-01  -3.3669313e-01
   7.2550047e-01  -3.3686453e-01
   7.2355945e-01  -3.3706910e-01
   7.2160713e-01  -3.3730576e-01
   7.1964809e-01  -3.3754190e-01
   7.1768522e-01  -3.3776497e-01
   7.1571971e-01  -3.3802584e-01
   7.1375254e-01  -3.3834626e-01
   7.1178452e-01  -3.3869870e-01
   7.0981601e-01  -3.3906237e-01
   7.0789731e-01  -3.3941773e-01
   7.0598463e-01  -3.3978127e-01
   7.0407159e-01  -3.4015453e-01
   7.0215825e-01  -3.4053680e-01
   7.0024181e-01  -3.4092812e-01
   6.9832670e-01  -3.4132583e-01
   6.9641102e-01  -3.4173030e-01
   6.9449430e-01  -3.4214134e-01
   6.9257660e-01  -3.4255866e-01
   6.9065806e-01  -3.4298218e-01
   6.8873873e-01  -3.4341228e-01
   6.8681865e-01  -3.4384981e-01
   6.8489790e-01  -3.4429644e-01
   6.8297591e-01  -3.4478200e-01
   6.8104930e-01  -3.4515443e-01
   6.7911841e-01  -3.4549373e-01
   6.7718849e-01  -3.4589898e-01
   6.7526254e-01  -3.4630279e-01
   6.7333695e-01  -3.4673193e-01
   6.7140674e-01  -3.4714601e-01
   6.6947469e-01  -3.4755419e-01
   6.6754394e-01  -3.4796384e-01
   6.6561381e-01  -3.4837749e-01
   6.6368345e-01  -3.4879407e-01
   6.6175260e-01  -3.4921302e-01
   6.5982029e-01  -3.4963548e-01
   6.5788504e-01  -3.5006358e-01
   6.5594880e-01  -3.5049727e-01
   6.5401228e-01  -3.5093313e-01
   6.5207768e-01  -3.5136861e-01
   6.5014233e-01  -3.5181356e-01
   6.4820563e-01  -3.5220047e-01
   6.4625823e-01  -3.5251863e-01
   6.4431162e-01  -3.5293078e-01
   6.4237313e-01  -3.5341072e-01
   6.4043292e-01  -3.5385293e-01
   6.3849225e-01  -3.5428991e-01
   6.3655152e-01  -3.5472257e-01
   6.3461023e-01  -3.5515251e-01
   6.3266844e-01  -3.5558034e-01
   6.3072613e-01  -3.5600646e-01
   6.2878315e-01  -3.5643107e-01
   6.2684038e-01  -3.5685423e-01
   6.2489724e-01  -3.5727630e-01
   6.2295398e-01  -3.5769752e-01
   6.2100804e-01  -3.5811851e-01
   6.1906501e-01  -3.5853843e-01
   6.1711844e-01  -3.5895850e-01
   6.1517453e-01  -3.5937765e-01
   6.1322948e-01  -3.5979681e-01
   6.1128359e-01  -3.6021612e-01
   6.0933543e-01  -3.6063593e-01
   6.0738825e-01  -3.6105565e-01
   6.0543996e-01  -3.6147574e-01
   6.0349149e-01  -3.6189673e-01
   6.0271526e-01  -3.6206483e-01
   6.0153157e-01  -3.6231875e-01
   5.9956280e-01  -3.6276503e-01
   5.9759392e-01  -3.6305979e-01
   5.9562573e-01  -3.6335590e-01
   5.9365732e-01  -3.6380136e-01
   5.9168873e-01  -3.6421974e-01
   5.8972002e-01  -3.6464032e-01
   5.8775142e-01  -3.6506105e-01
   5.8578305e-01  -3.6548114e-01
   5.8381473e-01  -3.6590035e-01
   5.8184619e-01  -3.6631847e-01
   5.7987754e-01  -3.6673566e-01
   5.7790911e-01  -3.6715192e-01
   5.7594104e-01  -3.6756699e-01
   5.7397254e-01  -3.6798105e-01
   5.7200399e-01  -3.6839534e-01
   5.7003529e-01  -3.6881006e-01
   5.6806666e-01  -3.6922501e-01
   5.6609829e-01  -3.6963943e-01
   5.6413006e-01  -3.7005352e-01
   5.6216166e-01  -3.7046724e-01
   5.6019303e-01  -3.7088102e-01
   5.5822436e-01  -3.7129500e-01
   5.5625584e-01  -3.7170889e-01
   5.5428789e-01  -3.7212204e-01
   5.5231955e-01  -3.7253463e-01
   5.5035092e-01  -3.7294622e-01
   5.4838220e-01  -3.7335727e-01
   5.4641381e-01  -3.7376704e-01
   5.4444553e-01  -3.7417547e-01
   5.4247698e-01  -3.7458234e-01
   5.4050852e-01  -3.7498661e-01
   5.3854020e-01  -3.7538893e-01
   5.3657186e-01  -3.7580010e-01
   5.3460329e-01  -3.7615169e-01
   5.3263509e-01  -3.7642626e-01
   5.3066666e-01  -3.7680422e-01
   5.2869815e-01  -3.7725902e-01
   5.2672947e-01  -3.7767891e-01
   5.2476069e-01  -3.7809323e-01
   5.2279207e-01  -3.7850175e-01
   5.2082381e-01  -3.7890538e-01
   5.1885565e-01  -3.7930426e-01
   5.1688717e-01  -3.7969842e-01
   5.1491828e-01  -3.8008770e-01
   5.1294974e-01  -3.8047196e-01
   5.1098118e-01  -3.8085106e-01
   5.0901286e-01  -3.8122492e-01
   5.0704421e-01  -3.8159376e-01
   5.0507533e-01  -3.8195713e-01
   5.0310652e-01  -3.8231497e-01
   5.0113797e-01  -3.8266718e-01
   4.9916970e-01  -3.8301394e-01
   4.9720139e-01  -3.8335530e-01
   4.9523278e-01  -3.8369149e-01
   4.9326394e-01  -3.8402286e-01
   4.9129539e-01  -3.8434915e-01
   4.8932669e-01  -3.8467049e-01
   4.8735820e-01  -3.8498740e-01
   4.8538954e-01  -3.8530126e-01
   4.8342064e-01  -3.8561357e-01
   4.8145176e-01  -3.8588832e-01
   4.7948315e-01  -3.8610981e-01
   4.7751458e-01  -3.8638082e-01
   4.7554578e-01  -3.8661492e-01
   4.7357682e-01  -3.8688749e-01
   4.7160844e-01  -3.8727307e-01
   4.6963988e-01  -3.8761589e-01
   4.6767117e-01  -3.8793708e-01
   4.6570231e-01  -3.8824479e-01
   4.6373331e-01  -3.8853987e-01
   4.6176436e-01  -3.8882347e-01
   4.5979557e-01  -3.8909792e-01
   4.5782655e-01  -3.8936479e-01
   4.5585759e-01  -3.8962581e-01
   4.5388883e-01  -3.8988087e-01
   4.5192003e-01  -3.9012812e-01
   4.4995119e-01  -3.9036509e-01
   4.4798211e-01  -3.9059651e-01
   4.4601334e-01  -3.9076410e-01
   4.4404463e-01  -3.9094402e-01
   4.4207582e-01  -3.9117628e-01
   4.4010678e-01  -3.9141375e-01
   4.3813769e-01  -3.9164435e-01
   4.3616872e-01  -3.9183927e-01
   4.3420000e-01  -3.9201434e-01
   4.3223114e-01  -3.9221732e-01
   4.3026225e-01  -3.9244871e-01
   4.2829311e-01  -3.9265444e-01
   4.2632417e-01  -3.9284733e-01
   4.2435538e-01  -3.9302887e-01
   4.2238646e-01  -3.9319921e-01
   4.2041738e-01  -3.9335862e-01
   4.1844801e-01  -3.9350747e-01
   4.1647872e-01  -3.9364587e-01
   4.1450975e-01  -3.9377430e-01
   4.1254088e-01  -3.9389360e-01
   4.1057187e-01  -3.9400367e-01
   4.0860285e-01  -3.9410489e-01
   4.0663369e-01  -3.9419873e-01
   4.0466467e-01  -3.9428593e-01
   4.0269566e-01  -3.9436697e-01
   4.0072654e-01  -3.9444229e-01
   3.9875739e-01  -3.9451194e-01
   3.9678841e-01  -3.9457605e-01
   3.9481963e-01  -3.9463583e-01
   3.9285122e-01  -3.9469395e-01
   3.9088232e-01  -3.9475357e-01
   3.8891368e-01  -3.9482058e-01
   3.8694480e-01  -3.9487653e-01
   3.8497587e-01  -3.9489449e-01
   3.8300681e-01  -3.9490289e-01
   3.8103763e-01  -3.9492157e-01
   3.7906867e-01  -3.9493603e-01
   3.7709975e-01  -3.9494290e-01
   3.7513066e-01  -3.9494082e-01
   3.7316149e-01  -3.9492900e-01
   3.7119242e-01  -3.9490747e-01
   3.6922339e-01  -3.9487596e-01
   3.6725455e-01  -3.9483456e-01
   3.6528533e-01  -3.9478311e-01
   3.6331618e-01  -3.9472163e-01
   3.6134724e-01  -3.9465016e-01
   3.5937833e-01  -3.9456907e-01
   3.5740927e-01  -3.9447848e-01
   3.5543997e-01  -3.9437780e-01
   3.5347058e-01  -3.9426708e-01
   3.5150140e-01  -3.9413809e-01
   3.4953235e-01  -3.9404418e-01
   3.4756371e-01  -3.9394601e-01
   3.4559460e-01  -3.9380199e-01
   3.4362558e-01  -3.9367996e-01
   3.4165659e-01  -3.9359182e-01
   3.3968765e-01  -3.9348346e-01
   3.3771868e-01  -3.9333594e-01
   3.3574969e-01  -3.9318868e-01
   3.3378075e-01  -3.9303724e-01
   3.3181181e-01  -3.9287641e-01
   3.2984297e-01  -3.9270592e-01
   3.2787408e-01  -3.9252577e-01
   3.2590521e-01  -3.9233598e-01
   3.2393605e-01  -3.9213697e-01
   3.2196724e-01  -3.9192887e-01
   3.1999851e-01  -3.9171158e-01
   3.1802955e-01  -3.9148500e-01
   3.1606039e-01  -3.9124919e-01
   3.1409124e-01  -3.9100382e-01
   3.1212226e-01  -3.9074868e-01
   3.1015334e-01  -3.9048315e-01
   3.0818440e-01  -3.9020705e-01
   3.0621583e-01  -3.8991968e-01
   3.0424677e-01  -3.8962040e-01
   3.0227785e-01  -3.8930854e-01
   3.0030898e-01  -3.8898374e-01
   2.9834014e-01  -3.8864541e-01
   2.9637131e-01  -3.8829300e-01
   2.9440251e-01  -3.8792581e-01
   2.9243372e-01  -3.8754283e-01
   2.9046497e-01  -3.8714228e-01
   2.8849628e-01  -3.8672245e-01
   2.8652765e-01  -3.8625410e-01
   2.8455915e-01  -3.8585801e-01
   2.8259020e-01  -3.8558802e-01
   2.8062139e-01  -3.8523521e-01
   2.7865265e-01  -3.8478700e-01
   2.7668396e-01  -3.8432331e-01
   2.7471530e-01  -3.8383657e-01
   2.7301871e-01  -3.8339974e-01
   2.7273923e-01  -3.8332635e-01
   2.7071411e-01  -3.8277643e-01
   2.6868633e-01  -3.8221094e-01
   2.6665556e-01  -3.8164846e-01
   2.6462621e-01  -3.8103599e-01
   2.6260300e-01  -3.8044847e-01
   2.6057858e-01  -3.7984683e-01
   2.5854642e-01  -3.7918628e-01
   2.5651810e-01  -3.7853023e-01
   2.5449035e-01  -3.7783728e-01
   2.5246874e-01  -3.7712909e-01
   2.5045838e-01  -3.7640400e-01
   2.4846531e-01  -3.7563741e-01
   2.4649988e-01  -3.7482254e-01
   2.4457470e-01  -3.7396700e-01
   2.4270592e-01  -3.7304258e-01
   2.4089551e-01  -3.7222529e-01
   2.3897359e-01  -3.7149929e-01
   2.3815486e-01  -3.7115225e-01
   2.3682113e-01  -3.7052809e-01
   2.3616210e-01  -3.7021860e-01
   2.3550097e-01  -3.7000121e-01
   2.3483742e-01  -3.6973790e-01
   2.3423628e-01  -3.6953965e-01
   2.3409650e-01  -3.6949949e-01
   2.3325451e-01  -3.6927365e-01
   2.3323836e-01  -3.6926956e-01
   2.3290449e-01  -3.6914577e-01
   2.3250448e-01  -3.6898983e-01
   2.3206616e-01  -3.6882657e-01
   2.3156337e-01  -3.6863141e-01
   2.3101934e-01  -3.6842519e-01
   2.3043075e-01  -3.6819593e-01
   2.2979125e-01  -3.6793966e-01
   2.2861916e-01  -3.6749709e-01
   2.2757651e-01  -3.6707368e-01
   2.2659183e-01  -3.6667506e-01
   2.2463357e-01  -3.6591423e-01
   2.2290135e-01  -3.6524153e-01
   2.2108379e-01  -3.6452626e-01
   2.1918708e-01  -3.6379827e-01
   2.1723877e-01  -3.6307340e-01
   2.1525810e-01  -3.6235774e-01
   2.1326428e-01  -3.6164930e-01
   2.1124551e-01  -3.6098175e-01
   2.0922915e-01  -3.6043161e-01
   2.0720710e-01  -3.5985569e-01
   2.0517764e-01  -3.5921134e-01
   2.0315389e-01  -3.5860137e-01
   2.0111584e-01  -3.5792862e-01
   1.9903374e-01  -3.5687369e-01
   1.9692549e-01  -3.5549011e-01
   1.9480928e-01  -3.5411693e-01
   1.9268975e-01  -3.5275771e-01
   1.9057997e-01  -3.5142079e-01
   1.8846947e-01  -3.5009706e-01
   1.8637010e-01  -3.4879284e-01
   1.8486028e-01  -3.4786242e-01
   1.8432042e-01  -3.4752182e-01
   1.8237997e-01  -3.4630654e-01
   1.8044642e-01  -3.4510591e-01
   1.7849314e-01  -3.4389940e-01
   1.7656842e-01  -3.4270080e-01
   1.7468345e-01  -3.4107780e-01
   1.7386523e-01  -3.4027022e-01
   1.7211630e-01  -3.3850623e-01
   1.7034361e-01  -3.3671907e-01
   1.6846477e-01  -3.3483757e-01
   1.6656305e-01  -3.3294285e-01
   1.6463920e-01  -3.3103161e-01
   1.6438677e-01  -3.3078172e-01
   1.6252972e-01  -3.2890496e-01
   1.6036321e-01  -3.2672366e-01
   1.5803876e-01  -3.2439578e-01
   1.5664601e-01  -3.2293015e-01
   1.5501678e-01  -3.2138466e-01
   1.5313832e-01  -3.1950911e-01
   1.5111626e-01  -3.1748047e-01
   1.4896472e-01  -3.1461792e-01
   1.4826933e-01  -3.1364299e-01
   1.4698176e-01  -3.1179908e-01
   1.4509687e-01  -3.0910016e-01
   1.4319023e-01  -3.0636859e-01
   1.4106783e-01  -3.0335538e-01
   1.4073973e-01  -3.0288875e-01
   1.3880455e-01  -3.0016960e-01
   1.3698523e-01  -2.9760310e-01
   1.3685526e-01  -2.9741594e-01
   1.3486321e-01  -2.9446453e-01
   1.3264058e-01  -2.9117989e-01
   1.2989816e-01  -2.8713695e-01
   1.2910085e-01  -2.8590145e-01
   1.2715194e-01  -2.8309620e-01
   1.2588352e-01  -2.8122918e-01
   1.2516937e-01  -2.8015236e-01
   1.2329214e-01  -2.7732977e-01
   1.2134504e-01  -2.7439314e-01
   1.1945838e-01  -2.7150772e-01
   1.1749610e-01  -2.6853139e-01
   1.1721114e-01  -2.6809995e-01
   1.1527439e-01  -2.6514746e-01
   1.1482065e-01  -2.6445790e-01
   1.1317870e-01  -2.6184706e-01
   1.1095249e-01  -2.5787048e-01
   1.0832136e-01  -2.5283137e-01
   1.0609746e-01  -2.4856749e-01
   1.0543192e-01  -2.4723611e-01
   1.0303937e-01  -2.4248072e-01
   1.0052695e-01  -2.3748385e-01
   9.7746365e-02  -2.3193741e-01
   9.7722562e-02  -2.3188839e-01
   9.7633632e-02  -2.3171014e-01
   9.5691245e-02  -2.2767945e-01
   9.3771720e-02  -2.2365335e-01
   9.1877454e-02  -2.1968703e-01
   8.9854766e-02  -2.1546329e-01
   8.9829974e-02  -2.1541167e-01
   8.9652882e-02  -2.1503451e-01
   8.7486072e-02  -2.1017992e-01
   8.4767856e-02  -2.0324550e-01
   8.2634029e-02  -1.9762701e-01
   8.1755415e-02  -1.9516203e-01
   7.8964413e-02  -1.8738460e-01
   7.6536130e-02  -1.8054534e-01
   7.5786461e-02  -1.7829216e-01
   7.2946272e-02  -1.6976313e-01
   7.1040948e-02  -1.6399302e-01
   6.9717957e-02  -1.5967103e-01
   6.6637031e-02  -1.4859675e-01
   6.6064309e-02  -1.4633056e-01
   6.2432326e-02  -1.3052403e-01
   6.2371771e-02  -1.3026066e-01
   5.8938329e-02  -1.1346934e-01
   5.7511721e-02  -1.0507222e-01
   5.6363413e-02  -9.8059893e-02
   5.4245922e-02  -8.2105043e-02
   5.2546713e-02  -6.6809378e-02
   5.1416555e-02  -5.4348975e-02
   5.0949516e-02  -4.8517875e-02
   5.0512226e-02  -4.1748229e-02
   5.0135167e-02  -3.4417590e-02
   4.9814073e-02  -2.6569965e-02
   4.9677012e-02  -2.2134867e-02
   4.9578140e-02  -1.8079548e-02
   4.9486621e-02  -1.4333005e-02
   4.9440792e-02  -1.2457912e-02
   4.9423324e-02  -1.0415188e-02
   4.9406698e-02  -8.3114983e-03
   4.9390026e-02  -6.2012990e-03
   4.9373535e-02  -4.1156777e-03
   4.9357271e-02  -2.0523329e-03


==> data/DARPA_waterline_o5_04.dat <==
   1.5210545e-02  -1.5443746e-40
   1.5216412e-02  -2.0733576e-03
   1.5217144e-02  -2.3330919e-03
   1.5224043e-02  -4.7980536e-03
   1.5231178e-02  -7.0680439e-03
   1.5244956e-02  -9.5646486e-03
   1.5268658e-02  -1.2331744e-02
   1.5320654e-02  -1.7376445e-02
   1.5377963e-02  -2.1654750e-02
   1.5443042e-02  -2.5749883e-02
   1.5487230e-02  -2.8016924e-02
   1.5522474e-02  -2.9771781e-02
   1.5716545e-02  -3.8004981e-02
   1.5998580e-02  -4.7682168e-02
   1.6254608e-02  -5.4546331e-02
   1.6367450e-02  -5.7787634e-02
   1.6772310e-02  -6.7040608e-02
   1.7501347e-02  -8.0766556e-02
   1.7682382e-02  -8.3823690e-02
   1.8142518e-02  -9.0852478e-02
   1.9391292e-02  -1.0762682e-01
   1.9760083e-02  -1.1234560e-01
   1.9886290e-02  -1.1376777e-01
   2.1206392e-02  -1.2786566e-01
   2.1535442e-02  -1.3108182e-01
   2.1923108e-02  -1.3465718e-01
   2.2951286e-02  -1.4383850e-01
   2.3514060e-02  -1.4841561e-01
   2.5108094e-02  -1.6076926e-01
   2.5368655e-02  -1.6265101e-01
   2.5559546e-02  -1.6395054e-01
   2.7319057e-02  -1.7576724e-01
   2.7334315e-02  -1.7586221e-01
   2.9051939e-02  -1.8572339e-01
   3.0292002e-02  -1.9289378e-01
   3.1062500e-02  -1.9688002e-01
   3.1408380e-02  -1.9862586e-01
   3.3175321e-02  -2.0739767e-01
   3.3486172e-02  -2.0882790e-01
   3.5021670e-02  -2.1550005e-01
   3.6665046e-02  -2.2252708e-01
   3.7528855e-02  -2.2605900e-01
   3.8768721e-02  -2.3079530e-01
   3.9272950e-02  -2.3271826e-01
   4.1051085e-02  -2.3909346e-01
   4.2144634e-02  -2.4281837e-01
   4.2925440e-02  -2.4538088e-01
   4.4704143e-02  -2.5109715e-01
   4.6498967e-02  -2.5646888e-01
   4.7521421e-02  -2.5944693e-01
   4.8496006e-02  -2.6218271e-01
   5.0208644e-02  -2.6699540e-01
   5.1073238e-02  -2.6925039e-01
   5.2793023e-02  -2.7348806e-01
   5.3822797e-02  -2.7603242e-01
   5.4799203e-02  -2.7836998e-01
   5.7151543e-02  -2.8396959e-01
   5.8482486e-02  -2.8678311e-01
   6.0210520e-02  -2.9045434e-01
   6.1605802e-02  -2.9333451e-01
   6.2351693e-02  -2.9482657e-01
   6.4225435e-02  -2.9858912e-01
   6.5973770e-02  -3.0214037e-01
   6.6832115e-02  -3.0386793e-01
   6.8508274e-02  -3.0710138e-01
   7.0194053e-02  -3.0993604e-01
   7.0339421e-02  -3.1018151e-01
   7.2645297e-02  -3.1397375e-01
   7.5108667e-02  -3.1802882e-01
   7.6942031e-02  -3.2105064e-01
   7.8065132e-02  -3.2274289e-01
   8.0198323e-02  -3.2641450e-01
   8.0634212e-02  -3.2713344e-01
   8.1979762e-02  -3.2930500e-01
   8.3848019e-02  -3.3231894e-01
   8.5746575e-02  -3.3536186e-01
   8.7453022e-02  -3.3807384e-01
   8.8537432e-02  -3.3955226e-01
   9.0159774e-02  -3.4175877e-01
   9.1302453e-02  -3.4332464e-01
   9.1931508e-02  -3.4416717e-01
   9.4186903e-02  -3.4718284e-01
   9.6543152e-02  -3.5034372e-01
   9.8770876e-02  -3.5333265e-01
   1.0057395e-01  -3.5576904e-01
   1.0165907e-01  -3.5711766e-01
   1.0373483e-01  -3.6004436e-01
   1.0388899e-01  -3.6024851e-01
   1.0555152e-01  -3.6245873e-01
   1.0749669e-01  -3.6504928e-01
   1.0958505e-01  -3.6784978e-01
   1.1148652e-01  -3.7039546e-01
   1.1324847e-01  -3.7258090e-01
   1.1484682e-01  -3.7435368e-01
   1.1613170e-01  -3.7578175e-01
   1.1735227e-01  -3.7713449e-01
   1.1772886e-01  -3.7753816e-01
   1.1964841e-01  -3.7959893e-01
   1.2174430e-01  -3.8186550e-01
   1.2407180e-01  -3.8440006e-01
   1.2653235e-01  -3.8705210e-01
   1.2845929e-01  -3.8915545e-01
   1.3016667e-01  -3.9102045e-01
   1.3117327e-01  -3.9201175e-01
   1.3294932e-01  -3.9406156e-01
   1.3341804e-01  -3.9456529e-01
   1.3510739e-01  -3.9638605e-01
   1.3698006e-01  -3.9842281e-01
   1.3896804e-01  -4.0058355e-01
   1.4108406e-01  -4.0289207e-01
   1.4302170e-01  -4.0500704e-01
   1.4485634e-01  -4.0700763e-01
   1.4659634e-01  -4.0891744e-01
   1.4813988e-01  -4.1061613e-01
   1.4962694e-01  -4.1224002e-01
   1.5110860e-01  -4.1373878e-01
   1.5282886e-01  -4.1507609e-01
   1.5470622e-01  -4.1653223e-01
   1.5659196e-01  -4.1799546e-01
   1.5860912e-01  -4.1956481e-01
   1.6074537e-01  -4.2120774e-01
   1.6270372e-01  -4.2274822e-01
   1.6459610e-01  -4.2424315e-01
   1.6644293e-01  -4.2570705e-01
   1.6817169e-01  -4.2708448e-01
   1.7045955e-01  -4.2878320e-01
   1.7136738e-01  -4.2959303e-01
   1.7303098e-01  -4.3091033e-01
   1.7506803e-01  -4.3249130e-01
   1.7714910e-01  -4.3382533e-01
   1.7918450e-01  -4.3482955e-01
   1.8121028e-01  -4.3583679e-01
   1.8323285e-01  -4.3684998e-01
   1.8525055e-01  -4.3786806e-01
   1.8723154e-01  -4.3887434e-01
   1.8924629e-01  -4.3987978e-01
   1.9168888e-01  -4.4117276e-01
   1.9393469e-01  -4.4235758e-01
   1.9596065e-01  -4.4342613e-01
   1.9798543e-01  -4.4451478e-01
   2.0000679e-01  -4.4561171e-01
   2.0195336e-01  -4.4621567e-01
   2.0390281e-01  -4.4669141e-01
   2.0585632e-01  -4.4717599e-01
   2.0781400e-01  -4.4767515e-01
   2.0977408e-01  -4.4818994e-01
   2.1173325e-01  -4.4872045e-01
   2.1368748e-01  -4.4926579e-01
   2.1563271e-01  -4.4982497e-01
   2.1756481e-01  -4.5039613e-01
   2.1947643e-01  -4.5096835e-01
   2.2136796e-01  -4.5152526e-01
   2.2319202e-01  -4.5207410e-01
   2.2492862e-01  -4.5261709e-01
   2.2669703e-01  -4.5313283e-01
   2.2813177e-01  -4.5362112e-01
   2.2903672e-01  -4.5394240e-01
   2.2991327e-01  -4.5422411e-01
   2.3021146e-01  -4.5431284e-01
   2.3080564e-01  -4.5450494e-01
   2.3129179e-01  -4.5466855e-01
   2.3173868e-01  -4.5481725e-01
   2.3215658e-01  -4.5495723e-01
   2.3254936e-01  -4.5508133e-01
   2.3307458e-01  -4.5525653e-01
   2.3323631e-01  -4.5530796e-01
   2.3360742e-01  -4.5539321e-01
   2.3403787e-01  -4.5550863e-01
   2.3448021e-01  -4.5563238e-01
   2.3495071e-01  -4.5578940e-01
   2.3545495e-01  -4.5594625e-01
   2.3597187e-01  -4.5609410e-01
   2.3689876e-01  -4.5643369e-01
   2.3706792e-01  -4.5651048e-01
   2.3820385e-01  -4.5701560e-01
   2.3906087e-01  -4.5727275e-01
   2.4090240e-01  -4.5783935e-01
   2.4273136e-01  -4.5845803e-01
   2.4465277e-01  -4.5914847e-01
   2.4662547e-01  -4.5983197e-01
   2.4864017e-01  -4.6050512e-01
   2.5062971e-01  -4.6113272e-01
   2.5262580e-01  -4.6173676e-01
   2.5462863e-01  -4.6232073e-01
   2.5663594e-01  -4.6288678e-01
   2.5864562e-01  -4.6343697e-01
   2.6065644e-01  -4.6397315e-01
   2.6266761e-01  -4.6449621e-01
   2.6467867e-01  -4.6500643e-01
   2.6668916e-01  -4.6550207e-01
   2.6869504e-01  -4.6594347e-01
   2.7069726e-01  -4.6636789e-01
   2.7269951e-01  -4.6682313e-01
   2.7469981e-01  -4.6723381e-01
   2.7547744e-01  -4.6740058e-01
   2.7668167e-01  -4.6765490e-01
   2.7865030e-01  -4.6810448e-01
   2.8061897e-01  -4.6851783e-01
   2.8258767e-01  -4.6891101e-01
   2.8455636e-01  -4.6917557e-01
   2.8652504e-01  -4.6946687e-01
   2.8849373e-01  -4.6987110e-01
   2.9046244e-01  -4.7020921e-01
   2.9243120e-01  -4.7056454e-01
   2.9439996e-01  -4.7092114e-01
   2.9636872e-01  -4.7126173e-01
   2.9833754e-01  -4.7162807e-01
   3.0030637e-01  -4.7193766e-01
   3.0227518e-01  -4.7219827e-01
   3.0424403e-01  -4.7248068e-01
   3.0621292e-01  -4.7277524e-01
   3.0818181e-01  -4.7305044e-01
   3.1015070e-01  -4.7330220e-01
   3.1211962e-01  -4.7354054e-01
   3.1408855e-01  -4.7377882e-01
   3.1605751e-01  -4.7402056e-01
   3.1802643e-01  -4.7423417e-01
   3.1999537e-01  -4.7444228e-01
   3.2196432e-01  -4.7466546e-01
   3.2393326e-01  -4.7487216e-01
   3.2590223e-01  -4.7507599e-01
   3.2787121e-01  -4.7527599e-01
   3.2984020e-01  -4.7546711e-01
   3.3180920e-01  -4.7564776e-01
   3.3377821e-01  -4.7581746e-01
   3.3574723e-01  -4.7597721e-01
   3.3771625e-01  -4.7612810e-01
   3.3968526e-01  -4.7627464e-01
   3.4165427e-01  -4.7641956e-01
   3.4362329e-01  -4.7656145e-01
   3.4559230e-01  -4.7669960e-01
   3.4756133e-01  -4.7683259e-01
   3.4953037e-01  -4.7695966e-01
   3.5149942e-01  -4.7708081e-01
   3.5346847e-01  -4.7719557e-01
   3.5543754e-01  -4.7730274e-01
   3.5740661e-01  -4.7740125e-01
   3.5937570e-01  -4.7749041e-01
   3.6134478e-01  -4.7757065e-01
   3.6331388e-01  -4.7764187e-01
   3.6528298e-01  -4.7770292e-01
   3.6725208e-01  -4.7775365e-01
   3.6922119e-01  -4.7779465e-01
   3.7119030e-01  -4.7782571e-01
   3.7315940e-01  -4.7784996e-01
   3.7512843e-01  -4.7786007e-01
   3.7709751e-01  -4.7786911e-01
   3.7906654e-01  -4.7790080e-01
   3.8103558e-01  -4.7794015e-01
   3.8300476e-01  -4.7796670e-01
   3.8497390e-01  -4.7797935e-01
   3.8694304e-01  -4.7798306e-01
   3.8891217e-01  -4.7797700e-01
   3.9088130e-01  -4.7796025e-01
   3.9285042e-01  -4.7793210e-01
   3.9481954e-01  -4.7790372e-01
   3.9678865e-01  -4.7786444e-01
   3.9875764e-01  -4.7783570e-01
   4.0072671e-01  -4.7780470e-01
   4.0269589e-01  -4.7774102e-01
   4.0466503e-01  -4.7766846e-01
   4.0663416e-01  -4.7758547e-01
   4.0860328e-01  -4.7749253e-01
   4.1057240e-01  -4.7738994e-01
   4.1254151e-01  -4.7727792e-01
   4.1451061e-01  -4.7715670e-01
   4.1647971e-01  -4.7702651e-01
   4.1844880e-01  -4.7688752e-01
   4.2041787e-01  -4.7673989e-01
   4.2238694e-01  -4.7658378e-01
   4.2435600e-01  -4.7641926e-01
   4.2632505e-01  -4.7624643e-01
   4.2829409e-01  -4.7606523e-01
   4.3026312e-01  -4.7587561e-01
   4.3223214e-01  -4.7567720e-01
   4.3420115e-01  -4.7547018e-01
   4.3617015e-01  -4.7523260e-01
   4.3813905e-01  -4.7506337e-01
   4.4010794e-01  -4.7490557e-01
   4.4207691e-01  -4.7466959e-01
   4.4404584e-01  -4.7443438e-01
   4.4601476e-01  -4.7418733e-01
   4.4798368e-01  -4.7393183e-01
   4.4995260e-01  -4.7367253e-01
   4.5192150e-01  -4.7340791e-01
   4.5389038e-01  -4.7313709e-01
   4.5585926e-01  -4.7285896e-01
   4.5782813e-01  -4.7257304e-01
   4.5979698e-01  -4.7227928e-01
   4.6176582e-01  -4.7197772e-01
   4.6373464e-01  -4.7166849e-01
   4.6570345e-01  -4.7135168e-01
   4.6767224e-01  -4.7102742e-01
   4.6964101e-01  -4.7069585e-01
   4.7160977e-01  -4.7035713e-01
   4.7357851e-01  -4.7001133e-01
   4.7554723e-01  -4.6965848e-01
   4.7751594e-01  -4.6929854e-01
   4.7948462e-01  -4.6893137e-01
   4.8145329e-01  -4.6855693e-01
   4.8342193e-01  -4.6817569e-01
   4.8539056e-01  -4.6778955e-01
   4.8735917e-01  -4.6740012e-01
   4.8932776e-01  -4.6699797e-01
   4.9129634e-01  -4.6661761e-01
   4.9326489e-01  -4.6622575e-01
   4.9523345e-01  -4.6589752e-01
   4.9720201e-01  -4.6556745e-01
   4.9917056e-01  -4.6514400e-01
   5.0113909e-01  -4.6473253e-01
   5.0310761e-01  -4.6431392e-01
   5.0507613e-01  -4.6388986e-01
   5.0704463e-01  -4.6346051e-01
   5.0901311e-01  -4.6302628e-01
   5.1098159e-01  -4.6258724e-01
   5.1295005e-01  -4.6214332e-01
   5.1491851e-01  -4.6169443e-01
   5.1688695e-01  -4.6124061e-01
   5.1885538e-01  -4.6078194e-01
   5.2082379e-01  -4.6031842e-01
   5.2279220e-01  -4.5985002e-01
   5.2476059e-01  -4.5937684e-01
   5.2672897e-01  -4.5889911e-01
   5.2869734e-01  -4.5841800e-01
   5.3066568e-01  -4.5792706e-01
   5.3263402e-01  -4.5745083e-01
   5.3460244e-01  -4.5707400e-01
   5.3657088e-01  -4.5671713e-01
   5.3853925e-01  -4.5625615e-01
   5.4050760e-01  -4.5575894e-01
   5.4247595e-01  -4.5527270e-01
   5.4444429e-01  -4.5478476e-01
   5.4641263e-01  -4.5429542e-01
   5.4838097e-01  -4.5380433e-01
   5.5034930e-01  -4.5331092e-01
   5.5231762e-01  -4.5281289e-01
   5.5428593e-01  -4.5230595e-01
   5.5625422e-01  -4.5177730e-01
   5.5822257e-01  -4.5135091e-01
   5.6019097e-01  -4.5099347e-01
   5.6215930e-01  -4.5051901e-01
   5.6412762e-01  -4.4999378e-01
   5.6609594e-01  -4.4948448e-01
   5.6806428e-01  -4.4898817e-01
   5.7003264e-01  -4.4850168e-01
   5.7200101e-01  -4.4801082e-01
   5.7396937e-01  -4.4751063e-01
   5.7593774e-01  -4.4703117e-01
   5.7790613e-01  -4.4655863e-01
   5.7987451e-01  -4.4604993e-01
   5.8184295e-01  -4.4560802e-01
   5.8381139e-01  -4.4515175e-01
   5.8577982e-01  -4.4467341e-01
   5.8774828e-01  -4.4423850e-01
   5.8971676e-01  -4.4383846e-01
   5.9168523e-01  -4.4341706e-01
   5.9365365e-01  -4.4288753e-01
   5.9562206e-01  -4.4240500e-01
   5.9759047e-01  -4.4193554e-01
   5.9955889e-01  -4.4141635e-01
   6.0152732e-01  -4.4088835e-01
   6.0349576e-01  -4.4039862e-01
   6.0546424e-01  -4.3992596e-01
   6.0743272e-01  -4.3943358e-01
   6.0940122e-01  -4.3897135e-01
   6.1136975e-01  -4.3852965e-01
   6.1333830e-01  -4.3807984e-01
   6.1530687e-01  -4.3760278e-01
   6.1727549e-01  -4.3721668e-01
   6.1924414e-01  -4.3684454e-01
   6.2121276e-01  -4.3638295e-01
   6.2318138e-01  -4.3591185e-01
   6.2515004e-01  -4.3545115e-01
   6.2711871e-01  -4.3506393e-01
   6.2908739e-01  -4.3466265e-01
   6.3105608e-01  -4.3419335e-01
   6.3302474e-01  -4.3369618e-01
   6.3499340e-01  -4.3318694e-01
   6.3696210e-01  -4.3269671e-01
   6.3893083e-01  -4.3221210e-01
   6.4089958e-01  -4.3173108e-01
   6.4286835e-01  -4.3125132e-01
   6.4483714e-01  -4.3077256e-01
   6.4680594e-01  -4.3029530e-01
   6.4877477e-01  -4.2981856e-01
   6.5074362e-01  -4.2934087e-01
   6.5271249e-01  -4.2886158e-01
   6.5468138e-01  -4.2837992e-01
   6.5644218e-01  -4.2794889e-01
   6.5664767e-01  -4.2789815e-01
   6.5858997e-01  -4.2738637e-01
   6.6053999e-01  -4.2704954e-01
   6.6248771e-01  -4.2672367e-01
   6.6442588e-01  -4.2623807e-01
   6.6636531e-01  -4.2578270e-01
   6.6830401e-01  -4.2533586e-01
   6.7024184e-01  -4.2489771e-01
   6.7217876e-01  -4.2446644e-01
   6.7411484e-01  -4.2403724e-01
   6.7605033e-01  -4.2360681e-01
   6.7798512e-01  -4.2317811e-01
   6.7991911e-01  -4.2275644e-01
   6.8185239e-01  -4.2233945e-01
   6.8378514e-01  -4.2192250e-01
   6.8571733e-01  -4.2150499e-01
   6.8764871e-01  -4.2108772e-01
   6.8957911e-01  -4.2068628e-01
   6.9150777e-01  -4.2028412e-01
   6.9343632e-01  -4.1989104e-01
   6.9537556e-01  -4.1949464e-01
   6.9731627e-01  -4.1904859e-01
   6.9924445e-01  -4.1865470e-01
   7.0117015e-01  -4.1832844e-01
   7.0309667e-01  -4.1800232e-01
   7.0502113e-01  -4.1769407e-01
   7.0694529e-01  -4.1740432e-01
   7.0886997e-01  -4.1713555e-01
   7.1079433e-01  -4.1689405e-01
   7.1271766e-01  -4.1667798e-01
   7.1464073e-01  -4.1648068e-01
   7.1656366e-01  -4.1630604e-01
   7.1849294e-01  -4.1619684e-01
   7.2042951e-01  -4.1609568e-01
   7.2235747e-01  -4.1595680e-01
   7.2427570e-01  -4.1585794e-01
   7.2619365e-01  -4.1581552e-01
   7.2810696e-01  -4.1581819e-01
   7.2999027e-01  -4.1586602e-01
   7.3184930e-01  -4.1596239e-01
   7.3367865e-01  -4.1610167e-01
   7.3547635e-01  -4.1627904e-01
   7.3719221e-01  -4.1646965e-01
   7.3951995e-01  -4.1682756e-01
   7.4042705e-01  -4.1704108e-01
   7.4129303e-01  -4.1725918e-01
   7.4255082e-01  -4.1759779e-01
   7.4303332e-01  -4.1775610e-01
   7.4347461e-01  -4.1790516e-01
   7.4389173e-01  -4.1804877e-01
   7.4432243e-01  -4.1820237e-01
   7.4481270e-01  -4.1838082e-01
   7.4496929e-01  -4.1843774e-01
   7.4543827e-01  -4.1862233e-01
   7.4583953e-01  -4.1877135e-01
   7.4627852e-01  -4.1892438e-01
   7.4678841e-01  -4.1910036e-01
   7.4755085e-01  -4.1938202e-01
   7.4804240e-01  -4.1952580e-01
   7.4929226e-01  -4.1996043e-01
   7.5018214e-01  -4.2024650e-01
   7.5209517e-01  -4.2081907e-01
   7.5385208e-01  -4.2131704e-01
   7.5569914e-01  -4.2174654e-01
   7.5756729e-01  -4.2207087e-01
   7.5946095e-01  -4.2236142e-01
   7.6132482e-01  -4.2261885e-01
   7.6319052e-01  -4.2284747e-01
   7.6505122e-01  -4.2305277e-01
   7.6690464e-01  -4.2321547e-01
   7.6872863e-01  -4.2291623e-01
   7.7065371e-01  -4.2247626e-01
   7.7262670e-01  -4.2179615e-01
   7.7474754e-01  -4.2100764e-01
   7.7680900e-01  -4.2023254e-01
   7.7868165e-01  -4.1910836e-01
   7.8056518e-01  -4.1796827e-01
   7.8244183e-01  -4.1682789e-01
   7.8419301e-01  -4.1577029e-01
   7.8576630e-01  -4.1453115e-01
   7.8867612e-01  -4.1172756e-01
   7.9024698e-01  -4.1021849e-01
   7.9186589e-01  -4.0865379e-01
   7.9348306e-01  -4.0697449e-01
   7.9525412e-01  -4.0487358e-01
   7.9689576e-01  -4.0271451e-01
   7.9834699e-01  -4.0080458e-01
   8.0025001e-01  -3.9825660e-01
   8.0194264e-01  -3.9592586e-01
   8.0345878e-01  -3.9357619e-01
   8.0498803e-01  -3.9102694e-01
   8.0656938e-01  -3.8837628e-01
   8.0805344e-01  -3.8586981e-01
   8.0952116e-01  -3.8337867e-01
   8.1153476e-01  -3.7975989e-01
   8.1299467e-01  -3.7688086e-01
   8.1466627e-01  -3.7342160e-01
   8.1608915e-01  -3.7049666e-01
   8.1770738e-01  -3.6716212e-01
   8.1947592e-01  -3.6340735e-01
   8.2086190e-01  -3.6029975e-01
   8.2234413e-01  -3.5689509e-01
   8.2364585e-01  -3.5373195e-01
   8.2437222e-01  -3.5195935e-01
   8.2485826e-01  -3.5074964e-01
   8.2610760e-01  -3.4763495e-01
   8.2766841e-01  -3.4374064e-01
   8.2937849e-01  -3.3951354e-01
   8.3077527e-01  -3.3605630e-01
   8.3211418e-01  -3.3246986e-01
   8.3361864e-01  -3.2813263e-01
   8.3529808e-01  -3.2334765e-01
   8.3633934e-01  -3.2035492e-01
   8.3662351e-01  -3.1951451e-01
   8.3672427e-01  -3.1921827e-01
   8.3868345e-01  -3.1343835e-01
   8.4009215e-01  -3.0926951e-01
   8.4134339e-01  -3.0562138e-01
   8.4191128e-01  -3.0394169e-01
   8.4265165e-01  -3.0170178e-01
   8.4379300e-01  -2.9814541e-01
   8.4525450e-01  -2.9324715e-01
   8.4655507e-01  -2.8887241e-01
   8.4783679e-01  -2.8446023e-01
   8.4934817e-01  -2.7921723e-01
   8.5101564e-01  -2.7348278e-01
   8.5161008e-01  -2.7142583e-01
   8.5228337e-01  -2.6903099e-01
   8.5254663e-01  -2.6809435e-01
   8.5417679e-01  -2.6228930e-01
   8.5541312e-01  -2.5789548e-01
   8.5619061e-01  -2.5513757e-01
   8.5647653e-01  -2.5408859e-01
   8.5766357e-01  -2.4973469e-01
   8.5922792e-01  -2.4400627e-01
   8.6025234e-01  -2.4026934e-01
   8.6062864e-01  -2.3884147e-01
   8.6174668e-01  -2.3428735e-01
   8.6250426e-01  -2.3113598e-01
   8.6340055e-01  -2.2740972e-01
   8.6437444e-01  -2.2335555e-01
   8.6477161e-01  -2.2163839e-01
   8.6654068e-01  -2.1398183e-01
   8.6705963e-01  -2.1173729e-01
   8.6822934e-01  -2.0664543e-01
   8.6860635e-01  -2.0494429e-01
   8.6968577e-01  -2.0003094e-01
   8.7067685e-01  -1.9557260e-01
   8.7107870e-01  -1.9375571e-01
   8.7158884e-01  -1.9141669e-01
   8.7262068e-01  -1.8651675e-01
   8.7455155e-01  -1.7732324e-01
   8.7462127e-01  -1.7699177e-01
   8.7478914e-01  -1.7618174e-01
   8.7582829e-01  -1.7100407e-01
   8.7634088e-01  -1.6840153e-01
   8.7742310e-01  -1.6293888e-01
   8.7846997e-01  -1.5757219e-01
   8.7861879e-01  -1.5676342e-01
   8.8054825e-01  -1.4619454e-01
   8.8079761e-01  -1.4482876e-01
   8.8114790e-01  -1.4288858e-01
   8.8202839e-01  -1.3771377e-01
   8.8303591e-01  -1.3175938e-01
   8.8413954e-01  -1.2503324e-01
   8.8523408e-01  -1.1796233e-01
   8.8634254e-01  -1.1059086e-01
   8.8635337e-01  -1.1051931e-01
   8.8636129e-01  -1.1046478e-01
   8.8822486e-01  -9.6753373e-02
   8.8844289e-01  -9.5146777e-02
   8.8868276e-01  -9.3261719e-02
   8.8940285e-01  -8.7121658e-02
   8.9021501e-01  -8.0037092e-02
   8.9037616e-01  -7.8649899e-02
   8.9043353e-01  -7.8127420e-02
   8.9175691e-01  -6.4721776e-02
   8.9226716e-01  -5.8444982e-02
   8.9279983e-01  -5.2066322e-02
   8.9314946e-01  -4.7082036e-02
   8.9352137e-01  -4.1299590e-02
   8.9380583e-01  -3.5986572e-02
   8.9390089e-01  -3.4219866e-02
   8.9420704e-01  -2.7144210e-02
   8.9421301e-01  -2.6970528e-02
   8.9450489e-01  -1.7981382e-02
   8.9457741e-01  -1.4613510e-02
   8.9461203e-01  -1.2866130e-02
   8.9464571e-01  -1.0926651e-02
   8.9467545e-01  -9.2138852e-03
   8.9469887e-01  -6.8424920e-03
   8.9471109e-01  -4.7933247e-03
   8.9472157e-01  -2.8219760e-03


==> data/DARPA_waterline_o5_05.dat <==
   9.3727332e-01  -2.6709853e-04
   9.3726082e-01  -1.9567316e-03
   9.3724660e-01  -3.9023388e-03
   9.3720654e-01  -5.8297513e-03
   9.3716382e-01  -7.7289635e-03
   9.3709885e-01  -9.6638673e-03
   9.3709636e-01  -9.7297003e-03
   9.3699645e-01  -1.2375233e-02
   9.3675378e-01  -1.6898985e-02
   9.3661427e-01  -1.8920380e-02
   9.3646375e-01  -2.1110152e-02
   9.3615937e-01  -2.4786072e-02
   9.3607539e-01  -2.5660773e-02
   9.3590082e-01  -2.7483939e-02
   9.3523558e-01  -3.3778743e-02
   9.3488886e-01  -3.6492963e-02
   9.3426383e-01  -4.1802370e-02
   9.3390540e-01  -4.4364149e-02
   9.3334491e-01  -4.8460807e-02
   9.3280812e-01  -5.2036554e-02
   9.3148897e-01  -5.9840622e-02
   9.3113120e-01  -6.2055797e-02
   9.2979806e-01  -6.8905577e-02
   9.2880231e-01  -7.4002303e-02
   9.2835910e-01  -7.6258638e-02
   9.2806506e-01  -7.7606390e-02
   9.2771209e-01  -7.9193663e-02
   9.2670304e-01  -8.3715521e-02
   9.2568138e-01  -8.8353945e-02
   9.2538647e-01  -8.9658890e-02
   9.2421578e-01  -9.4497900e-02
   9.2373668e-01  -9.6438638e-02
   9.2186728e-01  -1.0402650e-01
   9.2183809e-01  -1.0415392e-01
   9.2061662e-01  -1.0918718e-01
   9.1972892e-01  -1.1279017e-01
   9.1902459e-01  -1.1570170e-01
   9.1792631e-01  -1.2032255e-01
   9.1781542e-01  -1.2078649e-01
   9.1641607e-01  -1.2626176e-01
   9.1486709e-01  -1.3233310e-01
   9.1359263e-01  -1.3731129e-01
   9.1227552e-01  -1.4219945e-01
   9.1084221e-01  -1.4756254e-01
   9.0959409e-01  -1.5223628e-01
   9.0952794e-01  -1.5248333e-01
   9.0858506e-01  -1.5585440e-01
   9.0727109e-01  -1.6051523e-01
   9.0559827e-01  -1.6654154e-01
   9.0539222e-01  -1.6727761e-01
   9.0491341e-01  -1.6900039e-01
   9.0411647e-01  -1.7174192e-01
   9.0247034e-01  -1.7743368e-01
   9.0099740e-01  -1.8256289e-01
   8.9971119e-01  -1.8700476e-01
   8.9840181e-01  -1.9136066e-01
   8.9689744e-01  -1.9642500e-01
   8.9568562e-01  -2.0055895e-01
   8.9532673e-01  -2.0177436e-01
   8.9454021e-01  -2.0433329e-01
   8.9328328e-01  -2.0840209e-01
   8.9186910e-01  -2.1307489e-01
   8.9024750e-01  -2.1856006e-01
   8.8898561e-01  -2.2261961e-01
   8.8756031e-01  -2.2731957e-01
   8.8611003e-01  -2.3208039e-01
   8.8483011e-01  -2.3639617e-01
   8.8327262e-01  -2.4135298e-01
   8.8188789e-01  -2.4583841e-01
   8.8014444e-01  -2.5154186e-01
   8.7886712e-01  -2.5559485e-01
   8.7761433e-01  -2.5955603e-01
   8.7622316e-01  -2.6399895e-01
   8.7495656e-01  -2.6812103e-01
   8.7330014e-01  -2.7329874e-01
   8.7189110e-01  -2.7774331e-01
   8.7046042e-01  -2.8223789e-01
   8.6945595e-01  -2.8550556e-01
   8.6758069e-01  -2.9126520e-01
   8.6617853e-01  -2.9564507e-01
   8.6469041e-01  -3.0029010e-01
   8.6237367e-01  -3.0749611e-01
   8.6093498e-01  -3.1190161e-01
   8.5950691e-01  -3.1604218e-01
   8.5819549e-01  -3.1970620e-01
   8.5682366e-01  -3.2352378e-01
   8.5512327e-01  -3.2824357e-01
   8.5369030e-01  -3.3230125e-01
   8.5234639e-01  -3.3603829e-01
   8.5092188e-01  -3.3999448e-01
   8.4932015e-01  -3.4443530e-01
   8.4770064e-01  -3.4892853e-01
   8.4630751e-01  -3.5277170e-01
   8.4492866e-01  -3.5654838e-01
   8.4327398e-01  -3.6102482e-01
   8.4150731e-01  -3.6538001e-01
   8.4012546e-01  -3.6877451e-01
   8.3820991e-01  -3.7342668e-01
   8.3673550e-01  -3.7698771e-01
   8.3523914e-01  -3.8060710e-01
   8.3276864e-01  -3.8657273e-01
   8.3129138e-01  -3.9006501e-01
   8.2957887e-01  -3.9368750e-01
   8.2776584e-01  -3.9752361e-01
   8.2638361e-01  -4.0046136e-01
   8.2449195e-01  -4.0437045e-01
   8.2307389e-01  -4.0734502e-01
   8.2143145e-01  -4.1071535e-01
   8.1972905e-01  -4.1396160e-01
   8.1714657e-01  -4.1863638e-01
   8.1562291e-01  -4.2133690e-01
   8.1385615e-01  -4.2451989e-01
   8.1208504e-01  -4.2771339e-01
   8.1020781e-01  -4.3063876e-01
   8.0881494e-01  -4.3266562e-01
   8.0692373e-01  -4.3548249e-01
   8.0541896e-01  -4.3770582e-01
   8.0369060e-01  -4.4018817e-01
   8.0196237e-01  -4.4250471e-01
   8.0042861e-01  -4.4423333e-01
   7.9865563e-01  -4.4626168e-01
   7.9823571e-01  -4.4674699e-01
   7.9708497e-01  -4.4801896e-01
   7.9521983e-01  -4.5014973e-01
   7.9368515e-01  -4.5176297e-01
   7.9196902e-01  -4.5323517e-01
   7.9018352e-01  -4.5469373e-01
   7.8836062e-01  -4.5617999e-01
   7.8657358e-01  -4.5759879e-01
   7.8485250e-01  -4.5884982e-01
   7.8291602e-01  -4.5986926e-01
   7.8238694e-01  -4.6013264e-01
   7.8114401e-01  -4.6074272e-01
   7.7980823e-01  -4.6137670e-01
   7.7802867e-01  -4.6235172e-01
   7.7591465e-01  -4.6330598e-01
   7.7411757e-01  -4.6362430e-01
   7.7234699e-01  -4.6388587e-01
   7.7053171e-01  -4.6415536e-01
   7.6867331e-01  -4.6438893e-01
   7.6673389e-01  -4.6451896e-01
   7.6479113e-01  -4.6417495e-01
   7.6291235e-01  -4.6381040e-01
   7.6105789e-01  -4.6340199e-01
   7.5921585e-01  -4.6296653e-01
   7.5738125e-01  -4.6250397e-01
   7.5555243e-01  -4.6195469e-01
   7.5371797e-01  -4.6156053e-01
   7.5191641e-01  -4.6104243e-01
   7.5016666e-01  -4.6026735e-01
   7.4904007e-01  -4.5971814e-01
   7.4807798e-01  -4.5925946e-01
   7.4772047e-01  -4.5908769e-01
   7.4734647e-01  -4.5892973e-01
   7.4693209e-01  -4.5874862e-01
   7.4649016e-01  -4.5854824e-01
   7.4607345e-01  -4.5835191e-01
   7.4568211e-01  -4.5817319e-01
   7.4530280e-01  -4.5797770e-01
   7.4523005e-01  -4.5793972e-01
   7.4497900e-01  -4.5781413e-01
   7.4422640e-01  -4.5744769e-01
   7.4375883e-01  -4.5724034e-01
   7.4331227e-01  -4.5704184e-01
   7.4283765e-01  -4.5683740e-01
   7.4232167e-01  -4.5663569e-01
   7.4217536e-01  -4.5657667e-01
   7.4143437e-01  -4.5628212e-01
   7.4060645e-01  -4.5597430e-01
   7.3976287e-01  -4.5568335e-01
   7.3767919e-01  -4.5509686e-01
   7.3572598e-01  -4.5478519e-01
   7.3383410e-01  -4.5444743e-01
   7.3192917e-01  -4.5412988e-01
   7.3001772e-01  -4.5386847e-01
   7.2809959e-01  -4.5365526e-01
   7.2617466e-01  -4.5348833e-01
   7.2424023e-01  -4.5336569e-01
   7.2230779e-01  -4.5328793e-01
   7.2037470e-01  -4.5325346e-01
   7.1844093e-01  -4.5325885e-01
   7.1650655e-01  -4.5329999e-01
   7.1457187e-01  -4.5337336e-01
   7.1263687e-01  -4.5347623e-01
   7.1070164e-01  -4.5360643e-01
   7.0876615e-01  -4.5376192e-01
   7.0683037e-01  -4.5394058e-01
   7.0489431e-01  -4.5414047e-01
   7.0295792e-01  -4.5436032e-01
   7.0102101e-01  -4.5459957e-01
   6.9908327e-01  -4.5485767e-01
   6.9714498e-01  -4.5513379e-01
   6.9520615e-01  -4.5542706e-01
   6.9326659e-01  -4.5573657e-01
   6.9132628e-01  -4.5606136e-01
   6.8938535e-01  -4.5640056e-01
   6.8744312e-01  -4.5675363e-01
   6.8549993e-01  -4.5711979e-01
   6.8355660e-01  -4.5749817e-01
   6.8161175e-01  -4.5788829e-01
   6.7966663e-01  -4.5828927e-01
   6.7772080e-01  -4.5870056e-01
   6.7577430e-01  -4.5912174e-01
   6.7382706e-01  -4.5955285e-01
   6.7187930e-01  -4.5999490e-01
   6.6993097e-01  -4.6045627e-01
   6.6798217e-01  -4.6095518e-01
   6.6602430e-01  -4.6138463e-01
   6.6406799e-01  -4.6174989e-01
   6.6211988e-01  -4.6214770e-01
   6.6016936e-01  -4.6255012e-01
   6.5821752e-01  -4.6297717e-01
   6.5626496e-01  -4.6343284e-01
   6.5431182e-01  -4.6390101e-01
   6.5235826e-01  -4.6437630e-01
   6.5040460e-01  -4.6485649e-01
   6.4845049e-01  -4.6534063e-01
   6.4649599e-01  -4.6582810e-01
   6.4454101e-01  -4.6631846e-01
   6.4258564e-01  -4.6681134e-01
   6.4062993e-01  -4.6730637e-01
   6.3867392e-01  -4.6780320e-01
   6.3671763e-01  -4.6830153e-01
   6.3476102e-01  -4.6880121e-01
   6.3280354e-01  -4.6930203e-01
   6.3084581e-01  -4.6980344e-01
   6.2888796e-01  -4.7030517e-01
   6.2692982e-01  -4.7080726e-01
   6.2497133e-01  -4.7130983e-01
   6.2301245e-01  -4.7181334e-01
   6.2105308e-01  -4.7231857e-01
   6.1909312e-01  -4.7282660e-01
   6.1713247e-01  -4.7333766e-01
   6.1517118e-01  -4.7385489e-01
   6.1320992e-01  -4.7430411e-01
   6.1124357e-01  -4.7474988e-01
   6.0927933e-01  -4.7521582e-01
   6.0732115e-01  -4.7570575e-01
   6.0536084e-01  -4.7625326e-01
   6.0339987e-01  -4.7678222e-01
   6.0143899e-01  -4.7730976e-01
   5.9947760e-01  -4.7783636e-01
   5.9751587e-01  -4.7836288e-01
   5.9555392e-01  -4.7888947e-01
   5.9359170e-01  -4.7941626e-01
   5.9162911e-01  -4.7994331e-01
   5.8966653e-01  -4.8047066e-01
   5.8770366e-01  -4.8099863e-01
   5.8573982e-01  -4.8152740e-01
   5.8377582e-01  -4.8205668e-01
   5.8181192e-01  -4.8258646e-01
   5.7984796e-01  -4.8311685e-01
   5.7788362e-01  -4.8364797e-01
   5.7591895e-01  -4.8417980e-01
   5.7395414e-01  -4.8471210e-01
   5.7198950e-01  -4.8524469e-01
   5.7002457e-01  -4.8577762e-01
   5.6805944e-01  -4.8631059e-01
   5.6609404e-01  -4.8684348e-01
   5.6412855e-01  -4.8737707e-01
   5.6216290e-01  -4.8791171e-01
   5.6019627e-01  -4.8844801e-01
   5.5822955e-01  -4.8898626e-01
   5.5626310e-01  -4.8952455e-01
   5.5429771e-01  -4.9010420e-01
   5.5233129e-01  -4.9050601e-01
   5.5036457e-01  -4.9086894e-01
   5.4839862e-01  -4.9140412e-01
   5.4643242e-01  -4.9193168e-01
   5.4446622e-01  -4.9246073e-01
   5.4249959e-01  -4.9299028e-01
   5.4053263e-01  -4.9351945e-01
   5.3856529e-01  -4.9404731e-01
   5.3659772e-01  -4.9457248e-01
   5.3462983e-01  -4.9509401e-01
   5.3266087e-01  -4.9561284e-01
   5.3069258e-01  -4.9613326e-01
   5.2872286e-01  -4.9665565e-01
   5.2675311e-01  -4.9718683e-01
   5.2478398e-01  -4.9772714e-01
   5.2281463e-01  -4.9826916e-01
   5.2084528e-01  -4.9878626e-01
   5.1887605e-01  -4.9929011e-01
   5.1690633e-01  -4.9980173e-01
   5.1493632e-01  -5.0031138e-01
   5.1296576e-01  -5.0081323e-01
   5.1099481e-01  -5.0130718e-01
   5.0902372e-01  -5.0177993e-01
   5.0705176e-01  -5.0224458e-01
   5.0507968e-01  -5.0273499e-01
   5.0310816e-01  -5.0318020e-01
   5.0113786e-01  -5.0350402e-01
   4.9958220e-01  -5.0383526e-01
   4.9916695e-01  -5.0392363e-01
   4.9719468e-01  -5.0445885e-01
   4.9522263e-01  -5.0494225e-01
   4.9325063e-01  -5.0541677e-01
   4.9127766e-01  -5.0588278e-01
   4.8930463e-01  -5.0634140e-01
   4.8733152e-01  -5.0679286e-01
   4.8535828e-01  -5.0723733e-01
   4.8338548e-01  -5.0767442e-01
   4.8141229e-01  -5.0810428e-01
   4.7943791e-01  -5.0852684e-01
   4.7746322e-01  -5.0894178e-01
   4.7548827e-01  -5.0934896e-01
   4.7351332e-01  -5.0974825e-01
   4.7153860e-01  -5.1013959e-01
   4.6956369e-01  -5.1052296e-01
   4.6758869e-01  -5.1089827e-01
   4.6561346e-01  -5.1126545e-01
   4.6363722e-01  -5.1162429e-01
   4.6166097e-01  -5.1197437e-01
   4.5968466e-01  -5.1231543e-01
   4.5770820e-01  -5.1264756e-01
   4.5573179e-01  -5.1297161e-01
   4.5375432e-01  -5.1330040e-01
   4.5177817e-01  -5.1351640e-01
   4.4980412e-01  -5.1373283e-01
   4.4782976e-01  -5.1404938e-01
   4.4585394e-01  -5.1434247e-01
   4.4387784e-01  -5.1462492e-01
   4.4190153e-01  -5.1489675e-01
   4.3992431e-01  -5.1515930e-01
   4.3794702e-01  -5.1541159e-01
   4.3596962e-01  -5.1565243e-01
   4.3399198e-01  -5.1587997e-01
   4.3201476e-01  -5.1609761e-01
   4.3003836e-01  -5.1630966e-01
   4.2806082e-01  -5.1651050e-01
   4.2608265e-01  -5.1669841e-01
   4.2410509e-01  -5.1688543e-01
   4.2212851e-01  -5.1707737e-01
   4.2015278e-01  -5.1724399e-01
   4.1817961e-01  -5.1740139e-01
   4.1620668e-01  -5.1757013e-01
   4.1423241e-01  -5.1772835e-01
   4.1225842e-01  -5.1787936e-01
   4.1028364e-01  -5.1802505e-01
   4.0831045e-01  -5.1815894e-01
   4.0633942e-01  -5.1827503e-01
   4.0436675e-01  -5.1836540e-01
   4.0239143e-01  -5.1845438e-01
   4.0041521e-01  -5.1854810e-01
   3.9843862e-01  -5.1862494e-01
   3.9646188e-01  -5.1868956e-01
   3.9448505e-01  -5.1874246e-01
   3.9250818e-01  -5.1878404e-01
   3.9053159e-01  -5.1881457e-01
   3.8855484e-01  -5.1883420e-01
   3.8657796e-01  -5.1884302e-01
   3.8460082e-01  -5.1884107e-01
   3.8262353e-01  -5.1882841e-01
   3.8064611e-01  -5.1880499e-01
   3.7866822e-01  -5.1877036e-01
   3.7668945e-01  -5.1872483e-01
   3.7471329e-01  -5.1868509e-01
   3.7273758e-01  -5.1864759e-01
   3.7076107e-01  -5.1860170e-01
   3.6878516e-01  -5.1855054e-01
   3.6680857e-01  -5.1849107e-01
   3.6483258e-01  -5.1842573e-01
   3.6285678e-01  -5.1835471e-01
   3.6088083e-01  -5.1827719e-01
   3.5890469e-01  -5.1819218e-01
   3.5692840e-01  -5.1809916e-01
   3.5495200e-01  -5.1799804e-01
   3.5297538e-01  -5.1788911e-01
   3.5099789e-01  -5.1777266e-01
   3.4902045e-01  -5.1764932e-01
   3.4704348e-01  -5.1751961e-01
   3.4506565e-01  -5.1738381e-01
   3.4308796e-01  -5.1724231e-01
   3.4111021e-01  -5.1709499e-01
   3.3913235e-01  -5.1694163e-01
   3.3715432e-01  -5.1678183e-01
   3.3517603e-01  -5.1661524e-01
   3.3319746e-01  -5.1644162e-01
   3.3121857e-01  -5.1626089e-01
   3.2923936e-01  -5.1607305e-01
   3.2725985e-01  -5.1587815e-01
   3.2528000e-01  -5.1567630e-01
   3.2329981e-01  -5.1546764e-01
   3.2131931e-01  -5.1525228e-01
   3.1933850e-01  -5.1503034e-01
   3.1735774e-01  -5.1480200e-01
   3.1537645e-01  -5.1456721e-01
   3.1339479e-01  -5.1432608e-01
   3.1141267e-01  -5.1407857e-01
   3.0943016e-01  -5.1382462e-01
   3.0744723e-01  -5.1356411e-01
   3.0546386e-01  -5.1329690e-01
   3.0348011e-01  -5.1302293e-01
   3.0149587e-01  -5.1274217e-01
   2.9951112e-01  -5.1245456e-01
   2.9752614e-01  -5.1216010e-01
   2.9554060e-01  -5.1185860e-01
   2.9355463e-01  -5.1154982e-01
   2.9156804e-01  -5.1123320e-01
   2.8958077e-01  -5.1090749e-01
   2.8759271e-01  -5.1057479e-01
   2.8560750e-01  -5.1028874e-01
   2.8362309e-01  -5.1003286e-01
   2.8163544e-01  -5.0971596e-01
   2.7964561e-01  -5.0935640e-01
   2.7765431e-01  -5.0899016e-01
   2.7566238e-01  -5.0861780e-01
   2.7367004e-01  -5.0824040e-01
   2.7167735e-01  -5.0785796e-01
   2.6968421e-01  -5.0746922e-01
   2.6769059e-01  -5.0707298e-01
   2.6569659e-01  -5.0666809e-01
   2.6370237e-01  -5.0625321e-01
   2.6170752e-01  -5.0582729e-01
   2.5971291e-01  -5.0538975e-01
   2.5771900e-01  -5.0493967e-01
   2.5572661e-01  -5.0447598e-01
   2.5373715e-01  -5.0399741e-01
   2.5175286e-01  -5.0350271e-01
   2.4977664e-01  -5.0298885e-01
   2.4781731e-01  -5.0245493e-01
   2.4586823e-01  -5.0189358e-01
   2.4393673e-01  -5.0130014e-01
   2.4202760e-01  -5.0063182e-01
   2.4015049e-01  -5.0002680e-01
   2.3832612e-01  -4.9954606e-01
   2.3717163e-01  -4.9922602e-01
   2.3616856e-01  -4.9893112e-01
   2.3580513e-01  -4.9881848e-01
   2.3542497e-01  -4.9873101e-01
   2.3499233e-01  -4.9862214e-01
   2.3451940e-01  -4.9850238e-01
   2.3405798e-01  -4.9839879e-01
   2.3359638e-01  -4.9829854e-01
   2.3357370e-01  -4.9829387e-01
   2.3323579e-01  -4.9823004e-01
   2.3310533e-01  -4.9819549e-01
   2.3293588e-01  -4.9814986e-01
   2.3255244e-01  -4.9804097e-01
   2.3215671e-01  -4.9793511e-01
   2.3173053e-01  -4.9781607e-01
   2.3129527e-01  -4.9769735e-01
   2.3081557e-01  -4.9756446e-01
   2.3021652e-01  -4.9740214e-01
   2.2940230e-01  -4.9716146e-01
   2.2857072e-01  -4.9691784e-01
   2.2770461e-01  -4.9663888e-01
   2.2555359e-01  -4.9602555e-01
   2.2359132e-01  -4.9562112e-01
   2.2161163e-01  -4.9514809e-01
   2.1963519e-01  -4.9463656e-01
   2.1765356e-01  -4.9413710e-01
   2.1565975e-01  -4.9364605e-01
   2.1520121e-01  -4.9353593e-01
   2.1365206e-01  -4.9315546e-01
   2.1163266e-01  -4.9267206e-01
   2.0960803e-01  -4.9220013e-01
   2.0758918e-01  -4.9174236e-01
   2.0558602e-01  -4.9130012e-01
   2.0360347e-01  -4.9087288e-01
   2.0164790e-01  -4.9044241e-01
   1.9967042e-01  -4.8983551e-01
   1.9754513e-01  -4.8882579e-01
   1.9538060e-01  -4.8780576e-01
   1.9326454e-01  -4.8682276e-01
   1.9122816e-01  -4.8588446e-01
   1.8933617e-01  -4.8501973e-01
   1.8763984e-01  -4.8424646e-01
   1.8618184e-01  -4.8353685e-01
   1.8521358e-01  -4.8317654e-01
   1.8292984e-01  -4.8215499e-01
   1.8091105e-01  -4.8126550e-01
   1.7888704e-01  -4.8037789e-01
   1.7678536e-01  -4.7945492e-01
   1.7445421e-01  -4.7801182e-01
   1.7235879e-01  -4.7652308e-01
   1.7044228e-01  -4.7511522e-01
   1.6846611e-01  -4.7369033e-01
   1.6650170e-01  -4.7227839e-01
   1.6456544e-01  -4.7090438e-01
   1.6264037e-01  -4.6954936e-01
   1.6064051e-01  -4.6813063e-01
   1.5864883e-01  -4.6674386e-01
   1.5688963e-01  -4.6554046e-01
   1.5525116e-01  -4.6443171e-01
   1.5428493e-01  -4.6376871e-01
   1.5254531e-01  -4.6256016e-01
   1.5084856e-01  -4.6140349e-01
   1.4866489e-01  -4.5933042e-01
   1.4661666e-01  -4.5733023e-01
   1.4441067e-01  -4.5516803e-01
   1.4233556e-01  -4.5313488e-01
   1.4031712e-01  -4.5117392e-01
   1.3817815e-01  -4.4909763e-01
   1.3636174e-01  -4.4733555e-01
   1.3510384e-01  -4.4602868e-01
   1.3331704e-01  -4.4440088e-01
   1.3118544e-01  -4.4235503e-01
   1.2916808e-01  -4.4038932e-01
   1.2710092e-01  -4.3839547e-01
   1.2516936e-01  -4.3653234e-01
   1.2325338e-01  -4.3469213e-01
   1.2130805e-01  -4.3282119e-01
   1.1929294e-01  -4.3091343e-01
   1.1759292e-01  -4.2928684e-01
   1.1608331e-01  -4.2784139e-01
   1.1485011e-01  -4.2666372e-01
   1.1324653e-01  -4.2513171e-01
   1.1101774e-01  -4.2262954e-01
   1.0895258e-01  -4.2022583e-01
   1.0679315e-01  -4.1768567e-01
   1.0473813e-01  -4.1528664e-01
   1.0257907e-01  -4.1279847e-01
   1.0081135e-01  -4.1076176e-01
   9.9752585e-02  -4.0940457e-01
   9.7488502e-02  -4.0695678e-01
   9.5684918e-02  -4.0477855e-01
   9.3678540e-02  -4.0243541e-01
   9.1797562e-02  -4.0023724e-01
   8.9909262e-02  -3.9803399e-01
   8.8075380e-02  -3.9590387e-01
   8.6552378e-02  -3.9399604e-01
   8.5310022e-02  -3.9229836e-01
   8.3676306e-02  -3.9006545e-01
   8.1357188e-02  -3.8684242e-01
   7.9240869e-02  -3.8392205e-01
   7.7192210e-02  -3.8109663e-01
   7.5021153e-02  -3.7812495e-01
   7.3254570e-02  -3.7568815e-01
   7.2322696e-02  -3.7425606e-01
   7.1451447e-02  -3.7319188e-01
   6.9472096e-02  -3.7040110e-01
   6.7477075e-02  -3.6746367e-01
   6.5470926e-02  -3.6410085e-01
   6.3495345e-02  -3.6083557e-01
   6.2337535e-02  -3.5877812e-01
   6.0158601e-02  -3.5531326e-01
   5.8417108e-02  -3.5234191e-01
   5.6492266e-02  -3.4883113e-01
   5.4723172e-02  -3.4537596e-01
   5.3214332e-02  -3.4243712e-01
   5.1860988e-02  -3.3982118e-01
   5.0096964e-02  -3.3621408e-01
   4.7884580e-02  -3.3121757e-01
   4.5861273e-02  -3.2672431e-01
   4.4831687e-02  -3.2423886e-01
   4.3933574e-02  -3.2217135e-01
   4.1950964e-02  -3.1702273e-01
   3.9773847e-02  -3.1129446e-01
   3.8020732e-02  -3.0635748e-01
   3.7232943e-02  -3.0390500e-01
   3.6161771e-02  -3.0090052e-01
   3.4156196e-02  -2.9455580e-01
   3.3141794e-02  -2.9114806e-01
   3.2272679e-02  -2.8836665e-01
   3.0347912e-02  -2.8137957e-01
   2.8425015e-02  -2.7413795e-01
   2.7472146e-02  -2.7019718e-01
   2.6489260e-02  -2.6623932e-01
   2.4555210e-02  -2.5773112e-01
   2.3616395e-02  -2.5319204e-01
   2.2653446e-02  -2.4875671e-01
   2.0749717e-02  -2.3892884e-01
   1.9932681e-02  -2.3429121e-01
   1.8629303e-02  -2.2693451e-01
   1.7725532e-02  -2.2129362e-01
   1.6933428e-02  -2.1643421e-01
   1.5590163e-02  -2.0713758e-01
   1.4855580e-02  -2.0218033e-01
   1.3561756e-02  -1.9199880e-01
   1.2927216e-02  -1.8716712e-01
   1.1675096e-02  -1.7598742e-01
   1.1039066e-02  -1.7026548e-01
   9.8121088e-03  -1.5747309e-01
   9.1068722e-03  -1.5001222e-01
   8.1626451e-03  -1.3819885e-01
   7.3384141e-03  -1.2753348e-01
   6.6953360e-03  -1.1764382e-01
   6.0291508e-03  -1.0656799e-01
   5.2162813e-03  -9.1539464e-02
   4.8573171e-03  -8.3384529e-02
   4.4700058e-03  -7.3330155e-02
   4.0625206e-03  -6.1229509e-02
   3.6817259e-03  -4.8114552e-02
   3.5264067e-03  -4.0958780e-02
   3.3922007e-03  -3.3757044e-02
   3.2746140e-03  -2.5946470e-02
   3.2288450e-03  -2.1960820e-02
   3.1810726e-03  -1.6989024e-02
   3.1687326e-03  -1.5218698e-02
   3.1574485e-03  -1.3719789e-02
   3.1484338e-03  -1.2396127e-02
   3.1420011e-03  -1.1090867e-02
   3.1332659e-03  -9.2816893e-03
   3.1255947e-03  -7.3968871e-03
   3.1197684e-03  -5.3957898e-03
   3.1152904e-03  -3.3918965e-03


==> data/DARPA_waterline_o5_06.dat <==
  -3.8201349e-10   5.4010537e-35
   9.2458378e-07  -1.9354601e-03
   3.2362424e-06  -3.8627497e-03
   1.3738529e-05  -7.6488133e-03
   1.8870733e-05  -9.4991039e-03
   3.0015766e-05  -1.3055991e-02
   5.2145009e-05  -1.6494832e-02
   1.0573226e-04  -2.3699197e-02
   1.4351108e-04  -2.7395863e-02
   3.3450923e-04  -4.1312329e-02
   4.7695954e-04  -4.8983141e-02
   8.6135923e-04  -6.4883564e-02
   1.1798224e-03  -7.5169144e-02
   1.7164003e-03  -8.9463463e-02
   2.5810646e-03  -1.0839453e-01
   3.1793765e-03  -1.1936762e-01
   4.6164667e-03  -1.4147552e-01
   5.3777080e-03  -1.5156060e-01
   7.1192592e-03  -1.7163822e-01
   8.0432855e-03  -1.8102503e-01
   8.9358943e-03  -1.8944417e-01
   1.0842025e-02  -2.0568316e-01
   1.1837883e-02  -2.1338980e-01
   1.4083497e-02  -2.2916729e-01
   1.5268250e-02  -2.3672725e-01
   1.7516621e-02  -2.4990078e-01
   1.8664919e-02  -2.5607999e-01
   2.1034708e-02  -2.6800561e-01
   2.2358661e-02  -2.7407497e-01
   2.4988607e-02  -2.8541911e-01
   2.6288546e-02  -2.9051332e-01
   2.8987390e-02  -3.0053245e-01
   3.0462641e-02  -3.0566020e-01
   3.3313223e-02  -3.1486240e-01
   3.4787411e-02  -3.1925384e-01
   3.7784259e-02  -3.2770717e-01
   3.9321956e-02  -3.3183186e-01
   4.2352579e-02  -3.3930549e-01
   4.3889093e-02  -3.4299101e-01
   4.6976433e-02  -3.4977006e-01
   4.8623391e-02  -3.5324963e-01
   5.1697481e-02  -3.5943681e-01
   5.3281094e-02  -3.6235843e-01
   5.6541705e-02  -3.6838467e-01
   5.8241488e-02  -3.7134197e-01
   6.1477704e-02  -3.7646639e-01
   6.3106334e-02  -3.7904694e-01
   6.6430784e-02  -3.8431936e-01
   6.8246990e-02  -3.8715983e-01
   7.1624312e-02  -3.9160063e-01
   7.3301791e-02  -3.9380679e-01
   7.6505207e-02  -3.9802288e-01
   7.8315416e-02  -4.0040726e-01
   8.1783200e-02  -4.0497749e-01
   8.3590825e-02  -4.0735852e-01
   8.6950338e-02  -4.1178824e-01
   8.8714989e-02  -4.1380326e-01
   9.2073084e-02  -4.1754458e-01
   9.3950517e-02  -4.1963762e-01
   9.7458375e-02  -4.2354389e-01
   9.9345896e-02  -4.2564964e-01
   1.0268428e-01  -4.2938101e-01
   1.0449162e-01  -4.3139952e-01
   1.0785565e-01  -4.3516334e-01
   1.0978891e-01  -4.3732735e-01
   1.1332714e-01  -4.4112725e-01
   1.1522281e-01  -4.4286465e-01
   1.1854331e-01  -4.4591574e-01
   1.2030869e-01  -4.4754253e-01
   1.2360415e-01  -4.5058494e-01
   1.2558654e-01  -4.5241778e-01
   1.2910757e-01  -4.5567765e-01
   1.3115217e-01  -4.5757128e-01
   1.3460104e-01  -4.6075137e-01
   1.3663099e-01  -4.6263137e-01
   1.3981622e-01  -4.6559506e-01
   1.4176385e-01  -4.6741194e-01
   1.4513805e-01  -4.7056272e-01
   1.4723608e-01  -4.7252954e-01
   1.5078404e-01  -4.7583792e-01
   1.5290564e-01  -4.7724627e-01
   1.5635349e-01  -4.7953901e-01
   1.5846312e-01  -4.8094491e-01
   1.6148636e-01  -4.8296867e-01
   1.6349717e-01  -4.8432263e-01
   1.6680468e-01  -4.8655539e-01
   1.6902663e-01  -4.8805387e-01
   1.7249780e-01  -4.9040996e-01
   1.7480993e-01  -4.9195608e-01
   1.7831081e-01  -4.9373084e-01
   1.8068101e-01  -4.9471747e-01
   1.8417626e-01  -4.9616200e-01
   1.8654530e-01  -4.9713195e-01
   1.8995002e-01  -4.9858238e-01
   1.9230267e-01  -4.9958831e-01
   1.9528590e-01  -5.0085951e-01
   1.9744493e-01  -5.0179650e-01
   2.0035080e-01  -5.0308168e-01
   2.0279276e-01  -5.0354332e-01
   2.0594254e-01  -5.0410587e-01
   2.0855780e-01  -5.0458808e-01
   2.1177104e-01  -5.0517539e-01
   2.1444421e-01  -5.0566301e-01
   2.1754305e-01  -5.0632001e-01
   2.2020260e-01  -5.0689304e-01
   2.2313398e-01  -5.0754443e-01
   2.2571081e-01  -5.0812246e-01
   2.2765675e-01  -5.0861983e-01
   2.2919708e-01  -5.0896064e-01
   2.2997900e-01  -5.0912438e-01
   2.3077019e-01  -5.0928886e-01
   2.3140670e-01  -5.0941982e-01
   2.3203432e-01  -5.0955074e-01
   2.3232045e-01  -5.0961071e-01
   2.3267627e-01  -5.0968638e-01
   2.3323618e-01  -5.0980684e-01
   2.3357288e-01  -5.0984757e-01
   2.3438391e-01  -5.0996844e-01
   2.3488235e-01  -5.1005986e-01
   2.3615368e-01  -5.1035393e-01
   2.3715046e-01  -5.1059665e-01
   2.3895872e-01  -5.1103197e-01
   2.4168525e-01  -5.1185381e-01
   2.4452564e-01  -5.1244081e-01
   2.4728280e-01  -5.1314701e-01
   2.5031723e-01  -5.1385572e-01
   2.5308890e-01  -5.1446728e-01
   2.5623909e-01  -5.1510132e-01
   2.5897104e-01  -5.1564556e-01
   2.6219774e-01  -5.1623875e-01
   2.6487180e-01  -5.1673628e-01
   2.6815815e-01  -5.1726713e-01
   2.7077662e-01  -5.1770052e-01
   2.7411674e-01  -5.1825912e-01
   2.7668222e-01  -5.1868735e-01
   2.8007473e-01  -5.1923357e-01
   2.8258803e-01  -5.1962477e-01
   2.8602750e-01  -5.2015826e-01
   2.8849395e-01  -5.2046205e-01
   2.9196450e-01  -5.2093168e-01
   2.9439997e-01  -5.2126910e-01
   2.9791008e-01  -5.2175908e-01
   3.0030606e-01  -5.2212715e-01
   3.0385452e-01  -5.2263216e-01
   3.0621237e-01  -5.2295675e-01
   3.0979417e-01  -5.2341172e-01
   3.1211881e-01  -5.2369496e-01
   3.1572949e-01  -5.2413513e-01
   3.1802540e-01  -5.2440909e-01
   3.2166262e-01  -5.2482088e-01
   3.2393213e-01  -5.2502337e-01
   3.2758248e-01  -5.2533799e-01
   3.2983893e-01  -5.2554239e-01
   3.3351337e-01  -5.2589338e-01
   3.3574588e-01  -5.2611570e-01
   3.3944747e-01  -5.2639470e-01
   3.4165269e-01  -5.2658560e-01
   3.4538015e-01  -5.2687862e-01
   3.4755967e-01  -5.2705323e-01
   3.5131418e-01  -5.2732417e-01
   3.5346681e-01  -5.2746412e-01
   3.5724425e-01  -5.2768344e-01
   3.5937403e-01  -5.2777677e-01
   3.6316520e-01  -5.2792299e-01
   3.6528126e-01  -5.2800022e-01
   3.6909072e-01  -5.2811638e-01
   3.7118859e-01  -5.2816526e-01
   3.7501764e-01  -5.2822116e-01
   3.7709574e-01  -5.2824291e-01
   3.8094335e-01  -5.2830086e-01
   3.8300307e-01  -5.2831744e-01
   3.8687631e-01  -5.2831499e-01
   3.8891049e-01  -5.2829565e-01
   3.9281127e-01  -5.2822257e-01
   3.9481795e-01  -5.2816703e-01
   3.9874787e-01  -5.2802278e-01
   4.0072538e-01  -5.2793242e-01
   4.0270636e-01  -5.2782841e-01
   4.0663277e-01  -5.2758890e-01
   4.0864435e-01  -5.2744917e-01
   4.1254009e-01  -5.2714732e-01
   4.1458241e-01  -5.2697245e-01
   4.1844733e-01  -5.2661212e-01
   4.2052077e-01  -5.2640224e-01
   4.2435448e-01  -5.2598528e-01
   4.2646021e-01  -5.2573896e-01
   4.3026152e-01  -5.2526727e-01
   4.3240207e-01  -5.2498646e-01
   4.3616847e-01  -5.2445119e-01
   4.3834802e-01  -5.2423736e-01
   4.4207521e-01  -5.2372779e-01
   4.4429126e-01  -5.2336208e-01
   4.4798184e-01  -5.2272245e-01
   4.5023254e-01  -5.2231404e-01
   4.5388833e-01  -5.2159336e-01
   4.5617675e-01  -5.2126292e-01
   4.5979458e-01  -5.2062940e-01
   4.6211897e-01  -5.2014665e-01
   4.6570075e-01  -5.1942610e-01
   4.6806166e-01  -5.1893477e-01
   4.7160676e-01  -5.1816955e-01
   4.7400393e-01  -5.1763172e-01
   4.7751259e-01  -5.1682354e-01
   4.7994519e-01  -5.1624437e-01
   4.8341824e-01  -5.1539767e-01
   4.8588518e-01  -5.1477927e-01
   4.8932366e-01  -5.1390471e-01
   4.9182169e-01  -5.1326512e-01
   4.9522893e-01  -5.1237790e-01
   4.9775717e-01  -5.1170094e-01
   5.0113402e-01  -5.1079053e-01
   5.0369170e-01  -5.1009506e-01
   5.0703897e-01  -5.0917885e-01
   5.0962463e-01  -5.0845647e-01
   5.1294380e-01  -5.0752021e-01
   5.1555554e-01  -5.0677227e-01
   5.1884851e-01  -5.0582545e-01
   5.2148400e-01  -5.0506581e-01
   5.2475314e-01  -5.0409184e-01
   5.2740885e-01  -5.0346686e-01
   5.3065810e-01  -5.0269684e-01
   5.3333070e-01  -5.0193489e-01
   5.3656277e-01  -5.0099973e-01
   5.3925333e-01  -5.0020835e-01
   5.4246728e-01  -4.9919918e-01
   5.4517667e-01  -4.9851522e-01
   5.4837178e-01  -4.9758772e-01
   5.5109767e-01  -4.9689510e-01
   5.5427651e-01  -4.9599999e-01
   5.5701551e-01  -4.9519829e-01
   5.6018115e-01  -4.9427609e-01
   5.6293216e-01  -4.9347634e-01
   5.6608585e-01  -4.9256328e-01
   5.6884642e-01  -4.9176576e-01
   5.7199062e-01  -4.9086074e-01
   5.7475883e-01  -4.9006605e-01
   5.7789546e-01  -4.8916933e-01
   5.8066998e-01  -4.8837917e-01
   5.8380039e-01  -4.8749180e-01
   5.8657919e-01  -4.8670777e-01
   5.8970542e-01  -4.8583008e-01
   5.9248633e-01  -4.8505366e-01
   5.9561057e-01  -4.8418642e-01
   5.9839123e-01  -4.8342001e-01
   6.0151588e-01  -4.8256476e-01
   6.0429436e-01  -4.8181118e-01
   6.0742135e-01  -4.8097027e-01
   6.1019614e-01  -4.8023323e-01
   6.1332698e-01  -4.7941470e-01
   6.1609622e-01  -4.7870607e-01
   6.1923278e-01  -4.7792507e-01
   6.2199715e-01  -4.7721810e-01
   6.2513858e-01  -4.7648754e-01
   6.2790446e-01  -4.7573194e-01
   6.3104478e-01  -4.7486126e-01
   6.3379575e-01  -4.7413025e-01
   6.3695131e-01  -4.7330548e-01
   6.3968378e-01  -4.7260241e-01
   6.4285814e-01  -4.7179787e-01
   6.4556794e-01  -4.7112381e-01
   6.4876529e-01  -4.7034138e-01
   6.5144786e-01  -4.6969999e-01
   6.5467279e-01  -4.6894344e-01
   6.5732049e-01  -4.6841547e-01
   6.6058038e-01  -4.6788298e-01
   6.6318884e-01  -4.6731915e-01
   6.6648848e-01  -4.6658999e-01
   6.6906104e-01  -4.6606579e-01
   6.7239695e-01  -4.6536437e-01
   6.7492495e-01  -4.6483489e-01
   6.7830605e-01  -4.6415323e-01
   6.8078593e-01  -4.6367998e-01
   6.8421568e-01  -4.6304963e-01
   6.8664552e-01  -4.6266229e-01
   6.9012570e-01  -4.6214525e-01
   6.9249391e-01  -4.6180849e-01
   6.9603652e-01  -4.6129236e-01
   6.9835121e-01  -4.6099135e-01
   7.0194712e-01  -4.6056574e-01
   7.0419565e-01  -4.6041209e-01
   7.0785807e-01  -4.6017901e-01
   7.1002220e-01  -4.6008823e-01
   7.1376826e-01  -4.6001746e-01
   7.1584183e-01  -4.6003639e-01
   7.1967223e-01  -4.6018757e-01
   7.2164334e-01  -4.6033399e-01
   7.2359515e-01  -4.6052453e-01
   7.2738933e-01  -4.6105746e-01
   7.2941261e-01  -4.6143951e-01
   7.3297255e-01  -4.6226420e-01
   7.3503363e-01  -4.6268930e-01
   7.3831030e-01  -4.6370971e-01
   7.3959915e-01  -4.6420743e-01
   7.4088908e-01  -4.6474623e-01
   7.4221405e-01  -4.6534410e-01
   7.4286727e-01  -4.6566370e-01
   7.4376108e-01  -4.6612941e-01
   7.4423485e-01  -4.6636797e-01
   7.4498780e-01  -4.6678345e-01
   7.4527811e-01  -4.6695075e-01
   7.4598577e-01  -4.6734798e-01
   7.4636097e-01  -4.6755829e-01
   7.4677974e-01  -4.6779131e-01
   7.4764869e-01  -4.6828526e-01
   7.4906335e-01  -4.6907392e-01
   7.5121493e-01  -4.7024316e-01
   7.5355228e-01  -4.7149641e-01
   7.5658988e-01  -4.7255634e-01
   7.5905425e-01  -4.7339146e-01
   7.6206977e-01  -4.7428468e-01
   7.6465061e-01  -4.7497888e-01
   7.6752130e-01  -4.7548379e-01
   7.7008183e-01  -4.7541354e-01
   7.7213968e-01  -4.7521370e-01
   7.7479474e-01  -4.7496870e-01
   7.7760374e-01  -4.7427905e-01
   7.8056988e-01  -4.7303530e-01
   7.8326448e-01  -4.7178901e-01
   7.8623714e-01  -4.7002287e-01
   7.8876917e-01  -4.6822968e-01
   7.9156431e-01  -4.6619089e-01
   7.9375613e-01  -4.6444816e-01
   7.9652851e-01  -4.6166546e-01
   7.9880174e-01  -4.5923425e-01
   8.0172588e-01  -4.5610756e-01
   8.0390167e-01  -4.5344536e-01
   8.0666060e-01  -4.4961446e-01
   8.0881779e-01  -4.4660742e-01
   8.1167596e-01  -4.4252421e-01
   8.1372695e-01  -4.3911020e-01
   8.1656065e-01  -4.3433523e-01
   8.1860448e-01  -4.3088853e-01
   8.2155182e-01  -4.2570444e-01
   8.2349446e-01  -4.2183798e-01
   8.2615047e-01  -4.1651928e-01
   8.2804984e-01  -4.1270859e-01
   8.3093376e-01  -4.0691829e-01
   8.3266893e-01  -4.0310643e-01
   8.3541594e-01  -3.9678999e-01
   8.3723587e-01  -3.9262259e-01
   8.4010920e-01  -3.8600715e-01
   8.4191600e-01  -3.8183155e-01
   8.4477180e-01  -3.7490115e-01
   8.4646402e-01  -3.7047671e-01
   8.4924472e-01  -3.6324622e-01
   8.5091511e-01  -3.5889509e-01
   8.5369030e-01  -3.5165199e-01
   8.5534393e-01  -3.4733412e-01
   8.5817557e-01  -3.3990504e-01
   8.5983028e-01  -3.3554070e-01
   8.6265639e-01  -3.2769407e-01
   8.6426619e-01  -3.2305722e-01
   8.6709760e-01  -3.1488873e-01
   8.6867038e-01  -3.1035794e-01
   8.7142129e-01  -3.0240744e-01
   8.7304954e-01  -2.9770165e-01
   8.7585305e-01  -2.8959761e-01
   8.7737541e-01  -2.8518835e-01
   8.8027792e-01  -2.7677373e-01
   8.8183199e-01  -2.7226415e-01
   8.8470473e-01  -2.6391977e-01
   8.8626143e-01  -2.5939511e-01
   8.8910014e-01  -2.5113143e-01
   8.9066585e-01  -2.4656919e-01
   8.9353226e-01  -2.3830217e-01
   8.9506042e-01  -2.3392242e-01
   8.9797269e-01  -2.2558714e-01
   8.9944612e-01  -2.2136463e-01
   9.0232741e-01  -2.1310016e-01
   9.0386110e-01  -2.0869637e-01
   9.0669407e-01  -2.0055982e-01
   9.0824725e-01  -1.9609256e-01
   9.1117155e-01  -1.8768003e-01
   9.1263402e-01  -1.8347087e-01
   9.1564366e-01  -1.7479724e-01
   9.1711572e-01  -1.7055692e-01
   9.2004920e-01  -1.6209709e-01
   9.2154395e-01  -1.5787283e-01
   9.2444688e-01  -1.5039773e-01
   9.2600408e-01  -1.4638235e-01
   9.2755065e-01  -1.4239469e-01
   9.2909523e-01  -1.3841150e-01
   9.3062857e-01  -1.3444590e-01
   9.3385714e-01  -1.2609981e-01
   9.3544760e-01  -1.2209115e-01
   9.3688617e-01  -1.1879464e-01
   9.3826456e-01  -1.1563516e-01
   9.4155173e-01  -1.0809798e-01
   9.4319628e-01  -1.0432964e-01
   9.4465967e-01  -1.0097389e-01
   9.4603275e-01  -9.8151507e-02
   9.4940764e-01  -9.1397837e-02
   9.5103083e-01  -8.8155421e-02
   9.5254994e-01  -8.5198739e-02
   9.5395143e-01  -8.2794925e-02
   9.5747431e-01  -7.6763046e-02
   9.5926648e-01  -7.4032617e-02
   9.6168665e-01  -7.0604415e-02
   9.6318892e-01  -6.8648943e-02
   9.6581465e-01  -6.5509472e-02
   9.6757161e-01  -6.3873542e-02
   9.7100594e-01  -6.1170100e-02
   9.7274396e-01  -6.0129878e-02
   9.7430017e-01  -5.9523200e-02
   9.7531385e-01  -5.9127141e-02
   9.7639219e-01  -5.8956195e-02
   9.7691768e-01  -5.8891035e-02
   9.7781207e-01  -5.8779464e-02
   9.7819573e-01  -5.8734009e-02
   9.7886150e-01  -5.8698181e-02
   9.7925549e-01  -5.8615319e-02
   9.8015515e-01  -5.8424012e-02
   9.8063967e-01  -5.8317452e-02
   9.8228404e-01  -5.7625963e-02
   9.8317623e-01  -5.7178127e-02
   9.8518241e-01  -5.5599106e-02
   9.8681576e-01  -5.3967601e-02
   9.8815331e-01  -5.2263708e-02
   9.8937271e-01  -5.0446645e-02
   9.9168367e-01  -4.6198262e-02
   9.9243877e-01  -4.4541195e-02
   9.9317655e-01  -4.2771636e-02
   9.9403127e-01  -4.0492296e-02
   9.9539166e-01  -3.6245612e-02
   9.9617253e-01  -3.3423393e-02
   9.9684615e-01  -3.0644201e-02
   9.9800635e-01  -2.4857480e-02
   9.9831665e-01  -2.2989163e-02
   9.9888034e-01  -1.9047167e-02
   9.9913145e-01  -1.6950748e-02
   9.9956892e-01  -1.2408208e-02
   9.9967244e-01  -1.1045532e-02
   9.9984767e-01  -8.2171009e-03
   9.9990986e-01  -6.9354376e-03
   1.0000161e+00  -3.8389453e-03
   1.0000300e+00  -2.6975204e-03
   1.0000464e+00  -1.3259089e-03


==> data/DARPA_waterline_o5_07.dat <==
   3.1126515e-03  -6.2540509e-04
   3.1140369e-03  -2.0070727e-03
   3.1160601e-03  -4.0101086e-03
   3.1217801e-03  -6.0046459e-03
   3.1276902e-03  -7.9859849e-03
   3.1365601e-03  -9.8865679e-03
   3.1461075e-03  -1.1813918e-02
   3.1536366e-03  -1.3067989e-02
   3.1819965e-03  -1.6999956e-02
   3.2034861e-03  -1.9412194e-02
   3.2420781e-03  -2.3125126e-02
   3.2919494e-03  -2.7177088e-02
   3.4199983e-03  -3.5474891e-02
   3.5790426e-03  -4.3588763e-02
   3.7687372e-03  -5.1461202e-02
   4.2664317e-03  -6.7911135e-02
   4.7478153e-03  -8.0878744e-02
   5.1997721e-03  -9.1090430e-02
   5.5024312e-03  -9.6716645e-02
   5.9690053e-03  -1.0573942e-01
   6.9351619e-03  -1.2153723e-01
   7.4629481e-03  -1.2883877e-01
   8.0908222e-03  -1.3757498e-01
   8.8510748e-03  -1.4659608e-01
   9.4055039e-03  -1.5326062e-01
   1.0524874e-02  -1.6483956e-01
   1.1092833e-02  -1.7062466e-01
   1.2342074e-02  -1.8180554e-01
   1.2981877e-02  -1.8745989e-01
   1.4352457e-02  -1.9804190e-01
   1.5076130e-02  -2.0363379e-01
   1.6546234e-02  -2.1354508e-01
   1.7573281e-02  -2.2035986e-01
   1.8811881e-02  -2.2776844e-01
   2.0318322e-02  -2.3645217e-01
   2.1209182e-02  -2.4109569e-01
   2.2417731e-02  -2.4727958e-01
   2.3714575e-02  -2.5371268e-01
   2.4932138e-02  -2.5918074e-01
   2.6215677e-02  -2.6482932e-01
   2.7615307e-02  -2.7074566e-01
   2.8867624e-02  -2.7562675e-01
   3.0219068e-02  -2.8068088e-01
   3.1669535e-02  -2.8594142e-01
   3.3040873e-02  -2.9075624e-01
   3.4521406e-02  -2.9547272e-01
   3.5936839e-02  -2.9986689e-01
   3.7820118e-02  -3.0558284e-01
   3.8903077e-02  -3.0865979e-01
   4.0188352e-02  -3.1214787e-01
   4.1699102e-02  -3.1614499e-01
   4.3265150e-02  -3.2015044e-01
   4.4826477e-02  -3.2409668e-01
   4.6374833e-02  -3.2757659e-01
   4.7906142e-02  -3.3100026e-01
   4.9452723e-02  -3.3445056e-01
   5.0808799e-02  -3.3743079e-01
   5.2191618e-02  -3.4020196e-01
   5.4122367e-02  -3.4392620e-01
   5.5629566e-02  -3.4687127e-01
   5.7310066e-02  -3.5002871e-01
   5.9056325e-02  -3.5309909e-01
   6.0441434e-02  -3.5547601e-01
   6.1632577e-02  -3.5747347e-01
   6.3883864e-02  -3.6113019e-01
   6.5475353e-02  -3.6377665e-01
   6.7156569e-02  -3.6655897e-01
   6.8753935e-02  -3.6904261e-01
   7.0590825e-02  -3.7158324e-01
   7.2597549e-02  -3.7442556e-01
   7.4100173e-02  -3.7648497e-01
   7.5544938e-02  -3.7843373e-01
   7.7235985e-02  -3.8074852e-01
   7.8966951e-02  -3.8312213e-01
   8.0682187e-02  -3.8547247e-01
   8.2516030e-02  -3.8798680e-01
   8.3989355e-02  -3.9004572e-01
   8.5230230e-02  -3.9176905e-01
   8.7662672e-02  -3.9491771e-01
   8.9186656e-02  -3.9672396e-01
   9.0934545e-02  -3.9875020e-01
   9.2700777e-02  -4.0079536e-01
   9.4462500e-02  -4.0283718e-01
   9.6320176e-02  -4.0498824e-01
   9.7809194e-02  -4.0677704e-01
   9.9541992e-02  -4.0878618e-01
   1.0158197e-01  -4.1109336e-01
   1.0310273e-01  -4.1280989e-01
   1.0486095e-01  -4.1483812e-01
   1.0663485e-01  -4.1688193e-01
   1.0842351e-01  -4.1894629e-01
   1.1011426e-01  -4.2092021e-01
   1.1203740e-01  -4.2307890e-01
   1.1360168e-01  -4.2476512e-01
   1.1561187e-01  -4.2671511e-01
   1.1739659e-01  -4.2840065e-01
   1.1881990e-01  -4.2974219e-01
   1.2062831e-01  -4.3141379e-01
   1.2246068e-01  -4.3314947e-01
   1.2426406e-01  -4.3485314e-01
   1.2610474e-01  -4.3659056e-01
   1.2790913e-01  -4.3830375e-01
   1.2985344e-01  -4.4014208e-01
   1.3147038e-01  -4.4169564e-01
   1.3299123e-01  -4.4316547e-01
   1.3450573e-01  -4.4461835e-01
   1.3694295e-01  -4.4691753e-01
   1.3849369e-01  -4.4838708e-01
   1.4030504e-01  -4.5010376e-01
   1.4211057e-01  -4.5181623e-01
   1.4394911e-01  -4.5357088e-01
   1.4581764e-01  -4.5536538e-01
   1.4754760e-01  -4.5702596e-01
   1.4952373e-01  -4.5891416e-01
   1.5115228e-01  -4.6035497e-01
   1.5270438e-01  -4.6141355e-01
   1.5497773e-01  -4.6294972e-01
   1.5678992e-01  -4.6415485e-01
   1.5826818e-01  -4.6513419e-01
   1.5991789e-01  -4.6621481e-01
   1.6206628e-01  -4.6769623e-01
   1.6392834e-01  -4.6896223e-01
   1.6575953e-01  -4.7020173e-01
   1.6761520e-01  -4.7146606e-01
   1.6953678e-01  -4.7278181e-01
   1.7147341e-01  -4.7411090e-01
   1.7328377e-01  -4.7536730e-01
   1.7529291e-01  -4.7667110e-01
   1.7708300e-01  -4.7766227e-01
   1.7881904e-01  -4.7839687e-01
   1.8062942e-01  -4.7914302e-01
   1.8245958e-01  -4.7988800e-01
   1.8421473e-01  -4.8060530e-01
   1.8692446e-01  -4.8170637e-01
   1.8846863e-01  -4.8233594e-01
   1.9017979e-01  -4.8302633e-01
   1.9207683e-01  -4.8380953e-01
   1.9232637e-01  -4.8391254e-01
   1.9398754e-01  -4.8458087e-01
   1.9590191e-01  -4.8534755e-01
   1.9805338e-01  -4.8622526e-01
   2.0008687e-01  -4.8709411e-01
   2.0200840e-01  -4.8751106e-01
   2.0393942e-01  -4.8780440e-01
   2.0588223e-01  -4.8809762e-01
   2.0783342e-01  -4.8839220e-01
   2.0978891e-01  -4.8866388e-01
   2.1174442e-01  -4.8890890e-01
   2.1369618e-01  -4.8919642e-01
   2.1564132e-01  -4.8950346e-01
   2.1757686e-01  -4.8980982e-01
   2.1949912e-01  -4.9013613e-01
   2.2140407e-01  -4.9045896e-01
   2.2328678e-01  -4.9078307e-01
   2.2508883e-01  -4.9109080e-01
   2.2685409e-01  -4.9137958e-01
   2.2767315e-01  -4.9156628e-01
   2.2770249e-01  -4.9157307e-01
   2.2856830e-01  -4.9171997e-01
   2.2942495e-01  -4.9186473e-01
   2.3041266e-01  -4.9203985e-01
   2.3089037e-01  -4.9213108e-01
   2.3134404e-01  -4.9220847e-01
   2.3176848e-01  -4.9227771e-01
   2.3218810e-01  -4.9234677e-01
   2.3256592e-01  -4.9240631e-01
   2.3317410e-01  -4.9250358e-01
   2.3323746e-01  -4.9251346e-01
   2.3359180e-01  -4.9254454e-01
   2.3400615e-01  -4.9259044e-01
   2.3442870e-01  -4.9264682e-01
   2.3465431e-01  -4.9268141e-01
   2.3488706e-01  -4.9271666e-01
   2.3544038e-01  -4.9280438e-01
   2.3637232e-01  -4.9298286e-01
   2.3723714e-01  -4.9315930e-01
   2.3813919e-01  -4.9331776e-01
   2.3977846e-01  -4.9371045e-01
   2.4155166e-01  -4.9401525e-01
   2.4341979e-01  -4.9432037e-01
   2.4531863e-01  -4.9471123e-01
   2.4723901e-01  -4.9506573e-01
   2.4917563e-01  -4.9541790e-01
   2.5112389e-01  -4.9575974e-01
   2.5307999e-01  -4.9609135e-01
   2.5504108e-01  -4.9641362e-01
   2.5700524e-01  -4.9672749e-01
   2.5897122e-01  -4.9703398e-01
   2.6093828e-01  -4.9733161e-01
   2.6290596e-01  -4.9762316e-01
   2.6487401e-01  -4.9791026e-01
   2.6684227e-01  -4.9819353e-01
   2.6881066e-01  -4.9847338e-01
   2.7077912e-01  -4.9875001e-01
   2.7274763e-01  -4.9902349e-01
   2.7471617e-01  -4.9929378e-01
   2.7668473e-01  -4.9956082e-01
   2.7865331e-01  -4.9982449e-01
   2.8062190e-01  -5.0008570e-01
   2.8259051e-01  -5.0031894e-01
   2.8455912e-01  -5.0054977e-01
   2.8652773e-01  -5.0081370e-01
   2.8849635e-01  -5.0107442e-01
   2.9046501e-01  -5.0130062e-01
   2.9243365e-01  -5.0149449e-01
   2.9440226e-01  -5.0174829e-01
   2.9637091e-01  -5.0204312e-01
   2.9833958e-01  -5.0230725e-01
   3.0030827e-01  -5.0256621e-01
   3.0227698e-01  -5.0282053e-01
   3.0424570e-01  -5.0307092e-01
   3.0621443e-01  -5.0331746e-01
   3.0818318e-01  -5.0356018e-01
   3.1015195e-01  -5.0379901e-01
   3.1212073e-01  -5.0403383e-01
   3.1408952e-01  -5.0426451e-01
   3.1605833e-01  -5.0449087e-01
   3.1802715e-01  -5.0471273e-01
   3.1999598e-01  -5.0492989e-01
   3.2196483e-01  -5.0514220e-01
   3.2393369e-01  -5.0534944e-01
   3.2590256e-01  -5.0555142e-01
   3.2787144e-01  -5.0574788e-01
   3.2984034e-01  -5.0593860e-01
   3.3180926e-01  -5.0612336e-01
   3.3377818e-01  -5.0630222e-01
   3.3574712e-01  -5.0647496e-01
   3.3771610e-01  -5.0665270e-01
   3.3968502e-01  -5.0678611e-01
   3.4165386e-01  -5.0688769e-01
   3.4362274e-01  -5.0703705e-01
   3.4559167e-01  -5.0719250e-01
   3.4756061e-01  -5.0733144e-01
   3.4952958e-01  -5.0747039e-01
   3.5149856e-01  -5.0760059e-01
   3.5346756e-01  -5.0772161e-01
   3.5543657e-01  -5.0783317e-01
   3.5740559e-01  -5.0793505e-01
   3.5937462e-01  -5.0802703e-01
   3.6134367e-01  -5.0810887e-01
   3.6331272e-01  -5.0818026e-01
   3.6528178e-01  -5.0824086e-01
   3.6725086e-01  -5.0829002e-01
   3.6921995e-01  -5.0832778e-01
   3.7118904e-01  -5.0833317e-01
   3.7315804e-01  -5.0835275e-01
   3.7512700e-01  -5.0839777e-01
   3.7709603e-01  -5.0839507e-01
   3.7906507e-01  -5.0837321e-01
   3.8103412e-01  -5.0836482e-01
   3.8300318e-01  -5.0835339e-01
   3.8497225e-01  -5.0833111e-01
   3.8694133e-01  -5.0829493e-01
   3.8891042e-01  -5.0824459e-01
   3.9087950e-01  -5.0818026e-01
   3.9284859e-01  -5.0810205e-01
   3.9481767e-01  -5.0801001e-01
   3.9678676e-01  -5.0790418e-01
   3.9875583e-01  -5.0778444e-01
   4.0072491e-01  -5.0765066e-01
   4.0269397e-01  -5.0750274e-01
   4.0466303e-01  -5.0734072e-01
   4.0663207e-01  -5.0716537e-01
   4.0860110e-01  -5.0698016e-01
   4.1057011e-01  -5.0678739e-01
   4.1253913e-01  -5.0659150e-01
   4.1450815e-01  -5.0639387e-01
   4.1647714e-01  -5.0617775e-01
   4.1844610e-01  -5.0599158e-01
   4.2041503e-01  -5.0582508e-01
   4.2238400e-01  -5.0559547e-01
   4.2435300e-01  -5.0533455e-01
   4.2632199e-01  -5.0508869e-01
   4.2829091e-01  -5.0490573e-01
   4.3025981e-01  -5.0468580e-01
   4.3222876e-01  -5.0437789e-01
   4.3419767e-01  -5.0406361e-01
   4.3616653e-01  -5.0372095e-01
   4.3813536e-01  -5.0336310e-01
   4.4010419e-01  -5.0300482e-01
   4.4207301e-01  -5.0263720e-01
   4.4404181e-01  -5.0225958e-01
   4.4601059e-01  -5.0187181e-01
   4.4797936e-01  -5.0147396e-01
   4.4994810e-01  -5.0106634e-01
   4.5191682e-01  -5.0064949e-01
   4.5388552e-01  -5.0022433e-01
   4.5585420e-01  -4.9979207e-01
   4.5782286e-01  -4.9935410e-01
   4.5979151e-01  -4.9891019e-01
   4.6176013e-01  -4.9845315e-01
   4.6372869e-01  -4.9799015e-01
   4.6569719e-01  -4.9748533e-01
   4.6766572e-01  -4.9703506e-01
   4.6963428e-01  -4.9659679e-01
   4.7160281e-01  -4.9608949e-01
   4.7357133e-01  -4.9559814e-01
   4.7553983e-01  -4.9509649e-01
   4.7750831e-01  -4.9458507e-01
   4.7947678e-01  -4.9406523e-01
   4.8144522e-01  -4.9353835e-01
   4.8341365e-01  -4.9300510e-01
   4.8538205e-01  -4.9246599e-01
   4.8735044e-01  -4.9192125e-01
   4.8931882e-01  -4.9137097e-01
   4.9128717e-01  -4.9081508e-01
   4.9325551e-01  -4.9025337e-01
   4.9522383e-01  -4.8968567e-01
   4.9719214e-01  -4.8911145e-01
   4.9916043e-01  -4.8853054e-01
   5.0112869e-01  -4.8794167e-01
   5.0309693e-01  -4.8734606e-01
   5.0506515e-01  -4.8672715e-01
   5.0703340e-01  -4.8617057e-01
   5.0900165e-01  -4.8562275e-01
   5.1096985e-01  -4.8498483e-01
   5.1293817e-01  -4.8450315e-01
   5.1490654e-01  -4.8409053e-01
   5.1687479e-01  -4.8355201e-01
   5.1884302e-01  -4.8299629e-01
   5.2081124e-01  -4.8243663e-01
   5.2277944e-01  -4.8186216e-01
   5.2474764e-01  -4.8128039e-01
   5.2671584e-01  -4.8069593e-01
   5.2868403e-01  -4.8010958e-01
   5.3065222e-01  -4.7952149e-01
   5.3262041e-01  -4.7893180e-01
   5.3458860e-01  -4.7834042e-01
   5.3655678e-01  -4.7774744e-01
   5.3852497e-01  -4.7715154e-01
   5.4049315e-01  -4.7655293e-01
   5.4246130e-01  -4.7590500e-01
   5.4442958e-01  -4.7541904e-01
   5.4639791e-01  -4.7503847e-01
   5.4836610e-01  -4.7450351e-01
   5.5033428e-01  -4.7392238e-01
   5.5230247e-01  -4.7334447e-01
   5.5427066e-01  -4.7275035e-01
   5.5623882e-01  -4.7210083e-01
   5.5820708e-01  -4.7156959e-01
   5.6017529e-01  -4.7099612e-01
   5.6214347e-01  -4.7037205e-01
   5.6411170e-01  -4.6979192e-01
   5.6607989e-01  -4.6913716e-01
   5.6804817e-01  -4.6857194e-01
   5.7001648e-01  -4.6802959e-01
   5.7198476e-01  -4.6745049e-01
   5.7395305e-01  -4.6687077e-01
   5.7592135e-01  -4.6629107e-01
   5.7788967e-01  -4.6572069e-01
   5.7985801e-01  -4.6516102e-01
   5.8182637e-01  -4.6460950e-01
   5.8379474e-01  -4.6406421e-01
   5.8576312e-01  -4.6351774e-01
   5.8773150e-01  -4.6296525e-01
   5.8969987e-01  -4.6241000e-01
   5.9166828e-01  -4.6190764e-01
   5.9363674e-01  -4.6137951e-01
   5.9560524e-01  -4.6086676e-01
   5.9757378e-01  -4.6045667e-01
   5.9954229e-01  -4.5996965e-01
   6.0151078e-01  -4.5937603e-01
   6.0347929e-01  -4.5886534e-01
   6.0544780e-01  -4.5835195e-01
   6.0741635e-01  -4.5777609e-01
   6.0938496e-01  -4.5722394e-01
   6.1135361e-01  -4.5671617e-01
   6.1332229e-01  -4.5632468e-01
   6.1529092e-01  -4.5589040e-01
   6.1725952e-01  -4.5533745e-01
   6.1922817e-01  -4.5478647e-01
   6.2119685e-01  -4.5425954e-01
   6.2316556e-01  -4.5373709e-01
   6.2513431e-01  -4.5322010e-01
   6.2710310e-01  -4.5270941e-01
   6.2907192e-01  -4.5220799e-01
   6.3104078e-01  -4.5171409e-01
   6.3300967e-01  -4.5123991e-01
   6.3497857e-01  -4.5076327e-01
   6.3694750e-01  -4.5025696e-01
   6.3891650e-01  -4.4973011e-01
   6.4088552e-01  -4.4924833e-01
   6.4285454e-01  -4.4877833e-01
   6.4482359e-01  -4.4829801e-01
   6.4679275e-01  -4.4780351e-01
   6.4876203e-01  -4.4730647e-01
   6.5073137e-01  -4.4683544e-01
   6.5270069e-01  -4.4642116e-01
   6.5466993e-01  -4.4609083e-01
   6.5663913e-01  -4.4573568e-01
   6.5860844e-01  -4.4530494e-01
   6.6057776e-01  -4.4494336e-01
   6.6254717e-01  -4.4459986e-01
   6.6451675e-01  -4.4418293e-01
   6.6648637e-01  -4.4378877e-01
   6.6845604e-01  -4.4340127e-01
   6.7042576e-01  -4.4302259e-01
   6.7239555e-01  -4.4265345e-01
   6.7436539e-01  -4.4229487e-01
   6.7633530e-01  -4.4194777e-01
   6.7830527e-01  -4.4161320e-01
   6.8027531e-01  -4.4129218e-01
   6.8224541e-01  -4.4098572e-01
   6.8421557e-01  -4.4069488e-01
   6.8618580e-01  -4.4042065e-01
   6.8815610e-01  -4.4016414e-01
   6.9012647e-01  -4.3992638e-01
   6.9209690e-01  -4.3970851e-01
   6.9406739e-01  -4.3951181e-01
   6.9603795e-01  -4.3933777e-01
   6.9800858e-01  -4.3918809e-01
   6.9997926e-01  -4.3906469e-01
   7.0195001e-01  -4.3896970e-01
   7.0392081e-01  -4.3890502e-01
   7.0507622e-01  -4.3888512e-01
   7.0589184e-01  -4.3886924e-01
   7.0786240e-01  -4.3885642e-01
   7.0983262e-01  -4.3884189e-01
   7.1180323e-01  -4.3886076e-01
   7.1377362e-01  -4.3894400e-01
   7.1574365e-01  -4.3906421e-01
   7.1771322e-01  -4.3922527e-01
   7.1968176e-01  -4.3943134e-01
   7.2164864e-01  -4.3970959e-01
   7.2361212e-01  -4.3998402e-01
   7.2557045e-01  -4.4031947e-01
   7.2752126e-01  -4.4080268e-01
   7.2946011e-01  -4.4133837e-01
   7.3138140e-01  -4.4190855e-01
   7.3327798e-01  -4.4254527e-01
   7.3513670e-01  -4.4329196e-01
   7.3680441e-01  -4.4384259e-01
   7.3827384e-01  -4.4434838e-01
   7.3851832e-01  -4.4446507e-01
   7.3935301e-01  -4.4486095e-01
   7.4031790e-01  -4.4537890e-01
   7.4127215e-01  -4.4579551e-01
   7.4223750e-01  -4.4633919e-01
   7.4249490e-01  -4.4651988e-01
   7.4279597e-01  -4.4670268e-01
   7.4327047e-01  -4.4701497e-01
   7.4370983e-01  -4.4730866e-01
   7.4413566e-01  -4.4759780e-01
   7.4454572e-01  -4.4788540e-01
   7.4499421e-01  -4.4819689e-01
   7.4506050e-01  -4.4824267e-01
   7.4552818e-01  -4.4858860e-01
   7.4584954e-01  -4.4881345e-01
   7.4618147e-01  -4.4904536e-01
   7.4652856e-01  -4.4929583e-01
   7.4688157e-01  -4.4953892e-01
   7.4741028e-01  -4.4990738e-01
   7.4834804e-01  -4.5058372e-01
   7.4918757e-01  -4.5113229e-01
   7.5028856e-01  -4.5180920e-01
   7.5177196e-01  -4.5245624e-01
   7.5346564e-01  -4.5334883e-01
   7.5530686e-01  -4.5443906e-01
   7.5718491e-01  -4.5527944e-01
   7.5908392e-01  -4.5606358e-01
   7.6099540e-01  -4.5679895e-01
   7.6291119e-01  -4.5748669e-01
   7.6482041e-01  -4.5812995e-01
   7.6666646e-01  -4.5872009e-01
   7.6857431e-01  -4.5882257e-01
   7.6893381e-01  -4.5880527e-01
   7.6928751e-01  -4.5879550e-01
   7.7147951e-01  -4.5873545e-01
   7.7347925e-01  -4.5865098e-01
   7.7548224e-01  -4.5848576e-01
   7.7753382e-01  -4.5798994e-01
   7.7889408e-01  -4.5744981e-01
   7.8072191e-01  -4.5657030e-01
   7.8258281e-01  -4.5565933e-01
   7.8453713e-01  -4.5492044e-01
   7.8644999e-01  -4.5367150e-01
   7.8837298e-01  -4.5229370e-01
   7.9026971e-01  -4.5092525e-01
   7.9215962e-01  -4.4953208e-01
   7.9405140e-01  -4.4804463e-01
   7.9617937e-01  -4.4569098e-01
   7.9755003e-01  -4.4427904e-01
   7.9949657e-01  -4.4216584e-01
   8.0147596e-01  -4.4001356e-01
   8.0353018e-01  -4.3751368e-01
   8.0548291e-01  -4.3482471e-01
   8.0629349e-01  -4.3368228e-01
   8.0850600e-01  -4.3045624e-01
   8.1015628e-01  -4.2808620e-01
   8.1201683e-01  -4.2531959e-01
   8.1380780e-01  -4.2225895e-01
   8.1549985e-01  -4.1936171e-01
   8.1775417e-01  -4.1528651e-01
   8.1899709e-01  -4.1319025e-01
   8.2093429e-01  -4.0966120e-01
   8.2289269e-01  -4.0580415e-01
   8.2467425e-01  -4.0219738e-01
   8.2617648e-01  -3.9907421e-01
   8.2773004e-01  -3.9574744e-01
   8.2953141e-01  -3.9195051e-01
   8.3119983e-01  -3.8848512e-01
   8.3337243e-01  -3.8326603e-01
   8.3452937e-01  -3.8060190e-01
   8.3652108e-01  -3.7584077e-01
   8.3849880e-01  -3.7115018e-01
   8.3935062e-01  -3.6891987e-01
   8.4043954e-01  -3.6638874e-01
   8.4242428e-01  -3.6155108e-01
   8.4433331e-01  -3.5670518e-01
   8.4611298e-01  -3.5193709e-01
   8.4756984e-01  -3.4789688e-01
   8.4925289e-01  -3.4329683e-01
   8.5085899e-01  -3.3889722e-01
   8.5299950e-01  -3.3283114e-01
   8.5423595e-01  -3.2952581e-01
   8.5647231e-01  -3.2335926e-01
   8.5778478e-01  -3.1974950e-01
   8.5937093e-01  -3.1527893e-01
   8.6087281e-01  -3.1101908e-01
   8.6225698e-01  -3.0683760e-01
   8.6358992e-01  -3.0269548e-01
   8.6506345e-01  -2.9810614e-01
   8.6675182e-01  -2.9289439e-01
   8.6814753e-01  -2.8862041e-01
   8.6947407e-01  -2.8447697e-01
   8.7092194e-01  -2.7990800e-01
   8.7258909e-01  -2.7470067e-01
   8.7396763e-01  -2.7040772e-01
   8.7530483e-01  -2.6612329e-01
   8.7678940e-01  -2.6138898e-01
   8.7844750e-01  -2.5618207e-01
   8.8049088e-01  -2.4944021e-01
   8.8173653e-01  -2.4558600e-01
   8.8375137e-01  -2.3913748e-01
   8.8465432e-01  -2.3599488e-01
   8.8578174e-01  -2.3251412e-01
   8.8780260e-01  -2.2584872e-01
   8.8972366e-01  -2.1965392e-01
   8.9109657e-01  -2.1503085e-01
   8.9260949e-01  -2.1001590e-01
   8.9427329e-01  -2.0464246e-01
   8.9638300e-01  -1.9736640e-01
   8.9795046e-01  -1.9235884e-01
   8.9941308e-01  -1.8748891e-01
   9.0093873e-01  -1.8222459e-01
   9.0245481e-01  -1.7697382e-01
   9.0410393e-01  -1.7132635e-01
   9.0624335e-01  -1.6351214e-01
   9.0789336e-01  -1.5787848e-01
   9.0917445e-01  -1.5332435e-01
   9.1080394e-01  -1.4726620e-01
   9.1226067e-01  -1.4185591e-01
   9.1431321e-01  -1.3372616e-01
   9.1581383e-01  -1.2825278e-01
   9.1761949e-01  -1.2120825e-01
   9.1842855e-01  -1.1784730e-01
   9.2029458e-01  -1.1010043e-01
   9.2187352e-01  -1.0365627e-01
   9.2402568e-01  -9.4832524e-02
   9.2523228e-01  -9.0035765e-02
   9.2684379e-01  -8.2843542e-02
   9.2793823e-01  -7.7938656e-02
   9.2880693e-01  -7.3717937e-02
   9.2980329e-01  -6.8644126e-02
   9.3149312e-01  -5.9569175e-02
   9.3332510e-01  -4.8395894e-02
   9.3391541e-01  -4.4106571e-02
   9.3489372e-01  -3.6272007e-02
   9.3578070e-01  -2.8474519e-02
   9.3614720e-01  -2.4759791e-02
   9.3614774e-01  -2.4753357e-02
   9.3661692e-01  -1.8726500e-02
   9.3685766e-01  -1.4821127e-02
   9.3709078e-01  -9.7388940e-03
   9.3713874e-01  -8.3629491e-03
   9.3717872e-01  -6.9031556e-03
   9.3721299e-01  -5.3874609e-03
   9.3724531e-01  -3.8129822e-03
   9.3725226e-01  -2.9313822e-03


==> data/DARPA_waterline_o5_08.dat <==
   1.5210587e-02   1.8310527e-25
   1.5211036e-02  -1.5362633e-04
   1.5217041e-02  -2.1938122e-03
   1.5222837e-02  -4.1422471e-03
   1.5228340e-02  -5.9956415e-03
   1.5235169e-02  -7.9059140e-03
   1.5248976e-02  -9.8470461e-03
   1.5268643e-02  -1.2045823e-02
   1.5289258e-02  -1.4259645e-02
   1.5344089e-02  -1.9066190e-02
   1.5406813e-02  -2.3217839e-02
   1.5456015e-02  -2.6235573e-02
   1.5658124e-02  -3.5360612e-02
   1.5836203e-02  -4.1919976e-02
   1.6051944e-02  -4.8675018e-02
   1.6157844e-02  -5.2097496e-02
   1.6498360e-02  -6.0592992e-02
   1.6787455e-02  -6.7071478e-02
   1.7526977e-02  -8.0926832e-02
   1.7693645e-02  -8.3730192e-02
   1.8444256e-02  -9.5042533e-02
   1.9094310e-02  -1.0369661e-01
   1.9837513e-02  -1.1294472e-01
   1.9950951e-02  -1.1421974e-01
   2.1263906e-02  -1.2811352e-01
   2.1553459e-02  -1.3093529e-01
   2.2463723e-02  -1.3923772e-01
   2.3281780e-02  -1.4625452e-01
   2.3744776e-02  -1.4999968e-01
   2.5201992e-02  -1.6111126e-01
   2.5391277e-02  -1.6247408e-01
   2.6438376e-02  -1.6949511e-01
   2.7358941e-02  -1.7564217e-01
   2.8400199e-02  -1.8170529e-01
   2.9601774e-02  -1.8874776e-01
   3.0478348e-02  -1.9350064e-01
   3.1091531e-02  -1.9666614e-01
   3.2258978e-02  -2.0251493e-01
   3.3307669e-02  -2.0761911e-01
   3.4568271e-02  -2.1324103e-01
   3.5303511e-02  -2.1646380e-01
   3.7055328e-02  -2.2376660e-01
   3.7760501e-02  -2.2655059e-01
   3.8806010e-02  -2.3052973e-01
   4.0241561e-02  -2.3582955e-01
   4.1418556e-02  -2.3989967e-01
   4.2597984e-02  -2.4387167e-01
   4.3961536e-02  -2.4833531e-01
   4.5133659e-02  -2.5203013e-01
   4.6862697e-02  -2.5704337e-01
   4.7858869e-02  -2.5992414e-01
   4.8504697e-02  -2.6172896e-01
   5.0253686e-02  -2.6662272e-01
   5.1801231e-02  -2.7053048e-01
   5.3105107e-02  -2.7372067e-01
   5.4439751e-02  -2.7698622e-01
   5.5862204e-02  -2.8035090e-01
   5.7525131e-02  -2.8418553e-01
   5.8917091e-02  -2.8721983e-01
   6.0611941e-02  -2.9067764e-01
   6.2112750e-02  -2.9376341e-01
   6.2346863e-02  -2.9422850e-01
   6.4241177e-02  -2.9800123e-01
   6.6045104e-02  -3.0164143e-01
   6.7580996e-02  -3.0467248e-01
   6.8920955e-02  -3.0710515e-01
   7.0345831e-02  -3.0948014e-01
   7.1932612e-02  -3.1209301e-01
   7.3507756e-02  -3.1464872e-01
   7.5162382e-02  -3.1736838e-01
   7.6837172e-02  -3.2010621e-01
   7.8594866e-02  -3.2297054e-01
   8.0253724e-02  -3.2567740e-01
   8.1982079e-02  -3.2849867e-01
   8.2074758e-02  -3.2865194e-01
   8.3836862e-02  -3.3146562e-01
   8.5770366e-02  -3.3452730e-01
   8.7560966e-02  -3.3732223e-01
   8.9121580e-02  -3.3941217e-01
   9.0492201e-02  -3.4124717e-01
   9.1986492e-02  -3.4326211e-01
   9.3656308e-02  -3.4550273e-01
   9.5339816e-02  -3.4771753e-01
   9.7004555e-02  -3.4990549e-01
   9.8693652e-02  -3.5216620e-01
   1.0042946e-01  -3.5447955e-01
   1.0217001e-01  -3.5679454e-01
   1.0385615e-01  -3.5903516e-01
   1.0556383e-01  -3.6131786e-01
   1.0612577e-01  -3.6206403e-01
   1.0748807e-01  -3.6384950e-01
   1.0958640e-01  -3.6660033e-01
   1.1150900e-01  -3.6912750e-01
   1.1328813e-01  -3.7128012e-01
   1.1499951e-01  -3.7312805e-01
   1.1656138e-01  -3.7481843e-01
   1.1794115e-01  -3.7631056e-01
   1.1943151e-01  -3.7791603e-01
   1.2114281e-01  -3.7974355e-01
   1.2296569e-01  -3.8168102e-01
   1.2472793e-01  -3.8349099e-01
   1.2649936e-01  -3.8537455e-01
   1.2817517e-01  -3.8715572e-01
   1.2998243e-01  -3.8908785e-01
   1.3163495e-01  -3.9083874e-01
   1.3336816e-01  -3.9266476e-01
   1.3511172e-01  -3.9452254e-01
   1.3699628e-01  -3.9653024e-01
   1.3784517e-01  -3.9742981e-01
   1.3895036e-01  -3.9858976e-01
   1.4107864e-01  -4.0081447e-01
   1.4304580e-01  -4.0289623e-01
   1.4488015e-01  -4.0482843e-01
   1.4666319e-01  -4.0671026e-01
   1.4841857e-01  -4.0856947e-01
   1.5002478e-01  -4.1025393e-01
   1.5144979e-01  -4.1157159e-01
   1.5302473e-01  -4.1276449e-01
   1.5479302e-01  -4.1408687e-01
   1.5661237e-01  -4.1543527e-01
   1.5853816e-01  -4.1684183e-01
   1.6029510e-01  -4.1807487e-01
   1.6215024e-01  -4.1943061e-01
   1.6391720e-01  -4.2072923e-01
   1.6569538e-01  -4.2203362e-01
   1.6744931e-01  -4.2331863e-01
   1.6933080e-01  -4.2471991e-01
   1.7086650e-01  -4.2584658e-01
   1.7264649e-01  -4.2713524e-01
   1.7452280e-01  -4.2851347e-01
   1.7646330e-01  -4.2977700e-01
   1.7839682e-01  -4.3059385e-01
   1.8032102e-01  -4.3140952e-01
   1.8224236e-01  -4.3221661e-01
   1.8416170e-01  -4.3302276e-01
   1.8610170e-01  -4.3383596e-01
   1.8802183e-01  -4.3463892e-01
   1.8998832e-01  -4.3546599e-01
   1.9041664e-01  -4.3565113e-01
   1.9217890e-01  -4.3637766e-01
   1.9423829e-01  -4.3724863e-01
   1.9614839e-01  -4.3805723e-01
   1.9807042e-01  -4.3886901e-01
   2.0000416e-01  -4.3968751e-01
   2.0194708e-01  -4.4005760e-01
   2.0389521e-01  -4.4028473e-01
   2.0584924e-01  -4.4051083e-01
   2.0780955e-01  -4.4073703e-01
   2.0977393e-01  -4.4096321e-01
   2.1173726e-01  -4.4118900e-01
   2.1369368e-01  -4.4141369e-01
   2.1563868e-01  -4.4163965e-01
   2.1756895e-01  -4.4184996e-01
   2.1947984e-01  -4.4205869e-01
   2.2136534e-01  -4.4227000e-01
   2.2319867e-01  -4.4247187e-01
   2.2498881e-01  -4.4265906e-01
   2.2698531e-01  -4.4285318e-01
   2.2812820e-01  -4.4300958e-01
   2.2899638e-01  -4.4308946e-01
   2.2976495e-01  -4.4315929e-01
   2.2993899e-01  -4.4317684e-01
   2.3026429e-01  -4.4321167e-01
   2.3087697e-01  -4.4326797e-01
   2.3131986e-01  -4.4330723e-01
   2.3176576e-01  -4.4334613e-01
   2.3218415e-01  -4.4338256e-01
   2.3256766e-01  -4.4341592e-01
   2.3304055e-01  -4.4345498e-01
   2.3323927e-01  -4.4347037e-01
   2.3359943e-01  -4.4347235e-01
   2.3400786e-01  -4.4348356e-01
   2.3442017e-01  -4.4350268e-01
   2.3485860e-01  -4.4353024e-01
   2.3534437e-01  -4.4356393e-01
   2.3588312e-01  -4.4360946e-01
   2.3681541e-01  -4.4371327e-01
   2.3786740e-01  -4.4382476e-01
   2.3983908e-01  -4.4414171e-01
   2.4162785e-01  -4.4441487e-01
   2.4346165e-01  -4.4466775e-01
   2.4534731e-01  -4.4491331e-01
   2.4726190e-01  -4.4514658e-01
   2.4919243e-01  -4.4530610e-01
   2.5113624e-01  -4.4547530e-01
   2.5308879e-01  -4.4569043e-01
   2.5504735e-01  -4.4588728e-01
   2.5700988e-01  -4.4609551e-01
   2.5897489e-01  -4.4630351e-01
   2.6094140e-01  -4.4651106e-01
   2.6290887e-01  -4.4671833e-01
   2.6487675e-01  -4.4692557e-01
   2.6684480e-01  -4.4713304e-01
   2.6881302e-01  -4.4734081e-01
   2.7078143e-01  -4.4754893e-01
   2.7274993e-01  -4.4775724e-01
   2.7471847e-01  -4.4796558e-01
   2.7668705e-01  -4.4817376e-01
   2.7865566e-01  -4.4838152e-01
   2.8062427e-01  -4.4858876e-01
   2.8259289e-01  -4.4879098e-01
   2.8456151e-01  -4.4897165e-01
   2.8653028e-01  -4.4912793e-01
   2.8849913e-01  -4.4931867e-01
   2.9046794e-01  -4.4945424e-01
   2.9243673e-01  -4.4959518e-01
   2.9440527e-01  -4.4985106e-01
   2.9637383e-01  -4.5009458e-01
   2.9834250e-01  -4.5032328e-01
   3.0031127e-01  -4.5056155e-01
   3.0227992e-01  -4.5079982e-01
   3.0424852e-01  -4.5103800e-01
   3.0621715e-01  -4.5127199e-01
   3.0818600e-01  -4.5149978e-01
   3.1015463e-01  -4.5172158e-01
   3.1212329e-01  -4.5193802e-01
   3.1409207e-01  -4.5214951e-01
   3.1606094e-01  -4.5235628e-01
   3.1802961e-01  -4.5255842e-01
   3.1999827e-01  -4.5275597e-01
   3.2196714e-01  -4.5294875e-01
   3.2393605e-01  -4.5313630e-01
   3.2590481e-01  -4.5331810e-01
   3.2787366e-01  -4.5349351e-01
   3.2984243e-01  -4.5366120e-01
   3.3181137e-01  -4.5381932e-01
   3.3378017e-01  -4.5396150e-01
   3.3574901e-01  -4.5408441e-01
   3.3771787e-01  -4.5422731e-01
   3.3968673e-01  -4.5439529e-01
   3.4165549e-01  -4.5455004e-01
   3.4362429e-01  -4.5468980e-01
   3.4559319e-01  -4.5481759e-01
   3.4756212e-01  -4.5493604e-01
   3.4953096e-01  -4.5504829e-01
   3.5149982e-01  -4.5515199e-01
   3.5346881e-01  -4.5524604e-01
   3.5543785e-01  -4.5532996e-01
   3.5740671e-01  -4.5540353e-01
   3.5937559e-01  -4.5546654e-01
   3.6134458e-01  -4.5551875e-01
   3.6331364e-01  -4.5555997e-01
   3.6528252e-01  -4.5559033e-01
   3.6725140e-01  -4.5561052e-01
   3.6922049e-01  -4.5562228e-01
   3.7118951e-01  -4.5563072e-01
   3.7315838e-01  -4.5566958e-01
   3.7512729e-01  -4.5567401e-01
   3.7709635e-01  -4.5558638e-01
   3.7906542e-01  -4.5544078e-01
   3.8103427e-01  -4.5532980e-01
   3.8300315e-01  -4.5526153e-01
   3.8497214e-01  -4.5516672e-01
   3.8694128e-01  -4.5505904e-01
   3.8891028e-01  -4.5493939e-01
   3.9087913e-01  -4.5480936e-01
   3.9284814e-01  -4.5466588e-01
   3.9481708e-01  -4.5450713e-01
   3.9678595e-01  -4.5433468e-01
   3.9875485e-01  -4.5414831e-01
   4.0072382e-01  -4.5394574e-01
   4.0269282e-01  -4.5373871e-01
   4.0466169e-01  -4.5351174e-01
   4.0663046e-01  -4.5337718e-01
   4.0859934e-01  -4.5326136e-01
   4.1056836e-01  -4.5304619e-01
   4.1253719e-01  -4.5282035e-01
   4.1450607e-01  -4.5257508e-01
   4.1647500e-01  -4.5231210e-01
   4.1844393e-01  -4.5203232e-01
   4.2041273e-01  -4.5173676e-01
   4.2238153e-01  -4.5142612e-01
   4.2435037e-01  -4.5110089e-01
   4.2631925e-01  -4.5076153e-01
   4.2828801e-01  -4.5040864e-01
   4.3025677e-01  -4.5004267e-01
   4.3222560e-01  -4.4966395e-01
   4.3419434e-01  -4.4927304e-01
   4.3616301e-01  -4.4887038e-01
   4.3813168e-01  -4.4845635e-01
   4.4010039e-01  -4.4803127e-01
   4.4206911e-01  -4.4759540e-01
   4.4403775e-01  -4.4714911e-01
   4.4600637e-01  -4.4669271e-01
   4.4797499e-01  -4.4622638e-01
   4.4994359e-01  -4.4575040e-01
   4.5191218e-01  -4.4526504e-01
   4.5388077e-01  -4.4477041e-01
   4.5584934e-01  -4.4426670e-01
   4.5781791e-01  -4.4375406e-01
   4.5978641e-01  -4.4323292e-01
   4.6175490e-01  -4.4270347e-01
   4.6372339e-01  -4.4216651e-01
   4.6569188e-01  -4.4162186e-01
   4.6766032e-01  -4.4107406e-01
   4.6962875e-01  -4.4050815e-01
   4.7159727e-01  -4.4014740e-01
   4.7356579e-01  -4.3978432e-01
   4.7553414e-01  -4.3916038e-01
   4.7750251e-01  -4.3854814e-01
   4.7947093e-01  -4.3801538e-01
   4.8143932e-01  -4.3743919e-01
   4.8340763e-01  -4.3676485e-01
   4.8537595e-01  -4.3613836e-01
   4.8734426e-01  -4.3554293e-01
   4.8931253e-01  -4.3489768e-01
   4.9128080e-01  -4.3424554e-01
   4.9324910e-01  -4.3363226e-01
   4.9521741e-01  -4.3304021e-01
   4.9718570e-01  -4.3243138e-01
   4.9915401e-01  -4.3187293e-01
   5.0112231e-01  -4.3129377e-01
   5.0309069e-01  -4.3085480e-01
   5.0505908e-01  -4.3043505e-01
   5.0702735e-01  -4.2986863e-01
   5.0899563e-01  -4.2932608e-01
   5.1096388e-01  -4.2875057e-01
   5.1293212e-01  -4.2817410e-01
   5.1490036e-01  -4.2759439e-01
   5.1686860e-01  -4.2701251e-01
   5.1883684e-01  -4.2642935e-01
   5.2080508e-01  -4.2584572e-01
   5.2277332e-01  -4.2526208e-01
   5.2474156e-01  -4.2467865e-01
   5.2670980e-01  -4.2409542e-01
   5.2867805e-01  -4.2351225e-01
   5.3064629e-01  -4.2292885e-01
   5.3261454e-01  -4.2234388e-01
   5.3458279e-01  -4.2175581e-01
   5.3655103e-01  -4.2113460e-01
   5.3851931e-01  -4.2056131e-01
   5.4048768e-01  -4.2014020e-01
   5.4245601e-01  -4.1971544e-01
   5.4442424e-01  -4.1918377e-01
   5.4639248e-01  -4.1862899e-01
   5.4836073e-01  -4.1808150e-01
   5.5032899e-01  -4.1753403e-01
   5.5229726e-01  -4.1698775e-01
   5.5426554e-01  -4.1644301e-01
   5.5623383e-01  -4.1590022e-01
   5.5820213e-01  -4.1535962e-01
   5.6017044e-01  -4.1482135e-01
   5.6213876e-01  -4.1428552e-01
   5.6410710e-01  -4.1375217e-01
   5.6607544e-01  -4.1322119e-01
   5.6804380e-01  -4.1269241e-01
   5.7001217e-01  -4.1216549e-01
   5.7198055e-01  -4.1164004e-01
   5.7394894e-01  -4.1111561e-01
   5.7591735e-01  -4.1059188e-01
   5.7788578e-01  -4.1006757e-01
   5.7985421e-01  -4.0954160e-01
   5.8182267e-01  -4.0898225e-01
   5.8379117e-01  -4.0847723e-01
   5.8575968e-01  -4.0805255e-01
   5.8772815e-01  -4.0763412e-01
   5.8969661e-01  -4.0717798e-01
   5.9166509e-01  -4.0669299e-01
   5.9363360e-01  -4.0621684e-01
   5.9560212e-01  -4.0572796e-01
   5.9757064e-01  -4.0523826e-01
   5.9953917e-01  -4.0474410e-01
   6.0150773e-01  -4.0424875e-01
   6.0347632e-01  -4.0375537e-01
   6.0544492e-01  -4.0326485e-01
   6.0741355e-01  -4.0277743e-01
   6.0938221e-01  -4.0229308e-01
   6.1135088e-01  -4.0181162e-01
   6.1331957e-01  -4.0133290e-01
   6.1528829e-01  -4.0085690e-01
   6.1725704e-01  -4.0038377e-01
   6.1922580e-01  -3.9991367e-01
   6.2119460e-01  -3.9944682e-01
   6.2316342e-01  -3.9898350e-01
   6.2513227e-01  -3.9852395e-01
   6.2710115e-01  -3.9806839e-01
   6.2907007e-01  -3.9761702e-01
   6.3103901e-01  -3.9717009e-01
   6.3300799e-01  -3.9672785e-01
   6.3497700e-01  -3.9629058e-01
   6.3694605e-01  -3.9585855e-01
   6.3891514e-01  -3.9543210e-01
   6.4088426e-01  -3.9501156e-01
   6.4285343e-01  -3.9459724e-01
   6.4482264e-01  -3.9418949e-01
   6.4679189e-01  -3.9378879e-01
   6.4876118e-01  -3.9339571e-01
   6.5073052e-01  -3.9301120e-01
   6.5269990e-01  -3.9263662e-01
   6.5466932e-01  -3.9227443e-01
   6.5663877e-01  -3.9192420e-01
   6.5860827e-01  -3.9158978e-01
   6.6057771e-01  -3.9129639e-01
   6.6254707e-01  -3.9103294e-01
   6.6451657e-01  -3.9073873e-01
   6.6648629e-01  -3.9040458e-01
   6.6845610e-01  -3.9007227e-01
   6.7042584e-01  -3.8974737e-01
   6.7239563e-01  -3.8941897e-01
   6.7436555e-01  -3.8909784e-01
   6.7633550e-01  -3.8878956e-01
   6.7830549e-01  -3.8849515e-01
   6.8027555e-01  -3.8821850e-01
   6.8224570e-01  -3.8796207e-01
   6.8421593e-01  -3.8772657e-01
   6.8618624e-01  -3.8751202e-01
   6.8815662e-01  -3.8731867e-01
   6.9012707e-01  -3.8714715e-01
   6.9209758e-01  -3.8699838e-01
   6.9406817e-01  -3.8687348e-01
   6.9603881e-01  -3.8677380e-01
   6.9800952e-01  -3.8670074e-01
   6.9998028e-01  -3.8665603e-01
   7.0195109e-01  -3.8664145e-01
   7.0392195e-01  -3.8665919e-01
   7.0589283e-01  -3.8671155e-01
   7.0786371e-01  -3.8680142e-01
   7.0983456e-01  -3.8693225e-01
   7.1180530e-01  -3.8710832e-01
   7.1377595e-01  -3.8735165e-01
   7.1574577e-01  -3.8763141e-01
   7.1771429e-01  -3.8784327e-01
   7.1968202e-01  -3.8809494e-01
   7.2164809e-01  -3.8847367e-01
   7.2361055e-01  -3.8890397e-01
   7.2556720e-01  -3.8940037e-01
   7.2751463e-01  -3.8996823e-01
   7.2944820e-01  -3.9061355e-01
   7.3135766e-01  -3.9133976e-01
   7.3324983e-01  -3.9215276e-01
   7.3505657e-01  -3.9302931e-01
   7.3673246e-01  -3.9392984e-01
   7.3855026e-01  -3.9485176e-01
   7.3932538e-01  -3.9531934e-01
   7.4022551e-01  -3.9586842e-01
   7.4111499e-01  -3.9645989e-01
   7.4202516e-01  -3.9704772e-01
   7.4236695e-01  -3.9724816e-01
   7.4264251e-01  -3.9744596e-01
   7.4305038e-01  -3.9773191e-01
   7.4345287e-01  -3.9804006e-01
   7.4386023e-01  -3.9835043e-01
   7.4425335e-01  -3.9864579e-01
   7.4499629e-01  -3.9921780e-01
   7.4523844e-01  -3.9941494e-01
   7.4562574e-01  -3.9974533e-01
   7.4599487e-01  -4.0002808e-01
   7.4638155e-01  -4.0034039e-01
   7.4676892e-01  -4.0066641e-01
   7.4713572e-01  -4.0094582e-01
   7.4762686e-01  -4.0131397e-01
   7.4857153e-01  -4.0210713e-01
   7.4944135e-01  -4.0282912e-01
   7.5033098e-01  -4.0342559e-01
   7.5185155e-01  -4.0457304e-01
   7.5351987e-01  -4.0590357e-01
   7.5532444e-01  -4.0668732e-01
   7.5719818e-01  -4.0743150e-01
   7.5909499e-01  -4.0848150e-01
   7.6101549e-01  -4.0927005e-01
   7.6295097e-01  -4.1007449e-01
   7.6488807e-01  -4.1083531e-01
   7.6681414e-01  -4.1149167e-01
   7.6871853e-01  -4.1165735e-01
   7.7054990e-01  -4.1169751e-01
   7.7235258e-01  -4.1162879e-01
   7.7303364e-01  -4.1155762e-01
   7.7374634e-01  -4.1151029e-01
   7.7593050e-01  -4.1123578e-01
   7.7783754e-01  -4.1070583e-01
   7.7973615e-01  -4.0982759e-01
   7.8174682e-01  -4.0875277e-01
   7.8390476e-01  -4.0779885e-01
   7.8635525e-01  -4.0624204e-01
   7.8644644e-01  -4.0617656e-01
   7.8847434e-01  -4.0451256e-01
   7.9027232e-01  -4.0306859e-01
   7.9216279e-01  -4.0147819e-01
   7.9236321e-01  -4.0130033e-01
   7.9260729e-01  -4.0105190e-01
   7.9514727e-01  -3.9845634e-01
   7.9732873e-01  -3.9584037e-01
   7.9977143e-01  -3.9283589e-01
   8.0020118e-01  -3.9229611e-01
   8.0210010e-01  -3.8995524e-01
   8.0394083e-01  -3.8727880e-01
   8.0404379e-01  -3.8711201e-01
   8.0418733e-01  -3.8688166e-01
   8.0684840e-01  -3.8259869e-01
   8.0928422e-01  -3.7872257e-01
   8.1004095e-01  -3.7749333e-01
   8.1189462e-01  -3.7437191e-01
   8.1370968e-01  -3.7082006e-01
   8.1380982e-01  -3.7061816e-01
   8.1395306e-01  -3.7033123e-01
   8.1679166e-01  -3.6465258e-01
   8.1804360e-01  -3.6212499e-01
   8.1986815e-01  -3.5844961e-01
   8.2183248e-01  -3.5416832e-01
   8.2352442e-01  -3.5013868e-01
   8.2554643e-01  -3.4526728e-01
   8.2736287e-01  -3.4092305e-01
   8.2814016e-01  -3.3907085e-01
   8.3022791e-01  -3.3397130e-01
   8.3180067e-01  -3.3002479e-01
   8.3353203e-01  -3.2513021e-01
   8.3538019e-01  -3.1981834e-01
   8.3741779e-01  -3.1388237e-01
   8.3909529e-01  -3.0914797e-01
   8.4010978e-01  -3.0624712e-01
   8.4205970e-01  -3.0050093e-01
   8.4355800e-01  -2.9605257e-01
   8.4515844e-01  -2.9086406e-01
   8.4726400e-01  -2.8365669e-01
   8.4881997e-01  -2.7846910e-01
   8.5027529e-01  -2.7357366e-01
   8.5172943e-01  -2.6850654e-01
   8.5342230e-01  -2.6260790e-01
   8.5503257e-01  -2.5699524e-01
   8.5717872e-01  -2.4915648e-01
   8.5916436e-01  -2.4215404e-01
   8.5924601e-01  -2.4186154e-01
   8.6223380e-01  -2.3024191e-01
   8.6295536e-01  -2.2730804e-01
   8.6485055e-01  -2.1934534e-01
   8.6685306e-01  -2.1078223e-01
   8.6738055e-01  -2.0855489e-01
   8.7076805e-01  -1.9342429e-01
   8.7094469e-01  -1.9259383e-01
   8.7425889e-01  -1.7707095e-01
   8.7523820e-01  -1.7220362e-01
   8.7699660e-01  -1.6351396e-01
   8.7867337e-01  -1.5484257e-01
   8.8071037e-01  -1.4385446e-01
   8.8259054e-01  -1.3295883e-01
   8.8442734e-01  -1.2169938e-01
   8.8638165e-01  -1.0888981e-01
   8.8834206e-01  -9.4614732e-02
   8.8841851e-01  -9.4050867e-02
   8.9025042e-01  -7.8523749e-02
   8.9163843e-01  -6.4787047e-02
   8.9288715e-01  -4.9820320e-02
   8.9308670e-01  -4.6864362e-02
   8.9345898e-01  -4.1224421e-02
   8.9384810e-01  -3.4215003e-02
   8.9417042e-01  -2.7060149e-02
   8.9437412e-01  -2.1392710e-02
   8.9446489e-01  -1.8456547e-02
   8.9449158e-01  -1.7593542e-02
   8.9458623e-01  -1.3303386e-02
   8.9462809e-01  -1.1078241e-02
   8.9467517e-01  -8.5721765e-03
   8.9469527e-01  -6.2179693e-03
   8.9470948e-01  -4.1074141e-03
   8.9472341e-01  -2.0420521e-03


==> data/DARPA_waterline_o5_09.dat <==
   4.9343121e-02  -2.4964118e-04
   4.9358538e-02  -2.0521776e-03
   4.9376443e-02  -4.1149646e-03
   4.9381083e-02  -4.6503850e-03
   4.9394506e-02  -6.1993422e-03
   4.9412782e-02  -8.3078953e-03
   4.9430979e-02  -1.0408064e-02
   4.9449849e-02  -1.2445635e-02
   4.9490636e-02  -1.4053726e-02
   4.9591631e-02  -1.8071984e-02
   4.9694299e-02  -2.2131698e-02
   4.9836392e-02  -2.6581003e-02
   5.0164729e-02  -3.4424710e-02
   5.0460603e-02  -4.0122671e-02
   5.0552927e-02  -4.1744313e-02
   5.0993792e-02  -4.8445783e-02
   5.1162145e-02  -5.0445028e-02
   5.2620791e-02  -6.6808159e-02
   5.2864601e-02  -6.8984377e-02
   5.4354327e-02  -8.2222869e-02
   5.4686127e-02  -8.4721846e-02
   5.6492181e-02  -9.8176158e-02
   5.6608596e-02  -9.8930011e-02
   5.8559044e-02  -1.1054536e-01
   5.9134096e-02  -1.1369164e-01
   6.0442083e-02  -1.2008642e-01
   6.2387857e-02  -1.2942798e-01
   6.2616498e-02  -1.3051106e-01
   6.4348305e-02  -1.3797168e-01
   6.6324375e-02  -1.4648430e-01
   6.6350490e-02  -1.4658775e-01
   6.8205116e-02  -1.5383807e-01
   7.0247873e-02  -1.6038139e-01
   7.1438304e-02  -1.6422182e-01
   7.2242750e-02  -1.6663481e-01
   7.4034803e-02  -1.7200551e-01
   7.6067955e-02  -1.7800465e-01
   7.7036669e-02  -1.8088045e-01
   7.8082214e-02  -1.8379327e-01
   8.0026324e-02  -1.8918927e-01
   8.2020056e-02  -1.9467731e-01
   8.3222604e-02  -1.9798733e-01
   8.4005514e-02  -2.0002473e-01
   8.5959593e-02  -2.0509691e-01
   8.7851351e-02  -2.0974771e-01
   8.9833192e-02  -2.1402302e-01
   9.0509132e-02  -2.1548800e-01
   9.1836786e-02  -2.1822097e-01
   9.3771696e-02  -2.2220217e-01
   9.5705811e-02  -2.2619275e-01
   9.7707755e-02  -2.3027811e-01
   9.8608100e-02  -2.3212389e-01
   9.9708434e-02  -2.3427843e-01
   1.0164302e-01  -2.3806489e-01
   1.0359742e-01  -2.4189536e-01
   1.0559574e-01  -2.4577764e-01
   1.0716131e-01  -2.4883982e-01
   1.0759706e-01  -2.4965579e-01
   1.0958723e-01  -2.5339240e-01
   1.1153725e-01  -2.5705684e-01
   1.1342899e-01  -2.6026763e-01
   1.1528886e-01  -2.6309368e-01
   1.1731798e-01  -2.6615327e-01
   1.1768944e-01  -2.6672158e-01
   1.1937415e-01  -2.6920233e-01
   1.2133419e-01  -2.7210028e-01
   1.2330712e-01  -2.7498783e-01
   1.2518049e-01  -2.7771980e-01
   1.2702694e-01  -2.8040958e-01
   1.2905983e-01  -2.8335431e-01
   1.2940772e-01  -2.8387358e-01
   1.3131089e-01  -2.8657674e-01
   1.3325289e-01  -2.8933423e-01
   1.3512519e-01  -2.9199239e-01
   1.3699923e-01  -2.9465279e-01
   1.3884023e-01  -2.9723987e-01
   1.4084711e-01  -3.0002330e-01
   1.4159815e-01  -3.0111083e-01
   1.4310019e-01  -3.0314891e-01
   1.4510177e-01  -3.0588497e-01
   1.4698651e-01  -3.0845625e-01
   1.4887394e-01  -3.1103174e-01
   1.5073376e-01  -3.1356494e-01
   1.5260300e-01  -3.1534819e-01
   1.5442435e-01  -3.1707262e-01
   1.5486722e-01  -3.1749216e-01
   1.5658192e-01  -3.1908401e-01
   1.5860469e-01  -3.2093897e-01
   1.6027058e-01  -3.2246600e-01
   1.6194660e-01  -3.2401091e-01
   1.6368082e-01  -3.2561135e-01
   1.6542865e-01  -3.2722391e-01
   1.6720217e-01  -3.2885618e-01
   1.6895356e-01  -3.3046791e-01
   1.7068978e-01  -3.3206386e-01
   1.7238910e-01  -3.3361988e-01
   1.7432662e-01  -3.3538240e-01
   1.7619604e-01  -3.3690123e-01
   1.7814322e-01  -3.3793076e-01
   1.7995955e-01  -3.3883668e-01
   1.8181449e-01  -3.3975988e-01
   1.8367566e-01  -3.4068463e-01
   1.8553712e-01  -3.4160730e-01
   1.8739806e-01  -3.4252755e-01
   1.8926130e-01  -3.4344684e-01
   1.9114403e-01  -3.4437422e-01
   1.9304035e-01  -3.4530196e-01
   1.9491775e-01  -3.4621929e-01
   1.9678442e-01  -3.4712852e-01
   1.9864383e-01  -3.4803118e-01
   2.0052656e-01  -3.4877707e-01
   2.0247626e-01  -3.4909769e-01
   2.0443736e-01  -3.4927030e-01
   2.0640330e-01  -3.4943737e-01
   2.0836790e-01  -3.4959821e-01
   2.1032864e-01  -3.4975186e-01
   2.1228142e-01  -3.4989473e-01
   2.1422489e-01  -3.5002693e-01
   2.1615258e-01  -3.5014769e-01
   2.1805081e-01  -3.5025626e-01
   2.1990913e-01  -3.5035056e-01
   2.2171187e-01  -3.5042945e-01
   2.2345888e-01  -3.5049379e-01
   2.2523001e-01  -3.5055078e-01
   2.2647434e-01  -3.5059168e-01
   2.2759518e-01  -3.5068433e-01
   2.2861076e-01  -3.5072946e-01
   2.2967262e-01  -3.5076472e-01
   2.2980371e-01  -3.5076356e-01
   2.2995282e-01  -3.5076228e-01
   2.3061926e-01  -3.5077202e-01
   2.3119808e-01  -3.5076551e-01
   2.3173102e-01  -3.5075731e-01
   2.3221829e-01  -3.5074649e-01
   2.3264836e-01  -3.5073553e-01
   2.3324172e-01  -3.5070891e-01
   2.3352897e-01  -3.5067227e-01
   2.3392448e-01  -3.5062848e-01
   2.3447868e-01  -3.5058290e-01
   2.3508076e-01  -3.5055154e-01
   2.3566395e-01  -3.5053376e-01
   2.3625748e-01  -3.5051606e-01
   2.3733519e-01  -3.5055332e-01
   2.3848276e-01  -3.5055134e-01
   2.3944085e-01  -3.5061552e-01
   2.4099413e-01  -3.5072094e-01
   2.4268227e-01  -3.5082795e-01
   2.4445806e-01  -3.5092653e-01
   2.4630270e-01  -3.5101901e-01
   2.4819716e-01  -3.5110646e-01
   2.5012273e-01  -3.5119139e-01
   2.5206925e-01  -3.5127802e-01
   2.5402952e-01  -3.5135873e-01
   2.5599527e-01  -3.5140508e-01
   2.5796857e-01  -3.5145255e-01
   2.5994960e-01  -3.5153415e-01
   2.6193266e-01  -3.5162644e-01
   2.6391634e-01  -3.5172402e-01
   2.6590035e-01  -3.5182641e-01
   2.6788456e-01  -3.5193341e-01
   2.6986695e-01  -3.5204548e-01
   2.7184894e-01  -3.5216247e-01
   2.7383036e-01  -3.5228420e-01
   2.7581106e-01  -3.5241052e-01
   2.7779098e-01  -3.5254128e-01
   2.7977010e-01  -3.5267582e-01
   2.8174859e-01  -3.5281861e-01
   2.8372478e-01  -3.5293939e-01
   2.8569942e-01  -3.5304007e-01
   2.8767545e-01  -3.5317080e-01
   2.8965200e-01  -3.5331837e-01
   2.9162785e-01  -3.5346325e-01
   2.9360322e-01  -3.5360989e-01
   2.9557815e-01  -3.5375776e-01
   2.9755269e-01  -3.5390623e-01
   2.9952681e-01  -3.5405400e-01
   3.0150042e-01  -3.5419825e-01
   3.0347322e-01  -3.5434089e-01
   3.0544439e-01  -3.5445687e-01
   3.0741463e-01  -3.5454554e-01
   3.0938604e-01  -3.5465860e-01
   3.1135805e-01  -3.5479737e-01
   3.1333100e-01  -3.5494349e-01
   3.1530463e-01  -3.5509228e-01
   3.1727897e-01  -3.5523576e-01
   3.1925364e-01  -3.5537567e-01
   3.2122868e-01  -3.5551415e-01
   3.2320340e-01  -3.5565103e-01
   3.2517870e-01  -3.5579310e-01
   3.2715389e-01  -3.5593187e-01
   3.2912789e-01  -3.5603100e-01
   3.3110162e-01  -3.5610773e-01
   3.3307586e-01  -3.5620471e-01
   3.3505050e-01  -3.5629945e-01
   3.3702612e-01  -3.5637713e-01
   3.3900314e-01  -3.5645367e-01
   3.4098091e-01  -3.5652606e-01
   3.4295903e-01  -3.5658965e-01
   3.4493784e-01  -3.5664431e-01
   3.4691754e-01  -3.5668944e-01
   3.4889897e-01  -3.5672461e-01
   3.5088136e-01  -3.5674897e-01
   3.5286395e-01  -3.5676219e-01
   3.5484759e-01  -3.5676344e-01
   3.5683249e-01  -3.5675215e-01
   3.5881825e-01  -3.5672775e-01
   3.6080562e-01  -3.5669004e-01
   3.6279359e-01  -3.5663881e-01
   3.6478201e-01  -3.5657419e-01
   3.6677231e-01  -3.5649786e-01
   3.6876332e-01  -3.5641002e-01
   3.7075514e-01  -3.5631380e-01
   3.7274909e-01  -3.5620911e-01
   3.7474438e-01  -3.5609304e-01
   3.7674132e-01  -3.5597864e-01
   3.7873419e-01  -3.5593547e-01
   3.8072399e-01  -3.5583437e-01
   3.8272064e-01  -3.5561919e-01
   3.8472222e-01  -3.5541167e-01
   3.8672449e-01  -3.5519759e-01
   3.8872724e-01  -3.5497287e-01
   3.9073161e-01  -3.5473533e-01
   3.9273698e-01  -3.5448458e-01
   3.9474305e-01  -3.5422071e-01
   3.9674958e-01  -3.5394425e-01
   3.9866390e-01  -3.5366917e-01
   3.9875643e-01  -3.5365552e-01
   4.0076729e-01  -3.5334785e-01
   4.0277981e-01  -3.5303018e-01
   4.0479252e-01  -3.5270465e-01
   4.0680626e-01  -3.5237281e-01
   4.0882111e-01  -3.5203661e-01
   4.1083581e-01  -3.5170284e-01
   4.1284944e-01  -3.5140424e-01
   4.1486516e-01  -3.5106723e-01
   4.1688438e-01  -3.5062584e-01
   4.1890596e-01  -3.5012389e-01
   4.2091940e-01  -3.4963992e-01
   4.2293727e-01  -3.4911180e-01
   4.2496413e-01  -3.4854644e-01
   4.2698924e-01  -3.4800004e-01
   4.2901210e-01  -3.4746251e-01
   4.3103059e-01  -3.4699273e-01
   4.3305166e-01  -3.4652167e-01
   4.3507628e-01  -3.4600139e-01
   4.3709616e-01  -3.4555581e-01
   4.3911178e-01  -3.4515309e-01
   4.4113393e-01  -3.4468148e-01
   4.4315869e-01  -3.4418757e-01
   4.4518074e-01  -3.4367091e-01
   4.4720118e-01  -3.4314477e-01
   4.4922423e-01  -3.4257256e-01
   4.5125026e-01  -3.4196517e-01
   4.5327476e-01  -3.4137006e-01
   4.5529877e-01  -3.4077367e-01
   4.5732254e-01  -3.4017678e-01
   4.5934520e-01  -3.3957815e-01
   4.6136765e-01  -3.3897833e-01
   4.6338933e-01  -3.3837955e-01
   4.6541000e-01  -3.3778306e-01
   4.6743009e-01  -3.3718872e-01
   4.6944911e-01  -3.3659641e-01
   4.7146781e-01  -3.3600591e-01
   4.7348543e-01  -3.3541745e-01
   4.7550252e-01  -3.3483076e-01
   4.7658966e-01  -3.3451525e-01
   4.7752013e-01  -3.3424018e-01
   4.7953666e-01  -3.3364555e-01
   4.8155244e-01  -3.3305352e-01
   4.8356786e-01  -3.3246475e-01
   4.8558202e-01  -3.3188042e-01
   4.8759517e-01  -3.3130162e-01
   4.8960639e-01  -3.3073011e-01
   4.9161690e-01  -3.3016663e-01
   4.9362598e-01  -3.2961298e-01
   4.9563367e-01  -3.2906783e-01
   4.9763856e-01  -3.2855485e-01
   4.9964117e-01  -3.2805167e-01
   5.0164562e-01  -3.2753448e-01
   5.0364564e-01  -3.2713177e-01
   5.0565040e-01  -3.2665781e-01
   5.0766150e-01  -3.2605304e-01
   5.0966861e-01  -3.2546571e-01
   5.1167493e-01  -3.2487831e-01
   5.1367922e-01  -3.2431648e-01
   5.1568166e-01  -3.2377230e-01
   5.1768236e-01  -3.2324177e-01
   5.1968109e-01  -3.2272317e-01
   5.2167912e-01  -3.2221483e-01
   5.2367600e-01  -3.2171609e-01
   5.2567203e-01  -3.2122660e-01
   5.2766670e-01  -3.2074637e-01
   5.2965970e-01  -3.2027579e-01
   5.3165180e-01  -3.1981535e-01
   5.3364226e-01  -3.1936675e-01
   5.3563195e-01  -3.1893365e-01
   5.3762014e-01  -3.1851056e-01
   5.3960798e-01  -3.1809282e-01
   5.4159371e-01  -3.1769498e-01
   5.4357474e-01  -3.1734448e-01
   5.4555805e-01  -3.1696564e-01
   5.4754568e-01  -3.1651971e-01
   5.4953516e-01  -3.1609198e-01
   5.5152678e-01  -3.1566331e-01
   5.5351888e-01  -3.1517411e-01
   5.5550851e-01  -3.1468660e-01
   5.5749579e-01  -3.1423471e-01
   5.5948113e-01  -3.1379806e-01
   5.6146546e-01  -3.1337400e-01
   5.6344882e-01  -3.1296060e-01
   5.6543130e-01  -3.1255677e-01
   5.6741267e-01  -3.1216165e-01
   5.6939285e-01  -3.1177430e-01
   5.7137247e-01  -3.1139379e-01
   5.7335134e-01  -3.1101959e-01
   5.7532988e-01  -3.1065120e-01
   5.7730807e-01  -3.1028804e-01
   5.7928663e-01  -3.0992471e-01
   5.8126491e-01  -3.0955659e-01
   5.8324351e-01  -3.0918584e-01
   5.8522335e-01  -3.0879719e-01
   5.8720126e-01  -3.0845642e-01
   5.8917804e-01  -3.0815281e-01
   5.9116138e-01  -3.0776621e-01
   5.9314836e-01  -3.0733493e-01
   5.9513370e-01  -3.0693408e-01
   5.9711448e-01  -3.0659094e-01
   5.9909741e-01  -3.0622465e-01
   6.0108011e-01  -3.0582800e-01
   6.0306119e-01  -3.0544167e-01
   6.0504146e-01  -3.0506569e-01
   6.0701968e-01  -3.0471297e-01
   6.0899848e-01  -3.0435488e-01
   6.1097751e-01  -3.0399628e-01
   6.1295611e-01  -3.0363828e-01
   6.1493401e-01  -3.0328080e-01
   6.1691224e-01  -3.0292058e-01
   6.1889056e-01  -3.0255919e-01
   6.2086931e-01  -3.0220157e-01
   6.2284666e-01  -3.0185419e-01
   6.2482222e-01  -3.0153772e-01
   6.2679613e-01  -3.0123220e-01
   6.2876720e-01  -3.0098921e-01
   6.3073966e-01  -3.0073453e-01
   6.3271486e-01  -3.0040656e-01
   6.3468924e-01  -3.0009185e-01
   6.3666542e-01  -2.9975872e-01
   6.3864276e-01  -2.9942502e-01
   6.4061857e-01  -2.9913217e-01
   6.4259407e-01  -2.9883919e-01
   6.4456847e-01  -2.9855401e-01
   6.4654372e-01  -2.9825761e-01
   6.4852492e-01  -2.9788004e-01
   6.5050866e-01  -2.9750422e-01
   6.5248859e-01  -2.9719329e-01
   6.5446459e-01  -2.9690379e-01
   6.5644103e-01  -2.9662429e-01
   6.5841617e-01  -2.9635832e-01
   6.6039185e-01  -2.9609846e-01
   6.6236630e-01  -2.9584462e-01
   6.6433981e-01  -2.9559841e-01
   6.6631227e-01  -2.9536148e-01
   6.6828354e-01  -2.9513474e-01
   6.7025357e-01  -2.9491811e-01
   6.7222208e-01  -2.9471130e-01
   6.7419131e-01  -2.9445672e-01
   6.7615281e-01  -2.9437049e-01
   6.7811446e-01  -2.9433945e-01
   6.8008424e-01  -2.9417979e-01
   6.8204957e-01  -2.9408541e-01
   6.8401396e-01  -2.9398139e-01
   6.8598107e-01  -2.9385015e-01
   6.8794663e-01  -2.9374439e-01
   6.8990858e-01  -2.9366502e-01
   6.9186684e-01  -2.9362444e-01
   6.9382299e-01  -2.9361344e-01
   6.9577873e-01  -2.9361795e-01
   6.9773146e-01  -2.9368259e-01
   6.9968283e-01  -2.9375435e-01
   7.0163496e-01  -2.9380919e-01
   7.0358369e-01  -2.9390013e-01
   7.0552918e-01  -2.9401817e-01
   7.0747148e-01  -2.9417053e-01
   7.0941060e-01  -2.9436217e-01
   7.1134305e-01  -2.9461612e-01
   7.1328144e-01  -2.9480645e-01
   7.1521769e-01  -2.9500564e-01
   7.1713659e-01  -2.9535200e-01
   7.1904851e-01  -2.9573727e-01
   7.2095604e-01  -2.9612997e-01
   7.2285434e-01  -2.9657333e-01
   7.2473671e-01  -2.9709423e-01
   7.2659871e-01  -2.9769479e-01
   7.2843515e-01  -2.9837171e-01
   7.3023827e-01  -2.9911725e-01
   7.3199697e-01  -2.9992337e-01
   7.3369854e-01  -3.0077975e-01
   7.3534157e-01  -3.0166827e-01
   7.3695683e-01  -3.0259727e-01
   7.3855866e-01  -3.0359116e-01
   7.3956602e-01  -3.0424761e-01
   7.4057950e-01  -3.0499075e-01
   7.4183192e-01  -3.0588105e-01
   7.4203272e-01  -3.0603042e-01
   7.4237364e-01  -3.0627994e-01
   7.4297491e-01  -3.0675875e-01
   7.4355355e-01  -3.0723167e-01
   7.4406381e-01  -3.0764374e-01
   7.4476262e-01  -3.0823576e-01
   7.4498963e-01  -3.0842896e-01
   7.4533893e-01  -3.0874590e-01
   7.4576872e-01  -3.0914074e-01
   7.4623455e-01  -3.0954011e-01
   7.4677212e-01  -3.1002099e-01
   7.4723814e-01  -3.1043191e-01
   7.4737048e-01  -3.1054701e-01
   7.4805138e-01  -3.1108986e-01
   7.4860427e-01  -3.1156736e-01
   7.4949367e-01  -3.1239851e-01
   7.5053513e-01  -3.1331036e-01
   7.5215196e-01  -3.1464447e-01
   7.5380523e-01  -3.1616181e-01
   7.5554468e-01  -3.1723070e-01
   7.5735049e-01  -3.1812842e-01
   7.5920406e-01  -3.1926874e-01
   7.6109053e-01  -3.2020098e-01
   7.6300135e-01  -3.2103531e-01
   7.6492185e-01  -3.2183724e-01
   7.6683218e-01  -3.2254908e-01
   7.6877870e-01  -3.2251786e-01
   7.7071229e-01  -3.2234169e-01
   7.7264620e-01  -3.2211238e-01
   7.7457548e-01  -3.2170937e-01
   7.7649795e-01  -3.2091821e-01
   7.7840009e-01  -3.1971328e-01
   7.8028516e-01  -3.1872314e-01
   7.8216671e-01  -3.1757817e-01
   7.8304245e-01  -3.1698928e-01
   7.8395248e-01  -3.1638395e-01
   7.8601214e-01  -3.1456471e-01
   7.8805357e-01  -3.1237396e-01
   7.9013583e-01  -3.1006478e-01
   7.9156290e-01  -3.0847972e-01
   7.9221157e-01  -3.0774054e-01
   7.9420504e-01  -3.0520105e-01
   7.9438628e-01  -3.0494936e-01
   7.9642937e-01  -3.0158361e-01
   7.9826768e-01  -2.9860582e-01
   8.0007337e-01  -2.9557773e-01
   8.0204822e-01  -2.9209751e-01
   8.0207845e-01  -2.9204149e-01
   8.0213168e-01  -2.9192798e-01
   8.0527309e-01  -2.8530395e-01
   8.0753423e-01  -2.8036590e-01
   8.0925762e-01  -2.7652403e-01
   8.0984528e-01  -2.7514583e-01
   8.0991443e-01  -2.7499575e-01
   8.1205683e-01  -2.6966970e-01
   8.1385372e-01  -2.6474745e-01
   8.1570493e-01  -2.5947750e-01
   8.1580970e-01  -2.5916829e-01
   8.1602209e-01  -2.5854697e-01
   8.1925191e-01  -2.4904952e-01
   8.2061629e-01  -2.4492414e-01
   8.2273018e-01  -2.3771766e-01
   8.2555492e-01  -2.2759442e-01
   8.2556616e-01  -2.2755393e-01
   8.2929258e-01  -2.1337857e-01
   8.2992278e-01  -2.1098798e-01
   8.3347169e-01  -1.9561670e-01
   8.3370598e-01  -1.9446905e-01
   8.3688831e-01  -1.7886268e-01
   8.3817370e-01  -1.7202032e-01
   8.4002401e-01  -1.6214300e-01
   8.4294568e-01  -1.4526662e-01
   8.4521057e-01  -1.2970095e-01
   8.4541702e-01  -1.2806376e-01
   8.4729044e-01  -1.1318537e-01
   8.4901818e-01  -9.7454630e-02
   8.5043173e-01  -8.2485418e-02
   8.5162438e-01  -6.7674913e-02
   8.5264596e-01  -5.2187964e-02
   8.5282374e-01  -4.9215503e-02
   8.5313177e-01  -4.2789320e-02
   8.5348960e-01  -3.4679397e-02
   8.5379740e-01  -2.5788521e-02
   8.5392758e-01  -2.0465363e-02
   8.5399900e-01  -1.7111876e-02
   8.5409049e-01  -1.2779557e-02
   8.5409963e-01  -1.2277266e-02
   8.5411653e-01  -1.0359168e-02
   8.5413313e-01  -8.3123725e-03
   8.5414988e-01  -6.2325532e-03
   8.5416660e-01  -4.1514097e-03
   8.5418338e-01  -2.0767490e-03


==> data/DARPA_waterline_o5_10.dat <==
   1.4987300e-01  -1.5419864e-03
   1.4988266e-01  -1.9765429e-03
   1.4992935e-01  -3.9581699e-03
   1.4997636e-01  -5.9643050e-03
   1.5000240e-01  -7.0737757e-03
   1.5002491e-01  -8.0310588e-03
   1.5007397e-01  -1.0105088e-02
   1.5012799e-01  -1.2369956e-02
   1.5019480e-01  -1.5155366e-02
   1.5022697e-01  -1.6481536e-02
   1.5048226e-01  -2.0617448e-02
   1.5064974e-01  -2.3279705e-02
   1.5087979e-01  -2.5919445e-02
   1.5159230e-01  -3.3816499e-02
   1.5160394e-01  -3.3932324e-02
   1.5244124e-01  -3.9651126e-02
   1.5291888e-01  -4.2906987e-02
   1.5318206e-01  -4.4701103e-02
   1.5381572e-01  -4.8292935e-02
   1.5440199e-01  -5.2098350e-02
   1.5471047e-01  -5.3605050e-02
   1.5668331e-01  -6.3261592e-02
   1.5729781e-01  -6.6270897e-02
   1.5865750e-01  -7.1528589e-02
   1.6063293e-01  -7.9205515e-02
   1.6132933e-01  -8.1909625e-02
   1.6260116e-01  -8.6044870e-02
   1.6459274e-01  -9.2506059e-02
   1.6650575e-01  -9.8656938e-02
   1.6657703e-01  -9.8855531e-02
   1.6853212e-01  -1.0431778e-01
   1.7050198e-01  -1.0972967e-01
   1.7248113e-01  -1.1507193e-01
   1.7302943e-01  -1.1654743e-01
   1.7443095e-01  -1.1992902e-01
   1.7636251e-01  -1.2408919e-01
   1.7832292e-01  -1.2663515e-01
   1.8030843e-01  -1.2921735e-01
   1.8228272e-01  -1.3173616e-01
   1.8392871e-01  -1.3382482e-01
   1.8422705e-01  -1.3416576e-01
   1.8617100e-01  -1.3637425e-01
   1.8814039e-01  -1.3862450e-01
   1.9010483e-01  -1.4089954e-01
   1.9204381e-01  -1.4312978e-01
   1.9398476e-01  -1.4531281e-01
   1.9597457e-01  -1.4752642e-01
   1.9804731e-01  -1.4979952e-01
   1.9851706e-01  -1.5031121e-01
   2.0006288e-01  -1.5185845e-01
   2.0201786e-01  -1.5257165e-01
   2.0395401e-01  -1.5291707e-01
   2.0589338e-01  -1.5320295e-01
   2.0783854e-01  -1.5352317e-01
   2.0978780e-01  -1.5384615e-01
   2.1173807e-01  -1.5412532e-01
   2.1368537e-01  -1.5437307e-01
   2.1562459e-01  -1.5460478e-01
   2.1754924e-01  -1.5482388e-01
   2.1945142e-01  -1.5502471e-01
   2.2132297e-01  -1.5520787e-01
   2.2316846e-01  -1.5538078e-01
   2.2499870e-01  -1.5563012e-01
   2.2696814e-01  -1.5575052e-01
   2.2811170e-01  -1.5580589e-01
   2.2910003e-01  -1.5581920e-01
   2.2995110e-01  -1.5586023e-01
   2.3035517e-01  -1.5590370e-01
   2.3055701e-01  -1.5593278e-01
   2.3102086e-01  -1.5595095e-01
   2.3141946e-01  -1.5594948e-01
   2.3184184e-01  -1.5593396e-01
   2.3223684e-01  -1.5592467e-01
   2.3260290e-01  -1.5591936e-01
   2.3312134e-01  -1.5588648e-01
   2.3324694e-01  -1.5588025e-01
   2.3358940e-01  -1.5580189e-01
   2.3403190e-01  -1.5571237e-01
   2.3447604e-01  -1.5565103e-01
   2.3493182e-01  -1.5560526e-01
   2.3539527e-01  -1.5556216e-01
   2.3585507e-01  -1.5549758e-01
   2.3681605e-01  -1.5544218e-01
   2.3790132e-01  -1.5547109e-01
   2.3983442e-01  -1.5568106e-01
   2.4164329e-01  -1.5578593e-01
   2.4348108e-01  -1.5577685e-01
   2.4535923e-01  -1.5569212e-01
   2.4726524e-01  -1.5557467e-01
   2.4919450e-01  -1.5540721e-01
   2.5113938e-01  -1.5525018e-01
   2.5309420e-01  -1.5514745e-01
   2.5505498e-01  -1.5506525e-01
   2.5701921e-01  -1.5493599e-01
   2.5898539e-01  -1.5474882e-01
   2.6095267e-01  -1.5455174e-01
   2.6292055e-01  -1.5436483e-01
   2.6488877e-01  -1.5417356e-01
   2.6685718e-01  -1.5399223e-01
   2.6882569e-01  -1.5380185e-01
   2.7079425e-01  -1.5361057e-01
   2.7276286e-01  -1.5343586e-01
   2.7473149e-01  -1.5325947e-01
   2.7670013e-01  -1.5309274e-01
   2.7866879e-01  -1.5294339e-01
   2.8063746e-01  -1.5281294e-01
   2.8260613e-01  -1.5269814e-01
   2.8457480e-01  -1.5258041e-01
   2.8654347e-01  -1.5245148e-01
   2.8851213e-01  -1.5231818e-01
   2.9048079e-01  -1.5218332e-01
   2.9244945e-01  -1.5205343e-01
   2.9441812e-01  -1.5192794e-01
   2.9638679e-01  -1.5180539e-01
   2.9835546e-01  -1.5168449e-01
   3.0032414e-01  -1.5156494e-01
   3.0229281e-01  -1.5144701e-01
   3.0426149e-01  -1.5133136e-01
   3.0623018e-01  -1.5121858e-01
   3.0819886e-01  -1.5110910e-01
   3.1016755e-01  -1.5100309e-01
   3.1213624e-01  -1.5090079e-01
   3.1410493e-01  -1.5080273e-01
   3.1607362e-01  -1.5070954e-01
   3.1804231e-01  -1.5062146e-01
   3.2001101e-01  -1.5053736e-01
   3.2197970e-01  -1.5045212e-01
   3.2394839e-01  -1.5035712e-01
   3.2591707e-01  -1.5024477e-01
   3.2788575e-01  -1.5011826e-01
   3.2985443e-01  -1.4998481e-01
   3.3182311e-01  -1.4984805e-01
   3.3379180e-01  -1.4971154e-01
   3.3576049e-01  -1.4959203e-01
   3.3772917e-01  -1.4948219e-01
   3.3969784e-01  -1.4929610e-01
   3.4166649e-01  -1.4902307e-01
   3.4363513e-01  -1.4873615e-01
   3.4560378e-01  -1.4849381e-01
   3.4757245e-01  -1.4825090e-01
   3.4954113e-01  -1.4796586e-01
   3.5150981e-01  -1.4767153e-01
   3.5347850e-01  -1.4736546e-01
   3.5544718e-01  -1.4704509e-01
   3.5741586e-01  -1.4671477e-01
   3.5938455e-01  -1.4638058e-01
   3.6135323e-01  -1.4604269e-01
   3.6332191e-01  -1.4570230e-01
   3.6529059e-01  -1.4536150e-01
   3.6725927e-01  -1.4502261e-01
   3.6922795e-01  -1.4468551e-01
   3.7119663e-01  -1.4435417e-01
   3.7316532e-01  -1.4403208e-01
   3.7513401e-01  -1.4379067e-01
   3.7710271e-01  -1.4363324e-01
   3.7907138e-01  -1.4345632e-01
   3.8104004e-01  -1.4314689e-01
   3.8300867e-01  -1.4271580e-01
   3.8497727e-01  -1.4217730e-01
   3.8694588e-01  -1.4159459e-01
   3.8891450e-01  -1.4106797e-01
   3.9088314e-01  -1.4050652e-01
   3.9285177e-01  -1.3995514e-01
   3.9482039e-01  -1.3941009e-01
   3.9678902e-01  -1.3887859e-01
   3.9875765e-01  -1.3835728e-01
   4.0072628e-01  -1.3785202e-01
   4.0269490e-01  -1.3737469e-01
   4.0466351e-01  -1.3689683e-01
   4.0663212e-01  -1.3638585e-01
   4.0860072e-01  -1.3585332e-01
   4.1056933e-01  -1.3531670e-01
   4.1253794e-01  -1.3478799e-01
   4.1450655e-01  -1.3427273e-01
   4.1647515e-01  -1.3377350e-01
   4.1844375e-01  -1.3328792e-01
   4.2041233e-01  -1.3279648e-01
   4.2238090e-01  -1.3227979e-01
   4.2434947e-01  -1.3174118e-01
   4.2631804e-01  -1.3119649e-01
   4.2828662e-01  -1.3064551e-01
   4.3025524e-01  -1.3034474e-01
   4.3222383e-01  -1.3006119e-01
   4.3419239e-01  -1.2951279e-01
   4.3616094e-01  -1.2880057e-01
   4.3812949e-01  -1.2810318e-01
   4.4009807e-01  -1.2756195e-01
   4.4206663e-01  -1.2700525e-01
   4.4403519e-01  -1.2641427e-01
   4.4600376e-01  -1.2581621e-01
   4.4797235e-01  -1.2526052e-01
   4.4994094e-01  -1.2472507e-01
   4.5190954e-01  -1.2419516e-01
   4.5387815e-01  -1.2368320e-01
   4.5584677e-01  -1.2320617e-01
   4.5781537e-01  -1.2259508e-01
   4.5978400e-01  -1.2227625e-01
   4.6175262e-01  -1.2212181e-01
   4.6372119e-01  -1.2169540e-01
   4.6568976e-01  -1.2127274e-01
   4.6765833e-01  -1.2085100e-01
   4.6962692e-01  -1.2042919e-01
   4.7159551e-01  -1.2000619e-01
   4.7356411e-01  -1.1958310e-01
   4.7553271e-01  -1.1916037e-01
   4.7750131e-01  -1.1874222e-01
   4.7946992e-01  -1.1834303e-01
   4.8143854e-01  -1.1797224e-01
   4.8340715e-01  -1.1762471e-01
   4.8537576e-01  -1.1729268e-01
   4.8734436e-01  -1.1696767e-01
   4.8931296e-01  -1.1662806e-01
   4.9128156e-01  -1.1635058e-01
   4.9325017e-01  -1.1607975e-01
   4.9521878e-01  -1.1563602e-01
   4.9718745e-01  -1.1520977e-01
   4.9915615e-01  -1.1496064e-01
   5.0112483e-01  -1.1480383e-01
   5.0309349e-01  -1.1470318e-01
   5.0506212e-01  -1.1460222e-01
   5.0703072e-01  -1.1426504e-01
   5.0899938e-01  -1.1414513e-01
   5.1096805e-01  -1.1442883e-01
   5.1293668e-01  -1.1464786e-01
   5.1490530e-01  -1.1486267e-01
   5.1687384e-01  -1.1470870e-01
   5.1884238e-01  -1.1445169e-01
   5.2081095e-01  -1.1436058e-01
   5.2277952e-01  -1.1421649e-01
   5.2474810e-01  -1.1408000e-01
   5.2671670e-01  -1.1393668e-01
   5.2868530e-01  -1.1378949e-01
   5.3065390e-01  -1.1364536e-01
   5.3262251e-01  -1.1350793e-01
   5.3459112e-01  -1.1338265e-01
   5.3655974e-01  -1.1327523e-01
   5.3852837e-01  -1.1318853e-01
   5.4049700e-01  -1.1312326e-01
   5.4246563e-01  -1.1308019e-01
   5.4443426e-01  -1.1306152e-01
   5.4640290e-01  -1.1307002e-01
   5.4837153e-01  -1.1310657e-01
   5.5034016e-01  -1.1316505e-01
   5.5230877e-01  -1.1322874e-01
   5.5427738e-01  -1.1330351e-01
   5.5624596e-01  -1.1334769e-01
   5.5821456e-01  -1.1355214e-01
   5.6018311e-01  -1.1351877e-01
   5.6215166e-01  -1.1336338e-01
   5.6412026e-01  -1.1344453e-01
   5.6608880e-01  -1.1325193e-01
   5.6805735e-01  -1.1291436e-01
   5.7002592e-01  -1.1261358e-01
   5.7199450e-01  -1.1238664e-01
   5.7396311e-01  -1.1222333e-01
   5.7593172e-01  -1.1207484e-01
   5.7790033e-01  -1.1192751e-01
   5.7986895e-01  -1.1170920e-01
   5.8183762e-01  -1.1162082e-01
   5.8380641e-01  -1.1215819e-01
   5.8577519e-01  -1.1264280e-01
   5.8774386e-01  -1.1269971e-01
   5.8971250e-01  -1.1256182e-01
   5.9168114e-01  -1.1230980e-01
   5.9364981e-01  -1.1221142e-01
   5.9561848e-01  -1.1215499e-01
   5.9758715e-01  -1.1209617e-01
   5.9955584e-01  -1.1203718e-01
   6.0152453e-01  -1.1197998e-01
   6.0349322e-01  -1.1192077e-01
   6.0546191e-01  -1.1185025e-01
   6.0743062e-01  -1.1176835e-01
   6.0939933e-01  -1.1168622e-01
   6.1136806e-01  -1.1161217e-01
   6.1333680e-01  -1.1155030e-01
   6.1530555e-01  -1.1150176e-01
   6.1727431e-01  -1.1146698e-01
   6.1924307e-01  -1.1144732e-01
   6.2121184e-01  -1.1144454e-01
   6.2318060e-01  -1.1145864e-01
   6.2514937e-01  -1.1148868e-01
   6.2711814e-01  -1.1153766e-01
   6.2908691e-01  -1.1159181e-01
   6.3105567e-01  -1.1161000e-01
   6.3302444e-01  -1.1158653e-01
   6.3499321e-01  -1.1151541e-01
   6.3696198e-01  -1.1138356e-01
   6.3893078e-01  -1.1120662e-01
   6.4089960e-01  -1.1102889e-01
   6.4286843e-01  -1.1088434e-01
   6.4483727e-01  -1.1060498e-01
   6.4680612e-01  -1.1078646e-01
   6.4877494e-01  -1.1093611e-01
   6.5074377e-01  -1.1070023e-01
   6.5271264e-01  -1.1069563e-01
   6.5468150e-01  -1.1059751e-01
   6.5665038e-01  -1.1043101e-01
   6.5861928e-01  -1.1020545e-01
   6.6058822e-01  -1.1004246e-01
   6.6255713e-01  -1.0985362e-01
   6.6452607e-01  -1.0934920e-01
   6.6649513e-01  -1.0874091e-01
   6.6846411e-01  -1.0822113e-01
   6.7043313e-01  -1.0770312e-01
   6.7240224e-01  -1.0762680e-01
   6.7437131e-01  -1.0772699e-01
   6.7634046e-01  -1.0762667e-01
   6.7830962e-01  -1.0761633e-01
   6.8027882e-01  -1.0780443e-01
   6.8224788e-01  -1.0828777e-01
   6.8421686e-01  -1.0849452e-01
   6.8618598e-01  -1.0845340e-01
   6.8815514e-01  -1.0856209e-01
   6.9012430e-01  -1.0860167e-01
   6.9209349e-01  -1.0859681e-01
   6.9406269e-01  -1.0856060e-01
   6.9603192e-01  -1.0853514e-01
   6.9800118e-01  -1.0856204e-01
   6.9997046e-01  -1.0861503e-01
   7.0193977e-01  -1.0866728e-01
   7.0390909e-01  -1.0874430e-01
   7.0587843e-01  -1.0888434e-01
   7.0784774e-01  -1.0909988e-01
   7.0981700e-01  -1.0941164e-01
   7.1178614e-01  -1.0990613e-01
   7.1375505e-01  -1.1055136e-01
   7.1572376e-01  -1.1089742e-01
   7.1769210e-01  -1.1088763e-01
   7.1965956e-01  -1.1126408e-01
   7.2162562e-01  -1.1144951e-01
   7.2358928e-01  -1.1114399e-01
   7.2554852e-01  -1.1131123e-01
   7.2750008e-01  -1.1190182e-01
   7.2943989e-01  -1.1244489e-01
   7.3136181e-01  -1.1301178e-01
   7.3325607e-01  -1.1365023e-01
   7.3510389e-01  -1.1446241e-01
   7.3672576e-01  -1.1498049e-01
   7.3843027e-01  -1.1567514e-01
   7.3893705e-01  -1.1613862e-01
   7.4004762e-01  -1.1695609e-01
   7.4098602e-01  -1.1757704e-01
   7.4180882e-01  -1.1833262e-01
   7.4223657e-01  -1.1875523e-01
   7.4237061e-01  -1.1890017e-01
   7.4287272e-01  -1.1942662e-01
   7.4329603e-01  -1.1989939e-01
   7.4331334e-01  -1.1991883e-01
   7.4375556e-01  -1.2044462e-01
   7.4417558e-01  -1.2094388e-01
   7.4477604e-01  -1.2173145e-01
   7.4496337e-01  -1.2197504e-01
   7.4524548e-01  -1.2235527e-01
   7.4561330e-01  -1.2287947e-01
   7.4598445e-01  -1.2333950e-01
   7.4628880e-01  -1.2372606e-01
   7.4637964e-01  -1.2384186e-01
   7.4681076e-01  -1.2442335e-01
   7.4734175e-01  -1.2519472e-01
   7.4783310e-01  -1.2573635e-01
   7.4903478e-01  -1.2709859e-01
   7.4983472e-01  -1.2820537e-01
   7.5169841e-01  -1.2994160e-01
   7.5334566e-01  -1.3104483e-01
   7.5507150e-01  -1.3192566e-01
   7.5686244e-01  -1.3251758e-01
   7.5868420e-01  -1.3297679e-01
   7.6053598e-01  -1.3333863e-01
   7.6240195e-01  -1.3360931e-01
   7.6425939e-01  -1.3383540e-01
   7.6612358e-01  -1.3379926e-01
   7.6815833e-01  -1.3253816e-01
   7.7076831e-01  -1.3039480e-01
   7.7169973e-01  -1.2943648e-01
   7.7290435e-01  -1.2805557e-01
   7.7500681e-01  -1.2559938e-01
   7.7750278e-01  -1.2163955e-01
   7.8016048e-01  -1.1603368e-01
   7.8179983e-01  -1.1255798e-01
   7.8292589e-01  -1.0983701e-01
   7.8595120e-01  -1.0087985e-01
   7.8705878e-01  -9.6737487e-02
   7.8976234e-01  -8.4664280e-02
   7.9080137e-01  -8.0000681e-02
   7.9363826e-01  -6.4058734e-02
   7.9540443e-01  -4.9614947e-02
   7.9618243e-01  -4.0984882e-02
   7.9675409e-01  -3.4026106e-02
   7.9680681e-01  -3.3376015e-02
   7.9723362e-01  -2.5919900e-02
   7.9751391e-01  -2.0623290e-02
   7.9773791e-01  -1.6341465e-02
   7.9784896e-01  -1.2052721e-02
   7.9790040e-01  -9.9586931e-03
   7.9794928e-01  -7.9169243e-03
   7.9799637e-01  -5.9246150e-03
   7.9804278e-01  -3.9510463e-03
   7.9808991e-01  -1.9824103e-03


==> data/Duncan_CICSAM.dat <==
   5.4187192e-03  -1.0344828e-02
   2.0197044e-02  -1.0344828e-02
   3.4482759e-02  -1.0837438e-02
   4.8768473e-02  -1.0837438e-02
   6.3054187e-02  -1.0837438e-02
   7.7832512e-02  -1.1330049e-02
   9.2118227e-02  -1.1330049e-02
   1.0640394e-01  -1.1330049e-02
   1.2118227e-01  -1.1822660e-02
   1.3546798e-01  -1.1822660e-02
   1.4975369e-01  -1.1822660e-02
   1.6453202e-01  -1.2315271e-02
   1.7881773e-01  -1.2315271e-02
   1.9310345e-01  -1.2315271e-02
   2.0738916e-01  -1.2807882e-02
   2.2216749e-01  -1.3300493e-02
   2.3645320e-01  -1.3300493e-02
   2.4433498e-01  -1.3793103e-02
   2.5073892e-01  -1.3793103e-02
   2.6551724e-01  -1.4285714e-02
   2.7980296e-01  -1.4778325e-02
   2.9408867e-01  -1.4778325e-02
   3.0837438e-01  -1.5270936e-02
   3.2315271e-01  -1.5270936e-02
   3.3743842e-01  -1.5270936e-02
   3.5172414e-01  -1.5763547e-02
   3.6650246e-01  -1.5763547e-02
   3.8078818e-01  -1.6256158e-02
   3.9507389e-01  -1.6256158e-02
   4.0985222e-01  -1.6748768e-02
   4.2413793e-01  -1.7241379e-02
   4.2955665e-01  -1.7733990e-02
   4.3842365e-01  -1.7733990e-02
   4.5270936e-01  -1.8226601e-02
   4.6748768e-01  -1.8719212e-02
   4.8182266e-01  -1.9211823e-02
   4.9625616e-01  -1.9211823e-02
   5.1068966e-01  -1.9704433e-02
   5.2512315e-01  -1.9704433e-02
   5.3950739e-01  -2.0197044e-02
   5.5394089e-01  -2.0197044e-02
   5.6837438e-01  -2.1182266e-02
   5.7916256e-01  -2.1674877e-02
   5.8280788e-01  -2.1674877e-02
   5.9724138e-01  -2.2167488e-02
   6.1167488e-01  -2.2660099e-02
   6.2610837e-01  -2.2660099e-02
   6.4054187e-01  -2.3152709e-02
   6.5497537e-01  -2.3645320e-02
   6.6940887e-01  -2.3645320e-02
   6.8384236e-01  -2.4137931e-02
   6.9827586e-01  -2.4630542e-02
   7.0778325e-01  -2.5123153e-02
   7.1270936e-01  -2.5615764e-02
   7.2714286e-01  -2.6108374e-02
   7.4157635e-01  -2.6600985e-02
   7.5600985e-01  -2.7093596e-02
   7.7044335e-01  -2.7093596e-02
   7.8487685e-01  -2.7586207e-02
   7.9931034e-01  -2.8078818e-02
   8.1374384e-01  -2.8571429e-02
   8.2354680e-01  -2.9064039e-02
   8.2817734e-01  -2.9556650e-02
   8.4261084e-01  -3.0049261e-02
   8.5704433e-01  -3.0541872e-02
   8.7147783e-01  -3.0541872e-02
   8.8591133e-01  -3.1034483e-02
   9.0034483e-01  -3.1527094e-02
   9.1476847e-01  -3.2019704e-02
   9.2919704e-01  -3.3004926e-02
   9.3189163e-01  -3.3004926e-02
   9.4363054e-01  -3.3497537e-02
   9.5806256e-01  -3.3990148e-02
   9.7249261e-01  -3.4482759e-02
   9.8692611e-01  -3.4975369e-02
   1.0013596e+00  -3.5467980e-02
   1.0158128e+00  -3.5960591e-02
   1.0302463e+00  -3.6453202e-02
   1.0365025e+00  -3.6945813e-02
   1.0446798e+00  -3.7438424e-02
   1.0590640e+00  -3.7931034e-02
   1.0734975e+00  -3.8423645e-02
   1.0879310e+00  -3.8423645e-02
   1.1023645e+00  -3.8916256e-02
   1.1167980e+00  -3.9408867e-02
   1.1312315e+00  -3.9901478e-02
   1.1422660e+00  -4.0886700e-02
   1.1456650e+00  -4.0886700e-02
   1.1456650e+00  -4.0886700e-02
   1.1600985e+00  -4.1379310e-02
   1.1600985e+00  -4.1379310e-02
   1.1745320e+00  -4.1871921e-02
   1.1889655e+00  -4.2364532e-02
   1.2033990e+00  -4.2857143e-02
   1.2178325e+00  -4.2857143e-02
   1.2322660e+00  -4.3349754e-02
   1.2466995e+00  -4.3842365e-02
   1.2554680e+00  -4.4334975e-02
   1.2611330e+00  -4.4827586e-02
   1.2755665e+00  -4.5320197e-02
   1.2900000e+00  -4.5812808e-02
   1.3044335e+00  -4.5812808e-02
   1.3188670e+00  -4.6305419e-02
   1.3333005e+00  -4.6798030e-02
   1.3477340e+00  -4.6798030e-02
   1.3621675e+00  -4.7290640e-02
   1.3766010e+00  -4.7783251e-02
   1.3910345e+00  -4.8275862e-02
   1.3925123e+00  -4.8275862e-02
   1.4054680e+00  -4.8768473e-02
   1.4199015e+00  -4.9261084e-02
   1.4343350e+00  -4.9261084e-02
   1.4487685e+00  -4.9753695e-02
   1.4630542e+00  -4.9753695e-02
   1.4778325e+00  -5.0246305e-02
   1.4921182e+00  -5.0246305e-02
   1.5064039e+00  -5.0246305e-02
   1.5206897e+00  -5.0246305e-02
   1.5354680e+00  -5.0738916e-02
   1.5497537e+00  -5.0738916e-02
   1.5640394e+00  -5.0738916e-02
   1.5788177e+00  -5.0738916e-02
   1.5931034e+00  -5.0738916e-02
   1.6073892e+00  -5.0738916e-02
   1.6221675e+00  -5.0738916e-02
   1.6364532e+00  -5.0738916e-02
   1.6507389e+00  -5.0738916e-02
   1.6650246e+00  -5.0738916e-02
   1.6798030e+00  -5.0738916e-02
   1.6940887e+00  -5.0738916e-02
   1.7083744e+00  -5.0246305e-02
   1.7231527e+00  -5.0246305e-02
   1.7374384e+00  -5.0246305e-02
   1.7517241e+00  -4.9753695e-02
   1.7665025e+00  -4.9753695e-02
   1.7807882e+00  -4.9261084e-02
   1.7950739e+00  -4.8768473e-02
   1.8039409e+00  -4.8275862e-02
   1.8093596e+00  -4.8275862e-02
   1.8241379e+00  -4.7783251e-02
   1.8384236e+00  -4.7290640e-02
   1.8527094e+00  -4.6798030e-02
   1.8674877e+00  -4.6305419e-02
   1.8817734e+00  -4.5812808e-02
   1.8960591e+00  -4.5320197e-02
   1.9073892e+00  -4.4334975e-02
   1.9103448e+00  -4.4334975e-02
   1.9251232e+00  -4.3842365e-02
   1.9394089e+00  -4.2857143e-02
   1.9536946e+00  -4.2364532e-02
   1.9684729e+00  -4.1871921e-02
   1.9827586e+00  -4.0886700e-02
   1.9827586e+00  -4.0886700e-02
   1.9970443e+00  -3.9901478e-02
   2.0118227e+00  -3.8916256e-02
   2.0261084e+00  -3.8423645e-02
   2.0403941e+00  -3.7438424e-02
   2.0453202e+00  -3.6945813e-02
   2.0546798e+00  -3.5960591e-02
   2.0694581e+00  -3.5467980e-02
   2.0837438e+00  -3.4482759e-02
   2.0980296e+00  -3.3004926e-02
   2.0990148e+00  -3.3004926e-02
   2.1128079e+00  -3.2019704e-02
   2.1270936e+00  -3.1034483e-02
   2.1413793e+00  -3.0049261e-02
   2.1487685e+00  -2.9064039e-02
   2.1561576e+00  -2.8571429e-02
   2.1704433e+00  -2.7586207e-02
   2.1847291e+00  -2.6600985e-02
   2.1940887e+00  -2.5123153e-02
   2.1990148e+00  -2.4630542e-02
   2.2137931e+00  -2.3645320e-02
   2.2280788e+00  -2.2660099e-02
   2.2369458e+00  -2.1674877e-02
   2.2423645e+00  -2.0689655e-02
   2.2571429e+00  -1.9704433e-02
   2.2714286e+00  -1.8719212e-02
   2.2788177e+00  -1.7733990e-02
   2.2857143e+00  -1.6748768e-02
   2.3004926e+00  -1.5763547e-02
   2.3147783e+00  -1.4285714e-02
   2.3187192e+00  -1.3793103e-02
   2.3290640e+00  -1.2807882e-02
   2.3433498e+00  -1.1822660e-02
   2.3571429e+00  -9.8522167e-03
   2.3581281e+00  -9.8522167e-03
   2.3724138e+00  -8.3743842e-03
   2.3866995e+00  -7.3891626e-03
   2.3960591e+00  -5.9113300e-03
   2.4014778e+00  -5.4187192e-03
   2.4157635e+00  -4.4334975e-03
   2.4300493e+00  -2.9556650e-03
   2.4359606e+00  -2.4630542e-03
   2.4443350e+00  -9.8522167e-04
   2.4591133e+00   0.0000000e+00
   2.4733990e+00   1.4778325e-03
   2.4748768e+00   1.4778325e-03
   2.4876847e+00   2.9556650e-03
   2.5024631e+00   3.9408867e-03
   2.5147783e+00   5.4187192e-03
   2.5167488e+00   5.9113300e-03
   2.5310345e+00   6.8965517e-03
   2.5458128e+00   7.8817734e-03
   2.5571429e+00   9.3596059e-03
   2.5600985e+00   9.8522167e-03
   2.5743842e+00   1.0837438e-02
   2.5886700e+00   1.1822660e-02
   2.6029557e+00   1.3300493e-02
   2.6034483e+00   1.3300493e-02
   2.6177340e+00   1.4285714e-02
   2.6320197e+00   1.5270936e-02
   2.6467980e+00   1.6256158e-02
   2.6532020e+00   1.7241379e-02
   2.6610837e+00   1.7733990e-02
   2.6753695e+00   1.8719212e-02
   2.6901478e+00   1.9211823e-02
   2.7044335e+00   2.0197044e-02
   2.7142857e+00   2.0689655e-02
   2.7187192e+00   2.1182266e-02
   2.7330049e+00   2.2167488e-02
   2.7477833e+00   2.2660099e-02
   2.7620690e+00   2.3152709e-02
   2.7763547e+00   2.3645320e-02
   2.7911330e+00   2.4137931e-02
   2.8049261e+00   2.4630542e-02
   2.8054187e+00   2.4630542e-02
   2.8197044e+00   2.5123153e-02
   2.8339901e+00   2.5615764e-02
   2.8487685e+00   2.6108374e-02
   2.8630542e+00   2.6108374e-02
   2.8773399e+00   2.6108374e-02
   2.8921182e+00   2.6108374e-02
   2.9064039e+00   2.6108374e-02
   2.9206897e+00   2.6108374e-02
   2.9354680e+00   2.5615764e-02
   2.9497537e+00   2.5615764e-02
   2.9640394e+00   2.5123153e-02
   2.9733990e+00   2.4630542e-02
   2.9783251e+00   2.4630542e-02
   2.9931034e+00   2.3645320e-02
   3.0073892e+00   2.3152709e-02
   3.0216749e+00   2.3152709e-02
   3.0364532e+00   2.2660099e-02
   3.0364532e+00   2.2660099e-02
   3.0507389e+00   2.1674877e-02
   3.0507389e+00   2.1674877e-02
   3.0635468e+00   2.0689655e-02
   3.0650246e+00   2.0689655e-02
   3.0798030e+00   1.9704433e-02
   3.0940887e+00   1.9211823e-02
   3.1083744e+00   1.8719212e-02
   3.1226601e+00   1.7241379e-02
   3.1261084e+00   1.7241379e-02
   3.1374384e+00   1.5763547e-02
   3.1517241e+00   1.5270936e-02
   3.1660099e+00   1.4285714e-02
   3.1788177e+00   1.3300493e-02
   3.1807882e+00   1.2807882e-02
   3.1950739e+00   1.1822660e-02
   3.2093596e+00   1.0837438e-02
   3.2241379e+00   9.8522167e-03
   3.2270936e+00   9.3596059e-03
   3.2384236e+00   8.3743842e-03
   3.2527094e+00   7.3891626e-03
   3.2669951e+00   6.4039409e-03
   3.2729064e+00   5.4187192e-03
   3.2817734e+00   4.4334975e-03
   3.2960591e+00   3.4482759e-03
   3.3103448e+00   2.4630542e-03
   3.3167488e+00   1.4778325e-03
   3.3251232e+00   4.9261084e-04
   3.3394089e+00   0.0000000e+00
   3.3536946e+00  -1.4778325e-03
   3.3605911e+00  -2.4630542e-03
   3.3679803e+00  -2.9556650e-03
   3.3827586e+00  -3.9408867e-03
   3.3970443e+00  -4.9261084e-03
   3.4049261e+00  -5.9113300e-03
   3.4113300e+00  -6.8965517e-03
   3.4261084e+00  -7.8817734e-03
   3.4403941e+00  -8.8669951e-03
   3.4507389e+00  -9.8522167e-03
   3.4546798e+00  -1.0344828e-02
   3.4694581e+00  -1.1330049e-02
   3.4837438e+00  -1.2315271e-02
   3.4980296e+00  -1.3793103e-02
   3.4995074e+00  -1.3793103e-02
   3.5123153e+00  -1.4778325e-02
   3.5270936e+00  -1.5763547e-02
   3.5413793e+00  -1.6748768e-02
   3.5512315e+00  -1.7733990e-02
   3.5556650e+00  -1.8226601e-02
   3.5704433e+00  -1.8719212e-02
   3.5847291e+00  -1.9704433e-02
   3.5990148e+00  -2.0197044e-02
   3.6103448e+00  -2.1674877e-02
   3.6137931e+00  -2.1674877e-02
   3.6280788e+00  -2.2660099e-02
   3.6423645e+00  -2.3152709e-02
   3.6566502e+00  -2.3645320e-02
   3.6714286e+00  -2.4630542e-02
   3.6822660e+00  -2.5123153e-02
   3.6822660e+00  -2.5123153e-02
   3.6857143e+00  -2.5615764e-02
   3.6857143e+00  -2.5615764e-02
   3.7000000e+00  -2.6108374e-02
   3.7147783e+00  -2.6600985e-02
   3.7290640e+00  -2.7093596e-02
   3.7433498e+00  -2.7586207e-02
   3.7581281e+00  -2.8078818e-02
   3.7724138e+00  -2.8571429e-02
   3.7866995e+00  -2.9064039e-02
   3.7901478e+00  -2.9064039e-02
   3.8009852e+00  -2.9556650e-02
   3.8157635e+00  -3.0049261e-02
   3.8300493e+00  -3.0049261e-02
   3.8443350e+00  -3.0541872e-02
   3.8591133e+00  -3.0541872e-02
   3.8733990e+00  -3.0541872e-02
   3.8876847e+00  -3.0541872e-02
   3.9019704e+00  -3.0541872e-02
   3.9167488e+00  -3.0541872e-02
   3.9310345e+00  -3.0541872e-02
   3.9453202e+00  -3.0541872e-02
   3.9600985e+00  -3.0049261e-02
   3.9743842e+00  -3.0049261e-02
   3.9886700e+00  -2.9556650e-02
   3.9965517e+00  -2.9064039e-02
   4.0034483e+00  -2.9064039e-02
   4.0177340e+00  -2.8571429e-02
   4.0320197e+00  -2.8078818e-02
   4.0463054e+00  -2.7586207e-02
   4.0610837e+00  -2.7093596e-02
   4.0753695e+00  -2.6600985e-02
   4.0896552e+00  -2.6108374e-02
   4.1019704e+00  -2.5123153e-02
   4.1044335e+00  -2.5123153e-02
   4.1187192e+00  -2.4137931e-02
   4.1330049e+00  -2.3645320e-02
   4.1477833e+00  -2.3152709e-02
   4.1620690e+00  -2.2660099e-02
   4.1738916e+00  -2.1674877e-02
   4.1763547e+00  -2.1182266e-02
   4.1906404e+00  -2.0197044e-02
   4.2054187e+00  -1.9704433e-02
   4.2197044e+00  -1.8719212e-02
   4.2334975e+00  -1.7733990e-02
   4.2339901e+00  -1.7733990e-02
   4.2487685e+00  -1.6256158e-02
   4.2630542e+00  -1.5763547e-02
   4.2773399e+00  -1.4778325e-02
   4.2857143e+00  -1.3793103e-02
   4.2921182e+00  -1.3300493e-02
   4.3064039e+00  -1.2315271e-02
   4.3206897e+00  -1.1330049e-02
   4.3339901e+00  -9.8522167e-03
   4.3349754e+00  -9.8522167e-03
   4.3497537e+00  -8.3743842e-03
   4.3640394e+00  -7.8817734e-03
   4.3783251e+00  -6.4039409e-03
   4.3798030e+00  -5.9113300e-03
   4.3931034e+00  -4.9261084e-03
   4.4073892e+00  -3.9408867e-03
   4.4216749e+00  -2.4630542e-03
   4.4236453e+00  -2.4630542e-03
   4.4359606e+00  -9.8522167e-04
   4.4507389e+00   0.0000000e+00
   4.4650246e+00   1.4778325e-03
   4.4669951e+00   1.4778325e-03
   4.4793103e+00   2.9556650e-03
   4.4940887e+00   3.9408867e-03
   4.5083744e+00   5.4187192e-03
   4.5098522e+00   5.4187192e-03
   4.5226601e+00   6.8965517e-03
   4.5374384e+00   7.3891626e-03
   4.5517241e+00   8.8669951e-03
   4.5536946e+00   9.3596059e-03
   4.5660099e+00   1.0344828e-02
   4.5802956e+00   1.1330049e-02
   4.5950739e+00   1.2807882e-02
   4.5995074e+00   1.3300493e-02
   4.6093596e+00   1.4285714e-02
   4.6236453e+00   1.4778325e-02
   4.6384236e+00   1.5763547e-02
   4.6472906e+00   1.7241379e-02
   4.6527094e+00   1.7733990e-02
   4.6669951e+00   1.8719212e-02
   4.6817734e+00   1.9211823e-02
   4.6960591e+00   2.0197044e-02
   4.7024631e+00   2.0689655e-02
   4.7103448e+00   2.1674877e-02
   4.7246305e+00   2.2167488e-02
   4.7394089e+00   2.2660099e-02
   4.7536946e+00   2.3645320e-02
   4.7679803e+00   2.4630542e-02
   4.7699507e+00   2.4630542e-02
   4.7827586e+00   2.5615764e-02
   4.7970443e+00   2.6108374e-02
   4.8113300e+00   2.6600985e-02
   4.8261084e+00   2.6600985e-02
   4.8403941e+00   2.7093596e-02
   4.8546798e+00   2.7586207e-02
   4.8689655e+00   2.8078818e-02
   4.8837438e+00   2.8078818e-02
   4.8975369e+00   2.8571429e-02
   4.8980296e+00   2.8571429e-02
   4.9123153e+00   2.8571429e-02
   4.9270936e+00   2.9064039e-02
   4.9413793e+00   2.8571429e-02
   4.9556650e+00   2.8571429e-02
   4.9596059e+00   2.8571429e-02
   4.9699507e+00   2.8571429e-02
   4.9847291e+00   2.8078818e-02
   4.9990148e+00   2.7586207e-02
   5.0133005e+00   2.7093596e-02
   5.0280788e+00   2.7093596e-02
   5.0423645e+00   2.6600985e-02
   5.0566502e+00   2.6108374e-02
   5.0714286e+00   2.5615764e-02
   5.0827586e+00   2.4630542e-02
   5.0857143e+00   2.4630542e-02
   5.1000000e+00   2.3645320e-02
   5.1142857e+00   2.3152709e-02
   5.1290640e+00   2.2660099e-02
   5.1433498e+00   2.1674877e-02
   5.1502463e+00   2.0689655e-02
   5.1576355e+00   2.0197044e-02
   5.1724138e+00   1.9211823e-02
   5.1866995e+00   1.8719212e-02
   5.2009852e+00   1.7733990e-02
   5.2064039e+00   1.7241379e-02
   5.2157635e+00   1.6256158e-02
   5.2300493e+00   1.5270936e-02
   5.2443350e+00   1.4285714e-02
   5.2556650e+00   1.3300493e-02
   5.2586207e+00   1.2807882e-02
   5.2733990e+00   1.1822660e-02
   5.2876847e+00   1.0837438e-02
   5.3019704e+00   9.3596059e-03
   5.3024631e+00   9.3596059e-03
   5.3167488e+00   7.8817734e-03
   5.3310345e+00   7.3891626e-03
   5.3453202e+00   5.9113300e-03
   5.3477833e+00   5.4187192e-03
   5.3600985e+00   4.4334975e-03
   5.3743842e+00   3.4482759e-03
   5.3886700e+00   1.9704433e-03
   5.3921182e+00   1.4778325e-03
   5.3921182e+00   1.4778325e-03
   5.4029557e+00   4.9261084e-04
   5.4177340e+00  -4.9261084e-04
   5.4320197e+00  -1.4778325e-03
   5.4374384e+00  -2.4630542e-03
   5.4463054e+00  -2.9556650e-03
   5.4610837e+00  -3.9408867e-03
   5.4753695e+00  -4.9261084e-03
   5.4832512e+00  -5.9113300e-03
   5.4896552e+00  -6.8965517e-03
   5.5039409e+00  -7.8817734e-03
   5.5187192e+00  -8.3743842e-03
   5.5315271e+00  -9.8522167e-03
   5.5330049e+00  -1.0344828e-02
   5.5472906e+00  -1.1330049e-02
   5.5620690e+00  -1.1822660e-02
   5.5763547e+00  -1.2807882e-02
   5.5837438e+00  -1.3793103e-02
   5.5906404e+00  -1.4285714e-02
   5.6054187e+00  -1.5270936e-02
   5.6197044e+00  -1.5763547e-02
   5.6339901e+00  -1.6748768e-02
   5.6428571e+00  -1.7733990e-02
   5.6482759e+00  -1.8226601e-02
   5.6630542e+00  -1.8719212e-02
   5.6773399e+00  -1.9211823e-02
   5.6916256e+00  -2.0197044e-02
   5.7064039e+00  -2.0689655e-02
   5.7133005e+00  -2.1674877e-02
   5.7206897e+00  -2.2167488e-02
   5.7349754e+00  -2.2660099e-02
   5.7497537e+00  -2.3152709e-02
   5.7640394e+00  -2.3645320e-02
   5.7783251e+00  -2.3645320e-02
   5.7926108e+00  -2.4137931e-02
   5.8073892e+00  -2.5123153e-02
   5.8142857e+00  -2.5123153e-02
   5.8216749e+00  -2.5615764e-02
   5.8359606e+00  -2.6108374e-02
   5.8507389e+00  -2.6600985e-02
   5.8650246e+00  -2.6600985e-02
   5.8793103e+00  -2.6600985e-02
   5.8916256e+00  -2.6600985e-02
   5.9064039e+00  -2.7093596e-02
   5.9211823e+00  -2.7093596e-02
   5.9359606e+00  -2.7093596e-02
   5.9507389e+00  -2.7093596e-02
   5.9655172e+00  -2.7093596e-02
   5.9802956e+00  -2.7093596e-02
   5.9950739e+00  -2.6600985e-02
   6.0098522e+00  -2.6600985e-02
   6.0246305e+00  -2.6600985e-02
   6.0394089e+00  -2.6108374e-02
   6.0541872e+00  -2.5615764e-02
   6.0591133e+00  -2.5123153e-02
   6.0689655e+00  -2.5123153e-02
   6.0837438e+00  -2.4630542e-02
   6.0935961e+00  -2.4137931e-02
   6.1083744e+00  -2.3645320e-02
   6.1231527e+00  -2.3152709e-02
   6.1379310e+00  -2.2660099e-02
   6.1527094e+00  -2.2167488e-02
   6.1625616e+00  -2.1674877e-02
   6.1674877e+00  -2.1182266e-02
   6.1822660e+00  -2.0197044e-02
   6.1970443e+00  -1.9704433e-02
   6.2118227e+00  -1.9211823e-02
   6.2266010e+00  -1.8719212e-02
   6.2364532e+00  -1.7733990e-02
   6.2413793e+00  -1.7241379e-02
   6.2561576e+00  -1.6256158e-02
   6.2709360e+00  -1.5763547e-02
   6.2857143e+00  -1.5270936e-02
   6.2955665e+00  -1.3793103e-02
   6.2955665e+00  -1.3793103e-02
   6.3103448e+00  -1.2807882e-02
   6.3251232e+00  -1.1822660e-02
   6.3399015e+00  -1.0837438e-02
   6.3497537e+00  -9.8522167e-03
   6.3497537e+00  -9.8522167e-03
   6.3546798e+00  -9.3596059e-03
   6.3694581e+00  -8.3743842e-03
   6.3842365e+00  -7.8817734e-03
   6.3990148e+00  -6.4039409e-03
   6.4039409e+00  -5.9113300e-03
   6.4137931e+00  -4.9261084e-03
   6.4285714e+00  -4.4334975e-03
   6.4433498e+00  -3.4482759e-03
   6.4482759e+00  -2.4630542e-03
   6.4581281e+00  -1.4778325e-03
   6.4729064e+00  -4.9261084e-04
   6.4876847e+00   4.9261084e-04
   6.4975369e+00   1.4778325e-03
   6.4975369e+00   1.9704433e-03
   6.5123153e+00   2.9556650e-03
   6.5270936e+00   3.9408867e-03
   6.5418719e+00   5.4187192e-03
   6.5418719e+00   5.4187192e-03
   6.5566502e+00   6.8965517e-03
   6.5714286e+00   7.3891626e-03
   6.5862069e+00   8.3743842e-03
   6.5911330e+00   9.3596059e-03
   6.6009852e+00   1.0344828e-02
   6.6157635e+00   1.0837438e-02
   6.6305419e+00   1.1822660e-02
   6.6403941e+00   1.3300493e-02
   6.6453202e+00   1.3300493e-02
   6.6600985e+00   1.4285714e-02
   6.6748768e+00   1.5270936e-02
   6.6896552e+00   1.6256158e-02
   6.6945813e+00   1.7241379e-02
   6.7044335e+00   1.7733990e-02
   6.7142857e+00   1.8226601e-02
   6.7290640e+00   1.9211823e-02
   6.7438424e+00   1.9704433e-02
   6.7586207e+00   2.0689655e-02
   6.7586207e+00   2.1182266e-02
   6.7733990e+00   2.2167488e-02
   6.7881773e+00   2.2660099e-02
   6.8029557e+00   2.3152709e-02
   6.8177340e+00   2.3645320e-02
   6.8325123e+00   2.4137931e-02
   6.8423645e+00   2.4630542e-02
   6.8472906e+00   2.5123153e-02
   6.8620690e+00   2.5615764e-02
   6.8768473e+00   2.6108374e-02
   6.8916256e+00   2.6108374e-02
   6.9064039e+00   2.6600985e-02
   6.9162562e+00   2.6600985e-02
   6.9310345e+00   2.6600985e-02
   6.9458128e+00   2.6600985e-02
   6.9605911e+00   2.6600985e-02
   6.9753695e+00   2.6600985e-02
   6.9901478e+00   2.6600985e-02


==> data/Duncan_Foil_Experimental_Data.dat <==
  -6.7253834e-05  -5.0274890e-04
   1.6107293e-01  -4.0364039e-03
   3.1622753e-01  -7.5696350e-03
   4.6526202e-01  -1.2108788e-02
   6.2021485e-01  -1.7151537e-02
   7.7510043e-01  -2.2697460e-02
   9.1196198e-01  -2.8745283e-02
   1.0666458e+00  -3.5800724e-02
   1.2094257e+00  -4.2352144e-02
   1.3403017e+00  -4.8399543e-02
   1.4951872e+00  -5.3945466e-02
   1.6383706e+00  -5.7477849e-02
   1.7943995e+00  -5.4469834e-02
   1.9268896e+00  -4.8441086e-02
   2.0357063e+00  -4.0397951e-02
   2.1506431e+00  -3.1348895e-02
   2.2417048e+00  -2.1794970e-02
   2.3327665e+00  -1.2241046e-02
   2.4180443e+00  -1.1771785e-03
   2.4973366e+00   9.8871124e-03
   2.5945184e+00   2.0446959e-02
   2.6854456e+00   2.8994538e-02
   2.7941278e+00   3.6031327e-02
   2.9379165e+00   3.7027499e-02
   3.0449846e+00   3.1988141e-02
   3.1217885e+00   2.4435038e-02
   3.2163473e+00   1.5371145e-02
   3.2869639e+00   6.3089476e-03
   3.3873066e+00  -4.2648876e-03
   3.4760144e+00  -1.2322011e-02
   3.5766934e+00  -2.0379982e-02
   3.7012475e+00  -2.8942822e-02
   3.8381090e+00  -3.4990645e-02
   3.9695230e+00  -3.7012662e-02
   4.1020131e+00  -3.0983915e-02
   4.2050459e+00  -2.1430838e-02
   4.3020932e+00  -1.1877337e-02
   4.3990733e+00  -2.8270088e-03
   4.4841494e+00   6.7273398e-03
   4.5753456e+00   1.7287610e-02
   4.6903496e+00   2.6839839e-02
   4.8051519e+00   3.4882550e-02
   4.9369694e+00   3.5879570e-02
   5.0502249e+00   3.2349306e-02
   5.1509039e+00   2.4291335e-02
   5.2398134e+00   1.7743730e-02
   5.3284540e+00   9.1834335e-03
   5.4051234e+00   6.2398514e-04
   5.4996150e+00  -8.9430806e-03
   5.5885246e+00  -1.5490686e-02
   5.6832852e+00  -2.3045060e-02
   5.7902188e+00  -2.9090764e-02
   5.9215655e+00  -3.1615954e-02
   6.0418154e+00  -2.7599049e-02
   6.1564159e+00  -2.1065857e-02
   6.2531942e+00  -1.3525048e-02
   6.3502415e+00  -3.9715468e-03
   6.4594617e+00   7.0906247e-03
   6.5445378e+00   1.6644973e-02
   6.6296812e+00   2.6702495e-02
   6.7444835e+00   3.4745205e-02
   6.8469783e+00   4.0272900e-02
   6.9845796e+00   3.9759977e-02
   7.0852586e+00   3.1702006e-02
   7.1619280e+00   2.3142558e-02
   7.2385301e+00   1.4079937e-02
   7.3092811e+00   6.0240848e-03
   7.3743829e+00   4.8452107e-04


==> data/Duncan_HRIC.dat <==
   5.4187192e-03  -1.0344828e-02
   2.0197044e-02  -1.0837438e-02
   3.4482759e-02  -1.0837438e-02
   4.8768473e-02  -1.0837438e-02
   6.3054187e-02  -1.1330049e-02
   7.7832512e-02  -1.1330049e-02
   9.2118227e-02  -1.1330049e-02
   1.0640394e-01  -1.1822660e-02
   1.2118227e-01  -1.1822660e-02
   1.3546798e-01  -1.1822660e-02
   1.4975369e-01  -1.2315271e-02
   1.6453202e-01  -1.2315271e-02
   1.7881773e-01  -1.2807882e-02
   1.9310345e-01  -1.2807882e-02
   2.0738916e-01  -1.3300493e-02
   2.2118227e-01  -1.3793103e-02
   2.2216749e-01  -1.3793103e-02
   2.3645320e-01  -1.4285714e-02
   2.5073892e-01  -1.4285714e-02
   2.6551724e-01  -1.4778325e-02
   2.7980296e-01  -1.4778325e-02
   2.9408867e-01  -1.4778325e-02
   3.0837438e-01  -1.5270936e-02
   3.2315271e-01  -1.5270936e-02
   3.3743842e-01  -1.5763547e-02
   3.5172414e-01  -1.5763547e-02
   3.6650246e-01  -1.6256158e-02
   3.8078818e-01  -1.6748768e-02
   3.9507389e-01  -1.7241379e-02
   4.0985222e-01  -1.7733990e-02
   4.1133005e-01  -1.7733990e-02
   4.1133005e-01  -1.7733990e-02
   4.2413793e-01  -1.7733990e-02
   4.2413793e-01  -1.7733990e-02
   4.3842365e-01  -1.8226601e-02
   4.5270936e-01  -1.8719212e-02
   4.6748768e-01  -1.8719212e-02
   4.8182266e-01  -1.9211823e-02
   4.9625616e-01  -1.9211823e-02
   5.1068966e-01  -1.9704433e-02
   5.2512315e-01  -2.0197044e-02
   5.3950739e-01  -2.0689655e-02
   5.5394089e-01  -2.1182266e-02
   5.6413793e-01  -2.1674877e-02
   5.6837438e-01  -2.1674877e-02
   5.8280788e-01  -2.2167488e-02
   5.9724138e-01  -2.2167488e-02
   6.1167488e-01  -2.2660099e-02
   6.2610837e-01  -2.3152709e-02
   6.4054187e-01  -2.3152709e-02
   6.5497537e-01  -2.3645320e-02
   6.6940887e-01  -2.4137931e-02
   6.8384236e-01  -2.4630542e-02
   6.9472906e-01  -2.5123153e-02
   6.9827586e-01  -2.5615764e-02
   7.1270936e-01  -2.6108374e-02
   7.2714286e-01  -2.6108374e-02
   7.4157635e-01  -2.6600985e-02
   7.5600985e-01  -2.7093596e-02
   7.7044335e-01  -2.7586207e-02
   7.8487685e-01  -2.8078818e-02
   7.9931034e-01  -2.8571429e-02
   8.1147783e-01  -2.9064039e-02
   8.1374384e-01  -2.9064039e-02
   8.2817734e-01  -2.9556650e-02
   8.4261084e-01  -3.0049261e-02
   8.5704433e-01  -3.0541872e-02
   8.7147783e-01  -3.1034483e-02
   8.8591133e-01  -3.1527094e-02
   9.0034483e-01  -3.2019704e-02
   9.1476847e-01  -3.2512315e-02
   9.1972414e-01  -3.3004926e-02
   9.2919704e-01  -3.3497537e-02
   9.4363054e-01  -3.3990148e-02
   9.5806256e-01  -3.3990148e-02
   9.7249261e-01  -3.4482759e-02
   9.8692611e-01  -3.4975369e-02
   1.0013596e+00  -3.5467980e-02
   1.0158128e+00  -3.6453202e-02
   1.0243842e+00  -3.6945813e-02
   1.0302463e+00  -3.6945813e-02
   1.0446798e+00  -3.7438424e-02
   1.0590640e+00  -3.7931034e-02
   1.0734975e+00  -3.8423645e-02
   1.0879310e+00  -3.8916256e-02
   1.1023645e+00  -3.9408867e-02
   1.1167980e+00  -3.9901478e-02
   1.1289655e+00  -4.0886700e-02
   1.1289655e+00  -4.0886700e-02
   1.1312315e+00  -4.0886700e-02
   1.1312315e+00  -4.0886700e-02
   1.1456650e+00  -4.1379310e-02
   1.1456650e+00  -4.1379310e-02
   1.1600985e+00  -4.1871921e-02
   1.1600985e+00  -4.1871921e-02
   1.1745320e+00  -4.1871921e-02
   1.1889655e+00  -4.2364532e-02
   1.2033990e+00  -4.2857143e-02
   1.2178325e+00  -4.3349754e-02
   1.2322660e+00  -4.4334975e-02
   1.2398522e+00  -4.4334975e-02
   1.2466995e+00  -4.4827586e-02
   1.2611330e+00  -4.5320197e-02
   1.2755665e+00  -4.5320197e-02
   1.2900000e+00  -4.5812808e-02
   1.3044335e+00  -4.6305419e-02
   1.3188670e+00  -4.6798030e-02
   1.3333005e+00  -4.6798030e-02
   1.3477340e+00  -4.7290640e-02
   1.3621675e+00  -4.8275862e-02
   1.3713300e+00  -4.8275862e-02
   1.3766010e+00  -4.8768473e-02
   1.3910345e+00  -4.8768473e-02
   1.4054680e+00  -4.9261084e-02
   1.4199015e+00  -4.9261084e-02
   1.4343350e+00  -4.9753695e-02
   1.4487685e+00  -4.9753695e-02
   1.4630542e+00  -5.0246305e-02
   1.4778325e+00  -5.0246305e-02
   1.4921182e+00  -5.0246305e-02
   1.5064039e+00  -5.0738916e-02
   1.5206897e+00  -5.0738916e-02
   1.5354680e+00  -5.0738916e-02
   1.5497537e+00  -5.1231527e-02
   1.5640394e+00  -5.1231527e-02
   1.5788177e+00  -5.1231527e-02
   1.5931034e+00  -5.1231527e-02
   1.6073892e+00  -5.1724138e-02
   1.6221675e+00  -5.1724138e-02
   1.6364532e+00  -5.1231527e-02
   1.6507389e+00  -5.1231527e-02
   1.6650246e+00  -5.1231527e-02
   1.6798030e+00  -5.1231527e-02
   1.6940887e+00  -5.0738916e-02
   1.7083744e+00  -5.0738916e-02
   1.7231527e+00  -5.0738916e-02
   1.7374384e+00  -5.0246305e-02
   1.7517241e+00  -5.0246305e-02
   1.7665025e+00  -4.9753695e-02
   1.7807882e+00  -4.9261084e-02
   1.7950739e+00  -4.8768473e-02
   1.8078818e+00  -4.8275862e-02
   1.8093596e+00  -4.8275862e-02
   1.8241379e+00  -4.7783251e-02
   1.8384236e+00  -4.7290640e-02
   1.8527094e+00  -4.6798030e-02
   1.8674877e+00  -4.6305419e-02
   1.8817734e+00  -4.5812808e-02
   1.8960591e+00  -4.5320197e-02
   1.9049261e+00  -4.4334975e-02
   1.9103448e+00  -4.4334975e-02
   1.9251232e+00  -4.3842365e-02
   1.9394089e+00  -4.2857143e-02
   1.9536946e+00  -4.2364532e-02
   1.9684729e+00  -4.1379310e-02
   1.9783251e+00  -4.0886700e-02
   1.9827586e+00  -4.0394089e-02
   1.9970443e+00  -3.9901478e-02
   2.0118227e+00  -3.8916256e-02
   2.0261084e+00  -3.7931034e-02
   2.0394089e+00  -3.6945813e-02
   2.0403941e+00  -3.6945813e-02
   2.0546798e+00  -3.5960591e-02
   2.0694581e+00  -3.4975369e-02
   2.0837438e+00  -3.3990148e-02
   2.0935961e+00  -3.3004926e-02
   2.0980296e+00  -3.2512315e-02
   2.1128079e+00  -3.1527094e-02
   2.1270936e+00  -3.0541872e-02
   2.1413793e+00  -2.9556650e-02
   2.1433498e+00  -2.9064039e-02
   2.1561576e+00  -2.8078818e-02
   2.1704433e+00  -2.7093596e-02
   2.1847291e+00  -2.5615764e-02
   2.1891626e+00  -2.5123153e-02
   2.1990148e+00  -2.4630542e-02
   2.2137931e+00  -2.3645320e-02
   2.2280788e+00  -2.2167488e-02
   2.2325123e+00  -2.1674877e-02
   2.2423645e+00  -2.0689655e-02
   2.2571429e+00  -1.9704433e-02
   2.2714286e+00  -1.7733990e-02
   2.2738916e+00  -1.7733990e-02
   2.2857143e+00  -1.6748768e-02
   2.3004926e+00  -1.5270936e-02
   2.3133005e+00  -1.3793103e-02
   2.3147783e+00  -1.3793103e-02
   2.3290640e+00  -1.2315271e-02
   2.3433498e+00  -1.1330049e-02
   2.3527094e+00  -9.8522167e-03
   2.3581281e+00  -9.3596059e-03
   2.3724138e+00  -8.3743842e-03
   2.3866995e+00  -6.8965517e-03
   2.3921182e+00  -5.9113300e-03
   2.4014778e+00  -5.4187192e-03
   2.4157635e+00  -3.9408867e-03
   2.4300493e+00  -2.4630542e-03
   2.4300493e+00  -1.9704433e-03
   2.4443350e+00  -9.8522167e-04
   2.4591133e+00   4.9261084e-04
   2.4694581e+00   1.4778325e-03
   2.4733990e+00   1.9704433e-03
   2.4876847e+00   2.9556650e-03
   2.5024631e+00   4.4334975e-03
   2.5098522e+00   5.4187192e-03
   2.5167488e+00   5.9113300e-03
   2.5310345e+00   7.3891626e-03
   2.5458128e+00   8.3743842e-03
   2.5517241e+00   9.3596059e-03
   2.5600985e+00   9.8522167e-03
   2.5743842e+00   1.0837438e-02
   2.5886700e+00   1.2315271e-02
   2.5960591e+00   1.3300493e-02
   2.6034483e+00   1.3793103e-02
   2.6177340e+00   1.4778325e-02
   2.6320197e+00   1.5763547e-02
   2.6448276e+00   1.7241379e-02
   2.6467980e+00   1.7241379e-02
   2.6610837e+00   1.7733990e-02
   2.6753695e+00   1.8719212e-02
   2.6901478e+00   1.9704433e-02
   2.7029557e+00   2.0689655e-02
   2.7044335e+00   2.1182266e-02
   2.7187192e+00   2.1674877e-02
   2.7330049e+00   2.2167488e-02
   2.7477833e+00   2.2660099e-02
   2.7620690e+00   2.3645320e-02
   2.7763547e+00   2.4630542e-02
   2.7832512e+00   2.4630542e-02
   2.7911330e+00   2.5123153e-02
   2.8054187e+00   2.5123153e-02
   2.8197044e+00   2.5615764e-02
   2.8339901e+00   2.5615764e-02
   2.8487685e+00   2.6108374e-02
   2.8630542e+00   2.6108374e-02
   2.8773399e+00   2.6108374e-02
   2.8921182e+00   2.6108374e-02
   2.9064039e+00   2.6108374e-02
   2.9206897e+00   2.6108374e-02
   2.9354680e+00   2.6108374e-02
   2.9497537e+00   2.5615764e-02
   2.9640394e+00   2.5123153e-02
   2.9783251e+00   2.4630542e-02
   2.9817734e+00   2.4630542e-02
   2.9931034e+00   2.4137931e-02
   3.0073892e+00   2.3645320e-02
   3.0216749e+00   2.3152709e-02
   3.0364532e+00   2.2660099e-02
   3.0364532e+00   2.2660099e-02
   3.0507389e+00   2.1674877e-02
   3.0507389e+00   2.1674877e-02
   3.0640394e+00   2.0689655e-02
   3.0650246e+00   2.0689655e-02
   3.0798030e+00   1.9704433e-02
   3.0940887e+00   1.9211823e-02
   3.1083744e+00   1.8226601e-02
   3.1226601e+00   1.7241379e-02
   3.1246305e+00   1.7241379e-02
   3.1374384e+00   1.6256158e-02
   3.1517241e+00   1.5270936e-02
   3.1660099e+00   1.4285714e-02
   3.1768473e+00   1.3300493e-02
   3.1807882e+00   1.2807882e-02
   3.1950739e+00   1.1822660e-02
   3.2093596e+00   1.0837438e-02
   3.2241379e+00   9.3596059e-03
   3.2246305e+00   9.3596059e-03
   3.2384236e+00   8.3743842e-03
   3.2527094e+00   7.3891626e-03
   3.2669951e+00   5.9113300e-03
   3.2704433e+00   5.4187192e-03
   3.2817734e+00   4.4334975e-03
   3.2960591e+00   3.4482759e-03
   3.3103448e+00   1.9704433e-03
   3.3147783e+00   1.4778325e-03
   3.3251232e+00   9.8522167e-04
   3.3394089e+00   0.0000000e+00
   3.3536946e+00  -1.4778325e-03
   3.3591133e+00  -2.4630542e-03
   3.3679803e+00  -2.9556650e-03
   3.3827586e+00  -3.9408867e-03
   3.3970443e+00  -5.4187192e-03
   3.4039409e+00  -5.9113300e-03
   3.4113300e+00  -6.8965517e-03
   3.4261084e+00  -7.8817734e-03
   3.4403941e+00  -8.8669951e-03
   3.4497537e+00  -9.8522167e-03
   3.4546798e+00  -1.0344828e-02
   3.4694581e+00  -1.1330049e-02
   3.4837438e+00  -1.2315271e-02
   3.4980296e+00  -1.3793103e-02
   3.4980296e+00  -1.3793103e-02
   3.5123153e+00  -1.4778325e-02
   3.5270936e+00  -1.5763547e-02
   3.5413793e+00  -1.6748768e-02
   3.5512315e+00  -1.7733990e-02
   3.5556650e+00  -1.7733990e-02
   3.5704433e+00  -1.8719212e-02
   3.5847291e+00  -1.9704433e-02
   3.5990148e+00  -2.0689655e-02
   3.6103448e+00  -2.1674877e-02
   3.6137931e+00  -2.1674877e-02
   3.6280788e+00  -2.2167488e-02
   3.6423645e+00  -2.3152709e-02
   3.6566502e+00  -2.3645320e-02
   3.6714286e+00  -2.4630542e-02
   3.6822660e+00  -2.5123153e-02
   3.6822660e+00  -2.5123153e-02
   3.6857143e+00  -2.5615764e-02
   3.6857143e+00  -2.5615764e-02
   3.7000000e+00  -2.6108374e-02
   3.7147783e+00  -2.6600985e-02
   3.7290640e+00  -2.7093596e-02
   3.7433498e+00  -2.7586207e-02
   3.7581281e+00  -2.8078818e-02
   3.7724138e+00  -2.8571429e-02
   3.7866995e+00  -2.9064039e-02
   3.7886700e+00  -2.9064039e-02
   3.8009852e+00  -2.9556650e-02
   3.8157635e+00  -2.9556650e-02
   3.8300493e+00  -3.0049261e-02
   3.8443350e+00  -3.0049261e-02
   3.8591133e+00  -3.0049261e-02
   3.8733990e+00  -3.0049261e-02
   3.8876847e+00  -3.0049261e-02
   3.9019704e+00  -3.0049261e-02
   3.9167488e+00  -3.0049261e-02
   3.9310345e+00  -3.0049261e-02
   3.9453202e+00  -3.0049261e-02
   3.9600985e+00  -3.0049261e-02
   3.9743842e+00  -2.9556650e-02
   3.9881773e+00  -2.9064039e-02
   3.9886700e+00  -2.9064039e-02
   4.0034483e+00  -2.8571429e-02
   4.0177340e+00  -2.8078818e-02
   4.0320197e+00  -2.7586207e-02
   4.0463054e+00  -2.7586207e-02
   4.0610837e+00  -2.7093596e-02
   4.0753695e+00  -2.6108374e-02
   4.0896552e+00  -2.5615764e-02
   4.0940887e+00  -2.5123153e-02
   4.1044335e+00  -2.4630542e-02
   4.1187192e+00  -2.4137931e-02
   4.1330049e+00  -2.3645320e-02
   4.1477833e+00  -2.2660099e-02
   4.1620690e+00  -2.1674877e-02
   4.1669951e+00  -2.1674877e-02
   4.1763547e+00  -2.0689655e-02
   4.1906404e+00  -2.0197044e-02
   4.2054187e+00  -1.9211823e-02
   4.2197044e+00  -1.8226601e-02
   4.2270936e+00  -1.7733990e-02
   4.2339901e+00  -1.7241379e-02
   4.2487685e+00  -1.6256158e-02
   4.2630542e+00  -1.5270936e-02
   4.2773399e+00  -1.4285714e-02
   4.2807882e+00  -1.3793103e-02
   4.2921182e+00  -1.2807882e-02
   4.3064039e+00  -1.1822660e-02
   4.3206897e+00  -1.0837438e-02
   4.3295567e+00  -9.8522167e-03
   4.3349754e+00  -9.3596059e-03
   4.3497537e+00  -8.3743842e-03
   4.3640394e+00  -7.3891626e-03
   4.3758621e+00  -5.9113300e-03
   4.3783251e+00  -5.9113300e-03
   4.3931034e+00  -4.9261084e-03
   4.4073892e+00  -3.9408867e-03
   4.4206897e+00  -2.4630542e-03
   4.4216749e+00  -1.9704433e-03
   4.4359606e+00  -9.8522167e-04
   4.4507389e+00   0.0000000e+00
   4.4645320e+00   1.4778325e-03
   4.4650246e+00   1.4778325e-03
   4.4793103e+00   2.9556650e-03
   4.4940887e+00   3.9408867e-03
   4.5083744e+00   5.4187192e-03
   4.5083744e+00   5.4187192e-03
   4.5226601e+00   6.4039409e-03
   4.5374384e+00   7.3891626e-03
   4.5517241e+00   9.3596059e-03
   4.5532020e+00   9.3596059e-03
   4.5660099e+00   1.0344828e-02
   4.5802956e+00   1.1330049e-02
   4.5950739e+00   1.2807882e-02
   4.6000000e+00   1.3300493e-02
   4.6093596e+00   1.3793103e-02
   4.6236453e+00   1.4778325e-02
   4.6384236e+00   1.5763547e-02
   4.6492611e+00   1.7241379e-02
   4.6527094e+00   1.7241379e-02
   4.6669951e+00   1.8226601e-02
   4.6817734e+00   1.8719212e-02
   4.6960591e+00   2.0197044e-02
   4.7049261e+00   2.0689655e-02
   4.7103448e+00   2.1182266e-02
   4.7246305e+00   2.1674877e-02
   4.7394089e+00   2.2660099e-02
   4.7536946e+00   2.3152709e-02
   4.7679803e+00   2.4137931e-02
   4.7733990e+00   2.4630542e-02
   4.7827586e+00   2.5123153e-02
   4.7970443e+00   2.5615764e-02
   4.8113300e+00   2.6108374e-02
   4.8261084e+00   2.6600985e-02
   4.8403941e+00   2.7093596e-02
   4.8546798e+00   2.7093596e-02
   4.8689655e+00   2.7586207e-02
   4.8837438e+00   2.8078818e-02
   4.8980296e+00   2.8571429e-02
   4.9123153e+00   2.8571429e-02
   4.9157635e+00   2.8571429e-02
   4.9270936e+00   2.8571429e-02
   4.9413793e+00   2.8571429e-02
   4.9423645e+00   2.8571429e-02
   4.9556650e+00   2.8571429e-02
   4.9699507e+00   2.8078818e-02
   4.9847291e+00   2.7586207e-02
   4.9990148e+00   2.7586207e-02
   5.0133005e+00   2.7093596e-02
   5.0280788e+00   2.6600985e-02
   5.0423645e+00   2.6108374e-02
   5.0566502e+00   2.5615764e-02
   5.0714286e+00   2.4630542e-02
   5.0738916e+00   2.4630542e-02
   5.0857143e+00   2.4137931e-02
   5.1000000e+00   2.3152709e-02
   5.1142857e+00   2.2660099e-02
   5.1290640e+00   2.2167488e-02
   5.1433498e+00   2.0689655e-02
   5.1433498e+00   2.0689655e-02
   5.1576355e+00   1.9704433e-02
   5.1724138e+00   1.9211823e-02
   5.1866995e+00   1.8226601e-02
   5.2004926e+00   1.7241379e-02
   5.2009852e+00   1.6748768e-02
   5.2157635e+00   1.5763547e-02
   5.2300493e+00   1.5270936e-02
   5.2443350e+00   1.3793103e-02
   5.2517241e+00   1.3300493e-02
   5.2586207e+00   1.2807882e-02
   5.2733990e+00   1.1822660e-02
   5.2876847e+00   1.0344828e-02
   5.2995074e+00   9.3596059e-03
   5.3019704e+00   8.8669951e-03
   5.3167488e+00   7.8817734e-03
   5.3310345e+00   6.8965517e-03
   5.3453202e+00   5.4187192e-03
   5.3463054e+00   5.4187192e-03
   5.3600985e+00   4.4334975e-03
   5.3743842e+00   3.4482759e-03
   5.3886700e+00   1.9704433e-03
   5.3926108e+00   1.4778325e-03
   5.3926108e+00   1.4778325e-03
   5.4029557e+00   9.8522167e-04
   5.4177340e+00   0.0000000e+00
   5.4320197e+00  -1.4778325e-03
   5.4389163e+00  -2.4630542e-03
   5.4463054e+00  -2.9556650e-03
   5.4610837e+00  -3.9408867e-03
   5.4753695e+00  -4.9261084e-03
   5.4862069e+00  -5.9113300e-03
   5.4896552e+00  -6.4039409e-03
   5.5039409e+00  -7.3891626e-03
   5.5187192e+00  -8.3743842e-03
   5.5330049e+00  -9.3596059e-03
   5.5369458e+00  -9.8522167e-03
   5.5472906e+00  -1.0837438e-02
   5.5620690e+00  -1.1330049e-02
   5.5763547e+00  -1.2315271e-02
   5.5906404e+00  -1.3793103e-02
   5.5906404e+00  -1.3793103e-02
   5.6054187e+00  -1.4778325e-02
   5.6197044e+00  -1.5270936e-02
   5.6339901e+00  -1.6256158e-02
   5.6482759e+00  -1.7241379e-02
   5.6527094e+00  -1.7733990e-02
   5.6630542e+00  -1.8226601e-02
   5.6773399e+00  -1.8719212e-02
   5.6916256e+00  -1.9211823e-02
   5.7064039e+00  -2.0197044e-02
   5.7206897e+00  -2.1182266e-02
   5.7266010e+00  -2.1674877e-02
   5.7349754e+00  -2.1674877e-02
   5.7497537e+00  -2.2167488e-02
   5.7640394e+00  -2.2660099e-02
   5.7783251e+00  -2.3152709e-02
   5.7926108e+00  -2.3645320e-02
   5.8073892e+00  -2.4137931e-02
   5.8216749e+00  -2.4630542e-02
   5.8359606e+00  -2.5123153e-02
   5.8389163e+00  -2.5123153e-02
   5.8507389e+00  -2.5615764e-02
   5.8650246e+00  -2.5615764e-02
   5.8793103e+00  -2.6108374e-02
   5.8916256e+00  -2.6108374e-02
   5.9064039e+00  -2.6108374e-02
   5.9211823e+00  -2.6108374e-02
   5.9359606e+00  -2.6108374e-02
   5.9507389e+00  -2.6108374e-02
   5.9655172e+00  -2.6108374e-02
   5.9802956e+00  -2.6108374e-02
   5.9950739e+00  -2.6108374e-02
   6.0098522e+00  -2.6108374e-02
   6.0246305e+00  -2.5615764e-02
   6.0344828e+00  -2.5123153e-02
   6.0394089e+00  -2.5123153e-02
   6.0541872e+00  -2.4630542e-02
   6.0689655e+00  -2.4137931e-02
   6.0837438e+00  -2.4137931e-02
   6.0935961e+00  -2.3645320e-02
   6.1083744e+00  -2.3152709e-02
   6.1231527e+00  -2.2660099e-02
   6.1379310e+00  -2.2167488e-02
   6.1477833e+00  -2.1674877e-02
   6.1527094e+00  -2.1182266e-02
   6.1674877e+00  -2.0689655e-02
   6.1822660e+00  -2.0197044e-02
   6.1970443e+00  -1.9211823e-02
   6.2118227e+00  -1.8719212e-02
   6.2266010e+00  -1.7733990e-02
   6.2266010e+00  -1.7733990e-02
   6.2413793e+00  -1.6748768e-02
   6.2561576e+00  -1.6256158e-02
   6.2709360e+00  -1.5270936e-02
   6.2857143e+00  -1.4285714e-02
   6.2906404e+00  -1.3793103e-02
   6.2955665e+00  -1.3300493e-02
   6.3103448e+00  -1.2315271e-02
   6.3251232e+00  -1.1330049e-02
   6.3399015e+00  -1.0344828e-02
   6.3448276e+00  -9.8522167e-03
   6.3448276e+00  -9.8522167e-03
   6.3546798e+00  -9.3596059e-03
   6.3694581e+00  -8.3743842e-03
   6.3842365e+00  -7.3891626e-03
   6.3990148e+00  -5.9113300e-03
   6.3990148e+00  -5.9113300e-03
   6.4137931e+00  -4.9261084e-03
   6.4285714e+00  -4.4334975e-03
   6.4433498e+00  -2.9556650e-03
   6.4482759e+00  -2.4630542e-03
   6.4581281e+00  -1.4778325e-03
   6.4729064e+00  -9.8522167e-04
   6.4876847e+00   4.9261084e-04
   6.4975369e+00   1.4778325e-03
   6.4975369e+00   1.9704433e-03
   6.5123153e+00   2.4630542e-03
   6.5270936e+00   3.4482759e-03
   6.5418719e+00   4.9261084e-03
   6.5467980e+00   5.4187192e-03
   6.5566502e+00   6.4039409e-03
   6.5714286e+00   6.8965517e-03
   6.5862069e+00   8.3743842e-03
   6.5960591e+00   9.3596059e-03
   6.6009852e+00   9.3596059e-03
   6.6157635e+00   1.0344828e-02
   6.6305419e+00   1.1330049e-02
   6.6453202e+00   1.2807882e-02
   6.6502463e+00   1.3300493e-02
   6.6600985e+00   1.3793103e-02
   6.6748768e+00   1.4285714e-02
   6.6896552e+00   1.5270936e-02
   6.7044335e+00   1.6748768e-02
   6.7093596e+00   1.7241379e-02
   6.7142857e+00   1.7733990e-02
   6.7290640e+00   1.8226601e-02
   6.7438424e+00   1.8719212e-02
   6.7586207e+00   1.9704433e-02
   6.7733990e+00   2.0689655e-02
   6.7733990e+00   2.0689655e-02
   6.7881773e+00   2.1674877e-02
   6.8029557e+00   2.2167488e-02
   6.8177340e+00   2.2660099e-02
   6.8325123e+00   2.3152709e-02
   6.8472906e+00   2.3645320e-02
   6.8620690e+00   2.4137931e-02
   6.8719212e+00   2.4630542e-02
   6.8768473e+00   2.4630542e-02
   6.8916256e+00   2.5123153e-02
   6.9064039e+00   2.5615764e-02
   6.9162562e+00   2.5615764e-02
   6.9310345e+00   2.5615764e-02
   6.9458128e+00   2.5615764e-02
   6.9605911e+00   2.6108374e-02
   6.9753695e+00   2.6108374e-02
   6.9901478e+00   2.5615764e-02


==> data/Duncan_HRIC_Drag.dat <==
   6.1953854e-04   3.1599957e-02   3.1317310e-02   3.8456785e-02   2.5086503e-01   2.5080379e-01   2.5022149e-01   2.4635940e-01   2.4189667e-01   2.3608222e-01   2.4575461e-01   2.7012199e-01   2.8636329e-01   2.8646575e-01   2.5589863e-01
   1.0162003e-03   3.2391000e-02   3.2103893e-02   3.9436391e-02   2.5413265e-01   2.5407039e-01   2.5347815e-01   2.4954060e-01   2.4480618e-01   2.3844434e-01   2.4791309e-01   2.7240874e-01   2.8877315e-01   2.8887617e-01   2.5806868e-01
   1.0162003e-03   3.2391000e-02   3.2103893e-02   3.9436391e-02   2.5413265e-01   2.5407039e-01   2.5347815e-01   2.4954060e-01   2.4480618e-01   2.3844434e-01   2.4791309e-01   2.7240874e-01   2.8877315e-01   2.8887617e-01   2.5806868e-01
   1.9941090e-03   3.4306032e-02   3.4008145e-02   4.1808097e-02   2.6200834e-01   2.6194360e-01   2.6132734e-01   2.5720714e-01   2.5181176e-01   2.4411896e-01   2.5309197e-01   2.7789366e-01   2.9455304e-01   2.9465740e-01   2.6327390e-01
   1.9941090e-03   3.4306032e-02   3.4008145e-02   4.1808097e-02   2.6200834e-01   2.6194360e-01   2.6132734e-01   2.5720714e-01   2.5181176e-01   2.4411896e-01   2.5309197e-01   2.7789366e-01   2.9455304e-01   2.9465740e-01   2.6327390e-01
   2.6264114e-03   3.5517673e-02   3.5212983e-02   4.3308821e-02   2.6696472e-01   2.6689842e-01   2.6626699e-01   2.6203125e-01   2.5621525e-01   2.4767594e-01   2.5633322e-01   2.8132515e-01   2.9816880e-01   2.9827398e-01   2.6653054e-01
   2.6264114e-03   3.5517673e-02   3.5212983e-02   4.3308821e-02   2.6696472e-01   2.6689842e-01   2.6626699e-01   2.6203125e-01   2.5621525e-01   2.4767594e-01   2.5633322e-01   2.8132515e-01   2.9816880e-01   2.9827398e-01   2.6653054e-01
   3.3284242e-03   3.6838485e-02   3.6526391e-02   4.4944901e-02   2.7234304e-01   2.7227503e-01   2.7162708e-01   2.6726543e-01   2.6098871e-01   2.5152257e-01   2.5983369e-01   2.8502986e-01   3.0207222e-01   3.0217827e-01   2.7004662e-01
   3.3284242e-03   3.6838485e-02   3.6526391e-02   4.4944901e-02   2.7234304e-01   2.7227503e-01   2.7162708e-01   2.6726543e-01   2.6098871e-01   2.5152257e-01   2.5983369e-01   2.8502986e-01   3.0207222e-01   3.0217827e-01   2.7004662e-01
   4.0947472e-03   3.8251037e-02   3.7931043e-02   4.6694791e-02   2.7806514e-01   2.7799531e-01   2.7732974e-01   2.7283349e-01   2.6606140e-01   2.5559917e-01   2.6353774e-01   2.8894853e-01   3.0620078e-01   3.0630773e-01   2.7376594e-01
   4.0947472e-03   3.8251037e-02   3.7931043e-02   4.6694791e-02   2.7806514e-01   2.7799531e-01   2.7732974e-01   2.7283349e-01   2.6606140e-01   2.5559917e-01   2.6353774e-01   2.8894853e-01   3.0620078e-01   3.0630773e-01   2.7376594e-01
   5.6799215e-03   4.1076435e-02   4.0740697e-02   5.0195530e-02   2.8941167e-01   2.8933822e-01   2.8863748e-01   2.8387220e-01   2.7610077e-01   2.6363011e-01   2.7081556e-01   2.9664309e-01   3.1430649e-01   3.1441516e-01   2.8106960e-01
   5.6799215e-03   4.1076435e-02   4.0740697e-02   5.0195530e-02   2.8941167e-01   2.8933822e-01   2.8863748e-01   2.8387220e-01   2.7610077e-01   2.6363011e-01   2.7081556e-01   2.9664309e-01   3.1430649e-01   3.1441516e-01   2.8106960e-01
   6.5925380e-03   4.2644334e-02   4.2299895e-02   5.2138585e-02   2.9564688e-01   2.9557142e-01   2.9485122e-01   2.8993680e-01   2.8160567e-01   2.6801063e-01   2.7477319e-01   3.0082422e-01   3.1871041e-01   3.1881998e-01   2.8503866e-01
   6.5925380e-03   4.2644334e-02   4.2299895e-02   5.2138585e-02   2.9564688e-01   2.9557142e-01   2.9485122e-01   2.8993680e-01   2.8160567e-01   2.6801063e-01   2.7477319e-01   3.0082422e-01   3.1871041e-01   3.1881998e-01   2.8503866e-01
   8.4162985e-03   4.5650010e-02   4.5288971e-02   5.5864345e-02   3.0746398e-01   3.0738470e-01   3.0662738e-01   3.0142746e-01   2.9201241e-01   2.7624047e-01   2.8218133e-01   3.0864367e-01   3.2694512e-01   3.2705630e-01   2.9246225e-01
   8.4162985e-03   4.5650010e-02   4.5288971e-02   5.5864345e-02   3.0746398e-01   3.0738470e-01   3.0662738e-01   3.0142746e-01   2.9201241e-01   2.7624047e-01   2.8218133e-01   3.0864367e-01   3.2694512e-01   3.2705630e-01   2.9246225e-01
   9.4408444e-03   4.7264509e-02   4.6894602e-02   5.7866207e-02   3.1373054e-01   3.1364922e-01   3.1287204e-01   3.0751905e-01   2.9751550e-01   2.8056164e-01   2.8605449e-01   3.1272760e-01   3.3124509e-01   3.3135705e-01   2.9633987e-01
   9.4408444e-03   4.7264509e-02   4.6894602e-02   5.7866207e-02   3.1373054e-01   3.1364922e-01   3.1287204e-01   3.0751905e-01   2.9751550e-01   2.8056164e-01   2.8605449e-01   3.1272760e-01   3.3124509e-01   3.3135705e-01   2.9633987e-01
   1.0504664e-02   4.8885069e-02   4.8506298e-02   5.9876051e-02   3.1995758e-01   3.1987421e-01   3.1907719e-01   3.1357081e-01   3.0297184e-01   2.8482200e-01   2.8985998e-01   3.1673676e-01   3.3546567e-01   3.3557836e-01   3.0014685e-01
   1.0504664e-02   4.8885069e-02   4.8506298e-02   5.9876051e-02   3.1995758e-01   3.1987421e-01   3.1907719e-01   3.1357081e-01   3.0297184e-01   2.8482200e-01   2.8985998e-01   3.1673676e-01   3.3546567e-01   3.3557836e-01   3.0014685e-01
   1.2581247e-02   5.1886396e-02   5.1491320e-02   6.3599800e-02   3.3130342e-01   3.3121630e-01   3.3038276e-01   3.2459314e-01   3.1287818e-01   2.9248538e-01   2.9666552e-01   3.2389629e-01   3.4300071e-01   3.4311459e-01   3.0694634e-01
   1.2581247e-02   5.1886396e-02   5.1491320e-02   6.3599800e-02   3.3130342e-01   3.3121630e-01   3.3038276e-01   3.2459314e-01   3.1287818e-01   2.9248538e-01   2.9666552e-01   3.2389629e-01   3.4300071e-01   3.4311459e-01   3.0694634e-01
   1.3730486e-02   5.3456504e-02   5.3052963e-02   6.5548730e-02   3.3712970e-01   3.3704063e-01   3.3618814e-01   3.3025092e-01   3.1794476e-01   2.9636262e-01   3.0008496e-01   3.2748742e-01   3.4677898e-01   3.4689338e-01   3.1035749e-01
   1.3730486e-02   5.3456504e-02   5.3052963e-02   6.5548730e-02   3.3712970e-01   3.3704063e-01   3.3618814e-01   3.3025092e-01   3.1794476e-01   2.9636262e-01   3.0008496e-01   3.2748742e-01   3.4677898e-01   3.4689338e-01   3.1035749e-01
   1.5954836e-02   5.6314829e-02   5.5896016e-02   6.9098672e-02   3.4750993e-01   3.4741734e-01   3.4653067e-01   3.4032608e-01   3.2692945e-01   3.0315011e-01   3.0602024e-01   3.3370752e-01   3.5332062e-01   3.5343576e-01   3.1626710e-01
   1.5954836e-02   5.6314829e-02   5.5896016e-02   6.9098672e-02   3.4750993e-01   3.4741734e-01   3.4653067e-01   3.4032608e-01   3.2692945e-01   3.0315011e-01   3.0602024e-01   3.3370752e-01   3.5332062e-01   3.5343576e-01   3.1626710e-01
   1.7176730e-02   5.7785398e-02   5.7358807e-02   7.0926278e-02   3.5271907e-01   3.5262470e-01   3.5172064e-01   3.4537935e-01   3.3141395e-01   3.0648610e-01   3.0890689e-01   3.3672471e-01   3.5649219e-01   3.5660759e-01   3.1913442e-01
   1.7176730e-02   5.7785398e-02   5.7358807e-02   7.0926278e-02   3.5271907e-01   3.5262470e-01   3.5172064e-01   3.4537935e-01   3.3141395e-01   3.0648610e-01   3.0890689e-01   3.3672471e-01   3.5649219e-01   3.5660759e-01   3.1913442e-01
   1.9531173e-02   6.0424717e-02   5.9984333e-02   7.4209051e-02   3.6179768e-01   3.6170015e-01   3.6076533e-01   3.5418066e-01   3.3917984e-01   3.1215488e-01   3.1374676e-01   3.4176621e-01   3.6178826e-01   3.6190389e-01   3.2392709e-01
   1.9531173e-02   6.0424717e-02   5.9984333e-02   7.4209051e-02   3.6179768e-01   3.6170015e-01   3.6076533e-01   3.5418066e-01   3.3917984e-01   3.1215488e-01   3.1374676e-01   3.4176621e-01   3.6178826e-01   3.6190389e-01   3.2392709e-01
   2.0819342e-02   6.1762922e-02   6.1315642e-02   7.5875123e-02   3.6624382e-01   3.6614472e-01   3.6519455e-01   3.5848775e-01   3.4295411e-01   3.1484578e-01   3.1600441e-01   3.4410730e-01   3.6424546e-01   3.6436105e-01   3.2615358e-01
   2.0819342e-02   6.1762922e-02   6.1315642e-02   7.5875123e-02   3.6624382e-01   3.6614472e-01   3.6519455e-01   3.5848775e-01   3.4295411e-01   3.1484578e-01   3.1600441e-01   3.4410730e-01   3.6424546e-01   3.6436105e-01   3.2615358e-01
   2.3295533e-02   6.4131602e-02   6.3672316e-02   7.8827678e-02   3.7379042e-01   3.7368860e-01   3.7271184e-01   3.6579169e-01   3.4930048e-01   3.1923509e-01   3.1960022e-01   3.4781251e-01   3.6812974e-01   3.6824500e-01   3.2967951e-01
   2.3295533e-02   6.4131602e-02   6.3672316e-02   7.8827678e-02   3.7379042e-01   3.7368860e-01   3.7271184e-01   3.6579169e-01   3.4930048e-01   3.1923509e-01   3.1960022e-01   3.4781251e-01   3.6812974e-01   3.6824500e-01   3.2967951e-01
   2.4646048e-02   6.5313762e-02   6.4848601e-02   8.0303389e-02   3.7736881e-01   3.7726567e-01   3.7627598e-01   3.6925113e-01   3.5227440e-01   3.2121025e-01   3.2116397e-01   3.4940878e-01   3.6980014e-01   3.6991506e-01   3.3119987e-01
   2.4646048e-02   6.5313762e-02   6.4848601e-02   8.0303389e-02   3.7736881e-01   3.7726567e-01   3.7627598e-01   3.6925113e-01   3.5227440e-01   3.2121025e-01   3.2116397e-01   3.4940878e-01   3.6980014e-01   3.6991506e-01   3.3119987e-01
   2.7230731e-02   6.7368656e-02   6.6893527e-02   8.2873221e-02   3.8320277e-01   3.8309740e-01   3.8208598e-01   3.7488309e-01   3.5704871e-01   3.2420556e-01   3.2341280e-01   3.5166929e-01   3.7215852e-01   3.7227251e-01   3.3335595e-01
   2.7230731e-02   6.7368656e-02   6.6893527e-02   8.2873221e-02   3.8320277e-01   3.8309740e-01   3.8208598e-01   3.7488309e-01   3.5704871e-01   3.2420556e-01   3.2341280e-01   3.5166929e-01   3.7215852e-01   3.7227251e-01   3.3335595e-01
   2.9859597e-02   6.9191115e-02   6.8707493e-02   8.5159316e-02   3.8783156e-01   3.8772434e-01   3.8669472e-01   3.7933996e-01   3.6072841e-01   3.2625035e-01   3.2475172e-01   3.5295597e-01   3.7348873e-01   3.7360143e-01   3.3458839e-01
   2.9859597e-02   6.9191115e-02   6.8707493e-02   8.5159316e-02   3.8783156e-01   3.8772434e-01   3.8669472e-01   3.7933996e-01   3.6072841e-01   3.2625035e-01   3.2475172e-01   3.5295597e-01   3.7348873e-01   3.7360143e-01   3.3458839e-01
   3.1286205e-02   7.0072556e-02   6.9584988e-02   8.6268340e-02   3.8981998e-01   3.8971193e-01   3.8867402e-01   3.8124876e-01   3.6225495e-01   3.2696144e-01   3.2510153e-01   3.5325211e-01   3.7378628e-01   3.7389814e-01   3.3487570e-01
   3.1286205e-02   7.0072556e-02   6.9584988e-02   8.6268340e-02   3.8981998e-01   3.8971193e-01   3.8867402e-01   3.8124876e-01   3.6225495e-01   3.2696144e-01   3.2510153e-01   3.5325211e-01   3.7378628e-01   3.7389814e-01   3.3487570e-01
   3.4000491e-02   7.1551728e-02   7.1057871e-02   8.8136618e-02   3.9264188e-01   3.9253253e-01   3.9148181e-01   3.8394470e-01   3.6429871e-01   3.2758907e-01   3.2508252e-01   3.5308528e-01   3.7358181e-01   3.7369183e-01   3.3472942e-01
   3.4000491e-02   7.1551728e-02   7.1057871e-02   8.8136618e-02   3.9264188e-01   3.9253253e-01   3.9148181e-01   3.8394470e-01   3.6429871e-01   3.2758907e-01   3.2508252e-01   3.5308528e-01   3.7358181e-01   3.7369183e-01   3.3472942e-01
   3.6748650e-02   7.2800540e-02   7.2301855e-02   8.9724607e-02   3.9429226e-01   3.9418199e-01   3.9312209e-01   3.8550022e-01   3.6529176e-01   3.2732310e-01   3.2421404e-01   3.5201087e-01   3.7241938e-01   3.7252723e-01   3.3372204e-01
   3.6748650e-02   7.2800540e-02   7.2301855e-02   8.9724607e-02   3.9429226e-01   3.9418199e-01   3.9312209e-01   3.8550022e-01   3.6529176e-01   3.2732310e-01   3.2421404e-01   3.5201087e-01   3.7241938e-01   3.7252723e-01   3.3372204e-01
   3.8233186e-02   7.3377627e-02   7.2876937e-02   9.0463624e-02   3.9471169e-01   3.9460108e-01   3.9353771e-01   3.8588144e-01   3.6540890e-01   3.2683063e-01   3.2341702e-01   3.5108105e-01   3.7142278e-01   3.7152935e-01   3.3284624e-01
   3.8233186e-02   7.3377627e-02   7.2876937e-02   9.0463624e-02   3.9471169e-01   3.9460108e-01   3.9353771e-01   3.8588144e-01   3.6540890e-01   3.2683063e-01   3.2341702e-01   3.5108105e-01   3.7142278e-01   3.7152935e-01   3.3284624e-01
   4.1045164e-02   7.4296338e-02   7.3792935e-02   9.1651345e-02   3.9466337e-01   3.9455239e-01   3.9348518e-01   3.8578449e-01   3.6488572e-01   3.2528275e-01   3.2133064e-01   3.4870563e-01   3.6888712e-01   3.6899107e-01   3.3060433e-01
   4.1045164e-02   7.4296338e-02   7.3792935e-02   9.1651345e-02   3.9466337e-01   3.9455239e-01   3.9348518e-01   3.8578449e-01   3.6488572e-01   3.2528275e-01   3.2133064e-01   3.4870563e-01   3.6888712e-01   3.6899107e-01   3.3060433e-01
   4.3883652e-02   7.5009862e-02   7.4505055e-02   9.2590666e-02   3.9358324e-01   3.9347224e-01   3.9240455e-01   3.8468501e-01   3.6345046e-01   3.2297802e-01   3.1853078e-01   3.4556941e-01   3.6554865e-01   3.6564974e-01   3.2764034e-01
   4.3883652e-02   7.5009862e-02   7.4505055e-02   9.2590666e-02   3.9358324e-01   3.9347224e-01   3.9240455e-01   3.8468501e-01   3.6345046e-01   3.2297802e-01   3.1853078e-01   3.4556941e-01   3.6554865e-01   3.6564974e-01   3.2764034e-01
   4.5411389e-02   7.5312324e-02   7.4807272e-02   9.2997419e-02   3.9260944e-01   3.9249856e-01   3.9143193e-01   3.8371238e-01   3.6233475e-01   3.2145960e-01   3.1676498e-01   3.4360617e-01   3.6346149e-01   3.6356097e-01   3.2578370e-01
   4.5411389e-02   7.5312324e-02   7.4807272e-02   9.2997419e-02   3.9260944e-01   3.9249856e-01   3.9143193e-01   3.8371238e-01   3.6233475e-01   3.2145960e-01   3.1676498e-01   3.4360617e-01   3.6346149e-01   3.6356097e-01   3.2578370e-01
   4.8303387e-02   7.5742681e-02   7.5238061e-02   9.3595570e-02   3.9008397e-01   3.8997357e-01   3.8891128e-01   3.8120984e-01   3.5963009e-01   3.1811098e-01   3.1298272e-01   3.3942280e-01   3.5901806e-01   3.5911436e-01   3.2182569e-01
   4.8303387e-02   7.5742681e-02   7.5238061e-02   9.3595570e-02   3.9008397e-01   3.8997357e-01   3.8891128e-01   3.8120984e-01   3.5963009e-01   3.1811098e-01   3.1298272e-01   3.3942280e-01   3.5901806e-01   3.5911436e-01   3.2182569e-01
   5.1219440e-02   7.6006705e-02   7.5503597e-02   9.3993951e-02   3.8672586e-01   3.8661623e-01   3.8556117e-01   3.7790023e-01   3.5620299e-01   3.1418237e-01   3.0866015e-01   3.3466484e-01   3.5396852e-01   3.5406150e-01   3.1732207e-01
   5.1219440e-02   7.6006705e-02   7.5503597e-02   9.3993951e-02   3.8672586e-01   3.8661623e-01   3.8556117e-01   3.7790023e-01   3.5620299e-01   3.1418237e-01   3.0866015e-01   3.3466484e-01   3.5396852e-01   3.5406150e-01   3.1732207e-01
   5.2787923e-02   7.6085699e-02   7.5583806e-02   9.4132535e-02   3.8462023e-01   3.8451113e-01   3.8346104e-01   3.7583037e-01   3.5410371e-01   3.1187092e-01   3.0615371e-01   3.3191351e-01   3.5104995e-01   3.5114110e-01   3.1471715e-01
   5.2787923e-02   7.6085699e-02   7.5583806e-02   9.4132535e-02   3.8462023e-01   3.8451113e-01   3.8346104e-01   3.7583037e-01   3.5410371e-01   3.1187092e-01   3.0615371e-01   3.3191351e-01   3.5104995e-01   3.5114110e-01   3.1471715e-01
   5.5755768e-02   7.6128631e-02   7.5629721e-02   9.4267263e-02   3.8013379e-01   3.8002588e-01   3.7898706e-01   3.7142848e-01   3.4970670e-01   3.0717523e-01   3.0111948e-01   3.2639940e-01   3.4520279e-01   3.4529045e-01   3.0949540e-01
   5.5755768e-02   7.6128631e-02   7.5629721e-02   9.4267263e-02   3.8013379e-01   3.8002588e-01   3.7898706e-01   3.7142848e-01   3.4970670e-01   3.0717523e-01   3.0111948e-01   3.2639940e-01   3.4520279e-01   3.4529045e-01   3.0949540e-01
   5.8742072e-02   7.6049078e-02   7.5553965e-02   9.4256559e-02   3.7504713e-01   3.7494064e-01   3.7391538e-01   3.6644699e-01   3.4480449e-01   3.0209840e-01   2.9573960e-01   3.2051992e-01   3.3897053e-01   3.3905464e-01   3.0392645e-01
   5.8742072e-02   7.6049078e-02   7.5553965e-02   9.4256559e-02   3.7504713e-01   3.7494064e-01   3.7391538e-01   3.6644699e-01   3.4480449e-01   3.0209840e-01   2.9573960e-01   3.2051992e-01   3.3897053e-01   3.3905464e-01   3.0392645e-01
   6.1749043e-02   7.5865107e-02   7.5374497e-02   9.4122773e-02   3.6945025e-01   3.6934539e-01   3.6833572e-01   3.6097377e-01   3.3947965e-01   2.9671360e-01   2.9008485e-01   3.1435091e-01   3.3243320e-01   3.3251377e-01   2.9808226e-01
   6.1749043e-02   7.5865107e-02   7.5374497e-02   9.4122773e-02   3.6945025e-01   3.6934539e-01   3.6833572e-01   3.6097377e-01   3.3947965e-01   2.9671360e-01   2.9008485e-01   3.1435091e-01   3.3243320e-01   3.3251377e-01   2.9808226e-01
   6.3362003e-02   7.5730249e-02   7.5242296e-02   9.4008446e-02   3.6628665e-01   3.6618274e-01   3.6518213e-01   3.5788297e-01   3.3649438e-01   2.9374002e-01   2.8698003e-01   3.1096750e-01   3.2884842e-01   3.2892710e-01   2.9487664e-01
   6.3362003e-02   7.5730249e-02   7.5242296e-02   9.4008446e-02   3.6628665e-01   3.6618274e-01   3.6518213e-01   3.5788297e-01   3.3649438e-01   2.9374002e-01   2.8698003e-01   3.1096750e-01   3.2884842e-01   3.2892710e-01   2.9487664e-01
   6.6409131e-02   7.5418658e-02   7.4936103e-02   9.3726137e-02   3.6006598e-01   3.5996397e-01   3.5898161e-01   3.5181048e-01   3.3066604e-01   2.8800976e-01   2.8102591e-01   3.0448528e-01   3.2198135e-01   3.2205652e-01   2.8873446e-01
   6.6409131e-02   7.5418658e-02   7.4936103e-02   9.3726137e-02   3.6006598e-01   3.5996397e-01   3.5898161e-01   3.5181048e-01   3.3066604e-01   2.8800976e-01   2.8102591e-01   3.0448528e-01   3.2198135e-01   3.2205652e-01   2.8873446e-01
   6.9467698e-02   7.5045920e-02   7.4569192e-02   9.3373483e-02   3.5357925e-01   3.5347927e-01   3.5251647e-01   3.4548437e-01   3.2463792e-01   2.8217023e-01   2.7499114e-01   2.9792215e-01   3.1502958e-01   3.1510134e-01   2.8251495e-01
   6.9467698e-02   7.5045920e-02   7.4569192e-02   9.3373483e-02   3.5357925e-01   3.5347927e-01   3.5251647e-01   3.4548437e-01   3.2463792e-01   2.8217023e-01   2.7499114e-01   2.9792215e-01   3.1502958e-01   3.1510134e-01   2.8251495e-01
   7.2539224e-02   7.4627235e-02   7.4156669e-02   9.2968971e-02   3.4690729e-01   3.4680945e-01   3.4586727e-01   3.3898331e-01   3.1848233e-01   2.7628368e-01   2.6893575e-01   2.9134237e-01   3.0806098e-01   3.0812943e-01   2.7627912e-01
   7.2539224e-02   7.4627235e-02   7.4156669e-02   9.2968971e-02   3.4690729e-01   3.4680945e-01   3.4586727e-01   3.3898331e-01   3.1848233e-01   2.7628368e-01   2.6893575e-01   2.9134237e-01   3.0806098e-01   3.0812943e-01   2.7627912e-01
   7.4182229e-02   7.4390074e-02   7.3922898e-02   9.2737952e-02   3.4330125e-01   3.4320459e-01   3.4227375e-01   3.3547184e-01   3.1517227e-01   2.7314654e-01   2.6571869e-01   2.8784875e-01   3.0436117e-01   3.0442791e-01   2.7296793e-01
   7.4182229e-02   7.4390074e-02   7.3922898e-02   9.2737952e-02   3.4330125e-01   3.4320459e-01   3.4227375e-01   3.3547184e-01   3.1517227e-01   2.7314654e-01   2.6571869e-01   2.8784875e-01   3.0436117e-01   3.0442791e-01   2.7296793e-01
   7.7278056e-02   7.3926737e-02   7.3466069e-02   9.2285141e-02   3.3648426e-01   3.3638986e-01   3.3548080e-01   3.2883755e-01   3.0894452e-01   2.6729279e-01   2.5973259e-01   2.8135138e-01   2.9748070e-01   2.9754437e-01   2.6680954e-01
   7.7278056e-02   7.3926737e-02   7.3466069e-02   9.2285141e-02   3.3648426e-01   3.3638986e-01   3.3548080e-01   3.2883755e-01   3.0894452e-01   2.6729279e-01   2.5973259e-01   2.8135138e-01   2.9748070e-01   2.9754437e-01   2.6680954e-01
   8.0382032e-02   7.3450423e-02   7.2996372e-02   9.1819836e-02   3.2967661e-01   3.2958451e-01   3.2869767e-01   3.2221728e-01   3.0276174e-01   2.6153970e-01   2.5386899e-01   2.7499074e-01   2.9074539e-01   2.9080616e-01   2.6078041e-01
   8.0382032e-02   7.3450423e-02   7.2996372e-02   9.1819836e-02   3.2967661e-01   3.2958451e-01   3.2869767e-01   3.2221728e-01   3.0276174e-01   2.6153970e-01   2.5386899e-01   2.7499074e-01   2.9074539e-01   2.9080616e-01   2.6078041e-01
   8.3501473e-02   7.2970022e-02   7.2522641e-02   9.1352733e-02   3.2292249e-01   3.2283272e-01   3.2196833e-01   3.1565376e-01   2.9666163e-01   2.5591716e-01   2.4815583e-01   2.6879648e-01   2.8418652e-01   2.8424458e-01   2.5490873e-01
   8.3501473e-02   7.2970022e-02   7.2522641e-02   9.1352733e-02   3.2292249e-01   3.2283272e-01   3.2196833e-01   3.1565376e-01   2.9666163e-01   2.5591716e-01   2.4815583e-01   2.6879648e-01   2.8418652e-01   2.8424458e-01   2.5490873e-01
   8.6635493e-02   7.2494113e-02   7.2053389e-02   9.0893773e-02   3.1627678e-01   3.1618933e-01   3.1534746e-01   3.0920006e-01   2.9069146e-01   2.5046409e-01   2.4263055e-01   2.6280864e-01   2.7784637e-01   2.7790194e-01   2.4923250e-01
   8.6635493e-02   7.2494113e-02   7.2053389e-02   9.0893773e-02   3.1627678e-01   3.1618933e-01   3.1534746e-01   3.0920006e-01   2.9069146e-01   2.5046409e-01   2.4263055e-01   2.6280864e-01   2.7784637e-01   2.7790194e-01   2.4923250e-01
   8.9792194e-02   7.2028449e-02   7.1594332e-02   9.0449744e-02   3.0976847e-01   3.0968334e-01   3.0886391e-01   3.0288409e-01   2.8487499e-01   2.4519808e-01   2.3730918e-01   2.5704411e-01   2.7174275e-01   2.7179603e-01   2.4376779e-01
   8.9792194e-02   7.2028449e-02   7.1594332e-02   9.0449744e-02   3.0976847e-01   3.0968334e-01   3.0886391e-01   3.0288409e-01   2.8487499e-01   2.4519808e-01   2.3730918e-01   2.5704411e-01   2.7174275e-01   2.7179603e-01   2.4376779e-01
   9.3186942e-02   7.1548996e-02   7.1121822e-02   8.9999269e-02   3.0301722e-01   3.0293454e-01   3.0213880e-01   2.9633687e-01   2.7887295e-01   2.3981264e-01   2.3188188e-01   2.5116703e-01   2.6552000e-01   2.6557108e-01   2.3819626e-01
   9.3186942e-02   7.1548996e-02   7.1121822e-02   8.9999269e-02   3.0301722e-01   3.0293454e-01   3.0213880e-01   2.9633687e-01   2.7887295e-01   2.3981264e-01   2.3188188e-01   2.5116703e-01   2.6552000e-01   2.6557108e-01   2.3819626e-01
   9.6401571e-02   7.1119436e-02   7.0698642e-02   8.9602796e-02   2.9689014e-01   2.9680972e-01   2.9603586e-01   2.9039900e-01   2.7345383e-01   2.3499368e-01   2.2703859e-01   2.4592413e-01   2.5996872e-01   2.6001797e-01   2.3322584e-01
   9.6401571e-02   7.1119436e-02   7.0698642e-02   8.9602796e-02   2.9689014e-01   2.9680972e-01   2.9603586e-01   2.9039900e-01   2.7345383e-01   2.3499368e-01   2.2703859e-01   2.4592413e-01   2.5996872e-01   2.6001797e-01   2.3322584e-01
   9.9655950e-02   7.0711365e-02   7.0296805e-02   8.9233669e-02   2.9097116e-01   2.9089296e-01   2.9014058e-01   2.8466650e-01   2.6824443e-01   2.3040164e-01   2.2243564e-01   2.4094289e-01   2.5469446e-01   2.5474208e-01   2.2850343e-01
   9.9655950e-02   7.0711365e-02   7.0296805e-02   8.9233669e-02   2.9097116e-01   2.9089296e-01   2.9014058e-01   2.8466650e-01   2.6824443e-01   2.3040164e-01   2.2243564e-01   2.4094289e-01   2.5469446e-01   2.5474208e-01   2.2850343e-01
   1.0295108e-01   7.0326922e-02   6.9918420e-02   8.8893818e-02   2.8528132e-01   2.8520528e-01   2.8447389e-01   2.7915942e-01   2.6326091e-01   2.2604772e-01   2.1808337e-01   2.3623423e-01   2.4970877e-01   2.4975499e-01   2.2403938e-01
   1.0295108e-01   7.0326922e-02   6.9918420e-02   8.8893818e-02   2.8528132e-01   2.8520528e-01   2.8447389e-01   2.7915942e-01   2.6326091e-01   2.2604772e-01   2.1808337e-01   2.3623423e-01   2.4970877e-01   2.4975499e-01   2.2403938e-01
   1.0629196e-01   6.9966813e-02   6.9564177e-02   8.8583559e-02   2.7982903e-01   2.7975509e-01   2.7904410e-01   2.7388548e-01   2.5850810e-01   2.2193307e-01   2.1398213e-01   2.3179827e-01   2.4501178e-01   2.4505682e-01   2.1983384e-01
   1.0629196e-01   6.9966813e-02   6.9564177e-02   8.8583559e-02   2.7982903e-01   2.7975509e-01   2.7904410e-01   2.7388548e-01   2.5850810e-01   2.2193307e-01   2.1398213e-01   2.3179827e-01   2.4501178e-01   2.4505682e-01   2.1983384e-01
   1.0967619e-01   6.9631665e-02   6.9234677e-02   8.8302821e-02   2.7462903e-01   2.7455712e-01   2.7386587e-01   2.6885854e-01   2.5399614e-01   2.1806325e-01   2.1013669e-01   2.2763997e-01   2.4060877e-01   2.4065283e-01   2.1589152e-01
   1.0967619e-01   6.9631665e-02   6.9234677e-02   8.8302821e-02   2.7462903e-01   2.7455712e-01   2.7386587e-01   2.6885854e-01   2.5399614e-01   2.1806325e-01   2.1013669e-01   2.2763997e-01   2.4060877e-01   2.4065283e-01   2.1589152e-01
   1.1310025e-01   6.9321275e-02   6.8929697e-02   8.8050512e-02   2.6969040e-01   2.6962045e-01   2.6894818e-01   2.6408690e-01   2.4972993e-01   2.1443898e-01   2.0654695e-01   2.2375898e-01   2.3649941e-01   2.3654269e-01   2.1221208e-01
   1.1310025e-01   6.9321275e-02   6.8929697e-02   8.8050512e-02   2.6969040e-01   2.6962045e-01   2.6894818e-01   2.6408690e-01   2.4972993e-01   2.1443898e-01   2.0654695e-01   2.2375898e-01   2.3649941e-01   2.3654269e-01   2.1221208e-01
   1.1656357e-01   6.9034405e-02   6.8647988e-02   8.7824442e-02   2.6501120e-01   2.6494312e-01   2.6428904e-01   2.5956817e-01   2.4570465e-01   2.1105239e-01   2.0320424e-01   2.2014576e-01   2.3267362e-01   2.3271632e-01   2.0878649e-01
   1.1656357e-01   6.9034405e-02   6.8647988e-02   8.7824442e-02   2.6501120e-01   2.6494312e-01   2.6428904e-01   2.5956817e-01   2.4570465e-01   2.1105239e-01   2.0320424e-01   2.2014576e-01   2.3267362e-01   2.3271632e-01   2.0878649e-01
   1.2005778e-01   6.8769846e-02   6.8388327e-02   8.7622266e-02   2.6059373e-01   2.6052744e-01   2.5989071e-01   2.5530407e-01   2.4191900e-01   2.0789839e-01   2.0010254e-01   2.1679362e-01   2.2912436e-01   2.2916666e-01   2.0560839e-01
   1.2005778e-01   6.8769846e-02   6.8388327e-02   8.7622266e-02   2.6059373e-01   2.6052744e-01   2.5989071e-01   2.5530407e-01   2.4191900e-01   2.0789839e-01   2.0010254e-01   2.1679362e-01   2.2912436e-01   2.2916666e-01   2.0560839e-01
   1.2357698e-01   6.8525676e-02   6.8148783e-02   8.7440980e-02   2.5643053e-01   2.5636593e-01   2.5574568e-01   2.5128683e-01   2.3836322e-01   2.0496450e-01   1.9722849e-01   2.1368796e-01   2.2583621e-01   2.2587828e-01   2.0266392e-01
   1.2357698e-01   6.8525676e-02   6.8148783e-02   8.7440980e-02   2.5643053e-01   2.5636593e-01   2.5574568e-01   2.5128683e-01   2.3836322e-01   2.0496450e-01   1.9722849e-01   2.1368796e-01   2.2583621e-01   2.2587828e-01   2.0266392e-01
   1.2711826e-01   6.8299522e-02   6.7926988e-02   8.7277262e-02   2.5250618e-01   2.5244318e-01   2.5183855e-01   2.4750106e-01   2.3502085e-01   2.0223273e-01   1.9456324e-01   2.1080826e-01   2.2278751e-01   2.2282949e-01   1.9993365e-01
   1.2711826e-01   6.8299522e-02   6.7926988e-02   8.7277262e-02   2.5250618e-01   2.5244318e-01   2.5183855e-01   2.4750106e-01   2.3502085e-01   2.0223273e-01   1.9456324e-01   2.1080826e-01   2.2278751e-01   2.2282949e-01   1.9993365e-01
   1.3067477e-01   6.8089217e-02   6.7720775e-02   8.7128056e-02   2.4880672e-01   2.4874524e-01   2.4815537e-01   2.4393281e-01   2.3187687e-01   1.9968636e-01   1.9208919e-01   2.0813540e-01   2.1995802e-01   2.2000004e-01   1.9739942e-01
   1.3067477e-01   6.8089217e-02   6.7720775e-02   8.7128056e-02   2.4880672e-01   2.4874524e-01   2.4815537e-01   2.4393281e-01   2.3187687e-01   1.9968636e-01   1.9208919e-01   2.0813540e-01   2.1995802e-01   2.2000004e-01   1.9739942e-01
   1.3424192e-01   6.7892535e-02   6.7527926e-02   8.6990445e-02   2.4531373e-01   2.4525369e-01   2.4467776e-01   2.4056386e-01   2.2891272e-01   1.9730598e-01   1.8978613e-01   2.0564745e-01   2.1732455e-01   2.1736672e-01   1.9504044e-01
   1.3424192e-01   6.7892535e-02   6.7527926e-02   8.6990445e-02   2.4531373e-01   2.4525369e-01   2.4467776e-01   2.4056386e-01   2.2891272e-01   1.9730598e-01   1.8978613e-01   2.0564745e-01   2.1732455e-01   2.1736672e-01   1.9504044e-01
   1.3781777e-01   6.7707338e-02   6.7346314e-02   8.6861823e-02   2.4200593e-01   2.4194725e-01   2.4138449e-01   2.3737331e-01   2.2610776e-01   1.9507089e-01   1.8763270e-01   2.0332122e-01   2.1486259e-01   2.1490501e-01   1.9283473e-01
   1.3781777e-01   6.7707338e-02   6.7346314e-02   8.6861823e-02   2.4200593e-01   2.4194725e-01   2.4138449e-01   2.3737331e-01   2.2610776e-01   1.9507089e-01   1.8763270e-01   2.0332122e-01   2.1486259e-01   2.1490501e-01   1.9283473e-01
   1.4139941e-01   6.7531853e-02   6.7174181e-02   8.6740114e-02   2.3886382e-01   2.3880642e-01   2.3825611e-01   2.3434201e-01   2.2344325e-01   1.9296230e-01   1.8560947e-01   2.0113570e-01   2.1254987e-01   2.1259263e-01   1.9076236e-01
   1.4139941e-01   6.7531853e-02   6.7174181e-02   8.6740114e-02   2.3886382e-01   2.3880642e-01   2.3825611e-01   2.3434201e-01   2.2344325e-01   1.9296230e-01   1.8560947e-01   2.0113570e-01   2.1254987e-01   2.1259263e-01   1.9076236e-01
   1.4498454e-01   6.7364622e-02   6.7010080e-02   8.6623728e-02   2.3586885e-01   2.3581265e-01   2.3527412e-01   2.3145182e-01   2.2090162e-01   1.9096288e-01   1.8369854e-01   1.9907152e-01   2.1036589e-01   2.1040907e-01   1.8880498e-01
   1.4498454e-01   6.7364622e-02   6.7010080e-02   8.6623728e-02   2.3586885e-01   2.3581265e-01   2.3527412e-01   2.3145182e-01   2.2090162e-01   1.9096288e-01   1.8369854e-01   1.9907152e-01   2.1036589e-01   2.1040907e-01   1.8880498e-01
   1.4857192e-01   6.7204485e-02   6.6852865e-02   8.6511539e-02   2.3300363e-01   2.3294858e-01   2.3242119e-01   2.2868577e-01   2.1846666e-01   1.8905683e-01   1.8188367e-01   1.9711110e-01   2.0829206e-01   2.0833571e-01   1.8694594e-01
   1.4857192e-01   6.7204485e-02   6.6852865e-02   8.6511539e-02   2.3300363e-01   2.3294858e-01   2.3242119e-01   2.2868577e-01   2.1846666e-01   1.8905683e-01   1.8188367e-01   1.9711110e-01   2.0829206e-01   2.0833571e-01   1.8694594e-01
   1.5216210e-01   6.7050535e-02   6.6701645e-02   8.6402819e-02   2.3025184e-01   2.3019788e-01   2.2968107e-01   2.2602798e-01   2.1612340e-01   1.8722982e-01   1.8015018e-01   1.9523860e-01   2.0631157e-01   2.0635575e-01   1.8517023e-01
   1.5216210e-01   6.7050535e-02   6.6701645e-02   8.6402819e-02   2.3025184e-01   2.3019788e-01   2.2968107e-01   2.2602798e-01   2.1612340e-01   1.8722982e-01   1.8015018e-01   1.9523860e-01   2.0631157e-01   2.0635575e-01   1.8517023e-01
   1.5575356e-01   6.6902246e-02   6.6555907e-02   8.6297285e-02   2.2760135e-01   2.2754842e-01   2.2704165e-01   2.2346663e-01   2.1386071e-01   1.8547098e-01   1.7848684e-01   1.9344190e-01   2.0441158e-01   2.0445634e-01   1.8346638e-01
   1.5575356e-01   6.6902246e-02   6.6555907e-02   8.6297285e-02   2.2760135e-01   2.2754842e-01   2.2704165e-01   2.2346663e-01   2.1386071e-01   1.8547098e-01   1.7848684e-01   1.9344190e-01   2.0441158e-01   2.0445634e-01   1.8346638e-01
   1.5934561e-01   6.6759288e-02   6.6415335e-02   8.6194928e-02   2.2504177e-01   2.2498983e-01   2.2449260e-01   2.2099168e-01   2.1166919e-01   1.8377121e-01   1.7688425e-01   1.9171089e-01   2.0258136e-01   2.0262674e-01   1.8182481e-01
   1.5934561e-01   6.6759288e-02   6.6415335e-02   8.6194928e-02   2.2504177e-01   2.2498983e-01   2.2449260e-01   2.2099168e-01   2.1166919e-01   1.8377121e-01   1.7688425e-01   1.9171089e-01   2.0258136e-01   2.0262674e-01   1.8182481e-01
   1.6293765e-01   6.6621503e-02   6.6279781e-02   8.6095944e-02   2.2256496e-01   2.2251395e-01   2.2202581e-01   2.1859524e-01   2.0954161e-01   1.8212340e-01   1.7533504e-01   1.9003764e-01   2.0081248e-01   2.0085852e-01   1.8023803e-01
   1.6293765e-01   6.6621503e-02   6.6279781e-02   8.6095944e-02   2.2256496e-01   2.2251395e-01   2.2202581e-01   2.1859524e-01   2.0954161e-01   1.8212340e-01   1.7533504e-01   1.9003764e-01   2.0081248e-01   2.0085852e-01   1.8023803e-01
   1.6653117e-01   6.6488763e-02   6.6149132e-02   8.6000595e-02   2.2016350e-01   2.2011339e-01   2.1963390e-01   2.1627017e-01   2.0747145e-01   1.8052133e-01   1.7383280e-01   1.8841527e-01   1.9909765e-01   1.9914439e-01   1.7869954e-01
   1.6653117e-01   6.6488763e-02   6.6149132e-02   8.6000595e-02   2.2016350e-01   2.2011339e-01   2.1963390e-01   2.1627017e-01   2.0747145e-01   1.8052133e-01   1.7383280e-01   1.8841527e-01   1.9909765e-01   1.9914439e-01   1.7869954e-01
   1.7012469e-01   6.6361102e-02   6.6023432e-02   8.5909246e-02   2.1783383e-01   2.1778456e-01   2.1731331e-01   2.1401306e-01   2.0545570e-01   1.7896172e-01   1.7237396e-01   1.8683996e-01   1.9743279e-01   1.9748027e-01   1.7720573e-01
   1.7012469e-01   6.6361102e-02   6.6023432e-02   8.5909246e-02   2.1783383e-01   2.1778456e-01   2.1731331e-01   2.1401306e-01   2.0545570e-01   1.7896172e-01   1.7237396e-01   1.8683996e-01   1.9743279e-01   1.9748027e-01   1.7720573e-01
   1.7371821e-01   6.6238474e-02   6.5902648e-02   8.5822161e-02   2.1557290e-01   2.1552445e-01   2.1506103e-01   2.1182104e-01   2.0349186e-01   1.7744189e-01   1.7095560e-01   1.8530860e-01   1.9581458e-01   1.9586283e-01   1.7575367e-01
   1.7371821e-01   6.6238474e-02   6.5902648e-02   8.5822161e-02   2.1557290e-01   2.1552445e-01   2.1506103e-01   2.1182104e-01   2.0349186e-01   1.7744189e-01   1.7095560e-01   1.8530860e-01   1.9581458e-01   1.9586283e-01   1.7575367e-01
   1.7731173e-01   6.6120759e-02   6.5786668e-02   8.5739455e-02   2.1337893e-01   2.1333125e-01   2.1287529e-01   2.0969246e-01   2.0157861e-01   1.7596020e-01   1.6957582e-01   1.8381918e-01   1.9424085e-01   1.9428991e-01   1.7434146e-01
   1.7731173e-01   6.6120759e-02   6.5786668e-02   8.5739455e-02   2.1337893e-01   2.1333125e-01   2.1287529e-01   2.0969246e-01   2.0157861e-01   1.7596020e-01   1.6957582e-01   1.8381918e-01   1.9424085e-01   1.9428991e-01   1.7434146e-01
   1.8090525e-01   6.6007696e-02   6.5675244e-02   8.5661026e-02   2.1125110e-01   2.1120415e-01   2.1075528e-01   2.0762659e-01   1.9971552e-01   1.7451579e-01   1.6823347e-01   1.8237048e-01   1.9271032e-01   1.9276021e-01   1.7296797e-01
   1.8090525e-01   6.6007696e-02   6.5675244e-02   8.5661026e-02   2.1125110e-01   2.1120415e-01   2.1075528e-01   2.0762659e-01   1.9971552e-01   1.7451579e-01   1.6823347e-01   1.8237048e-01   1.9271032e-01   1.9276021e-01   1.7296797e-01
   1.8449779e-01   6.5898875e-02   6.5567975e-02   8.5586508e-02   2.0918980e-01   2.0914355e-01   2.0870141e-01   2.0562392e-01   1.9790324e-01   1.7310876e-01   1.6692831e-01   1.8096223e-01   1.9122266e-01   1.9127342e-01   1.7163296e-01
   1.8449779e-01   6.5898875e-02   6.5567975e-02   8.5586508e-02   2.0918980e-01   2.0914355e-01   2.0870141e-01   2.0562392e-01   1.9790324e-01   1.7310876e-01   1.6692831e-01   1.8096223e-01   1.9122266e-01   1.9127342e-01   1.7163296e-01
   1.8809033e-01   6.5793605e-02   6.5464183e-02   8.5515166e-02   2.0719468e-01   2.0714909e-01   2.0671333e-01   2.0368419e-01   1.9614182e-01   1.7173873e-01   1.6565964e-01   1.7959372e-01   1.8977708e-01   1.8982875e-01   1.7033573e-01
   1.8809033e-01   6.5793605e-02   6.5464183e-02   8.5515166e-02   2.0719468e-01   2.0714909e-01   2.0671333e-01   2.0368419e-01   1.9614182e-01   1.7173873e-01   1.6565964e-01   1.7959372e-01   1.8977708e-01   1.8982875e-01   1.7033573e-01
   1.9168287e-01   6.5690989e-02   6.5362979e-02   8.5445932e-02   2.0526613e-01   2.0522116e-01   2.0479143e-01   2.0180786e-01   1.9443195e-01   1.7040588e-01   1.6442728e-01   1.7826472e-01   1.8837335e-01   1.8842594e-01   1.6907608e-01
   1.9168287e-01   6.5690989e-02   6.5362979e-02   8.5445932e-02   2.0526613e-01   2.0522116e-01   2.0479143e-01   2.0180786e-01   1.9443195e-01   1.7040588e-01   1.6442728e-01   1.7826472e-01   1.8837335e-01   1.8842594e-01   1.6907608e-01
   1.9527491e-01   6.5589893e-02   6.5263243e-02   8.5377388e-02   2.0340470e-01   2.0336033e-01   2.0293631e-01   1.9999559e-01   1.9277452e-01   1.6911057e-01   1.6323116e-01   1.7697514e-01   1.8701133e-01   1.8706488e-01   1.6785392e-01
   1.9527491e-01   6.5589893e-02   6.5263243e-02   8.5377388e-02   2.0340470e-01   2.0336033e-01   2.0293631e-01   1.9999559e-01   1.9277452e-01   1.6911057e-01   1.6323116e-01   1.7697514e-01   1.8701133e-01   1.8706488e-01   1.6785392e-01
   1.9886598e-01   6.5488950e-02   6.5163619e-02   8.5307776e-02   2.0161069e-01   2.0156687e-01   2.0114823e-01   1.9824772e-01   1.9117015e-01   1.6785293e-01   1.6207102e-01   1.7572467e-01   1.8569069e-01   1.8574523e-01   1.6666895e-01
   1.9886598e-01   6.5488950e-02   6.5163619e-02   8.5307776e-02   2.0161069e-01   2.0156687e-01   2.0114823e-01   1.9824772e-01   1.9117015e-01   1.6785293e-01   1.6207102e-01   1.7572467e-01   1.8569069e-01   1.8574523e-01   1.6666895e-01
   2.0245606e-01   6.5386577e-02   6.5062534e-02   8.5235034e-02   1.9988369e-01   1.9984039e-01   1.9942682e-01   1.9656397e-01   1.8961888e-01   1.6663270e-01   1.6094618e-01   1.7451251e-01   1.8441056e-01   1.8446611e-01   1.6552039e-01
   2.0245606e-01   6.5386577e-02   6.5062534e-02   8.5235034e-02   1.9988369e-01   1.9984039e-01   1.9942682e-01   1.9656397e-01   1.8961888e-01   1.6663270e-01   1.6094618e-01   1.7451251e-01   1.8441056e-01   1.8446611e-01   1.6552039e-01
   2.0604467e-01   6.5281047e-02   6.4958275e-02   8.5156889e-02   1.9822299e-01   1.9818019e-01   1.9777137e-01   1.9494372e-01   1.8812049e-01   1.6544940e-01   1.5985575e-01   1.7333766e-01   1.8316989e-01   1.8322646e-01   1.6440728e-01
   2.0604467e-01   6.5281047e-02   6.4958275e-02   8.5156889e-02   1.9822299e-01   1.9818019e-01   1.9777137e-01   1.9494372e-01   1.8812049e-01   1.6544940e-01   1.5985575e-01   1.7333766e-01   1.8316989e-01   1.8322646e-01   1.6440728e-01
   2.0963279e-01   6.5170500e-02   6.4848991e-02   8.5070895e-02   1.9662662e-01   1.9658428e-01   1.9617994e-01   1.9338515e-01   1.8667362e-01   1.6430170e-01   1.5879806e-01   1.7219824e-01   1.8196665e-01   1.8202427e-01   1.6332783e-01
   2.0963279e-01   6.5170500e-02   6.4848991e-02   8.5070895e-02   1.9662662e-01   1.9658428e-01   1.9617994e-01   1.9338515e-01   1.8667362e-01   1.6430170e-01   1.5879806e-01   1.7219824e-01   1.8196665e-01   1.8202427e-01   1.6332783e-01
   2.1321993e-01   6.5053098e-02   6.4732858e-02   8.4974604e-02   1.9509263e-01   1.9505074e-01   1.9465059e-01   1.9188646e-01   1.8527697e-01   1.6318834e-01   1.5777151e-01   1.7109243e-01   1.8079895e-01   1.8085762e-01   1.6228029e-01
   2.1321993e-01   6.5053098e-02   6.4732858e-02   8.4974604e-02   1.9509263e-01   1.9505074e-01   1.9465059e-01   1.9188646e-01   1.8527697e-01   1.6318834e-01   1.5777151e-01   1.7109243e-01   1.8079895e-01   1.8085762e-01   1.6228029e-01
   2.1680461e-01   6.4927108e-02   6.4608152e-02   8.4865685e-02   1.9361883e-01   1.9357734e-01   1.9318114e-01   1.9044558e-01   1.8392901e-01   1.6210797e-01   1.5677439e-01   1.7001835e-01   1.7966475e-01   1.7972449e-01   1.6126284e-01
   2.1680461e-01   6.4927108e-02   6.4608152e-02   8.4865685e-02   1.9361883e-01   1.9357734e-01   1.9318114e-01   1.9044558e-01   1.8392901e-01   1.6210797e-01   1.5677439e-01   1.7001835e-01   1.7966475e-01   1.7972449e-01   1.6126284e-01
   2.2038537e-01   6.4790962e-02   6.4473314e-02   8.4742024e-02   1.9220230e-01   1.9216121e-01   1.9176870e-01   1.8905978e-01   1.8262762e-01   1.6105883e-01   1.5580467e-01   1.6897372e-01   1.7856167e-01   1.7862248e-01   1.6027332e-01
   2.2038537e-01   6.4790962e-02   6.4473314e-02   8.4742024e-02   1.9220230e-01   1.9216121e-01   1.9176870e-01   1.8905978e-01   1.8262762e-01   1.6105883e-01   1.5580467e-01   1.6897372e-01   1.7856167e-01   1.7862248e-01   1.6027332e-01
   2.2396024e-01   6.4643362e-02   6.4327053e-02   8.4601863e-02   1.9083975e-01   1.9079902e-01   1.9040999e-01   1.8772592e-01   1.8137033e-01   1.6003896e-01   1.5486021e-01   1.6795613e-01   1.7748714e-01   1.7754903e-01   1.5930942e-01
   2.2396024e-01   6.4643362e-02   6.4327053e-02   8.4601863e-02   1.9083975e-01   1.9079902e-01   1.9040999e-01   1.8772592e-01   1.8137033e-01   1.6003896e-01   1.5486021e-01   1.6795613e-01   1.7748714e-01   1.7754903e-01   1.5930942e-01
   2.2752872e-01   6.4483267e-02   6.4168335e-02   8.4443813e-02   1.8952683e-01   1.8948644e-01   1.8910070e-01   1.8643988e-01   1.8015376e-01   1.5904577e-01   1.5393830e-01   1.6696261e-01   1.7643802e-01   1.7650098e-01   1.5836829e-01
   2.2752872e-01   6.4483267e-02   6.4168335e-02   8.4443813e-02   1.8952683e-01   1.8948644e-01   1.8910070e-01   1.8643988e-01   1.8015376e-01   1.5904577e-01   1.5393830e-01   1.6696261e-01   1.7643802e-01   1.7650098e-01   1.5836829e-01
   2.3108689e-01   6.4310170e-02   6.3996656e-02   8.4267145e-02   1.8826013e-01   1.8822007e-01   1.8783742e-01   1.8519840e-01   1.7897538e-01   1.5807748e-01   1.5303707e-01   1.6599107e-01   1.7541211e-01   1.7547613e-01   1.5744795e-01
   2.3108689e-01   6.4310170e-02   6.3996656e-02   8.4267145e-02   1.8826013e-01   1.8822007e-01   1.8783742e-01   1.8519840e-01   1.7897538e-01   1.5807748e-01   1.5303707e-01   1.6599107e-01   1.7541211e-01   1.7547613e-01   1.5744795e-01
   2.3463132e-01   6.4123977e-02   6.3811923e-02   8.4071698e-02   1.8703579e-01   1.8699604e-01   1.8661632e-01   1.8399784e-01   1.7783232e-01   1.5713211e-01   1.5215452e-01   1.6503932e-01   1.7440709e-01   1.7447215e-01   1.5654630e-01
   2.3463132e-01   6.4123977e-02   6.3811923e-02   8.4071698e-02   1.8703579e-01   1.8699604e-01   1.8661632e-01   1.8399784e-01   1.7783232e-01   1.5713211e-01   1.5215452e-01   1.6503932e-01   1.7440709e-01   1.7447215e-01   1.5654630e-01
   2.3815758e-01   6.3925089e-02   6.3614537e-02   8.3857963e-02   1.8585024e-01   1.8581078e-01   1.8543386e-01   1.8283479e-01   1.7672192e-01   1.5620798e-01   1.5128905e-01   1.6410559e-01   1.7342108e-01   1.7348718e-01   1.5566166e-01
   2.3815758e-01   6.3925089e-02   6.3614537e-02   8.3857963e-02   1.8585024e-01   1.8581078e-01   1.8543386e-01   1.8283479e-01   1.7672192e-01   1.5620798e-01   1.5128905e-01   1.6410559e-01   1.7342108e-01   1.7348718e-01   1.5566166e-01
   2.4165979e-01   6.3714425e-02   6.3405412e-02   8.3627110e-02   1.8470047e-01   1.8466129e-01   1.8428704e-01   1.8170643e-01   1.7564210e-01   1.5530395e-01   1.5043963e-01   1.6318876e-01   1.7245289e-01   1.7252002e-01   1.5479295e-01
   2.4165979e-01   6.3714425e-02   6.3405412e-02   8.3627110e-02   1.8470047e-01   1.8466129e-01   1.8428704e-01   1.8170643e-01   1.7564210e-01   1.5530395e-01   1.5043963e-01   1.6318876e-01   1.7245289e-01   1.7252002e-01   1.5479295e-01
   2.4513304e-01   6.3493236e-02   6.3185795e-02   8.3380772e-02   1.8358341e-01   1.8354450e-01   1.8317282e-01   1.8060984e-01   1.7459065e-01   1.5441887e-01   1.4960529e-01   1.6228776e-01   1.7150142e-01   1.7156955e-01   1.5393918e-01
   2.4513304e-01   6.3493236e-02   6.3185795e-02   8.3380772e-02   1.8358341e-01   1.8354450e-01   1.8317282e-01   1.8060984e-01   1.7459065e-01   1.5441887e-01   1.4960529e-01   1.6228776e-01   1.7150142e-01   1.7156955e-01   1.5393918e-01
   2.4857388e-01   6.3262974e-02   6.2957132e-02   8.3120879e-02   1.8249594e-01   1.8245729e-01   1.8208808e-01   1.7954206e-01   1.7356529e-01   1.5355152e-01   1.4878507e-01   1.6140158e-01   1.7056559e-01   1.7063468e-01   1.5309937e-01
   2.4857388e-01   6.3262974e-02   6.2957132e-02   8.3120879e-02   1.8249594e-01   1.8245729e-01   1.8208808e-01   1.7954206e-01   1.7356529e-01   1.5355152e-01   1.4878507e-01   1.6140158e-01   1.7056559e-01   1.7063468e-01   1.5309937e-01
   2.5198036e-01   6.3025191e-02   6.2720967e-02   8.2849514e-02   1.8143502e-01   1.8139663e-01   1.8102981e-01   1.7850019e-01   1.7256372e-01   1.5270070e-01   1.4797807e-01   1.6052925e-01   1.6964437e-01   1.6971442e-01   1.5227262e-01
   2.5198036e-01   6.3025191e-02   6.2720967e-02   8.2849514e-02   1.8143502e-01   1.8139663e-01   1.8102981e-01   1.7850019e-01   1.7256372e-01   1.5270070e-01   1.4797807e-01   1.6052925e-01   1.6964437e-01   1.6971442e-01   1.5227262e-01
   2.5535052e-01   6.2781536e-02   6.2478944e-02   8.2568895e-02   1.8039823e-01   1.8036008e-01   1.7999560e-01   1.7748193e-01   1.7158419e-01   1.5186559e-01   1.4718377e-01   1.5967024e-01   1.6873721e-01   1.6880819e-01   1.5145843e-01
   2.5535052e-01   6.2781536e-02   6.2478944e-02   8.2568895e-02   1.8039823e-01   1.8036008e-01   1.7999560e-01   1.7748193e-01   1.7158419e-01   1.5186559e-01   1.4718377e-01   1.5967024e-01   1.6873721e-01   1.6880819e-01   1.5145843e-01
   2.5868974e-01   6.2533126e-02   6.2232175e-02   8.2280622e-02   1.7938152e-01   1.7934362e-01   1.7898142e-01   1.7648337e-01   1.7062328e-01   1.5104393e-01   1.4640029e-01   1.5882255e-01   1.6784200e-01   1.6791389e-01   1.5065493e-01
   2.5868974e-01   6.2533126e-02   6.2232175e-02   8.2280622e-02   1.7938152e-01   1.7934362e-01   1.7898142e-01   1.7648337e-01   1.7062328e-01   1.5104393e-01   1.4640029e-01   1.5882255e-01   1.6784200e-01   1.6791389e-01   1.5065493e-01
   2.6200295e-01   6.2281026e-02   6.1981723e-02   8.1986215e-02   1.7838166e-01   1.7834401e-01   1.7798404e-01   1.7550138e-01   1.6967829e-01   1.5023396e-01   1.4562621e-01   1.5798469e-01   1.6695716e-01   1.6702994e-01   1.4986070e-01
   2.6200295e-01   6.2281026e-02   6.1981723e-02   8.1986215e-02   1.7838166e-01   1.7834401e-01   1.7798404e-01   1.7550138e-01   1.6967829e-01   1.5023396e-01   1.4562621e-01   1.5798469e-01   1.6695716e-01   1.6702994e-01   1.4986070e-01
   2.6529848e-01   6.2025921e-02   6.1728270e-02   8.1686719e-02   1.7739497e-01   1.7735755e-01   1.7699981e-01   1.7453238e-01   1.6874599e-01   1.4943341e-01   1.4485960e-01   1.5715459e-01   1.6608052e-01   1.6615417e-01   1.4907380e-01
   2.6529848e-01   6.2025921e-02   6.1728270e-02   8.1686719e-02   1.7739497e-01   1.7735755e-01   1.7699981e-01   1.7453238e-01   1.6874599e-01   1.4943341e-01   1.4485960e-01   1.5715459e-01   1.6608052e-01   1.6615417e-01   1.4907380e-01
   2.6880511e-01   6.1750986e-02   6.1455103e-02   8.1362456e-02   1.7635304e-01   1.7631587e-01   1.7596048e-01   1.7350923e-01   1.6776201e-01   1.4858729e-01   1.4404792e-01   1.5627534e-01   1.6515198e-01   1.6522654e-01   1.4824030e-01
   2.6880511e-01   6.1750986e-02   6.1455103e-02   8.1362456e-02   1.7635304e-01   1.7631587e-01   1.7596048e-01   1.7350923e-01   1.6776201e-01   1.4858729e-01   1.4404792e-01   1.5627534e-01   1.6515198e-01   1.6522654e-01   1.4824030e-01
   2.7209426e-01   6.1490924e-02   6.1196703e-02   8.1054539e-02   1.7538302e-01   1.7534609e-01   1.7499290e-01   1.7255681e-01   1.6684656e-01   1.4779934e-01   1.4329087e-01   1.5545500e-01   1.6428564e-01   1.6436105e-01   1.4746263e-01
   2.7209426e-01   6.1490924e-02   6.1196703e-02   8.1054539e-02   1.7538302e-01   1.7534609e-01   1.7499290e-01   1.7255681e-01   1.6684656e-01   1.4779934e-01   1.4329087e-01   1.5545500e-01   1.6428564e-01   1.6436105e-01   1.4746263e-01
   2.7539323e-01   6.1228912e-02   6.0936356e-02   8.0743304e-02   1.7441740e-01   1.7438071e-01   1.7402971e-01   1.7160882e-01   1.6593596e-01   1.4701507e-01   1.4253640e-01   1.5463721e-01   1.6342199e-01   1.6349825e-01   1.4668738e-01
   2.7539323e-01   6.1228912e-02   6.0936356e-02   8.0743304e-02   1.7441740e-01   1.7438071e-01   1.7402971e-01   1.7160882e-01   1.6593596e-01   1.4701507e-01   1.4253640e-01   1.5463721e-01   1.6342199e-01   1.6349825e-01   1.4668738e-01
   2.7870790e-01   6.0965265e-02   6.0674378e-02   8.0429241e-02   1.7345501e-01   1.7341856e-01   1.7306975e-01   1.7066414e-01   1.6502914e-01   1.4623377e-01   1.4178398e-01   1.5382141e-01   1.6256044e-01   1.6263754e-01   1.4591403e-01
   2.7870790e-01   6.0965265e-02   6.0674378e-02   8.0429241e-02   1.7345501e-01   1.7341856e-01   1.7306975e-01   1.7066414e-01   1.6502914e-01   1.4623377e-01   1.4178398e-01   1.5382141e-01   1.6256044e-01   1.6263754e-01   1.4591403e-01
   2.8203780e-01   6.0700691e-02   6.0411473e-02   8.0113281e-02   1.7249680e-01   1.7246058e-01   1.7211397e-01   1.6972368e-01   1.6412700e-01   1.4545636e-01   1.4103464e-01   1.5300871e-01   1.6170217e-01   1.6178010e-01   1.4514365e-01
   2.8203780e-01   6.0700691e-02   6.0411473e-02   8.0113281e-02   1.7249680e-01   1.7246058e-01   1.7211397e-01   1.6972368e-01   1.6412700e-01   1.4545636e-01   1.4103464e-01   1.5300871e-01   1.6170217e-01   1.6178010e-01   1.4514365e-01
   2.8538292e-01   6.0435742e-02   6.0148189e-02   7.9796152e-02   1.7154374e-01   1.7150775e-01   1.7116334e-01   1.6878840e-01   1.6323042e-01   1.4468371e-01   1.4028931e-01   1.5220018e-01   1.6084828e-01   1.6092705e-01   1.4437724e-01
   2.8538292e-01   6.0435742e-02   6.0148189e-02   7.9796152e-02   1.7154374e-01   1.7150775e-01   1.7116334e-01   1.6878840e-01   1.6323042e-01   1.4468371e-01   1.4028931e-01   1.5220018e-01   1.6084828e-01   1.6092705e-01   1.4437724e-01
   2.8873883e-01   6.0171205e-02   5.9885310e-02   7.9478851e-02   1.7059816e-01   1.7056241e-01   1.7022018e-01   1.6786058e-01   1.6234152e-01   1.4391770e-01   1.3954992e-01   1.5139789e-01   1.6000099e-01   1.6008058e-01   1.4361680e-01
   2.8873883e-01   6.0171205e-02   5.9885310e-02   7.9478851e-02   1.7059816e-01   1.7056241e-01   1.7022018e-01   1.6786058e-01   1.6234152e-01   1.4391770e-01   1.3954992e-01   1.5139789e-01   1.6000099e-01   1.6008058e-01   1.4361680e-01
   2.9209867e-01   5.9907951e-02   5.9623701e-02   7.9162466e-02   1.6966305e-01   1.6962753e-01   1.6928748e-01   1.6694314e-01   1.6146303e-01   1.4316072e-01   1.3881884e-01   1.5060443e-01   1.5916302e-01   1.5924344e-01   1.4286477e-01
   2.9209867e-01   5.9907951e-02   5.9623701e-02   7.9162466e-02   1.6966305e-01   1.6962753e-01   1.6928748e-01   1.6694314e-01   1.6146303e-01   1.4316072e-01   1.3881884e-01   1.5060443e-01   1.5916302e-01   1.5924344e-01   1.4286477e-01
   2.9545459e-01   5.9646824e-02   5.9364201e-02   7.8848044e-02   1.6874155e-01   1.6870627e-01   1.6836836e-01   1.6603916e-01   1.6059780e-01   1.4241522e-01   1.3809852e-01   1.4982248e-01   1.5833719e-01   1.5841842e-01   1.4212368e-01
   2.9545459e-01   5.9646824e-02   5.9364201e-02   7.8848044e-02   1.6874155e-01   1.6870627e-01   1.6836836e-01   1.6603916e-01   1.6059780e-01   1.4241522e-01   1.3809852e-01   1.4982248e-01   1.5833719e-01   1.5841842e-01   1.4212368e-01
   2.9879921e-01   5.9388541e-02   5.9107522e-02   7.8536475e-02   1.6783648e-01   1.6780142e-01   1.6746563e-01   1.6515136e-01   1.5974836e-01   1.4168337e-01   1.3739111e-01   1.4905438e-01   1.5752597e-01   1.5760800e-01   1.4139577e-01
   2.9879921e-01   5.9388541e-02   5.9107522e-02   7.8536475e-02   1.6783648e-01   1.6780142e-01   1.6746563e-01   1.6515136e-01   1.5974836e-01   1.4168337e-01   1.3739111e-01   1.4905438e-01   1.5752597e-01   1.5760800e-01   1.4139577e-01
   3.0212764e-01   5.9133558e-02   5.8854120e-02   7.8228335e-02   1.6694974e-01   1.6691490e-01   1.6658120e-01   1.6428161e-01   1.5891641e-01   1.4096663e-01   1.3669805e-01   1.4830169e-01   1.5673101e-01   1.5681385e-01   1.4068251e-01
   3.0212764e-01   5.9133558e-02   5.8854120e-02   7.8228335e-02   1.6694974e-01   1.6691490e-01   1.6658120e-01   1.6428161e-01   1.5891641e-01   1.4096663e-01   1.3669805e-01   1.4830169e-01   1.5673101e-01   1.5681385e-01   1.4068251e-01
   3.0543741e-01   5.8882100e-02   5.8604216e-02   7.7923912e-02   1.6608238e-01   1.6604776e-01   1.6571609e-01   1.6343093e-01   1.5810284e-01   1.4026573e-01   1.3602011e-01   1.4756526e-01   1.5595321e-01   1.5603683e-01   1.3998469e-01
   3.0543741e-01   5.8882100e-02   5.8604216e-02   7.7923912e-02   1.6608238e-01   1.6604776e-01   1.6571609e-01   1.6343093e-01   1.5810284e-01   1.4026573e-01   1.3602011e-01   1.4756526e-01   1.5595321e-01   1.5603683e-01   1.3998469e-01
   3.0872950e-01   5.8634104e-02   5.8357747e-02   7.7623148e-02   1.6523435e-01   1.6519994e-01   1.6487028e-01   1.6259925e-01   1.5730756e-01   1.3958059e-01   1.3535721e-01   1.4684501e-01   1.5519249e-01   1.5527689e-01   1.3930226e-01
   3.0872950e-01   5.8634104e-02   5.8357747e-02   7.7623148e-02   1.6523435e-01   1.6519994e-01   1.6487028e-01   1.6259925e-01   1.5730756e-01   1.3958059e-01   1.3535721e-01   1.4684501e-01   1.5519249e-01   1.5527689e-01   1.3930226e-01
   3.1200540e-01   5.8389460e-02   5.8114606e-02   7.7325925e-02   1.6440536e-01   1.6437115e-01   1.6404345e-01   1.6178628e-01   1.5653021e-01   1.3891090e-01   1.3470910e-01   1.4614067e-01   1.5444856e-01   1.5453372e-01   1.3863494e-01
   3.1200540e-01   5.8389460e-02   5.8114606e-02   7.7325925e-02   1.6440536e-01   1.6437115e-01   1.6404345e-01   1.6178628e-01   1.5653021e-01   1.3891090e-01   1.3470910e-01   1.4614067e-01   1.5444856e-01   1.5453372e-01   1.3863494e-01
   3.1548895e-01   5.8131677e-02   5.7858402e-02   7.7012167e-02   1.6354025e-01   1.6350626e-01   1.6318061e-01   1.6093793e-01   1.5571906e-01   1.3821211e-01   1.3403265e-01   1.4540537e-01   1.5367190e-01   1.5375787e-01   1.3793833e-01
   3.1548895e-01   5.8131677e-02   5.7858402e-02   7.7012167e-02   1.6354025e-01   1.6350626e-01   1.6318061e-01   1.6093793e-01   1.5571906e-01   1.3821211e-01   1.3403265e-01   1.4540537e-01   1.5367190e-01   1.5375787e-01   1.3793833e-01
   3.1875356e-01   5.7892347e-02   5.7620535e-02   7.6720334e-02   1.6274492e-01   1.6271113e-01   1.6238737e-01   1.6015804e-01   1.5497338e-01   1.3756974e-01   1.3341068e-01   1.4472914e-01   1.5295761e-01   1.5304433e-01   1.3729772e-01
   3.1875356e-01   5.7892347e-02   5.7620535e-02   7.6720334e-02   1.6274492e-01   1.6271113e-01   1.6238737e-01   1.6015804e-01   1.5497338e-01   1.3756974e-01   1.3341068e-01   1.4472914e-01   1.5295761e-01   1.5304433e-01   1.3729772e-01
   3.2202258e-01   5.7654913e-02   5.7384548e-02   7.6430296e-02   1.6196336e-01   1.6192976e-01   1.6160786e-01   1.5939165e-01   1.5424062e-01   1.3693857e-01   1.3279943e-01   1.4406441e-01   1.5225545e-01   1.5234292e-01   1.3666803e-01
   3.2202258e-01   5.7654913e-02   5.7384548e-02   7.6430296e-02   1.6196336e-01   1.6192976e-01   1.6160786e-01   1.5939165e-01   1.5424062e-01   1.3693857e-01   1.3279943e-01   1.4406441e-01   1.5225545e-01   1.5234292e-01   1.3666803e-01
   3.2529848e-01   5.7419247e-02   5.7150314e-02   7.6141901e-02   1.6119485e-01   1.6116144e-01   1.6084137e-01   1.5863808e-01   1.5352013e-01   1.3631805e-01   1.3219838e-01   1.4341063e-01   1.5156484e-01   1.5165305e-01   1.3604874e-01
   3.2529848e-01   5.7419247e-02   5.7150314e-02   7.6141901e-02   1.6119485e-01   1.6116144e-01   1.6084137e-01   1.5863808e-01   1.5352013e-01   1.3631805e-01   1.3219838e-01   1.4341063e-01   1.5156484e-01   1.5165305e-01   1.3604874e-01
   3.2858272e-01   5.7185302e-02   5.6917787e-02   7.5855094e-02   1.6043887e-01   1.6040565e-01   1.6008738e-01   1.5789680e-01   1.5281141e-01   1.3570779e-01   1.3160717e-01   1.4276741e-01   1.5088537e-01   1.5097432e-01   1.3543950e-01
   3.2858272e-01   5.7185302e-02   5.6917787e-02   7.5855094e-02   1.6043887e-01   1.6040565e-01   1.6008738e-01   1.5789680e-01   1.5281141e-01   1.3570779e-01   1.3160717e-01   1.4276741e-01   1.5088537e-01   1.5097432e-01   1.3543950e-01
   3.3187285e-01   5.6953312e-02   5.6687201e-02   7.5570168e-02   1.5969573e-01   1.5966269e-01   1.5934620e-01   1.5716811e-01   1.5211475e-01   1.3510807e-01   1.3102609e-01   1.4213508e-01   1.5021738e-01   1.5030707e-01   1.3484058e-01
   3.3187285e-01   5.6953312e-02   5.6687201e-02   7.5570168e-02   1.5969573e-01   1.5966269e-01   1.5934620e-01   1.5716811e-01   1.5211475e-01   1.3510807e-01   1.3102609e-01   1.4213508e-01   1.5021738e-01   1.5030707e-01   1.3484058e-01
   3.3516446e-01   5.6723644e-02   5.6458918e-02   7.5287576e-02   1.5896606e-01   1.5893320e-01   1.5861846e-01   1.5645261e-01   1.5143075e-01   1.3451943e-01   1.3045568e-01   1.4151424e-01   1.4956151e-01   1.4965193e-01   1.3425257e-01
   3.3516446e-01   5.6723644e-02   5.6458918e-02   7.5287576e-02   1.5896606e-01   1.5893320e-01   1.5861846e-01   1.5645261e-01   1.5143075e-01   1.3451943e-01   1.3045568e-01   1.4151424e-01   1.4956151e-01   1.4965193e-01   1.3425257e-01
   3.3845312e-01   5.6496647e-02   5.6233288e-02   7.5007758e-02   1.5825041e-01   1.5821772e-01   1.5790469e-01   1.5575084e-01   1.5075990e-01   1.3394231e-01   1.2989639e-01   1.4090537e-01   1.4891827e-01   1.4900941e-01   1.3367592e-01
   3.3845312e-01   5.6496647e-02   5.6233288e-02   7.5007758e-02   1.5825041e-01   1.5821772e-01   1.5790469e-01   1.5575084e-01   1.5075990e-01   1.3394231e-01   1.2989639e-01   1.4090537e-01   1.4891827e-01   1.4900941e-01   1.3367592e-01
   3.4173343e-01   5.6272722e-02   5.6010708e-02   7.4731217e-02   1.5754941e-01   1.5751690e-01   1.5720554e-01   1.5506340e-01   1.5010281e-01   1.3337724e-01   1.2934873e-01   1.4030904e-01   1.4828828e-01   1.4838014e-01   1.3311117e-01
   3.4173343e-01   5.6272722e-02   5.6010708e-02   7.4731217e-02   1.5754941e-01   1.5751690e-01   1.5720554e-01   1.5506340e-01   1.5010281e-01   1.3337724e-01   1.2934873e-01   1.4030904e-01   1.4828828e-01   1.4838014e-01   1.3311117e-01
   3.4500245e-01   5.6052084e-02   5.5791391e-02   7.4458230e-02   1.5686313e-01   1.5683078e-01   1.5652107e-01   1.5439035e-01   1.4945951e-01   1.3282422e-01   1.2881275e-01   1.3972532e-01   1.4767158e-01   1.4776415e-01   1.3255836e-01
   3.4500245e-01   5.6052084e-02   5.5791391e-02   7.4458230e-02   1.5686313e-01   1.5683078e-01   1.5652107e-01   1.5439035e-01   1.4945951e-01   1.3282422e-01   1.2881275e-01   1.3972532e-01   1.4767158e-01   1.4776415e-01   1.3255836e-01
   3.4825479e-01   5.5835093e-02   5.5575698e-02   7.4189256e-02   1.5619210e-01   1.5615991e-01   1.5585179e-01   1.5373219e-01   1.4883047e-01   1.3228365e-01   1.2828881e-01   1.3915461e-01   1.4706862e-01   1.4716189e-01   1.3201790e-01
   3.4825479e-01   5.5835093e-02   5.5575698e-02   7.4189256e-02   1.5619210e-01   1.5615991e-01   1.5585179e-01   1.5373219e-01   1.4883047e-01   1.3228365e-01   1.2828881e-01   1.3915461e-01   1.4706862e-01   1.4716189e-01   1.3201790e-01
   3.5149485e-01   5.5621445e-02   5.5363324e-02   7.3923927e-02   1.5553481e-01   1.5550278e-01   1.5519622e-01   1.5308745e-01   1.4821424e-01   1.3175425e-01   1.2777569e-01   1.3859559e-01   1.4647800e-01   1.4657197e-01   1.3148853e-01
   3.5149485e-01   5.5621445e-02   5.5363324e-02   7.3923927e-02   1.5553481e-01   1.5550278e-01   1.5519622e-01   1.5308745e-01   1.4821424e-01   1.3175425e-01   1.2777569e-01   1.3859559e-01   1.4647800e-01   1.4657197e-01   1.3148853e-01
   3.5494158e-01   5.5396946e-02   5.5140161e-02   7.3644577e-02   1.5484741e-01   1.5481555e-01   1.5451061e-01   1.5241308e-01   1.4756968e-01   1.3120062e-01   1.2723910e-01   1.3801090e-01   1.4586024e-01   1.4595495e-01   1.3093484e-01
   3.5494158e-01   5.5396946e-02   5.5140161e-02   7.3644577e-02   1.5484741e-01   1.5481555e-01   1.5451061e-01   1.5241308e-01   1.4756968e-01   1.3120062e-01   1.2723910e-01   1.3801090e-01   1.4586024e-01   1.4595495e-01   1.3093484e-01
   3.5816789e-01   5.5189403e-02   5.4933849e-02   7.3385813e-02   1.5421461e-01   1.5418289e-01   1.5387944e-01   1.5179217e-01   1.4697614e-01   1.3069089e-01   1.2674505e-01   1.3747247e-01   1.4529135e-01   1.4538675e-01   1.3042499e-01
   3.5816789e-01   5.5189403e-02   5.4933849e-02   7.3385813e-02   1.5421461e-01   1.5418289e-01   1.5387944e-01   1.5179217e-01   1.4697614e-01   1.3069089e-01   1.2674505e-01   1.3747247e-01   1.4529135e-01   1.4538675e-01   1.3042499e-01
   3.6139126e-01   5.4984550e-02   5.4730207e-02   7.3129901e-02   1.5359228e-01   1.5356072e-01   1.5325871e-01   1.5118144e-01   1.4639223e-01   1.3018942e-01   1.2625900e-01   1.3694269e-01   1.4473158e-01   1.4482767e-01   1.2992332e-01
   3.6139126e-01   5.4984550e-02   5.4730207e-02   7.3129901e-02   1.5359228e-01   1.5356072e-01   1.5325871e-01   1.5118144e-01   1.4639223e-01   1.3018942e-01   1.2625900e-01   1.3694269e-01   1.4473158e-01   1.4482767e-01   1.2992332e-01
   3.6461414e-01   5.4782204e-02   5.4529055e-02   7.2876616e-02   1.5297960e-01   1.5294818e-01   1.5264759e-01   1.5058006e-01   1.4581711e-01   1.2969542e-01   1.2578020e-01   1.3642071e-01   1.4418005e-01   1.4427683e-01   1.2942906e-01
   3.6461414e-01   5.4782204e-02   5.4529055e-02   7.2876616e-02   1.5297960e-01   1.5294818e-01   1.5264759e-01   1.5058006e-01   1.4581711e-01   1.2969542e-01   1.2578020e-01   1.3642071e-01   1.4418005e-01   1.4427683e-01   1.2942906e-01
   3.6783702e-01   5.4582298e-02   5.4330324e-02   7.2625873e-02   1.5237613e-01   1.5234485e-01   1.5204566e-01   1.4998760e-01   1.4525033e-01   1.2920846e-01   1.2530819e-01   1.3590606e-01   1.4363625e-01   1.4373372e-01   1.2894174e-01
   3.6783702e-01   5.4582298e-02   5.4330324e-02   7.2625873e-02   1.5237613e-01   1.5234485e-01   1.5204566e-01   1.4998760e-01   1.4525033e-01   1.2920846e-01   1.2530819e-01   1.3590606e-01   1.4363625e-01   1.4373372e-01   1.2894174e-01
   3.7105940e-01   5.4384811e-02   5.4133995e-02   7.2377643e-02   1.5178167e-01   1.5175052e-01   1.5145268e-01   1.4940384e-01   1.4469164e-01   1.2872823e-01   1.2484268e-01   1.3539842e-01   1.4309985e-01   1.4319799e-01   1.2846106e-01
   3.7105940e-01   5.4384811e-02   5.4133995e-02   7.2377643e-02   1.5178167e-01   1.5175052e-01   1.5145268e-01   1.4940384e-01   1.4469164e-01   1.2872823e-01   1.2484268e-01   1.3539842e-01   1.4309985e-01   1.4319799e-01   1.2846106e-01
   3.7427933e-01   5.4189793e-02   5.3940115e-02   7.2131985e-02   1.5119623e-01   1.5116522e-01   1.5086870e-01   1.4882881e-01   1.4414104e-01   1.2825468e-01   1.2438359e-01   1.3489770e-01   1.4257074e-01   1.4266956e-01   1.2798694e-01
   3.7427933e-01   5.4189793e-02   5.3940115e-02   7.2131985e-02   1.5119623e-01   1.5116522e-01   1.5086870e-01   1.4882881e-01   1.4414104e-01   1.2825468e-01   1.2438359e-01   1.3489770e-01   1.4257074e-01   1.4266956e-01   1.2798694e-01
   3.7749681e-01   5.3997153e-02   5.3748596e-02   7.1888783e-02   1.5061949e-01   1.5058861e-01   1.5029337e-01   1.4826219e-01   1.4359818e-01   1.2778744e-01   1.2393055e-01   1.3440349e-01   1.4204850e-01   1.4214800e-01   1.2751899e-01
   3.7749681e-01   5.3997153e-02   5.3748596e-02   7.1888783e-02   1.5061949e-01   1.5058861e-01   1.5029337e-01   1.4826219e-01   1.4359818e-01   1.2778744e-01   1.2393055e-01   1.3440349e-01   1.4204850e-01   1.4214800e-01   1.2751899e-01
   3.8071036e-01   5.3806875e-02   5.3559421e-02   7.1648012e-02   1.5005135e-01   1.5002060e-01   1.4972662e-01   1.4770389e-01   1.4306296e-01   1.2732637e-01   1.2348341e-01   1.3391563e-01   1.4153294e-01   1.4163312e-01   1.2705705e-01
   3.8071036e-01   5.3806875e-02   5.3559421e-02   7.1648012e-02   1.5005135e-01   1.5002060e-01   1.4972662e-01   1.4770389e-01   1.4306296e-01   1.2732637e-01   1.2348341e-01   1.3391563e-01   1.4153294e-01   1.4163312e-01   1.2705705e-01
   3.8392145e-01   5.3618749e-02   5.3372383e-02   7.1409403e-02   1.4949119e-01   1.4946057e-01   1.4916780e-01   1.4715329e-01   1.4253476e-01   1.2687090e-01   1.2304159e-01   1.3343348e-01   1.4102341e-01   1.4112426e-01   1.2660053e-01
   3.8392145e-01   5.3618749e-02   5.3372383e-02   7.1409403e-02   1.4949119e-01   1.4946057e-01   1.4916780e-01   1.4715329e-01   1.4253476e-01   1.2687090e-01   1.2304159e-01   1.3343348e-01   1.4102341e-01   1.4112426e-01   1.2660053e-01
   3.8734315e-01   5.3420348e-02   5.3175125e-02   7.1157130e-02   1.4890216e-01   1.4887166e-01   1.4858017e-01   1.4657417e-01   1.4197880e-01   1.2639094e-01   1.2257588e-01   1.3292514e-01   1.4048619e-01   1.4058776e-01   1.2611921e-01
   3.8734315e-01   5.3420348e-02   5.3175125e-02   7.1157130e-02   1.4890216e-01   1.4887166e-01   1.4858017e-01   1.4657417e-01   1.4197880e-01   1.2639094e-01   1.2257588e-01   1.3292514e-01   1.4048619e-01   1.4058776e-01   1.2611921e-01
   3.9054836e-01   5.3236284e-02   5.2992118e-02   7.0922485e-02   1.4835732e-01   1.4832695e-01   1.4803662e-01   1.4603839e-01   1.4146405e-01   1.2594603e-01   1.2214400e-01   1.3245364e-01   1.3998788e-01   1.4009012e-01   1.2567277e-01
   3.9054836e-01   5.3236284e-02   5.2992118e-02   7.0922485e-02   1.4835732e-01   1.4832695e-01   1.4803662e-01   1.4603839e-01   1.4146405e-01   1.2594603e-01   1.2214400e-01   1.3245364e-01   1.3998788e-01   1.4009012e-01   1.2567277e-01
   3.9375552e-01   5.3053685e-02   5.2810564e-02   7.0689114e-02   1.4781839e-01   1.4778814e-01   1.4749895e-01   1.4550832e-01   1.4095442e-01   1.2550498e-01   1.2171572e-01   1.3198597e-01   1.3949359e-01   1.3959649e-01   1.2522995e-01
   3.9375552e-01   5.3053685e-02   5.2810564e-02   7.0689114e-02   1.4781839e-01   1.4778814e-01   1.4749895e-01   1.4550832e-01   1.4095442e-01   1.2550498e-01   1.2171572e-01   1.3198597e-01   1.3949359e-01   1.3959649e-01   1.2522995e-01
   3.9696514e-01   5.2872376e-02   5.2630291e-02   7.0456791e-02   1.4728482e-01   1.4725468e-01   1.4696662e-01   1.4498342e-01   1.4044942e-01   1.2506738e-01   1.2129060e-01   1.3152164e-01   1.3900281e-01   1.3910638e-01   1.2479030e-01
   3.9696514e-01   5.2872376e-02   5.2630291e-02   7.0456791e-02   1.4728482e-01   1.4725468e-01   1.4696662e-01   1.4498342e-01   1.4044942e-01   1.2506738e-01   1.2129060e-01   1.3152164e-01   1.3900281e-01   1.3910638e-01   1.2479030e-01
   4.0017673e-01   5.2692243e-02   5.2451185e-02   7.0225367e-02   1.4675618e-01   1.4672616e-01   1.4643920e-01   1.4446331e-01   1.3994869e-01   1.2463292e-01   1.2086834e-01   1.3106032e-01   1.3851520e-01   1.3861943e-01   1.2435350e-01
   4.0017673e-01   5.2692243e-02   5.2451185e-02   7.0225367e-02   1.4675618e-01   1.4672616e-01   1.4643920e-01   1.4446331e-01   1.3994869e-01   1.2463292e-01   1.2086834e-01   1.3106032e-01   1.3851520e-01   1.3861943e-01   1.2435350e-01
   4.0338832e-01   5.2513261e-02   5.2273221e-02   6.9994811e-02   1.4623228e-01   1.4620237e-01   1.4591649e-01   1.4394779e-01   1.3945208e-01   1.2420148e-01   1.2044882e-01   1.3060190e-01   1.3803063e-01   1.3813552e-01   1.2391943e-01
   4.0338832e-01   5.2513261e-02   5.2273221e-02   6.9994811e-02   1.4623228e-01   1.4620237e-01   1.4591649e-01   1.4394779e-01   1.3945208e-01   1.2420148e-01   1.2044882e-01   1.3060190e-01   1.3803063e-01   1.3813552e-01   1.2391943e-01
   4.0659794e-01   5.2335422e-02   5.2096393e-02   6.9765120e-02   1.4571289e-01   1.4568309e-01   1.4539829e-01   1.4343669e-01   1.3895944e-01   1.2377297e-01   1.2003196e-01   1.3014627e-01   1.3754900e-01   1.3765454e-01   1.2348801e-01
   4.0659794e-01   5.2335422e-02   5.2096393e-02   6.9765120e-02   1.4571289e-01   1.4568309e-01   1.4539829e-01   1.4343669e-01   1.3895944e-01   1.2377297e-01   1.2003196e-01   1.3014627e-01   1.3754900e-01   1.3765454e-01   1.2348801e-01
   4.0980314e-01   5.2158772e-02   5.1920747e-02   6.9536363e-02   1.4519790e-01   1.4516821e-01   1.4488446e-01   1.4292989e-01   1.3847074e-01   1.2334739e-01   1.1961775e-01   1.2969344e-01   1.3707030e-01   1.3717649e-01   1.2305923e-01
   4.0980314e-01   5.2158772e-02   5.1920747e-02   6.9536363e-02   1.4519790e-01   1.4516821e-01   1.4488446e-01   1.4292989e-01   1.3847074e-01   1.2334739e-01   1.1961775e-01   1.2969344e-01   1.3707030e-01   1.3717649e-01   1.2305923e-01
   4.1300245e-01   5.1983338e-02   5.1746308e-02   6.9308588e-02   1.4468708e-01   1.4465750e-01   1.4437480e-01   1.4242718e-01   1.3798580e-01   1.2292463e-01   1.1920611e-01   1.2924333e-01   1.3659445e-01   1.3670129e-01   1.2263302e-01
   4.1300245e-01   5.1983338e-02   5.1746308e-02   6.9308588e-02   1.4468708e-01   1.4465750e-01   1.4437480e-01   1.4242718e-01   1.3798580e-01   1.2292463e-01   1.1920611e-01   1.2924333e-01   1.3659445e-01   1.3670129e-01   1.2263302e-01
   4.1619539e-01   5.1809138e-02   5.1573097e-02   6.9081840e-02   1.4418013e-01   1.4415065e-01   1.4386899e-01   1.4192830e-01   1.3750441e-01   1.2250456e-01   1.1879692e-01   1.2879580e-01   1.3612132e-01   1.3622879e-01   1.2220926e-01
   4.1619539e-01   5.1809138e-02   5.1573097e-02   6.9081840e-02   1.4418013e-01   1.4415065e-01   1.4386899e-01   1.4192830e-01   1.3750441e-01   1.2250456e-01   1.1879692e-01   1.2879580e-01   1.3612132e-01   1.3622879e-01   1.2220926e-01
   4.1959597e-01   5.1624639e-02   5.1389646e-02   6.8841071e-02   1.4364304e-01   1.4361368e-01   1.4333311e-01   1.4139978e-01   1.3699433e-01   1.2205907e-01   1.1836281e-01   1.2832093e-01   1.3561925e-01   1.3572740e-01   1.2175959e-01
   4.1959597e-01   5.1624639e-02   5.1389646e-02   6.8841071e-02   1.4364304e-01   1.4361368e-01   1.4333311e-01   1.4139978e-01   1.3699433e-01   1.2205907e-01   1.1836281e-01   1.2832093e-01   1.3561925e-01   1.3572740e-01   1.2175959e-01
   4.2277909e-01   5.1453023e-02   5.1219007e-02   6.8616561e-02   1.4314282e-01   1.4311357e-01   1.4283403e-01   1.4090760e-01   1.3651927e-01   1.2164387e-01   1.1795808e-01   1.2787811e-01   1.3515106e-01   1.3525984e-01   1.2134027e-01
   4.2277909e-01   5.1453023e-02   5.1219007e-02   6.8616561e-02   1.4314282e-01   1.4311357e-01   1.4283403e-01   1.4090760e-01   1.3651927e-01   1.2164387e-01   1.1795808e-01   1.2787811e-01   1.3515106e-01   1.3525984e-01   1.2134027e-01
   4.2595876e-01   5.1282826e-02   5.1049780e-02   6.8393392e-02   1.4264564e-01   1.4261650e-01   1.4233797e-01   1.4041845e-01   1.3604712e-01   1.2123099e-01   1.1755552e-01   1.2743758e-01   1.3468528e-01   1.3479467e-01   1.2092313e-01
   4.2595876e-01   5.1282826e-02   5.1049780e-02   6.8393392e-02   1.4264564e-01   1.4261650e-01   1.4233797e-01   1.4041845e-01   1.3604712e-01   1.2123099e-01   1.1755552e-01   1.2743758e-01   1.3468528e-01   1.3479467e-01   1.2092313e-01
   4.2913598e-01   5.1114242e-02   5.0882159e-02   6.8171849e-02   1.4215155e-01   1.4212252e-01   1.4184500e-01   1.3993241e-01   1.3557799e-01   1.2082060e-01   1.1715530e-01   1.2699954e-01   1.3422211e-01   1.3433212e-01   1.2050833e-01
   4.2913598e-01   5.1114242e-02   5.0882159e-02   6.8171849e-02   1.4215155e-01   1.4212252e-01   1.4184500e-01   1.3993241e-01   1.3557799e-01   1.2082060e-01   1.1715530e-01   1.2699954e-01   1.3422211e-01   1.3433212e-01   1.2050833e-01
   4.3230977e-01   5.0947636e-02   5.0716506e-02   6.7952439e-02   1.4166111e-01   1.4163218e-01   1.4135567e-01   1.3945001e-01   1.3511243e-01   1.2041326e-01   1.1675799e-01   1.2656461e-01   1.3376220e-01   1.3387283e-01   1.2009648e-01
   4.3230977e-01   5.0947636e-02   5.0716506e-02   6.7952439e-02   1.4166111e-01   1.4163218e-01   1.4135567e-01   1.3945001e-01   1.3511243e-01   1.2041326e-01   1.1675799e-01   1.2656461e-01   1.3376220e-01   1.3387283e-01   1.2009648e-01
   4.3547472e-01   5.0783655e-02   5.0553468e-02   6.7736047e-02   1.4117570e-01   1.4114688e-01   1.4087137e-01   1.3897264e-01   1.3465181e-01   1.2001021e-01   1.1636482e-01   1.2613415e-01   1.3330700e-01   1.3341824e-01   1.1968887e-01
   4.3547472e-01   5.0783655e-02   5.0553468e-02   6.7736047e-02   1.4117570e-01   1.4114688e-01   1.4087137e-01   1.3897264e-01   1.3465181e-01   1.2001021e-01   1.1636482e-01   1.2613415e-01   1.3330700e-01   1.3341824e-01   1.1968887e-01
   4.3863525e-01   5.0622480e-02   5.0393223e-02   6.7522941e-02   1.4069537e-01   1.4066664e-01   1.4039213e-01   1.3850032e-01   1.3419616e-01   1.1961158e-01   1.1597594e-01   1.2570829e-01   1.3285666e-01   1.3296850e-01   1.1928562e-01
   4.3863525e-01   5.0622480e-02   5.0393223e-02   6.7522941e-02   1.4069537e-01   1.4066664e-01   1.4039213e-01   1.3850032e-01   1.3419616e-01   1.1961158e-01   1.1597594e-01   1.2570829e-01   1.3285666e-01   1.3296850e-01   1.1928562e-01
   4.4179038e-01   5.0464606e-02   5.0236264e-02   6.7313805e-02   1.4022109e-01   1.4019247e-01   1.3991894e-01   1.3803404e-01   1.3374644e-01   1.1921827e-01   1.1559223e-01   1.2528802e-01   1.3241220e-01   1.3252464e-01   1.1888766e-01
   4.4179038e-01   5.0464606e-02   5.0236264e-02   6.7313805e-02   1.4022109e-01   1.4019247e-01   1.3991894e-01   1.3803404e-01   1.3374644e-01   1.1921827e-01   1.1559223e-01   1.2528802e-01   1.3241220e-01   1.3252464e-01   1.1888766e-01
   4.4494060e-01   5.0310466e-02   5.0083022e-02   6.7109240e-02   1.3975373e-01   1.3972522e-01   1.3945266e-01   1.3757464e-01   1.3330348e-01   1.1883105e-01   1.1521447e-01   1.2487417e-01   1.3197451e-01   1.3208756e-01   1.1849581e-01
   4.4494060e-01   5.0310466e-02   5.0083022e-02   6.7109240e-02   1.3975373e-01   1.3972522e-01   1.3945266e-01   1.3757464e-01   1.3330348e-01   1.1883105e-01   1.1521447e-01   1.2487417e-01   1.3197451e-01   1.3208756e-01   1.1849581e-01
   4.4829553e-01   5.0150668e-02   4.9924163e-02   6.6896771e-02   1.3926391e-01   1.3923550e-01   1.3896397e-01   1.3709323e-01   1.3283945e-01   1.1842571e-01   1.1481904e-01   1.2444084e-01   1.3151621e-01   1.3162990e-01   1.1808552e-01
   4.4829553e-01   5.0150668e-02   4.9924163e-02   6.6896771e-02   1.3926391e-01   1.3923550e-01   1.3896397e-01   1.3709323e-01   1.3283945e-01   1.1842571e-01   1.1481904e-01   1.2444084e-01   1.3151621e-01   1.3162990e-01   1.1808552e-01
   4.5143643e-01   5.0005605e-02   4.9779959e-02   6.6703534e-02   1.3881377e-01   1.3878546e-01   1.3851487e-01   1.3665091e-01   1.3241323e-01   1.1805374e-01   1.1445616e-01   1.2404308e-01   1.3109549e-01   1.3120978e-01   1.1770893e-01
   4.5143643e-01   5.0005605e-02   4.9779959e-02   6.6703534e-02   1.3881377e-01   1.3878546e-01   1.3851487e-01   1.3665091e-01   1.3241323e-01   1.1805374e-01   1.1445616e-01   1.2404308e-01   1.3109549e-01   1.3120978e-01   1.1770893e-01
   4.5457486e-01   4.9865435e-02   4.9640627e-02   6.6516477e-02   1.3837306e-01   1.3834485e-01   1.3807520e-01   1.3621792e-01   1.3199614e-01   1.1769012e-01   1.1410146e-01   1.2365416e-01   1.3068409e-01   1.3079899e-01   1.1734072e-01
   4.5457486e-01   4.9865435e-02   4.9640627e-02   6.6516477e-02   1.3837306e-01   1.3834485e-01   1.3807520e-01   1.3621792e-01   1.3199614e-01   1.1769012e-01   1.1410146e-01   1.2365416e-01   1.3068409e-01   1.3079899e-01   1.1734072e-01
   4.5771085e-01   4.9730461e-02   4.9506468e-02   6.6336017e-02   1.3794255e-01   1.3791444e-01   1.3764570e-01   1.3579503e-01   1.3158890e-01   1.1733554e-01   1.1375558e-01   1.2327477e-01   1.3028275e-01   1.3039826e-01   1.1698157e-01
   4.5771085e-01   4.9730461e-02   4.9506468e-02   6.6336017e-02   1.3794255e-01   1.3791444e-01   1.3764570e-01   1.3579503e-01   1.3158890e-01   1.1733554e-01   1.1375558e-01   1.2327477e-01   1.3028275e-01   1.3039826e-01   1.1698157e-01
   4.6084683e-01   4.9600788e-02   4.9377587e-02   6.6162308e-02   1.3752251e-01   1.3749449e-01   1.3722665e-01   1.3538249e-01   1.3119175e-01   1.1699023e-01   1.1341877e-01   1.2290519e-01   1.2989175e-01   1.3000787e-01   1.1663172e-01
   4.6084683e-01   4.9600788e-02   4.9377587e-02   6.6162308e-02   1.3752251e-01   1.3749449e-01   1.3722665e-01   1.3538249e-01   1.3119175e-01   1.1699023e-01   1.1341877e-01   1.2290519e-01   1.2989175e-01   1.3000787e-01   1.1663172e-01
   4.6398331e-01   4.9476505e-02   4.9254073e-02   6.5995479e-02   1.3711326e-01   1.3708533e-01   1.3681838e-01   1.3498064e-01   1.3080499e-01   1.1665450e-01   1.1309129e-01   1.2254570e-01   1.2951139e-01   1.2962814e-01   1.1629146e-01
   4.6398331e-01   4.9476505e-02   4.9254073e-02   6.5995479e-02   1.3711326e-01   1.3708533e-01   1.3681838e-01   1.3498064e-01   1.3080499e-01   1.1665450e-01   1.1309129e-01   1.2254570e-01   1.2951139e-01   1.2962814e-01   1.1629146e-01
   4.6712175e-01   4.9357546e-02   4.9135859e-02   6.5835447e-02   1.3671479e-01   1.3668695e-01   1.3642086e-01   1.3458943e-01   1.3042858e-01   1.1632829e-01   1.1277313e-01   1.2219628e-01   1.2914165e-01   1.2925902e-01   1.1596075e-01
   4.6712175e-01   4.9357546e-02   4.9135859e-02   6.5835447e-02   1.3671479e-01   1.3668695e-01   1.3642086e-01   1.3458943e-01   1.3042858e-01   1.1632829e-01   1.1277313e-01   1.2219628e-01   1.2914165e-01   1.2925902e-01   1.1596075e-01
   4.7026313e-01   4.9243741e-02   4.9022776e-02   6.5681989e-02   1.3632687e-01   1.3629912e-01   1.3603389e-01   1.3420866e-01   1.3006229e-01   1.1601143e-01   1.1246409e-01   1.2185671e-01   1.2878230e-01   1.2890029e-01   1.1563940e-01
   4.7026313e-01   4.9243741e-02   4.9022776e-02   6.5681989e-02   1.3632687e-01   1.3629912e-01   1.3603389e-01   1.3420866e-01   1.3006229e-01   1.1601143e-01   1.1246409e-01   1.2185671e-01   1.2878230e-01   1.2890029e-01   1.1563940e-01
   4.7361807e-01   4.9127708e-02   4.8907489e-02   6.5525118e-02   1.3592421e-01   1.3589656e-01   1.3563222e-01   1.3381350e-01   1.2968222e-01   1.1568328e-01   1.1214404e-01   1.2150487e-01   1.2840992e-01   1.2852858e-01   1.1530646e-01
   4.7361807e-01   4.9127708e-02   4.8907489e-02   6.5525118e-02   1.3592421e-01   1.3589656e-01   1.3563222e-01   1.3381350e-01   1.2968222e-01   1.1568328e-01   1.1214404e-01   1.2150487e-01   1.2840992e-01   1.2852858e-01   1.1530646e-01
   4.7676780e-01   4.9023528e-02   4.8803989e-02   6.5383877e-02   1.3555645e-01   1.3552888e-01   1.3526537e-01   1.3345265e-01   1.2933517e-01   1.1538420e-01   1.1185235e-01   1.2118405e-01   1.2807033e-01   1.2818963e-01   1.1500291e-01
   4.7676780e-01   4.9023528e-02   4.8803989e-02   6.5383877e-02   1.3555645e-01   1.3552888e-01   1.3526537e-01   1.3345265e-01   1.2933517e-01   1.1538420e-01   1.1185235e-01   1.2118405e-01   1.2807033e-01   1.2818963e-01   1.1500291e-01
   4.7992194e-01   4.8923302e-02   4.8704425e-02   6.5247602e-02   1.3519724e-01   1.3516976e-01   1.3490707e-01   1.3310025e-01   1.2899625e-01   1.1509262e-01   1.1156800e-01   1.2087115e-01   1.2773909e-01   1.2785903e-01   1.1470687e-01
   4.7992194e-01   4.8923302e-02   4.8704425e-02   6.5247602e-02   1.3519724e-01   1.3516976e-01   1.3490707e-01   1.3310025e-01   1.2899625e-01   1.1509262e-01   1.1156800e-01   1.2087115e-01   1.2773909e-01   1.2785903e-01   1.1470687e-01
   4.8307953e-01   4.8826488e-02   4.8608256e-02   6.5115565e-02   1.3484571e-01   1.3481831e-01   1.3455643e-01   1.3275544e-01   1.2866457e-01   1.1480773e-01   1.1129016e-01   1.2056529e-01   1.2741527e-01   1.2753585e-01   1.1441753e-01
   4.8307953e-01   4.8826488e-02   4.8608256e-02   6.5115565e-02   1.3484571e-01   1.3481831e-01   1.3455643e-01   1.3275544e-01   1.2866457e-01   1.1480773e-01   1.1129016e-01   1.2056529e-01   1.2741527e-01   1.2753585e-01   1.1441753e-01
   4.8623859e-01   4.8732516e-02   4.8514914e-02   6.4986998e-02   1.3450095e-01   1.3447364e-01   1.3421256e-01   1.3241732e-01   1.2833925e-01   1.1452866e-01   1.1101801e-01   1.2026559e-01   1.2709794e-01   1.2721916e-01   1.1413403e-01
   4.8623859e-01   4.8732516e-02   4.8514914e-02   6.4986998e-02   1.3450095e-01   1.3447364e-01   1.3421256e-01   1.3241732e-01   1.2833925e-01   1.1452866e-01   1.1101801e-01   1.2026559e-01   1.2709794e-01   1.2721916e-01   1.1413403e-01
   4.8939715e-01   4.8640788e-02   4.8423804e-02   6.4861098e-02   1.3416204e-01   1.3413482e-01   1.3387453e-01   1.3208497e-01   1.2801936e-01   1.1425452e-01   1.1075068e-01   1.1997111e-01   1.2678611e-01   1.2690796e-01   1.1385549e-01
   4.8939715e-01   4.8640788e-02   4.8423804e-02   6.4861098e-02   1.3416204e-01   1.3413482e-01   1.3387453e-01   1.3208497e-01   1.2801936e-01   1.1425452e-01   1.1075068e-01   1.1997111e-01   1.2678611e-01   1.2690796e-01   1.1385549e-01
   4.9255326e-01   4.8550725e-02   4.8334347e-02   6.4737082e-02   1.3382811e-01   1.3380096e-01   1.3354147e-01   1.3175752e-01   1.2770403e-01   1.1398446e-01   1.1048733e-01   1.1968095e-01   1.2647883e-01   1.2660132e-01   1.1358105e-01
   4.9255326e-01   4.8550725e-02   4.8334347e-02   6.4737082e-02   1.3382811e-01   1.3380096e-01   1.3354147e-01   1.3175752e-01   1.2770403e-01   1.1398446e-01   1.1048733e-01   1.1968095e-01   1.2647883e-01   1.2660132e-01   1.1358105e-01
   4.9570545e-01   4.8461787e-02   4.8246007e-02   6.4614225e-02   1.3349835e-01   1.3347128e-01   1.3321257e-01   1.3143417e-01   1.2739244e-01   1.1371767e-01   1.1022717e-01   1.1939427e-01   1.2617522e-01   1.2629833e-01   1.1330992e-01
   4.9570545e-01   4.8461787e-02   4.8246007e-02   6.4614225e-02   1.3349835e-01   1.3347128e-01   1.3321257e-01   1.3143417e-01   1.2739244e-01   1.1371767e-01   1.1022717e-01   1.1939427e-01   1.2617522e-01   1.2629833e-01   1.1330992e-01
   4.9885027e-01   4.8373582e-02   4.8158391e-02   6.4491999e-02   1.3317237e-01   1.3314539e-01   1.3288745e-01   1.3111453e-01   1.2708420e-01   1.1345370e-01   1.0996977e-01   1.1911061e-01   1.2587478e-01   1.2599852e-01   1.1304165e-01
   4.9885027e-01   4.8373582e-02   4.8158391e-02   6.4491999e-02   1.3317237e-01   1.3314539e-01   1.3288745e-01   1.3111453e-01   1.2708420e-01   1.1345370e-01   1.0996977e-01   1.1911061e-01   1.2587478e-01   1.2599852e-01   1.1304165e-01
   5.0219293e-01   4.8279997e-02   4.8065425e-02   6.4361906e-02   1.3282868e-01   1.3280179e-01   1.3254468e-01   1.3077751e-01   1.2675892e-01   1.1317497e-01   1.0969796e-01   1.1881107e-01   1.2555753e-01   1.2568193e-01   1.1275839e-01
   5.0219293e-01   4.8279997e-02   4.8065425e-02   6.4361906e-02   1.3282868e-01   1.3280179e-01   1.3254468e-01   1.3077751e-01   1.2675892e-01   1.1317497e-01   1.0969796e-01   1.1881107e-01   1.2555753e-01   1.2568193e-01   1.1275839e-01
   5.0532106e-01   4.8192345e-02   4.7978349e-02   6.4239682e-02   1.3250953e-01   1.3248272e-01   1.3222637e-01   1.3046451e-01   1.2645654e-01   1.1291563e-01   1.0944503e-01   1.1853235e-01   1.2526233e-01   1.2538733e-01   1.1249482e-01
   5.0532106e-01   4.8192345e-02   4.7978349e-02   6.4239682e-02   1.3250953e-01   1.3248272e-01   1.3222637e-01   1.3046451e-01   1.2645654e-01   1.1291563e-01   1.0944503e-01   1.1853235e-01   1.2526233e-01   1.2538733e-01   1.1249482e-01
   5.0844428e-01   4.8104697e-02   4.7891269e-02   6.4117092e-02   1.3219346e-01   1.3216673e-01   1.3191113e-01   1.3015451e-01   1.2615675e-01   1.1265819e-01   1.0919394e-01   1.1825567e-01   1.2496927e-01   1.2509488e-01   1.1223320e-01
   5.0844428e-01   4.8104697e-02   4.7891269e-02   6.4117092e-02   1.3219346e-01   1.3216673e-01   1.3191113e-01   1.3015451e-01   1.2615675e-01   1.1265819e-01   1.0919394e-01   1.1825567e-01   1.2496927e-01   1.2509488e-01   1.1223320e-01
   5.1156210e-01   4.8017159e-02   4.7804294e-02   6.3994278e-02   1.3188102e-01   1.3185437e-01   1.3159952e-01   1.2984803e-01   1.2586006e-01   1.1240304e-01   1.0894502e-01   1.1798141e-01   1.2467878e-01   1.2480499e-01   1.1197389e-01
   5.1156210e-01   4.8017159e-02   4.7804294e-02   6.3994278e-02   1.3188102e-01   1.3185437e-01   1.3159952e-01   1.2984803e-01   1.2586006e-01   1.1240304e-01   1.0894502e-01   1.1798141e-01   1.2467878e-01   1.2480499e-01   1.1197389e-01
   5.1467501e-01   4.7929962e-02   4.7717651e-02   6.3871543e-02   1.3157297e-01   1.3154640e-01   1.3129227e-01   1.2954579e-01   1.2556717e-01   1.1215074e-01   1.0869882e-01   1.1771014e-01   1.2439146e-01   1.2451827e-01   1.1171743e-01
   5.1467501e-01   4.7929962e-02   4.7717651e-02   6.3871543e-02   1.3157297e-01   1.3154640e-01   1.3129227e-01   1.2954579e-01   1.2556717e-01   1.1215074e-01   1.0869882e-01   1.1771014e-01   1.2439146e-01   1.2451827e-01   1.1171743e-01
   5.1778301e-01   4.7843477e-02   4.7631711e-02   6.3749385e-02   1.3127032e-01   1.3124382e-01   1.3099041e-01   1.2924879e-01   1.2527904e-01   1.1190209e-01   1.0845609e-01   1.1744271e-01   1.2410821e-01   1.2423560e-01   1.1146463e-01
   5.1778301e-01   4.7843477e-02   4.7631711e-02   6.3749385e-02   1.3127032e-01   1.3124382e-01   1.3099041e-01   1.2924879e-01   1.2527904e-01   1.1190209e-01   1.0845609e-01   1.1744271e-01   1.2410821e-01   1.2423560e-01   1.1146463e-01
   5.2088463e-01   4.7758227e-02   4.7546995e-02   6.3628509e-02   1.3097440e-01   1.3094798e-01   1.3069526e-01   1.2895834e-01   1.2499696e-01   1.1165818e-01   1.0821788e-01   1.1718024e-01   1.2383021e-01   1.2395819e-01   1.1121655e-01
   5.2088463e-01   4.7758227e-02   4.7546995e-02   6.3628509e-02   1.3097440e-01   1.3094798e-01   1.3069526e-01   1.2895834e-01   1.2499696e-01   1.1165818e-01   1.0821788e-01   1.1718024e-01   1.2383021e-01   1.2395819e-01   1.1121655e-01
   5.2398135e-01   4.7674727e-02   4.7464017e-02   6.3509604e-02   1.3068634e-01   1.3065999e-01   1.3040794e-01   1.2867555e-01   1.2472199e-01   1.1141995e-01   1.0798507e-01   1.1692369e-01   1.2355847e-01   1.2368705e-01   1.1097410e-01
   5.2398135e-01   4.7674727e-02   4.7464017e-02   6.3509604e-02   1.3068634e-01   1.3065999e-01   1.3040794e-01   1.2867555e-01   1.2472199e-01   1.1141995e-01   1.0798507e-01   1.1692369e-01   1.2355847e-01   1.2368705e-01   1.1097410e-01
   5.2727933e-01   4.7588260e-02   4.7378090e-02   6.3385848e-02   1.3038914e-01   1.3036287e-01   1.3011150e-01   1.2838370e-01   1.2443790e-01   1.1117326e-01   1.0774382e-01   1.1665778e-01   1.2327683e-01   1.2340604e-01   1.1072287e-01
   5.2727933e-01   4.7588260e-02   4.7378090e-02   6.3385848e-02   1.3038914e-01   1.3036287e-01   1.3011150e-01   1.2838370e-01   1.2443790e-01   1.1117326e-01   1.0774382e-01   1.1665778e-01   1.2327683e-01   1.2340604e-01   1.1072287e-01
   5.3036622e-01   4.7510275e-02   4.7300593e-02   6.3273577e-02   1.3012119e-01   1.3009498e-01   1.2984422e-01   1.2812051e-01   1.2418139e-01   1.1095003e-01   1.0752530e-01   1.1641686e-01   1.2302164e-01   1.2315144e-01   1.1049530e-01
   5.3036622e-01   4.7510275e-02   4.7300593e-02   6.3273577e-02   1.3012119e-01   1.3009498e-01   1.2984422e-01   1.2812051e-01   1.2418139e-01   1.1095003e-01   1.0752530e-01   1.1641686e-01   1.2302164e-01   1.2315144e-01   1.1049530e-01
   5.3345066e-01   4.7435793e-02   4.7226582e-02   6.3165642e-02   1.2986434e-01   1.2983819e-01   1.2958801e-01   1.2786815e-01   1.2393517e-01   1.1073525e-01   1.0731485e-01   1.1618473e-01   1.2277576e-01   1.2290616e-01   1.1027609e-01
   5.3345066e-01   4.7435793e-02   4.7226582e-02   6.3165642e-02   1.2986434e-01   1.2983819e-01   1.2958801e-01   1.2786815e-01   1.2393517e-01   1.1073525e-01   1.0731485e-01   1.1618473e-01   1.2277576e-01   1.2290616e-01   1.1027609e-01
   5.3653265e-01   4.7365321e-02   4.7156560e-02   6.3062731e-02   1.2961929e-01   1.2959320e-01   1.2934357e-01   1.2762732e-01   1.2369991e-01   1.1052956e-01   1.0711307e-01   1.1596204e-01   1.2253986e-01   1.2267087e-01   1.1006587e-01
   5.3653265e-01   4.7365321e-02   4.7156560e-02   6.3062731e-02   1.2961929e-01   1.2959320e-01   1.2934357e-01   1.2762732e-01   1.2369991e-01   1.1052956e-01   1.0711307e-01   1.1596204e-01   1.2253986e-01   1.2267087e-01   1.1006587e-01
   5.3961512e-01   4.7299201e-02   4.7090870e-02   6.2965306e-02   1.2938616e-01   1.2936012e-01   1.2911100e-01   1.2739812e-01   1.2347575e-01   1.1033310e-01   1.0692007e-01   1.1574893e-01   1.2231410e-01   1.2244571e-01   1.0986476e-01
   5.3961512e-01   4.7299201e-02   4.7090870e-02   6.2965306e-02   1.2938616e-01   1.2936012e-01   1.2911100e-01   1.2739812e-01   1.2347575e-01   1.1033310e-01   1.0692007e-01   1.1574893e-01   1.2231410e-01   1.2244571e-01   1.0986476e-01
   5.4269858e-01   4.7237711e-02   4.7029789e-02   6.2873751e-02   1.2916485e-01   1.2913887e-01   1.2889023e-01   1.2718049e-01   1.2326264e-01   1.1014586e-01   1.0673587e-01   1.1554539e-01   1.2209845e-01   1.2223068e-01   1.0967274e-01
   5.4269858e-01   4.7237711e-02   4.7029789e-02   6.2873751e-02   1.2916485e-01   1.2913887e-01   1.2889023e-01   1.2718049e-01   1.2326264e-01   1.1014586e-01   1.0673587e-01   1.1554539e-01   1.2209845e-01   1.2223068e-01   1.0967274e-01
   5.4578498e-01   4.7180957e-02   4.6973423e-02   6.2788216e-02   1.2895476e-01   1.2892883e-01   1.2868064e-01   1.2697382e-01   1.2306003e-01   1.0996737e-01   1.0656000e-01   1.1535091e-01   1.2189238e-01   1.2202523e-01   1.0948935e-01
   5.4578498e-01   4.7180957e-02   4.6973423e-02   6.2788216e-02   1.2895476e-01   1.2892883e-01   1.2868064e-01   1.2697382e-01   1.2306003e-01   1.0996737e-01   1.0656000e-01   1.1535091e-01   1.2189238e-01   1.2202523e-01   1.0948935e-01
   5.4908100e-01   4.7125612e-02   4.6918470e-02   6.2703590e-02   1.2874192e-01   1.2871603e-01   1.2846830e-01   1.2676436e-01   1.2285442e-01   1.0978576e-01   1.0638076e-01   1.1515254e-01   1.2168219e-01   1.2181570e-01   1.0930238e-01
   5.4908100e-01   4.7125612e-02   4.6918470e-02   6.2703590e-02   1.2874192e-01   1.2871603e-01   1.2846830e-01   1.2676436e-01   1.2285442e-01   1.0978576e-01   1.0638076e-01   1.1515254e-01   1.2168219e-01   1.2181570e-01   1.0930238e-01
   5.5217477e-01   4.7078396e-02   4.6871603e-02   6.2630200e-02   1.2855141e-01   1.2852557e-01   1.2827823e-01   1.2657682e-01   1.2267012e-01   1.0962253e-01   1.0621939e-01   1.1497383e-01   1.2149280e-01   1.2162694e-01   1.0913400e-01
   5.5217477e-01   4.7078396e-02   4.6871603e-02   6.2630200e-02   1.2855141e-01   1.2852557e-01   1.2827823e-01   1.2657682e-01   1.2267012e-01   1.0962253e-01   1.0621939e-01   1.1497383e-01   1.2149280e-01   1.2162694e-01   1.0913400e-01
   5.5527148e-01   4.7035346e-02   4.6828883e-02   6.2562107e-02   1.2836777e-01   1.2834197e-01   1.2809501e-01   1.2639598e-01   1.2249223e-01   1.0946458e-01   1.0606304e-01   1.1480057e-01   1.2130917e-01   1.2144393e-01   1.0897082e-01
   5.5527148e-01   4.7035346e-02   4.6828883e-02   6.2562107e-02   1.2836777e-01   1.2834197e-01   1.2809501e-01   1.2639598e-01   1.2249223e-01   1.0946458e-01   1.0606304e-01   1.1480057e-01   1.2130917e-01   1.2144393e-01   1.0897082e-01
   5.5837064e-01   4.6995953e-02   4.6789806e-02   6.2498646e-02   1.2818878e-01   1.2816302e-01   1.2791643e-01   1.2621967e-01   1.2231865e-01   1.0931010e-01   1.0590996e-01   1.1463088e-01   1.2112930e-01   1.2126469e-01   1.0881103e-01
   5.5837064e-01   4.6995953e-02   4.6789806e-02   6.2498646e-02   1.2818878e-01   1.2816302e-01   1.2791643e-01   1.2621967e-01   1.2231865e-01   1.0931010e-01   1.0590996e-01   1.1463088e-01   1.2112930e-01   1.2126469e-01   1.0881103e-01
   5.6147030e-01   4.6959592e-02   4.6753749e-02   6.2438996e-02   1.2801200e-01   1.2798628e-01   1.2774005e-01   1.2604548e-01   1.2214705e-01   1.0915710e-01   1.0575825e-01   1.1446268e-01   1.2095102e-01   1.2108702e-01   1.0865267e-01
   5.6147030e-01   4.6959592e-02   4.6753749e-02   6.2438996e-02   1.2801200e-01   1.2798628e-01   1.2774005e-01   1.2604548e-01   1.2214705e-01   1.0915710e-01   1.0575825e-01   1.1446268e-01   1.2095102e-01   1.2108702e-01   1.0865267e-01
   5.6456848e-01   4.6925531e-02   4.6719982e-02   6.2382192e-02   1.2783481e-01   1.2780913e-01   1.2756325e-01   1.2587085e-01   1.2197494e-01   1.0900341e-01   1.0560584e-01   1.1429375e-01   1.2077195e-01   1.2090856e-01   1.0849362e-01
   5.6456848e-01   4.6925531e-02   4.6719982e-02   6.2382192e-02   1.2783481e-01   1.2780913e-01   1.2756325e-01   1.2587085e-01   1.2197494e-01   1.0900341e-01   1.0560584e-01   1.1429375e-01   1.2077195e-01   1.2090856e-01   1.0849362e-01
   5.6766372e-01   4.6892963e-02   4.6687701e-02   6.2327169e-02   1.2765449e-01   1.2762884e-01   1.2738333e-01   1.2569312e-01   1.2179975e-01   1.0884681e-01   1.0545061e-01   1.1412178e-01   1.2058967e-01   1.2072687e-01   1.0833169e-01
   5.6766372e-01   4.6892963e-02   4.6687701e-02   6.2327169e-02   1.2765449e-01   1.2762884e-01   1.2738333e-01   1.2569312e-01   1.2179975e-01   1.0884681e-01   1.0545061e-01   1.1412178e-01   1.2058967e-01   1.2072687e-01   1.0833169e-01
   5.7075405e-01   4.6861066e-02   4.6656087e-02   6.2272835e-02   1.2746845e-01   1.2744285e-01   1.2719770e-01   1.2550974e-01   1.2161902e-01   1.0868517e-01   1.0529054e-01   1.1394458e-01   1.2040185e-01   1.2053963e-01   1.0816480e-01
   5.7075405e-01   4.6861066e-02   4.6656087e-02   6.2272835e-02   1.2746845e-01   1.2744285e-01   1.2719770e-01   1.2550974e-01   1.2161902e-01   1.0868517e-01   1.0529054e-01   1.1394458e-01   1.2040185e-01   1.2053963e-01   1.0816480e-01
   5.7404615e-01   4.6826848e-02   4.6622170e-02   6.2214383e-02   1.2726085e-01   1.2723529e-01   1.2699055e-01   1.2530510e-01   1.2141738e-01   1.0850483e-01   1.0511219e-01   1.1374733e-01   1.2019280e-01   1.2033118e-01   1.0797897e-01
   5.7404615e-01   4.6826848e-02   4.6622170e-02   6.2214383e-02   1.2726085e-01   1.2723529e-01   1.2699055e-01   1.2530510e-01   1.2141738e-01   1.0850483e-01   1.0511219e-01   1.1374733e-01   1.2019280e-01   1.2033118e-01   1.0797897e-01
   5.7712666e-01   4.6793809e-02   4.6589414e-02   6.2158084e-02   1.2705547e-01   1.2702995e-01   1.2678563e-01   1.2510267e-01   1.2121801e-01   1.0832658e-01   1.0493618e-01   1.1355290e-01   1.1998675e-01   1.2012567e-01   1.0779572e-01
   5.7712666e-01   4.6793809e-02   4.6589414e-02   6.2158084e-02   1.2705547e-01   1.2702995e-01   1.2678563e-01   1.2510267e-01   1.2121801e-01   1.0832658e-01   1.0493618e-01   1.1355290e-01   1.1998675e-01   1.2012567e-01   1.0779572e-01
   5.8020079e-01   4.6759189e-02   4.6555081e-02   6.2099452e-02   1.2683802e-01   1.2681255e-01   1.2656866e-01   1.2488835e-01   1.2100703e-01   1.0813807e-01   1.0475038e-01   1.1334785e-01   1.1976947e-01   1.1990890e-01   1.0760240e-01
   5.8020079e-01   4.6759189e-02   4.6555081e-02   6.2099452e-02   1.2683802e-01   1.2681255e-01   1.2656866e-01   1.2488835e-01   1.2100703e-01   1.0813807e-01   1.0475038e-01   1.1334785e-01   1.1976947e-01   1.1990890e-01   1.0760240e-01
   5.8326411e-01   4.6722535e-02   4.6518717e-02   6.2037889e-02   1.2660771e-01   1.2658229e-01   1.2633886e-01   1.2466138e-01   1.2078371e-01   1.0793869e-01   1.0455419e-01   1.1313157e-01   1.1954032e-01   1.1968024e-01   1.0739841e-01
   5.8326411e-01   4.6722535e-02   4.6518717e-02   6.2037889e-02   1.2660771e-01   1.2658229e-01   1.2633886e-01   1.2466138e-01   1.2078371e-01   1.0793869e-01   1.0455419e-01   1.1313157e-01   1.1954032e-01   1.1968024e-01   1.0739841e-01
   5.8632450e-01   4.6683411e-02   4.6479889e-02   6.1972763e-02   1.2636341e-01   1.2633803e-01   1.2609510e-01   1.2442066e-01   1.2054697e-01   1.0772751e-01   1.0434675e-01   1.1290310e-01   1.1929827e-01   1.1943865e-01   1.0718283e-01
   5.8632450e-01   4.6683411e-02   4.6479889e-02   6.1972763e-02   1.2636341e-01   1.2633803e-01   1.2609510e-01   1.2442066e-01   1.2054697e-01   1.0772751e-01   1.0434675e-01   1.1290310e-01   1.1929827e-01   1.1943865e-01   1.0718283e-01
   5.8938292e-01   4.6641630e-02   4.6438408e-02   6.1903797e-02   1.2610507e-01   1.2607975e-01   1.2583734e-01   1.2416613e-01   1.2029678e-01   1.0750454e-01   1.0412806e-01   1.1266243e-01   1.1904332e-01   1.1918414e-01   1.0695569e-01
   5.8938292e-01   4.6641630e-02   4.6438408e-02   6.1903797e-02   1.2610507e-01   1.2607975e-01   1.2583734e-01   1.2416613e-01   1.2029678e-01   1.0750454e-01   1.0412806e-01   1.1266243e-01   1.1904332e-01   1.1918414e-01   1.0695569e-01
   5.9243986e-01   4.6597198e-02   4.6394282e-02   6.1830975e-02   1.2583333e-01   1.2580806e-01   1.2556621e-01   1.2389844e-01   1.2003374e-01   1.0727034e-01   1.0389868e-01   1.1241018e-01   1.1877610e-01   1.1891734e-01   1.0671754e-01
   5.9243986e-01   4.6597198e-02   4.6394282e-02   6.1830975e-02   1.2583333e-01   1.2580806e-01   1.2556621e-01   1.2389844e-01   1.2003374e-01   1.0727034e-01   1.0389868e-01   1.1241018e-01   1.1877610e-01   1.1891734e-01   1.0671754e-01
   5.9570201e-01   4.6547072e-02   4.6344484e-02   6.1749257e-02   1.2552988e-01   1.2550469e-01   1.2526345e-01   1.2359955e-01   1.1974016e-01   1.0700917e-01   1.0364323e-01   1.1212940e-01   1.1847868e-01   1.1862035e-01   1.0645241e-01
   5.9570201e-01   4.6547072e-02   4.6344484e-02   6.1749257e-02   1.2552988e-01   1.2550469e-01   1.2526345e-01   1.2359955e-01   1.1974016e-01   1.0700917e-01   1.0364323e-01   1.1212940e-01   1.1847868e-01   1.1862035e-01   1.0645241e-01
   5.9875552e-01   4.6498040e-02   4.6295760e-02   6.1669549e-02   1.2523529e-01   1.2521016e-01   1.2496953e-01   1.2330942e-01   1.1945526e-01   1.0675592e-01   1.0339581e-01   1.1185756e-01   1.1819072e-01   1.1833278e-01   1.0619567e-01
   5.9875552e-01   4.6498040e-02   4.6295760e-02   6.1669549e-02   1.2523529e-01   1.2521016e-01   1.2496953e-01   1.2330942e-01   1.1945526e-01   1.0675592e-01   1.0339581e-01   1.1185756e-01   1.1819072e-01   1.1833278e-01   1.0619567e-01
   6.0181885e-01   4.6447400e-02   4.6245427e-02   6.1587234e-02   1.2493205e-01   1.2490698e-01   1.2466697e-01   1.2301081e-01   1.1916207e-01   1.0649550e-01   1.0314161e-01   1.1157832e-01   1.1789494e-01   1.1803736e-01   1.0593192e-01
   6.0181885e-01   4.6447400e-02   4.6245427e-02   6.1587234e-02   1.2493205e-01   1.2490698e-01   1.2466697e-01   1.2301081e-01   1.1916207e-01   1.0649550e-01   1.0314161e-01   1.1157832e-01   1.1789494e-01   1.1803736e-01   1.0593192e-01
   6.0487727e-01   4.6396150e-02   4.6194477e-02   6.1503681e-02   1.2462460e-01   1.2459959e-01   1.2436022e-01   1.2270807e-01   1.1886486e-01   1.0623166e-01   1.0288427e-01   1.1129564e-01   1.1759549e-01   1.1773828e-01   1.0566490e-01
   6.0487727e-01   4.6396150e-02   4.6194477e-02   6.1503681e-02   1.2462460e-01   1.2459959e-01   1.2436022e-01   1.2270807e-01   1.1886486e-01   1.0623166e-01   1.0288427e-01   1.1129564e-01   1.1759549e-01   1.1773828e-01   1.0566490e-01
   6.0794551e-01   4.6344945e-02   4.6143563e-02   6.1419656e-02   1.2431483e-01   1.2428989e-01   1.2405115e-01   1.2240309e-01   1.1856543e-01   1.0596598e-01   1.0262529e-01   1.1101111e-01   1.1729407e-01   1.1743721e-01   1.0539613e-01
   6.0794551e-01   4.6344945e-02   4.6143563e-02   6.1419656e-02   1.2431483e-01   1.2428989e-01   1.2405115e-01   1.2240309e-01   1.1856543e-01   1.0596598e-01   1.0262529e-01   1.1101111e-01   1.1729407e-01   1.1743721e-01   1.0539613e-01
   6.1101375e-01   4.6294968e-02   4.6093863e-02   6.1336755e-02   1.2400740e-01   1.2398253e-01   1.2374443e-01   1.2210044e-01   1.1826826e-01   1.0570239e-01   1.0236844e-01   1.1072882e-01   1.1699498e-01   1.1713848e-01   1.0512950e-01
   6.1101375e-01   4.6294968e-02   4.6093863e-02   6.1336755e-02   1.2400740e-01   1.2398253e-01   1.2374443e-01   1.2210044e-01   1.1826826e-01   1.0570239e-01   1.0236844e-01   1.1072882e-01   1.1699498e-01   1.1713848e-01   1.0512950e-01
   6.1409180e-01   4.6247171e-02   4.6046325e-02   6.1256160e-02   1.2370521e-01   1.2368041e-01   1.2344294e-01   1.2180298e-01   1.1797608e-01   1.0544326e-01   1.0211599e-01   1.1045121e-01   1.1670082e-01   1.1684467e-01   1.0486732e-01
   6.1409180e-01   4.6247171e-02   4.6046325e-02   6.1256160e-02   1.2370521e-01   1.2368041e-01   1.2344294e-01   1.2180298e-01   1.1797608e-01   1.0544326e-01   1.0211599e-01   1.1045121e-01   1.1670082e-01   1.1684467e-01   1.0486732e-01
   6.1737604e-01   4.6200052e-02   4.5999458e-02   6.1174703e-02   1.2339403e-01   1.2336929e-01   1.2313247e-01   1.2149668e-01   1.1767507e-01   1.0517627e-01   1.0185586e-01   1.1016491e-01   1.1639739e-01   1.1654163e-01   1.0459700e-01
   6.1737604e-01   4.6200052e-02   4.5999458e-02   6.1174703e-02   1.2339403e-01   1.2336929e-01   1.2313247e-01   1.2149668e-01   1.1767507e-01   1.0517627e-01   1.0185586e-01   1.1016491e-01   1.1639739e-01   1.1654163e-01   1.0459700e-01
   6.2045901e-01   4.6160690e-02   4.5960304e-02   6.1104101e-02   1.2311647e-01   1.2309179e-01   1.2285555e-01   1.2122349e-01   1.1740640e-01   1.0493787e-01   1.0162351e-01   1.0990887e-01   1.1612597e-01   1.1627059e-01   1.0435533e-01
   6.2045901e-01   4.6160690e-02   4.5960304e-02   6.1104101e-02   1.2311647e-01   1.2309179e-01   1.2285555e-01   1.2122349e-01   1.1740640e-01   1.0493787e-01   1.0162351e-01   1.0990887e-01   1.1612597e-01   1.1627059e-01   1.0435533e-01
   6.2354688e-01   4.6127140e-02   4.5926930e-02   6.1040584e-02   1.2285621e-01   1.2283158e-01   1.2259589e-01   1.2096734e-01   1.1715422e-01   1.0471392e-01   1.0140509e-01   1.0966781e-01   1.1587034e-01   1.1601536e-01   1.0412790e-01
   6.2354688e-01   4.6127140e-02   4.5926930e-02   6.1040584e-02   1.2285621e-01   1.2283158e-01   1.2259589e-01   1.2096734e-01   1.1715422e-01   1.0471392e-01   1.0140509e-01   1.0966781e-01   1.1587034e-01   1.1601536e-01   1.0412790e-01
   6.2663967e-01   4.6100479e-02   4.5900410e-02   6.0985562e-02   1.2261648e-01   1.2259191e-01   1.2235672e-01   1.2073142e-01   1.1692162e-01   1.0450708e-01   1.0120312e-01   1.0944445e-01   1.1563339e-01   1.1577883e-01   1.0391729e-01
   6.2663967e-01   4.6100479e-02   4.5900410e-02   6.0985562e-02   1.2261648e-01   1.2259191e-01   1.2235672e-01   1.2073142e-01   1.1692162e-01   1.0450708e-01   1.0120312e-01   1.0944445e-01   1.1563339e-01   1.1577883e-01   1.0391729e-01
   6.2972754e-01   4.6081726e-02   4.5881760e-02   6.0940434e-02   1.2240072e-01   1.2237620e-01   1.2214145e-01   1.2051907e-01   1.1671183e-01   1.0432013e-01   1.0102027e-01   1.0924169e-01   1.1541818e-01   1.1556405e-01   1.0372624e-01
   6.2972754e-01   4.6081726e-02   4.5881760e-02   6.0940434e-02   1.2240072e-01   1.2237620e-01   1.2214145e-01   1.2051907e-01   1.1671183e-01   1.0432013e-01   1.0102027e-01   1.0924169e-01   1.1541818e-01   1.1556405e-01   1.0372624e-01
   6.3282032e-01   4.6071609e-02   4.5871706e-02   6.0906092e-02   1.2221030e-01   1.2218582e-01   1.2195148e-01   1.2033167e-01   1.1652616e-01   1.0415415e-01   1.0085750e-01   1.0906054e-01   1.1522579e-01   1.1537212e-01   1.0355574e-01
   6.3282032e-01   4.6071609e-02   4.5871706e-02   6.0906092e-02   1.2221030e-01   1.2218582e-01   1.2195148e-01   1.2033167e-01   1.1652616e-01   1.0415415e-01   1.0085750e-01   1.0906054e-01   1.1522579e-01   1.1537212e-01   1.0355574e-01
   6.3590820e-01   4.6070774e-02   4.5870891e-02   6.0883445e-02   1.2204724e-01   1.2202280e-01   1.2178879e-01   1.2017118e-01   1.1636649e-01   1.0401072e-01   1.0071633e-01   1.0890268e-01   1.1505798e-01   1.1520479e-01   1.0340736e-01
   6.3590820e-01   4.6070774e-02   4.5870891e-02   6.0883445e-02   1.2204724e-01   1.2202280e-01   1.2178879e-01   1.2017118e-01   1.1636649e-01   1.0401072e-01   1.0071633e-01   1.0890268e-01   1.1505798e-01   1.1520479e-01   1.0340736e-01
   6.3899116e-01   4.6079591e-02   4.5879687e-02   6.0872981e-02   1.2191209e-01   1.2188768e-01   1.2165395e-01   1.2003815e-01   1.1623335e-01   1.0389024e-01   1.0059709e-01   1.0876845e-01   1.1491511e-01   1.1506243e-01   1.0328143e-01
   6.3899116e-01   4.6079591e-02   4.5879687e-02   6.0872981e-02   1.2191209e-01   1.2188768e-01   1.2165395e-01   1.2003815e-01   1.1623335e-01   1.0389024e-01   1.0059709e-01   1.0876845e-01   1.1491511e-01   1.1506243e-01   1.0328143e-01
   6.4228031e-01   4.6099858e-02   4.5899884e-02   6.0875494e-02   1.2179831e-01   1.2177392e-01   1.2154043e-01   1.1992612e-01   1.1612015e-01   1.0378656e-01   1.0049359e-01   1.0865079e-01   1.1478965e-01   1.1493755e-01   1.0317134e-01
   6.4228031e-01   4.6099858e-02   4.5899884e-02   6.0875494e-02   1.2179831e-01   1.2177392e-01   1.2154043e-01   1.1992612e-01   1.1612015e-01   1.0378656e-01   1.0049359e-01   1.0865079e-01   1.1478965e-01   1.1493755e-01   1.0317134e-01
   6.4535346e-01   4.6128908e-02   4.5928826e-02   6.0890568e-02   1.2171953e-01   1.2169516e-01   1.2146184e-01   1.1984851e-01   1.1604046e-01   1.0371208e-01   1.0041820e-01   1.0856382e-01   1.1469667e-01   1.1484512e-01   1.0309030e-01
   6.4535346e-01   4.6128908e-02   4.5928826e-02   6.0890568e-02   1.2171953e-01   1.2169516e-01   1.2146184e-01   1.1984851e-01   1.1604046e-01   1.0371208e-01   1.0041820e-01   1.0856382e-01   1.1469667e-01   1.1484512e-01   1.0309030e-01
   6.4842170e-01   4.6167419e-02   4.5967190e-02   6.0917563e-02   1.2166589e-01   1.2164153e-01   1.2140832e-01   1.1979562e-01   1.1598457e-01   1.0365796e-01   1.0036214e-01   1.0849768e-01   1.1462568e-01   1.1477471e-01   1.0302905e-01
   6.4842170e-01   4.6167419e-02   4.5967190e-02   6.0917563e-02   1.2166589e-01   1.2164153e-01   1.2140832e-01   1.1979562e-01   1.1598457e-01   1.0365796e-01   1.0036214e-01   1.0849768e-01   1.1462568e-01   1.1477471e-01   1.0302905e-01
   6.5148994e-01   4.6214992e-02   4.6014579e-02   6.0955904e-02   1.2163512e-01   1.2161077e-01   1.2137760e-01   1.1976519e-01   1.1595027e-01   1.0362219e-01   1.0032345e-01   1.0845025e-01   1.1457444e-01   1.1472406e-01   1.0298558e-01
   6.5148994e-01   4.6214992e-02   4.6014579e-02   6.0955904e-02   1.2163512e-01   1.2161077e-01   1.2137760e-01   1.1976519e-01   1.1595027e-01   1.0362219e-01   1.0032345e-01   1.0845025e-01   1.1457444e-01   1.1472406e-01   1.0298558e-01
   6.5454836e-01   4.6270806e-02   4.6070177e-02   6.1004579e-02   1.2162452e-01   1.2160017e-01   1.2136703e-01   1.1975459e-01   1.1593500e-01   1.0360251e-01   1.0029995e-01   1.0841919e-01   1.1454048e-01   1.1469071e-01   1.0295765e-01
   6.5454836e-01   4.6270806e-02   4.6070177e-02   6.1004579e-02   1.2162452e-01   1.2160017e-01   1.2136703e-01   1.1975459e-01   1.1593500e-01   1.0360251e-01   1.0029995e-01   1.0841919e-01   1.1454048e-01   1.1469071e-01   1.0295765e-01
   6.5760677e-01   4.6334214e-02   4.6133338e-02   6.1062645e-02   1.2163085e-01   1.2160650e-01   1.2137333e-01   1.1976060e-01   1.1593563e-01   1.0359611e-01   1.0028890e-01   1.0840154e-01   1.1452067e-01   1.1467150e-01   1.0294246e-01
   6.5760677e-01   4.6334214e-02   4.6133338e-02   6.1062645e-02   1.2163085e-01   1.2160650e-01   1.2137333e-01   1.1976060e-01   1.1593563e-01   1.0359611e-01   1.0028890e-01   1.0840154e-01   1.1452067e-01   1.1467150e-01   1.0294246e-01
   6.6066028e-01   4.6404175e-02   4.6203026e-02   6.1128758e-02   1.2165059e-01   1.2162624e-01   1.2139301e-01   1.1977978e-01   1.1594881e-01   1.0360006e-01   1.0028746e-01   1.0839423e-01   1.1451176e-01   1.1466321e-01   1.0293709e-01
   6.6066028e-01   4.6404175e-02   4.6203026e-02   6.1128758e-02   1.2165059e-01   1.2162624e-01   1.2139301e-01   1.1977978e-01   1.1594881e-01   1.0360006e-01   1.0028746e-01   1.0839423e-01   1.1451176e-01   1.1466321e-01   1.0293709e-01
   6.6391507e-01   4.6484917e-02   4.6283453e-02   6.1206643e-02   1.2168224e-01   1.2165788e-01   1.2142456e-01   1.1981061e-01   1.1597270e-01   1.0361212e-01   1.0029311e-01   1.0839414e-01   1.1451039e-01   1.1466250e-01   1.0293869e-01
   6.6391507e-01   4.6484917e-02   4.6283453e-02   6.1206643e-02   1.2168224e-01   1.2165788e-01   1.2142456e-01   1.1981061e-01   1.1597270e-01   1.0361212e-01   1.0029311e-01   1.0839414e-01   1.1451039e-01   1.1466250e-01   1.0293869e-01
   6.6696367e-01   4.6565168e-02   4.6363391e-02   6.1284997e-02   1.2171779e-01   1.2169342e-01   1.2146002e-01   1.1984528e-01   1.1600045e-01   1.0362744e-01   1.0030190e-01   1.0839779e-01   1.1451304e-01   1.1466574e-01   1.0294374e-01
   6.6696367e-01   4.6565168e-02   4.6363391e-02   6.1284997e-02   1.2171779e-01   1.2169342e-01   1.2146002e-01   1.1984528e-01   1.1600045e-01   1.0362744e-01   1.0030190e-01   1.0839779e-01   1.1451304e-01   1.1466574e-01   1.0294374e-01
   6.7000736e-01   4.6648617e-02   4.6446515e-02   6.1366920e-02   1.2175517e-01   1.2173079e-01   1.2149729e-01   1.1988170e-01   1.1602972e-01   1.0364342e-01   1.0031098e-01   1.0840173e-01   1.1451597e-01   1.1466927e-01   1.0294906e-01
   6.7000736e-01   4.6648617e-02   4.6446515e-02   6.1366920e-02   1.2175517e-01   1.2173079e-01   1.2149729e-01   1.1988170e-01   1.1602972e-01   1.0364342e-01   1.0031098e-01   1.0840173e-01   1.1451597e-01   1.1466927e-01   1.0294906e-01
   6.7305106e-01   4.6734297e-02   4.6531860e-02   6.1451065e-02   1.2179084e-01   1.2176645e-01   1.2153285e-01   1.1991640e-01   1.1605713e-01   1.0365712e-01   1.0031753e-01   1.0840289e-01   1.1451595e-01   1.1466984e-01   1.0295175e-01
   6.7305106e-01   4.6734297e-02   4.6531860e-02   6.1451065e-02   1.2179084e-01   1.2176645e-01   1.2153285e-01   1.1991640e-01   1.1605713e-01   1.0365712e-01   1.0031753e-01   1.0840289e-01   1.1451595e-01   1.1466984e-01   1.0295175e-01
   6.7608493e-01   4.6820887e-02   4.6618111e-02   6.1535760e-02   1.2182138e-01   1.2179699e-01   1.2156330e-01   1.1994605e-01   1.1607948e-01   1.0366581e-01   1.0031893e-01   1.0839848e-01   1.1451004e-01   1.1466449e-01   1.0294914e-01
   6.7608493e-01   4.6820887e-02   4.6618111e-02   6.1535760e-02   1.2182138e-01   1.2179699e-01   1.2156330e-01   1.1994605e-01   1.1607948e-01   1.0366581e-01   1.0031893e-01   1.0839848e-01   1.1451004e-01   1.1466449e-01   1.0294914e-01
   6.7911880e-01   4.6907725e-02   4.6704607e-02   6.1620006e-02   1.2184403e-01   1.2181962e-01   1.2158586e-01   1.1996788e-01   1.1609412e-01   1.0366716e-01   1.0031295e-01   1.0838607e-01   1.1449567e-01   1.1465065e-01   1.0293894e-01
   6.7911880e-01   4.6907725e-02   4.6704607e-02   6.1620006e-02   1.2184403e-01   1.2181962e-01   1.2158586e-01   1.1996788e-01   1.1609412e-01   1.0366716e-01   1.0031295e-01   1.0838607e-01   1.1449567e-01   1.1465065e-01   1.0293894e-01
   6.8214286e-01   4.6993725e-02   4.6790266e-02   6.1702438e-02   1.2185631e-01   1.2183190e-01   1.2159808e-01   1.1997950e-01   1.1609873e-01   1.0365926e-01   1.0029780e-01   1.0836373e-01   1.1447079e-01   1.1462628e-01   1.0291931e-01
   6.8214286e-01   4.6993725e-02   4.6790266e-02   6.1702438e-02   1.2185631e-01   1.2183190e-01   1.2159808e-01   1.1997950e-01   1.1609873e-01   1.0365926e-01   1.0029780e-01   1.0836373e-01   1.1447079e-01   1.1462628e-01   1.0291931e-01
   6.8535837e-01   4.7083840e-02   4.6880022e-02   6.1787414e-02   1.2185600e-01   1.2183160e-01   1.2159775e-01   1.1997869e-01   1.1609077e-01   1.0363908e-01   1.0027003e-01   1.0832737e-01   1.1443100e-01   1.1458700e-01   1.0288647e-01
   6.8535837e-01   4.7083840e-02   4.6880022e-02   6.1787414e-02   1.2185600e-01   1.2183160e-01   1.2159775e-01   1.1997869e-01   1.1609077e-01   1.0363908e-01   1.0027003e-01   1.0832737e-01   1.1443100e-01   1.1458700e-01   1.0288647e-01
   6.8836770e-01   4.7166464e-02   4.6962312e-02   6.1863777e-02   1.2184194e-01   1.2181753e-01   1.2158368e-01   1.1996434e-01   1.1607008e-01   1.0360818e-01   1.0023224e-01   1.0828056e-01   1.1438025e-01   1.1453670e-01   1.0284360e-01
   6.8836770e-01   4.7166464e-02   4.6962312e-02   6.1863777e-02   1.2184194e-01   1.2181753e-01   1.2158368e-01   1.1996434e-01   1.1607008e-01   1.0360818e-01   1.0023224e-01   1.0828056e-01   1.1438025e-01   1.1453670e-01   1.0284360e-01
   6.9137703e-01   4.7247184e-02   4.7042703e-02   6.1936710e-02   1.2181392e-01   1.2178952e-01   1.2155570e-01   1.1993626e-01   1.1603602e-01   1.0356525e-01   1.0018266e-01   1.0822099e-01   1.1431600e-01   1.1447288e-01   1.0278862e-01
   6.9137703e-01   4.7247184e-02   4.7042703e-02   6.1936710e-02   1.2181392e-01   1.2178952e-01   1.2155570e-01   1.1993626e-01   1.1603602e-01   1.0356525e-01   1.0018266e-01   1.0822099e-01   1.1431600e-01   1.1447288e-01   1.0278862e-01
   6.9438144e-01   4.7325848e-02   4.7121041e-02   6.2006023e-02   1.2177208e-01   1.2174768e-01   1.2151392e-01   1.1989457e-01   1.1598876e-01   1.0351054e-01   1.0012155e-01   1.0814897e-01   1.1423858e-01   1.1439586e-01   1.0272182e-01
   6.9438144e-01   4.7325848e-02   4.7121041e-02   6.2006023e-02   1.2177208e-01   1.2174768e-01   1.2151392e-01   1.1989457e-01   1.1598876e-01   1.0351054e-01   1.0012155e-01   1.0814897e-01   1.1423858e-01   1.1439586e-01   1.0272182e-01
   6.9739077e-01   4.7402907e-02   4.7197776e-02   6.2072150e-02   1.2171694e-01   1.2169255e-01   1.2145888e-01   1.1983978e-01   1.1592881e-01   1.0344451e-01   1.0004939e-01   1.0806498e-01   1.1414851e-01   1.1430615e-01   1.0264367e-01
   6.9739077e-01   4.7402907e-02   4.7197776e-02   6.2072150e-02   1.2171694e-01   1.2169255e-01   1.2145888e-01   1.1983978e-01   1.1592881e-01   1.0344451e-01   1.0004939e-01   1.0806498e-01   1.1414851e-01   1.1430615e-01   1.0264367e-01
   7.0040010e-01   4.7478643e-02   4.7273187e-02   6.2135466e-02   1.2164982e-01   1.2162545e-01   1.2139189e-01   1.1977321e-01   1.1585748e-01   1.0336841e-01   9.9967427e-02   1.0797038e-01   1.1404720e-01   1.1420519e-01   1.0255545e-01
   7.0040010e-01   4.7478643e-02   4.7273187e-02   6.2135466e-02   1.2164982e-01   1.2162545e-01   1.2139189e-01   1.1977321e-01   1.1585748e-01   1.0336841e-01   9.9967427e-02   1.0797038e-01   1.1404720e-01   1.1420519e-01   1.0255545e-01
   7.0361070e-01   4.7558686e-02   4.7352882e-02   6.2200782e-02   1.2156707e-01   1.2154271e-01   1.2130930e-01   1.1969122e-01   1.1577081e-01   1.0327796e-01   9.9870975e-02   1.0785971e-01   1.1392882e-01   1.1408715e-01   1.0245210e-01
   7.0361070e-01   4.7558686e-02   4.7352882e-02   6.2200782e-02   1.2156707e-01   1.2154271e-01   1.2130930e-01   1.1969122e-01   1.1577081e-01   1.0327796e-01   9.9870975e-02   1.0785971e-01   1.1392882e-01   1.1408715e-01   1.0245210e-01
   7.0662494e-01   4.7633986e-02   4.7427850e-02   6.2261082e-02   1.2148136e-01   1.2145702e-01   1.2122375e-01   1.1960636e-01   1.1568189e-01   1.0318649e-01   9.9774082e-02   1.0774895e-01   1.1381040e-01   1.1396904e-01   1.0234858e-01
   7.0662494e-01   4.7633986e-02   4.7427850e-02   6.2261082e-02   1.2148136e-01   1.2145702e-01   1.2122375e-01   1.1960636e-01   1.1568189e-01   1.0318649e-01   9.9774082e-02   1.0774895e-01   1.1381040e-01   1.1396904e-01   1.0234858e-01
   7.0963918e-01   4.7710448e-02   4.7503969e-02   6.2321670e-02   1.2139066e-01   1.2136634e-01   1.2113324e-01   1.1951661e-01   1.1558834e-01   1.0309112e-01   9.9673440e-02   1.0763412e-01   1.1368768e-01   1.1384661e-01   1.0224122e-01
   7.0963918e-01   4.7710448e-02   4.7503969e-02   6.2321670e-02   1.2139066e-01   1.2136634e-01   1.2113324e-01   1.1951661e-01   1.1558834e-01   1.0309112e-01   9.9673440e-02   1.0763412e-01   1.1368768e-01   1.1384661e-01   1.0224122e-01
   7.1265832e-01   4.7789331e-02   4.7582495e-02   6.2384078e-02   1.2129787e-01   1.2127357e-01   1.2104064e-01   1.1942480e-01   1.1549292e-01   1.0299432e-01   9.9571465e-02   1.0751784e-01   1.1356339e-01   1.1372261e-01   1.0213250e-01
   7.1265832e-01   4.7789331e-02   4.7582495e-02   6.2384078e-02   1.2129787e-01   1.2127357e-01   1.2104064e-01   1.1942480e-01   1.1549292e-01   1.0299432e-01   9.9571465e-02   1.0751784e-01   1.1356339e-01   1.1372261e-01   1.0213250e-01
   7.1567747e-01   4.7871753e-02   4.7664542e-02   6.2449779e-02   1.2120638e-01   1.2118210e-01   1.2094933e-01   1.1933430e-01   1.1539892e-01   1.0289908e-01   9.9471077e-02   1.0740326e-01   1.1344088e-01   1.1360037e-01   1.0202543e-01
   7.1567747e-01   4.7871753e-02   4.7664542e-02   6.2449779e-02   1.2120638e-01   1.2118210e-01   1.2094933e-01   1.1933430e-01   1.1539892e-01   1.0289908e-01   9.9471077e-02   1.0740326e-01   1.1344088e-01   1.1360037e-01   1.0202543e-01
   7.1869661e-01   4.7959014e-02   4.7751406e-02   6.2520426e-02   1.2111953e-01   1.2109527e-01   1.2086266e-01   1.1924838e-01   1.1530954e-01   1.0280826e-01   9.9375098e-02   1.0729342e-01   1.1332337e-01   1.1348314e-01   1.0192290e-01
   7.1869661e-01   4.7959014e-02   4.7751406e-02   6.2520426e-02   1.2111953e-01   1.2109527e-01   1.2086266e-01   1.1924838e-01   1.1530954e-01   1.0280826e-01   9.9375098e-02   1.0729342e-01   1.1332337e-01   1.1348314e-01   1.0192290e-01
   7.2171085e-01   4.8052282e-02   4.7844249e-02   6.2597567e-02   1.2104075e-01   1.2101651e-01   1.2078405e-01   1.1917043e-01   1.1522808e-01   1.0272488e-01   9.9286463e-02   1.0719153e-01   1.1321422e-01   1.1337427e-01   1.0182794e-01
   7.2171085e-01   4.8052282e-02   4.7844249e-02   6.2597567e-02   1.2104075e-01   1.2101651e-01   1.2078405e-01   1.1917043e-01   1.1522808e-01   1.0272488e-01   9.9286463e-02   1.0719153e-01   1.1321422e-01   1.1337427e-01   1.0182794e-01
   7.2492636e-01   4.8160009e-02   4.7951488e-02   6.2688989e-02   1.2096901e-01   1.2094478e-01   1.2071246e-01   1.1909941e-01   1.1515318e-01   1.0264701e-01   9.9202838e-02   1.0709461e-01   1.1311020e-01   1.1327057e-01   1.0173789e-01
   7.2492636e-01   4.8160009e-02   4.7951488e-02   6.2688989e-02   1.2096901e-01   1.2094478e-01   1.2071246e-01   1.1909941e-01   1.1515318e-01   1.0264701e-01   9.9202838e-02   1.0709461e-01   1.1311020e-01   1.1327057e-01   1.0173789e-01
   7.2793569e-01   4.8269821e-02   4.8060807e-02   6.2784725e-02   1.2091644e-01   1.2089222e-01   1.2065999e-01   1.1904731e-01   1.1509723e-01   1.0258716e-01   9.9137389e-02   1.0701775e-01   1.1302745e-01   1.1318812e-01   1.0166678e-01
   7.2793569e-01   4.8269821e-02   4.8060807e-02   6.2784725e-02   1.2091644e-01   1.2089222e-01   1.2065999e-01   1.1904731e-01   1.1509723e-01   1.0258716e-01   9.9137389e-02   1.0701775e-01   1.1302745e-01   1.1318812e-01   1.0166678e-01
   7.3094502e-01   4.8389468e-02   4.8179921e-02   6.2891739e-02   1.2088055e-01   1.2085635e-01   1.2062419e-01   1.1901168e-01   1.1505747e-01   1.0254216e-01   9.9086547e-02   1.0695664e-01   1.1296132e-01   1.1312232e-01   1.0161069e-01
   7.3094502e-01   4.8389468e-02   4.8179921e-02   6.2891739e-02   1.2088055e-01   1.2085635e-01   1.2062419e-01   1.1901168e-01   1.1505747e-01   1.0254216e-01   9.9086547e-02   1.0695664e-01   1.1296132e-01   1.1312232e-01   1.0161069e-01
   7.3394944e-01   4.8519700e-02   4.8309577e-02   6.3011040e-02   1.2086350e-01   1.2083930e-01   1.2060718e-01   1.1899462e-01   1.1503598e-01   1.0251389e-01   9.9052167e-02   1.0691332e-01   1.1291396e-01   1.1307530e-01   1.0157153e-01
   7.3394944e-01   4.8519700e-02   4.8309577e-02   6.3011040e-02   1.2086350e-01   1.2083930e-01   1.2060718e-01   1.1899462e-01   1.1503598e-01   1.0251389e-01   9.9052167e-02   1.0691332e-01   1.1291396e-01   1.1307530e-01   1.0157153e-01
   7.3695876e-01   4.8661736e-02   4.8450992e-02   6.3144002e-02   1.2086685e-01   1.2084265e-01   1.2061052e-01   1.1899769e-01   1.1503424e-01   1.0250369e-01   9.9035541e-02   1.0688916e-01   1.1288680e-01   1.1304851e-01   1.0155061e-01
   7.3695876e-01   4.8661736e-02   4.8450992e-02   6.3144002e-02   1.2086685e-01   1.2084265e-01   1.2061052e-01   1.1899769e-01   1.1503424e-01   1.0250369e-01   9.9035541e-02   1.0688916e-01   1.1288680e-01   1.1304851e-01   1.0155061e-01
   7.3997300e-01   4.8816229e-02   4.8604816e-02   6.3291417e-02   1.2089179e-01   1.2086759e-01   1.2063541e-01   1.1902206e-01   1.1505340e-01   1.0251259e-01   9.9037712e-02   1.0688528e-01   1.1288103e-01   1.1304313e-01   1.0154901e-01
   7.3997300e-01   4.8816229e-02   4.8604816e-02   6.3291417e-02   1.2089179e-01   1.2086759e-01   1.2063541e-01   1.1902206e-01   1.1505340e-01   1.0251259e-01   9.9037712e-02   1.0688528e-01   1.1288103e-01   1.1304313e-01   1.0154901e-01
   7.4318851e-01   4.8994946e-02   4.8782765e-02   6.3464866e-02   1.2094275e-01   1.2091854e-01   1.2068628e-01   1.1907208e-01   1.1509745e-01   1.0254372e-01   9.9061324e-02   1.0690412e-01   1.1289914e-01   1.1306168e-01   1.0156919e-01
   7.4318851e-01   4.8994946e-02   4.8782765e-02   6.3464866e-02   1.2094275e-01   1.2091854e-01   1.2068628e-01   1.1907208e-01   1.1509745e-01   1.0254372e-01   9.9061324e-02   1.0690412e-01   1.1289914e-01   1.1306168e-01   1.0156919e-01
   7.4621257e-01   4.9176265e-02   4.8963312e-02   6.3643364e-02   1.2101350e-01   1.2098928e-01   1.2075688e-01   1.1914164e-01   1.1516100e-01   1.0259330e-01   9.9103547e-02   1.0694346e-01   1.1293897e-01   1.1310195e-01   1.0160875e-01
   7.4621257e-01   4.9176265e-02   4.8963312e-02   6.3643364e-02   1.2101350e-01   1.2098928e-01   1.2075688e-01   1.1914164e-01   1.1516100e-01   1.0259330e-01   9.9103547e-02   1.0694346e-01   1.1293897e-01   1.1310195e-01   1.0160875e-01
   7.4923662e-01   4.9370313e-02   4.9156537e-02   6.3836564e-02   1.2110559e-01   1.2108136e-01   1.2084879e-01   1.1923227e-01   1.1524528e-01   1.0266197e-01   9.9164611e-02   1.0700314e-01   1.1300025e-01   1.1316370e-01   1.0166766e-01
   7.4923662e-01   4.9370313e-02   4.9156537e-02   6.3836564e-02   1.2110559e-01   1.2108136e-01   1.2084879e-01   1.1923227e-01   1.1524528e-01   1.0266197e-01   9.9164611e-02   1.0700314e-01   1.1300025e-01   1.1316370e-01   1.0166766e-01
   7.5226559e-01   4.9577091e-02   4.9362445e-02   6.4044306e-02   1.2121789e-01   1.2119364e-01   1.2096087e-01   1.1934285e-01   1.1534922e-01   1.0274880e-01   9.9243615e-02   1.0708218e-01   1.1308196e-01   1.1324588e-01   1.0174502e-01
   7.5226559e-01   4.9577091e-02   4.9362445e-02   6.4044306e-02   1.2121789e-01   1.2119364e-01   1.2096087e-01   1.1934285e-01   1.1534922e-01   1.0274880e-01   9.9243615e-02   1.0708218e-01   1.1308196e-01   1.1324588e-01   1.0174502e-01
   7.5529946e-01   4.9796097e-02   4.9580534e-02   6.4265860e-02   1.2134859e-01   1.2132431e-01   1.2109130e-01   1.1947159e-01   1.1547109e-01   1.0285230e-01   9.9339145e-02   1.0717904e-01   1.1318246e-01   1.1334688e-01   1.0183935e-01
   7.5529946e-01   4.9796097e-02   4.9580534e-02   6.4265860e-02   1.2134859e-01   1.2132431e-01   1.2109130e-01   1.1947159e-01   1.1547109e-01   1.0285230e-01   9.9339145e-02   1.0717904e-01   1.1318246e-01   1.1334688e-01   1.0183935e-01
   7.5833333e-01   5.0026249e-02   4.9809723e-02   6.4499841e-02   1.2149511e-01   1.2147080e-01   1.2123753e-01   1.1961596e-01   1.1560847e-01   1.0297039e-01   9.9449179e-02   1.0729157e-01   1.1329947e-01   1.1346441e-01   1.0194860e-01
   7.5833333e-01   5.0026249e-02   4.9809723e-02   6.4499841e-02   1.2149511e-01   1.2147080e-01   1.2123753e-01   1.1961596e-01   1.1560847e-01   1.0297039e-01   9.9449179e-02   1.0729157e-01   1.1329947e-01   1.1346441e-01   1.0194860e-01
   7.6137212e-01   5.0267023e-02   5.0049493e-02   6.4745384e-02   1.2165491e-01   1.2163057e-01   1.2139701e-01   1.1977346e-01   1.1575893e-01   1.0310095e-01   9.9571680e-02   1.0741754e-01   1.1343065e-01   1.1359612e-01   1.0207065e-01
   7.6137212e-01   5.0267023e-02   5.0049493e-02   6.4745384e-02   1.2165491e-01   1.2163057e-01   1.2139701e-01   1.1977346e-01   1.1575893e-01   1.0310095e-01   9.9571680e-02   1.0741754e-01   1.1343065e-01   1.1359612e-01   1.0207065e-01
   7.6461217e-01   5.0533870e-02   5.0315229e-02   6.5017896e-02   1.2183611e-01   1.2181174e-01   1.2157785e-01   1.1995209e-01   1.1593017e-01   1.0325076e-01   9.9713008e-02   1.0756342e-01   1.1358270e-01   1.1374874e-01   1.0221182e-01
   7.6461217e-01   5.0533870e-02   5.0315229e-02   6.5017896e-02   1.2183611e-01   1.2181174e-01   1.2157785e-01   1.1995209e-01   1.1593017e-01   1.0325076e-01   9.9713008e-02   1.0756342e-01   1.1358270e-01   1.1374874e-01   1.0221182e-01
   7.6765096e-01   5.0792461e-02   5.0572741e-02   6.5281890e-02   1.2201264e-01   1.2198823e-01   1.2175403e-01   1.2012616e-01   1.1609753e-01   1.0339829e-01   9.9852766e-02   1.0770802e-01   1.1373350e-01   1.1390007e-01   1.0235164e-01
   7.6765096e-01   5.0792461e-02   5.0572741e-02   6.5281890e-02   1.2201264e-01   1.2198823e-01   1.2175403e-01   1.2012616e-01   1.1609753e-01   1.0339829e-01   9.9852766e-02   1.0770802e-01   1.1373350e-01   1.1390007e-01   1.0235164e-01
   7.7068483e-01   5.1057516e-02   5.0836689e-02   6.5551979e-02   1.2219169e-01   1.2216725e-01   1.2193273e-01   1.2030274e-01   1.1626776e-01   1.0354945e-01   9.9996448e-02   1.0785686e-01   1.1388875e-01   1.1405584e-01   1.0249551e-01
   7.7068483e-01   5.1057516e-02   5.0836689e-02   6.5551979e-02   1.2219169e-01   1.2216725e-01   1.2193273e-01   1.2030274e-01   1.1626776e-01   1.0354945e-01   9.9996448e-02   1.0785686e-01   1.1388875e-01   1.1405584e-01   1.0249551e-01
   7.7371870e-01   5.1328368e-02   5.1106407e-02   6.5827063e-02   1.2237010e-01   1.2234563e-01   1.2211079e-01   1.2047873e-01   1.1643788e-01   1.0370166e-01   1.0014156e-01   1.0800725e-01   1.1404559e-01   1.1421320e-01   1.0264087e-01
   7.7371870e-01   5.1328368e-02   5.1106407e-02   6.5827063e-02   1.2237010e-01   1.2234563e-01   1.2211079e-01   1.2047873e-01   1.1643788e-01   1.0370166e-01   1.0014156e-01   1.0800725e-01   1.1404559e-01   1.1421320e-01   1.0264087e-01
   7.7674276e-01   5.1603143e-02   5.1380027e-02   6.6104840e-02   1.2254404e-01   1.2251953e-01   1.2228439e-01   1.2065033e-01   1.1660422e-01   1.0385179e-01   1.0028508e-01   1.0815593e-01   1.1420061e-01   1.1436872e-01   1.0278462e-01
   7.7674276e-01   5.1603143e-02   5.1380027e-02   6.6104840e-02   1.2254404e-01   1.2251953e-01   1.2228439e-01   1.2065033e-01   1.1660422e-01   1.0385179e-01   1.0028508e-01   1.0815593e-01   1.1420061e-01   1.1436872e-01   1.0278462e-01
   7.7976190e-01   5.1881455e-02   5.1657163e-02   6.6384548e-02   1.2271082e-01   1.2268628e-01   1.2245084e-01   1.2081489e-01   1.1676426e-01   1.0399770e-01   1.0042494e-01   1.0830067e-01   1.1435142e-01   1.1452002e-01   1.0292464e-01
   7.7976190e-01   5.1881455e-02   5.1657163e-02   6.6384548e-02   1.2271082e-01   1.2268628e-01   1.2245084e-01   1.2081489e-01   1.1676426e-01   1.0399770e-01   1.0042494e-01   1.0830067e-01   1.1435142e-01   1.1452002e-01   1.0292464e-01
   7.8277614e-01   5.2162710e-02   5.1937224e-02   6.6665262e-02   1.2286788e-01   1.2284331e-01   1.2260759e-01   1.2096988e-01   1.1691555e-01   1.0413738e-01   1.0055920e-01   1.0843938e-01   1.1449584e-01   1.1466489e-01   1.0305894e-01
   7.8277614e-01   5.2162710e-02   5.1937224e-02   6.6665262e-02   1.2286788e-01   1.2284331e-01   1.2260759e-01   1.2096988e-01   1.1691555e-01   1.0413738e-01   1.0055920e-01   1.0843938e-01   1.1449584e-01   1.1466489e-01   1.0305894e-01
   7.8598675e-01   5.2465700e-02   5.2238918e-02   6.6965230e-02   1.2302243e-01   1.2299783e-01   1.2276185e-01   1.2112241e-01   1.1706516e-01   1.0427777e-01   1.0069460e-01   1.0857891e-01   1.1464095e-01   1.1481046e-01   1.0319421e-01
   7.8598675e-01   5.2465700e-02   5.2238918e-02   6.6965230e-02   1.2302243e-01   1.2299783e-01   1.2276185e-01   1.2112241e-01   1.1706516e-01   1.0427777e-01   1.0069460e-01   1.0857891e-01   1.1464095e-01   1.1481046e-01   1.0319421e-01
   7.8898135e-01   5.2751528e-02   5.2523515e-02   6.7245746e-02   1.2315319e-01   1.2312856e-01   1.2289235e-01   1.2125146e-01   1.1719249e-01   1.0439982e-01   1.0081280e-01   1.0870030e-01   1.1476701e-01   1.1493693e-01   1.0331208e-01
   7.8898135e-01   5.2751528e-02   5.2523515e-02   6.7245746e-02   1.2315319e-01   1.2312856e-01   1.2289235e-01   1.2125146e-01   1.1719249e-01   1.0439982e-01   1.0081280e-01   1.0870030e-01   1.1476701e-01   1.1493693e-01   1.0331208e-01
   7.9197104e-01   5.3040428e-02   5.2811164e-02   6.7526806e-02   1.2327000e-01   1.2324534e-01   1.2300892e-01   1.2136672e-01   1.1730709e-01   1.0451264e-01   1.0092259e-01   1.0881264e-01   1.1488347e-01   1.1505376e-01   1.0342136e-01
   7.9197104e-01   5.3040428e-02   5.2811164e-02   6.7526806e-02   1.2327000e-01   1.2324534e-01   1.2300892e-01   1.2136672e-01   1.1730709e-01   1.0451264e-01   1.0092259e-01   1.0881264e-01   1.1488347e-01   1.1505376e-01   1.0342136e-01
   7.9495091e-01   5.3332742e-02   5.3102202e-02   6.7808735e-02   1.2337270e-01   1.2334802e-01   1.2311142e-01   1.2146805e-01   1.1740881e-01   1.0461631e-01   1.0102410e-01   1.0891605e-01   1.1499047e-01   1.1516110e-01   1.0352218e-01
   7.9495091e-01   5.3332742e-02   5.3102202e-02   6.7808735e-02   1.2337270e-01   1.2334802e-01   1.2311142e-01   1.2146805e-01   1.1740881e-01   1.0461631e-01   1.0102410e-01   1.0891605e-01   1.1499047e-01   1.1516110e-01   1.0352218e-01
   7.9792587e-01   5.3630198e-02   5.3398350e-02   6.8093298e-02   1.2346228e-01   1.2343758e-01   1.2320081e-01   1.2155637e-01   1.1749861e-01   1.0471193e-01   1.0111848e-01   1.0901177e-01   1.1508929e-01   1.1526024e-01   1.0361569e-01
   7.9792587e-01   5.3630198e-02   5.3398350e-02   6.8093298e-02   1.2346228e-01   1.2343758e-01   1.2320081e-01   1.2155637e-01   1.1749861e-01   1.0471193e-01   1.0111848e-01   1.0901177e-01   1.1508929e-01   1.1526024e-01   1.0361569e-01
   8.0090083e-01   5.3935016e-02   5.3701820e-02   6.8382824e-02   1.2354042e-01   1.2351571e-01   1.2327878e-01   1.2163335e-01   1.1757811e-01   1.0480127e-01   1.0120750e-01   1.0910170e-01   1.1518194e-01   1.1535320e-01   1.0370374e-01
   8.0090083e-01   5.3935016e-02   5.3701820e-02   6.8382824e-02   1.2354042e-01   1.2351571e-01   1.2327878e-01   1.2163335e-01   1.1757811e-01   1.0480127e-01   1.0120750e-01   1.0910170e-01   1.1518194e-01   1.1535320e-01   1.0370374e-01
   8.0406726e-01   5.4270057e-02   5.4035372e-02   6.8699186e-02   1.2361369e-01   1.2358896e-01   1.2335188e-01   1.2170541e-01   1.1765396e-01   1.0489206e-01   1.0129898e-01   1.0919390e-01   1.1527678e-01   1.1544833e-01   1.0379414e-01
   8.0406726e-01   5.4270057e-02   5.4035372e-02   6.8699186e-02   1.2361369e-01   1.2358896e-01   1.2335188e-01   1.2170541e-01   1.1765396e-01   1.0489206e-01   1.0129898e-01   1.0919390e-01   1.1527678e-01   1.1544833e-01   1.0379414e-01
   8.0703731e-01   5.4597163e-02   5.4361019e-02   6.9006823e-02   1.2367655e-01   1.2365179e-01   1.2341457e-01   1.2176709e-01   1.1772015e-01   1.0497643e-01   1.0138498e-01   1.0928057e-01   1.1536588e-01   1.1553769e-01   1.0387916e-01
   8.0703731e-01   5.4597163e-02   5.4361019e-02   6.9006823e-02   1.2367655e-01   1.2365179e-01   1.2341457e-01   1.2176709e-01   1.1772015e-01   1.0497643e-01   1.0138498e-01   1.0928057e-01   1.1536588e-01   1.1553769e-01   1.0387916e-01
   8.1000736e-01   5.4940043e-02   5.4702366e-02   6.9328727e-02   1.2373792e-01   1.2371314e-01   1.2347577e-01   1.2182717e-01   1.1778556e-01   1.0506397e-01   1.0147507e-01   1.0937166e-01   1.1545956e-01   1.1563162e-01   1.0396841e-01
   8.1000736e-01   5.4940043e-02   5.4702366e-02   6.9328727e-02   1.2373792e-01   1.2371314e-01   1.2347577e-01   1.2182717e-01   1.1778556e-01   1.0506397e-01   1.0147507e-01   1.0937166e-01   1.1545956e-01   1.1563162e-01   1.0396841e-01
   8.1297251e-01   5.5301883e-02   5.5062588e-02   6.9668556e-02   1.2380268e-01   1.2377788e-01   1.2354033e-01   1.2189042e-01   1.1785481e-01   1.0515908e-01   1.0157364e-01   1.0947190e-01   1.1556283e-01   1.1573515e-01   1.0406640e-01
   8.1297251e-01   5.5301883e-02   5.5062588e-02   6.9668556e-02   1.2380268e-01   1.2377788e-01   1.2354033e-01   1.2189042e-01   1.1785481e-01   1.0515908e-01   1.0157364e-01   1.0947190e-01   1.1556283e-01   1.1573515e-01   1.0406640e-01
   8.1594256e-01   5.5688201e-02   5.5447180e-02   7.0032250e-02   1.2387689e-01   1.2385207e-01   1.2361430e-01   1.2196279e-01   1.1793370e-01   1.0526739e-01   1.0168628e-01   1.0958730e-01   1.1568203e-01   1.1585461e-01   1.0417886e-01
   8.1594256e-01   5.5688201e-02   5.5447180e-02   7.0032250e-02   1.2387689e-01   1.2385207e-01   1.2361430e-01   1.2196279e-01   1.1793370e-01   1.0526739e-01   1.0168628e-01   1.0958730e-01   1.1568203e-01   1.1585461e-01   1.0417886e-01
   8.1890771e-01   5.6102547e-02   5.5859682e-02   7.0423981e-02   1.2396698e-01   1.2394212e-01   1.2370410e-01   1.2205058e-01   1.1802830e-01   1.0539456e-01   1.0181857e-01   1.0972391e-01   1.1582352e-01   1.1599637e-01   1.0431153e-01
   8.1890771e-01   5.6102547e-02   5.5859682e-02   7.0423981e-02   1.2396698e-01   1.2394212e-01   1.2370410e-01   1.2205058e-01   1.1802830e-01   1.0539456e-01   1.0181857e-01   1.0972391e-01   1.1582352e-01   1.1599637e-01   1.0431153e-01
   8.2207413e-01   5.6582681e-02   5.6337690e-02   7.0880589e-02   1.2408931e-01   1.2406442e-01   1.2382604e-01   1.2216980e-01   1.1815485e-01   1.0555891e-01   1.0198920e-01   1.0990143e-01   1.1600792e-01   1.1618110e-01   1.0448337e-01
   8.2207413e-01   5.6582681e-02   5.6337690e-02   7.0880589e-02   1.2408931e-01   1.2406442e-01   1.2382604e-01   1.2216980e-01   1.1815485e-01   1.0555891e-01   1.0198920e-01   1.0990143e-01   1.1600792e-01   1.1618110e-01   1.0448337e-01
   8.2504418e-01   5.7074603e-02   5.6827450e-02   7.1351674e-02   1.2423742e-01   1.2421248e-01   1.2397367e-01   1.2231420e-01   1.1830588e-01   1.0574770e-01   1.0218451e-01   1.1010597e-01   1.1622091e-01   1.1639444e-01   1.0468076e-01
   8.2504418e-01   5.7074603e-02   5.6827450e-02   7.1351674e-02   1.2423742e-01   1.2421248e-01   1.2397367e-01   1.2231420e-01   1.1830588e-01   1.0574770e-01   1.0218451e-01   1.1010597e-01   1.1622091e-01   1.1639444e-01   1.0468076e-01
   8.2800933e-01   5.7612359e-02   5.7362863e-02   7.1870449e-02   1.2442686e-01   1.2440186e-01   1.2416251e-01   1.2249900e-01   1.1849672e-01   1.0597780e-01   1.0242162e-01   1.1035557e-01   1.1648136e-01   1.1665528e-01   1.0492107e-01
   8.2800933e-01   5.7612359e-02   5.7362863e-02   7.1870449e-02   1.2442686e-01   1.2440186e-01   1.2416251e-01   1.2249900e-01   1.1849672e-01   1.0597780e-01   1.0242162e-01   1.1035557e-01   1.1648136e-01   1.1665528e-01   1.0492107e-01
   8.3097938e-01   5.8204608e-02   5.7952561e-02   7.2446130e-02   1.2466819e-01   1.2464311e-01   1.2440310e-01   1.2273455e-01   1.1873739e-01   1.0625864e-01   1.0270980e-01   1.1066020e-01   1.1679976e-01   1.1697415e-01   1.0521378e-01
   8.3097938e-01   5.8204608e-02   5.7952561e-02   7.2446130e-02   1.2466819e-01   1.2464311e-01   1.2440310e-01   1.2273455e-01   1.1873739e-01   1.0625864e-01   1.0270980e-01   1.1066020e-01   1.1679976e-01   1.1697415e-01   1.0521378e-01
   8.3394944e-01   5.8857873e-02   5.8603045e-02   7.3085875e-02   1.2497184e-01   1.2494668e-01   1.2470584e-01   1.2303110e-01   1.1903768e-01   1.0659910e-01   1.0305775e-01   1.1102922e-01   1.1718599e-01   1.1736092e-01   1.0556780e-01
   8.3394944e-01   5.8857873e-02   5.8603045e-02   7.3085875e-02   1.2497184e-01   1.2494668e-01   1.2470584e-01   1.2303110e-01   1.1903768e-01   1.0659910e-01   1.0305775e-01   1.1102922e-01   1.1718599e-01   1.1736092e-01   1.0556780e-01
   8.3691949e-01   5.9580000e-02   5.9322141e-02   7.3798105e-02   1.2534926e-01   1.2532399e-01   1.2508213e-01   1.2339986e-01   1.1940835e-01   1.0700896e-01   1.0347500e-01   1.1147290e-01   1.1765086e-01   1.1782644e-01   1.0599290e-01
   8.3691949e-01   5.9580000e-02   5.9322141e-02   7.3798105e-02   1.2534926e-01   1.2532399e-01   1.2508213e-01   1.2339986e-01   1.1940835e-01   1.0700896e-01   1.0347500e-01   1.1147290e-01   1.1765086e-01   1.1782644e-01   1.0599290e-01
   8.4009082e-01   6.0436484e-02   6.0175088e-02   7.4648622e-02   1.2584738e-01   1.2582197e-01   1.2557879e-01   1.2388676e-01   1.1989466e-01   1.0753484e-01   1.0400836e-01   1.1204122e-01   1.1824689e-01   1.1842326e-01   1.0653684e-01
   8.4009082e-01   6.0436484e-02   6.0175088e-02   7.4648622e-02   1.2584738e-01   1.2582197e-01   1.2557879e-01   1.2388676e-01   1.1989466e-01   1.0753484e-01   1.0400836e-01   1.1204122e-01   1.1824689e-01   1.1842326e-01   1.0653684e-01
   8.4306578e-01   6.1329468e-02   6.1064453e-02   7.5540830e-02   1.2641756e-01   1.2639199e-01   1.2614732e-01   1.2444430e-01   1.2044858e-01   1.0812244e-01   1.0460225e-01   1.1267506e-01   1.1891212e-01   1.1908937e-01   1.0714296e-01
   8.4306578e-01   6.1329468e-02   6.1064453e-02   7.5540830e-02   1.2641756e-01   1.2639199e-01   1.2614732e-01   1.2444430e-01   1.2044858e-01   1.0812244e-01   1.0460225e-01   1.1267506e-01   1.1891212e-01   1.1908937e-01   1.0714296e-01
   8.4604075e-01   6.2318672e-02   6.2049724e-02   7.6534338e-02   1.2710119e-01   1.2707544e-01   1.2682899e-01   1.2511296e-01   1.2110999e-01   1.0881284e-01   1.0529786e-01   1.1341837e-01   1.1969268e-01   1.1987095e-01   1.0785327e-01
   8.4604075e-01   6.2318672e-02   6.2049724e-02   7.6534338e-02   1.2710119e-01   1.2707544e-01   1.2682899e-01   1.2511296e-01   1.2110999e-01   1.0881284e-01   1.0529786e-01   1.1341837e-01   1.1969268e-01   1.1987095e-01   1.0785327e-01
   8.4902553e-01   6.3417734e-02   6.3144512e-02   7.7643150e-02   1.2791534e-01   1.2788937e-01   1.2764082e-01   1.2590946e-01   1.2189489e-01   1.0962061e-01   1.0610934e-01   1.1428633e-01   1.2060455e-01   1.2078401e-01   1.0868223e-01
   8.4902553e-01   6.3417734e-02   6.3144512e-02   7.7643150e-02   1.2791534e-01   1.2788937e-01   1.2764082e-01   1.2590946e-01   1.2189489e-01   1.0962061e-01   1.0610934e-01   1.1428633e-01   1.2060455e-01   1.2078401e-01   1.0868223e-01
   8.5201522e-01   6.4636109e-02   6.4358261e-02   7.8876978e-02   1.2887449e-01   1.2884827e-01   1.2859726e-01   1.2684803e-01   1.2281671e-01   1.1055751e-01   1.0704795e-01   1.1529099e-01   1.2166046e-01   1.2184127e-01   1.0964130e-01
   8.5201522e-01   6.4636109e-02   6.4358261e-02   7.8876978e-02   1.2887449e-01   1.2884827e-01   1.2859726e-01   1.2684803e-01   1.2281671e-01   1.1055751e-01   1.0704795e-01   1.1529099e-01   1.2166046e-01   1.2184127e-01   1.0964130e-01
   8.5500491e-01   6.5983127e-02   6.5700297e-02   8.0245266e-02   1.2999289e-01   1.2996638e-01   1.2971252e-01   1.2794261e-01   1.2388862e-01   1.1163492e-01   1.0812455e-01   1.1644398e-01   1.2287263e-01   1.2305500e-01   1.1074153e-01
   8.5500491e-01   6.5983127e-02   6.5700297e-02   8.0245266e-02   1.2999289e-01   1.2996638e-01   1.2971252e-01   1.2794261e-01   1.2388862e-01   1.1163492e-01   1.0812455e-01   1.1644398e-01   1.2287263e-01   1.2305500e-01   1.1074153e-01
   8.5820569e-01   6.7581044e-02   6.7292480e-02   8.1872415e-02   1.3138488e-01   1.3135800e-01   1.3110062e-01   1.2930516e-01   1.2521934e-01   1.1295884e-01   1.0944413e-01   1.1785778e-01   1.2435940e-01   1.2454366e-01   1.1209016e-01
   8.5820569e-01   6.7581044e-02   6.7292480e-02   8.1872415e-02   1.3138488e-01   1.3135800e-01   1.3110062e-01   1.2930516e-01   1.2521934e-01   1.1295884e-01   1.0944413e-01   1.1785778e-01   1.2435940e-01   1.2454366e-01   1.1209016e-01
   8.6120520e-01   6.9237787e-02   6.8943473e-02   8.3562489e-02   1.3288947e-01   1.3286220e-01   1.3260104e-01   1.3077814e-01   1.2665444e-01   1.1437361e-01   1.1085088e-01   1.1936543e-01   1.2594520e-01   1.2613147e-01   1.1352789e-01
   8.6120520e-01   6.9237787e-02   6.8943473e-02   8.3562489e-02   1.3288947e-01   1.3286220e-01   1.3260104e-01   1.3077814e-01   1.2665444e-01   1.1437361e-01   1.1085088e-01   1.1936543e-01   1.2594520e-01   1.2613147e-01   1.1352789e-01
   8.6421453e-01   7.1068321e-02   7.0767874e-02   8.5431970e-02   1.3461101e-01   1.3458329e-01   1.3431783e-01   1.3246371e-01   1.2829320e-01   1.1597633e-01   1.1244102e-01   1.2106993e-01   1.2773836e-01   1.2792689e-01   1.1515295e-01
   8.6421453e-01   7.1068321e-02   7.0767874e-02   8.5431970e-02   1.3461101e-01   1.3458329e-01   1.3431783e-01   1.3246371e-01   1.2829320e-01   1.1597633e-01   1.1244102e-01   1.2106993e-01   1.2773836e-01   1.2792689e-01   1.1515295e-01
   8.6721895e-01   7.3078061e-02   7.2771134e-02   8.7485688e-02   1.3655897e-01   1.3653075e-01   1.3626044e-01   1.3437118e-01   1.3014416e-01   1.1777360e-01   1.1422048e-01   1.2297756e-01   1.2974550e-01   1.2993655e-01   1.1697128e-01
   8.6721895e-01   7.3078061e-02   7.2771134e-02   8.7485688e-02   1.3655897e-01   1.3653075e-01   1.3626044e-01   1.3437118e-01   1.3014416e-01   1.1777360e-01   1.1422048e-01   1.2297756e-01   1.2974550e-01   1.2993655e-01   1.1697128e-01
   8.7022828e-01   7.5288431e-02   7.4974675e-02   8.9744652e-02   1.3875743e-01   1.3872865e-01   1.3845290e-01   1.3652420e-01   1.3222977e-01   1.1978562e-01   1.1620860e-01   1.2510897e-01   1.3198834e-01   1.3218220e-01   1.1900253e-01
   8.7022828e-01   7.5288431e-02   7.4974675e-02   8.9744652e-02   1.3875743e-01   1.3872865e-01   1.3845290e-01   1.3652420e-01   1.3222977e-01   1.1978562e-01   1.1620860e-01   1.2510897e-01   1.3198834e-01   1.3218220e-01   1.1900253e-01
   8.7323270e-01   7.7708009e-02   7.7387115e-02   9.2216568e-02   1.4121716e-01   1.4118776e-01   1.4090596e-01   1.3893336e-01   1.3455987e-01   1.2202035e-01   1.1841267e-01   1.2747184e-01   1.3447497e-01   1.3467192e-01   1.2125400e-01
   8.7323270e-01   7.7708009e-02   7.7387115e-02   9.2216568e-02   1.4121716e-01   1.4118776e-01   1.4090596e-01   1.3893336e-01   1.3455987e-01   1.2202035e-01   1.1841267e-01   1.2747184e-01   1.3447497e-01   1.3467192e-01   1.2125400e-01
   8.7623220e-01   8.0352556e-02   8.0024244e-02   9.4916305e-02   1.4395498e-01   1.4392489e-01   1.4363640e-01   1.4161521e-01   1.3715009e-01   1.2449150e-01   1.2084562e-01   1.3007991e-01   1.3721984e-01   1.3742019e-01   1.2373874e-01
   8.7623220e-01   8.0352556e-02   8.0024244e-02   9.4916305e-02   1.4395498e-01   1.4392489e-01   1.4363640e-01   1.4161521e-01   1.3715009e-01   1.2449150e-01   1.2084562e-01   1.3007991e-01   1.3721984e-01   1.3742019e-01   1.2373874e-01
   8.7942808e-01   8.3442152e-02   8.3105654e-02   9.8066777e-02   1.4720281e-01   1.4717191e-01   1.4687553e-01   1.4479708e-01   1.4021930e-01   1.2740538e-01   1.2370957e-01   1.3314965e-01   1.4045078e-01   1.4065511e-01   1.2666292e-01
   8.7942808e-01   8.3442152e-02   8.3105654e-02   9.8066777e-02   1.4720281e-01   1.4717191e-01   1.4687553e-01   1.4479708e-01   1.4021930e-01   1.2740538e-01   1.2370957e-01   1.3314965e-01   1.4045078e-01   1.4065511e-01   1.2666292e-01
   8.8241777e-01   8.6606708e-02   8.6262330e-02   1.0128897e-01   1.5056958e-01   1.5053783e-01   1.5023334e-01   1.4809593e-01   1.4339779e-01   1.3041003e-01   1.2665806e-01   1.3630954e-01   1.4377673e-01   1.4398514e-01   1.2967261e-01
   8.8241777e-01   8.6606708e-02   8.6262330e-02   1.0128897e-01   1.5056958e-01   1.5053783e-01   1.5023334e-01   1.4809593e-01   1.4339779e-01   1.3041003e-01   1.2665806e-01   1.3630954e-01   1.4377673e-01   1.4398514e-01   1.2967261e-01
   8.8540255e-01   9.0051678e-02   8.9699265e-02   1.0479077e-01   1.5426670e-01   1.5423404e-01   1.5392072e-01   1.5171905e-01   1.4688546e-01   1.3369485e-01   1.2987691e-01   1.3975857e-01   1.4740714e-01   1.4761998e-01   1.3295737e-01
   8.8540255e-01   9.0051678e-02   8.9699265e-02   1.0479077e-01   1.5426670e-01   1.5423404e-01   1.5392072e-01   1.5171905e-01   1.4688546e-01   1.3369485e-01   1.2987691e-01   1.3975857e-01   1.4740714e-01   1.4761998e-01   1.3295737e-01
   8.8837752e-01   9.3791470e-02   9.3430930e-02   1.0858503e-01   1.5830465e-01   1.5827100e-01   1.5794811e-01   1.5567683e-01   1.5069231e-01   1.3726881e-01   1.3337457e-01   1.4350560e-01   1.5135129e-01   1.5156891e-01   1.3652558e-01
   8.8837752e-01   9.3791470e-02   9.3430930e-02   1.0858503e-01   1.5830465e-01   1.5827100e-01   1.5794811e-01   1.5567683e-01   1.5069231e-01   1.3726881e-01   1.3337457e-01   1.4350560e-01   1.5135129e-01   1.5156891e-01   1.3652558e-01
   8.9134757e-01   9.7853869e-02   9.7485158e-02   1.1269805e-01   1.6270694e-01   1.6267222e-01   1.6233900e-01   1.5999253e-01   1.5484082e-01   1.4115281e-01   1.3717117e-01   1.4757201e-01   1.5563167e-01   1.5585445e-01   1.4039759e-01
   8.9134757e-01   9.7853869e-02   9.7485158e-02   1.1269805e-01   1.6270694e-01   1.6267222e-01   1.6233900e-01   1.5999253e-01   1.5484082e-01   1.4115281e-01   1.3717117e-01   1.4757201e-01   1.5563167e-01   1.5585445e-01   1.4039759e-01
   8.9430290e-01   1.0224782e-01   1.0187098e-01   1.1713691e-01   1.6747531e-01   1.6743944e-01   1.6709515e-01   1.6466807e-01   1.5933307e-01   1.4534890e-01   1.4126854e-01   1.5195953e-01   1.6025006e-01   1.6047838e-01   1.4457502e-01
   8.9430290e-01   1.0224782e-01   1.0187098e-01   1.1713691e-01   1.6747531e-01   1.6743944e-01   1.6709515e-01   1.6466807e-01   1.5933307e-01   1.4534890e-01   1.4126854e-01   1.5195953e-01   1.6025006e-01   1.6047838e-01   1.4457502e-01
   8.9744968e-01   1.0734327e-01   1.0695785e-01   1.2227215e-01   1.7300132e-01   1.7296414e-01   1.7260717e-01   1.7008776e-01   1.6453854e-01   1.5020172e-01   1.4600266e-01   1.5702759e-01   1.6558478e-01   1.6581946e-01   1.4940004e-01
   8.9744968e-01   1.0734327e-01   1.0695785e-01   1.2227215e-01   1.7300132e-01   1.7296414e-01   1.7260717e-01   1.7008776e-01   1.6453854e-01   1.5020172e-01   1.4600266e-01   1.5702759e-01   1.6558478e-01   1.6581946e-01   1.4940004e-01
   9.0039028e-01   1.1252499e-01   1.1213169e-01   1.2748156e-01   1.7860651e-01   1.7856801e-01   1.7819834e-01   1.7558648e-01   1.6981898e-01   1.5511692e-01   1.5079368e-01   1.6215520e-01   1.7098215e-01   1.7122321e-01   1.5428141e-01
   9.0039028e-01   1.1252499e-01   1.1213169e-01   1.2748156e-01   1.7860651e-01   1.7856801e-01   1.7819834e-01   1.7558648e-01   1.6981898e-01   1.5511692e-01   1.5079368e-01   1.6215520e-01   1.7098215e-01   1.7122321e-01   1.5428141e-01
   9.0332597e-01   1.1813604e-01   1.1773508e-01   1.3310907e-01   1.8465110e-01   1.8461121e-01   1.8422802e-01   1.8151781e-01   1.7551475e-01   1.6041295e-01   1.5595244e-01   1.6767494e-01   1.7679218e-01   1.7704008e-01   1.5953574e-01
   9.0332597e-01   1.1813604e-01   1.1773508e-01   1.3310907e-01   1.8465110e-01   1.8461121e-01   1.8422802e-01   1.8151781e-01   1.7551475e-01   1.6041295e-01   1.5595244e-01   1.6767494e-01   1.7679218e-01   1.7704008e-01   1.5953574e-01
   9.0624693e-01   1.2418813e-01   1.2377983e-01   1.3916441e-01   1.9113483e-01   1.9109346e-01   1.9069597e-01   1.8788184e-01   1.8162678e-01   1.6609194e-01   1.6148118e-01   1.7358895e-01   1.8301711e-01   1.8327228e-01   1.6516506e-01
   9.0624693e-01   1.2418813e-01   1.2377983e-01   1.3916441e-01   1.9113483e-01   1.9109346e-01   1.9069597e-01   1.8788184e-01   1.8162678e-01   1.6609194e-01   1.6148118e-01   1.7358895e-01   1.8301711e-01   1.8327228e-01   1.6516506e-01
   9.0915317e-01   1.3071160e-01   1.3029634e-01   1.4567605e-01   1.9807670e-01   1.9803377e-01   1.9762121e-01   1.9469757e-01   1.8817437e-01   1.7217331e-01   1.6739910e-01   1.7991754e-01   1.8967829e-01   1.8994120e-01   1.7118867e-01
   9.0915317e-01   1.3071160e-01   1.3029634e-01   1.4567605e-01   1.9807670e-01   1.9803377e-01   1.9762121e-01   1.9469757e-01   1.8817437e-01   1.7217331e-01   1.6739910e-01   1.7991754e-01   1.8967829e-01   1.8994120e-01   1.7118867e-01
   9.1204958e-01   1.3775131e-01   1.3732955e-01   1.5268697e-01   2.0551027e-01   2.0546569e-01   2.0503724e-01   2.0199833e-01   1.9519073e-01   1.7868971e-01   1.7373830e-01   1.8669484e-01   1.9681158e-01   1.9708272e-01   1.7763902e-01
   9.1204958e-01   1.3775131e-01   1.3732955e-01   1.5268697e-01   2.0551027e-01   2.0546569e-01   2.0503724e-01   2.0199833e-01   1.9519073e-01   1.7868971e-01   1.7373830e-01   1.8669484e-01   1.9681158e-01   1.9708272e-01   1.7763902e-01
   9.1513255e-01   1.4588373e-01   1.4545560e-01   1.6076774e-01   2.1402196e-01   2.1397552e-01   2.1352918e-01   2.1036076e-01   2.0323184e-01   1.8615972e-01   1.8100360e-01   1.9446007e-01   2.0498449e-01   2.0526501e-01   1.8502929e-01
   9.1513255e-01   1.4588373e-01   1.4545560e-01   1.6076774e-01   2.1402196e-01   2.1397552e-01   2.1352918e-01   2.1036076e-01   2.0323184e-01   1.8615972e-01   1.8100360e-01   1.9446007e-01   2.0498449e-01   2.0526501e-01   1.8502929e-01
   9.1802405e-01   1.5415994e-01   1.5372644e-01   1.6897363e-01   2.2260200e-01   2.2255372e-01   2.2208967e-01   2.1879330e-01   2.1134588e-01   1.9370157e-01   1.8833791e-01   2.0229694e-01   2.1323257e-01   2.1352249e-01   1.9248737e-01
   9.1802405e-01   1.5415994e-01   1.5372644e-01   1.6897363e-01   2.2260200e-01   2.2255372e-01   2.2208967e-01   2.1879330e-01   2.1134588e-01   1.9370157e-01   1.8833791e-01   2.0229694e-01   2.1323257e-01   2.1352249e-01   1.9248737e-01
   9.2091065e-01   1.6310065e-01   1.6266244e-01   1.7782091e-01   2.3178131e-01   2.3173111e-01   2.3124844e-01   2.2781795e-01   2.2003645e-01   2.0178554e-01   1.9619928e-01   2.1069479e-01   2.2207084e-01   2.2237077e-01   2.0047899e-01
   9.2091065e-01   1.6310065e-01   1.6266244e-01   1.7782091e-01   2.3178131e-01   2.3173111e-01   2.3124844e-01   2.2781795e-01   2.2003645e-01   2.0178554e-01   1.9619928e-01   2.1069479e-01   2.2207084e-01   2.2237077e-01   2.0047899e-01
   9.2245214e-01   1.6817171e-01   1.6773129e-01   1.8283189e-01   2.3694822e-01   2.3689694e-01   2.3640395e-01   2.3289917e-01   2.2493281e-01   2.0634350e-01   2.0063189e-01   2.1542899e-01   2.2705321e-01   2.2735876e-01   2.0498403e-01
   9.2245214e-01   1.6817171e-01   1.6773129e-01   1.8283189e-01   2.3694822e-01   2.3689694e-01   2.3640395e-01   2.3289917e-01   2.2493281e-01   2.0634350e-01   2.0063189e-01   2.1542899e-01   2.2705321e-01   2.2735876e-01   2.0498403e-01
   9.2534855e-01   1.7829694e-01   1.7785297e-01   1.9282369e-01   2.4718420e-01   2.4713083e-01   2.4661768e-01   2.4296822e-01   2.3464266e-01   2.1539017e-01   2.0943059e-01   2.2482453e-01   2.3694107e-01   2.3725771e-01   2.1392451e-01
   9.2534855e-01   1.7829694e-01   1.7785297e-01   1.9282369e-01   2.4718420e-01   2.4713083e-01   2.4661768e-01   2.4296822e-01   2.3464266e-01   2.1539017e-01   2.0943059e-01   2.2482453e-01   2.3694107e-01   2.3725771e-01   2.1392451e-01
   9.2824988e-01   1.8927397e-01   1.8882732e-01   2.0363862e-01   2.5816830e-01   2.5811272e-01   2.5757834e-01   2.5377711e-01   2.4507670e-01   2.2512411e-01   2.1889935e-01   2.3493316e-01   2.4757908e-01   2.4790760e-01   2.2354318e-01
   9.2824988e-01   1.8927397e-01   1.8882732e-01   2.0363862e-01   2.5816830e-01   2.5811272e-01   2.5757834e-01   2.5377711e-01   2.4507670e-01   2.2512411e-01   2.1889935e-01   2.3493316e-01   2.4757908e-01   2.4790760e-01   2.2354318e-01
   9.3115120e-01   2.0115447e-01   2.0070609e-01   2.1532665e-01   2.6993607e-01   2.6987818e-01   2.6932150e-01   2.6536140e-01   2.5627166e-01   2.3558296e-01   2.2907567e-01   2.4579465e-01   2.5900908e-01   2.5935029e-01   2.3387785e-01
   9.3115120e-01   2.0115447e-01   2.0070609e-01   2.1532665e-01   2.6993607e-01   2.6987818e-01   2.6932150e-01   2.6536140e-01   2.5627166e-01   2.3558296e-01   2.2907567e-01   2.4579465e-01   2.5900908e-01   2.5935029e-01   2.3387785e-01
   9.3270741e-01   2.0792452e-01   2.0747563e-01   2.2198035e-01   2.7659076e-01   2.7653159e-01   2.7596248e-01   2.7191416e-01   2.6260983e-01   2.4151137e-01   2.3484517e-01   2.5195155e-01   2.6548811e-01   2.6583649e-01   2.3973596e-01
   9.3270741e-01   2.0792452e-01   2.0747563e-01   2.2198035e-01   2.7659076e-01   2.7653159e-01   2.7596248e-01   2.7191416e-01   2.6260983e-01   2.4151137e-01   2.3484517e-01   2.5195155e-01   2.6548811e-01   2.6583649e-01   2.3973596e-01
   9.3561856e-01   2.2138511e-01   2.2093612e-01   2.3519761e-01   2.8972227e-01   2.8966059e-01   2.8906734e-01   2.8484813e-01   2.7513194e-01   2.5323877e-01   2.4626097e-01   2.6413188e-01   2.7830547e-01   2.7866797e-01   2.5132490e-01
   9.3561856e-01   2.2138511e-01   2.2093612e-01   2.3519761e-01   2.8972227e-01   2.8966059e-01   2.8906734e-01   2.8484813e-01   2.7513194e-01   2.5323877e-01   2.4626097e-01   2.6413188e-01   2.7830547e-01   2.7866797e-01   2.5132490e-01
   9.3853461e-01   2.3597920e-01   2.3553128e-01   2.4951313e-01   3.0382521e-01   3.0376088e-01   3.0314220e-01   2.9874384e-01   2.8860201e-01   2.6587547e-01   2.5856618e-01   2.7725851e-01   2.9211827e-01   2.9249592e-01   2.6381378e-01
   9.3853461e-01   2.3597920e-01   2.3553128e-01   2.4951313e-01   3.0382521e-01   3.0376088e-01   3.0314220e-01   2.9874384e-01   2.8860201e-01   2.6587547e-01   2.5856618e-01   2.7725851e-01   2.9211827e-01   2.9249592e-01   2.6381378e-01
   9.4009573e-01   2.4427971e-01   2.4383288e-01   2.5764969e-01   3.1179086e-01   3.1172506e-01   3.1109223e-01   3.0659452e-01   2.9621964e-01   2.7303139e-01   2.6553634e-01   2.8469284e-01   2.9994108e-01   3.0032728e-01   2.7088676e-01
   9.4009573e-01   2.4427971e-01   2.4383288e-01   2.5764969e-01   3.1179086e-01   3.1172506e-01   3.1109223e-01   3.0659452e-01   2.9621964e-01   2.7303139e-01   2.6553634e-01   2.8469284e-01   2.9994108e-01   3.0032728e-01   2.7088676e-01
   9.4302160e-01   2.6081336e-01   2.6036957e-01   2.7384745e-01   3.2755170e-01   3.2748304e-01   3.2682261e-01   3.2213195e-01   3.1131091e-01   2.8722751e-01   2.7936807e-01   2.9944358e-01   3.1546235e-01   3.1586547e-01   2.8492022e-01
   9.4302160e-01   2.6081336e-01   2.6036957e-01   2.7384745e-01   3.2755170e-01   3.2748304e-01   3.2682261e-01   3.2213195e-01   3.1131091e-01   2.8722751e-01   2.7936807e-01   2.9944358e-01   3.1546235e-01   3.1586547e-01   2.8492022e-01
   9.4595238e-01   2.7873623e-01   2.7829690e-01   2.9139561e-01   3.4449777e-01   3.4442608e-01   3.4373652e-01   3.3884326e-01   3.2756352e-01   3.0254360e-01   2.9429693e-01   3.1536157e-01   3.3221148e-01   3.3263279e-01   3.0006372e-01
   9.4595238e-01   2.7873623e-01   2.7829690e-01   2.9139561e-01   3.4449777e-01   3.4442608e-01   3.4373652e-01   3.3884326e-01   3.2756352e-01   3.0254360e-01   2.9429693e-01   3.1536157e-01   3.3221148e-01   3.3263279e-01   3.0006372e-01
   9.4751841e-01   2.8890800e-01   2.8847164e-01   3.0135116e-01   3.5405930e-01   3.5398592e-01   3.5328016e-01   3.4827458e-01   3.3674507e-01   3.1120793e-01   3.0274480e-01   3.2436803e-01   3.4168806e-01   3.4211964e-01   3.0863180e-01
   9.4751841e-01   2.8890800e-01   2.8847164e-01   3.0135116e-01   3.5405930e-01   3.5398592e-01   3.5328016e-01   3.4827458e-01   3.3674507e-01   3.1120793e-01   3.0274480e-01   3.2436803e-01   3.4168806e-01   3.4211964e-01   3.0863180e-01
   9.5045901e-01   3.0919942e-01   3.0876987e-01   3.2120615e-01   3.7302948e-01   3.7295280e-01   3.7221529e-01   3.6699075e-01   3.5498371e-01   3.2844275e-01   3.1955423e-01   3.4228681e-01   3.6054190e-01   3.6099386e-01   3.2567805e-01
   9.5045901e-01   3.0919942e-01   3.0876987e-01   3.2120615e-01   3.7302948e-01   3.7295280e-01   3.7221529e-01   3.6699075e-01   3.5498371e-01   3.2844275e-01   3.1955423e-01   3.4228681e-01   3.6054190e-01   3.6099386e-01   3.2567805e-01
   9.5339961e-01   3.3114436e-01   3.3072324e-01   3.4267466e-01   3.9341282e-01   3.9333265e-01   3.9256160e-01   3.8710687e-01   3.7461145e-01   3.4702259e-01   3.3768268e-01   3.6160886e-01   3.8087189e-01   3.8134575e-01   3.4405878e-01
   9.5339961e-01   3.3114436e-01   3.3072324e-01   3.4267466e-01   3.9341282e-01   3.9333265e-01   3.9256160e-01   3.8710687e-01   3.7461145e-01   3.4702259e-01   3.3768268e-01   3.6160886e-01   3.8087189e-01   3.8134575e-01   3.4405878e-01
   9.5634512e-01   3.5490610e-01   3.5449516e-01   3.6591906e-01   4.1535664e-01   4.1527277e-01   4.1446615e-01   4.0876869e-01   3.9577349e-01   3.6708868e-01   3.5726878e-01   3.8248176e-01   4.0283331e-01   4.0333078e-01   3.6391434e-01
   9.5634512e-01   3.5490610e-01   3.5449516e-01   3.6591906e-01   4.1535664e-01   4.1527277e-01   4.1446615e-01   4.0876869e-01   3.9577349e-01   3.6708868e-01   3.5726878e-01   3.8248176e-01   4.0283331e-01   4.0333078e-01   3.6391434e-01
   9.5792096e-01   3.6839456e-01   3.6798980e-01   3.7911438e-01   4.2776413e-01   4.2767819e-01   4.2685168e-01   4.2101903e-01   4.0775213e-01   3.7846114e-01   3.6837235e-01   3.9431371e-01   4.1528215e-01   4.1579300e-01   3.7516941e-01
   9.5792096e-01   3.6839456e-01   3.6798980e-01   3.7911438e-01   4.2776413e-01   4.2767819e-01   4.2685168e-01   4.2101903e-01   4.0775213e-01   3.7846114e-01   3.6837235e-01   3.9431371e-01   4.1528215e-01   4.1579300e-01   3.7516941e-01
   9.6087138e-01   3.9518948e-01   3.9479775e-01   4.0533020e-01   4.5232497e-01   4.5223498e-01   4.5136949e-01   4.4527303e-01   4.3148938e-01   4.0102448e-01   3.9040824e-01   4.1779306e-01   4.3998544e-01   4.4052276e-01   3.9750362e-01
   9.6087138e-01   3.9518948e-01   3.9479775e-01   4.0533020e-01   4.5232497e-01   4.5223498e-01   4.5136949e-01   4.4527303e-01   4.3148938e-01   4.0102448e-01   3.9040824e-01   4.1779306e-01   4.3998544e-01   4.4052276e-01   3.9750362e-01
   9.6381689e-01   4.2406004e-01   4.2368328e-01   4.3358415e-01   4.7868355e-01   4.7858925e-01   4.7768245e-01   4.7130771e-01   4.5699759e-01   4.2530755e-01   4.1413162e-01   4.4306777e-01   4.6657737e-01   4.6714315e-01   4.2154512e-01
   9.6381689e-01   4.2406004e-01   4.2368328e-01   4.3358415e-01   4.7868355e-01   4.7858925e-01   4.7768245e-01   4.7130771e-01   4.5699759e-01   4.2530755e-01   4.1413162e-01   4.4306777e-01   4.6657737e-01   4.6714315e-01   4.2154512e-01
   9.6539273e-01   4.4042479e-01   4.4005689e-01   4.4960370e-01   4.9358580e-01   4.9348909e-01   4.9255912e-01   4.8602896e-01   4.7143277e-01   4.3906432e-01   4.2757456e-01   4.5738870e-01   4.8164453e-01   4.8222643e-01   4.3516710e-01
   9.6539273e-01   4.4042479e-01   4.4005689e-01   4.4960370e-01   4.9358580e-01   4.9348909e-01   4.9255912e-01   4.8602896e-01   4.7143277e-01   4.3906432e-01   4.2757456e-01   4.5738870e-01   4.8164453e-01   4.8222643e-01   4.3516710e-01
   9.6833824e-01   4.7282534e-01   4.7247561e-01   4.8133151e-01   5.2302612e-01   5.2292467e-01   5.2194929e-01   5.1511554e-01   4.9997612e-01   4.6629445e-01   4.5418950e-01   4.8573997e-01   5.1147293e-01   5.1208669e-01   4.6213425e-01
   9.6833824e-01   4.7282534e-01   4.7247561e-01   4.8133151e-01   5.2302612e-01   5.2292467e-01   5.2194929e-01   5.1511554e-01   4.9997612e-01   4.6629445e-01   4.5418950e-01   4.8573997e-01   5.1147293e-01   5.1208669e-01   4.6213425e-01
   9.7128375e-01   5.0771336e-01   5.0738402e-01   5.1551279e-01   5.5465333e-01   5.5454685e-01   5.5352310e-01   5.4636749e-01   5.3067333e-01   4.9561632e-01   4.8285671e-01   5.1627486e-01   5.4359847e-01   5.4424652e-01   4.9117789e-01
   9.7128375e-01   5.0771336e-01   5.0738402e-01   5.1551279e-01   5.5465333e-01   5.5454685e-01   5.5352310e-01   5.4636749e-01   5.3067333e-01   4.9561632e-01   4.8285671e-01   5.1627486e-01   5.4359847e-01   5.4424652e-01   4.9117789e-01
   9.7422435e-01   5.4517677e-01   5.4487009e-01   5.5223928e-01   5.8855652e-01   5.8844468e-01   5.8736946e-01   5.7987281e-01   5.6361265e-01   5.2711656e-01   5.1366119e-01   5.4908381e-01   5.7811630e-01   5.7880117e-01   5.2238401e-01
   9.7422435e-01   5.4517677e-01   5.4487009e-01   5.5223928e-01   5.8855652e-01   5.8844468e-01   5.8736946e-01   5.7987281e-01   5.6361265e-01   5.2711656e-01   5.1366119e-01   5.4908381e-01   5.7811630e-01   5.7880117e-01   5.2238401e-01
   9.7579038e-01   5.6625528e-01   5.6596164e-01   5.7291358e-01   6.0761343e-01   6.0749858e-01   6.0639458e-01   5.9870772e-01   5.8214088e-01   5.4484998e-01   5.3100585e-01   5.6755614e-01   5.9755069e-01   5.9825628e-01   5.3995368e-01
   9.7579038e-01   5.6625528e-01   5.6596164e-01   5.7291358e-01   6.0761343e-01   6.0749858e-01   6.0639458e-01   5.9870772e-01   5.8214088e-01   5.4484998e-01   5.3100585e-01   5.6755614e-01   5.9755069e-01   5.9825628e-01   5.3995368e-01
   9.7872607e-01   6.0798144e-01   6.0771415e-01   6.1386219e-01   6.4531314e-01   6.4519238e-01   6.4403167e-01   6.3597106e-01   6.1881883e-01   5.7998181e-01   5.6537282e-01   6.0415570e-01   6.3605625e-01   6.3680288e-01   5.7476438e-01
   9.7872607e-01   6.0798144e-01   6.0771415e-01   6.1386219e-01   6.4531314e-01   6.4519238e-01   6.4403167e-01   6.3597106e-01   6.1881883e-01   5.7998181e-01   5.6537282e-01   6.0415570e-01   6.3605625e-01   6.3680288e-01   5.7476438e-01
   9.8166176e-01   6.5272672e-01   6.5248835e-01   6.5780730e-01   6.8572228e-01   6.8559522e-01   6.8437398e-01   6.7591579e-01   6.5816349e-01   6.1770306e-01   6.0227944e-01   6.4345761e-01   6.7740471e-01   6.7819540e-01   6.1214481e-01
   9.8166176e-01   6.5272672e-01   6.5248835e-01   6.5780730e-01   6.8572228e-01   6.8559522e-01   6.8437398e-01   6.7591579e-01   6.5816349e-01   6.1770306e-01   6.0227944e-01   6.4345761e-01   6.7740471e-01   6.7819540e-01   6.1214481e-01
   9.8322779e-01   6.7788587e-01   6.7766401e-01   6.8253180e-01   7.0844170e-01   7.0831110e-01   7.0705592e-01   6.9837527e-01   6.8029640e-01   6.3893666e-01   6.2305699e-01   6.6558276e-01   7.0068191e-01   7.0149740e-01   6.3318802e-01
   9.8322779e-01   6.7788587e-01   6.7766401e-01   6.8253180e-01   7.0844170e-01   7.0831110e-01   7.0705592e-01   6.9837527e-01   6.8029640e-01   6.3893666e-01   6.2305699e-01   6.6558276e-01   7.0068191e-01   7.0149740e-01   6.3318802e-01
   9.8616838e-01   7.2765769e-01   7.2746895e-01   7.3147582e-01   7.5339513e-01   7.5325754e-01   7.5193533e-01   7.4281626e-01   7.2411109e-01   6.8099672e-01   6.6421810e-01   7.0941185e-01   7.4679307e-01   7.4765769e-01   6.7487342e-01
   9.8616838e-01   7.2765769e-01   7.2746895e-01   7.3147582e-01   7.5339513e-01   7.5325754e-01   7.5193533e-01   7.4281626e-01   7.2411109e-01   6.8099672e-01   6.6421810e-01   7.0941185e-01   7.4679307e-01   7.4765769e-01   6.7487342e-01
   9.8910898e-01   7.8086720e-01   7.8071444e-01   7.8384662e-01   8.0147896e-01   8.0133392e-01   7.9994013e-01   7.9035400e-01   7.7100402e-01   7.2604446e-01   7.0830839e-01   7.5635786e-01   7.9618331e-01   7.9710055e-01   7.1952273e-01
   9.8910898e-01   7.8086720e-01   7.8071444e-01   7.8384662e-01   8.0147896e-01   8.0133392e-01   7.9994013e-01   7.9035400e-01   7.7100402e-01   7.2604446e-01   7.0830839e-01   7.5635786e-01   7.9618331e-01   7.9710055e-01   7.1952273e-01
   9.9067992e-01   8.1075788e-01   8.1062556e-01   8.1328666e-01   8.2850675e-01   8.2835752e-01   8.2692353e-01   8.1707546e-01   7.9737281e-01   7.5138853e-01   7.3311576e-01   7.8277115e-01   8.2397176e-01   8.2491862e-01   7.4464360e-01
   9.9067992e-01   8.1075788e-01   8.1062556e-01   8.1328666e-01   8.2850675e-01   8.2835752e-01   8.2692353e-01   8.1707546e-01   7.9737281e-01   7.5138853e-01   7.3311576e-01   7.8277115e-01   8.2397176e-01   8.2491862e-01   7.4464360e-01
   9.9363525e-01   8.6986033e-01   8.6976884e-01   8.7154033e-01   8.8199146e-01   8.8183394e-01   8.8032041e-01   8.6995480e-01   8.4957195e-01   8.0158271e-01   7.8225032e-01   8.3508493e-01   8.7900909e-01   8.8001460e-01   7.9439718e-01
   9.9363525e-01   8.6986033e-01   8.6976884e-01   8.7154033e-01   8.8199146e-01   8.8183394e-01   8.8032041e-01   8.6995480e-01   8.4957195e-01   8.0158271e-01   7.8225032e-01   8.3508493e-01   8.7900909e-01   8.8001460e-01   7.9439718e-01
   9.9659057e-01   9.3284894e-01   9.3280149e-01   9.3368421e-01   9.3906479e-01   9.3889842e-01   9.3729998e-01   9.2638273e-01   9.0529601e-01   8.5519620e-01   8.3473585e-01   8.9096450e-01   9.3779778e-01   9.3886596e-01   8.4754149e-01
   9.9659057e-01   9.3284894e-01   9.3280149e-01   9.3368421e-01   9.3906479e-01   9.3889842e-01   9.3729998e-01   9.2638273e-01   9.0529601e-01   8.5519620e-01   8.3473585e-01   8.9096450e-01   9.3779778e-01   9.3886596e-01   8.4754149e-01
   9.9955081e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9982417e-01   9.9813498e-01   9.8662885e-01   9.6481112e-01   9.1248560e-01   8.9082312e-01   9.5067677e-01   1.0006186e+00   1.0017538e+00   9.0433030e-01
   9.9955081e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9982417e-01   9.9813498e-01   9.8662885e-01   9.6481112e-01   9.1248560e-01   8.9082312e-01   9.5067677e-01   1.0006186e+00   1.0017538e+00   9.0433030e-01


==> data/Duncan_HRIC_Drag_Short.dat <==
   3.3284242e-03   4.2475956e-02   4.2124056e-02   5.1838646e-02   3.1341214e-01   3.1333422e-01   3.1259191e-01   3.0759182e-01   3.0031667e-01   2.8878947e-01   2.9739143e-01   3.2588305e-01   3.4532297e-01   3.4544136e-01   3.0873740e-01
   3.3284242e-03   4.2475956e-02   4.2124056e-02   5.1838646e-02   3.1341214e-01   3.1333422e-01   3.1259191e-01   3.0759182e-01   3.0031667e-01   2.8878947e-01   2.9739143e-01   3.2588305e-01   3.4532297e-01   3.4544136e-01   3.0873740e-01
   4.0947472e-03   4.3815245e-02   4.3456056e-02   5.3499599e-02   3.1836352e-01   3.1828395e-01   3.1752551e-01   3.1240020e-01   3.0462952e-01   2.9210975e-01   3.0031038e-01   3.2894060e-01   3.4853862e-01   3.4865767e-01   3.1164163e-01
   4.0947472e-03   4.3815245e-02   4.3456056e-02   5.3499599e-02   3.1836352e-01   3.1828395e-01   3.1752551e-01   3.1240020e-01   3.0462952e-01   2.9210975e-01   3.0031038e-01   3.2894060e-01   3.4853862e-01   3.4865767e-01   3.1164163e-01
   5.6799215e-03   4.6485950e-02   4.6112288e-02   5.6812353e-02   3.2813267e-01   3.2804980e-01   3.2725931e-01   3.2188446e-01   3.1311622e-01   2.9859967e-01   3.0599175e-01   3.3488506e-01   3.5478914e-01   3.5490943e-01   3.1728873e-01
   5.6799215e-03   4.6485950e-02   4.6112288e-02   5.6812353e-02   3.2813267e-01   3.2804980e-01   3.2725931e-01   3.2188446e-01   3.1311622e-01   2.9859967e-01   3.0599175e-01   3.3488506e-01   3.5478914e-01   3.5490943e-01   3.1728873e-01
   6.5925380e-03   4.7963072e-02   4.7581444e-02   5.8644980e-02   3.3347061e-01   3.3338593e-01   3.3257777e-01   3.2706503e-01   3.1773937e-01   3.0210768e-01   3.0904736e-01   3.3807793e-01   3.5814555e-01   3.5826647e-01   3.2032231e-01
   6.5925380e-03   4.7963072e-02   4.7581444e-02   5.8644980e-02   3.3347061e-01   3.3338593e-01   3.3257777e-01   3.2706503e-01   3.1773937e-01   3.0210768e-01   3.0904736e-01   3.3807793e-01   3.5814555e-01   3.5826647e-01   3.2032231e-01
   8.4162985e-03   5.0784159e-02   5.0387402e-02   6.2145970e-02   3.4351992e-01   3.4343179e-01   3.4259006e-01   3.3681435e-01   3.2641194e-01   3.0862698e-01   3.1469094e-01   3.4396529e-01   3.6433255e-01   3.6445453e-01   3.2591697e-01
   8.4162985e-03   5.0784159e-02   5.0387402e-02   6.2145970e-02   3.4351992e-01   3.4343179e-01   3.4259006e-01   3.3681435e-01   3.2641194e-01   3.0862698e-01   3.1469094e-01   3.4396529e-01   3.6433255e-01   3.6445453e-01   3.2591697e-01
   9.4408444e-03   5.2293387e-02   5.1888588e-02   6.4019527e-02   3.4880889e-01   3.4871892e-01   3.4785933e-01   3.4194320e-01   3.3095774e-01   3.1200697e-01   3.1759534e-01   3.4698915e-01   3.6750912e-01   3.6763158e-01   3.2879108e-01
   9.4408444e-03   5.2293387e-02   5.1888588e-02   6.4019527e-02   3.4880889e-01   3.4871892e-01   3.4785933e-01   3.4194320e-01   3.3095774e-01   3.1200697e-01   3.1759534e-01   3.4698915e-01   3.6750912e-01   3.6763158e-01   3.2879108e-01
   1.0504664e-02   5.3803664e-02   5.3390858e-02   6.5894874e-02   3.5403321e-01   3.5394142e-01   3.5306403e-01   3.4700764e-01   3.3543346e-01   3.1530543e-01   3.2041229e-01   3.4991707e-01   3.7058394e-01   3.7070683e-01   3.3157449e-01
   1.0504664e-02   5.3803664e-02   5.3390858e-02   6.5894874e-02   3.5403321e-01   3.5394142e-01   3.5306403e-01   3.4700764e-01   3.3543346e-01   3.1530543e-01   3.2041229e-01   3.4991707e-01   3.7058394e-01   3.7070683e-01   3.3157449e-01
   1.2581247e-02   5.6587518e-02   5.6160074e-02   6.9353183e-02   3.6345961e-01   3.6336448e-01   3.6245455e-01   3.5614047e-01   3.4346618e-01   3.2113717e-01   3.2533971e-01   3.5502365e-01   3.7594379e-01   3.7606726e-01   3.3643048e-01
   1.2581247e-02   5.6587518e-02   5.6160074e-02   6.9353183e-02   3.6345961e-01   3.6336448e-01   3.6245455e-01   3.5614047e-01   3.4346618e-01   3.2113717e-01   3.2533971e-01   3.5502365e-01   3.7594379e-01   3.7606726e-01   3.3643048e-01
   1.3730486e-02   5.8036396e-02   5.7601404e-02   7.1154033e-02   3.6824601e-01   3.6814916e-01   3.6722245e-01   3.6077483e-01   3.4751964e-01   3.2402734e-01   3.2774931e-01   3.5751166e-01   3.7855336e-01   3.7867703e-01   3.3879726e-01
   1.3730486e-02   5.8036396e-02   5.7601404e-02   7.1154033e-02   3.6824601e-01   3.6814916e-01   3.6722245e-01   3.6077483e-01   3.4751964e-01   3.2402734e-01   3.2774931e-01   3.5751166e-01   3.7855336e-01   3.7867703e-01   3.3879726e-01
   1.5954836e-02   6.0659242e-02   6.0210737e-02   7.4416144e-02   3.7666094e-01   3.7656102e-01   3.7560428e-01   3.6891631e-01   3.5459332e-01   3.2895929e-01   3.3179050e-01   3.6166400e-01   3.8290456e-01   3.8302836e-01   3.4274919e-01
   1.5954836e-02   6.0659242e-02   6.0210737e-02   7.4416144e-02   3.7666094e-01   3.7656102e-01   3.7560428e-01   3.6891631e-01   3.5459332e-01   3.2895929e-01   3.3179050e-01   3.6166400e-01   3.8290456e-01   3.8302836e-01   3.4274919e-01
   1.7176730e-02   6.2000401e-02   6.1545073e-02   7.6085473e-02   3.8081798e-01   3.8071651e-01   3.7974463e-01   3.7293465e-01   3.5805674e-01   3.3130723e-01   3.3367080e-01   3.6358325e-01   3.8491319e-01   3.8503693e-01   3.4457699e-01
   1.7176730e-02   6.2000401e-02   6.1545073e-02   7.6085473e-02   3.8081798e-01   3.8071651e-01   3.7974463e-01   3.7293465e-01   3.5805674e-01   3.3130723e-01   3.3367080e-01   3.6358325e-01   3.8491319e-01   3.8503693e-01   3.4457699e-01
   1.9531173e-02   6.4391251e-02   6.3923945e-02   7.9064186e-02   3.8792624e-01   3.8782206e-01   3.8682367e-01   3.7979829e-01   3.6391415e-01   3.3513549e-01   3.3664015e-01   3.6658530e-01   3.8804926e-01   3.8817261e-01   3.4743863e-01
   1.9531173e-02   6.4391251e-02   6.3923945e-02   7.9064186e-02   3.8792624e-01   3.8782206e-01   3.8682367e-01   3.7979829e-01   3.6391415e-01   3.3513549e-01   3.3664015e-01   3.6658530e-01   3.8804926e-01   3.8817261e-01   3.4743863e-01
   2.0819342e-02   6.5594445e-02   6.5121218e-02   8.0564959e-02   3.9132690e-01   3.9122139e-01   3.9020993e-01   3.8307749e-01   3.6667774e-01   3.3685502e-01   3.3791270e-01   3.6785299e-01   3.8936972e-01   3.8949272e-01   3.4864875e-01
   2.0819342e-02   6.5594445e-02   6.5121218e-02   8.0564959e-02   3.9132690e-01   3.9122139e-01   3.9020993e-01   3.8307749e-01   3.6667774e-01   3.3685502e-01   3.3791270e-01   3.6785299e-01   3.8936972e-01   3.8949272e-01   3.4864875e-01
   2.3295533e-02   6.7706468e-02   6.7223070e-02   8.3203146e-02   3.9693022e-01   3.9682244e-01   3.9578868e-01   3.8847134e-01   3.7114920e-01   3.3944838e-01   3.3969099e-01   3.6957895e-01   3.9115820e-01   3.9128026e-01   3.5030049e-01
   2.3295533e-02   6.7706468e-02   6.7223070e-02   8.3203146e-02   3.9693022e-01   3.9682244e-01   3.9578868e-01   3.8847134e-01   3.7114920e-01   3.3944838e-01   3.3969099e-01   3.6957895e-01   3.9115820e-01   3.9128026e-01   3.5030049e-01
   2.4646048e-02   6.8750673e-02   6.8262378e-02   8.4509822e-02   3.9948621e-01   3.9937735e-01   3.9833294e-01   3.9092610e-01   3.7313864e-01   3.4048367e-01   3.4030555e-01   3.7014218e-01   3.9173484e-01   3.9185624e-01   3.5084260e-01
   2.4646048e-02   6.8750673e-02   6.8262378e-02   8.4509822e-02   3.9948621e-01   3.9937735e-01   3.9833294e-01   3.9092610e-01   3.7313864e-01   3.4048367e-01   3.4030555e-01   3.7014218e-01   3.9173484e-01   3.9185624e-01   3.5084260e-01
   2.7230731e-02   7.0546513e-02   7.0050071e-02   8.6762141e-02   4.0343852e-01   4.0332788e-01   4.0226596e-01   3.9470949e-01   3.7610463e-01   3.4175835e-01   3.4082010e-01   3.7051631e-01   3.9209614e-01   3.9221604e-01   3.5121228e-01
   2.7230731e-02   7.0546513e-02   7.0050071e-02   8.6762141e-02   4.0343852e-01   4.0332788e-01   4.0226596e-01   3.9470949e-01   3.7610463e-01   3.4175835e-01   3.4082010e-01   3.7051631e-01   3.9209614e-01   3.9221604e-01   3.5121228e-01
   2.9859597e-02   7.2113397e-02   7.1610241e-02   8.8734890e-02   4.0625588e-01   4.0614382e-01   4.0506784e-01   3.9738738e-01   3.7804795e-01   3.4215798e-01   3.4050498e-01   3.7000521e-01   3.9152332e-01   3.9164137e-01   3.5074212e-01
   2.9859597e-02   7.2113397e-02   7.1610241e-02   8.8734890e-02   4.0625588e-01   4.0614382e-01   4.0506784e-01   3.9738738e-01   3.7804795e-01   3.4215798e-01   3.4050498e-01   3.7000521e-01   3.9152332e-01   3.9164137e-01   3.5074212e-01
   3.1286205e-02   7.2859944e-02   7.2353774e-02   8.9678499e-02   4.0730484e-01   4.0719217e-01   4.0611007e-01   3.9837378e-01   3.7867571e-01   3.4202028e-01   3.4000299e-01   3.6937603e-01   3.9084146e-01   3.9095838e-01   3.5015306e-01
   3.1286205e-02   7.2859944e-02   7.2353774e-02   8.9678499e-02   4.0730484e-01   4.0719217e-01   4.0611007e-01   3.9837378e-01   3.7867571e-01   3.4202028e-01   3.4000299e-01   3.6937603e-01   3.9084146e-01   3.9095838e-01   3.5015306e-01
   3.4000491e-02   7.4090627e-02   7.3579874e-02   9.1242032e-02   4.0842410e-01   4.0831055e-01   4.0721961e-01   3.9939844e-01   3.7909372e-01   3.4111745e-01   3.3845085e-01   3.6754461e-01   3.8887527e-01   3.8898982e-01   3.4843017e-01
   3.4000491e-02   7.4090627e-02   7.3579874e-02   9.1242032e-02   4.0842410e-01   4.0831055e-01   4.0721961e-01   3.9939844e-01   3.7909372e-01   3.4111745e-01   3.3845085e-01   3.6754461e-01   3.8887527e-01   3.8898982e-01   3.4843017e-01
   3.6748650e-02   7.5099646e-02   7.4585697e-02   9.2535919e-02   4.0846354e-01   4.0834947e-01   4.0725314e-01   3.9937321e-01   3.7855245e-01   3.3941300e-01   3.3614461e-01   3.6491019e-01   3.8606199e-01   3.8617387e-01   3.4594515e-01
   3.6748650e-02   7.5099646e-02   7.4585697e-02   9.2535919e-02   4.0846354e-01   4.0834947e-01   4.0725314e-01   3.9937321e-01   3.7855245e-01   3.3941300e-01   3.3614461e-01   3.6491019e-01   3.8606199e-01   3.8617387e-01   3.4594515e-01
   3.8233186e-02   7.5552451e-02   7.5037339e-02   9.3122507e-02   4.0805968e-01   4.0794547e-01   4.0684764e-01   3.9894677e-01   3.7788698e-01   3.3818909e-01   3.3461772e-01   3.6318883e-01   3.8422783e-01   3.8433818e-01   3.4431956e-01
   3.8233186e-02   7.5552451e-02   7.5037339e-02   9.3122507e-02   4.0805968e-01   4.0794547e-01   4.0684764e-01   3.9894677e-01   3.7788698e-01   3.3818909e-01   3.3461772e-01   3.6318883e-01   3.8422783e-01   3.8433818e-01   3.4431956e-01
   4.1045164e-02   7.6246324e-02   7.5730015e-02   9.4034486e-02   4.0654101e-01   4.0642681e-01   4.0532867e-01   3.9740776e-01   3.7596876e-01   3.3534135e-01   3.3123633e-01   3.5940962e-01   3.8020687e-01   3.8031415e-01   3.4074785e-01
   4.1045164e-02   7.6246324e-02   7.5730015e-02   9.4034486e-02   4.0654101e-01   4.0642681e-01   4.0532867e-01   3.9740776e-01   3.7596876e-01   3.3534135e-01   3.3123633e-01   3.5940962e-01   3.8020687e-01   3.8031415e-01   3.4074785e-01
   4.3883652e-02   7.6747393e-02   7.6231105e-02   9.4713292e-02   4.0409291e-01   4.0397903e-01   4.0288374e-01   3.9496707e-01   3.7323881e-01   3.3183504e-01   3.2724172e-01   3.5497905e-01   3.7549903e-01   3.7560304e-01   3.3655765e-01
   4.3883652e-02   7.6747393e-02   7.6231105e-02   9.4713292e-02   4.0409291e-01   4.0397903e-01   4.0288374e-01   3.9496707e-01   3.7323881e-01   3.3183504e-01   3.2724172e-01   3.5497905e-01   3.7549903e-01   3.7560304e-01   3.3655765e-01
   4.5411389e-02   7.6941672e-02   7.6425862e-02   9.4987412e-02   4.0243011e-01   4.0231654e-01   4.0122399e-01   3.9331910e-01   3.7147227e-01   3.2971439e-01   3.2487800e-01   3.5236833e-01   3.7272691e-01   3.7282910e-01   3.3408759e-01
   4.5411389e-02   7.6941672e-02   7.6425862e-02   9.4987412e-02   4.0243011e-01   4.0231654e-01   4.0122399e-01   3.9331910e-01   3.7147227e-01   3.2971439e-01   3.2487800e-01   3.5236833e-01   3.7272691e-01   3.7282910e-01   3.3408759e-01
   4.8303387e-02   7.7179175e-02   7.6665081e-02   9.5349176e-02   3.9868855e-01   3.9857577e-01   3.9749058e-01   3.8962486e-01   3.6762104e-01   3.2530795e-01   3.2004694e-01   3.4704968e-01   3.6708258e-01   3.6718122e-01   3.2905396e-01
   4.8303387e-02   7.7179175e-02   7.6665081e-02   9.5349176e-02   3.9868855e-01   3.9857577e-01   3.9749058e-01   3.8962486e-01   3.6762104e-01   3.2530795e-01   3.2004694e-01   3.4704968e-01   3.6708258e-01   3.6718122e-01   3.2905396e-01
   5.1219440e-02   7.7264565e-02   7.6753167e-02   9.5528678e-02   3.9421732e-01   3.9410561e-01   3.9303044e-01   3.8522483e-01   3.6314703e-01   3.2041717e-01   3.1477209e-01   3.4126144e-01   3.6094329e-01   3.6103828e-01   3.2357416e-01
   5.1219440e-02   7.7264565e-02   7.6753167e-02   9.5528678e-02   3.9421732e-01   3.9410561e-01   3.9303044e-01   3.8522483e-01   3.6314703e-01   3.2041717e-01   3.1477209e-01   3.4126144e-01   3.6094329e-01   3.6103828e-01   3.2357416e-01
   5.2787923e-02   7.7253994e-02   7.6744404e-02   9.5557557e-02   3.9155823e-01   3.9144718e-01   3.9037839e-01   3.8261292e-01   3.6052819e-01   3.1762961e-01   3.1179506e-01   3.3800117e-01   3.5748644e-01   3.5757944e-01   3.2048700e-01
   5.2787923e-02   7.7253994e-02   7.6744404e-02   9.5557557e-02   3.9155823e-01   3.9144718e-01   3.9037839e-01   3.8261292e-01   3.6052819e-01   3.1762961e-01   3.1179506e-01   3.3800117e-01   3.5748644e-01   3.5757944e-01   3.2048700e-01
   5.5755768e-02   7.7139718e-02   7.6634149e-02   9.5499800e-02   3.8610755e-01   3.8599795e-01   3.8494289e-01   3.7726692e-01   3.5522771e-01   3.1210842e-01   3.0594590e-01   3.3160602e-01   3.5070751e-01   3.5079673e-01   3.1443039e-01
   5.5755768e-02   7.7139718e-02   7.6634149e-02   9.5499800e-02   3.8610755e-01   3.8599795e-01   3.8494289e-01   3.7726692e-01   3.5522771e-01   3.1210842e-01   3.0594590e-01   3.3160602e-01   3.5070751e-01   3.5079673e-01   3.1443039e-01
   5.8742072e-02   7.6917761e-02   7.6416928e-02   9.5314836e-02   3.8015515e-01   3.8004721e-01   3.7900794e-01   3.7143803e-01   3.4951631e-01   3.0629502e-01   2.9984006e-01   3.2494204e-01   3.4364562e-01   3.4373104e-01   3.0811801e-01
   5.8742072e-02   7.6917761e-02   7.6416928e-02   9.5314836e-02   3.8015515e-01   3.8004721e-01   3.7900794e-01   3.7143803e-01   3.4951631e-01   3.0629502e-01   2.9984006e-01   3.2494204e-01   3.4364562e-01   3.4373104e-01   3.0811801e-01
   6.1749043e-02   7.6605753e-02   7.6110265e-02   9.5024473e-02   3.7378592e-01   3.7367982e-01   3.7265817e-01   3.6520909e-01   3.4347135e-01   3.0025721e-01   2.9354268e-01   3.1807888e-01   3.3637428e-01   3.3645593e-01   3.0161598e-01
   6.1749043e-02   7.6605753e-02   7.6110265e-02   9.5024473e-02   3.7378592e-01   3.7367982e-01   3.7265817e-01   3.6520909e-01   3.4347135e-01   3.0025721e-01   2.9354268e-01   3.1807888e-01   3.3637428e-01   3.3645593e-01   3.0161598e-01
   6.3362003e-02   7.6408295e-02   7.5915875e-02   9.4833635e-02   3.7024675e-01   3.7014170e-01   3.6913010e-01   3.6175089e-01   3.4013655e-01   2.9696761e-01   2.9012724e-01   3.1436006e-01   3.3243483e-01   3.3251449e-01   2.9809248e-01
   6.3362003e-02   7.6408295e-02   7.5915875e-02   9.4833635e-02   3.7024675e-01   3.7014170e-01   3.6913010e-01   3.6175089e-01   3.4013655e-01   2.9696761e-01   2.9012724e-01   3.1436006e-01   3.3243483e-01   3.3251449e-01   2.9809248e-01
   6.6409131e-02   7.5989448e-02   7.5503131e-02   9.4420313e-02   3.6338565e-01   3.6328268e-01   3.6229103e-01   3.5505207e-01   3.3371332e-01   2.9070103e-01   2.8364656e-01   3.0730942e-01   3.2496673e-01   3.2504270e-01   2.9141157e-01
   6.6409131e-02   7.5989448e-02   7.5503131e-02   9.4420313e-02   3.6338565e-01   3.6328268e-01   3.6229103e-01   3.5505207e-01   3.3371332e-01   2.9070103e-01   2.8364656e-01   3.0730942e-01   3.2496673e-01   3.2504270e-01   2.9141157e-01
   6.9467698e-02   7.5522686e-02   7.5042815e-02   9.3952905e-02   3.5634067e-01   3.5623988e-01   3.5526929e-01   3.4818018e-01   3.2716790e-01   2.8439693e-01   2.7715636e-01   3.0025483e-01   3.1749536e-01   3.1756775e-01   2.8472625e-01
   6.9467698e-02   7.5522686e-02   7.5042815e-02   9.3952905e-02   3.5634067e-01   3.5623988e-01   3.5526929e-01   3.4818018e-01   3.2716790e-01   2.8439693e-01   2.7715636e-01   3.0025483e-01   3.1749536e-01   3.1756775e-01   2.8472625e-01
   7.2539224e-02   7.5022262e-02   7.4549090e-02   9.3448720e-02   3.4918581e-01   3.4908730e-01   3.4813864e-01   3.4120715e-01   3.2056592e-01   2.7811105e-01   2.7071008e-01   2.9325337e-01   3.1008094e-01   3.1014991e-01   2.7809073e-01
   7.2539224e-02   7.5022262e-02   7.4549090e-02   9.3448720e-02   3.4918581e-01   3.4908730e-01   3.4813864e-01   3.4120715e-01   3.2056592e-01   2.7811105e-01   2.7071008e-01   2.9325337e-01   3.1008094e-01   3.1014991e-01   2.7809073e-01
   7.4182229e-02   7.4746210e-02   7.4276683e-02   9.3170313e-02   3.4535082e-01   3.4525356e-01   3.4431687e-01   3.3747197e-01   3.1704461e-01   2.7478550e-01   2.6730880e-01   2.8956110e-01   3.0617111e-01   3.0623831e-01   2.7459124e-01
   7.4182229e-02   7.4746210e-02   7.4276683e-02   9.3170313e-02   3.4535082e-01   3.4525356e-01   3.4431687e-01   3.3747197e-01   3.1704461e-01   2.7478550e-01   2.6730880e-01   2.8956110e-01   3.0617111e-01   3.0623831e-01   2.7459124e-01
   7.7278056e-02   7.4218001e-02   7.3755410e-02   9.2638513e-02   3.3815314e-01   3.3805825e-01   3.3714440e-01   3.3046580e-01   3.1046626e-01   2.6861999e-01   2.6101823e-01   2.8273546e-01   2.9894362e-01   2.9900764e-01   2.6812168e-01
   7.7278056e-02   7.4218001e-02   7.3755410e-02   9.2638513e-02   3.3815314e-01   3.3805825e-01   3.3714440e-01   3.3046580e-01   3.1046626e-01   2.6861999e-01   2.6101823e-01   2.8273546e-01   2.9894362e-01   2.9900764e-01   2.6812168e-01
   8.0382032e-02   7.3686693e-02   7.3231081e-02   9.2106313e-02   3.3102407e-01   3.3093157e-01   3.3004083e-01   3.2353164e-01   3.0398815e-01   2.6260536e-01   2.5489960e-01   2.7609995e-01   2.9191774e-01   2.9197878e-01   2.6183199e-01
   8.0382032e-02   7.3686693e-02   7.3231081e-02   9.2106313e-02   3.3102407e-01   3.3093157e-01   3.3004083e-01   3.2353164e-01   3.0398815e-01   2.6260536e-01   2.5489960e-01   2.7609995e-01   2.9191774e-01   2.9197878e-01   2.6183199e-01
   8.3501473e-02   7.3160010e-02   7.2711373e-02   9.1582968e-02   3.2400048e-01   3.2391038e-01   3.2304286e-01   3.1670504e-01   2.9764104e-01   2.5676495e-01   2.4897434e-01   2.6967716e-01   2.8511729e-01   2.8517557e-01   2.5574366e-01
   8.3501473e-02   7.3160010e-02   7.2711373e-02   9.1582968e-02   3.2400048e-01   3.2391038e-01   3.2304286e-01   3.1670504e-01   2.9764104e-01   2.5676495e-01   2.4897434e-01   2.6967716e-01   2.8511729e-01   2.8517557e-01   2.5574366e-01
   8.6635493e-02   7.2645545e-02   7.2203821e-02   9.1077203e-02   3.1713117e-01   3.1704347e-01   3.1619909e-01   3.1003312e-01   2.9146638e-01   2.5113229e-01   2.4327450e-01   2.6350130e-01   2.7857840e-01   2.7863413e-01   2.4988919e-01
   8.6635493e-02   7.2645545e-02   7.2203821e-02   9.1077203e-02   3.1713117e-01   3.1704347e-01   3.1619909e-01   3.1003312e-01   2.9146638e-01   2.5113229e-01   2.4327450e-01   2.6350130e-01   2.7857840e-01   2.7863413e-01   2.4988919e-01
   8.9792194e-02   7.2148012e-02   7.1713106e-02   9.0594521e-02   3.1043881e-01   3.1035348e-01   3.0953207e-01   3.0353757e-01   2.8548197e-01   2.4571939e-01   2.3781062e-01   2.5758332e-01   2.7231259e-01   2.7236599e-01   2.4427901e-01
   8.9792194e-02   7.2148012e-02   7.1713106e-02   9.0594521e-02   3.1043881e-01   3.1035348e-01   3.0953207e-01   3.0353757e-01   2.8548197e-01   2.4571939e-01   2.3781062e-01   2.5758332e-01   2.7231259e-01   2.7236599e-01   2.4427901e-01
   9.3186942e-02   7.1640926e-02   7.1213147e-02   9.0110564e-02   3.0352873e-01   3.0344590e-01   3.0264865e-01   2.9683544e-01   2.7933535e-01   2.4020807e-01   2.3226142e-01   2.5157503e-01   2.6595116e-01   2.6600232e-01   2.3858308e-01
   9.3186942e-02   7.1640926e-02   7.1213147e-02   9.0110564e-02   3.0352873e-01   3.0344590e-01   3.0264865e-01   2.9683544e-01   2.7933535e-01   2.4020807e-01   2.3226142e-01   2.5157503e-01   2.6595116e-01   2.6600232e-01   2.3858308e-01
   9.6401571e-02   7.1190529e-02   7.0769268e-02   8.9688862e-02   2.9728254e-01   2.9720200e-01   2.9642698e-01   2.9078141e-01   2.7380803e-01   2.3529534e-01   2.2732752e-01   2.4623463e-01   2.6029683e-01   2.6034613e-01   2.3352022e-01
   9.6401571e-02   7.1190529e-02   7.0769268e-02   8.9688862e-02   2.9728254e-01   2.9720200e-01   2.9642698e-01   2.9078141e-01   2.7380803e-01   2.3529534e-01   2.2732752e-01   2.4623463e-01   2.6029683e-01   2.6034613e-01   2.3352022e-01
   9.9655950e-02   7.0765734e-02   7.0350818e-02   8.9299500e-02   2.9126855e-01   2.9119025e-01   2.9043700e-01   2.8495628e-01   2.6851251e-01   2.3062901e-01   2.2265291e-01   2.4117632e-01   2.5494111e-01   2.5498877e-01   2.2872474e-01
   9.9655950e-02   7.0765734e-02   7.0350818e-02   8.9299500e-02   2.9126855e-01   2.9119025e-01   2.9043700e-01   2.8495628e-01   2.6851251e-01   2.3062901e-01   2.2265291e-01   2.4117632e-01   2.5494111e-01   2.5498877e-01   2.2872474e-01
   1.0295108e-01   7.0368031e-02   6.9959261e-02   8.8943613e-02   2.8550392e-01   2.8542781e-01   2.8469575e-01   2.7937629e-01   2.6346133e-01   2.2621700e-01   2.1824474e-01   2.3640755e-01   2.4989189e-01   2.4993814e-01   2.2420370e-01
   1.0295108e-01   7.0368031e-02   6.9959261e-02   8.8943613e-02   2.8550392e-01   2.8542781e-01   2.8469575e-01   2.7937629e-01   2.6346133e-01   2.2621700e-01   2.1824474e-01   2.3640755e-01   2.4989189e-01   2.4993814e-01   2.2420370e-01
   1.0629196e-01   6.9997527e-02   6.9594691e-02   8.8620785e-02   2.7999348e-01   2.7991949e-01   2.7920800e-01   2.7404569e-01   2.5865601e-01   2.2205748e-01   2.1410043e-01   2.3192529e-01   2.4514598e-01   2.4519104e-01   2.1995427e-01
   1.0629196e-01   6.9997527e-02   6.9594691e-02   8.8620785e-02   2.7999348e-01   2.7991949e-01   2.7920800e-01   2.7404569e-01   2.5865601e-01   2.2205748e-01   2.1410043e-01   2.3192529e-01   2.4514598e-01   2.4519104e-01   2.1995427e-01
   1.0967619e-01   6.9654340e-02   6.9257206e-02   8.8330329e-02   2.7474896e-01   2.7467702e-01   2.7398540e-01   2.6897538e-01   2.5410392e-01   2.1815353e-01   2.1022232e-01   2.2773187e-01   2.4070587e-01   2.4074994e-01   2.1597865e-01
   1.0967619e-01   6.9654340e-02   6.9257206e-02   8.8330329e-02   2.7474896e-01   2.7467702e-01   2.7398540e-01   2.6897538e-01   2.5410392e-01   2.1815353e-01   2.1022232e-01   2.2773187e-01   2.4070587e-01   2.4074994e-01   2.1597865e-01
   1.1310025e-01   6.9337821e-02   6.8946137e-02   8.8070607e-02   2.6977676e-01   2.6970678e-01   2.6903425e-01   2.6417103e-01   2.4980748e-01   2.1450368e-01   2.0660816e-01   2.2382465e-01   2.3656878e-01   2.3661208e-01   2.1227435e-01
   1.1310025e-01   6.9337821e-02   6.8946137e-02   8.8070607e-02   2.6977676e-01   2.6970678e-01   2.6903425e-01   2.6417103e-01   2.4980748e-01   2.1450368e-01   2.0660816e-01   2.2382465e-01   2.3656878e-01   2.3661208e-01   2.1227435e-01
   1.1656357e-01   6.9046335e-02   6.8659843e-02   8.7838952e-02   2.6507259e-01   2.6500449e-01   2.6435024e-01   2.5962799e-01   2.4575976e-01   2.1109820e-01   2.0324746e-01   2.2019212e-01   2.3272258e-01   2.3276529e-01   2.0883044e-01
   1.1656357e-01   6.9046335e-02   6.8659843e-02   8.7838952e-02   2.6507259e-01   2.6500449e-01   2.6435024e-01   2.5962799e-01   2.4575976e-01   2.1109820e-01   2.0324746e-01   2.2019212e-01   2.3272258e-01   2.3276529e-01   2.0883044e-01
   1.2005778e-01   6.8778353e-02   6.8396780e-02   8.7632629e-02   2.6063687e-01   2.6057056e-01   2.5993370e-01   2.5534610e-01   2.4195772e-01   2.0793045e-01   2.0013271e-01   2.1682597e-01   2.2915852e-01   2.2920083e-01   2.0563905e-01
   1.2005778e-01   6.8778353e-02   6.8396780e-02   8.7632629e-02   2.6063687e-01   2.6057056e-01   2.5993370e-01   2.5534610e-01   2.4195772e-01   2.0793045e-01   2.0013271e-01   2.1682597e-01   2.2915852e-01   2.2920083e-01   2.0563905e-01
   1.2357698e-01   6.8531676e-02   6.8154746e-02   8.7448302e-02   2.5646050e-01   2.5639589e-01   2.5577555e-01   2.5131603e-01   2.3839012e-01   2.0498670e-01   1.9724932e-01   2.1371029e-01   2.2585980e-01   2.2590187e-01   2.0268510e-01
   1.2357698e-01   6.8531676e-02   6.8154746e-02   8.7448302e-02   2.5646050e-01   2.5639589e-01   2.5577555e-01   2.5131603e-01   2.3839012e-01   2.0498670e-01   1.9724932e-01   2.1371029e-01   2.2585980e-01   2.2590187e-01   2.0268510e-01
   1.2711826e-01   6.8303709e-02   6.7931149e-02   8.7282382e-02   2.5252677e-01   2.5246377e-01   2.5185908e-01   2.4752113e-01   2.3503935e-01   2.0224795e-01   1.9457748e-01   2.1082353e-01   2.2280363e-01   2.2284560e-01   1.9994812e-01
   1.2711826e-01   6.8303709e-02   6.7931149e-02   8.7282382e-02   2.5252677e-01   2.5246377e-01   2.5185908e-01   2.4752113e-01   2.3503935e-01   2.0224795e-01   1.9457748e-01   2.1082353e-01   2.2280363e-01   2.2284560e-01   1.9994812e-01
   1.3067477e-01   6.8092109e-02   6.7723649e-02   8.7131599e-02   2.4882073e-01   2.4875925e-01   2.4816934e-01   2.4394647e-01   2.3188946e-01   1.9969669e-01   1.9209883e-01   2.0814574e-01   2.1996893e-01   2.2001095e-01   1.9740922e-01
   1.3067477e-01   6.8092109e-02   6.7723649e-02   8.7131599e-02   2.4882073e-01   2.4875925e-01   2.4816934e-01   2.4394647e-01   2.3188946e-01   1.9969669e-01   1.9209883e-01   2.0814574e-01   2.1996893e-01   2.2001095e-01   1.9740922e-01
   1.3424192e-01   6.7894512e-02   6.7529891e-02   8.6992873e-02   2.4532317e-01   2.4526312e-01   2.4468717e-01   2.4057307e-01   2.2892121e-01   1.9731293e-01   1.8979261e-01   2.0565439e-01   2.1733188e-01   2.1737405e-01   1.9504702e-01
   1.3424192e-01   6.7894512e-02   6.7529891e-02   8.6992873e-02   2.4532317e-01   2.4526312e-01   2.4468717e-01   2.4057307e-01   2.2892121e-01   1.9731293e-01   1.8979261e-01   2.0565439e-01   2.1733188e-01   2.1737405e-01   1.9504702e-01
   1.3781777e-01   6.7708676e-02   6.7347645e-02   8.6863471e-02   2.4201224e-01   2.4195355e-01   2.4139078e-01   2.3737946e-01   2.2611344e-01   1.9507552e-01   1.8763700e-01   2.0332584e-01   2.1486746e-01   2.1490988e-01   1.9283910e-01
   1.3781777e-01   6.7708676e-02   6.7347645e-02   8.6863471e-02   2.4201224e-01   2.4195355e-01   2.4139078e-01   2.3737946e-01   2.2611344e-01   1.9507552e-01   1.8763700e-01   2.0332584e-01   2.1486746e-01   2.1490988e-01   1.9283910e-01
   1.4139941e-01   6.7532750e-02   6.7175073e-02   8.6741220e-02   2.3886799e-01   2.3881058e-01   2.3826027e-01   2.3434608e-01   2.2344701e-01   1.9296537e-01   1.8561231e-01   2.0113875e-01   2.1255308e-01   2.1259584e-01   1.9076525e-01
   1.4139941e-01   6.7532750e-02   6.7175073e-02   8.6741220e-02   2.3886799e-01   2.3881058e-01   2.3826027e-01   2.3434608e-01   2.2344701e-01   1.9296537e-01   1.8561231e-01   2.0113875e-01   2.1255308e-01   2.1259584e-01   1.9076525e-01
   1.4498454e-01   6.7365217e-02   6.7010672e-02   8.6624464e-02   2.3587158e-01   2.3581539e-01   2.3527684e-01   2.3145449e-01   2.2090409e-01   1.9096489e-01   1.8370040e-01   1.9907351e-01   2.1036800e-01   2.1041117e-01   1.8880687e-01
   1.4498454e-01   6.7365217e-02   6.7010672e-02   8.6624464e-02   2.3587158e-01   2.3581539e-01   2.3527684e-01   2.3145449e-01   2.2090409e-01   1.9096489e-01   1.8370040e-01   1.9907351e-01   2.1036800e-01   2.1041117e-01   1.8880687e-01
   1.4857192e-01   6.7204876e-02   6.6853254e-02   8.6512024e-02   2.3300540e-01   2.3295035e-01   2.3242296e-01   2.2868750e-01   2.1846827e-01   1.8905813e-01   1.8188488e-01   1.9711239e-01   2.0829342e-01   2.0833707e-01   1.8694716e-01
   1.4857192e-01   6.7204876e-02   6.6853254e-02   8.6512024e-02   2.3300540e-01   2.3295035e-01   2.3242296e-01   2.2868750e-01   2.1846827e-01   1.8905813e-01   1.8188488e-01   1.9711239e-01   2.0829342e-01   2.0833707e-01   1.8694716e-01
   1.5216210e-01   6.7050789e-02   6.6701898e-02   8.6403135e-02   2.3025298e-01   2.3019902e-01   2.2968221e-01   2.2602909e-01   2.1612444e-01   1.8723066e-01   1.8015096e-01   1.9523943e-01   2.0631244e-01   2.0635662e-01   1.8517102e-01
   1.5216210e-01   6.7050789e-02   6.6701898e-02   8.6403135e-02   2.3025298e-01   2.3019902e-01   2.2968221e-01   2.2602909e-01   2.1612444e-01   1.8723066e-01   1.8015096e-01   1.9523943e-01   2.0631244e-01   2.0635662e-01   1.8517102e-01
   1.5575356e-01   6.6902410e-02   6.6556070e-02   8.6297489e-02   2.2760208e-01   2.2754915e-01   2.2704238e-01   2.2346735e-01   2.1386137e-01   1.8547152e-01   1.7848734e-01   1.9344243e-01   2.0441214e-01   2.0445690e-01   1.8346688e-01
   1.5575356e-01   6.6902410e-02   6.6556070e-02   8.6297489e-02   2.2760208e-01   2.2754915e-01   2.2704238e-01   2.2346735e-01   2.1386137e-01   1.8547152e-01   1.7848734e-01   1.9344243e-01   2.0441214e-01   2.0445690e-01   1.8346688e-01
   1.5934561e-01   6.6759393e-02   6.6415439e-02   8.6195058e-02   2.2504223e-01   2.2499029e-01   2.2449306e-01   2.2099213e-01   2.1166961e-01   1.8377155e-01   1.7688456e-01   1.9171123e-01   2.0258171e-01   2.0262709e-01   1.8182513e-01
   1.5934561e-01   6.6759393e-02   6.6415439e-02   8.6195058e-02   2.2504223e-01   2.2499029e-01   2.2449306e-01   2.2099213e-01   2.1166961e-01   1.8377155e-01   1.7688456e-01   1.9171123e-01   2.0258171e-01   2.0262709e-01   1.8182513e-01
   1.6293765e-01   6.6621568e-02   6.6279846e-02   8.6096026e-02   2.2256525e-01   2.2251424e-01   2.2202610e-01   2.1859552e-01   2.0954187e-01   1.8212361e-01   1.7533523e-01   1.9003785e-01   2.0081270e-01   2.0085874e-01   1.8023823e-01
   1.6293765e-01   6.6621568e-02   6.6279846e-02   8.6096026e-02   2.2256525e-01   2.2251424e-01   2.2202610e-01   2.1859552e-01   2.0954187e-01   1.8212361e-01   1.7533523e-01   1.9003785e-01   2.0081270e-01   2.0085874e-01   1.8023823e-01
   1.6653117e-01   6.6488804e-02   6.6149173e-02   8.6000646e-02   2.2016368e-01   2.2011357e-01   2.1963407e-01   2.1627034e-01   2.0747162e-01   1.8052147e-01   1.7383292e-01   1.8841540e-01   1.9909778e-01   1.9914453e-01   1.7869966e-01
   1.6653117e-01   6.6488804e-02   6.6149173e-02   8.6000646e-02   2.2016368e-01   2.2011357e-01   2.1963407e-01   2.1627034e-01   2.0747162e-01   1.8052147e-01   1.7383292e-01   1.8841540e-01   1.9909778e-01   1.9914453e-01   1.7869966e-01
   1.7012469e-01   6.6361127e-02   6.6023458e-02   8.5909278e-02   2.1783394e-01   2.1778467e-01   2.1731342e-01   2.1401317e-01   2.0545580e-01   1.7896181e-01   1.7237403e-01   1.8684004e-01   1.9743287e-01   1.9748035e-01   1.7720581e-01
   1.7012469e-01   6.6361127e-02   6.6023458e-02   8.5909278e-02   2.1783394e-01   2.1778467e-01   2.1731342e-01   2.1401317e-01   2.0545580e-01   1.7896181e-01   1.7237403e-01   1.8684004e-01   1.9743287e-01   1.9748035e-01   1.7720581e-01
   1.7371821e-01   6.6238490e-02   6.5902664e-02   8.5822180e-02   2.1557297e-01   2.1552451e-01   2.1506109e-01   2.1182110e-01   2.0349192e-01   1.7744194e-01   1.7095564e-01   1.8530865e-01   1.9581463e-01   1.9586288e-01   1.7575372e-01
   1.7371821e-01   6.6238490e-02   6.5902664e-02   8.5822180e-02   2.1557297e-01   2.1552451e-01   2.1506109e-01   2.1182110e-01   2.0349192e-01   1.7744194e-01   1.7095564e-01   1.8530865e-01   1.9581463e-01   1.9586288e-01   1.7575372e-01
   1.7731173e-01   6.6120768e-02   6.5786677e-02   8.5739467e-02   2.1337897e-01   2.1333129e-01   2.1287533e-01   2.0969249e-01   2.0157865e-01   1.7596023e-01   1.6957584e-01   1.8381921e-01   1.9424089e-01   1.9428994e-01   1.7434149e-01
   1.7731173e-01   6.6120768e-02   6.5786677e-02   8.5739467e-02   2.1337897e-01   2.1333129e-01   2.1287533e-01   2.0969249e-01   2.0157865e-01   1.7596023e-01   1.6957584e-01   1.8381921e-01   1.9424089e-01   1.9428994e-01   1.7434149e-01
   1.8090525e-01   6.6007702e-02   6.5675249e-02   8.5661033e-02   2.1125113e-01   2.1120418e-01   2.1075531e-01   2.0762662e-01   1.9971554e-01   1.7451581e-01   1.6823349e-01   1.8237049e-01   1.9271034e-01   1.9276023e-01   1.7296799e-01
   1.8090525e-01   6.6007702e-02   6.5675249e-02   8.5661033e-02   2.1125113e-01   2.1120418e-01   2.1075531e-01   2.0762662e-01   1.9971554e-01   1.7451581e-01   1.6823349e-01   1.8237049e-01   1.9271034e-01   1.9276023e-01   1.7296799e-01
   1.8449779e-01   6.5898878e-02   6.5567978e-02   8.5586512e-02   2.0918982e-01   2.0914356e-01   2.0870142e-01   2.0562393e-01   1.9790325e-01   1.7310877e-01   1.6692832e-01   1.8096224e-01   1.9122267e-01   1.9127343e-01   1.7163297e-01
   1.8449779e-01   6.5898878e-02   6.5567978e-02   8.5586512e-02   2.0918982e-01   2.0914356e-01   2.0870142e-01   2.0562393e-01   1.9790325e-01   1.7310877e-01   1.6692832e-01   1.8096224e-01   1.9122267e-01   1.9127343e-01   1.7163297e-01
   1.8809033e-01   6.5793607e-02   6.5464185e-02   8.5515169e-02   2.0719469e-01   2.0714910e-01   2.0671333e-01   2.0368420e-01   1.9614183e-01   1.7173873e-01   1.6565964e-01   1.7959372e-01   1.8977709e-01   1.8982875e-01   1.7033573e-01
   1.8809033e-01   6.5793607e-02   6.5464185e-02   8.5515169e-02   2.0719469e-01   2.0714910e-01   2.0671333e-01   2.0368420e-01   1.9614183e-01   1.7173873e-01   1.6565964e-01   1.7959372e-01   1.8977709e-01   1.8982875e-01   1.7033573e-01
   1.9168287e-01   6.5690990e-02   6.5362980e-02   8.5445934e-02   2.0526613e-01   2.0522116e-01   2.0479144e-01   2.0180787e-01   1.9443196e-01   1.7040589e-01   1.6442728e-01   1.7826472e-01   1.8837335e-01   1.8842595e-01   1.6907608e-01
   1.9168287e-01   6.5690990e-02   6.5362980e-02   8.5445934e-02   2.0526613e-01   2.0522116e-01   2.0479144e-01   2.0180787e-01   1.9443196e-01   1.7040589e-01   1.6442728e-01   1.7826472e-01   1.8837335e-01   1.8842595e-01   1.6907608e-01
   1.9527491e-01   6.5589894e-02   6.5263244e-02   8.5377389e-02   2.0340470e-01   2.0336033e-01   2.0293631e-01   1.9999559e-01   1.9277452e-01   1.6911057e-01   1.6323116e-01   1.7697514e-01   1.8701133e-01   1.8706489e-01   1.6785392e-01
   1.9527491e-01   6.5589894e-02   6.5263244e-02   8.5377389e-02   2.0340470e-01   2.0336033e-01   2.0293631e-01   1.9999559e-01   1.9277452e-01   1.6911057e-01   1.6323116e-01   1.7697514e-01   1.8701133e-01   1.8706489e-01   1.6785392e-01
   1.9886598e-01   6.5488951e-02   6.5163619e-02   8.5307776e-02   2.0161069e-01   2.0156687e-01   2.0114823e-01   1.9824772e-01   1.9117015e-01   1.6785294e-01   1.6207102e-01   1.7572467e-01   1.8569069e-01   1.8574523e-01   1.6666895e-01
   1.9886598e-01   6.5488951e-02   6.5163619e-02   8.5307776e-02   2.0161069e-01   2.0156687e-01   2.0114823e-01   1.9824772e-01   1.9117015e-01   1.6785294e-01   1.6207102e-01   1.7572467e-01   1.8569069e-01   1.8574523e-01   1.6666895e-01
   2.0245606e-01   6.5386577e-02   6.5062534e-02   8.5235035e-02   1.9988369e-01   1.9984040e-01   1.9942682e-01   1.9656397e-01   1.8961888e-01   1.6663270e-01   1.6094618e-01   1.7451251e-01   1.8441056e-01   1.8446611e-01   1.6552039e-01
   2.0245606e-01   6.5386577e-02   6.5062534e-02   8.5235035e-02   1.9988369e-01   1.9984040e-01   1.9942682e-01   1.9656397e-01   1.8961888e-01   1.6663270e-01   1.6094618e-01   1.7451251e-01   1.8441056e-01   1.8446611e-01   1.6552039e-01
   2.0604467e-01   6.5281047e-02   6.4958275e-02   8.5156889e-02   1.9822299e-01   1.9818019e-01   1.9777137e-01   1.9494372e-01   1.8812049e-01   1.6544940e-01   1.5985575e-01   1.7333766e-01   1.8316989e-01   1.8322646e-01   1.6440728e-01
   2.0604467e-01   6.5281047e-02   6.4958275e-02   8.5156889e-02   1.9822299e-01   1.9818019e-01   1.9777137e-01   1.9494372e-01   1.8812049e-01   1.6544940e-01   1.5985575e-01   1.7333766e-01   1.8316989e-01   1.8322646e-01   1.6440728e-01
   2.0963279e-01   6.5170500e-02   6.4848991e-02   8.5070895e-02   1.9662662e-01   1.9658428e-01   1.9617994e-01   1.9338515e-01   1.8667362e-01   1.6430170e-01   1.5879806e-01   1.7219824e-01   1.8196665e-01   1.8202427e-01   1.6332783e-01
   2.0963279e-01   6.5170500e-02   6.4848991e-02   8.5070895e-02   1.9662662e-01   1.9658428e-01   1.9617994e-01   1.9338515e-01   1.8667362e-01   1.6430170e-01   1.5879806e-01   1.7219824e-01   1.8196665e-01   1.8202427e-01   1.6332783e-01
   2.1321993e-01   6.5053098e-02   6.4732858e-02   8.4974604e-02   1.9509263e-01   1.9505074e-01   1.9465059e-01   1.9188646e-01   1.8527697e-01   1.6318834e-01   1.5777151e-01   1.7109243e-01   1.8079895e-01   1.8085762e-01   1.6228029e-01
   2.1321993e-01   6.5053098e-02   6.4732858e-02   8.4974604e-02   1.9509263e-01   1.9505074e-01   1.9465059e-01   1.9188646e-01   1.8527697e-01   1.6318834e-01   1.5777151e-01   1.7109243e-01   1.8079895e-01   1.8085762e-01   1.6228029e-01
   2.1680461e-01   6.4927108e-02   6.4608152e-02   8.4865685e-02   1.9361883e-01   1.9357734e-01   1.9318114e-01   1.9044558e-01   1.8392901e-01   1.6210797e-01   1.5677439e-01   1.7001835e-01   1.7966475e-01   1.7972449e-01   1.6126284e-01
   2.1680461e-01   6.4927108e-02   6.4608152e-02   8.4865685e-02   1.9361883e-01   1.9357734e-01   1.9318114e-01   1.9044558e-01   1.8392901e-01   1.6210797e-01   1.5677439e-01   1.7001835e-01   1.7966475e-01   1.7972449e-01   1.6126284e-01
   2.2038537e-01   6.4790962e-02   6.4473314e-02   8.4742024e-02   1.9220230e-01   1.9216121e-01   1.9176870e-01   1.8905978e-01   1.8262762e-01   1.6105883e-01   1.5580467e-01   1.6897372e-01   1.7856167e-01   1.7862248e-01   1.6027332e-01
   2.2038537e-01   6.4790962e-02   6.4473314e-02   8.4742024e-02   1.9220230e-01   1.9216121e-01   1.9176870e-01   1.8905978e-01   1.8262762e-01   1.6105883e-01   1.5580467e-01   1.6897372e-01   1.7856167e-01   1.7862248e-01   1.6027332e-01
   2.2396024e-01   6.4643362e-02   6.4327053e-02   8.4601863e-02   1.9083975e-01   1.9079902e-01   1.9040999e-01   1.8772592e-01   1.8137033e-01   1.6003896e-01   1.5486021e-01   1.6795613e-01   1.7748714e-01   1.7754903e-01   1.5930942e-01
   2.2396024e-01   6.4643362e-02   6.4327053e-02   8.4601863e-02   1.9083975e-01   1.9079902e-01   1.9040999e-01   1.8772592e-01   1.8137033e-01   1.6003896e-01   1.5486021e-01   1.6795613e-01   1.7748714e-01   1.7754903e-01   1.5930942e-01
   2.2752872e-01   6.4483267e-02   6.4168335e-02   8.4443813e-02   1.8952683e-01   1.8948644e-01   1.8910070e-01   1.8643988e-01   1.8015376e-01   1.5904577e-01   1.5393830e-01   1.6696261e-01   1.7643802e-01   1.7650098e-01   1.5836829e-01
   2.2752872e-01   6.4483267e-02   6.4168335e-02   8.4443813e-02   1.8952683e-01   1.8948644e-01   1.8910070e-01   1.8643988e-01   1.8015376e-01   1.5904577e-01   1.5393830e-01   1.6696261e-01   1.7643802e-01   1.7650098e-01   1.5836829e-01
   2.3108689e-01   6.4310170e-02   6.3996656e-02   8.4267145e-02   1.8826013e-01   1.8822007e-01   1.8783742e-01   1.8519840e-01   1.7897538e-01   1.5807748e-01   1.5303707e-01   1.6599107e-01   1.7541211e-01   1.7547613e-01   1.5744795e-01
   2.3108689e-01   6.4310170e-02   6.3996656e-02   8.4267145e-02   1.8826013e-01   1.8822007e-01   1.8783742e-01   1.8519840e-01   1.7897538e-01   1.5807748e-01   1.5303707e-01   1.6599107e-01   1.7541211e-01   1.7547613e-01   1.5744795e-01
   2.3463132e-01   6.4123977e-02   6.3811923e-02   8.4071698e-02   1.8703579e-01   1.8699604e-01   1.8661632e-01   1.8399784e-01   1.7783232e-01   1.5713211e-01   1.5215452e-01   1.6503932e-01   1.7440709e-01   1.7447215e-01   1.5654630e-01
   2.3463132e-01   6.4123977e-02   6.3811923e-02   8.4071698e-02   1.8703579e-01   1.8699604e-01   1.8661632e-01   1.8399784e-01   1.7783232e-01   1.5713211e-01   1.5215452e-01   1.6503932e-01   1.7440709e-01   1.7447215e-01   1.5654630e-01
   2.3815758e-01   6.3925089e-02   6.3614537e-02   8.3857963e-02   1.8585024e-01   1.8581078e-01   1.8543386e-01   1.8283479e-01   1.7672192e-01   1.5620798e-01   1.5128905e-01   1.6410559e-01   1.7342108e-01   1.7348718e-01   1.5566166e-01
   2.3815758e-01   6.3925089e-02   6.3614537e-02   8.3857963e-02   1.8585024e-01   1.8581078e-01   1.8543386e-01   1.8283479e-01   1.7672192e-01   1.5620798e-01   1.5128905e-01   1.6410559e-01   1.7342108e-01   1.7348718e-01   1.5566166e-01
   2.4165979e-01   6.3714425e-02   6.3405412e-02   8.3627110e-02   1.8470047e-01   1.8466129e-01   1.8428704e-01   1.8170643e-01   1.7564210e-01   1.5530395e-01   1.5043963e-01   1.6318876e-01   1.7245289e-01   1.7252002e-01   1.5479295e-01
   2.4165979e-01   6.3714425e-02   6.3405412e-02   8.3627110e-02   1.8470047e-01   1.8466129e-01   1.8428704e-01   1.8170643e-01   1.7564210e-01   1.5530395e-01   1.5043963e-01   1.6318876e-01   1.7245289e-01   1.7252002e-01   1.5479295e-01
   2.4513304e-01   6.3493236e-02   6.3185795e-02   8.3380772e-02   1.8358341e-01   1.8354450e-01   1.8317282e-01   1.8060984e-01   1.7459065e-01   1.5441887e-01   1.4960529e-01   1.6228776e-01   1.7150142e-01   1.7156955e-01   1.5393918e-01
   2.4513304e-01   6.3493236e-02   6.3185795e-02   8.3380772e-02   1.8358341e-01   1.8354450e-01   1.8317282e-01   1.8060984e-01   1.7459065e-01   1.5441887e-01   1.4960529e-01   1.6228776e-01   1.7150142e-01   1.7156955e-01   1.5393918e-01
   2.4857388e-01   6.3262974e-02   6.2957132e-02   8.3120879e-02   1.8249594e-01   1.8245729e-01   1.8208808e-01   1.7954206e-01   1.7356529e-01   1.5355152e-01   1.4878507e-01   1.6140158e-01   1.7056559e-01   1.7063468e-01   1.5309937e-01
   2.4857388e-01   6.3262974e-02   6.2957132e-02   8.3120879e-02   1.8249594e-01   1.8245729e-01   1.8208808e-01   1.7954206e-01   1.7356529e-01   1.5355152e-01   1.4878507e-01   1.6140158e-01   1.7056559e-01   1.7063468e-01   1.5309937e-01
   2.5198036e-01   6.3025191e-02   6.2720967e-02   8.2849514e-02   1.8143502e-01   1.8139663e-01   1.8102981e-01   1.7850019e-01   1.7256372e-01   1.5270070e-01   1.4797807e-01   1.6052925e-01   1.6964437e-01   1.6971442e-01   1.5227262e-01
   2.5198036e-01   6.3025191e-02   6.2720967e-02   8.2849514e-02   1.8143502e-01   1.8139663e-01   1.8102981e-01   1.7850019e-01   1.7256372e-01   1.5270070e-01   1.4797807e-01   1.6052925e-01   1.6964437e-01   1.6971442e-01   1.5227262e-01
   2.5535052e-01   6.2781536e-02   6.2478944e-02   8.2568895e-02   1.8039823e-01   1.8036008e-01   1.7999560e-01   1.7748193e-01   1.7158419e-01   1.5186559e-01   1.4718377e-01   1.5967024e-01   1.6873721e-01   1.6880819e-01   1.5145843e-01
   2.5535052e-01   6.2781536e-02   6.2478944e-02   8.2568895e-02   1.8039823e-01   1.8036008e-01   1.7999560e-01   1.7748193e-01   1.7158419e-01   1.5186559e-01   1.4718377e-01   1.5967024e-01   1.6873721e-01   1.6880819e-01   1.5145843e-01
   2.5868974e-01   6.2533126e-02   6.2232175e-02   8.2280622e-02   1.7938152e-01   1.7934362e-01   1.7898142e-01   1.7648337e-01   1.7062328e-01   1.5104393e-01   1.4640029e-01   1.5882255e-01   1.6784200e-01   1.6791389e-01   1.5065493e-01
   2.5868974e-01   6.2533126e-02   6.2232175e-02   8.2280622e-02   1.7938152e-01   1.7934362e-01   1.7898142e-01   1.7648337e-01   1.7062328e-01   1.5104393e-01   1.4640029e-01   1.5882255e-01   1.6784200e-01   1.6791389e-01   1.5065493e-01
   2.6200295e-01   6.2281026e-02   6.1981723e-02   8.1986215e-02   1.7838166e-01   1.7834401e-01   1.7798404e-01   1.7550138e-01   1.6967829e-01   1.5023396e-01   1.4562621e-01   1.5798469e-01   1.6695716e-01   1.6702994e-01   1.4986070e-01
   2.6200295e-01   6.2281026e-02   6.1981723e-02   8.1986215e-02   1.7838166e-01   1.7834401e-01   1.7798404e-01   1.7550138e-01   1.6967829e-01   1.5023396e-01   1.4562621e-01   1.5798469e-01   1.6695716e-01   1.6702994e-01   1.4986070e-01
   2.6529848e-01   6.2025921e-02   6.1728270e-02   8.1686719e-02   1.7739497e-01   1.7735755e-01   1.7699981e-01   1.7453238e-01   1.6874599e-01   1.4943341e-01   1.4485960e-01   1.5715459e-01   1.6608052e-01   1.6615417e-01   1.4907380e-01
   2.6529848e-01   6.2025921e-02   6.1728270e-02   8.1686719e-02   1.7739497e-01   1.7735755e-01   1.7699981e-01   1.7453238e-01   1.6874599e-01   1.4943341e-01   1.4485960e-01   1.5715459e-01   1.6608052e-01   1.6615417e-01   1.4907380e-01
   2.6880511e-01   6.1750986e-02   6.1455103e-02   8.1362456e-02   1.7635304e-01   1.7631587e-01   1.7596048e-01   1.7350923e-01   1.6776201e-01   1.4858729e-01   1.4404792e-01   1.5627534e-01   1.6515198e-01   1.6522654e-01   1.4824030e-01
   2.6880511e-01   6.1750986e-02   6.1455103e-02   8.1362456e-02   1.7635304e-01   1.7631587e-01   1.7596048e-01   1.7350923e-01   1.6776201e-01   1.4858729e-01   1.4404792e-01   1.5627534e-01   1.6515198e-01   1.6522654e-01   1.4824030e-01
   2.7209426e-01   6.1490924e-02   6.1196703e-02   8.1054539e-02   1.7538302e-01   1.7534609e-01   1.7499290e-01   1.7255681e-01   1.6684656e-01   1.4779934e-01   1.4329087e-01   1.5545500e-01   1.6428564e-01   1.6436105e-01   1.4746263e-01
   2.7209426e-01   6.1490924e-02   6.1196703e-02   8.1054539e-02   1.7538302e-01   1.7534609e-01   1.7499290e-01   1.7255681e-01   1.6684656e-01   1.4779934e-01   1.4329087e-01   1.5545500e-01   1.6428564e-01   1.6436105e-01   1.4746263e-01
   2.7539323e-01   6.1228912e-02   6.0936356e-02   8.0743304e-02   1.7441740e-01   1.7438071e-01   1.7402971e-01   1.7160882e-01   1.6593596e-01   1.4701507e-01   1.4253640e-01   1.5463721e-01   1.6342199e-01   1.6349825e-01   1.4668738e-01
   2.7539323e-01   6.1228912e-02   6.0936356e-02   8.0743304e-02   1.7441740e-01   1.7438071e-01   1.7402971e-01   1.7160882e-01   1.6593596e-01   1.4701507e-01   1.4253640e-01   1.5463721e-01   1.6342199e-01   1.6349825e-01   1.4668738e-01
   2.7870790e-01   6.0965265e-02   6.0674378e-02   8.0429241e-02   1.7345501e-01   1.7341856e-01   1.7306975e-01   1.7066414e-01   1.6502914e-01   1.4623377e-01   1.4178398e-01   1.5382141e-01   1.6256044e-01   1.6263754e-01   1.4591403e-01
   2.7870790e-01   6.0965265e-02   6.0674378e-02   8.0429241e-02   1.7345501e-01   1.7341856e-01   1.7306975e-01   1.7066414e-01   1.6502914e-01   1.4623377e-01   1.4178398e-01   1.5382141e-01   1.6256044e-01   1.6263754e-01   1.4591403e-01
   2.8203780e-01   6.0700691e-02   6.0411473e-02   8.0113281e-02   1.7249680e-01   1.7246058e-01   1.7211397e-01   1.6972368e-01   1.6412700e-01   1.4545636e-01   1.4103464e-01   1.5300871e-01   1.6170217e-01   1.6178010e-01   1.4514365e-01
   2.8203780e-01   6.0700691e-02   6.0411473e-02   8.0113281e-02   1.7249680e-01   1.7246058e-01   1.7211397e-01   1.6972368e-01   1.6412700e-01   1.4545636e-01   1.4103464e-01   1.5300871e-01   1.6170217e-01   1.6178010e-01   1.4514365e-01
   2.8538292e-01   6.0435742e-02   6.0148189e-02   7.9796152e-02   1.7154374e-01   1.7150775e-01   1.7116334e-01   1.6878840e-01   1.6323042e-01   1.4468371e-01   1.4028931e-01   1.5220018e-01   1.6084828e-01   1.6092705e-01   1.4437724e-01
   2.8538292e-01   6.0435742e-02   6.0148189e-02   7.9796152e-02   1.7154374e-01   1.7150775e-01   1.7116334e-01   1.6878840e-01   1.6323042e-01   1.4468371e-01   1.4028931e-01   1.5220018e-01   1.6084828e-01   1.6092705e-01   1.4437724e-01
   2.8873883e-01   6.0171205e-02   5.9885310e-02   7.9478851e-02   1.7059816e-01   1.7056241e-01   1.7022018e-01   1.6786058e-01   1.6234152e-01   1.4391770e-01   1.3954992e-01   1.5139789e-01   1.6000099e-01   1.6008058e-01   1.4361680e-01
   2.8873883e-01   6.0171205e-02   5.9885310e-02   7.9478851e-02   1.7059816e-01   1.7056241e-01   1.7022018e-01   1.6786058e-01   1.6234152e-01   1.4391770e-01   1.3954992e-01   1.5139789e-01   1.6000099e-01   1.6008058e-01   1.4361680e-01
   2.9209867e-01   5.9907951e-02   5.9623701e-02   7.9162466e-02   1.6966305e-01   1.6962753e-01   1.6928748e-01   1.6694314e-01   1.6146303e-01   1.4316072e-01   1.3881884e-01   1.5060443e-01   1.5916302e-01   1.5924344e-01   1.4286477e-01
   2.9209867e-01   5.9907951e-02   5.9623701e-02   7.9162466e-02   1.6966305e-01   1.6962753e-01   1.6928748e-01   1.6694314e-01   1.6146303e-01   1.4316072e-01   1.3881884e-01   1.5060443e-01   1.5916302e-01   1.5924344e-01   1.4286477e-01
   2.9545459e-01   5.9646824e-02   5.9364201e-02   7.8848044e-02   1.6874155e-01   1.6870627e-01   1.6836836e-01   1.6603916e-01   1.6059780e-01   1.4241522e-01   1.3809852e-01   1.4982248e-01   1.5833719e-01   1.5841842e-01   1.4212368e-01
   2.9545459e-01   5.9646824e-02   5.9364201e-02   7.8848044e-02   1.6874155e-01   1.6870627e-01   1.6836836e-01   1.6603916e-01   1.6059780e-01   1.4241522e-01   1.3809852e-01   1.4982248e-01   1.5833719e-01   1.5841842e-01   1.4212368e-01
   2.9879921e-01   5.9388541e-02   5.9107522e-02   7.8536475e-02   1.6783648e-01   1.6780142e-01   1.6746563e-01   1.6515136e-01   1.5974836e-01   1.4168337e-01   1.3739111e-01   1.4905438e-01   1.5752597e-01   1.5760800e-01   1.4139577e-01
   2.9879921e-01   5.9388541e-02   5.9107522e-02   7.8536475e-02   1.6783648e-01   1.6780142e-01   1.6746563e-01   1.6515136e-01   1.5974836e-01   1.4168337e-01   1.3739111e-01   1.4905438e-01   1.5752597e-01   1.5760800e-01   1.4139577e-01
   3.0212764e-01   5.9133558e-02   5.8854120e-02   7.8228335e-02   1.6694974e-01   1.6691490e-01   1.6658120e-01   1.6428161e-01   1.5891641e-01   1.4096663e-01   1.3669805e-01   1.4830169e-01   1.5673101e-01   1.5681385e-01   1.4068251e-01
   3.0212764e-01   5.9133558e-02   5.8854120e-02   7.8228335e-02   1.6694974e-01   1.6691490e-01   1.6658120e-01   1.6428161e-01   1.5891641e-01   1.4096663e-01   1.3669805e-01   1.4830169e-01   1.5673101e-01   1.5681385e-01   1.4068251e-01
   3.0543741e-01   5.8882100e-02   5.8604216e-02   7.7923912e-02   1.6608238e-01   1.6604776e-01   1.6571609e-01   1.6343093e-01   1.5810284e-01   1.4026573e-01   1.3602011e-01   1.4756526e-01   1.5595321e-01   1.5603683e-01   1.3998469e-01
   3.0543741e-01   5.8882100e-02   5.8604216e-02   7.7923912e-02   1.6608238e-01   1.6604776e-01   1.6571609e-01   1.6343093e-01   1.5810284e-01   1.4026573e-01   1.3602011e-01   1.4756526e-01   1.5595321e-01   1.5603683e-01   1.3998469e-01
   3.0872950e-01   5.8634103e-02   5.8357747e-02   7.7623148e-02   1.6523435e-01   1.6519994e-01   1.6487028e-01   1.6259925e-01   1.5730756e-01   1.3958059e-01   1.3535721e-01   1.4684501e-01   1.5519249e-01   1.5527689e-01   1.3930226e-01
   3.0872950e-01   5.8634103e-02   5.8357747e-02   7.7623148e-02   1.6523435e-01   1.6519994e-01   1.6487028e-01   1.6259925e-01   1.5730756e-01   1.3958059e-01   1.3535721e-01   1.4684501e-01   1.5519249e-01   1.5527689e-01   1.3930226e-01
   3.1200540e-01   5.8389459e-02   5.8114606e-02   7.7325925e-02   1.6440536e-01   1.6437115e-01   1.6404345e-01   1.6178628e-01   1.5653021e-01   1.3891090e-01   1.3470910e-01   1.4614067e-01   1.5444856e-01   1.5453372e-01   1.3863494e-01
   3.1200540e-01   5.8389459e-02   5.8114606e-02   7.7325925e-02   1.6440536e-01   1.6437115e-01   1.6404345e-01   1.6178628e-01   1.5653021e-01   1.3891090e-01   1.3470910e-01   1.4614067e-01   1.5444856e-01   1.5453372e-01   1.3863494e-01
   3.1548895e-01   5.8131676e-02   5.7858402e-02   7.7012166e-02   1.6354025e-01   1.6350626e-01   1.6318061e-01   1.6093793e-01   1.5571906e-01   1.3821211e-01   1.3403265e-01   1.4540537e-01   1.5367190e-01   1.5375787e-01   1.3793833e-01
   3.1548895e-01   5.8131676e-02   5.7858402e-02   7.7012166e-02   1.6354025e-01   1.6350626e-01   1.6318061e-01   1.6093793e-01   1.5571906e-01   1.3821211e-01   1.3403265e-01   1.4540537e-01   1.5367190e-01   1.5375787e-01   1.3793833e-01
   3.1875356e-01   5.7892347e-02   5.7620534e-02   7.6720333e-02   1.6274492e-01   1.6271113e-01   1.6238737e-01   1.6015803e-01   1.5497338e-01   1.3756974e-01   1.3341068e-01   1.4472914e-01   1.5295761e-01   1.5304433e-01   1.3729771e-01
   3.1875356e-01   5.7892347e-02   5.7620534e-02   7.6720333e-02   1.6274492e-01   1.6271113e-01   1.6238737e-01   1.6015803e-01   1.5497338e-01   1.3756974e-01   1.3341068e-01   1.4472914e-01   1.5295761e-01   1.5304433e-01   1.3729771e-01
   3.2202258e-01   5.7654912e-02   5.7384546e-02   7.6430295e-02   1.6196335e-01   1.6192975e-01   1.6160785e-01   1.5939165e-01   1.5424062e-01   1.3693857e-01   1.3279942e-01   1.4406440e-01   1.5225544e-01   1.5234291e-01   1.3666803e-01
   3.2202258e-01   5.7654912e-02   5.7384546e-02   7.6430295e-02   1.6196335e-01   1.6192975e-01   1.6160785e-01   1.5939165e-01   1.5424062e-01   1.3693857e-01   1.3279942e-01   1.4406440e-01   1.5225544e-01   1.5234291e-01   1.3666803e-01
   3.2529848e-01   5.7419245e-02   5.7150312e-02   7.6141898e-02   1.6119484e-01   1.6116143e-01   1.6084137e-01   1.5863808e-01   1.5352013e-01   1.3631805e-01   1.3219837e-01   1.4341062e-01   1.5156483e-01   1.5165305e-01   1.3604874e-01
   3.2529848e-01   5.7419245e-02   5.7150312e-02   7.6141898e-02   1.6119484e-01   1.6116143e-01   1.6084137e-01   1.5863808e-01   1.5352013e-01   1.3631805e-01   1.3219837e-01   1.4341062e-01   1.5156483e-01   1.5165305e-01   1.3604874e-01
   3.2858272e-01   5.7185299e-02   5.6917784e-02   7.5855090e-02   1.6043886e-01   1.6040564e-01   1.6008738e-01   1.5789680e-01   1.5281140e-01   1.3570778e-01   1.3160716e-01   1.4276741e-01   1.5088536e-01   1.5097431e-01   1.3543949e-01
   3.2858272e-01   5.7185299e-02   5.6917784e-02   7.5855090e-02   1.6043886e-01   1.6040564e-01   1.6008738e-01   1.5789680e-01   1.5281140e-01   1.3570778e-01   1.3160716e-01   1.4276741e-01   1.5088536e-01   1.5097431e-01   1.3543949e-01
   3.3187285e-01   5.6953308e-02   5.6687196e-02   7.5570162e-02   1.5969572e-01   1.5966268e-01   1.5934619e-01   1.5716810e-01   1.5211474e-01   1.3510806e-01   1.3102608e-01   1.4213507e-01   1.5021737e-01   1.5030706e-01   1.3484057e-01
   3.3187285e-01   5.6953308e-02   5.6687196e-02   7.5570162e-02   1.5969572e-01   1.5966268e-01   1.5934619e-01   1.5716810e-01   1.5211474e-01   1.3510806e-01   1.3102608e-01   1.4213507e-01   1.5021737e-01   1.5030706e-01   1.3484057e-01
   3.3516446e-01   5.6723637e-02   5.6458911e-02   7.5287567e-02   1.5896605e-01   1.5893319e-01   1.5861845e-01   1.5645260e-01   1.5143073e-01   1.3451942e-01   1.3045567e-01   1.4151422e-01   1.4956150e-01   1.4965191e-01   1.3425256e-01
   3.3516446e-01   5.6723637e-02   5.6458911e-02   7.5287567e-02   1.5896605e-01   1.5893319e-01   1.5861845e-01   1.5645260e-01   1.5143073e-01   1.3451942e-01   1.3045567e-01   1.4151422e-01   1.4956150e-01   1.4965191e-01   1.3425256e-01
   3.3845312e-01   5.6496636e-02   5.6233276e-02   7.5007744e-02   1.5825039e-01   1.5821770e-01   1.5790467e-01   1.5575081e-01   1.5075988e-01   1.3394229e-01   1.2989637e-01   1.4090535e-01   1.4891825e-01   1.4900939e-01   1.3367590e-01
   3.3845312e-01   5.6496636e-02   5.6233276e-02   7.5007744e-02   1.5825039e-01   1.5821770e-01   1.5790467e-01   1.5575081e-01   1.5075988e-01   1.3394229e-01   1.2989637e-01   1.4090535e-01   1.4891825e-01   1.4900939e-01   1.3367590e-01
   3.4173343e-01   5.6272705e-02   5.6010690e-02   7.4731196e-02   1.5754938e-01   1.5751687e-01   1.5720551e-01   1.5506337e-01   1.5010278e-01   1.3337721e-01   1.2934871e-01   1.4030902e-01   1.4828825e-01   1.4838011e-01   1.3311114e-01
   3.4173343e-01   5.6272705e-02   5.6010690e-02   7.4731196e-02   1.5754938e-01   1.5751687e-01   1.5720551e-01   1.5506337e-01   1.5010278e-01   1.3337721e-01   1.2934871e-01   1.4030902e-01   1.4828825e-01   1.4838011e-01   1.3311114e-01
   3.4500245e-01   5.6052057e-02   5.5791365e-02   7.4458197e-02   1.5686309e-01   1.5683074e-01   1.5652102e-01   1.5439030e-01   1.4945947e-01   1.3282418e-01   1.2881271e-01   1.3972528e-01   1.4767153e-01   1.4776411e-01   1.3255833e-01
   3.4500245e-01   5.6052057e-02   5.5791365e-02   7.4458197e-02   1.5686309e-01   1.5683074e-01   1.5652102e-01   1.5439030e-01   1.4945947e-01   1.3282418e-01   1.2881271e-01   1.3972528e-01   1.4767153e-01   1.4776411e-01   1.3255833e-01
   3.4825479e-01   5.5835054e-02   5.5575659e-02   7.4189207e-02   1.5619203e-01   1.5615984e-01   1.5585172e-01   1.5373212e-01   1.4883040e-01   1.3228359e-01   1.2828875e-01   1.3915455e-01   1.4706855e-01   1.4716183e-01   1.3201784e-01
   3.4825479e-01   5.5835054e-02   5.5575659e-02   7.4189207e-02   1.5619203e-01   1.5615984e-01   1.5585172e-01   1.5373212e-01   1.4883040e-01   1.3228359e-01   1.2828875e-01   1.3915455e-01   1.4706855e-01   1.4716183e-01   1.3201784e-01
   3.5149485e-01   5.5621386e-02   5.5363266e-02   7.3923854e-02   1.5553470e-01   1.5550268e-01   1.5519612e-01   1.5308735e-01   1.4821415e-01   1.3175417e-01   1.2777561e-01   1.3859551e-01   1.4647790e-01   1.4657188e-01   1.3148844e-01
   3.5149485e-01   5.5621386e-02   5.5363266e-02   7.3923854e-02   1.5553470e-01   1.5550268e-01   1.5519612e-01   1.5308735e-01   1.4821415e-01   1.3175417e-01   1.2777561e-01   1.3859551e-01   1.4647790e-01   1.4657188e-01   1.3148844e-01
   3.5494158e-01   5.5396858e-02   5.5140073e-02   7.3644467e-02   1.5484726e-01   1.5481540e-01   1.5451046e-01   1.5241293e-01   1.4756954e-01   1.3120050e-01   1.2723898e-01   1.3801077e-01   1.4586010e-01   1.4595481e-01   1.3093472e-01
   3.5494158e-01   5.5396858e-02   5.5140073e-02   7.3644467e-02   1.5484726e-01   1.5481540e-01   1.5451046e-01   1.5241293e-01   1.4756954e-01   1.3120050e-01   1.2723898e-01   1.3801077e-01   1.4586010e-01   1.4595481e-01   1.3093472e-01
   3.5816789e-01   5.5189275e-02   5.4933721e-02   7.3385652e-02   1.5421440e-01   1.5418268e-01   1.5387923e-01   1.5179197e-01   1.4697594e-01   1.3069071e-01   1.2674488e-01   1.3747229e-01   1.4529115e-01   1.4538656e-01   1.3042481e-01
   3.5816789e-01   5.5189275e-02   5.4933721e-02   7.3385652e-02   1.5421440e-01   1.5418268e-01   1.5387923e-01   1.5179197e-01   1.4697594e-01   1.3069071e-01   1.2674488e-01   1.3747229e-01   1.4529115e-01   1.4538656e-01   1.3042481e-01
   3.6139126e-01   5.4984364e-02   5.4730022e-02   7.3129668e-02   1.5359198e-01   1.5356042e-01   1.5325842e-01   1.5118115e-01   1.4639195e-01   1.3018916e-01   1.2625876e-01   1.3694242e-01   1.4473130e-01   1.4482739e-01   1.2992307e-01
   3.6139126e-01   5.4984364e-02   5.4730022e-02   7.3129668e-02   1.5359198e-01   1.5356042e-01   1.5325842e-01   1.5118115e-01   1.4639195e-01   1.3018916e-01   1.2625876e-01   1.3694242e-01   1.4473130e-01   1.4482739e-01   1.2992307e-01
   3.6461414e-01   5.4781937e-02   5.4528789e-02   7.2876282e-02   1.5297918e-01   1.5294776e-01   1.5264718e-01   1.5057965e-01   1.4581671e-01   1.2969507e-01   1.2577985e-01   1.3642034e-01   1.4417966e-01   1.4427644e-01   1.2942871e-01
   3.6461414e-01   5.4781937e-02   5.4528789e-02   7.2876282e-02   1.5297918e-01   1.5294776e-01   1.5264718e-01   1.5057965e-01   1.4581671e-01   1.2969507e-01   1.2577985e-01   1.3642034e-01   1.4417966e-01   1.4427644e-01   1.2942871e-01
   3.6783702e-01   5.4581919e-02   5.4329947e-02   7.2625397e-02   1.5237556e-01   1.5234428e-01   1.5204508e-01   1.4998703e-01   1.4524978e-01   1.2920796e-01   1.2530771e-01   1.3590555e-01   1.4363570e-01   1.4373317e-01   1.2894125e-01
   3.6783702e-01   5.4581919e-02   5.4329947e-02   7.2625397e-02   1.5237556e-01   1.5234428e-01   1.5204508e-01   1.4998703e-01   1.4524978e-01   1.2920796e-01   1.2530771e-01   1.3590555e-01   1.4363570e-01   1.4373317e-01   1.2894125e-01
   3.7105940e-01   5.4384277e-02   5.4133462e-02   7.2376970e-02   1.5178087e-01   1.5174973e-01   1.5145188e-01   1.4940305e-01   1.4469087e-01   1.2872754e-01   1.2484201e-01   1.3539770e-01   1.4309909e-01   1.4319723e-01   1.2846038e-01
   3.7105940e-01   5.4384277e-02   5.4133462e-02   7.2376970e-02   1.5178087e-01   1.5174973e-01   1.5145188e-01   1.4940305e-01   1.4469087e-01   1.2872754e-01   1.2484201e-01   1.3539770e-01   1.4309909e-01   1.4319723e-01   1.2846038e-01
   3.7427933e-01   5.4189045e-02   5.3939370e-02   7.2131041e-02   1.5119514e-01   1.5116413e-01   1.5086761e-01   1.4882774e-01   1.4413999e-01   1.2825373e-01   1.2438267e-01   1.3489671e-01   1.4256969e-01   1.4266852e-01   1.2798600e-01
   3.7427933e-01   5.4189045e-02   5.3939370e-02   7.2131041e-02   1.5119514e-01   1.5116413e-01   1.5086761e-01   1.4882774e-01   1.4413999e-01   1.2825373e-01   1.2438267e-01   1.3489671e-01   1.4256969e-01   1.4266852e-01   1.2798600e-01
   3.7749681e-01   5.3996115e-02   5.3747562e-02   7.1887470e-02   1.5061801e-01   1.5058713e-01   1.5029190e-01   1.4826073e-01   1.4359674e-01   1.2778615e-01   1.2392930e-01   1.3440214e-01   1.4204707e-01   1.4214657e-01   1.2751771e-01
   3.7749681e-01   5.3996115e-02   5.3747562e-02   7.1887470e-02   1.5061801e-01   1.5058713e-01   1.5029190e-01   1.4826073e-01   1.4359674e-01   1.2778615e-01   1.2392930e-01   1.3440214e-01   1.4204707e-01   1.4214657e-01   1.2751771e-01
   3.8071036e-01   5.3805444e-02   5.3557996e-02   7.1646199e-02   1.5004936e-01   1.5001862e-01   1.4972463e-01   1.4770192e-01   1.4306101e-01   1.2732462e-01   1.2348171e-01   1.3391379e-01   1.4153100e-01   1.4163118e-01   1.2705531e-01
   3.8071036e-01   5.3805444e-02   5.3557996e-02   7.1646199e-02   1.5004936e-01   1.5001862e-01   1.4972463e-01   1.4770192e-01   1.4306101e-01   1.2732462e-01   1.2348171e-01   1.3391379e-01   1.4153100e-01   1.4163118e-01   1.2705531e-01
   3.8392145e-01   5.3616792e-02   5.3370434e-02   7.1406917e-02   1.4948853e-01   1.4945791e-01   1.4916515e-01   1.4715066e-01   1.4253215e-01   1.2686855e-01   1.2303930e-01   1.3343099e-01   1.4102079e-01   1.4112164e-01   1.2659817e-01
   3.8392145e-01   5.3616792e-02   5.3370434e-02   7.1406917e-02   1.4948853e-01   1.4945791e-01   1.4916515e-01   1.4715066e-01   1.4253215e-01   1.2686855e-01   1.2303930e-01   1.3343099e-01   1.4102079e-01   1.4112164e-01   1.2659817e-01
   3.8734315e-01   5.3417638e-02   5.3172425e-02   7.1153677e-02   1.4889857e-01   1.4886807e-01   1.4857659e-01   1.4657062e-01   1.4197526e-01   1.2638773e-01   1.2257274e-01   1.3292175e-01   1.4048261e-01   1.4058418e-01   1.2611599e-01
   3.8734315e-01   5.3417638e-02   5.3172425e-02   7.1153677e-02   1.4889857e-01   1.4886807e-01   1.4857659e-01   1.4657062e-01   1.4197526e-01   1.2638773e-01   1.2257274e-01   1.3292175e-01   1.4048261e-01   1.4058418e-01   1.2611599e-01
   3.9054836e-01   5.3232632e-02   5.2988479e-02   7.0917820e-02   1.4835259e-01   1.4832222e-01   1.4803190e-01   1.4603370e-01   1.4145937e-01   1.2594176e-01   1.2213983e-01   1.3244913e-01   1.3998312e-01   1.4008535e-01   1.2566849e-01
   3.9054836e-01   5.3232632e-02   5.2988479e-02   7.0917820e-02   1.4835259e-01   1.4832222e-01   1.4803190e-01   1.4603370e-01   1.4145937e-01   1.2594176e-01   1.2213983e-01   1.3244913e-01   1.3998312e-01   1.4008535e-01   1.2566849e-01
   3.9375552e-01   5.3048794e-02   5.2805692e-02   7.0682851e-02   1.4781220e-01   1.4778194e-01   1.4749277e-01   1.4550217e-01   1.4094826e-01   1.2549934e-01   1.2171019e-01   1.3197999e-01   1.3948728e-01   1.3959018e-01   1.2522427e-01
   3.9375552e-01   5.3048794e-02   5.2805692e-02   7.0682851e-02   1.4781220e-01   1.4778194e-01   1.4749277e-01   1.4550217e-01   1.4094826e-01   1.2549934e-01   1.2171019e-01   1.3197999e-01   1.3948728e-01   1.3959018e-01   1.2522427e-01
   3.9696514e-01   5.2865868e-02   5.2623807e-02   7.0448434e-02   1.4727675e-01   1.4724661e-01   1.4695856e-01   1.4497541e-01   1.4044136e-01   1.2505996e-01   1.2128332e-01   1.3151376e-01   1.3899450e-01   1.3909806e-01   1.2478281e-01
   3.9696514e-01   5.2865868e-02   5.2623807e-02   7.0448434e-02   1.4727675e-01   1.4724661e-01   1.4695856e-01   1.4497541e-01   1.4044136e-01   1.2505996e-01   1.2128332e-01   1.3151376e-01   1.3899450e-01   1.3909806e-01   1.2478281e-01
   4.0017673e-01   5.2683635e-02   5.2442609e-02   7.0214284e-02   1.4674571e-01   1.4671569e-01   1.4642874e-01   1.4445291e-01   1.3993819e-01   1.2462320e-01   1.2085879e-01   1.3104999e-01   1.3850430e-01   1.3860852e-01   1.2434368e-01
   4.0017673e-01   5.2683635e-02   5.2442609e-02   7.0214284e-02   1.4674571e-01   1.4671569e-01   1.4642874e-01   1.4445291e-01   1.3993819e-01   1.2462320e-01   1.2085879e-01   1.3104999e-01   1.3850430e-01   1.3860852e-01   1.2434368e-01
   4.0338832e-01   5.2501947e-02   5.2261949e-02   6.9980207e-02   1.4621876e-01   1.4618885e-01   1.4590299e-01   1.4393436e-01   1.3943847e-01   1.2418882e-01   1.2043637e-01   1.3058841e-01   1.3801640e-01   1.3812128e-01   1.2390662e-01
   4.0338832e-01   5.2501947e-02   5.2261949e-02   6.9980207e-02   1.4621876e-01   1.4618885e-01   1.4590299e-01   1.4393436e-01   1.3943847e-01   1.2418882e-01   1.2043637e-01   1.3058841e-01   1.3801640e-01   1.3812128e-01   1.2390662e-01
   4.0659794e-01   5.2320648e-02   5.2081673e-02   6.9746000e-02   1.4569552e-01   1.4566572e-01   1.4538093e-01   1.4341941e-01   1.3894190e-01   1.2375657e-01   1.2001579e-01   1.3012876e-01   1.3753052e-01   1.3763605e-01   1.2347137e-01
   4.0659794e-01   5.2320648e-02   5.2081673e-02   6.9746000e-02   1.4569552e-01   1.4566572e-01   1.4538093e-01   1.4341941e-01   1.3894190e-01   1.2375657e-01   1.2001579e-01   1.3012876e-01   1.3753052e-01   1.3763605e-01   1.2347137e-01
   4.0980314e-01   5.2139606e-02   5.1901650e-02   6.9511498e-02   1.4517567e-01   1.4514599e-01   1.4486226e-01   1.4290777e-01   1.3844822e-01   1.2332624e-01   1.1959687e-01   1.2967083e-01   1.3704643e-01   1.3715261e-01   1.2303774e-01
   4.0980314e-01   5.2139606e-02   5.1901650e-02   6.9511498e-02   1.4517567e-01   1.4514599e-01   1.4486226e-01   1.4290777e-01   1.3844822e-01   1.2332624e-01   1.1959687e-01   1.2967083e-01   1.3704643e-01   1.3715261e-01   1.2303774e-01
   4.1300245e-01   5.1958642e-02   5.1721703e-02   6.9276474e-02   1.4465877e-01   1.4462920e-01   1.4434652e-01   1.4239901e-01   1.3795706e-01   1.2289752e-01   1.1917931e-01   1.2921428e-01   1.3656379e-01   1.3667061e-01   1.2260542e-01
   4.1300245e-01   5.1958642e-02   5.1721703e-02   6.9276474e-02   1.4465877e-01   1.4462920e-01   1.4434652e-01   1.4239901e-01   1.3795706e-01   1.2289752e-01   1.1917931e-01   1.2921428e-01   1.3656379e-01   1.3667061e-01   1.2260542e-01
   4.1619539e-01   5.1777538e-02   5.1541613e-02   6.9040654e-02   1.4414425e-01   1.4411478e-01   1.4383315e-01   1.4189259e-01   1.3746792e-01   1.2247000e-01   1.1876271e-01   1.2875871e-01   1.3608217e-01   1.3618962e-01   1.2217401e-01
   4.1619539e-01   5.1777538e-02   5.1541613e-02   6.9040654e-02   1.4414425e-01   1.4411478e-01   1.4383315e-01   1.4189259e-01   1.3746792e-01   1.2247000e-01   1.1876271e-01   1.2875871e-01   1.3608217e-01   1.3618962e-01   1.2217401e-01
   4.1959597e-01   5.1583848e-02   5.1349005e-02   6.8787784e-02   1.4359711e-01   1.4356776e-01   1.4328724e-01   1.4135407e-01   1.3694754e-01   1.2201458e-01   1.1831873e-01   1.2827311e-01   1.3556877e-01   1.3567690e-01   1.2171415e-01
   4.1959597e-01   5.1583848e-02   5.1349005e-02   6.8787784e-02   1.4359711e-01   1.4356776e-01   1.4328724e-01   1.4135407e-01   1.3694754e-01   1.2201458e-01   1.1831873e-01   1.2827311e-01   1.3556877e-01   1.3567690e-01   1.2171415e-01
   4.2277909e-01   5.1401583e-02   5.1167755e-02   6.8549225e-02   1.4308529e-01   1.4305605e-01   1.4277656e-01   1.4085033e-01   1.3646058e-01   1.2158788e-01   1.1790254e-01   1.2781784e-01   1.3508744e-01   1.3519618e-01   1.2128300e-01
   4.2277909e-01   5.1401583e-02   5.1167755e-02   6.8549225e-02   1.4308529e-01   1.4305605e-01   1.4277656e-01   1.4085033e-01   1.3646058e-01   1.2158788e-01   1.1790254e-01   1.2781784e-01   1.3508744e-01   1.3519618e-01   1.2128300e-01
   4.2595876e-01   5.1218424e-02   5.0985613e-02   6.8308930e-02   1.4257404e-01   1.4254491e-01   1.4226644e-01   1.4034717e-01   1.3597399e-01   1.2116102e-01   1.1748604e-01   1.2736216e-01   1.3460566e-01   1.3471501e-01   1.2085145e-01
   4.2595876e-01   5.1218424e-02   5.0985613e-02   6.8308930e-02   1.4257404e-01   1.4254491e-01   1.4226644e-01   1.4034717e-01   1.3597399e-01   1.2116102e-01   1.1748604e-01   1.2736216e-01   1.3460566e-01   1.3471501e-01   1.2085145e-01
   4.2913598e-01   5.1034206e-02   5.0802416e-02   6.8066702e-02   1.4206309e-01   1.4203406e-01   1.4175662e-01   1.3984433e-01   1.3548756e-01   1.2073382e-01   1.1706905e-01   1.2690589e-01   1.3412324e-01   1.3423320e-01   1.2041933e-01
   4.2913598e-01   5.1034206e-02   5.0802416e-02   6.8066702e-02   1.4206309e-01   1.4203406e-01   1.4175662e-01   1.3984433e-01   1.3548756e-01   1.2073382e-01   1.1706905e-01   1.2690589e-01   1.3412324e-01   1.3423320e-01   1.2041933e-01
   4.3230977e-01   5.0848935e-02   5.0618168e-02   6.7822565e-02   1.4155272e-01   1.4152380e-01   1.4124738e-01   1.3934209e-01   1.3500153e-01   1.2030653e-01   1.1665181e-01   1.2644930e-01   1.3364046e-01   1.3375102e-01   1.1998689e-01
   4.3230977e-01   5.0848935e-02   5.0618168e-02   6.7822565e-02   1.4155272e-01   1.4152380e-01   1.4124738e-01   1.3934209e-01   1.3500153e-01   1.2030653e-01   1.1665181e-01   1.2644930e-01   1.3364046e-01   1.3375102e-01   1.1998689e-01
   4.3547472e-01   5.0662940e-02   5.0433196e-02   6.7576976e-02   1.4104417e-01   1.4101536e-01   1.4073996e-01   1.3884167e-01   1.3451707e-01   1.1988018e-01   1.1623536e-01   1.2599351e-01   1.3315853e-01   1.3326967e-01   1.1955519e-01
   4.3547472e-01   5.0662940e-02   5.0433196e-02   6.7576976e-02   1.4104417e-01   1.4101536e-01   1.4073996e-01   1.3884167e-01   1.3451707e-01   1.1988018e-01   1.1623536e-01   1.2599351e-01   1.3315853e-01   1.3326967e-01   1.1955519e-01
   4.3863525e-01   5.0476045e-02   5.0247325e-02   6.7329727e-02   1.4053741e-01   1.4050871e-01   1.4023431e-01   1.3834303e-01   1.3403413e-01   1.1945474e-01   1.1581964e-01   1.2553846e-01   1.3267736e-01   1.3278909e-01   1.1912419e-01
   4.3863525e-01   5.0476045e-02   5.0247325e-02   6.7329727e-02   1.4053741e-01   1.4050871e-01   1.4023431e-01   1.3834303e-01   1.3403413e-01   1.1945474e-01   1.1581964e-01   1.2553846e-01   1.3267736e-01   1.3278909e-01   1.1912419e-01
   4.4179038e-01   5.0288464e-02   5.0060767e-02   6.7081124e-02   1.4003357e-01   1.4000497e-01   1.3973157e-01   1.3784727e-01   1.3355374e-01   1.1903112e-01   1.1540554e-01   1.2508512e-01   1.3219798e-01   1.3231030e-01   1.1869479e-01
   4.4179038e-01   5.0288464e-02   5.0060767e-02   6.7081124e-02   1.4003357e-01   1.4000497e-01   1.3973157e-01   1.3784727e-01   1.3355374e-01   1.1903112e-01   1.1540554e-01   1.2508512e-01   1.3219798e-01   1.3231030e-01   1.1869479e-01
   4.4494060e-01   5.0100400e-02   4.9873726e-02   6.6831459e-02   1.3953389e-01   1.3950540e-01   1.3923298e-01   1.3735561e-01   1.3307702e-01   1.1861031e-01   1.1499402e-01   1.2463451e-01   1.3172149e-01   1.3183438e-01   1.1826797e-01
   4.4494060e-01   5.0100400e-02   4.9873726e-02   6.6831459e-02   1.3953389e-01   1.3950540e-01   1.3923298e-01   1.3735561e-01   1.3307702e-01   1.1861031e-01   1.1499402e-01   1.2463451e-01   1.3172149e-01   1.3183438e-01   1.1826797e-01
   4.4829553e-01   4.9899609e-02   4.9674023e-02   6.6564463e-02   1.3900737e-01   1.3897898e-01   1.3870760e-01   1.3683752e-01   1.3257429e-01   1.1816605e-01   1.1455933e-01   1.2415843e-01   1.3121803e-01   1.3133154e-01   1.1781702e-01
   4.4829553e-01   4.9899609e-02   4.9674023e-02   6.6564463e-02   1.3900737e-01   1.3897898e-01   1.3870760e-01   1.3683752e-01   1.3257429e-01   1.1816605e-01   1.1455933e-01   1.2415843e-01   1.3121803e-01   1.3133154e-01   1.1781702e-01
   4.5143643e-01   4.9711565e-02   4.9486993e-02   6.6314029e-02   1.3852189e-01   1.3849360e-01   1.3822316e-01   1.3635979e-01   1.3211028e-01   1.1775552e-01   1.1415737e-01   1.2371806e-01   1.3075233e-01   1.3086641e-01   1.1739989e-01
   4.5143643e-01   4.9711565e-02   4.9486993e-02   6.6314029e-02   1.3852189e-01   1.3849360e-01   1.3822316e-01   1.3635979e-01   1.3211028e-01   1.1775552e-01   1.1415737e-01   1.2371806e-01   1.3075233e-01   1.3086641e-01   1.1739989e-01
   4.5457486e-01   4.9524079e-02   4.9300514e-02   6.6063985e-02   1.3804650e-01   1.3801831e-01   1.3774877e-01   1.3589194e-01   1.3165533e-01   1.1735251e-01   1.1376246e-01   1.2328525e-01   1.3029460e-01   1.3040926e-01   1.1698991e-01
   4.5457486e-01   4.9524079e-02   4.9300514e-02   6.6063985e-02   1.3804650e-01   1.3801831e-01   1.3774877e-01   1.3589194e-01   1.3165533e-01   1.1735251e-01   1.1376246e-01   1.2328525e-01   1.3029460e-01   1.3040926e-01   1.1698991e-01
   4.5771085e-01   4.9337681e-02   4.9115113e-02   6.5815056e-02   1.3758401e-01   1.3755592e-01   1.3728725e-01   1.3543672e-01   1.3121201e-01   1.1695924e-01   1.1337672e-01   1.2286228e-01   1.2984724e-01   1.2996248e-01   1.1658926e-01
   4.5771085e-01   4.9337681e-02   4.9115113e-02   6.5815056e-02   1.3758401e-01   1.3755592e-01   1.3728725e-01   1.3543672e-01   1.3121201e-01   1.1695924e-01   1.1337672e-01   1.2286228e-01   1.2984724e-01   1.2996248e-01   1.1658926e-01
   4.6084683e-01   4.9152814e-02   4.8931233e-02   6.5567851e-02   1.3713723e-01   1.3710924e-01   1.3684139e-01   1.3499689e-01   1.3078289e-01   1.1657795e-01   1.1300223e-01   1.2245139e-01   1.2941262e-01   1.2952846e-01   1.1620005e-01
   4.6084683e-01   4.9152814e-02   4.8931233e-02   6.5567851e-02   1.3713723e-01   1.3710924e-01   1.3684139e-01   1.3499689e-01   1.3078289e-01   1.1657795e-01   1.1300223e-01   1.2245139e-01   1.2941262e-01   1.2952846e-01   1.1620005e-01
   4.6398331e-01   4.8970089e-02   4.8749481e-02   6.5323201e-02   1.3670965e-01   1.3668174e-01   1.3641467e-01   1.3457583e-01   1.3037114e-01   1.1621139e-01   1.1264160e-01   1.2205537e-01   1.2899370e-01   1.2911014e-01   1.1582493e-01
   4.6398331e-01   4.8970089e-02   4.8749481e-02   6.5323201e-02   1.3670965e-01   1.3668174e-01   1.3641467e-01   1.3457583e-01   1.3037114e-01   1.1621139e-01   1.1264160e-01   1.2205537e-01   1.2899370e-01   1.2911014e-01   1.1582493e-01
   4.6712175e-01   4.8790098e-02   4.8570446e-02   6.5081910e-02   1.3630494e-01   1.3627711e-01   1.3601075e-01   1.3417715e-01   1.2998011e-01   1.1586246e-01   1.1229756e-01   1.2167715e-01   1.2859355e-01   1.2871061e-01   1.1546667e-01
   4.6712175e-01   4.8790098e-02   4.8570446e-02   6.5081910e-02   1.3630494e-01   1.3627711e-01   1.3601075e-01   1.3417715e-01   1.2998011e-01   1.1586246e-01   1.1229756e-01   1.2167715e-01   1.2859355e-01   1.2871061e-01   1.1546667e-01
   4.7026313e-01   4.8613482e-02   4.8394769e-02   6.4844847e-02   1.3592716e-01   1.3589940e-01   1.3563369e-01   1.3380483e-01   1.2961351e-01   1.1553437e-01   1.1197311e-01   1.2131996e-01   1.2821559e-01   1.2833330e-01   1.1512835e-01
   4.7026313e-01   4.8613482e-02   4.8394769e-02   6.4844847e-02   1.3592716e-01   1.3589940e-01   1.3563369e-01   1.3380483e-01   1.2961351e-01   1.1553437e-01   1.1197311e-01   1.2131996e-01   1.2821559e-01   1.2833330e-01   1.1512835e-01
   4.7361807e-01   4.8429556e-02   4.8211821e-02   6.4597648e-02   1.3555880e-01   1.3553111e-01   1.3526600e-01   1.3344155e-01   1.2925391e-01   1.1521127e-01   1.1165229e-01   1.2096606e-01   1.2784102e-01   1.2795943e-01   1.1479315e-01
   4.7361807e-01   4.8429556e-02   4.8211821e-02   6.4597648e-02   1.3555880e-01   1.3553111e-01   1.3526600e-01   1.3344155e-01   1.2925391e-01   1.1521127e-01   1.1165229e-01   1.2096606e-01   1.2784102e-01   1.2795943e-01   1.1479315e-01
   4.7676780e-01   4.8262005e-02   4.8045164e-02   6.4372150e-02   1.3525082e-01   1.3522318e-01   1.3495854e-01   1.3313752e-01   1.2895073e-01   1.1493741e-01   1.1137880e-01   1.2066355e-01   1.2752073e-01   1.2763984e-01   1.1450664e-01
   4.7676780e-01   4.8262005e-02   4.8045164e-02   6.4372150e-02   1.3525082e-01   1.3522318e-01   1.3495854e-01   1.3313752e-01   1.2895073e-01   1.1493741e-01   1.1137880e-01   1.2066355e-01   1.2752073e-01   1.2763984e-01   1.1450664e-01
   4.7992194e-01   4.8099835e-02   4.7883864e-02   6.4153592e-02   1.3498394e-01   1.3495635e-01   1.3469207e-01   1.3287372e-01   1.2868493e-01   1.1469557e-01   1.1113536e-01   1.2039326e-01   1.2723444e-01   1.2735426e-01   1.1425066e-01
   4.7992194e-01   4.8099835e-02   4.7883864e-02   6.4153592e-02   1.3498394e-01   1.3495635e-01   1.3469207e-01   1.3287372e-01   1.2868493e-01   1.1469557e-01   1.1113536e-01   1.2039326e-01   1.2723444e-01   1.2735426e-01   1.1425066e-01
   4.8307953e-01   4.7943683e-02   4.7728554e-02   6.3942832e-02   1.3476318e-01   1.3473563e-01   1.3447161e-01   1.3265507e-01   1.2846111e-01   1.1448970e-01   1.1092566e-01   1.2015913e-01   1.2698630e-01   1.2710688e-01   1.1402894e-01
   4.8307953e-01   4.7943683e-02   4.7728554e-02   6.3942832e-02   1.3476318e-01   1.3473563e-01   1.3447161e-01   1.3265507e-01   1.2846111e-01   1.1448970e-01   1.1092566e-01   1.2015913e-01   1.2698630e-01   1.2710688e-01   1.1402894e-01
   4.8623859e-01   4.7794135e-02   4.7579822e-02   6.3740664e-02   1.3459359e-01   1.3456606e-01   1.3430217e-01   1.3248650e-01   1.2828386e-01   1.1432375e-01   1.1075336e-01   1.1996511e-01   1.2678045e-01   1.2690182e-01   1.1384523e-01
   4.8623859e-01   4.7794135e-02   4.7579822e-02   6.3740664e-02   1.3459359e-01   1.3456606e-01   1.3430217e-01   1.3248650e-01   1.2828386e-01   1.1432375e-01   1.1075336e-01   1.1996511e-01   1.2678045e-01   1.2690182e-01   1.1384523e-01
   4.8939715e-01   4.7651658e-02   4.7438133e-02   6.3547719e-02   1.3448000e-01   1.3445248e-01   1.3418859e-01   1.3237275e-01   1.2815760e-01   1.1420150e-01   1.1062198e-01   1.1981493e-01   1.2662085e-01   1.2674305e-01   1.1370304e-01
   4.8939715e-01   4.7651658e-02   4.7438133e-02   6.3547719e-02   1.3448000e-01   1.3445248e-01   1.3418859e-01   1.3237275e-01   1.2815760e-01   1.1420150e-01   1.1062198e-01   1.1981493e-01   1.2662085e-01   1.2674305e-01   1.1370304e-01
   4.9255326e-01   4.7516573e-02   4.7303809e-02   6.3364435e-02   1.3442697e-01   1.3439944e-01   1.3413542e-01   1.3231830e-01   1.2808650e-01   1.1412648e-01   1.1053479e-01   1.1971207e-01   1.2651116e-01   1.2663423e-01   1.1360568e-01
   4.9255326e-01   4.7516573e-02   4.7303809e-02   6.3364435e-02   1.3442697e-01   1.3439944e-01   1.3413542e-01   1.3231830e-01   1.2808650e-01   1.1412648e-01   1.1053479e-01   1.1971207e-01   1.2651116e-01   1.2663423e-01   1.1360568e-01
   4.9570545e-01   4.7389028e-02   4.7176997e-02   6.3191014e-02   1.3443872e-01   1.3441117e-01   1.3414685e-01   1.3232726e-01   1.2807435e-01   1.1410194e-01   1.1049473e-01   1.1965969e-01   1.2645470e-01   1.2657868e-01   1.1355613e-01
   4.9570545e-01   4.7389028e-02   4.7176997e-02   6.3191014e-02   1.3443872e-01   1.3441117e-01   1.3414685e-01   1.3232726e-01   1.2807435e-01   1.1410194e-01   1.1049473e-01   1.1965969e-01   1.2645470e-01   1.2657868e-01   1.1355613e-01
   4.9885027e-01   4.7269076e-02   4.7057755e-02   6.3027539e-02   1.3451898e-01   1.3449141e-01   1.3422663e-01   1.3240330e-01   1.2812457e-01   1.1413072e-01   1.1050442e-01   1.1966055e-01   1.2645438e-01   1.2657933e-01   1.1355700e-01
   4.9885027e-01   4.7269076e-02   4.7057755e-02   6.3027539e-02   1.3451898e-01   1.3449141e-01   1.3422663e-01   1.3240330e-01   1.2812457e-01   1.1413072e-01   1.1050442e-01   1.1966055e-01   1.2645438e-01   1.2657933e-01   1.1355700e-01
   5.0219293e-01   4.7149342e-02   4.6938752e-02   6.2863928e-02   1.3468363e-01   1.3465599e-01   1.3439056e-01   1.3256179e-01   1.2825000e-01   1.1422281e-01   1.1057196e-01   1.1972265e-01   1.2651856e-01   1.2664458e-01   1.1361586e-01
   5.0219293e-01   4.7149342e-02   4.6938752e-02   6.2863928e-02   1.3468363e-01   1.3465599e-01   1.3439056e-01   1.3256179e-01   1.2825000e-01   1.1422281e-01   1.1057196e-01   1.1972265e-01   1.2651856e-01   1.2664458e-01   1.1361586e-01
   5.0532106e-01   4.7044161e-02   4.6834239e-02   6.2719788e-02   1.3491538e-01   1.3488767e-01   1.3462144e-01   1.3278614e-01   1.2843788e-01   1.1436905e-01   1.1069094e-01   1.1984036e-01   1.2664145e-01   1.2676852e-01   1.1372736e-01
   5.0532106e-01   4.7044161e-02   4.6834239e-02   6.2719788e-02   1.3491538e-01   1.3488767e-01   1.3462144e-01   1.3278614e-01   1.2843788e-01   1.1436905e-01   1.1069094e-01   1.1984036e-01   1.2664145e-01   1.2676852e-01   1.1372736e-01


==> data/Duncan_HRIC_Drag_Short_DDS_ONLY.dat <==
   3.3284242e-03   3.7624046e-01   3.7614693e-01   3.7525581e-01   3.6925337e-01   3.6051980e-01   3.4668179e-01   3.5700815e-01   3.9121136e-01   4.1454832e-01   4.1469043e-01   3.7062859e-01
   3.3284242e-03   3.7624046e-01   3.7614693e-01   3.7525581e-01   3.6925337e-01   3.6051980e-01   3.4668179e-01   3.5700815e-01   3.9121136e-01   4.1454832e-01   4.1469043e-01   3.7062859e-01
   4.0947472e-03   3.8218443e-01   3.8208890e-01   3.8117842e-01   3.7502566e-01   3.6569723e-01   3.5066768e-01   3.6051225e-01   3.9488184e-01   4.1840859e-01   4.1855151e-01   3.7411502e-01
   4.0947472e-03   3.8218443e-01   3.8208890e-01   3.8117842e-01   3.7502566e-01   3.6569723e-01   3.5066768e-01   3.6051225e-01   3.9488184e-01   4.1840859e-01   4.1855151e-01   3.7411502e-01
   5.6799215e-03   3.9391195e-01   3.9381247e-01   3.9286351e-01   3.8641119e-01   3.7588522e-01   3.5845861e-01   3.6733254e-01   4.0201797e-01   4.2591212e-01   4.2605653e-01   3.8089417e-01
   5.6799215e-03   3.9391195e-01   3.9381247e-01   3.9286351e-01   3.8641119e-01   3.7588522e-01   3.5845861e-01   3.6733254e-01   4.0201797e-01   4.2591212e-01   4.2605653e-01   3.8089417e-01
   6.5925380e-03   4.0031996e-01   4.0021830e-01   3.9924814e-01   3.9263029e-01   3.8143515e-01   3.6266985e-01   3.7100069e-01   4.0585089e-01   4.2994138e-01   4.3008653e-01   3.8453589e-01
   6.5925380e-03   4.0031996e-01   4.0021830e-01   3.9924814e-01   3.9263029e-01   3.8143515e-01   3.6266985e-01   3.7100069e-01   4.0585089e-01   4.2994138e-01   4.3008653e-01   3.8453589e-01
   8.4162985e-03   4.1238382e-01   4.1227802e-01   4.1126755e-01   4.0433401e-01   3.9184627e-01   3.7049605e-01   3.7777561e-01   4.1291847e-01   4.3736866e-01   4.3751509e-01   3.9125208e-01
   8.4162985e-03   4.1238382e-01   4.1227802e-01   4.1126755e-01   4.0433401e-01   3.9184627e-01   3.7049605e-01   3.7777561e-01   4.1291847e-01   4.3736866e-01   4.3751509e-01   3.9125208e-01
   9.4408444e-03   4.1873304e-01   4.1862504e-01   4.1759312e-01   4.1049102e-01   3.9730335e-01   3.7455361e-01   3.8126225e-01   4.1654850e-01   4.4118202e-01   4.4132903e-01   3.9470235e-01
   9.4408444e-03   4.1873304e-01   4.1862504e-01   4.1759312e-01   4.1049102e-01   3.9730335e-01   3.7455361e-01   3.8126225e-01   4.1654850e-01   4.4118202e-01   4.4132903e-01   3.9470235e-01
   1.0504664e-02   4.2500466e-01   4.2489447e-01   4.2384119e-01   4.1657071e-01   4.0267630e-01   3.7851329e-01   3.8464390e-01   4.2006337e-01   4.4487324e-01   4.4502076e-01   3.9804374e-01
   1.0504664e-02   4.2500466e-01   4.2489447e-01   4.2384119e-01   4.1657071e-01   4.0267630e-01   3.7851329e-01   3.8464390e-01   4.2006337e-01   4.4487324e-01   4.4502076e-01   3.9804374e-01
   1.2581247e-02   4.3632072e-01   4.3620653e-01   4.3511418e-01   4.2753435e-01   4.1231930e-01   3.8551409e-01   3.9055910e-01   4.2619365e-01   4.5130755e-01   4.5145578e-01   4.0387318e-01
   1.2581247e-02   4.3632072e-01   4.3620653e-01   4.3511418e-01   4.2753435e-01   4.1231930e-01   3.8551409e-01   3.9055910e-01   4.2619365e-01   4.5130755e-01   4.5145578e-01   4.0387318e-01
   1.3730486e-02   4.4206663e-01   4.4195037e-01   4.4083788e-01   4.3309774e-01   4.1718534e-01   3.8898365e-01   3.9345174e-01   4.2918041e-01   4.5444025e-01   4.5458872e-01   4.0671443e-01
   1.3730486e-02   4.4206663e-01   4.4195037e-01   4.4083788e-01   4.3309774e-01   4.1718534e-01   3.8898365e-01   3.9345174e-01   4.2918041e-01   4.5444025e-01   4.5458872e-01   4.0671443e-01
   1.5954836e-02   4.5216847e-01   4.5204852e-01   4.5089999e-01   4.4287130e-01   4.2567704e-01   3.9490428e-01   3.9830305e-01   4.3416515e-01   4.5966371e-01   4.5981233e-01   4.1145858e-01
   1.5954836e-02   4.5216847e-01   4.5204852e-01   4.5089999e-01   4.4287130e-01   4.2567704e-01   3.9490428e-01   3.9830305e-01   4.3416515e-01   4.5966371e-01   4.5981233e-01   4.1145858e-01
   1.7176730e-02   4.5715884e-01   4.5703704e-01   4.5587033e-01   4.4769519e-01   4.2983477e-01   3.9772290e-01   4.0056028e-01   4.3646915e-01   4.6207500e-01   4.6222355e-01   4.1365280e-01
   1.7176730e-02   4.5715884e-01   4.5703704e-01   4.5587033e-01   4.4769519e-01   4.2983477e-01   3.9772290e-01   4.0056028e-01   4.3646915e-01   4.6207500e-01   4.6222355e-01   4.1365280e-01
   1.9531173e-02   4.6569207e-01   4.6556701e-01   4.6436847e-01   4.5593474e-01   4.3686638e-01   4.0231860e-01   4.0412489e-01   4.4007301e-01   4.6583975e-01   4.6598783e-01   4.1708809e-01
   1.9531173e-02   4.6569207e-01   4.6556701e-01   4.6436847e-01   4.5593474e-01   4.3686638e-01   4.0231860e-01   4.0412489e-01   4.4007301e-01   4.6583975e-01   4.6598783e-01   4.1708809e-01
   2.0819342e-02   4.6977444e-01   4.6964778e-01   4.6843357e-01   4.5987131e-01   4.4018398e-01   4.0438283e-01   4.0565254e-01   4.4159482e-01   4.6742492e-01   4.6757257e-01   4.1854079e-01
   2.0819342e-02   4.6977444e-01   4.6964778e-01   4.6843357e-01   4.5987131e-01   4.4018398e-01   4.0438283e-01   4.0565254e-01   4.4159482e-01   4.6742492e-01   4.6757257e-01   4.1854079e-01
   2.3295533e-02   4.7650103e-01   4.7637165e-01   4.7513065e-01   4.6634644e-01   4.4555181e-01   4.0749607e-01   4.0778732e-01   4.4366678e-01   4.6957192e-01   4.6971845e-01   4.2052366e-01
   2.3295533e-02   4.7650103e-01   4.7637165e-01   4.7513065e-01   4.6634644e-01   4.4555181e-01   4.0749607e-01   4.0778732e-01   4.4366678e-01   4.6957192e-01   4.6971845e-01   4.2052366e-01
   2.4646048e-02   4.7956942e-01   4.7943873e-01   4.7818495e-01   4.6929330e-01   4.4794006e-01   4.0873890e-01   4.0852507e-01   4.4434292e-01   4.7026416e-01   4.7040990e-01   4.2117444e-01
   2.4646048e-02   4.7956942e-01   4.7943873e-01   4.7818495e-01   4.6929330e-01   4.4794006e-01   4.0873890e-01   4.0852507e-01   4.4434292e-01   4.7026416e-01   4.7040990e-01   4.2117444e-01
   2.7230731e-02   4.8431402e-01   4.8418121e-01   4.8290641e-01   4.7383513e-01   4.5150064e-01   4.1026911e-01   4.0914277e-01   4.4479204e-01   4.7069790e-01   4.7084183e-01   4.2161822e-01
   2.7230731e-02   4.8431402e-01   4.8418121e-01   4.8290641e-01   4.7383513e-01   4.5150064e-01   4.1026911e-01   4.0914277e-01   4.4479204e-01   4.7069790e-01   4.7084183e-01   4.2161822e-01
   2.9859597e-02   4.8769617e-01   4.8756165e-01   4.8626997e-01   4.7704984e-01   4.5383352e-01   4.1074886e-01   4.0876448e-01   4.4417849e-01   4.7001024e-01   4.7015195e-01   4.2105381e-01
   2.9859597e-02   4.8769617e-01   4.8756165e-01   4.8626997e-01   4.7704984e-01   4.5383352e-01   4.1074886e-01   4.0876448e-01   4.4417849e-01   4.7001024e-01   4.7015195e-01   4.2105381e-01
   3.1286205e-02   4.8895541e-01   4.8882015e-01   4.8752113e-01   4.7823398e-01   4.5458712e-01   4.1058354e-01   4.0816186e-01   4.4342318e-01   4.6919170e-01   4.6933205e-01   4.2034667e-01
   3.1286205e-02   4.8895541e-01   4.8882015e-01   4.8752113e-01   4.7823398e-01   4.5458712e-01   4.1058354e-01   4.0816186e-01   4.4342318e-01   4.6919170e-01   4.6933205e-01   4.2034667e-01
   3.4000491e-02   4.9029904e-01   4.9016273e-01   4.8885309e-01   4.7946405e-01   4.5508894e-01   4.0949973e-01   4.0629857e-01   4.4122463e-01   4.6683135e-01   4.6696886e-01   4.1827841e-01
   3.4000491e-02   4.9029904e-01   4.9016273e-01   4.8885309e-01   4.7946405e-01   4.5508894e-01   4.0949973e-01   4.0629857e-01   4.4122463e-01   4.6683135e-01   4.6696886e-01   4.1827841e-01
   3.6748650e-02   4.9034639e-01   4.9020946e-01   4.8889335e-01   4.7943376e-01   4.5443915e-01   4.0745360e-01   4.0353001e-01   4.3806210e-01   4.6345410e-01   4.6358841e-01   4.1529522e-01
   3.6748650e-02   4.9034639e-01   4.9020946e-01   4.8889335e-01   4.7943376e-01   4.5443915e-01   4.0745360e-01   4.0353001e-01   4.3806210e-01   4.6345410e-01   4.6358841e-01   4.1529522e-01
   3.8233186e-02   4.8986157e-01   4.8972447e-01   4.8840655e-01   4.7892183e-01   4.5364028e-01   4.0598433e-01   4.0169703e-01   4.3599567e-01   4.6125225e-01   4.6138472e-01   4.1334375e-01
   3.8233186e-02   4.8986157e-01   4.8972447e-01   4.8840655e-01   4.7892183e-01   4.5364028e-01   4.0598433e-01   4.0169703e-01   4.3599567e-01   4.6125225e-01   4.6138472e-01   4.1334375e-01
   4.1045164e-02   4.8803846e-01   4.8790137e-01   4.8658308e-01   4.7707431e-01   4.5133752e-01   4.0256573e-01   3.9763778e-01   4.3145885e-01   4.5642523e-01   4.5655402e-01   4.0905605e-01
   4.1045164e-02   4.8803846e-01   4.8790137e-01   4.8658308e-01   4.7707431e-01   4.5133752e-01   4.0256573e-01   3.9763778e-01   4.3145885e-01   4.5642523e-01   4.5655402e-01   4.0905605e-01
   4.3883652e-02   4.8509960e-01   4.8496289e-01   4.8364803e-01   4.7414434e-01   4.4806032e-01   3.9835652e-01   3.9284240e-01   4.2614011e-01   4.5077364e-01   4.5089850e-01   4.0402585e-01
   4.3883652e-02   4.8509960e-01   4.8496289e-01   4.8364803e-01   4.7414434e-01   4.4806032e-01   3.9835652e-01   3.9284240e-01   4.2614011e-01   4.5077364e-01   4.5089850e-01   4.0402585e-01
   4.5411389e-02   4.8310347e-01   4.8296713e-01   4.8165556e-01   4.7216601e-01   4.4593965e-01   3.9581075e-01   3.9000483e-01   4.2300602e-01   4.4744580e-01   4.4756847e-01   4.0106063e-01
   4.5411389e-02   4.8310347e-01   4.8296713e-01   4.8165556e-01   4.7216601e-01   4.4593965e-01   3.9581075e-01   3.9000483e-01   4.2300602e-01   4.4744580e-01   4.4756847e-01   4.0106063e-01
   4.8303387e-02   4.7861185e-01   4.7847646e-01   4.7717373e-01   4.6773121e-01   4.4131638e-01   3.9052097e-01   3.8420531e-01   4.1662117e-01   4.4066997e-01   4.4078839e-01   3.9501793e-01
   4.8303387e-02   4.7861185e-01   4.7847646e-01   4.7717373e-01   4.6773121e-01   4.4131638e-01   3.9052097e-01   3.8420531e-01   4.1662117e-01   4.4066997e-01   4.4078839e-01   3.9501793e-01
   5.1219440e-02   4.7324430e-01   4.7311019e-01   4.7181948e-01   4.6244911e-01   4.3594548e-01   3.8464976e-01   3.7787304e-01   4.0967259e-01   4.3329997e-01   4.3341400e-01   3.8843961e-01
   5.1219440e-02   4.7324430e-01   4.7311019e-01   4.7181948e-01   4.6244911e-01   4.3594548e-01   3.8464976e-01   3.7787304e-01   4.0967259e-01   4.3329997e-01   4.3341400e-01   3.8843961e-01
   5.2787923e-02   4.7005215e-01   4.6991884e-01   4.6863579e-01   4.5931361e-01   4.3280166e-01   3.8130340e-01   3.7429922e-01   4.0575875e-01   4.2915014e-01   4.2926178e-01   3.8473358e-01
   5.2787923e-02   4.7005215e-01   4.6991884e-01   4.6863579e-01   4.5931361e-01   4.3280166e-01   3.8130340e-01   3.7429922e-01   4.0575875e-01   4.2915014e-01   4.2926178e-01   3.8473358e-01
   5.5755768e-02   4.6350880e-01   4.6337723e-01   4.6211067e-01   4.5289592e-01   4.2643862e-01   3.7467539e-01   3.6727750e-01   3.9808159e-01   4.2101227e-01   4.2111937e-01   3.7746283e-01
   5.5755768e-02   4.6350880e-01   4.6337723e-01   4.6211067e-01   4.5289592e-01   4.2643862e-01   3.7467539e-01   3.6727750e-01   3.9808159e-01   4.2101227e-01   4.2111937e-01   3.7746283e-01
   5.8742072e-02   4.5636314e-01   4.5623356e-01   4.5498596e-01   4.4589855e-01   4.1958228e-01   3.6769660e-01   3.5994765e-01   3.9008171e-01   4.1253471e-01   4.1263726e-01   3.6988505e-01
   5.8742072e-02   4.5636314e-01   4.5623356e-01   4.5498596e-01   4.4589855e-01   4.1958228e-01   3.6769660e-01   3.5994765e-01   3.9008171e-01   4.1253471e-01   4.1263726e-01   3.6988505e-01
   6.1749043e-02   4.4871711e-01   4.4858973e-01   4.4736328e-01   4.3842092e-01   4.1232551e-01   3.6044842e-01   3.5238786e-01   3.8184273e-01   4.0380572e-01   4.0390374e-01   3.6207958e-01
   6.1749043e-02   4.4871711e-01   4.4858973e-01   4.4736328e-01   4.3842092e-01   4.1232551e-01   3.6044842e-01   3.5238786e-01   3.8184273e-01   4.0380572e-01   4.0390374e-01   3.6207958e-01
   6.3362003e-02   4.4446846e-01   4.4434234e-01   4.4312795e-01   4.3426947e-01   4.0832220e-01   3.5649937e-01   3.4828774e-01   3.7737841e-01   3.9907654e-01   3.9917217e-01   3.5784974e-01
   6.3362003e-02   4.4446846e-01   4.4434234e-01   4.4312795e-01   4.3426947e-01   4.0832220e-01   3.5649937e-01   3.4828774e-01   3.7737841e-01   3.9907654e-01   3.9917217e-01   3.5784974e-01
   6.6409131e-02   4.3623194e-01   4.3610832e-01   4.3491788e-01   4.2622776e-01   4.0061133e-01   3.4897656e-01   3.4050792e-01   3.6891436e-01   3.9011135e-01   3.9020255e-01   3.4982953e-01
   6.6409131e-02   4.3623194e-01   4.3610832e-01   4.3491788e-01   4.2622776e-01   4.0061133e-01   3.4897656e-01   3.4050792e-01   3.6891436e-01   3.9011135e-01   3.9020255e-01   3.4982953e-01
   6.9467698e-02   4.2777468e-01   4.2765369e-01   4.2648853e-01   4.1797829e-01   3.9275377e-01   3.4140870e-01   3.3271666e-01   3.6044556e-01   3.8114222e-01   3.8122913e-01   3.4180404e-01
   6.9467698e-02   4.2777468e-01   4.2765369e-01   4.2648853e-01   4.1797829e-01   3.9275377e-01   3.4140870e-01   3.3271666e-01   3.6044556e-01   3.8114222e-01   3.8122913e-01   3.4180404e-01
   7.2539224e-02   4.1918552e-01   4.1906726e-01   4.1792843e-01   4.0960742e-01   3.8482833e-01   3.3386272e-01   3.2497811e-01   3.5204056e-01   3.7224148e-01   3.7232427e-01   3.3383833e-01
   7.2539224e-02   4.1918552e-01   4.1906726e-01   4.1792843e-01   4.0960742e-01   3.8482833e-01   3.3386272e-01   3.2497811e-01   3.5204056e-01   3.7224148e-01   3.7232427e-01   3.3383833e-01
   7.4182229e-02   4.1458175e-01   4.1446499e-01   4.1334052e-01   4.0512346e-01   3.8060112e-01   3.2987052e-01   3.2089500e-01   3.4760811e-01   3.6754786e-01   3.6762853e-01   3.2963731e-01
   7.4182229e-02   4.1458175e-01   4.1446499e-01   4.1334052e-01   4.0512346e-01   3.8060112e-01   3.2987052e-01   3.2089500e-01   3.4760811e-01   3.6754786e-01   3.6762853e-01   3.2963731e-01
   7.7278056e-02   4.0594118e-01   4.0582727e-01   4.0473022e-01   3.9671280e-01   3.7270404e-01   3.2246904e-01   3.1334339e-01   3.3941417e-01   3.5887150e-01   3.5894836e-01   3.2187083e-01
   7.7278056e-02   4.0594118e-01   4.0582727e-01   4.0473022e-01   3.9671280e-01   3.7270404e-01   3.2246904e-01   3.1334339e-01   3.3941417e-01   3.5887150e-01   3.5894836e-01   3.2187083e-01
   8.0382032e-02   3.9738298e-01   3.9727193e-01   3.9620263e-01   3.8838857e-01   3.6492729e-01   3.1524867e-01   3.0599818e-01   3.3144846e-01   3.5043717e-01   3.5051046e-01   3.1432027e-01
   8.0382032e-02   3.9738298e-01   3.9727193e-01   3.9620263e-01   3.8838857e-01   3.6492729e-01   3.1524867e-01   3.0599818e-01   3.3144846e-01   3.5043717e-01   3.5051046e-01   3.1432027e-01
   8.3501473e-02   3.8895140e-01   3.8884324e-01   3.8780181e-01   3.8019348e-01   3.5730780e-01   3.0823747e-01   2.9888511e-01   3.2373813e-01   3.4227348e-01   3.4234344e-01   3.0701144e-01
   8.3501473e-02   3.8895140e-01   3.8884324e-01   3.8780181e-01   3.8019348e-01   3.5730780e-01   3.0823747e-01   2.9888511e-01   3.2373813e-01   3.4227348e-01   3.4234344e-01   3.0701144e-01
   8.6635493e-02   3.8070503e-01   3.8059975e-01   3.7958610e-01   3.7218407e-01   3.4989533e-01   3.0147565e-01   2.9204265e-01   3.1632423e-01   3.3442376e-01   3.3449066e-01   2.9998335e-01
   8.6635493e-02   3.8070503e-01   3.8059975e-01   3.7958610e-01   3.7218407e-01   3.4989533e-01   3.0147565e-01   2.9204265e-01   3.1632423e-01   3.3442376e-01   3.3449066e-01   2.9998335e-01
   8.9792194e-02   3.7267108e-01   3.7256864e-01   3.7158257e-01   3.6438638e-01   3.4271126e-01   2.9497766e-01   2.8548344e-01   3.0921989e-01   3.2690188e-01   3.2696598e-01   2.9324852e-01
   8.9792194e-02   3.7267108e-01   3.7256864e-01   3.7158257e-01   3.6438638e-01   3.4271126e-01   2.9497766e-01   2.8548344e-01   3.0921989e-01   3.2690188e-01   3.2696598e-01   2.9324852e-01
   9.3186942e-02   3.6437578e-01   3.6427633e-01   3.6331926e-01   3.5634070e-01   3.3533245e-01   2.8836151e-01   2.7882183e-01   3.0200715e-01   3.1926519e-01   3.1932661e-01   2.8641076e-01
   9.3186942e-02   3.6437578e-01   3.6427633e-01   3.6331926e-01   3.5634070e-01   3.3533245e-01   2.8836151e-01   2.7882183e-01   3.0200715e-01   3.1926519e-01   3.1932661e-01   2.8641076e-01
   9.6401571e-02   3.5687744e-01   3.5678075e-01   3.5585036e-01   3.4907305e-01   3.2869709e-01   2.8246394e-01   2.7289884e-01   2.9559618e-01   3.1247736e-01   3.1253655e-01   2.8033297e-01
   9.6401571e-02   3.5687744e-01   3.5678075e-01   3.5585036e-01   3.4907305e-01   3.2869709e-01   2.8246394e-01   2.7289884e-01   2.9559618e-01   3.1247736e-01   3.1253655e-01   2.8033297e-01
   9.9655950e-02   3.4965785e-01   3.4956385e-01   3.4865959e-01   3.4208019e-01   3.2234000e-01   2.7686217e-01   2.6728714e-01   2.8952385e-01   3.0604800e-01   3.0610523e-01   2.7457616e-01
   9.9655950e-02   3.4965785e-01   3.4956385e-01   3.4865959e-01   3.4208019e-01   3.2234000e-01   2.7686217e-01   2.6728714e-01   2.8952385e-01   3.0604800e-01   3.0610523e-01   2.7457616e-01
   1.0295108e-01   3.4273761e-01   3.4264624e-01   3.4176743e-01   3.3538160e-01   3.1627624e-01   2.7156571e-01   2.6199529e-01   2.8379910e-01   2.9998659e-01   3.0004211e-01   2.6914881e-01
   1.0295108e-01   3.4273761e-01   3.4264624e-01   3.4176743e-01   3.3538160e-01   3.1627624e-01   2.7156571e-01   2.6199529e-01   2.8379910e-01   2.9998659e-01   3.0004211e-01   2.6914881e-01
   1.0629196e-01   3.3612251e-01   3.3603369e-01   3.3517958e-01   3.2898240e-01   3.1050762e-01   2.6657234e-01   2.5702018e-01   2.7841831e-01   2.9428929e-01   2.9434338e-01   2.6404752e-01
   1.0629196e-01   3.3612251e-01   3.3603369e-01   3.3517958e-01   3.2898240e-01   3.1050762e-01   2.6657234e-01   2.5702018e-01   2.7841831e-01   2.9428929e-01   2.9434338e-01   2.6404752e-01
   1.0967619e-01   3.2982665e-01   3.2974028e-01   3.2891002e-01   3.2289567e-01   3.0504299e-01   2.6188579e-01   2.5236465e-01   2.7338426e-01   2.8895909e-01   2.8901200e-01   2.5927492e-01
   1.0967619e-01   3.2982665e-01   3.2974028e-01   3.2891002e-01   3.2289567e-01   3.0504299e-01   2.6188579e-01   2.5236465e-01   2.7338426e-01   2.8895909e-01   2.8901200e-01   2.5927492e-01
   1.1310025e-01   3.2385769e-01   3.2377368e-01   3.2296634e-01   3.1712821e-01   2.9988527e-01   2.5750427e-01   2.4802597e-01   2.6869378e-01   2.8399266e-01   2.8404464e-01   2.5482803e-01
   1.1310025e-01   3.2385769e-01   3.2377368e-01   3.2296634e-01   3.1712821e-01   2.9988527e-01   2.5750427e-01   2.4802597e-01   2.6869378e-01   2.8399266e-01   2.8404464e-01   2.5482803e-01
   1.1656357e-01   3.1821051e-01   3.1812875e-01   3.1734334e-01   3.1167444e-01   2.9502612e-01   2.5341611e-01   2.4399156e-01   2.6433304e-01   2.7937543e-01   2.7942670e-01   2.5069374e-01
   1.1656357e-01   3.1821051e-01   3.1812875e-01   3.1734334e-01   3.1167444e-01   2.9502612e-01   2.5341611e-01   2.4399156e-01   2.6433304e-01   2.7937543e-01   2.7942670e-01   2.5069374e-01
   1.2005778e-01   3.1288557e-01   3.1280597e-01   3.1204145e-01   3.0653418e-01   2.9046189e-01   2.4961333e-01   2.4025241e-01   2.6029209e-01   2.7509690e-01   2.7514769e-01   2.4686259e-01
   1.2005778e-01   3.1288557e-01   3.1280597e-01   3.1204145e-01   3.0653418e-01   2.9046189e-01   2.4961333e-01   2.4025241e-01   2.6029209e-01   2.7509690e-01   2.7514769e-01   2.4686259e-01
   1.2357698e-01   3.0787198e-01   3.0779442e-01   3.0704973e-01   3.0169623e-01   2.8617912e-01   2.4607947e-01   2.3679101e-01   2.5655183e-01   2.7113690e-01   2.7118740e-01   2.4331647e-01
   1.2357698e-01   3.0787198e-01   3.0779442e-01   3.0704973e-01   3.0169623e-01   2.8617912e-01   2.4607947e-01   2.3679101e-01   2.5655183e-01   2.7113690e-01   2.7118740e-01   2.4331647e-01
   1.2711826e-01   3.0314968e-01   3.0307405e-01   3.0234813e-01   2.9714058e-01   2.8215663e-01   2.4279169e-01   2.3358355e-01   2.5308637e-01   2.6746807e-01   2.6751846e-01   2.4003083e-01
   1.2711826e-01   3.0314968e-01   3.0307405e-01   3.0234813e-01   2.9714058e-01   2.8215663e-01   2.4279169e-01   2.3358355e-01   2.5308637e-01   2.6746807e-01   2.6751846e-01   2.4003083e-01
   1.3067477e-01   2.9870070e-01   2.9862690e-01   2.9791873e-01   2.9284932e-01   2.7837530e-01   2.3972899e-01   2.3060802e-01   2.4987178e-01   2.6406511e-01   2.6411555e-01   2.3698296e-01
   1.3067477e-01   2.9870070e-01   2.9862690e-01   2.9791873e-01   2.9284932e-01   2.7837530e-01   2.3972899e-01   2.3060802e-01   2.4987178e-01   2.6406511e-01   2.6411555e-01   2.3698296e-01
   1.3424192e-01   2.9450200e-01   2.9442992e-01   2.9373851e-01   2.8879967e-01   2.7481201e-01   2.3686737e-01   2.2783948e-01   2.4688100e-01   2.6089942e-01   2.6095004e-01   2.3414721e-01
   1.3424192e-01   2.9450200e-01   2.9442992e-01   2.9373851e-01   2.8879967e-01   2.7481201e-01   2.3686737e-01   2.2783948e-01   2.4688100e-01   2.6089942e-01   2.6095004e-01   2.3414721e-01
   1.3781777e-01   2.9052734e-01   2.9045689e-01   2.8978130e-01   2.8496585e-01   2.7144138e-01   2.3418143e-01   2.2525175e-01   2.4408565e-01   2.5794097e-01   2.5799190e-01   2.3149669e-01
   1.3781777e-01   2.9052734e-01   2.9045689e-01   2.8978130e-01   2.8496585e-01   2.7144138e-01   2.3418143e-01   2.2525175e-01   2.4408565e-01   2.5794097e-01   2.5799190e-01   2.3149669e-01
   1.4139941e-01   2.8675279e-01   2.8668387e-01   2.8602323e-01   2.8132439e-01   2.6824043e-01   2.3164827e-01   2.2282117e-01   2.4146013e-01   2.5516264e-01   2.5521398e-01   2.2900710e-01
   1.4139941e-01   2.8675279e-01   2.8668387e-01   2.8602323e-01   2.8132439e-01   2.6824043e-01   2.3164827e-01   2.2282117e-01   2.4146013e-01   2.5516264e-01   2.5521398e-01   2.2900710e-01
   1.4498454e-01   2.8315570e-01   2.8308824e-01   2.8244174e-01   2.7785313e-01   2.6518774e-01   2.2924676e-01   2.2052599e-01   2.3898088e-01   2.5253952e-01   2.5259135e-01   2.2665613e-01
   1.4498454e-01   2.8315570e-01   2.8308824e-01   2.8244174e-01   2.7785313e-01   2.6518774e-01   2.2924676e-01   2.2052599e-01   2.3898088e-01   2.5253952e-01   2.5259135e-01   2.2665613e-01
   1.4857192e-01   2.7971495e-01   2.7964886e-01   2.7901575e-01   2.7453146e-01   2.6226362e-01   2.2695777e-01   2.1834652e-01   2.3662662e-01   2.5004907e-01   2.5010147e-01   2.2442362e-01
   1.4857192e-01   2.7971495e-01   2.7964886e-01   2.7901575e-01   2.7453146e-01   2.6226362e-01   2.2695777e-01   2.1834652e-01   2.3662662e-01   2.5004907e-01   2.5010147e-01   2.2442362e-01
   1.5216210e-01   2.7641076e-01   2.7634599e-01   2.7572557e-01   2.7134013e-01   2.5944993e-01   2.2476395e-01   2.1626501e-01   2.3437820e-01   2.4767097e-01   2.4772401e-01   2.2229142e-01
   1.5216210e-01   2.7641076e-01   2.7634599e-01   2.7572557e-01   2.7134013e-01   2.5944993e-01   2.2476395e-01   2.1626501e-01   2.3437820e-01   2.4767097e-01   2.4772401e-01   2.2229142e-01
   1.5575356e-01   2.7322844e-01   2.7316490e-01   2.7255654e-01   2.6826484e-01   2.5673319e-01   2.2265216e-01   2.1426789e-01   2.3222097e-01   2.4538972e-01   2.4544345e-01   2.2024566e-01
   1.5575356e-01   2.7322844e-01   2.7316490e-01   2.7255654e-01   2.6826484e-01   2.5673319e-01   2.2265216e-01   2.1426789e-01   2.3222097e-01   2.4538972e-01   2.4544345e-01   2.2024566e-01
   1.5934561e-01   2.7015543e-01   2.7009308e-01   2.6949618e-01   2.6529343e-01   2.5410207e-01   2.2061141e-01   2.1234382e-01   2.3014271e-01   2.4319235e-01   2.4324683e-01   2.1827479e-01
   1.5934561e-01   2.7015543e-01   2.7009308e-01   2.6949618e-01   2.6529343e-01   2.5410207e-01   2.2061141e-01   2.1234382e-01   2.3014271e-01   2.4319235e-01   2.4324683e-01   2.1827479e-01
   1.6293765e-01   2.6718190e-01   2.6712067e-01   2.6653467e-01   2.6241638e-01   2.5154778e-01   2.1863311e-01   2.1048390e-01   2.2813388e-01   2.4106872e-01   2.4112399e-01   2.1636978e-01
   1.6293765e-01   2.6718190e-01   2.6712067e-01   2.6653467e-01   2.6241638e-01   2.5154778e-01   2.1863311e-01   2.1048390e-01   2.2813388e-01   2.4106872e-01   2.4112399e-01   2.1636978e-01
   1.6653117e-01   2.6429891e-01   2.6423874e-01   2.6366313e-01   2.5962509e-01   2.4906252e-01   2.1670979e-01   2.0868042e-01   2.2618619e-01   2.3901002e-01   2.3906614e-01   2.1452278e-01
   1.6653117e-01   2.6429891e-01   2.6423874e-01   2.6366313e-01   2.5962509e-01   2.4906252e-01   2.1670979e-01   2.0868042e-01   2.2618619e-01   2.3901002e-01   2.3906614e-01   2.1452278e-01
   1.7012469e-01   2.6150213e-01   2.6144299e-01   2.6087726e-01   2.5691542e-01   2.4664260e-01   2.1483747e-01   2.0692908e-01   2.2429503e-01   2.3701135e-01   2.3706835e-01   2.1272946e-01
   1.7012469e-01   2.6150213e-01   2.6144299e-01   2.6087726e-01   2.5691542e-01   2.4664260e-01   2.1483747e-01   2.0692908e-01   2.2429503e-01   2.3701135e-01   2.3706835e-01   2.1272946e-01
   1.7371821e-01   2.5878791e-01   2.5872974e-01   2.5817342e-01   2.5428393e-01   2.4428503e-01   2.1301293e-01   2.0522635e-01   2.2245665e-01   2.3506871e-01   2.3512663e-01   2.1098628e-01
   1.7371821e-01   2.5878791e-01   2.5872974e-01   2.5817342e-01   2.5428393e-01   2.4428503e-01   2.1301293e-01   2.0522635e-01   2.2245665e-01   2.3506871e-01   2.3512663e-01   2.1098628e-01
   1.7731173e-01   2.5615410e-01   2.5609685e-01   2.5554949e-01   2.5172861e-01   2.4198822e-01   2.1123418e-01   2.0356995e-01   2.2066862e-01   2.3317948e-01   2.3323837e-01   2.0929095e-01
   1.7731173e-01   2.5615410e-01   2.5609685e-01   2.5554949e-01   2.5172861e-01   2.4198822e-01   2.1123418e-01   2.0356995e-01   2.2066862e-01   2.3317948e-01   2.3323837e-01   2.0929095e-01
   1.8090525e-01   2.5359969e-01   2.5354333e-01   2.5300448e-01   2.4924859e-01   2.3975162e-01   2.0950021e-01   2.0195850e-01   2.1892949e-01   2.3134211e-01   2.3140201e-01   2.0764211e-01
   1.8090525e-01   2.5359969e-01   2.5354333e-01   2.5300448e-01   2.4924859e-01   2.3975162e-01   2.0950021e-01   2.0195850e-01   2.1892949e-01   2.3134211e-01   2.3140201e-01   2.0764211e-01
   1.8449779e-01   2.5112516e-01   2.5106963e-01   2.5053886e-01   2.4684444e-01   2.3757603e-01   2.0781110e-01   2.0039169e-01   2.1723893e-01   2.2955622e-01   2.2961716e-01   2.0603946e-01
   1.8449779e-01   2.5112516e-01   2.5106963e-01   2.5053886e-01   2.4684444e-01   2.3757603e-01   2.0781110e-01   2.0039169e-01   2.1723893e-01   2.2955622e-01   2.2961716e-01   2.0603946e-01
   1.8809033e-01   2.4873008e-01   2.4867534e-01   2.4815223e-01   2.4451585e-01   2.3546150e-01   2.0616642e-01   1.9886869e-01   2.1559607e-01   2.2782085e-01   2.2788287e-01   2.0448217e-01
   1.8809033e-01   2.4873008e-01   2.4867534e-01   2.4815223e-01   2.4451585e-01   2.3546150e-01   2.0616642e-01   1.9886869e-01   2.1559607e-01   2.2782085e-01   2.2788287e-01   2.0448217e-01
   1.9168287e-01   2.4641491e-01   2.4636092e-01   2.4584506e-01   2.4226338e-01   2.3340886e-01   2.0456639e-01   1.9738928e-01   2.1400065e-01   2.2613571e-01   2.2619885e-01   2.0297001e-01
   1.9168287e-01   2.4641491e-01   2.4636092e-01   2.4584506e-01   2.4226338e-01   2.3340886e-01   2.0456639e-01   1.9738928e-01   2.1400065e-01   2.2613571e-01   2.2619885e-01   2.0297001e-01
   1.9527491e-01   2.4418033e-01   2.4412706e-01   2.4361804e-01   2.4008781e-01   2.3141917e-01   2.0301140e-01   1.9595337e-01   2.1245255e-01   2.2450065e-01   2.2456494e-01   2.0150284e-01
   1.9527491e-01   2.4418033e-01   2.4412706e-01   2.4361804e-01   2.4008781e-01   2.3141917e-01   2.0301140e-01   1.9595337e-01   2.1245255e-01   2.2450065e-01   2.2456494e-01   2.0150284e-01
   1.9886598e-01   2.4202668e-01   2.4197408e-01   2.4147151e-01   2.3798955e-01   2.2949317e-01   2.0150166e-01   1.9456067e-01   2.1095140e-01   2.2291527e-01   2.2298074e-01   2.0008032e-01
   1.9886598e-01   2.4202668e-01   2.4197408e-01   2.4147151e-01   2.3798955e-01   2.2949317e-01   2.0150166e-01   1.9456067e-01   2.1095140e-01   2.2291527e-01   2.2298074e-01   2.0008032e-01
   2.0245606e-01   2.3995347e-01   2.3990150e-01   2.3940501e-01   2.3596826e-01   2.2763093e-01   2.0003681e-01   1.9321034e-01   2.0949625e-01   2.2137852e-01   2.2144520e-01   1.9870152e-01
   2.0245606e-01   2.3995347e-01   2.3990150e-01   2.3940501e-01   2.3596826e-01   2.2763093e-01   2.0003681e-01   1.9321034e-01   2.0949625e-01   2.2137852e-01   2.2144520e-01   1.9870152e-01
   2.0604467e-01   2.3795986e-01   2.3790848e-01   2.3741771e-01   2.3402322e-01   2.2583216e-01   1.9861630e-01   1.9190132e-01   2.0808588e-01   2.1988913e-01   2.1995704e-01   1.9736527e-01
   2.0604467e-01   2.3795986e-01   2.3790848e-01   2.3741771e-01   2.3402322e-01   2.2583216e-01   1.9861630e-01   1.9190132e-01   2.0808588e-01   2.1988913e-01   2.1995704e-01   1.9736527e-01
   2.0963279e-01   2.3604347e-01   2.3599265e-01   2.3550725e-01   2.3215221e-01   2.2409524e-01   1.9723852e-01   1.9063160e-01   2.0671804e-01   2.1844469e-01   2.1851386e-01   1.9606942e-01
   2.0963279e-01   2.3604347e-01   2.3599265e-01   2.3550725e-01   2.3215221e-01   2.2409524e-01   1.9723852e-01   1.9063160e-01   2.0671804e-01   2.1844469e-01   2.1851386e-01   1.9606942e-01
   2.1321993e-01   2.3420198e-01   2.3415168e-01   2.3367132e-01   2.3035308e-01   2.2241861e-01   1.9590197e-01   1.8939925e-01   2.0539056e-01   2.1704290e-01   2.1711334e-01   1.9481189e-01
   2.1321993e-01   2.3420198e-01   2.3415168e-01   2.3367132e-01   2.3035308e-01   2.2241861e-01   1.9590197e-01   1.8939925e-01   2.0539056e-01   2.1704290e-01   2.1711334e-01   1.9481189e-01
   2.1680461e-01   2.3243272e-01   2.3238292e-01   2.3190729e-01   2.2862335e-01   2.2080043e-01   1.9460503e-01   1.8820224e-01   2.0410116e-01   2.1568134e-01   2.1575306e-01   1.9359048e-01
   2.1680461e-01   2.3243272e-01   2.3238292e-01   2.3190729e-01   2.2862335e-01   2.2080043e-01   1.9460503e-01   1.8820224e-01   2.0410116e-01   2.1568134e-01   2.1575306e-01   1.9359048e-01
   2.2038537e-01   2.3073224e-01   2.3068290e-01   2.3021171e-01   2.2695974e-01   2.1923815e-01   1.9334557e-01   1.8703814e-01   2.0284712e-01   2.1435712e-01   2.1443012e-01   1.9240259e-01
   2.2038537e-01   2.3073224e-01   2.3068290e-01   2.3021171e-01   2.2695974e-01   2.1923815e-01   1.9334557e-01   1.8703814e-01   2.0284712e-01   2.1435712e-01   2.1443012e-01   1.9240259e-01
   2.2396024e-01   2.2909654e-01   2.2904764e-01   2.2858063e-01   2.2535850e-01   2.1772882e-01   1.9212125e-01   1.8590435e-01   2.0162554e-01   2.1306719e-01   2.1314148e-01   1.9124546e-01
   2.2396024e-01   2.2909654e-01   2.2904764e-01   2.2858063e-01   2.2535850e-01   2.1772882e-01   1.9212125e-01   1.8590435e-01   2.0162554e-01   2.1306719e-01   2.1314148e-01   1.9124546e-01
   2.2752872e-01   2.2752043e-01   2.2747194e-01   2.2700886e-01   2.2381464e-01   2.1626837e-01   1.9092897e-01   1.8479762e-01   2.0043285e-01   2.1180776e-01   2.1188334e-01   1.9011567e-01
   2.2752872e-01   2.2752043e-01   2.2747194e-01   2.2700886e-01   2.2381464e-01   2.1626837e-01   1.9092897e-01   1.8479762e-01   2.0043285e-01   2.1180776e-01   2.1188334e-01   1.9011567e-01
   2.3108689e-01   2.2599979e-01   2.2595170e-01   2.2549234e-01   2.2232429e-01   2.1485377e-01   1.8976657e-01   1.8371572e-01   1.9926655e-01   2.1057619e-01   2.1065304e-01   1.8901083e-01
   2.3108689e-01   2.2599979e-01   2.2595170e-01   2.2549234e-01   2.2232429e-01   2.1485377e-01   1.8976657e-01   1.8371572e-01   1.9926655e-01   2.1057619e-01   2.1065304e-01   1.8901083e-01
   2.3463132e-01   2.2453002e-01   2.2448229e-01   2.2402646e-01   2.2088306e-01   2.1348156e-01   1.8863168e-01   1.8265625e-01   1.9812401e-01   2.0936969e-01   2.0944780e-01   1.8792844e-01
   2.3463132e-01   2.2453002e-01   2.2448229e-01   2.2402646e-01   2.2088306e-01   2.1348156e-01   1.8863168e-01   1.8265625e-01   1.9812401e-01   2.0936969e-01   2.0944780e-01   1.8792844e-01
   2.3815758e-01   2.2310680e-01   2.2305943e-01   2.2260695e-01   2.1948686e-01   2.1214857e-01   1.8752229e-01   1.8161728e-01   1.9700311e-01   2.0818602e-01   2.0826538e-01   1.8686646e-01
   2.3815758e-01   2.2310680e-01   2.2305943e-01   2.2260695e-01   2.1948686e-01   2.1214857e-01   1.8752229e-01   1.8161728e-01   1.9700311e-01   2.0818602e-01   2.0826538e-01   1.8686646e-01
   2.4165979e-01   2.2172655e-01   2.2167951e-01   2.2123024e-01   2.1813230e-01   2.1085228e-01   1.8643703e-01   1.8059758e-01   1.9590247e-01   2.0702375e-01   2.0710433e-01   1.8582360e-01
   2.4165979e-01   2.2172655e-01   2.2167951e-01   2.2123024e-01   2.1813230e-01   2.1085228e-01   1.8643703e-01   1.8059758e-01   1.9590247e-01   2.0702375e-01   2.0710433e-01   1.8582360e-01
   2.4513304e-01   2.2038555e-01   2.2033885e-01   2.1989265e-01   2.1681588e-01   2.0959005e-01   1.8537452e-01   1.7959599e-01   1.9482086e-01   2.0588154e-01   2.0596332e-01   1.8479867e-01
   2.4513304e-01   2.2038555e-01   2.2033885e-01   2.1989265e-01   2.1681588e-01   2.0959005e-01   1.8537452e-01   1.7959599e-01   1.9482086e-01   2.0588154e-01   2.0596332e-01   1.8479867e-01
   2.4857388e-01   2.1908008e-01   2.1903369e-01   2.1859046e-01   2.1553405e-01   2.0835914e-01   1.8433330e-01   1.7861135e-01   1.9375703e-01   2.0475810e-01   2.0484105e-01   1.8379051e-01
   2.4857388e-01   2.1908008e-01   2.1903369e-01   2.1859046e-01   2.1553405e-01   2.0835914e-01   1.8433330e-01   1.7861135e-01   1.9375703e-01   2.0475810e-01   2.0484105e-01   1.8379051e-01
   2.5198036e-01   2.1780648e-01   2.1776039e-01   2.1732004e-01   2.1428332e-01   2.0715680e-01   1.8331192e-01   1.7764257e-01   1.9270983e-01   2.0365221e-01   2.0373631e-01   1.8279803e-01
   2.5198036e-01   2.1780648e-01   2.1776039e-01   2.1732004e-01   2.1428332e-01   2.0715680e-01   1.8331192e-01   1.7764257e-01   1.9270983e-01   2.0365221e-01   2.0373631e-01   1.8279803e-01
   2.5535052e-01   2.1656185e-01   2.1651606e-01   2.1607851e-01   2.1306093e-01   2.0598090e-01   1.8230940e-01   1.7668904e-01   1.9167861e-01   2.0256320e-01   2.0264841e-01   1.8182063e-01
   2.5535052e-01   2.1656185e-01   2.1651606e-01   2.1607851e-01   2.1306093e-01   2.0598090e-01   1.8230940e-01   1.7668904e-01   1.9167861e-01   2.0256320e-01   2.0264841e-01   1.8182063e-01
   2.5868974e-01   2.1534133e-01   2.1529583e-01   2.1486102e-01   2.1186220e-01   2.0482737e-01   1.8132303e-01   1.7574850e-01   1.9066099e-01   2.0148854e-01   2.0157483e-01   1.8085605e-01
   2.5868974e-01   2.1534133e-01   2.1529583e-01   2.1486102e-01   2.1186220e-01   2.0482737e-01   1.8132303e-01   1.7574850e-01   1.9066099e-01   2.0148854e-01   2.0157483e-01   1.8085605e-01
   2.6200295e-01   2.1414103e-01   2.1409583e-01   2.1366371e-01   2.1068335e-01   2.0369293e-01   1.8035069e-01   1.7481924e-01   1.8965516e-01   2.0042632e-01   2.0051368e-01   1.7990260e-01
   2.6200295e-01   2.1414103e-01   2.1409583e-01   2.1366371e-01   2.1068335e-01   2.0369293e-01   1.8035069e-01   1.7481924e-01   1.8965516e-01   2.0042632e-01   2.0051368e-01   1.7990260e-01
   2.6529848e-01   2.1295654e-01   2.1291162e-01   2.1248216e-01   2.0952010e-01   2.0257374e-01   1.7938965e-01   1.7389896e-01   1.8865866e-01   1.9937394e-01   1.9946235e-01   1.7895795e-01
   2.6529848e-01   2.1295654e-01   2.1291162e-01   2.1248216e-01   2.0952010e-01   2.0257374e-01   1.7938965e-01   1.7389896e-01   1.8865866e-01   1.9937394e-01   1.9946235e-01   1.7895795e-01
   2.6880511e-01   2.1170574e-01   2.1166112e-01   2.1123448e-01   2.0829184e-01   2.0139250e-01   1.7837392e-01   1.7292456e-01   1.8760316e-01   1.9825925e-01   1.9834877e-01   1.7795736e-01
   2.6880511e-01   2.1170574e-01   2.1166112e-01   2.1123448e-01   2.0829184e-01   2.0139250e-01   1.7837392e-01   1.7292456e-01   1.8760316e-01   1.9825925e-01   1.9834877e-01   1.7795736e-01
   2.7209426e-01   2.1054127e-01   2.1049694e-01   2.1007293e-01   2.0714849e-01   2.0029354e-01   1.7742800e-01   1.7201574e-01   1.8661837e-01   1.9721924e-01   1.9730978e-01   1.7702380e-01
   2.7209426e-01   2.1054127e-01   2.1049694e-01   2.1007293e-01   2.0714849e-01   2.0029354e-01   1.7742800e-01   1.7201574e-01   1.8661837e-01   1.9721924e-01   1.9730978e-01   1.7702380e-01
   2.7539323e-01   2.0938208e-01   2.0933803e-01   2.0891666e-01   2.0601047e-01   1.9920040e-01   1.7648651e-01   1.7111003e-01   1.8563663e-01   1.9618246e-01   1.9627401e-01   1.7609313e-01
   2.7539323e-01   2.0938208e-01   2.0933803e-01   2.0891666e-01   2.0601047e-01   1.9920040e-01   1.7648651e-01   1.7111003e-01   1.8563663e-01   1.9618246e-01   1.9627401e-01   1.7609313e-01
   2.7870790e-01   2.0822676e-01   2.0818299e-01   2.0776426e-01   2.0487641e-01   1.9811179e-01   1.7554859e-01   1.7020678e-01   1.8465729e-01   1.9514820e-01   1.9524075e-01   1.7516476e-01
   2.7870790e-01   2.0822676e-01   2.0818299e-01   2.0776426e-01   2.0487641e-01   1.9811179e-01   1.7554859e-01   1.7020678e-01   1.8465729e-01   1.9514820e-01   1.9524075e-01   1.7516476e-01
   2.8203780e-01   2.0707645e-01   2.0703297e-01   2.0661688e-01   2.0374742e-01   1.9702880e-01   1.7461534e-01   1.6930722e-01   1.8368168e-01   1.9411788e-01   1.9421143e-01   1.7423995e-01
   2.8203780e-01   2.0707645e-01   2.0703297e-01   2.0661688e-01   2.0374742e-01   1.9702880e-01   1.7461534e-01   1.6930722e-01   1.8368168e-01   1.9411788e-01   1.9421143e-01   1.7423995e-01
   2.8538292e-01   2.0593234e-01   2.0588914e-01   2.0547568e-01   2.0262465e-01   1.9595249e-01   1.7368780e-01   1.6841248e-01   1.8271106e-01   1.9309282e-01   1.9318737e-01   1.7331990e-01
   2.8538292e-01   2.0593234e-01   2.0588914e-01   2.0547568e-01   2.0262465e-01   1.9595249e-01   1.7368780e-01   1.6841248e-01   1.8271106e-01   1.9309282e-01   1.9318737e-01   1.7331990e-01
   2.8873883e-01   2.0479720e-01   2.0475429e-01   2.0434346e-01   2.0151084e-01   1.9488539e-01   1.7276824e-01   1.6752486e-01   1.8174794e-01   1.9207567e-01   1.9217122e-01   1.7240701e-01
   2.8873883e-01   2.0479720e-01   2.0475429e-01   2.0434346e-01   2.0151084e-01   1.9488539e-01   1.7276824e-01   1.6752486e-01   1.8174794e-01   1.9207567e-01   1.9217122e-01   1.7240701e-01
   2.9209867e-01   2.0367464e-01   2.0363200e-01   2.0322378e-01   2.0040949e-01   1.9383079e-01   1.7185951e-01   1.6664723e-01   1.8079543e-01   1.9106972e-01   1.9116625e-01   1.7150423e-01
   2.9209867e-01   2.0367464e-01   2.0363200e-01   2.0322378e-01   2.0040949e-01   1.9383079e-01   1.7185951e-01   1.6664723e-01   1.8079543e-01   1.9106972e-01   1.9116625e-01   1.7150423e-01
   2.9545459e-01   2.0256841e-01   2.0252605e-01   2.0212041e-01   1.9932428e-01   1.9279211e-01   1.7096456e-01   1.6578251e-01   1.7985672e-01   1.9007833e-01   1.9017585e-01   1.7061458e-01
   2.9545459e-01   2.0256841e-01   2.0252605e-01   2.0212041e-01   1.9932428e-01   1.9279211e-01   1.7096456e-01   1.6578251e-01   1.7985672e-01   1.9007833e-01   1.9017585e-01   1.7061458e-01
   2.9879921e-01   2.0148190e-01   2.0143982e-01   2.0103672e-01   1.9825851e-01   1.9177239e-01   1.7008600e-01   1.6493329e-01   1.7893464e-01   1.8910449e-01   1.8920297e-01   1.6974074e-01
   2.9879921e-01   2.0148190e-01   2.0143982e-01   2.0103672e-01   1.9825851e-01   1.9177239e-01   1.7008600e-01   1.6493329e-01   1.7893464e-01   1.8910449e-01   1.8920297e-01   1.6974074e-01
   3.0212764e-01   2.0041741e-01   2.0037558e-01   1.9997498e-01   1.9721441e-01   1.9077367e-01   1.6922557e-01   1.6410129e-01   1.7803106e-01   1.8815017e-01   1.8824962e-01   1.6888450e-01
   3.0212764e-01   2.0041741e-01   2.0037558e-01   1.9997498e-01   1.9721441e-01   1.9077367e-01   1.6922557e-01   1.6410129e-01   1.7803106e-01   1.8815017e-01   1.8824962e-01   1.6888450e-01
   3.0543741e-01   1.9937617e-01   1.9933460e-01   1.9893645e-01   1.9619319e-01   1.8979701e-01   1.6838417e-01   1.6328745e-01   1.7714700e-01   1.8721645e-01   1.8731684e-01   1.6804680e-01
   3.0543741e-01   1.9937617e-01   1.9933460e-01   1.9893645e-01   1.9619319e-01   1.8979701e-01   1.6838417e-01   1.6328745e-01   1.7714700e-01   1.8721645e-01   1.8731684e-01   1.6804680e-01
   3.0872950e-01   1.9835814e-01   1.9831683e-01   1.9792108e-01   1.9519480e-01   1.8884230e-01   1.6756168e-01   1.6249166e-01   1.7628237e-01   1.8630323e-01   1.8640455e-01   1.6722756e-01
   3.0872950e-01   1.9835814e-01   1.9831683e-01   1.9792108e-01   1.9519480e-01   1.8884230e-01   1.6756168e-01   1.6249166e-01   1.7628237e-01   1.8630323e-01   1.8640455e-01   1.6722756e-01
   3.1200540e-01   1.9736296e-01   1.9732190e-01   1.9692850e-01   1.9421885e-01   1.8790912e-01   1.6675774e-01   1.6171363e-01   1.7543683e-01   1.8541016e-01   1.8551240e-01   1.6642647e-01
   3.1200540e-01   1.9736296e-01   1.9732190e-01   1.9692850e-01   1.9421885e-01   1.8790912e-01   1.6675774e-01   1.6171363e-01   1.7543683e-01   1.8541016e-01   1.8551240e-01   1.6642647e-01
   3.1548895e-01   1.9632443e-01   1.9628362e-01   1.9589269e-01   1.9320044e-01   1.8693536e-01   1.6591887e-01   1.6090157e-01   1.7455413e-01   1.8447781e-01   1.8458102e-01   1.6559021e-01
   3.1548895e-01   1.9632443e-01   1.9628362e-01   1.9589269e-01   1.9320044e-01   1.8693536e-01   1.6591887e-01   1.6090157e-01   1.7455413e-01   1.8447781e-01   1.8458102e-01   1.6559021e-01
   3.1875356e-01   1.9536966e-01   1.9532910e-01   1.9494043e-01   1.9226420e-01   1.8604019e-01   1.6514773e-01   1.6015492e-01   1.7374234e-01   1.8362033e-01   1.8372444e-01   1.6482117e-01
   3.1875356e-01   1.9536966e-01   1.9532910e-01   1.9494043e-01   1.9226420e-01   1.8604019e-01   1.6514773e-01   1.6015492e-01   1.7374234e-01   1.8362033e-01   1.8372444e-01   1.6482117e-01
   3.2202258e-01   1.9443142e-01   1.9439108e-01   1.9400465e-01   1.9134418e-01   1.8516054e-01   1.6439003e-01   1.5942113e-01   1.7294435e-01   1.8277741e-01   1.8288241e-01   1.6406525e-01
   3.2202258e-01   1.9443142e-01   1.9439108e-01   1.9400465e-01   1.9134418e-01   1.8516054e-01   1.6439003e-01   1.5942113e-01   1.7294435e-01   1.8277741e-01   1.8288241e-01   1.6406525e-01
   3.2529848e-01   1.9350885e-01   1.9346874e-01   1.9308451e-01   1.9043954e-01   1.8429562e-01   1.6364511e-01   1.5869959e-01   1.7215951e-01   1.8194835e-01   1.8205425e-01   1.6332182e-01
   3.2529848e-01   1.9350885e-01   1.9346874e-01   1.9308451e-01   1.9043954e-01   1.8429562e-01   1.6364511e-01   1.5869959e-01   1.7215951e-01   1.8194835e-01   1.8205425e-01   1.6332182e-01
   3.2858272e-01   1.9260132e-01   1.9256144e-01   1.9217937e-01   1.8954966e-01   1.8344482e-01   1.6291251e-01   1.5798986e-01   1.7138735e-01   1.8113267e-01   1.8123946e-01   1.6259044e-01
   3.2858272e-01   1.9260132e-01   1.9256144e-01   1.9217937e-01   1.8954966e-01   1.8344482e-01   1.6291251e-01   1.5798986e-01   1.7138735e-01   1.8113267e-01   1.8123946e-01   1.6259044e-01
   3.3187285e-01   1.9170920e-01   1.9166954e-01   1.9128961e-01   1.8867488e-01   1.8260850e-01   1.6219257e-01   1.5729229e-01   1.7062825e-01   1.8033078e-01   1.8043844e-01   1.6187146e-01
   3.3187285e-01   1.9170920e-01   1.9166954e-01   1.9128961e-01   1.8867488e-01   1.8260850e-01   1.6219257e-01   1.5729229e-01   1.7062825e-01   1.8033078e-01   1.8043844e-01   1.6187146e-01
   3.3516446e-01   1.9083326e-01   1.9079381e-01   1.9041597e-01   1.8781595e-01   1.8178737e-01   1.6148592e-01   1.5660753e-01   1.6988294e-01   1.7954342e-01   1.7965196e-01   1.6116556e-01
   3.3516446e-01   1.9083326e-01   1.9079381e-01   1.9041597e-01   1.8781595e-01   1.8178737e-01   1.6148592e-01   1.5660753e-01   1.6988294e-01   1.7954342e-01   1.7965196e-01   1.6116556e-01
   3.3845312e-01   1.8997413e-01   1.8993489e-01   1.8955911e-01   1.8697348e-01   1.8098204e-01   1.6079310e-01   1.5593611e-01   1.6915201e-01   1.7877123e-01   1.7888064e-01   1.6047331e-01
   3.3845312e-01   1.8997413e-01   1.8993489e-01   1.8955911e-01   1.8697348e-01   1.8098204e-01   1.6079310e-01   1.5593611e-01   1.6915201e-01   1.7877123e-01   1.7888064e-01   1.6047331e-01
   3.4173343e-01   1.8913260e-01   1.8909356e-01   1.8871979e-01   1.8614822e-01   1.8019321e-01   1.6011474e-01   1.5527866e-01   1.6843613e-01   1.7801493e-01   1.7812520e-01   1.5979533e-01
   3.4173343e-01   1.8913260e-01   1.8909356e-01   1.8871979e-01   1.8614822e-01   1.8019321e-01   1.6011474e-01   1.5527866e-01   1.6843613e-01   1.7801493e-01   1.7812520e-01   1.5979533e-01
   3.4500245e-01   1.8830872e-01   1.8826989e-01   1.8789808e-01   1.8534023e-01   1.7942094e-01   1.5945085e-01   1.5463521e-01   1.6773538e-01   1.7727458e-01   1.7738571e-01   1.5913170e-01
   3.4500245e-01   1.8830872e-01   1.8826989e-01   1.8789808e-01   1.8534023e-01   1.7942094e-01   1.5945085e-01   1.5463521e-01   1.6773538e-01   1.7727458e-01   1.7738571e-01   1.5913170e-01
   3.4825479e-01   1.8750314e-01   1.8746450e-01   1.8709461e-01   1.8455011e-01   1.7866576e-01   1.5880189e-01   1.5400622e-01   1.6705024e-01   1.7655072e-01   1.7666270e-01   1.5848287e-01
   3.4825479e-01   1.8750314e-01   1.8746450e-01   1.8709461e-01   1.8455011e-01   1.7866576e-01   1.5880189e-01   1.5400622e-01   1.6705024e-01   1.7655072e-01   1.7666270e-01   1.5848287e-01
   3.5149485e-01   1.8671405e-01   1.8667560e-01   1.8630758e-01   1.8377608e-01   1.7792597e-01   1.5816633e-01   1.5339021e-01   1.6637912e-01   1.7584167e-01   1.7595449e-01   1.5784734e-01
   3.5149485e-01   1.8671405e-01   1.8667560e-01   1.8630758e-01   1.8377608e-01   1.7792597e-01   1.5816633e-01   1.5339021e-01   1.6637912e-01   1.7584167e-01   1.7595449e-01   1.5784734e-01
   3.5494158e-01   1.8588879e-01   1.8585054e-01   1.8548448e-01   1.8296647e-01   1.7715214e-01   1.5750167e-01   1.5274600e-01   1.6567717e-01   1.7510001e-01   1.7521372e-01   1.5718261e-01
   3.5494158e-01   1.8588879e-01   1.8585054e-01   1.8548448e-01   1.8296647e-01   1.7715214e-01   1.5750167e-01   1.5274600e-01   1.6567717e-01   1.7510001e-01   1.7521372e-01   1.5718261e-01
   3.5816789e-01   1.8512906e-01   1.8509099e-01   1.8472671e-01   1.8222102e-01   1.7643955e-01   1.5688969e-01   1.5215285e-01   1.6503074e-01   1.7441701e-01   1.7453155e-01   1.5657049e-01
   3.5816789e-01   1.8512906e-01   1.8509099e-01   1.8472671e-01   1.8222102e-01   1.7643955e-01   1.5688969e-01   1.5215285e-01   1.6503074e-01   1.7441701e-01   1.7453155e-01   1.5657049e-01
   3.6139126e-01   1.8438188e-01   1.8434398e-01   1.8398144e-01   1.8148776e-01   1.7573848e-01   1.5628760e-01   1.5156928e-01   1.6439465e-01   1.7374493e-01   1.7386029e-01   1.5596816e-01
   3.6139126e-01   1.8438188e-01   1.8434398e-01   1.8398144e-01   1.8148776e-01   1.7573848e-01   1.5628760e-01   1.5156928e-01   1.6439465e-01   1.7374493e-01   1.7386029e-01   1.5596816e-01
   3.6461414e-01   1.8364623e-01   1.8360851e-01   1.8324767e-01   1.8076567e-01   1.7504793e-01   1.5569445e-01   1.5099438e-01   1.6376791e-01   1.7308271e-01   1.7319889e-01   1.5537470e-01
   3.6461414e-01   1.8364623e-01   1.8360851e-01   1.8324767e-01   1.8076567e-01   1.7504793e-01   1.5569445e-01   1.5099438e-01   1.6376791e-01   1.7308271e-01   1.7319889e-01   1.5537470e-01
   3.6783702e-01   1.8292160e-01   1.8288405e-01   1.8252488e-01   1.8005426e-01   1.7436735e-01   1.5510970e-01   1.5042758e-01   1.6314992e-01   1.7242971e-01   1.7254671e-01   1.5478952e-01
   3.6783702e-01   1.8292160e-01   1.8288405e-01   1.8252488e-01   1.8005426e-01   1.7436735e-01   1.5510970e-01   1.5042758e-01   1.6314992e-01   1.7242971e-01   1.7254671e-01   1.5478952e-01
   3.7105940e-01   1.8220770e-01   1.8217031e-01   1.8181276e-01   1.7935321e-01   1.7369640e-01   1.5453298e-01   1.4986853e-01   1.6254027e-01   1.7178552e-01   1.7190334e-01   1.5421226e-01
   3.7105940e-01   1.8220770e-01   1.8217031e-01   1.8181276e-01   1.7935321e-01   1.7369640e-01   1.5453298e-01   1.4986853e-01   1.6254027e-01   1.7178552e-01   1.7190334e-01   1.5421226e-01
   3.7427933e-01   1.8150455e-01   1.8146733e-01   1.8111136e-01   1.7866257e-01   1.7303508e-01   1.5396418e-01   1.4931711e-01   1.6193885e-01   1.7114999e-01   1.7126863e-01   1.5364278e-01
   3.7427933e-01   1.8150455e-01   1.8146733e-01   1.8111136e-01   1.7866257e-01   1.7303508e-01   1.5396418e-01   1.4931711e-01   1.6193885e-01   1.7114999e-01   1.7126863e-01   1.5364278e-01
   3.7749681e-01   1.8081173e-01   1.8077466e-01   1.8042024e-01   1.7798190e-01   1.7238294e-01   1.5340286e-01   1.4877285e-01   1.6134513e-01   1.7052260e-01   1.7064205e-01   1.5308061e-01
   3.7749681e-01   1.8081173e-01   1.8077466e-01   1.8042024e-01   1.7798190e-01   1.7238294e-01   1.5340286e-01   1.4877285e-01   1.6134513e-01   1.7052260e-01   1.7064205e-01   1.5308061e-01
   3.8071036e-01   1.8012909e-01   1.8009217e-01   1.7973926e-01   1.7731106e-01   1.7173981e-01   1.5284881e-01   1.4823553e-01   1.6075888e-01   1.6990308e-01   1.7002335e-01   1.5252551e-01
   3.8071036e-01   1.8012909e-01   1.8009217e-01   1.7973926e-01   1.7731106e-01   1.7173981e-01   1.5284881e-01   1.4823553e-01   1.6075888e-01   1.6990308e-01   1.7002335e-01   1.5252551e-01
   3.8392145e-01   1.7945583e-01   1.7941907e-01   1.7906762e-01   1.7664929e-01   1.7110493e-01   1.5230131e-01   1.4770443e-01   1.6017931e-01   1.6929060e-01   1.6941167e-01   1.5197674e-01
   3.8392145e-01   1.7945583e-01   1.7941907e-01   1.7906762e-01   1.7664929e-01   1.7110493e-01   1.5230131e-01   1.4770443e-01   1.6017931e-01   1.6929060e-01   1.6941167e-01   1.5197674e-01
   3.8734315e-01   1.7874759e-01   1.7871099e-01   1.7836107e-01   1.7595297e-01   1.7043640e-01   1.5172412e-01   1.4714435e-01   1.5956798e-01   1.6864453e-01   1.6876646e-01   1.5139790e-01
   3.8734315e-01   1.7874759e-01   1.7871099e-01   1.7836107e-01   1.7595297e-01   1.7043640e-01   1.5172412e-01   1.4714435e-01   1.5956798e-01   1.6864453e-01   1.6876646e-01   1.5139790e-01
   3.9054836e-01   1.7809216e-01   1.7805571e-01   1.7770719e-01   1.7530842e-01   1.6981709e-01   1.5118874e-01   1.4662465e-01   1.5900061e-01   1.6804490e-01   1.6816763e-01   1.5086068e-01
   3.9054836e-01   1.7809216e-01   1.7805571e-01   1.7770719e-01   1.7530842e-01   1.6981709e-01   1.5118874e-01   1.4662465e-01   1.5900061e-01   1.6804490e-01   1.6816763e-01   1.5086068e-01
   3.9375552e-01   1.7744344e-01   1.7740712e-01   1.7705998e-01   1.7467034e-01   1.6920353e-01   1.5065763e-01   1.4610889e-01   1.5843742e-01   1.6744967e-01   1.6757320e-01   1.5032742e-01
   3.9375552e-01   1.7744344e-01   1.7740712e-01   1.7705998e-01   1.7467034e-01   1.6920353e-01   1.5065763e-01   1.4610889e-01   1.5843742e-01   1.6744967e-01   1.6757320e-01   1.5032742e-01
   3.9696514e-01   1.7680065e-01   1.7676448e-01   1.7641868e-01   1.7403798e-01   1.6859501e-01   1.5013016e-01   1.4559644e-01   1.5787773e-01   1.6685810e-01   1.6698243e-01   1.4979746e-01
   3.9696514e-01   1.7680065e-01   1.7676448e-01   1.7641868e-01   1.7403798e-01   1.6859501e-01   1.5013016e-01   1.4559644e-01   1.5787773e-01   1.6685810e-01   1.6698243e-01   1.4979746e-01
   4.0017673e-01   1.7616317e-01   1.7612713e-01   1.7578265e-01   1.7341074e-01   1.6799097e-01   1.4960585e-01   1.4508681e-01   1.5732099e-01   1.6626963e-01   1.6639475e-01   1.4927030e-01
   4.0017673e-01   1.7616317e-01   1.7612713e-01   1.7578265e-01   1.7341074e-01   1.6799097e-01   1.4960585e-01   1.4508681e-01   1.5732099e-01   1.6626963e-01   1.6639475e-01   1.4927030e-01
   4.0338832e-01   1.7553058e-01   1.7549467e-01   1.7515151e-01   1.7278823e-01   1.6739107e-01   1.4908440e-01   1.4457971e-01   1.5676688e-01   1.6568393e-01   1.6580984e-01   1.4874562e-01
   4.0338832e-01   1.7553058e-01   1.7549467e-01   1.7515151e-01   1.7278823e-01   1.6739107e-01   1.4908440e-01   1.4457971e-01   1.5676688e-01   1.6568393e-01   1.6580984e-01   1.4874562e-01
   4.0659794e-01   1.7490244e-01   1.7486667e-01   1.7452479e-01   1.7217005e-01   1.6679495e-01   1.4856549e-01   1.4407482e-01   1.5621509e-01   1.6510064e-01   1.6522733e-01   1.4822313e-01
   4.0659794e-01   1.7490244e-01   1.7486667e-01   1.7452479e-01   1.7217005e-01   1.6679495e-01   1.4856549e-01   1.4407482e-01   1.5621509e-01   1.6510064e-01   1.6522733e-01   1.4822313e-01
   4.0980314e-01   1.7427839e-01   1.7424275e-01   1.7390215e-01   1.7155585e-01   1.6620232e-01   1.4804890e-01   1.4357192e-01   1.5566535e-01   1.6451951e-01   1.6464698e-01   1.4770257e-01
   4.0980314e-01   1.7427839e-01   1.7424275e-01   1.7390215e-01   1.7155585e-01   1.6620232e-01   1.4804890e-01   1.4357192e-01   1.5566535e-01   1.6451951e-01   1.6464698e-01   1.4770257e-01
   4.1300245e-01   1.7365787e-01   1.7362236e-01   1.7328302e-01   1.7094510e-01   1.6561270e-01   1.4753423e-01   1.4307065e-01   1.5511729e-01   1.6394012e-01   1.6406836e-01   1.4718358e-01
   4.1300245e-01   1.7365787e-01   1.7362236e-01   1.7328302e-01   1.7094510e-01   1.6561270e-01   1.4753423e-01   1.4307065e-01   1.5511729e-01   1.6394012e-01   1.6406836e-01   1.4718358e-01
   4.1619539e-01   1.7304020e-01   1.7300482e-01   1.7266674e-01   1.7033715e-01   1.6502549e-01   1.4702101e-01   1.4257054e-01   1.5457039e-01   1.6336195e-01   1.6349094e-01   1.4666569e-01
   4.1619539e-01   1.7304020e-01   1.7300482e-01   1.7266674e-01   1.7033715e-01   1.6502549e-01   1.4702101e-01   1.4257054e-01   1.5457039e-01   1.6336195e-01   1.6349094e-01   1.4666569e-01
   4.1959597e-01   1.7238338e-01   1.7234815e-01   1.7201138e-01   1.6969068e-01   1.6440080e-01   1.4647430e-01   1.4203755e-01   1.5398744e-01   1.6274564e-01   1.6287543e-01   1.4611364e-01
   4.1959597e-01   1.7238338e-01   1.7234815e-01   1.7201138e-01   1.6969068e-01   1.6440080e-01   1.4647430e-01   1.4203755e-01   1.5398744e-01   1.6274564e-01   1.6287543e-01   1.4611364e-01
   4.2277909e-01   1.7176896e-01   1.7173386e-01   1.7139833e-01   1.6908596e-01   1.6381621e-01   1.4596205e-01   1.4153793e-01   1.5344091e-01   1.6216781e-01   1.6229835e-01   1.4559606e-01
   4.2277909e-01   1.7176896e-01   1.7173386e-01   1.7139833e-01   1.6908596e-01   1.6381621e-01   1.4596205e-01   1.4153793e-01   1.5344091e-01   1.6216781e-01   1.6229835e-01   1.4559606e-01
   4.2595876e-01   1.7115522e-01   1.7112024e-01   1.7078595e-01   1.6848193e-01   1.6323209e-01   1.4544963e-01   1.4103794e-01   1.5289389e-01   1.6158945e-01   1.6172073e-01   1.4507800e-01
   4.2595876e-01   1.7115522e-01   1.7112024e-01   1.7078595e-01   1.6848193e-01   1.6323209e-01   1.4544963e-01   1.4103794e-01   1.5289389e-01   1.6158945e-01   1.6172073e-01   1.4507800e-01
   4.2913598e-01   1.7054184e-01   1.7050699e-01   1.7017394e-01   1.6787829e-01   1.6264814e-01   1.4493679e-01   1.4053735e-01   1.5234615e-01   1.6101032e-01   1.6114232e-01   1.4455925e-01
   4.2913598e-01   1.7054184e-01   1.7050699e-01   1.7017394e-01   1.6787829e-01   1.6264814e-01   1.4493679e-01   1.4053735e-01   1.5234615e-01   1.6101032e-01   1.6114232e-01   1.4455925e-01
   4.3230977e-01   1.6992916e-01   1.6989444e-01   1.6956261e-01   1.6727537e-01   1.6206468e-01   1.4442384e-01   1.4003648e-01   1.5179803e-01   1.6043077e-01   1.6056349e-01   1.4404012e-01
   4.3230977e-01   1.6992916e-01   1.6989444e-01   1.6956261e-01   1.6727537e-01   1.6206468e-01   1.4442384e-01   1.4003648e-01   1.5179803e-01   1.6043077e-01   1.6056349e-01   1.4404012e-01
   4.3547472e-01   1.6931867e-01   1.6928408e-01   1.6895347e-01   1.6667464e-01   1.6148311e-01   1.4391203e-01   1.3953654e-01   1.5125087e-01   1.5985222e-01   1.5998565e-01   1.4352189e-01
   4.3547472e-01   1.6931867e-01   1.6928408e-01   1.6895347e-01   1.6667464e-01   1.6148311e-01   1.4391203e-01   1.3953654e-01   1.5125087e-01   1.5985222e-01   1.5998565e-01   1.4352189e-01
   4.3863525e-01   1.6871031e-01   1.6867585e-01   1.6834645e-01   1.6607603e-01   1.6090335e-01   1.4340129e-01   1.3903748e-01   1.5070459e-01   1.5927459e-01   1.5940872e-01   1.4300448e-01
   4.3863525e-01   1.6871031e-01   1.6867585e-01   1.6834645e-01   1.6607603e-01   1.6090335e-01   1.4340129e-01   1.3903748e-01   1.5070459e-01   1.5927459e-01   1.5940872e-01   1.4300448e-01
   4.4179038e-01   1.6810547e-01   1.6807114e-01   1.6774293e-01   1.6548089e-01   1.6032665e-01   1.4289275e-01   1.3854037e-01   1.5016037e-01   1.5869912e-01   1.5883395e-01   1.4248900e-01
   4.4179038e-01   1.6810547e-01   1.6807114e-01   1.6774293e-01   1.6548089e-01   1.6032665e-01   1.4289275e-01   1.3854037e-01   1.5016037e-01   1.5869912e-01   1.5883395e-01   1.4248900e-01
   4.4494060e-01   1.6750562e-01   1.6747141e-01   1.6714439e-01   1.6489067e-01   1.5975438e-01   1.4238759e-01   1.3804635e-01   1.4961943e-01   1.5812710e-01   1.5826263e-01   1.4197662e-01
   4.4494060e-01   1.6750562e-01   1.6747141e-01   1.6714439e-01   1.6489067e-01   1.5975438e-01   1.4238759e-01   1.3804635e-01   1.4961943e-01   1.5812710e-01   1.5826263e-01   1.4197662e-01
   4.4829553e-01   1.6687355e-01   1.6683947e-01   1.6651368e-01   1.6426872e-01   1.5915087e-01   1.4185427e-01   1.3752452e-01   1.4904791e-01   1.5752272e-01   1.5765898e-01   1.4143526e-01
   4.4829553e-01   1.6687355e-01   1.6683947e-01   1.6651368e-01   1.6426872e-01   1.5915087e-01   1.4185427e-01   1.3752452e-01   1.4904791e-01   1.5752272e-01   1.5765898e-01   1.4143526e-01
   4.5143643e-01   1.6629075e-01   1.6625679e-01   1.6593213e-01   1.6369523e-01   1.5859383e-01   1.4136144e-01   1.3704199e-01   1.4851926e-01   1.5696366e-01   1.5710061e-01   1.4093452e-01
   4.5143643e-01   1.6629075e-01   1.6625679e-01   1.6593213e-01   1.6369523e-01   1.5859383e-01   1.4136144e-01   1.3704199e-01   1.4851926e-01   1.5696366e-01   1.5710061e-01   1.4093452e-01
   4.5457486e-01   1.6572006e-01   1.6568622e-01   1.6536265e-01   1.6313359e-01   1.5804768e-01   1.4087763e-01   1.3656791e-01   1.4799969e-01   1.5641417e-01   1.5655181e-01   1.4044236e-01
   4.5457486e-01   1.6572006e-01   1.6568622e-01   1.6536265e-01   1.6313359e-01   1.5804768e-01   1.4087763e-01   1.3656791e-01   1.4799969e-01   1.5641417e-01   1.5655181e-01   1.4044236e-01
   4.5771085e-01   1.6516485e-01   1.6513113e-01   1.6480860e-01   1.6258712e-01   1.5751550e-01   1.4040554e-01   1.3610484e-01   1.4749193e-01   1.5587713e-01   1.5601548e-01   1.3996138e-01
   4.5771085e-01   1.6516485e-01   1.6513113e-01   1.6480860e-01   1.6258712e-01   1.5751550e-01   1.4040554e-01   1.3610484e-01   1.4749193e-01   1.5587713e-01   1.5601548e-01   1.3996138e-01
   4.6084683e-01   1.6462852e-01   1.6459491e-01   1.6427337e-01   1.6205911e-01   1.5700035e-01   1.3994781e-01   1.3565528e-01   1.4699867e-01   1.5535539e-01   1.5549445e-01   1.3949415e-01
   4.6084683e-01   1.6462852e-01   1.6459491e-01   1.6427337e-01   1.6205911e-01   1.5700035e-01   1.3994781e-01   1.3565528e-01   1.4699867e-01   1.5535539e-01   1.5549445e-01   1.3949415e-01
   4.6398331e-01   1.6411522e-01   1.6408171e-01   1.6376111e-01   1.6155365e-01   1.5650606e-01   1.3950776e-01   1.3522236e-01   1.4652326e-01   1.5485248e-01   1.5499227e-01   1.3904383e-01
   4.6398331e-01   1.6411522e-01   1.6408171e-01   1.6376111e-01   1.6155365e-01   1.5650606e-01   1.3950776e-01   1.3522236e-01   1.4652326e-01   1.5485248e-01   1.5499227e-01   1.3904383e-01
   4.6712175e-01   1.6362938e-01   1.6359596e-01   1.6327622e-01   1.6107505e-01   1.5603664e-01   1.3908888e-01   1.3480934e-01   1.4606922e-01   1.5437212e-01   1.5451265e-01   1.3861376e-01
   4.6712175e-01   1.6362938e-01   1.6359596e-01   1.6327622e-01   1.6107505e-01   1.5603664e-01   1.3908888e-01   1.3480934e-01   1.4606922e-01   1.5437212e-01   1.5451265e-01   1.3861376e-01
   4.7026313e-01   1.6317586e-01   1.6314254e-01   1.6282356e-01   1.6062808e-01   1.5559655e-01   1.3869502e-01   1.3441986e-01   1.4564043e-01   1.5391840e-01   1.5405970e-01   1.3820762e-01
   4.7026313e-01   1.6317586e-01   1.6314254e-01   1.6282356e-01   1.6062808e-01   1.5559655e-01   1.3869502e-01   1.3441986e-01   1.4564043e-01   1.5391840e-01   1.5405970e-01   1.3820762e-01
   4.7361807e-01   1.6273367e-01   1.6270042e-01   1.6238217e-01   1.6019197e-01   1.5516486e-01   1.3830715e-01   1.3403472e-01   1.4521559e-01   1.5346873e-01   1.5361089e-01   1.3780522e-01
   4.7361807e-01   1.6273367e-01   1.6270042e-01   1.6238217e-01   1.6019197e-01   1.5516486e-01   1.3830715e-01   1.3403472e-01   1.4521559e-01   1.5346873e-01   1.5361089e-01   1.3780522e-01
   4.7676780e-01   1.6236394e-01   1.6233076e-01   1.6201307e-01   1.5982700e-01   1.5480090e-01   1.3797840e-01   1.3370641e-01   1.4485242e-01   1.5308424e-01   1.5322722e-01   1.3746127e-01
   4.7676780e-01   1.6236394e-01   1.6233076e-01   1.6201307e-01   1.5982700e-01   1.5480090e-01   1.3797840e-01   1.3370641e-01   1.4485242e-01   1.5308424e-01   1.5322722e-01   1.3746127e-01
   4.7992194e-01   1.6204356e-01   1.6201044e-01   1.6169319e-01   1.5951032e-01   1.5448182e-01   1.3768808e-01   1.3341417e-01   1.4452795e-01   1.5274056e-01   1.5288440e-01   1.3715397e-01
   4.7992194e-01   1.6204356e-01   1.6201044e-01   1.6169319e-01   1.5951032e-01   1.5448182e-01   1.3768808e-01   1.3341417e-01   1.4452795e-01   1.5274056e-01   1.5288440e-01   1.3715397e-01
   4.8307953e-01   1.6177855e-01   1.6174548e-01   1.6142853e-01   1.5924784e-01   1.5421313e-01   1.3744094e-01   1.3316242e-01   1.4424690e-01   1.5244267e-01   1.5258742e-01   1.3688781e-01
   4.8307953e-01   1.6177855e-01   1.6174548e-01   1.6142853e-01   1.5924784e-01   1.5421313e-01   1.3744094e-01   1.3316242e-01   1.4424690e-01   1.5244267e-01   1.5258742e-01   1.3688781e-01
   4.8623859e-01   1.6157496e-01   1.6154191e-01   1.6122513e-01   1.5904548e-01   1.5400035e-01   1.3724172e-01   1.3295559e-01   1.4401398e-01   1.5219556e-01   1.5234126e-01   1.3666727e-01
   4.8623859e-01   1.6157496e-01   1.6154191e-01   1.6122513e-01   1.5904548e-01   1.5400035e-01   1.3724172e-01   1.3295559e-01   1.4401398e-01   1.5219556e-01   1.5234126e-01   1.3666727e-01
   4.8939715e-01   1.6143860e-01   1.6140556e-01   1.6108877e-01   1.5890892e-01   1.5384878e-01   1.3709496e-01   1.3279788e-01   1.4383369e-01   1.5200396e-01   1.5215066e-01   1.3649658e-01
   4.8939715e-01   1.6143860e-01   1.6140556e-01   1.6108877e-01   1.5890892e-01   1.5384878e-01   1.3709496e-01   1.3279788e-01   1.4383369e-01   1.5200396e-01   1.5215066e-01   1.3649658e-01
   4.9255326e-01   1.6137494e-01   1.6134190e-01   1.6102494e-01   1.5884355e-01   1.5376342e-01   1.3700490e-01   1.3269320e-01   1.4371022e-01   1.5187228e-01   1.5202003e-01   1.3637970e-01
   4.9255326e-01   1.6137494e-01   1.6134190e-01   1.6102494e-01   1.5884355e-01   1.5376342e-01   1.3700490e-01   1.3269320e-01   1.4371022e-01   1.5187228e-01   1.5202003e-01   1.3637970e-01
   4.9570545e-01   1.6138904e-01   1.6135598e-01   1.6103867e-01   1.5885431e-01   1.5374884e-01   1.3697544e-01   1.3264511e-01   1.4364733e-01   1.5180450e-01   1.5195334e-01   1.3632022e-01
   4.9570545e-01   1.6138904e-01   1.6135598e-01   1.6103867e-01   1.5885431e-01   1.5374884e-01   1.3697544e-01   1.3264511e-01   1.4364733e-01   1.5180450e-01   1.5195334e-01   1.3632022e-01
   4.9885027e-01   1.6148540e-01   1.6145229e-01   1.6113444e-01   1.5894560e-01   1.5380912e-01   1.3700999e-01   1.3265675e-01   1.4364836e-01   1.5180412e-01   1.5195411e-01   1.3632126e-01
   4.9885027e-01   1.6148540e-01   1.6145229e-01   1.6113444e-01   1.5894560e-01   1.5380912e-01   1.3700999e-01   1.3265675e-01   1.4364836e-01   1.5180412e-01   1.5195411e-01   1.3632126e-01
   5.0219293e-01   1.6168305e-01   1.6164988e-01   1.6133123e-01   1.5913586e-01   1.5395970e-01   1.3712054e-01   1.3273782e-01   1.4372291e-01   1.5188117e-01   1.5203244e-01   1.3639192e-01
   5.0219293e-01   1.6168305e-01   1.6164988e-01   1.6133123e-01   1.5913586e-01   1.5395970e-01   1.3712054e-01   1.3273782e-01   1.4372291e-01   1.5188117e-01   1.5203244e-01   1.3639192e-01
   5.0532106e-01   1.6196126e-01   1.6192800e-01   1.6160839e-01   1.5940518e-01   1.5418525e-01   1.3729610e-01   1.3288066e-01   1.4386422e-01   1.5202870e-01   1.5218124e-01   1.3652578e-01
   5.0532106e-01   1.6196126e-01   1.6192800e-01   1.6160839e-01   1.5940518e-01   1.5418525e-01   1.3729610e-01   1.3288066e-01   1.4386422e-01   1.5202870e-01   1.5218124e-01   1.3652578e-01


==> data/Duncan_HRIC_Drag_Short_Error.dat <==
   3.3284242e-03   7.8563235e-02   0.0000000e+00   5.1117054e-02   3.9790786e-02   1.0181749e-01   1.0219522e-01   1.4915634e-02
   3.3284242e-03   7.8563235e-02   0.0000000e+00   5.1117054e-02   3.9790786e-02   1.0181749e-01   1.0219522e-01   1.4915634e-02
   4.0947472e-03   8.2464763e-02   0.0000000e+00   5.6706063e-02   3.3223259e-02   9.4781885e-02   9.5155838e-02   2.1113901e-02
   4.0947472e-03   8.2464763e-02   0.0000000e+00   5.6706063e-02   3.3223259e-02   9.4781885e-02   9.5155838e-02   2.1113901e-02
   5.6799215e-03   9.0003220e-02   0.0000000e+00   6.7475527e-02   2.0578238e-02   8.1236857e-02   8.1603450e-02   3.3047442e-02
   5.6799215e-03   9.0003220e-02   0.0000000e+00   6.7475527e-02   2.0578238e-02   8.1236857e-02   8.1603450e-02   3.3047442e-02
   6.5925380e-03   9.4050044e-02   0.0000000e+00   7.3239586e-02   1.3816277e-02   7.3994353e-02   7.4356950e-02   3.9428647e-02
   6.5925380e-03   9.4050044e-02   0.0000000e+00   7.3239586e-02   1.3816277e-02   7.3994353e-02   7.4356950e-02   3.9428647e-02
   8.4162985e-03   1.0157472e-01   0.0000000e+00   8.3922315e-02   1.2964900e-03   6.0586385e-02   6.0941455e-02   5.1242898e-02
   8.4162985e-03   1.0157472e-01   0.0000000e+00   8.3922315e-02   1.2964900e-03   6.0586385e-02   6.0941455e-02   5.1242898e-02
   9.4408444e-03   1.0550740e-01   0.0000000e+00   8.9486106e-02   5.2170215e-03   5.3611675e-02   5.3962753e-02   5.7389048e-02
   9.4408444e-03   1.0550740e-01   0.0000000e+00   8.9486106e-02   5.2170215e-03   5.3611675e-02   5.3962753e-02   5.7389048e-02
   1.0504664e-02   1.0939025e-01   0.0000000e+00   9.4965449e-02   1.1626442e-02   4.6749084e-02   4.7096176e-02   6.3436770e-02
   1.0504664e-02   1.0939025e-01   0.0000000e+00   9.4965449e-02   1.1626442e-02   4.6749084e-02   4.7096176e-02   6.3436770e-02
   1.2581247e-02   1.1644331e-01   0.0000000e+00   1.0488071e-01   2.3210158e-02   3.4348192e-02   3.4687911e-02   7.4366259e-02
   1.2581247e-02   1.1644331e-01   0.0000000e+00   1.0488071e-01   2.3210158e-02   3.4348192e-02   3.4687911e-02   7.4366259e-02
   1.3730486e-02   1.2007914e-01   0.0000000e+00   1.0997186e-01   2.9149943e-02   2.7990401e-02   2.8326244e-02   7.9970307e-02
   1.3730486e-02   1.2007914e-01   0.0000000e+00   1.0997186e-01   2.9149943e-02   2.7990401e-02   2.8326244e-02   7.9970307e-02
   1.5954836e-02   1.2664348e-01   0.0000000e+00   1.1912687e-01   3.9815499e-02   1.6576223e-02   1.6904913e-02   9.0032560e-02
   1.5954836e-02   1.2664348e-01   0.0000000e+00   1.1912687e-01   3.9815499e-02   1.6576223e-02   1.6904913e-02   9.0032560e-02
   1.7176730e-02   1.3001159e-01   0.0000000e+00   1.2380503e-01   4.5257116e-02   1.0753720e-02   1.1078652e-02   9.5166152e-02
   1.7176730e-02   1.3001159e-01   0.0000000e+00   1.2380503e-01   4.5257116e-02   1.0753720e-02   1.1078652e-02   9.5166152e-02
   1.9531173e-02   1.3608450e-01   0.0000000e+00   1.3220577e-01   5.5012872e-02   3.1711647e-04   6.3509646e-04   1.0436934e-01
   1.9531173e-02   1.3608450e-01   0.0000000e+00   1.3220577e-01   5.5012872e-02   3.1711647e-04   6.3509646e-04   1.0436934e-01
   2.0819342e-02   1.3919789e-01   0.0000000e+00   1.3649509e-01   5.9985429e-02   5.0013922e-03   4.6870762e-03   1.0906011e-01
   2.0819342e-02   1.3919789e-01   0.0000000e+00   1.3649509e-01   5.9985429e-02   5.0013922e-03   4.6870762e-03   1.0906011e-01
   2.3295533e-02   1.4481599e-01   0.0000000e+00   1.4420476e-01   6.8906997e-02   1.4541642e-02   1.4234137e-02   1.1747588e-01
   2.3295533e-02   1.4481599e-01   0.0000000e+00   1.4420476e-01   6.8906997e-02   1.4541642e-02   1.4234137e-02   1.1747588e-01
   2.4646048e-02   1.4769606e-01   0.0000000e+00   1.4814195e-01   7.3454436e-02   1.9403365e-02   1.9099463e-02   1.2176543e-01
   2.4646048e-02   1.4769606e-01   0.0000000e+00   1.4814195e-01   7.3454436e-02   1.9403365e-02   1.9099463e-02   1.2176543e-01
   2.7230731e-02   1.5288616e-01   0.0000000e+00   1.5521180e-01   8.1604034e-02   2.8114251e-02   2.7817062e-02   1.2945278e-01
   2.7230731e-02   1.5288616e-01   0.0000000e+00   1.5521180e-01   8.1604034e-02   2.8114251e-02   2.7817062e-02   1.2945278e-01
   2.9859597e-02   1.5777714e-01   0.0000000e+00   1.6184602e-01   8.9231128e-02   3.6264225e-02   3.5973659e-02   1.3664728e-01
   2.9859597e-02   1.5777714e-01   0.0000000e+00   1.6184602e-01   8.9231128e-02   3.6264225e-02   3.5973659e-02   1.3664728e-01
   3.1286205e-02   1.6028428e-01   0.0000000e+00   1.6523704e-01   9.3121430e-02   4.0420277e-02   4.0133233e-02   1.4031697e-01
   3.1286205e-02   1.6028428e-01   0.0000000e+00   1.6523704e-01   9.3121430e-02   4.0420277e-02   4.0133233e-02   1.4031697e-01
   3.4000491e-02   1.6479598e-01   0.0000000e+00   1.7132498e-01   1.0009078e-01   4.7864032e-02   4.7583575e-02   1.4689124e-01
   3.4000491e-02   1.6479598e-01   0.0000000e+00   1.7132498e-01   1.0009078e-01   4.7864032e-02   4.7583575e-02   1.4689124e-01
   3.6748650e-02   1.6904945e-01   0.0000000e+00   1.7705112e-01   1.0662727e-01   5.4843460e-02   5.4569544e-02   1.5305746e-01
   3.6748650e-02   1.6904945e-01   0.0000000e+00   1.7705112e-01   1.0662727e-01   5.4843460e-02   5.4569544e-02   1.5305746e-01
   3.8233186e-02   1.7122640e-01   0.0000000e+00   1.7997847e-01   1.0996148e-01   5.8402860e-02   5.8132432e-02   1.5620294e-01
   3.8233186e-02   1.7122640e-01   0.0000000e+00   1.7997847e-01   1.0996148e-01   5.8402860e-02   5.8132432e-02   1.5620294e-01
   4.1045164e-02   1.7513524e-01   0.0000000e+00   1.8523269e-01   1.1593268e-01   6.4776110e-02   6.4512213e-02   1.6183646e-01
   4.1045164e-02   1.7513524e-01   0.0000000e+00   1.8523269e-01   1.1593268e-01   6.4776110e-02   6.4512213e-02   1.6183646e-01
   4.3883652e-02   1.7881500e-01   0.0000000e+00   1.9018198e-01   1.2154100e-01   7.0760649e-02   7.0503257e-02   1.6712805e-01
   4.3883652e-02   1.7881500e-01   0.0000000e+00   1.9018198e-01   1.2154100e-01   7.0760649e-02   7.0503257e-02   1.6712805e-01
   4.5411389e-02   1.8069156e-01   0.0000000e+00   1.9270952e-01   1.2439871e-01   7.3809590e-02   7.3555665e-02   1.6982457e-01
   4.5411389e-02   1.8069156e-01   0.0000000e+00   1.9270952e-01   1.2439871e-01   7.3809590e-02   7.3555665e-02   1.6982457e-01
   4.8303387e-02   1.8405496e-01   0.0000000e+00   1.9725074e-01   1.2952183e-01   7.9274852e-02   7.9027429e-02   1.7465911e-01
   4.8303387e-02   1.8405496e-01   0.0000000e+00   1.9725074e-01   1.2952183e-01   7.9274852e-02   7.9027429e-02   1.7465911e-01
   5.1219440e-02   1.8720678e-01   0.0000000e+00   2.0152649e-01   1.3433169e-01   8.4405303e-02   8.4164351e-02   1.7919853e-01
   5.1219440e-02   1.8720678e-01   0.0000000e+00   2.0152649e-01   1.3433169e-01   8.4405303e-02   8.4164351e-02   1.7919853e-01
   5.2787923e-02   1.8880618e-01   0.0000000e+00   2.0370703e-01   1.3677929e-01   8.7015898e-02   8.6778390e-02   1.8150872e-01
   5.2787923e-02   1.8880618e-01   0.0000000e+00   2.0370703e-01   1.3677929e-01   8.7015898e-02   8.6778390e-02   1.8150872e-01
   5.5755768e-02   1.9165421e-01   0.0000000e+00   2.0761483e-01   1.4115635e-01   9.1684410e-02   9.1453339e-02   1.8564041e-01
   5.5755768e-02   1.9165421e-01   0.0000000e+00   2.0761483e-01   1.4115635e-01   9.1684410e-02   9.1453339e-02   1.8564041e-01
   5.8742072e-02   1.9428944e-01   0.0000000e+00   2.1126925e-01   1.4523836e-01   9.6038499e-02   9.5813789e-02   1.8949404e-01
   5.8742072e-02   1.9428944e-01   0.0000000e+00   2.1126925e-01   1.4523836e-01   9.6038499e-02   9.5813789e-02   1.8949404e-01
   6.1749043e-02   1.9671345e-01   0.0000000e+00   2.1467701e-01   1.4903461e-01   1.0008843e-01   9.9869985e-02   1.9307828e-01
   6.1749043e-02   1.9671345e-01   0.0000000e+00   2.1467701e-01   1.4903461e-01   1.0008843e-01   9.9869985e-02   1.9307828e-01
   6.3362003e-02   1.9791975e-01   0.0000000e+00   2.1639492e-01   1.5094444e-01   1.0212628e-01   1.0191114e-01   1.9488158e-01
   6.3362003e-02   1.9791975e-01   0.0000000e+00   2.1639492e-01   1.5094444e-01   1.0212628e-01   1.0191114e-01   1.9488158e-01
   6.6409131e-02   2.0002062e-01   0.0000000e+00   2.1943379e-01   1.5431604e-01   1.0572492e-01   1.0551586e-01   1.9806529e-01
   6.6409131e-02   2.0002062e-01   0.0000000e+00   2.1943379e-01   1.5431604e-01   1.0572492e-01   1.0551586e-01   1.9806529e-01
   6.9467698e-02   2.0189595e-01   0.0000000e+00   2.2221517e-01   1.5739388e-01   1.0901173e-01   1.0880856e-01   2.0097178e-01
   6.9467698e-02   2.0189595e-01   0.0000000e+00   2.2221517e-01   1.5739388e-01   1.0901173e-01   1.0880856e-01   2.0097178e-01
   7.2539224e-02   2.0354425e-01   0.0000000e+00   2.2473918e-01   1.6017958e-01   1.1198870e-01   1.1179119e-01   2.0360243e-01
   7.2539224e-02   2.0354425e-01   0.0000000e+00   2.2473918e-01   1.6017958e-01   1.1198870e-01   1.1179119e-01   2.0360243e-01
   7.4182229e-02   2.0432937e-01   0.0000000e+00   2.2597896e-01   1.6154508e-01   1.1344900e-01   1.1325442e-01   2.0489189e-01
   7.4182229e-02   2.0432937e-01   0.0000000e+00   2.2597896e-01   1.6154508e-01   1.1344900e-01   1.1325442e-01   2.0489189e-01
   7.7278056e-02   2.0562621e-01   0.0000000e+00   2.2810644e-01   1.6388338e-01   1.1595197e-01   1.1576264e-01   2.0709983e-01
   7.7278056e-02   2.0562621e-01   0.0000000e+00   2.2810644e-01   1.6388338e-01   1.1595197e-01   1.1576264e-01   2.0709983e-01
   8.0382032e-02   2.0668803e-01   0.0000000e+00   2.2996657e-01   1.6592184e-01   1.1813743e-01   1.1795302e-01   2.0902433e-01
   8.0382032e-02   2.0668803e-01   0.0000000e+00   2.2996657e-01   1.6592184e-01   1.1813743e-01   1.1795302e-01   2.0902433e-01
   8.3501473e-02   2.0751675e-01   0.0000000e+00   2.3156181e-01   1.6766431e-01   1.2000966e-01   1.1982979e-01   2.1066888e-01
   8.3501473e-02   2.0751675e-01   0.0000000e+00   2.3156181e-01   1.6766431e-01   1.2000966e-01   1.1982979e-01   2.1066888e-01
   8.6635493e-02   2.0811225e-01   0.0000000e+00   2.3288998e-01   1.6910942e-01   1.2156726e-01   1.2139154e-01   2.1203209e-01
   8.6635493e-02   2.0811225e-01   0.0000000e+00   2.3288998e-01   1.6910942e-01   1.2156726e-01   1.2139154e-01   2.1203209e-01
   8.9792194e-02   2.0847720e-01   0.0000000e+00   2.3395331e-01   1.7026055e-01   1.2281394e-01   1.2264193e-01   2.1311704e-01
   8.9792194e-02   2.0847720e-01   0.0000000e+00   2.3395331e-01   1.7026055e-01   1.2281394e-01   1.2264193e-01   2.1311704e-01
   9.3186942e-02   2.0861504e-01   0.0000000e+00   2.3479593e-01   1.7116567e-01   1.2380236e-01   1.2363380e-01   2.1396872e-01
   9.3186942e-02   2.0861504e-01   0.0000000e+00   2.3479593e-01   1.7116567e-01   1.2380236e-01   1.2363380e-01   2.1396872e-01
   9.6401571e-02   2.0851274e-01   0.0000000e+00   2.3531495e-01   1.7171513e-01   1.2441268e-01   1.2424683e-01   2.1448390e-01
   9.6401571e-02   2.0851274e-01   0.0000000e+00   2.3531495e-01   1.7171513e-01   1.2441268e-01   1.2424683e-01   2.1448390e-01
   9.9655950e-02   2.0819116e-01   0.0000000e+00   2.3557516e-01   1.7197954e-01   1.2472148e-01   1.2455782e-01   2.1472903e-01
   9.9655950e-02   2.0819116e-01   0.0000000e+00   2.3557516e-01   1.7197954e-01   1.2472148e-01   1.2455782e-01   2.1472903e-01
   1.0295108e-01   2.0765711e-01   0.0000000e+00   2.3558057e-01   1.7196392e-01   1.2473396e-01   1.2457195e-01   2.1470885e-01
   1.0295108e-01   2.0765711e-01   0.0000000e+00   2.3558057e-01   1.7196392e-01   1.2473396e-01   1.2457195e-01   2.1470885e-01
   1.0629196e-01   2.0691910e-01   0.0000000e+00   2.3533779e-01   1.7167609e-01   1.2445825e-01   1.2429733e-01   2.1443073e-01
   1.0629196e-01   2.0691910e-01   0.0000000e+00   2.3533779e-01   1.7167609e-01   1.2445825e-01   1.2429733e-01   2.1443073e-01
   1.0967619e-01   2.0598960e-01   0.0000000e+00   2.3485672e-01   1.7112744e-01   1.2390619e-01   1.2374577e-01   2.1390548e-01
   1.0967619e-01   2.0598960e-01   0.0000000e+00   2.3485672e-01   1.7112744e-01   1.2390619e-01   1.2374577e-01   2.1390548e-01
   1.1310025e-01   2.0488450e-01   0.0000000e+00   2.3415138e-01   1.7033381e-01   1.2309428e-01   1.2293379e-01   2.1314812e-01
   1.1310025e-01   2.0488450e-01   0.0000000e+00   2.3415138e-01   1.7033381e-01   1.2309428e-01   1.2293379e-01   2.1314812e-01
   1.1656357e-01   2.0362118e-01   0.0000000e+00   2.3323851e-01   1.6931391e-01   1.2204209e-01   1.2188097e-01   2.1217643e-01
   1.1656357e-01   2.0362118e-01   0.0000000e+00   2.3323851e-01   1.6931391e-01   1.2204209e-01   1.2188097e-01   2.1217643e-01
   1.2005778e-01   2.0222167e-01   0.0000000e+00   2.3213969e-01   1.6809174e-01   1.2077474e-01   1.2061242e-01   2.1101318e-01
   1.2005778e-01   2.0222167e-01   0.0000000e+00   2.3213969e-01   1.6809174e-01   1.2077474e-01   1.2061242e-01   2.1101318e-01
   1.2357698e-01   2.0070848e-01   0.0000000e+00   2.3087835e-01   1.6669316e-01   1.1931935e-01   1.1915533e-01   2.0968298e-01
   1.2357698e-01   2.0070848e-01   0.0000000e+00   2.3087835e-01   1.6669316e-01   1.1931935e-01   1.1915533e-01   2.0968298e-01
   1.2711826e-01   1.9910294e-01   0.0000000e+00   2.2947782e-01   1.6514386e-01   1.1770294e-01   1.1753672e-01   2.0821019e-01
   1.2711826e-01   1.9910294e-01   0.0000000e+00   2.2947782e-01   1.6514386e-01   1.1770294e-01   1.1753672e-01   2.0821019e-01
   1.3067477e-01   1.9742744e-01   0.0000000e+00   2.2796292e-01   1.6347108e-01   1.1595416e-01   1.1578530e-01   2.0662069e-01
   1.3067477e-01   1.9742744e-01   0.0000000e+00   2.2796292e-01   1.6347108e-01   1.1595416e-01   1.1578530e-01   2.0662069e-01
   1.3424192e-01   1.9570202e-01   0.0000000e+00   2.2635678e-01   1.6170011e-01   1.1409967e-01   1.1392778e-01   2.0493846e-01
   1.3424192e-01   1.9570202e-01   0.0000000e+00   2.2635678e-01   1.6170011e-01   1.1409967e-01   1.1392778e-01   2.0493846e-01
   1.3781777e-01   1.9394356e-01   0.0000000e+00   2.2467968e-01   1.5985307e-01   1.1216284e-01   1.1198755e-01   2.0318449e-01
   1.3781777e-01   1.9394356e-01   0.0000000e+00   2.2467968e-01   1.5985307e-01   1.1216284e-01   1.1198755e-01   2.0318449e-01
   1.4139941e-01   1.9216733e-01   0.0000000e+00   2.2295028e-01   1.5795020e-01   1.1016508e-01   1.0998606e-01   2.0137795e-01
   1.4139941e-01   1.9216733e-01   0.0000000e+00   2.2295028e-01   1.5795020e-01   1.1016508e-01   1.0998606e-01   2.0137795e-01
   1.4498454e-01   1.9038619e-01   0.0000000e+00   2.2118469e-01   1.5600894e-01   1.0812488e-01   1.0794184e-01   1.9953534e-01
   1.4498454e-01   1.9038619e-01   0.0000000e+00   2.2118469e-01   1.5600894e-01   1.0812488e-01   1.0794184e-01   1.9953534e-01
   1.4857192e-01   1.8861051e-01   0.0000000e+00   2.1939630e-01   1.5404369e-01   1.0605754e-01   1.0587021e-01   1.9767026e-01
   1.4857192e-01   1.8861051e-01   0.0000000e+00   2.1939630e-01   1.5404369e-01   1.0605754e-01   1.0587021e-01   1.9767026e-01
   1.5216210e-01   1.8684805e-01   0.0000000e+00   2.1759556e-01   1.5206559e-01   1.0397494e-01   1.0378306e-01   1.9579320e-01
   1.5216210e-01   1.8684805e-01   0.0000000e+00   2.1759556e-01   1.5206559e-01   1.0397494e-01   1.0378306e-01   1.9579320e-01
   1.5575356e-01   1.8510620e-01   0.0000000e+00   2.1579215e-01   1.5008494e-01   1.0188808e-01   1.0169143e-01   1.9391386e-01
   1.5575356e-01   1.8510620e-01   0.0000000e+00   2.1579215e-01   1.5008494e-01   1.0188808e-01   1.0169143e-01   1.9391386e-01
   1.5934561e-01   1.8339082e-01   0.0000000e+00   2.1399391e-01   1.4810999e-01   9.9805803e-02   9.9604148e-02   1.9203996e-01
   1.5934561e-01   1.8339082e-01   0.0000000e+00   2.1399391e-01   1.4810999e-01   9.9805803e-02   9.9604148e-02   1.9203996e-01
   1.6293765e-01   1.8170690e-01   0.0000000e+00   2.1220751e-01   1.4614771e-01   9.7735608e-02   9.7528730e-02   1.9017803e-01
   1.6293765e-01   1.8170690e-01   0.0000000e+00   2.1220751e-01   1.4614771e-01   9.7735608e-02   9.7528730e-02   1.9017803e-01
   1.6653117e-01   1.8005793e-01   0.0000000e+00   2.1043781e-01   1.4420310e-01   9.5682896e-02   9.5470579e-02   1.8833271e-01
   1.6653117e-01   1.8005793e-01   0.0000000e+00   2.1043781e-01   1.4420310e-01   9.5682896e-02   9.5470579e-02   1.8833271e-01
   1.7012469e-01   1.7844847e-01   0.0000000e+00   2.0869064e-01   1.4228222e-01   9.3654212e-02   9.3436243e-02   1.8650966e-01
   1.7012469e-01   1.7844847e-01   0.0000000e+00   2.0869064e-01   1.4228222e-01   9.3654212e-02   9.3436243e-02   1.8650966e-01
   1.7371821e-01   1.7688223e-01   0.0000000e+00   2.0697086e-01   1.4039012e-01   9.1654982e-02   9.1431149e-02   1.8471355e-01
   1.7371821e-01   1.7688223e-01   0.0000000e+00   2.0697086e-01   1.4039012e-01   9.1654982e-02   9.1431149e-02   1.8471355e-01
   1.7731173e-01   1.7536286e-01   0.0000000e+00   2.0528326e-01   1.3853178e-01   8.9690600e-02   8.9460693e-02   1.8294906e-01
   1.7731173e-01   1.7536286e-01   0.0000000e+00   2.0528326e-01   1.3853178e-01   8.9690600e-02   8.9460693e-02   1.8294906e-01
   1.8090525e-01   1.7389407e-01   0.0000000e+00   2.0363270e-01   1.3671233e-01   8.7766593e-02   8.7530402e-02   1.8122098e-01
   1.8090525e-01   1.7389407e-01   0.0000000e+00   2.0363270e-01   1.3671233e-01   8.7766593e-02   8.7530402e-02   1.8122098e-01
   1.8449779e-01   1.7247996e-01   0.0000000e+00   2.0202466e-01   1.3493762e-01   8.5889216e-02   8.5646541e-02   1.7953479e-01
   1.8449779e-01   1.7247996e-01   0.0000000e+00   2.0202466e-01   1.3493762e-01   8.5889216e-02   8.5646541e-02   1.7953479e-01
   1.8809033e-01   1.7112388e-01   0.0000000e+00   2.0046386e-01   1.3321271e-01   8.4063938e-02   8.3814578e-02   1.7789528e-01
   1.8809033e-01   1.7112388e-01   0.0000000e+00   2.0046386e-01   1.3321271e-01   8.4063938e-02   8.3814578e-02   1.7789528e-01
   1.9168287e-01   1.6982949e-01   0.0000000e+00   1.9895562e-01   1.3154341e-01   8.2296968e-02   8.2040733e-02   1.7630793e-01
   1.9168287e-01   1.6982949e-01   0.0000000e+00   1.9895562e-01   1.3154341e-01   8.2296968e-02   8.2040733e-02   1.7630793e-01
   1.9527491e-01   1.6860051e-01   0.0000000e+00   1.9750550e-01   1.2993585e-01   8.0594858e-02   8.0331566e-02   1.7477856e-01
   1.9527491e-01   1.6860051e-01   0.0000000e+00   1.9750550e-01   1.2993585e-01   8.0594858e-02   8.0331566e-02   1.7477856e-01
   1.9886598e-01   1.6744030e-01   0.0000000e+00   1.9611891e-01   1.2839608e-01   7.8964083e-02   7.8693569e-02   1.7331296e-01
   1.9886598e-01   1.6744030e-01   0.0000000e+00   1.9611891e-01   1.2839608e-01   7.8964083e-02   7.8693569e-02   1.7331296e-01
   2.0245606e-01   1.6635167e-01   0.0000000e+00   1.9480083e-01   1.2692970e-01   7.7410637e-02   7.7132749e-02   1.7191647e-01
   2.0245606e-01   1.6635167e-01   0.0000000e+00   1.9480083e-01   1.2692970e-01   7.7410637e-02   7.7132749e-02   1.7191647e-01
   2.0604467e-01   1.6533697e-01   0.0000000e+00   1.9355593e-01   1.2554209e-01   7.5940252e-02   7.5654855e-02   1.7059427e-01
   2.0604467e-01   1.6533697e-01   0.0000000e+00   1.9355593e-01   1.2554209e-01   7.5940252e-02   7.5654855e-02   1.7059427e-01
   2.0963279e-01   1.6439748e-01   0.0000000e+00   1.9238775e-01   1.2423740e-01   7.4557373e-02   7.4264350e-02   1.6935036e-01
   2.0963279e-01   1.6439748e-01   0.0000000e+00   1.9238775e-01   1.2423740e-01   7.4557373e-02   7.4264350e-02   1.6935036e-01
   2.1321993e-01   1.6353407e-01   0.0000000e+00   1.9129952e-01   1.2301950e-01   7.3266137e-02   7.2965390e-02   1.6818853e-01
   2.1321993e-01   1.6353407e-01   0.0000000e+00   1.9129952e-01   1.2301950e-01   7.3266137e-02   7.2965390e-02   1.6818853e-01
   2.1680461e-01   1.6274686e-01   0.0000000e+00   1.9029369e-01   1.2189144e-01   7.2069815e-02   7.1761270e-02   1.6711177e-01
   2.1680461e-01   1.6274686e-01   0.0000000e+00   1.9029369e-01   1.2189144e-01   7.2069815e-02   7.1761270e-02   1.6711177e-01
   2.2038537e-01   1.6203487e-01   0.0000000e+00   1.8937145e-01   1.2085489e-01   7.0970209e-02   7.0653814e-02   1.6612176e-01
   2.2038537e-01   1.6203487e-01   0.0000000e+00   1.8937145e-01   1.2085489e-01   7.0970209e-02   7.0653814e-02   1.6612176e-01
   2.2396024e-01   1.6139610e-01   0.0000000e+00   1.8853272e-01   1.1991015e-01   6.9967662e-02   6.9643387e-02   1.6521891e-01
   2.2396024e-01   1.6139610e-01   0.0000000e+00   1.8853272e-01   1.1991015e-01   6.9967662e-02   6.9643387e-02   1.6521891e-01
   2.2752872e-01   1.6082715e-01   0.0000000e+00   1.8777568e-01   1.1905557e-01   6.9060460e-02   6.8728294e-02   1.6440176e-01
   2.2752872e-01   1.6082715e-01   0.0000000e+00   1.8777568e-01   1.1905557e-01   6.9060460e-02   6.8728294e-02   1.6440176e-01
   2.3108689e-01   1.6032416e-01   0.0000000e+00   1.8709785e-01   1.1828879e-01   6.8246111e-02   6.7906066e-02   1.6366813e-01
   2.3108689e-01   1.6032416e-01   0.0000000e+00   1.8709785e-01   1.1828879e-01   6.8246111e-02   6.7906066e-02   1.6366813e-01
   2.3463132e-01   1.5988215e-01   0.0000000e+00   1.8649519e-01   1.1760568e-01   6.7520278e-02   6.7172384e-02   1.6301421e-01
   2.3463132e-01   1.5988215e-01   0.0000000e+00   1.8649519e-01   1.1760568e-01   6.7520278e-02   6.7172384e-02   1.6301421e-01
   2.3815758e-01   1.5949543e-01   0.0000000e+00   1.8596259e-01   1.1700090e-01   6.6877304e-02   6.6521613e-02   1.6243497e-01
   2.3815758e-01   1.5949543e-01   0.0000000e+00   1.8596259e-01   1.1700090e-01   6.6877304e-02   6.6521613e-02   1.6243497e-01
   2.4165979e-01   1.5915782e-01   0.0000000e+00   1.8549408e-01   1.1646810e-01   6.6310487e-02   6.5947067e-02   1.6192442e-01
   2.4165979e-01   1.5915782e-01   0.0000000e+00   1.8549408e-01   1.1646810e-01   6.6310487e-02   6.5947067e-02   1.6192442e-01
   2.4513304e-01   1.5886265e-01   0.0000000e+00   1.8508275e-01   1.1599986e-01   6.5811983e-02   6.5440916e-02   1.6147555e-01
   2.4513304e-01   1.5886265e-01   0.0000000e+00   1.8508275e-01   1.1599986e-01   6.5811983e-02   6.5440916e-02   1.6147555e-01
   2.4857388e-01   1.5860310e-01   0.0000000e+00   1.8472117e-01   1.1558810e-01   6.5373244e-02   6.4994621e-02   1.6108068e-01
   2.4857388e-01   1.5860310e-01   0.0000000e+00   1.8472117e-01   1.1558810e-01   6.5373244e-02   6.4994621e-02   1.6108068e-01
   2.5198036e-01   1.5837251e-01   0.0000000e+00   1.8440180e-01   1.1522456e-01   6.4985519e-02   6.4599433e-02   1.6073192e-01
   2.5198036e-01   1.5837251e-01   0.0000000e+00   1.8440180e-01   1.1522456e-01   6.4985519e-02   6.4599433e-02   1.6073192e-01
   2.5535052e-01   1.5816473e-01   0.0000000e+00   1.8411741e-01   1.1490128e-01   6.4640407e-02   6.4246952e-02   1.6042171e-01
   2.5535052e-01   1.5816473e-01   0.0000000e+00   1.8411741e-01   1.1490128e-01   6.4640407e-02   6.4246952e-02   1.6042171e-01
   2.5868974e-01   1.5797385e-01   0.0000000e+00   1.8386081e-01   1.1461029e-01   6.4329458e-02   6.3928713e-02   1.6014241e-01
   2.5868974e-01   1.5797385e-01   0.0000000e+00   1.8386081e-01   1.1461029e-01   6.4329458e-02   6.3928713e-02   1.6014241e-01
   2.6200295e-01   1.5779481e-01   0.0000000e+00   1.8362568e-01   1.1434458e-01   6.4045253e-02   6.3637280e-02   1.5988731e-01
   2.6200295e-01   1.5779481e-01   0.0000000e+00   1.8362568e-01   1.1434458e-01   6.4045253e-02   6.3637280e-02   1.5988731e-01
   2.6529848e-01   1.5762318e-01   0.0000000e+00   1.8340635e-01   1.1409784e-01   6.3781099e-02   6.3365938e-02   1.5965035e-01
   2.6529848e-01   1.5762318e-01   0.0000000e+00   1.8340635e-01   1.1409784e-01   6.3781099e-02   6.3365938e-02   1.5965035e-01
   2.6880511e-01   1.5744411e-01   0.0000000e+00   1.8318437e-01   1.1384944e-01   6.3514967e-02   6.3092152e-02   1.5941172e-01
   2.6880511e-01   1.5744411e-01   0.0000000e+00   1.8318437e-01   1.1384944e-01   6.3514967e-02   6.3092152e-02   1.5941172e-01
   2.7209426e-01   1.5727684e-01   0.0000000e+00   1.8298325e-01   1.1362572e-01   6.3275129e-02   6.2845128e-02   1.5919670e-01
   2.7209426e-01   1.5727684e-01   0.0000000e+00   1.8298325e-01   1.1362572e-01   6.3275129e-02   6.2845128e-02   1.5919670e-01
   2.7539323e-01   1.5710782e-01   0.0000000e+00   1.8278568e-01   1.1340724e-01   6.3040809e-02   6.2603590e-02   1.5898659e-01
   2.7539323e-01   1.5710782e-01   0.0000000e+00   1.8278568e-01   1.1340724e-01   6.3040809e-02   6.2603590e-02   1.5898659e-01
   2.7870790e-01   1.5693548e-01   0.0000000e+00   1.8258929e-01   1.1319134e-01   6.2809212e-02   6.2364728e-02   1.5877883e-01
   2.7870790e-01   1.5693548e-01   0.0000000e+00   1.8258929e-01   1.1319134e-01   6.2809212e-02   6.2364728e-02   1.5877883e-01
   2.8203780e-01   1.5675907e-01   0.0000000e+00   1.8239271e-01   1.1297649e-01   6.2578703e-02   6.2126906e-02   1.5857189e-01
   2.8203780e-01   1.5675907e-01   0.0000000e+00   1.8239271e-01   1.1297649e-01   6.2578703e-02   6.2126906e-02   1.5857189e-01
   2.8538292e-01   1.5657831e-01   0.0000000e+00   1.8219510e-01   1.1276168e-01   6.2348253e-02   6.1889094e-02   1.5836481e-01
   2.8538292e-01   1.5657831e-01   0.0000000e+00   1.8219510e-01   1.1276168e-01   6.2348253e-02   6.1889094e-02   1.5836481e-01
   2.8873883e-01   1.5639356e-01   0.0000000e+00   1.8199634e-01   1.1254676e-01   6.2117703e-02   6.1651145e-02   1.5815738e-01
   2.8873883e-01   1.5639356e-01   0.0000000e+00   1.8199634e-01   1.1254676e-01   6.2117703e-02   6.1651145e-02   1.5815738e-01
   2.9209867e-01   1.5620566e-01   0.0000000e+00   1.8179686e-01   1.1233214e-01   6.1887522e-02   6.1413545e-02   1.5795000e-01
   2.9209867e-01   1.5620566e-01   0.0000000e+00   1.8179686e-01   1.1233214e-01   6.1887522e-02   6.1413545e-02   1.5795000e-01
   2.9545459e-01   1.5601572e-01   0.0000000e+00   1.8159745e-01   1.1211862e-01   6.1658580e-02   6.1177182e-02   1.5774342e-01
   2.9545459e-01   1.5601572e-01   0.0000000e+00   1.8159745e-01   1.1211862e-01   6.1658580e-02   6.1177182e-02   1.5774342e-01
   2.9879921e-01   1.5582493e-01   0.0000000e+00   1.8139901e-01   1.1190716e-01   6.1431903e-02   6.0943104e-02   1.5753854e-01
   2.9879921e-01   1.5582493e-01   0.0000000e+00   1.8139901e-01   1.1190716e-01   6.1431903e-02   6.0943104e-02   1.5753854e-01
   3.0212764e-01   1.5563435e-01   0.0000000e+00   1.8120238e-01   1.1169861e-01   6.1208408e-02   6.0712243e-02   1.5733619e-01
   3.0212764e-01   1.5563435e-01   0.0000000e+00   1.8120238e-01   1.1169861e-01   6.1208408e-02   6.0712243e-02   1.5733619e-01
   3.0543741e-01   1.5544483e-01   0.0000000e+00   1.8100818e-01   1.1149361e-01   6.0988802e-02   6.0485314e-02   1.5713699e-01
   3.0543741e-01   1.5544483e-01   0.0000000e+00   1.8100818e-01   1.1149361e-01   6.0988802e-02   6.0485314e-02   1.5713699e-01
   3.0872950e-01   1.5525685e-01   0.0000000e+00   1.8081676e-01   1.1129250e-01   6.0773444e-02   6.0262676e-02   1.5694128e-01
   3.0872950e-01   1.5525685e-01   0.0000000e+00   1.8081676e-01   1.1129250e-01   6.0773444e-02   6.0262676e-02   1.5694128e-01
   3.1200540e-01   1.5507072e-01   0.0000000e+00   1.8062828e-01   1.1109544e-01   6.0562506e-02   6.0044502e-02   1.5674923e-01
   3.1200540e-01   1.5507072e-01   0.0000000e+00   1.8062828e-01   1.1109544e-01   6.0562506e-02   6.0044502e-02   1.5674923e-01
   3.1548895e-01   1.5487405e-01   0.0000000e+00   1.8043019e-01   1.1088938e-01   6.0342034e-02   5.9816349e-02   1.5654810e-01
   3.1548895e-01   1.5487405e-01   0.0000000e+00   1.8043019e-01   1.1088938e-01   6.0342034e-02   5.9816349e-02   1.5654810e-01
   3.1875356e-01   1.5469102e-01   0.0000000e+00   1.8024672e-01   1.1069951e-01   6.0138982e-02   5.9606111e-02   1.5636251e-01
   3.1875356e-01   1.5469102e-01   0.0000000e+00   1.8024672e-01   1.1069951e-01   6.0138982e-02   5.9606111e-02   1.5636251e-01
   3.2202258e-01   1.5450893e-01   0.0000000e+00   1.8006499e-01   1.1051235e-01   5.9938923e-02   5.9398872e-02   1.5617933e-01
   3.2202258e-01   1.5450893e-01   0.0000000e+00   1.8006499e-01   1.1051235e-01   5.9938923e-02   5.9398872e-02   1.5617933e-01
   3.2529848e-01   1.5432749e-01   0.0000000e+00   1.7988461e-01   1.1032748e-01   5.9741425e-02   5.9194192e-02   1.5599818e-01
   3.2529848e-01   1.5432749e-01   0.0000000e+00   1.7988461e-01   1.1032748e-01   5.9741425e-02   5.9194192e-02   1.5599818e-01
   3.2858272e-01   1.5414643e-01   0.0000000e+00   1.7970523e-01   1.1014449e-01   5.9546039e-02   5.8991622e-02   1.5581868e-01
   3.2858272e-01   1.5414643e-01   0.0000000e+00   1.7970523e-01   1.1014449e-01   5.9546039e-02   5.8991622e-02   1.5581868e-01
   3.3187285e-01   1.5396567e-01   0.0000000e+00   1.7952667e-01   1.0996315e-01   5.9352522e-02   5.8790923e-02   1.5564063e-01
   3.3187285e-01   1.5396567e-01   0.0000000e+00   1.7952667e-01   1.0996315e-01   5.9352522e-02   5.8790923e-02   1.5564063e-01
   3.3516446e-01   1.5378524e-01   0.0000000e+00   1.7934887e-01   1.0978335e-01   5.9160755e-02   5.8591984e-02   1.5546396e-01
   3.3516446e-01   1.5378524e-01   0.0000000e+00   1.7934887e-01   1.0978335e-01   5.9160755e-02   5.8591984e-02   1.5546396e-01
   3.3845312e-01   1.5360527e-01   0.0000000e+00   1.7917186e-01   1.0960504e-01   5.8970680e-02   5.8394756e-02   1.5528864e-01
   3.3845312e-01   1.5360527e-01   0.0000000e+00   1.7917186e-01   1.0960504e-01   5.8970680e-02   5.8394756e-02   1.5528864e-01
   3.4173343e-01   1.5342599e-01   0.0000000e+00   1.7899577e-01   1.0942832e-01   5.8782400e-02   5.8199351e-02   1.5511478e-01
   3.4173343e-01   1.5342599e-01   0.0000000e+00   1.7899577e-01   1.0942832e-01   5.8782400e-02   5.8199351e-02   1.5511478e-01
   3.4500245e-01   1.5324766e-01   0.0000000e+00   1.7882077e-01   1.0925329e-01   5.8596013e-02   5.8005872e-02   1.5494251e-01
   3.4500245e-01   1.5324766e-01   0.0000000e+00   1.7882077e-01   1.0925329e-01   5.8596013e-02   5.8005872e-02   1.5494251e-01
   3.4825479e-01   1.5307076e-01   0.0000000e+00   1.7864725e-01   1.0908033e-01   5.8411911e-02   5.7814720e-02   1.5477219e-01
   3.4825479e-01   1.5307076e-01   0.0000000e+00   1.7864725e-01   1.0908033e-01   5.8411911e-02   5.7814720e-02   1.5477219e-01
   3.5149485e-01   1.5289538e-01   0.0000000e+00   1.7847524e-01   1.0890945e-01   5.8230091e-02   5.7625881e-02   1.5460384e-01
   3.5149485e-01   1.5289538e-01   0.0000000e+00   1.7847524e-01   1.0890945e-01   5.8230091e-02   5.7625881e-02   1.5460384e-01
   3.5494158e-01   1.5271023e-01   0.0000000e+00   1.7829366e-01   1.0872968e-01   5.8038891e-02   5.7427215e-02   1.5442663e-01
   3.5494158e-01   1.5271023e-01   0.0000000e+00   1.7829366e-01   1.0872968e-01   5.8038891e-02   5.7427215e-02   1.5442663e-01
   3.5816789e-01   1.5253883e-01   0.0000000e+00   1.7812553e-01   1.0856386e-01   5.7862596e-02   5.7243932e-02   1.5426307e-01
   3.5816789e-01   1.5253883e-01   0.0000000e+00   1.7812553e-01   1.0856386e-01   5.7862596e-02   5.7243932e-02   1.5426307e-01
   3.6139126e-01   1.5237005e-01   0.0000000e+00   1.7795998e-01   1.0840124e-01   5.7689763e-02   5.7064114e-02   1.5410254e-01
   3.6139126e-01   1.5237005e-01   0.0000000e+00   1.7795998e-01   1.0840124e-01   5.7689763e-02   5.7064114e-02   1.5410254e-01
   3.6461414e-01   1.5220446e-01   0.0000000e+00   1.7779758e-01   1.0824245e-01   5.7521054e-02   5.6888418e-02   1.5394563e-01
   3.6461414e-01   1.5220446e-01   0.0000000e+00   1.7779758e-01   1.0824245e-01   5.7521054e-02   5.6888418e-02   1.5394563e-01
   3.6783702e-01   1.5204273e-01   0.0000000e+00   1.7763904e-01   1.0808828e-01   5.7357308e-02   5.6717680e-02   1.5379309e-01
   3.6783702e-01   1.5204273e-01   0.0000000e+00   1.7763904e-01   1.0808828e-01   5.7357308e-02   5.6717680e-02   1.5379309e-01
   3.7105940e-01   1.5188557e-01   0.0000000e+00   1.7748518e-01   1.0793959e-01   5.7199449e-02   5.6552822e-02   1.5364577e-01
   3.7105940e-01   1.5188557e-01   0.0000000e+00   1.7748518e-01   1.0793959e-01   5.7199449e-02   5.6552822e-02   1.5364577e-01
   3.7427933e-01   1.5173375e-01   0.0000000e+00   1.7733682e-01   1.0779732e-01   5.7048457e-02   5.6394829e-02   1.5350453e-01
   3.7427933e-01   1.5173375e-01   0.0000000e+00   1.7733682e-01   1.0779732e-01   5.7048457e-02   5.6394829e-02   1.5350453e-01
   3.7749681e-01   1.5158786e-01   0.0000000e+00   1.7719467e-01   1.0766224e-01   5.6905169e-02   5.6244537e-02   1.5337012e-01
   3.7749681e-01   1.5158786e-01   0.0000000e+00   1.7719467e-01   1.0766224e-01   5.6905169e-02   5.6244537e-02   1.5337012e-01
   3.8071036e-01   1.5144845e-01   0.0000000e+00   1.7705943e-01   1.0753513e-01   5.6770403e-02   5.6102767e-02   1.5324328e-01
   3.8071036e-01   1.5144845e-01   0.0000000e+00   1.7705943e-01   1.0753513e-01   5.6770403e-02   5.6102767e-02   1.5324328e-01
   3.8392145e-01   1.5131587e-01   0.0000000e+00   1.7693154e-01   1.0741653e-01   5.6644747e-02   5.5970104e-02   1.5312454e-01
   3.8392145e-01   1.5131587e-01   0.0000000e+00   1.7693154e-01   1.0741653e-01   5.6644747e-02   5.5970104e-02   1.5312454e-01
   3.8734315e-01   1.5118232e-01   0.0000000e+00   1.7680375e-01   1.0729998e-01   5.6521373e-02   5.5839254e-02   1.5300734e-01
   3.8734315e-01   1.5118232e-01   0.0000000e+00   1.7680375e-01   1.0729998e-01   5.6521373e-02   5.5839254e-02   1.5300734e-01
   3.9054836e-01   1.5106463e-01   0.0000000e+00   1.7669230e-01   1.0720041e-01   5.6416074e-02   5.5726943e-02   1.5290668e-01
   3.9054836e-01   1.5106463e-01   0.0000000e+00   1.7669230e-01   1.0720041e-01   5.6416074e-02   5.5726943e-02   1.5290668e-01
   3.9375552e-01   1.5095410e-01   0.0000000e+00   1.7658895e-01   1.0711030e-01   5.6320903e-02   5.5624748e-02   1.5281501e-01
   3.9375552e-01   1.5095410e-01   0.0000000e+00   1.7658895e-01   1.0711030e-01   5.6320903e-02   5.5624748e-02   1.5281501e-01
   3.9696514e-01   1.5085063e-01   0.0000000e+00   1.7649376e-01   1.0702973e-01   5.6235954e-02   5.5532763e-02   1.5273242e-01
   3.9696514e-01   1.5085063e-01   0.0000000e+00   1.7649376e-01   1.0702973e-01   5.6235954e-02   5.5532763e-02   1.5273242e-01
   4.0017673e-01   1.5075408e-01   0.0000000e+00   1.7640666e-01   1.0695868e-01   5.6161198e-02   5.5450959e-02   1.5265886e-01
   4.0017673e-01   1.5075408e-01   0.0000000e+00   1.7640666e-01   1.0695868e-01   5.6161198e-02   5.5450959e-02   1.5265886e-01
   4.0338832e-01   1.5066423e-01   0.0000000e+00   1.7632753e-01   1.0689701e-01   5.6096485e-02   5.5379193e-02   1.5259423e-01
   4.0338832e-01   1.5066423e-01   0.0000000e+00   1.7632753e-01   1.0689701e-01   5.6096485e-02   5.5379193e-02   1.5259423e-01
   4.0659794e-01   1.5058079e-01   0.0000000e+00   1.7625609e-01   1.0684443e-01   5.6041525e-02   5.5317178e-02   1.5253827e-01
   4.0659794e-01   1.5058079e-01   0.0000000e+00   1.7625609e-01   1.0684443e-01   5.6041525e-02   5.5317178e-02   1.5253827e-01
   4.0980314e-01   1.5050339e-01   0.0000000e+00   1.7619203e-01   1.0680058e-01   5.5995912e-02   5.5264516e-02   1.5249061e-01
   4.0980314e-01   1.5050339e-01   0.0000000e+00   1.7619203e-01   1.0680058e-01   5.5995912e-02   5.5264516e-02   1.5249061e-01
   4.1300245e-01   1.5043161e-01   0.0000000e+00   1.7613492e-01   1.0676497e-01   5.5959143e-02   5.5220707e-02   1.5245082e-01
   4.1300245e-01   1.5043161e-01   0.0000000e+00   1.7613492e-01   1.0676497e-01   5.5959143e-02   5.5220707e-02   1.5245082e-01
   4.1619539e-01   1.5036502e-01   0.0000000e+00   1.7608429e-01   1.0673710e-01   5.5930662e-02   5.5185195e-02   1.5241841e-01
   4.1619539e-01   1.5036502e-01   0.0000000e+00   1.7608429e-01   1.0673710e-01   5.5930662e-02   5.5185195e-02   1.5241841e-01
   4.1959597e-01   1.5029919e-01   0.0000000e+00   1.7603688e-01   1.0671528e-01   5.5908784e-02   5.5155825e-02   1.5239141e-01
   4.1959597e-01   1.5029919e-01   0.0000000e+00   1.7603688e-01   1.0671528e-01   5.5908784e-02   5.5155825e-02   1.5239141e-01
   4.2277909e-01   1.5024196e-01   0.0000000e+00   1.7599820e-01   1.0670177e-01   5.5895719e-02   5.5135742e-02   1.5237272e-01
   4.2277909e-01   1.5024196e-01   0.0000000e+00   1.7599820e-01   1.0670177e-01   5.5895719e-02   5.5135742e-02   1.5237272e-01
   4.2595876e-01   1.5018876e-01   0.0000000e+00   1.7596472e-01   1.0669457e-01   5.5889432e-02   5.5122439e-02   1.5236006e-01
   4.2595876e-01   1.5018876e-01   0.0000000e+00   1.7596472e-01   1.0669457e-01   5.5889432e-02   5.5122439e-02   1.5236006e-01
   4.2913598e-01   1.5013941e-01   0.0000000e+00   1.7593622e-01   1.0669342e-01   5.5889632e-02   5.5115621e-02   1.5235318e-01
   4.2913598e-01   1.5013941e-01   0.0000000e+00   1.7593622e-01   1.0669342e-01   5.5889632e-02   5.5115621e-02   1.5235318e-01
   4.3230977e-01   1.5009385e-01   0.0000000e+00   1.7591260e-01   1.0669817e-01   5.5896174e-02   5.5115147e-02   1.5235195e-01
   4.3230977e-01   1.5009385e-01   0.0000000e+00   1.7591260e-01   1.0669817e-01   5.5896174e-02   5.5115147e-02   1.5235195e-01
   4.3547472e-01   1.5005221e-01   0.0000000e+00   1.7589392e-01   1.0670885e-01   5.5909063e-02   5.5121030e-02   1.5235639e-01
   4.3547472e-01   1.5005221e-01   0.0000000e+00   1.7589392e-01   1.0670885e-01   5.5909063e-02   5.5121030e-02   1.5235639e-01
   4.3863525e-01   1.5001465e-01   0.0000000e+00   1.7588036e-01   1.0672566e-01   5.5928534e-02   5.5133493e-02   1.5236671e-01
   4.3863525e-01   1.5001465e-01   0.0000000e+00   1.7588036e-01   1.0672566e-01   5.5928534e-02   5.5133493e-02   1.5236671e-01
   4.4179038e-01   1.4998153e-01   0.0000000e+00   1.7587230e-01   1.0674903e-01   5.5955034e-02   5.5152986e-02   1.5238331e-01
   4.4179038e-01   1.4998153e-01   0.0000000e+00   1.7587230e-01   1.0674903e-01   5.5955034e-02   5.5152986e-02   1.5238331e-01
   4.4494060e-01   1.4995336e-01   0.0000000e+00   1.7587034e-01   1.0677963e-01   5.5989268e-02   5.5180210e-02   1.5240681e-01
   4.4494060e-01   1.4995336e-01   0.0000000e+00   1.7587034e-01   1.0677963e-01   5.5989268e-02   5.5180210e-02   1.5240681e-01
   4.4829553e-01   1.4992955e-01   0.0000000e+00   1.7587587e-01   1.0682125e-01   5.6035405e-02   5.5218865e-02   1.5244049e-01
   4.4829553e-01   1.4992955e-01   0.0000000e+00   1.7587587e-01   1.0682125e-01   5.6035405e-02   5.5218865e-02   1.5244049e-01
   4.5143643e-01   1.4991397e-01   0.0000000e+00   1.7588929e-01   1.0686994e-01   5.6089013e-02   5.5265452e-02   1.5248131e-01
   4.5143643e-01   1.4991397e-01   0.0000000e+00   1.7588929e-01   1.0686994e-01   5.6089013e-02   5.5265452e-02   1.5248131e-01
   4.5457486e-01   1.4990595e-01   0.0000000e+00   1.7591200e-01   1.0692952e-01   5.6154268e-02   5.5323675e-02   1.5253254e-01
   4.5457486e-01   1.4990595e-01   0.0000000e+00   1.7591200e-01   1.0692952e-01   5.6154268e-02   5.5323675e-02   1.5253254e-01
   4.5771085e-01   1.4990670e-01   0.0000000e+00   1.7594550e-01   1.0700174e-01   5.6233044e-02   5.5395408e-02   1.5259585e-01
   4.5771085e-01   1.4990670e-01   0.0000000e+00   1.7594550e-01   1.0700174e-01   5.6233044e-02   5.5395408e-02   1.5259585e-01
   4.6084683e-01   1.4991758e-01   0.0000000e+00   1.7599159e-01   1.0708870e-01   5.6327595e-02   5.5482902e-02   1.5267326e-01
   4.6084683e-01   1.4991758e-01   0.0000000e+00   1.7599159e-01   1.0708870e-01   5.6327595e-02   5.5482902e-02   1.5267326e-01
   4.6398331e-01   1.4994014e-01   0.0000000e+00   1.7605231e-01   1.0719277e-01   5.6440460e-02   5.5588696e-02   1.5276703e-01
   4.6398331e-01   1.4994014e-01   0.0000000e+00   1.7605231e-01   1.0719277e-01   5.6440460e-02   5.5588696e-02   1.5276703e-01
   4.6712175e-01   1.4997610e-01   0.0000000e+00   1.7612995e-01   1.0731666e-01   5.6574542e-02   5.5715694e-02   1.5287976e-01
   4.6712175e-01   1.4997610e-01   0.0000000e+00   1.7612995e-01   1.0731666e-01   5.6574542e-02   5.5715694e-02   1.5287976e-01
   4.7026313e-01   1.5002735e-01   0.0000000e+00   1.7622707e-01   1.0746338e-01   5.6733065e-02   5.5867123e-02   1.5301434e-01
   4.7026313e-01   1.5002735e-01   0.0000000e+00   1.7622707e-01   1.0746338e-01   5.6733065e-02   5.5867123e-02   1.5301434e-01
   4.7361807e-01   1.5010116e-01   0.0000000e+00   1.7635531e-01   1.0764878e-01   5.6933094e-02   5.6059579e-02   1.5318555e-01
   4.7361807e-01   1.5010116e-01   0.0000000e+00   1.7635531e-01   1.0764878e-01   5.6933094e-02   5.6059579e-02   1.5318555e-01
   4.7676780e-01   1.5019062e-01   0.0000000e+00   1.7650184e-01   1.0785348e-01   5.7153697e-02   5.6273086e-02   1.5337564e-01
   4.7676780e-01   1.5019062e-01   0.0000000e+00   1.7650184e-01   1.0785348e-01   5.7153697e-02   5.6273086e-02   1.5337564e-01
   4.7992194e-01   1.5030205e-01   0.0000000e+00   1.7667714e-01   1.0809198e-01   5.7410515e-02   5.6522821e-02   1.5359813e-01
   4.7992194e-01   1.5030205e-01   0.0000000e+00   1.7667714e-01   1.0809198e-01   5.7410515e-02   5.6522821e-02   1.5359813e-01
   4.8307953e-01   1.5043784e-01   0.0000000e+00   1.7688457e-01   1.0836825e-01   5.7707804e-02   5.6813056e-02   1.5385686e-01
   4.8307953e-01   1.5043784e-01   0.0000000e+00   1.7688457e-01   1.0836825e-01   5.7707804e-02   5.6813056e-02   1.5385686e-01
   4.8623859e-01   1.5060035e-01   0.0000000e+00   1.7712751e-01   1.0868631e-01   5.8049862e-02   5.7148109e-02   1.5415568e-01
   4.8623859e-01   1.5060035e-01   0.0000000e+00   1.7712751e-01   1.0868631e-01   5.8049862e-02   5.7148109e-02   1.5415568e-01
   4.8939715e-01   1.5079196e-01   0.0000000e+00   1.7740938e-01   1.0905018e-01   5.8441021e-02   5.7532335e-02   1.5449850e-01
   4.8939715e-01   1.5079196e-01   0.0000000e+00   1.7740938e-01   1.0905018e-01   5.8441021e-02   5.7532335e-02   1.5449850e-01
   4.9255326e-01   1.5101499e-01   0.0000000e+00   1.7773355e-01   1.0946386e-01   5.8885578e-02   5.7970052e-02   1.5488920e-01
   4.9255326e-01   1.5101499e-01   0.0000000e+00   1.7773355e-01   1.0946386e-01   5.8885578e-02   5.7970052e-02   1.5488920e-01
   4.9570545e-01   1.5127175e-01   0.0000000e+00   1.7810336e-01   1.0993132e-01   5.9387795e-02   5.8465548e-02   1.5533164e-01
   4.9570545e-01   1.5127175e-01   0.0000000e+00   1.7810336e-01   1.0993132e-01   5.9387795e-02   5.8465548e-02   1.5533164e-01
   4.9885027e-01   1.5156424e-01   0.0000000e+00   1.7852173e-01   1.1045604e-01   5.9951408e-02   5.9022587e-02   1.5582920e-01
   4.9885027e-01   1.5156424e-01   0.0000000e+00   1.7852173e-01   1.1045604e-01   5.9951408e-02   5.9022587e-02   1.5582920e-01
   5.0219293e-01   1.5191762e-01   0.0000000e+00   1.7902451e-01   1.1108238e-01   6.0624047e-02   5.9688412e-02   1.5642413e-01
   5.0219293e-01   1.5191762e-01   0.0000000e+00   1.7902451e-01   1.1108238e-01   6.0624047e-02   5.9688412e-02   1.5642413e-01
   5.0532106e-01   1.5229047e-01   0.0000000e+00   1.7955280e-01   1.1173681e-01   6.1326762e-02   6.0384939e-02   1.5704670e-01
   5.0532106e-01   1.5229047e-01   0.0000000e+00   1.7955280e-01   1.1173681e-01   6.1326762e-02   6.0384939e-02   1.5704670e-01


==> data/Duncan_HRIC_Inverse.dat <==
   6.1953854e-04  -2.8178889e-01  -2.8111285e-01  -2.7464924e-01  -2.3276893e-01  -1.5605144e-01  -1.1933218e-01  -6.3143517e-02  -1.5986218e-02  -3.9106993e-03  -1.3286482e-03  -1.6640836e-05
   1.0162003e-03  -2.8515428e-01  -2.8446981e-01  -2.7792555e-01  -2.3551672e-01  -1.5776118e-01  -1.2042485e-01  -6.3654177e-02  -1.6112523e-02  -3.9419686e-03  -1.3393516e-03  -1.6811186e-05
   1.0162003e-03  -2.8515428e-01  -2.8446981e-01  -2.7792555e-01  -2.3551672e-01  -1.5776118e-01  -1.2042485e-01  -6.3654177e-02  -1.6112523e-02  -3.9419686e-03  -1.3393516e-03  -1.6811186e-05
   1.9941090e-03  -2.9325954e-01  -2.9255475e-01  -2.8581615e-01  -2.4213355e-01  -1.6187431e-01  -1.2304722e-01  -6.4878099e-02  -1.6415196e-02  -4.0169192e-03  -1.3650107e-03  -1.7221052e-05
   1.9941090e-03  -2.9325954e-01  -2.9255475e-01  -2.8581615e-01  -2.4213355e-01  -1.6187431e-01  -1.2304722e-01  -6.4878099e-02  -1.6415196e-02  -4.0169192e-03  -1.3650107e-03  -1.7221052e-05
   2.6264114e-03  -2.9835577e-01  -2.9763820e-01  -2.9077732e-01  -2.4629316e-01  -1.6445695e-01  -1.2468902e-01  -6.5643095e-02  -1.6604341e-02  -4.0637706e-03  -1.3810530e-03  -1.7478446e-05
   2.6264114e-03  -2.9835577e-01  -2.9763820e-01  -2.9077732e-01  -2.4629316e-01  -1.6445695e-01  -1.2468902e-01  -6.5643095e-02  -1.6604341e-02  -4.0637706e-03  -1.3810530e-03  -1.7478446e-05
   3.3284242e-03  -3.0388155e-01  -3.0315012e-01  -2.9615658e-01  -2.5080269e-01  -1.6725402e-01  -1.2646267e-01  -6.6468341e-02  -1.6808348e-02  -4.1143160e-03  -1.3983628e-03  -1.7757244e-05
   3.3284242e-03  -3.0388155e-01  -3.0315012e-01  -2.9615658e-01  -2.5080269e-01  -1.6725402e-01  -1.2646267e-01  -6.6468341e-02  -1.6808348e-02  -4.1143160e-03  -1.3983628e-03  -1.7757244e-05
   4.0947472e-03  -3.0975539e-01  -3.0900920e-01  -3.0187456e-01  -2.5559542e-01  -1.7022336e-01  -1.2834016e-01  -6.7340446e-02  -1.7023897e-02  -4.1677362e-03  -1.4166603e-03  -1.8053252e-05
   4.0947472e-03  -3.0975539e-01  -3.0900920e-01  -3.0187456e-01  -2.5559542e-01  -1.7022336e-01  -1.2834016e-01  -6.7340446e-02  -1.7023897e-02  -4.1677362e-03  -1.4166603e-03  -1.8053252e-05
   5.6799215e-03  -3.2138569e-01  -3.2061028e-01  -3.1319595e-01  -2.6508235e-01  -1.7608978e-01  -1.3203146e-01  -6.9050213e-02  -1.7446337e-02  -4.2724823e-03  -1.4525489e-03  -1.8638179e-05
   5.6799215e-03  -3.2138569e-01  -3.2061028e-01  -3.1319595e-01  -2.6508235e-01  -1.7608978e-01  -1.3203146e-01  -6.9050213e-02  -1.7446337e-02  -4.2724823e-03  -1.4525489e-03  -1.8638179e-05
   6.5925380e-03  -3.2776624e-01  -3.2697477e-01  -3.1940682e-01  -2.7028532e-01  -1.7930020e-01  -1.3404032e-01  -6.9977616e-02  -1.7675384e-02  -4.3293075e-03  -1.4720255e-03  -1.8958346e-05
   6.5925380e-03  -3.2776624e-01  -3.2697477e-01  -3.1940682e-01  -2.7028532e-01  -1.7930020e-01  -1.3404032e-01  -6.9977616e-02  -1.7675384e-02  -4.3293075e-03  -1.4720255e-03  -1.8958346e-05
   8.4162985e-03  -3.3983543e-01  -3.3901354e-01  -3.3115460e-01  -2.8012333e-01  -1.8535538e-01  -1.3780427e-01  -7.1708325e-02  -1.8102619e-02  -4.4353736e-03  -1.5083946e-03  -1.9562328e-05
   8.4162985e-03  -3.3983543e-01  -3.3901354e-01  -3.3115460e-01  -2.8012333e-01  -1.8535538e-01  -1.3780427e-01  -7.1708325e-02  -1.8102619e-02  -4.4353736e-03  -1.5083946e-03  -1.9562328e-05
   9.4408444e-03  -3.4622171e-01  -3.4538371e-01  -3.3737056e-01  -2.8532682e-01  -1.8854901e-01  -1.3977445e-01  -7.2610008e-02  -1.8325076e-02  -4.4906444e-03  -1.5273558e-03  -1.9880936e-05
   9.4408444e-03  -3.4622171e-01  -3.4538371e-01  -3.3737056e-01  -2.8532682e-01  -1.8854901e-01  -1.3977445e-01  -7.2610008e-02  -1.8325076e-02  -4.4906444e-03  -1.5273558e-03  -1.9880936e-05
   1.0504664e-02  -3.5255686e-01  -3.5170285e-01  -3.4353654e-01  -2.9048694e-01  -1.9170901e-01  -1.4171210e-01  -7.3493426e-02  -1.8542923e-02  -4.5448040e-03  -1.5459434e-03  -2.0196222e-05
   1.0504664e-02  -3.5255686e-01  -3.5170285e-01  -3.4353654e-01  -2.9048694e-01  -1.9170901e-01  -1.4171210e-01  -7.3493426e-02  -1.8542923e-02  -4.5448040e-03  -1.5459434e-03  -2.0196222e-05
   1.2581247e-02  -3.6406757e-01  -3.6318442e-01  -3.5473931e-01  -2.9985773e-01  -1.9742694e-01  -1.4518317e-01  -7.5065784e-02  -1.8930343e-02  -4.6412242e-03  -1.5790573e-03  -2.0766781e-05
   1.2581247e-02  -3.6406757e-01  -3.6318442e-01  -3.5473931e-01  -2.9985773e-01  -1.9742694e-01  -1.4518317e-01  -7.5065784e-02  -1.8930343e-02  -4.6412242e-03  -1.5790573e-03  -2.0766781e-05
   1.3730486e-02  -3.6995969e-01  -3.6906159e-01  -3.6047346e-01  -3.0465160e-01  -2.0034005e-01  -1.4693085e-01  -7.5851334e-02  -1.9123705e-02  -4.6894090e-03  -1.5956192e-03  -2.1057478e-05
   1.3730486e-02  -3.6995969e-01  -3.6906159e-01  -3.6047346e-01  -3.0465160e-01  -2.0034005e-01  -1.4693085e-01  -7.5851334e-02  -1.9123705e-02  -4.6894090e-03  -1.5956192e-03  -2.1057478e-05
   1.5954836e-02  -3.8041813e-01  -3.7949344e-01  -3.7065081e-01  -3.1315477e-01  -2.0548238e-01  -1.4997246e-01  -7.7205340e-02  -1.9456571e-02  -4.7724878e-03  -1.6242039e-03  -2.1570597e-05
   1.5954836e-02  -3.8041813e-01  -3.7949344e-01  -3.7065081e-01  -3.1315477e-01  -2.0548238e-01  -1.4997246e-01  -7.7205340e-02  -1.9456571e-02  -4.7724878e-03  -1.6242039e-03  -2.1570597e-05
   1.7176730e-02  -3.8564366e-01  -3.8470564e-01  -3.7573549e-01  -3.1739996e-01  -2.0803523e-01  -1.5145675e-01  -7.7858154e-02  -1.9616799e-02  -4.8125572e-03  -1.6380082e-03  -2.1825284e-05
   1.7176730e-02  -3.8564366e-01  -3.8470564e-01  -3.7573549e-01  -3.1739996e-01  -2.0803523e-01  -1.5145675e-01  -7.7858154e-02  -1.9616799e-02  -4.8125572e-03  -1.6380082e-03  -2.1825284e-05
   1.9531173e-02  -3.9470333e-01  -3.9374214e-01  -3.8455017e-01  -3.2475305e-01  -2.1242724e-01  -1.5395647e-01  -7.8940448e-02  -1.9881872e-02  -4.8790153e-03  -1.6609422e-03  -2.2263289e-05
   1.9531173e-02  -3.9470333e-01  -3.9374214e-01  -3.8455017e-01  -3.2475305e-01  -2.1242724e-01  -1.5395647e-01  -7.8940448e-02  -1.9881872e-02  -4.8790153e-03  -1.6609422e-03  -2.2263289e-05
   2.0819342e-02  -3.9911221e-01  -3.9813969e-01  -3.8883934e-01  -3.2832738e-01  -2.1454471e-01  -1.5512946e-01  -7.9437805e-02  -2.0003327e-02  -4.9095707e-03  -1.6715104e-03  -2.2474324e-05
   2.0819342e-02  -3.9911221e-01  -3.9813969e-01  -3.8883934e-01  -3.2832738e-01  -2.1454471e-01  -1.5512946e-01  -7.9437805e-02  -2.0003327e-02  -4.9095707e-03  -1.6715104e-03  -2.2474324e-05
   2.3295533e-02  -4.0653686e-01  -4.0554519e-01  -3.9606143e-01  -3.3433829e-01  -2.1806919e-01  -1.5701343e-01  -8.0213446e-02  -2.0191931e-02  -4.9572526e-03  -1.6880557e-03  -2.2825213e-05
   2.3295533e-02  -4.0653686e-01  -4.0554519e-01  -3.9606143e-01  -3.3433829e-01  -2.1806919e-01  -1.5701343e-01  -8.0213446e-02  -2.0191931e-02  -4.9572526e-03  -1.6880557e-03  -2.2825213e-05
   2.4646048e-02  -4.1002227e-01  -4.0902155e-01  -3.9945118e-01  -3.3715508e-01  -2.1969903e-01  -1.5784292e-01  -8.0540224e-02  -2.0270858e-02  -4.9773587e-03  -1.6950672e-03  -2.2987206e-05
   2.4646048e-02  -4.1002227e-01  -4.0902155e-01  -3.9945118e-01  -3.3715508e-01  -2.1969903e-01  -1.5784292e-01  -8.0540224e-02  -2.0270858e-02  -4.9773587e-03  -1.6950672e-03  -2.2987206e-05
   2.7230731e-02  -4.1562973e-01  -4.1461435e-01  -4.0490351e-01  -3.4167642e-01  -2.2226880e-01  -1.5905987e-01  -8.0985704e-02  -2.0377169e-02  -5.0048055e-03  -1.7047222e-03  -2.3241927e-05
   2.7230731e-02  -4.1562973e-01  -4.1461435e-01  -4.0490351e-01  -3.4167642e-01  -2.2226880e-01  -1.5905987e-01  -8.0985704e-02  -2.0377169e-02  -5.0048055e-03  -1.7047222e-03  -2.3241927e-05
   2.9859597e-02  -4.1996759e-01  -4.1894069e-01  -4.0911957e-01  -3.4515869e-01  -2.2417903e-01  -1.5982536e-01  -8.1209802e-02  -2.0428349e-02  -5.0186717e-03  -1.7097481e-03  -2.3430066e-05
   2.9859597e-02  -4.1996759e-01  -4.1894069e-01  -4.0911957e-01  -3.4515869e-01  -2.2417903e-01  -1.5982536e-01  -8.1209802e-02  -2.0428349e-02  -5.0186717e-03  -1.7097481e-03  -2.3430066e-05
   3.1286205e-02  -4.2177462e-01  -4.2074284e-01  -4.1087495e-01  -3.4660144e-01  -2.2493482e-01  -1.6005318e-01  -8.1240582e-02  -2.0433535e-02  -5.0206206e-03  -1.7105724e-03  -2.3503793e-05
   3.1286205e-02  -4.2177462e-01  -4.2074284e-01  -4.1087495e-01  -3.4660144e-01  -2.2493482e-01  -1.6005318e-01  -8.1240582e-02  -2.0433535e-02  -5.0206206e-03  -1.7105724e-03  -2.3503793e-05
   3.4000491e-02  -4.2420968e-01  -4.2317113e-01  -4.1323829e-01  -3.4852734e-01  -2.2585981e-01  -1.6014585e-01  -8.1134407e-02  -2.0402435e-02  -5.0142094e-03  -1.7086861e-03  -2.3592133e-05
   3.4000491e-02  -4.2420968e-01  -4.2317113e-01  -4.1323829e-01  -3.4852734e-01  -2.2585981e-01  -1.6014585e-01  -8.1134407e-02  -2.0402435e-02  -5.0142094e-03  -1.7086861e-03  -2.3592133e-05
   3.6748650e-02  -4.2541805e-01  -4.2437580e-01  -4.1440740e-01  -3.4945130e-01  -2.2615604e-01  -1.5981688e-01  -8.0822931e-02  -2.0320224e-02  -4.9951803e-03  -1.7024945e-03  -2.3616615e-05
   3.6748650e-02  -4.2541805e-01  -4.2437580e-01  -4.1440740e-01  -3.4945130e-01  -2.2615604e-01  -1.5981688e-01  -8.0822931e-02  -2.0320224e-02  -4.9951803e-03  -1.7024945e-03  -2.3616615e-05
   3.8233186e-02  -4.2557983e-01  -4.2453681e-01  -4.1456102e-01  -3.4954999e-01  -2.2606711e-01  -1.5947590e-01  -8.0576081e-02  -2.0256271e-02  -4.9800665e-03  -1.6974983e-03  -2.3604524e-05
   3.8233186e-02  -4.2557983e-01  -4.2453681e-01  -4.1456102e-01  -3.4954999e-01  -2.2606711e-01  -1.5947590e-01  -8.0576081e-02  -2.0256271e-02  -4.9800665e-03  -1.6974983e-03  -2.3604524e-05
   4.1045164e-02  -4.2501136e-01  -4.2396911e-01  -4.1400044e-01  -3.4902389e-01  -2.2545719e-01  -1.5854277e-01  -7.9970591e-02  -2.0100841e-02  -4.9429476e-03  -1.6851328e-03  -2.3536622e-05
   4.1045164e-02  -4.2501136e-01  -4.2396911e-01  -4.1400044e-01  -3.4902389e-01  -2.2545719e-01  -1.5854277e-01  -7.9970591e-02  -2.0100841e-02  -4.9429476e-03  -1.6851328e-03  -2.3536622e-05
   4.3883652e-02  -4.2336898e-01  -4.2233021e-01  -4.1239463e-01  -3.4762271e-01  -2.2430534e-01  -1.5725500e-01  -7.9193891e-02  -1.9902799e-02  -4.8952802e-03  -1.6691638e-03  -2.3413281e-05
   4.3883652e-02  -4.2336898e-01  -4.2233021e-01  -4.1239463e-01  -3.4762271e-01  -2.2430534e-01  -1.5725500e-01  -7.9193891e-02  -1.9902799e-02  -4.8952802e-03  -1.6691638e-03  -2.3413281e-05
   4.5411389e-02  -4.2207930e-01  -4.2104343e-01  -4.1113551e-01  -3.4653848e-01  -2.2348305e-01  -1.5643272e-01  -7.8714284e-02  -1.9780903e-02  -4.8658265e-03  -1.6592696e-03  -2.3326159e-05
   4.5411389e-02  -4.2207930e-01  -4.2104343e-01  -4.1113551e-01  -3.4653848e-01  -2.2348305e-01  -1.5643272e-01  -7.8714284e-02  -1.9780903e-02  -4.8658265e-03  -1.6592696e-03  -2.3326159e-05
   4.8303387e-02  -4.1893456e-01  -4.1790598e-01  -4.0806760e-01  -3.4391439e-01  -2.2157817e-01  -1.5465650e-01  -7.7702195e-02  -1.9524258e-02  -4.8036351e-03  -1.6383369e-03  -2.3125431e-05
   4.8303387e-02  -4.1893456e-01  -4.1790598e-01  -4.0806760e-01  -3.4391439e-01  -2.2157817e-01  -1.5465650e-01  -7.7702195e-02  -1.9524258e-02  -4.8036351e-03  -1.6383369e-03  -2.3125431e-05
   5.1219440e-02  -4.1492902e-01  -4.1390993e-01  -4.0416211e-01  -3.4059096e-01  -2.1924751e-01  -1.5261073e-01  -7.6561577e-02  -1.9235636e-02  -4.7334969e-03  -1.6146848e-03  -2.2880751e-05
   5.1219440e-02  -4.1492902e-01  -4.1390993e-01  -4.0416211e-01  -3.4059096e-01  -2.1924751e-01  -1.5261073e-01  -7.6561577e-02  -1.9235636e-02  -4.7334969e-03  -1.6146848e-03  -2.2880751e-05
   5.2787923e-02  -4.1246769e-01  -4.1145449e-01  -4.0176294e-01  -3.3855463e-01  -2.1784465e-01  -1.5141927e-01  -7.5905462e-02  -1.9069812e-02  -4.6931313e-03  -1.6010575e-03  -2.2733691e-05
   5.2787923e-02  -4.1246769e-01  -4.1145449e-01  -4.0176294e-01  -3.3855463e-01  -2.1784465e-01  -1.5141927e-01  -7.5905462e-02  -1.9069812e-02  -4.6931313e-03  -1.6010575e-03  -2.2733691e-05
   5.5755768e-02  -4.0729774e-01  -4.0629702e-01  -3.9672465e-01  -3.3428663e-01  -2.1494374e-01  -1.4901779e-01  -7.4595965e-02  -1.8739162e-02  -4.6125281e-03  -1.5738217e-03  -2.2429806e-05
   5.5755768e-02  -4.0729774e-01  -4.0629702e-01  -3.9672465e-01  -3.3428663e-01  -2.1494374e-01  -1.4901779e-01  -7.4595965e-02  -1.8739162e-02  -4.6125281e-03  -1.5738217e-03  -2.2429806e-05
   5.8742072e-02  -4.0151428e-01  -4.0052764e-01  -3.9108970e-01  -3.2952256e-01  -2.1174936e-01  -1.4644198e-01  -7.3205690e-02  -1.8388445e-02  -4.5268984e-03  -1.5448596e-03  -2.2095256e-05
   5.8742072e-02  -4.0151428e-01  -4.0052764e-01  -3.9108970e-01  -3.2952256e-01  -2.1174936e-01  -1.4644198e-01  -7.3205690e-02  -1.8388445e-02  -4.5268984e-03  -1.5448596e-03  -2.2095256e-05
   6.1749043e-02  -3.9521204e-01  -3.9424082e-01  -3.8495034e-01  -3.2434005e-01  -2.0831120e-01  -1.4372648e-01  -7.1751806e-02  -1.8021938e-02  -4.4372943e-03  -1.5145297e-03  -2.1735068e-05
   6.1749043e-02  -3.9521204e-01  -3.9424082e-01  -3.8495034e-01  -3.2434005e-01  -2.0831120e-01  -1.4372648e-01  -7.1751806e-02  -1.8021938e-02  -4.4372943e-03  -1.5145297e-03  -2.1735068e-05
   6.3362003e-02  -3.9167028e-01  -3.9070778e-01  -3.8150051e-01  -3.2143082e-01  -2.0639434e-01  -1.4223257e-01  -7.0956076e-02  -1.7821427e-02  -4.3882287e-03  -1.4979132e-03  -2.1534161e-05
   6.3362003e-02  -3.9167028e-01  -3.9070778e-01  -3.8150051e-01  -3.2143082e-01  -2.0639434e-01  -1.4223257e-01  -7.0956076e-02  -1.7821427e-02  -4.3882287e-03  -1.4979132e-03  -2.1534161e-05
   6.6409131e-02  -3.8473871e-01  -3.8379331e-01  -3.7474951e-01  -3.1574277e-01  -2.0266898e-01  -1.3936265e-01  -6.9434156e-02  -1.7438056e-02  -4.2943387e-03  -1.4661023e-03  -2.1143452e-05
   6.6409131e-02  -3.8473871e-01  -3.8379331e-01  -3.7474951e-01  -3.1574277e-01  -2.0266898e-01  -1.3936265e-01  -6.9434156e-02  -1.7438056e-02  -4.2943387e-03  -1.4661023e-03  -2.1143452e-05
   6.9467698e-02  -3.7754677e-01  -3.7661919e-01  -3.6774574e-01  -3.0984784e-01  -1.9883478e-01  -1.3644777e-01  -6.7896065e-02  -1.7050740e-02  -4.1993883e-03  -1.4339157e-03  -2.0740925e-05
   6.9467698e-02  -3.7754677e-01  -3.7661919e-01  -3.6774574e-01  -3.0984784e-01  -1.9883478e-01  -1.3644777e-01  -6.7896065e-02  -1.7050740e-02  -4.1993883e-03  -1.4339157e-03  -2.0740925e-05
   7.2539224e-02  -3.7017913e-01  -3.6926988e-01  -3.6057162e-01  -3.0381513e-01  -1.9493503e-01  -1.3351726e-01  -6.6356297e-02  -1.6663095e-02  -4.1042699e-03  -1.4016578e-03  -2.0331051e-05
   7.2539224e-02  -3.7017913e-01  -3.6926988e-01  -3.6057162e-01  -3.0381513e-01  -1.9493503e-01  -1.3351726e-01  -6.6356297e-02  -1.6663095e-02  -4.1042699e-03  -1.4016578e-03  -2.0331051e-05
   7.4182229e-02  -3.6620738e-01  -3.6530805e-01  -3.5670449e-01  -3.0056542e-01  -1.9284340e-01  -1.3195816e-01  -6.5539474e-02  -1.6457484e-02  -4.0537841e-03  -1.3845312e-03  -2.0111010e-05
   7.4182229e-02  -3.6620738e-01  -3.6530805e-01  -3.5670449e-01  -3.0056542e-01  -1.9284340e-01  -1.3195816e-01  -6.5539474e-02  -1.6457484e-02  -4.0537841e-03  -1.3845312e-03  -2.0111010e-05
   7.7278056e-02  -3.5871563e-01  -3.5783503e-01  -3.4941059e-01  -2.9443986e-01  -1.8891676e-01  -1.2905305e-01  -6.4021459e-02  -1.6075403e-02  -3.9599080e-03  -1.3526760e-03  -1.9697522e-05
   7.7278056e-02  -3.5871563e-01  -3.5783503e-01  -3.4941059e-01  -2.9443986e-01  -1.8891676e-01  -1.2905305e-01  -6.4021459e-02  -1.6075403e-02  -3.9599080e-03  -1.3526760e-03  -1.9697522e-05
   8.0382032e-02  -3.5125270e-01  -3.5039082e-01  -3.4214539e-01  -2.8834314e-01  -1.8502815e-01  -1.2620228e-01  -6.2536499e-02  -1.5701670e-02  -3.8680085e-03  -1.3214812e-03  -1.9287509e-05
   8.0382032e-02  -3.5125270e-01  -3.5039082e-01  -3.4214539e-01  -2.8834314e-01  -1.8502815e-01  -1.2620228e-01  -6.2536499e-02  -1.5701670e-02  -3.8680085e-03  -1.3214812e-03  -1.9287509e-05
   8.3501473e-02  -3.4386401e-01  -3.4302073e-01  -3.3495308e-01  -2.8231204e-01  -1.8119965e-01  -1.2341959e-01  -6.1091173e-02  -1.5337922e-02  -3.7784937e-03  -1.2910867e-03  -1.8883309e-05
   8.3501473e-02  -3.4386401e-01  -3.4302073e-01  -3.3495308e-01  -2.8231204e-01  -1.8119965e-01  -1.2341959e-01  -6.1091173e-02  -1.5337922e-02  -3.7784937e-03  -1.2910867e-03  -1.8883309e-05
   8.6635493e-02  -3.3660708e-01  -3.3578211e-01  -3.2788961e-01  -2.7639321e-01  -1.7745954e-01  -1.2072338e-01  -5.9694544e-02  -1.4986425e-02  -3.6919264e-03  -1.2616847e-03  -1.8487937e-05
   8.6635493e-02  -3.3660708e-01  -3.3578211e-01  -3.2788961e-01  -2.7639321e-01  -1.7745954e-01  -1.2072338e-01  -5.9694544e-02  -1.4986425e-02  -3.6919264e-03  -1.2616847e-03  -1.8487937e-05
   8.9792194e-02  -3.2951147e-01  -3.2870446e-01  -3.2098372e-01  -2.7061041e-01  -1.7382156e-01  -1.1812162e-01  -5.8350328e-02  -1.4648102e-02  -3.6085391e-03  -1.2333553e-03  -1.8102893e-05
   8.9792194e-02  -3.2951147e-01  -3.2870446e-01  -3.2098372e-01  -2.7061041e-01  -1.7382156e-01  -1.1812162e-01  -5.8350328e-02  -1.4648102e-02  -3.6085391e-03  -1.2333553e-03  -1.8102893e-05
   9.3186942e-02  -3.2216178e-01  -3.2137344e-01  -3.1383112e-01  -2.6462522e-01  -1.7007307e-01  -1.1546248e-01  -5.6980058e-02  -1.4303192e-02  -3.5234602e-03  -1.2044440e-03  -1.7705689e-05
   9.3186942e-02  -3.2216178e-01  -3.2137344e-01  -3.1383112e-01  -2.6462522e-01  -1.7007307e-01  -1.1546248e-01  -5.6980058e-02  -1.4303192e-02  -3.5234602e-03  -1.2044440e-03  -1.7705689e-05
   9.6401571e-02  -3.1550057e-01  -3.1472919e-01  -3.0734906e-01  -2.5920481e-01  -1.6669325e-01  -1.1308418e-01  -5.5757715e-02  -1.3995479e-02  -3.4474954e-03  -1.1786235e-03  -1.7347174e-05
   9.6401571e-02  -3.1550057e-01  -3.1472919e-01  -3.0734906e-01  -2.5920481e-01  -1.6669325e-01  -1.1308418e-01  -5.5757715e-02  -1.3995479e-02  -3.4474954e-03  -1.1786235e-03  -1.7347174e-05
   9.9655950e-02  -3.0907353e-01  -3.0831855e-01  -3.0109533e-01  -2.5397873e-01  -1.6344829e-01  -1.1081871e-01  -5.4596376e-02  -1.3703082e-02  -3.3752544e-03  -1.1540632e-03  -1.7002671e-05
   9.9655950e-02  -3.0907353e-01  -3.0831855e-01  -3.0109533e-01  -2.5397873e-01  -1.6344829e-01  -1.1081871e-01  -5.4596376e-02  -1.3703082e-02  -3.3752544e-03  -1.1540632e-03  -1.7002671e-05
   1.0295108e-01  -3.0290275e-01  -3.0216356e-01  -2.9509141e-01  -2.4896456e-01  -1.6034785e-01  -1.0867143e-01  -5.3498570e-02  -1.3426634e-02  -3.3068988e-03  -1.1308187e-03  -1.6673294e-05
   1.0295108e-01  -3.0290275e-01  -3.0216356e-01  -2.9509141e-01  -2.4896456e-01  -1.6034785e-01  -1.0867143e-01  -5.3498570e-02  -1.3426634e-02  -3.3068988e-03  -1.1308187e-03  -1.6673294e-05
   1.0629196e-01  -2.9699681e-01  -2.9627277e-01  -2.8934558e-01  -2.4416886e-01  -1.5739463e-01  -1.0664281e-01  -5.2464353e-02  -1.3166149e-02  -3.2424375e-03  -1.1088938e-03  -1.6359429e-05
   1.0629196e-01  -2.9699681e-01  -2.9627277e-01  -2.8934558e-01  -2.4416886e-01  -1.5739463e-01  -1.0664281e-01  -5.2464353e-02  -1.3166149e-02  -3.2424375e-03  -1.1088938e-03  -1.6359429e-05
   1.0967619e-01  -2.9137137e-01  -2.9066179e-01  -2.8387301e-01  -2.3960389e-01  -1.5459475e-01  -1.0473562e-01  -5.1494945e-02  -1.2921936e-02  -3.1819528e-03  -1.0883170e-03  -1.6061828e-05
   1.0967619e-01  -2.9137137e-01  -2.9066179e-01  -2.8387301e-01  -2.3960389e-01  -1.5459475e-01  -1.0473562e-01  -5.1494945e-02  -1.2921936e-02  -3.1819528e-03  -1.0883170e-03  -1.6061828e-05
   1.1310025e-01  -2.8603598e-01  -2.8534015e-01  -2.7868295e-01  -2.3527695e-01  -1.5195111e-01  -1.0295029e-01  -5.0590367e-02  -1.2694002e-02  -3.1254531e-03  -1.0690917e-03  -1.5780902e-05
   1.1310025e-01  -2.8603598e-01  -2.8534015e-01  -2.7868295e-01  -2.3527695e-01  -1.5195111e-01  -1.0295029e-01  -5.0590367e-02  -1.2694002e-02  -3.1254531e-03  -1.0690917e-03  -1.5780902e-05
   1.1656357e-01  -2.8098840e-01  -2.8030561e-01  -2.7377314e-01  -2.3118569e-01  -1.4946063e-01  -1.0128309e-01  -4.9748516e-02  -1.2481822e-02  -3.0728152e-03  -1.0511765e-03  -1.5516426e-05
   1.1656357e-01  -2.8098840e-01  -2.8030561e-01  -2.7377314e-01  -2.3118569e-01  -1.4946063e-01  -1.0128309e-01  -4.9748516e-02  -1.2481822e-02  -3.0728152e-03  -1.0511765e-03  -1.5516426e-05
   1.2005778e-01  -2.7623100e-01  -2.7556051e-01  -2.6914583e-01  -2.2733151e-01  -1.4712244e-01  -9.9731687e-02  -4.8967970e-02  -1.2285045e-02  -3.0239589e-03  -1.0345446e-03  -1.5268399e-05
   1.2005778e-01  -2.7623100e-01  -2.7556051e-01  -2.6914583e-01  -2.2733151e-01  -1.4712244e-01  -9.9731687e-02  -4.8967970e-02  -1.2285045e-02  -3.0239589e-03  -1.0345446e-03  -1.5268399e-05
   1.2357698e-01  -2.7175553e-01  -2.7109663e-01  -2.6479293e-01  -2.2370721e-01  -1.4493040e-01  -9.8290120e-02  -4.8245463e-02  -1.2102855e-02  -2.9786894e-03  -1.0191301e-03  -1.5036250e-05
   1.2357698e-01  -2.7175553e-01  -2.7109663e-01  -2.6479293e-01  -2.2370721e-01  -1.4493040e-01  -9.8290120e-02  -4.8245463e-02  -1.2102855e-02  -2.9786894e-03  -1.0191301e-03  -1.5036250e-05
   1.2711826e-01  -2.6754517e-01  -2.6689719e-01  -2.6069800e-01  -2.2029864e-01  -1.4287421e-01  -9.6949702e-02  -4.7576345e-02  -1.1934089e-02  -2.9367248e-03  -1.0048375e-03  -1.4818954e-05
   1.2711826e-01  -2.6754517e-01  -2.6689719e-01  -2.6069800e-01  -2.2029864e-01  -1.4287421e-01  -9.6949702e-02  -4.7576345e-02  -1.1934089e-02  -2.9367248e-03  -1.0048375e-03  -1.4818954e-05
   1.3067477e-01  -2.6358457e-01  -2.6294686e-01  -2.5684607e-01  -2.1709291e-01  -1.4094442e-01  -9.5702342e-02  -4.6956263e-02  -1.1777659e-02  -2.8978020e-03  -9.9157730e-04  -1.4615561e-05
   1.3067477e-01  -2.6358457e-01  -2.6294686e-01  -2.5684607e-01  -2.1709291e-01  -1.4094442e-01  -9.5702342e-02  -4.6956263e-02  -1.1777659e-02  -2.8978020e-03  -9.9157730e-04  -1.4615561e-05
   1.3424192e-01  -2.5985349e-01  -2.5922546e-01  -2.5321738e-01  -2.1407320e-01  -1.3912937e-01  -9.4538588e-02  -4.6380189e-02  -1.1632306e-02  -2.8616144e-03  -9.7924552e-04  -1.4424868e-05
   1.3424192e-01  -2.5985349e-01  -2.5922546e-01  -2.5321738e-01  -2.1407320e-01  -1.3912937e-01  -9.4538588e-02  -4.6380189e-02  -1.1632306e-02  -2.8616144e-03  -9.7924552e-04  -1.4424868e-05
   1.3781777e-01  -2.5632855e-01  -2.5570966e-01  -2.4978916e-01  -2.1122021e-01  -1.3741606e-01  -9.3448298e-02  -4.5842774e-02  -1.1496691e-02  -2.8278347e-03  -9.6773084e-04  -1.4245525e-05
   1.3781777e-01  -2.5632855e-01  -2.5570966e-01  -2.4978916e-01  -2.1122021e-01  -1.3741606e-01  -9.3448298e-02  -4.5842774e-02  -1.1496691e-02  -2.8278347e-03  -9.6773084e-04  -1.4245525e-05
   1.4139941e-01  -2.5298819e-01  -2.5237796e-01  -2.4654040e-01  -2.0851618e-01  -1.3579264e-01  -9.2422228e-02  -4.5339137e-02  -1.1369591e-02  -2.7961639e-03  -9.5693159e-04  -1.4076287e-05
   1.4139941e-01  -2.5298819e-01  -2.5237796e-01  -2.4654040e-01  -2.0851618e-01  -1.3579264e-01  -9.2422228e-02  -4.5339137e-02  -1.1369591e-02  -2.7961639e-03  -9.5693159e-04  -1.4076287e-05
   1.4498454e-01  -2.4981180e-01  -2.4920979e-01  -2.4345101e-01  -2.0594419e-01  -1.3424795e-01  -9.1451781e-02  -4.4864752e-02  -1.1249875e-02  -2.7663241e-03  -9.4675325e-04  -1.3915974e-05
   1.4498454e-01  -2.4981180e-01  -2.4920979e-01  -2.4345101e-01  -2.0594419e-01  -1.3424795e-01  -9.1451781e-02  -4.4864752e-02  -1.1249875e-02  -2.7663241e-03  -9.4675325e-04  -1.3915974e-05
   1.4857192e-01  -2.4677998e-01  -2.4618581e-01  -2.4050212e-01  -2.0348834e-01  -1.3277163e-01  -9.0529083e-02  -4.4415484e-02  -1.1136506e-02  -2.7380610e-03  -9.3710926e-04  -1.3763490e-05
   1.4857192e-01  -2.4677998e-01  -2.4618581e-01  -2.4050212e-01  -2.0348834e-01  -1.3277163e-01  -9.0529083e-02  -4.4415484e-02  -1.1136506e-02  -2.7380610e-03  -9.3710926e-04  -1.3763490e-05
   1.5216210e-01  -2.4387448e-01  -2.4328781e-01  -2.3767596e-01  -2.0113374e-01  -1.3135410e-01  -8.9646946e-02  -4.3987577e-02  -1.1028546e-02  -2.7111432e-03  -9.2792082e-04  -1.3617815e-05
   1.5216210e-01  -2.4387448e-01  -2.4328781e-01  -2.3767596e-01  -2.0113374e-01  -1.3135410e-01  -8.9646946e-02  -4.3987577e-02  -1.1028546e-02  -2.7111432e-03  -9.2792082e-04  -1.3617815e-05
   1.5575356e-01  -2.4108146e-01  -2.4050198e-01  -2.3495904e-01  -1.9886909e-01  -1.2998812e-01  -8.8799837e-02  -4.3578121e-02  -1.0925266e-02  -2.6853912e-03  -9.1912688e-04  -1.3478170e-05
   1.5575356e-01  -2.4108146e-01  -2.4050198e-01  -2.3495904e-01  -1.9886909e-01  -1.2998812e-01  -8.8799837e-02  -4.3578121e-02  -1.0925266e-02  -2.6853912e-03  -9.1912688e-04  -1.3478170e-05
   1.5934561e-01  -2.3838898e-01  -2.3781642e-01  -2.3233976e-01  -1.9668467e-01  -1.2866752e-01  -8.7983074e-02  -4.3184652e-02  -1.0826052e-02  -2.6606532e-03  -9.1067574e-04  -1.3343893e-05
   1.5934561e-01  -2.3838898e-01  -2.3781642e-01  -2.3233976e-01  -1.9668467e-01  -1.2866752e-01  -8.7983074e-02  -4.3184652e-02  -1.0826052e-02  -2.6606532e-03  -9.1067574e-04  -1.3343893e-05
   1.6293765e-01  -2.3578751e-01  -2.3522162e-01  -2.2980885e-01  -1.9457278e-01  -1.2738745e-01  -8.7192937e-02  -4.2805210e-02  -1.0730413e-02  -2.6368081e-03  -9.0252616e-04  -1.3214454e-05
   1.6293765e-01  -2.3578751e-01  -2.3522162e-01  -2.2980885e-01  -1.9457278e-01  -1.2738745e-01  -8.7192937e-02  -4.2805210e-02  -1.0730413e-02  -2.6368081e-03  -9.0252616e-04  -1.3214454e-05
   1.6653117e-01  -2.3326836e-01  -2.3270892e-01  -2.2735786e-01  -1.9252637e-01  -1.2614357e-01  -8.6426154e-02  -4.2438078e-02  -1.0637923e-02  -2.6137494e-03  -8.9464198e-04  -1.3089382e-05
   1.6653117e-01  -2.3326836e-01  -2.3270892e-01  -2.2735786e-01  -1.9252637e-01  -1.2614357e-01  -8.6426154e-02  -4.2438078e-02  -1.0637923e-02  -2.6137494e-03  -8.9464198e-04  -1.3089382e-05
   1.7012469e-01  -2.3082695e-01  -2.3027374e-01  -2.2498234e-01  -1.9054179e-01  -1.2493364e-01  -8.5680864e-02  -4.2082243e-02  -1.0548327e-02  -2.5914145e-03  -8.8700189e-04  -1.2968420e-05
   1.7012469e-01  -2.3082695e-01  -2.3027374e-01  -2.2498234e-01  -1.9054179e-01  -1.2493364e-01  -8.5680864e-02  -4.2082243e-02  -1.0548327e-02  -2.5914145e-03  -8.8700189e-04  -1.2968420e-05
   1.7371821e-01  -2.2845934e-01  -2.2791216e-01  -2.2267846e-01  -1.8861590e-01  -1.2375581e-01  -8.4955525e-02  -4.1736860e-02  -1.0461417e-02  -2.5697510e-03  -8.7958812e-04  -1.2851351e-05
   1.7371821e-01  -2.2845934e-01  -2.2791216e-01  -2.2267846e-01  -1.8861590e-01  -1.2375581e-01  -8.4955525e-02  -4.1736860e-02  -1.0461417e-02  -2.5697510e-03  -8.7958812e-04  -1.2851351e-05
   1.7731173e-01  -2.2616300e-01  -2.2562165e-01  -2.2044377e-01  -1.8674670e-01  -1.2260898e-01  -8.4249117e-02  -4.1401347e-02  -1.0377048e-02  -2.5487227e-03  -8.7238840e-04  -1.2738032e-05
   1.7731173e-01  -2.2616300e-01  -2.2562165e-01  -2.2044377e-01  -1.8674670e-01  -1.2260898e-01  -8.4249117e-02  -4.1401347e-02  -1.0377048e-02  -2.5487227e-03  -8.7238840e-04  -1.2738032e-05
   1.8090525e-01  -2.2393648e-01  -2.2340077e-01  -2.1827687e-01  -1.8493311e-01  -1.2149259e-01  -8.3561025e-02  -4.1075325e-02  -1.0295125e-02  -2.5283054e-03  -8.6539468e-04  -1.2628378e-05
   1.8090525e-01  -2.2393648e-01  -2.2340077e-01  -2.1827687e-01  -1.8493311e-01  -1.2149259e-01  -8.3561025e-02  -4.1075325e-02  -1.0295125e-02  -2.5283054e-03  -8.6539468e-04  -1.2628378e-05
   1.8449779e-01  -2.2177969e-01  -2.2124944e-01  -2.1617770e-01  -1.8317515e-01  -1.2040682e-01  -8.2891102e-02  -4.0758638e-02  -1.0215610e-02  -2.5084892e-03  -8.5860368e-04  -1.2522368e-05
   1.8449779e-01  -2.2177969e-01  -2.2124944e-01  -2.1617770e-01  -1.8317515e-01  -1.2040682e-01  -8.2891102e-02  -4.0758638e-02  -1.0215610e-02  -2.5084892e-03  -8.5860368e-04  -1.2522368e-05
   1.8809033e-01  -2.1969185e-01  -2.1916687e-01  -2.1414549e-01  -1.8147225e-01  -1.1935149e-01  -8.2239022e-02  -4.0451046e-02  -1.0138440e-02  -2.4892586e-03  -8.5201022e-04  -1.2419951e-05
   1.8809033e-01  -2.1969185e-01  -2.1916687e-01  -2.1414549e-01  -1.8147225e-01  -1.1935149e-01  -8.2239022e-02  -4.0451046e-02  -1.0138440e-02  -2.4892586e-03  -8.5201022e-04  -1.2419951e-05
   1.9168287e-01  -2.1767304e-01  -2.1715314e-01  -2.1218035e-01  -1.7982457e-01  -1.1832687e-01  -8.1604743e-02  -4.0152442e-02  -1.0063588e-02  -2.4706062e-03  -8.4561195e-04  -1.2321113e-05
   1.9168287e-01  -2.1767304e-01  -2.1715314e-01  -2.1218035e-01  -1.7982457e-01  -1.1832687e-01  -8.1604743e-02  -4.0152442e-02  -1.0063588e-02  -2.4706062e-03  -8.4561195e-04  -1.2321113e-05
   1.9527491e-01  -2.1572359e-01  -2.1520859e-01  -2.1028260e-01  -1.7823246e-01  -1.1733336e-01  -8.0988327e-02  -3.9862765e-02  -9.9910354e-03  -2.4525272e-03  -8.3940736e-04  -1.2225852e-05
   1.9527491e-01  -2.1572359e-01  -2.1520859e-01  -2.1028260e-01  -1.7823246e-01  -1.1733336e-01  -8.0988327e-02  -3.9862765e-02  -9.9910354e-03  -2.4525272e-03  -8.3940736e-04  -1.2225852e-05
   1.9886598e-01  -2.1384363e-01  -2.1333334e-01  -2.0845237e-01  -1.7669611e-01  -1.1637125e-01  -8.0389776e-02  -3.9581916e-02  -9.9207546e-03  -2.4350147e-03  -8.3339426e-04  -1.2134150e-05
   1.9886598e-01  -2.1384363e-01  -2.1333334e-01  -2.0845237e-01  -1.7669611e-01  -1.1637125e-01  -8.0389776e-02  -3.9581916e-02  -9.9207546e-03  -2.4350147e-03  -8.3339426e-04  -1.2134150e-05
   2.0245606e-01  -2.1203262e-01  -2.1152686e-01  -2.0668916e-01  -1.7521515e-01  -1.1544051e-01  -7.9808903e-02  -3.9309708e-02  -9.8526942e-03  -2.4180557e-03  -8.2756838e-04  -1.2045958e-05
   2.0245606e-01  -2.1203262e-01  -2.1152686e-01  -2.0668916e-01  -1.7521515e-01  -1.1544051e-01  -7.9808903e-02  -3.9309708e-02  -9.8526942e-03  -2.4180557e-03  -8.2756838e-04  -1.2045958e-05
   2.0604467e-01  -2.1028978e-01  -2.0978836e-01  -2.0499220e-01  -1.7378902e-01  -1.1454099e-01  -7.9245460e-02  -3.9045917e-02  -9.7867934e-03  -2.4016352e-03  -8.2192474e-04  -1.1961213e-05
   2.0604467e-01  -2.1028978e-01  -2.0978836e-01  -2.0499220e-01  -1.7378902e-01  -1.1454099e-01  -7.9245460e-02  -3.9045917e-02  -9.7867934e-03  -2.4016352e-03  -8.2192474e-04  -1.1961213e-05
   2.0963279e-01  -2.0861303e-01  -2.0811579e-01  -2.0335950e-01  -1.7241610e-01  -1.1367186e-01  -7.8698802e-02  -3.8790135e-02  -9.7229443e-03  -2.3857266e-03  -8.1645437e-04  -1.1879790e-05
   2.0963279e-01  -2.0861303e-01  -2.0811579e-01  -2.0335950e-01  -1.7241610e-01  -1.1367186e-01  -7.8698802e-02  -3.8790135e-02  -9.7229443e-03  -2.3857266e-03  -8.1645437e-04  -1.1879790e-05
   2.1321993e-01  -2.0700041e-01  -2.0650717e-01  -2.0178913e-01  -1.7109485e-01  -1.1283235e-01  -7.8168343e-02  -3.8541979e-02  -9.6610457e-03  -2.3703048e-03  -8.1114886e-04  -1.1801572e-05
   2.1321993e-01  -2.0700041e-01  -2.0650717e-01  -2.0178913e-01  -1.7109485e-01  -1.1283235e-01  -7.8168343e-02  -3.8541979e-02  -9.6610457e-03  -2.3703048e-03  -8.1114886e-04  -1.1801572e-05
   2.1680461e-01  -2.0544970e-01  -2.0496030e-01  -2.0027897e-01  -1.6982354e-01  -1.1202161e-01  -7.7653458e-02  -3.8301052e-02  -9.6009919e-03  -2.3553438e-03  -8.0599949e-04  -1.1726434e-05
   2.1680461e-01  -2.0544970e-01  -2.0496030e-01  -2.0027897e-01  -1.6982354e-01  -1.1202161e-01  -7.7653458e-02  -3.8301052e-02  -9.6009919e-03  -2.3553438e-03  -8.0599949e-04  -1.1726434e-05
   2.2038537e-01  -2.0395800e-01  -2.0347228e-01  -1.9882617e-01  -1.6859986e-01  -1.1123839e-01  -7.7153341e-02  -3.8066879e-02  -9.5426576e-03  -2.3408130e-03  -8.0099589e-04  -1.1654222e-05
   2.2038537e-01  -2.0395800e-01  -2.0347228e-01  -1.9882617e-01  -1.6859986e-01  -1.1123839e-01  -7.7153341e-02  -3.8066879e-02  -9.5426576e-03  -2.3408130e-03  -8.0099589e-04  -1.1654222e-05
   2.2396024e-01  -2.0252199e-01  -2.0203980e-01  -1.9742754e-01  -1.6742117e-01  -1.1048129e-01  -7.6667105e-02  -3.7838955e-02  -9.4859106e-03  -2.3266798e-03  -7.9612709e-04  -1.1584772e-05
   2.2396024e-01  -2.0252199e-01  -2.0203980e-01  -1.9742754e-01  -1.6742117e-01  -1.1048129e-01  -7.6667105e-02  -3.7838955e-02  -9.4859106e-03  -2.3266798e-03  -7.9612709e-04  -1.1584772e-05
   2.2752872e-01  -2.0113729e-01  -2.0065851e-01  -1.9607880e-01  -1.6628395e-01  -1.0974833e-01  -7.6193555e-02  -3.7616644e-02  -9.4305862e-03  -2.3129037e-03  -7.9137933e-04  -1.1517876e-05
   2.2752872e-01  -2.0113729e-01  -2.0065851e-01  -1.9607880e-01  -1.6628395e-01  -1.0974833e-01  -7.6193555e-02  -3.7616644e-02  -9.4305862e-03  -2.3129037e-03  -7.9137933e-04  -1.1517876e-05
   2.3108689e-01  -1.9980049e-01  -1.9932499e-01  -1.9477665e-01  -1.6518550e-01  -1.0903809e-01  -7.5731887e-02  -3.7399508e-02  -9.3765693e-03  -2.2994564e-03  -7.8674315e-04  -1.1453383e-05
   2.3108689e-01  -1.9980049e-01  -1.9932499e-01  -1.9477665e-01  -1.6518550e-01  -1.0903809e-01  -7.5731887e-02  -3.7399508e-02  -9.3765693e-03  -2.2994564e-03  -7.8674315e-04  -1.1453383e-05
   2.3463132e-01  -1.9850773e-01  -1.9803539e-01  -1.9351733e-01  -1.6412273e-01  -1.0834888e-01  -7.5281198e-02  -3.7187078e-02  -9.3237381e-03  -2.2863082e-03  -7.8220845e-04  -1.1391130e-05
   2.3463132e-01  -1.9850773e-01  -1.9803539e-01  -1.9351733e-01  -1.6412273e-01  -1.0834888e-01  -7.5281198e-02  -3.7187078e-02  -9.3237381e-03  -2.2863082e-03  -7.8220845e-04  -1.1391130e-05
   2.3815758e-01  -1.9725541e-01  -1.9678613e-01  -1.9229735e-01  -1.6309277e-01  -1.0767921e-01  -7.4840728e-02  -3.6978972e-02  -9.2719929e-03  -2.2734346e-03  -7.7776702e-04  -1.1330974e-05
   2.3815758e-01  -1.9725541e-01  -1.9678613e-01  -1.9229735e-01  -1.6309277e-01  -1.0767921e-01  -7.4840728e-02  -3.6978972e-02  -9.2719929e-03  -2.2734346e-03  -7.7776702e-04  -1.1330974e-05
   2.4165979e-01  -1.9604052e-01  -1.9557421e-01  -1.9111380e-01  -1.6209323e-01  -1.0702785e-01  -7.4409962e-02  -3.6774940e-02  -9.2212681e-03  -2.2608197e-03  -7.7341356e-04  -1.1272809e-05
   2.4165979e-01  -1.9604052e-01  -1.9557421e-01  -1.9111380e-01  -1.6209323e-01  -1.0702785e-01  -7.4409962e-02  -3.6774940e-02  -9.2212681e-03  -2.2608197e-03  -7.7341356e-04  -1.1272809e-05
   2.4513304e-01  -1.9485996e-01  -1.9439652e-01  -1.8996364e-01  -1.6112164e-01  -1.0639355e-01  -7.3988366e-02  -3.6574741e-02  -9.1715012e-03  -2.2484480e-03  -7.6914294e-04  -1.1216529e-05
   2.4513304e-01  -1.9485996e-01  -1.9439652e-01  -1.8996364e-01  -1.6112164e-01  -1.0639355e-01  -7.3988366e-02  -3.6574741e-02  -9.1715012e-03  -2.2484480e-03  -7.6914294e-04  -1.1216529e-05
   2.4857388e-01  -1.9371053e-01  -1.9324989e-01  -1.8884379e-01  -1.6017546e-01  -1.0577495e-01  -7.3575374e-02  -3.6378133e-02  -9.1226300e-03  -2.2363043e-03  -7.6495004e-04  -1.1162024e-05
   2.4857388e-01  -1.9371053e-01  -1.9324989e-01  -1.8884379e-01  -1.6017546e-01  -1.0577495e-01  -7.3575374e-02  -3.6378133e-02  -9.1226300e-03  -2.2363043e-03  -7.6495004e-04  -1.1162024e-05
   2.5198036e-01  -1.9258910e-01  -1.9213119e-01  -1.8775119e-01  -1.5925217e-01  -1.0517072e-01  -7.3170413e-02  -3.6184879e-02  -9.0745950e-03  -2.2243739e-03  -7.6082991e-04  -1.1109191e-05
   2.5198036e-01  -1.9258910e-01  -1.9213119e-01  -1.8775119e-01  -1.5925217e-01  -1.0517072e-01  -7.3170413e-02  -3.6184879e-02  -9.0745950e-03  -2.2243739e-03  -7.6082991e-04  -1.1109191e-05
   2.5535052e-01  -1.9149315e-01  -1.9103790e-01  -1.8668340e-01  -1.5834978e-01  -1.0457981e-01  -7.2773087e-02  -3.5994834e-02  -9.0273601e-03  -2.2126476e-03  -7.5677955e-04  -1.1057951e-05
   2.5535052e-01  -1.9149315e-01  -1.9103790e-01  -1.8668340e-01  -1.5834978e-01  -1.0457981e-01  -7.2773087e-02  -3.5994834e-02  -9.0273601e-03  -2.2126476e-03  -7.5677955e-04  -1.1057951e-05
   2.5868974e-01  -1.9041843e-01  -1.8996580e-01  -1.8563628e-01  -1.5746484e-01  -1.0400017e-01  -7.2382310e-02  -3.5807527e-02  -8.9808082e-03  -2.2010965e-03  -7.5278898e-04  -1.1008144e-05
   2.5868974e-01  -1.9041843e-01  -1.8996580e-01  -1.8563628e-01  -1.5746484e-01  -1.0400017e-01  -7.2382310e-02  -3.5807527e-02  -8.9808082e-03  -2.2010965e-03  -7.5278898e-04  -1.1008144e-05
   2.6200295e-01  -1.8936152e-01  -1.8891145e-01  -1.8460650e-01  -1.5659456e-01  -1.0343017e-01  -7.1997230e-02  -3.5622595e-02  -8.9348502e-03  -2.1896981e-03  -7.4885059e-04  -1.0959646e-05
   2.6200295e-01  -1.8936152e-01  -1.8891145e-01  -1.8460650e-01  -1.5659456e-01  -1.0343017e-01  -7.1997230e-02  -3.5622595e-02  -8.9348502e-03  -2.1896981e-03  -7.4885059e-04  -1.0959646e-05
   2.6529848e-01  -1.8831849e-01  -1.8787096e-01  -1.8359026e-01  -1.5573577e-01  -1.0286787e-01  -7.1616749e-02  -3.5439555e-02  -8.8893669e-03  -2.1784229e-03  -7.4495418e-04  -1.0912312e-05
   2.6529848e-01  -1.8831849e-01  -1.8787096e-01  -1.8359026e-01  -1.5573577e-01  -1.0286787e-01  -7.1616749e-02  -3.5439555e-02  -8.8893669e-03  -2.1784229e-03  -7.4495418e-04  -1.0912312e-05
   2.6880511e-01  -1.8721702e-01  -1.8677216e-01  -1.8251707e-01  -1.5482894e-01  -1.0227443e-01  -7.1214730e-02  -3.5245845e-02  -8.8412387e-03  -2.1664978e-03  -7.4083261e-04  -1.0862949e-05
   2.6880511e-01  -1.8721702e-01  -1.8677216e-01  -1.8251707e-01  -1.5482894e-01  -1.0227443e-01  -7.1214730e-02  -3.5245845e-02  -8.8412387e-03  -2.1664978e-03  -7.4083261e-04  -1.0862949e-05
   2.7209426e-01  -1.8619147e-01  -1.8574911e-01  -1.8151787e-01  -1.5398472e-01  -1.0172235e-01  -7.0840442e-02  -3.5065240e-02  -8.7963746e-03  -2.1553870e-03  -7.3699190e-04  -1.0817614e-05
   2.7209426e-01  -1.8619147e-01  -1.8574911e-01  -1.8151787e-01  -1.5398472e-01  -1.0172235e-01  -7.0840442e-02  -3.5065240e-02  -8.7963746e-03  -2.1553870e-03  -7.3699190e-04  -1.0817614e-05
   2.7539323e-01  -1.8517045e-01  -1.8473057e-01  -1.8052308e-01  -1.5314433e-01  -1.0117321e-01  -7.0467980e-02  -3.4885298e-02  -8.7516840e-03  -2.1443243e-03  -7.3316730e-04  -1.0773121e-05
   2.7539323e-01  -1.8517045e-01  -1.8473057e-01  -1.8052308e-01  -1.5314433e-01  -1.0117321e-01  -7.0467980e-02  -3.4885298e-02  -8.7516840e-03  -2.1443243e-03  -7.3316730e-04  -1.0773121e-05
   2.7870790e-01  -1.8415266e-01  -1.8371525e-01  -1.7953144e-01  -1.5230673e-01  -1.0062635e-01  -7.0096991e-02  -3.4705873e-02  -8.7071325e-03  -2.1333012e-03  -7.2935585e-04  -1.0729446e-05
   2.7870790e-01  -1.8415266e-01  -1.8371525e-01  -1.7953144e-01  -1.5230673e-01  -1.0062635e-01  -7.0096991e-02  -3.4705873e-02  -8.7071325e-03  -2.1333012e-03  -7.2935585e-04  -1.0729446e-05
   2.8203780e-01  -1.8313907e-01  -1.8270413e-01  -1.7854391e-01  -1.5147271e-01  -1.0008232e-01  -6.9727900e-02  -3.4527193e-02  -8.6627779e-03  -2.1223318e-03  -7.2556246e-04  -1.0686662e-05
   2.8203780e-01  -1.8313907e-01  -1.8270413e-01  -1.7854391e-01  -1.5147271e-01  -1.0008232e-01  -6.9727900e-02  -3.4527193e-02  -8.6627779e-03  -2.1223318e-03  -7.2556246e-04  -1.0686662e-05
   2.8538292e-01  -1.8213070e-01  -1.8169821e-01  -1.7756147e-01  -1.5064311e-01  -9.9541628e-02  -6.9361104e-02  -3.4349468e-02  -8.6186741e-03  -2.1114295e-03  -7.2179169e-04  -1.0644837e-05
   2.8538292e-01  -1.8213070e-01  -1.8169821e-01  -1.7756147e-01  -1.5064311e-01  -9.9541628e-02  -6.9361104e-02  -3.4349468e-02  -8.6186741e-03  -2.1114295e-03  -7.2179169e-04  -1.0644837e-05
   2.8873883e-01  -1.8112998e-01  -1.8069993e-01  -1.7658650e-01  -1.4981992e-01  -9.9005557e-02  -6.8997492e-02  -3.4173146e-02  -8.5749330e-03  -2.1006217e-03  -7.1805306e-04  -1.0604094e-05
   2.8873883e-01  -1.8112998e-01  -1.8069993e-01  -1.7658650e-01  -1.4981992e-01  -9.9005557e-02  -6.8997492e-02  -3.4173146e-02  -8.5749330e-03  -2.1006217e-03  -7.1805306e-04  -1.0604094e-05
   2.9209867e-01  -1.8014007e-01  -1.7971243e-01  -1.7562207e-01  -1.4900574e-01  -9.8475744e-02  -6.8638183e-02  -3.3998783e-02  -8.5316936e-03  -2.0899428e-03  -7.1435840e-04  -1.0564577e-05
   2.9209867e-01  -1.8014007e-01  -1.7971243e-01  -1.7562207e-01  -1.4900574e-01  -9.8475744e-02  -6.8638183e-02  -3.3998783e-02  -8.5316936e-03  -2.0899428e-03  -7.1435840e-04  -1.0564577e-05
   2.9545459e-01  -1.7916431e-01  -1.7873905e-01  -1.7467143e-01  -1.4820330e-01  -9.7953907e-02  -6.8284338e-02  -3.3826954e-02  -8.4890994e-03  -2.0794278e-03  -7.1071990e-04  -1.0526425e-05
   2.9545459e-01  -1.7916431e-01  -1.7873905e-01  -1.7467143e-01  -1.4820330e-01  -9.7953907e-02  -6.8284338e-02  -3.3826954e-02  -8.4890994e-03  -2.0794278e-03  -7.1071990e-04  -1.0526425e-05
   2.9879921e-01  -1.7820571e-01  -1.7778278e-01  -1.7373751e-01  -1.4741504e-01  -9.7441573e-02  -6.7936981e-02  -3.3658169e-02  -8.4472768e-03  -2.0691080e-03  -7.0714830e-04  -1.0489756e-05
   2.9879921e-01  -1.7820571e-01  -1.7778278e-01  -1.7373751e-01  -1.4741504e-01  -9.7441573e-02  -6.7936981e-02  -3.3658169e-02  -8.4472768e-03  -2.0691080e-03  -7.0714830e-04  -1.0489756e-05
   3.0212764e-01  -1.7726632e-01  -1.7684567e-01  -1.7282232e-01  -1.4664266e-01  -9.6939766e-02  -6.7596796e-02  -3.3492770e-02  -8.4063109e-03  -2.0590041e-03  -7.0365082e-04  -1.0454641e-05
   3.0212764e-01  -1.7726632e-01  -1.7684567e-01  -1.7282232e-01  -1.4664266e-01  -9.6939766e-02  -6.7596796e-02  -3.3492770e-02  -8.4063109e-03  -2.0590041e-03  -7.0365082e-04  -1.0454641e-05
   3.0543741e-01  -1.7634729e-01  -1.7592889e-01  -1.7192697e-01  -1.4588707e-01  -9.6449025e-02  -6.7264134e-02  -3.3330939e-02  -8.3662468e-03  -2.0491270e-03  -7.0023122e-04  -1.0421114e-05
   3.0543741e-01  -1.7634729e-01  -1.7592889e-01  -1.7192697e-01  -1.4588707e-01  -9.6449025e-02  -6.7264134e-02  -3.3330939e-02  -8.3662468e-03  -2.0491270e-03  -7.0023122e-04  -1.0421114e-05
   3.0872950e-01  -1.7544865e-01  -1.7503243e-01  -1.7105149e-01  -1.4514828e-01  -9.5969286e-02  -6.6938943e-02  -3.3172661e-02  -8.3270807e-03  -2.0394756e-03  -6.9688914e-04  -1.0389162e-05
   3.0872950e-01  -1.7544865e-01  -1.7503243e-01  -1.7105149e-01  -1.4514828e-01  -9.5969286e-02  -6.6938943e-02  -3.3172661e-02  -8.3270807e-03  -2.0394756e-03  -6.9688914e-04  -1.0389162e-05
   3.1200540e-01  -1.7457012e-01  -1.7415604e-01  -1.7019561e-01  -1.4442606e-01  -9.5500343e-02  -6.6621081e-02  -3.3017879e-02  -8.2887980e-03  -2.0300461e-03  -6.9362328e-04  -1.0358763e-05
   3.1200540e-01  -1.7457012e-01  -1.7415604e-01  -1.7019561e-01  -1.4442606e-01  -9.5500343e-02  -6.6621081e-02  -3.3017879e-02  -8.2887980e-03  -2.0300461e-03  -6.9362328e-04  -1.0358763e-05
   3.1548895e-01  -1.7365333e-01  -1.7324149e-01  -1.6930247e-01  -1.4367240e-01  -9.5010982e-02  -6.6289391e-02  -3.2856294e-02  -8.2488536e-03  -2.0202120e-03  -6.9021657e-04  -1.0327975e-05
   3.1548895e-01  -1.7365333e-01  -1.7324149e-01  -1.6930247e-01  -1.4367240e-01  -9.5010982e-02  -6.6289391e-02  -3.2856294e-02  -8.2488536e-03  -2.0202120e-03  -6.9021657e-04  -1.0327975e-05
   3.1875356e-01  -1.7281056e-01  -1.7240077e-01  -1.6848143e-01  -1.4297959e-01  -9.4561081e-02  -6.5984467e-02  -3.2707695e-02  -8.2121393e-03  -2.0111775e-03  -6.8708618e-04  -1.0300563e-05
   3.1875356e-01  -1.7281056e-01  -1.7240077e-01  -1.6848143e-01  -1.4297959e-01  -9.4561081e-02  -6.5984467e-02  -3.2707695e-02  -8.2121393e-03  -2.0111775e-03  -6.8708618e-04  -1.0300563e-05
   3.2202258e-01  -1.7198250e-01  -1.7157473e-01  -1.6767474e-01  -1.4229887e-01  -9.4118944e-02  -6.5684834e-02  -3.2561633e-02  -8.1760718e-03  -2.0023065e-03  -6.8401175e-04  -1.0274507e-05
   3.2202258e-01  -1.7198250e-01  -1.7157473e-01  -1.6767474e-01  -1.4229887e-01  -9.4118944e-02  -6.5684834e-02  -3.2561633e-02  -8.1760718e-03  -2.0023065e-03  -6.8401175e-04  -1.0274507e-05
   3.2529848e-01  -1.7116845e-01  -1.7076266e-01  -1.6688169e-01  -1.4162966e-01  -9.3684162e-02  -6.5390229e-02  -3.2417992e-02  -8.1406229e-03  -1.9935919e-03  -6.8099087e-04  -1.0249787e-05
   3.2529848e-01  -1.7116845e-01  -1.7076266e-01  -1.6688169e-01  -1.4162966e-01  -9.3684162e-02  -6.5390229e-02  -3.2417992e-02  -8.1406229e-03  -1.9935919e-03  -6.8099087e-04  -1.0249787e-05
   3.2858272e-01  -1.7036790e-01  -1.6996406e-01  -1.6610180e-01  -1.4097151e-01  -9.3256428e-02  -6.5100461e-02  -3.2276692e-02  -8.1057731e-03  -1.9850290e-03  -6.7802185e-04  -1.0226391e-05
   3.2858272e-01  -1.7036790e-01  -1.6996406e-01  -1.6610180e-01  -1.4097151e-01  -9.3256428e-02  -6.5100461e-02  -3.2276692e-02  -8.1057731e-03  -1.9850290e-03  -6.7802185e-04  -1.0226391e-05
   3.3187285e-01  -1.6958121e-01  -1.6917929e-01  -1.6533542e-01  -1.4032473e-01  -9.2835908e-02  -6.4815656e-02  -3.2137808e-02  -8.0715412e-03  -1.9766224e-03  -6.7510632e-04  -1.0204330e-05
   3.3187285e-01  -1.6958121e-01  -1.6917929e-01  -1.6533542e-01  -1.4032473e-01  -9.2835908e-02  -6.4815656e-02  -3.2137808e-02  -8.0715412e-03  -1.9766224e-03  -6.7510632e-04  -1.0204330e-05
   3.3516446e-01  -1.6880908e-01  -1.6840904e-01  -1.6458322e-01  -1.3968987e-01  -9.2422954e-02  -6.4536067e-02  -3.2001475e-02  -8.0379611e-03  -1.9683805e-03  -6.7224716e-04  -1.0183619e-05
   3.3516446e-01  -1.6880908e-01  -1.6840904e-01  -1.6458322e-01  -1.3968987e-01  -9.2422954e-02  -6.4536067e-02  -3.2001475e-02  -8.0379611e-03  -1.9683805e-03  -6.7224716e-04  -1.0183619e-05
   3.3845312e-01  -1.6805208e-01  -1.6765388e-01  -1.6384576e-01  -1.3906740e-01  -9.2017853e-02  -6.4261897e-02  -3.1867806e-02  -8.0050607e-03  -1.9603101e-03  -6.6944673e-04  -1.0164267e-05
   3.3845312e-01  -1.6805208e-01  -1.6765388e-01  -1.6384576e-01  -1.3906740e-01  -9.2017853e-02  -6.4261897e-02  -3.1867806e-02  -8.0050607e-03  -1.9603101e-03  -6.6944673e-04  -1.0164267e-05
   3.4173343e-01  -1.6731089e-01  -1.6691451e-01  -1.6312371e-01  -1.3845788e-01  -9.1620955e-02  -6.3993389e-02  -3.1736930e-02  -7.9728718e-03  -1.9524189e-03  -6.6670776e-04  -1.0146276e-05
   3.4173343e-01  -1.6731089e-01  -1.6691451e-01  -1.6312371e-01  -1.3845788e-01  -9.1620955e-02  -6.3993389e-02  -3.1736930e-02  -7.9728718e-03  -1.9524189e-03  -6.6670776e-04  -1.0146276e-05
   3.4500245e-01  -1.6658556e-01  -1.6619095e-01  -1.6241710e-01  -1.3786132e-01  -9.1232270e-02  -6.3730547e-02  -3.1608860e-02  -7.9413977e-03  -1.9447077e-03  -6.6403050e-04  -1.0129628e-05
   3.4500245e-01  -1.6658556e-01  -1.6619095e-01  -1.6241710e-01  -1.3786132e-01  -9.1232270e-02  -6.3730547e-02  -3.1608860e-02  -7.9413977e-03  -1.9447077e-03  -6.6403050e-04  -1.0129628e-05
   3.4825479e-01  -1.6587662e-01  -1.6548374e-01  -1.6172645e-01  -1.3727816e-01  -9.0852070e-02  -6.3473550e-02  -3.1483689e-02  -7.9106612e-03  -1.9371820e-03  -6.6141691e-04  -1.0114312e-05
   3.4825479e-01  -1.6587662e-01  -1.6548374e-01  -1.6172645e-01  -1.3727816e-01  -9.0852070e-02  -6.3473550e-02  -3.1483689e-02  -7.9106612e-03  -1.9371820e-03  -6.6141691e-04  -1.0114312e-05
   3.5149485e-01  -1.6518244e-01  -1.6479125e-01  -1.6105017e-01  -1.3670704e-01  -9.0479476e-02  -6.3221790e-02  -3.1361129e-02  -7.8805911e-03  -1.9298243e-03  -6.5886092e-04  -1.0100268e-05
   3.5149485e-01  -1.6518244e-01  -1.6479125e-01  -1.6105017e-01  -1.3670704e-01  -9.0479476e-02  -6.3221790e-02  -3.1361129e-02  -7.8805911e-03  -1.9298243e-03  -6.5886092e-04  -1.0100268e-05
   3.5494158e-01  -1.6445667e-01  -1.6406725e-01  -1.6034311e-01  -1.3610982e-01  -9.0089575e-02  -6.2958425e-02  -3.1232991e-02  -7.8491810e-03  -1.9221442e-03  -6.5619207e-04  -1.0086636e-05
   3.5494158e-01  -1.6445667e-01  -1.6406725e-01  -1.6034311e-01  -1.3610982e-01  -9.0089575e-02  -6.2958425e-02  -3.1232991e-02  -7.8491810e-03  -1.9221442e-03  -6.5619207e-04  -1.0086636e-05
   3.5816789e-01  -1.6378869e-01  -1.6340090e-01  -1.5969233e-01  -1.3556004e-01  -8.9730371e-02  -6.2715857e-02  -3.1115043e-02  -7.8202957e-03  -1.9150865e-03  -6.5373875e-04  -1.0075076e-05
   3.5816789e-01  -1.6378869e-01  -1.6340090e-01  -1.5969233e-01  -1.3556004e-01  -8.9730371e-02  -6.2715857e-02  -3.1115043e-02  -7.8202957e-03  -1.9150865e-03  -6.5373875e-04  -1.0075076e-05
   3.6139126e-01  -1.6313185e-01  -1.6274567e-01  -1.5905239e-01  -1.3501930e-01  -8.9376809e-02  -6.2477136e-02  -3.0999038e-02  -7.7919124e-03  -1.9081565e-03  -6.5132906e-04  -1.0064665e-05
   3.6139126e-01  -1.6313185e-01  -1.6274567e-01  -1.5905239e-01  -1.3501930e-01  -8.9376809e-02  -6.2477136e-02  -3.0999038e-02  -7.7919124e-03  -1.9081565e-03  -6.5132906e-04  -1.0064665e-05
   3.6461414e-01  -1.6248521e-01  -1.6210060e-01  -1.5842237e-01  -1.3448682e-01  -8.9028378e-02  -6.2241889e-02  -3.0884794e-02  -7.7639862e-03  -1.9013431e-03  -6.4895918e-04  -1.0055375e-05
   3.6461414e-01  -1.6248521e-01  -1.6210060e-01  -1.5842237e-01  -1.3448682e-01  -8.9028378e-02  -6.2241889e-02  -3.0884794e-02  -7.7639862e-03  -1.9013431e-03  -6.4895918e-04  -1.0055375e-05
   3.6783702e-01  -1.6184824e-01  -1.6146518e-01  -1.5780176e-01  -1.3396217e-01  -8.8684800e-02  -6.2009900e-02  -3.0772203e-02  -7.7364907e-03  -1.8946400e-03  -6.4662688e-04  -1.0047189e-05
   3.6783702e-01  -1.6184824e-01  -1.6146518e-01  -1.5780176e-01  -1.3396217e-01  -8.8684800e-02  -6.2009900e-02  -3.0772203e-02  -7.7364907e-03  -1.8946400e-03  -6.4662688e-04  -1.0047189e-05
   3.7105940e-01  -1.6122065e-01  -1.6083912e-01  -1.5719026e-01  -1.3344509e-01  -8.8345912e-02  -6.1781031e-02  -3.0661195e-02  -7.7094081e-03  -1.8880426e-03  -6.4433066e-04  -1.0040091e-05
   3.7105940e-01  -1.6122065e-01  -1.6083912e-01  -1.5719026e-01  -1.3344509e-01  -8.8345912e-02  -6.1781031e-02  -3.0661195e-02  -7.7094081e-03  -1.8880426e-03  -6.4433066e-04  -1.0040091e-05
   3.7427933e-01  -1.6060242e-01  -1.6022239e-01  -1.5658785e-01  -1.3293556e-01  -8.8011705e-02  -6.1555248e-02  -3.0551748e-02  -7.6827326e-03  -1.8815495e-03  -6.4207001e-04  -1.0034069e-05
   3.7427933e-01  -1.6060242e-01  -1.6022239e-01  -1.5658785e-01  -1.3293556e-01  -8.8011705e-02  -6.1555248e-02  -3.0551748e-02  -7.6827326e-03  -1.8815495e-03  -6.4207001e-04  -1.0034069e-05
   3.7749681e-01  -1.5999311e-01  -1.5961457e-01  -1.5599413e-01  -1.3243324e-01  -8.7681967e-02  -6.1332379e-02  -3.0443774e-02  -7.6564417e-03  -1.8751552e-03  -6.3984304e-04  -1.0029105e-05
   3.7749681e-01  -1.5999311e-01  -1.5961457e-01  -1.5599413e-01  -1.3243324e-01  -8.7681967e-02  -6.1332379e-02  -3.0443774e-02  -7.6564417e-03  -1.8751552e-03  -6.3984304e-04  -1.0029105e-05
   3.8071036e-01  -1.5939260e-01  -1.5901551e-01  -1.5540894e-01  -1.3193801e-01  -8.7356629e-02  -6.1112357e-02  -3.0337232e-02  -7.6305247e-03  -1.8688570e-03  -6.3764884e-04  -1.0025183e-05
   3.8071036e-01  -1.5939260e-01  -1.5901551e-01  -1.5540894e-01  -1.3193801e-01  -8.7356629e-02  -6.1112357e-02  -3.0337232e-02  -7.6305247e-03  -1.8688570e-03  -6.3764884e-04  -1.0025183e-05
   3.8392145e-01  -1.5880015e-01  -1.5842449e-01  -1.5483159e-01  -1.3144928e-01  -8.7035323e-02  -6.0894911e-02  -3.0231983e-02  -7.6049467e-03  -1.8626463e-03  -6.3548447e-04  -1.0022280e-05
   3.8392145e-01  -1.5880015e-01  -1.5842449e-01  -1.5483159e-01  -1.3144928e-01  -8.7035323e-02  -6.0894911e-02  -3.0231983e-02  -7.6049467e-03  -1.8626463e-03  -6.3548447e-04  -1.0022280e-05
   3.8734315e-01  -1.5817671e-01  -1.5780257e-01  -1.5422402e-01  -1.3093484e-01  -8.6696858e-02  -6.0665667e-02  -3.0121066e-02  -7.5780174e-03  -1.8561132e-03  -6.3320702e-04  -1.0020286e-05
   3.8734315e-01  -1.5817671e-01  -1.5780257e-01  -1.5422402e-01  -1.3093484e-01  -8.6696858e-02  -6.0665667e-02  -3.0121066e-02  -7.5780174e-03  -1.8561132e-03  -6.3320702e-04  -1.0020286e-05
   3.9054836e-01  -1.5759960e-01  -1.5722685e-01  -1.5366157e-01  -1.3045847e-01  -8.6383230e-02  -6.0453055e-02  -3.0018228e-02  -7.5530732e-03  -1.8500670e-03  -6.3109866e-04  -1.0019426e-05
   3.9054836e-01  -1.5759960e-01  -1.5722685e-01  -1.5366157e-01  -1.3045847e-01  -8.6383230e-02  -6.0453055e-02  -3.0018228e-02  -7.5530732e-03  -1.8500670e-03  -6.3109866e-04  -1.0019426e-05
   3.9375552e-01  -1.5702827e-01  -1.5665690e-01  -1.5310473e-01  -1.2998676e-01  -8.6072476e-02  -6.0242198e-02  -2.9916261e-02  -7.5283621e-03  -1.8440824e-03  -6.2901123e-04  -1.0019521e-05
   3.9375552e-01  -1.5702827e-01  -1.5665690e-01  -1.5310473e-01  -1.2998676e-01  -8.6072476e-02  -6.0242198e-02  -2.9916261e-02  -7.5283621e-03  -1.8440824e-03  -6.2901123e-04  -1.0019521e-05
   3.9696514e-01  -1.5646213e-01  -1.5609213e-01  -1.5255294e-01  -1.2951921e-01  -8.5764298e-02  -6.0032889e-02  -2.9815060e-02  -7.5038572e-03  -1.8381528e-03  -6.2694247e-04  -1.0020551e-05
   3.9696514e-01  -1.5646213e-01  -1.5609213e-01  -1.5255294e-01  -1.2951921e-01  -8.5764298e-02  -6.0032889e-02  -2.9815060e-02  -7.5038572e-03  -1.8381528e-03  -6.2694247e-04  -1.0020551e-05
   4.0017673e-01  -1.5590072e-01  -1.5553207e-01  -1.5200573e-01  -1.2905549e-01  -8.5458483e-02  -5.9824985e-02  -2.9714547e-02  -7.4795388e-03  -1.8322734e-03  -6.2489076e-04  -1.0022493e-05
   4.0017673e-01  -1.5590072e-01  -1.5553207e-01  -1.5200573e-01  -1.2905549e-01  -8.5458483e-02  -5.9824985e-02  -2.9714547e-02  -7.4795388e-03  -1.8322734e-03  -6.2489076e-04  -1.0022493e-05
   4.0338832e-01  -1.5534383e-01  -1.5497651e-01  -1.5146291e-01  -1.2859541e-01  -8.5154952e-02  -5.9618438e-02  -2.9614693e-02  -7.4553988e-03  -1.8264422e-03  -6.2285544e-04  -1.0025325e-05
   4.0338832e-01  -1.5534383e-01  -1.5497651e-01  -1.5146291e-01  -1.2859541e-01  -8.5154952e-02  -5.9618438e-02  -2.9614693e-02  -7.4553988e-03  -1.8264422e-03  -6.2285544e-04  -1.0025325e-05
   4.0659794e-01  -1.5479124e-01  -1.5442525e-01  -1.5092428e-01  -1.2813884e-01  -8.4853625e-02  -5.9413203e-02  -2.9515473e-02  -7.4314297e-03  -1.8206573e-03  -6.2083594e-04  -1.0029022e-05
   4.0659794e-01  -1.5479124e-01  -1.5442525e-01  -1.5092428e-01  -1.2813884e-01  -8.4853625e-02  -5.9413203e-02  -2.9515473e-02  -7.4314297e-03  -1.8206573e-03  -6.2083594e-04  -1.0029022e-05
   4.0980314e-01  -1.5424284e-01  -1.5387816e-01  -1.5038973e-01  -1.2768568e-01  -8.4554482e-02  -5.9209281e-02  -2.9416885e-02  -7.4076300e-03  -1.8149183e-03  -6.1883216e-04  -1.0033562e-05
   4.0980314e-01  -1.5424284e-01  -1.5387816e-01  -1.5038973e-01  -1.2768568e-01  -8.4554482e-02  -5.9209281e-02  -2.9416885e-02  -7.4076300e-03  -1.8149183e-03  -6.1883216e-04  -1.0033562e-05
   4.1300245e-01  -1.5369842e-01  -1.5333504e-01  -1.4985904e-01  -1.2723580e-01  -8.4257438e-02  -5.9006633e-02  -2.9318907e-02  -7.3839939e-03  -1.8092237e-03  -6.1684366e-04  -1.0038924e-05
   4.1300245e-01  -1.5369842e-01  -1.5333504e-01  -1.4985904e-01  -1.2723580e-01  -8.4257438e-02  -5.9006633e-02  -2.9318907e-02  -7.3839939e-03  -1.8092237e-03  -6.1684366e-04  -1.0038924e-05
   4.1619539e-01  -1.5315767e-01  -1.5279559e-01  -1.4933193e-01  -1.2678894e-01  -8.3962364e-02  -5.8805194e-02  -2.9221508e-02  -7.3605133e-03  -1.8035717e-03  -6.1486979e-04  -1.0045097e-05
   4.1619539e-01  -1.5315767e-01  -1.5279559e-01  -1.4933193e-01  -1.2678894e-01  -8.3962364e-02  -5.8805194e-02  -2.9221508e-02  -7.3605133e-03  -1.8035717e-03  -6.1486979e-04  -1.0045097e-05
   4.1959597e-01  -1.5258431e-01  -1.5222360e-01  -1.4877304e-01  -1.2631515e-01  -8.3649496e-02  -5.8591486e-02  -2.9118172e-02  -7.3356191e-03  -1.7975849e-03  -6.1277885e-04  -1.0052576e-05
   4.1959597e-01  -1.5258431e-01  -1.5222360e-01  -1.4877304e-01  -1.2631515e-01  -8.3649496e-02  -5.8591486e-02  -2.9118172e-02  -7.3356191e-03  -1.7975849e-03  -6.1277885e-04  -1.0052576e-05
   4.2277909e-01  -1.5204992e-01  -1.5169048e-01  -1.4825213e-01  -1.2587358e-01  -8.3357914e-02  -5.8392233e-02  -2.9021825e-02  -7.3124254e-03  -1.7920125e-03  -6.1083246e-04  -1.0060437e-05
   4.2277909e-01  -1.5204992e-01  -1.5169048e-01  -1.4825213e-01  -1.2587358e-01  -8.3357914e-02  -5.8392233e-02  -2.9021825e-02  -7.3124254e-03  -1.7920125e-03  -6.1083246e-04  -1.0060437e-05
   4.2595876e-01  -1.5151839e-01  -1.5116022e-01  -1.4773401e-01  -1.2543442e-01  -8.3067945e-02  -5.8194030e-02  -2.8925991e-02  -7.2893724e-03  -1.7864792e-03  -6.0889959e-04  -1.0069146e-05
   4.2595876e-01  -1.5151839e-01  -1.5116022e-01  -1.4773401e-01  -1.2543442e-01  -8.3067945e-02  -5.8194030e-02  -2.8925991e-02  -7.2893724e-03  -1.7864792e-03  -6.0889959e-04  -1.0069146e-05
   4.2913598e-01  -1.5098981e-01  -1.5063290e-01  -1.4721877e-01  -1.2499774e-01  -8.2779656e-02  -5.7996955e-02  -2.8830714e-02  -7.2664719e-03  -1.7809881e-03  -6.0698126e-04  -1.0078743e-05
   4.2913598e-01  -1.5098981e-01  -1.5063290e-01  -1.4721877e-01  -1.2499774e-01  -8.2779656e-02  -5.7996955e-02  -2.8830714e-02  -7.2664719e-03  -1.7809881e-03  -6.0698126e-04  -1.0078743e-05
   4.3230977e-01  -1.5046477e-01  -1.5010912e-01  -1.4670700e-01  -1.2456404e-01  -8.2493388e-02  -5.7801276e-02  -2.8736130e-02  -7.2437589e-03  -1.7755479e-03  -6.0508046e-04  -1.0089274e-05
   4.3230977e-01  -1.5046477e-01  -1.5010912e-01  -1.4670700e-01  -1.2456404e-01  -8.2493388e-02  -5.7801276e-02  -2.8736130e-02  -7.2437589e-03  -1.7755479e-03  -6.0508046e-04  -1.0089274e-05
   4.3547472e-01  -1.4994479e-01  -1.4959038e-01  -1.4620016e-01  -1.2413456e-01  -8.2209972e-02  -5.7607596e-02  -2.8642539e-02  -7.2213074e-03  -1.7701766e-03  -6.0320343e-04  -1.0100780e-05
   4.3547472e-01  -1.4994479e-01  -1.4959038e-01  -1.4620016e-01  -1.2413456e-01  -8.2209972e-02  -5.7607596e-02  -2.8642539e-02  -7.2213074e-03  -1.7701766e-03  -6.0320343e-04  -1.0100780e-05
   4.3863525e-01  -1.4942990e-01  -1.4907671e-01  -1.4569828e-01  -1.2370934e-01  -8.1929434e-02  -5.7415970e-02  -2.8549977e-02  -7.1991288e-03  -1.7648771e-03  -6.0135115e-04  -1.0113345e-05
   4.3863525e-01  -1.4942990e-01  -1.4907671e-01  -1.4569828e-01  -1.2370934e-01  -8.1929434e-02  -5.7415970e-02  -2.8549977e-02  -7.1991288e-03  -1.7648771e-03  -6.0135115e-04  -1.0113345e-05
   4.4179038e-01  -1.4892115e-01  -1.4856918e-01  -1.4520241e-01  -1.2328925e-01  -8.1652354e-02  -5.7226830e-02  -2.8458662e-02  -7.1772784e-03  -1.7596633e-03  -5.9952828e-04  -1.0127043e-05
   4.4179038e-01  -1.4892115e-01  -1.4856918e-01  -1.4520241e-01  -1.2328925e-01  -8.1652354e-02  -5.7226830e-02  -2.8458662e-02  -7.1772784e-03  -1.7596633e-03  -5.9952828e-04  -1.0127043e-05
   4.4494060e-01  -1.4841946e-01  -1.4806868e-01  -1.4471342e-01  -1.2287504e-01  -8.1379226e-02  -5.7040548e-02  -2.8368784e-02  -7.1558048e-03  -1.7545471e-03  -5.9773893e-04  -1.0141958e-05
   4.4494060e-01  -1.4841946e-01  -1.4806868e-01  -1.4471342e-01  -1.2287504e-01  -8.1379226e-02  -5.7040548e-02  -2.8368784e-02  -7.1558048e-03  -1.7545471e-03  -5.9773893e-04  -1.0141958e-05
   4.4829553e-01  -1.4789323e-01  -1.4754371e-01  -1.4420052e-01  -1.2244062e-01  -8.1092859e-02  -5.6845458e-02  -2.8274730e-02  -7.1333740e-03  -1.7492120e-03  -5.9587221e-04  -1.0159305e-05
   4.4829553e-01  -1.4789323e-01  -1.4754371e-01  -1.4420052e-01  -1.2244062e-01  -8.1092859e-02  -5.6845458e-02  -2.8274730e-02  -7.1333740e-03  -1.7492120e-03  -5.9587221e-04  -1.0159305e-05
   4.5143643e-01  -1.4740920e-01  -1.4706084e-01  -1.4372876e-01  -1.2204108e-01  -8.0829569e-02  -5.6666333e-02  -2.8188453e-02  -7.1128404e-03  -1.7443374e-03  -5.9416573e-04  -1.0177002e-05
   4.5143643e-01  -1.4740920e-01  -1.4706084e-01  -1.4372876e-01  -1.2204108e-01  -8.0829569e-02  -5.6666333e-02  -2.8188453e-02  -7.1128404e-03  -1.7443374e-03  -5.9416573e-04  -1.0177002e-05
   4.5457486e-01  -1.4693488e-01  -1.4658765e-01  -1.4326647e-01  -1.2164958e-01  -8.0571655e-02  -5.6491138e-02  -2.8104156e-02  -7.0928230e-03  -1.7395950e-03  -5.9250453e-04  -1.0196174e-05
   4.5457486e-01  -1.4693488e-01  -1.4658765e-01  -1.4326647e-01  -1.2164958e-01  -8.0571655e-02  -5.6491138e-02  -2.8104156e-02  -7.0928230e-03  -1.7395950e-03  -5.9250453e-04  -1.0196174e-05
   4.5771085e-01  -1.4647106e-01  -1.4612494e-01  -1.4281441e-01  -1.2126679e-01  -8.0319545e-02  -5.6320192e-02  -2.8021999e-02  -7.0733624e-03  -1.7349950e-03  -5.9089205e-04  -1.0216885e-05
   4.5771085e-01  -1.4647106e-01  -1.4612494e-01  -1.4281441e-01  -1.2126679e-01  -8.0319545e-02  -5.6320192e-02  -2.8021999e-02  -7.0733624e-03  -1.7349950e-03  -5.9089205e-04  -1.0216885e-05
   4.6084683e-01  -1.4601801e-01  -1.4567298e-01  -1.4237287e-01  -1.2089292e-01  -8.0073373e-02  -5.6153606e-02  -2.7942041e-02  -7.0544748e-03  -1.7305413e-03  -5.8932967e-04  -1.0239201e-05
   4.6084683e-01  -1.4601801e-01  -1.4567298e-01  -1.4237287e-01  -1.2089292e-01  -8.0073373e-02  -5.6153606e-02  -2.7942041e-02  -7.0544748e-03  -1.7305413e-03  -5.8932967e-04  -1.0239201e-05
   4.6398331e-01  -1.4557609e-01  -1.4523211e-01  -1.4194216e-01  -1.2052823e-01  -7.9833311e-02  -5.5991514e-02  -2.7864348e-02  -7.0361774e-03  -1.7262385e-03  -5.8781888e-04  -1.0263160e-05
   4.6398331e-01  -1.4557609e-01  -1.4523211e-01  -1.4194216e-01  -1.2052823e-01  -7.9833311e-02  -5.5991514e-02  -2.7864348e-02  -7.0361774e-03  -1.7262385e-03  -5.8781888e-04  -1.0263160e-05
   4.6712175e-01  -1.4514524e-01  -1.4480230e-01  -1.4152226e-01  -1.2017271e-01  -7.9599320e-02  -5.5833898e-02  -2.7788914e-02  -7.0184692e-03  -1.7220863e-03  -5.8635964e-04  -1.0288789e-05
   4.6712175e-01  -1.4514524e-01  -1.4480230e-01  -1.4152226e-01  -1.2017271e-01  -7.9599320e-02  -5.5833898e-02  -2.7788914e-02  -7.0184692e-03  -1.7220863e-03  -5.8635964e-04  -1.0288789e-05
   4.7026313e-01  -1.4472524e-01  -1.4438330e-01  -1.4111293e-01  -1.1982613e-01  -7.9371252e-02  -5.5680662e-02  -2.7715689e-02  -7.0013384e-03  -1.7180821e-03  -5.8495100e-04  -1.0316090e-05
   4.7026313e-01  -1.4472524e-01  -1.4438330e-01  -1.4111293e-01  -1.1982613e-01  -7.9371252e-02  -5.5680662e-02  -2.7715689e-02  -7.0013384e-03  -1.7180821e-03  -5.8495100e-04  -1.0316090e-05
   4.7361807e-01  -1.4428865e-01  -1.4394775e-01  -1.4068743e-01  -1.1946587e-01  -7.9134189e-02  -5.5521811e-02  -2.7639907e-02  -6.9836742e-03  -1.7139673e-03  -5.8350196e-04  -1.0347036e-05
   4.7361807e-01  -1.4428865e-01  -1.4394775e-01  -1.4068743e-01  -1.1946587e-01  -7.9134189e-02  -5.5521811e-02  -2.7639907e-02  -6.9836742e-03  -1.7139673e-03  -5.8350196e-04  -1.0347036e-05
   4.7676780e-01  -1.4388929e-01  -1.4354935e-01  -1.4029822e-01  -1.1913632e-01  -7.8917328e-02  -5.5376892e-02  -2.7570885e-02  -6.9676456e-03  -1.7102469e-03  -5.8219044e-04  -1.0377718e-05
   4.7676780e-01  -1.4388929e-01  -1.4354935e-01  -1.4029822e-01  -1.1913632e-01  -7.8917328e-02  -5.5376892e-02  -2.7570885e-02  -6.9676456e-03  -1.7102469e-03  -5.8219044e-04  -1.0377718e-05
   4.7992194e-01  -1.4349865e-01  -1.4315966e-01  -1.3991751e-01  -1.1881396e-01  -7.8705163e-02  -5.5235472e-02  -2.7503633e-02  -6.9520842e-03  -1.7066476e-03  -5.8092046e-04  -1.0409954e-05
   4.7992194e-01  -1.4349865e-01  -1.4315966e-01  -1.3991751e-01  -1.1881396e-01  -7.8705163e-02  -5.5235472e-02  -2.7503633e-02  -6.9520842e-03  -1.7066476e-03  -5.8092046e-04  -1.0409954e-05
   4.8307953e-01  -1.4311582e-01  -1.4277774e-01  -1.3954441e-01  -1.1849802e-01  -7.8497160e-02  -5.5097157e-02  -2.7437953e-02  -6.9369395e-03  -1.7031571e-03  -5.7968783e-04  -1.0443663e-05
   4.8307953e-01  -1.4311582e-01  -1.4277774e-01  -1.3954441e-01  -1.1849802e-01  -7.8497160e-02  -5.5097157e-02  -2.7437953e-02  -6.9369395e-03  -1.7031571e-03  -5.7968783e-04  -1.0443663e-05
   4.8623859e-01  -1.4273987e-01  -1.4240269e-01  -1.3917800e-01  -1.1818772e-01  -7.8292784e-02  -5.4961545e-02  -2.7373640e-02  -6.9221592e-03  -1.6997626e-03  -5.7848819e-04  -1.0478740e-05
   4.8623859e-01  -1.4273987e-01  -1.4240269e-01  -1.3917800e-01  -1.1818772e-01  -7.8292784e-02  -5.4961545e-02  -2.7373640e-02  -6.9221592e-03  -1.6997626e-03  -5.7848819e-04  -1.0478740e-05
   4.8939715e-01  -1.4236982e-01  -1.4203354e-01  -1.3881736e-01  -1.1788227e-01  -7.8091481e-02  -5.4828212e-02  -2.7310481e-02  -6.9076883e-03  -1.6964503e-03  -5.7731698e-04  -1.0515078e-05
   4.8939715e-01  -1.4236982e-01  -1.4203354e-01  -1.3881736e-01  -1.1788227e-01  -7.8091481e-02  -5.4828212e-02  -2.7310481e-02  -6.9076883e-03  -1.6964503e-03  -5.7731698e-04  -1.0515078e-05
   4.9255326e-01  -1.4200479e-01  -1.4166937e-01  -1.3846159e-01  -1.1758092e-01  -7.7892727e-02  -5.4696754e-02  -2.7248269e-02  -6.8934741e-03  -1.6932074e-03  -5.7616980e-04  -1.0552575e-05
   4.9255326e-01  -1.4200479e-01  -1.4166937e-01  -1.3846159e-01  -1.1758092e-01  -7.7892727e-02  -5.4696754e-02  -2.7248269e-02  -6.8934741e-03  -1.6932074e-03  -5.7616980e-04  -1.0552575e-05
   4.9570545e-01  -1.4164393e-01  -1.4130939e-01  -1.3810989e-01  -1.1728298e-01  -7.7696046e-02  -5.4566795e-02  -2.7186814e-02  -6.8794685e-03  -1.6900218e-03  -5.7504262e-04  -1.0591143e-05
   4.9570545e-01  -1.4164393e-01  -1.4130939e-01  -1.3810989e-01  -1.1728298e-01  -7.7696046e-02  -5.4566795e-02  -2.7186814e-02  -6.8794685e-03  -1.6900218e-03  -5.7504262e-04  -1.0591143e-05
   4.9885027e-01  -1.4128689e-01  -1.4095320e-01  -1.3776191e-01  -1.1698814e-01  -7.7501209e-02  -5.4438128e-02  -2.7126006e-02  -6.8656424e-03  -1.6868863e-03  -5.7393301e-04  -1.0630685e-05
   4.9885027e-01  -1.4128689e-01  -1.4095320e-01  -1.3776191e-01  -1.1698814e-01  -7.7501209e-02  -5.4438128e-02  -2.7126006e-02  -6.8656424e-03  -1.6868863e-03  -5.7393301e-04  -1.0630685e-05
   5.0219293e-01  -1.4091012e-01  -1.4057733e-01  -1.3739468e-01  -1.1667695e-01  -7.7295326e-02  -5.4302190e-02  -2.7061793e-02  -6.8510746e-03  -1.6835923e-03  -5.7276727e-04  -1.0673854e-05
   5.0219293e-01  -1.4091012e-01  -1.4057733e-01  -1.3739468e-01  -1.1667695e-01  -7.7295326e-02  -5.4302190e-02  -2.7061793e-02  -6.8510746e-03  -1.6835923e-03  -5.7276727e-04  -1.0673854e-05
   5.0532106e-01  -1.4055995e-01  -1.4022800e-01  -1.3705339e-01  -1.1638768e-01  -7.7103693e-02  -5.4175637e-02  -2.7002037e-02  -6.8375481e-03  -1.6805427e-03  -5.7168803e-04  -1.0715317e-05
   5.0532106e-01  -1.4055995e-01  -1.4022800e-01  -1.3705339e-01  -1.1638768e-01  -7.7103693e-02  -5.4175637e-02  -2.7002037e-02  -6.8375481e-03  -1.6805427e-03  -5.7168803e-04  -1.0715317e-05
   5.0844428e-01  -1.4021289e-01  -1.3988177e-01  -1.3671511e-01  -1.1610093e-01  -7.6913469e-02  -5.4049957e-02  -2.6942714e-02  -6.8241500e-03  -1.6775310e-03  -5.7062217e-04  -1.0757769e-05
   5.0844428e-01  -1.4021289e-01  -1.3988177e-01  -1.3671511e-01  -1.1610093e-01  -7.6913469e-02  -5.4049957e-02  -2.6942714e-02  -6.8241500e-03  -1.6775310e-03  -5.7062217e-04  -1.0757769e-05
   5.1156210e-01  -1.3986954e-01  -1.3953924e-01  -1.3638044e-01  -1.1581718e-01  -7.6724974e-02  -5.3925335e-02  -2.6883914e-02  -6.8109034e-03  -1.6745629e-03  -5.6957165e-04  -1.0801254e-05
   5.1156210e-01  -1.3986954e-01  -1.3953924e-01  -1.3638044e-01  -1.1581718e-01  -7.6724974e-02  -5.3925335e-02  -2.6883914e-02  -6.8109034e-03  -1.6745629e-03  -5.6957165e-04  -1.0801254e-05
   5.1467501e-01  -1.3953068e-01  -1.3920120e-01  -1.3605015e-01  -1.1553709e-01  -7.6538636e-02  -5.3802042e-02  -2.6825767e-02  -6.7978424e-03  -1.6716468e-03  -5.6853935e-04  -1.0845848e-05
   5.1467501e-01  -1.3953068e-01  -1.3920120e-01  -1.3605015e-01  -1.1553709e-01  -7.6538636e-02  -5.3802042e-02  -2.6825767e-02  -6.7978424e-03  -1.6716468e-03  -5.6853935e-04  -1.0845848e-05
   5.1778301e-01  -1.3919742e-01  -1.3886873e-01  -1.3572530e-01  -1.1526156e-01  -7.6355053e-02  -5.3680467e-02  -2.6768465e-02  -6.7850163e-03  -1.6687950e-03  -5.6752939e-04  -1.0891640e-05
   5.1778301e-01  -1.3919742e-01  -1.3886873e-01  -1.3572530e-01  -1.1526156e-01  -7.6355053e-02  -5.3680467e-02  -2.6768465e-02  -6.7850163e-03  -1.6687950e-03  -5.6752939e-04  -1.0891640e-05
   5.2088463e-01  -1.3887116e-01  -1.3854325e-01  -1.3540727e-01  -1.1499176e-01  -7.6175004e-02  -5.3561130e-02  -2.6712261e-02  -6.7724891e-03  -1.6660231e-03  -5.6654710e-04  -1.0938708e-05
   5.2088463e-01  -1.3887116e-01  -1.3854325e-01  -1.3540727e-01  -1.1499176e-01  -7.6175004e-02  -5.3561130e-02  -2.6712261e-02  -6.7724891e-03  -1.6660231e-03  -5.6654710e-04  -1.0938708e-05
   5.2398135e-01  -1.3855309e-01  -1.3822594e-01  -1.3509722e-01  -1.1472867e-01  -7.5999149e-02  -5.3444479e-02  -2.6657378e-02  -6.7603180e-03  -1.6633453e-03  -5.6559731e-04  -1.0987175e-05
   5.2398135e-01  -1.3855309e-01  -1.3822594e-01  -1.3509722e-01  -1.1472867e-01  -7.5999149e-02  -5.3444479e-02  -2.6657378e-02  -6.7603180e-03  -1.6633453e-03  -5.6559731e-04  -1.0987175e-05
   5.2727933e-01  -1.3822432e-01  -1.3789796e-01  -1.3477672e-01  -1.1445667e-01  -7.5817015e-02  -5.3323573e-02  -2.6600567e-02  -6.7477989e-03  -1.6606101e-03  -5.6462594e-04  -1.1040534e-05
   5.2727933e-01  -1.3822432e-01  -1.3789796e-01  -1.3477672e-01  -1.1445667e-01  -7.5817015e-02  -5.3323573e-02  -2.6600567e-02  -6.7477989e-03  -1.6606101e-03  -5.6462594e-04  -1.1040534e-05
   5.3036622e-01  -1.3792725e-01  -1.3760159e-01  -1.3448712e-01  -1.1421081e-01  -7.5652097e-02  -5.3214029e-02  -2.6549179e-02  -6.7365594e-03  -1.6581749e-03  -5.6375966e-04  -1.1092206e-05
   5.3036622e-01  -1.3792725e-01  -1.3760159e-01  -1.3448712e-01  -1.1421081e-01  -7.5652097e-02  -5.3214029e-02  -2.6549179e-02  -6.7365594e-03  -1.6581749e-03  -5.6375966e-04  -1.1092206e-05
   5.3345066e-01  -1.3764177e-01  -1.3731680e-01  -1.3420882e-01  -1.1397448e-01  -7.5493282e-02  -5.3108493e-02  -2.6499764e-02  -6.7258435e-03  -1.6558751e-03  -5.6293991e-04  -1.1145584e-05
   5.3345066e-01  -1.3764177e-01  -1.3731680e-01  -1.3420882e-01  -1.1397448e-01  -7.5493282e-02  -5.3108493e-02  -2.6499764e-02  -6.7258435e-03  -1.6558751e-03  -5.6293991e-04  -1.1145584e-05
   5.3653265e-01  -1.3736862e-01  -1.3704429e-01  -1.3394252e-01  -1.1374828e-01  -7.5340985e-02  -5.3007259e-02  -2.6452466e-02  -6.7156876e-03  -1.6537197e-03  -5.6216973e-04  -1.1200713e-05
   5.3653265e-01  -1.3736862e-01  -1.3704429e-01  -1.3394252e-01  -1.1374828e-01  -7.5340985e-02  -5.3007259e-02  -2.6452466e-02  -6.7156876e-03  -1.6537197e-03  -5.6216973e-04  -1.1200713e-05
   5.3961512e-01  -1.3710789e-01  -1.3678418e-01  -1.3368831e-01  -1.1353228e-01  -7.5195276e-02  -5.2910388e-02  -2.6407318e-02  -6.7061016e-03  -1.6517114e-03  -5.6145002e-04  -1.1257659e-05
   5.3961512e-01  -1.3710789e-01  -1.3678418e-01  -1.3368831e-01  -1.1353228e-01  -7.5195276e-02  -5.2910388e-02  -2.6407318e-02  -6.7061016e-03  -1.6517114e-03  -5.6145002e-04  -1.1257659e-05
   5.4269858e-01  -1.3685949e-01  -1.3653637e-01  -1.3344612e-01  -1.1332641e-01  -7.5056120e-02  -5.2817871e-02  -2.6364315e-02  -6.6970839e-03  -1.6498498e-03  -5.6078061e-04  -1.1316414e-05
   5.4269858e-01  -1.3685949e-01  -1.3653637e-01  -1.3344612e-01  -1.1332641e-01  -7.5056120e-02  -5.2817871e-02  -2.6364315e-02  -6.6970839e-03  -1.6498498e-03  -5.6078061e-04  -1.1316414e-05
   5.4578498e-01  -1.3662273e-01  -1.3630018e-01  -1.3321527e-01  -1.1313011e-01  -7.4923158e-02  -5.2729474e-02  -2.6323344e-02  -6.6886064e-03  -1.6481280e-03  -5.6015923e-04  -1.1376958e-05
   5.4578498e-01  -1.3662273e-01  -1.3630018e-01  -1.3321527e-01  -1.1313011e-01  -7.4923158e-02  -5.2729474e-02  -2.6323344e-02  -6.6886064e-03  -1.6481280e-03  -5.6015923e-04  -1.1376958e-05
   5.4908100e-01  -1.3638185e-01  -1.3605987e-01  -1.3298038e-01  -1.1293028e-01  -7.4787524e-02  -5.2639306e-02  -2.6281671e-02  -6.6801059e-03  -1.6464325e-03  -5.5954490e-04  -1.1443412e-05
   5.4908100e-01  -1.3638185e-01  -1.3605987e-01  -1.3298038e-01  -1.1293028e-01  -7.4787524e-02  -5.2639306e-02  -2.6281671e-02  -6.6801059e-03  -1.6464325e-03  -5.5954490e-04  -1.1443412e-05
   5.5217477e-01  -1.3616535e-01  -1.3584387e-01  -1.3276925e-01  -1.1275058e-01  -7.4665305e-02  -5.2558052e-02  -2.6244218e-02  -6.6725711e-03  -1.6449569e-03  -5.5900820e-04  -1.1507329e-05
   5.5217477e-01  -1.3616535e-01  -1.3584387e-01  -1.3276925e-01  -1.1275058e-01  -7.4665305e-02  -5.2558052e-02  -2.6244218e-02  -6.6725711e-03  -1.6449569e-03  -5.5900820e-04  -1.1507329e-05
   5.5527148e-01  -1.3595590e-01  -1.3563491e-01  -1.3256498e-01  -1.1257663e-01  -7.4546789e-02  -5.2479243e-02  -2.6207967e-02  -6.6653640e-03  -1.6435685e-03  -5.5850169e-04  -1.1572618e-05
   5.5527148e-01  -1.3595590e-01  -1.3563491e-01  -1.3256498e-01  -1.1257663e-01  -7.4546789e-02  -5.2479243e-02  -2.6207967e-02  -6.6653640e-03  -1.6435685e-03  -5.5850169e-04  -1.1572618e-05
   5.5837064e-01  -1.3575113e-01  -1.3543063e-01  -1.3236527e-01  -1.1240649e-01  -7.4430693e-02  -5.2402006e-02  -2.6172485e-02  -6.6583739e-03  -1.6422400e-03  -5.5801608e-04  -1.1639066e-05
   5.5837064e-01  -1.3575113e-01  -1.3543063e-01  -1.3236527e-01  -1.1240649e-01  -7.4430693e-02  -5.2402006e-02  -2.6172485e-02  -6.6583739e-03  -1.6422400e-03  -5.5801608e-04  -1.1639066e-05
   5.6147030e-01  -1.3554848e-01  -1.3522846e-01  -1.3216761e-01  -1.1223802e-01  -7.4315611e-02  -5.2325383e-02  -2.6137300e-02  -6.6514784e-03  -1.6409409e-03  -5.5754106e-04  -1.1706402e-05
   5.6147030e-01  -1.3554848e-01  -1.3522846e-01  -1.3216761e-01  -1.1223802e-01  -7.4315611e-02  -5.2325383e-02  -2.6137300e-02  -6.6514784e-03  -1.6409409e-03  -5.5754106e-04  -1.1706402e-05
   5.6456848e-01  -1.3534519e-01  -1.3502564e-01  -1.3196931e-01  -1.1206894e-01  -7.4200033e-02  -5.2248342e-02  -2.6101900e-02  -6.6445460e-03  -1.6396385e-03  -5.5706552e-04  -1.1774346e-05
   5.6456848e-01  -1.3534519e-01  -1.3502564e-01  -1.3196931e-01  -1.1206894e-01  -7.4200033e-02  -5.2248342e-02  -2.6101900e-02  -6.6445460e-03  -1.6396385e-03  -5.5706552e-04  -1.1774346e-05
   5.6766372e-01  -1.3513841e-01  -1.3481934e-01  -1.3176759e-01  -1.1189690e-01  -7.4082398e-02  -5.2169817e-02  -2.6065758e-02  -6.6374417e-03  -1.6382992e-03  -5.5657812e-04  -1.1842626e-05
   5.6766372e-01  -1.3513841e-01  -1.3481934e-01  -1.3176759e-01  -1.1189690e-01  -7.4082398e-02  -5.2169817e-02  -2.6065758e-02  -6.6374417e-03  -1.6382992e-03  -5.5657812e-04  -1.1842626e-05
   5.7075405e-01  -1.3492540e-01  -1.3460683e-01  -1.3155980e-01  -1.1171963e-01  -7.3961213e-02  -5.2088788e-02  -2.6028373e-02  -6.6300360e-03  -1.6368910e-03  -5.5606795e-04  -1.1910975e-05
   5.7075405e-01  -1.3492540e-01  -1.3460683e-01  -1.3155980e-01  -1.1171963e-01  -7.3961213e-02  -5.2088788e-02  -2.6028373e-02  -6.6300360e-03  -1.6368910e-03  -5.5606795e-04  -1.1910975e-05
   5.7404615e-01  -1.3468829e-01  -1.3437027e-01  -1.3132849e-01  -1.1152227e-01  -7.3826368e-02  -5.1998462e-02  -2.5986568e-02  -6.6216638e-03  -1.6352783e-03  -5.5548694e-04  -1.1983756e-05
   5.7404615e-01  -1.3468829e-01  -1.3437027e-01  -1.3132849e-01  -1.1152227e-01  -7.3826368e-02  -5.1998462e-02  -2.5986568e-02  -6.6216638e-03  -1.6352783e-03  -5.5548694e-04  -1.1983756e-05
   5.7712666e-01  -1.3445446e-01  -1.3413699e-01  -1.3110037e-01  -1.1132763e-01  -7.3693483e-02  -5.1909289e-02  -2.5945155e-02  -6.6132654e-03  -1.6336366e-03  -5.5489879e-04  -1.2051663e-05
   5.7712666e-01  -1.3445446e-01  -1.3413699e-01  -1.3110037e-01  -1.1132763e-01  -7.3693483e-02  -5.1909289e-02  -2.5945155e-02  -6.6132654e-03  -1.6336366e-03  -5.5489879e-04  -1.2051663e-05
   5.8020079e-01  -1.3420770e-01  -1.3389080e-01  -1.3085964e-01  -1.1112223e-01  -7.3553374e-02  -5.1815115e-02  -2.5901275e-02  -6.6042547e-03  -1.6318493e-03  -5.5426182e-04  -1.2119122e-05
   5.8020079e-01  -1.3420770e-01  -1.3389080e-01  -1.3085964e-01  -1.1112223e-01  -7.3553374e-02  -5.1815115e-02  -2.5901275e-02  -6.6042547e-03  -1.6318493e-03  -5.5426182e-04  -1.2119122e-05
   5.8326411e-01  -1.3394720e-01  -1.3363091e-01  -1.3060550e-01  -1.1090539e-01  -7.3405605e-02  -5.1715650e-02  -2.5854786e-02  -6.5945928e-03  -1.6299063e-03  -5.5357265e-04  -1.2185981e-05
   5.8326411e-01  -1.3394720e-01  -1.3363091e-01  -1.3060550e-01  -1.1090539e-01  -7.3405605e-02  -5.1715650e-02  -2.5854786e-02  -6.5945928e-03  -1.6299063e-03  -5.5357265e-04  -1.2185981e-05
   5.8632450e-01  -1.3367172e-01  -1.3335606e-01  -1.3033674e-01  -1.1067611e-01  -7.3249489e-02  -5.1610440e-02  -2.5805476e-02  -6.5842326e-03  -1.6277974e-03  -5.5282767e-04  -1.2252413e-05
   5.8632450e-01  -1.3367172e-01  -1.3335606e-01  -1.3033674e-01  -1.1067611e-01  -7.3249489e-02  -5.1610440e-02  -2.5805476e-02  -6.5842326e-03  -1.6277974e-03  -5.5282767e-04  -1.2252413e-05
   5.8938292e-01  -1.3338119e-01  -1.3306621e-01  -1.3005332e-01  -1.1043432e-01  -7.3084996e-02  -5.1499481e-02  -2.5753350e-02  -6.5731771e-03  -1.6255238e-03  -5.5202726e-04  -1.2318505e-05
   5.8938292e-01  -1.3338119e-01  -1.3306621e-01  -1.3005332e-01  -1.1043432e-01  -7.3084996e-02  -5.1499481e-02  -2.5753350e-02  -6.5731771e-03  -1.6255238e-03  -5.5202726e-04  -1.2318505e-05
   5.9243986e-01  -1.3307627e-01  -1.3276200e-01  -1.2975585e-01  -1.1018058e-01  -7.2912491e-02  -5.1383039e-02  -2.5698547e-02  -6.5614635e-03  -1.6230951e-03  -5.5117462e-04  -1.2384393e-05
   5.9243986e-01  -1.3307627e-01  -1.3276200e-01  -1.2975585e-01  -1.1018058e-01  -7.2912491e-02  -5.1383039e-02  -2.5698547e-02  -6.5614635e-03  -1.6230951e-03  -5.5117462e-04  -1.2384393e-05
   5.9570201e-01  -1.3273639e-01  -1.3242292e-01  -1.2942428e-01  -1.0989777e-01  -7.2720332e-02  -5.1253278e-02  -2.5637391e-02  -6.5483113e-03  -1.6203509e-03  -5.5021351e-04  -1.2454729e-05
   5.9570201e-01  -1.3273639e-01  -1.3242292e-01  -1.2942428e-01  -1.0989777e-01  -7.2720332e-02  -5.1253278e-02  -2.5637391e-02  -6.5483113e-03  -1.6203509e-03  -5.5021351e-04  -1.2454729e-05
   5.9875552e-01  -1.3240683e-01  -1.3209412e-01  -1.2910277e-01  -1.0962355e-01  -7.2534085e-02  -5.1127494e-02  -2.5578059e-02  -6.5354977e-03  -1.6176668e-03  -5.4927502e-04  -1.2520855e-05
   5.9875552e-01  -1.3240683e-01  -1.3209412e-01  -1.2910277e-01  -1.0962355e-01  -7.2534085e-02  -5.1127494e-02  -2.5578059e-02  -6.5354977e-03  -1.6176668e-03  -5.4927502e-04  -1.2520855e-05
   6.0181885e-01  -1.3206778e-01  -1.3175586e-01  -1.2877202e-01  -1.0934144e-01  -7.2342524e-02  -5.0998141e-02  -2.5517025e-02  -6.5222878e-03  -1.6148949e-03  -5.4830706e-04  -1.2587784e-05
   6.0181885e-01  -1.3206778e-01  -1.3175586e-01  -1.2877202e-01  -1.0934144e-01  -7.2342524e-02  -5.0998141e-02  -2.5517025e-02  -6.5222878e-03  -1.6148949e-03  -5.4830706e-04  -1.2587784e-05
   6.0487727e-01  -1.3172400e-01  -1.3141287e-01  -1.2843664e-01  -1.0905540e-01  -7.2148286e-02  -5.0867034e-02  -2.5455178e-02  -6.5088988e-03  -1.6120872e-03  -5.4732729e-04  -1.2655545e-05
   6.0487727e-01  -1.3172400e-01  -1.3141287e-01  -1.2843664e-01  -1.0905540e-01  -7.2148286e-02  -5.0867034e-02  -2.5455178e-02  -6.5088988e-03  -1.6120872e-03  -5.4732729e-04  -1.2655545e-05
   6.0794551e-01  -1.3137738e-01  -1.3106706e-01  -1.2809849e-01  -1.0876697e-01  -7.1952392e-02  -5.0734901e-02  -2.5392897e-02  -6.4954400e-03  -1.6092733e-03  -5.4634567e-04  -1.2724853e-05
   6.0794551e-01  -1.3137738e-01  -1.3106706e-01  -1.2809849e-01  -1.0876697e-01  -7.1952392e-02  -5.0734901e-02  -2.5392897e-02  -6.4954400e-03  -1.6092733e-03  -5.4634567e-04  -1.2724853e-05
   6.1101375e-01  -1.3103289e-01  -1.3072337e-01  -1.2776242e-01  -1.0848028e-01  -7.1757587e-02  -5.0603630e-02  -2.5331108e-02  -6.4821415e-03  -1.6065089e-03  -5.4538115e-04  -1.2795898e-05
   6.1101375e-01  -1.3103289e-01  -1.3072337e-01  -1.2776242e-01  -1.0848028e-01  -7.1757587e-02  -5.0603630e-02  -2.5331108e-02  -6.4821415e-03  -1.6065089e-03  -5.4538115e-04  -1.2795898e-05
   6.1409180e-01  -1.3069349e-01  -1.3038475e-01  -1.2743130e-01  -1.0819776e-01  -7.1565476e-02  -5.0474340e-02  -2.5270376e-02  -6.4691568e-03  -1.6038338e-03  -5.4444720e-04  -1.2869338e-05
   6.1409180e-01  -1.3069349e-01  -1.3038475e-01  -1.2743130e-01  -1.0819776e-01  -7.1565476e-02  -5.0474340e-02  -2.5270376e-02  -6.4691568e-03  -1.6038338e-03  -5.4444720e-04  -1.2869338e-05
   6.1737604e-01  -1.3034278e-01  -1.3003485e-01  -1.2708914e-01  -1.0790575e-01  -7.1366683e-02  -5.0340777e-02  -2.5207819e-02  -6.4559156e-03  -1.6011428e-03  -5.4350639e-04  -1.2950558e-05
   6.1737604e-01  -1.3034278e-01  -1.3003485e-01  -1.2708914e-01  -1.0790575e-01  -7.1366683e-02  -5.0340777e-02  -2.5207819e-02  -6.4559156e-03  -1.6011428e-03  -5.4350639e-04  -1.2950558e-05
   6.2045901e-01  -1.3002849e-01  -1.2972128e-01  -1.2678250e-01  -1.0764396e-01  -7.1188181e-02  -5.0221094e-02  -2.5151980e-02  -6.4442611e-03  -1.5988193e-03  -5.4269236e-04  -1.3029908e-05
   6.2045901e-01  -1.3002849e-01  -1.2972128e-01  -1.2678250e-01  -1.0764396e-01  -7.1188181e-02  -5.0221094e-02  -2.5151980e-02  -6.4442611e-03  -1.5988193e-03  -5.4269236e-04  -1.3029908e-05
   6.2354688e-01  -1.2973198e-01  -1.2942546e-01  -1.2649319e-01  -1.0739685e-01  -7.1019337e-02  -5.0108165e-02  -2.5099548e-02  -6.4335186e-03  -1.5967331e-03  -5.4195916e-04  -1.3112776e-05
   6.2354688e-01  -1.2973198e-01  -1.2942546e-01  -1.2649319e-01  -1.0739685e-01  -7.1019337e-02  -5.0108165e-02  -2.5099548e-02  -6.4335186e-03  -1.5967331e-03  -5.4195916e-04  -1.3112776e-05
   6.2663967e-01  -1.2945666e-01  -1.2915077e-01  -1.2622454e-01  -1.0716724e-01  -7.0862010e-02  -5.0003254e-02  -2.5051143e-02  -6.4238467e-03  -1.5949236e-03  -5.4132016e-04  -1.3199497e-05
   6.2663967e-01  -1.2945666e-01  -1.2915077e-01  -1.2622454e-01  -1.0716724e-01  -7.0862010e-02  -5.0003254e-02  -2.5051143e-02  -6.4238467e-03  -1.5949236e-03  -5.4132016e-04  -1.3199497e-05
   6.2972754e-01  -1.2920620e-01  -1.2890088e-01  -1.2598012e-01  -1.0695816e-01  -7.0718218e-02  -4.9907720e-02  -2.5007418e-02  -6.4154035e-03  -1.5934280e-03  -5.4078814e-04  -1.3290059e-05
   6.2972754e-01  -1.2920620e-01  -1.2890088e-01  -1.2598012e-01  -1.0695816e-01  -7.0718218e-02  -4.9907720e-02  -2.5007418e-02  -6.4154035e-03  -1.5934280e-03  -5.4078814e-04  -1.3290059e-05
   6.3282032e-01  -1.2898197e-01  -1.2867716e-01  -1.2576126e-01  -1.0677074e-01  -7.0588685e-02  -4.9822045e-02  -2.4968615e-02  -6.4082591e-03  -1.5922656e-03  -5.4036957e-04  -1.3384944e-05
   6.3282032e-01  -1.2898197e-01  -1.2867716e-01  -1.2576126e-01  -1.0677074e-01  -7.0588685e-02  -4.9822045e-02  -2.4968615e-02  -6.4082591e-03  -1.5922656e-03  -5.4036957e-04  -1.3384944e-05
   6.3590820e-01  -1.2878616e-01  -1.2848179e-01  -1.2557012e-01  -1.0660679e-01  -7.0474614e-02  -4.9747020e-02  -2.4935102e-02  -6.4024983e-03  -1.5914554e-03  -5.4007102e-04  -1.3483971e-05
   6.3590820e-01  -1.2878616e-01  -1.2848179e-01  -1.2557012e-01  -1.0660679e-01  -7.0474614e-02  -4.9747020e-02  -2.4935102e-02  -6.4024983e-03  -1.5914554e-03  -5.4007102e-04  -1.3483971e-05
   6.3899116e-01  -1.2861936e-01  -1.2831537e-01  -1.2540725e-01  -1.0646680e-01  -7.0376315e-02  -4.9682826e-02  -2.4906958e-02  -6.3981399e-03  -1.5910019e-03  -5.3989406e-04  -1.3587163e-05
   6.3899116e-01  -1.2861936e-01  -1.2831537e-01  -1.2540725e-01  -1.0646680e-01  -7.0376315e-02  -4.9682826e-02  -2.4906958e-02  -6.3981399e-03  -1.5910019e-03  -5.3989406e-04  -1.3587163e-05
   6.4228031e-01  -1.2847297e-01  -1.2816930e-01  -1.2526425e-01  -1.0634349e-01  -7.0288565e-02  -4.9626064e-02  -2.4882738e-02  -6.3950110e-03  -1.5909059e-03  -5.3983751e-04  -1.3701972e-05
   6.4228031e-01  -1.2847297e-01  -1.2816930e-01  -1.2526425e-01  -1.0634349e-01  -7.0288565e-02  -4.9626064e-02  -2.4882738e-02  -6.3950110e-03  -1.5909059e-03  -5.3983751e-04  -1.3701972e-05
   6.4535346e-01  -1.2836476e-01  -1.2806131e-01  -1.2515849e-01  -1.0625186e-01  -7.0222054e-02  -4.9583593e-02  -2.4865326e-02  -6.3934540e-03  -1.5911649e-03  -5.3990363e-04  -1.3813516e-05
   6.4535346e-01  -1.2836476e-01  -1.2806131e-01  -1.2515849e-01  -1.0625186e-01  -7.0222054e-02  -4.9583593e-02  -2.4865326e-02  -6.3934540e-03  -1.5911649e-03  -5.3990363e-04  -1.3813516e-05
   6.4842170e-01  -1.2828265e-01  -1.2797937e-01  -1.2507817e-01  -1.0618176e-01  -7.0169677e-02  -4.9550723e-02  -2.4852637e-02  -6.3931301e-03  -1.5917379e-03  -5.4007699e-04  -1.3928805e-05
   6.4842170e-01  -1.2828265e-01  -1.2797937e-01  -1.2507817e-01  -1.0618176e-01  -7.0169677e-02  -4.9550723e-02  -2.4852637e-02  -6.3931301e-03  -1.5917379e-03  -5.4007699e-04  -1.3928805e-05
   6.5148994e-01  -1.2822423e-01  -1.2792106e-01  -1.2502093e-01  -1.0613119e-01  -7.0130080e-02  -4.9526496e-02  -2.4844190e-02  -6.3939193e-03  -1.5925960e-03  -5.4034783e-04  -1.4047752e-05
   6.5148994e-01  -1.2822423e-01  -1.2792106e-01  -1.2502093e-01  -1.0613119e-01  -7.0130080e-02  -4.9526496e-02  -2.4844190e-02  -6.3939193e-03  -1.5925960e-03  -5.4034783e-04  -1.4047752e-05
   6.5454836e-01  -1.2818675e-01  -1.2788364e-01  -1.2498411e-01  -1.0609790e-01  -7.0101781e-02  -4.9509853e-02  -2.4839439e-02  -6.3956712e-03  -1.5936994e-03  -5.4070277e-04  -1.4169645e-05
   6.5454836e-01  -1.2818675e-01  -1.2788364e-01  -1.2498411e-01  -1.0609790e-01  -7.0101781e-02  -4.9509853e-02  -2.4839439e-02  -6.3956712e-03  -1.5936994e-03  -5.4070277e-04  -1.4169645e-05
   6.5760677e-01  -1.2816672e-01  -1.2786363e-01  -1.2496429e-01  -1.0607898e-01  -7.0082830e-02  -4.9499437e-02  -2.4837712e-02  -6.3982218e-03  -1.5950096e-03  -5.4112868e-04  -1.4294500e-05
   6.5760677e-01  -1.2816672e-01  -1.2786363e-01  -1.2496429e-01  -1.0607898e-01  -7.0082830e-02  -4.9499437e-02  -2.4837712e-02  -6.3982218e-03  -1.5950096e-03  -5.4112868e-04  -1.4294500e-05
   6.6066028e-01  -1.2816049e-01  -1.2785739e-01  -1.2495791e-01  -1.0607141e-01  -7.0071238e-02  -4.9493852e-02  -2.4838304e-02  -6.4013847e-03  -1.5964789e-03  -5.4160949e-04  -1.4421717e-05
   6.6066028e-01  -1.2816049e-01  -1.2785739e-01  -1.2495791e-01  -1.0607141e-01  -7.0071238e-02  -4.9493852e-02  -2.4838304e-02  -6.4013847e-03  -1.5964789e-03  -5.4160949e-04  -1.4421717e-05
   6.6391507e-01  -1.2816463e-01  -1.2786148e-01  -1.2496161e-01  -1.0607219e-01  -7.0064549e-02  -4.9491529e-02  -2.4840649e-02  -6.4052194e-03  -1.5981690e-03  -5.4216508e-04  -1.4559681e-05
   6.6391507e-01  -1.2816463e-01  -1.2786148e-01  -1.2496161e-01  -1.0607219e-01  -7.0064549e-02  -4.9491529e-02  -2.4840649e-02  -6.4052194e-03  -1.5981690e-03  -5.4216508e-04  -1.4559681e-05
   6.6696367e-01  -1.2817439e-01  -1.2787118e-01  -1.2497080e-01  -1.0607772e-01  -7.0061286e-02  -4.9491153e-02  -2.4843652e-02  -6.4090401e-03  -1.5998172e-03  -5.4270859e-04  -1.4690682e-05
   6.6696367e-01  -1.2817439e-01  -1.2787118e-01  -1.2497080e-01  -1.0607772e-01  -7.0061286e-02  -4.9491153e-02  -2.4843652e-02  -6.4090401e-03  -1.5998172e-03  -5.4270859e-04  -1.4690682e-05
   6.7000736e-01  -1.2818578e-01  -1.2788251e-01  -1.2498158e-01  -1.0608455e-01  -7.0058725e-02  -4.9490995e-02  -2.4846671e-02  -6.4128811e-03  -1.6014773e-03  -5.4325719e-04  -1.4822783e-05
   6.7000736e-01  -1.2818578e-01  -1.2788251e-01  -1.2498158e-01  -1.0608455e-01  -7.0058725e-02  -4.9490995e-02  -2.4846671e-02  -6.4128811e-03  -1.6014773e-03  -5.4325719e-04  -1.4822783e-05
   6.7305106e-01  -1.2819504e-01  -1.2789172e-01  -1.2499027e-01  -1.0608957e-01  -7.0054800e-02  -4.9489639e-02  -2.4849008e-02  -6.4165683e-03  -1.6031073e-03  -5.4379663e-04  -1.4955827e-05
   6.7305106e-01  -1.2819504e-01  -1.2789172e-01  -1.2499027e-01  -1.0608957e-01  -7.0054800e-02  -4.9489639e-02  -2.4849008e-02  -6.4165683e-03  -1.6031073e-03  -5.4379663e-04  -1.4955827e-05
   6.7608493e-01  -1.2819870e-01  -1.2789533e-01  -1.2499348e-01  -1.0608990e-01  -7.0047642e-02  -4.9485800e-02  -2.4850015e-02  -6.4199267e-03  -1.6046615e-03  -5.4431149e-04  -1.5089059e-05
   6.7608493e-01  -1.2819870e-01  -1.2789533e-01  -1.2499348e-01  -1.0608990e-01  -7.0047642e-02  -4.9485800e-02  -2.4850015e-02  -6.4199267e-03  -1.6046615e-03  -5.4431149e-04  -1.5089059e-05
   6.7911880e-01  -1.2819372e-01  -1.2789032e-01  -1.2498827e-01  -1.0608304e-01  -7.0035577e-02  -4.9478347e-02  -2.4849144e-02  -6.4228260e-03  -1.6061101e-03  -5.4479164e-04  -1.5222641e-05
   6.7911880e-01  -1.2819372e-01  -1.2789032e-01  -1.2498827e-01  -1.0608304e-01  -7.0035577e-02  -4.9478347e-02  -2.4849144e-02  -6.4228260e-03  -1.6061101e-03  -5.4479164e-04  -1.5222641e-05
   6.8214286e-01  -1.2817761e-01  -1.2787421e-01  -1.2497219e-01  -1.0606694e-01  -7.0017283e-02  -4.9466384e-02  -2.4845947e-02  -6.4251426e-03  -1.6074203e-03  -5.4522600e-04  -1.5355940e-05
   6.8214286e-01  -1.2817761e-01  -1.2787421e-01  -1.2497219e-01  -1.0606694e-01  -7.0017283e-02  -4.9466384e-02  -2.4845947e-02  -6.4251426e-03  -1.6074203e-03  -5.4522600e-04  -1.5355940e-05
   6.8535837e-01  -1.2814606e-01  -1.2784270e-01  -1.2494103e-01  -1.0603785e-01  -6.9989771e-02  -4.9447907e-02  -2.4839610e-02  -6.4268807e-03  -1.6086432e-03  -5.4563139e-04  -1.5497705e-05
   6.8535837e-01  -1.2814606e-01  -1.2784270e-01  -1.2494103e-01  -1.0603785e-01  -6.9989771e-02  -4.9447907e-02  -2.4839610e-02  -6.4268807e-03  -1.6086432e-03  -5.4563139e-04  -1.5497705e-05
   6.8836770e-01  -1.2810169e-01  -1.2779840e-01  -1.2489739e-01  -1.0599830e-01  -6.9955750e-02  -4.9424755e-02  -2.4830705e-02  -6.4277732e-03  -1.6096152e-03  -5.4595344e-04  -1.5630361e-05
   6.8836770e-01  -1.2810169e-01  -1.2779840e-01  -1.2489739e-01  -1.0599830e-01  -6.9955750e-02  -4.9424755e-02  -2.4830705e-02  -6.4277732e-03  -1.6096152e-03  -5.4595344e-04  -1.5630361e-05
   6.9137703e-01  -1.2804229e-01  -1.2773910e-01  -1.2483909e-01  -1.0594628e-01  -6.9913380e-02  -4.9395731e-02  -2.4818831e-02  -6.4279349e-03  -1.6104157e-03  -5.4621850e-04  -1.5763044e-05
   6.9137703e-01  -1.2804229e-01  -1.2773910e-01  -1.2483909e-01  -1.0594628e-01  -6.9913380e-02  -4.9395731e-02  -2.4818831e-02  -6.4279349e-03  -1.6104157e-03  -5.4621850e-04  -1.5763044e-05
   6.9438144e-01  -1.2796803e-01  -1.2766498e-01  -1.2476629e-01  -1.0588194e-01  -6.9862775e-02  -4.9360955e-02  -2.4804056e-02  -6.4273804e-03  -1.6110479e-03  -5.4642760e-04  -1.5895667e-05
   6.9438144e-01  -1.2796803e-01  -1.2766498e-01  -1.2476629e-01  -1.0588194e-01  -6.9862775e-02  -4.9360955e-02  -2.4804056e-02  -6.4273804e-03  -1.6110479e-03  -5.4642760e-04  -1.5895667e-05
   6.9739077e-01  -1.2787934e-01  -1.2757646e-01  -1.2467942e-01  -1.0580563e-01  -6.9804155e-02  -4.9320619e-02  -2.4786495e-02  -6.4261537e-03  -1.6115258e-03  -5.4658557e-04  -1.6028877e-05
   6.9739077e-01  -1.2787934e-01  -1.2757646e-01  -1.2467942e-01  -1.0580563e-01  -6.9804155e-02  -4.9320619e-02  -2.4786495e-02  -6.4261537e-03  -1.6115258e-03  -5.4658557e-04  -1.6028877e-05
   7.0040010e-01  -1.2777764e-01  -1.2747497e-01  -1.2457985e-01  -1.0571851e-01  -6.9738323e-02  -4.9275322e-02  -2.4766457e-02  -6.4243321e-03  -1.6118683e-03  -5.4669876e-04  -1.6162746e-05
   7.0040010e-01  -1.2777764e-01  -1.2747497e-01  -1.2457985e-01  -1.0571851e-01  -6.9738323e-02  -4.9275322e-02  -2.4766457e-02  -6.4243321e-03  -1.6118683e-03  -5.4669876e-04  -1.6162746e-05
   7.0361070e-01  -1.2765693e-01  -1.2735449e-01  -1.2446170e-01  -1.0561543e-01  -6.9661311e-02  -4.9222390e-02  -2.4742793e-02  -6.4218518e-03  -1.6121151e-03  -5.4678056e-04  -1.6306705e-05
   7.0361070e-01  -1.2765693e-01  -1.2735449e-01  -1.2446170e-01  -1.0561543e-01  -6.9661311e-02  -4.9222390e-02  -2.4742793e-02  -6.4218518e-03  -1.6121151e-03  -5.4678056e-04  -1.6306705e-05
   7.0662494e-01  -1.2753466e-01  -1.2723248e-01  -1.2434207e-01  -1.0551123e-01  -6.9584045e-02  -4.9169386e-02  -2.4718951e-02  -6.4191575e-03  -1.6122707e-03  -5.4683278e-04  -1.6443378e-05
   7.0662494e-01  -1.2753466e-01  -1.2723248e-01  -1.2434207e-01  -1.0551123e-01  -6.9584045e-02  -4.9169386e-02  -2.4718951e-02  -6.4191575e-03  -1.6122707e-03  -5.4683278e-04  -1.6443378e-05
   7.0963918e-01  -1.2740664e-01  -1.2710472e-01  -1.2421681e-01  -1.0540223e-01  -6.9503566e-02  -4.9114327e-02  -2.4694126e-02  -6.4162648e-03  -1.6123925e-03  -5.4687467e-04  -1.6582011e-05
   7.0963918e-01  -1.2740664e-01  -1.2710472e-01  -1.2421681e-01  -1.0540223e-01  -6.9503566e-02  -4.9114327e-02  -2.4694126e-02  -6.4162648e-03  -1.6123925e-03  -5.4687467e-04  -1.6582011e-05
   7.1265832e-01  -1.2727581e-01  -1.2697416e-01  -1.2408881e-01  -1.0529086e-01  -6.9421476e-02  -4.9058370e-02  -2.4668913e-02  -6.4133371e-03  -1.6125234e-03  -5.4692083e-04  -1.6723351e-05
   7.1265832e-01  -1.2727581e-01  -1.2697416e-01  -1.2408881e-01  -1.0529086e-01  -6.9421476e-02  -4.9058370e-02  -2.4668913e-02  -6.4133371e-03  -1.6125234e-03  -5.4692083e-04  -1.6723351e-05
   7.1567747e-01  -1.2714577e-01  -1.2684438e-01  -1.2396156e-01  -1.0518011e-01  -6.9339763e-02  -4.9002935e-02  -2.4644032e-02  -6.4105578e-03  -1.6127087e-03  -5.4698661e-04  -1.6867715e-05
   7.1567747e-01  -1.2714577e-01  -1.2684438e-01  -1.2396156e-01  -1.0518011e-01  -6.9339763e-02  -4.9002935e-02  -2.4644032e-02  -6.4105578e-03  -1.6127087e-03  -5.4698661e-04  -1.6867715e-05
   7.1869661e-01  -1.2701997e-01  -1.2671884e-01  -1.2383845e-01  -1.0507283e-01  -6.9260334e-02  -4.8949385e-02  -2.4620178e-02  -6.4081099e-03  -1.6129951e-03  -5.4708779e-04  -1.7015647e-05
   7.1869661e-01  -1.2701997e-01  -1.2671884e-01  -1.2383845e-01  -1.0507283e-01  -6.9260334e-02  -4.8949385e-02  -2.4620178e-02  -6.4081099e-03  -1.6129951e-03  -5.4708779e-04  -1.7015647e-05
   7.2171085e-01  -1.2690206e-01  -1.2660117e-01  -1.2372302e-01  -1.0497204e-01  -6.9185200e-02  -4.8899150e-02  -2.4598075e-02  -6.4061772e-03  -1.6134275e-03  -5.4723966e-04  -1.7167431e-05
   7.2171085e-01  -1.2690206e-01  -1.2660117e-01  -1.2372302e-01  -1.0497204e-01  -6.9185200e-02  -4.8899150e-02  -2.4598075e-02  -6.4061772e-03  -1.6134275e-03  -5.4723966e-04  -1.7167431e-05
   7.2492636e-01  -1.2678844e-01  -1.2648778e-01  -1.2361174e-01  -1.0487454e-01  -6.9111672e-02  -4.8850569e-02  -2.4577123e-02  -6.4048732e-03  -1.6140997e-03  -5.4747445e-04  -1.7334427e-05
   7.2492636e-01  -1.2678844e-01  -1.2648778e-01  -1.2361174e-01  -1.0487454e-01  -6.9111672e-02  -4.8850569e-02  -2.4577123e-02  -6.4048732e-03  -1.6140997e-03  -5.4747445e-04  -1.7334427e-05
   7.2793569e-01  -1.2669666e-01  -1.2639618e-01  -1.2352178e-01  -1.0479530e-01  -6.9050806e-02  -4.8811040e-02  -2.4560610e-02  -6.4045290e-03  -1.6149684e-03  -5.4777665e-04  -1.7495948e-05
   7.2793569e-01  -1.2669666e-01  -1.2639618e-01  -1.2352178e-01  -1.0479530e-01  -6.9050806e-02  -4.8811040e-02  -2.4560610e-02  -6.4045290e-03  -1.6149684e-03  -5.4777665e-04  -1.7495948e-05
   7.3094502e-01  -1.2662169e-01  -1.2632135e-01  -1.2344819e-01  -1.0472992e-01  -6.8999118e-02  -4.8778317e-02  -2.4547635e-02  -6.4051750e-03  -1.6161052e-03  -5.4817088e-04  -1.7662939e-05
   7.3094502e-01  -1.2662169e-01  -1.2632135e-01  -1.2344819e-01  -1.0472992e-01  -6.8999118e-02  -4.8778317e-02  -2.4547635e-02  -6.4051750e-03  -1.6161052e-03  -5.4817088e-04  -1.7662939e-05
   7.3394944e-01  -1.2656580e-01  -1.2626555e-01  -1.2339320e-01  -1.0468029e-01  -6.8957882e-02  -4.8753306e-02  -2.4538655e-02  -6.4069241e-03  -1.6175371e-03  -5.4866628e-04  -1.7835443e-05
   7.3394944e-01  -1.2656580e-01  -1.2626555e-01  -1.2339320e-01  -1.0468029e-01  -6.8957882e-02  -4.8753306e-02  -2.4538655e-02  -6.4069241e-03  -1.6175371e-03  -5.4866628e-04  -1.7835443e-05
   7.3695876e-01  -1.2653050e-01  -1.2623029e-01  -1.2335828e-01  -1.0464766e-01  -6.8927896e-02  -4.8736597e-02  -2.4533985e-02  -6.4098721e-03  -1.6192915e-03  -5.4927222e-04  -1.8014272e-05
   7.3695876e-01  -1.2653050e-01  -1.2623029e-01  -1.2335828e-01  -1.0464766e-01  -6.8927896e-02  -4.8736597e-02  -2.4533985e-02  -6.4098721e-03  -1.6192915e-03  -5.4927222e-04  -1.8014272e-05
   7.3997300e-01  -1.2651701e-01  -1.2621679e-01  -1.2334462e-01  -1.0463304e-01  -6.8909844e-02  -4.8728685e-02  -2.4533879e-02  -6.4140862e-03  -1.6213854e-03  -5.4999446e-04  -1.8199617e-05
   7.3997300e-01  -1.2651701e-01  -1.2621679e-01  -1.2334462e-01  -1.0463304e-01  -6.8909844e-02  -4.8728685e-02  -2.4533879e-02  -6.4140862e-03  -1.6213854e-03  -5.4999446e-04  -1.8199617e-05
   7.4318851e-01  -1.2652732e-01  -1.2622704e-01  -1.2335413e-01  -1.0463785e-01  -6.8904130e-02  -4.8730223e-02  -2.4538939e-02  -6.4200063e-03  -1.6239990e-03  -5.5089498e-04  -1.8404278e-05
   7.4318851e-01  -1.2652732e-01  -1.2622704e-01  -1.2335413e-01  -1.0463785e-01  -6.8904130e-02  -4.8730223e-02  -2.4538939e-02  -6.4200063e-03  -1.6239990e-03  -5.5089498e-04  -1.8404278e-05
   7.4621257e-01  -1.2656015e-01  -1.2625975e-01  -1.2338562e-01  -1.0466148e-01  -6.8911449e-02  -4.8741038e-02  -2.4548558e-02  -6.4269122e-03  -1.6268137e-03  -5.5186405e-04  -1.8603255e-05
   7.4621257e-01  -1.2656015e-01  -1.2625975e-01  -1.2338562e-01  -1.0466148e-01  -6.8911449e-02  -4.8741038e-02  -2.4548558e-02  -6.4269122e-03  -1.6268137e-03  -5.5186405e-04  -1.8603255e-05
   7.4923662e-01  -1.2661460e-01  -1.2631402e-01  -1.2343818e-01  -1.0470298e-01  -6.8930649e-02  -4.8760648e-02  -2.4562745e-02  -6.4350780e-03  -1.6299647e-03  -5.5294827e-04  -1.8808396e-05
   7.4923662e-01  -1.2661460e-01  -1.2631402e-01  -1.2343818e-01  -1.0470298e-01  -6.8930649e-02  -4.8760648e-02  -2.4562745e-02  -6.4350780e-03  -1.6299647e-03  -5.5294827e-04  -1.8808396e-05
   7.5226559e-01  -1.2668940e-01  -1.2638861e-01  -1.2351058e-01  -1.0476128e-01  -6.8961034e-02  -4.8788589e-02  -2.4581277e-02  -6.4444515e-03  -1.6334403e-03  -5.5414375e-04  -1.9019821e-05
   7.5226559e-01  -1.2668940e-01  -1.2638861e-01  -1.2351058e-01  -1.0476128e-01  -6.8961034e-02  -4.8788589e-02  -2.4581277e-02  -6.4444515e-03  -1.6334403e-03  -5.5414375e-04  -1.9019821e-05
   7.5529946e-01  -1.2678267e-01  -1.2648161e-01  -1.2360098e-01  -1.0483484e-01  -6.9001586e-02  -4.8824163e-02  -2.4603802e-02  -6.4549404e-03  -1.6372172e-03  -5.5544256e-04  -1.9237245e-05
   7.5529946e-01  -1.2678267e-01  -1.2648161e-01  -1.2360098e-01  -1.0483484e-01  -6.9001586e-02  -4.8824163e-02  -2.4603802e-02  -6.4549404e-03  -1.6372172e-03  -5.5544256e-04  -1.9237245e-05
   7.5833333e-01  -1.2689180e-01  -1.2659043e-01  -1.2370683e-01  -1.0492151e-01  -6.9050912e-02  -4.8866394e-02  -2.4629821e-02  -6.4664062e-03  -1.6412583e-03  -5.5683209e-04  -1.9459938e-05
   7.5833333e-01  -1.2689180e-01  -1.2659043e-01  -1.2370683e-01  -1.0492151e-01  -6.9050912e-02  -4.8866394e-02  -2.4629821e-02  -6.4664062e-03  -1.6412583e-03  -5.5683209e-04  -1.9459938e-05
   7.6137212e-01  -1.2701405e-01  -1.2671235e-01  -1.2382548e-01  -1.0501901e-01  -6.9107519e-02  -4.8914266e-02  -2.4658828e-02  -6.4787236e-03  -1.6455336e-03  -5.5830220e-04  -1.9687822e-05
   7.6137212e-01  -1.2701405e-01  -1.2671235e-01  -1.2382548e-01  -1.0501901e-01  -6.9107519e-02  -4.8914266e-02  -2.4658828e-02  -6.4787236e-03  -1.6455336e-03  -5.5830220e-04  -1.9687822e-05
   7.6461217e-01  -1.2715499e-01  -1.2685290e-01  -1.2396231e-01  -1.0513170e-01  -6.9173810e-02  -4.8970064e-02  -2.4692304e-02  -6.4925912e-03  -1.6502962e-03  -5.5994018e-04  -1.9935566e-05
   7.6461217e-01  -1.2715499e-01  -1.2685290e-01  -1.2396231e-01  -1.0513170e-01  -6.9173810e-02  -4.8970064e-02  -2.4692304e-02  -6.4925912e-03  -1.6502962e-03  -5.5994018e-04  -1.9935566e-05
   7.6765096e-01  -1.2729338e-01  -1.2699092e-01  -1.2409668e-01  -1.0524251e-01  -6.9239532e-02  -4.9025469e-02  -2.4725389e-02  -6.5061022e-03  -1.6549079e-03  -5.6152666e-04  -2.0171845e-05
   7.6765096e-01  -1.2729338e-01  -1.2699092e-01  -1.2409668e-01  -1.0524251e-01  -6.9239532e-02  -4.9025469e-02  -2.4725389e-02  -6.5061022e-03  -1.6549079e-03  -5.6152666e-04  -2.0171845e-05
   7.7068483e-01  -1.2743385e-01  -1.2713101e-01  -1.2423308e-01  -1.0535502e-01  -6.9306573e-02  -4.9082377e-02  -2.4759357e-02  -6.5198968e-03  -1.6596057e-03  -5.6314346e-04  -2.0411003e-05
   7.7068483e-01  -1.2743385e-01  -1.2713101e-01  -1.2423308e-01  -1.0535502e-01  -6.9306573e-02  -4.9082377e-02  -2.4759357e-02  -6.5198968e-03  -1.6596057e-03  -5.6314346e-04  -2.0411003e-05
   7.7371870e-01  -1.2757304e-01  -1.2726981e-01  -1.2436823e-01  -1.0546643e-01  -6.9373093e-02  -4.9139546e-02  -2.4793590e-02  -6.5338216e-03  -1.6643529e-03  -5.6477810e-04  -2.0652931e-05
   7.7371870e-01  -1.2757304e-01  -1.2726981e-01  -1.2436823e-01  -1.0546643e-01  -6.9373093e-02  -4.9139546e-02  -2.4793590e-02  -6.5338216e-03  -1.6643529e-03  -5.6477810e-04  -2.0652931e-05
   7.7674276e-01  -1.2770709e-01  -1.2740350e-01  -1.2449836e-01  -1.0557357e-01  -6.9437025e-02  -4.9195538e-02  -2.4827345e-02  -6.5476664e-03  -1.6690922e-03  -5.6641112e-04  -2.0896394e-05
   7.7674276e-01  -1.2770709e-01  -1.2740350e-01  -1.2449836e-01  -1.0557357e-01  -6.9437025e-02  -4.9195538e-02  -2.4827345e-02  -6.5476664e-03  -1.6690922e-03  -5.6641112e-04  -2.0896394e-05
   7.7976190e-01  -1.2783314e-01  -1.2752920e-01  -1.2462069e-01  -1.0567404e-01  -6.9496798e-02  -4.9249316e-02  -2.4860112e-02  -6.5613065e-03  -1.6737943e-03  -5.6803258e-04  -2.1141410e-05
   7.7976190e-01  -1.2783314e-01  -1.2752920e-01  -1.2462069e-01  -1.0567404e-01  -6.9496798e-02  -4.9249316e-02  -2.4860112e-02  -6.5613065e-03  -1.6737943e-03  -5.6803258e-04  -2.1141410e-05
   7.8277614e-01  -1.2794851e-01  -1.2764424e-01  -1.2473260e-01  -1.0576562e-01  -6.9550958e-02  -4.9299926e-02  -2.4891414e-02  -6.5746186e-03  -1.6784284e-03  -5.6963203e-04  -2.1387706e-05
   7.8277614e-01  -1.2794851e-01  -1.2764424e-01  -1.2473260e-01  -1.0576562e-01  -6.9550958e-02  -4.9299926e-02  -2.4891414e-02  -6.5746186e-03  -1.6784284e-03  -5.6963203e-04  -2.1387706e-05
   7.8598675e-01  -1.2805743e-01  -1.2775283e-01  -1.2483816e-01  -1.0585151e-01  -6.9601241e-02  -4.9349593e-02  -2.4922783e-02  -6.5883550e-03  -1.6832716e-03  -5.7130550e-04  -2.1651735e-05
   7.8598675e-01  -1.2805743e-01  -1.2775283e-01  -1.2483816e-01  -1.0585151e-01  -6.9601241e-02  -4.9349593e-02  -2.4922783e-02  -6.5883550e-03  -1.6832716e-03  -5.7130550e-04  -2.1651735e-05
   7.8898135e-01  -1.2814436e-01  -1.2783951e-01  -1.2492232e-01  -1.0591941e-01  -6.9640357e-02  -4.9391443e-02  -2.4949950e-02  -6.6006923e-03  -1.6876877e-03  -5.7283326e-04  -2.1899573e-05
   7.8898135e-01  -1.2814436e-01  -1.2783951e-01  -1.2492232e-01  -1.0591941e-01  -6.9640357e-02  -4.9391443e-02  -2.4949950e-02  -6.6006923e-03  -1.6876877e-03  -5.7283326e-04  -2.1899573e-05
   7.9197104e-01  -1.2821616e-01  -1.2791107e-01  -1.2499172e-01  -1.0597469e-01  -6.9671429e-02  -4.9428685e-02  -2.4974960e-02  -6.6125310e-03  -1.6919951e-03  -5.7432528e-04  -2.2148687e-05
   7.9197104e-01  -1.2821616e-01  -1.2791107e-01  -1.2499172e-01  -1.0597469e-01  -6.9671429e-02  -4.9428685e-02  -2.4974960e-02  -6.6125310e-03  -1.6919951e-03  -5.7432528e-04  -2.2148687e-05
   7.9495091e-01  -1.2827271e-01  -1.2796743e-01  -1.2504623e-01  -1.0601722e-01  -6.9694403e-02  -4.9461369e-02  -2.4997845e-02  -6.6238768e-03  -1.6961943e-03  -5.7578177e-04  -2.2398995e-05
   7.9495091e-01  -1.2827271e-01  -1.2796743e-01  -1.2504623e-01  -1.0601722e-01  -6.9694403e-02  -4.9461369e-02  -2.4997845e-02  -6.6238768e-03  -1.6961943e-03  -5.7578177e-04  -2.2398995e-05
   7.9792587e-01  -1.2831489e-01  -1.2800944e-01  -1.2508672e-01  -1.0604773e-01  -6.9709743e-02  -4.9489974e-02  -2.5018880e-02  -6.6348178e-03  -1.7003116e-03  -5.7721174e-04  -2.2651420e-05
   7.9792587e-01  -1.2831489e-01  -1.2800944e-01  -1.2508672e-01  -1.0604773e-01  -6.9709743e-02  -4.9489974e-02  -2.5018880e-02  -6.6348178e-03  -1.7003116e-03  -5.7721174e-04  -2.2651420e-05
   8.0090083e-01  -1.2834433e-01  -1.2803874e-01  -1.2511476e-01  -1.0606752e-01  -6.9718309e-02  -4.9515283e-02  -2.5038499e-02  -6.6454854e-03  -1.7043846e-03  -5.7862810e-04  -2.2907094e-05
   8.0090083e-01  -1.2834433e-01  -1.2803874e-01  -1.2511476e-01  -1.0606752e-01  -6.9718309e-02  -4.9515283e-02  -2.5038499e-02  -6.6454854e-03  -1.7043846e-03  -5.7862810e-04  -2.2907094e-05
   8.0406726e-01  -1.2836434e-01  -1.2805863e-01  -1.2513354e-01  -1.0607899e-01  -6.9721433e-02  -4.9539801e-02  -2.5058469e-02  -6.6567203e-03  -1.7087201e-03  -5.8013739e-04  -2.3183842e-05
   8.0406726e-01  -1.2836434e-01  -1.2805863e-01  -1.2513354e-01  -1.0607899e-01  -6.9721433e-02  -4.9539801e-02  -2.5058469e-02  -6.6567203e-03  -1.7087201e-03  -5.8013739e-04  -2.3183842e-05
   8.0703731e-01  -1.2837596e-01  -1.2807015e-01  -1.2514415e-01  -1.0608360e-01  -6.9720611e-02  -4.9562031e-02  -2.5077142e-02  -6.6673692e-03  -1.7128466e-03  -5.8157510e-04  -2.3448976e-05
   8.0703731e-01  -1.2837596e-01  -1.2807015e-01  -1.2514415e-01  -1.0608360e-01  -6.9720611e-02  -4.9562031e-02  -2.5077142e-02  -6.6673692e-03  -1.7128466e-03  -5.8157510e-04  -2.3448976e-05
   8.1000736e-01  -1.2838491e-01  -1.2807901e-01  -1.2515214e-01  -1.0608575e-01  -6.9718457e-02  -4.9585328e-02  -2.5096718e-02  -6.6783913e-03  -1.7171023e-03  -5.8305841e-04  -2.3720891e-05
   8.1000736e-01  -1.2838491e-01  -1.2807901e-01  -1.2515214e-01  -1.0608575e-01  -6.9718457e-02  -4.9585328e-02  -2.5096718e-02  -6.6783913e-03  -1.7171023e-03  -5.8305841e-04  -2.3720891e-05
   8.1297251e-01  -1.2839626e-01  -1.2809025e-01  -1.2516241e-01  -1.0608960e-01  -6.9717704e-02  -4.9611771e-02  -2.5118276e-02  -6.6900769e-03  -1.7215625e-03  -5.8461294e-04  -2.4000731e-05
   8.1297251e-01  -1.2839626e-01  -1.2809025e-01  -1.2516241e-01  -1.0608960e-01  -6.9717704e-02  -4.9611771e-02  -2.5118276e-02  -6.6900769e-03  -1.7215625e-03  -5.8461294e-04  -2.4000731e-05
   8.1594256e-01  -1.2841596e-01  -1.2810983e-01  -1.2518079e-01  -1.0610002e-01  -6.9721547e-02  -4.9643904e-02  -2.5143180e-02  -6.7028228e-03  -1.7263374e-03  -5.8627644e-04  -2.4291268e-05
   8.1594256e-01  -1.2841596e-01  -1.2810983e-01  -1.2518079e-01  -1.0610002e-01  -6.9721547e-02  -4.9643904e-02  -2.5143180e-02  -6.7028228e-03  -1.7263374e-03  -5.8627644e-04  -2.4291268e-05
   8.1890771e-01  -1.2845076e-01  -1.2814445e-01  -1.2521383e-01  -1.0612258e-01  -6.9733623e-02  -4.9684406e-02  -2.5172808e-02  -6.7169909e-03  -1.7315189e-03  -5.8808019e-04  -2.4593616e-05
   8.1890771e-01  -1.2845076e-01  -1.2814445e-01  -1.2521383e-01  -1.0612258e-01  -6.9733623e-02  -4.9684406e-02  -2.5172808e-02  -6.7169909e-03  -1.7315189e-03  -5.8808019e-04  -2.4593616e-05
   8.2207413e-01  -1.2851321e-01  -1.2820666e-01  -1.2527372e-01  -1.0616714e-01  -6.9760238e-02  -4.9740450e-02  -2.5211537e-02  -6.7342208e-03  -1.7376450e-03  -5.9021038e-04  -2.4932661e-05
   8.2207413e-01  -1.2851321e-01  -1.2820666e-01  -1.2527372e-01  -1.0616714e-01  -6.9760238e-02  -4.9740450e-02  -2.5211537e-02  -6.7342208e-03  -1.7376450e-03  -5.9021038e-04  -2.4932661e-05
   8.2504418e-01  -1.2860451e-01  -1.2829765e-01  -1.2536173e-01  -1.0623555e-01  -6.9802893e-02  -4.9808648e-02  -2.5256409e-02  -6.7528774e-03  -1.7440877e-03  -5.9244771e-04  -2.5268570e-05
   8.2504418e-01  -1.2860451e-01  -1.2829765e-01  -1.2536173e-01  -1.0623555e-01  -6.9802893e-02  -4.9808648e-02  -2.5256409e-02  -6.7528774e-03  -1.7440877e-03  -5.9244771e-04  -2.5268570e-05
   8.2800933e-01  -1.2873676e-01  -1.2842948e-01  -1.2548959e-01  -1.0633733e-01  -6.9867640e-02  -4.9895619e-02  -2.5311437e-02  -6.7744613e-03  -1.7513388e-03  -5.9496246e-04  -2.5624059e-05
   8.2800933e-01  -1.2873676e-01  -1.2842948e-01  -1.2548959e-01  -1.0633733e-01  -6.9867640e-02  -4.9895619e-02  -2.5311437e-02  -6.7744613e-03  -1.7513388e-03  -5.9496246e-04  -2.5624059e-05
   8.3097938e-01  -1.2892049e-01  -1.2861266e-01  -1.2566756e-01  -1.0648112e-01  -6.9960083e-02  -5.0005655e-02  -2.5378884e-02  -6.7996222e-03  -1.7595771e-03  -5.9781581e-04  -2.6003352e-05
   8.3097938e-01  -1.2892049e-01  -1.2861266e-01  -1.2566756e-01  -1.0648112e-01  -6.9960083e-02  -5.0005655e-02  -2.5378884e-02  -6.7996222e-03  -1.7595771e-03  -5.9781581e-04  -2.6003352e-05
   8.3394944e-01  -1.2916638e-01  -1.2885785e-01  -1.2590604e-01  -1.0667571e-01  -7.0085918e-02  -5.0142900e-02  -2.5460884e-02  -6.8289435e-03  -1.7689567e-03  -6.0106028e-04  -2.6409160e-05
   8.3394944e-01  -1.2916638e-01  -1.2885785e-01  -1.2590604e-01  -1.0667571e-01  -7.0085918e-02  -5.0142900e-02  -2.5460884e-02  -6.8289435e-03  -1.7689567e-03  -6.0106028e-04  -2.6409160e-05
   8.3691949e-01  -1.2948602e-01  -1.2917660e-01  -1.2621631e-01  -1.0693060e-01  -7.0251300e-02  -5.0311873e-02  -2.5559778e-02  -6.8630767e-03  -1.7796524e-03  -6.0475567e-04  -2.6845004e-05
   8.3691949e-01  -1.2948602e-01  -1.2917660e-01  -1.2621631e-01  -1.0693060e-01  -7.0251300e-02  -5.0311873e-02  -2.5559778e-02  -6.8630767e-03  -1.7796524e-03  -6.0475567e-04  -2.6845004e-05
   8.4009082e-01  -1.2992261e-01  -1.2961200e-01  -1.2664039e-01  -1.0728074e-01  -7.0478902e-02  -5.0532692e-02  -2.5686795e-02  -6.9056087e-03  -1.7927340e-03  -6.0927038e-04  -2.7347784e-05
   8.4009082e-01  -1.2992261e-01  -1.2961200e-01  -1.2664039e-01  -1.0728074e-01  -7.0478902e-02  -5.0532692e-02  -2.5686795e-02  -6.9056087e-03  -1.7927340e-03  -6.0927038e-04  -2.7347784e-05
   8.4306578e-01  -1.3043539e-01  -1.3012342e-01  -1.2713872e-01  -1.0769370e-01  -7.0747572e-02  -5.0783040e-02  -2.5828778e-02  -6.9519798e-03  -1.8067695e-03  -6.1410963e-04  -2.7858775e-05
   8.4306578e-01  -1.3043539e-01  -1.3012342e-01  -1.2713872e-01  -1.0769370e-01  -7.0747572e-02  -5.0783040e-02  -2.5828778e-02  -6.9519798e-03  -1.8067695e-03  -6.1410963e-04  -2.7858775e-05
   8.4604075e-01  -1.3106209e-01  -1.3074846e-01  -1.2774797e-01  -1.0819992e-01  -7.1077010e-02  -5.1080532e-02  -2.5995595e-02  -7.0053820e-03  -1.8227195e-03  -6.1960433e-04  -2.8412189e-05
   8.4604075e-01  -1.3106209e-01  -1.3074846e-01  -1.2774797e-01  -1.0819992e-01  -7.1077010e-02  -5.1080532e-02  -2.5995595e-02  -7.0053820e-03  -1.8227195e-03  -6.1960433e-04  -2.8412189e-05
   8.4902553e-01  -1.3181971e-01  -1.3150412e-01  -1.2848471e-01  -1.0881335e-01  -7.1476163e-02  -5.1431812e-02  -2.6190702e-02  -7.0668063e-03  -1.8408569e-03  -6.2584812e-04  -2.9014567e-05
   8.4902553e-01  -1.3181971e-01  -1.3150412e-01  -1.2848471e-01  -1.0881335e-01  -7.1476163e-02  -5.1431812e-02  -2.6190702e-02  -7.0668063e-03  -1.8408569e-03  -6.2584812e-04  -2.9014567e-05
   8.5201522e-01  -1.3272302e-01  -1.3240509e-01  -1.2936331e-01  -1.0954609e-01  -7.1952758e-02  -5.1842329e-02  -2.6416861e-02  -7.1370185e-03  -1.8613874e-03  -6.3291123e-04  -2.9670025e-05
   8.5201522e-01  -1.3272302e-01  -1.3240509e-01  -1.2936331e-01  -1.0954609e-01  -7.1952758e-02  -5.1842329e-02  -2.6416861e-02  -7.1370185e-03  -1.8613874e-03  -6.3291123e-04  -2.9670025e-05
   8.5500491e-01  -1.3378646e-01  -1.3346580e-01  -1.3039784e-01  -1.1041000e-01  -7.2514354e-02  -5.2317358e-02  -2.6676736e-02  -7.2167577e-03  -1.8845094e-03  -6.4086165e-04  -3.0382610e-05
   8.5500491e-01  -1.3378646e-01  -1.3346580e-01  -1.3039784e-01  -1.1041000e-01  -7.2514354e-02  -5.2317358e-02  -2.6676736e-02  -7.2167577e-03  -1.8845094e-03  -6.4086165e-04  -3.0382610e-05
   8.5820569e-01  -1.3512073e-01  -1.3479665e-01  -1.3169603e-01  -1.1149525e-01  -7.3219328e-02  -5.2904190e-02  -2.6995764e-02  -7.3136554e-03  -1.9124007e-03  -6.5044743e-04  -3.1214766e-05
   8.5820569e-01  -1.3512073e-01  -1.3479665e-01  -1.3169603e-01  -1.1149525e-01  -7.3219328e-02  -5.2904190e-02  -2.6995764e-02  -7.3136554e-03  -1.9124007e-03  -6.5044743e-04  -3.1214766e-05
   8.6120520e-01  -1.3657240e-01  -1.3624463e-01  -1.3310861e-01  -1.1267718e-01  -7.3986484e-02  -5.3534064e-02  -2.7336323e-02  -7.4162114e-03  -1.9417368e-03  -6.6052574e-04  -3.2065426e-05
   8.6120520e-01  -1.3657240e-01  -1.3624463e-01  -1.3310861e-01  -1.1267718e-01  -7.3986484e-02  -5.3534064e-02  -2.7336323e-02  -7.4162114e-03  -1.9417368e-03  -6.6052574e-04  -3.2065426e-05
   8.6421453e-01  -1.3824207e-01  -1.3791007e-01  -1.3473349e-01  -1.1403769e-01  -7.4868822e-02  -5.4250177e-02  -2.7721702e-02  -7.5314545e-03  -1.9745329e-03  -6.7178909e-04  -3.2993667e-05
   8.6421453e-01  -1.3824207e-01  -1.3791007e-01  -1.3473349e-01  -1.1403769e-01  -7.4868822e-02  -5.4250177e-02  -2.7721702e-02  -7.5314545e-03  -1.9745329e-03  -6.7178909e-04  -3.2993667e-05
   8.6721895e-01  -1.4013955e-01  -1.3980275e-01  -1.3658021e-01  -1.1558486e-01  -7.5871363e-02  -5.5055651e-02  -2.8153370e-02  -7.6597744e-03  -2.0108909e-03  -6.8427234e-04  -3.4001182e-05
   8.6721895e-01  -1.4013955e-01  -1.3980275e-01  -1.3658021e-01  -1.1558486e-01  -7.5871363e-02  -5.5055651e-02  -2.8153370e-02  -7.6597744e-03  -2.0108909e-03  -6.8427234e-04  -3.4001182e-05
   8.7022828e-01  -1.4228880e-01  -1.4194658e-01  -1.3867213e-01  -1.1733832e-01  -7.7006616e-02  -5.5959670e-02  -2.8636053e-02  -7.8025347e-03  -2.0511901e-03  -6.9810578e-04  -3.5097593e-05
   8.7022828e-01  -1.4228880e-01  -1.4194658e-01  -1.3867213e-01  -1.1733832e-01  -7.7006616e-02  -5.5959670e-02  -2.8636053e-02  -7.8025347e-03  -2.0511901e-03  -6.9810578e-04  -3.5097593e-05
   8.7323270e-01  -1.4470078e-01  -1.4435249e-01  -1.4101991e-01  -1.1930709e-01  -7.8280214e-02  -5.6965941e-02  -2.9171543e-02  -7.9602319e-03  -2.0955657e-03  -7.1333582e-04  -3.6285929e-05
   8.7323270e-01  -1.4470078e-01  -1.4435249e-01  -1.4101991e-01  -1.1930709e-01  -7.8280214e-02  -5.6965941e-02  -2.9171543e-02  -7.9602319e-03  -2.0955657e-03  -7.1333582e-04  -3.6285929e-05
   8.7623220e-01  -1.4739231e-01  -1.4703725e-01  -1.4363994e-01  -1.2150498e-01  -7.9700905e-02  -5.8080717e-02  -2.9763006e-02  -8.1337737e-03  -2.1442701e-03  -7.3004927e-04  -3.7572619e-05
   8.7623220e-01  -1.4739231e-01  -1.4703725e-01  -1.4363994e-01  -1.2150498e-01  -7.9700905e-02  -5.8080717e-02  -2.9763006e-02  -8.1337737e-03  -2.1442701e-03  -7.3004927e-04  -3.7572619e-05
   8.7942808e-01  -1.5059229e-01  -1.5022922e-01  -1.4675508e-01  -1.2411911e-01  -8.1389358e-02  -5.9397346e-02  -3.0459633e-02  -8.3375135e-03  -2.2013182e-03  -7.4962381e-04  -3.9061942e-05
   8.7942808e-01  -1.5059229e-01  -1.5022922e-01  -1.4675508e-01  -1.2411911e-01  -8.1389358e-02  -5.9397346e-02  -3.0459633e-02  -8.3375135e-03  -2.2013182e-03  -7.4962381e-04  -3.9061942e-05
   8.8241777e-01  -1.5391562e-01  -1.5354423e-01  -1.4999045e-01  -1.2683497e-01  -8.3142302e-02  -6.0756845e-02  -3.1177168e-02  -8.5467959e-03  -2.2598064e-03  -7.6969096e-04  -4.0573762e-05
   8.8241777e-01  -1.5391562e-01  -1.5354423e-01  -1.4999045e-01  -1.2683497e-01  -8.3142302e-02  -6.0756845e-02  -3.1177168e-02  -8.5467959e-03  -2.2598064e-03  -7.6969096e-04  -4.0573762e-05
   8.8540255e-01  -1.5757057e-01  -1.5719005e-01  -1.5354882e-01  -1.2982280e-01  -8.5069640e-02  -6.2244780e-02  -3.1960818e-02  -8.7748503e-03  -2.3234435e-03  -7.9152369e-04  -4.2205606e-05
   8.8540255e-01  -1.5757057e-01  -1.5719005e-01  -1.5354882e-01  -1.2982280e-01  -8.5069640e-02  -6.2244780e-02  -3.1960818e-02  -8.7748503e-03  -2.3234435e-03  -7.9152369e-04  -4.2205606e-05
   8.8837752e-01  -1.6156755e-01  -1.6117706e-01  -1.5744033e-01  -1.3309123e-01  -8.7176910e-02  -6.3865238e-02  -3.2812649e-02  -9.0222759e-03  -2.3923997e-03  -8.1518073e-04  -4.3962311e-05
   8.8837752e-01  -1.6156755e-01  -1.6117706e-01  -1.5744033e-01  -1.3309123e-01  -8.7176910e-02  -6.3865238e-02  -3.2812649e-02  -9.0222759e-03  -2.3923997e-03  -8.1518073e-04  -4.3962311e-05
   8.9134757e-01  -1.6592985e-01  -1.6552849e-01  -1.6168769e-01  -1.3665944e-01  -8.9476517e-02  -6.5627697e-02  -3.3737578e-02  -9.2905030e-03  -2.4670776e-03  -8.4080061e-04  -4.5854756e-05
   8.9134757e-01  -1.6592985e-01  -1.6552849e-01  -1.6168769e-01  -1.3665944e-01  -8.9476517e-02  -6.5627697e-02  -3.3737578e-02  -9.2905030e-03  -2.4670776e-03  -8.4080061e-04  -4.5854756e-05
   8.9430290e-01  -1.7065915e-01  -1.7024602e-01  -1.6629256e-01  -1.4052898e-01  -9.1969555e-02  -6.7533082e-02  -3.4736053e-02  -9.5796682e-03  -2.5475201e-03  -8.6839851e-04  -4.7884801e-05
   8.9430290e-01  -1.7065915e-01  -1.7024602e-01  -1.6629256e-01  -1.4052898e-01  -9.1969555e-02  -6.7533082e-02  -3.4736053e-02  -9.5796682e-03  -2.5475201e-03  -8.6839851e-04  -4.7884801e-05
   8.9744968e-01  -1.7614414e-01  -1.7571738e-01  -1.7163344e-01  -1.4501816e-01  -9.4861239e-02  -6.9737984e-02  -3.5889982e-02  -9.9134652e-03  -2.6403189e-03  -9.0023648e-04  -5.0218976e-05
   8.9744968e-01  -1.7614414e-01  -1.7571738e-01  -1.7163344e-01  -1.4501816e-01  -9.4861239e-02  -6.9737984e-02  -3.5889982e-02  -9.9134652e-03  -2.6403189e-03  -9.0023648e-04  -5.0218976e-05
   9.0039028e-01  -1.8171128e-01  -1.8127071e-01  -1.7705452e-01  -1.4957596e-01  -9.7796898e-02  -7.1972338e-02  -3.7058037e-02  -1.0251023e-02  -2.7341180e-03  -9.3241900e-04  -5.2572643e-05
   9.0039028e-01  -1.8171128e-01  -1.8127071e-01  -1.7705452e-01  -1.4957596e-01  -9.7796898e-02  -7.1972338e-02  -3.7058037e-02  -1.0251023e-02  -2.7341180e-03  -9.3241900e-04  -5.2572643e-05
   9.0332597e-01  -1.8771791e-01  -1.8726245e-01  -1.8290377e-01  -1.5449503e-01  -1.0096540e-01  -7.4380773e-02  -3.8315980e-02  -1.0614280e-02  -2.8350243e-03  -9.6704172e-04  -5.5100591e-05
   9.0332597e-01  -1.8771791e-01  -1.8726245e-01  -1.8290377e-01  -1.5449503e-01  -1.0096540e-01  -7.4380773e-02  -3.8315980e-02  -1.0614280e-02  -2.8350243e-03  -9.6704172e-04  -5.5100591e-05
   9.0624693e-01  -1.9416361e-01  -1.9369221e-01  -1.8918084e-01  -1.5977528e-01  -1.0436714e-01  -7.6964216e-02  -3.9664359e-02  -1.1003406e-02  -2.9430925e-03  -1.0041240e-03  -5.7805263e-05
   9.0624693e-01  -1.9416361e-01  -1.9369221e-01  -1.8918084e-01  -1.5977528e-01  -1.0436714e-01  -7.6964216e-02  -3.9664359e-02  -1.1003406e-02  -2.9430925e-03  -1.0041240e-03  -5.7805263e-05
   9.0915317e-01  -2.0106710e-01  -2.0057864e-01  -1.9590397e-01  -1.6543230e-01  -1.0801267e-01  -7.9731467e-02  -4.1107858e-02  -1.1419771e-02  -3.0587097e-03  -1.0437992e-03  -6.0697433e-05
   9.0915317e-01  -2.0106710e-01  -2.0057864e-01  -1.9590397e-01  -1.6543230e-01  -1.0801267e-01  -7.9731467e-02  -4.1107858e-02  -1.1419771e-02  -3.0587097e-03  -1.0437992e-03  -6.0697433e-05
   9.1204958e-01  -2.0846158e-01  -2.0795488e-01  -2.0310554e-01  -1.7149358e-01  -1.1192033e-01  -8.2697328e-02  -4.2654311e-02  -1.1865648e-02  -3.1825145e-03  -1.0862870e-03  -6.3794152e-05
   9.1204958e-01  -2.0846158e-01  -2.0795488e-01  -2.0310554e-01  -1.7149358e-01  -1.1192033e-01  -8.2697328e-02  -4.2654311e-02  -1.1865648e-02  -3.1825145e-03  -1.0862870e-03  -6.3794152e-05
   9.1513255e-01  -2.1693039e-01  -2.1640282e-01  -2.1135374e-01  -1.7843784e-01  -1.1639969e-01  -8.6097857e-02  -4.4426885e-02  -1.2376546e-02  -3.3243737e-03  -1.1349745e-03  -6.7343369e-05
   9.1513255e-01  -2.1693039e-01  -2.1640282e-01  -2.1135374e-01  -1.7843784e-01  -1.1639969e-01  -8.6097857e-02  -4.4426885e-02  -1.2376546e-02  -3.3243737e-03  -1.1349745e-03  -6.7343369e-05
   9.1802405e-01  -2.2546868e-01  -2.2492011e-01  -2.1966995e-01  -1.8544148e-01  -1.2092037e-01  -8.9531604e-02  -4.6216474e-02  -1.2892209e-02  -3.4675629e-03  -1.1841221e-03  -7.0927718e-05
   9.1802405e-01  -2.2546868e-01  -2.2492011e-01  -2.1966995e-01  -1.8544148e-01  -1.2092037e-01  -8.9531604e-02  -4.6216474e-02  -1.2892209e-02  -3.4675629e-03  -1.1841221e-03  -7.0927718e-05
   9.2091065e-01  -2.3460451e-01  -2.3403350e-01  -2.2856851e-01  -1.9293779e-01  -1.2576273e-01  -9.3212612e-02  -4.8134830e-02  -1.3444860e-02  -3.6210355e-03  -1.2368032e-03  -7.4772132e-05
   9.2091065e-01  -2.3460451e-01  -2.3403350e-01  -2.2856851e-01  -1.9293779e-01  -1.2576273e-01  -9.3212612e-02  -4.8134830e-02  -1.3444860e-02  -3.6210355e-03  -1.2368032e-03  -7.4772132e-05
   9.2245214e-01  -2.3974734e-01  -2.3916371e-01  -2.3357792e-01  -1.9715880e-01  -1.2849111e-01  -9.5288215e-02  -4.9216556e-02  -1.3756448e-02  -3.7075712e-03  -1.2665091e-03  -7.6941126e-05
   9.2245214e-01  -2.3974734e-01  -2.3916371e-01  -2.3357792e-01  -1.9715880e-01  -1.2849111e-01  -9.5288215e-02  -4.9216556e-02  -1.3756448e-02  -3.7075712e-03  -1.2665091e-03  -7.6941126e-05
   9.2534855e-01  -2.4993625e-01  -2.4932764e-01  -2.4350282e-01  -2.0552366e-01  -1.3390184e-01  -9.9408161e-02  -5.1363885e-02  -1.4374911e-02  -3.8793488e-03  -1.3254801e-03  -8.1249572e-05
   9.2534855e-01  -2.4993625e-01  -2.4932764e-01  -2.4350282e-01  -2.0552366e-01  -1.3390184e-01  -9.9408161e-02  -5.1363885e-02  -1.4374911e-02  -3.8793488e-03  -1.3254801e-03  -8.1249572e-05
   9.2824988e-01  -2.6087051e-01  -2.6023515e-01  -2.5415417e-01  -2.1450358e-01  -1.3971623e-01  -1.0384140e-01  -5.3674897e-02  -1.5040431e-02  -4.0642198e-03  -1.3889504e-03  -8.5890614e-05
   9.2824988e-01  -2.6087051e-01  -2.6023515e-01  -2.5415417e-01  -2.1450358e-01  -1.3971623e-01  -1.0384140e-01  -5.3674897e-02  -1.5040431e-02  -4.0642198e-03  -1.3889504e-03  -8.5890614e-05
   9.3115120e-01  -2.7258545e-01  -2.7192146e-01  -2.6556646e-01  -2.2412801e-01  -1.4595465e-01  -1.0860509e-01  -5.6158749e-02  -1.5755648e-02  -4.2629205e-03  -1.4571732e-03  -9.0883363e-05
   9.3115120e-01  -2.7258545e-01  -2.7192146e-01  -2.6556646e-01  -2.2412801e-01  -1.4595465e-01  -1.0860509e-01  -5.6158749e-02  -1.5755648e-02  -4.2629205e-03  -1.4571732e-03  -9.0883363e-05
   9.3270741e-01  -2.7921046e-01  -2.7853030e-01  -2.7202049e-01  -2.2957225e-01  -1.4948658e-01  -1.1130541e-01  -5.7567034e-02  -1.6161127e-02  -4.3755809e-03  -1.4958564e-03  -9.3716086e-05
   9.3270741e-01  -2.7921046e-01  -2.7853030e-01  -2.7202049e-01  -2.2957225e-01  -1.4948658e-01  -1.1130541e-01  -5.7567034e-02  -1.6161127e-02  -4.3755809e-03  -1.4958564e-03  -9.3716086e-05
   9.3561856e-01  -2.9228369e-01  -2.9157165e-01  -2.8475673e-01  -2.4031833e-01  -1.5646444e-01  -1.1664729e-01  -6.0353650e-02  -1.6963400e-02  -4.5985085e-03  -1.5724044e-03  -9.9324964e-05
   9.3561856e-01  -2.9228369e-01  -2.9157165e-01  -2.8475673e-01  -2.4031833e-01  -1.5646444e-01  -1.1664729e-01  -6.0353650e-02  -1.6963400e-02  -4.5985085e-03  -1.5724044e-03  -9.9324964e-05
   9.3853461e-01  -3.0632442e-01  -3.0557819e-01  -2.9843603e-01  -2.5186362e-01  -1.6397042e-01  -1.2240364e-01  -6.3357519e-02  -1.7828135e-02  -4.8388180e-03  -1.6549253e-03  -1.0537580e-04
   9.3853461e-01  -3.0632442e-01  -3.0557819e-01  -2.9843603e-01  -2.5186362e-01  -1.6397042e-01  -1.2240364e-01  -6.3357519e-02  -1.7828135e-02  -4.8388180e-03  -1.6549253e-03  -1.0537580e-04
   9.4009573e-01  -3.1425508e-01  -3.1348955e-01  -3.0616276e-01  -2.5838645e-01  -1.6821519e-01  -1.2566345e-01  -6.5059091e-02  -1.8317936e-02  -4.9749427e-03  -1.7016714e-03  -1.0880512e-04
   9.4009573e-01  -3.1425508e-01  -3.1348955e-01  -3.0616276e-01  -2.5838645e-01  -1.6821519e-01  -1.2566345e-01  -6.5059091e-02  -1.8317936e-02  -4.9749427e-03  -1.7016714e-03  -1.0880512e-04
   9.4302160e-01  -3.2994701e-01  -3.2914336e-01  -3.2145161e-01  -2.7129605e-01  -1.7662444e-01  -1.3213060e-01  -6.8435847e-02  -1.9289860e-02  -5.2450746e-03  -1.7944397e-03  -1.1561351e-04
   9.4302160e-01  -3.2994701e-01  -3.2914336e-01  -3.2145161e-01  -2.7129605e-01  -1.7662444e-01  -1.3213060e-01  -6.8435847e-02  -1.9289860e-02  -5.2450746e-03  -1.7944397e-03  -1.1561351e-04
   9.4595238e-01  -3.4681947e-01  -3.4597486e-01  -3.3789121e-01  -2.8518125e-01  -1.8568081e-01  -1.3910828e-01  -7.2080609e-02  -2.0338803e-02  -5.5366299e-03  -1.8945690e-03  -1.2296543e-04
   9.4595238e-01  -3.4681947e-01  -3.4597486e-01  -3.3789121e-01  -2.8518125e-01  -1.8568081e-01  -1.3910828e-01  -7.2080609e-02  -2.0338803e-02  -5.5366299e-03  -1.8945690e-03  -1.2296543e-04
   9.4751841e-01  -3.5633969e-01  -3.5547200e-01  -3.4716743e-01  -2.9301776e-01  -1.9079705e-01  -1.4305571e-01  -7.4143157e-02  -2.0932337e-02  -5.7016086e-03  -1.9512294e-03  -1.2712676e-04
   9.4751841e-01  -3.5633969e-01  -3.5547200e-01  -3.4716743e-01  -2.9301776e-01  -1.9079705e-01  -1.4305571e-01  -7.4143157e-02  -2.0932337e-02  -5.7016086e-03  -1.9512294e-03  -1.2712676e-04
   9.5045901e-01  -3.7522845e-01  -3.7431501e-01  -3.6557251e-01  -3.0856943e-01  -2.0096031e-01  -1.5090814e-01  -7.8247320e-02  -2.2113257e-02  -6.0298631e-03  -2.0639678e-03  -1.3540817e-04
   9.5045901e-01  -3.7522845e-01  -3.7431501e-01  -3.6557251e-01  -3.0856943e-01  -2.0096031e-01  -1.5090814e-01  -7.8247320e-02  -2.2113257e-02  -6.0298631e-03  -2.0639678e-03  -1.3540817e-04
   9.5339961e-01  -3.9552518e-01  -3.9456261e-01  -3.8535008e-01  -3.2528497e-01  -2.1189799e-01  -1.5937385e-01  -8.2673718e-02  -2.3386711e-02  -6.3838397e-03  -2.1855432e-03  -1.4433988e-04
   9.5339961e-01  -3.9552518e-01  -3.9456261e-01  -3.8535008e-01  -3.2528497e-01  -2.1189799e-01  -1.5937385e-01  -8.2673718e-02  -2.3386711e-02  -6.3838397e-03  -2.1855432e-03  -1.4433988e-04
   9.5634512e-01  -4.1737682e-01  -4.1636144e-01  -4.0664337e-01  -3.4328579e-01  -2.2369118e-01  -1.6851730e-01  -8.7456235e-02  -2.4762400e-02  -6.7662272e-03  -2.3168789e-03  -1.5398869e-04
   9.5634512e-01  -4.1737682e-01  -4.1636144e-01  -4.0664337e-01  -3.4328579e-01  -2.2369118e-01  -1.6851730e-01  -8.7456235e-02  -2.4762400e-02  -6.7662272e-03  -2.3168789e-03  -1.5398869e-04
   9.5792096e-01  -4.2973273e-01  -4.2868749e-01  -4.1868379e-01  -3.5346616e-01  -2.3036693e-01  -1.7369960e-01  -9.0167580e-02  -2.5542217e-02  -6.9829796e-03  -2.3913260e-03  -1.5945767e-04
   9.5792096e-01  -4.2973273e-01  -4.2868749e-01  -4.1868379e-01  -3.5346616e-01  -2.3036693e-01  -1.7369960e-01  -9.0167580e-02  -2.5542217e-02  -6.9829796e-03  -2.3913260e-03  -1.5945767e-04
   9.6087138e-01  -4.5419262e-01  -4.5308834e-01  -4.4251957e-01  -3.7362290e-01  -2.4359650e-01  -1.8398199e-01  -9.5548631e-02  -2.7089661e-02  -7.4130786e-03  -2.5390514e-03  -1.7030815e-04
   9.6087138e-01  -4.5419262e-01  -4.5308834e-01  -4.4251957e-01  -3.7362290e-01  -2.4359650e-01  -1.8398199e-01  -9.5548631e-02  -2.7089661e-02  -7.4130786e-03  -2.5390514e-03  -1.7030815e-04
   9.6381689e-01  -4.8044465e-01  -4.7927705e-01  -4.6810231e-01  -3.9526106e-01  -2.5781423e-01  -1.9504887e-01  -1.0134200e-01  -2.8755364e-02  -7.8760150e-03  -2.6980562e-03  -1.8198383e-04
   9.6381689e-01  -4.8044465e-01  -4.7927705e-01  -4.6810231e-01  -3.9526106e-01  -2.5781423e-01  -1.9504887e-01  -1.0134200e-01  -2.8755364e-02  -7.8760150e-03  -2.6980562e-03  -1.8198383e-04
   9.6539273e-01  -4.9528750e-01  -4.9408412e-01  -4.8256696e-01  -4.0749704e-01  -2.6586063e-01  -2.0131880e-01  -1.0462494e-01  -2.9699130e-02  -8.1382922e-03  -2.7881408e-03  -1.8859687e-04
   9.6539273e-01  -4.9528750e-01  -4.9408412e-01  -4.8256696e-01  -4.0749704e-01  -2.6586063e-01  -2.0131880e-01  -1.0462494e-01  -2.9699130e-02  -8.1382922e-03  -2.7881408e-03  -1.8859687e-04
   9.6833824e-01  -5.2461227e-01  -5.2333822e-01  -5.1114490e-01  -4.3167476e-01  -2.8177237e-01  -2.1373020e-01  -1.1112486e-01  -3.1567409e-02  -8.6574581e-03  -2.9664589e-03  -2.0168267e-04
   9.6833824e-01  -5.2461227e-01  -5.2333822e-01  -5.1114490e-01  -4.3167476e-01  -2.8177237e-01  -2.1373020e-01  -1.1112486e-01  -3.1567409e-02  -8.6574581e-03  -2.9664589e-03  -2.0168267e-04
   9.7128375e-01  -5.5611800e-01  -5.5476808e-01  -5.4184874e-01  -4.5765478e-01  -2.9888664e-01  -2.2709607e-01  -1.1812627e-01  -3.3579416e-02  -9.2165043e-03  -3.1584739e-03  -2.1576653e-04
   9.7128375e-01  -5.5611800e-01  -5.5476808e-01  -5.4184874e-01  -4.5765478e-01  -2.9888664e-01  -2.2709607e-01  -1.1812627e-01  -3.3579416e-02  -9.2165043e-03  -3.1584739e-03  -2.1576653e-04
   9.7422435e-01  -5.8989396e-01  -5.8846275e-01  -5.7476547e-01  -4.8551075e-01  -3.1725306e-01  -2.4145605e-01  -1.2564997e-01  -3.5741055e-02  -9.8170563e-03  -3.3647433e-03  -2.3088734e-04
   9.7422435e-01  -5.8989396e-01  -5.8846275e-01  -5.7476547e-01  -4.8551075e-01  -3.1725306e-01  -2.4145605e-01  -1.2564997e-01  -3.5741055e-02  -9.8170563e-03  -3.3647433e-03  -2.3088734e-04
   9.7579038e-01  -6.0888068e-01  -6.0740379e-01  -5.9326935e-01  -5.0117111e-01  -3.2758504e-01  -2.4954068e-01  -1.2988637e-01  -3.6958019e-02  -1.0155124e-02  -3.4808573e-03  -2.3939522e-04
   9.7579038e-01  -6.0888068e-01  -6.0740379e-01  -5.9326935e-01  -5.0117111e-01  -3.2758504e-01  -2.4954068e-01  -1.2988637e-01  -3.6958019e-02  -1.0155124e-02  -3.4808573e-03  -2.3939522e-04
   9.7872607e-01  -6.4644429e-01  -6.4487704e-01  -6.2987799e-01  -5.3215637e-01  -3.4803995e-01  -2.6555820e-01  -1.3828068e-01  -3.9368998e-02  -1.0824817e-02  -3.7108706e-03  -2.5624023e-04
   9.7872607e-01  -6.4644429e-01  -6.4487704e-01  -6.2987799e-01  -5.3215637e-01  -3.4803995e-01  -2.6555820e-01  -1.3828068e-01  -3.9368998e-02  -1.0824817e-02  -3.7108706e-03  -2.5624023e-04
   9.8166176e-01  -6.8671145e-01  -6.8504737e-01  -6.6912176e-01  -5.6537483e-01  -3.6998490e-01  -2.8275773e-01  -1.4729566e-01  -4.1957683e-02  -1.1543772e-02  -3.9578006e-03  -2.7431177e-04
   9.8166176e-01  -6.8671145e-01  -6.8504737e-01  -6.6912176e-01  -5.6537483e-01  -3.6998490e-01  -2.8275773e-01  -1.4729566e-01  -4.1957683e-02  -1.1543772e-02  -3.9578006e-03  -2.7431177e-04
   9.8322779e-01  -7.0935272e-01  -7.0763422e-01  -6.9118773e-01  -5.8405393e-01  -3.8233105e-01  -2.9244009e-01  -1.5237103e-01  -4.3414853e-02  -1.1948429e-02  -4.0967810e-03  -2.8447755e-04
   9.8322779e-01  -7.0935272e-01  -7.0763422e-01  -6.9118773e-01  -5.8405393e-01  -3.8233105e-01  -2.9244009e-01  -1.5237103e-01  -4.3414853e-02  -1.1948429e-02  -4.0967810e-03  -2.8447755e-04
   9.8616838e-01  -7.5415497e-01  -7.5232877e-01  -7.3485175e-01  -6.2101778e-01  -4.0677425e-01  -3.1162037e-01  -1.6242580e-01  -4.6301165e-02  -1.2749872e-02  -4.3720353e-03  -3.0459984e-04
   9.8616838e-01  -7.5415497e-01  -7.5232877e-01  -7.3485175e-01  -6.2101778e-01  -4.0677425e-01  -3.1162037e-01  -1.6242580e-01  -4.6301165e-02  -1.2749872e-02  -4.3720353e-03  -3.0459984e-04
   9.8910898e-01  -8.0208183e-01  -8.0014045e-01  -7.8156121e-01  -6.6056175e-01  -4.3293830e-01  -3.3216477e-01  -1.7319650e-01  -4.9392330e-02  -1.3608072e-02  -4.6667782e-03  -3.2613092e-04
   9.8910898e-01  -8.0208183e-01  -8.0014045e-01  -7.8156121e-01  -6.6056175e-01  -4.3293830e-01  -3.3216477e-01  -1.7319650e-01  -4.9392330e-02  -1.3608072e-02  -4.6667782e-03  -3.2613092e-04
   9.9067992e-01  -8.2902343e-01  -8.2701730e-01  -8.0781851e-01  -6.8279172e-01  -4.4765238e-01  -3.4372384e-01  -1.7925679e-01  -5.1131339e-02  -1.4090820e-02  -4.8325724e-03  -3.3823536e-04
   9.9067992e-01  -8.2902343e-01  -8.2701730e-01  -8.0781851e-01  -6.8279172e-01  -4.4765238e-01  -3.4372384e-01  -1.7925679e-01  -5.1131339e-02  -1.4090820e-02  -4.8325724e-03  -3.3823536e-04
   9.9363525e-01  -8.8234161e-01  -8.8020737e-01  -8.5978254e-01  -7.2678657e-01  -4.7678314e-01  -3.6661811e-01  -1.9126037e-01  -5.4575237e-02  -1.5046737e-02  -5.1608668e-03  -3.6218989e-04
   9.9363525e-01  -8.8234161e-01  -8.8020737e-01  -8.5978254e-01  -7.2678657e-01  -4.7678314e-01  -3.6661811e-01  -1.9126037e-01  -5.4575237e-02  -1.5046737e-02  -5.1608668e-03  -3.6218989e-04
   9.9659057e-01  -9.3924279e-01  -9.3697182e-01  -9.1523861e-01  -7.7373896e-01  -5.0788526e-01  -3.9107386e-01  -2.0408301e-01  -5.8253381e-02  -1.6067527e-02  -5.5114343e-03  -3.8775047e-04
   9.9659057e-01  -9.3924279e-01  -9.3697182e-01  -9.1523861e-01  -7.7373896e-01  -5.0788526e-01  -3.9107386e-01  -2.0408301e-01  -5.8253381e-02  -1.6067527e-02  -5.5114343e-03  -3.8775047e-04
   9.9955081e-01  -1.0000000e+00  -9.9758304e-01  -9.7445278e-01  -8.2387381e-01  -5.4110777e-01  -4.1720834e-01  -2.1778601e-01  -6.2183278e-02  -1.7158030e-02  -5.8859366e-03  -4.1503598e-04
   9.9955081e-01  -1.0000000e+00  -9.9758304e-01  -9.7445278e-01  -8.2387381e-01  -5.4110777e-01  -4.1720834e-01  -2.1778601e-01  -6.2183278e-02  -1.7158030e-02  -5.8859366e-03  -4.1503598e-04


==> data/Duncan_HRIC_Inverse_DD2UD_Error.dat <==
   1.0000000e-10   6.3152330e-01   1.0000000e-08   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-09   6.2813447e-01   1.0000000e-07   1.0000000e-01   2.0000000e-01   4.0000000e-01
   1.0000000e-08   5.9568133e-01   1.0000000e-06   1.0000000e-02   4.0000000e-02   1.6000000e-01
   1.0000000e-07   3.8509421e-01   1.0000000e-05   1.0000000e-03   8.0000000e-03   6.4000000e-02
   1.0000000e-06   3.3814500e-02   1.0000000e-04   1.0000000e-04   1.6000000e-03   2.5600000e-02
   1.0000000e-05   3.0618277e-02   1.0000000e-03   1.0000000e-05   3.2000000e-04   1.0240000e-02
   1.0000000e-04   7.1985290e-03   1.0000000e-02   1.0000000e-06   6.4000000e-05   4.0960000e-03
   1.0000000e-03   4.0144000e-05   1.0000000e-01   1.0000000e-07   1.2800000e-05   1.6384000e-03
   1.0000000e-02   1.1112337e-05   1.0000000e+00   1.0000000e-08   2.5600000e-06   6.5536000e-04
   1.0000000e-01   5.8745131e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+00   7.9766187e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data/Duncan_HRIC_Inverse_DD_ONLY.dat <==
   6.1953854e-04  -1.7320073e-01  -1.7314501e-01  -1.7260559e-01  -1.6854011e-01  -1.5523587e-01  -1.1604168e-01  -6.2775547e-02  -1.5986423e-02  -3.9106558e-03  -1.3286412e-03  -1.6640703e-05
   1.0504664e-02  -2.1665161e-01  -2.1657755e-01  -2.1585932e-01  -2.1034477e-01  -1.9079368e-01  -1.3773906e-01  -7.3061024e-02  -1.8543150e-02  -4.5447553e-03  -1.5459353e-03  -2.0196061e-05
   2.9859597e-02  -2.5800555e-01  -2.5791226e-01  -2.5700604e-01  -2.4993421e-01  -2.2320325e-01  -1.5525477e-01  -8.0726304e-02  -2.0428583e-02  -5.0186203e-03  -1.7097392e-03  -2.3429881e-05
   5.2787923e-02  -2.5331698e-01  -2.5322295e-01  -2.5230879e-01  -2.4511216e-01  -2.1692223e-01  -1.4701765e-01  -7.5448938e-02  -1.9070016e-02  -4.6930851e-03  -1.6010493e-03  -2.2733513e-05
   8.0382032e-02  -2.1561391e-01  -2.1553442e-01  -2.1476181e-01  -2.0865909e-01  -1.8418537e-01  -1.2248090e-01  -6.2156756e-02  -1.5701825e-02  -3.8679718e-03  -1.3214747e-03  -1.9287361e-05
   1.1310025e-01  -1.7546208e-01  -1.7540068e-01  -1.7480481e-01  -1.7011507e-01  -1.5112632e-01  -9.9892461e-02  -5.0281193e-02  -1.2694117e-02  -3.1254240e-03  -1.0690868e-03  -1.5780787e-05
   1.4857192e-01  -1.5130300e-01  -1.5125347e-01  -1.5077357e-01  -1.4702455e-01  -1.3193731e-01  -8.7844481e-02  -4.4143667e-02  -1.1136600e-02  -2.7380357e-03  -9.3710520e-04  -1.3763391e-05
   1.8449779e-01  -1.3594363e-01  -1.3590120e-01  -1.3549007e-01  -1.3229708e-01  -1.1959098e-01  -8.0447687e-02  -4.0509496e-02  -1.0215686e-02  -2.5084661e-03  -8.5859992e-04  -1.2522274e-05
   2.2038537e-01  -1.2501101e-01  -1.2497293e-01  -1.2460385e-01  -1.2174361e-01  -1.1044836e-01  -7.4900393e-02  -3.7834869e-02  -9.5427270e-03  -2.3407910e-03  -8.0099234e-04  -1.1654132e-05
   2.5535052e-01  -1.1737317e-01  -1.1733772e-01  -1.1699388e-01  -1.1432821e-01  -1.0381406e-01  -7.0670471e-02  -3.5776241e-02  -9.0274312e-03  -2.2126267e-03  -7.5677619e-04  -1.1057867e-05
   2.8873883e-01  -1.1102974e-01  -1.1099642e-01  -1.1067306e-01  -1.0816587e-01  -9.8271658e-02  -6.7025008e-02  -3.3966384e-02  -8.5750086e-03  -2.1006023e-03  -7.1804992e-04  -1.0604016e-05
   3.2202258e-01  -1.0543791e-01  -1.0540650e-01  -1.0510180e-01  -1.0274069e-01  -9.3422643e-02  -6.3830194e-02  -3.2365499e-02  -8.1761529e-03  -2.0022884e-03  -6.8400885e-04  -1.0274434e-05
   3.5494158e-01  -1.0084853e-01  -1.0081868e-01  -1.0052927e-01  -9.8286941e-02  -8.9433636e-02  -6.1204790e-02  -3.1045776e-02  -7.8492683e-03  -1.9221269e-03  -6.5618933e-04  -1.0086569e-05
   3.8734315e-01  -9.7029830e-02  -9.7001234e-02  -9.6723798e-02  -9.4573372e-02  -8.6084760e-02  -5.8998460e-02  -2.9941352e-02  -7.5781116e-03  -1.8560962e-03  -6.3320431e-04  -1.0020222e-05
   4.1959597e-01  -9.3635990e-02  -9.3608418e-02  -9.3340799e-02  -9.1265455e-02  -8.3085418e-02  -5.7002975e-02  -2.8945239e-02  -7.3357215e-03  -1.7975685e-03  -6.1277619e-04  -1.0052515e-05
   4.5143643e-01  -9.0498312e-02  -9.0471704e-02  -9.0213438e-02  -8.8210311e-02  -8.0318217e-02  -5.5151221e-02  -2.8021807e-02  -7.1129521e-03  -1.7443223e-03  -5.9416316e-04  -1.0176944e-05
   4.8307953e-01  -8.7902542e-02  -8.7876771e-02  -8.7626675e-02  -8.5687118e-02  -7.8042305e-02  -5.3645143e-02  -2.7276472e-02  -6.9370610e-03  -1.7031431e-03  -5.7968538e-04  -1.0443603e-05
   5.1467501e-01  -8.5743979e-02  -8.5718920e-02  -8.5475743e-02  -8.3589253e-02  -7.6144894e-02  -5.2404817e-02  -2.6668546e-02  -6.7979741e-03  -1.6716332e-03  -5.6853701e-04  -1.0845786e-05
   5.4578498e-01  -8.4004694e-02  -8.3980205e-02  -8.3742548e-02  -8.1897493e-02  -7.4596665e-02  -5.1379513e-02  -2.6169600e-02  -6.6887494e-03  -1.6481149e-03  -5.6015693e-04  -1.1376894e-05
   5.7712666e-01  -8.2723364e-02  -8.2699266e-02  -8.2465409e-02  -8.0648507e-02  -7.3441407e-02  -5.0598229e-02  -2.5793999e-02  -6.6134204e-03  -1.6336244e-03  -5.5489646e-04  -1.2051603e-05
   6.0794551e-01  -8.0884089e-02  -8.0860519e-02  -8.0631797e-02  -7.8853439e-02  -7.1782614e-02  -4.9469199e-02  -2.5245157e-02  -6.4956047e-03  -1.6092617e-03  -5.4634335e-04  -1.2724797e-05
   6.3899116e-01  -7.9245970e-02  -7.9222874e-02  -7.8998766e-02  -7.7254761e-02  -7.0298221e-02  -4.8458163e-02  -2.4762059e-02  -6.3983150e-03  -1.5909906e-03  -5.3989181e-04  -1.3587112e-05
   6.7000736e-01  -7.9043552e-02  -7.9020504e-02  -7.8796827e-02  -7.7054240e-02  -7.0080703e-02  -4.8284170e-02  -2.4701909e-02  -6.4130694e-03  -1.6014664e-03  -5.4325498e-04  -1.4822735e-05
   7.0040010e-01  -7.8859076e-02  -7.8836051e-02  -7.8612520e-02  -7.6869665e-02  -6.9872093e-02  -4.8083552e-02  -2.4621673e-02  -6.4245326e-03  -1.6118579e-03  -5.4669655e-04  -1.6162695e-05
   7.3094502e-01  -7.8221408e-02  -7.8198519e-02  -7.7976251e-02  -7.6243664e-02  -6.9264273e-02  -4.7605306e-02  -2.4403281e-02  -6.4053866e-03  -1.6160956e-03  -5.4816862e-04  -1.7662880e-05
   7.6137212e-01  -7.8548402e-02  -7.8525371e-02  -7.8301759e-02  -7.6560104e-02  -6.9525154e-02  -4.7741821e-02  -2.4512553e-02  -6.4789494e-03  -1.6455251e-03  -5.5829983e-04  -1.9687756e-05
   7.9197104e-01  -7.9382770e-02  -7.9359482e-02  -7.9133406e-02  -7.7373103e-02  -7.0259259e-02  -4.8244682e-02  -2.4825111e-02  -6.6127721e-03  -1.6919879e-03  -5.7432278e-04  -2.2148620e-05
   8.2207413e-01  -7.9667199e-02  -7.9643787e-02  -7.9416464e-02  -7.7644891e-02  -7.0537071e-02  -4.8546131e-02  -2.5058029e-02  -6.7344755e-03  -1.7376389e-03  -5.9020783e-04  -2.4932596e-05
   8.5201522e-01  -8.2404596e-02  -8.2380105e-02  -8.2142255e-02  -8.0286803e-02  -7.3002540e-02  -5.0588390e-02  -2.6252630e-02  -7.1372969e-03  -1.8613828e-03  -6.3290863e-04  -2.9669956e-05
   8.8241777e-01  -9.5746621e-02  -9.5717310e-02  -9.5432638e-02  -9.3209914e-02  -8.4733628e-02  -5.9264046e-02  -3.0977514e-02  -8.5471365e-03  -2.2598043e-03  -7.6968809e-04  -4.0573670e-05
   9.1204958e-01  -1.2993447e-01  -1.2989368e-01  -1.2949735e-01  -1.2639145e-01  -1.1462257e-01  -8.0617823e-02  -4.2371630e-02  -1.1866124e-02  -3.1825161e-03  -1.0862832e-03  -6.3794003e-05
   9.3853461e-01  -1.9124153e-01  -1.9118218e-01  -1.9060574e-01  -1.8607461e-01  -1.6864287e-01  -1.1925248e-01  -6.2924591e-02  -1.7828848e-02  -4.8388266e-03  -1.6549188e-03  -1.0537557e-04
   9.6381689e-01  -3.0032338e-01  -3.0023415e-01  -2.9936862e-01  -2.9257436e-01  -2.6606323e-01  -1.8992568e-01  -1.0063239e-01  -2.8756500e-02  -7.8760387e-03  -2.6980437e-03  -1.8198349e-04
   9.8910898e-01  -5.0179513e-01  -5.0165343e-01  -5.0028211e-01  -4.8957894e-01  -4.4781729e-01  -3.2331749e-01  -1.7196393e-01  -4.9394254e-02  -1.3608126e-02  -4.6667524e-03  -3.2613042e-04


==> data/Duncan_HRIC_Inverse_Short.dat <==
   3.3284242e-03  -3.4916743e-01  -3.4832722e-01  -3.4029365e-01  -2.8819061e-01  -1.9214907e-01  -1.4499715e-01  -7.5999219e-02  -1.9201565e-02  -4.6998636e-03  -1.5973986e-03  -2.0305517e-05
   3.3284242e-03  -3.4916743e-01  -3.4832722e-01  -3.4029365e-01  -2.8819061e-01  -1.9214907e-01  -1.4499715e-01  -7.5999219e-02  -1.9201565e-02  -4.6998636e-03  -1.5973986e-03  -2.0305517e-05
   4.0947472e-03  -3.5416671e-01  -3.5331381e-01  -3.4515886e-01  -2.9225807e-01  -1.9462352e-01  -1.4648958e-01  -7.6668137e-02  -1.9365861e-02  -4.7407778e-03  -1.6114508e-03  -2.0550170e-05
   4.0947472e-03  -3.5416671e-01  -3.5331381e-01  -3.4515886e-01  -2.9225807e-01  -1.9462352e-01  -1.4648958e-01  -7.6668137e-02  -1.9365861e-02  -4.7407778e-03  -1.6114508e-03  -2.0550170e-05
   5.6799215e-03  -3.6401038e-01  -3.6313247e-01  -3.5473817e-01  -3.0026371e-01  -1.9948048e-01  -1.4939746e-01  -7.7965209e-02  -1.9684238e-02  -4.8201282e-03  -1.6387179e-03  -2.1030487e-05
   5.6799215e-03  -3.6401038e-01  -3.6313247e-01  -3.5473817e-01  -3.0026371e-01  -1.9948048e-01  -1.4939746e-01  -7.7965209e-02  -1.9684238e-02  -4.8201282e-03  -1.6387179e-03  -2.1030487e-05
   6.5925380e-03  -3.6937657e-01  -3.6848500e-01  -3.5996000e-01  -3.0462587e-01  -2.0211870e-01  -1.5096341e-01  -7.8659715e-02  -1.9854579e-02  -4.8626247e-03  -1.6533297e-03  -2.1291437e-05
   6.5925380e-03  -3.6937657e-01  -3.6848500e-01  -3.5996000e-01  -3.0462587e-01  -2.0211870e-01  -1.5096341e-01  -7.8659715e-02  -1.9854579e-02  -4.8626247e-03  -1.6533297e-03  -2.1291437e-05
   8.4162985e-03  -3.7945124e-01  -3.7853398e-01  -3.6976312e-01  -3.1281108e-01  -2.0705072e-01  -1.5386042e-01  -7.9935415e-02  -2.0167161e-02  -4.9407031e-03  -1.6801960e-03  -2.1779347e-05
   8.4162985e-03  -3.7945124e-01  -3.7853398e-01  -3.6976312e-01  -3.1281108e-01  -2.0705072e-01  -1.5386042e-01  -7.9935415e-02  -2.0167161e-02  -4.9407031e-03  -1.6801960e-03  -2.1779347e-05
   9.4408444e-03  -3.8473680e-01  -3.8380603e-01  -3.7490588e-01  -3.1710266e-01  -2.0962560e-01  -1.5535438e-01  -8.0587625e-02  -2.0326778e-02  -4.9806321e-03  -1.6939478e-03  -2.2034100e-05
   9.4408444e-03  -3.8473680e-01  -3.8380603e-01  -3.7490588e-01  -3.1710266e-01  -2.0962560e-01  -1.5535438e-01  -8.0587625e-02  -2.0326778e-02  -4.9806321e-03  -1.6939478e-03  -2.2034100e-05
   1.0504664e-02  -3.8994455e-01  -3.8900045e-01  -3.7997270e-01  -3.2132897e-01  -2.1215267e-01  -1.5680588e-01  -8.1216722e-02  -2.0480581e-02  -5.0191541e-03  -1.7072250e-03  -2.2284129e-05
   1.0504664e-02  -3.8994455e-01  -3.8900045e-01  -3.7997270e-01  -3.2132897e-01  -2.1215267e-01  -1.5680588e-01  -8.1216722e-02  -2.0480581e-02  -5.0191541e-03  -1.7072250e-03  -2.2284129e-05
   1.2581247e-02  -3.9930166e-01  -3.9833352e-01  -3.8907584e-01  -3.2891645e-01  -2.1666378e-01  -1.5935280e-01  -8.2306575e-02  -2.0746540e-02  -5.0859123e-03  -1.7302654e-03  -2.2730434e-05
   1.2581247e-02  -3.9930166e-01  -3.9833352e-01  -3.8907584e-01  -3.2891645e-01  -2.1666378e-01  -1.5935280e-01  -8.2306575e-02  -2.0746540e-02  -5.0859123e-03  -1.7302654e-03  -2.2730434e-05
   1.3730486e-02  -4.0402948e-01  -4.0304916e-01  -3.9367490e-01  -3.3274648e-01  -2.1892569e-01  -1.6060331e-01  -8.2833060e-02  -2.0874711e-02  -5.1181743e-03  -1.7414193e-03  -2.2954170e-05
   1.3730486e-02  -4.0402948e-01  -4.0304916e-01  -3.9367490e-01  -3.3274648e-01  -2.1892569e-01  -1.6060331e-01  -8.2833060e-02  -2.0874711e-02  -5.1181743e-03  -1.7414193e-03  -2.2954170e-05
   1.5954836e-02  -4.1229205e-01  -4.1129037e-01  -4.0171156e-01  -3.3943242e-01  -2.2284223e-01  -1.6271194e-01  -8.3701853e-02  -2.1085524e-02  -5.1714364e-03  -1.7598763e-03  -2.3341406e-05
   1.5954836e-02  -4.1229205e-01  -4.1129037e-01  -4.0171156e-01  -3.3943242e-01  -2.2284223e-01  -1.6271194e-01  -8.3701853e-02  -2.1085524e-02  -5.1714364e-03  -1.7598763e-03  -2.3341406e-05
   1.7176730e-02  -4.1634447e-01  -4.1533225e-01  -4.0565264e-01  -3.4270706e-01  -2.2474149e-01  -1.6370029e-01  -8.4097243e-02  -2.1181021e-02  -5.1956898e-03  -1.7683079e-03  -2.3529052e-05
   1.7176730e-02  -4.1634447e-01  -4.1533225e-01  -4.0565264e-01  -3.4270706e-01  -2.2474149e-01  -1.6370029e-01  -8.4097243e-02  -2.1181021e-02  -5.1956898e-03  -1.7683079e-03  -2.3529052e-05
   1.9531173e-02  -4.2321167e-01  -4.2218151e-01  -4.1233007e-01  -3.4824680e-01  -2.2791436e-01  -1.6527777e-01  -8.4701759e-02  -2.1325995e-02  -5.2327983e-03  -1.7812710e-03  -2.3842148e-05
   1.9531173e-02  -4.2321167e-01  -4.2218151e-01  -4.1233007e-01  -3.4824680e-01  -2.2791436e-01  -1.6527777e-01  -8.4701759e-02  -2.1325995e-02  -5.2327983e-03  -1.7812710e-03  -2.3842148e-05
   2.0819342e-02  -4.2645956e-01  -4.2542085e-01  -4.1548753e-01  -3.5086120e-01  -2.2938754e-01  -1.6596487e-01  -8.4947865e-02  -2.1384315e-02  -5.2479220e-03  -1.7865961e-03  -2.3987242e-05
   2.0819342e-02  -4.2645956e-01  -4.2542085e-01  -4.1548753e-01  -3.5086120e-01  -2.2938754e-01  -1.6596487e-01  -8.4947865e-02  -2.1384315e-02  -5.2479220e-03  -1.7865961e-03  -2.3987242e-05
   2.3295533e-02  -4.3173051e-01  -4.3067779e-01  -4.2061029e-01  -3.5509190e-01  -2.3171918e-01  -1.6695201e-01  -8.5260621e-02  -2.1456643e-02  -5.2671778e-03  -1.7934824e-03  -2.4216166e-05
   2.3295533e-02  -4.3173051e-01  -4.3067779e-01  -4.2061029e-01  -3.5509190e-01  -2.3171918e-01  -1.6695201e-01  -8.5260621e-02  -2.1456643e-02  -5.2671778e-03  -1.7934824e-03  -2.4216166e-05
   2.4646048e-02  -4.3408505e-01  -4.3302599e-01  -4.2289775e-01  -3.5697423e-01  -2.3272393e-01  -1.6731297e-01  -8.5346012e-02  -2.1474954e-02  -5.2724620e-03  -1.7954571e-03  -2.4314303e-05
   2.4646048e-02  -4.3408505e-01  -4.3302599e-01  -4.2289775e-01  -3.5697423e-01  -2.3272393e-01  -1.6731297e-01  -8.5346012e-02  -2.1474954e-02  -5.2724620e-03  -1.7954571e-03  -2.4314303e-05
   2.7230731e-02  -4.3761519e-01  -4.3654644e-01  -4.2632534e-01  -3.5977955e-01  -2.3414776e-01  -1.6767359e-01  -8.5351090e-02  -2.1470706e-02  -5.2728699e-03  -1.7959227e-03  -2.4452056e-05
   2.7230731e-02  -4.3761519e-01  -4.3654644e-01  -4.2632534e-01  -3.5977955e-01  -2.3414776e-01  -1.6767359e-01  -8.5351090e-02  -2.1470706e-02  -5.2728699e-03  -1.7959227e-03  -2.4452056e-05
   2.9859597e-02  -4.3995812e-01  -4.3888264e-01  -4.2859705e-01  -3.6161453e-01  -2.3496036e-01  -1.6762207e-01  -8.5155943e-02  -2.1416680e-02  -5.2609993e-03  -1.7922007e-03  -2.4528264e-05
   2.9859597e-02  -4.3995812e-01  -4.3888264e-01  -4.2859705e-01  -3.6161453e-01  -2.3496036e-01  -1.6762207e-01  -8.5155943e-02  -2.1416680e-02  -5.2609993e-03  -1.7922007e-03  -2.4528264e-05
   3.1286205e-02  -4.4073239e-01  -4.3965452e-01  -4.2934588e-01  -3.6220476e-01  -2.3514906e-01  -1.6742904e-01  -8.4971124e-02  -2.1367779e-02  -5.2497140e-03  -1.7885263e-03  -2.4544197e-05
   3.1286205e-02  -4.4073239e-01  -4.3965452e-01  -4.2934588e-01  -3.6220476e-01  -2.3514906e-01  -1.6742904e-01  -8.4971124e-02  -2.1367779e-02  -5.2497140e-03  -1.7885263e-03  -2.4544197e-05
   3.4000491e-02  -4.4129903e-01  -4.4021888e-01  -4.2988828e-01  -3.6258877e-01  -2.3505013e-01  -1.6676405e-01  -8.4477432e-02  -2.1239488e-02  -5.2195169e-03  -1.7785536e-03  -2.4528241e-05
   3.4000491e-02  -4.4129903e-01  -4.4021888e-01  -4.2988828e-01  -3.6258877e-01  -2.3505013e-01  -1.6676405e-01  -8.4477432e-02  -2.1239488e-02  -5.2195169e-03  -1.7785536e-03  -2.4528241e-05
   3.6748650e-02  -4.4074351e-01  -4.3966392e-01  -4.2933840e-01  -3.6205771e-01  -2.3438223e-01  -1.6572439e-01  -8.3803186e-02  -2.1066322e-02  -5.1782220e-03  -1.7647915e-03  -2.4454573e-05
   3.6748650e-02  -4.4074351e-01  -4.3966392e-01  -4.2933840e-01  -3.6205771e-01  -2.3438223e-01  -1.6572439e-01  -8.3803186e-02  -2.1066322e-02  -5.1782220e-03  -1.7647915e-03  -2.4454573e-05
   3.8233186e-02  -4.4000533e-01  -4.3892714e-01  -4.2861500e-01  -3.6141425e-01  -2.3380236e-01  -1.6502258e-01  -8.3372424e-02  -2.0956269e-02  -5.1518204e-03  -1.7559569e-03  -2.4392521e-05
   3.8233186e-02  -4.4000533e-01  -4.3892714e-01  -4.2861500e-01  -3.6141425e-01  -2.3380236e-01  -1.6502258e-01  -8.3372424e-02  -2.0956269e-02  -5.1518204e-03  -1.7559569e-03  -2.4392521e-05
   4.1045164e-02  -4.3783212e-01  -4.3675857e-01  -4.2649063e-01  -3.5956521e-01  -2.3231877e-01  -1.6344912e-01  -8.2441034e-02  -2.0719167e-02  -5.0946991e-03  -1.7367892e-03  -2.4235729e-05
   4.1045164e-02  -4.3783212e-01  -4.3675857e-01  -4.2649063e-01  -3.5956521e-01  -2.3231877e-01  -1.6344912e-01  -8.2441034e-02  -2.0719167e-02  -5.0946991e-03  -1.7367892e-03  -2.4235729e-05
   4.3883652e-02  -4.3469971e-01  -4.3363324e-01  -4.2343286e-01  -3.5693613e-01  -2.3035776e-01  -1.6157049e-01  -8.1364156e-02  -2.0445918e-02  -5.0286078e-03  -1.7145538e-03  -2.4030080e-05
   4.3883652e-02  -4.3469971e-01  -4.3363324e-01  -4.2343286e-01  -3.5693613e-01  -2.3035776e-01  -1.6157049e-01  -8.1364156e-02  -2.0445918e-02  -5.0286078e-03  -1.7145538e-03  -2.4030080e-05
   4.5411389e-02  -4.3266066e-01  -4.3159892e-01  -4.2144355e-01  -3.5523457e-01  -2.2912935e-01  -1.6045249e-01  -8.0734508e-02  -2.0286439e-02  -4.9899447e-03  -1.7015270e-03  -2.3901649e-05
   4.5411389e-02  -4.3266066e-01  -4.3159892e-01  -4.2144355e-01  -3.5523457e-01  -2.2912935e-01  -1.6045249e-01  -8.0734508e-02  -2.0286439e-02  -4.9899447e-03  -1.7015270e-03  -2.3901649e-05
   4.8303387e-02  -4.2819514e-01  -4.2714389e-01  -4.1708869e-01  -3.5152274e-01  -2.2651003e-01  -1.5815749e-01  -7.9459543e-02  -1.9963957e-02  -4.9116174e-03  -1.6751051e-03  -2.3628253e-05
   4.8303387e-02  -4.2819514e-01  -4.2714389e-01  -4.1708869e-01  -3.5152274e-01  -2.2651003e-01  -1.5815749e-01  -7.9459543e-02  -1.9963957e-02  -4.9116174e-03  -1.6751051e-03  -2.3628253e-05
   5.1219440e-02  -4.2298279e-01  -4.2194396e-01  -4.1200736e-01  -3.4720582e-01  -2.2352826e-01  -1.5564062e-01  -7.8080595e-02  -1.9615659e-02  -4.8268488e-03  -1.6464752e-03  -2.3317338e-05
   5.1219440e-02  -4.2298279e-01  -4.2194396e-01  -4.1200736e-01  -3.4720582e-01  -2.2352826e-01  -1.5564062e-01  -7.8080595e-02  -1.9615659e-02  -4.8268488e-03  -1.6464752e-03  -2.3317338e-05
   5.2787923e-02  -4.1992220e-01  -4.1889072e-01  -4.0902433e-01  -3.4467630e-01  -2.2180271e-01  -1.5421633e-01  -7.7306834e-02  -1.9420382e-02  -4.7792606e-03  -1.6303903e-03  -2.3137447e-05
   5.2787923e-02  -4.1992220e-01  -4.1889072e-01  -4.0902433e-01  -3.4467630e-01  -2.2180271e-01  -1.5421633e-01  -7.7306834e-02  -1.9420382e-02  -4.7792606e-03  -1.6303903e-03  -2.3137447e-05
   5.5755768e-02  -4.1370952e-01  -4.1269306e-01  -4.0297012e-01  -3.3955041e-01  -2.1834140e-01  -1.5141161e-01  -7.5793821e-02  -1.9038789e-02  -4.6861618e-03  -1.5989021e-03  -2.2776532e-05
   5.5755768e-02  -4.1370952e-01  -4.1269306e-01  -4.0297012e-01  -3.3955041e-01  -2.1834140e-01  -1.5141161e-01  -7.5793821e-02  -1.9038789e-02  -4.6861618e-03  -1.5989021e-03  -2.2776532e-05
   5.8742072e-02  -4.0699132e-01  -4.0599121e-01  -3.9642451e-01  -3.3401759e-01  -2.1464592e-01  -1.4847652e-01  -7.4222489e-02  -1.8642757e-02  -4.5894138e-03  -1.5661558e-03  -2.2390969e-05
   5.8742072e-02  -4.0699132e-01  -4.0599121e-01  -3.9642451e-01  -3.3401759e-01  -2.1464592e-01  -1.4847652e-01  -7.4222489e-02  -1.8642757e-02  -4.5894138e-03  -1.5661558e-03  -2.2390969e-05
   6.1749043e-02  -3.9985639e-01  -3.9887375e-01  -3.8947395e-01  -3.2815056e-01  -2.1076252e-01  -1.4544294e-01  -7.2608537e-02  -1.8236194e-02  -4.4899784e-03  -1.5324793e-03  -2.1985433e-05
   6.1749043e-02  -3.9985639e-01  -3.9887375e-01  -3.8947395e-01  -3.2815056e-01  -2.1076252e-01  -1.4544294e-01  -7.2608537e-02  -1.8236194e-02  -4.4899784e-03  -1.5324793e-03  -2.1985433e-05
   6.3362003e-02  -3.9591017e-01  -3.9493722e-01  -3.8563009e-01  -3.2490891e-01  -2.0862980e-01  -1.4379524e-01  -7.1735508e-02  -1.8016343e-02  -4.4361645e-03  -1.5142462e-03  -2.1762532e-05
   6.3362003e-02  -3.9591017e-01  -3.9493722e-01  -3.8563009e-01  -3.2490891e-01  -2.0862980e-01  -1.4379524e-01  -7.1735508e-02  -1.8016343e-02  -4.4361645e-03  -1.5142462e-03  -2.1762532e-05
   6.6409131e-02  -3.8828961e-01  -3.8733545e-01  -3.7820792e-01  -3.1865480e-01  -2.0453745e-01  -1.4066458e-01  -7.0082668e-02  -1.7600217e-02  -4.3342312e-03  -1.4796967e-03  -2.1334413e-05
   6.6409131e-02  -3.8828961e-01  -3.8733545e-01  -3.7820792e-01  -3.1865480e-01  -2.0453745e-01  -1.4066458e-01  -7.0082668e-02  -1.7600217e-02  -4.3342312e-03  -1.4796967e-03  -2.1334413e-05
   6.9467698e-02  -3.8049786e-01  -3.7956300e-01  -3.7061988e-01  -3.1226726e-01  -2.0038456e-01  -1.3752411e-01  -6.8431463e-02  -1.7184605e-02  -4.2323298e-03  -1.4451430e-03  -2.0899382e-05
   6.9467698e-02  -3.8049786e-01  -3.7956300e-01  -3.7061988e-01  -3.1226726e-01  -2.0038456e-01  -1.3752411e-01  -6.8431463e-02  -1.7184605e-02  -4.2323298e-03  -1.4451430e-03  -2.0899382e-05
   7.2539224e-02  -3.7261201e-01  -3.7169675e-01  -3.6294099e-01  -3.0580913e-01  -1.9621017e-01  -1.3439990e-01  -6.6794712e-02  -1.6772702e-02  -4.1312502e-03  -1.4108549e-03  -2.0461477e-05
   7.2539224e-02  -3.7261201e-01  -3.7169675e-01  -3.6294099e-01  -3.0580913e-01  -1.9621017e-01  -1.3439990e-01  -6.6794712e-02  -1.6772702e-02  -4.1312502e-03  -1.4108549e-03  -2.0461477e-05
   7.4182229e-02  -3.6839480e-01  -3.6749005e-01  -3.5883477e-01  -3.0235796e-01  -1.9398869e-01  -1.3274948e-01  -6.5932221e-02  -1.6555668e-02  -4.0779568e-03  -1.3927718e-03  -2.0228176e-05
   7.4182229e-02  -3.6839480e-01  -3.6749005e-01  -3.5883477e-01  -3.0235796e-01  -1.9398869e-01  -1.3274948e-01  -6.5932221e-02  -1.6555668e-02  -4.0779568e-03  -1.3927718e-03  -2.0228176e-05
   7.7278056e-02  -3.6049523e-01  -3.5961023e-01  -3.5114366e-01  -2.9589781e-01  -1.8984674e-01  -1.2969339e-01  -6.4338776e-02  -1.6154723e-02  -3.9794426e-03  -1.3593366e-03  -1.9792691e-05
   7.7278056e-02  -3.6049523e-01  -3.5961023e-01  -3.5114366e-01  -2.9589781e-01  -1.8984674e-01  -1.2969339e-01  -6.4338776e-02  -1.6154723e-02  -3.9794426e-03  -1.3593366e-03  -1.9792691e-05
   8.0382032e-02  -3.5268834e-01  -3.5182291e-01  -3.4354346e-01  -2.8951898e-01  -1.8577698e-01  -1.2671606e-01  -6.2790689e-02  -1.5765204e-02  -3.8836604e-03  -1.3268188e-03  -1.9364157e-05
   8.0382032e-02  -3.5268834e-01  -3.5182291e-01  -3.4354346e-01  -2.8951898e-01  -1.8577698e-01  -1.2671606e-01  -6.2790689e-02  -1.5765204e-02  -3.8836604e-03  -1.3268188e-03  -1.9364157e-05
   8.3501473e-02  -3.4501159e-01  -3.4416546e-01  -3.3607060e-01  -2.8325171e-01  -1.8179713e-01  -1.2382804e-01  -6.1292909e-02  -1.5388341e-02  -3.7909183e-03  -1.2953244e-03  -1.8944475e-05
   8.3501473e-02  -3.4501159e-01  -3.4416546e-01  -3.3607060e-01  -2.8325171e-01  -1.8179713e-01  -1.2382804e-01  -6.1292909e-02  -1.5388341e-02  -3.7909183e-03  -1.2953244e-03  -1.8944475e-05
   8.6635493e-02  -3.3751586e-01  -3.3668864e-01  -3.2877457e-01  -2.7713716e-01  -1.7793185e-01  -1.2104508e-01  -5.9853143e-02  -1.5026058e-02  -3.7016963e-03  -1.2650176e-03  -1.8536292e-05
   8.6635493e-02  -3.3751586e-01  -3.3668864e-01  -3.2877457e-01  -2.7713716e-01  -1.7793185e-01  -1.2104508e-01  -5.9853143e-02  -1.5026058e-02  -3.7016963e-03  -1.2650176e-03  -1.8536292e-05
   8.9792194e-02  -3.3022388e-01  -3.2941510e-01  -3.2167743e-01  -2.7119348e-01  -1.7419117e-01  -1.1837243e-01  -5.8473740e-02  -1.4678938e-02  -3.6161430e-03  -1.2359498e-03  -1.8140732e-05
   8.9792194e-02  -3.3022388e-01  -3.2941510e-01  -3.2167743e-01  -2.7119348e-01  -1.7419117e-01  -1.1837243e-01  -5.8473740e-02  -1.4678938e-02  -3.6161430e-03  -1.2359498e-03  -1.8140732e-05
   9.3186942e-02  -3.2270490e-01  -3.2191521e-01  -3.1435998e-01  -2.6506963e-01  -1.7035437e-01  -1.1565258e-01  -5.7073393e-02  -1.4326510e-02  -3.5292120e-03  -1.2064069e-03  -1.7734480e-05
   9.3186942e-02  -3.2270490e-01  -3.2191521e-01  -3.1435998e-01  -2.6506963e-01  -1.7035437e-01  -1.1565258e-01  -5.7073393e-02  -1.4326510e-02  -3.5292120e-03  -1.2064069e-03  -1.7734480e-05
   9.6401571e-02  -3.1591685e-01  -3.1514442e-01  -3.0775439e-01  -2.5954537e-01  -1.6690852e-01  -1.1322909e-01  -5.5828710e-02  -1.4013213e-02  -3.4518713e-03  -1.1801172e-03  -1.7369200e-05
   9.6401571e-02  -3.1591685e-01  -3.1514442e-01  -3.0775439e-01  -2.5954537e-01  -1.6690852e-01  -1.1322909e-01  -5.5828710e-02  -1.4013213e-02  -3.4518713e-03  -1.1801172e-03  -1.7369200e-05
   9.9655950e-02  -3.0938871e-01  -3.0863295e-01  -3.0140223e-01  -2.5423655e-01  -1.6361106e-01  -1.1092784e-01  -5.4649720e-02  -1.3716405e-02  -3.3785428e-03  -1.1551859e-03  -1.7019316e-05
   9.9655950e-02  -3.0938871e-01  -3.0863295e-01  -3.0140223e-01  -2.5423655e-01  -1.6361106e-01  -1.1092784e-01  -5.4649720e-02  -1.3716405e-02  -3.3785428e-03  -1.1551859e-03  -1.7019316e-05
   1.0295108e-01  -3.0313844e-01  -3.0239866e-01  -2.9532090e-01  -2.4915732e-01  -1.6046941e-01  -1.0875261e-01  -5.3538154e-02  -1.3436519e-02  -3.3093393e-03  -1.1316521e-03  -1.6685717e-05
   1.0295108e-01  -3.0313844e-01  -3.0239866e-01  -2.9532090e-01  -2.4915732e-01  -1.6046941e-01  -1.0875261e-01  -5.3538154e-02  -1.3436519e-02  -3.3093393e-03  -1.1316521e-03  -1.6685717e-05
   1.0629196e-01  -2.9717076e-01  -2.9644629e-01  -2.8951495e-01  -2.4431111e-01  -1.5748425e-01  -1.0670242e-01  -5.2493344e-02  -1.3173388e-02  -3.2442251e-03  -1.1095043e-03  -1.6368579e-05
   1.0629196e-01  -2.9717076e-01  -2.9644629e-01  -2.8951495e-01  -2.4431111e-01  -1.5748425e-01  -1.0670242e-01  -5.2493344e-02  -1.3173388e-02  -3.2442251e-03  -1.1095043e-03  -1.6368579e-05
   1.0967619e-01  -2.9149808e-01  -2.9078819e-01  -2.8399639e-01  -2.3970752e-01  -1.5465997e-01  -1.0477883e-01  -5.1515907e-02  -1.2927168e-02  -3.1832453e-03  -1.0887585e-03  -1.6068480e-05
   1.0967619e-01  -2.9149808e-01  -2.9078819e-01  -2.8399639e-01  -2.3970752e-01  -1.5465997e-01  -1.0477883e-01  -5.1515907e-02  -1.2927168e-02  -3.1832453e-03  -1.0887585e-03  -1.6068480e-05
   1.1310025e-01  -2.8612712e-01  -2.8543107e-01  -2.7877169e-01  -2.3535148e-01  -1.5199799e-01  -1.0298123e-01  -5.0605333e-02  -1.2697737e-02  -3.1263760e-03  -1.0694070e-03  -1.5785677e-05
   1.1310025e-01  -2.8612712e-01  -2.8543107e-01  -2.7877169e-01  -2.3535148e-01  -1.5199799e-01  -1.0298123e-01  -5.0605333e-02  -1.2697737e-02  -3.1263760e-03  -1.0694070e-03  -1.5785677e-05
   1.1656357e-01  -2.8105312e-01  -2.8037017e-01  -2.7383616e-01  -2.3123862e-01  -1.4949391e-01  -1.0130497e-01  -4.9759070e-02  -1.2484455e-02  -3.0734659e-03  -1.0513989e-03  -1.5519810e-05
   1.1656357e-01  -2.8105312e-01  -2.8037017e-01  -2.7383616e-01  -2.3123862e-01  -1.4949391e-01  -1.0130497e-01  -4.9759070e-02  -1.2484455e-02  -3.0734659e-03  -1.0513989e-03  -1.5519810e-05
   1.2005778e-01  -2.7627641e-01  -2.7560581e-01  -2.6919005e-01  -2.2736865e-01  -1.4714579e-01  -9.9746978e-02  -4.8975327e-02  -1.2286880e-02  -3.0244125e-03  -1.0346997e-03  -1.5270769e-05
   1.2005778e-01  -2.7627641e-01  -2.7560581e-01  -2.6919005e-01  -2.2736865e-01  -1.4714579e-01  -9.9746978e-02  -4.8975327e-02  -1.2286880e-02  -3.0244125e-03  -1.0346997e-03  -1.5270769e-05
   1.2357698e-01  -2.7178704e-01  -2.7112807e-01  -2.6482361e-01  -2.2373299e-01  -1.4494660e-01  -9.8300695e-02  -4.8250536e-02  -1.2104121e-02  -2.9790021e-03  -1.0192371e-03  -1.5037892e-05
   1.2357698e-01  -2.7178704e-01  -2.7112807e-01  -2.6482361e-01  -2.2373299e-01  -1.4494660e-01  -9.8300695e-02  -4.8250536e-02  -1.2104121e-02  -2.9790021e-03  -1.0192371e-03  -1.5037892e-05
   1.2711826e-01  -2.6756680e-01  -2.6691876e-01  -2.6071906e-01  -2.2031634e-01  -1.4288533e-01  -9.6956940e-02  -4.7579808e-02  -1.1934953e-02  -2.9369383e-03  -1.0049105e-03  -1.4820079e-05
   1.2711826e-01  -2.6756680e-01  -2.6691876e-01  -2.6071906e-01  -2.2031634e-01  -1.4288533e-01  -9.6956940e-02  -4.7579808e-02  -1.1934953e-02  -2.9369383e-03  -1.0049105e-03  -1.4820079e-05
   1.3067477e-01  -2.6359927e-01  -2.6296152e-01  -2.5686038e-01  -2.1710494e-01  -1.4095198e-01  -9.5707249e-02  -4.6958605e-02  -1.1778243e-02  -2.8979463e-03  -9.9162666e-04  -1.4616324e-05
   1.3067477e-01  -2.6359927e-01  -2.6296152e-01  -2.5686038e-01  -2.1710494e-01  -1.4095198e-01  -9.5707249e-02  -4.6958605e-02  -1.1778243e-02  -2.8979463e-03  -9.9162666e-04  -1.4616324e-05
   1.3424192e-01  -2.5986338e-01  -2.5923533e-01  -2.5322702e-01  -2.1408129e-01  -1.3913446e-01  -9.4541884e-02  -4.6381759e-02  -1.1632697e-02  -2.8617111e-03  -9.7927860e-04  -1.4425381e-05
   1.3424192e-01  -2.5986338e-01  -2.5923533e-01  -2.5322702e-01  -2.1408129e-01  -1.3913446e-01  -9.4541884e-02  -4.6381759e-02  -1.1632697e-02  -2.8617111e-03  -9.7927860e-04  -1.4425381e-05
   1.3781777e-01  -2.5633515e-01  -2.5571624e-01  -2.4979559e-01  -2.1122561e-01  -1.3741946e-01  -9.3450493e-02  -4.5843817e-02  -1.1496950e-02  -2.8278989e-03  -9.6775281e-04  -1.4245867e-05
   1.3781777e-01  -2.5633515e-01  -2.5571624e-01  -2.4979559e-01  -2.1122561e-01  -1.3741946e-01  -9.3450493e-02  -4.5843817e-02  -1.1496950e-02  -2.8278989e-03  -9.6775281e-04  -1.4245867e-05
   1.4139941e-01  -2.5299255e-01  -2.5238230e-01  -2.4654464e-01  -2.0851975e-01  -1.3579489e-01  -9.2423678e-02  -4.5339824e-02  -1.1369762e-02  -2.7962062e-03  -9.5694607e-04  -1.4076512e-05
   1.4139941e-01  -2.5299255e-01  -2.5238230e-01  -2.4654464e-01  -2.0851975e-01  -1.3579489e-01  -9.2423678e-02  -4.5339824e-02  -1.1369762e-02  -2.7962062e-03  -9.5694607e-04  -1.4076512e-05
   1.4498454e-01  -2.4981465e-01  -2.4921263e-01  -2.4345379e-01  -2.0594652e-01  -1.3424942e-01  -9.1452731e-02  -4.4865201e-02  -1.1249987e-02  -2.7663517e-03  -9.4676271e-04  -1.3916122e-05
   1.4498454e-01  -2.4981465e-01  -2.4921263e-01  -2.4345379e-01  -2.0594652e-01  -1.3424942e-01  -9.1452731e-02  -4.4865201e-02  -1.1249987e-02  -2.7663517e-03  -9.4676271e-04  -1.3916122e-05
   1.4857192e-01  -2.4678183e-01  -2.4618765e-01  -2.4050393e-01  -2.0348986e-01  -1.3277259e-01  -9.0529699e-02  -4.4415775e-02  -1.1136579e-02  -2.7380789e-03  -9.3711539e-04  -1.3763586e-05
   1.4857192e-01  -2.4678183e-01  -2.4618765e-01  -2.4050393e-01  -2.0348986e-01  -1.3277259e-01  -9.0529699e-02  -4.4415775e-02  -1.1136579e-02  -2.7380789e-03  -9.3711539e-04  -1.3763586e-05
   1.5216210e-01  -2.4387567e-01  -2.4328899e-01  -2.3767712e-01  -2.0113472e-01  -1.3135472e-01  -8.9647343e-02  -4.3987764e-02  -1.1028593e-02  -2.7111547e-03  -9.2792476e-04  -1.3617876e-05
   1.5216210e-01  -2.4387567e-01  -2.4328899e-01  -2.3767712e-01  -2.0113472e-01  -1.3135472e-01  -8.9647343e-02  -4.3987764e-02  -1.1028593e-02  -2.7111547e-03  -9.2792476e-04  -1.3617876e-05
   1.5575356e-01  -2.4108222e-01  -2.4050273e-01  -2.3495978e-01  -1.9886971e-01  -1.2998851e-01  -8.8800090e-02  -4.3578240e-02  -1.0925296e-02  -2.6853985e-03  -9.1912939e-04  -1.3478209e-05
   1.5575356e-01  -2.4108222e-01  -2.4050273e-01  -2.3495978e-01  -1.9886971e-01  -1.2998851e-01  -8.8800090e-02  -4.3578240e-02  -1.0925296e-02  -2.6853985e-03  -9.1912939e-04  -1.3478209e-05
   1.5934561e-01  -2.3838946e-01  -2.3781689e-01  -2.3234023e-01  -1.9668507e-01  -1.2866777e-01  -8.7983234e-02  -4.3184727e-02  -1.0826071e-02  -2.6606579e-03  -9.1067732e-04  -1.3343917e-05
   1.5934561e-01  -2.3838946e-01  -2.3781689e-01  -2.3234023e-01  -1.9668507e-01  -1.2866777e-01  -8.7983234e-02  -4.3184727e-02  -1.0826071e-02  -2.6606579e-03  -9.1067732e-04  -1.3343917e-05
   1.6293765e-01  -2.3578781e-01  -2.3522192e-01  -2.2980915e-01  -1.9457303e-01  -1.2738761e-01  -8.7193037e-02  -4.2805257e-02  -1.0730425e-02  -2.6368110e-03  -9.0252715e-04  -1.3214469e-05
   1.6293765e-01  -2.3578781e-01  -2.3522192e-01  -2.2980915e-01  -1.9457303e-01  -1.2738761e-01  -8.7193037e-02  -4.2805257e-02  -1.0730425e-02  -2.6368110e-03  -9.0252715e-04  -1.3214469e-05
   1.6653117e-01  -2.3326855e-01  -2.3270910e-01  -2.2735804e-01  -1.9252653e-01  -1.2614366e-01  -8.6426216e-02  -4.2438107e-02  -1.0637930e-02  -2.6137512e-03  -8.9464259e-04  -1.3089392e-05
   1.6653117e-01  -2.3326855e-01  -2.3270910e-01  -2.2735804e-01  -1.9252653e-01  -1.2614366e-01  -8.6426216e-02  -4.2438107e-02  -1.0637930e-02  -2.6137512e-03  -8.9464259e-04  -1.3089392e-05
   1.7012469e-01  -2.3082707e-01  -2.3027385e-01  -2.2498245e-01  -1.9054188e-01  -1.2493370e-01  -8.5680902e-02  -4.2082261e-02  -1.0548332e-02  -2.5914156e-03  -8.8700226e-04  -1.2968426e-05
   1.7012469e-01  -2.3082707e-01  -2.3027385e-01  -2.2498245e-01  -1.9054188e-01  -1.2493370e-01  -8.5680902e-02  -4.2082261e-02  -1.0548332e-02  -2.5914156e-03  -8.8700226e-04  -1.2968426e-05
   1.7371821e-01  -2.2845941e-01  -2.2791223e-01  -2.2267853e-01  -1.8861595e-01  -1.2375585e-01  -8.4955548e-02  -4.1736870e-02  -1.0461420e-02  -2.5697517e-03  -8.7958834e-04  -1.2851355e-05
   1.7371821e-01  -2.2845941e-01  -2.2791223e-01  -2.2267853e-01  -1.8861595e-01  -1.2375585e-01  -8.4955548e-02  -4.1736870e-02  -1.0461420e-02  -2.5697517e-03  -8.7958834e-04  -1.2851355e-05
   1.7731173e-01  -2.2616304e-01  -2.2562170e-01  -2.2044381e-01  -1.8674674e-01  -1.2260900e-01  -8.4249131e-02  -4.1401354e-02  -1.0377050e-02  -2.5487231e-03  -8.7238854e-04  -1.2738035e-05
   1.7731173e-01  -2.2616304e-01  -2.2562170e-01  -2.2044381e-01  -1.8674674e-01  -1.2260900e-01  -8.4249131e-02  -4.1401354e-02  -1.0377050e-02  -2.5487231e-03  -8.7238854e-04  -1.2738035e-05
   1.8090525e-01  -2.2393650e-01  -2.2340080e-01  -2.1827690e-01  -1.8493313e-01  -1.2149260e-01  -8.3561033e-02  -4.1075329e-02  -1.0295126e-02  -2.5283056e-03  -8.6539476e-04  -1.2628379e-05
   1.8090525e-01  -2.2393650e-01  -2.2340080e-01  -2.1827690e-01  -1.8493313e-01  -1.2149260e-01  -8.3561033e-02  -4.1075329e-02  -1.0295126e-02  -2.5283056e-03  -8.6539476e-04  -1.2628379e-05
   1.8449779e-01  -2.2177970e-01  -2.2124945e-01  -2.1617771e-01  -1.8317516e-01  -1.2040683e-01  -8.2891107e-02  -4.0758640e-02  -1.0215610e-02  -2.5084894e-03  -8.5860373e-04  -1.2522369e-05
   1.8449779e-01  -2.2177970e-01  -2.2124945e-01  -2.1617771e-01  -1.8317516e-01  -1.2040683e-01  -8.2891107e-02  -4.0758640e-02  -1.0215610e-02  -2.5084894e-03  -8.5860373e-04  -1.2522369e-05
   1.8809033e-01  -2.1969186e-01  -2.1916687e-01  -2.1414550e-01  -1.8147226e-01  -1.1935149e-01  -8.2239024e-02  -4.0451047e-02  -1.0138440e-02  -2.4892587e-03  -8.5201025e-04  -1.2419952e-05
   1.8809033e-01  -2.1969186e-01  -2.1916687e-01  -2.1414550e-01  -1.8147226e-01  -1.1935149e-01  -8.2239024e-02  -4.0451047e-02  -1.0138440e-02  -2.4892587e-03  -8.5201025e-04  -1.2419952e-05
   1.9168287e-01  -2.1767304e-01  -2.1715314e-01  -2.1218035e-01  -1.7982457e-01  -1.1832687e-01  -8.1604745e-02  -4.0152443e-02  -1.0063588e-02  -2.4706063e-03  -8.4561196e-04  -1.2321114e-05
   1.9168287e-01  -2.1767304e-01  -2.1715314e-01  -2.1218035e-01  -1.7982457e-01  -1.1832687e-01  -8.1604745e-02  -4.0152443e-02  -1.0063588e-02  -2.4706063e-03  -8.4561196e-04  -1.2321114e-05
   1.9527491e-01  -2.1572360e-01  -2.1520860e-01  -2.1028260e-01  -1.7823247e-01  -1.1733336e-01  -8.0988328e-02  -3.9862765e-02  -9.9910355e-03  -2.4525273e-03  -8.3940737e-04  -1.2225852e-05
   1.9527491e-01  -2.1572360e-01  -2.1520860e-01  -2.1028260e-01  -1.7823247e-01  -1.1733336e-01  -8.0988328e-02  -3.9862765e-02  -9.9910355e-03  -2.4525273e-03  -8.3940737e-04  -1.2225852e-05
   1.9886598e-01  -2.1384364e-01  -2.1333334e-01  -2.0845238e-01  -1.7669611e-01  -1.1637125e-01  -8.0389776e-02  -3.9581916e-02  -9.9207547e-03  -2.4350147e-03  -8.3339426e-04  -1.2134150e-05
   1.9886598e-01  -2.1384364e-01  -2.1333334e-01  -2.0845238e-01  -1.7669611e-01  -1.1637125e-01  -8.0389776e-02  -3.9581916e-02  -9.9207547e-03  -2.4350147e-03  -8.3339426e-04  -1.2134150e-05
   2.0245606e-01  -2.1203263e-01  -2.1152686e-01  -2.0668916e-01  -1.7521515e-01  -1.1544051e-01  -7.9808904e-02  -3.9309708e-02  -9.8526942e-03  -2.4180557e-03  -8.2756838e-04  -1.2045958e-05
   2.0245606e-01  -2.1203263e-01  -2.1152686e-01  -2.0668916e-01  -1.7521515e-01  -1.1544051e-01  -7.9808904e-02  -3.9309708e-02  -9.8526942e-03  -2.4180557e-03  -8.2756838e-04  -1.2045958e-05
   2.0604467e-01  -2.1028978e-01  -2.0978836e-01  -2.0499220e-01  -1.7378902e-01  -1.1454099e-01  -7.9245460e-02  -3.9045918e-02  -9.7867934e-03  -2.4016352e-03  -8.2192474e-04  -1.1961213e-05
   2.0604467e-01  -2.1028978e-01  -2.0978836e-01  -2.0499220e-01  -1.7378902e-01  -1.1454099e-01  -7.9245460e-02  -3.9045918e-02  -9.7867934e-03  -2.4016352e-03  -8.2192474e-04  -1.1961213e-05
   2.0963279e-01  -2.0861303e-01  -2.0811579e-01  -2.0335950e-01  -1.7241610e-01  -1.1367186e-01  -7.8698802e-02  -3.8790135e-02  -9.7229443e-03  -2.3857266e-03  -8.1645437e-04  -1.1879790e-05
   2.0963279e-01  -2.0861303e-01  -2.0811579e-01  -2.0335950e-01  -1.7241610e-01  -1.1367186e-01  -7.8698802e-02  -3.8790135e-02  -9.7229443e-03  -2.3857266e-03  -8.1645437e-04  -1.1879790e-05
   2.1321993e-01  -2.0700041e-01  -2.0650717e-01  -2.0178913e-01  -1.7109485e-01  -1.1283235e-01  -7.8168343e-02  -3.8541979e-02  -9.6610457e-03  -2.3703048e-03  -8.1114886e-04  -1.1801572e-05
   2.1321993e-01  -2.0700041e-01  -2.0650717e-01  -2.0178913e-01  -1.7109485e-01  -1.1283235e-01  -7.8168343e-02  -3.8541979e-02  -9.6610457e-03  -2.3703048e-03  -8.1114886e-04  -1.1801572e-05
   2.1680461e-01  -2.0544970e-01  -2.0496030e-01  -2.0027897e-01  -1.6982354e-01  -1.1202161e-01  -7.7653458e-02  -3.8301052e-02  -9.6009919e-03  -2.3553438e-03  -8.0599949e-04  -1.1726434e-05
   2.1680461e-01  -2.0544970e-01  -2.0496030e-01  -2.0027897e-01  -1.6982354e-01  -1.1202161e-01  -7.7653458e-02  -3.8301052e-02  -9.6009919e-03  -2.3553438e-03  -8.0599949e-04  -1.1726434e-05
   2.2038537e-01  -2.0395800e-01  -2.0347228e-01  -1.9882617e-01  -1.6859986e-01  -1.1123839e-01  -7.7153341e-02  -3.8066879e-02  -9.5426576e-03  -2.3408130e-03  -8.0099589e-04  -1.1654222e-05
   2.2038537e-01  -2.0395800e-01  -2.0347228e-01  -1.9882617e-01  -1.6859986e-01  -1.1123839e-01  -7.7153341e-02  -3.8066879e-02  -9.5426576e-03  -2.3408130e-03  -8.0099589e-04  -1.1654222e-05
   2.2396024e-01  -2.0252199e-01  -2.0203980e-01  -1.9742754e-01  -1.6742117e-01  -1.1048129e-01  -7.6667105e-02  -3.7838955e-02  -9.4859106e-03  -2.3266798e-03  -7.9612709e-04  -1.1584772e-05
   2.2396024e-01  -2.0252199e-01  -2.0203980e-01  -1.9742754e-01  -1.6742117e-01  -1.1048129e-01  -7.6667105e-02  -3.7838955e-02  -9.4859106e-03  -2.3266798e-03  -7.9612709e-04  -1.1584772e-05
   2.2752872e-01  -2.0113729e-01  -2.0065851e-01  -1.9607880e-01  -1.6628395e-01  -1.0974833e-01  -7.6193555e-02  -3.7616644e-02  -9.4305862e-03  -2.3129037e-03  -7.9137933e-04  -1.1517876e-05
   2.2752872e-01  -2.0113729e-01  -2.0065851e-01  -1.9607880e-01  -1.6628395e-01  -1.0974833e-01  -7.6193555e-02  -3.7616644e-02  -9.4305862e-03  -2.3129037e-03  -7.9137933e-04  -1.1517876e-05
   2.3108689e-01  -1.9980049e-01  -1.9932499e-01  -1.9477665e-01  -1.6518550e-01  -1.0903809e-01  -7.5731887e-02  -3.7399508e-02  -9.3765693e-03  -2.2994564e-03  -7.8674315e-04  -1.1453383e-05
   2.3108689e-01  -1.9980049e-01  -1.9932499e-01  -1.9477665e-01  -1.6518550e-01  -1.0903809e-01  -7.5731887e-02  -3.7399508e-02  -9.3765693e-03  -2.2994564e-03  -7.8674315e-04  -1.1453383e-05
   2.3463132e-01  -1.9850773e-01  -1.9803539e-01  -1.9351733e-01  -1.6412273e-01  -1.0834888e-01  -7.5281198e-02  -3.7187078e-02  -9.3237381e-03  -2.2863082e-03  -7.8220845e-04  -1.1391130e-05
   2.3463132e-01  -1.9850773e-01  -1.9803539e-01  -1.9351733e-01  -1.6412273e-01  -1.0834888e-01  -7.5281198e-02  -3.7187078e-02  -9.3237381e-03  -2.2863082e-03  -7.8220845e-04  -1.1391130e-05
   2.3815758e-01  -1.9725541e-01  -1.9678613e-01  -1.9229735e-01  -1.6309277e-01  -1.0767921e-01  -7.4840728e-02  -3.6978972e-02  -9.2719929e-03  -2.2734346e-03  -7.7776702e-04  -1.1330974e-05
   2.3815758e-01  -1.9725541e-01  -1.9678613e-01  -1.9229735e-01  -1.6309277e-01  -1.0767921e-01  -7.4840728e-02  -3.6978972e-02  -9.2719929e-03  -2.2734346e-03  -7.7776702e-04  -1.1330974e-05
   2.4165979e-01  -1.9604052e-01  -1.9557421e-01  -1.9111380e-01  -1.6209323e-01  -1.0702785e-01  -7.4409962e-02  -3.6774940e-02  -9.2212681e-03  -2.2608197e-03  -7.7341356e-04  -1.1272809e-05
   2.4165979e-01  -1.9604052e-01  -1.9557421e-01  -1.9111380e-01  -1.6209323e-01  -1.0702785e-01  -7.4409962e-02  -3.6774940e-02  -9.2212681e-03  -2.2608197e-03  -7.7341356e-04  -1.1272809e-05
   2.4513304e-01  -1.9485996e-01  -1.9439652e-01  -1.8996364e-01  -1.6112164e-01  -1.0639355e-01  -7.3988366e-02  -3.6574741e-02  -9.1715012e-03  -2.2484480e-03  -7.6914294e-04  -1.1216529e-05
   2.4513304e-01  -1.9485996e-01  -1.9439652e-01  -1.8996364e-01  -1.6112164e-01  -1.0639355e-01  -7.3988366e-02  -3.6574741e-02  -9.1715012e-03  -2.2484480e-03  -7.6914294e-04  -1.1216529e-05
   2.4857388e-01  -1.9371053e-01  -1.9324989e-01  -1.8884379e-01  -1.6017546e-01  -1.0577495e-01  -7.3575374e-02  -3.6378133e-02  -9.1226300e-03  -2.2363043e-03  -7.6495004e-04  -1.1162024e-05
   2.4857388e-01  -1.9371053e-01  -1.9324989e-01  -1.8884379e-01  -1.6017546e-01  -1.0577495e-01  -7.3575374e-02  -3.6378133e-02  -9.1226300e-03  -2.2363043e-03  -7.6495004e-04  -1.1162024e-05
   2.5198036e-01  -1.9258910e-01  -1.9213119e-01  -1.8775119e-01  -1.5925217e-01  -1.0517072e-01  -7.3170413e-02  -3.6184879e-02  -9.0745950e-03  -2.2243739e-03  -7.6082991e-04  -1.1109191e-05
   2.5198036e-01  -1.9258910e-01  -1.9213119e-01  -1.8775119e-01  -1.5925217e-01  -1.0517072e-01  -7.3170413e-02  -3.6184879e-02  -9.0745950e-03  -2.2243739e-03  -7.6082991e-04  -1.1109191e-05
   2.5535052e-01  -1.9149315e-01  -1.9103790e-01  -1.8668340e-01  -1.5834978e-01  -1.0457981e-01  -7.2773087e-02  -3.5994834e-02  -9.0273601e-03  -2.2126476e-03  -7.5677955e-04  -1.1057951e-05
   2.5535052e-01  -1.9149315e-01  -1.9103790e-01  -1.8668340e-01  -1.5834978e-01  -1.0457981e-01  -7.2773087e-02  -3.5994834e-02  -9.0273601e-03  -2.2126476e-03  -7.5677955e-04  -1.1057951e-05
   2.5868974e-01  -1.9041843e-01  -1.8996580e-01  -1.8563628e-01  -1.5746484e-01  -1.0400017e-01  -7.2382310e-02  -3.5807527e-02  -8.9808082e-03  -2.2010965e-03  -7.5278898e-04  -1.1008144e-05
   2.5868974e-01  -1.9041843e-01  -1.8996580e-01  -1.8563628e-01  -1.5746484e-01  -1.0400017e-01  -7.2382310e-02  -3.5807527e-02  -8.9808082e-03  -2.2010965e-03  -7.5278898e-04  -1.1008144e-05
   2.6200295e-01  -1.8936152e-01  -1.8891145e-01  -1.8460650e-01  -1.5659456e-01  -1.0343017e-01  -7.1997230e-02  -3.5622595e-02  -8.9348502e-03  -2.1896981e-03  -7.4885059e-04  -1.0959646e-05
   2.6200295e-01  -1.8936152e-01  -1.8891145e-01  -1.8460650e-01  -1.5659456e-01  -1.0343017e-01  -7.1997230e-02  -3.5622595e-02  -8.9348502e-03  -2.1896981e-03  -7.4885059e-04  -1.0959646e-05
   2.6529848e-01  -1.8831849e-01  -1.8787096e-01  -1.8359026e-01  -1.5573577e-01  -1.0286787e-01  -7.1616749e-02  -3.5439555e-02  -8.8893669e-03  -2.1784229e-03  -7.4495418e-04  -1.0912312e-05
   2.6529848e-01  -1.8831849e-01  -1.8787096e-01  -1.8359026e-01  -1.5573577e-01  -1.0286787e-01  -7.1616749e-02  -3.5439555e-02  -8.8893669e-03  -2.1784229e-03  -7.4495418e-04  -1.0912312e-05
   2.6880511e-01  -1.8721702e-01  -1.8677216e-01  -1.8251707e-01  -1.5482894e-01  -1.0227443e-01  -7.1214730e-02  -3.5245845e-02  -8.8412387e-03  -2.1664978e-03  -7.4083261e-04  -1.0862949e-05
   2.6880511e-01  -1.8721702e-01  -1.8677216e-01  -1.8251707e-01  -1.5482894e-01  -1.0227443e-01  -7.1214730e-02  -3.5245845e-02  -8.8412387e-03  -2.1664978e-03  -7.4083261e-04  -1.0862949e-05
   2.7209426e-01  -1.8619147e-01  -1.8574911e-01  -1.8151787e-01  -1.5398472e-01  -1.0172235e-01  -7.0840442e-02  -3.5065240e-02  -8.7963746e-03  -2.1553870e-03  -7.3699190e-04  -1.0817614e-05
   2.7209426e-01  -1.8619147e-01  -1.8574911e-01  -1.8151787e-01  -1.5398472e-01  -1.0172235e-01  -7.0840442e-02  -3.5065240e-02  -8.7963746e-03  -2.1553870e-03  -7.3699190e-04  -1.0817614e-05
   2.7539323e-01  -1.8517045e-01  -1.8473057e-01  -1.8052308e-01  -1.5314433e-01  -1.0117321e-01  -7.0467980e-02  -3.4885298e-02  -8.7516840e-03  -2.1443243e-03  -7.3316730e-04  -1.0773121e-05
   2.7539323e-01  -1.8517045e-01  -1.8473057e-01  -1.8052308e-01  -1.5314433e-01  -1.0117321e-01  -7.0467980e-02  -3.4885298e-02  -8.7516840e-03  -2.1443243e-03  -7.3316730e-04  -1.0773121e-05
   2.7870790e-01  -1.8415266e-01  -1.8371525e-01  -1.7953144e-01  -1.5230673e-01  -1.0062635e-01  -7.0096991e-02  -3.4705873e-02  -8.7071325e-03  -2.1333012e-03  -7.2935585e-04  -1.0729446e-05
   2.7870790e-01  -1.8415266e-01  -1.8371525e-01  -1.7953144e-01  -1.5230673e-01  -1.0062635e-01  -7.0096991e-02  -3.4705873e-02  -8.7071325e-03  -2.1333012e-03  -7.2935585e-04  -1.0729446e-05
   2.8203780e-01  -1.8313907e-01  -1.8270413e-01  -1.7854391e-01  -1.5147271e-01  -1.0008232e-01  -6.9727900e-02  -3.4527193e-02  -8.6627779e-03  -2.1223318e-03  -7.2556246e-04  -1.0686662e-05
   2.8203780e-01  -1.8313907e-01  -1.8270413e-01  -1.7854391e-01  -1.5147271e-01  -1.0008232e-01  -6.9727900e-02  -3.4527193e-02  -8.6627779e-03  -2.1223318e-03  -7.2556246e-04  -1.0686662e-05
   2.8538292e-01  -1.8213070e-01  -1.8169821e-01  -1.7756147e-01  -1.5064311e-01  -9.9541628e-02  -6.9361104e-02  -3.4349468e-02  -8.6186741e-03  -2.1114295e-03  -7.2179169e-04  -1.0644837e-05
   2.8538292e-01  -1.8213070e-01  -1.8169821e-01  -1.7756147e-01  -1.5064311e-01  -9.9541628e-02  -6.9361104e-02  -3.4349468e-02  -8.6186741e-03  -2.1114295e-03  -7.2179169e-04  -1.0644837e-05
   2.8873883e-01  -1.8112998e-01  -1.8069993e-01  -1.7658650e-01  -1.4981992e-01  -9.9005557e-02  -6.8997492e-02  -3.4173146e-02  -8.5749330e-03  -2.1006217e-03  -7.1805306e-04  -1.0604094e-05
   2.8873883e-01  -1.8112998e-01  -1.8069993e-01  -1.7658650e-01  -1.4981992e-01  -9.9005557e-02  -6.8997492e-02  -3.4173146e-02  -8.5749330e-03  -2.1006217e-03  -7.1805306e-04  -1.0604094e-05
   2.9209867e-01  -1.8014007e-01  -1.7971243e-01  -1.7562207e-01  -1.4900574e-01  -9.8475744e-02  -6.8638183e-02  -3.3998783e-02  -8.5316936e-03  -2.0899428e-03  -7.1435840e-04  -1.0564577e-05
   2.9209867e-01  -1.8014007e-01  -1.7971243e-01  -1.7562207e-01  -1.4900574e-01  -9.8475744e-02  -6.8638183e-02  -3.3998783e-02  -8.5316936e-03  -2.0899428e-03  -7.1435840e-04  -1.0564577e-05
   2.9545459e-01  -1.7916431e-01  -1.7873905e-01  -1.7467143e-01  -1.4820330e-01  -9.7953907e-02  -6.8284338e-02  -3.3826954e-02  -8.4890994e-03  -2.0794278e-03  -7.1071990e-04  -1.0526425e-05
   2.9545459e-01  -1.7916431e-01  -1.7873905e-01  -1.7467143e-01  -1.4820330e-01  -9.7953907e-02  -6.8284338e-02  -3.3826954e-02  -8.4890994e-03  -2.0794278e-03  -7.1071990e-04  -1.0526425e-05
   2.9879921e-01  -1.7820571e-01  -1.7778278e-01  -1.7373751e-01  -1.4741504e-01  -9.7441572e-02  -6.7936981e-02  -3.3658169e-02  -8.4472768e-03  -2.0691080e-03  -7.0714830e-04  -1.0489756e-05
   2.9879921e-01  -1.7820571e-01  -1.7778278e-01  -1.7373751e-01  -1.4741504e-01  -9.7441572e-02  -6.7936981e-02  -3.3658169e-02  -8.4472768e-03  -2.0691080e-03  -7.0714830e-04  -1.0489756e-05
   3.0212764e-01  -1.7726632e-01  -1.7684567e-01  -1.7282232e-01  -1.4664266e-01  -9.6939766e-02  -6.7596796e-02  -3.3492769e-02  -8.4063109e-03  -2.0590041e-03  -7.0365081e-04  -1.0454641e-05
   3.0212764e-01  -1.7726632e-01  -1.7684567e-01  -1.7282232e-01  -1.4664266e-01  -9.6939766e-02  -6.7596796e-02  -3.3492769e-02  -8.4063109e-03  -2.0590041e-03  -7.0365081e-04  -1.0454641e-05
   3.0543741e-01  -1.7634729e-01  -1.7592889e-01  -1.7192697e-01  -1.4588707e-01  -9.6449025e-02  -6.7264134e-02  -3.3330939e-02  -8.3662468e-03  -2.0491270e-03  -7.0023122e-04  -1.0421114e-05
   3.0543741e-01  -1.7634729e-01  -1.7592889e-01  -1.7192697e-01  -1.4588707e-01  -9.6449025e-02  -6.7264134e-02  -3.3330939e-02  -8.3662468e-03  -2.0491270e-03  -7.0023122e-04  -1.0421114e-05
   3.0872950e-01  -1.7544865e-01  -1.7503243e-01  -1.7105149e-01  -1.4514828e-01  -9.5969285e-02  -6.6938943e-02  -3.3172661e-02  -8.3270807e-03  -2.0394756e-03  -6.9688914e-04  -1.0389162e-05
   3.0872950e-01  -1.7544865e-01  -1.7503243e-01  -1.7105149e-01  -1.4514828e-01  -9.5969285e-02  -6.6938943e-02  -3.3172661e-02  -8.3270807e-03  -2.0394756e-03  -6.9688914e-04  -1.0389162e-05
   3.1200540e-01  -1.7457012e-01  -1.7415604e-01  -1.7019561e-01  -1.4442606e-01  -9.5500343e-02  -6.6621081e-02  -3.3017879e-02  -8.2887979e-03  -2.0300461e-03  -6.9362328e-04  -1.0358763e-05
   3.1200540e-01  -1.7457012e-01  -1.7415604e-01  -1.7019561e-01  -1.4442606e-01  -9.5500343e-02  -6.6621081e-02  -3.3017879e-02  -8.2887979e-03  -2.0300461e-03  -6.9362328e-04  -1.0358763e-05
   3.1548895e-01  -1.7365333e-01  -1.7324149e-01  -1.6930246e-01  -1.4367240e-01  -9.5010981e-02  -6.6289390e-02  -3.2856294e-02  -8.2488536e-03  -2.0202120e-03  -6.9021657e-04  -1.0327975e-05
   3.1548895e-01  -1.7365333e-01  -1.7324149e-01  -1.6930246e-01  -1.4367240e-01  -9.5010981e-02  -6.6289390e-02  -3.2856294e-02  -8.2488536e-03  -2.0202120e-03  -6.9021657e-04  -1.0327975e-05
   3.1875356e-01  -1.7281056e-01  -1.7240077e-01  -1.6848143e-01  -1.4297959e-01  -9.4561080e-02  -6.5984466e-02  -3.2707694e-02  -8.2121392e-03  -2.0111775e-03  -6.8708617e-04  -1.0300563e-05
   3.1875356e-01  -1.7281056e-01  -1.7240077e-01  -1.6848143e-01  -1.4297959e-01  -9.4561080e-02  -6.5984466e-02  -3.2707694e-02  -8.2121392e-03  -2.0111775e-03  -6.8708617e-04  -1.0300563e-05
   3.2202258e-01  -1.7198250e-01  -1.7157472e-01  -1.6767473e-01  -1.4229887e-01  -9.4118943e-02  -6.5684833e-02  -3.2561632e-02  -8.1760717e-03  -2.0023064e-03  -6.8401174e-04  -1.0274506e-05
   3.2202258e-01  -1.7198250e-01  -1.7157472e-01  -1.6767473e-01  -1.4229887e-01  -9.4118943e-02  -6.5684833e-02  -3.2561632e-02  -8.1760717e-03  -2.0023064e-03  -6.8401174e-04  -1.0274506e-05
   3.2529848e-01  -1.7116845e-01  -1.7076266e-01  -1.6688169e-01  -1.4162965e-01  -9.3684159e-02  -6.5390228e-02  -3.2417991e-02  -8.1406227e-03  -1.9935918e-03  -6.8099085e-04  -1.0249787e-05
   3.2529848e-01  -1.7116845e-01  -1.7076266e-01  -1.6688169e-01  -1.4162965e-01  -9.3684159e-02  -6.5390228e-02  -3.2417991e-02  -8.1406227e-03  -1.9935918e-03  -6.8099085e-04  -1.0249787e-05
   3.2858272e-01  -1.7036790e-01  -1.6996406e-01  -1.6610180e-01  -1.4097151e-01  -9.3256425e-02  -6.5100458e-02  -3.2276691e-02  -8.1057728e-03  -1.9850289e-03  -6.7802182e-04  -1.0226390e-05
   3.2858272e-01  -1.7036790e-01  -1.6996406e-01  -1.6610180e-01  -1.4097151e-01  -9.3256425e-02  -6.5100458e-02  -3.2276691e-02  -8.1057728e-03  -1.9850289e-03  -6.7802182e-04  -1.0226390e-05
   3.3187285e-01  -1.6958120e-01  -1.6917928e-01  -1.6533541e-01  -1.4032472e-01  -9.2835903e-02  -6.4815652e-02  -3.2137806e-02  -8.0715407e-03  -1.9766223e-03  -6.7510628e-04  -1.0204328e-05
   3.3187285e-01  -1.6958120e-01  -1.6917928e-01  -1.6533541e-01  -1.4032472e-01  -9.2835903e-02  -6.4815652e-02  -3.2137806e-02  -8.0715407e-03  -1.9766223e-03  -6.7510628e-04  -1.0204328e-05
   3.3516446e-01  -1.6880906e-01  -1.6840902e-01  -1.6458320e-01  -1.3968986e-01  -9.2422946e-02  -6.4536061e-02  -3.2001472e-02  -8.0379604e-03  -1.9683803e-03  -6.7224709e-04  -1.0183617e-05
   3.3516446e-01  -1.6880906e-01  -1.6840902e-01  -1.6458320e-01  -1.3968986e-01  -9.2422946e-02  -6.4536061e-02  -3.2001472e-02  -8.0379604e-03  -1.9683803e-03  -6.7224709e-04  -1.0183617e-05
   3.3845312e-01  -1.6805205e-01  -1.6765386e-01  -1.6384574e-01  -1.3906739e-01  -9.2017841e-02  -6.4261889e-02  -3.1867802e-02  -8.0050596e-03  -1.9603098e-03  -6.6944664e-04  -1.0164264e-05
   3.3845312e-01  -1.6805205e-01  -1.6765386e-01  -1.6384574e-01  -1.3906739e-01  -9.2017841e-02  -6.4261889e-02  -3.1867802e-02  -8.0050596e-03  -1.9603098e-03  -6.6944664e-04  -1.0164264e-05
   3.4173343e-01  -1.6731086e-01  -1.6691447e-01  -1.6312367e-01  -1.3845785e-01  -9.1620937e-02  -6.3993376e-02  -3.1736924e-02  -7.9728702e-03  -1.9524185e-03  -6.6670762e-04  -1.0146271e-05
   3.4173343e-01  -1.6731086e-01  -1.6691447e-01  -1.6312367e-01  -1.3845785e-01  -9.1620937e-02  -6.3993376e-02  -3.1736924e-02  -7.9728702e-03  -1.9524185e-03  -6.6670762e-04  -1.0146271e-05
   3.4500245e-01  -1.6658551e-01  -1.6619090e-01  -1.6241705e-01  -1.3786128e-01  -9.1232243e-02  -6.3730529e-02  -3.1608850e-02  -7.9413952e-03  -1.9447070e-03  -6.6403029e-04  -1.0129622e-05
   3.4500245e-01  -1.6658551e-01  -1.6619090e-01  -1.6241705e-01  -1.3786128e-01  -9.1232243e-02  -6.3730529e-02  -3.1608850e-02  -7.9413952e-03  -1.9447070e-03  -6.6403029e-04  -1.0129622e-05
   3.4825479e-01  -1.6587655e-01  -1.6548367e-01  -1.6172638e-01  -1.3727810e-01  -9.0852031e-02  -6.3473523e-02  -3.1483675e-02  -7.9106576e-03  -1.9371811e-03  -6.6141661e-04  -1.0114303e-05
   3.4825479e-01  -1.6587655e-01  -1.6548367e-01  -1.6172638e-01  -1.3727810e-01  -9.0852031e-02  -6.3473523e-02  -3.1483675e-02  -7.9106576e-03  -1.9371811e-03  -6.6141661e-04  -1.0114303e-05
   3.5149485e-01  -1.6518233e-01  -1.6479114e-01  -1.6105006e-01  -1.3670695e-01  -9.0479419e-02  -6.3221751e-02  -3.1361109e-02  -7.8805860e-03  -1.9298230e-03  -6.5886048e-04  -1.0100255e-05
   3.5149485e-01  -1.6518233e-01  -1.6479114e-01  -1.6105006e-01  -1.3670695e-01  -9.0479419e-02  -6.3221751e-02  -3.1361109e-02  -7.8805860e-03  -1.9298230e-03  -6.5886048e-04  -1.0100255e-05
   3.5494158e-01  -1.6445652e-01  -1.6406710e-01  -1.6034296e-01  -1.3610970e-01  -9.0089492e-02  -6.2958367e-02  -3.1232961e-02  -7.8491733e-03  -1.9221423e-03  -6.5619141e-04  -1.0086617e-05
   3.5494158e-01  -1.6445652e-01  -1.6406710e-01  -1.6034296e-01  -1.3610970e-01  -9.0089492e-02  -6.2958367e-02  -3.1232961e-02  -7.8491733e-03  -1.9221423e-03  -6.5619141e-04  -1.0086617e-05
   3.5816789e-01  -1.6378848e-01  -1.6340069e-01  -1.5969212e-01  -1.3555986e-01  -8.9730253e-02  -6.2715774e-02  -3.1115001e-02  -7.8202848e-03  -1.9150838e-03  -6.5373781e-04  -1.0075047e-05
   3.5816789e-01  -1.6378848e-01  -1.6340069e-01  -1.5969212e-01  -1.3555986e-01  -8.9730253e-02  -6.2715774e-02  -3.1115001e-02  -7.8202848e-03  -1.9150838e-03  -6.5373781e-04  -1.0075047e-05
   3.6139126e-01  -1.6313155e-01  -1.6274536e-01  -1.5905210e-01  -1.3501905e-01  -8.9376642e-02  -6.2477019e-02  -3.0998979e-02  -7.7918969e-03  -1.9081526e-03  -6.5132772e-04  -1.0064624e-05
   3.6139126e-01  -1.6313155e-01  -1.6274536e-01  -1.5905210e-01  -1.3501905e-01  -8.9376642e-02  -6.2477019e-02  -3.0998979e-02  -7.7918969e-03  -1.9081526e-03  -6.5132772e-04  -1.0064624e-05
   3.6461414e-01  -1.6248478e-01  -1.6210017e-01  -1.5842195e-01  -1.3448647e-01  -8.9028144e-02  -6.2241724e-02  -3.0884710e-02  -7.7639645e-03  -1.9013376e-03  -6.4895730e-04  -1.0055318e-05
   3.6461414e-01  -1.6248478e-01  -1.6210017e-01  -1.5842195e-01  -1.3448647e-01  -8.9028144e-02  -6.2241724e-02  -3.0884710e-02  -7.7639645e-03  -1.9013376e-03  -6.4895730e-04  -1.0055318e-05
   3.6783702e-01  -1.6184765e-01  -1.6146460e-01  -1.5780118e-01  -1.3396168e-01  -8.8684474e-02  -6.2009670e-02  -3.0772087e-02  -7.7364605e-03  -1.8946323e-03  -6.4662426e-04  -1.0047109e-05
   3.6783702e-01  -1.6184765e-01  -1.6146460e-01  -1.5780118e-01  -1.3396168e-01  -8.8684474e-02  -6.2009670e-02  -3.0772087e-02  -7.7364605e-03  -1.8946323e-03  -6.4662426e-04  -1.0047109e-05
   3.7105940e-01  -1.6121984e-01  -1.6083831e-01  -1.5718947e-01  -1.3344442e-01  -8.8345460e-02  -6.1780711e-02  -3.0661033e-02  -7.7093662e-03  -1.8880319e-03  -6.4432702e-04  -1.0039980e-05
   3.7105940e-01  -1.6121984e-01  -1.6083831e-01  -1.5718947e-01  -1.3344442e-01  -8.8345460e-02  -6.1780711e-02  -3.0661033e-02  -7.7093662e-03  -1.8880319e-03  -6.4432702e-04  -1.0039980e-05
   3.7427933e-01  -1.6060131e-01  -1.6022128e-01  -1.5658678e-01  -1.3293464e-01  -8.8011086e-02  -6.1554808e-02  -3.0551526e-02  -7.6826749e-03  -1.8815348e-03  -6.4206500e-04  -1.0033915e-05
   3.7427933e-01  -1.6060131e-01  -1.6022128e-01  -1.5658678e-01  -1.3293464e-01  -8.8011086e-02  -6.1554808e-02  -3.0551526e-02  -7.6826749e-03  -1.8815348e-03  -6.4206500e-04  -1.0033915e-05
   3.7749681e-01  -1.5999161e-01  -1.5961307e-01  -1.5599267e-01  -1.3243200e-01  -8.7681124e-02  -6.1331778e-02  -3.0443471e-02  -7.6563628e-03  -1.8751351e-03  -6.3983620e-04  -1.0028894e-05
   3.7749681e-01  -1.5999161e-01  -1.5961307e-01  -1.5599267e-01  -1.3243200e-01  -8.7681124e-02  -6.1331778e-02  -3.0443471e-02  -7.6563628e-03  -1.8751351e-03  -6.3983620e-04  -1.0028894e-05
   3.8071036e-01  -1.5939058e-01  -1.5901349e-01  -1.5540697e-01  -1.3193634e-01  -8.7355490e-02  -6.1111542e-02  -3.0336820e-02  -7.6304177e-03  -1.8688298e-03  -6.3763956e-04  -1.0024896e-05
   3.8071036e-01  -1.5939058e-01  -1.5901349e-01  -1.5540697e-01  -1.3193634e-01  -8.7355490e-02  -6.1111542e-02  -3.0336820e-02  -7.6304177e-03  -1.8688298e-03  -6.3763956e-04  -1.0024896e-05
   3.8392145e-01  -1.5879745e-01  -1.5842180e-01  -1.5482896e-01  -1.3144705e-01  -8.7033794e-02  -6.0893812e-02  -3.0231427e-02  -7.6048025e-03  -1.8626097e-03  -6.3547196e-04  -1.0021895e-05
   3.8392145e-01  -1.5879745e-01  -1.5842180e-01  -1.5482896e-01  -1.3144705e-01  -8.7033794e-02  -6.0893812e-02  -3.0231427e-02  -7.6048025e-03  -1.8626097e-03  -6.3547196e-04  -1.0021895e-05
   3.8734315e-01  -1.5817307e-01  -1.5779893e-01  -1.5422046e-01  -1.3093181e-01  -8.6694781e-02  -6.0664166e-02  -3.0120307e-02  -7.5778204e-03  -1.8560632e-03  -6.3318994e-04  -1.0019761e-05
   3.8734315e-01  -1.5817307e-01  -1.5779893e-01  -1.5422046e-01  -1.3093181e-01  -8.6694781e-02  -6.0664166e-02  -3.0120307e-02  -7.5778204e-03  -1.8560632e-03  -6.3318994e-04  -1.0019761e-05
   3.9054836e-01  -1.5759479e-01  -1.5722205e-01  -1.5365688e-01  -1.3045447e-01  -8.6380480e-02  -6.0451059e-02  -3.0017218e-02  -7.5528111e-03  -1.8500004e-03  -6.3107594e-04  -1.0018731e-05
   3.9054836e-01  -1.5759479e-01  -1.5722205e-01  -1.5365688e-01  -1.3045447e-01  -8.6380480e-02  -6.0451059e-02  -3.0017218e-02  -7.5528111e-03  -1.8500004e-03  -6.3107594e-04  -1.0018731e-05
   3.9375552e-01  -1.5702197e-01  -1.5665062e-01  -1.5309859e-01  -1.2998151e-01  -8.6068856e-02  -6.0239557e-02  -2.9914925e-02  -7.5280152e-03  -1.8439943e-03  -6.2898116e-04  -1.0018606e-05
   3.9375552e-01  -1.5702197e-01  -1.5665062e-01  -1.5309859e-01  -1.2998151e-01  -8.6068856e-02  -6.0239557e-02  -2.9914925e-02  -7.5280152e-03  -1.8439943e-03  -6.2898116e-04  -1.0018606e-05
   3.9696514e-01  -1.5645391e-01  -1.5608392e-01  -1.5254492e-01  -1.2951237e-01  -8.5759556e-02  -6.0029414e-02  -2.9813299e-02  -7.5034003e-03  -1.8380368e-03  -6.2690289e-04  -1.0019354e-05
   3.9696514e-01  -1.5645391e-01  -1.5608392e-01  -1.5254492e-01  -1.2951237e-01  -8.5759556e-02  -6.0029414e-02  -2.9813299e-02  -7.5034003e-03  -1.8380368e-03  -6.2690289e-04  -1.0019354e-05
   4.0017673e-01  -1.5589005e-01  -1.5552142e-01  -1.5199532e-01  -1.2904659e-01  -8.5452304e-02  -5.9820435e-02  -2.9712239e-02  -7.4789402e-03  -1.8321216e-03  -6.2483891e-04  -1.0020938e-05
   4.0017673e-01  -1.5589005e-01  -1.5552142e-01  -1.5199532e-01  -1.2904659e-01  -8.5452304e-02  -5.9820435e-02  -2.9712239e-02  -7.4789402e-03  -1.8321216e-03  -6.2483891e-04  -1.0020938e-05
   4.0338832e-01  -1.5533003e-01  -1.5496275e-01  -1.5144946e-01  -1.2858391e-01  -8.5146939e-02  -5.9612508e-02  -2.9611683e-02  -7.4546182e-03  -1.8262443e-03  -6.2278788e-04  -1.0023317e-05
   4.0338832e-01  -1.5533003e-01  -1.5496275e-01  -1.5144946e-01  -1.2858391e-01  -8.5146939e-02  -5.9612508e-02  -2.9611683e-02  -7.4546182e-03  -1.8262443e-03  -6.2278788e-04  -1.0023317e-05
   4.0659794e-01  -1.5477348e-01  -1.5440753e-01  -1.5090696e-01  -1.2812402e-01  -8.4843285e-02  -5.9405515e-02  -2.9511567e-02  -7.4304170e-03  -1.8204008e-03  -6.2074834e-04  -1.0026447e-05
   4.0659794e-01  -1.5477348e-01  -1.5440753e-01  -1.5090696e-01  -1.2812402e-01  -8.4843285e-02  -5.9405515e-02  -2.9511567e-02  -7.4304170e-03  -1.8204008e-03  -6.2074834e-04  -1.0026447e-05
   4.0980314e-01  -1.5422010e-01  -1.5385547e-01  -1.5036753e-01  -1.2766670e-01  -8.4541203e-02  -5.9199366e-02  -2.9411842e-02  -7.4063231e-03  -1.8145874e-03  -6.1871918e-04  -1.0030279e-05
   4.0980314e-01  -1.5422010e-01  -1.5385547e-01  -1.5036753e-01  -1.2766670e-01  -8.4541203e-02  -5.9199366e-02  -2.9411842e-02  -7.4063231e-03  -1.8145874e-03  -6.1871918e-04  -1.0030279e-05
   4.1300245e-01  -1.5366941e-01  -1.5330611e-01  -1.4983074e-01  -1.2721158e-01  -8.4240474e-02  -5.8993916e-02  -2.9312432e-02  -7.3823166e-03  -1.8087995e-03  -6.1669876e-04  -1.0034767e-05
   4.1300245e-01  -1.5366941e-01  -1.5330611e-01  -1.4983074e-01  -1.2721158e-01  -8.4240474e-02  -5.8993916e-02  -2.9312432e-02  -7.3823166e-03  -1.8087995e-03  -6.1669876e-04  -1.0034767e-05
   4.1619539e-01  -1.5312087e-01  -1.5275887e-01  -1.4929602e-01  -1.2675820e-01  -8.3940808e-02  -5.8788975e-02  -2.9213243e-02  -7.3583732e-03  -1.8030308e-03  -6.1468506e-04  -1.0039867e-05
   4.1619539e-01  -1.5312087e-01  -1.5275887e-01  -1.4929602e-01  -1.2675820e-01  -8.3940808e-02  -5.8788975e-02  -2.9213243e-02  -7.3583732e-03  -1.8030308e-03  -6.1468506e-04  -1.0039867e-05
   4.1959597e-01  -1.5253715e-01  -1.5217654e-01  -1.4872701e-01  -1.2627576e-01  -8.3621841e-02  -5.8570603e-02  -2.9107521e-02  -7.3328623e-03  -1.7968888e-03  -6.1254110e-04  -1.0045944e-05
   4.1959597e-01  -1.5253715e-01  -1.5217654e-01  -1.4872701e-01  -1.2627576e-01  -8.3621841e-02  -5.8570603e-02  -2.9107521e-02  -7.3328623e-03  -1.7968888e-03  -6.1254110e-04  -1.0045944e-05
   4.2277909e-01  -1.5199078e-01  -1.5163147e-01  -1.4819441e-01  -1.2582418e-01  -8.3323207e-02  -5.8365945e-02  -2.9008407e-02  -7.3089538e-03  -1.7911366e-03  -6.1053332e-04  -1.0052208e-05
   4.2277909e-01  -1.5199078e-01  -1.5163147e-01  -1.4819441e-01  -1.2582418e-01  -8.3323207e-02  -5.8365945e-02  -2.9008407e-02  -7.3089538e-03  -1.7911366e-03  -6.1053332e-04  -1.0052208e-05
   4.2595876e-01  -1.5144471e-01  -1.5108671e-01  -1.4766211e-01  -1.2537288e-01  -8.3024685e-02  -5.8161171e-02  -2.8909207e-02  -7.2850316e-03  -1.7853849e-03  -6.0852585e-04  -1.0059007e-05
   4.2595876e-01  -1.5144471e-01  -1.5108671e-01  -1.4766211e-01  -1.2537288e-01  -8.3024685e-02  -5.8161171e-02  -2.8909207e-02  -7.2850316e-03  -1.7853849e-03  -6.0852585e-04  -1.0059007e-05
   4.2913598e-01  -1.5089871e-01  -1.5054201e-01  -1.4712987e-01  -1.2492166e-01  -8.2726140e-02  -5.7956197e-02  -2.8809880e-02  -7.2610861e-03  -1.7796315e-03  -6.0651792e-04  -1.0066339e-05
   4.2913598e-01  -1.5089871e-01  -1.5054201e-01  -1.4712987e-01  -1.2492166e-01  -8.2726140e-02  -5.7956197e-02  -2.8809880e-02  -7.2610861e-03  -1.7796315e-03  -6.0651792e-04  -1.0066339e-05
   4.3230977e-01  -1.5035310e-01  -1.4999769e-01  -1.4659802e-01  -1.2447079e-01  -8.2427744e-02  -5.7751149e-02  -2.8710489e-02  -7.2371327e-03  -1.7738800e-03  -6.0451082e-04  -1.0074217e-05
   4.3230977e-01  -1.5035310e-01  -1.4999769e-01  -1.4659802e-01  -1.2447079e-01  -8.2427744e-02  -5.7751149e-02  -2.8710489e-02  -7.2371327e-03  -1.7738800e-03  -6.0451082e-04  -1.0074217e-05
   4.3547472e-01  -1.4980923e-01  -1.4945512e-01  -1.4606787e-01  -1.2402138e-01  -8.2130225e-02  -5.7546534e-02  -2.8611282e-02  -7.2132325e-03  -1.7681452e-03  -6.0250968e-04  -1.0082656e-05
   4.3547472e-01  -1.4980923e-01  -1.4945512e-01  -1.4606787e-01  -1.2402138e-01  -8.2130225e-02  -5.7546534e-02  -2.8611282e-02  -7.2132325e-03  -1.7681452e-03  -6.0250968e-04  -1.0082656e-05
   4.3863525e-01  -1.4926707e-01  -1.4891425e-01  -1.4553939e-01  -1.2357340e-01  -8.1833546e-02  -5.7342333e-02  -2.8512254e-02  -7.1893857e-03  -1.7624274e-03  -6.0051452e-04  -1.0091718e-05
   4.3863525e-01  -1.4926707e-01  -1.4891425e-01  -1.4553939e-01  -1.2357340e-01  -8.1833546e-02  -5.7342333e-02  -2.8512254e-02  -7.1893857e-03  -1.7624274e-03  -6.0051452e-04  -1.0091718e-05
   4.4179038e-01  -1.4872785e-01  -1.4837631e-01  -1.4501378e-01  -1.2312787e-01  -8.1538350e-02  -5.7138994e-02  -2.8413624e-02  -7.1656479e-03  -1.7567403e-03  -5.9852999e-04  -1.0101474e-05
   4.4179038e-01  -1.4872785e-01  -1.4837631e-01  -1.4501378e-01  -1.2312787e-01  -8.1538350e-02  -5.7138994e-02  -2.8413624e-02  -7.1656479e-03  -1.7567403e-03  -5.9852999e-04  -1.0101474e-05
   4.4494060e-01  -1.4819291e-01  -1.4784263e-01  -1.4449234e-01  -1.2268587e-01  -8.1245331e-02  -5.6936995e-02  -2.8315631e-02  -7.1420793e-03  -1.7510986e-03  -5.9656111e-04  -1.0112022e-05
   4.4494060e-01  -1.4819291e-01  -1.4784263e-01  -1.4449234e-01  -1.2268587e-01  -8.1245331e-02  -5.6936995e-02  -2.8315631e-02  -7.1420793e-03  -1.7510986e-03  -5.9656111e-04  -1.0112022e-05
   4.4829553e-01  -1.4762900e-01  -1.4728007e-01  -1.4394267e-01  -1.2221994e-01  -8.0936220e-02  -5.6723730e-02  -2.8212161e-02  -7.1172158e-03  -1.7451529e-03  -5.9448574e-04  -1.0124285e-05
   4.4829553e-01  -1.4762900e-01  -1.4728007e-01  -1.4394267e-01  -1.2221994e-01  -8.0936220e-02  -5.6723730e-02  -2.8212161e-02  -7.1172158e-03  -1.7451529e-03  -5.9448574e-04  -1.0124285e-05
   4.5143643e-01  -1.4710883e-01  -1.4676113e-01  -1.4343563e-01  -1.2179012e-01  -8.0650805e-02  -5.6526647e-02  -2.8116537e-02  -7.0942636e-03  -1.7396707e-03  -5.9257150e-04  -1.0136889e-05
   4.5143643e-01  -1.4710883e-01  -1.4676113e-01  -1.4343563e-01  -1.2179012e-01  -8.0650805e-02  -5.6526647e-02  -2.8116537e-02  -7.0942636e-03  -1.7396707e-03  -5.9257150e-04  -1.0136889e-05
   4.5457486e-01  -1.4659922e-01  -1.4625273e-01  -1.4293888e-01  -1.2136897e-01  -8.0370848e-02  -5.6333166e-02  -2.8022658e-02  -7.0717620e-03  -1.7343031e-03  -5.9069640e-04  -1.0150751e-05
   4.5457486e-01  -1.4659922e-01  -1.4625273e-01  -1.4293888e-01  -1.2136897e-01  -8.0370848e-02  -5.6333166e-02  -2.8022658e-02  -7.0717620e-03  -1.7343031e-03  -5.9069640e-04  -1.0150751e-05
   4.5771085e-01  -1.4610313e-01  -1.4575781e-01  -1.4245530e-01  -1.2095894e-01  -8.0097911e-02  -5.6144359e-02  -2.7931050e-02  -7.0498429e-03  -1.7290826e-03  -5.8887148e-04  -1.0166073e-05
   4.5771085e-01  -1.4610313e-01  -1.4575781e-01  -1.4245530e-01  -1.2095894e-01  -8.0097911e-02  -5.6144359e-02  -2.7931050e-02  -7.0498429e-03  -1.7290826e-03  -5.8887148e-04  -1.0166073e-05
   4.6084683e-01  -1.4562354e-01  -1.4527935e-01  -1.4198780e-01  -1.2056245e-01  -7.9833545e-02  -5.5961290e-02  -2.7842232e-02  -7.0286383e-03  -1.7240417e-03  -5.8710771e-04  -1.0183095e-05
   4.6084683e-01  -1.4562354e-01  -1.4527935e-01  -1.4198780e-01  -1.2056245e-01  -7.9833545e-02  -5.5961290e-02  -2.7842232e-02  -7.0286383e-03  -1.7240417e-03  -5.8710771e-04  -1.0183095e-05
   4.6398331e-01  -1.4516410e-01  -1.4482101e-01  -1.4153994e-01  -1.2018251e-01  -7.9579675e-02  -5.5785277e-02  -2.7756845e-02  -7.0083099e-03  -1.7192201e-03  -5.8541859e-04  -1.0202074e-05
   4.6398331e-01  -1.4516410e-01  -1.4482101e-01  -1.4153994e-01  -1.2018251e-01  -7.9579675e-02  -5.5785277e-02  -2.7756845e-02  -7.0083099e-03  -1.7192201e-03  -5.8541859e-04  -1.0202074e-05
   4.6712175e-01  -1.4472870e-01  -1.4438663e-01  -1.4111549e-01  -1.1982230e-01  -7.9338336e-02  -5.5617712e-02  -2.7675566e-02  -6.9890282e-03  -1.7146597e-03  -5.8381836e-04  -1.0223293e-05
   4.6712175e-01  -1.4472870e-01  -1.4438663e-01  -1.4111549e-01  -1.1982230e-01  -7.9338336e-02  -5.5617712e-02  -2.7675566e-02  -6.9890282e-03  -1.7146597e-03  -5.8381836e-04  -1.0223293e-05
   4.7026313e-01  -1.4432161e-01  -1.4398050e-01  -1.4071862e-01  -1.1948531e-01  -7.9111777e-02  -5.5460134e-02  -2.7599140e-02  -6.9709810e-03  -1.7104068e-03  -5.8232265e-04  -1.0247059e-05
   4.7026313e-01  -1.4432161e-01  -1.4398050e-01  -1.4071862e-01  -1.1948531e-01  -7.9111777e-02  -5.5460134e-02  -2.7599140e-02  -6.9709810e-03  -1.7104068e-03  -5.8232265e-04  -1.0247059e-05
   4.7361807e-01  -1.4392378e-01  -1.4358360e-01  -1.4033075e-01  -1.1915573e-01  -7.8889135e-02  -5.5304921e-02  -2.7523872e-02  -6.9533182e-03  -1.7062648e-03  -5.8086135e-04  -1.0275575e-05
   4.7361807e-01  -1.4392378e-01  -1.4358360e-01  -1.4033075e-01  -1.1915573e-01  -7.8889135e-02  -5.5304921e-02  -2.7523872e-02  -6.9533182e-03  -1.7062648e-03  -5.8086135e-04  -1.0275575e-05
   4.7676780e-01  -1.4359009e-01  -1.4325069e-01  -1.4000538e-01  -1.1887898e-01  -7.8700954e-02  -5.5173325e-02  -2.7460063e-02  -6.9384714e-03  -1.7028064e-03  -5.7963576e-04  -1.0305633e-05
   4.7676780e-01  -1.4359009e-01  -1.4325069e-01  -1.4000538e-01  -1.1887898e-01  -7.8700954e-02  -5.5173325e-02  -2.7460063e-02  -6.9384714e-03  -1.7028064e-03  -5.7963576e-04  -1.0305633e-05
   4.7992194e-01  -1.4329965e-01  -1.4296091e-01  -1.3972213e-01  -1.1863770e-01  -7.8535405e-02  -5.5057068e-02  -2.7403691e-02  -6.9255073e-03  -1.6998145e-03  -5.7856870e-04  -1.0339252e-05
   4.7992194e-01  -1.4329965e-01  -1.4296091e-01  -1.3972213e-01  -1.1863770e-01  -7.8535405e-02  -5.5057068e-02  -2.7403691e-02  -6.9255073e-03  -1.6998145e-03  -5.7856870e-04  -1.0339252e-05
   4.8307953e-01  -1.4305773e-01  -1.4271954e-01  -1.3948616e-01  -1.1843625e-01  -7.8395275e-02  -5.4958044e-02  -2.7355667e-02  -6.9146529e-03  -1.6973446e-03  -5.7767908e-04  -1.0376764e-05
   4.8307953e-01  -1.4305773e-01  -1.4271954e-01  -1.3948616e-01  -1.1843625e-01  -7.8395275e-02  -5.4958044e-02  -2.7355667e-02  -6.9146529e-03  -1.6973446e-03  -5.7767908e-04  -1.0376764e-05
   4.8623859e-01  -1.4286964e-01  -1.4253188e-01  -1.3930263e-01  -1.1827898e-01  -7.8283358e-02  -5.4878147e-02  -2.7316898e-02  -6.9061340e-03  -1.6954519e-03  -5.7698565e-04  -1.0418477e-05
   4.8623859e-01  -1.4286964e-01  -1.4253188e-01  -1.3930263e-01  -1.1827898e-01  -7.8283358e-02  -5.4878147e-02  -2.7316898e-02  -6.9061340e-03  -1.6954519e-03  -5.7698565e-04  -1.0418477e-05
   4.8939715e-01  -1.4274050e-01  -1.4240301e-01  -1.3917652e-01  -1.1817008e-01  -7.8202338e-02  -5.4819195e-02  -2.7288250e-02  -6.9001653e-03  -1.6941889e-03  -5.7650626e-04  -1.0464681e-05
   4.8939715e-01  -1.4274050e-01  -1.4240301e-01  -1.3917652e-01  -1.1817008e-01  -7.8202338e-02  -5.4819195e-02  -2.7288250e-02  -6.9001653e-03  -1.6941889e-03  -5.7650626e-04  -1.0464681e-05
   4.9255326e-01  -1.4267512e-01  -1.4233775e-01  -1.3911251e-01  -1.1811351e-01  -7.8154742e-02  -5.4782887e-02  -2.7270530e-02  -6.8969468e-03  -1.6936042e-03  -5.7625751e-04  -1.0515642e-05
   4.9255326e-01  -1.4267512e-01  -1.4233775e-01  -1.3911251e-01  -1.1811351e-01  -7.8154742e-02  -5.4782887e-02  -2.7270530e-02  -6.8969468e-03  -1.6936042e-03  -5.7625751e-04  -1.0515642e-05
   4.9570545e-01  -1.4267794e-01  -1.4234052e-01  -1.3911495e-01  -1.1811290e-01  -7.8142890e-02  -5.4770778e-02  -2.7264473e-02  -6.8966592e-03  -1.6937421e-03  -5.7625441e-04  -1.0571603e-05
   4.9570545e-01  -1.4267794e-01  -1.4234052e-01  -1.3911495e-01  -1.1811290e-01  -7.8142890e-02  -5.4770778e-02  -2.7264473e-02  -6.8966592e-03  -1.6937421e-03  -5.7625441e-04  -1.0571603e-05
   4.9885027e-01  -1.4275293e-01  -1.4241529e-01  -1.3918767e-01  -1.1817150e-01  -7.8168853e-02  -5.4784245e-02  -2.7270723e-02  -6.8994604e-03  -1.6946407e-03  -5.7650998e-04  -1.0632732e-05
   4.9885027e-01  -1.4275293e-01  -1.4241529e-01  -1.3918767e-01  -1.1817150e-01  -7.8168853e-02  -5.4784245e-02  -2.7270723e-02  -6.8994604e-03  -1.6946407e-03  -5.7650998e-04  -1.0632732e-05
   5.0219293e-01  -1.4291616e-01  -1.4257808e-01  -1.3934634e-01  -1.1830232e-01  -7.8240151e-02  -5.4828069e-02  -2.7291542e-02  -6.9059945e-03  -1.6964721e-03  -5.7707942e-04  -1.0703770e-05
   5.0219293e-01  -1.4291616e-01  -1.4257808e-01  -1.3934634e-01  -1.1830232e-01  -7.8240151e-02  -5.4828069e-02  -2.7291542e-02  -6.9059945e-03  -1.6964721e-03  -5.7707942e-04  -1.0703770e-05
   5.0532106e-01  -1.4315073e-01  -1.4281203e-01  -1.3957451e-01  -1.1849184e-01  -7.8349631e-02  -5.4897908e-02  -2.7324846e-02  -6.9155739e-03  -1.6990389e-03  -5.7790224e-04  -1.0776121e-05
   5.0532106e-01  -1.4315073e-01  -1.4281203e-01  -1.3957451e-01  -1.1849184e-01  -7.8349631e-02  -5.4897908e-02  -2.7324846e-02  -6.9155739e-03  -1.6990389e-03  -5.7790224e-04  -1.0776121e-05


==> data/Duncan_HRIC_Inverse_Short_DD_ONLY.dat <==
   3.3284242e-03  -2.1459814e-01  -2.1452779e-01  -2.1384621e-01  -2.0867243e-01  -1.9117364e-01  -1.4097692e-01  -7.5554905e-02  -1.9201806e-02  -4.6998120e-03  -1.5973902e-03  -2.0305356e-05
   1.7176730e-02  -2.5582649e-01  -2.5573710e-01  -2.5486950e-01  -2.4816225e-01  -2.2370834e-01  -1.5907782e-01  -8.3600324e-02  -2.1181274e-02  -5.1956350e-03  -1.7682987e-03  -2.3528866e-05
   3.8233186e-02  -2.7028949e-01  -2.7019055e-01  -2.6922909e-01  -2.6169765e-01  -2.3280408e-01  -1.6027539e-01  -8.2874241e-02  -2.0956504e-02  -5.1517684e-03  -1.7559478e-03  -2.4392328e-05
   6.3362003e-02  -2.4310758e-01  -2.4301712e-01  -2.4213772e-01  -2.3520025e-01  -2.0773460e-01  -1.3959008e-01  -7.1302379e-02  -1.8016530e-02  -4.4361216e-03  -1.5142385e-03  -2.1762362e-05
   9.3186942e-02  -1.9803714e-01  -1.9796530e-01  -1.9726730e-01  -1.9175722e-01  -1.6952695e-01  -1.1222801e-01  -5.6725703e-02  -1.4326646e-02  -3.5291789e-03  -1.2064012e-03  -1.7734346e-05
   1.2711826e-01  -1.6409248e-01  -1.6403663e-01  -1.6349507e-01  -1.5924511e-01  -1.4205470e-01  -9.4076781e-02  -4.7288735e-02  -1.1935058e-02  -2.9369110e-03  -1.0049061e-03  -1.4819972e-05
   1.6293765e-01  -1.4454620e-01  -1.4449991e-01  -1.4405140e-01  -1.4055710e-01  -1.2655773e-01  -8.4612424e-02  -4.2543358e-02  -1.0730511e-02  -2.6367867e-03  -9.0252324e-04  -1.3214373e-05
   1.9886598e-01  -1.3107373e-01  -1.3103332e-01  -1.3064178e-01  -1.2760490e-01  -1.1556626e-01  -7.8028196e-02  -3.9340208e-02  -9.9208270e-03  -2.4349921e-03  -8.3339059e-04  -1.2134057e-05
   2.3463132e-01  -1.2167032e-01  -1.2163342e-01  -1.2127572e-01  -1.1850358e-01  -1.0756813e-01  -7.3092316e-02  -3.6960756e-02  -9.3238076e-03  -2.2862866e-03  -7.8220498e-04  -1.1391042e-05
   2.6880511e-01  -1.1475494e-01  -1.1472037e-01  -1.1438488e-01  -1.1178356e-01  -1.0152040e-01  -6.9165660e-02  -3.5032107e-02  -8.8413115e-03  -2.1664775e-03  -7.4082934e-04  -1.0862867e-05
   3.0212764e-01  -1.0866666e-01  -1.0863415e-01  -1.0831863e-01  -1.0587280e-01  -9.6220600e-02  -6.5673471e-02  -3.3290466e-02  -8.4063885e-03  -2.0589853e-03  -7.0364777e-04  -1.0454565e-05
   3.3516446e-01  -1.0350108e-01  -1.0347033e-01  -1.0317213e-01  -1.0086167e-01  -9.1742317e-02  -6.2723619e-02  -3.1809087e-02  -8.0380439e-03  -1.9683626e-03  -6.7224427e-04  -1.0183547e-05
   3.6783702e-01  -9.9260820e-02  -9.9231508e-02  -9.8947215e-02  -9.6744261e-02  -8.8045472e-02  -6.0291695e-02  -3.0587980e-02  -7.7365504e-03  -1.8946151e-03  -6.4662154e-04  -1.0047043e-05
   4.0017673e-01  -9.5641532e-02  -9.5613360e-02  -9.5339978e-02  -9.3220522e-02  -8.4858714e-02  -5.8185235e-02  -2.9535287e-02  -7.4790375e-03  -1.8321047e-03  -6.2483622e-04  -1.0020875e-05
   4.3230977e-01  -9.2281914e-02  -9.2254744e-02  -9.1991009e-02  -8.9945372e-02  -8.1883994e-02  -5.6194001e-02  -2.8540292e-02  -7.2372387e-03  -1.7738642e-03  -6.0450818e-04  -1.0074158e-05
   4.6398331e-01  -8.9135551e-02  -8.9109335e-02  -8.8854904e-02  -8.6880896e-02  -7.9090456e-02  -5.4302427e-02  -2.7593065e-02  -7.0084254e-03  -1.7192063e-03  -5.8541605e-04  -1.0202019e-05
   4.9570545e-01  -8.7650516e-02  -8.7624644e-02  -8.7373599e-02  -8.5424396e-02  -7.7707198e-02  -5.3337598e-02  -2.7104402e-02  -6.8967854e-03  -1.6937309e-03  -5.7625191e-04  -1.0571553e-05


==> tikz/Adjoint_Subcycling.tikz <==
\begin{tikzpicture}

\end{tikzpicture}

\begin{algorithm}[ht]
Define $\Delta t$ and $\mathrm{Co}_\mathrm{tar}$ \\
\While{nTimeSteps $\leq$ maxTimeSteps}{
   \While{ (nOuterIter $\leq$ maxOuterIter) or (residual $\leq$ maxResidual)}{
      solve momentum equ. \\
      solve pressure equ. \\
      solve turbulence equ. \\
      subsycling
   }
   $\mathrm{Co}_\mathrm{max} = \mathrm{max}\left[ \mahtrm{Co} \, \left(c \left(c - 1\right) \right) \right]$ \\
   $\Delta t = \alpha \, \mathrm{Co}_\mathrm{tar}/ \mathrm{Co}_\mahrm{max}  + (1-\alpha) \Delta t$
}

\While{nAdTimeSteps $\leq$ maxAdTimeSteps}{
   \While{ (nAdOuterIter $\leq$ maxAdOuterIter) or (adResidual $\leq$ maxAdResidual)}{
      solve adjoint momentum equ. \\
      solve adjoint pressure equ. \\
      adjoint subsycling
   }
}
\caption{(Pseudo) Temporal Integration}
\end{algorithm}


==> tikz/DARPA_Primal.tikz <==
\begin{tikzpicture}

\node[] at (0,0) {\includegraphics[scale=0.85]{./figs/DARPA_Primal.png}};

\draw (-6,-4.0) node[] {$x_\mathrm{FS,2}^* / L_\mathrm{s} \cdot 200$};
\draw (-8.175,-3.25) node[] {-1};
\draw (-7.175,-3.25) node[] {-0.5};
\draw (-6.175,-3.25) node[] {0};
\draw (-5.175,-3.25) node[] {0.5};
\draw (-4.175,-3.25) node[] {1}; 

\end{tikzpicture}

